Modeling the Linux page cache for accurate simulation of data-intensive applications

The emergence of Big Data in recent years has resulted in a growing need for efficient data processing solutions. While infrastructures with sufficient compute power are available, the I/O bottleneck remains. The Linux page cache is an efficient approach to reduce I/O overheads, but few experimental studies of its interactions with Big Data applications exist, partly due to limitations of real-world experiments. Simulation is a popular approach to address these issues, however, existing simulation frameworks do not simulate page caching fully, or even at all. As a result, simulation-based performance studies of data-intensive applications lead to inaccurate results. In this paper, we propose an I/O simulation model that includes the key features of the Linux page cache. We have implemented this model as part of the WRENCH workflow simulation framework, which itself builds on the popular SimGrid distributed systems simulation framework. Our model and its implementation enable the simulation of both single-threaded and multithreaded applications, and of both writeback and writethrough caches for local or network-based filesystems. We evaluate the accuracy of our model in different conditions, including sequential and concurrent applications, as well as local and remote I/Os. We find that our page cache model reduces the simulation error by up to an order of magnitude when compared to state-of-the-art, cacheless simulations.

==> exp/pysim/export/100gb_sim_time.csv <==
type,start,end
read,0,215.0537634408518
write,370.0537634408518,491.46823800712974
read,491.46823800712974,512.2496178907312
write,667.2496178907312,788.7029469337206
read,788.7029469337206,974.0987584801177
write,1129.0987584801178,1250.5520875230989


==> exp/pysim/export/20gb_sim_mem.csv <==
time,total_mem,dirty,cache,used_mem
0,268600,0,0,0
0,268600,0,0,0
0.10752688172043011,268600,0,50,100
0.10752688172043011,268600,0,50,100
0.21505376344086022,268600,0,100,200
0.21505376344086022,268600,0,100,200
0.3225806451612903,268600,0,150,300
0.3225806451612903,268600,0,150,300
0.43010752688172044,268600,0,200,400
0.43010752688172044,268600,0,200,400
0.5376344086021505,268600,0,250,500
0.5376344086021505,268600,0,250,500
0.6451612903225806,268600,0,300,600
0.6451612903225806,268600,0,300,600
0.7526881720430108,268600,0,350,700
0.7526881720430108,268600,0,350,700
0.8602150537634409,268600,0,400,800
0.8602150537634409,268600,0,400,800
0.967741935483871,268600,0,450,900
0.967741935483871,268600,0,450,900
1.075268817204301,268600,0,500,1000
1.075268817204301,268600,0,500,1000
1.182795698924731,268600,0,550,1100
1.182795698924731,268600,0,550,1100
1.290322580645161,268600,0,600,1200
1.290322580645161,268600,0,600,1200
1.397849462365591,268600,0,650,1300
1.397849462365591,268600,0,650,1300
1.505376344086021,268600,0,700,1400
1.505376344086021,268600,0,700,1400
1.612903225806451,268600,0,750,1500
1.612903225806451,268600,0,750,1500
1.720430107526881,268600,0,800,1600
1.720430107526881,268600,0,800,1600
1.827956989247311,268600,0,850,1700
1.827956989247311,268600,0,850,1700
1.935483870967741,268600,0,900,1800
1.935483870967741,268600,0,900,1800
2.043010752688171,268600,0,950,1900
2.043010752688171,268600,0,950,1900
2.150537634408601,268600,0,1000,2000
2.150537634408601,268600,0,1000,2000
2.258064516129031,268600,0,1050,2100
2.258064516129031,268600,0,1050,2100
2.365591397849461,268600,0,1100,2200
2.365591397849461,268600,0,1100,2200
2.473118279569891,268600,0,1150,2300
2.473118279569891,268600,0,1150,2300
2.580645161290321,268600,0,1200,2400
2.580645161290321,268600,0,1200,2400
2.688172043010751,268600,0,1250,2500
2.688172043010751,268600,0,1250,2500
2.795698924731181,268600,0,1300,2600
2.795698924731181,268600,0,1300,2600
2.903225806451611,268600,0,1350,2700
2.903225806451611,268600,0,1350,2700
3.0107526881720412,268600,0,1400,2800
3.0107526881720412,268600,0,1400,2800
3.1182795698924712,268600,0,1450,2900
3.1182795698924712,268600,0,1450,2900
3.2258064516129012,268600,0,1500,3000
3.2258064516129012,268600,0,1500,3000
3.3333333333333313,268600,0,1550,3100
3.3333333333333313,268600,0,1550,3100
3.4408602150537613,268600,0,1600,3200
3.4408602150537613,268600,0,1600,3200
3.5483870967741913,268600,0,1650,3300
3.5483870967741913,268600,0,1650,3300
3.6559139784946213,268600,0,1700,3400
3.6559139784946213,268600,0,1700,3400
3.7634408602150513,268600,0,1750,3500
3.7634408602150513,268600,0,1750,3500
3.8709677419354813,268600,0,1800,3600
3.8709677419354813,268600,0,1800,3600
3.9784946236559113,268600,0,1850,3700
3.9784946236559113,268600,0,1850,3700
4.086021505376341,268600,0,1900,3800
4.086021505376341,268600,0,1900,3800
4.193548387096771,268600,0,1950,3900
4.193548387096771,268600,0,1950,3900
4.301075268817201,268600,0,2000,4000
4.301075268817201,268600,0,2000,4000
4.408602150537631,268600,0,2050,4100
4.408602150537631,268600,0,2050,4100
4.516129032258061,268600,0,2100,4200
4.516129032258061,268600,0,2100,4200
4.623655913978491,268600,0,2150,4300
4.623655913978491,268600,0,2150,4300
4.731182795698921,268600,0,2200,4400
4.731182795698921,268600,0,2200,4400
4.838709677419351,268600,0,2250,4500
4.838709677419351,268600,0,2250,4500
4.946236559139781,268600,0,2300,4600
4.946236559139781,268600,0,2300,4600
5.0537634408602115,268600,0,2350,4700
5.0537634408602115,268600,0,2350,4700
5.1612903225806415,268600,0,2400,4800
5.1612903225806415,268600,0,2400,4800
5.2688172043010715,268600,0,2450,4900
5.2688172043010715,268600,0,2450,4900
5.3763440860215015,268600,0,2500,5000
5.3763440860215015,268600,0,2500,5000
5.4838709677419315,268600,0,2550,5100
5.4838709677419315,268600,0,2550,5100
5.5913978494623615,268600,0,2600,5200
5.5913978494623615,268600,0,2600,5200
5.6989247311827915,268600,0,2650,5300
5.6989247311827915,268600,0,2650,5300
5.8064516129032215,268600,0,2700,5400
5.8064516129032215,268600,0,2700,5400
5.9139784946236515,268600,0,2750,5500
5.9139784946236515,268600,0,2750,5500
6.021505376344082,268600,0,2800,5600
6.021505376344082,268600,0,2800,5600
6.129032258064512,268600,0,2850,5700
6.129032258064512,268600,0,2850,5700
6.236559139784942,268600,0,2900,5800
6.236559139784942,268600,0,2900,5800
6.344086021505372,268600,0,2950,5900
6.344086021505372,268600,0,2950,5900
6.451612903225802,268600,0,3000,6000
6.451612903225802,268600,0,3000,6000
6.559139784946232,268600,0,3050,6100
6.559139784946232,268600,0,3050,6100
6.666666666666662,268600,0,3100,6200
6.666666666666662,268600,0,3100,6200
6.774193548387092,268600,0,3150,6300
6.774193548387092,268600,0,3150,6300
6.881720430107522,268600,0,3200,6400
6.881720430107522,268600,0,3200,6400
6.989247311827952,268600,0,3250,6500
6.989247311827952,268600,0,3250,6500
7.096774193548382,268600,0,3300,6600
7.096774193548382,268600,0,3300,6600
7.204301075268812,268600,0,3350,6700
7.204301075268812,268600,0,3350,6700
7.311827956989242,268600,0,3400,6800
7.311827956989242,268600,0,3400,6800
7.419354838709672,268600,0,3450,6900
7.419354838709672,268600,0,3450,6900
7.526881720430102,268600,0,3500,7000
7.526881720430102,268600,0,3500,7000
7.634408602150532,268600,0,3550,7100
7.634408602150532,268600,0,3550,7100
7.741935483870962,268600,0,3600,7200
7.741935483870962,268600,0,3600,7200
7.849462365591392,268600,0,3650,7300
7.849462365591392,268600,0,3650,7300
7.956989247311822,268600,0,3700,7400
7.956989247311822,268600,0,3700,7400
8.064516129032253,268600,0,3750,7500
8.064516129032253,268600,0,3750,7500
8.172043010752683,268600,0,3800,7600
8.172043010752683,268600,0,3800,7600
8.279569892473113,268600,0,3850,7700
8.279569892473113,268600,0,3850,7700
8.387096774193543,268600,0,3900,7800
8.387096774193543,268600,0,3900,7800
8.494623655913973,268600,0,3950,7900
8.494623655913973,268600,0,3950,7900
8.602150537634403,268600,0,4000,8000
8.602150537634403,268600,0,4000,8000
8.709677419354833,268600,0,4050,8100
8.709677419354833,268600,0,4050,8100
8.817204301075263,268600,0,4100,8200
8.817204301075263,268600,0,4100,8200
8.924731182795693,268600,0,4150,8300
8.924731182795693,268600,0,4150,8300
9.032258064516123,268600,0,4200,8400
9.032258064516123,268600,0,4200,8400
9.139784946236553,268600,0,4250,8500
9.139784946236553,268600,0,4250,8500
9.247311827956983,268600,0,4300,8600
9.247311827956983,268600,0,4300,8600
9.354838709677413,268600,0,4350,8700
9.354838709677413,268600,0,4350,8700
9.462365591397843,268600,0,4400,8800
9.462365591397843,268600,0,4400,8800
9.569892473118273,268600,0,4450,8900
9.569892473118273,268600,0,4450,8900
9.677419354838703,268600,0,4500,9000
9.677419354838703,268600,0,4500,9000
9.784946236559133,268600,0,4550,9100
9.784946236559133,268600,0,4550,9100
9.892473118279563,268600,0,4600,9200
9.892473118279563,268600,0,4600,9200
9.999999999999993,268600,0,4650,9300
9.999999999999993,268600,0,4650,9300
10.107526881720423,268600,0,4700,9400
10.107526881720423,268600,0,4700,9400
10.215053763440853,268600,0,4750,9500
10.215053763440853,268600,0,4750,9500
10.322580645161283,268600,0,4800,9600
10.322580645161283,268600,0,4800,9600
10.430107526881713,268600,0,4850,9700
10.430107526881713,268600,0,4850,9700
10.537634408602143,268600,0,4900,9800
10.537634408602143,268600,0,4900,9800
10.645161290322573,268600,0,4950,9900
10.645161290322573,268600,0,4950,9900
10.752688172043003,268600,0,5000,10000
10.752688172043003,268600,0,5000,10000
10.860215053763433,268600,0,5050,10100
10.860215053763433,268600,0,5050,10100
10.967741935483863,268600,0,5100,10200
10.967741935483863,268600,0,5100,10200
11.075268817204293,268600,0,5150,10300
11.075268817204293,268600,0,5150,10300
11.182795698924723,268600,0,5200,10400
11.182795698924723,268600,0,5200,10400
11.290322580645153,268600,0,5250,10500
11.290322580645153,268600,0,5250,10500
11.397849462365583,268600,0,5300,10600
11.397849462365583,268600,0,5300,10600
11.505376344086013,268600,0,5350,10700
11.505376344086013,268600,0,5350,10700
11.612903225806443,268600,0,5400,10800
11.612903225806443,268600,0,5400,10800
11.720430107526873,268600,0,5450,10900
11.720430107526873,268600,0,5450,10900
11.827956989247303,268600,0,5500,11000
11.827956989247303,268600,0,5500,11000
11.935483870967733,268600,0,5550,11100
11.935483870967733,268600,0,5550,11100
12.043010752688163,268600,0,5600,11200
12.043010752688163,268600,0,5600,11200
12.150537634408593,268600,0,5650,11300
12.150537634408593,268600,0,5650,11300
12.258064516129023,268600,0,5700,11400
12.258064516129023,268600,0,5700,11400
12.365591397849453,268600,0,5750,11500
12.365591397849453,268600,0,5750,11500
12.473118279569883,268600,0,5800,11600
12.473118279569883,268600,0,5800,11600
12.580645161290313,268600,0,5850,11700
12.580645161290313,268600,0,5850,11700
12.688172043010743,268600,0,5900,11800
12.688172043010743,268600,0,5900,11800
12.795698924731173,268600,0,5950,11900
12.795698924731173,268600,0,5950,11900
12.903225806451603,268600,0,6000,12000
12.903225806451603,268600,0,6000,12000
13.010752688172033,268600,0,6050,12100
13.010752688172033,268600,0,6050,12100
13.118279569892463,268600,0,6100,12200
13.118279569892463,268600,0,6100,12200
13.225806451612893,268600,0,6150,12300
13.225806451612893,268600,0,6150,12300
13.333333333333323,268600,0,6200,12400
13.333333333333323,268600,0,6200,12400
13.440860215053753,268600,0,6250,12500
13.440860215053753,268600,0,6250,12500
13.548387096774183,268600,0,6300,12600
13.548387096774183,268600,0,6300,12600
13.655913978494613,268600,0,6350,12700
13.655913978494613,268600,0,6350,12700
13.763440860215043,268600,0,6400,12800
13.763440860215043,268600,0,6400,12800
13.870967741935473,268600,0,6450,12900
13.870967741935473,268600,0,6450,12900
13.978494623655903,268600,0,6500,13000
13.978494623655903,268600,0,6500,13000
14.086021505376333,268600,0,6550,13100
14.086021505376333,268600,0,6550,13100
14.193548387096763,268600,0,6600,13200
14.193548387096763,268600,0,6600,13200
14.301075268817193,268600,0,6650,13300
14.301075268817193,268600,0,6650,13300
14.408602150537623,268600,0,6700,13400
14.408602150537623,268600,0,6700,13400
14.516129032258053,268600,0,6750,13500
14.516129032258053,268600,0,6750,13500
14.623655913978483,268600,0,6800,13600
14.623655913978483,268600,0,6800,13600
14.731182795698913,268600,0,6850,13700
14.731182795698913,268600,0,6850,13700
14.838709677419343,268600,0,6900,13800
14.838709677419343,268600,0,6900,13800
14.946236559139773,268600,0,6950,13900
14.946236559139773,268600,0,6950,13900
15.053763440860203,268600,0,7000,14000
15.053763440860203,268600,0,7000,14000
15.161290322580633,268600,0,7050,14100
15.161290322580633,268600,0,7050,14100
15.268817204301063,268600,0,7100,14200
15.268817204301063,268600,0,7100,14200
15.376344086021493,268600,0,7150,14300
15.376344086021493,268600,0,7150,14300
15.483870967741924,268600,0,7200,14400
15.483870967741924,268600,0,7200,14400
15.591397849462354,268600,0,7250,14500
15.591397849462354,268600,0,7250,14500
15.698924731182784,268600,0,7300,14600
15.698924731182784,268600,0,7300,14600
15.806451612903214,268600,0,7350,14700
15.806451612903214,268600,0,7350,14700
15.913978494623644,268600,0,7400,14800
15.913978494623644,268600,0,7400,14800
16.021505376344074,268600,0,7450,14900
16.021505376344074,268600,0,7450,14900
16.129032258064505,268600,0,7500,15000
16.129032258064505,268600,0,7500,15000
16.236559139784937,268600,0,7550,15100
16.236559139784937,268600,0,7550,15100
16.34408602150537,268600,0,7600,15200
16.34408602150537,268600,0,7600,15200
16.4516129032258,268600,0,7650,15300
16.4516129032258,268600,0,7650,15300
16.559139784946233,268600,0,7700,15400
16.559139784946233,268600,0,7700,15400
16.666666666666664,268600,0,7750,15500
16.666666666666664,268600,0,7750,15500
16.774193548387096,268600,0,7800,15600
16.774193548387096,268600,0,7800,15600
16.881720430107528,268600,0,7850,15700
16.881720430107528,268600,0,7850,15700
16.98924731182796,268600,0,7900,15800
16.98924731182796,268600,0,7900,15800
17.09677419354839,268600,0,7950,15900
17.09677419354839,268600,0,7950,15900
17.204301075268823,268600,0,8000,16000
17.204301075268823,268600,0,8000,16000
17.311827956989255,268600,0,8050,16100
17.311827956989255,268600,0,8050,16100
17.419354838709687,268600,0,8100,16200
17.419354838709687,268600,0,8100,16200
17.52688172043012,268600,0,8150,16300
17.52688172043012,268600,0,8150,16300
17.63440860215055,268600,0,8200,16400
17.63440860215055,268600,0,8200,16400
17.741935483870982,268600,0,8250,16500
17.741935483870982,268600,0,8250,16500
17.849462365591414,268600,0,8300,16600
17.849462365591414,268600,0,8300,16600
17.956989247311846,268600,0,8350,16700
17.956989247311846,268600,0,8350,16700
18.064516129032278,268600,0,8400,16800
18.064516129032278,268600,0,8400,16800
18.17204301075271,268600,0,8450,16900
18.17204301075271,268600,0,8450,16900
18.27956989247314,268600,0,8500,17000
18.27956989247314,268600,0,8500,17000
18.387096774193573,268600,0,8550,17100
18.387096774193573,268600,0,8550,17100
18.494623655914005,268600,0,8600,17200
18.494623655914005,268600,0,8600,17200
18.602150537634436,268600,0,8650,17300
18.602150537634436,268600,0,8650,17300
18.70967741935487,268600,0,8700,17400
18.70967741935487,268600,0,8700,17400
18.8172043010753,268600,0,8750,17500
18.8172043010753,268600,0,8750,17500
18.924731182795732,268600,0,8800,17600
18.924731182795732,268600,0,8800,17600
19.032258064516164,268600,0,8850,17700
19.032258064516164,268600,0,8850,17700
19.139784946236595,268600,0,8900,17800
19.139784946236595,268600,0,8900,17800
19.247311827957027,268600,0,8950,17900
19.247311827957027,268600,0,8950,17900
19.35483870967746,268600,0,9000,18000
19.35483870967746,268600,0,9000,18000
19.46236559139789,268600,0,9050,18100
19.46236559139789,268600,0,9050,18100
19.569892473118323,268600,0,9100,18200
19.569892473118323,268600,0,9100,18200
19.677419354838754,268600,0,9150,18300
19.677419354838754,268600,0,9150,18300
19.784946236559186,268600,0,9200,18400
19.784946236559186,268600,0,9200,18400
19.892473118279618,268600,0,9250,18500
19.892473118279618,268600,0,9250,18500
20.00000000000005,268600,0,9300,18600
20.00000000000005,268600,0,9300,18600
20.10752688172048,268600,0,9350,18700
20.10752688172048,268600,0,9350,18700
20.215053763440913,268600,0,9400,18800
20.215053763440913,268600,0,9400,18800
20.322580645161345,268600,0,9450,18900
20.322580645161345,268600,0,9450,18900
20.430107526881777,268600,0,9500,19000
20.430107526881777,268600,0,9500,19000
20.53763440860221,268600,0,9550,19100
20.53763440860221,268600,0,9550,19100
20.64516129032264,268600,0,9600,19200
20.64516129032264,268600,0,9600,19200
20.752688172043072,268600,0,9650,19300
20.752688172043072,268600,0,9650,19300
20.860215053763504,268600,0,9700,19400
20.860215053763504,268600,0,9700,19400
20.967741935483936,268600,0,9750,19500
20.967741935483936,268600,0,9750,19500
21.075268817204368,268600,0,9800,19600
21.075268817204368,268600,0,9800,19600
21.1827956989248,268600,0,9850,19700
21.1827956989248,268600,0,9850,19700
21.29032258064523,268600,0,9900,19800
21.29032258064523,268600,0,9900,19800
21.397849462365663,268600,0,9950,19900
21.397849462365663,268600,0,9950,19900
21.505376344086095,268600,0,10000,20000
21.505376344086095,268600,0,10000,20000
21.612903225806527,268600,0,10050,20100
21.612903225806527,268600,0,10050,20100
21.72043010752696,268600,0,10100,20200
21.72043010752696,268600,0,10100,20200
21.82795698924739,268600,0,10150,20300
21.82795698924739,268600,0,10150,20300
21.935483870967822,268600,0,10200,20400
21.935483870967822,268600,0,10200,20400
22.043010752688254,268600,0,10250,20500
22.043010752688254,268600,0,10250,20500
22.150537634408686,268600,0,10300,20600
22.150537634408686,268600,0,10300,20600
22.258064516129117,268600,0,10350,20700
22.258064516129117,268600,0,10350,20700
22.36559139784955,268600,0,10400,20800
22.36559139784955,268600,0,10400,20800
22.47311827956998,268600,0,10450,20900
22.47311827956998,268600,0,10450,20900
22.580645161290413,268600,0,10500,21000
22.580645161290413,268600,0,10500,21000
22.688172043010844,268600,0,10550,21100
22.688172043010844,268600,0,10550,21100
22.795698924731276,268600,0,10600,21200
22.795698924731276,268600,0,10600,21200
22.903225806451708,268600,0,10650,21300
22.903225806451708,268600,0,10650,21300
23.01075268817214,268600,0,10700,21400
23.01075268817214,268600,0,10700,21400
23.11827956989257,268600,0,10750,21500
23.11827956989257,268600,0,10750,21500
23.225806451613003,268600,0,10800,21600
23.225806451613003,268600,0,10800,21600
23.333333333333435,268600,0,10850,21700
23.333333333333435,268600,0,10850,21700
23.440860215053867,268600,0,10900,21800
23.440860215053867,268600,0,10900,21800
23.5483870967743,268600,0,10950,21900
23.5483870967743,268600,0,10950,21900
23.65591397849473,268600,0,11000,22000
23.65591397849473,268600,0,11000,22000
23.763440860215162,268600,0,11050,22100
23.763440860215162,268600,0,11050,22100
23.870967741935594,268600,0,11100,22200
23.870967741935594,268600,0,11100,22200
23.978494623656026,268600,0,11150,22300
23.978494623656026,268600,0,11150,22300
24.086021505376458,268600,0,11200,22400
24.086021505376458,268600,0,11200,22400
24.19354838709689,268600,0,11250,22500
24.19354838709689,268600,0,11250,22500
24.30107526881732,268600,0,11300,22600
24.30107526881732,268600,0,11300,22600
24.408602150537753,268600,0,11350,22700
24.408602150537753,268600,0,11350,22700
24.516129032258185,268600,0,11400,22800
24.516129032258185,268600,0,11400,22800
24.623655913978617,268600,0,11450,22900
24.623655913978617,268600,0,11450,22900
24.73118279569905,268600,0,11500,23000
24.73118279569905,268600,0,11500,23000
24.83870967741948,268600,0,11550,23100
24.83870967741948,268600,0,11550,23100
24.946236559139912,268600,0,11600,23200
24.946236559139912,268600,0,11600,23200
25.053763440860344,268600,0,11650,23300
25.053763440860344,268600,0,11650,23300
25.161290322580776,268600,0,11700,23400
25.161290322580776,268600,0,11700,23400
25.268817204301207,268600,0,11750,23500
25.268817204301207,268600,0,11750,23500
25.37634408602164,268600,0,11800,23600
25.37634408602164,268600,0,11800,23600
25.48387096774207,268600,0,11850,23700
25.48387096774207,268600,0,11850,23700
25.591397849462503,268600,0,11900,23800
25.591397849462503,268600,0,11900,23800
25.698924731182935,268600,0,11950,23900
25.698924731182935,268600,0,11950,23900
25.806451612903366,268600,0,12000,24000
25.806451612903366,268600,0,12000,24000
25.913978494623798,268600,0,12050,24100
25.913978494623798,268600,0,12050,24100
26.02150537634423,268600,0,12100,24200
26.02150537634423,268600,0,12100,24200
26.12903225806466,268600,0,12150,24300
26.12903225806466,268600,0,12150,24300
26.236559139785093,268600,0,12200,24400
26.236559139785093,268600,0,12200,24400
26.344086021505525,268600,0,12250,24500
26.344086021505525,268600,0,12250,24500
26.451612903225957,268600,0,12300,24600
26.451612903225957,268600,0,12300,24600
26.55913978494639,268600,0,12350,24700
26.55913978494639,268600,0,12350,24700
26.66666666666682,268600,0,12400,24800
26.66666666666682,268600,0,12400,24800
26.774193548387252,268600,0,12450,24900
26.774193548387252,268600,0,12450,24900
26.881720430107684,268600,0,12500,25000
26.881720430107684,268600,0,12500,25000
26.989247311828116,268600,0,12550,25100
26.989247311828116,268600,0,12550,25100
27.096774193548548,268600,0,12600,25200
27.096774193548548,268600,0,12600,25200
27.20430107526898,268600,0,12650,25300
27.20430107526898,268600,0,12650,25300
27.31182795698941,268600,0,12700,25400
27.31182795698941,268600,0,12700,25400
27.419354838709843,268600,0,12750,25500
27.419354838709843,268600,0,12750,25500
27.526881720430275,268600,0,12800,25600
27.526881720430275,268600,0,12800,25600
27.634408602150707,268600,0,12850,25700
27.634408602150707,268600,0,12850,25700
27.74193548387114,268600,0,12900,25800
27.74193548387114,268600,0,12900,25800
27.84946236559157,268600,0,12950,25900
27.84946236559157,268600,0,12950,25900
27.956989247312002,268600,0,13000,26000
27.956989247312002,268600,0,13000,26000
28.064516129032434,268600,0,13050,26100
28.064516129032434,268600,0,13050,26100
28.172043010752866,268600,0,13100,26200
28.172043010752866,268600,0,13100,26200
28.279569892473297,268600,0,13150,26300
28.279569892473297,268600,0,13150,26300
28.38709677419373,268600,0,13200,26400
28.38709677419373,268600,0,13200,26400
28.49462365591416,268600,0,13250,26500
28.49462365591416,268600,0,13250,26500
28.602150537634593,268600,0,13300,26600
28.602150537634593,268600,0,13300,26600
28.709677419355025,268600,0,13350,26700
28.709677419355025,268600,0,13350,26700
28.817204301075456,268600,0,13400,26800
28.817204301075456,268600,0,13400,26800
28.924731182795888,268600,0,13450,26900
28.924731182795888,268600,0,13450,26900
29.03225806451632,268600,0,13500,27000
29.03225806451632,268600,0,13500,27000
29.13978494623675,268600,0,13550,27100
29.13978494623675,268600,0,13550,27100
29.247311827957184,268600,0,13600,27200
29.247311827957184,268600,0,13600,27200
29.354838709677615,268600,0,13650,27300
29.354838709677615,268600,0,13650,27300
29.462365591398047,268600,0,13700,27400
29.462365591398047,268600,0,13700,27400
29.56989247311848,268600,0,13750,27500
29.56989247311848,268600,0,13750,27500
29.67741935483891,268600,0,13800,27600
29.67741935483891,268600,0,13800,27600
29.784946236559342,268600,0,13850,27700
29.784946236559342,268600,0,13850,27700
29.892473118279774,268600,0,13900,27800
29.892473118279774,268600,0,13900,27800
30.000000000000206,268600,0,13950,27900
30.000000000000206,268600,0,13950,27900
30.107526881720638,268600,0,14000,28000
30.107526881720638,268600,0,14000,28000
30.21505376344107,268600,0,14050,28100
30.21505376344107,268600,0,14050,28100
30.3225806451615,268600,0,14100,28200
30.3225806451615,268600,0,14100,28200
30.430107526881933,268600,0,14150,28300
30.430107526881933,268600,0,14150,28300
30.537634408602365,268600,0,14200,28400
30.537634408602365,268600,0,14200,28400
30.645161290322797,268600,0,14250,28500
30.645161290322797,268600,0,14250,28500
30.75268817204323,268600,0,14300,28600
30.75268817204323,268600,0,14300,28600
30.86021505376366,268600,0,14350,28700
30.86021505376366,268600,0,14350,28700
30.967741935484092,268600,0,14400,28800
30.967741935484092,268600,0,14400,28800
31.075268817204524,268600,0,14450,28900
31.075268817204524,268600,0,14450,28900
31.182795698924956,268600,0,14500,29000
31.182795698924956,268600,0,14500,29000
31.290322580645388,268600,0,14550,29100
31.290322580645388,268600,0,14550,29100
31.39784946236582,268600,0,14600,29200
31.39784946236582,268600,0,14600,29200
31.50537634408625,268600,0,14650,29300
31.50537634408625,268600,0,14650,29300
31.612903225806683,268600,0,14700,29400
31.612903225806683,268600,0,14700,29400
31.720430107527115,268600,0,14750,29500
31.720430107527115,268600,0,14750,29500
31.827956989247546,268600,0,14800,29600
31.827956989247546,268600,0,14800,29600
31.93548387096798,268600,0,14850,29700
31.93548387096798,268600,0,14850,29700
32.04301075268841,268600,0,14900,29800
32.04301075268841,268600,0,14900,29800
32.15053763440884,268600,0,14950,29900
32.15053763440884,268600,0,14950,29900
32.258064516129274,268600,0,15000,30000
32.258064516129274,268600,0,15000,30000
32.365591397849705,268600,0,15050,30100
32.365591397849705,268600,0,15050,30100
32.47311827957014,268600,0,15100,30200
32.47311827957014,268600,0,15100,30200
32.58064516129057,268600,0,15150,30300
32.58064516129057,268600,0,15150,30300
32.688172043011,268600,0,15200,30400
32.688172043011,268600,0,15200,30400
32.79569892473143,268600,0,15250,30500
32.79569892473143,268600,0,15250,30500
32.903225806451864,268600,0,15300,30600
32.903225806451864,268600,0,15300,30600
33.010752688172296,268600,0,15350,30700
33.010752688172296,268600,0,15350,30700
33.11827956989273,268600,0,15400,30800
33.11827956989273,268600,0,15400,30800
33.22580645161316,268600,0,15450,30900
33.22580645161316,268600,0,15450,30900
33.33333333333359,268600,0,15500,31000
33.33333333333359,268600,0,15500,31000
33.44086021505402,268600,0,15550,31100
33.44086021505402,268600,0,15550,31100
33.548387096774455,268600,0,15600,31200
33.548387096774455,268600,0,15600,31200
33.65591397849489,268600,0,15650,31300
33.65591397849489,268600,0,15650,31300
33.76344086021532,268600,0,15700,31400
33.76344086021532,268600,0,15700,31400
33.87096774193575,268600,0,15750,31500
33.87096774193575,268600,0,15750,31500
33.97849462365618,268600,0,15800,31600
33.97849462365618,268600,0,15800,31600
34.086021505376614,268600,0,15850,31700
34.086021505376614,268600,0,15850,31700
34.193548387097046,268600,0,15900,31800
34.193548387097046,268600,0,15900,31800
34.30107526881748,268600,0,15950,31900
34.30107526881748,268600,0,15950,31900
34.40860215053791,268600,0,16000,32000
34.40860215053791,268600,0,16000,32000
34.51612903225834,268600,0,16050,32100
34.51612903225834,268600,0,16050,32100
34.62365591397877,268600,0,16100,32200
34.62365591397877,268600,0,16100,32200
34.731182795699205,268600,0,16150,32300
34.731182795699205,268600,0,16150,32300
34.83870967741964,268600,0,16200,32400
34.83870967741964,268600,0,16200,32400
34.94623655914007,268600,0,16250,32500
34.94623655914007,268600,0,16250,32500
35.0537634408605,268600,0,16300,32600
35.0537634408605,268600,0,16300,32600
35.16129032258093,268600,0,16350,32700
35.16129032258093,268600,0,16350,32700
35.268817204301364,268600,0,16400,32800
35.268817204301364,268600,0,16400,32800
35.376344086021795,268600,0,16450,32900
35.376344086021795,268600,0,16450,32900
35.48387096774223,268600,0,16500,33000
35.48387096774223,268600,0,16500,33000
35.59139784946266,268600,0,16550,33100
35.59139784946266,268600,0,16550,33100
35.69892473118309,268600,0,16600,33200
35.69892473118309,268600,0,16600,33200
35.80645161290352,268600,0,16650,33300
35.80645161290352,268600,0,16650,33300
35.913978494623954,268600,0,16700,33400
35.913978494623954,268600,0,16700,33400
36.021505376344386,268600,0,16750,33500
36.021505376344386,268600,0,16750,33500
36.12903225806482,268600,0,16800,33600
36.12903225806482,268600,0,16800,33600
36.23655913978525,268600,0,16850,33700
36.23655913978525,268600,0,16850,33700
36.34408602150568,268600,0,16900,33800
36.34408602150568,268600,0,16900,33800
36.45161290322611,268600,0,16950,33900
36.45161290322611,268600,0,16950,33900
36.559139784946545,268600,0,17000,34000
36.559139784946545,268600,0,17000,34000
36.66666666666698,268600,0,17050,34100
36.66666666666698,268600,0,17050,34100
36.77419354838741,268600,0,17100,34200
36.77419354838741,268600,0,17100,34200
36.88172043010784,268600,0,17150,34300
36.88172043010784,268600,0,17150,34300
36.98924731182827,268600,0,17200,34400
36.98924731182827,268600,0,17200,34400
37.096774193548704,268600,0,17250,34500
37.096774193548704,268600,0,17250,34500
37.204301075269136,268600,0,17300,34600
37.204301075269136,268600,0,17300,34600
37.31182795698957,268600,0,17350,34700
37.31182795698957,268600,0,17350,34700
37.41935483871,268600,0,17400,34800
37.41935483871,268600,0,17400,34800
37.52688172043043,268600,0,17450,34900
37.52688172043043,268600,0,17450,34900
37.63440860215086,268600,0,17500,35000
37.63440860215086,268600,0,17500,35000
37.741935483871295,268600,0,17550,35100
37.741935483871295,268600,0,17550,35100
37.84946236559173,268600,0,17600,35200
37.84946236559173,268600,0,17600,35200
37.95698924731216,268600,0,17650,35300
37.95698924731216,268600,0,17650,35300
38.06451612903259,268600,0,17700,35400
38.06451612903259,268600,0,17700,35400
38.17204301075302,268600,0,17750,35500
38.17204301075302,268600,0,17750,35500
38.279569892473454,268600,0,17800,35600
38.279569892473454,268600,0,17800,35600
38.387096774193886,268600,0,17850,35700
38.387096774193886,268600,0,17850,35700
38.49462365591432,268600,0,17900,35800
38.49462365591432,268600,0,17900,35800
38.60215053763475,268600,0,17950,35900
38.60215053763475,268600,0,17950,35900
38.70967741935518,268600,0,18000,36000
38.70967741935518,268600,0,18000,36000
38.81720430107561,268600,0,18050,36100
38.81720430107561,268600,0,18050,36100
38.924731182796044,268600,0,18100,36200
38.924731182796044,268600,0,18100,36200
39.032258064516476,268600,0,18150,36300
39.032258064516476,268600,0,18150,36300
39.13978494623691,268600,0,18200,36400
39.13978494623691,268600,0,18200,36400
39.24731182795734,268600,0,18250,36500
39.24731182795734,268600,0,18250,36500
39.35483870967777,268600,0,18300,36600
39.35483870967777,268600,0,18300,36600
39.4623655913982,268600,0,18350,36700
39.4623655913982,268600,0,18350,36700
39.569892473118635,268600,0,18400,36800
39.569892473118635,268600,0,18400,36800
39.67741935483907,268600,0,18450,36900
39.67741935483907,268600,0,18450,36900
39.7849462365595,268600,0,18500,37000
39.7849462365595,268600,0,18500,37000
39.89247311827993,268600,0,18550,37100
39.89247311827993,268600,0,18550,37100
40.00000000000036,268600,0,18600,37200
40.00000000000036,268600,0,18600,37200
40.107526881720794,268600,0,18650,37300
40.107526881720794,268600,0,18650,37300
40.215053763441226,268600,0,18700,37400
40.215053763441226,268600,0,18700,37400
40.32258064516166,268600,0,18750,37500
40.32258064516166,268600,0,18750,37500
40.43010752688209,268600,0,18800,37600
40.43010752688209,268600,0,18800,37600
40.53763440860252,268600,0,18850,37700
40.53763440860252,268600,0,18850,37700
40.64516129032295,268600,0,18900,37800
40.64516129032295,268600,0,18900,37800
40.752688172043385,268600,0,18950,37900
40.752688172043385,268600,0,18950,37900
40.86021505376382,268600,0,19000,38000
40.86021505376382,268600,0,19000,38000
40.96774193548425,268600,0,19050,38100
40.96774193548425,268600,0,19050,38100
41.07526881720468,268600,0,19100,38200
41.07526881720468,268600,0,19100,38200
41.18279569892511,268600,0,19150,38300
41.18279569892511,268600,0,19150,38300
41.290322580645544,268600,0,19200,38400
41.290322580645544,268600,0,19200,38400
41.397849462365976,268600,0,19250,38500
41.397849462365976,268600,0,19250,38500
41.50537634408641,268600,0,19300,38600
41.50537634408641,268600,0,19300,38600
41.61290322580684,268600,0,19350,38700
41.61290322580684,268600,0,19350,38700
41.72043010752727,268600,0,19400,38800
41.72043010752727,268600,0,19400,38800
41.8279569892477,268600,0,19450,38900
41.8279569892477,268600,0,19450,38900
41.935483870968135,268600,0,19500,39000
41.935483870968135,268600,0,19500,39000
42.043010752688566,268600,0,19550,39100
42.043010752688566,268600,0,19550,39100
42.150537634409,268600,0,19600,39200
42.150537634409,268600,0,19600,39200
42.25806451612943,268600,0,19650,39300
42.25806451612943,268600,0,19650,39300
42.36559139784986,268600,0,19700,39400
42.36559139784986,268600,0,19700,39400
42.47311827957029,268600,0,19750,39500
42.47311827957029,268600,0,19750,39500
42.580645161290725,268600,0,19800,39600
42.580645161290725,268600,0,19800,39600
42.68817204301116,268600,0,19850,39700
42.68817204301116,268600,0,19850,39700
42.79569892473159,268600,0,19900,39800
42.79569892473159,268600,0,19900,39800
42.90322580645202,268600,0,19950,39900
42.90322580645202,268600,0,19950,39900
43.01075268817245,268600,0,20000,40000
71.01075268817246,268600,0,20000,40000
71.02114337811427,268600,50,20050,40050
71.02114337811427,268600,50,20050,40050
71.03153406805609,268600,100,20100,40100
71.03153406805609,268600,100,20100,40100
71.0419247579979,268600,150,20150,40150
71.0419247579979,268600,150,20150,40150
71.05231544793972,268600,200,20200,40200
71.05231544793972,268600,200,20200,40200
71.06270613788153,268600,250,20250,40250
71.06270613788153,268600,250,20250,40250
71.07309682782335,268600,300,20300,40300
71.07309682782335,268600,300,20300,40300
71.08348751776516,268600,350,20350,40350
71.08348751776516,268600,350,20350,40350
71.09387820770698,268600,400,20400,40400
71.09387820770698,268600,400,20400,40400
71.1042688976488,268600,450,20450,40450
71.1042688976488,268600,450,20450,40450
71.11465958759061,268600,500,20500,40500
71.11465958759061,268600,500,20500,40500
71.12505027753242,268600,550,20550,40550
71.12505027753242,268600,550,20550,40550
71.13544096747424,268600,600,20600,40600
71.13544096747424,268600,600,20600,40600
71.14583165741605,268600,650,20650,40650
71.14583165741605,268600,650,20650,40650
71.15622234735787,268600,700,20700,40700
71.15622234735787,268600,700,20700,40700
71.16661303729968,268600,750,20750,40750
71.16661303729968,268600,750,20750,40750
71.1770037272415,268600,800,20800,40800
71.1770037272415,268600,800,20800,40800
71.18739441718331,268600,850,20850,40850
71.18739441718331,268600,850,20850,40850
71.19778510712513,268600,900,20900,40900
71.19778510712513,268600,900,20900,40900
71.20817579706694,268600,950,20950,40950
71.20817579706694,268600,950,20950,40950
71.21856648700876,268600,1000,21000,41000
71.21856648700876,268600,1000,21000,41000
71.22895717695057,268600,1050,21050,41050
71.22895717695057,268600,1050,21050,41050
71.23934786689239,268600,1100,21100,41100
71.23934786689239,268600,1100,21100,41100
71.2497385568342,268600,1150,21150,41150
71.2497385568342,268600,1150,21150,41150
71.26012924677602,268600,1200,21200,41200
71.26012924677602,268600,1200,21200,41200
71.27051993671783,268600,1250,21250,41250
71.27051993671783,268600,1250,21250,41250
71.28091062665965,268600,1300,21300,41300
71.28091062665965,268600,1300,21300,41300
71.29130131660146,268600,1350,21350,41350
71.29130131660146,268600,1350,21350,41350
71.30169200654328,268600,1400,21400,41400
71.30169200654328,268600,1400,21400,41400
71.31208269648509,268600,1450,21450,41450
71.31208269648509,268600,1450,21450,41450
71.3224733864269,268600,1500,21500,41500
71.3224733864269,268600,1500,21500,41500
71.33286407636872,268600,1550,21550,41550
71.33286407636872,268600,1550,21550,41550
71.34325476631054,268600,1600,21600,41600
71.34325476631054,268600,1600,21600,41600
71.35364545625235,268600,1650,21650,41650
71.35364545625235,268600,1650,21650,41650
71.36403614619417,268600,1700,21700,41700
71.36403614619417,268600,1700,21700,41700
71.37442683613598,268600,1750,21750,41750
71.37442683613598,268600,1750,21750,41750
71.3848175260778,268600,1800,21800,41800
71.3848175260778,268600,1800,21800,41800
71.39520821601961,268600,1850,21850,41850
71.39520821601961,268600,1850,21850,41850
71.40559890596143,268600,1900,21900,41900
71.40559890596143,268600,1900,21900,41900
71.41598959590324,268600,1950,21950,41950
71.41598959590324,268600,1950,21950,41950
71.42638028584506,268600,2000,22000,42000
71.42638028584506,268600,2000,22000,42000
71.43677097578687,268600,2050,22050,42050
71.43677097578687,268600,2050,22050,42050
71.44716166572869,268600,2100,22100,42100
71.44716166572869,268600,2100,22100,42100
71.4575523556705,268600,2150,22150,42150
71.4575523556705,268600,2150,22150,42150
71.46794304561232,268600,2200,22200,42200
71.46794304561232,268600,2200,22200,42200
71.47833373555413,268600,2250,22250,42250
71.47833373555413,268600,2250,22250,42250
71.48872442549595,268600,2300,22300,42300
71.48872442549595,268600,2300,22300,42300
71.49911511543776,268600,2350,22350,42350
71.49911511543776,268600,2350,22350,42350
71.50950580537958,268600,2400,22400,42400
71.50950580537958,268600,2400,22400,42400
71.51989649532139,268600,2450,22450,42450
71.51989649532139,268600,2450,22450,42450
71.5302871852632,268600,2500,22500,42500
71.5302871852632,268600,2500,22500,42500
71.54067787520502,268600,2550,22550,42550
71.54067787520502,268600,2550,22550,42550
71.55106856514683,268600,2600,22600,42600
71.55106856514683,268600,2600,22600,42600
71.56145925508865,268600,2650,22650,42650
71.56145925508865,268600,2650,22650,42650
71.57184994503046,268600,2700,22700,42700
71.57184994503046,268600,2700,22700,42700
71.58224063497228,268600,2750,22750,42750
71.58224063497228,268600,2750,22750,42750
71.5926313249141,268600,2800,22800,42800
71.5926313249141,268600,2800,22800,42800
71.60302201485591,268600,2850,22850,42850
71.60302201485591,268600,2850,22850,42850
71.61341270479772,268600,2900,22900,42900
71.61341270479772,268600,2900,22900,42900
71.62380339473954,268600,2950,22950,42950
71.62380339473954,268600,2950,22950,42950
71.63419408468135,268600,3000,23000,43000
71.63419408468135,268600,3000,23000,43000
71.64458477462317,268600,3050,23050,43050
71.64458477462317,268600,3050,23050,43050
71.65497546456498,268600,3100,23100,43100
71.65497546456498,268600,3100,23100,43100
71.6653661545068,268600,3150,23150,43150
71.6653661545068,268600,3150,23150,43150
71.67575684444861,268600,3200,23200,43200
71.67575684444861,268600,3200,23200,43200
71.68614753439043,268600,3250,23250,43250
71.68614753439043,268600,3250,23250,43250
71.69653822433224,268600,3300,23300,43300
71.69653822433224,268600,3300,23300,43300
71.70692891427406,268600,3350,23350,43350
71.70692891427406,268600,3350,23350,43350
71.71731960421587,268600,3400,23400,43400
71.71731960421587,268600,3400,23400,43400
71.72771029415769,268600,3450,23450,43450
71.72771029415769,268600,3450,23450,43450
71.7381009840995,268600,3500,23500,43500
71.7381009840995,268600,3500,23500,43500
71.74849167404132,268600,3550,23550,43550
71.74849167404132,268600,3550,23550,43550
71.75888236398313,268600,3600,23600,43600
71.75888236398313,268600,3600,23600,43600
71.76927305392495,268600,3650,23650,43650
71.76927305392495,268600,3650,23650,43650
71.77966374386676,268600,3700,23700,43700
71.77966374386676,268600,3700,23700,43700
71.79005443380858,268600,3750,23750,43750
71.79005443380858,268600,3750,23750,43750
71.8004451237504,268600,3800,23800,43800
71.8004451237504,268600,3800,23800,43800
71.81083581369221,268600,3850,23850,43850
71.81083581369221,268600,3850,23850,43850
71.82122650363402,268600,3900,23900,43900
71.82122650363402,268600,3900,23900,43900
71.83161719357584,268600,3950,23950,43950
71.83161719357584,268600,3950,23950,43950
71.84200788351765,268600,4000,24000,44000
71.84200788351765,268600,4000,24000,44000
71.85239857345947,268600,4050,24050,44050
71.85239857345947,268600,4050,24050,44050
71.86278926340128,268600,4100,24100,44100
71.86278926340128,268600,4100,24100,44100
71.8731799533431,268600,4150,24150,44150
71.8731799533431,268600,4150,24150,44150
71.88357064328491,268600,4200,24200,44200
71.88357064328491,268600,4200,24200,44200
71.89396133322673,268600,4250,24250,44250
71.89396133322673,268600,4250,24250,44250
71.90435202316854,268600,4300,24300,44300
71.90435202316854,268600,4300,24300,44300
71.91474271311036,268600,4350,24350,44350
71.91474271311036,268600,4350,24350,44350
71.92513340305217,268600,4400,24400,44400
71.92513340305217,268600,4400,24400,44400
71.93552409299399,268600,4450,24450,44450
71.93552409299399,268600,4450,24450,44450
71.9459147829358,268600,4500,24500,44500
71.9459147829358,268600,4500,24500,44500
71.95630547287762,268600,4550,24550,44550
71.95630547287762,268600,4550,24550,44550
71.96669616281943,268600,4600,24600,44600
71.96669616281943,268600,4600,24600,44600
71.97708685276125,268600,4650,24650,44650
71.97708685276125,268600,4650,24650,44650
71.98747754270306,268600,4700,24700,44700
71.98747754270306,268600,4700,24700,44700
71.99786823264488,268600,4750,24750,44750
71.99786823264488,268600,4750,24750,44750
72.00825892258669,268600,4800,24800,44800
72.00825892258669,268600,4800,24800,44800
72.0186496125285,268600,4850,24850,44850
72.0186496125285,268600,4850,24850,44850
72.02904030247032,268600,4900,24900,44900
72.02904030247032,268600,4900,24900,44900
72.03943099241214,268600,4950,24950,44950
72.03943099241214,268600,4950,24950,44950
72.04982168235395,268600,5000,25000,45000
72.04982168235395,268600,5000,25000,45000
72.06021237229577,268600,5050,25050,45050
72.06021237229577,268600,5050,25050,45050
72.07060306223758,268600,5100,25100,45100
72.07060306223758,268600,5100,25100,45100
72.0809937521794,268600,5150,25150,45150
72.0809937521794,268600,5150,25150,45150
72.09138444212121,268600,5200,25200,45200
72.09138444212121,268600,5200,25200,45200
72.10177513206303,268600,5250,25250,45250
72.10177513206303,268600,5250,25250,45250
72.11216582200484,268600,5300,25300,45300
72.11216582200484,268600,5300,25300,45300
72.12255651194666,268600,5350,25350,45350
72.12255651194666,268600,5350,25350,45350
72.13294720188847,268600,5400,25400,45400
72.13294720188847,268600,5400,25400,45400
72.14333789183029,268600,5450,25450,45450
72.14333789183029,268600,5450,25450,45450
72.1537285817721,268600,5500,25500,45500
72.1537285817721,268600,5500,25500,45500
72.16411927171391,268600,5550,25550,45550
72.16411927171391,268600,5550,25550,45550
72.17450996165573,268600,5600,25600,45600
72.17450996165573,268600,5600,25600,45600
72.18490065159754,268600,5650,25650,45650
72.18490065159754,268600,5650,25650,45650
72.19529134153936,268600,5700,25700,45700
72.19529134153936,268600,5700,25700,45700
72.20568203148117,268600,5750,25750,45750
72.20568203148117,268600,5750,25750,45750
72.21607272142299,268600,5800,25800,45800
72.21607272142299,268600,5800,25800,45800
72.2264634113648,268600,5850,25850,45850
72.2264634113648,268600,5850,25850,45850
72.23685410130662,268600,5900,25900,45900
72.23685410130662,268600,5900,25900,45900
72.24724479124843,268600,5950,25950,45950
72.24724479124843,268600,5950,25950,45950
72.25763548119025,268600,6000,26000,46000
72.25763548119025,268600,6000,26000,46000
72.26802617113206,268600,6050,26050,46050
72.26802617113206,268600,6050,26050,46050
72.27841686107388,268600,6100,26100,46100
72.27841686107388,268600,6100,26100,46100
72.2888075510157,268600,6150,26150,46150
72.2888075510157,268600,6150,26150,46150
72.29919824095751,268600,6200,26200,46200
72.29919824095751,268600,6200,26200,46200
72.30958893089932,268600,6250,26250,46250
72.30958893089932,268600,6250,26250,46250
72.31997962084114,268600,6300,26300,46300
72.31997962084114,268600,6300,26300,46300
72.33037031078295,268600,6350,26350,46350
72.33037031078295,268600,6350,26350,46350
72.34076100072477,268600,6400,26400,46400
72.34076100072477,268600,6400,26400,46400
72.35115169066658,268600,6450,26450,46450
72.35115169066658,268600,6450,26450,46450
72.3615423806084,268600,6500,26500,46500
72.3615423806084,268600,6500,26500,46500
72.37193307055021,268600,6550,26550,46550
72.37193307055021,268600,6550,26550,46550
72.38232376049203,268600,6600,26600,46600
72.38232376049203,268600,6600,26600,46600
72.39271445043384,268600,6650,26650,46650
72.39271445043384,268600,6650,26650,46650
72.40310514037566,268600,6700,26700,46700
72.40310514037566,268600,6700,26700,46700
72.41349583031747,268600,6750,26750,46750
72.41349583031747,268600,6750,26750,46750
72.42388652025929,268600,6800,26800,46800
72.42388652025929,268600,6800,26800,46800
72.4342772102011,268600,6850,26850,46850
72.4342772102011,268600,6850,26850,46850
72.44466790014292,268600,6900,26900,46900
72.44466790014292,268600,6900,26900,46900
72.45505859008473,268600,6950,26950,46950
72.45505859008473,268600,6950,26950,46950
72.46544928002655,268600,7000,27000,47000
72.46544928002655,268600,7000,27000,47000
72.47583996996836,268600,7050,27050,47050
72.47583996996836,268600,7050,27050,47050
72.48623065991018,268600,7100,27100,47100
72.48623065991018,268600,7100,27100,47100
72.49662134985199,268600,7150,27150,47150
72.49662134985199,268600,7150,27150,47150
72.5070120397938,268600,7200,27200,47200
72.5070120397938,268600,7200,27200,47200
72.51740272973562,268600,7250,27250,47250
72.51740272973562,268600,7250,27250,47250
72.52779341967744,268600,7300,27300,47300
72.52779341967744,268600,7300,27300,47300
72.53818410961925,268600,7350,27350,47350
72.53818410961925,268600,7350,27350,47350
72.54857479956107,268600,7400,27400,47400
72.54857479956107,268600,7400,27400,47400
72.55896548950288,268600,7450,27450,47450
72.55896548950288,268600,7450,27450,47450
72.5693561794447,268600,7500,27500,47500
72.5693561794447,268600,7500,27500,47500
72.57974686938651,268600,7550,27550,47550
72.57974686938651,268600,7550,27550,47550
72.59013755932833,268600,7600,27600,47600
72.59013755932833,268600,7600,27600,47600
72.60052824927014,268600,7650,27650,47650
72.60052824927014,268600,7650,27650,47650
72.61091893921196,268600,7700,27700,47700
72.61091893921196,268600,7700,27700,47700
72.62130962915377,268600,7750,27750,47750
72.62130962915377,268600,7750,27750,47750
72.63170031909559,268600,7800,27800,47800
72.63170031909559,268600,7800,27800,47800
72.6420910090374,268600,7850,27850,47850
72.6420910090374,268600,7850,27850,47850
72.65248169897922,268600,7900,27900,47900
72.65248169897922,268600,7900,27900,47900
72.66287238892103,268600,7950,27950,47950
72.66287238892103,268600,7950,27950,47950
72.67326307886285,268600,8000,28000,48000
72.67326307886285,268600,8000,28000,48000
72.68365376880466,268600,8050,28050,48050
72.68365376880466,268600,8050,28050,48050
72.69404445874648,268600,8100,28100,48100
72.69404445874648,268600,8100,28100,48100
72.70443514868829,268600,8150,28150,48150
72.70443514868829,268600,8150,28150,48150
72.7148258386301,268600,8200,28200,48200
72.7148258386301,268600,8200,28200,48200
72.72521652857192,268600,8250,28250,48250
72.72521652857192,268600,8250,28250,48250
72.73560721851374,268600,8300,28300,48300
72.73560721851374,268600,8300,28300,48300
72.74599790845555,268600,8350,28350,48350
72.74599790845555,268600,8350,28350,48350
72.75638859839736,268600,8400,28400,48400
72.75638859839736,268600,8400,28400,48400
72.76677928833918,268600,8450,28450,48450
72.76677928833918,268600,8450,28450,48450
72.777169978281,268600,8500,28500,48500
72.777169978281,268600,8500,28500,48500
72.78756066822281,268600,8550,28550,48550
72.78756066822281,268600,8550,28550,48550
72.79795135816462,268600,8600,28600,48600
72.79795135816462,268600,8600,28600,48600
72.80834204810644,268600,8650,28650,48650
72.80834204810644,268600,8650,28650,48650
72.81873273804825,268600,8700,28700,48700
72.81873273804825,268600,8700,28700,48700
72.82912342799007,268600,8750,28750,48750
72.82912342799007,268600,8750,28750,48750
72.83951411793188,268600,8800,28800,48800
72.83951411793188,268600,8800,28800,48800
72.8499048078737,268600,8850,28850,48850
72.8499048078737,268600,8850,28850,48850
72.86029549781551,268600,8900,28900,48900
72.86029549781551,268600,8900,28900,48900
72.87068618775733,268600,8950,28950,48950
72.87068618775733,268600,8950,28950,48950
72.88107687769914,268600,9000,29000,49000
72.88107687769914,268600,9000,29000,49000
72.89146756764096,268600,9050,29050,49050
72.89146756764096,268600,9050,29050,49050
72.90185825758277,268600,9100,29100,49100
72.90185825758277,268600,9100,29100,49100
72.91224894752459,268600,9150,29150,49150
72.91224894752459,268600,9150,29150,49150
72.9226396374664,268600,9200,29200,49200
72.9226396374664,268600,9200,29200,49200
72.93303032740822,268600,9250,29250,49250
72.93303032740822,268600,9250,29250,49250
72.94342101735003,268600,9300,29300,49300
72.94342101735003,268600,9300,29300,49300
72.95381170729185,268600,9350,29350,49350
72.95381170729185,268600,9350,29350,49350
72.96420239723366,268600,9400,29400,49400
72.96420239723366,268600,9400,29400,49400
72.97459308717548,268600,9450,29450,49450
72.97459308717548,268600,9450,29450,49450
72.9849837771173,268600,9500,29500,49500
72.9849837771173,268600,9500,29500,49500
72.99537446705911,268600,9550,29550,49550
72.99537446705911,268600,9550,29550,49550
73.00576515700092,268600,9600,29600,49600
73.00576515700092,268600,9600,29600,49600
73.01615584694274,268600,9650,29650,49650
73.01615584694274,268600,9650,29650,49650
73.02654653688455,268600,9700,29700,49700
73.02654653688455,268600,9700,29700,49700
73.03693722682637,268600,9750,29750,49750
73.03693722682637,268600,9750,29750,49750
73.04732791676818,268600,9800,29800,49800
73.04732791676818,268600,9800,29800,49800
73.05771860671,268600,9850,29850,49850
73.05771860671,268600,9850,29850,49850
73.06810929665181,268600,9900,29900,49900
73.06810929665181,268600,9900,29900,49900
73.07849998659363,268600,9950,29950,49950
73.07849998659363,268600,9950,29950,49950
73.08889067653544,268600,10000,30000,50000
73.08889067653544,268600,10000,30000,50000
73.09928136647726,268600,10050,30050,50050
73.09928136647726,268600,10050,30050,50050
73.10967205641907,268600,10100,30100,50100
73.10967205641907,268600,10100,30100,50100
73.12006274636089,268600,10150,30150,50150
73.12006274636089,268600,10150,30150,50150
73.1304534363027,268600,10200,30200,50200
73.1304534363027,268600,10200,30200,50200
73.14084412624452,268600,10250,30250,50250
73.14084412624452,268600,10250,30250,50250
73.15123481618633,268600,10300,30300,50300
73.15123481618633,268600,10300,30300,50300
73.16162550612815,268600,10350,30350,50350
73.16162550612815,268600,10350,30350,50350
73.17201619606996,268600,10400,30400,50400
73.17201619606996,268600,10400,30400,50400
73.18240688601178,268600,10450,30450,50450
73.18240688601178,268600,10450,30450,50450
73.19279757595359,268600,10500,30500,50500
73.19279757595359,268600,10500,30500,50500
73.2031882658954,268600,10550,30550,50550
73.2031882658954,268600,10550,30550,50550
73.21357895583722,268600,10600,30600,50600
73.21357895583722,268600,10600,30600,50600
73.22396964577904,268600,10650,30650,50650
73.22396964577904,268600,10650,30650,50650
73.23436033572085,268600,10700,30700,50700
73.23436033572085,268600,10700,30700,50700
73.24475102566267,268600,10750,30750,50750
73.24475102566267,268600,10750,30750,50750
73.25514171560448,268600,10800,30800,50800
73.25514171560448,268600,10800,30800,50800
73.2655324055463,268600,10850,30850,50850
73.2655324055463,268600,10850,30850,50850
73.27592309548811,268600,10900,30900,50900
73.27592309548811,268600,10900,30900,50900
73.28631378542993,268600,10950,30950,50950
73.28631378542993,268600,10950,30950,50950
73.29670447537174,268600,11000,31000,51000
73.29670447537174,268600,11000,31000,51000
73.30709516531356,268600,11050,31050,51050
73.30709516531356,268600,11050,31050,51050
73.31748585525537,268600,11100,31100,51100
73.31748585525537,268600,11100,31100,51100
73.32787654519719,268600,11150,31150,51150
73.32787654519719,268600,11150,31150,51150
73.338267235139,268600,11200,31200,51200
73.338267235139,268600,11200,31200,51200
73.34865792508081,268600,11250,31250,51250
73.34865792508081,268600,11250,31250,51250
73.35904861502263,268600,11300,31300,51300
73.35904861502263,268600,11300,31300,51300
73.36943930496444,268600,11350,31350,51350
73.36943930496444,268600,11350,31350,51350
73.37982999490626,268600,11400,31400,51400
73.37982999490626,268600,11400,31400,51400
73.39022068484807,268600,11450,31450,51450
73.39022068484807,268600,11450,31450,51450
73.40061137478989,268600,11500,31500,51500
73.40061137478989,268600,11500,31500,51500
73.4110020647317,268600,11550,31550,51550
73.4110020647317,268600,11550,31550,51550
73.42139275467352,268600,11600,31600,51600
73.42139275467352,268600,11600,31600,51600
73.43178344461533,268600,11650,31650,51650
73.43178344461533,268600,11650,31650,51650
73.44217413455715,268600,11700,31700,51700
73.44217413455715,268600,11700,31700,51700
73.45256482449896,268600,11750,31750,51750
73.45256482449896,268600,11750,31750,51750
73.46295551444078,268600,11800,31800,51800
73.46295551444078,268600,11800,31800,51800
73.4733462043826,268600,11850,31850,51850
73.4733462043826,268600,11850,31850,51850
73.48373689432441,268600,11900,31900,51900
73.48373689432441,268600,11900,31900,51900
73.49412758426622,268600,11950,31950,51950
73.49412758426622,268600,11950,31950,51950
73.50451827420804,268600,12000,32000,52000
73.50451827420804,268600,12000,32000,52000
73.51490896414985,268600,12050,32050,52050
73.51490896414985,268600,12050,32050,52050
73.52529965409167,268600,12100,32100,52100
73.52529965409167,268600,12100,32100,52100
73.53569034403348,268600,12150,32150,52150
73.53569034403348,268600,12150,32150,52150
73.5460810339753,268600,12200,32200,52200
73.5460810339753,268600,12200,32200,52200
73.55647172391711,268600,12250,32250,52250
73.55647172391711,268600,12250,32250,52250
73.56686241385893,268600,12300,32300,52300
73.56686241385893,268600,12300,32300,52300
73.57725310380074,268600,12350,32350,52350
73.57725310380074,268600,12350,32350,52350
73.58764379374256,268600,12400,32400,52400
73.58764379374256,268600,12400,32400,52400
73.59803448368437,268600,12450,32450,52450
73.59803448368437,268600,12450,32450,52450
73.60842517362619,268600,12500,32500,52500
73.60842517362619,268600,12500,32500,52500
73.618815863568,268600,12550,32550,52550
73.618815863568,268600,12550,32550,52550
73.62920655350982,268600,12600,32600,52600
73.62920655350982,268600,12600,32600,52600
73.63959724345163,268600,12650,32650,52650
73.63959724345163,268600,12650,32650,52650
73.64998793339345,268600,12700,32700,52700
73.64998793339345,268600,12700,32700,52700
73.66037862333526,268600,12750,32750,52750
73.66037862333526,268600,12750,32750,52750
73.67076931327708,268600,12800,32800,52800
73.67076931327708,268600,12800,32800,52800
73.68116000321889,268600,12850,32850,52850
73.68116000321889,268600,12850,32850,52850
73.6915506931607,268600,12900,32900,52900
73.6915506931607,268600,12900,32900,52900
73.70194138310252,268600,12950,32950,52950
73.70194138310252,268600,12950,32950,52950
73.71233207304434,268600,13000,33000,53000
73.71233207304434,268600,13000,33000,53000
73.72272276298615,268600,13050,33050,53050
73.72272276298615,268600,13050,33050,53050
73.73311345292797,268600,13100,33100,53100
73.73311345292797,268600,13100,33100,53100
73.74350414286978,268600,13150,33150,53150
73.74350414286978,268600,13150,33150,53150
73.7538948328116,268600,13200,33200,53200
73.7538948328116,268600,13200,33200,53200
73.76428552275341,268600,13250,33250,53250
73.76428552275341,268600,13250,33250,53250
73.77467621269523,268600,13300,33300,53300
73.77467621269523,268600,13300,33300,53300
73.78506690263704,268600,13350,33350,53350
73.78506690263704,268600,13350,33350,53350
73.79545759257886,268600,13400,33400,53400
73.79545759257886,268600,13400,33400,53400
73.80584828252067,268600,13450,33450,53450
73.80584828252067,268600,13450,33450,53450
73.81623897246249,268600,13500,33500,53500
73.81623897246249,268600,13500,33500,53500
73.8266296624043,268600,13550,33550,53550
73.8266296624043,268600,13550,33550,53550
73.83702035234612,268600,13600,33600,53600
73.83702035234612,268600,13600,33600,53600
73.84741104228793,268600,13650,33650,53650
73.84741104228793,268600,13650,33650,53650
73.85780173222975,268600,13700,33700,53700
73.85780173222975,268600,13700,33700,53700
73.86819242217156,268600,13750,33750,53750
73.86819242217156,268600,13750,33750,53750
73.87858311211338,268600,13800,33800,53800
73.87858311211338,268600,13800,33800,53800
73.88897380205519,268600,13850,33850,53850
73.88897380205519,268600,13850,33850,53850
73.899364491997,268600,13900,33900,53900
73.899364491997,268600,13900,33900,53900
73.90975518193882,268600,13950,33950,53950
73.90975518193882,268600,13950,33950,53950
73.92014587188064,268600,14000,34000,54000
73.92014587188064,268600,14000,34000,54000
73.93053656182245,268600,14050,34050,54050
73.93053656182245,268600,14050,34050,54050
73.94092725176426,268600,14100,34100,54100
73.94092725176426,268600,14100,34100,54100
73.95131794170608,268600,14150,34150,54150
73.95131794170608,268600,14150,34150,54150
73.9617086316479,268600,14200,34200,54200
73.9617086316479,268600,14200,34200,54200
73.97209932158971,268600,14250,34250,54250
73.97209932158971,268600,14250,34250,54250
73.98249001153152,268600,14300,34300,54300
73.98249001153152,268600,14300,34300,54300
73.99288070147334,268600,14350,34350,54350
73.99288070147334,268600,14350,34350,54350
74.00327139141515,268600,14400,34400,54400
74.00327139141515,268600,14400,34400,54400
74.01366208135697,268600,14450,34450,54450
74.01366208135697,268600,14450,34450,54450
74.02405277129878,268600,14500,34500,54500
74.02405277129878,268600,14500,34500,54500
74.0344434612406,268600,14550,34550,54550
74.0344434612406,268600,14550,34550,54550
74.04483415118241,268600,14600,34600,54600
74.04483415118241,268600,14600,34600,54600
74.05522484112423,268600,14650,34650,54650
74.05522484112423,268600,14650,34650,54650
74.06561553106604,268600,14700,34700,54700
74.06561553106604,268600,14700,34700,54700
74.07600622100786,268600,14750,34750,54750
74.07600622100786,268600,14750,34750,54750
74.08639691094967,268600,14800,34800,54800
74.08639691094967,268600,14800,34800,54800
74.09678760089149,268600,14850,34850,54850
74.09678760089149,268600,14850,34850,54850
74.1071782908333,268600,14900,34900,54900
74.1071782908333,268600,14900,34900,54900
74.11756898077512,268600,14950,34950,54950
74.11756898077512,268600,14950,34950,54950
74.12795967071693,268600,15000,35000,55000
74.12795967071693,268600,15000,35000,55000
74.13835036065875,268600,15050,35050,55050
74.13835036065875,268600,15050,35050,55050
74.14874105060056,268600,15100,35100,55100
74.14874105060056,268600,15100,35100,55100
74.15913174054238,268600,15150,35150,55150
74.15913174054238,268600,15150,35150,55150
74.1695224304842,268600,15200,35200,55200
74.1695224304842,268600,15200,35200,55200
74.17991312042601,268600,15250,35250,55250
74.17991312042601,268600,15250,35250,55250
74.19030381036782,268600,15300,35300,55300
74.19030381036782,268600,15300,35300,55300
74.20069450030964,268600,15350,35350,55350
74.20069450030964,268600,15350,35350,55350
74.21108519025145,268600,15400,35400,55400
74.21108519025145,268600,15400,35400,55400
74.22147588019327,268600,15450,35450,55450
74.22147588019327,268600,15450,35450,55450
74.23186657013508,268600,15500,35500,55500
74.23186657013508,268600,15500,35500,55500
74.2422572600769,268600,15550,35550,55550
74.2422572600769,268600,15550,35550,55550
74.25264795001871,268600,15600,35600,55600
74.25264795001871,268600,15600,35600,55600
74.26303863996053,268600,15650,35650,55650
74.26303863996053,268600,15650,35650,55650
74.27342932990234,268600,15700,35700,55700
74.27342932990234,268600,15700,35700,55700
74.28382001984416,268600,15750,35750,55750
74.28382001984416,268600,15750,35750,55750
74.29421070978597,268600,15800,35800,55800
74.29421070978597,268600,15800,35800,55800
74.30460139972779,268600,15850,35850,55850
74.30460139972779,268600,15850,35850,55850
74.3149920896696,268600,15900,35900,55900
74.3149920896696,268600,15900,35900,55900
74.32538277961142,268600,15950,35950,55950
74.32538277961142,268600,15950,35950,55950
74.33577346955323,268600,16000,36000,56000
74.33577346955323,268600,16000,36000,56000
74.34616415949505,268600,16050,36050,56050
74.34616415949505,268600,16050,36050,56050
74.35655484943686,268600,16100,36100,56100
74.35655484943686,268600,16100,36100,56100
74.36694553937868,268600,16150,36150,56150
74.36694553937868,268600,16150,36150,56150
74.37733622932049,268600,16200,36200,56200
74.37733622932049,268600,16200,36200,56200
74.3877269192623,268600,16250,36250,56250
74.3877269192623,268600,16250,36250,56250
74.39811760920412,268600,16300,36300,56300
74.39811760920412,268600,16300,36300,56300
74.40850829914594,268600,16350,36350,56350
74.40850829914594,268600,16350,36350,56350
74.41889898908775,268600,16400,36400,56400
74.41889898908775,268600,16400,36400,56400
74.42928967902957,268600,16450,36450,56450
74.42928967902957,268600,16450,36450,56450
74.43968036897138,268600,16500,36500,56500
74.43968036897138,268600,16500,36500,56500
74.4500710589132,268600,16550,36550,56550
74.4500710589132,268600,16550,36550,56550
74.46046174885501,268600,16600,36600,56600
74.46046174885501,268600,16600,36600,56600
74.47085243879683,268600,16650,36650,56650
74.47085243879683,268600,16650,36650,56650
74.48124312873864,268600,16700,36700,56700
74.48124312873864,268600,16700,36700,56700
74.49163381868046,268600,16750,36750,56750
74.49163381868046,268600,16750,36750,56750
74.50202450862227,268600,16800,36800,56800
74.50202450862227,268600,16800,36800,56800
74.51241519856409,268600,16850,36850,56850
74.51241519856409,268600,16850,36850,56850
74.5228058885059,268600,16900,36900,56900
74.5228058885059,268600,16900,36900,56900
74.53319657844771,268600,16950,36950,56950
74.53319657844771,268600,16950,36950,56950
74.54358726838953,268600,17000,37000,57000
74.54358726838953,268600,17000,37000,57000
74.55397795833134,268600,17050,37050,57050
74.55397795833134,268600,17050,37050,57050
74.56436864827316,268600,17100,37100,57100
74.56436864827316,268600,17100,37100,57100
74.57475933821497,268600,17150,37150,57150
74.57475933821497,268600,17150,37150,57150
74.58515002815679,268600,17200,37200,57200
74.58515002815679,268600,17200,37200,57200
74.5955407180986,268600,17250,37250,57250
74.5955407180986,268600,17250,37250,57250
74.60593140804042,268600,17300,37300,57300
74.60593140804042,268600,17300,37300,57300
74.61632209798223,268600,17350,37350,57350
74.61632209798223,268600,17350,37350,57350
74.62671278792405,268600,17400,37400,57400
74.62671278792405,268600,17400,37400,57400
74.63710347786586,268600,17450,37450,57450
74.63710347786586,268600,17450,37450,57450
74.64749416780768,268600,17500,37500,57500
74.64749416780768,268600,17500,37500,57500
74.6578848577495,268600,17550,37550,57550
74.6578848577495,268600,17550,37550,57550
74.66827554769131,268600,17600,37600,57600
74.66827554769131,268600,17600,37600,57600
74.67866623763312,268600,17650,37650,57650
74.67866623763312,268600,17650,37650,57650
74.68905692757494,268600,17700,37700,57700
74.68905692757494,268600,17700,37700,57700
74.69944761751675,268600,17750,37750,57750
74.69944761751675,268600,17750,37750,57750
74.70983830745857,268600,17800,37800,57800
74.70983830745857,268600,17800,37800,57800
74.72022899740038,268600,17850,37850,57850
74.72022899740038,268600,17850,37850,57850
74.7306196873422,268600,17900,37900,57900
74.7306196873422,268600,17900,37900,57900
74.74101037728401,268600,17950,37950,57950
74.74101037728401,268600,17950,37950,57950
74.75140106722583,268600,18000,38000,58000
74.75140106722583,268600,18000,38000,58000
74.76179175716764,268600,18050,38050,58050
74.76179175716764,268600,18050,38050,58050
74.77218244710946,268600,18100,38100,58100
74.77218244710946,268600,18100,38100,58100
74.78257313705127,268600,18150,38150,58150
74.78257313705127,268600,18150,38150,58150
74.79296382699309,268600,18200,38200,58200
74.79296382699309,268600,18200,38200,58200
74.8033545169349,268600,18250,38250,58250
74.8033545169349,268600,18250,38250,58250
74.81374520687672,268600,18300,38300,58300
74.81374520687672,268600,18300,38300,58300
74.82413589681853,268600,18350,38350,58350
74.82413589681853,268600,18350,38350,58350
74.83452658676035,268600,18400,38400,58400
74.83452658676035,268600,18400,38400,58400
74.84491727670216,268600,18450,38450,58450
74.84491727670216,268600,18450,38450,58450
74.85530796664398,268600,18500,38500,58500
74.85530796664398,268600,18500,38500,58500
74.86569865658579,268600,18550,38550,58550
74.86569865658579,268600,18550,38550,58550
74.8760893465276,268600,18600,38600,58600
74.8760893465276,268600,18600,38600,58600
74.88648003646942,268600,18650,38650,58650
74.88648003646942,268600,18650,38650,58650
74.89687072641124,268600,18700,38700,58700
74.89687072641124,268600,18700,38700,58700
74.90726141635305,268600,18750,38750,58750
74.90726141635305,268600,18750,38750,58750
74.91765210629487,268600,18800,38800,58800
74.91765210629487,268600,18800,38800,58800
74.92804279623668,268600,18850,38850,58850
74.92804279623668,268600,18850,38850,58850
74.9384334861785,268600,18900,38900,58900
74.9384334861785,268600,18900,38900,58900
74.94882417612031,268600,18950,38950,58950
74.94882417612031,268600,18950,38950,58950
74.95921486606213,268600,19000,39000,59000
74.95921486606213,268600,19000,39000,59000
74.96960555600394,268600,19050,39050,59050
74.96960555600394,268600,19050,39050,59050
74.97999624594576,268600,19100,39100,59100
74.97999624594576,268600,19100,39100,59100
74.99038693588757,268600,19150,39150,59150
74.99038693588757,268600,19150,39150,59150
75.00077762582939,268600,19200,39200,59200
75.00077762582939,268600,19200,39200,59200
75.0111683157712,268600,19250,39250,59250
75.0111683157712,268600,19250,39250,59250
75.02155900571302,268600,19300,39300,59300
75.02155900571302,268600,19300,39300,59300
75.03194969565483,268600,19350,39350,59350
75.03194969565483,268600,19350,39350,59350
75.04234038559665,268600,19400,39400,59400
75.04234038559665,268600,19400,39400,59400
75.05273107553846,268600,19450,39450,59450
75.05273107553846,268600,19450,39450,59450
75.06312176548028,268600,19500,39500,59500
75.06312176548028,268600,19500,39500,59500
75.07351245542209,268600,19550,39550,59550
75.07351245542209,268600,19550,39550,59550
75.0839031453639,268600,19600,39600,59600
75.0839031453639,268600,19600,39600,59600
75.09429383530572,268600,19650,39650,59650
75.09429383530572,268600,19650,39650,59650
75.10468452524754,268600,19700,39700,59700
75.10468452524754,268600,19700,39700,59700
75.11507521518935,268600,19750,39750,59750
75.11507521518935,268600,19750,39750,59750
75.12546590513116,268600,19800,39800,59800
75.12546590513116,268600,19800,39800,59800
75.13585659507298,268600,19850,39850,59850
75.13585659507298,268600,19850,39850,59850
75.1462472850148,268600,19900,39900,59900
75.1462472850148,268600,19900,39900,59900
75.15663797495661,268600,19950,39950,59950
75.15663797495661,268600,19950,39950,59950
75.16702866489842,268600,20000,40000,60000
75.16702866489842,268600,20000,40000,40000
75.17741935484024,268600,20000,40000,40050
75.17741935484024,268600,20000,40000,40050
75.18781004478205,268600,20000,40000,40100
75.18781004478205,268600,20000,40000,40100
75.19820073472387,268600,20000,40000,40150
75.19820073472387,268600,20000,40000,40150
75.20859142466568,268600,20000,40000,40200
75.20859142466568,268600,20000,40000,40200
75.2189821146075,268600,20000,40000,40250
75.2189821146075,268600,20000,40000,40250
75.22937280454931,268600,20000,40000,40300
75.22937280454931,268600,20000,40000,40300
75.23976349449113,268600,20000,40000,40350
75.23976349449113,268600,20000,40000,40350
75.25015418443294,268600,20000,40000,40400
75.25015418443294,268600,20000,40000,40400
75.26054487437476,268600,20000,40000,40450
75.26054487437476,268600,20000,40000,40450
75.27093556431657,268600,20000,40000,40500
75.27093556431657,268600,20000,40000,40500
75.28132625425839,268600,20000,40000,40550
75.28132625425839,268600,20000,40000,40550
75.2917169442002,268600,20000,40000,40600
75.2917169442002,268600,20000,40000,40600
75.30210763414202,268600,20000,40000,40650
75.30210763414202,268600,20000,40000,40650
75.31249832408383,268600,20000,40000,40700
75.31249832408383,268600,20000,40000,40700
75.32288901402565,268600,20000,40000,40750
75.32288901402565,268600,20000,40000,40750
75.33327970396746,268600,20000,40000,40800
75.33327970396746,268600,20000,40000,40800
75.34367039390928,268600,20000,40000,40850
75.34367039390928,268600,20000,40000,40850
75.3540610838511,268600,20000,40000,40900
75.3540610838511,268600,20000,40000,40900
75.36445177379291,268600,20000,40000,40950
75.36445177379291,268600,20000,40000,40950
75.37484246373472,268600,20000,40000,41000
75.37484246373472,268600,20000,40000,41000
75.38523315367654,268600,20000,40000,41050
75.38523315367654,268600,20000,40000,41050
75.39562384361835,268600,20000,40000,41100
75.39562384361835,268600,20000,40000,41100
75.40601453356017,268600,20000,40000,41150
75.40601453356017,268600,20000,40000,41150
75.41640522350198,268600,20000,40000,41200
75.41640522350198,268600,20000,40000,41200
75.4267959134438,268600,20000,40000,41250
75.4267959134438,268600,20000,40000,41250
75.43718660338561,268600,20000,40000,41300
75.43718660338561,268600,20000,40000,41300
75.44757729332743,268600,20000,40000,41350
75.44757729332743,268600,20000,40000,41350
75.45796798326924,268600,20000,40000,41400
75.45796798326924,268600,20000,40000,41400
75.46835867321106,268600,20000,40000,41450
75.46835867321106,268600,20000,40000,41450
75.47874936315287,268600,20000,40000,41500
75.47874936315287,268600,20000,40000,41500
75.48914005309469,268600,20000,40000,41550
75.48914005309469,268600,20000,40000,41550
75.4995307430365,268600,20000,40000,41600
75.4995307430365,268600,20000,40000,41600
75.50992143297832,268600,20000,40000,41650
75.50992143297832,268600,20000,40000,41650
75.52031212292013,268600,20000,40000,41700
75.52031212292013,268600,20000,40000,41700
75.53070281286195,268600,20000,40000,41750
75.53070281286195,268600,20000,40000,41750
75.54109350280376,268600,20000,40000,41800
75.54109350280376,268600,20000,40000,41800
75.55148419274558,268600,20000,40000,41850
75.55148419274558,268600,20000,40000,41850
75.56187488268739,268600,20000,40000,41900
75.56187488268739,268600,20000,40000,41900
75.5722655726292,268600,20000,40000,41950
75.5722655726292,268600,20000,40000,41950
75.58265626257102,268600,20000,40000,42000
75.58265626257102,268600,20000,40000,42000
75.59304695251284,268600,20000,40000,42050
75.59304695251284,268600,20000,40000,42050
75.60343764245465,268600,20000,40000,42100
75.60343764245465,268600,20000,40000,42100
75.61382833239647,268600,20000,40000,42150
75.61382833239647,268600,20000,40000,42150
75.62421902233828,268600,20000,40000,42200
75.62421902233828,268600,20000,40000,42200
75.6346097122801,268600,20000,40000,42250
75.6346097122801,268600,20000,40000,42250
75.64500040222191,268600,20000,40000,42300
75.64500040222191,268600,20000,40000,42300
75.65539109216373,268600,20000,40000,42350
75.65539109216373,268600,20000,40000,42350
75.66578178210554,268600,20000,40000,42400
75.66578178210554,268600,20000,40000,42400
75.67617247204736,268600,20000,40000,42450
75.67617247204736,268600,20000,40000,42450
75.68656316198917,268600,20000,40000,42500
75.68656316198917,268600,20000,40000,42500
75.69695385193099,268600,20000,40000,42550
75.69695385193099,268600,20000,40000,42550
75.7073445418728,268600,20000,40000,42600
75.7073445418728,268600,20000,40000,42600
75.71773523181461,268600,20000,40000,42650
75.71773523181461,268600,20000,40000,42650
75.72812592175643,268600,20000,40000,42700
75.72812592175643,268600,20000,40000,42700
75.73851661169824,268600,20000,40000,42750
75.73851661169824,268600,20000,40000,42750
75.74890730164006,268600,20000,40000,42800
75.74890730164006,268600,20000,40000,42800
75.75929799158187,268600,20000,40000,42850
75.75929799158187,268600,20000,40000,42850
75.76968868152369,268600,20000,40000,42900
75.76968868152369,268600,20000,40000,42900
75.7800793714655,268600,20000,40000,42950
75.7800793714655,268600,20000,40000,42950
75.79047006140732,268600,20000,40000,43000
75.79047006140732,268600,20000,40000,43000
75.80086075134913,268600,20000,40000,43050
75.80086075134913,268600,20000,40000,43050
75.81125144129095,268600,20000,40000,43100
75.81125144129095,268600,20000,40000,43100
75.82164213123276,268600,20000,40000,43150
75.82164213123276,268600,20000,40000,43150
75.83203282117458,268600,20000,40000,43200
75.83203282117458,268600,20000,40000,43200
75.8424235111164,268600,20000,40000,43250
75.8424235111164,268600,20000,40000,43250
75.85281420105821,268600,20000,40000,43300
75.85281420105821,268600,20000,40000,43300
75.86320489100002,268600,20000,40000,43350
75.86320489100002,268600,20000,40000,43350
75.87359558094184,268600,20000,40000,43400
75.87359558094184,268600,20000,40000,43400
75.88398627088365,268600,20000,40000,43450
75.88398627088365,268600,20000,40000,43450
75.89437696082547,268600,20000,40000,43500
75.89437696082547,268600,20000,40000,43500
75.90476765076728,268600,20000,40000,43550
75.90476765076728,268600,20000,40000,43550
75.9151583407091,268600,20000,40000,43600
75.9151583407091,268600,20000,40000,43600
75.92554903065091,268600,20000,40000,43650
75.92554903065091,268600,20000,40000,43650
75.93593972059273,268600,20000,40000,43700
75.93593972059273,268600,20000,40000,43700
75.94633041053454,268600,20000,40000,43750
75.94633041053454,268600,20000,40000,43750
75.95672110047636,268600,20000,40000,43800
75.95672110047636,268600,20000,40000,43800
75.96711179041817,268600,20000,40000,43850
75.96711179041817,268600,20000,40000,43850
75.97750248035999,268600,20000,40000,43900
75.97750248035999,268600,20000,40000,43900
75.9878931703018,268600,20000,40000,43950
75.9878931703018,268600,20000,40000,43950
75.99828386024362,268600,20000,40000,44000
75.99828386024362,268600,20000,40000,44000
76.00867455018543,268600,20000,40000,44050
76.00867455018543,268600,20000,40000,44050
76.01906524012725,268600,20000,40000,44100
76.01906524012725,268600,20000,40000,44100
76.02945593006906,268600,20000,40000,44150
76.02945593006906,268600,20000,40000,44150
76.03984662001088,268600,20000,40000,44200
76.03984662001088,268600,20000,40000,44200
76.05023730995269,268600,20000,40000,44250
76.05023730995269,268600,20000,40000,44250
76.0606279998945,268600,20000,40000,44300
76.0606279998945,268600,20000,40000,44300
76.07101868983632,268600,20000,40000,44350
76.07101868983632,268600,20000,40000,44350
76.08140937977814,268600,20000,40000,44400
76.08140937977814,268600,20000,40000,44400
76.09180006971995,268600,20000,40000,44450
76.09180006971995,268600,20000,40000,44450
76.10219075966177,268600,20000,40000,44500
76.10219075966177,268600,20000,40000,44500
76.11258144960358,268600,20000,40000,44550
76.11258144960358,268600,20000,40000,44550
76.1229721395454,268600,20000,40000,44600
76.1229721395454,268600,20000,40000,44600
76.13336282948721,268600,20000,40000,44650
76.13336282948721,268600,20000,40000,44650
76.14375351942903,268600,20000,40000,44700
76.14375351942903,268600,20000,40000,44700
76.15414420937084,268600,20000,40000,44750
76.15414420937084,268600,20000,40000,44750
76.16453489931266,268600,20000,40000,44800
76.16453489931266,268600,20000,40000,44800
76.17492558925447,268600,20000,40000,44850
76.17492558925447,268600,20000,40000,44850
76.18531627919629,268600,20000,40000,44900
76.18531627919629,268600,20000,40000,44900
76.1957069691381,268600,20000,40000,44950
76.1957069691381,268600,20000,40000,44950
76.20609765907992,268600,20000,40000,45000
76.20609765907992,268600,20000,40000,45000
76.21648834902173,268600,20000,40000,45050
76.21648834902173,268600,20000,40000,45050
76.22687903896355,268600,20000,40000,45100
76.22687903896355,268600,20000,40000,45100
76.23726972890536,268600,20000,40000,45150
76.23726972890536,268600,20000,40000,45150
76.24766041884718,268600,20000,40000,45200
76.24766041884718,268600,20000,40000,45200
76.25805110878899,268600,20000,40000,45250
76.25805110878899,268600,20000,40000,45250
76.2684417987308,268600,20000,40000,45300
76.2684417987308,268600,20000,40000,45300
76.27883248867262,268600,20000,40000,45350
76.27883248867262,268600,20000,40000,45350
76.28922317861444,268600,20000,40000,45400
76.28922317861444,268600,20000,40000,45400
76.29961386855625,268600,20000,40000,45450
76.29961386855625,268600,20000,40000,45450
76.31000455849806,268600,20000,40000,45500
76.31000455849806,268600,20000,40000,45500
76.32039524843988,268600,20000,40000,45550
76.32039524843988,268600,20000,40000,45550
76.3307859383817,268600,20000,40000,45600
76.3307859383817,268600,20000,40000,45600
76.34117662832351,268600,20000,40000,45650
76.34117662832351,268600,20000,40000,45650
76.35156731826532,268600,20000,40000,45700
76.35156731826532,268600,20000,40000,45700
76.36195800820714,268600,20000,40000,45750
76.36195800820714,268600,20000,40000,45750
76.37234869814895,268600,20000,40000,45800
76.37234869814895,268600,20000,40000,45800
76.38273938809077,268600,20000,40000,45850
76.38273938809077,268600,20000,40000,45850
76.39313007803258,268600,20000,40000,45900
76.39313007803258,268600,20000,40000,45900
76.4035207679744,268600,20000,40000,45950
76.4035207679744,268600,20000,40000,45950
76.41391145791621,268600,20000,40000,46000
76.41391145791621,268600,20000,40000,46000
76.42430214785803,268600,20000,40000,46050
76.42430214785803,268600,20000,40000,46050
76.43469283779984,268600,20000,40000,46100
76.43469283779984,268600,20000,40000,46100
76.44508352774166,268600,20000,40000,46150
76.44508352774166,268600,20000,40000,46150
76.45547421768347,268600,20000,40000,46200
76.45547421768347,268600,20000,40000,46200
76.46586490762529,268600,20000,40000,46250
76.46586490762529,268600,20000,40000,46250
76.4762555975671,268600,20000,40000,46300
76.4762555975671,268600,20000,40000,46300
76.48664628750892,268600,20000,40000,46350
76.48664628750892,268600,20000,40000,46350
76.49703697745073,268600,20000,40000,46400
76.49703697745073,268600,20000,40000,46400
76.50742766739255,268600,20000,40000,46450
76.50742766739255,268600,20000,40000,46450
76.51781835733436,268600,20000,40000,46500
76.51781835733436,268600,20000,40000,46500
76.52820904727618,268600,20000,40000,46550
76.52820904727618,268600,20000,40000,46550
76.538599737218,268600,20000,40000,46600
76.538599737218,268600,20000,40000,46600
76.54899042715981,268600,20000,40000,46650
76.54899042715981,268600,20000,40000,46650
76.55938111710162,268600,20000,40000,46700
76.55938111710162,268600,20000,40000,46700
76.56977180704344,268600,20000,40000,46750
76.56977180704344,268600,20000,40000,46750
76.58016249698525,268600,20000,40000,46800
76.58016249698525,268600,20000,40000,46800
76.59055318692707,268600,20000,40000,46850
76.59055318692707,268600,20000,40000,46850
76.60094387686888,268600,20000,40000,46900
76.60094387686888,268600,20000,40000,46900
76.6113345668107,268600,20000,40000,46950
76.6113345668107,268600,20000,40000,46950
76.62172525675251,268600,20000,40000,47000
76.62172525675251,268600,20000,40000,47000
76.63211594669433,268600,20000,40000,47050
76.63211594669433,268600,20000,40000,47050
76.64250663663614,268600,20000,40000,47100
76.64250663663614,268600,20000,40000,47100
76.65289732657796,268600,20000,40000,47150
76.65289732657796,268600,20000,40000,47150
76.66328801651977,268600,20000,40000,47200
76.66328801651977,268600,20000,40000,47200
76.67367870646159,268600,20000,40000,47250
76.67367870646159,268600,20000,40000,47250
76.6840693964034,268600,20000,40000,47300
76.6840693964034,268600,20000,40000,47300
76.69446008634522,268600,20000,40000,47350
76.69446008634522,268600,20000,40000,47350
76.70485077628703,268600,20000,40000,47400
76.70485077628703,268600,20000,40000,47400
76.71524146622885,268600,20000,40000,47450
76.71524146622885,268600,20000,40000,47450
76.72563215617066,268600,20000,40000,47500
76.72563215617066,268600,20000,40000,47500
76.73602284611248,268600,20000,40000,47550
76.73602284611248,268600,20000,40000,47550
76.74641353605429,268600,20000,40000,47600
76.74641353605429,268600,20000,40000,47600
76.7568042259961,268600,20000,40000,47650
76.7568042259961,268600,20000,40000,47650
76.76719491593792,268600,20000,40000,47700
76.76719491593792,268600,20000,40000,47700
76.77758560587974,268600,20000,40000,47750
76.77758560587974,268600,20000,40000,47750
76.78797629582155,268600,20000,40000,47800
76.78797629582155,268600,20000,40000,47800
76.79836698576337,268600,20000,40000,47850
76.79836698576337,268600,20000,40000,47850
76.80875767570518,268600,20000,40000,47900
76.80875767570518,268600,20000,40000,47900
76.819148365647,268600,20000,40000,47950
76.819148365647,268600,20000,40000,47950
76.82953905558881,268600,20000,40000,48000
76.82953905558881,268600,20000,40000,48000
76.83992974553063,268600,20000,40000,48050
76.83992974553063,268600,20000,40000,48050
76.85032043547244,268600,20000,40000,48100
76.85032043547244,268600,20000,40000,48100
76.86071112541426,268600,20000,40000,48150
76.86071112541426,268600,20000,40000,48150
76.87110181535607,268600,20000,40000,48200
76.87110181535607,268600,20000,40000,48200
76.88149250529789,268600,20000,40000,48250
76.88149250529789,268600,20000,40000,48250
76.8918831952397,268600,20000,40000,48300
76.8918831952397,268600,20000,40000,48300
76.90227388518151,268600,20000,40000,48350
76.90227388518151,268600,20000,40000,48350
76.91266457512333,268600,20000,40000,48400
76.91266457512333,268600,20000,40000,48400
76.92305526506514,268600,20000,40000,48450
76.92305526506514,268600,20000,40000,48450
76.93344595500696,268600,20000,40000,48500
76.93344595500696,268600,20000,40000,48500
76.94383664494877,268600,20000,40000,48550
76.94383664494877,268600,20000,40000,48550
76.95422733489059,268600,20000,40000,48600
76.95422733489059,268600,20000,40000,48600
76.9646180248324,268600,20000,40000,48650
76.9646180248324,268600,20000,40000,48650
76.97500871477422,268600,20000,40000,48700
76.97500871477422,268600,20000,40000,48700
76.98539940471603,268600,20000,40000,48750
76.98539940471603,268600,20000,40000,48750
76.99579009465785,268600,20000,40000,48800
76.99579009465785,268600,20000,40000,48800
77.00618078459966,268600,20000,40000,48850
77.00618078459966,268600,20000,40000,48850
77.01657147454148,268600,20000,40000,48900
77.01657147454148,268600,20000,40000,48900
77.0269621644833,268600,20000,40000,48950
77.0269621644833,268600,20000,40000,48950
77.03735285442511,268600,20000,40000,49000
77.03735285442511,268600,20000,40000,49000
77.04774354436692,268600,20000,40000,49050
77.04774354436692,268600,20000,40000,49050
77.05813423430874,268600,20000,40000,49100
77.05813423430874,268600,20000,40000,49100
77.06852492425055,268600,20000,40000,49150
77.06852492425055,268600,20000,40000,49150
77.07891561419237,268600,20000,40000,49200
77.07891561419237,268600,20000,40000,49200
77.08930630413418,268600,20000,40000,49250
77.08930630413418,268600,20000,40000,49250
77.099696994076,268600,20000,40000,49300
77.099696994076,268600,20000,40000,49300
77.11008768401781,268600,20000,40000,49350
77.11008768401781,268600,20000,40000,49350
77.12047837395963,268600,20000,40000,49400
77.12047837395963,268600,20000,40000,49400
77.13086906390144,268600,20000,40000,49450
77.13086906390144,268600,20000,40000,49450
77.14125975384326,268600,20000,40000,49500
77.14125975384326,268600,20000,40000,49500
77.15165044378507,268600,20000,40000,49550
77.15165044378507,268600,20000,40000,49550
77.16204113372689,268600,20000,40000,49600
77.16204113372689,268600,20000,40000,49600
77.1724318236687,268600,20000,40000,49650
77.1724318236687,268600,20000,40000,49650
77.18282251361052,268600,20000,40000,49700
77.18282251361052,268600,20000,40000,49700
77.19321320355233,268600,20000,40000,49750
77.19321320355233,268600,20000,40000,49750
77.20360389349415,268600,20000,40000,49800
77.20360389349415,268600,20000,40000,49800
77.21399458343596,268600,20000,40000,49850
77.21399458343596,268600,20000,40000,49850
77.22438527337778,268600,20000,40000,49900
77.22438527337778,268600,20000,40000,49900
77.23477596331959,268600,20000,40000,49950
77.23477596331959,268600,20000,40000,49950
77.2451666532614,268600,20000,40000,50000
77.2451666532614,268600,20000,40000,50000
77.25555734320322,268600,20000,40000,50050
77.25555734320322,268600,20000,40000,50050
77.26594803314504,268600,20000,40000,50100
77.26594803314504,268600,20000,40000,50100
77.27633872308685,268600,20000,40000,50150
77.27633872308685,268600,20000,40000,50150
77.28672941302867,268600,20000,40000,50200
77.28672941302867,268600,20000,40000,50200
77.29712010297048,268600,20000,40000,50250
77.29712010297048,268600,20000,40000,50250
77.3075107929123,268600,20000,40000,50300
77.3075107929123,268600,20000,40000,50300
77.31790148285411,268600,20000,40000,50350
77.31790148285411,268600,20000,40000,50350
77.32829217279593,268600,20000,40000,50400
77.32829217279593,268600,20000,40000,50400
77.33868286273774,268600,20000,40000,50450
77.33868286273774,268600,20000,40000,50450
77.34907355267956,268600,20000,40000,50500
77.34907355267956,268600,20000,40000,50500
77.35946424262137,268600,20000,40000,50550
77.35946424262137,268600,20000,40000,50550
77.36985493256319,268600,20000,40000,50600
77.36985493256319,268600,20000,40000,50600
77.380245622505,268600,20000,40000,50650
77.380245622505,268600,20000,40000,50650
77.39063631244682,268600,20000,40000,50700
77.39063631244682,268600,20000,40000,50700
77.40102700238863,268600,20000,40000,50750
77.40102700238863,268600,20000,40000,50750
77.41141769233045,268600,20000,40000,50800
77.41141769233045,268600,20000,40000,50800
77.42180838227226,268600,20000,40000,50850
77.42180838227226,268600,20000,40000,50850
77.43219907221408,268600,20000,40000,50900
77.43219907221408,268600,20000,40000,50900
77.44258976215589,268600,20000,40000,50950
77.44258976215589,268600,20000,40000,50950
77.4529804520977,268600,20000,40000,51000
77.4529804520977,268600,20000,40000,51000
77.46337114203952,268600,20000,40000,51050
77.46337114203952,268600,20000,40000,51050
77.47376183198134,268600,20000,40000,51100
77.47376183198134,268600,20000,40000,51100
77.48415252192315,268600,20000,40000,51150
77.48415252192315,268600,20000,40000,51150
77.49454321186496,268600,20000,40000,51200
77.49454321186496,268600,20000,40000,51200
77.50493390180678,268600,20000,40000,51250
77.50493390180678,268600,20000,40000,51250
77.5153245917486,268600,20000,40000,51300
77.5153245917486,268600,20000,40000,51300
77.52571528169041,268600,20000,40000,51350
77.52571528169041,268600,20000,40000,51350
77.53610597163222,268600,20000,40000,51400
77.53610597163222,268600,20000,40000,51400
77.54649666157404,268600,20000,40000,51450
77.54649666157404,268600,20000,40000,51450
77.55688735151585,268600,20000,40000,51500
77.55688735151585,268600,20000,40000,51500
77.56727804145767,268600,20000,40000,51550
77.56727804145767,268600,20000,40000,51550
77.57766873139948,268600,20000,40000,51600
77.57766873139948,268600,20000,40000,51600
77.5880594213413,268600,20000,40000,51650
77.5880594213413,268600,20000,40000,51650
77.59845011128311,268600,20000,40000,51700
77.59845011128311,268600,20000,40000,51700
77.60884080122493,268600,20000,40000,51750
77.60884080122493,268600,20000,40000,51750
77.61923149116674,268600,20000,40000,51800
77.61923149116674,268600,20000,40000,51800
77.62962218110856,268600,20000,40000,51850
77.62962218110856,268600,20000,40000,51850
77.64001287105037,268600,20000,40000,51900
77.64001287105037,268600,20000,40000,51900
77.65040356099219,268600,20000,40000,51950
77.65040356099219,268600,20000,40000,51950
77.660794250934,268600,20000,40000,52000
77.660794250934,268600,20000,40000,52000
77.67118494087582,268600,20000,40000,52050
77.67118494087582,268600,20000,40000,52050
77.68157563081763,268600,20000,40000,52100
77.68157563081763,268600,20000,40000,52100
77.69196632075945,268600,20000,40000,52150
77.69196632075945,268600,20000,40000,52150
77.70235701070126,268600,20000,40000,52200
77.70235701070126,268600,20000,40000,52200
77.71274770064308,268600,20000,40000,52250
77.71274770064308,268600,20000,40000,52250
77.7231383905849,268600,20000,40000,52300
77.7231383905849,268600,20000,40000,52300
77.73352908052671,268600,20000,40000,52350
77.73352908052671,268600,20000,40000,52350
77.74391977046852,268600,20000,40000,52400
77.74391977046852,268600,20000,40000,52400
77.75431046041034,268600,20000,40000,52450
77.75431046041034,268600,20000,40000,52450
77.76470115035215,268600,20000,40000,52500
77.76470115035215,268600,20000,40000,52500
77.77509184029397,268600,20000,40000,52550
77.77509184029397,268600,20000,40000,52550
77.78548253023578,268600,20000,40000,52600
77.78548253023578,268600,20000,40000,52600
77.7958732201776,268600,20000,40000,52650
77.7958732201776,268600,20000,40000,52650
77.80626391011941,268600,20000,40000,52700
77.80626391011941,268600,20000,40000,52700
77.81665460006123,268600,20000,40000,52750
77.81665460006123,268600,20000,40000,52750
77.82704529000304,268600,20000,40000,52800
77.82704529000304,268600,20000,40000,52800
77.83743597994486,268600,20000,40000,52850
77.83743597994486,268600,20000,40000,52850
77.84782666988667,268600,20000,40000,52900
77.84782666988667,268600,20000,40000,52900
77.85821735982849,268600,20000,40000,52950
77.85821735982849,268600,20000,40000,52950
77.8686080497703,268600,20000,40000,53000
77.8686080497703,268600,20000,40000,53000
77.87899873971212,268600,20000,40000,53050
77.87899873971212,268600,20000,40000,53050
77.88938942965393,268600,20000,40000,53100
77.88938942965393,268600,20000,40000,53100
77.89978011959575,268600,20000,40000,53150
77.89978011959575,268600,20000,40000,53150
77.91017080953756,268600,20000,40000,53200
77.91017080953756,268600,20000,40000,53200
77.92056149947938,268600,20000,40000,53250
77.92056149947938,268600,20000,40000,53250
77.93095218942119,268600,20000,40000,53300
77.93095218942119,268600,20000,40000,53300
77.941342879363,268600,20000,40000,53350
77.941342879363,268600,20000,40000,53350
77.95173356930482,268600,20000,40000,53400
77.95173356930482,268600,20000,40000,53400
77.96212425924664,268600,20000,40000,53450
77.96212425924664,268600,20000,40000,53450
77.97251494918845,268600,20000,40000,53500
77.97251494918845,268600,20000,40000,53500
77.98290563913027,268600,20000,40000,53550
77.98290563913027,268600,20000,40000,53550
77.99329632907208,268600,20000,40000,53600
77.99329632907208,268600,20000,40000,53600
78.0036870190139,268600,20000,40000,53650
78.0036870190139,268600,20000,40000,53650
78.01407770895571,268600,20000,40000,53700
78.01407770895571,268600,20000,40000,53700
78.02446839889753,268600,20000,40000,53750
78.02446839889753,268600,20000,40000,53750
78.03485908883934,268600,20000,40000,53800
78.03485908883934,268600,20000,40000,53800
78.04524977878116,268600,20000,40000,53850
78.04524977878116,268600,20000,40000,53850
78.05564046872297,268600,20000,40000,53900
78.05564046872297,268600,20000,40000,53900
78.06603115866479,268600,20000,40000,53950
78.06603115866479,268600,20000,40000,53950
78.0764218486066,268600,20000,40000,54000
78.0764218486066,268600,20000,40000,54000
78.08681253854841,268600,20000,40000,54050
78.08681253854841,268600,20000,40000,54050
78.09720322849023,268600,20000,40000,54100
78.09720322849023,268600,20000,40000,54100
78.10759391843204,268600,20000,40000,54150
78.10759391843204,268600,20000,40000,54150
78.11798460837386,268600,20000,40000,54200
78.11798460837386,268600,20000,40000,54200
78.12837529831567,268600,20000,40000,54250
78.12837529831567,268600,20000,40000,54250
78.13876598825749,268600,20000,40000,54300
78.13876598825749,268600,20000,40000,54300
78.1491566781993,268600,20000,40000,54350
78.1491566781993,268600,20000,40000,54350
78.15954736814112,268600,20000,40000,54400
78.15954736814112,268600,20000,40000,54400
78.16993805808293,268600,20000,40000,54450
78.16993805808293,268600,20000,40000,54450
78.18032874802475,268600,20000,40000,54500
78.18032874802475,268600,20000,40000,54500
78.19071943796656,268600,20000,40000,54550
78.19071943796656,268600,20000,40000,54550
78.20111012790838,268600,20000,40000,54600
78.20111012790838,268600,20000,40000,54600
78.2115008178502,268600,20000,40000,54650
78.2115008178502,268600,20000,40000,54650
78.22189150779201,268600,20000,40000,54700
78.22189150779201,268600,20000,40000,54700
78.23228219773382,268600,20000,40000,54750
78.23228219773382,268600,20000,40000,54750
78.24267288767564,268600,20000,40000,54800
78.24267288767564,268600,20000,40000,54800
78.25306357761745,268600,20000,40000,54850
78.25306357761745,268600,20000,40000,54850
78.26345426755927,268600,20000,40000,54900
78.26345426755927,268600,20000,40000,54900
78.27384495750108,268600,20000,40000,54950
78.27384495750108,268600,20000,40000,54950
78.2842356474429,268600,20000,40000,55000
78.2842356474429,268600,20000,40000,55000
78.29462633738471,268600,20000,40000,55050
78.29462633738471,268600,20000,40000,55050
78.30501702732653,268600,20000,40000,55100
78.30501702732653,268600,20000,40000,55100
78.31540771726834,268600,20000,40000,55150
78.31540771726834,268600,20000,40000,55150
78.32579840721016,268600,20000,40000,55200
78.32579840721016,268600,20000,40000,55200
78.33618909715197,268600,20000,40000,55250
78.33618909715197,268600,20000,40000,55250
78.34657978709379,268600,20000,40000,55300
78.34657978709379,268600,20000,40000,55300
78.3569704770356,268600,20000,40000,55350
78.3569704770356,268600,20000,40000,55350
78.36736116697742,268600,20000,40000,55400
78.36736116697742,268600,20000,40000,55400
78.37775185691923,268600,20000,40000,55450
78.37775185691923,268600,20000,40000,55450
78.38814254686105,268600,20000,40000,55500
78.38814254686105,268600,20000,40000,55500
78.39853323680286,268600,20000,40000,55550
78.39853323680286,268600,20000,40000,55550
78.40892392674468,268600,20000,40000,55600
78.40892392674468,268600,20000,40000,55600
78.41931461668649,268600,20000,40000,55650
78.41931461668649,268600,20000,40000,55650
78.4297053066283,268600,20000,40000,55700
78.4297053066283,268600,20000,40000,55700
78.44009599657012,268600,20000,40000,55750
78.44009599657012,268600,20000,40000,55750
78.45048668651194,268600,20000,40000,55800
78.45048668651194,268600,20000,40000,55800
78.46087737645375,268600,20000,40000,55850
78.46087737645375,268600,20000,40000,55850
78.47126806639557,268600,20000,40000,55900
78.47126806639557,268600,20000,40000,55900
78.48165875633738,268600,20000,40000,55950
78.48165875633738,268600,20000,40000,55950
78.4920494462792,268600,20000,40000,56000
78.4920494462792,268600,20000,40000,56000
78.50244013622101,268600,20000,40000,56050
78.50244013622101,268600,20000,40000,56050
78.51283082616283,268600,20000,40000,56100
78.51283082616283,268600,20000,40000,56100
78.52322151610464,268600,20000,40000,56150
78.52322151610464,268600,20000,40000,56150
78.53361220604646,268600,20000,40000,56200
78.53361220604646,268600,20000,40000,56200
78.54400289598827,268600,20000,40000,56250
78.54400289598827,268600,20000,40000,56250
78.55439358593009,268600,20000,40000,56300
78.55439358593009,268600,20000,40000,56300
78.5647842758719,268600,20000,40000,56350
78.5647842758719,268600,20000,40000,56350
78.57517496581372,268600,20000,40000,56400
78.57517496581372,268600,20000,40000,56400
78.58556565575553,268600,20000,40000,56450
78.58556565575553,268600,20000,40000,56450
78.59595634569735,268600,20000,40000,56500
78.59595634569735,268600,20000,40000,56500
78.60634703563916,268600,20000,40000,56550
78.60634703563916,268600,20000,40000,56550
78.61673772558098,268600,20000,40000,56600
78.61673772558098,268600,20000,40000,56600
78.62712841552279,268600,20000,40000,56650
78.62712841552279,268600,20000,40000,56650
78.6375191054646,268600,20000,40000,56700
78.6375191054646,268600,20000,40000,56700
78.64790979540642,268600,20000,40000,56750
78.64790979540642,268600,20000,40000,56750
78.65830048534824,268600,20000,40000,56800
78.65830048534824,268600,20000,40000,56800
78.66869117529005,268600,20000,40000,56850
78.66869117529005,268600,20000,40000,56850
78.67908186523186,268600,20000,40000,56900
78.67908186523186,268600,20000,40000,56900
78.68947255517368,268600,20000,40000,56950
78.68947255517368,268600,20000,40000,56950
78.6998632451155,268600,20000,40000,57000
78.6998632451155,268600,20000,40000,57000
78.71025393505731,268600,20000,40000,57050
78.71025393505731,268600,20000,40000,57050
78.72064462499912,268600,20000,40000,57100
78.72064462499912,268600,20000,40000,57100
78.73103531494094,268600,20000,40000,57150
78.73103531494094,268600,20000,40000,57150
78.74142600488275,268600,20000,40000,57200
78.74142600488275,268600,20000,40000,57200
78.75181669482457,268600,20000,40000,57250
78.75181669482457,268600,20000,40000,57250
78.76220738476638,268600,20000,40000,57300
78.76220738476638,268600,20000,40000,57300
78.7725980747082,268600,20000,40000,57350
78.7725980747082,268600,20000,40000,57350
78.78298876465001,268600,20000,40000,57400
78.78298876465001,268600,20000,40000,57400
78.79337945459183,268600,20000,40000,57450
78.79337945459183,268600,20000,40000,57450
78.80377014453364,268600,20000,40000,57500
78.80377014453364,268600,20000,40000,57500
78.81416083447546,268600,20000,40000,57550
78.81416083447546,268600,20000,40000,57550
78.82455152441727,268600,20000,40000,57600
78.82455152441727,268600,20000,40000,57600
78.83494221435909,268600,20000,40000,57650
78.83494221435909,268600,20000,40000,57650
78.8453329043009,268600,20000,40000,57700
78.8453329043009,268600,20000,40000,57700
78.85572359424272,268600,20000,40000,57750
78.85572359424272,268600,20000,40000,57750
78.86611428418453,268600,20000,40000,57800
78.86611428418453,268600,20000,40000,57800
78.87650497412635,268600,20000,40000,57850
78.87650497412635,268600,20000,40000,57850
78.88689566406816,268600,20000,40000,57900
78.88689566406816,268600,20000,40000,57900
78.89728635400998,268600,20000,40000,57950
78.89728635400998,268600,20000,40000,57950
78.9076770439518,268600,20000,40000,58000
78.9076770439518,268600,20000,40000,58000
78.91806773389361,268600,20000,40000,58050
78.91806773389361,268600,20000,40000,58050
78.92845842383542,268600,20000,40000,58100
78.92845842383542,268600,20000,40000,58100
78.93884911377724,268600,20000,40000,58150
78.93884911377724,268600,20000,40000,58150
78.94923980371905,268600,20000,40000,58200
78.94923980371905,268600,20000,40000,58200
78.95963049366087,268600,20000,40000,58250
78.95963049366087,268600,20000,40000,58250
78.97002118360268,268600,20000,40000,58300
78.97002118360268,268600,20000,40000,58300
78.9804118735445,268600,20000,40000,58350
78.9804118735445,268600,20000,40000,58350
78.99080256348631,268600,20000,40000,58400
78.99080256348631,268600,20000,40000,58400
79.00119325342813,268600,20000,40000,58450
79.00119325342813,268600,20000,40000,58450
79.01158394336994,268600,20000,40000,58500
79.01158394336994,268600,20000,40000,58500
79.02197463331176,268600,20000,40000,58550
79.02197463331176,268600,20000,40000,58550
79.03236532325357,268600,20000,40000,58600
79.03236532325357,268600,20000,40000,58600
79.04275601319539,268600,20000,40000,58650
79.04275601319539,268600,20000,40000,58650
79.0531467031372,268600,20000,40000,58700
79.0531467031372,268600,20000,40000,58700
79.06353739307902,268600,20000,40000,58750
79.06353739307902,268600,20000,40000,58750
79.07392808302083,268600,20000,40000,58800
79.07392808302083,268600,20000,40000,58800
79.08431877296265,268600,20000,40000,58850
79.08431877296265,268600,20000,40000,58850
79.09470946290446,268600,20000,40000,58900
79.09470946290446,268600,20000,40000,58900
79.10510015284628,268600,20000,40000,58950
79.10510015284628,268600,20000,40000,58950
79.11549084278809,268600,20000,40000,59000
79.11549084278809,268600,20000,40000,59000
79.1258815327299,268600,20000,40000,59050
79.1258815327299,268600,20000,40000,59050
79.13627222267172,268600,20000,40000,59100
79.13627222267172,268600,20000,40000,59100
79.14666291261354,268600,20000,40000,59150
79.14666291261354,268600,20000,40000,59150
79.15705360255535,268600,20000,40000,59200
79.15705360255535,268600,20000,40000,59200
79.16744429249717,268600,20000,40000,59250
79.16744429249717,268600,20000,40000,59250
79.17783498243898,268600,20000,40000,59300
79.17783498243898,268600,20000,40000,59300
79.1882256723808,268600,20000,40000,59350
79.1882256723808,268600,20000,40000,59350
79.19861636232261,268600,20000,40000,59400
79.19861636232261,268600,20000,40000,59400
79.20900705226443,268600,20000,40000,59450
79.20900705226443,268600,20000,40000,59450
79.21939774220624,268600,20000,40000,59500
79.21939774220624,268600,20000,40000,59500
79.22978843214806,268600,20000,40000,59550
79.22978843214806,268600,20000,40000,59550
79.24017912208987,268600,20000,40000,59600
79.24017912208987,268600,20000,40000,59600
79.25056981203169,268600,20000,40000,59650
79.25056981203169,268600,20000,40000,59650
79.2609605019735,268600,20000,40000,59700
79.2609605019735,268600,20000,40000,59700
79.27135119191531,268600,20000,40000,59750
79.27135119191531,268600,20000,40000,59750
79.28174188185713,268600,20000,40000,59800
79.28174188185713,268600,20000,40000,59800
79.29213257179894,268600,20000,40000,59850
79.29213257179894,268600,20000,40000,59850
79.30252326174076,268600,20000,40000,59900
79.30252326174076,268600,20000,40000,59900
79.31291395168257,268600,20000,40000,59950
79.31291395168257,268600,20000,40000,59950
79.32330464162439,268600,20000,40000,60000
107.32330464162439,268600,20000,40000,60000
107.3336953315662,268600,20050,40050,60050
107.3336953315662,268600,20050,40050,60050
107.34408602150802,268600,20100,40100,60100
107.34408602150802,268600,20100,40100,60100
107.35447671144983,268600,20150,40150,60150
107.35447671144983,268600,20150,40150,60150
107.36486740139165,268600,20200,40200,60200
107.36486740139165,268600,20200,40200,60200
107.37525809133346,268600,20250,40250,60250
107.37525809133346,268600,20250,40250,60250
107.38564878127528,268600,20300,40300,60300
107.38564878127528,268600,20300,40300,60300
107.3960394712171,268600,20350,40350,60350
107.3960394712171,268600,20350,40350,60350
107.40643016115891,268600,20400,40400,60400
107.40643016115891,268600,20400,40400,60400
107.41682085110072,268600,20450,40450,60450
107.41682085110072,268600,20450,40450,60450
107.42721154104254,268600,20500,40500,60500
107.42721154104254,268600,20500,40500,60500
107.43760223098435,268600,20550,40550,60550
107.43760223098435,268600,20550,40550,60550
107.44799292092617,268600,20600,40600,60600
107.44799292092617,268600,20600,40600,60600
107.45838361086798,268600,20650,40650,60650
107.45838361086798,268600,20650,40650,60650
107.4687743008098,268600,20700,40700,60700
107.4687743008098,268600,20700,40700,60700
107.47916499075161,268600,20750,40750,60750
107.47916499075161,268600,20750,40750,60750
107.48955568069343,268600,20800,40800,60800
107.48955568069343,268600,20800,40800,60800
107.49994637063524,268600,20850,40850,60850
107.49994637063524,268600,20850,40850,60850
107.51033706057706,268600,20900,40900,60900
107.51033706057706,268600,20900,40900,60900
107.52072775051887,268600,20950,40950,60950
107.52072775051887,268600,20950,40950,60950
107.53111844046069,268600,21000,41000,61000
107.53111844046069,268600,21000,41000,61000
107.5415091304025,268600,21050,41050,61050
107.5415091304025,268600,21050,41050,61050
107.55189982034432,268600,21100,41100,61100
107.55189982034432,268600,21100,41100,61100
107.56229051028613,268600,21150,41150,61150
107.56229051028613,268600,21150,41150,61150
107.57268120022795,268600,21200,41200,61200
107.57268120022795,268600,21200,41200,61200
107.58307189016976,268600,21250,41250,61250
107.58307189016976,268600,21250,41250,61250
107.59346258011158,268600,21300,41300,61300
107.59346258011158,268600,21300,41300,61300
107.60385327005339,268600,21350,41350,61350
107.60385327005339,268600,21350,41350,61350
107.6142439599952,268600,21400,41400,61400
107.6142439599952,268600,21400,41400,61400
107.62463464993702,268600,21450,41450,61450
107.62463464993702,268600,21450,41450,61450
107.63502533987884,268600,21500,41500,61500
107.63502533987884,268600,21500,41500,61500
107.64541602982065,268600,21550,41550,61550
107.64541602982065,268600,21550,41550,61550
107.65580671976247,268600,21600,41600,61600
107.65580671976247,268600,21600,41600,61600
107.66619740970428,268600,21650,41650,61650
107.66619740970428,268600,21650,41650,61650
107.6765880996461,268600,21700,41700,61700
107.6765880996461,268600,21700,41700,61700
107.68697878958791,268600,21750,41750,61750
107.68697878958791,268600,21750,41750,61750
107.69736947952973,268600,21800,41800,61800
107.69736947952973,268600,21800,41800,61800
107.70776016947154,268600,21850,41850,61850
107.70776016947154,268600,21850,41850,61850
107.71815085941336,268600,21900,41900,61900
107.71815085941336,268600,21900,41900,61900
107.72854154935517,268600,21950,41950,61950
107.72854154935517,268600,21950,41950,61950
107.73893223929699,268600,22000,42000,62000
107.73893223929699,268600,22000,42000,62000
107.7493229292388,268600,22050,42050,62050
107.7493229292388,268600,22050,42050,62050
107.75971361918062,268600,22100,42100,62100
107.75971361918062,268600,22100,42100,62100
107.77010430912243,268600,22150,42150,62150
107.77010430912243,268600,22150,42150,62150
107.78049499906425,268600,22200,42200,62200
107.78049499906425,268600,22200,42200,62200
107.79088568900606,268600,22250,42250,62250
107.79088568900606,268600,22250,42250,62250
107.80127637894788,268600,22300,42300,62300
107.80127637894788,268600,22300,42300,62300
107.81166706888969,268600,22350,42350,62350
107.81166706888969,268600,22350,42350,62350
107.8220577588315,268600,22400,42400,62400
107.8220577588315,268600,22400,42400,62400
107.83244844877332,268600,22450,42450,62450
107.83244844877332,268600,22450,42450,62450
107.84283913871514,268600,22500,42500,62500
107.84283913871514,268600,22500,42500,62500
107.85322982865695,268600,22550,42550,62550
107.85322982865695,268600,22550,42550,62550
107.86362051859876,268600,22600,42600,62600
107.86362051859876,268600,22600,42600,62600
107.87401120854058,268600,22650,42650,62650
107.87401120854058,268600,22650,42650,62650
107.8844018984824,268600,22700,42700,62700
107.8844018984824,268600,22700,42700,62700
107.89479258842421,268600,22750,42750,62750
107.89479258842421,268600,22750,42750,62750
107.90518327836602,268600,22800,42800,62800
107.90518327836602,268600,22800,42800,62800
107.91557396830784,268600,22850,42850,62850
107.91557396830784,268600,22850,42850,62850
107.92596465824965,268600,22900,42900,62900
107.92596465824965,268600,22900,42900,62900
107.93635534819147,268600,22950,42950,62950
107.93635534819147,268600,22950,42950,62950
107.94674603813328,268600,23000,43000,63000
107.94674603813328,268600,23000,43000,63000
107.9571367280751,268600,23050,43050,63050
107.9571367280751,268600,23050,43050,63050
107.96752741801691,268600,23100,43100,63100
107.96752741801691,268600,23100,43100,63100
107.97791810795873,268600,23150,43150,63150
107.97791810795873,268600,23150,43150,63150
107.98830879790054,268600,23200,43200,63200
107.98830879790054,268600,23200,43200,63200
107.99869948784236,268600,23250,43250,63250
107.99869948784236,268600,23250,43250,63250
108.00909017778417,268600,23300,43300,63300
108.00909017778417,268600,23300,43300,63300
108.01948086772599,268600,23350,43350,63350
108.01948086772599,268600,23350,43350,63350
108.0298715576678,268600,23400,43400,63400
108.0298715576678,268600,23400,43400,63400
108.04026224760962,268600,23450,43450,63450
108.04026224760962,268600,23450,43450,63450
108.05065293755143,268600,23500,43500,63500
108.05065293755143,268600,23500,43500,63500
108.06104362749325,268600,23550,43550,63550
108.06104362749325,268600,23550,43550,63550
108.07143431743506,268600,23600,43600,63600
108.07143431743506,268600,23600,43600,63600
108.08182500737688,268600,23650,43650,63650
108.08182500737688,268600,23650,43650,63650
108.0922156973187,268600,23700,43700,63700
108.0922156973187,268600,23700,43700,63700
108.10260638726051,268600,23750,43750,63750
108.10260638726051,268600,23750,43750,63750
108.11299707720232,268600,23800,43800,63800
108.11299707720232,268600,23800,43800,63800
108.12338776714414,268600,23850,43850,63850
108.12338776714414,268600,23850,43850,63850
108.13377845708595,268600,23900,43900,63900
108.13377845708595,268600,23900,43900,63900
108.14416914702777,268600,23950,43950,63950
108.14416914702777,268600,23950,43950,63950
108.15455983696958,268600,24000,44000,64000
108.15455983696958,268600,24000,44000,64000
108.1649505269114,268600,24050,44050,64050
108.1649505269114,268600,24050,44050,64050
108.17534121685321,268600,24100,44100,64100
108.17534121685321,268600,24100,44100,64100
108.18573190679503,268600,24150,44150,64150
108.18573190679503,268600,24150,44150,64150
108.19612259673684,268600,24200,44200,64200
108.19612259673684,268600,24200,44200,64200
108.20651328667866,268600,24250,44250,64250
108.20651328667866,268600,24250,44250,64250
108.21690397662047,268600,24300,44300,64300
108.21690397662047,268600,24300,44300,64300
108.22729466656229,268600,24350,44350,64350
108.22729466656229,268600,24350,44350,64350
108.2376853565041,268600,24400,44400,64400
108.2376853565041,268600,24400,44400,64400
108.24807604644592,268600,24450,44450,64450
108.24807604644592,268600,24450,44450,64450
108.25846673638773,268600,24500,44500,64500
108.25846673638773,268600,24500,44500,64500
108.26885742632955,268600,24550,44550,64550
108.26885742632955,268600,24550,44550,64550
108.27924811627136,268600,24600,44600,64600
108.27924811627136,268600,24600,44600,64600
108.28963880621318,268600,24650,44650,64650
108.28963880621318,268600,24650,44650,64650
108.30002949615499,268600,24700,44700,64700
108.30002949615499,268600,24700,44700,64700
108.3104201860968,268600,24750,44750,64750
108.3104201860968,268600,24750,44750,64750
108.32081087603862,268600,24800,44800,64800
108.32081087603862,268600,24800,44800,64800
108.33120156598044,268600,24850,44850,64850
108.33120156598044,268600,24850,44850,64850
108.34159225592225,268600,24900,44900,64900
108.34159225592225,268600,24900,44900,64900
108.35198294586407,268600,24950,44950,64950
108.35198294586407,268600,24950,44950,64950
108.36237363580588,268600,25000,45000,65000
108.36237363580588,268600,25000,45000,65000
108.3727643257477,268600,25050,45050,65050
108.3727643257477,268600,25050,45050,65050
108.38315501568951,268600,25100,45100,65100
108.38315501568951,268600,25100,45100,65100
108.39354570563133,268600,25150,45150,65150
108.39354570563133,268600,25150,45150,65150
108.40393639557314,268600,25200,45200,65200
108.40393639557314,268600,25200,45200,65200
108.41432708551496,268600,25250,45250,65250
108.41432708551496,268600,25250,45250,65250
108.42471777545677,268600,25300,45300,65300
108.42471777545677,268600,25300,45300,65300
108.43510846539859,268600,25350,45350,65350
108.43510846539859,268600,25350,45350,65350
108.4454991553404,268600,25400,45400,65400
108.4454991553404,268600,25400,45400,65400
108.45588984528221,268600,25450,45450,65450
108.45588984528221,268600,25450,45450,65450
108.46628053522403,268600,25500,45500,65500
108.46628053522403,268600,25500,45500,65500
108.47667122516584,268600,25550,45550,65550
108.47667122516584,268600,25550,45550,65550
108.48706191510766,268600,25600,45600,65600
108.48706191510766,268600,25600,45600,65600
108.49745260504947,268600,25650,45650,65650
108.49745260504947,268600,25650,45650,65650
108.50784329499129,268600,25700,45700,65700
108.50784329499129,268600,25700,45700,65700
108.5182339849331,268600,25750,45750,65750
108.5182339849331,268600,25750,45750,65750
108.52862467487492,268600,25800,45800,65800
108.52862467487492,268600,25800,45800,65800
108.53901536481673,268600,25850,45850,65850
108.53901536481673,268600,25850,45850,65850
108.54940605475855,268600,25900,45900,65900
108.54940605475855,268600,25900,45900,65900
108.55979674470036,268600,25950,45950,65950
108.55979674470036,268600,25950,45950,65950
108.57018743464218,268600,26000,46000,66000
108.57018743464218,268600,26000,46000,66000
108.580578124584,268600,26050,46050,66050
108.580578124584,268600,26050,46050,66050
108.59096881452581,268600,26100,46100,66100
108.59096881452581,268600,26100,46100,66100
108.60135950446762,268600,26150,46150,66150
108.60135950446762,268600,26150,46150,66150
108.61175019440944,268600,26200,46200,66200
108.61175019440944,268600,26200,46200,66200
108.62214088435125,268600,26250,46250,66250
108.62214088435125,268600,26250,46250,66250
108.63253157429307,268600,26300,46300,66300
108.63253157429307,268600,26300,46300,66300
108.64292226423488,268600,26350,46350,66350
108.64292226423488,268600,26350,46350,66350
108.6533129541767,268600,26400,46400,66400
108.6533129541767,268600,26400,46400,66400
108.66370364411851,268600,26450,46450,66450
108.66370364411851,268600,26450,46450,66450
108.67409433406033,268600,26500,46500,66500
108.67409433406033,268600,26500,46500,66500
108.68448502400214,268600,26550,46550,66550
108.68448502400214,268600,26550,46550,66550
108.69487571394396,268600,26600,46600,66600
108.69487571394396,268600,26600,46600,66600
108.70526640388577,268600,26650,46650,66650
108.70526640388577,268600,26650,46650,66650
108.71565709382759,268600,26700,46700,66700
108.71565709382759,268600,26700,46700,66700
108.7260477837694,268600,26750,46750,66750
108.7260477837694,268600,26750,46750,66750
108.73643847371122,268600,26800,46800,66800
108.73643847371122,268600,26800,46800,66800
108.74682916365303,268600,26850,46850,66850
108.74682916365303,268600,26850,46850,66850
108.75721985359485,268600,26900,46900,66900
108.75721985359485,268600,26900,46900,66900
108.76761054353666,268600,26950,46950,66950
108.76761054353666,268600,26950,46950,66950
108.77800123347848,268600,27000,47000,67000
108.77800123347848,268600,27000,47000,67000
108.78839192342029,268600,27050,47050,67050
108.78839192342029,268600,27050,47050,67050
108.7987826133621,268600,27100,47100,67100
108.7987826133621,268600,27100,47100,67100
108.80917330330392,268600,27150,47150,67150
108.80917330330392,268600,27150,47150,67150
108.81956399324574,268600,27200,47200,67200
108.81956399324574,268600,27200,47200,67200
108.82995468318755,268600,27250,47250,67250
108.82995468318755,268600,27250,47250,67250
108.84034537312937,268600,27300,47300,67300
108.84034537312937,268600,27300,47300,67300
108.85073606307118,268600,27350,47350,67350
108.85073606307118,268600,27350,47350,67350
108.861126753013,268600,27400,47400,67400
108.861126753013,268600,27400,47400,67400
108.87151744295481,268600,27450,47450,67450
108.87151744295481,268600,27450,47450,67450
108.88190813289663,268600,27500,47500,67500
108.88190813289663,268600,27500,47500,67500
108.89229882283844,268600,27550,47550,67550
108.89229882283844,268600,27550,47550,67550
108.90268951278026,268600,27600,47600,67600
108.90268951278026,268600,27600,47600,67600
108.91308020272207,268600,27650,47650,67650
108.91308020272207,268600,27650,47650,67650
108.92347089266389,268600,27700,47700,67700
108.92347089266389,268600,27700,47700,67700
108.9338615826057,268600,27750,47750,67750
108.9338615826057,268600,27750,47750,67750
108.94425227254752,268600,27800,47800,67800
108.94425227254752,268600,27800,47800,67800
108.95464296248933,268600,27850,47850,67850
108.95464296248933,268600,27850,47850,67850
108.96503365243115,268600,27900,47900,67900
108.96503365243115,268600,27900,47900,67900
108.97542434237296,268600,27950,47950,67950
108.97542434237296,268600,27950,47950,67950
108.98581503231478,268600,28000,48000,68000
108.98581503231478,268600,28000,48000,68000
108.99620572225659,268600,28050,48050,68050
108.99620572225659,268600,28050,48050,68050
109.0065964121984,268600,28100,48100,68100
109.0065964121984,268600,28100,48100,68100
109.01698710214022,268600,28150,48150,68150
109.01698710214022,268600,28150,48150,68150
109.02737779208204,268600,28200,48200,68200
109.02737779208204,268600,28200,48200,68200
109.03776848202385,268600,28250,48250,68250
109.03776848202385,268600,28250,48250,68250
109.04815917196566,268600,28300,48300,68300
109.04815917196566,268600,28300,48300,68300
109.05854986190748,268600,28350,48350,68350
109.05854986190748,268600,28350,48350,68350
109.0689405518493,268600,28400,48400,68400
109.0689405518493,268600,28400,48400,68400
109.07933124179111,268600,28450,48450,68450
109.07933124179111,268600,28450,48450,68450
109.08972193173292,268600,28500,48500,68500
109.08972193173292,268600,28500,48500,68500
109.10011262167474,268600,28550,48550,68550
109.10011262167474,268600,28550,48550,68550
109.11050331161655,268600,28600,48600,68600
109.11050331161655,268600,28600,48600,68600
109.12089400155837,268600,28650,48650,68650
109.12089400155837,268600,28650,48650,68650
109.13128469150018,268600,28700,48700,68700
109.13128469150018,268600,28700,48700,68700
109.141675381442,268600,28750,48750,68750
109.141675381442,268600,28750,48750,68750
109.15206607138381,268600,28800,48800,68800
109.15206607138381,268600,28800,48800,68800
109.16245676132563,268600,28850,48850,68850
109.16245676132563,268600,28850,48850,68850
109.17284745126744,268600,28900,48900,68900
109.17284745126744,268600,28900,48900,68900
109.18323814120926,268600,28950,48950,68950
109.18323814120926,268600,28950,48950,68950
109.19362883115107,268600,29000,49000,69000
109.19362883115107,268600,29000,49000,69000
109.20401952109289,268600,29050,49050,69050
109.20401952109289,268600,29050,49050,69050
109.2144102110347,268600,29100,49100,69100
109.2144102110347,268600,29100,49100,69100
109.22480090097652,268600,29150,49150,69150
109.22480090097652,268600,29150,49150,69150
109.23519159091833,268600,29200,49200,69200
109.23519159091833,268600,29200,49200,69200
109.24558228086015,268600,29250,49250,69250
109.24558228086015,268600,29250,49250,69250
109.25597297080196,268600,29300,49300,69300
109.25597297080196,268600,29300,49300,69300
109.26636366074378,268600,29350,49350,69350
109.26636366074378,268600,29350,49350,69350
109.2767543506856,268600,29400,49400,69400
109.2767543506856,268600,29400,49400,69400
109.28714504062741,268600,29450,49450,69450
109.28714504062741,268600,29450,49450,69450
109.29753573056922,268600,29500,49500,69500
109.29753573056922,268600,29500,49500,69500
109.30792642051104,268600,29550,49550,69550
109.30792642051104,268600,29550,49550,69550
109.31831711045285,268600,29600,49600,69600
109.31831711045285,268600,29600,49600,69600
109.32870780039467,268600,29650,49650,69650
109.32870780039467,268600,29650,49650,69650
109.33909849033648,268600,29700,49700,69700
109.33909849033648,268600,29700,49700,69700
109.3494891802783,268600,29750,49750,69750
109.3494891802783,268600,29750,49750,69750
109.35987987022011,268600,29800,49800,69800
109.35987987022011,268600,29800,49800,69800
109.37027056016193,268600,29850,49850,69850
109.37027056016193,268600,29850,49850,69850
109.38066125010374,268600,29900,49900,69900
109.38066125010374,268600,29900,49900,69900
109.39105194004556,268600,29950,49950,69950
109.39105194004556,268600,29950,49950,69950
109.40144262998737,268600,30000,50000,70000
109.40144262998737,268600,30000,50000,70000
109.41183331992919,268600,30050,50050,70050
109.41183331992919,268600,30050,50050,70050
109.422224009871,268600,30100,50100,70100
109.422224009871,268600,30100,50100,70100
109.43261469981282,268600,30150,50150,70150
109.43261469981282,268600,30150,50150,70150
109.44300538975463,268600,30200,50200,70200
109.44300538975463,268600,30200,50200,70200
109.45339607969645,268600,30250,50250,70250
109.45339607969645,268600,30250,50250,70250
109.46378676963826,268600,30300,50300,70300
109.46378676963826,268600,30300,50300,70300
109.47417745958008,268600,30350,50350,70350
109.47417745958008,268600,30350,50350,70350
109.48456814952189,268600,30400,50400,70400
109.48456814952189,268600,30400,50400,70400
109.4949588394637,268600,30450,50450,70450
109.4949588394637,268600,30450,50450,70450
109.50534952940552,268600,30500,50500,70500
109.50534952940552,268600,30500,50500,70500
109.51574021934734,268600,30550,50550,70550
109.51574021934734,268600,30550,50550,70550
109.52613090928915,268600,30600,50600,70600
109.52613090928915,268600,30600,50600,70600
109.53652159923097,268600,30650,50650,70650
109.53652159923097,268600,30650,50650,70650
109.54691228917278,268600,30700,50700,70700
109.54691228917278,268600,30700,50700,70700
109.5573029791146,268600,30750,50750,70750
109.5573029791146,268600,30750,50750,70750
109.56769366905641,268600,30800,50800,70800
109.56769366905641,268600,30800,50800,70800
109.57808435899823,268600,30850,50850,70850
109.57808435899823,268600,30850,50850,70850
109.58847504894004,268600,30900,50900,70900
109.58847504894004,268600,30900,50900,70900
109.59886573888186,268600,30950,50950,70950
109.59886573888186,268600,30950,50950,70950
109.60925642882367,268600,31000,51000,71000
109.60925642882367,268600,31000,51000,71000
109.61964711876549,268600,31050,51050,71050
109.61964711876549,268600,31050,51050,71050
109.6300378087073,268600,31100,51100,71100
109.6300378087073,268600,31100,51100,71100
109.64042849864911,268600,31150,51150,71150
109.64042849864911,268600,31150,51150,71150
109.65081918859093,268600,31200,51200,71200
109.65081918859093,268600,31200,51200,71200
109.66120987853274,268600,31250,51250,71250
109.66120987853274,268600,31250,51250,71250
109.67160056847456,268600,31300,51300,71300
109.67160056847456,268600,31300,51300,71300
109.68199125841637,268600,31350,51350,71350
109.68199125841637,268600,31350,51350,71350
109.69238194835819,268600,31400,51400,71400
109.69238194835819,268600,31400,51400,71400
109.7027726383,268600,31450,51450,71450
109.7027726383,268600,31450,51450,71450
109.71316332824182,268600,31500,51500,71500
109.71316332824182,268600,31500,51500,71500
109.72355401818363,268600,31550,51550,71550
109.72355401818363,268600,31550,51550,71550
109.73394470812545,268600,31600,51600,71600
109.73394470812545,268600,31600,51600,71600
109.74433539806726,268600,31650,51650,71650
109.74433539806726,268600,31650,51650,71650
109.75472608800908,268600,31700,51700,71700
109.75472608800908,268600,31700,51700,71700
109.7651167779509,268600,31750,51750,71750
109.7651167779509,268600,31750,51750,71750
109.77550746789271,268600,31800,51800,71800
109.77550746789271,268600,31800,51800,71800
109.78589815783452,268600,31850,51850,71850
109.78589815783452,268600,31850,51850,71850
109.79628884777634,268600,31900,51900,71900
109.79628884777634,268600,31900,51900,71900
109.80667953771815,268600,31950,51950,71950
109.80667953771815,268600,31950,51950,71950
109.81707022765997,268600,32000,52000,72000
109.81707022765997,268600,32000,52000,72000
109.82746091760178,268600,32050,52050,72050
109.82746091760178,268600,32050,52050,72050
109.8378516075436,268600,32100,52100,72100
109.8378516075436,268600,32100,52100,72100
109.84824229748541,268600,32150,52150,72150
109.84824229748541,268600,32150,52150,72150
109.85863298742723,268600,32200,52200,72200
109.85863298742723,268600,32200,52200,72200
109.86902367736904,268600,32250,52250,72250
109.86902367736904,268600,32250,52250,72250
109.87941436731086,268600,32300,52300,72300
109.87941436731086,268600,32300,52300,72300
109.88980505725267,268600,32350,52350,72350
109.88980505725267,268600,32350,52350,72350
109.90019574719449,268600,32400,52400,72400
109.90019574719449,268600,32400,52400,72400
109.9105864371363,268600,32450,52450,72450
109.9105864371363,268600,32450,52450,72450
109.92097712707812,268600,32500,52500,72500
109.92097712707812,268600,32500,52500,72500
109.93136781701993,268600,32550,52550,72550
109.93136781701993,268600,32550,52550,72550
109.94175850696175,268600,32600,52600,72600
109.94175850696175,268600,32600,52600,72600
109.95214919690356,268600,32650,52650,72650
109.95214919690356,268600,32650,52650,72650
109.96253988684538,268600,32700,52700,72700
109.96253988684538,268600,32700,52700,72700
109.97293057678719,268600,32750,52750,72750
109.97293057678719,268600,32750,52750,72750
109.983321266729,268600,32800,52800,72800
109.983321266729,268600,32800,52800,72800
109.99371195667082,268600,32850,52850,72850
109.99371195667082,268600,32850,52850,72850
110.00410264661264,268600,32900,52900,72900
110.00410264661264,268600,32900,52900,72900
110.01449333655445,268600,32945.16832917706,52950,72950
110.01449333655445,268600,32945.16832917706,52950,72950
110.02488402649627,268600,32995.16832917706,53000,73000
110.02488402649627,268600,32995.16832917706,53000,73000
110.03527471643808,268600,33045.16832917706,53050,73050
110.03527471643808,268600,33045.16832917706,53050,73050
110.0456654063799,268600,33095.16832917706,53100,73100
110.0456654063799,268600,33095.16832917706,53100,73100
110.05605609632171,268600,33145.16832917706,53150,73150
110.05605609632171,268600,33145.16832917706,53150,73150
110.06644678626353,268600,33195.16832917706,53200,73200
110.06644678626353,268600,33195.16832917706,53200,73200
110.07683747620534,268600,33245.16832917706,53250,73250
110.07683747620534,268600,33245.16832917706,53250,73250
110.08722816614716,268600,33295.16832917706,53300,73300
110.08722816614716,268600,33295.16832917706,53300,73300
110.09761885608897,268600,33345.16832917706,53350,73350
110.09761885608897,268600,33345.16832917706,53350,73350
110.10800954603079,268600,33395.16832917706,53400,73400
110.10800954603079,268600,33395.16832917706,53400,73400
110.1184002359726,268600,33445.16832917706,53450,73450
110.1184002359726,268600,33445.16832917706,53450,73450
110.12879092591442,268600,33495.16832917706,53500,73500
110.12879092591442,268600,33495.16832917706,53500,73500
110.13918161585623,268600,33545.16832917706,53550,73550
110.13918161585623,268600,33545.16832917706,53550,73550
110.14957230579805,268600,33595.16832917706,53600,73600
110.14957230579805,268600,33595.16832917706,53600,73600
110.15996299573986,268600,33645.16832917706,53650,73650
110.15996299573986,268600,33645.16832917706,53650,73650
110.17035368568168,268600,33695.16832917706,53700,73700
110.17035368568168,268600,33695.16832917706,53700,73700
110.18074437562349,268600,33745.16832917706,53750,73750
110.18074437562349,268600,33745.16832917706,53750,73750
110.1911350655653,268600,33795.16832917706,53800,73800
110.1911350655653,268600,33795.16832917706,53800,73800
110.20152575550712,268600,33845.16832917706,53850,73850
110.20152575550712,268600,33845.16832917706,53850,73850
110.21191644544894,268600,33895.16832917706,53900,73900
110.21191644544894,268600,33895.16832917706,53900,73900
110.22230713539075,268600,33945.16832917706,53950,73950
110.22230713539075,268600,33945.16832917706,53950,73950
110.23269782533256,268600,33995.16832917706,54000,74000
110.23269782533256,268600,33995.16832917706,54000,74000
110.24308851527438,268600,34045.16832917706,54050,74050
110.24308851527438,268600,34045.16832917706,54050,74050
110.2534792052162,268600,34095.16832917706,54100,74100
110.2534792052162,268600,34095.16832917706,54100,74100
110.26386989515801,268600,34145.16832917706,54150,74150
110.26386989515801,268600,34145.16832917706,54150,74150
110.27426058509982,268600,34195.16832917706,54200,74200
110.27426058509982,268600,34195.16832917706,54200,74200
110.28465127504164,268600,34245.16832917706,54250,74250
110.28465127504164,268600,34245.16832917706,54250,74250
110.29504196498345,268600,34295.16832917706,54300,74300
110.29504196498345,268600,34295.16832917706,54300,74300
110.30543265492527,268600,34345.16832917706,54350,74350
110.30543265492527,268600,34345.16832917706,54350,74350
110.31582334486708,268600,34395.16832917706,54400,74400
110.31582334486708,268600,34395.16832917706,54400,74400
110.3262140348089,268600,34445.16832917706,54450,74450
110.3262140348089,268600,34445.16832917706,54450,74450
110.33660472475071,268600,34495.16832917706,54500,74500
110.33660472475071,268600,34495.16832917706,54500,74500
110.34699541469253,268600,34545.16832917706,54550,74550
110.34699541469253,268600,34545.16832917706,54550,74550
110.35738610463434,268600,34595.16832917706,54600,74600
110.35738610463434,268600,34595.16832917706,54600,74600
110.36777679457616,268600,34645.16832917706,54650,74650
110.36777679457616,268600,34645.16832917706,54650,74650
110.37816748451797,268600,34695.16832917706,54700,74700
110.37816748451797,268600,34695.16832917706,54700,74700
110.38855817445979,268600,34745.16832917706,54750,74750
110.38855817445979,268600,34745.16832917706,54750,74750
110.3989488644016,268600,34795.16832917706,54800,74800
110.3989488644016,268600,34795.16832917706,54800,74800
110.40933955434342,268600,34845.16832917706,54850,74850
110.40933955434342,268600,34845.16832917706,54850,74850
110.41973024428523,268600,34895.16832917706,54900,74900
110.41973024428523,268600,34895.16832917706,54900,74900
110.43012093422705,268600,34945.16832917706,54950,74950
110.43012093422705,268600,34945.16832917706,54950,74950
110.44051162416886,268600,34995.16832917706,55000,75000
110.44051162416886,268600,34995.16832917706,55000,75000
110.45090231411068,268600,35045.16832917706,55050,75050
110.45090231411068,268600,35045.16832917706,55050,75050
110.4612930040525,268600,35095.16832917706,55100,75100
110.4612930040525,268600,35095.16832917706,55100,75100
110.47168369399431,268600,35145.16832917706,55150,75150
110.47168369399431,268600,35145.16832917706,55150,75150
110.48207438393612,268600,35195.16832917706,55200,75200
110.48207438393612,268600,35195.16832917706,55200,75200
110.49246507387794,268600,35245.16832917706,55250,75250
110.49246507387794,268600,35245.16832917706,55250,75250
110.50285576381975,268600,35295.16832917706,55300,75300
110.50285576381975,268600,35295.16832917706,55300,75300
110.51324645376157,268600,35345.16832917706,55350,75350
110.51324645376157,268600,35345.16832917706,55350,75350
110.52363714370338,268600,35395.16832917706,55400,75400
110.52363714370338,268600,35395.16832917706,55400,75400
110.5340278336452,268600,35445.16832917706,55450,75450
110.5340278336452,268600,35445.16832917706,55450,75450
110.54441852358701,268600,35495.16832917706,55500,75500
110.54441852358701,268600,35495.16832917706,55500,75500
110.55480921352883,268600,35545.16832917706,55550,75550
110.55480921352883,268600,35545.16832917706,55550,75550
110.56519990347064,268600,35595.16832917706,55600,75600
110.56519990347064,268600,35595.16832917706,55600,75600
110.57559059341246,268600,35645.16832917706,55650,75650
110.57559059341246,268600,35645.16832917706,55650,75650
110.58598128335427,268600,35695.16832917706,55700,75700
110.58598128335427,268600,35695.16832917706,55700,75700
110.59637197329609,268600,35745.16832917706,55750,75750
110.59637197329609,268600,35745.16832917706,55750,75750
110.6067626632379,268600,35795.16832917706,55800,75800
110.6067626632379,268600,35795.16832917706,55800,75800
110.61715335317972,268600,35845.16832917706,55850,75850
110.61715335317972,268600,35845.16832917706,55850,75850
110.62754404312153,268600,35895.16832917706,55900,75900
110.62754404312153,268600,35895.16832917706,55900,75900
110.63793473306335,268600,35945.16832917706,55950,75950
110.63793473306335,268600,35945.16832917706,55950,75950
110.64832542300516,268600,35995.16832917706,56000,76000
110.64832542300516,268600,35995.16832917706,56000,76000
110.65871611294698,268600,36045.16832917706,56050,76050
110.65871611294698,268600,36045.16832917706,56050,76050
110.66910680288879,268600,36095.16832917706,56100,76100
110.66910680288879,268600,36095.16832917706,56100,76100
110.6794974928306,268600,36145.16832917706,56150,76150
110.6794974928306,268600,36145.16832917706,56150,76150
110.68988818277242,268600,36195.16832917706,56200,76200
110.68988818277242,268600,36195.16832917706,56200,76200
110.70027887271424,268600,36245.16832917706,56250,76250
110.70027887271424,268600,36245.16832917706,56250,76250
110.71066956265605,268600,36295.16832917706,56300,76300
110.71066956265605,268600,36295.16832917706,56300,76300
110.72106025259787,268600,36345.16832917706,56350,76350
110.72106025259787,268600,36345.16832917706,56350,76350
110.73145094253968,268600,36395.16832917706,56400,76400
110.73145094253968,268600,36395.16832917706,56400,76400
110.7418416324815,268600,36445.16832917706,56450,76450
110.7418416324815,268600,36445.16832917706,56450,76450
110.75223232242331,268600,36495.16832917706,56500,76500
110.75223232242331,268600,36495.16832917706,56500,76500
110.76262301236513,268600,36545.16832917706,56550,76550
110.76262301236513,268600,36545.16832917706,56550,76550
110.77301370230694,268600,36595.16832917706,56600,76600
110.77301370230694,268600,36595.16832917706,56600,76600
110.78340439224876,268600,36645.16832917706,56650,76650
110.78340439224876,268600,36645.16832917706,56650,76650
110.79379508219057,268600,36695.16832917706,56700,76700
110.79379508219057,268600,36695.16832917706,56700,76700
110.80418577213239,268600,36745.16832917706,56750,76750
110.80418577213239,268600,36745.16832917706,56750,76750
110.8145764620742,268600,36795.16832917706,56800,76800
110.8145764620742,268600,36795.16832917706,56800,76800
110.82496715201601,268600,36845.16832917706,56850,76850
110.82496715201601,268600,36845.16832917706,56850,76850
110.83535784195783,268600,36895.16832917706,56900,76900
110.83535784195783,268600,36895.16832917706,56900,76900
110.84574853189964,268600,36945.16832917706,56950,76950
110.84574853189964,268600,36945.16832917706,56950,76950
110.85613922184146,268600,36995.16832917706,57000,77000
110.85613922184146,268600,36995.16832917706,57000,77000
110.86652991178327,268600,37045.16832917706,57050,77050
110.86652991178327,268600,37045.16832917706,57050,77050
110.87692060172509,268600,37095.16832917706,57100,77100
110.87692060172509,268600,37095.16832917706,57100,77100
110.8873112916669,268600,37145.16832917706,57150,77150
110.8873112916669,268600,37145.16832917706,57150,77150
110.89770198160872,268600,37195.16832917706,57200,77200
110.89770198160872,268600,37195.16832917706,57200,77200
110.90809267155053,268600,37245.16832917706,57250,77250
110.90809267155053,268600,37245.16832917706,57250,77250
110.91848336149235,268600,37295.16832917706,57300,77300
110.91848336149235,268600,37295.16832917706,57300,77300
110.92887405143416,268600,37345.16832917706,57350,77350
110.92887405143416,268600,37345.16832917706,57350,77350
110.93926474137598,268600,37395.16832917706,57400,77400
110.93926474137598,268600,37395.16832917706,57400,77400
110.9496554313178,268600,37445.16832917706,57450,77450
110.9496554313178,268600,37445.16832917706,57450,77450
110.96004612125961,268600,37495.16832917706,57500,77500
110.96004612125961,268600,37495.16832917706,57500,77500
110.97043681120142,268600,37545.16832917706,57550,77550
110.97043681120142,268600,37545.16832917706,57550,77550
110.98082750114324,268600,37595.16832917706,57600,77600
110.98082750114324,268600,37595.16832917706,57600,77600
110.99121819108505,268600,37645.16832917706,57650,77650
110.99121819108505,268600,37645.16832917706,57650,77650
111.00160888102687,268600,37695.16832917706,57700,77700
111.00160888102687,268600,37695.16832917706,57700,77700
111.01199957096868,268600,37745.16832917706,57750,77750
111.01199957096868,268600,37745.16832917706,57750,77750
111.0223902609105,268600,37795.16832917706,57800,77800
111.0223902609105,268600,37795.16832917706,57800,77800
111.03278095085231,268600,37845.16832917706,57850,77850
111.03278095085231,268600,37845.16832917706,57850,77850
111.04317164079413,268600,37895.16832917706,57900,77900
111.04317164079413,268600,37895.16832917706,57900,77900
111.05356233073594,268600,37945.16832917706,57950,77950
111.05356233073594,268600,37945.16832917706,57950,77950
111.06395302067776,268600,37995.16832917706,58000,78000
111.06395302067776,268600,37995.16832917706,58000,78000
111.07434371061957,268600,38045.16832917706,58050,78050
111.07434371061957,268600,38045.16832917706,58050,78050
111.08473440056139,268600,38095.16832917706,58100,78100
111.08473440056139,268600,38095.16832917706,58100,78100
111.0951250905032,268600,38145.16832917706,58150,78150
111.0951250905032,268600,38145.16832917706,58150,78150
111.10551578044502,268600,38195.16832917706,58200,78200
111.10551578044502,268600,38195.16832917706,58200,78200
111.11590647038683,268600,38245.16832917706,58250,78250
111.11590647038683,268600,38245.16832917706,58250,78250
111.12629716032865,268600,38295.16832917706,58300,78300
111.12629716032865,268600,38295.16832917706,58300,78300
111.13668785027046,268600,38345.16832917706,58350,78350
111.13668785027046,268600,38345.16832917706,58350,78350
111.14707854021228,268600,38395.16832917706,58400,78400
111.14707854021228,268600,38395.16832917706,58400,78400
111.15746923015409,268600,38445.16832917706,58450,78450
111.15746923015409,268600,38445.16832917706,58450,78450
111.1678599200959,268600,38495.16832917706,58500,78500
111.1678599200959,268600,38495.16832917706,58500,78500
111.17825061003772,268600,38545.16832917706,58550,78550
111.17825061003772,268600,38545.16832917706,58550,78550
111.18864129997954,268600,38595.16832917706,58600,78600
111.18864129997954,268600,38595.16832917706,58600,78600
111.19903198992135,268600,38645.16832917706,58650,78650
111.19903198992135,268600,38645.16832917706,58650,78650
111.20942267986317,268600,38695.16832917706,58700,78700
111.20942267986317,268600,38695.16832917706,58700,78700
111.21981336980498,268600,38745.16832917706,58750,78750
111.21981336980498,268600,38745.16832917706,58750,78750
111.2302040597468,268600,38795.16832917706,58800,78800
111.2302040597468,268600,38795.16832917706,58800,78800
111.24059474968861,268600,38845.16832917706,58850,78850
111.24059474968861,268600,38845.16832917706,58850,78850
111.25098543963043,268600,38895.16832917706,58900,78900
111.25098543963043,268600,38895.16832917706,58900,78900
111.26137612957224,268600,38945.16832917706,58950,78950
111.26137612957224,268600,38945.16832917706,58950,78950
111.27176681951406,268600,38995.16832917706,59000,79000
111.27176681951406,268600,38995.16832917706,59000,79000
111.28215750945587,268600,39045.16832917706,59050,79050
111.28215750945587,268600,39045.16832917706,59050,79050
111.29254819939769,268600,39095.16832917706,59100,79100
111.29254819939769,268600,39095.16832917706,59100,79100
111.3029388893395,268600,39145.16832917706,59150,79150
111.3029388893395,268600,39145.16832917706,59150,79150
111.31332957928132,268600,39195.16832917706,59200,79200
111.31332957928132,268600,39195.16832917706,59200,79200
111.32372026922313,268600,39245.16832917706,59250,79250
111.32372026922313,268600,39245.16832917706,59250,79250
111.33411095916495,268600,39295.16832917706,59300,79300
111.33411095916495,268600,39295.16832917706,59300,79300
111.34450164910676,268600,39345.16832917706,59350,79350
111.34450164910676,268600,39345.16832917706,59350,79350
111.35489233904858,268600,39395.16832917706,59400,79400
111.35489233904858,268600,39395.16832917706,59400,79400
111.36528302899039,268600,39445.16832917706,59450,79450
111.36528302899039,268600,39445.16832917706,59450,79450
111.3756737189322,268600,39495.16832917706,59500,79500
111.3756737189322,268600,39495.16832917706,59500,79500
111.38606440887402,268600,39545.16832917706,59550,79550
111.38606440887402,268600,39545.16832917706,59550,79550
111.39645509881584,268600,39595.16832917706,59600,79600
111.39645509881584,268600,39595.16832917706,59600,79600
111.40684578875765,268600,39645.16832917706,59650,79650
111.40684578875765,268600,39645.16832917706,59650,79650
111.41723647869946,268600,39695.16832917706,59700,79700
111.41723647869946,268600,39695.16832917706,59700,79700
111.42762716864128,268600,39745.16832917706,59750,79750
111.42762716864128,268600,39745.16832917706,59750,79750
111.4380178585831,268600,39795.16832917706,59800,79800
111.4380178585831,268600,39795.16832917706,59800,79800
111.44840854852491,268600,39845.16832917706,59850,79850
111.44840854852491,268600,39845.16832917706,59850,79850
111.45879923846672,268600,39895.16832917706,59900,79900
111.45879923846672,268600,39895.16832917706,59900,79900
111.46918992840854,268600,39945.16832917706,59950,79950
111.46918992840854,268600,39945.16832917706,59950,79950
111.47958061835035,268600,39995.16832917706,60000,80000
111.47958061835035,268600,39995.16832917706,60000,60000
111.48997130829217,268600,39995.16832917706,60000,60050
111.48997130829217,268600,39995.16832917706,60000,60050
111.50036199823398,268600,39995.16832917706,60000,60100
111.50036199823398,268600,39995.16832917706,60000,60100
111.5107526881758,268600,39995.16832917706,60000,60150
111.5107526881758,268600,39995.16832917706,60000,60150
111.52114337811761,268600,39995.16832917706,60000,60200
111.52114337811761,268600,39995.16832917706,60000,60200
111.53153406805943,268600,39995.16832917706,60000,60250
111.53153406805943,268600,39995.16832917706,60000,60250
111.54192475800124,268600,39995.16832917706,60000,60300
111.54192475800124,268600,39995.16832917706,60000,60300
111.55231544794306,268600,39995.16832917706,60000,60350
111.55231544794306,268600,39995.16832917706,60000,60350
111.56270613788487,268600,39995.16832917706,60000,60400
111.56270613788487,268600,39995.16832917706,60000,60400
111.57309682782669,268600,39995.16832917706,60000,60450
111.57309682782669,268600,39995.16832917706,60000,60450
111.5834875177685,268600,39995.16832917706,60000,60500
111.5834875177685,268600,39995.16832917706,60000,60500
111.59387820771032,268600,39995.16832917706,60000,60550
111.59387820771032,268600,39995.16832917706,60000,60550
111.60426889765213,268600,39995.16832917706,60000,60600
111.60426889765213,268600,39995.16832917706,60000,60600
111.61465958759395,268600,39995.16832917706,60000,60650
111.61465958759395,268600,39995.16832917706,60000,60650
111.62505027753576,268600,39995.16832917706,60000,60700
111.62505027753576,268600,39995.16832917706,60000,60700
111.63544096747758,268600,39995.16832917706,60000,60750
111.63544096747758,268600,39995.16832917706,60000,60750
111.6458316574194,268600,39995.16832917706,60000,60800
111.6458316574194,268600,39995.16832917706,60000,60800
111.65622234736121,268600,39995.16832917706,60000,60850
111.65622234736121,268600,39995.16832917706,60000,60850
111.66661303730302,268600,39995.16832917706,60000,60900
111.66661303730302,268600,39995.16832917706,60000,60900
111.67700372724484,268600,39995.16832917706,60000,60950
111.67700372724484,268600,39995.16832917706,60000,60950
111.68739441718665,268600,39995.16832917706,60000,61000
111.68739441718665,268600,39995.16832917706,60000,61000
111.69778510712847,268600,39995.16832917706,60000,61050
111.69778510712847,268600,39995.16832917706,60000,61050
111.70817579707028,268600,39995.16832917706,60000,61100
111.70817579707028,268600,39995.16832917706,60000,61100
111.7185664870121,268600,39995.16832917706,60000,61150
111.7185664870121,268600,39995.16832917706,60000,61150
111.72895717695391,268600,39995.16832917706,60000,61200
111.72895717695391,268600,39995.16832917706,60000,61200
111.73934786689573,268600,39995.16832917706,60000,61250
111.73934786689573,268600,39995.16832917706,60000,61250
111.74973855683754,268600,39995.16832917706,60000,61300
111.74973855683754,268600,39995.16832917706,60000,61300
111.76012924677936,268600,39995.16832917706,60000,61350
111.76012924677936,268600,39995.16832917706,60000,61350
111.77051993672117,268600,39995.16832917706,60000,61400
111.77051993672117,268600,39995.16832917706,60000,61400
111.78091062666299,268600,39995.16832917706,60000,61450
111.78091062666299,268600,39995.16832917706,60000,61450
111.7913013166048,268600,39995.16832917706,60000,61500
111.7913013166048,268600,39995.16832917706,60000,61500
111.80169200654662,268600,39995.16832917706,60000,61550
111.80169200654662,268600,39995.16832917706,60000,61550
111.81208269648843,268600,39995.16832917706,60000,61600
111.81208269648843,268600,39995.16832917706,60000,61600
111.82247338643025,268600,39995.16832917706,60000,61650
111.82247338643025,268600,39995.16832917706,60000,61650
111.83286407637206,268600,39995.16832917706,60000,61700
111.83286407637206,268600,39995.16832917706,60000,61700
111.84325476631388,268600,39995.16832917706,60000,61750
111.84325476631388,268600,39995.16832917706,60000,61750
111.85364545625569,268600,39995.16832917706,60000,61800
111.85364545625569,268600,39995.16832917706,60000,61800
111.8640361461975,268600,39995.16832917706,60000,61850
111.8640361461975,268600,39995.16832917706,60000,61850
111.87442683613932,268600,39995.16832917706,60000,61900
111.87442683613932,268600,39995.16832917706,60000,61900
111.88481752608114,268600,39995.16832917706,60000,61950
111.88481752608114,268600,39995.16832917706,60000,61950
111.89520821602295,268600,39995.16832917706,60000,62000
111.89520821602295,268600,39995.16832917706,60000,62000
111.90559890596477,268600,39995.16832917706,60000,62050
111.90559890596477,268600,39995.16832917706,60000,62050
111.91598959590658,268600,39995.16832917706,60000,62100
111.91598959590658,268600,39995.16832917706,60000,62100
111.9263802858484,268600,39995.16832917706,60000,62150
111.9263802858484,268600,39995.16832917706,60000,62150
111.93677097579021,268600,39995.16832917706,60000,62200
111.93677097579021,268600,39995.16832917706,60000,62200
111.94716166573203,268600,39995.16832917706,60000,62250
111.94716166573203,268600,39995.16832917706,60000,62250
111.95755235567384,268600,39995.16832917706,60000,62300
111.95755235567384,268600,39995.16832917706,60000,62300
111.96794304561566,268600,39995.16832917706,60000,62350
111.96794304561566,268600,39995.16832917706,60000,62350
111.97833373555747,268600,39995.16832917706,60000,62400
111.97833373555747,268600,39995.16832917706,60000,62400
111.98872442549929,268600,39995.16832917706,60000,62450
111.98872442549929,268600,39995.16832917706,60000,62450
111.9991151154411,268600,39995.16832917706,60000,62500
111.9991151154411,268600,39995.16832917706,60000,62500
112.00950580538291,268600,39995.16832917706,60000,62550
112.00950580538291,268600,39995.16832917706,60000,62550
112.01989649532473,268600,39995.16832917706,60000,62600
112.01989649532473,268600,39995.16832917706,60000,62600
112.03028718526654,268600,39995.16832917706,60000,62650
112.03028718526654,268600,39995.16832917706,60000,62650
112.04067787520836,268600,39995.16832917706,60000,62700
112.04067787520836,268600,39995.16832917706,60000,62700
112.05106856515017,268600,39995.16832917706,60000,62750
112.05106856515017,268600,39995.16832917706,60000,62750
112.06145925509199,268600,39995.16832917706,60000,62800
112.06145925509199,268600,39995.16832917706,60000,62800
112.0718499450338,268600,39995.16832917706,60000,62850
112.0718499450338,268600,39995.16832917706,60000,62850
112.08224063497562,268600,39995.16832917706,60000,62900
112.08224063497562,268600,39995.16832917706,60000,62900
112.09263132491743,268600,39995.16832917706,60000,62950
112.09263132491743,268600,39995.16832917706,60000,62950
112.10302201485925,268600,39995.16832917706,60000,63000
112.10302201485925,268600,39995.16832917706,60000,63000
112.11341270480106,268600,39995.16832917706,60000,63050
112.11341270480106,268600,39995.16832917706,60000,63050
112.12380339474288,268600,39995.16832917706,60000,63100
112.12380339474288,268600,39995.16832917706,60000,63100
112.1341940846847,268600,39995.16832917706,60000,63150
112.1341940846847,268600,39995.16832917706,60000,63150
112.14458477462651,268600,39995.16832917706,60000,63200
112.14458477462651,268600,39995.16832917706,60000,63200
112.15497546456832,268600,39995.16832917706,60000,63250
112.15497546456832,268600,39995.16832917706,60000,63250
112.16536615451014,268600,39995.16832917706,60000,63300
112.16536615451014,268600,39995.16832917706,60000,63300
112.17575684445195,268600,39995.16832917706,60000,63350
112.17575684445195,268600,39995.16832917706,60000,63350
112.18614753439377,268600,39995.16832917706,60000,63400
112.18614753439377,268600,39995.16832917706,60000,63400
112.19653822433558,268600,39995.16832917706,60000,63450
112.19653822433558,268600,39995.16832917706,60000,63450
112.2069289142774,268600,39995.16832917706,60000,63500
112.2069289142774,268600,39995.16832917706,60000,63500
112.21731960421921,268600,39995.16832917706,60000,63550
112.21731960421921,268600,39995.16832917706,60000,63550
112.22771029416103,268600,39995.16832917706,60000,63600
112.22771029416103,268600,39995.16832917706,60000,63600
112.23810098410284,268600,39995.16832917706,60000,63650
112.23810098410284,268600,39995.16832917706,60000,63650
112.24849167404466,268600,39995.16832917706,60000,63700
112.24849167404466,268600,39995.16832917706,60000,63700
112.25888236398647,268600,39995.16832917706,60000,63750
112.25888236398647,268600,39995.16832917706,60000,63750
112.26927305392829,268600,39995.16832917706,60000,63800
112.26927305392829,268600,39995.16832917706,60000,63800
112.2796637438701,268600,39995.16832917706,60000,63850
112.2796637438701,268600,39995.16832917706,60000,63850
112.29005443381192,268600,39995.16832917706,60000,63900
112.29005443381192,268600,39995.16832917706,60000,63900
112.30044512375373,268600,39995.16832917706,60000,63950
112.30044512375373,268600,39995.16832917706,60000,63950
112.31083581369555,268600,39995.16832917706,60000,64000
112.31083581369555,268600,39995.16832917706,60000,64000
112.32122650363736,268600,39995.16832917706,60000,64050
112.32122650363736,268600,39995.16832917706,60000,64050
112.33161719357918,268600,39995.16832917706,60000,64100
112.33161719357918,268600,39995.16832917706,60000,64100
112.34200788352099,268600,39995.16832917706,60000,64150
112.34200788352099,268600,39995.16832917706,60000,64150
112.3523985734628,268600,39995.16832917706,60000,64200
112.3523985734628,268600,39995.16832917706,60000,64200
112.36278926340462,268600,39995.16832917706,60000,64250
112.36278926340462,268600,39995.16832917706,60000,64250
112.37317995334644,268600,39995.16832917706,60000,64300
112.37317995334644,268600,39995.16832917706,60000,64300
112.38357064328825,268600,39995.16832917706,60000,64350
112.38357064328825,268600,39995.16832917706,60000,64350
112.39396133323007,268600,39995.16832917706,60000,64400
112.39396133323007,268600,39995.16832917706,60000,64400
112.40435202317188,268600,39995.16832917706,60000,64450
112.40435202317188,268600,39995.16832917706,60000,64450
112.4147427131137,268600,39995.16832917706,60000,64500
112.4147427131137,268600,39995.16832917706,60000,64500
112.42513340305551,268600,39995.16832917706,60000,64550
112.42513340305551,268600,39995.16832917706,60000,64550
112.43552409299733,268600,39995.16832917706,60000,64600
112.43552409299733,268600,39995.16832917706,60000,64600
112.44591478293914,268600,39995.16832917706,60000,64650
112.44591478293914,268600,39995.16832917706,60000,64650
112.45630547288096,268600,39995.16832917706,60000,64700
112.45630547288096,268600,39995.16832917706,60000,64700
112.46669616282277,268600,39995.16832917706,60000,64750
112.46669616282277,268600,39995.16832917706,60000,64750
112.47708685276459,268600,39995.16832917706,60000,64800
112.47708685276459,268600,39995.16832917706,60000,64800
112.4874775427064,268600,39995.16832917706,60000,64850
112.4874775427064,268600,39995.16832917706,60000,64850
112.49786823264822,268600,39995.16832917706,60000,64900
112.49786823264822,268600,39995.16832917706,60000,64900
112.50825892259003,268600,39995.16832917706,60000,64950
112.50825892259003,268600,39995.16832917706,60000,64950
112.51864961253185,268600,39995.16832917706,60000,65000
112.51864961253185,268600,39995.16832917706,60000,65000
112.52904030247366,268600,39995.16832917706,60000,65050
112.52904030247366,268600,39995.16832917706,60000,65050
112.53943099241548,268600,39995.16832917706,60000,65100
112.53943099241548,268600,39995.16832917706,60000,65100
112.54982168235729,268600,39995.16832917706,60000,65150
112.54982168235729,268600,39995.16832917706,60000,65150
112.5602123722991,268600,39995.16832917706,60000,65200
112.5602123722991,268600,39995.16832917706,60000,65200
112.57060306224092,268600,39995.16832917706,60000,65250
112.57060306224092,268600,39995.16832917706,60000,65250
112.58099375218274,268600,39995.16832917706,60000,65300
112.58099375218274,268600,39995.16832917706,60000,65300
112.59138444212455,268600,39995.16832917706,60000,65350
112.59138444212455,268600,39995.16832917706,60000,65350
112.60177513206636,268600,39995.16832917706,60000,65400
112.60177513206636,268600,39995.16832917706,60000,65400
112.61216582200818,268600,39995.16832917706,60000,65450
112.61216582200818,268600,39995.16832917706,60000,65450
112.62255651195,268600,39995.16832917706,60000,65500
112.62255651195,268600,39995.16832917706,60000,65500
112.63294720189181,268600,39995.16832917706,60000,65550
112.63294720189181,268600,39995.16832917706,60000,65550
112.64333789183362,268600,39995.16832917706,60000,65600
112.64333789183362,268600,39995.16832917706,60000,65600
112.65372858177544,268600,39995.16832917706,60000,65650
112.65372858177544,268600,39995.16832917706,60000,65650
112.66411927171725,268600,39995.16832917706,60000,65700
112.66411927171725,268600,39995.16832917706,60000,65700
112.67450996165907,268600,39995.16832917706,60000,65750
112.67450996165907,268600,39995.16832917706,60000,65750
112.68490065160088,268600,39995.16832917706,60000,65800
112.68490065160088,268600,39995.16832917706,60000,65800
112.6952913415427,268600,39995.16832917706,60000,65850
112.6952913415427,268600,39995.16832917706,60000,65850
112.70568203148451,268600,39995.16832917706,60000,65900
112.70568203148451,268600,39995.16832917706,60000,65900
112.71607272142633,268600,39995.16832917706,60000,65950
112.71607272142633,268600,39995.16832917706,60000,65950
112.72646341136814,268600,39995.16832917706,60000,66000
112.72646341136814,268600,39995.16832917706,60000,66000
112.73685410130996,268600,39995.16832917706,60000,66050
112.73685410130996,268600,39995.16832917706,60000,66050
112.74724479125177,268600,39995.16832917706,60000,66100
112.74724479125177,268600,39995.16832917706,60000,66100
112.75763548119359,268600,39995.16832917706,60000,66150
112.75763548119359,268600,39995.16832917706,60000,66150
112.7680261711354,268600,39995.16832917706,60000,66200
112.7680261711354,268600,39995.16832917706,60000,66200
112.77841686107722,268600,39995.16832917706,60000,66250
112.77841686107722,268600,39995.16832917706,60000,66250
112.78880755101903,268600,39995.16832917706,60000,66300
112.78880755101903,268600,39995.16832917706,60000,66300
112.79919824096085,268600,39995.16832917706,60000,66350
112.79919824096085,268600,39995.16832917706,60000,66350
112.80958893090266,268600,39995.16832917706,60000,66400
112.80958893090266,268600,39995.16832917706,60000,66400
112.81997962084448,268600,39995.16832917706,60000,66450
112.81997962084448,268600,39995.16832917706,60000,66450
112.8303703107863,268600,39995.16832917706,60000,66500
112.8303703107863,268600,39995.16832917706,60000,66500
112.84076100072811,268600,39995.16832917706,60000,66550
112.84076100072811,268600,39995.16832917706,60000,66550
112.85115169066992,268600,39995.16832917706,60000,66600
112.85115169066992,268600,39995.16832917706,60000,66600
112.86154238061174,268600,39995.16832917706,60000,66650
112.86154238061174,268600,39995.16832917706,60000,66650
112.87193307055355,268600,39995.16832917706,60000,66700
112.87193307055355,268600,39995.16832917706,60000,66700
112.88232376049537,268600,39995.16832917706,60000,66750
112.88232376049537,268600,39995.16832917706,60000,66750
112.89271445043718,268600,39995.16832917706,60000,66800
112.89271445043718,268600,39995.16832917706,60000,66800
112.903105140379,268600,39995.16832917706,60000,66850
112.903105140379,268600,39995.16832917706,60000,66850
112.91349583032081,268600,39995.16832917706,60000,66900
112.91349583032081,268600,39995.16832917706,60000,66900
112.92388652026263,268600,39995.16832917706,60000,66950
112.92388652026263,268600,39995.16832917706,60000,66950
112.93427721020444,268600,39995.16832917706,60000,67000
112.93427721020444,268600,39995.16832917706,60000,67000
112.94466790014626,268600,39995.16832917706,60000,67050
112.94466790014626,268600,39995.16832917706,60000,67050
112.95505859008807,268600,39995.16832917706,60000,67100
112.95505859008807,268600,39995.16832917706,60000,67100
112.96544928002989,268600,39995.16832917706,60000,67150
112.96544928002989,268600,39995.16832917706,60000,67150
112.9758399699717,268600,39995.16832917706,60000,67200
112.9758399699717,268600,39995.16832917706,60000,67200
112.98623065991352,268600,39995.16832917706,60000,67250
112.98623065991352,268600,39995.16832917706,60000,67250
112.99662134985533,268600,39995.16832917706,60000,67300
112.99662134985533,268600,39995.16832917706,60000,67300
113.00701203979715,268600,39995.16832917706,60000,67350
113.00701203979715,268600,39995.16832917706,60000,67350
113.01740272973896,268600,39995.16832917706,60000,67400
113.01740272973896,268600,39995.16832917706,60000,67400
113.02779341968078,268600,39995.16832917706,60000,67450
113.02779341968078,268600,39995.16832917706,60000,67450
113.03818410962259,268600,39995.16832917706,60000,67500
113.03818410962259,268600,39995.16832917706,60000,67500
113.0485747995644,268600,39995.16832917706,60000,67550
113.0485747995644,268600,39995.16832917706,60000,67550
113.05896548950622,268600,39995.16832917706,60000,67600
113.05896548950622,268600,39995.16832917706,60000,67600
113.06935617944804,268600,39995.16832917706,60000,67650
113.06935617944804,268600,39995.16832917706,60000,67650
113.07974686938985,268600,39995.16832917706,60000,67700
113.07974686938985,268600,39995.16832917706,60000,67700
113.09013755933167,268600,39995.16832917706,60000,67750
113.09013755933167,268600,39995.16832917706,60000,67750
113.10052824927348,268600,39995.16832917706,60000,67800
113.10052824927348,268600,39995.16832917706,60000,67800
113.1109189392153,268600,39995.16832917706,60000,67850
113.1109189392153,268600,39995.16832917706,60000,67850
113.12130962915711,268600,39995.16832917706,60000,67900
113.12130962915711,268600,39995.16832917706,60000,67900
113.13170031909893,268600,39995.16832917706,60000,67950
113.13170031909893,268600,39995.16832917706,60000,67950
113.14209100904074,268600,39995.16832917706,60000,68000
113.14209100904074,268600,39995.16832917706,60000,68000
113.15248169898256,268600,39995.16832917706,60000,68050
113.15248169898256,268600,39995.16832917706,60000,68050
113.16287238892437,268600,39995.16832917706,60000,68100
113.16287238892437,268600,39995.16832917706,60000,68100
113.17326307886619,268600,39995.16832917706,60000,68150
113.17326307886619,268600,39995.16832917706,60000,68150
113.183653768808,268600,39995.16832917706,60000,68200
113.183653768808,268600,39995.16832917706,60000,68200
113.19404445874981,268600,39995.16832917706,60000,68250
113.19404445874981,268600,39995.16832917706,60000,68250
113.20443514869163,268600,39995.16832917706,60000,68300
113.20443514869163,268600,39995.16832917706,60000,68300
113.21482583863344,268600,39995.16832917706,60000,68350
113.21482583863344,268600,39995.16832917706,60000,68350
113.22521652857526,268600,39995.16832917706,60000,68400
113.22521652857526,268600,39995.16832917706,60000,68400
113.23560721851707,268600,39995.16832917706,60000,68450
113.23560721851707,268600,39995.16832917706,60000,68450
113.24599790845889,268600,39995.16832917706,60000,68500
113.24599790845889,268600,39995.16832917706,60000,68500
113.2563885984007,268600,39995.16832917706,60000,68550
113.2563885984007,268600,39995.16832917706,60000,68550
113.26677928834252,268600,39995.16832917706,60000,68600
113.26677928834252,268600,39995.16832917706,60000,68600
113.27716997828433,268600,39995.16832917706,60000,68650
113.27716997828433,268600,39995.16832917706,60000,68650
113.28756066822615,268600,39995.16832917706,60000,68700
113.28756066822615,268600,39995.16832917706,60000,68700
113.29795135816796,268600,39995.16832917706,60000,68750
113.29795135816796,268600,39995.16832917706,60000,68750
113.30834204810978,268600,39995.16832917706,60000,68800
113.30834204810978,268600,39995.16832917706,60000,68800
113.3187327380516,268600,39995.16832917706,60000,68850
113.3187327380516,268600,39995.16832917706,60000,68850
113.32912342799341,268600,39995.16832917706,60000,68900
113.32912342799341,268600,39995.16832917706,60000,68900
113.33951411793522,268600,39995.16832917706,60000,68950
113.33951411793522,268600,39995.16832917706,60000,68950
113.34990480787704,268600,39995.16832917706,60000,69000
113.34990480787704,268600,39995.16832917706,60000,69000
113.36029549781885,268600,39995.16832917706,60000,69050
113.36029549781885,268600,39995.16832917706,60000,69050
113.37068618776067,268600,39995.16832917706,60000,69100
113.37068618776067,268600,39995.16832917706,60000,69100
113.38107687770248,268600,39995.16832917706,60000,69150
113.38107687770248,268600,39995.16832917706,60000,69150
113.3914675676443,268600,39995.16832917706,60000,69200
113.3914675676443,268600,39995.16832917706,60000,69200
113.40185825758611,268600,39995.16832917706,60000,69250
113.40185825758611,268600,39995.16832917706,60000,69250
113.41224894752793,268600,39995.16832917706,60000,69300
113.41224894752793,268600,39995.16832917706,60000,69300
113.42263963746974,268600,39995.16832917706,60000,69350
113.42263963746974,268600,39995.16832917706,60000,69350
113.43303032741156,268600,39995.16832917706,60000,69400
113.43303032741156,268600,39995.16832917706,60000,69400
113.44342101735337,268600,39995.16832917706,60000,69450
113.44342101735337,268600,39995.16832917706,60000,69450
113.45381170729519,268600,39995.16832917706,60000,69500
113.45381170729519,268600,39995.16832917706,60000,69500
113.464202397237,268600,39995.16832917706,60000,69550
113.464202397237,268600,39995.16832917706,60000,69550
113.47459308717882,268600,39995.16832917706,60000,69600
113.47459308717882,268600,39995.16832917706,60000,69600
113.48498377712063,268600,39995.16832917706,60000,69650
113.48498377712063,268600,39995.16832917706,60000,69650
113.49537446706245,268600,39995.16832917706,60000,69700
113.49537446706245,268600,39995.16832917706,60000,69700
113.50576515700426,268600,39995.16832917706,60000,69750
113.50576515700426,268600,39995.16832917706,60000,69750
113.51615584694608,268600,39995.16832917706,60000,69800
113.51615584694608,268600,39995.16832917706,60000,69800
113.52654653688789,268600,39995.16832917706,60000,69850
113.52654653688789,268600,39995.16832917706,60000,69850
113.5369372268297,268600,39995.16832917706,60000,69900
113.5369372268297,268600,39995.16832917706,60000,69900
113.54732791677152,268600,39995.16832917706,60000,69950
113.54732791677152,268600,39995.16832917706,60000,69950
113.55771860671334,268600,39995.16832917706,60000,70000
113.55771860671334,268600,39995.16832917706,60000,70000
113.56810929665515,268600,39995.16832917706,60000,70050
113.56810929665515,268600,39995.16832917706,60000,70050
113.57849998659697,268600,39995.16832917706,60000,70100
113.57849998659697,268600,39995.16832917706,60000,70100
113.58889067653878,268600,39995.16832917706,60000,70150
113.58889067653878,268600,39995.16832917706,60000,70150
113.5992813664806,268600,39995.16832917706,60000,70200
113.5992813664806,268600,39995.16832917706,60000,70200
113.60967205642241,268600,39995.16832917706,60000,70250
113.60967205642241,268600,39995.16832917706,60000,70250
113.62006274636423,268600,39995.16832917706,60000,70300
113.62006274636423,268600,39995.16832917706,60000,70300
113.63045343630604,268600,39995.16832917706,60000,70350
113.63045343630604,268600,39995.16832917706,60000,70350
113.64084412624786,268600,39995.16832917706,60000,70400
113.64084412624786,268600,39995.16832917706,60000,70400
113.65123481618967,268600,39995.16832917706,60000,70450
113.65123481618967,268600,39995.16832917706,60000,70450
113.66162550613149,268600,39995.16832917706,60000,70500
113.66162550613149,268600,39995.16832917706,60000,70500
113.6720161960733,268600,39995.16832917706,60000,70550
113.6720161960733,268600,39995.16832917706,60000,70550
113.68240688601512,268600,39995.16832917706,60000,70600
113.68240688601512,268600,39995.16832917706,60000,70600
113.69279757595693,268600,39995.16832917706,60000,70650
113.69279757595693,268600,39995.16832917706,60000,70650
113.70318826589875,268600,39995.16832917706,60000,70700
113.70318826589875,268600,39995.16832917706,60000,70700
113.71357895584056,268600,39995.16832917706,60000,70750
113.71357895584056,268600,39995.16832917706,60000,70750
113.72396964578238,268600,39995.16832917706,60000,70800
113.72396964578238,268600,39995.16832917706,60000,70800
113.73436033572419,268600,39995.16832917706,60000,70850
113.73436033572419,268600,39995.16832917706,60000,70850
113.744751025666,268600,39995.16832917706,60000,70900
113.744751025666,268600,39995.16832917706,60000,70900
113.75514171560782,268600,39995.16832917706,60000,70950
113.75514171560782,268600,39995.16832917706,60000,70950
113.76553240554964,268600,39995.16832917706,60000,71000
113.76553240554964,268600,39995.16832917706,60000,71000
113.77592309549145,268600,39995.16832917706,60000,71050
113.77592309549145,268600,39995.16832917706,60000,71050
113.78631378543326,268600,39995.16832917706,60000,71100
113.78631378543326,268600,39995.16832917706,60000,71100
113.79670447537508,268600,39995.16832917706,60000,71150
113.79670447537508,268600,39995.16832917706,60000,71150
113.8070951653169,268600,39995.16832917706,60000,71200
113.8070951653169,268600,39995.16832917706,60000,71200
113.81748585525871,268600,39995.16832917706,60000,71250
113.81748585525871,268600,39995.16832917706,60000,71250
113.82787654520052,268600,39995.16832917706,60000,71300
113.82787654520052,268600,39995.16832917706,60000,71300
113.83826723514234,268600,39995.16832917706,60000,71350
113.83826723514234,268600,39995.16832917706,60000,71350
113.84865792508415,268600,39995.16832917706,60000,71400
113.84865792508415,268600,39995.16832917706,60000,71400
113.85904861502597,268600,39995.16832917706,60000,71450
113.85904861502597,268600,39995.16832917706,60000,71450
113.86943930496778,268600,39995.16832917706,60000,71500
113.86943930496778,268600,39995.16832917706,60000,71500
113.8798299949096,268600,39995.16832917706,60000,71550
113.8798299949096,268600,39995.16832917706,60000,71550
113.89022068485141,268600,39995.16832917706,60000,71600
113.89022068485141,268600,39995.16832917706,60000,71600
113.90061137479323,268600,39995.16832917706,60000,71650
113.90061137479323,268600,39995.16832917706,60000,71650
113.91100206473504,268600,39995.16832917706,60000,71700
113.91100206473504,268600,39995.16832917706,60000,71700
113.92139275467686,268600,39995.16832917706,60000,71750
113.92139275467686,268600,39995.16832917706,60000,71750
113.93178344461867,268600,39995.16832917706,60000,71800
113.93178344461867,268600,39995.16832917706,60000,71800
113.94217413456049,268600,39995.16832917706,60000,71850
113.94217413456049,268600,39995.16832917706,60000,71850
113.9525648245023,268600,39995.16832917706,60000,71900
113.9525648245023,268600,39995.16832917706,60000,71900
113.96295551444412,268600,39995.16832917706,60000,71950
113.96295551444412,268600,39995.16832917706,60000,71950
113.97334620438593,268600,39995.16832917706,60000,72000
113.97334620438593,268600,39995.16832917706,60000,72000
113.98373689432775,268600,39995.16832917706,60000,72050
113.98373689432775,268600,39995.16832917706,60000,72050
113.99412758426956,268600,39995.16832917706,60000,72100
113.99412758426956,268600,39995.16832917706,60000,72100
114.00451827421138,268600,39995.16832917706,60000,72150
114.00451827421138,268600,39995.16832917706,60000,72150
114.0149089641532,268600,39995.16832917706,60000,72200
114.0149089641532,268600,39995.16832917706,60000,72200
114.02529965409501,268600,39995.16832917706,60000,72250
114.02529965409501,268600,39995.16832917706,60000,72250
114.03569034403682,268600,39995.16832917706,60000,72300
114.03569034403682,268600,39995.16832917706,60000,72300
114.04608103397864,268600,39995.16832917706,60000,72350
114.04608103397864,268600,39995.16832917706,60000,72350
114.05647172392045,268600,39995.16832917706,60000,72400
114.05647172392045,268600,39995.16832917706,60000,72400
114.06686241386227,268600,39995.16832917706,60000,72450
114.06686241386227,268600,39995.16832917706,60000,72450
114.07725310380408,268600,39995.16832917706,60000,72500
114.07725310380408,268600,39995.16832917706,60000,72500
114.0876437937459,268600,39995.16832917706,60000,72550
114.0876437937459,268600,39995.16832917706,60000,72550
114.09803448368771,268600,39995.16832917706,60000,72600
114.09803448368771,268600,39995.16832917706,60000,72600
114.10842517362953,268600,39995.16832917706,60000,72650
114.10842517362953,268600,39995.16832917706,60000,72650
114.11881586357134,268600,39995.16832917706,60000,72700
114.11881586357134,268600,39995.16832917706,60000,72700
114.12920655351316,268600,39995.16832917706,60000,72750
114.12920655351316,268600,39995.16832917706,60000,72750
114.13959724345497,268600,39995.16832917706,60000,72800
114.13959724345497,268600,39995.16832917706,60000,72800
114.14998793339679,268600,39995.16832917706,60000,72850
114.14998793339679,268600,39995.16832917706,60000,72850
114.1603786233386,268600,39995.16832917706,60000,72900
114.1603786233386,268600,39995.16832917706,60000,72900
114.17076931328042,268600,39995.16832917706,60000,72950
114.17076931328042,268600,39995.16832917706,60000,72950
114.18116000322223,268600,39995.16832917706,60000,73000
114.18116000322223,268600,39995.16832917706,60000,73000
114.19155069316405,268600,39995.16832917706,60000,73050
114.19155069316405,268600,39995.16832917706,60000,73050
114.20194138310586,268600,39995.16832917706,60000,73100
114.20194138310586,268600,39995.16832917706,60000,73100
114.21233207304768,268600,39995.16832917706,60000,73150
114.21233207304768,268600,39995.16832917706,60000,73150
114.22272276298949,268600,39995.16832917706,60000,73200
114.22272276298949,268600,39995.16832917706,60000,73200
114.2331134529313,268600,39995.16832917706,60000,73250
114.2331134529313,268600,39995.16832917706,60000,73250
114.24350414287312,268600,39995.16832917706,60000,73300
114.24350414287312,268600,39995.16832917706,60000,73300
114.25389483281494,268600,39995.16832917706,60000,73350
114.25389483281494,268600,39995.16832917706,60000,73350
114.26428552275675,268600,39995.16832917706,60000,73400
114.26428552275675,268600,39995.16832917706,60000,73400
114.27467621269857,268600,39995.16832917706,60000,73450
114.27467621269857,268600,39995.16832917706,60000,73450
114.28506690264038,268600,39995.16832917706,60000,73500
114.28506690264038,268600,39995.16832917706,60000,73500
114.2954575925822,268600,39995.16832917706,60000,73550
114.2954575925822,268600,39995.16832917706,60000,73550
114.30584828252401,268600,39995.16832917706,60000,73600
114.30584828252401,268600,39995.16832917706,60000,73600
114.31623897246583,268600,39995.16832917706,60000,73650
114.31623897246583,268600,39995.16832917706,60000,73650
114.32662966240764,268600,39995.16832917706,60000,73700
114.32662966240764,268600,39995.16832917706,60000,73700
114.33702035234946,268600,39995.16832917706,60000,73750
114.33702035234946,268600,39995.16832917706,60000,73750
114.34741104229127,268600,39995.16832917706,60000,73800
114.34741104229127,268600,39995.16832917706,60000,73800
114.35780173223309,268600,39995.16832917706,60000,73850
114.35780173223309,268600,39995.16832917706,60000,73850
114.3681924221749,268600,39995.16832917706,60000,73900
114.3681924221749,268600,39995.16832917706,60000,73900
114.37858311211671,268600,39995.16832917706,60000,73950
114.37858311211671,268600,39995.16832917706,60000,73950
114.38897380205853,268600,39995.16832917706,60000,74000
114.38897380205853,268600,39995.16832917706,60000,74000
114.39936449200034,268600,39995.16832917706,60000,74050
114.39936449200034,268600,39995.16832917706,60000,74050
114.40975518194216,268600,39995.16832917706,60000,74100
114.40975518194216,268600,39995.16832917706,60000,74100
114.42014587188397,268600,39995.16832917706,60000,74150
114.42014587188397,268600,39995.16832917706,60000,74150
114.43053656182579,268600,39995.16832917706,60000,74200
114.43053656182579,268600,39995.16832917706,60000,74200
114.4409272517676,268600,39995.16832917706,60000,74250
114.4409272517676,268600,39995.16832917706,60000,74250
114.45131794170942,268600,39995.16832917706,60000,74300
114.45131794170942,268600,39995.16832917706,60000,74300
114.46170863165123,268600,39995.16832917706,60000,74350
114.46170863165123,268600,39995.16832917706,60000,74350
114.47209932159305,268600,39995.16832917706,60000,74400
114.47209932159305,268600,39995.16832917706,60000,74400
114.48249001153486,268600,39995.16832917706,60000,74450
114.48249001153486,268600,39995.16832917706,60000,74450
114.49288070147668,268600,39995.16832917706,60000,74500
114.49288070147668,268600,39995.16832917706,60000,74500
114.5032713914185,268600,39995.16832917706,60000,74550
114.5032713914185,268600,39995.16832917706,60000,74550
114.51366208136031,268600,39995.16832917706,60000,74600
114.51366208136031,268600,39995.16832917706,60000,74600
114.52405277130212,268600,39995.16832917706,60000,74650
114.52405277130212,268600,39995.16832917706,60000,74650
114.53444346124394,268600,39995.16832917706,60000,74700
114.53444346124394,268600,39995.16832917706,60000,74700
114.54483415118575,268600,39995.16832917706,60000,74750
114.54483415118575,268600,39995.16832917706,60000,74750
114.55522484112757,268600,39995.16832917706,60000,74800
114.55522484112757,268600,39995.16832917706,60000,74800
114.56561553106938,268600,39995.16832917706,60000,74850
114.56561553106938,268600,39995.16832917706,60000,74850
114.5760062210112,268600,39995.16832917706,60000,74900
114.5760062210112,268600,39995.16832917706,60000,74900
114.58639691095301,268600,39995.16832917706,60000,74950
114.58639691095301,268600,39995.16832917706,60000,74950
114.59678760089483,268600,39995.16832917706,60000,75000
114.59678760089483,268600,39995.16832917706,60000,75000
114.60717829083664,268600,39995.16832917706,60000,75050
114.60717829083664,268600,39995.16832917706,60000,75050
114.61756898077846,268600,39995.16832917706,60000,75100
114.61756898077846,268600,39995.16832917706,60000,75100
114.62795967072027,268600,39995.16832917706,60000,75150
114.62795967072027,268600,39995.16832917706,60000,75150
114.63835036066209,268600,39995.16832917706,60000,75200
114.63835036066209,268600,39995.16832917706,60000,75200
114.6487410506039,268600,39995.16832917706,60000,75250
114.6487410506039,268600,39995.16832917706,60000,75250
114.65913174054572,268600,39995.16832917706,60000,75300
114.65913174054572,268600,39995.16832917706,60000,75300
114.66952243048753,268600,39995.16832917706,60000,75350
114.66952243048753,268600,39995.16832917706,60000,75350
114.67991312042935,268600,39995.16832917706,60000,75400
114.67991312042935,268600,39995.16832917706,60000,75400
114.69030381037116,268600,39995.16832917706,60000,75450
114.69030381037116,268600,39995.16832917706,60000,75450
114.70069450031298,268600,39995.16832917706,60000,75500
114.70069450031298,268600,39995.16832917706,60000,75500
114.71108519025479,268600,39995.16832917706,60000,75550
114.71108519025479,268600,39995.16832917706,60000,75550
114.7214758801966,268600,39995.16832917706,60000,75600
114.7214758801966,268600,39995.16832917706,60000,75600
114.73186657013842,268600,39995.16832917706,60000,75650
114.73186657013842,268600,39995.16832917706,60000,75650
114.74225726008024,268600,39995.16832917706,60000,75700
114.74225726008024,268600,39995.16832917706,60000,75700
114.75264795002205,268600,39995.16832917706,60000,75750
114.75264795002205,268600,39995.16832917706,60000,75750
114.76303863996387,268600,39995.16832917706,60000,75800
114.76303863996387,268600,39995.16832917706,60000,75800
114.77342932990568,268600,39995.16832917706,60000,75850
114.77342932990568,268600,39995.16832917706,60000,75850
114.7838200198475,268600,39995.16832917706,60000,75900
114.7838200198475,268600,39995.16832917706,60000,75900
114.79421070978931,268600,39995.16832917706,60000,75950
114.79421070978931,268600,39995.16832917706,60000,75950
114.80460139973113,268600,39995.16832917706,60000,76000
114.80460139973113,268600,39995.16832917706,60000,76000
114.81499208967294,268600,39995.16832917706,60000,76050
114.81499208967294,268600,39995.16832917706,60000,76050
114.82538277961476,268600,39995.16832917706,60000,76100
114.82538277961476,268600,39995.16832917706,60000,76100
114.83577346955657,268600,39995.16832917706,60000,76150
114.83577346955657,268600,39995.16832917706,60000,76150
114.84616415949839,268600,39995.16832917706,60000,76200
114.84616415949839,268600,39995.16832917706,60000,76200
114.8565548494402,268600,39995.16832917706,60000,76250
114.8565548494402,268600,39995.16832917706,60000,76250
114.86694553938202,268600,39995.16832917706,60000,76300
114.86694553938202,268600,39995.16832917706,60000,76300
114.87733622932383,268600,39995.16832917706,60000,76350
114.87733622932383,268600,39995.16832917706,60000,76350
114.88772691926565,268600,39995.16832917706,60000,76400
114.88772691926565,268600,39995.16832917706,60000,76400
114.89811760920746,268600,39995.16832917706,60000,76450
114.89811760920746,268600,39995.16832917706,60000,76450
114.90850829914928,268600,39995.16832917706,60000,76500
114.90850829914928,268600,39995.16832917706,60000,76500
114.91889898909109,268600,39995.16832917706,60000,76550
114.91889898909109,268600,39995.16832917706,60000,76550
114.9292896790329,268600,39995.16832917706,60000,76600
114.9292896790329,268600,39995.16832917706,60000,76600
114.93968036897472,268600,39995.16832917706,60000,76650
114.93968036897472,268600,39995.16832917706,60000,76650
114.95007105891654,268600,39995.16832917706,60000,76700
114.95007105891654,268600,39995.16832917706,60000,76700
114.96046174885835,268600,39995.16832917706,60000,76750
114.96046174885835,268600,39995.16832917706,60000,76750
114.97085243880016,268600,39995.16832917706,60000,76800
114.97085243880016,268600,39995.16832917706,60000,76800
114.98124312874198,268600,39995.16832917706,60000,76850
114.98124312874198,268600,39995.16832917706,60000,76850
114.9916338186838,268600,39995.16832917706,60000,76900
114.9916338186838,268600,39995.16832917706,60000,76900
115.00202450862561,268600,39995.16832917706,60000,76950
115.00202450862561,268600,39995.16832917706,60000,76950
115.01241519856742,268600,39990.33665835412,60000,77000
115.01241519856742,268600,39990.33665835412,60000,77000
115.02280588850924,268600,39990.33665835412,60000,77050
115.02280588850924,268600,39990.33665835412,60000,77050
115.03319657845105,268600,39990.33665835412,60000,77100
115.03319657845105,268600,39990.33665835412,60000,77100
115.04358726839287,268600,39990.33665835412,60000,77150
115.04358726839287,268600,39990.33665835412,60000,77150
115.05397795833468,268600,39990.33665835412,60000,77200
115.05397795833468,268600,39990.33665835412,60000,77200
115.0643686482765,268600,39990.33665835412,60000,77250
115.0643686482765,268600,39990.33665835412,60000,77250
115.07475933821831,268600,39990.33665835412,60000,77300
115.07475933821831,268600,39990.33665835412,60000,77300
115.08515002816013,268600,39990.33665835412,60000,77350
115.08515002816013,268600,39990.33665835412,60000,77350
115.09554071810194,268600,39990.33665835412,60000,77400
115.09554071810194,268600,39990.33665835412,60000,77400
115.10593140804376,268600,39990.33665835412,60000,77450
115.10593140804376,268600,39990.33665835412,60000,77450
115.11632209798557,268600,39990.33665835412,60000,77500
115.11632209798557,268600,39990.33665835412,60000,77500
115.12671278792739,268600,39990.33665835412,60000,77550
115.12671278792739,268600,39990.33665835412,60000,77550
115.1371034778692,268600,39990.33665835412,60000,77600
115.1371034778692,268600,39990.33665835412,60000,77600
115.14749416781102,268600,39990.33665835412,60000,77650
115.14749416781102,268600,39990.33665835412,60000,77650
115.15788485775283,268600,39990.33665835412,60000,77700
115.15788485775283,268600,39990.33665835412,60000,77700
115.16827554769465,268600,39990.33665835412,60000,77750
115.16827554769465,268600,39990.33665835412,60000,77750
115.17866623763646,268600,39990.33665835412,60000,77800
115.17866623763646,268600,39990.33665835412,60000,77800
115.18905692757828,268600,39990.33665835412,60000,77850
115.18905692757828,268600,39990.33665835412,60000,77850
115.1994476175201,268600,39990.33665835412,60000,77900
115.1994476175201,268600,39990.33665835412,60000,77900
115.20983830746191,268600,39990.33665835412,60000,77950
115.20983830746191,268600,39990.33665835412,60000,77950
115.22022899740372,268600,39990.33665835412,60000,78000
115.22022899740372,268600,39990.33665835412,60000,78000
115.23061968734554,268600,39990.33665835412,60000,78050
115.23061968734554,268600,39990.33665835412,60000,78050
115.24101037728735,268600,39990.33665835412,60000,78100
115.24101037728735,268600,39990.33665835412,60000,78100
115.25140106722917,268600,39990.33665835412,60000,78150
115.25140106722917,268600,39990.33665835412,60000,78150
115.26179175717098,268600,39990.33665835412,60000,78200
115.26179175717098,268600,39990.33665835412,60000,78200
115.2721824471128,268600,39990.33665835412,60000,78250
115.2721824471128,268600,39990.33665835412,60000,78250
115.28257313705461,268600,39990.33665835412,60000,78300
115.28257313705461,268600,39990.33665835412,60000,78300
115.29296382699643,268600,39990.33665835412,60000,78350
115.29296382699643,268600,39990.33665835412,60000,78350
115.30335451693824,268600,39990.33665835412,60000,78400
115.30335451693824,268600,39990.33665835412,60000,78400
115.31374520688006,268600,39990.33665835412,60000,78450
115.31374520688006,268600,39990.33665835412,60000,78450
115.32413589682187,268600,39990.33665835412,60000,78500
115.32413589682187,268600,39990.33665835412,60000,78500
115.33452658676369,268600,39990.33665835412,60000,78550
115.33452658676369,268600,39990.33665835412,60000,78550
115.3449172767055,268600,39990.33665835412,60000,78600
115.3449172767055,268600,39990.33665835412,60000,78600
115.35530796664732,268600,39990.33665835412,60000,78650
115.35530796664732,268600,39990.33665835412,60000,78650
115.36569865658913,268600,39990.33665835412,60000,78700
115.36569865658913,268600,39990.33665835412,60000,78700
115.37608934653095,268600,39990.33665835412,60000,78750
115.37608934653095,268600,39990.33665835412,60000,78750
115.38648003647276,268600,39990.33665835412,60000,78800
115.38648003647276,268600,39990.33665835412,60000,78800
115.39687072641458,268600,39990.33665835412,60000,78850
115.39687072641458,268600,39990.33665835412,60000,78850
115.40726141635639,268600,39990.33665835412,60000,78900
115.40726141635639,268600,39990.33665835412,60000,78900
115.4176521062982,268600,39990.33665835412,60000,78950
115.4176521062982,268600,39990.33665835412,60000,78950
115.42804279624002,268600,39990.33665835412,60000,79000
115.42804279624002,268600,39990.33665835412,60000,79000
115.43843348618184,268600,39990.33665835412,60000,79050
115.43843348618184,268600,39990.33665835412,60000,79050
115.44882417612365,268600,39990.33665835412,60000,79100
115.44882417612365,268600,39990.33665835412,60000,79100
115.45921486606547,268600,39990.33665835412,60000,79150
115.45921486606547,268600,39990.33665835412,60000,79150
115.46960555600728,268600,39990.33665835412,60000,79200
115.46960555600728,268600,39990.33665835412,60000,79200
115.4799962459491,268600,39990.33665835412,60000,79250
115.4799962459491,268600,39990.33665835412,60000,79250
115.49038693589091,268600,39990.33665835412,60000,79300
115.49038693589091,268600,39990.33665835412,60000,79300
115.50077762583273,268600,39990.33665835412,60000,79350
115.50077762583273,268600,39990.33665835412,60000,79350
115.51116831577454,268600,39990.33665835412,60000,79400
115.51116831577454,268600,39990.33665835412,60000,79400
115.52155900571636,268600,39990.33665835412,60000,79450
115.52155900571636,268600,39990.33665835412,60000,79450
115.53194969565817,268600,39990.33665835412,60000,79500
115.53194969565817,268600,39990.33665835412,60000,79500
115.54234038559999,268600,39990.33665835412,60000,79550
115.54234038559999,268600,39990.33665835412,60000,79550
115.5527310755418,268600,39990.33665835412,60000,79600
115.5527310755418,268600,39990.33665835412,60000,79600
115.56312176548361,268600,39990.33665835412,60000,79650
115.56312176548361,268600,39990.33665835412,60000,79650
115.57351245542543,268600,39990.33665835412,60000,79700
115.57351245542543,268600,39990.33665835412,60000,79700
115.58390314536724,268600,39990.33665835412,60000,79750
115.58390314536724,268600,39990.33665835412,60000,79750
115.59429383530906,268600,39990.33665835412,60000,79800
115.59429383530906,268600,39990.33665835412,60000,79800
115.60468452525087,268600,39990.33665835412,60000,79850
115.60468452525087,268600,39990.33665835412,60000,79850
115.61507521519269,268600,39990.33665835412,60000,79900
115.61507521519269,268600,39990.33665835412,60000,79900
115.6254659051345,268600,39990.33665835412,60000,79950
115.6254659051345,268600,39990.33665835412,60000,79950
115.63585659507632,268600,39990.33665835412,60000,80000
143.63585659507632,268600,26970.33665835412,60000,80000
143.64624728501812,268600,27020.33665835412,60050,80050
143.64624728501812,268600,27020.33665835412,60050,80050
143.65663797495992,268600,27070.33665835412,60100,80100
143.65663797495992,268600,27070.33665835412,60100,80100
143.66702866490172,268600,27120.33665835412,60150,80150
143.66702866490172,268600,27120.33665835412,60150,80150
143.67741935484352,268600,27170.33665835412,60200,80200
143.67741935484352,268600,27170.33665835412,60200,80200
143.68781004478532,268600,27220.33665835412,60250,80250
143.68781004478532,268600,27220.33665835412,60250,80250
143.69820073472712,268600,27270.33665835412,60300,80300
143.69820073472712,268600,27270.33665835412,60300,80300
143.70859142466892,268600,27320.33665835412,60350,80350
143.70859142466892,268600,27320.33665835412,60350,80350
143.71898211461072,268600,27370.33665835412,60400,80400
143.71898211461072,268600,27370.33665835412,60400,80400
143.72937280455253,268600,27420.33665835412,60450,80450
143.72937280455253,268600,27420.33665835412,60450,80450
143.73976349449433,268600,27470.33665835412,60500,80500
143.73976349449433,268600,27470.33665835412,60500,80500
143.75015418443613,268600,27520.33665835412,60550,80550
143.75015418443613,268600,27520.33665835412,60550,80550
143.76054487437793,268600,27570.33665835412,60600,80600
143.76054487437793,268600,27570.33665835412,60600,80600
143.77093556431973,268600,27620.33665835412,60650,80650
143.77093556431973,268600,27620.33665835412,60650,80650
143.78132625426153,268600,27670.33665835412,60700,80700
143.78132625426153,268600,27670.33665835412,60700,80700
143.79171694420333,268600,27720.33665835412,60750,80750
143.79171694420333,268600,27720.33665835412,60750,80750
143.80210763414513,268600,27770.33665835412,60800,80800
143.80210763414513,268600,27770.33665835412,60800,80800
143.81249832408693,268600,27820.33665835412,60850,80850
143.81249832408693,268600,27820.33665835412,60850,80850
143.82288901402873,268600,27870.33665835412,60900,80900
143.82288901402873,268600,27870.33665835412,60900,80900
143.83327970397053,268600,27920.33665835412,60950,80950
143.83327970397053,268600,27920.33665835412,60950,80950
143.84367039391233,268600,27970.33665835412,61000,81000
143.84367039391233,268600,27970.33665835412,61000,81000
143.85406108385413,268600,28020.33665835412,61050,81050
143.85406108385413,268600,28020.33665835412,61050,81050
143.86445177379593,268600,28070.33665835412,61100,81100
143.86445177379593,268600,28070.33665835412,61100,81100
143.87484246373774,268600,28120.33665835412,61150,81150
143.87484246373774,268600,28120.33665835412,61150,81150
143.88523315367954,268600,28170.33665835412,61200,81200
143.88523315367954,268600,28170.33665835412,61200,81200
143.89562384362134,268600,28220.33665835412,61250,81250
143.89562384362134,268600,28220.33665835412,61250,81250
143.90601453356314,268600,28270.33665835412,61300,81300
143.90601453356314,268600,28270.33665835412,61300,81300
143.91640522350494,268600,28320.33665835412,61350,81350
143.91640522350494,268600,28320.33665835412,61350,81350
143.92679591344674,268600,28370.33665835412,61400,81400
143.92679591344674,268600,28370.33665835412,61400,81400
143.93718660338854,268600,28420.33665835412,61450,81450
143.93718660338854,268600,28420.33665835412,61450,81450
143.94757729333034,268600,28470.33665835412,61500,81500
143.94757729333034,268600,28470.33665835412,61500,81500
143.95796798327214,268600,28520.33665835412,61550,81550
143.95796798327214,268600,28520.33665835412,61550,81550
143.96835867321394,268600,28570.33665835412,61600,81600
143.96835867321394,268600,28570.33665835412,61600,81600
143.97874936315574,268600,28620.33665835412,61650,81650
143.97874936315574,268600,28620.33665835412,61650,81650
143.98914005309754,268600,28670.33665835412,61700,81700
143.98914005309754,268600,28670.33665835412,61700,81700
143.99953074303934,268600,28720.33665835412,61750,81750
143.99953074303934,268600,28720.33665835412,61750,81750
144.00992143298114,268600,28770.33665835412,61800,81800
144.00992143298114,268600,28770.33665835412,61800,81800
144.02031212292295,268600,28820.33665835412,61850,81850
144.02031212292295,268600,28820.33665835412,61850,81850
144.03070281286475,268600,28870.33665835412,61900,81900
144.03070281286475,268600,28870.33665835412,61900,81900
144.04109350280655,268600,28920.33665835412,61950,81950
144.04109350280655,268600,28920.33665835412,61950,81950
144.05148419274835,268600,28970.33665835412,62000,82000
144.05148419274835,268600,28970.33665835412,62000,82000
144.06187488269015,268600,29020.33665835412,62050,82050
144.06187488269015,268600,29020.33665835412,62050,82050
144.07226557263195,268600,29070.33665835412,62100,82100
144.07226557263195,268600,29070.33665835412,62100,82100
144.08265626257375,268600,29120.33665835412,62150,82150
144.08265626257375,268600,29120.33665835412,62150,82150
144.09304695251555,268600,29170.33665835412,62200,82200
144.09304695251555,268600,29170.33665835412,62200,82200
144.10343764245735,268600,29220.33665835412,62250,82250
144.10343764245735,268600,29220.33665835412,62250,82250
144.11382833239915,268600,29270.33665835412,62300,82300
144.11382833239915,268600,29270.33665835412,62300,82300
144.12421902234095,268600,29320.33665835412,62350,82350
144.12421902234095,268600,29320.33665835412,62350,82350
144.13460971228275,268600,29370.33665835412,62400,82400
144.13460971228275,268600,29370.33665835412,62400,82400
144.14500040222455,268600,29420.33665835412,62450,82450
144.14500040222455,268600,29420.33665835412,62450,82450
144.15539109216635,268600,29470.33665835412,62500,82500
144.15539109216635,268600,29470.33665835412,62500,82500
144.16578178210816,268600,29520.33665835412,62550,82550
144.16578178210816,268600,29520.33665835412,62550,82550
144.17617247204996,268600,29570.33665835412,62600,82600
144.17617247204996,268600,29570.33665835412,62600,82600
144.18656316199176,268600,29620.33665835412,62650,82650
144.18656316199176,268600,29620.33665835412,62650,82650
144.19695385193356,268600,29670.33665835412,62700,82700
144.19695385193356,268600,29670.33665835412,62700,82700
144.20734454187536,268600,29720.33665835412,62750,82750
144.20734454187536,268600,29720.33665835412,62750,82750
144.21773523181716,268600,29770.33665835412,62800,82800
144.21773523181716,268600,29770.33665835412,62800,82800
144.22812592175896,268600,29820.33665835412,62850,82850
144.22812592175896,268600,29820.33665835412,62850,82850
144.23851661170076,268600,29870.33665835412,62900,82900
144.23851661170076,268600,29870.33665835412,62900,82900
144.24890730164256,268600,29920.33665835412,62950,82950
144.24890730164256,268600,29920.33665835412,62950,82950
144.25929799158436,268600,29970.33665835412,63000,83000
144.25929799158436,268600,29970.33665835412,63000,83000
144.26968868152616,268600,30020.33665835412,63050,83050
144.26968868152616,268600,30020.33665835412,63050,83050
144.28007937146796,268600,30070.33665835412,63100,83100
144.28007937146796,268600,30070.33665835412,63100,83100
144.29047006140976,268600,30120.33665835412,63150,83150
144.29047006140976,268600,30120.33665835412,63150,83150
144.30086075135156,268600,30170.33665835412,63200,83200
144.30086075135156,268600,30170.33665835412,63200,83200
144.31125144129336,268600,30220.33665835412,63250,83250
144.31125144129336,268600,30220.33665835412,63250,83250
144.32164213123517,268600,30270.33665835412,63300,83300
144.32164213123517,268600,30270.33665835412,63300,83300
144.33203282117697,268600,30320.33665835412,63350,83350
144.33203282117697,268600,30320.33665835412,63350,83350
144.34242351111877,268600,30370.33665835412,63400,83400
144.34242351111877,268600,30370.33665835412,63400,83400
144.35281420106057,268600,30420.33665835412,63450,83450
144.35281420106057,268600,30420.33665835412,63450,83450
144.36320489100237,268600,30470.33665835412,63500,83500
144.36320489100237,268600,30470.33665835412,63500,83500
144.37359558094417,268600,30520.33665835412,63550,83550
144.37359558094417,268600,30520.33665835412,63550,83550
144.38398627088597,268600,30570.33665835412,63600,83600
144.38398627088597,268600,30570.33665835412,63600,83600
144.39437696082777,268600,30620.33665835412,63650,83650
144.39437696082777,268600,30620.33665835412,63650,83650
144.40476765076957,268600,30670.33665835412,63700,83700
144.40476765076957,268600,30670.33665835412,63700,83700
144.41515834071137,268600,30720.33665835412,63750,83750
144.41515834071137,268600,30720.33665835412,63750,83750
144.42554903065317,268600,30770.33665835412,63800,83800
144.42554903065317,268600,30770.33665835412,63800,83800
144.43593972059497,268600,30820.33665835412,63850,83850
144.43593972059497,268600,30820.33665835412,63850,83850
144.44633041053677,268600,30870.33665835412,63900,83900
144.44633041053677,268600,30870.33665835412,63900,83900
144.45672110047857,268600,30920.33665835412,63950,83950
144.45672110047857,268600,30920.33665835412,63950,83950
144.46711179042038,268600,30970.33665835412,64000,84000
144.46711179042038,268600,30970.33665835412,64000,84000
144.47750248036218,268600,31020.33665835412,64050,84050
144.47750248036218,268600,31020.33665835412,64050,84050
144.48789317030398,268600,31070.33665835412,64100,84100
144.48789317030398,268600,31070.33665835412,64100,84100
144.49828386024578,268600,31120.33665835412,64150,84150
144.49828386024578,268600,31120.33665835412,64150,84150
144.50867455018758,268600,31170.33665835412,64200,84200
144.50867455018758,268600,31170.33665835412,64200,84200
144.51906524012938,268600,31220.33665835412,64250,84250
144.51906524012938,268600,31220.33665835412,64250,84250
144.52945593007118,268600,31270.33665835412,64300,84300
144.52945593007118,268600,31270.33665835412,64300,84300
144.53984662001298,268600,31320.33665835412,64350,84350
144.53984662001298,268600,31320.33665835412,64350,84350
144.55023730995478,268600,31370.33665835412,64400,84400
144.55023730995478,268600,31370.33665835412,64400,84400
144.56062799989658,268600,31420.33665835412,64450,84450
144.56062799989658,268600,31420.33665835412,64450,84450
144.57101868983838,268600,31470.33665835412,64500,84500
144.57101868983838,268600,31470.33665835412,64500,84500
144.58140937978018,268600,31520.33665835412,64550,84550
144.58140937978018,268600,31520.33665835412,64550,84550
144.59180006972198,268600,31570.33665835412,64600,84600
144.59180006972198,268600,31570.33665835412,64600,84600
144.60219075966378,268600,31620.33665835412,64650,84650
144.60219075966378,268600,31620.33665835412,64650,84650
144.61258144960559,268600,31670.33665835412,64700,84700
144.61258144960559,268600,31670.33665835412,64700,84700
144.6229721395474,268600,31720.33665835412,64750,84750
144.6229721395474,268600,31720.33665835412,64750,84750
144.6333628294892,268600,31770.33665835412,64800,84800
144.6333628294892,268600,31770.33665835412,64800,84800
144.643753519431,268600,31820.33665835412,64850,84850
144.643753519431,268600,31820.33665835412,64850,84850
144.6541442093728,268600,31870.33665835412,64900,84900
144.6541442093728,268600,31870.33665835412,64900,84900
144.6645348993146,268600,31920.33665835412,64950,84950
144.6645348993146,268600,31920.33665835412,64950,84950
144.6749255892564,268600,31970.33665835412,65000,85000
144.6749255892564,268600,31970.33665835412,65000,85000
144.6853162791982,268600,32020.33665835412,65050,85050
144.6853162791982,268600,32020.33665835412,65050,85050
144.69570696914,268600,32070.33665835412,65100,85100
144.69570696914,268600,32070.33665835412,65100,85100
144.7060976590818,268600,32120.33665835412,65150,85150
144.7060976590818,268600,32120.33665835412,65150,85150
144.7164883490236,268600,32170.33665835412,65200,85200
144.7164883490236,268600,32170.33665835412,65200,85200
144.7268790389654,268600,32220.33665835412,65250,85250
144.7268790389654,268600,32220.33665835412,65250,85250
144.7372697289072,268600,32270.33665835412,65300,85300
144.7372697289072,268600,32270.33665835412,65300,85300
144.747660418849,268600,32320.33665835412,65350,85350
144.747660418849,268600,32320.33665835412,65350,85350
144.7580511087908,268600,32370.33665835412,65400,85400
144.7580511087908,268600,32370.33665835412,65400,85400
144.7684417987326,268600,32420.33665835412,65450,85450
144.7684417987326,268600,32420.33665835412,65450,85450
144.7788324886744,268600,32470.33665835412,65500,85500
144.7788324886744,268600,32470.33665835412,65500,85500
144.7892231786162,268600,32520.33665835412,65550,85550
144.7892231786162,268600,32520.33665835412,65550,85550
144.799613868558,268600,32570.33665835412,65600,85600
144.799613868558,268600,32570.33665835412,65600,85600
144.8100045584998,268600,32620.33665835412,65650,85650
144.8100045584998,268600,32620.33665835412,65650,85650
144.8203952484416,268600,32670.33665835412,65700,85700
144.8203952484416,268600,32670.33665835412,65700,85700
144.8307859383834,268600,32720.33665835412,65750,85750
144.8307859383834,268600,32720.33665835412,65750,85750
144.8411766283252,268600,32770.33665835412,65800,85800
144.8411766283252,268600,32770.33665835412,65800,85800
144.851567318267,268600,32820.33665835412,65850,85850
144.851567318267,268600,32820.33665835412,65850,85850
144.8619580082088,268600,32870.33665835412,65900,85900
144.8619580082088,268600,32870.33665835412,65900,85900
144.8723486981506,268600,32920.33665835412,65950,85950
144.8723486981506,268600,32920.33665835412,65950,85950
144.8827393880924,268600,32970.33665835412,66000,86000
144.8827393880924,268600,32970.33665835412,66000,86000
144.8931300780342,268600,33020.33665835412,66050,86050
144.8931300780342,268600,33020.33665835412,66050,86050
144.903520767976,268600,33070.33665835412,66100,86100
144.903520767976,268600,33070.33665835412,66100,86100
144.9139114579178,268600,33120.33665835412,66150,86150
144.9139114579178,268600,33120.33665835412,66150,86150
144.9243021478596,268600,33170.33665835412,66200,86200
144.9243021478596,268600,33170.33665835412,66200,86200
144.9346928378014,268600,33220.33665835412,66250,86250
144.9346928378014,268600,33220.33665835412,66250,86250
144.9450835277432,268600,33270.33665835412,66300,86300
144.9450835277432,268600,33270.33665835412,66300,86300
144.955474217685,268600,33320.33665835412,66350,86350
144.955474217685,268600,33320.33665835412,66350,86350
144.9658649076268,268600,33370.33665835412,66400,86400
144.9658649076268,268600,33370.33665835412,66400,86400
144.9762555975686,268600,33420.33665835412,66450,86450
144.9762555975686,268600,33420.33665835412,66450,86450
144.9866462875104,268600,33470.33665835412,66500,86500
144.9866462875104,268600,33470.33665835412,66500,86500
144.9970369774522,268600,33520.33665835412,66550,86550
144.9970369774522,268600,33520.33665835412,66550,86550
145.007427667394,268600,33570.33665835412,66600,86600
145.007427667394,268600,33570.33665835412,66600,86600
145.0178183573358,268600,33615.50498753118,66650,86650
145.0178183573358,268600,33615.50498753118,66650,86650
145.0282090472776,268600,33665.50498753118,66700,86700
145.0282090472776,268600,33665.50498753118,66700,86700
145.0385997372194,268600,33715.50498753118,66750,86750
145.0385997372194,268600,33715.50498753118,66750,86750
145.04899042716121,268600,33765.50498753118,66800,86800
145.04899042716121,268600,33765.50498753118,66800,86800
145.05938111710302,268600,33815.50498753118,66850,86850
145.05938111710302,268600,33815.50498753118,66850,86850
145.06977180704482,268600,33865.50498753118,66900,86900
145.06977180704482,268600,33865.50498753118,66900,86900
145.08016249698662,268600,33915.50498753118,66950,86950
145.08016249698662,268600,33915.50498753118,66950,86950
145.09055318692842,268600,33965.50498753118,67000,87000
145.09055318692842,268600,33965.50498753118,67000,87000
145.10094387687022,268600,34015.50498753118,67050,87050
145.10094387687022,268600,34015.50498753118,67050,87050
145.11133456681202,268600,34065.50498753118,67100,87100
145.11133456681202,268600,34065.50498753118,67100,87100
145.12172525675382,268600,34115.50498753118,67150,87150
145.12172525675382,268600,34115.50498753118,67150,87150
145.13211594669562,268600,34165.50498753118,67200,87200
145.13211594669562,268600,34165.50498753118,67200,87200
145.14250663663742,268600,34215.50498753118,67250,87250
145.14250663663742,268600,34215.50498753118,67250,87250
145.15289732657922,268600,34265.50498753118,67300,87300
145.15289732657922,268600,34265.50498753118,67300,87300
145.16328801652102,268600,34315.50498753118,67350,87350
145.16328801652102,268600,34315.50498753118,67350,87350
145.17367870646282,268600,34365.50498753118,67400,87400
145.17367870646282,268600,34365.50498753118,67400,87400
145.18406939640462,268600,34415.50498753118,67450,87450
145.18406939640462,268600,34415.50498753118,67450,87450
145.19446008634642,268600,34465.50498753118,67500,87500
145.19446008634642,268600,34465.50498753118,67500,87500
145.20485077628823,268600,34515.50498753118,67550,87550
145.20485077628823,268600,34515.50498753118,67550,87550
145.21524146623003,268600,34565.50498753118,67600,87600
145.21524146623003,268600,34565.50498753118,67600,87600
145.22563215617183,268600,34615.50498753118,67650,87650
145.22563215617183,268600,34615.50498753118,67650,87650
145.23602284611363,268600,34665.50498753118,67700,87700
145.23602284611363,268600,34665.50498753118,67700,87700
145.24641353605543,268600,34715.50498753118,67750,87750
145.24641353605543,268600,34715.50498753118,67750,87750
145.25680422599723,268600,34765.50498753118,67800,87800
145.25680422599723,268600,34765.50498753118,67800,87800
145.26719491593903,268600,34815.50498753118,67850,87850
145.26719491593903,268600,34815.50498753118,67850,87850
145.27758560588083,268600,34865.50498753118,67900,87900
145.27758560588083,268600,34865.50498753118,67900,87900
145.28797629582263,268600,34915.50498753118,67950,87950
145.28797629582263,268600,34915.50498753118,67950,87950
145.29836698576443,268600,34965.50498753118,68000,88000
145.29836698576443,268600,34965.50498753118,68000,88000
145.30875767570623,268600,35015.50498753118,68050,88050
145.30875767570623,268600,35015.50498753118,68050,88050
145.31914836564803,268600,35065.50498753118,68100,88100
145.31914836564803,268600,35065.50498753118,68100,88100
145.32953905558983,268600,35115.50498753118,68150,88150
145.32953905558983,268600,35115.50498753118,68150,88150
145.33992974553163,268600,35165.50498753118,68200,88200
145.33992974553163,268600,35165.50498753118,68200,88200
145.35032043547344,268600,35215.50498753118,68250,88250
145.35032043547344,268600,35215.50498753118,68250,88250
145.36071112541524,268600,35265.50498753118,68300,88300
145.36071112541524,268600,35265.50498753118,68300,88300
145.37110181535704,268600,35315.50498753118,68350,88350
145.37110181535704,268600,35315.50498753118,68350,88350
145.38149250529884,268600,35365.50498753118,68400,88400
145.38149250529884,268600,35365.50498753118,68400,88400
145.39188319524064,268600,35415.50498753118,68450,88450
145.39188319524064,268600,35415.50498753118,68450,88450
145.40227388518244,268600,35465.50498753118,68500,88500
145.40227388518244,268600,35465.50498753118,68500,88500
145.41266457512424,268600,35515.50498753118,68550,88550
145.41266457512424,268600,35515.50498753118,68550,88550
145.42305526506604,268600,35565.50498753118,68600,88600
145.42305526506604,268600,35565.50498753118,68600,88600
145.43344595500784,268600,35615.50498753118,68650,88650
145.43344595500784,268600,35615.50498753118,68650,88650
145.44383664494964,268600,35665.50498753118,68700,88700
145.44383664494964,268600,35665.50498753118,68700,88700
145.45422733489144,268600,35715.50498753118,68750,88750
145.45422733489144,268600,35715.50498753118,68750,88750
145.46461802483324,268600,35765.50498753118,68800,88800
145.46461802483324,268600,35765.50498753118,68800,88800
145.47500871477504,268600,35815.50498753118,68850,88850
145.47500871477504,268600,35815.50498753118,68850,88850
145.48539940471684,268600,35865.50498753118,68900,88900
145.48539940471684,268600,35865.50498753118,68900,88900
145.49579009465864,268600,35915.50498753118,68950,88950
145.49579009465864,268600,35915.50498753118,68950,88950
145.50618078460045,268600,35965.50498753118,69000,89000
145.50618078460045,268600,35965.50498753118,69000,89000
145.51657147454225,268600,36015.50498753118,69050,89050
145.51657147454225,268600,36015.50498753118,69050,89050
145.52696216448405,268600,36065.50498753118,69100,89100
145.52696216448405,268600,36065.50498753118,69100,89100
145.53735285442585,268600,36115.50498753118,69150,89150
145.53735285442585,268600,36115.50498753118,69150,89150
145.54774354436765,268600,36165.50498753118,69200,89200
145.54774354436765,268600,36165.50498753118,69200,89200
145.55813423430945,268600,36215.50498753118,69250,89250
145.55813423430945,268600,36215.50498753118,69250,89250
145.56852492425125,268600,36265.50498753118,69300,89300
145.56852492425125,268600,36265.50498753118,69300,89300
145.57891561419305,268600,36315.50498753118,69350,89350
145.57891561419305,268600,36315.50498753118,69350,89350
145.58930630413485,268600,36365.50498753118,69400,89400
145.58930630413485,268600,36365.50498753118,69400,89400
145.59969699407665,268600,36415.50498753118,69450,89450
145.59969699407665,268600,36415.50498753118,69450,89450
145.61008768401845,268600,36465.50498753118,69500,89500
145.61008768401845,268600,36465.50498753118,69500,89500
145.62047837396025,268600,36515.50498753118,69550,89550
145.62047837396025,268600,36515.50498753118,69550,89550
145.63086906390205,268600,36565.50498753118,69600,89600
145.63086906390205,268600,36565.50498753118,69600,89600
145.64125975384385,268600,36615.50498753118,69650,89650
145.64125975384385,268600,36615.50498753118,69650,89650
145.65165044378566,268600,36665.50498753118,69700,89700
145.65165044378566,268600,36665.50498753118,69700,89700
145.66204113372746,268600,36715.50498753118,69750,89750
145.66204113372746,268600,36715.50498753118,69750,89750
145.67243182366926,268600,36765.50498753118,69800,89800
145.67243182366926,268600,36765.50498753118,69800,89800
145.68282251361106,268600,36815.50498753118,69850,89850
145.68282251361106,268600,36815.50498753118,69850,89850
145.69321320355286,268600,36865.50498753118,69900,89900
145.69321320355286,268600,36865.50498753118,69900,89900
145.70360389349466,268600,36915.50498753118,69950,89950
145.70360389349466,268600,36915.50498753118,69950,89950
145.71399458343646,268600,36965.50498753118,70000,90000
145.71399458343646,268600,36965.50498753118,70000,90000
145.72438527337826,268600,37015.50498753118,70050,90050
145.72438527337826,268600,37015.50498753118,70050,90050
145.73477596332006,268600,37065.50498753118,70100,90100
145.73477596332006,268600,37065.50498753118,70100,90100
145.74516665326186,268600,37115.50498753118,70150,90150
145.74516665326186,268600,37115.50498753118,70150,90150
145.75555734320366,268600,37165.50498753118,70200,90200
145.75555734320366,268600,37165.50498753118,70200,90200
145.76594803314546,268600,37215.50498753118,70250,90250
145.76594803314546,268600,37215.50498753118,70250,90250
145.77633872308726,268600,37265.50498753118,70300,90300
145.77633872308726,268600,37265.50498753118,70300,90300
145.78672941302906,268600,37315.50498753118,70350,90350
145.78672941302906,268600,37315.50498753118,70350,90350
145.79712010297087,268600,37365.50498753118,70400,90400
145.79712010297087,268600,37365.50498753118,70400,90400
145.80751079291267,268600,37415.50498753118,70450,90450
145.80751079291267,268600,37415.50498753118,70450,90450
145.81790148285447,268600,37465.50498753118,70500,90500
145.81790148285447,268600,37465.50498753118,70500,90500
145.82829217279627,268600,37515.50498753118,70550,90550
145.82829217279627,268600,37515.50498753118,70550,90550
145.83868286273807,268600,37565.50498753118,70600,90600
145.83868286273807,268600,37565.50498753118,70600,90600
145.84907355267987,268600,37615.50498753118,70650,90650
145.84907355267987,268600,37615.50498753118,70650,90650
145.85946424262167,268600,37665.50498753118,70700,90700
145.85946424262167,268600,37665.50498753118,70700,90700
145.86985493256347,268600,37715.50498753118,70750,90750
145.86985493256347,268600,37715.50498753118,70750,90750
145.88024562250527,268600,37765.50498753118,70800,90800
145.88024562250527,268600,37765.50498753118,70800,90800
145.89063631244707,268600,37815.50498753118,70850,90850
145.89063631244707,268600,37815.50498753118,70850,90850
145.90102700238887,268600,37865.50498753118,70900,90900
145.90102700238887,268600,37865.50498753118,70900,90900
145.91141769233067,268600,37915.50498753118,70950,90950
145.91141769233067,268600,37915.50498753118,70950,90950
145.92180838227247,268600,37965.50498753118,71000,91000
145.92180838227247,268600,37965.50498753118,71000,91000
145.93219907221427,268600,38015.50498753118,71050,91050
145.93219907221427,268600,38015.50498753118,71050,91050
145.94258976215608,268600,38065.50498753118,71100,91100
145.94258976215608,268600,38065.50498753118,71100,91100
145.95298045209788,268600,38115.50498753118,71150,91150
145.95298045209788,268600,38115.50498753118,71150,91150
145.96337114203968,268600,38165.50498753118,71200,91200
145.96337114203968,268600,38165.50498753118,71200,91200
145.97376183198148,268600,38215.50498753118,71250,91250
145.97376183198148,268600,38215.50498753118,71250,91250
145.98415252192328,268600,38265.50498753118,71300,91300
145.98415252192328,268600,38265.50498753118,71300,91300
145.99454321186508,268600,38315.50498753118,71350,91350
145.99454321186508,268600,38315.50498753118,71350,91350
146.00493390180688,268600,38365.50498753118,71400,91400
146.00493390180688,268600,38365.50498753118,71400,91400
146.01532459174868,268600,38415.50498753118,71450,91450
146.01532459174868,268600,38415.50498753118,71450,91450
146.02571528169048,268600,38465.50498753118,71500,91500
146.02571528169048,268600,38465.50498753118,71500,91500
146.03610597163228,268600,38515.50498753118,71550,91550
146.03610597163228,268600,38515.50498753118,71550,91550
146.04649666157408,268600,38565.50498753118,71600,91600
146.04649666157408,268600,38565.50498753118,71600,91600
146.05688735151588,268600,38615.50498753118,71650,91650
146.05688735151588,268600,38615.50498753118,71650,91650
146.06727804145768,268600,38665.50498753118,71700,91700
146.06727804145768,268600,38665.50498753118,71700,91700
146.07766873139948,268600,38715.50498753118,71750,91750
146.07766873139948,268600,38715.50498753118,71750,91750
146.08805942134128,268600,38765.50498753118,71800,91800
146.08805942134128,268600,38765.50498753118,71800,91800
146.09845011128309,268600,38815.50498753118,71850,91850
146.09845011128309,268600,38815.50498753118,71850,91850
146.1088408012249,268600,38865.50498753118,71900,91900
146.1088408012249,268600,38865.50498753118,71900,91900
146.1192314911667,268600,38915.50498753118,71950,91950
146.1192314911667,268600,38915.50498753118,71950,91950
146.1296221811085,268600,38965.50498753118,72000,92000
146.1296221811085,268600,38965.50498753118,72000,92000
146.1400128710503,268600,39015.50498753118,72050,92050
146.1400128710503,268600,39015.50498753118,72050,92050
146.1504035609921,268600,39065.50498753118,72100,92100
146.1504035609921,268600,39065.50498753118,72100,92100
146.1607942509339,268600,39115.50498753118,72150,92150
146.1607942509339,268600,39115.50498753118,72150,92150
146.1711849408757,268600,39165.50498753118,72200,92200
146.1711849408757,268600,39165.50498753118,72200,92200
146.1815756308175,268600,39215.50498753118,72250,92250
146.1815756308175,268600,39215.50498753118,72250,92250
146.1919663207593,268600,39265.50498753118,72300,92300
146.1919663207593,268600,39265.50498753118,72300,92300
146.2023570107011,268600,39315.50498753118,72350,92350
146.2023570107011,268600,39315.50498753118,72350,92350
146.2127477006429,268600,39365.50498753118,72400,92400
146.2127477006429,268600,39365.50498753118,72400,92400
146.2231383905847,268600,39415.50498753118,72450,92450
146.2231383905847,268600,39415.50498753118,72450,92450
146.2335290805265,268600,39465.50498753118,72500,92500
146.2335290805265,268600,39465.50498753118,72500,92500
146.2439197704683,268600,39515.50498753118,72550,92550
146.2439197704683,268600,39515.50498753118,72550,92550
146.2543104604101,268600,39565.50498753118,72600,92600
146.2543104604101,268600,39565.50498753118,72600,92600
146.2647011503519,268600,39615.50498753118,72650,92650
146.2647011503519,268600,39615.50498753118,72650,92650
146.2750918402937,268600,39665.50498753118,72700,92700
146.2750918402937,268600,39665.50498753118,72700,92700
146.2854825302355,268600,39715.50498753118,72750,92750
146.2854825302355,268600,39715.50498753118,72750,92750
146.2958732201773,268600,39765.50498753118,72800,92800
146.2958732201773,268600,39765.50498753118,72800,92800
146.3062639101191,268600,39815.50498753118,72850,92850
146.3062639101191,268600,39815.50498753118,72850,92850
146.3166546000609,268600,39865.50498753118,72900,92900
146.3166546000609,268600,39865.50498753118,72900,92900
146.3270452900027,268600,39915.50498753118,72950,92950
146.3270452900027,268600,39915.50498753118,72950,92950
146.3374359799445,268600,39965.50498753118,73000,93000
146.3374359799445,268600,39965.50498753118,73000,93000
146.3478266698863,268600,40015.50498753118,73050,93050
146.3478266698863,268600,40015.50498753118,73050,93050
146.3582173598281,268600,40065.50498753118,73100,93100
146.3582173598281,268600,40065.50498753118,73100,93100
146.3686080497699,268600,40115.50498753118,73150,93150
146.3686080497699,268600,40115.50498753118,73150,93150
146.3789987397117,268600,40165.50498753118,73200,93200
146.3789987397117,268600,40165.50498753118,73200,93200
146.3893894296535,268600,40215.50498753118,73250,93250
146.3893894296535,268600,40215.50498753118,73250,93250
146.3997801195953,268600,40265.50498753118,73300,93300
146.3997801195953,268600,40265.50498753118,73300,93300
146.4101708095371,268600,40315.50498753118,73350,93350
146.4101708095371,268600,40315.50498753118,73350,93350
146.4205614994789,268600,40365.50498753118,73400,93400
146.4205614994789,268600,40365.50498753118,73400,93400
146.4309521894207,268600,40415.50498753118,73450,93450
146.4309521894207,268600,40415.50498753118,73450,93450
146.4413428793625,268600,40465.50498753118,73500,93500
146.4413428793625,268600,40465.50498753118,73500,93500
146.4517335693043,268600,40515.50498753118,73550,93550
146.4517335693043,268600,40515.50498753118,73550,93550
146.4621242592461,268600,40565.50498753118,73600,93600
146.4621242592461,268600,40565.50498753118,73600,93600
146.4725149491879,268600,40615.50498753118,73650,93650
146.4725149491879,268600,40615.50498753118,73650,93650
146.4829056391297,268600,40665.50498753118,73700,93700
146.4829056391297,268600,40665.50498753118,73700,93700
146.4932963290715,268600,40715.50498753118,73750,93750
146.4932963290715,268600,40715.50498753118,73750,93750
146.5036870190133,268600,40765.50498753118,73800,93800
146.5036870190133,268600,40765.50498753118,73800,93800
146.5140777089551,268600,40815.50498753118,73850,93850
146.5140777089551,268600,40815.50498753118,73850,93850
146.52446839889691,268600,40865.50498753118,73900,93900
146.52446839889691,268600,40865.50498753118,73900,93900
146.53485908883872,268600,40915.50498753118,73950,93950
146.53485908883872,268600,40915.50498753118,73950,93950
146.54524977878052,268600,40965.50498753118,74000,94000
146.54524977878052,268600,40965.50498753118,74000,94000
146.55564046872232,268600,41015.50498753118,74050,94050
146.55564046872232,268600,41015.50498753118,74050,94050
146.56603115866412,268600,41065.50498753118,74100,94100
146.56603115866412,268600,41065.50498753118,74100,94100
146.57642184860592,268600,41115.50498753118,74150,94150
146.57642184860592,268600,41115.50498753118,74150,94150
146.58681253854772,268600,41165.50498753118,74200,94200
146.58681253854772,268600,41165.50498753118,74200,94200
146.59720322848952,268600,41215.50498753118,74250,94250
146.59720322848952,268600,41215.50498753118,74250,94250
146.60759391843132,268600,41265.50498753118,74300,94300
146.60759391843132,268600,41265.50498753118,74300,94300
146.61798460837312,268600,41315.50498753118,74350,94350
146.61798460837312,268600,41315.50498753118,74350,94350
146.62837529831492,268600,41365.50498753118,74400,94400
146.62837529831492,268600,41365.50498753118,74400,94400
146.63876598825672,268600,41415.50498753118,74450,94450
146.63876598825672,268600,41415.50498753118,74450,94450
146.64915667819852,268600,41465.50498753118,74500,94500
146.64915667819852,268600,41465.50498753118,74500,94500
146.65954736814032,268600,41515.50498753118,74550,94550
146.65954736814032,268600,41515.50498753118,74550,94550
146.66993805808212,268600,41565.50498753118,74600,94600
146.66993805808212,268600,41565.50498753118,74600,94600
146.68032874802392,268600,41615.50498753118,74650,94650
146.68032874802392,268600,41615.50498753118,74650,94650
146.69071943796573,268600,41665.50498753118,74700,94700
146.69071943796573,268600,41665.50498753118,74700,94700
146.70111012790753,268600,41715.50498753118,74750,94750
146.70111012790753,268600,41715.50498753118,74750,94750
146.71150081784933,268600,41765.50498753118,74800,94800
146.71150081784933,268600,41765.50498753118,74800,94800
146.72189150779113,268600,41815.50498753118,74850,94850
146.72189150779113,268600,41815.50498753118,74850,94850
146.73228219773293,268600,41865.50498753118,74900,94900
146.73228219773293,268600,41865.50498753118,74900,94900
146.74267288767473,268600,41915.50498753118,74950,94950
146.74267288767473,268600,41915.50498753118,74950,94950
146.75306357761653,268600,41965.50498753118,75000,95000
146.75306357761653,268600,41965.50498753118,75000,95000
146.76345426755833,268600,42015.50498753118,75050,95050
146.76345426755833,268600,42015.50498753118,75050,95050
146.77384495750013,268600,42065.50498753118,75100,95100
146.77384495750013,268600,42065.50498753118,75100,95100
146.78423564744193,268600,42115.50498753118,75150,95150
146.78423564744193,268600,42115.50498753118,75150,95150
146.79462633738373,268600,42165.50498753118,75200,95200
146.79462633738373,268600,42165.50498753118,75200,95200
146.80501702732553,268600,42215.50498753118,75250,95250
146.80501702732553,268600,42215.50498753118,75250,95250
146.81540771726733,268600,42265.50498753118,75300,95300
146.81540771726733,268600,42265.50498753118,75300,95300
146.82579840720913,268600,42315.50498753118,75350,95350
146.82579840720913,268600,42315.50498753118,75350,95350
146.83618909715094,268600,42365.50498753118,75400,95400
146.83618909715094,268600,42365.50498753118,75400,95400
146.84657978709274,268600,42415.50498753118,75450,95450
146.84657978709274,268600,42415.50498753118,75450,95450
146.85697047703454,268600,42465.50498753118,75500,95500
146.85697047703454,268600,42465.50498753118,75500,95500
146.86736116697634,268600,42515.50498753118,75550,95550
146.86736116697634,268600,42515.50498753118,75550,95550
146.87775185691814,268600,42565.50498753118,75600,95600
146.87775185691814,268600,42565.50498753118,75600,95600
146.88814254685994,268600,42615.50498753118,75650,95650
146.88814254685994,268600,42615.50498753118,75650,95650
146.89853323680174,268600,42665.50498753118,75700,95700
146.89853323680174,268600,42665.50498753118,75700,95700
146.90892392674354,268600,42715.50498753118,75750,95750
146.90892392674354,268600,42715.50498753118,75750,95750
146.91931461668534,268600,42765.50498753118,75800,95800
146.91931461668534,268600,42765.50498753118,75800,95800
146.92970530662714,268600,42815.50498753118,75850,95850
146.92970530662714,268600,42815.50498753118,75850,95850
146.94009599656894,268600,42865.50498753118,75900,95900
146.94009599656894,268600,42865.50498753118,75900,95900
146.95048668651074,268600,42915.50498753118,75950,95950
146.95048668651074,268600,42915.50498753118,75950,95950
146.96087737645254,268600,42965.50498753118,76000,96000
146.96087737645254,268600,42965.50498753118,76000,96000
146.97126806639434,268600,43015.50498753118,76050,96050
146.97126806639434,268600,43015.50498753118,76050,96050
146.98165875633615,268600,43065.50498753118,76100,96100
146.98165875633615,268600,43065.50498753118,76100,96100
146.99204944627795,268600,43115.50498753118,76150,96150
146.99204944627795,268600,43115.50498753118,76150,96150
147.00244013621975,268600,43165.50498753118,76200,96200
147.00244013621975,268600,43165.50498753118,76200,96200
147.01283082616155,268600,43215.50498753118,76250,96250
147.01283082616155,268600,43215.50498753118,76250,96250
147.02322151610335,268600,43265.50498753118,76300,96300
147.02322151610335,268600,43265.50498753118,76300,96300
147.03361220604515,268600,43315.50498753118,76350,96350
147.03361220604515,268600,43315.50498753118,76350,96350
147.04400289598695,268600,43365.50498753118,76400,96400
147.04400289598695,268600,43365.50498753118,76400,96400
147.05439358592875,268600,43415.50498753118,76450,96450
147.05439358592875,268600,43415.50498753118,76450,96450
147.06478427587055,268600,43465.50498753118,76500,96500
147.06478427587055,268600,43465.50498753118,76500,96500
147.07517496581235,268600,43515.50498753118,76550,96550
147.07517496581235,268600,43515.50498753118,76550,96550
147.08556565575415,268600,43565.50498753118,76600,96600
147.08556565575415,268600,43565.50498753118,76600,96600
147.09595634569595,268600,43615.50498753118,76650,96650
147.09595634569595,268600,43615.50498753118,76650,96650
147.10634703563775,268600,43665.50498753118,76700,96700
147.10634703563775,268600,43665.50498753118,76700,96700
147.11673772557955,268600,43715.50498753118,76750,96750
147.11673772557955,268600,43715.50498753118,76750,96750
147.12712841552136,268600,43765.50498753118,76800,96800
147.12712841552136,268600,43765.50498753118,76800,96800
147.13751910546316,268600,43815.50498753118,76850,96850
147.13751910546316,268600,43815.50498753118,76850,96850
147.14790979540496,268600,43865.50498753118,76900,96900
147.14790979540496,268600,43865.50498753118,76900,96900
147.15830048534676,268600,43915.50498753118,76950,96950
147.15830048534676,268600,43915.50498753118,76950,96950
147.16869117528856,268600,43965.50498753118,77000,97000
147.16869117528856,268600,43965.50498753118,77000,97000
147.17908186523036,268600,44015.50498753118,77050,97050
147.17908186523036,268600,44015.50498753118,77050,97050
147.18947255517216,268600,44065.50498753118,77100,97100
147.18947255517216,268600,44065.50498753118,77100,97100
147.19986324511396,268600,44115.50498753118,77150,97150
147.19986324511396,268600,44115.50498753118,77150,97150
147.21025393505576,268600,44165.50498753118,77200,97200
147.21025393505576,268600,44165.50498753118,77200,97200
147.22064462499756,268600,44215.50498753118,77250,97250
147.22064462499756,268600,44215.50498753118,77250,97250
147.23103531493936,268600,44265.50498753118,77300,97300
147.23103531493936,268600,44265.50498753118,77300,97300
147.24142600488116,268600,44315.50498753118,77350,97350
147.24142600488116,268600,44315.50498753118,77350,97350
147.25181669482296,268600,44365.50498753118,77400,97400
147.25181669482296,268600,44365.50498753118,77400,97400
147.26220738476476,268600,44415.50498753118,77450,97450
147.26220738476476,268600,44415.50498753118,77450,97450
147.27259807470656,268600,44465.50498753118,77500,97500
147.27259807470656,268600,44465.50498753118,77500,97500
147.28298876464837,268600,44515.50498753118,77550,97550
147.28298876464837,268600,44515.50498753118,77550,97550
147.29337945459017,268600,44565.50498753118,77600,97600
147.29337945459017,268600,44565.50498753118,77600,97600
147.30377014453197,268600,44615.50498753118,77650,97650
147.30377014453197,268600,44615.50498753118,77650,97650
147.31416083447377,268600,44665.50498753118,77700,97700
147.31416083447377,268600,44665.50498753118,77700,97700
147.32455152441557,268600,44715.50498753118,77750,97750
147.32455152441557,268600,44715.50498753118,77750,97750
147.33494221435737,268600,44765.50498753118,77800,97800
147.33494221435737,268600,44765.50498753118,77800,97800
147.34533290429917,268600,44815.50498753118,77850,97850
147.34533290429917,268600,44815.50498753118,77850,97850
147.35572359424097,268600,44865.50498753118,77900,97900
147.35572359424097,268600,44865.50498753118,77900,97900
147.36611428418277,268600,44915.50498753118,77950,97950
147.36611428418277,268600,44915.50498753118,77950,97950
147.37650497412457,268600,44965.50498753118,78000,98000
147.37650497412457,268600,44965.50498753118,78000,98000
147.38689566406637,268600,45015.50498753118,78050,98050
147.38689566406637,268600,45015.50498753118,78050,98050
147.39728635400817,268600,45065.50498753118,78100,98100
147.39728635400817,268600,45065.50498753118,78100,98100
147.40767704394997,268600,45115.50498753118,78150,98150
147.40767704394997,268600,45115.50498753118,78150,98150
147.41806773389177,268600,45165.50498753118,78200,98200
147.41806773389177,268600,45165.50498753118,78200,98200
147.42845842383358,268600,45215.50498753118,78250,98250
147.42845842383358,268600,45215.50498753118,78250,98250
147.43884911377538,268600,45265.50498753118,78300,98300
147.43884911377538,268600,45265.50498753118,78300,98300
147.44923980371718,268600,45315.50498753118,78350,98350
147.44923980371718,268600,45315.50498753118,78350,98350
147.45963049365898,268600,45365.50498753118,78400,98400
147.45963049365898,268600,45365.50498753118,78400,98400
147.47002118360078,268600,45415.50498753118,78450,98450
147.47002118360078,268600,45415.50498753118,78450,98450
147.48041187354258,268600,45465.50498753118,78500,98500
147.48041187354258,268600,45465.50498753118,78500,98500
147.49080256348438,268600,45515.50498753118,78550,98550
147.49080256348438,268600,45515.50498753118,78550,98550
147.50119325342618,268600,45565.50498753118,78600,98600
147.50119325342618,268600,45565.50498753118,78600,98600
147.51158394336798,268600,45615.50498753118,78650,98650
147.51158394336798,268600,45615.50498753118,78650,98650
147.52197463330978,268600,45665.50498753118,78700,98700
147.52197463330978,268600,45665.50498753118,78700,98700
147.53236532325158,268600,45715.50498753118,78750,98750
147.53236532325158,268600,45715.50498753118,78750,98750
147.54275601319338,268600,45765.50498753118,78800,98800
147.54275601319338,268600,45765.50498753118,78800,98800
147.55314670313518,268600,45815.50498753118,78850,98850
147.55314670313518,268600,45815.50498753118,78850,98850
147.56353739307698,268600,45865.50498753118,78900,98900
147.56353739307698,268600,45865.50498753118,78900,98900
147.57392808301879,268600,45915.50498753118,78950,98950
147.57392808301879,268600,45915.50498753118,78950,98950
147.5843187729606,268600,45965.50498753118,79000,99000
147.5843187729606,268600,45965.50498753118,79000,99000
147.5947094629024,268600,46015.50498753118,79050,99050
147.5947094629024,268600,46015.50498753118,79050,99050
147.6051001528442,268600,46065.50498753118,79100,99100
147.6051001528442,268600,46065.50498753118,79100,99100
147.615490842786,268600,46115.50498753118,79150,99150
147.615490842786,268600,46115.50498753118,79150,99150
147.6258815327278,268600,46165.50498753118,79200,99200
147.6258815327278,268600,46165.50498753118,79200,99200
147.6362722226696,268600,46215.50498753118,79250,99250
147.6362722226696,268600,46215.50498753118,79250,99250
147.6466629126114,268600,46265.50498753118,79300,99300
147.6466629126114,268600,46265.50498753118,79300,99300
147.6570536025532,268600,46315.50498753118,79350,99350
147.6570536025532,268600,46315.50498753118,79350,99350
147.667444292495,268600,46365.50498753118,79400,99400
147.667444292495,268600,46365.50498753118,79400,99400
147.6778349824368,268600,46415.50498753118,79450,99450
147.6778349824368,268600,46415.50498753118,79450,99450
147.6882256723786,268600,46465.50498753118,79500,99500
147.6882256723786,268600,46465.50498753118,79500,99500
147.6986163623204,268600,46515.50498753118,79550,99550
147.6986163623204,268600,46515.50498753118,79550,99550
147.7090070522622,268600,46565.50498753118,79600,99600
147.7090070522622,268600,46565.50498753118,79600,99600
147.719397742204,268600,46615.50498753118,79650,99650
147.719397742204,268600,46615.50498753118,79650,99650
147.7297884321458,268600,46665.50498753118,79700,99700
147.7297884321458,268600,46665.50498753118,79700,99700
147.7401791220876,268600,46715.50498753118,79750,99750
147.7401791220876,268600,46715.50498753118,79750,99750
147.7505698120294,268600,46765.50498753118,79800,99800
147.7505698120294,268600,46765.50498753118,79800,99800
147.7609605019712,268600,46815.50498753118,79850,99850
147.7609605019712,268600,46815.50498753118,79850,99850
147.771351191913,268600,46865.50498753118,79900,99900
147.771351191913,268600,46865.50498753118,79900,99900
147.7817418818548,268600,46915.50498753118,79950,99950
147.7817418818548,268600,46915.50498753118,79950,99950
147.7921325717966,268600,46965.50498753118,80000,100000


==> exp/pysim/export/20gb_sim_time.csv <==
type,start,end
read,0,43.01075268817245
write,71.01075268817246,75.16702866489842
read,75.16702866489842,79.32330464162439
write,107.32330464162439,111.47958061835035
read,111.47958061835035,115.63585659507632
write,143.63585659507632,147.7921325717966


==> exp/pysim/export/50gb_sim_mem.csv <==
time,total_mem,dirty,cache,used_mem
0,268600,0,0,0
0,268600,0,0,0
0.10752688172043011,268600,0,50,100
0.10752688172043011,268600,0,50,100
0.21505376344086022,268600,0,100,200
0.21505376344086022,268600,0,100,200
0.3225806451612903,268600,0,150,300
0.3225806451612903,268600,0,150,300
0.43010752688172044,268600,0,200,400
0.43010752688172044,268600,0,200,400
0.5376344086021505,268600,0,250,500
0.5376344086021505,268600,0,250,500
0.6451612903225806,268600,0,300,600
0.6451612903225806,268600,0,300,600
0.7526881720430108,268600,0,350,700
0.7526881720430108,268600,0,350,700
0.8602150537634409,268600,0,400,800
0.8602150537634409,268600,0,400,800
0.967741935483871,268600,0,450,900
0.967741935483871,268600,0,450,900
1.075268817204301,268600,0,500,1000
1.075268817204301,268600,0,500,1000
1.182795698924731,268600,0,550,1100
1.182795698924731,268600,0,550,1100
1.290322580645161,268600,0,600,1200
1.290322580645161,268600,0,600,1200
1.397849462365591,268600,0,650,1300
1.397849462365591,268600,0,650,1300
1.505376344086021,268600,0,700,1400
1.505376344086021,268600,0,700,1400
1.612903225806451,268600,0,750,1500
1.612903225806451,268600,0,750,1500
1.720430107526881,268600,0,800,1600
1.720430107526881,268600,0,800,1600
1.827956989247311,268600,0,850,1700
1.827956989247311,268600,0,850,1700
1.935483870967741,268600,0,900,1800
1.935483870967741,268600,0,900,1800
2.043010752688171,268600,0,950,1900
2.043010752688171,268600,0,950,1900
2.150537634408601,268600,0,1000,2000
2.150537634408601,268600,0,1000,2000
2.258064516129031,268600,0,1050,2100
2.258064516129031,268600,0,1050,2100
2.365591397849461,268600,0,1100,2200
2.365591397849461,268600,0,1100,2200
2.473118279569891,268600,0,1150,2300
2.473118279569891,268600,0,1150,2300
2.580645161290321,268600,0,1200,2400
2.580645161290321,268600,0,1200,2400
2.688172043010751,268600,0,1250,2500
2.688172043010751,268600,0,1250,2500
2.795698924731181,268600,0,1300,2600
2.795698924731181,268600,0,1300,2600
2.903225806451611,268600,0,1350,2700
2.903225806451611,268600,0,1350,2700
3.0107526881720412,268600,0,1400,2800
3.0107526881720412,268600,0,1400,2800
3.1182795698924712,268600,0,1450,2900
3.1182795698924712,268600,0,1450,2900
3.2258064516129012,268600,0,1500,3000
3.2258064516129012,268600,0,1500,3000
3.3333333333333313,268600,0,1550,3100
3.3333333333333313,268600,0,1550,3100
3.4408602150537613,268600,0,1600,3200
3.4408602150537613,268600,0,1600,3200
3.5483870967741913,268600,0,1650,3300
3.5483870967741913,268600,0,1650,3300
3.6559139784946213,268600,0,1700,3400
3.6559139784946213,268600,0,1700,3400
3.7634408602150513,268600,0,1750,3500
3.7634408602150513,268600,0,1750,3500
3.8709677419354813,268600,0,1800,3600
3.8709677419354813,268600,0,1800,3600
3.9784946236559113,268600,0,1850,3700
3.9784946236559113,268600,0,1850,3700
4.086021505376341,268600,0,1900,3800
4.086021505376341,268600,0,1900,3800
4.193548387096771,268600,0,1950,3900
4.193548387096771,268600,0,1950,3900
4.301075268817201,268600,0,2000,4000
4.301075268817201,268600,0,2000,4000
4.408602150537631,268600,0,2050,4100
4.408602150537631,268600,0,2050,4100
4.516129032258061,268600,0,2100,4200
4.516129032258061,268600,0,2100,4200
4.623655913978491,268600,0,2150,4300
4.623655913978491,268600,0,2150,4300
4.731182795698921,268600,0,2200,4400
4.731182795698921,268600,0,2200,4400
4.838709677419351,268600,0,2250,4500
4.838709677419351,268600,0,2250,4500
4.946236559139781,268600,0,2300,4600
4.946236559139781,268600,0,2300,4600
5.0537634408602115,268600,0,2350,4700
5.0537634408602115,268600,0,2350,4700
5.1612903225806415,268600,0,2400,4800
5.1612903225806415,268600,0,2400,4800
5.2688172043010715,268600,0,2450,4900
5.2688172043010715,268600,0,2450,4900
5.3763440860215015,268600,0,2500,5000
5.3763440860215015,268600,0,2500,5000
5.4838709677419315,268600,0,2550,5100
5.4838709677419315,268600,0,2550,5100
5.5913978494623615,268600,0,2600,5200
5.5913978494623615,268600,0,2600,5200
5.6989247311827915,268600,0,2650,5300
5.6989247311827915,268600,0,2650,5300
5.8064516129032215,268600,0,2700,5400
5.8064516129032215,268600,0,2700,5400
5.9139784946236515,268600,0,2750,5500
5.9139784946236515,268600,0,2750,5500
6.021505376344082,268600,0,2800,5600
6.021505376344082,268600,0,2800,5600
6.129032258064512,268600,0,2850,5700
6.129032258064512,268600,0,2850,5700
6.236559139784942,268600,0,2900,5800
6.236559139784942,268600,0,2900,5800
6.344086021505372,268600,0,2950,5900
6.344086021505372,268600,0,2950,5900
6.451612903225802,268600,0,3000,6000
6.451612903225802,268600,0,3000,6000
6.559139784946232,268600,0,3050,6100
6.559139784946232,268600,0,3050,6100
6.666666666666662,268600,0,3100,6200
6.666666666666662,268600,0,3100,6200
6.774193548387092,268600,0,3150,6300
6.774193548387092,268600,0,3150,6300
6.881720430107522,268600,0,3200,6400
6.881720430107522,268600,0,3200,6400
6.989247311827952,268600,0,3250,6500
6.989247311827952,268600,0,3250,6500
7.096774193548382,268600,0,3300,6600
7.096774193548382,268600,0,3300,6600
7.204301075268812,268600,0,3350,6700
7.204301075268812,268600,0,3350,6700
7.311827956989242,268600,0,3400,6800
7.311827956989242,268600,0,3400,6800
7.419354838709672,268600,0,3450,6900
7.419354838709672,268600,0,3450,6900
7.526881720430102,268600,0,3500,7000
7.526881720430102,268600,0,3500,7000
7.634408602150532,268600,0,3550,7100
7.634408602150532,268600,0,3550,7100
7.741935483870962,268600,0,3600,7200
7.741935483870962,268600,0,3600,7200
7.849462365591392,268600,0,3650,7300
7.849462365591392,268600,0,3650,7300
7.956989247311822,268600,0,3700,7400
7.956989247311822,268600,0,3700,7400
8.064516129032253,268600,0,3750,7500
8.064516129032253,268600,0,3750,7500
8.172043010752683,268600,0,3800,7600
8.172043010752683,268600,0,3800,7600
8.279569892473113,268600,0,3850,7700
8.279569892473113,268600,0,3850,7700
8.387096774193543,268600,0,3900,7800
8.387096774193543,268600,0,3900,7800
8.494623655913973,268600,0,3950,7900
8.494623655913973,268600,0,3950,7900
8.602150537634403,268600,0,4000,8000
8.602150537634403,268600,0,4000,8000
8.709677419354833,268600,0,4050,8100
8.709677419354833,268600,0,4050,8100
8.817204301075263,268600,0,4100,8200
8.817204301075263,268600,0,4100,8200
8.924731182795693,268600,0,4150,8300
8.924731182795693,268600,0,4150,8300
9.032258064516123,268600,0,4200,8400
9.032258064516123,268600,0,4200,8400
9.139784946236553,268600,0,4250,8500
9.139784946236553,268600,0,4250,8500
9.247311827956983,268600,0,4300,8600
9.247311827956983,268600,0,4300,8600
9.354838709677413,268600,0,4350,8700
9.354838709677413,268600,0,4350,8700
9.462365591397843,268600,0,4400,8800
9.462365591397843,268600,0,4400,8800
9.569892473118273,268600,0,4450,8900
9.569892473118273,268600,0,4450,8900
9.677419354838703,268600,0,4500,9000
9.677419354838703,268600,0,4500,9000
9.784946236559133,268600,0,4550,9100
9.784946236559133,268600,0,4550,9100
9.892473118279563,268600,0,4600,9200
9.892473118279563,268600,0,4600,9200
9.999999999999993,268600,0,4650,9300
9.999999999999993,268600,0,4650,9300
10.107526881720423,268600,0,4700,9400
10.107526881720423,268600,0,4700,9400
10.215053763440853,268600,0,4750,9500
10.215053763440853,268600,0,4750,9500
10.322580645161283,268600,0,4800,9600
10.322580645161283,268600,0,4800,9600
10.430107526881713,268600,0,4850,9700
10.430107526881713,268600,0,4850,9700
10.537634408602143,268600,0,4900,9800
10.537634408602143,268600,0,4900,9800
10.645161290322573,268600,0,4950,9900
10.645161290322573,268600,0,4950,9900
10.752688172043003,268600,0,5000,10000
10.752688172043003,268600,0,5000,10000
10.860215053763433,268600,0,5050,10100
10.860215053763433,268600,0,5050,10100
10.967741935483863,268600,0,5100,10200
10.967741935483863,268600,0,5100,10200
11.075268817204293,268600,0,5150,10300
11.075268817204293,268600,0,5150,10300
11.182795698924723,268600,0,5200,10400
11.182795698924723,268600,0,5200,10400
11.290322580645153,268600,0,5250,10500
11.290322580645153,268600,0,5250,10500
11.397849462365583,268600,0,5300,10600
11.397849462365583,268600,0,5300,10600
11.505376344086013,268600,0,5350,10700
11.505376344086013,268600,0,5350,10700
11.612903225806443,268600,0,5400,10800
11.612903225806443,268600,0,5400,10800
11.720430107526873,268600,0,5450,10900
11.720430107526873,268600,0,5450,10900
11.827956989247303,268600,0,5500,11000
11.827956989247303,268600,0,5500,11000
11.935483870967733,268600,0,5550,11100
11.935483870967733,268600,0,5550,11100
12.043010752688163,268600,0,5600,11200
12.043010752688163,268600,0,5600,11200
12.150537634408593,268600,0,5650,11300
12.150537634408593,268600,0,5650,11300
12.258064516129023,268600,0,5700,11400
12.258064516129023,268600,0,5700,11400
12.365591397849453,268600,0,5750,11500
12.365591397849453,268600,0,5750,11500
12.473118279569883,268600,0,5800,11600
12.473118279569883,268600,0,5800,11600
12.580645161290313,268600,0,5850,11700
12.580645161290313,268600,0,5850,11700
12.688172043010743,268600,0,5900,11800
12.688172043010743,268600,0,5900,11800
12.795698924731173,268600,0,5950,11900
12.795698924731173,268600,0,5950,11900
12.903225806451603,268600,0,6000,12000
12.903225806451603,268600,0,6000,12000
13.010752688172033,268600,0,6050,12100
13.010752688172033,268600,0,6050,12100
13.118279569892463,268600,0,6100,12200
13.118279569892463,268600,0,6100,12200
13.225806451612893,268600,0,6150,12300
13.225806451612893,268600,0,6150,12300
13.333333333333323,268600,0,6200,12400
13.333333333333323,268600,0,6200,12400
13.440860215053753,268600,0,6250,12500
13.440860215053753,268600,0,6250,12500
13.548387096774183,268600,0,6300,12600
13.548387096774183,268600,0,6300,12600
13.655913978494613,268600,0,6350,12700
13.655913978494613,268600,0,6350,12700
13.763440860215043,268600,0,6400,12800
13.763440860215043,268600,0,6400,12800
13.870967741935473,268600,0,6450,12900
13.870967741935473,268600,0,6450,12900
13.978494623655903,268600,0,6500,13000
13.978494623655903,268600,0,6500,13000
14.086021505376333,268600,0,6550,13100
14.086021505376333,268600,0,6550,13100
14.193548387096763,268600,0,6600,13200
14.193548387096763,268600,0,6600,13200
14.301075268817193,268600,0,6650,13300
14.301075268817193,268600,0,6650,13300
14.408602150537623,268600,0,6700,13400
14.408602150537623,268600,0,6700,13400
14.516129032258053,268600,0,6750,13500
14.516129032258053,268600,0,6750,13500
14.623655913978483,268600,0,6800,13600
14.623655913978483,268600,0,6800,13600
14.731182795698913,268600,0,6850,13700
14.731182795698913,268600,0,6850,13700
14.838709677419343,268600,0,6900,13800
14.838709677419343,268600,0,6900,13800
14.946236559139773,268600,0,6950,13900
14.946236559139773,268600,0,6950,13900
15.053763440860203,268600,0,7000,14000
15.053763440860203,268600,0,7000,14000
15.161290322580633,268600,0,7050,14100
15.161290322580633,268600,0,7050,14100
15.268817204301063,268600,0,7100,14200
15.268817204301063,268600,0,7100,14200
15.376344086021493,268600,0,7150,14300
15.376344086021493,268600,0,7150,14300
15.483870967741924,268600,0,7200,14400
15.483870967741924,268600,0,7200,14400
15.591397849462354,268600,0,7250,14500
15.591397849462354,268600,0,7250,14500
15.698924731182784,268600,0,7300,14600
15.698924731182784,268600,0,7300,14600
15.806451612903214,268600,0,7350,14700
15.806451612903214,268600,0,7350,14700
15.913978494623644,268600,0,7400,14800
15.913978494623644,268600,0,7400,14800
16.021505376344074,268600,0,7450,14900
16.021505376344074,268600,0,7450,14900
16.129032258064505,268600,0,7500,15000
16.129032258064505,268600,0,7500,15000
16.236559139784937,268600,0,7550,15100
16.236559139784937,268600,0,7550,15100
16.34408602150537,268600,0,7600,15200
16.34408602150537,268600,0,7600,15200
16.4516129032258,268600,0,7650,15300
16.4516129032258,268600,0,7650,15300
16.559139784946233,268600,0,7700,15400
16.559139784946233,268600,0,7700,15400
16.666666666666664,268600,0,7750,15500
16.666666666666664,268600,0,7750,15500
16.774193548387096,268600,0,7800,15600
16.774193548387096,268600,0,7800,15600
16.881720430107528,268600,0,7850,15700
16.881720430107528,268600,0,7850,15700
16.98924731182796,268600,0,7900,15800
16.98924731182796,268600,0,7900,15800
17.09677419354839,268600,0,7950,15900
17.09677419354839,268600,0,7950,15900
17.204301075268823,268600,0,8000,16000
17.204301075268823,268600,0,8000,16000
17.311827956989255,268600,0,8050,16100
17.311827956989255,268600,0,8050,16100
17.419354838709687,268600,0,8100,16200
17.419354838709687,268600,0,8100,16200
17.52688172043012,268600,0,8150,16300
17.52688172043012,268600,0,8150,16300
17.63440860215055,268600,0,8200,16400
17.63440860215055,268600,0,8200,16400
17.741935483870982,268600,0,8250,16500
17.741935483870982,268600,0,8250,16500
17.849462365591414,268600,0,8300,16600
17.849462365591414,268600,0,8300,16600
17.956989247311846,268600,0,8350,16700
17.956989247311846,268600,0,8350,16700
18.064516129032278,268600,0,8400,16800
18.064516129032278,268600,0,8400,16800
18.17204301075271,268600,0,8450,16900
18.17204301075271,268600,0,8450,16900
18.27956989247314,268600,0,8500,17000
18.27956989247314,268600,0,8500,17000
18.387096774193573,268600,0,8550,17100
18.387096774193573,268600,0,8550,17100
18.494623655914005,268600,0,8600,17200
18.494623655914005,268600,0,8600,17200
18.602150537634436,268600,0,8650,17300
18.602150537634436,268600,0,8650,17300
18.70967741935487,268600,0,8700,17400
18.70967741935487,268600,0,8700,17400
18.8172043010753,268600,0,8750,17500
18.8172043010753,268600,0,8750,17500
18.924731182795732,268600,0,8800,17600
18.924731182795732,268600,0,8800,17600
19.032258064516164,268600,0,8850,17700
19.032258064516164,268600,0,8850,17700
19.139784946236595,268600,0,8900,17800
19.139784946236595,268600,0,8900,17800
19.247311827957027,268600,0,8950,17900
19.247311827957027,268600,0,8950,17900
19.35483870967746,268600,0,9000,18000
19.35483870967746,268600,0,9000,18000
19.46236559139789,268600,0,9050,18100
19.46236559139789,268600,0,9050,18100
19.569892473118323,268600,0,9100,18200
19.569892473118323,268600,0,9100,18200
19.677419354838754,268600,0,9150,18300
19.677419354838754,268600,0,9150,18300
19.784946236559186,268600,0,9200,18400
19.784946236559186,268600,0,9200,18400
19.892473118279618,268600,0,9250,18500
19.892473118279618,268600,0,9250,18500
20.00000000000005,268600,0,9300,18600
20.00000000000005,268600,0,9300,18600
20.10752688172048,268600,0,9350,18700
20.10752688172048,268600,0,9350,18700
20.215053763440913,268600,0,9400,18800
20.215053763440913,268600,0,9400,18800
20.322580645161345,268600,0,9450,18900
20.322580645161345,268600,0,9450,18900
20.430107526881777,268600,0,9500,19000
20.430107526881777,268600,0,9500,19000
20.53763440860221,268600,0,9550,19100
20.53763440860221,268600,0,9550,19100
20.64516129032264,268600,0,9600,19200
20.64516129032264,268600,0,9600,19200
20.752688172043072,268600,0,9650,19300
20.752688172043072,268600,0,9650,19300
20.860215053763504,268600,0,9700,19400
20.860215053763504,268600,0,9700,19400
20.967741935483936,268600,0,9750,19500
20.967741935483936,268600,0,9750,19500
21.075268817204368,268600,0,9800,19600
21.075268817204368,268600,0,9800,19600
21.1827956989248,268600,0,9850,19700
21.1827956989248,268600,0,9850,19700
21.29032258064523,268600,0,9900,19800
21.29032258064523,268600,0,9900,19800
21.397849462365663,268600,0,9950,19900
21.397849462365663,268600,0,9950,19900
21.505376344086095,268600,0,10000,20000
21.505376344086095,268600,0,10000,20000
21.612903225806527,268600,0,10050,20100
21.612903225806527,268600,0,10050,20100
21.72043010752696,268600,0,10100,20200
21.72043010752696,268600,0,10100,20200
21.82795698924739,268600,0,10150,20300
21.82795698924739,268600,0,10150,20300
21.935483870967822,268600,0,10200,20400
21.935483870967822,268600,0,10200,20400
22.043010752688254,268600,0,10250,20500
22.043010752688254,268600,0,10250,20500
22.150537634408686,268600,0,10300,20600
22.150537634408686,268600,0,10300,20600
22.258064516129117,268600,0,10350,20700
22.258064516129117,268600,0,10350,20700
22.36559139784955,268600,0,10400,20800
22.36559139784955,268600,0,10400,20800
22.47311827956998,268600,0,10450,20900
22.47311827956998,268600,0,10450,20900
22.580645161290413,268600,0,10500,21000
22.580645161290413,268600,0,10500,21000
22.688172043010844,268600,0,10550,21100
22.688172043010844,268600,0,10550,21100
22.795698924731276,268600,0,10600,21200
22.795698924731276,268600,0,10600,21200
22.903225806451708,268600,0,10650,21300
22.903225806451708,268600,0,10650,21300
23.01075268817214,268600,0,10700,21400
23.01075268817214,268600,0,10700,21400
23.11827956989257,268600,0,10750,21500
23.11827956989257,268600,0,10750,21500
23.225806451613003,268600,0,10800,21600
23.225806451613003,268600,0,10800,21600
23.333333333333435,268600,0,10850,21700
23.333333333333435,268600,0,10850,21700
23.440860215053867,268600,0,10900,21800
23.440860215053867,268600,0,10900,21800
23.5483870967743,268600,0,10950,21900
23.5483870967743,268600,0,10950,21900
23.65591397849473,268600,0,11000,22000
23.65591397849473,268600,0,11000,22000
23.763440860215162,268600,0,11050,22100
23.763440860215162,268600,0,11050,22100
23.870967741935594,268600,0,11100,22200
23.870967741935594,268600,0,11100,22200
23.978494623656026,268600,0,11150,22300
23.978494623656026,268600,0,11150,22300
24.086021505376458,268600,0,11200,22400
24.086021505376458,268600,0,11200,22400
24.19354838709689,268600,0,11250,22500
24.19354838709689,268600,0,11250,22500
24.30107526881732,268600,0,11300,22600
24.30107526881732,268600,0,11300,22600
24.408602150537753,268600,0,11350,22700
24.408602150537753,268600,0,11350,22700
24.516129032258185,268600,0,11400,22800
24.516129032258185,268600,0,11400,22800
24.623655913978617,268600,0,11450,22900
24.623655913978617,268600,0,11450,22900
24.73118279569905,268600,0,11500,23000
24.73118279569905,268600,0,11500,23000
24.83870967741948,268600,0,11550,23100
24.83870967741948,268600,0,11550,23100
24.946236559139912,268600,0,11600,23200
24.946236559139912,268600,0,11600,23200
25.053763440860344,268600,0,11650,23300
25.053763440860344,268600,0,11650,23300
25.161290322580776,268600,0,11700,23400
25.161290322580776,268600,0,11700,23400
25.268817204301207,268600,0,11750,23500
25.268817204301207,268600,0,11750,23500
25.37634408602164,268600,0,11800,23600
25.37634408602164,268600,0,11800,23600
25.48387096774207,268600,0,11850,23700
25.48387096774207,268600,0,11850,23700
25.591397849462503,268600,0,11900,23800
25.591397849462503,268600,0,11900,23800
25.698924731182935,268600,0,11950,23900
25.698924731182935,268600,0,11950,23900
25.806451612903366,268600,0,12000,24000
25.806451612903366,268600,0,12000,24000
25.913978494623798,268600,0,12050,24100
25.913978494623798,268600,0,12050,24100
26.02150537634423,268600,0,12100,24200
26.02150537634423,268600,0,12100,24200
26.12903225806466,268600,0,12150,24300
26.12903225806466,268600,0,12150,24300
26.236559139785093,268600,0,12200,24400
26.236559139785093,268600,0,12200,24400
26.344086021505525,268600,0,12250,24500
26.344086021505525,268600,0,12250,24500
26.451612903225957,268600,0,12300,24600
26.451612903225957,268600,0,12300,24600
26.55913978494639,268600,0,12350,24700
26.55913978494639,268600,0,12350,24700
26.66666666666682,268600,0,12400,24800
26.66666666666682,268600,0,12400,24800
26.774193548387252,268600,0,12450,24900
26.774193548387252,268600,0,12450,24900
26.881720430107684,268600,0,12500,25000
26.881720430107684,268600,0,12500,25000
26.989247311828116,268600,0,12550,25100
26.989247311828116,268600,0,12550,25100
27.096774193548548,268600,0,12600,25200
27.096774193548548,268600,0,12600,25200
27.20430107526898,268600,0,12650,25300
27.20430107526898,268600,0,12650,25300
27.31182795698941,268600,0,12700,25400
27.31182795698941,268600,0,12700,25400
27.419354838709843,268600,0,12750,25500
27.419354838709843,268600,0,12750,25500
27.526881720430275,268600,0,12800,25600
27.526881720430275,268600,0,12800,25600
27.634408602150707,268600,0,12850,25700
27.634408602150707,268600,0,12850,25700
27.74193548387114,268600,0,12900,25800
27.74193548387114,268600,0,12900,25800
27.84946236559157,268600,0,12950,25900
27.84946236559157,268600,0,12950,25900
27.956989247312002,268600,0,13000,26000
27.956989247312002,268600,0,13000,26000
28.064516129032434,268600,0,13050,26100
28.064516129032434,268600,0,13050,26100
28.172043010752866,268600,0,13100,26200
28.172043010752866,268600,0,13100,26200
28.279569892473297,268600,0,13150,26300
28.279569892473297,268600,0,13150,26300
28.38709677419373,268600,0,13200,26400
28.38709677419373,268600,0,13200,26400
28.49462365591416,268600,0,13250,26500
28.49462365591416,268600,0,13250,26500
28.602150537634593,268600,0,13300,26600
28.602150537634593,268600,0,13300,26600
28.709677419355025,268600,0,13350,26700
28.709677419355025,268600,0,13350,26700
28.817204301075456,268600,0,13400,26800
28.817204301075456,268600,0,13400,26800
28.924731182795888,268600,0,13450,26900
28.924731182795888,268600,0,13450,26900
29.03225806451632,268600,0,13500,27000
29.03225806451632,268600,0,13500,27000
29.13978494623675,268600,0,13550,27100
29.13978494623675,268600,0,13550,27100
29.247311827957184,268600,0,13600,27200
29.247311827957184,268600,0,13600,27200
29.354838709677615,268600,0,13650,27300
29.354838709677615,268600,0,13650,27300
29.462365591398047,268600,0,13700,27400
29.462365591398047,268600,0,13700,27400
29.56989247311848,268600,0,13750,27500
29.56989247311848,268600,0,13750,27500
29.67741935483891,268600,0,13800,27600
29.67741935483891,268600,0,13800,27600
29.784946236559342,268600,0,13850,27700
29.784946236559342,268600,0,13850,27700
29.892473118279774,268600,0,13900,27800
29.892473118279774,268600,0,13900,27800
30.000000000000206,268600,0,13950,27900
30.000000000000206,268600,0,13950,27900
30.107526881720638,268600,0,14000,28000
30.107526881720638,268600,0,14000,28000
30.21505376344107,268600,0,14050,28100
30.21505376344107,268600,0,14050,28100
30.3225806451615,268600,0,14100,28200
30.3225806451615,268600,0,14100,28200
30.430107526881933,268600,0,14150,28300
30.430107526881933,268600,0,14150,28300
30.537634408602365,268600,0,14200,28400
30.537634408602365,268600,0,14200,28400
30.645161290322797,268600,0,14250,28500
30.645161290322797,268600,0,14250,28500
30.75268817204323,268600,0,14300,28600
30.75268817204323,268600,0,14300,28600
30.86021505376366,268600,0,14350,28700
30.86021505376366,268600,0,14350,28700
30.967741935484092,268600,0,14400,28800
30.967741935484092,268600,0,14400,28800
31.075268817204524,268600,0,14450,28900
31.075268817204524,268600,0,14450,28900
31.182795698924956,268600,0,14500,29000
31.182795698924956,268600,0,14500,29000
31.290322580645388,268600,0,14550,29100
31.290322580645388,268600,0,14550,29100
31.39784946236582,268600,0,14600,29200
31.39784946236582,268600,0,14600,29200
31.50537634408625,268600,0,14650,29300
31.50537634408625,268600,0,14650,29300
31.612903225806683,268600,0,14700,29400
31.612903225806683,268600,0,14700,29400
31.720430107527115,268600,0,14750,29500
31.720430107527115,268600,0,14750,29500
31.827956989247546,268600,0,14800,29600
31.827956989247546,268600,0,14800,29600
31.93548387096798,268600,0,14850,29700
31.93548387096798,268600,0,14850,29700
32.04301075268841,268600,0,14900,29800
32.04301075268841,268600,0,14900,29800
32.15053763440884,268600,0,14950,29900
32.15053763440884,268600,0,14950,29900
32.258064516129274,268600,0,15000,30000
32.258064516129274,268600,0,15000,30000
32.365591397849705,268600,0,15050,30100
32.365591397849705,268600,0,15050,30100
32.47311827957014,268600,0,15100,30200
32.47311827957014,268600,0,15100,30200
32.58064516129057,268600,0,15150,30300
32.58064516129057,268600,0,15150,30300
32.688172043011,268600,0,15200,30400
32.688172043011,268600,0,15200,30400
32.79569892473143,268600,0,15250,30500
32.79569892473143,268600,0,15250,30500
32.903225806451864,268600,0,15300,30600
32.903225806451864,268600,0,15300,30600
33.010752688172296,268600,0,15350,30700
33.010752688172296,268600,0,15350,30700
33.11827956989273,268600,0,15400,30800
33.11827956989273,268600,0,15400,30800
33.22580645161316,268600,0,15450,30900
33.22580645161316,268600,0,15450,30900
33.33333333333359,268600,0,15500,31000
33.33333333333359,268600,0,15500,31000
33.44086021505402,268600,0,15550,31100
33.44086021505402,268600,0,15550,31100
33.548387096774455,268600,0,15600,31200
33.548387096774455,268600,0,15600,31200
33.65591397849489,268600,0,15650,31300
33.65591397849489,268600,0,15650,31300
33.76344086021532,268600,0,15700,31400
33.76344086021532,268600,0,15700,31400
33.87096774193575,268600,0,15750,31500
33.87096774193575,268600,0,15750,31500
33.97849462365618,268600,0,15800,31600
33.97849462365618,268600,0,15800,31600
34.086021505376614,268600,0,15850,31700
34.086021505376614,268600,0,15850,31700
34.193548387097046,268600,0,15900,31800
34.193548387097046,268600,0,15900,31800
34.30107526881748,268600,0,15950,31900
34.30107526881748,268600,0,15950,31900
34.40860215053791,268600,0,16000,32000
34.40860215053791,268600,0,16000,32000
34.51612903225834,268600,0,16050,32100
34.51612903225834,268600,0,16050,32100
34.62365591397877,268600,0,16100,32200
34.62365591397877,268600,0,16100,32200
34.731182795699205,268600,0,16150,32300
34.731182795699205,268600,0,16150,32300
34.83870967741964,268600,0,16200,32400
34.83870967741964,268600,0,16200,32400
34.94623655914007,268600,0,16250,32500
34.94623655914007,268600,0,16250,32500
35.0537634408605,268600,0,16300,32600
35.0537634408605,268600,0,16300,32600
35.16129032258093,268600,0,16350,32700
35.16129032258093,268600,0,16350,32700
35.268817204301364,268600,0,16400,32800
35.268817204301364,268600,0,16400,32800
35.376344086021795,268600,0,16450,32900
35.376344086021795,268600,0,16450,32900
35.48387096774223,268600,0,16500,33000
35.48387096774223,268600,0,16500,33000
35.59139784946266,268600,0,16550,33100
35.59139784946266,268600,0,16550,33100
35.69892473118309,268600,0,16600,33200
35.69892473118309,268600,0,16600,33200
35.80645161290352,268600,0,16650,33300
35.80645161290352,268600,0,16650,33300
35.913978494623954,268600,0,16700,33400
35.913978494623954,268600,0,16700,33400
36.021505376344386,268600,0,16750,33500
36.021505376344386,268600,0,16750,33500
36.12903225806482,268600,0,16800,33600
36.12903225806482,268600,0,16800,33600
36.23655913978525,268600,0,16850,33700
36.23655913978525,268600,0,16850,33700
36.34408602150568,268600,0,16900,33800
36.34408602150568,268600,0,16900,33800
36.45161290322611,268600,0,16950,33900
36.45161290322611,268600,0,16950,33900
36.559139784946545,268600,0,17000,34000
36.559139784946545,268600,0,17000,34000
36.66666666666698,268600,0,17050,34100
36.66666666666698,268600,0,17050,34100
36.77419354838741,268600,0,17100,34200
36.77419354838741,268600,0,17100,34200
36.88172043010784,268600,0,17150,34300
36.88172043010784,268600,0,17150,34300
36.98924731182827,268600,0,17200,34400
36.98924731182827,268600,0,17200,34400
37.096774193548704,268600,0,17250,34500
37.096774193548704,268600,0,17250,34500
37.204301075269136,268600,0,17300,34600
37.204301075269136,268600,0,17300,34600
37.31182795698957,268600,0,17350,34700
37.31182795698957,268600,0,17350,34700
37.41935483871,268600,0,17400,34800
37.41935483871,268600,0,17400,34800
37.52688172043043,268600,0,17450,34900
37.52688172043043,268600,0,17450,34900
37.63440860215086,268600,0,17500,35000
37.63440860215086,268600,0,17500,35000
37.741935483871295,268600,0,17550,35100
37.741935483871295,268600,0,17550,35100
37.84946236559173,268600,0,17600,35200
37.84946236559173,268600,0,17600,35200
37.95698924731216,268600,0,17650,35300
37.95698924731216,268600,0,17650,35300
38.06451612903259,268600,0,17700,35400
38.06451612903259,268600,0,17700,35400
38.17204301075302,268600,0,17750,35500
38.17204301075302,268600,0,17750,35500
38.279569892473454,268600,0,17800,35600
38.279569892473454,268600,0,17800,35600
38.387096774193886,268600,0,17850,35700
38.387096774193886,268600,0,17850,35700
38.49462365591432,268600,0,17900,35800
38.49462365591432,268600,0,17900,35800
38.60215053763475,268600,0,17950,35900
38.60215053763475,268600,0,17950,35900
38.70967741935518,268600,0,18000,36000
38.70967741935518,268600,0,18000,36000
38.81720430107561,268600,0,18050,36100
38.81720430107561,268600,0,18050,36100
38.924731182796044,268600,0,18100,36200
38.924731182796044,268600,0,18100,36200
39.032258064516476,268600,0,18150,36300
39.032258064516476,268600,0,18150,36300
39.13978494623691,268600,0,18200,36400
39.13978494623691,268600,0,18200,36400
39.24731182795734,268600,0,18250,36500
39.24731182795734,268600,0,18250,36500
39.35483870967777,268600,0,18300,36600
39.35483870967777,268600,0,18300,36600
39.4623655913982,268600,0,18350,36700
39.4623655913982,268600,0,18350,36700
39.569892473118635,268600,0,18400,36800
39.569892473118635,268600,0,18400,36800
39.67741935483907,268600,0,18450,36900
39.67741935483907,268600,0,18450,36900
39.7849462365595,268600,0,18500,37000
39.7849462365595,268600,0,18500,37000
39.89247311827993,268600,0,18550,37100
39.89247311827993,268600,0,18550,37100
40.00000000000036,268600,0,18600,37200
40.00000000000036,268600,0,18600,37200
40.107526881720794,268600,0,18650,37300
40.107526881720794,268600,0,18650,37300
40.215053763441226,268600,0,18700,37400
40.215053763441226,268600,0,18700,37400
40.32258064516166,268600,0,18750,37500
40.32258064516166,268600,0,18750,37500
40.43010752688209,268600,0,18800,37600
40.43010752688209,268600,0,18800,37600
40.53763440860252,268600,0,18850,37700
40.53763440860252,268600,0,18850,37700
40.64516129032295,268600,0,18900,37800
40.64516129032295,268600,0,18900,37800
40.752688172043385,268600,0,18950,37900
40.752688172043385,268600,0,18950,37900
40.86021505376382,268600,0,19000,38000
40.86021505376382,268600,0,19000,38000
40.96774193548425,268600,0,19050,38100
40.96774193548425,268600,0,19050,38100
41.07526881720468,268600,0,19100,38200
41.07526881720468,268600,0,19100,38200
41.18279569892511,268600,0,19150,38300
41.18279569892511,268600,0,19150,38300
41.290322580645544,268600,0,19200,38400
41.290322580645544,268600,0,19200,38400
41.397849462365976,268600,0,19250,38500
41.397849462365976,268600,0,19250,38500
41.50537634408641,268600,0,19300,38600
41.50537634408641,268600,0,19300,38600
41.61290322580684,268600,0,19350,38700
41.61290322580684,268600,0,19350,38700
41.72043010752727,268600,0,19400,38800
41.72043010752727,268600,0,19400,38800
41.8279569892477,268600,0,19450,38900
41.8279569892477,268600,0,19450,38900
41.935483870968135,268600,0,19500,39000
41.935483870968135,268600,0,19500,39000
42.043010752688566,268600,0,19550,39100
42.043010752688566,268600,0,19550,39100
42.150537634409,268600,0,19600,39200
42.150537634409,268600,0,19600,39200
42.25806451612943,268600,0,19650,39300
42.25806451612943,268600,0,19650,39300
42.36559139784986,268600,0,19700,39400
42.36559139784986,268600,0,19700,39400
42.47311827957029,268600,0,19750,39500
42.47311827957029,268600,0,19750,39500
42.580645161290725,268600,0,19800,39600
42.580645161290725,268600,0,19800,39600
42.68817204301116,268600,0,19850,39700
42.68817204301116,268600,0,19850,39700
42.79569892473159,268600,0,19900,39800
42.79569892473159,268600,0,19900,39800
42.90322580645202,268600,0,19950,39900
42.90322580645202,268600,0,19950,39900
43.01075268817245,268600,0,20000,40000
43.01075268817245,268600,0,20000,40000
43.118279569892884,268600,0,20050,40100
43.118279569892884,268600,0,20050,40100
43.225806451613316,268600,0,20100,40200
43.225806451613316,268600,0,20100,40200
43.33333333333375,268600,0,20150,40300
43.33333333333375,268600,0,20150,40300
43.44086021505418,268600,0,20200,40400
43.44086021505418,268600,0,20200,40400
43.54838709677461,268600,0,20250,40500
43.54838709677461,268600,0,20250,40500
43.65591397849504,268600,0,20300,40600
43.65591397849504,268600,0,20300,40600
43.763440860215475,268600,0,20350,40700
43.763440860215475,268600,0,20350,40700
43.87096774193591,268600,0,20400,40800
43.87096774193591,268600,0,20400,40800
43.97849462365634,268600,0,20450,40900
43.97849462365634,268600,0,20450,40900
44.08602150537677,268600,0,20500,41000
44.08602150537677,268600,0,20500,41000
44.1935483870972,268600,0,20550,41100
44.1935483870972,268600,0,20550,41100
44.301075268817634,268600,0,20600,41200
44.301075268817634,268600,0,20600,41200
44.408602150538066,268600,0,20650,41300
44.408602150538066,268600,0,20650,41300
44.5161290322585,268600,0,20700,41400
44.5161290322585,268600,0,20700,41400
44.62365591397893,268600,0,20750,41500
44.62365591397893,268600,0,20750,41500
44.73118279569936,268600,0,20800,41600
44.73118279569936,268600,0,20800,41600
44.83870967741979,268600,0,20850,41700
44.83870967741979,268600,0,20850,41700
44.946236559140225,268600,0,20900,41800
44.946236559140225,268600,0,20900,41800
45.053763440860656,268600,0,20950,41900
45.053763440860656,268600,0,20950,41900
45.16129032258109,268600,0,21000,42000
45.16129032258109,268600,0,21000,42000
45.26881720430152,268600,0,21050,42100
45.26881720430152,268600,0,21050,42100
45.37634408602195,268600,0,21100,42200
45.37634408602195,268600,0,21100,42200
45.483870967742384,268600,0,21150,42300
45.483870967742384,268600,0,21150,42300
45.591397849462815,268600,0,21200,42400
45.591397849462815,268600,0,21200,42400
45.69892473118325,268600,0,21250,42500
45.69892473118325,268600,0,21250,42500
45.80645161290368,268600,0,21300,42600
45.80645161290368,268600,0,21300,42600
45.91397849462411,268600,0,21350,42700
45.91397849462411,268600,0,21350,42700
46.02150537634454,268600,0,21400,42800
46.02150537634454,268600,0,21400,42800
46.129032258064974,268600,0,21450,42900
46.129032258064974,268600,0,21450,42900
46.236559139785406,268600,0,21500,43000
46.236559139785406,268600,0,21500,43000
46.34408602150584,268600,0,21550,43100
46.34408602150584,268600,0,21550,43100
46.45161290322627,268600,0,21600,43200
46.45161290322627,268600,0,21600,43200
46.5591397849467,268600,0,21650,43300
46.5591397849467,268600,0,21650,43300
46.66666666666713,268600,0,21700,43400
46.66666666666713,268600,0,21700,43400
46.774193548387565,268600,0,21750,43500
46.774193548387565,268600,0,21750,43500
46.881720430108,268600,0,21800,43600
46.881720430108,268600,0,21800,43600
46.98924731182843,268600,0,21850,43700
46.98924731182843,268600,0,21850,43700
47.09677419354886,268600,0,21900,43800
47.09677419354886,268600,0,21900,43800
47.20430107526929,268600,0,21950,43900
47.20430107526929,268600,0,21950,43900
47.311827956989724,268600,0,22000,44000
47.311827956989724,268600,0,22000,44000
47.419354838710156,268600,0,22050,44100
47.419354838710156,268600,0,22050,44100
47.52688172043059,268600,0,22100,44200
47.52688172043059,268600,0,22100,44200
47.63440860215102,268600,0,22150,44300
47.63440860215102,268600,0,22150,44300
47.74193548387145,268600,0,22200,44400
47.74193548387145,268600,0,22200,44400
47.84946236559188,268600,0,22250,44500
47.84946236559188,268600,0,22250,44500
47.956989247312315,268600,0,22300,44600
47.956989247312315,268600,0,22300,44600
48.06451612903275,268600,0,22350,44700
48.06451612903275,268600,0,22350,44700
48.17204301075318,268600,0,22400,44800
48.17204301075318,268600,0,22400,44800
48.27956989247361,268600,0,22450,44900
48.27956989247361,268600,0,22450,44900
48.38709677419404,268600,0,22500,45000
48.38709677419404,268600,0,22500,45000
48.494623655914474,268600,0,22550,45100
48.494623655914474,268600,0,22550,45100
48.602150537634905,268600,0,22600,45200
48.602150537634905,268600,0,22600,45200
48.70967741935534,268600,0,22650,45300
48.70967741935534,268600,0,22650,45300
48.81720430107577,268600,0,22700,45400
48.81720430107577,268600,0,22700,45400
48.9247311827962,268600,0,22750,45500
48.9247311827962,268600,0,22750,45500
49.03225806451663,268600,0,22800,45600
49.03225806451663,268600,0,22800,45600
49.139784946237064,268600,0,22850,45700
49.139784946237064,268600,0,22850,45700
49.247311827957496,268600,0,22900,45800
49.247311827957496,268600,0,22900,45800
49.35483870967793,268600,0,22950,45900
49.35483870967793,268600,0,22950,45900
49.46236559139836,268600,0,23000,46000
49.46236559139836,268600,0,23000,46000
49.56989247311879,268600,0,23050,46100
49.56989247311879,268600,0,23050,46100
49.67741935483922,268600,0,23100,46200
49.67741935483922,268600,0,23100,46200
49.784946236559655,268600,0,23150,46300
49.784946236559655,268600,0,23150,46300
49.89247311828009,268600,0,23200,46400
49.89247311828009,268600,0,23200,46400
50.00000000000052,268600,0,23250,46500
50.00000000000052,268600,0,23250,46500
50.10752688172095,268600,0,23300,46600
50.10752688172095,268600,0,23300,46600
50.21505376344138,268600,0,23350,46700
50.21505376344138,268600,0,23350,46700
50.322580645161814,268600,0,23400,46800
50.322580645161814,268600,0,23400,46800
50.430107526882246,268600,0,23450,46900
50.430107526882246,268600,0,23450,46900
50.53763440860268,268600,0,23500,47000
50.53763440860268,268600,0,23500,47000
50.64516129032311,268600,0,23550,47100
50.64516129032311,268600,0,23550,47100
50.75268817204354,268600,0,23600,47200
50.75268817204354,268600,0,23600,47200
50.86021505376397,268600,0,23650,47300
50.86021505376397,268600,0,23650,47300
50.967741935484405,268600,0,23700,47400
50.967741935484405,268600,0,23700,47400
51.07526881720484,268600,0,23750,47500
51.07526881720484,268600,0,23750,47500
51.18279569892527,268600,0,23800,47600
51.18279569892527,268600,0,23800,47600
51.2903225806457,268600,0,23850,47700
51.2903225806457,268600,0,23850,47700
51.39784946236613,268600,0,23900,47800
51.39784946236613,268600,0,23900,47800
51.505376344086564,268600,0,23950,47900
51.505376344086564,268600,0,23950,47900
51.612903225806996,268600,0,24000,48000
51.612903225806996,268600,0,24000,48000
51.72043010752743,268600,0,24050,48100
51.72043010752743,268600,0,24050,48100
51.82795698924786,268600,0,24100,48200
51.82795698924786,268600,0,24100,48200
51.93548387096829,268600,0,24150,48300
51.93548387096829,268600,0,24150,48300
52.04301075268872,268600,0,24200,48400
52.04301075268872,268600,0,24200,48400
52.150537634409154,268600,0,24250,48500
52.150537634409154,268600,0,24250,48500
52.258064516129586,268600,0,24300,48600
52.258064516129586,268600,0,24300,48600
52.36559139785002,268600,0,24350,48700
52.36559139785002,268600,0,24350,48700
52.47311827957045,268600,0,24400,48800
52.47311827957045,268600,0,24400,48800
52.58064516129088,268600,0,24450,48900
52.58064516129088,268600,0,24450,48900
52.68817204301131,268600,0,24500,49000
52.68817204301131,268600,0,24500,49000
52.795698924731745,268600,0,24550,49100
52.795698924731745,268600,0,24550,49100
52.90322580645218,268600,0,24600,49200
52.90322580645218,268600,0,24600,49200
53.01075268817261,268600,0,24650,49300
53.01075268817261,268600,0,24650,49300
53.11827956989304,268600,0,24700,49400
53.11827956989304,268600,0,24700,49400
53.22580645161347,268600,0,24750,49500
53.22580645161347,268600,0,24750,49500
53.333333333333904,268600,0,24800,49600
53.333333333333904,268600,0,24800,49600
53.440860215054336,268600,0,24850,49700
53.440860215054336,268600,0,24850,49700
53.54838709677477,268600,0,24900,49800
53.54838709677477,268600,0,24900,49800
53.6559139784952,268600,0,24950,49900
53.6559139784952,268600,0,24950,49900
53.76344086021563,268600,0,25000,50000
53.76344086021563,268600,0,25000,50000
53.87096774193606,268600,0,25050,50100
53.87096774193606,268600,0,25050,50100
53.978494623656495,268600,0,25100,50200
53.978494623656495,268600,0,25100,50200
54.08602150537693,268600,0,25150,50300
54.08602150537693,268600,0,25150,50300
54.19354838709736,268600,0,25200,50400
54.19354838709736,268600,0,25200,50400
54.30107526881779,268600,0,25250,50500
54.30107526881779,268600,0,25250,50500
54.40860215053822,268600,0,25300,50600
54.40860215053822,268600,0,25300,50600
54.516129032258654,268600,0,25350,50700
54.516129032258654,268600,0,25350,50700
54.623655913979086,268600,0,25400,50800
54.623655913979086,268600,0,25400,50800
54.73118279569952,268600,0,25450,50900
54.73118279569952,268600,0,25450,50900
54.83870967741995,268600,0,25500,51000
54.83870967741995,268600,0,25500,51000
54.94623655914038,268600,0,25550,51100
54.94623655914038,268600,0,25550,51100
55.05376344086081,268600,0,25600,51200
55.05376344086081,268600,0,25600,51200
55.161290322581245,268600,0,25650,51300
55.161290322581245,268600,0,25650,51300
55.268817204301676,268600,0,25700,51400
55.268817204301676,268600,0,25700,51400
55.37634408602211,268600,0,25750,51500
55.37634408602211,268600,0,25750,51500
55.48387096774254,268600,0,25800,51600
55.48387096774254,268600,0,25800,51600
55.59139784946297,268600,0,25850,51700
55.59139784946297,268600,0,25850,51700
55.6989247311834,268600,0,25900,51800
55.6989247311834,268600,0,25900,51800
55.806451612903835,268600,0,25950,51900
55.806451612903835,268600,0,25950,51900
55.91397849462427,268600,0,26000,52000
55.91397849462427,268600,0,26000,52000
56.0215053763447,268600,0,26050,52100
56.0215053763447,268600,0,26050,52100
56.12903225806513,268600,0,26100,52200
56.12903225806513,268600,0,26100,52200
56.23655913978556,268600,0,26150,52300
56.23655913978556,268600,0,26150,52300
56.344086021505994,268600,0,26200,52400
56.344086021505994,268600,0,26200,52400
56.451612903226426,268600,0,26250,52500
56.451612903226426,268600,0,26250,52500
56.55913978494686,268600,0,26300,52600
56.55913978494686,268600,0,26300,52600
56.66666666666729,268600,0,26350,52700
56.66666666666729,268600,0,26350,52700
56.77419354838772,268600,0,26400,52800
56.77419354838772,268600,0,26400,52800
56.88172043010815,268600,0,26450,52900
56.88172043010815,268600,0,26450,52900
56.989247311828585,268600,0,26500,53000
56.989247311828585,268600,0,26500,53000
57.09677419354902,268600,0,26550,53100
57.09677419354902,268600,0,26550,53100
57.20430107526945,268600,0,26600,53200
57.20430107526945,268600,0,26600,53200
57.31182795698988,268600,0,26650,53300
57.31182795698988,268600,0,26650,53300
57.41935483871031,268600,0,26700,53400
57.41935483871031,268600,0,26700,53400
57.526881720430744,268600,0,26750,53500
57.526881720430744,268600,0,26750,53500
57.634408602151176,268600,0,26800,53600
57.634408602151176,268600,0,26800,53600
57.74193548387161,268600,0,26850,53700
57.74193548387161,268600,0,26850,53700
57.84946236559204,268600,0,26900,53800
57.84946236559204,268600,0,26900,53800
57.95698924731247,268600,0,26950,53900
57.95698924731247,268600,0,26950,53900
58.0645161290329,268600,0,27000,54000
58.0645161290329,268600,0,27000,54000
58.172043010753335,268600,0,27050,54100
58.172043010753335,268600,0,27050,54100
58.279569892473766,268600,0,27100,54200
58.279569892473766,268600,0,27100,54200
58.3870967741942,268600,0,27150,54300
58.3870967741942,268600,0,27150,54300
58.49462365591463,268600,0,27200,54400
58.49462365591463,268600,0,27200,54400
58.60215053763506,268600,0,27250,54500
58.60215053763506,268600,0,27250,54500
58.709677419355494,268600,0,27300,54600
58.709677419355494,268600,0,27300,54600
58.817204301075925,268600,0,27350,54700
58.817204301075925,268600,0,27350,54700
58.92473118279636,268600,0,27400,54800
58.92473118279636,268600,0,27400,54800
59.03225806451679,268600,0,27450,54900
59.03225806451679,268600,0,27450,54900
59.13978494623722,268600,0,27500,55000
59.13978494623722,268600,0,27500,55000
59.24731182795765,268600,0,27550,55100
59.24731182795765,268600,0,27550,55100
59.354838709678084,268600,0,27600,55200
59.354838709678084,268600,0,27600,55200
59.462365591398516,268600,0,27650,55300
59.462365591398516,268600,0,27650,55300
59.56989247311895,268600,0,27700,55400
59.56989247311895,268600,0,27700,55400
59.67741935483938,268600,0,27750,55500
59.67741935483938,268600,0,27750,55500
59.78494623655981,268600,0,27800,55600
59.78494623655981,268600,0,27800,55600
59.89247311828024,268600,0,27850,55700
59.89247311828024,268600,0,27850,55700
60.000000000000675,268600,0,27900,55800
60.000000000000675,268600,0,27900,55800
60.10752688172111,268600,0,27950,55900
60.10752688172111,268600,0,27950,55900
60.21505376344154,268600,0,28000,56000
60.21505376344154,268600,0,28000,56000
60.32258064516197,268600,0,28050,56100
60.32258064516197,268600,0,28050,56100
60.4301075268824,268600,0,28100,56200
60.4301075268824,268600,0,28100,56200
60.537634408602834,268600,0,28150,56300
60.537634408602834,268600,0,28150,56300
60.645161290323266,268600,0,28200,56400
60.645161290323266,268600,0,28200,56400
60.7526881720437,268600,0,28250,56500
60.7526881720437,268600,0,28250,56500
60.86021505376413,268600,0,28300,56600
60.86021505376413,268600,0,28300,56600
60.96774193548456,268600,0,28350,56700
60.96774193548456,268600,0,28350,56700
61.07526881720499,268600,0,28400,56800
61.07526881720499,268600,0,28400,56800
61.182795698925425,268600,0,28450,56900
61.182795698925425,268600,0,28450,56900
61.29032258064586,268600,0,28500,57000
61.29032258064586,268600,0,28500,57000
61.39784946236629,268600,0,28550,57100
61.39784946236629,268600,0,28550,57100
61.50537634408672,268600,0,28600,57200
61.50537634408672,268600,0,28600,57200
61.61290322580715,268600,0,28650,57300
61.61290322580715,268600,0,28650,57300
61.720430107527584,268600,0,28700,57400
61.720430107527584,268600,0,28700,57400
61.827956989248015,268600,0,28750,57500
61.827956989248015,268600,0,28750,57500
61.93548387096845,268600,0,28800,57600
61.93548387096845,268600,0,28800,57600
62.04301075268888,268600,0,28850,57700
62.04301075268888,268600,0,28850,57700
62.15053763440931,268600,0,28900,57800
62.15053763440931,268600,0,28900,57800
62.25806451612974,268600,0,28950,57900
62.25806451612974,268600,0,28950,57900
62.365591397850174,268600,0,29000,58000
62.365591397850174,268600,0,29000,58000
62.473118279570606,268600,0,29050,58100
62.473118279570606,268600,0,29050,58100
62.58064516129104,268600,0,29100,58200
62.58064516129104,268600,0,29100,58200
62.68817204301147,268600,0,29150,58300
62.68817204301147,268600,0,29150,58300
62.7956989247319,268600,0,29200,58400
62.7956989247319,268600,0,29200,58400
62.90322580645233,268600,0,29250,58500
62.90322580645233,268600,0,29250,58500
63.010752688172765,268600,0,29300,58600
63.010752688172765,268600,0,29300,58600
63.1182795698932,268600,0,29350,58700
63.1182795698932,268600,0,29350,58700
63.22580645161363,268600,0,29400,58800
63.22580645161363,268600,0,29400,58800
63.33333333333406,268600,0,29450,58900
63.33333333333406,268600,0,29450,58900
63.44086021505449,268600,0,29500,59000
63.44086021505449,268600,0,29500,59000
63.548387096774924,268600,0,29550,59100
63.548387096774924,268600,0,29550,59100
63.655913978495356,268600,0,29600,59200
63.655913978495356,268600,0,29600,59200
63.76344086021579,268600,0,29650,59300
63.76344086021579,268600,0,29650,59300
63.87096774193622,268600,0,29700,59400
63.87096774193622,268600,0,29700,59400
63.97849462365665,268600,0,29750,59500
63.97849462365665,268600,0,29750,59500
64.08602150537708,268600,0,29800,59600
64.08602150537708,268600,0,29800,59600
64.19354838709751,268600,0,29850,59700
64.19354838709751,268600,0,29850,59700
64.30107526881794,268600,0,29900,59800
64.30107526881794,268600,0,29900,59800
64.40860215053837,268600,0,29950,59900
64.40860215053837,268600,0,29950,59900
64.5161290322588,268600,0,30000,60000
64.5161290322588,268600,0,30000,60000
64.62365591397923,268600,0,30050,60100
64.62365591397923,268600,0,30050,60100
64.73118279569967,268600,0,30100,60200
64.73118279569967,268600,0,30100,60200
64.8387096774201,268600,0,30150,60300
64.8387096774201,268600,0,30150,60300
64.94623655914053,268600,0,30200,60400
64.94623655914053,268600,0,30200,60400
65.05376344086096,268600,0,30250,60500
65.05376344086096,268600,0,30250,60500
65.1612903225814,268600,0,30300,60600
65.1612903225814,268600,0,30300,60600
65.26881720430183,268600,0,30350,60700
65.26881720430183,268600,0,30350,60700
65.37634408602226,268600,0,30400,60800
65.37634408602226,268600,0,30400,60800
65.48387096774269,268600,0,30450,60900
65.48387096774269,268600,0,30450,60900
65.59139784946312,268600,0,30500,61000
65.59139784946312,268600,0,30500,61000
65.69892473118355,268600,0,30550,61100
65.69892473118355,268600,0,30550,61100
65.80645161290398,268600,0,30600,61200
65.80645161290398,268600,0,30600,61200
65.91397849462442,268600,0,30650,61300
65.91397849462442,268600,0,30650,61300
66.02150537634485,268600,0,30700,61400
66.02150537634485,268600,0,30700,61400
66.12903225806528,268600,0,30750,61500
66.12903225806528,268600,0,30750,61500
66.23655913978571,268600,0,30800,61600
66.23655913978571,268600,0,30800,61600
66.34408602150614,268600,0,30850,61700
66.34408602150614,268600,0,30850,61700
66.45161290322658,268600,0,30900,61800
66.45161290322658,268600,0,30900,61800
66.559139784947,268600,0,30950,61900
66.559139784947,268600,0,30950,61900
66.66666666666744,268600,0,31000,62000
66.66666666666744,268600,0,31000,62000
66.77419354838787,268600,0,31050,62100
66.77419354838787,268600,0,31050,62100
66.8817204301083,268600,0,31100,62200
66.8817204301083,268600,0,31100,62200
66.98924731182873,268600,0,31150,62300
66.98924731182873,268600,0,31150,62300
67.09677419354917,268600,0,31200,62400
67.09677419354917,268600,0,31200,62400
67.2043010752696,268600,0,31250,62500
67.2043010752696,268600,0,31250,62500
67.31182795699003,268600,0,31300,62600
67.31182795699003,268600,0,31300,62600
67.41935483871046,268600,0,31350,62700
67.41935483871046,268600,0,31350,62700
67.5268817204309,268600,0,31400,62800
67.5268817204309,268600,0,31400,62800
67.63440860215132,268600,0,31450,62900
67.63440860215132,268600,0,31450,62900
67.74193548387176,268600,0,31500,63000
67.74193548387176,268600,0,31500,63000
67.84946236559219,268600,0,31550,63100
67.84946236559219,268600,0,31550,63100
67.95698924731262,268600,0,31600,63200
67.95698924731262,268600,0,31600,63200
68.06451612903305,268600,0,31650,63300
68.06451612903305,268600,0,31650,63300
68.17204301075348,268600,0,31700,63400
68.17204301075348,268600,0,31700,63400
68.27956989247392,268600,0,31750,63500
68.27956989247392,268600,0,31750,63500
68.38709677419435,268600,0,31800,63600
68.38709677419435,268600,0,31800,63600
68.49462365591478,268600,0,31850,63700
68.49462365591478,268600,0,31850,63700
68.60215053763521,268600,0,31900,63800
68.60215053763521,268600,0,31900,63800
68.70967741935564,268600,0,31950,63900
68.70967741935564,268600,0,31950,63900
68.81720430107607,268600,0,32000,64000
68.81720430107607,268600,0,32000,64000
68.9247311827965,268600,0,32050,64100
68.9247311827965,268600,0,32050,64100
69.03225806451694,268600,0,32100,64200
69.03225806451694,268600,0,32100,64200
69.13978494623737,268600,0,32150,64300
69.13978494623737,268600,0,32150,64300
69.2473118279578,268600,0,32200,64400
69.2473118279578,268600,0,32200,64400
69.35483870967823,268600,0,32250,64500
69.35483870967823,268600,0,32250,64500
69.46236559139867,268600,0,32300,64600
69.46236559139867,268600,0,32300,64600
69.5698924731191,268600,0,32350,64700
69.5698924731191,268600,0,32350,64700
69.67741935483953,268600,0,32400,64800
69.67741935483953,268600,0,32400,64800
69.78494623655996,268600,0,32450,64900
69.78494623655996,268600,0,32450,64900
69.89247311828039,268600,0,32500,65000
69.89247311828039,268600,0,32500,65000
70.00000000000082,268600,0,32550,65100
70.00000000000082,268600,0,32550,65100
70.10752688172126,268600,0,32600,65200
70.10752688172126,268600,0,32600,65200
70.21505376344169,268600,0,32650,65300
70.21505376344169,268600,0,32650,65300
70.32258064516212,268600,0,32700,65400
70.32258064516212,268600,0,32700,65400
70.43010752688255,268600,0,32750,65500
70.43010752688255,268600,0,32750,65500
70.53763440860298,268600,0,32800,65600
70.53763440860298,268600,0,32800,65600
70.64516129032341,268600,0,32850,65700
70.64516129032341,268600,0,32850,65700
70.75268817204385,268600,0,32900,65800
70.75268817204385,268600,0,32900,65800
70.86021505376428,268600,0,32950,65900
70.86021505376428,268600,0,32950,65900
70.96774193548471,268600,0,33000,66000
70.96774193548471,268600,0,33000,66000
71.07526881720514,268600,0,33050,66100
71.07526881720514,268600,0,33050,66100
71.18279569892557,268600,0,33100,66200
71.18279569892557,268600,0,33100,66200
71.290322580646,268600,0,33150,66300
71.290322580646,268600,0,33150,66300
71.39784946236644,268600,0,33200,66400
71.39784946236644,268600,0,33200,66400
71.50537634408687,268600,0,33250,66500
71.50537634408687,268600,0,33250,66500
71.6129032258073,268600,0,33300,66600
71.6129032258073,268600,0,33300,66600
71.72043010752773,268600,0,33350,66700
71.72043010752773,268600,0,33350,66700
71.82795698924816,268600,0,33400,66800
71.82795698924816,268600,0,33400,66800
71.9354838709686,268600,0,33450,66900
71.9354838709686,268600,0,33450,66900
72.04301075268903,268600,0,33500,67000
72.04301075268903,268600,0,33500,67000
72.15053763440946,268600,0,33550,67100
72.15053763440946,268600,0,33550,67100
72.25806451612989,268600,0,33600,67200
72.25806451612989,268600,0,33600,67200
72.36559139785032,268600,0,33650,67300
72.36559139785032,268600,0,33650,67300
72.47311827957076,268600,0,33700,67400
72.47311827957076,268600,0,33700,67400
72.58064516129119,268600,0,33750,67500
72.58064516129119,268600,0,33750,67500
72.68817204301162,268600,0,33800,67600
72.68817204301162,268600,0,33800,67600
72.79569892473205,268600,0,33850,67700
72.79569892473205,268600,0,33850,67700
72.90322580645248,268600,0,33900,67800
72.90322580645248,268600,0,33900,67800
73.01075268817291,268600,0,33950,67900
73.01075268817291,268600,0,33950,67900
73.11827956989335,268600,0,34000,68000
73.11827956989335,268600,0,34000,68000
73.22580645161378,268600,0,34050,68100
73.22580645161378,268600,0,34050,68100
73.33333333333421,268600,0,34100,68200
73.33333333333421,268600,0,34100,68200
73.44086021505464,268600,0,34150,68300
73.44086021505464,268600,0,34150,68300
73.54838709677507,268600,0,34200,68400
73.54838709677507,268600,0,34200,68400
73.6559139784955,268600,0,34250,68500
73.6559139784955,268600,0,34250,68500
73.76344086021594,268600,0,34300,68600
73.76344086021594,268600,0,34300,68600
73.87096774193637,268600,0,34350,68700
73.87096774193637,268600,0,34350,68700
73.9784946236568,268600,0,34400,68800
73.9784946236568,268600,0,34400,68800
74.08602150537723,268600,0,34450,68900
74.08602150537723,268600,0,34450,68900
74.19354838709766,268600,0,34500,69000
74.19354838709766,268600,0,34500,69000
74.3010752688181,268600,0,34550,69100
74.3010752688181,268600,0,34550,69100
74.40860215053853,268600,0,34600,69200
74.40860215053853,268600,0,34600,69200
74.51612903225896,268600,0,34650,69300
74.51612903225896,268600,0,34650,69300
74.62365591397939,268600,0,34700,69400
74.62365591397939,268600,0,34700,69400
74.73118279569982,268600,0,34750,69500
74.73118279569982,268600,0,34750,69500
74.83870967742025,268600,0,34800,69600
74.83870967742025,268600,0,34800,69600
74.94623655914069,268600,0,34850,69700
74.94623655914069,268600,0,34850,69700
75.05376344086112,268600,0,34900,69800
75.05376344086112,268600,0,34900,69800
75.16129032258155,268600,0,34950,69900
75.16129032258155,268600,0,34950,69900
75.26881720430198,268600,0,35000,70000
75.26881720430198,268600,0,35000,70000
75.37634408602241,268600,0,35050,70100
75.37634408602241,268600,0,35050,70100
75.48387096774285,268600,0,35100,70200
75.48387096774285,268600,0,35100,70200
75.59139784946328,268600,0,35150,70300
75.59139784946328,268600,0,35150,70300
75.69892473118371,268600,0,35200,70400
75.69892473118371,268600,0,35200,70400
75.80645161290414,268600,0,35250,70500
75.80645161290414,268600,0,35250,70500
75.91397849462457,268600,0,35300,70600
75.91397849462457,268600,0,35300,70600
76.021505376345,268600,0,35350,70700
76.021505376345,268600,0,35350,70700
76.12903225806544,268600,0,35400,70800
76.12903225806544,268600,0,35400,70800
76.23655913978587,268600,0,35450,70900
76.23655913978587,268600,0,35450,70900
76.3440860215063,268600,0,35500,71000
76.3440860215063,268600,0,35500,71000
76.45161290322673,268600,0,35550,71100
76.45161290322673,268600,0,35550,71100
76.55913978494716,268600,0,35600,71200
76.55913978494716,268600,0,35600,71200
76.6666666666676,268600,0,35650,71300
76.6666666666676,268600,0,35650,71300
76.77419354838803,268600,0,35700,71400
76.77419354838803,268600,0,35700,71400
76.88172043010846,268600,0,35750,71500
76.88172043010846,268600,0,35750,71500
76.98924731182889,268600,0,35800,71600
76.98924731182889,268600,0,35800,71600
77.09677419354932,268600,0,35850,71700
77.09677419354932,268600,0,35850,71700
77.20430107526975,268600,0,35900,71800
77.20430107526975,268600,0,35900,71800
77.31182795699019,268600,0,35950,71900
77.31182795699019,268600,0,35950,71900
77.41935483871062,268600,0,36000,72000
77.41935483871062,268600,0,36000,72000
77.52688172043105,268600,0,36050,72100
77.52688172043105,268600,0,36050,72100
77.63440860215148,268600,0,36100,72200
77.63440860215148,268600,0,36100,72200
77.74193548387191,268600,0,36150,72300
77.74193548387191,268600,0,36150,72300
77.84946236559234,268600,0,36200,72400
77.84946236559234,268600,0,36200,72400
77.95698924731278,268600,0,36250,72500
77.95698924731278,268600,0,36250,72500
78.06451612903321,268600,0,36300,72600
78.06451612903321,268600,0,36300,72600
78.17204301075364,268600,0,36350,72700
78.17204301075364,268600,0,36350,72700
78.27956989247407,268600,0,36400,72800
78.27956989247407,268600,0,36400,72800
78.3870967741945,268600,0,36450,72900
78.3870967741945,268600,0,36450,72900
78.49462365591494,268600,0,36500,73000
78.49462365591494,268600,0,36500,73000
78.60215053763537,268600,0,36550,73100
78.60215053763537,268600,0,36550,73100
78.7096774193558,268600,0,36600,73200
78.7096774193558,268600,0,36600,73200
78.81720430107623,268600,0,36650,73300
78.81720430107623,268600,0,36650,73300
78.92473118279666,268600,0,36700,73400
78.92473118279666,268600,0,36700,73400
79.0322580645171,268600,0,36750,73500
79.0322580645171,268600,0,36750,73500
79.13978494623753,268600,0,36800,73600
79.13978494623753,268600,0,36800,73600
79.24731182795796,268600,0,36850,73700
79.24731182795796,268600,0,36850,73700
79.35483870967839,268600,0,36900,73800
79.35483870967839,268600,0,36900,73800
79.46236559139882,268600,0,36950,73900
79.46236559139882,268600,0,36950,73900
79.56989247311925,268600,0,37000,74000
79.56989247311925,268600,0,37000,74000
79.67741935483969,268600,0,37050,74100
79.67741935483969,268600,0,37050,74100
79.78494623656012,268600,0,37100,74200
79.78494623656012,268600,0,37100,74200
79.89247311828055,268600,0,37150,74300
79.89247311828055,268600,0,37150,74300
80.00000000000098,268600,0,37200,74400
80.00000000000098,268600,0,37200,74400
80.10752688172141,268600,0,37250,74500
80.10752688172141,268600,0,37250,74500
80.21505376344184,268600,0,37300,74600
80.21505376344184,268600,0,37300,74600
80.32258064516228,268600,0,37350,74700
80.32258064516228,268600,0,37350,74700
80.43010752688271,268600,0,37400,74800
80.43010752688271,268600,0,37400,74800
80.53763440860314,268600,0,37450,74900
80.53763440860314,268600,0,37450,74900
80.64516129032357,268600,0,37500,75000
80.64516129032357,268600,0,37500,75000
80.752688172044,268600,0,37550,75100
80.752688172044,268600,0,37550,75100
80.86021505376443,268600,0,37600,75200
80.86021505376443,268600,0,37600,75200
80.96774193548487,268600,0,37650,75300
80.96774193548487,268600,0,37650,75300
81.0752688172053,268600,0,37700,75400
81.0752688172053,268600,0,37700,75400
81.18279569892573,268600,0,37750,75500
81.18279569892573,268600,0,37750,75500
81.29032258064616,268600,0,37800,75600
81.29032258064616,268600,0,37800,75600
81.3978494623666,268600,0,37850,75700
81.3978494623666,268600,0,37850,75700
81.50537634408703,268600,0,37900,75800
81.50537634408703,268600,0,37900,75800
81.61290322580746,268600,0,37950,75900
81.61290322580746,268600,0,37950,75900
81.72043010752789,268600,0,38000,76000
81.72043010752789,268600,0,38000,76000
81.82795698924832,268600,0,38050,76100
81.82795698924832,268600,0,38050,76100
81.93548387096875,268600,0,38100,76200
81.93548387096875,268600,0,38100,76200
82.04301075268918,268600,0,38150,76300
82.04301075268918,268600,0,38150,76300
82.15053763440962,268600,0,38200,76400
82.15053763440962,268600,0,38200,76400
82.25806451613005,268600,0,38250,76500
82.25806451613005,268600,0,38250,76500
82.36559139785048,268600,0,38300,76600
82.36559139785048,268600,0,38300,76600
82.47311827957091,268600,0,38350,76700
82.47311827957091,268600,0,38350,76700
82.58064516129134,268600,0,38400,76800
82.58064516129134,268600,0,38400,76800
82.68817204301178,268600,0,38450,76900
82.68817204301178,268600,0,38450,76900
82.7956989247322,268600,0,38500,77000
82.7956989247322,268600,0,38500,77000
82.90322580645264,268600,0,38550,77100
82.90322580645264,268600,0,38550,77100
83.01075268817307,268600,0,38600,77200
83.01075268817307,268600,0,38600,77200
83.1182795698935,268600,0,38650,77300
83.1182795698935,268600,0,38650,77300
83.22580645161393,268600,0,38700,77400
83.22580645161393,268600,0,38700,77400
83.33333333333437,268600,0,38750,77500
83.33333333333437,268600,0,38750,77500
83.4408602150548,268600,0,38800,77600
83.4408602150548,268600,0,38800,77600
83.54838709677523,268600,0,38850,77700
83.54838709677523,268600,0,38850,77700
83.65591397849566,268600,0,38900,77800
83.65591397849566,268600,0,38900,77800
83.7634408602161,268600,0,38950,77900
83.7634408602161,268600,0,38950,77900
83.87096774193652,268600,0,39000,78000
83.87096774193652,268600,0,39000,78000
83.97849462365696,268600,0,39050,78100
83.97849462365696,268600,0,39050,78100
84.08602150537739,268600,0,39100,78200
84.08602150537739,268600,0,39100,78200
84.19354838709782,268600,0,39150,78300
84.19354838709782,268600,0,39150,78300
84.30107526881825,268600,0,39200,78400
84.30107526881825,268600,0,39200,78400
84.40860215053868,268600,0,39250,78500
84.40860215053868,268600,0,39250,78500
84.51612903225912,268600,0,39300,78600
84.51612903225912,268600,0,39300,78600
84.62365591397955,268600,0,39350,78700
84.62365591397955,268600,0,39350,78700
84.73118279569998,268600,0,39400,78800
84.73118279569998,268600,0,39400,78800
84.83870967742041,268600,0,39450,78900
84.83870967742041,268600,0,39450,78900
84.94623655914084,268600,0,39500,79000
84.94623655914084,268600,0,39500,79000
85.05376344086127,268600,0,39550,79100
85.05376344086127,268600,0,39550,79100
85.1612903225817,268600,0,39600,79200
85.1612903225817,268600,0,39600,79200
85.26881720430214,268600,0,39650,79300
85.26881720430214,268600,0,39650,79300
85.37634408602257,268600,0,39700,79400
85.37634408602257,268600,0,39700,79400
85.483870967743,268600,0,39750,79500
85.483870967743,268600,0,39750,79500
85.59139784946343,268600,0,39800,79600
85.59139784946343,268600,0,39800,79600
85.69892473118387,268600,0,39850,79700
85.69892473118387,268600,0,39850,79700
85.8064516129043,268600,0,39900,79800
85.8064516129043,268600,0,39900,79800
85.91397849462473,268600,0,39950,79900
85.91397849462473,268600,0,39950,79900
86.02150537634516,268600,0,40000,80000
86.02150537634516,268600,0,40000,80000
86.12903225806559,268600,0,40050,80100
86.12903225806559,268600,0,40050,80100
86.23655913978602,268600,0,40100,80200
86.23655913978602,268600,0,40100,80200
86.34408602150646,268600,0,40150,80300
86.34408602150646,268600,0,40150,80300
86.45161290322689,268600,0,40200,80400
86.45161290322689,268600,0,40200,80400
86.55913978494732,268600,0,40250,80500
86.55913978494732,268600,0,40250,80500
86.66666666666775,268600,0,40300,80600
86.66666666666775,268600,0,40300,80600
86.77419354838818,268600,0,40350,80700
86.77419354838818,268600,0,40350,80700
86.88172043010862,268600,0,40400,80800
86.88172043010862,268600,0,40400,80800
86.98924731182905,268600,0,40450,80900
86.98924731182905,268600,0,40450,80900
87.09677419354948,268600,0,40500,81000
87.09677419354948,268600,0,40500,81000
87.20430107526991,268600,0,40550,81100
87.20430107526991,268600,0,40550,81100
87.31182795699034,268600,0,40600,81200
87.31182795699034,268600,0,40600,81200
87.41935483871077,268600,0,40650,81300
87.41935483871077,268600,0,40650,81300
87.5268817204312,268600,0,40700,81400
87.5268817204312,268600,0,40700,81400
87.63440860215164,268600,0,40750,81500
87.63440860215164,268600,0,40750,81500
87.74193548387207,268600,0,40800,81600
87.74193548387207,268600,0,40800,81600
87.8494623655925,268600,0,40850,81700
87.8494623655925,268600,0,40850,81700
87.95698924731293,268600,0,40900,81800
87.95698924731293,268600,0,40900,81800
88.06451612903336,268600,0,40950,81900
88.06451612903336,268600,0,40950,81900
88.1720430107538,268600,0,41000,82000
88.1720430107538,268600,0,41000,82000
88.27956989247423,268600,0,41050,82100
88.27956989247423,268600,0,41050,82100
88.38709677419466,268600,0,41100,82200
88.38709677419466,268600,0,41100,82200
88.49462365591509,268600,0,41150,82300
88.49462365591509,268600,0,41150,82300
88.60215053763552,268600,0,41200,82400
88.60215053763552,268600,0,41200,82400
88.70967741935596,268600,0,41250,82500
88.70967741935596,268600,0,41250,82500
88.81720430107639,268600,0,41300,82600
88.81720430107639,268600,0,41300,82600
88.92473118279682,268600,0,41350,82700
88.92473118279682,268600,0,41350,82700
89.03225806451725,268600,0,41400,82800
89.03225806451725,268600,0,41400,82800
89.13978494623768,268600,0,41450,82900
89.13978494623768,268600,0,41450,82900
89.24731182795811,268600,0,41500,83000
89.24731182795811,268600,0,41500,83000
89.35483870967855,268600,0,41550,83100
89.35483870967855,268600,0,41550,83100
89.46236559139898,268600,0,41600,83200
89.46236559139898,268600,0,41600,83200
89.56989247311941,268600,0,41650,83300
89.56989247311941,268600,0,41650,83300
89.67741935483984,268600,0,41700,83400
89.67741935483984,268600,0,41700,83400
89.78494623656027,268600,0,41750,83500
89.78494623656027,268600,0,41750,83500
89.8924731182807,268600,0,41800,83600
89.8924731182807,268600,0,41800,83600
90.00000000000114,268600,0,41850,83700
90.00000000000114,268600,0,41850,83700
90.10752688172157,268600,0,41900,83800
90.10752688172157,268600,0,41900,83800
90.215053763442,268600,0,41950,83900
90.215053763442,268600,0,41950,83900
90.32258064516243,268600,0,42000,84000
90.32258064516243,268600,0,42000,84000
90.43010752688286,268600,0,42050,84100
90.43010752688286,268600,0,42050,84100
90.5376344086033,268600,0,42100,84200
90.5376344086033,268600,0,42100,84200
90.64516129032373,268600,0,42150,84300
90.64516129032373,268600,0,42150,84300
90.75268817204416,268600,0,42200,84400
90.75268817204416,268600,0,42200,84400
90.86021505376459,268600,0,42250,84500
90.86021505376459,268600,0,42250,84500
90.96774193548502,268600,0,42300,84600
90.96774193548502,268600,0,42300,84600
91.07526881720545,268600,0,42350,84700
91.07526881720545,268600,0,42350,84700
91.18279569892589,268600,0,42400,84800
91.18279569892589,268600,0,42400,84800
91.29032258064632,268600,0,42450,84900
91.29032258064632,268600,0,42450,84900
91.39784946236675,268600,0,42500,85000
91.39784946236675,268600,0,42500,85000
91.50537634408718,268600,0,42550,85100
91.50537634408718,268600,0,42550,85100
91.61290322580761,268600,0,42600,85200
91.61290322580761,268600,0,42600,85200
91.72043010752805,268600,0,42650,85300
91.72043010752805,268600,0,42650,85300
91.82795698924848,268600,0,42700,85400
91.82795698924848,268600,0,42700,85400
91.93548387096891,268600,0,42750,85500
91.93548387096891,268600,0,42750,85500
92.04301075268934,268600,0,42800,85600
92.04301075268934,268600,0,42800,85600
92.15053763440977,268600,0,42850,85700
92.15053763440977,268600,0,42850,85700
92.2580645161302,268600,0,42900,85800
92.2580645161302,268600,0,42900,85800
92.36559139785064,268600,0,42950,85900
92.36559139785064,268600,0,42950,85900
92.47311827957107,268600,0,43000,86000
92.47311827957107,268600,0,43000,86000
92.5806451612915,268600,0,43050,86100
92.5806451612915,268600,0,43050,86100
92.68817204301193,268600,0,43100,86200
92.68817204301193,268600,0,43100,86200
92.79569892473236,268600,0,43150,86300
92.79569892473236,268600,0,43150,86300
92.9032258064528,268600,0,43200,86400
92.9032258064528,268600,0,43200,86400
93.01075268817323,268600,0,43250,86500
93.01075268817323,268600,0,43250,86500
93.11827956989366,268600,0,43300,86600
93.11827956989366,268600,0,43300,86600
93.22580645161409,268600,0,43350,86700
93.22580645161409,268600,0,43350,86700
93.33333333333452,268600,0,43400,86800
93.33333333333452,268600,0,43400,86800
93.44086021505495,268600,0,43450,86900
93.44086021505495,268600,0,43450,86900
93.54838709677539,268600,0,43500,87000
93.54838709677539,268600,0,43500,87000
93.65591397849582,268600,0,43550,87100
93.65591397849582,268600,0,43550,87100
93.76344086021625,268600,0,43600,87200
93.76344086021625,268600,0,43600,87200
93.87096774193668,268600,0,43650,87300
93.87096774193668,268600,0,43650,87300
93.97849462365711,268600,0,43700,87400
93.97849462365711,268600,0,43700,87400
94.08602150537754,268600,0,43750,87500
94.08602150537754,268600,0,43750,87500
94.19354838709798,268600,0,43800,87600
94.19354838709798,268600,0,43800,87600
94.30107526881841,268600,0,43850,87700
94.30107526881841,268600,0,43850,87700
94.40860215053884,268600,0,43900,87800
94.40860215053884,268600,0,43900,87800
94.51612903225927,268600,0,43950,87900
94.51612903225927,268600,0,43950,87900
94.6236559139797,268600,0,44000,88000
94.6236559139797,268600,0,44000,88000
94.73118279570014,268600,0,44050,88100
94.73118279570014,268600,0,44050,88100
94.83870967742057,268600,0,44100,88200
94.83870967742057,268600,0,44100,88200
94.946236559141,268600,0,44150,88300
94.946236559141,268600,0,44150,88300
95.05376344086143,268600,0,44200,88400
95.05376344086143,268600,0,44200,88400
95.16129032258186,268600,0,44250,88500
95.16129032258186,268600,0,44250,88500
95.2688172043023,268600,0,44300,88600
95.2688172043023,268600,0,44300,88600
95.37634408602273,268600,0,44350,88700
95.37634408602273,268600,0,44350,88700
95.48387096774316,268600,0,44400,88800
95.48387096774316,268600,0,44400,88800
95.59139784946359,268600,0,44450,88900
95.59139784946359,268600,0,44450,88900
95.69892473118402,268600,0,44500,89000
95.69892473118402,268600,0,44500,89000
95.80645161290445,268600,0,44550,89100
95.80645161290445,268600,0,44550,89100
95.91397849462489,268600,0,44600,89200
95.91397849462489,268600,0,44600,89200
96.02150537634532,268600,0,44650,89300
96.02150537634532,268600,0,44650,89300
96.12903225806575,268600,0,44700,89400
96.12903225806575,268600,0,44700,89400
96.23655913978618,268600,0,44750,89500
96.23655913978618,268600,0,44750,89500
96.34408602150661,268600,0,44800,89600
96.34408602150661,268600,0,44800,89600
96.45161290322704,268600,0,44850,89700
96.45161290322704,268600,0,44850,89700
96.55913978494748,268600,0,44900,89800
96.55913978494748,268600,0,44900,89800
96.66666666666791,268600,0,44950,89900
96.66666666666791,268600,0,44950,89900
96.77419354838834,268600,0,45000,90000
96.77419354838834,268600,0,45000,90000
96.88172043010877,268600,0,45050,90100
96.88172043010877,268600,0,45050,90100
96.9892473118292,268600,0,45100,90200
96.9892473118292,268600,0,45100,90200
97.09677419354963,268600,0,45150,90300
97.09677419354963,268600,0,45150,90300
97.20430107527007,268600,0,45200,90400
97.20430107527007,268600,0,45200,90400
97.3118279569905,268600,0,45250,90500
97.3118279569905,268600,0,45250,90500
97.41935483871093,268600,0,45300,90600
97.41935483871093,268600,0,45300,90600
97.52688172043136,268600,0,45350,90700
97.52688172043136,268600,0,45350,90700
97.6344086021518,268600,0,45400,90800
97.6344086021518,268600,0,45400,90800
97.74193548387223,268600,0,45450,90900
97.74193548387223,268600,0,45450,90900
97.84946236559266,268600,0,45500,91000
97.84946236559266,268600,0,45500,91000
97.95698924731309,268600,0,45550,91100
97.95698924731309,268600,0,45550,91100
98.06451612903352,268600,0,45600,91200
98.06451612903352,268600,0,45600,91200
98.17204301075395,268600,0,45650,91300
98.17204301075395,268600,0,45650,91300
98.27956989247438,268600,0,45700,91400
98.27956989247438,268600,0,45700,91400
98.38709677419482,268600,0,45750,91500
98.38709677419482,268600,0,45750,91500
98.49462365591525,268600,0,45800,91600
98.49462365591525,268600,0,45800,91600
98.60215053763568,268600,0,45850,91700
98.60215053763568,268600,0,45850,91700
98.70967741935611,268600,0,45900,91800
98.70967741935611,268600,0,45900,91800
98.81720430107654,268600,0,45950,91900
98.81720430107654,268600,0,45950,91900
98.92473118279698,268600,0,46000,92000
98.92473118279698,268600,0,46000,92000
99.0322580645174,268600,0,46050,92100
99.0322580645174,268600,0,46050,92100
99.13978494623784,268600,0,46100,92200
99.13978494623784,268600,0,46100,92200
99.24731182795827,268600,0,46150,92300
99.24731182795827,268600,0,46150,92300
99.3548387096787,268600,0,46200,92400
99.3548387096787,268600,0,46200,92400
99.46236559139913,268600,0,46250,92500
99.46236559139913,268600,0,46250,92500
99.56989247311957,268600,0,46300,92600
99.56989247311957,268600,0,46300,92600
99.67741935484,268600,0,46350,92700
99.67741935484,268600,0,46350,92700
99.78494623656043,268600,0,46400,92800
99.78494623656043,268600,0,46400,92800
99.89247311828086,268600,0,46450,92900
99.89247311828086,268600,0,46450,92900
100.0000000000013,268600,0,46500,93000
100.0000000000013,268600,0,46500,93000
100.10752688172172,268600,0,46550,93100
100.10752688172172,268600,0,46550,93100
100.21505376344216,268600,0,46600,93200
100.21505376344216,268600,0,46600,93200
100.32258064516259,268600,0,46650,93300
100.32258064516259,268600,0,46650,93300
100.43010752688302,268600,0,46700,93400
100.43010752688302,268600,0,46700,93400
100.53763440860345,268600,0,46750,93500
100.53763440860345,268600,0,46750,93500
100.64516129032388,268600,0,46800,93600
100.64516129032388,268600,0,46800,93600
100.75268817204432,268600,0,46850,93700
100.75268817204432,268600,0,46850,93700
100.86021505376475,268600,0,46900,93800
100.86021505376475,268600,0,46900,93800
100.96774193548518,268600,0,46950,93900
100.96774193548518,268600,0,46950,93900
101.07526881720561,268600,0,47000,94000
101.07526881720561,268600,0,47000,94000
101.18279569892604,268600,0,47050,94100
101.18279569892604,268600,0,47050,94100
101.29032258064647,268600,0,47100,94200
101.29032258064647,268600,0,47100,94200
101.3978494623669,268600,0,47150,94300
101.3978494623669,268600,0,47150,94300
101.50537634408734,268600,0,47200,94400
101.50537634408734,268600,0,47200,94400
101.61290322580777,268600,0,47250,94500
101.61290322580777,268600,0,47250,94500
101.7204301075282,268600,0,47300,94600
101.7204301075282,268600,0,47300,94600
101.82795698924863,268600,0,47350,94700
101.82795698924863,268600,0,47350,94700
101.93548387096907,268600,0,47400,94800
101.93548387096907,268600,0,47400,94800
102.0430107526895,268600,0,47450,94900
102.0430107526895,268600,0,47450,94900
102.15053763440993,268600,0,47500,95000
102.15053763440993,268600,0,47500,95000
102.25806451613036,268600,0,47550,95100
102.25806451613036,268600,0,47550,95100
102.36559139785079,268600,0,47600,95200
102.36559139785079,268600,0,47600,95200
102.47311827957122,268600,0,47650,95300
102.47311827957122,268600,0,47650,95300
102.58064516129166,268600,0,47700,95400
102.58064516129166,268600,0,47700,95400
102.68817204301209,268600,0,47750,95500
102.68817204301209,268600,0,47750,95500
102.79569892473252,268600,0,47800,95600
102.79569892473252,268600,0,47800,95600
102.90322580645295,268600,0,47850,95700
102.90322580645295,268600,0,47850,95700
103.01075268817338,268600,0,47900,95800
103.01075268817338,268600,0,47900,95800
103.11827956989382,268600,0,47950,95900
103.11827956989382,268600,0,47950,95900
103.22580645161425,268600,0,48000,96000
103.22580645161425,268600,0,48000,96000
103.33333333333468,268600,0,48050,96100
103.33333333333468,268600,0,48050,96100
103.44086021505511,268600,0,48100,96200
103.44086021505511,268600,0,48100,96200
103.54838709677554,268600,0,48150,96300
103.54838709677554,268600,0,48150,96300
103.65591397849597,268600,0,48200,96400
103.65591397849597,268600,0,48200,96400
103.7634408602164,268600,0,48250,96500
103.7634408602164,268600,0,48250,96500
103.87096774193684,268600,0,48300,96600
103.87096774193684,268600,0,48300,96600
103.97849462365727,268600,0,48350,96700
103.97849462365727,268600,0,48350,96700
104.0860215053777,268600,0,48400,96800
104.0860215053777,268600,0,48400,96800
104.19354838709813,268600,0,48450,96900
104.19354838709813,268600,0,48450,96900
104.30107526881856,268600,0,48500,97000
104.30107526881856,268600,0,48500,97000
104.408602150539,268600,0,48550,97100
104.408602150539,268600,0,48550,97100
104.51612903225943,268600,0,48600,97200
104.51612903225943,268600,0,48600,97200
104.62365591397986,268600,0,48650,97300
104.62365591397986,268600,0,48650,97300
104.73118279570029,268600,0,48700,97400
104.73118279570029,268600,0,48700,97400
104.83870967742072,268600,0,48750,97500
104.83870967742072,268600,0,48750,97500
104.94623655914116,268600,0,48800,97600
104.94623655914116,268600,0,48800,97600
105.05376344086159,268600,0,48850,97700
105.05376344086159,268600,0,48850,97700
105.16129032258202,268600,0,48900,97800
105.16129032258202,268600,0,48900,97800
105.26881720430245,268600,0,48950,97900
105.26881720430245,268600,0,48950,97900
105.37634408602288,268600,0,49000,98000
105.37634408602288,268600,0,49000,98000
105.48387096774331,268600,0,49050,98100
105.48387096774331,268600,0,49050,98100
105.59139784946375,268600,0,49100,98200
105.59139784946375,268600,0,49100,98200
105.69892473118418,268600,0,49150,98300
105.69892473118418,268600,0,49150,98300
105.80645161290461,268600,0,49200,98400
105.80645161290461,268600,0,49200,98400
105.91397849462504,268600,0,49250,98500
105.91397849462504,268600,0,49250,98500
106.02150537634547,268600,0,49300,98600
106.02150537634547,268600,0,49300,98600
106.1290322580659,268600,0,49350,98700
106.1290322580659,268600,0,49350,98700
106.23655913978634,268600,0,49400,98800
106.23655913978634,268600,0,49400,98800
106.34408602150677,268600,0,49450,98900
106.34408602150677,268600,0,49450,98900
106.4516129032272,268600,0,49500,99000
106.4516129032272,268600,0,49500,99000
106.55913978494763,268600,0,49550,99100
106.55913978494763,268600,0,49550,99100
106.66666666666806,268600,0,49600,99200
106.66666666666806,268600,0,49600,99200
106.7741935483885,268600,0,49650,99300
106.7741935483885,268600,0,49650,99300
106.88172043010893,268600,0,49700,99400
106.88172043010893,268600,0,49700,99400
106.98924731182936,268600,0,49750,99500
106.98924731182936,268600,0,49750,99500
107.09677419354979,268600,0,49800,99600
107.09677419354979,268600,0,49800,99600
107.20430107527022,268600,0,49850,99700
107.20430107527022,268600,0,49850,99700
107.31182795699065,268600,0,49900,99800
107.31182795699065,268600,0,49900,99800
107.41935483871109,268600,0,49950,99900
107.41935483871109,268600,0,49950,99900
107.52688172043152,268600,0,50000,100000
182.5268817204315,268600,0,50000,100000
182.5372724103733,268600,50,50050,100050
182.5372724103733,268600,50,50050,100050
182.5476631003151,268600,100,50100,100100
182.5476631003151,268600,100,50100,100100
182.5580537902569,268600,150,50150,100150
182.5580537902569,268600,150,50150,100150
182.5684444801987,268600,200,50200,100200
182.5684444801987,268600,200,50200,100200
182.5788351701405,268600,250,50250,100250
182.5788351701405,268600,250,50250,100250
182.5892258600823,268600,300,50300,100300
182.5892258600823,268600,300,50300,100300
182.5996165500241,268600,350,50350,100350
182.5996165500241,268600,350,50350,100350
182.6100072399659,268600,400,50400,100400
182.6100072399659,268600,400,50400,100400
182.6203979299077,268600,450,50450,100450
182.6203979299077,268600,450,50450,100450
182.6307886198495,268600,500,50500,100500
182.6307886198495,268600,500,50500,100500
182.6411793097913,268600,550,50550,100550
182.6411793097913,268600,550,50550,100550
182.6515699997331,268600,600,50600,100600
182.6515699997331,268600,600,50600,100600
182.6619606896749,268600,650,50650,100650
182.6619606896749,268600,650,50650,100650
182.6723513796167,268600,700,50700,100700
182.6723513796167,268600,700,50700,100700
182.68274206955851,268600,750,50750,100750
182.68274206955851,268600,750,50750,100750
182.69313275950032,268600,800,50800,100800
182.69313275950032,268600,800,50800,100800
182.70352344944212,268600,850,50850,100850
182.70352344944212,268600,850,50850,100850
182.71391413938392,268600,900,50900,100900
182.71391413938392,268600,900,50900,100900
182.72430482932572,268600,950,50950,100950
182.72430482932572,268600,950,50950,100950
182.73469551926752,268600,1000,51000,101000
182.73469551926752,268600,1000,51000,101000
182.74508620920932,268600,1050,51050,101050
182.74508620920932,268600,1050,51050,101050
182.75547689915112,268600,1100,51100,101100
182.75547689915112,268600,1100,51100,101100
182.76586758909292,268600,1150,51150,101150
182.76586758909292,268600,1150,51150,101150
182.77625827903472,268600,1200,51200,101200
182.77625827903472,268600,1200,51200,101200
182.78664896897652,268600,1250,51250,101250
182.78664896897652,268600,1250,51250,101250
182.79703965891832,268600,1300,51300,101300
182.79703965891832,268600,1300,51300,101300
182.80743034886012,268600,1350,51350,101350
182.80743034886012,268600,1350,51350,101350
182.81782103880192,268600,1400,51400,101400
182.81782103880192,268600,1400,51400,101400
182.82821172874372,268600,1450,51450,101450
182.82821172874372,268600,1450,51450,101450
182.83860241868553,268600,1500,51500,101500
182.83860241868553,268600,1500,51500,101500
182.84899310862733,268600,1550,51550,101550
182.84899310862733,268600,1550,51550,101550
182.85938379856913,268600,1600,51600,101600
182.85938379856913,268600,1600,51600,101600
182.86977448851093,268600,1650,51650,101650
182.86977448851093,268600,1650,51650,101650
182.88016517845273,268600,1700,51700,101700
182.88016517845273,268600,1700,51700,101700
182.89055586839453,268600,1750,51750,101750
182.89055586839453,268600,1750,51750,101750
182.90094655833633,268600,1800,51800,101800
182.90094655833633,268600,1800,51800,101800
182.91133724827813,268600,1850,51850,101850
182.91133724827813,268600,1850,51850,101850
182.92172793821993,268600,1900,51900,101900
182.92172793821993,268600,1900,51900,101900
182.93211862816173,268600,1950,51950,101950
182.93211862816173,268600,1950,51950,101950
182.94250931810353,268600,2000,52000,102000
182.94250931810353,268600,2000,52000,102000
182.95290000804533,268600,2050,52050,102050
182.95290000804533,268600,2050,52050,102050
182.96329069798713,268600,2100,52100,102100
182.96329069798713,268600,2100,52100,102100
182.97368138792893,268600,2150,52150,102150
182.97368138792893,268600,2150,52150,102150
182.98407207787074,268600,2200,52200,102200
182.98407207787074,268600,2200,52200,102200
182.99446276781254,268600,2250,52250,102250
182.99446276781254,268600,2250,52250,102250
183.00485345775434,268600,2300,52300,102300
183.00485345775434,268600,2300,52300,102300
183.01524414769614,268600,2350,52350,102350
183.01524414769614,268600,2350,52350,102350
183.02563483763794,268600,2400,52400,102400
183.02563483763794,268600,2400,52400,102400
183.03602552757974,268600,2450,52450,102450
183.03602552757974,268600,2450,52450,102450
183.04641621752154,268600,2500,52500,102500
183.04641621752154,268600,2500,52500,102500
183.05680690746334,268600,2550,52550,102550
183.05680690746334,268600,2550,52550,102550
183.06719759740514,268600,2600,52600,102600
183.06719759740514,268600,2600,52600,102600
183.07758828734694,268600,2650,52650,102650
183.07758828734694,268600,2650,52650,102650
183.08797897728874,268600,2700,52700,102700
183.08797897728874,268600,2700,52700,102700
183.09836966723054,268600,2750,52750,102750
183.09836966723054,268600,2750,52750,102750
183.10876035717234,268600,2800,52800,102800
183.10876035717234,268600,2800,52800,102800
183.11915104711414,268600,2850,52850,102850
183.11915104711414,268600,2850,52850,102850
183.12954173705594,268600,2900,52900,102900
183.12954173705594,268600,2900,52900,102900
183.13993242699775,268600,2950,52950,102950
183.13993242699775,268600,2950,52950,102950
183.15032311693955,268600,3000,53000,103000
183.15032311693955,268600,3000,53000,103000
183.16071380688135,268600,3050,53050,103050
183.16071380688135,268600,3050,53050,103050
183.17110449682315,268600,3100,53100,103100
183.17110449682315,268600,3100,53100,103100
183.18149518676495,268600,3150,53150,103150
183.18149518676495,268600,3150,53150,103150
183.19188587670675,268600,3200,53200,103200
183.19188587670675,268600,3200,53200,103200
183.20227656664855,268600,3250,53250,103250
183.20227656664855,268600,3250,53250,103250
183.21266725659035,268600,3300,53300,103300
183.21266725659035,268600,3300,53300,103300
183.22305794653215,268600,3350,53350,103350
183.22305794653215,268600,3350,53350,103350
183.23344863647395,268600,3400,53400,103400
183.23344863647395,268600,3400,53400,103400
183.24383932641575,268600,3450,53450,103450
183.24383932641575,268600,3450,53450,103450
183.25423001635755,268600,3500,53500,103500
183.25423001635755,268600,3500,53500,103500
183.26462070629935,268600,3550,53550,103550
183.26462070629935,268600,3550,53550,103550
183.27501139624115,268600,3600,53600,103600
183.27501139624115,268600,3600,53600,103600
183.28540208618296,268600,3650,53650,103650
183.28540208618296,268600,3650,53650,103650
183.29579277612476,268600,3700,53700,103700
183.29579277612476,268600,3700,53700,103700
183.30618346606656,268600,3750,53750,103750
183.30618346606656,268600,3750,53750,103750
183.31657415600836,268600,3800,53800,103800
183.31657415600836,268600,3800,53800,103800
183.32696484595016,268600,3850,53850,103850
183.32696484595016,268600,3850,53850,103850
183.33735553589196,268600,3900,53900,103900
183.33735553589196,268600,3900,53900,103900
183.34774622583376,268600,3950,53950,103950
183.34774622583376,268600,3950,53950,103950
183.35813691577556,268600,4000,54000,104000
183.35813691577556,268600,4000,54000,104000
183.36852760571736,268600,4050,54050,104050
183.36852760571736,268600,4050,54050,104050
183.37891829565916,268600,4100,54100,104100
183.37891829565916,268600,4100,54100,104100
183.38930898560096,268600,4150,54150,104150
183.38930898560096,268600,4150,54150,104150
183.39969967554276,268600,4200,54200,104200
183.39969967554276,268600,4200,54200,104200
183.41009036548456,268600,4250,54250,104250
183.41009036548456,268600,4250,54250,104250
183.42048105542636,268600,4300,54300,104300
183.42048105542636,268600,4300,54300,104300
183.43087174536817,268600,4350,54350,104350
183.43087174536817,268600,4350,54350,104350
183.44126243530997,268600,4400,54400,104400
183.44126243530997,268600,4400,54400,104400
183.45165312525177,268600,4450,54450,104450
183.45165312525177,268600,4450,54450,104450
183.46204381519357,268600,4500,54500,104500
183.46204381519357,268600,4500,54500,104500
183.47243450513537,268600,4550,54550,104550
183.47243450513537,268600,4550,54550,104550
183.48282519507717,268600,4600,54600,104600
183.48282519507717,268600,4600,54600,104600
183.49321588501897,268600,4650,54650,104650
183.49321588501897,268600,4650,54650,104650
183.50360657496077,268600,4700,54700,104700
183.50360657496077,268600,4700,54700,104700
183.51399726490257,268600,4750,54750,104750
183.51399726490257,268600,4750,54750,104750
183.52438795484437,268600,4800,54800,104800
183.52438795484437,268600,4800,54800,104800
183.53477864478617,268600,4850,54850,104850
183.53477864478617,268600,4850,54850,104850
183.54516933472797,268600,4900,54900,104900
183.54516933472797,268600,4900,54900,104900
183.55556002466977,268600,4950,54950,104950
183.55556002466977,268600,4950,54950,104950
183.56595071461157,268600,5000,55000,105000
183.56595071461157,268600,5000,55000,105000
183.57634140455338,268600,5050,55050,105050
183.57634140455338,268600,5050,55050,105050
183.58673209449518,268600,5100,55100,105100
183.58673209449518,268600,5100,55100,105100
183.59712278443698,268600,5150,55150,105150
183.59712278443698,268600,5150,55150,105150
183.60751347437878,268600,5200,55200,105200
183.60751347437878,268600,5200,55200,105200
183.61790416432058,268600,5250,55250,105250
183.61790416432058,268600,5250,55250,105250
183.62829485426238,268600,5300,55300,105300
183.62829485426238,268600,5300,55300,105300
183.63868554420418,268600,5350,55350,105350
183.63868554420418,268600,5350,55350,105350
183.64907623414598,268600,5400,55400,105400
183.64907623414598,268600,5400,55400,105400
183.65946692408778,268600,5450,55450,105450
183.65946692408778,268600,5450,55450,105450
183.66985761402958,268600,5500,55500,105500
183.66985761402958,268600,5500,55500,105500
183.68024830397138,268600,5550,55550,105550
183.68024830397138,268600,5550,55550,105550
183.69063899391318,268600,5600,55600,105600
183.69063899391318,268600,5600,55600,105600
183.70102968385498,268600,5650,55650,105650
183.70102968385498,268600,5650,55650,105650
183.71142037379678,268600,5700,55700,105700
183.71142037379678,268600,5700,55700,105700
183.72181106373858,268600,5750,55750,105750
183.72181106373858,268600,5750,55750,105750
183.73220175368039,268600,5800,55800,105800
183.73220175368039,268600,5800,55800,105800
183.7425924436222,268600,5850,55850,105850
183.7425924436222,268600,5850,55850,105850
183.752983133564,268600,5900,55900,105900
183.752983133564,268600,5900,55900,105900
183.7633738235058,268600,5950,55950,105950
183.7633738235058,268600,5950,55950,105950
183.7737645134476,268600,6000,56000,106000
183.7737645134476,268600,6000,56000,106000
183.7841552033894,268600,6050,56050,106050
183.7841552033894,268600,6050,56050,106050
183.7945458933312,268600,6100,56100,106100
183.7945458933312,268600,6100,56100,106100
183.804936583273,268600,6150,56150,106150
183.804936583273,268600,6150,56150,106150
183.8153272732148,268600,6200,56200,106200
183.8153272732148,268600,6200,56200,106200
183.8257179631566,268600,6250,56250,106250
183.8257179631566,268600,6250,56250,106250
183.8361086530984,268600,6300,56300,106300
183.8361086530984,268600,6300,56300,106300
183.8464993430402,268600,6350,56350,106350
183.8464993430402,268600,6350,56350,106350
183.856890032982,268600,6400,56400,106400
183.856890032982,268600,6400,56400,106400
183.8672807229238,268600,6450,56450,106450
183.8672807229238,268600,6450,56450,106450
183.8776714128656,268600,6500,56500,106500
183.8776714128656,268600,6500,56500,106500
183.8880621028074,268600,6550,56550,106550
183.8880621028074,268600,6550,56550,106550
183.8984527927492,268600,6600,56600,106600
183.8984527927492,268600,6600,56600,106600
183.908843482691,268600,6650,56650,106650
183.908843482691,268600,6650,56650,106650
183.9192341726328,268600,6700,56700,106700
183.9192341726328,268600,6700,56700,106700
183.9296248625746,268600,6750,56750,106750
183.9296248625746,268600,6750,56750,106750
183.9400155525164,268600,6800,56800,106800
183.9400155525164,268600,6800,56800,106800
183.9504062424582,268600,6850,56850,106850
183.9504062424582,268600,6850,56850,106850
183.9607969324,268600,6900,56900,106900
183.9607969324,268600,6900,56900,106900
183.9711876223418,268600,6950,56950,106950
183.9711876223418,268600,6950,56950,106950
183.9815783122836,268600,7000,57000,107000
183.9815783122836,268600,7000,57000,107000
183.9919690022254,268600,7050,57050,107050
183.9919690022254,268600,7050,57050,107050
184.0023596921672,268600,7100,57100,107100
184.0023596921672,268600,7100,57100,107100
184.012750382109,268600,7150,57150,107150
184.012750382109,268600,7150,57150,107150
184.0231410720508,268600,7200,57200,107200
184.0231410720508,268600,7200,57200,107200
184.0335317619926,268600,7250,57250,107250
184.0335317619926,268600,7250,57250,107250
184.0439224519344,268600,7300,57300,107300
184.0439224519344,268600,7300,57300,107300
184.0543131418762,268600,7350,57350,107350
184.0543131418762,268600,7350,57350,107350
184.064703831818,268600,7400,57400,107400
184.064703831818,268600,7400,57400,107400
184.0750945217598,268600,7450,57450,107450
184.0750945217598,268600,7450,57450,107450
184.0854852117016,268600,7500,57500,107500
184.0854852117016,268600,7500,57500,107500
184.0958759016434,268600,7550,57550,107550
184.0958759016434,268600,7550,57550,107550
184.1062665915852,268600,7600,57600,107600
184.1062665915852,268600,7600,57600,107600
184.116657281527,268600,7650,57650,107650
184.116657281527,268600,7650,57650,107650
184.1270479714688,268600,7700,57700,107700
184.1270479714688,268600,7700,57700,107700
184.1374386614106,268600,7750,57750,107750
184.1374386614106,268600,7750,57750,107750
184.1478293513524,268600,7800,57800,107800
184.1478293513524,268600,7800,57800,107800
184.15822004129421,268600,7850,57850,107850
184.15822004129421,268600,7850,57850,107850
184.16861073123601,268600,7900,57900,107900
184.16861073123601,268600,7900,57900,107900
184.17900142117782,268600,7950,57950,107950
184.17900142117782,268600,7950,57950,107950
184.18939211111962,268600,8000,58000,108000
184.18939211111962,268600,8000,58000,108000
184.19978280106142,268600,8050,58050,108050
184.19978280106142,268600,8050,58050,108050
184.21017349100322,268600,8100,58100,108100
184.21017349100322,268600,8100,58100,108100
184.22056418094502,268600,8150,58150,108150
184.22056418094502,268600,8150,58150,108150
184.23095487088682,268600,8200,58200,108200
184.23095487088682,268600,8200,58200,108200
184.24134556082862,268600,8250,58250,108250
184.24134556082862,268600,8250,58250,108250
184.25173625077042,268600,8300,58300,108300
184.25173625077042,268600,8300,58300,108300
184.26212694071222,268600,8350,58350,108350
184.26212694071222,268600,8350,58350,108350
184.27251763065402,268600,8400,58400,108400
184.27251763065402,268600,8400,58400,108400
184.28290832059582,268600,8450,58450,108450
184.28290832059582,268600,8450,58450,108450
184.29329901053762,268600,8500,58500,108500
184.29329901053762,268600,8500,58500,108500
184.30368970047942,268600,8550,58550,108550
184.30368970047942,268600,8550,58550,108550
184.31408039042122,268600,8600,58600,108600
184.31408039042122,268600,8600,58600,108600
184.32447108036303,268600,8650,58650,108650
184.32447108036303,268600,8650,58650,108650
184.33486177030483,268600,8700,58700,108700
184.33486177030483,268600,8700,58700,108700
184.34525246024663,268600,8750,58750,108750
184.34525246024663,268600,8750,58750,108750
184.35564315018843,268600,8800,58800,108800
184.35564315018843,268600,8800,58800,108800
184.36603384013023,268600,8850,58850,108850
184.36603384013023,268600,8850,58850,108850
184.37642453007203,268600,8900,58900,108900
184.37642453007203,268600,8900,58900,108900
184.38681522001383,268600,8950,58950,108950
184.38681522001383,268600,8950,58950,108950
184.39720590995563,268600,9000,59000,109000
184.39720590995563,268600,9000,59000,109000
184.40759659989743,268600,9050,59050,109050
184.40759659989743,268600,9050,59050,109050
184.41798728983923,268600,9100,59100,109100
184.41798728983923,268600,9100,59100,109100
184.42837797978103,268600,9150,59150,109150
184.42837797978103,268600,9150,59150,109150
184.43876866972283,268600,9200,59200,109200
184.43876866972283,268600,9200,59200,109200
184.44915935966463,268600,9250,59250,109250
184.44915935966463,268600,9250,59250,109250
184.45955004960643,268600,9300,59300,109300
184.45955004960643,268600,9300,59300,109300
184.46994073954824,268600,9350,59350,109350
184.46994073954824,268600,9350,59350,109350
184.48033142949004,268600,9400,59400,109400
184.48033142949004,268600,9400,59400,109400
184.49072211943184,268600,9450,59450,109450
184.49072211943184,268600,9450,59450,109450
184.50111280937364,268600,9500,59500,109500
184.50111280937364,268600,9500,59500,109500
184.51150349931544,268600,9550,59550,109550
184.51150349931544,268600,9550,59550,109550
184.52189418925724,268600,9600,59600,109600
184.52189418925724,268600,9600,59600,109600
184.53228487919904,268600,9650,59650,109650
184.53228487919904,268600,9650,59650,109650
184.54267556914084,268600,9700,59700,109700
184.54267556914084,268600,9700,59700,109700
184.55306625908264,268600,9750,59750,109750
184.55306625908264,268600,9750,59750,109750
184.56345694902444,268600,9800,59800,109800
184.56345694902444,268600,9800,59800,109800
184.57384763896624,268600,9850,59850,109850
184.57384763896624,268600,9850,59850,109850
184.58423832890804,268600,9900,59900,109900
184.58423832890804,268600,9900,59900,109900
184.59462901884984,268600,9950,59950,109950
184.59462901884984,268600,9950,59950,109950
184.60501970879164,268600,10000,60000,110000
184.60501970879164,268600,10000,60000,110000
184.61541039873345,268600,10050,60050,110050
184.61541039873345,268600,10050,60050,110050
184.62580108867525,268600,10100,60100,110100
184.62580108867525,268600,10100,60100,110100
184.63619177861705,268600,10150,60150,110150
184.63619177861705,268600,10150,60150,110150
184.64658246855885,268600,10200,60200,110200
184.64658246855885,268600,10200,60200,110200
184.65697315850065,268600,10250,60250,110250
184.65697315850065,268600,10250,60250,110250
184.66736384844245,268600,10300,60300,110300
184.66736384844245,268600,10300,60300,110300
184.67775453838425,268600,10350,60350,110350
184.67775453838425,268600,10350,60350,110350
184.68814522832605,268600,10400,60400,110400
184.68814522832605,268600,10400,60400,110400
184.69853591826785,268600,10450,60450,110450
184.69853591826785,268600,10450,60450,110450
184.70892660820965,268600,10500,60500,110500
184.70892660820965,268600,10500,60500,110500
184.71931729815145,268600,10550,60550,110550
184.71931729815145,268600,10550,60550,110550
184.72970798809325,268600,10600,60600,110600
184.72970798809325,268600,10600,60600,110600
184.74009867803505,268600,10650,60650,110650
184.74009867803505,268600,10650,60650,110650
184.75048936797685,268600,10700,60700,110700
184.75048936797685,268600,10700,60700,110700
184.76088005791865,268600,10750,60750,110750
184.76088005791865,268600,10750,60750,110750
184.77127074786046,268600,10800,60800,110800
184.77127074786046,268600,10800,60800,110800
184.78166143780226,268600,10850,60850,110850
184.78166143780226,268600,10850,60850,110850
184.79205212774406,268600,10900,60900,110900
184.79205212774406,268600,10900,60900,110900
184.80244281768586,268600,10950,60950,110950
184.80244281768586,268600,10950,60950,110950
184.81283350762766,268600,11000,61000,111000
184.81283350762766,268600,11000,61000,111000
184.82322419756946,268600,11050,61050,111050
184.82322419756946,268600,11050,61050,111050
184.83361488751126,268600,11100,61100,111100
184.83361488751126,268600,11100,61100,111100
184.84400557745306,268600,11150,61150,111150
184.84400557745306,268600,11150,61150,111150
184.85439626739486,268600,11200,61200,111200
184.85439626739486,268600,11200,61200,111200
184.86478695733666,268600,11250,61250,111250
184.86478695733666,268600,11250,61250,111250
184.87517764727846,268600,11300,61300,111300
184.87517764727846,268600,11300,61300,111300
184.88556833722026,268600,11350,61350,111350
184.88556833722026,268600,11350,61350,111350
184.89595902716206,268600,11400,61400,111400
184.89595902716206,268600,11400,61400,111400
184.90634971710386,268600,11450,61450,111450
184.90634971710386,268600,11450,61450,111450
184.91674040704567,268600,11500,61500,111500
184.91674040704567,268600,11500,61500,111500
184.92713109698747,268600,11550,61550,111550
184.92713109698747,268600,11550,61550,111550
184.93752178692927,268600,11600,61600,111600
184.93752178692927,268600,11600,61600,111600
184.94791247687107,268600,11650,61650,111650
184.94791247687107,268600,11650,61650,111650
184.95830316681287,268600,11700,61700,111700
184.95830316681287,268600,11700,61700,111700
184.96869385675467,268600,11750,61750,111750
184.96869385675467,268600,11750,61750,111750
184.97908454669647,268600,11800,61800,111800
184.97908454669647,268600,11800,61800,111800
184.98947523663827,268600,11850,61850,111850
184.98947523663827,268600,11850,61850,111850
184.99986592658007,268600,11900,61900,111900
184.99986592658007,268600,11900,61900,111900
185.01025661652187,268600,11950,61950,111950
185.01025661652187,268600,11950,61950,111950
185.02064730646367,268600,12000,62000,112000
185.02064730646367,268600,12000,62000,112000
185.03103799640547,268600,12050,62050,112050
185.03103799640547,268600,12050,62050,112050
185.04142868634727,268600,12100,62100,112100
185.04142868634727,268600,12100,62100,112100
185.05181937628907,268600,12150,62150,112150
185.05181937628907,268600,12150,62150,112150
185.06221006623088,268600,12200,62200,112200
185.06221006623088,268600,12200,62200,112200
185.07260075617268,268600,12250,62250,112250
185.07260075617268,268600,12250,62250,112250
185.08299144611448,268600,12300,62300,112300
185.08299144611448,268600,12300,62300,112300
185.09338213605628,268600,12350,62350,112350
185.09338213605628,268600,12350,62350,112350
185.10377282599808,268600,12400,62400,112400
185.10377282599808,268600,12400,62400,112400
185.11416351593988,268600,12450,62450,112450
185.11416351593988,268600,12450,62450,112450
185.12455420588168,268600,12500,62500,112500
185.12455420588168,268600,12500,62500,112500
185.13494489582348,268600,12550,62550,112550
185.13494489582348,268600,12550,62550,112550
185.14533558576528,268600,12600,62600,112600
185.14533558576528,268600,12600,62600,112600
185.15572627570708,268600,12650,62650,112650
185.15572627570708,268600,12650,62650,112650
185.16611696564888,268600,12700,62700,112700
185.16611696564888,268600,12700,62700,112700
185.17650765559068,268600,12750,62750,112750
185.17650765559068,268600,12750,62750,112750
185.18689834553248,268600,12800,62800,112800
185.18689834553248,268600,12800,62800,112800
185.19728903547428,268600,12850,62850,112850
185.19728903547428,268600,12850,62850,112850
185.20767972541609,268600,12900,62900,112900
185.20767972541609,268600,12900,62900,112900
185.2180704153579,268600,12950,62950,112950
185.2180704153579,268600,12950,62950,112950
185.2284611052997,268600,13000,63000,113000
185.2284611052997,268600,13000,63000,113000
185.2388517952415,268600,13050,63050,113050
185.2388517952415,268600,13050,63050,113050
185.2492424851833,268600,13100,63100,113100
185.2492424851833,268600,13100,63100,113100
185.2596331751251,268600,13150,63150,113150
185.2596331751251,268600,13150,63150,113150
185.2700238650669,268600,13200,63200,113200
185.2700238650669,268600,13200,63200,113200
185.2804145550087,268600,13250,63250,113250
185.2804145550087,268600,13250,63250,113250
185.2908052449505,268600,13300,63300,113300
185.2908052449505,268600,13300,63300,113300
185.3011959348923,268600,13350,63350,113350
185.3011959348923,268600,13350,63350,113350
185.3115866248341,268600,13400,63400,113400
185.3115866248341,268600,13400,63400,113400
185.3219773147759,268600,13450,63450,113450
185.3219773147759,268600,13450,63450,113450
185.3323680047177,268600,13500,63500,113500
185.3323680047177,268600,13500,63500,113500
185.3427586946595,268600,13550,63550,113550
185.3427586946595,268600,13550,63550,113550
185.3531493846013,268600,13600,63600,113600
185.3531493846013,268600,13600,63600,113600
185.3635400745431,268600,13650,63650,113650
185.3635400745431,268600,13650,63650,113650
185.3739307644849,268600,13700,63700,113700
185.3739307644849,268600,13700,63700,113700
185.3843214544267,268600,13750,63750,113750
185.3843214544267,268600,13750,63750,113750
185.3947121443685,268600,13800,63800,113800
185.3947121443685,268600,13800,63800,113800
185.4051028343103,268600,13850,63850,113850
185.4051028343103,268600,13850,63850,113850
185.4154935242521,268600,13900,63900,113900
185.4154935242521,268600,13900,63900,113900
185.4258842141939,268600,13950,63950,113950
185.4258842141939,268600,13950,63950,113950
185.4362749041357,268600,14000,64000,114000
185.4362749041357,268600,14000,64000,114000
185.4466655940775,268600,14050,64050,114050
185.4466655940775,268600,14050,64050,114050
185.4570562840193,268600,14100,64100,114100
185.4570562840193,268600,14100,64100,114100
185.4674469739611,268600,14150,64150,114150
185.4674469739611,268600,14150,64150,114150
185.4778376639029,268600,14200,64200,114200
185.4778376639029,268600,14200,64200,114200
185.4882283538447,268600,14250,64250,114250
185.4882283538447,268600,14250,64250,114250
185.4986190437865,268600,14300,64300,114300
185.4986190437865,268600,14300,64300,114300
185.5090097337283,268600,14350,64350,114350
185.5090097337283,268600,14350,64350,114350
185.5194004236701,268600,14400,64400,114400
185.5194004236701,268600,14400,64400,114400
185.5297911136119,268600,14450,64450,114450
185.5297911136119,268600,14450,64450,114450
185.5401818035537,268600,14500,64500,114500
185.5401818035537,268600,14500,64500,114500
185.5505724934955,268600,14550,64550,114550
185.5505724934955,268600,14550,64550,114550
185.5609631834373,268600,14600,64600,114600
185.5609631834373,268600,14600,64600,114600
185.5713538733791,268600,14650,64650,114650
185.5713538733791,268600,14650,64650,114650
185.5817445633209,268600,14700,64700,114700
185.5817445633209,268600,14700,64700,114700
185.5921352532627,268600,14750,64750,114750
185.5921352532627,268600,14750,64750,114750
185.6025259432045,268600,14800,64800,114800
185.6025259432045,268600,14800,64800,114800
185.6129166331463,268600,14850,64850,114850
185.6129166331463,268600,14850,64850,114850
185.6233073230881,268600,14900,64900,114900
185.6233073230881,268600,14900,64900,114900
185.6336980130299,268600,14950,64950,114950
185.6336980130299,268600,14950,64950,114950
185.64408870297171,268600,15000,65000,115000
185.64408870297171,268600,15000,65000,115000
185.65447939291352,268600,15050,65050,115050
185.65447939291352,268600,15050,65050,115050
185.66487008285532,268600,15100,65100,115100
185.66487008285532,268600,15100,65100,115100
185.67526077279712,268600,15150,65150,115150
185.67526077279712,268600,15150,65150,115150
185.68565146273892,268600,15200,65200,115200
185.68565146273892,268600,15200,65200,115200
185.69604215268072,268600,15250,65250,115250
185.69604215268072,268600,15250,65250,115250
185.70643284262252,268600,15300,65300,115300
185.70643284262252,268600,15300,65300,115300
185.71682353256432,268600,15350,65350,115350
185.71682353256432,268600,15350,65350,115350
185.72721422250612,268600,15400,65400,115400
185.72721422250612,268600,15400,65400,115400
185.73760491244792,268600,15450,65450,115450
185.73760491244792,268600,15450,65450,115450
185.74799560238972,268600,15500,65500,115500
185.74799560238972,268600,15500,65500,115500
185.75838629233152,268600,15550,65550,115550
185.75838629233152,268600,15550,65550,115550
185.76877698227332,268600,15600,65600,115600
185.76877698227332,268600,15600,65600,115600
185.77916767221512,268600,15650,65650,115650
185.77916767221512,268600,15650,65650,115650
185.78955836215692,268600,15700,65700,115700
185.78955836215692,268600,15700,65700,115700
185.79994905209873,268600,15750,65750,115750
185.79994905209873,268600,15750,65750,115750
185.81033974204053,268600,15800,65800,115800
185.81033974204053,268600,15800,65800,115800
185.82073043198233,268600,15850,65850,115850
185.82073043198233,268600,15850,65850,115850
185.83112112192413,268600,15900,65900,115900
185.83112112192413,268600,15900,65900,115900
185.84151181186593,268600,15950,65950,115950
185.84151181186593,268600,15950,65950,115950
185.85190250180773,268600,16000,66000,116000
185.85190250180773,268600,16000,66000,116000
185.86229319174953,268600,16050,66050,116050
185.86229319174953,268600,16050,66050,116050
185.87268388169133,268600,16100,66100,116100
185.87268388169133,268600,16100,66100,116100
185.88307457163313,268600,16150,66150,116150
185.88307457163313,268600,16150,66150,116150
185.89346526157493,268600,16200,66200,116200
185.89346526157493,268600,16200,66200,116200
185.90385595151673,268600,16250,66250,116250
185.90385595151673,268600,16250,66250,116250
185.91424664145853,268600,16300,66300,116300
185.91424664145853,268600,16300,66300,116300
185.92463733140033,268600,16350,66350,116350
185.92463733140033,268600,16350,66350,116350
185.93502802134213,268600,16400,66400,116400
185.93502802134213,268600,16400,66400,116400
185.94541871128393,268600,16450,66450,116450
185.94541871128393,268600,16450,66450,116450
185.95580940122574,268600,16500,66500,116500
185.95580940122574,268600,16500,66500,116500
185.96620009116754,268600,16550,66550,116550
185.96620009116754,268600,16550,66550,116550
185.97659078110934,268600,16600,66600,116600
185.97659078110934,268600,16600,66600,116600
185.98698147105114,268600,16650,66650,116650
185.98698147105114,268600,16650,66650,116650
185.99737216099294,268600,16700,66700,116700
185.99737216099294,268600,16700,66700,116700
186.00776285093474,268600,16750,66750,116750
186.00776285093474,268600,16750,66750,116750
186.01815354087654,268600,16800,66800,116800
186.01815354087654,268600,16800,66800,116800
186.02854423081834,268600,16850,66850,116850
186.02854423081834,268600,16850,66850,116850
186.03893492076014,268600,16900,66900,116900
186.03893492076014,268600,16900,66900,116900
186.04932561070194,268600,16950,66950,116950
186.04932561070194,268600,16950,66950,116950
186.05971630064374,268600,17000,67000,117000
186.05971630064374,268600,17000,67000,117000
186.07010699058554,268600,17050,67050,117050
186.07010699058554,268600,17050,67050,117050
186.08049768052734,268600,17100,67100,117100
186.08049768052734,268600,17100,67100,117100
186.09088837046914,268600,17150,67150,117150
186.09088837046914,268600,17150,67150,117150
186.10127906041095,268600,17200,67200,117200
186.10127906041095,268600,17200,67200,117200
186.11166975035275,268600,17250,67250,117250
186.11166975035275,268600,17250,67250,117250
186.12206044029455,268600,17300,67300,117300
186.12206044029455,268600,17300,67300,117300
186.13245113023635,268600,17350,67350,117350
186.13245113023635,268600,17350,67350,117350
186.14284182017815,268600,17400,67400,117400
186.14284182017815,268600,17400,67400,117400
186.15323251011995,268600,17450,67450,117450
186.15323251011995,268600,17450,67450,117450
186.16362320006175,268600,17500,67500,117500
186.16362320006175,268600,17500,67500,117500
186.17401389000355,268600,17550,67550,117550
186.17401389000355,268600,17550,67550,117550
186.18440457994535,268600,17600,67600,117600
186.18440457994535,268600,17600,67600,117600
186.19479526988715,268600,17650,67650,117650
186.19479526988715,268600,17650,67650,117650
186.20518595982895,268600,17700,67700,117700
186.20518595982895,268600,17700,67700,117700
186.21557664977075,268600,17750,67750,117750
186.21557664977075,268600,17750,67750,117750
186.22596733971255,268600,17800,67800,117800
186.22596733971255,268600,17800,67800,117800
186.23635802965435,268600,17850,67850,117850
186.23635802965435,268600,17850,67850,117850
186.24674871959616,268600,17900,67900,117900
186.24674871959616,268600,17900,67900,117900
186.25713940953796,268600,17950,67950,117950
186.25713940953796,268600,17950,67950,117950
186.26753009947976,268600,18000,68000,118000
186.26753009947976,268600,18000,68000,118000
186.27792078942156,268600,18050,68050,118050
186.27792078942156,268600,18050,68050,118050
186.28831147936336,268600,18100,68100,118100
186.28831147936336,268600,18100,68100,118100
186.29870216930516,268600,18150,68150,118150
186.29870216930516,268600,18150,68150,118150
186.30909285924696,268600,18200,68200,118200
186.30909285924696,268600,18200,68200,118200
186.31948354918876,268600,18250,68250,118250
186.31948354918876,268600,18250,68250,118250
186.32987423913056,268600,18300,68300,118300
186.32987423913056,268600,18300,68300,118300
186.34026492907236,268600,18350,68350,118350
186.34026492907236,268600,18350,68350,118350
186.35065561901416,268600,18400,68400,118400
186.35065561901416,268600,18400,68400,118400
186.36104630895596,268600,18450,68450,118450
186.36104630895596,268600,18450,68450,118450
186.37143699889776,268600,18500,68500,118500
186.37143699889776,268600,18500,68500,118500
186.38182768883956,268600,18550,68550,118550
186.38182768883956,268600,18550,68550,118550
186.39221837878137,268600,18600,68600,118600
186.39221837878137,268600,18600,68600,118600
186.40260906872317,268600,18650,68650,118650
186.40260906872317,268600,18650,68650,118650
186.41299975866497,268600,18700,68700,118700
186.41299975866497,268600,18700,68700,118700
186.42339044860677,268600,18750,68750,118750
186.42339044860677,268600,18750,68750,118750
186.43378113854857,268600,18800,68800,118800
186.43378113854857,268600,18800,68800,118800
186.44417182849037,268600,18850,68850,118850
186.44417182849037,268600,18850,68850,118850
186.45456251843217,268600,18900,68900,118900
186.45456251843217,268600,18900,68900,118900
186.46495320837397,268600,18950,68950,118950
186.46495320837397,268600,18950,68950,118950
186.47534389831577,268600,19000,69000,119000
186.47534389831577,268600,19000,69000,119000
186.48573458825757,268600,19050,69050,119050
186.48573458825757,268600,19050,69050,119050
186.49612527819937,268600,19100,69100,119100
186.49612527819937,268600,19100,69100,119100
186.50651596814117,268600,19150,69150,119150
186.50651596814117,268600,19150,69150,119150
186.51690665808297,268600,19200,69200,119200
186.51690665808297,268600,19200,69200,119200
186.52729734802477,268600,19250,69250,119250
186.52729734802477,268600,19250,69250,119250
186.53768803796657,268600,19300,69300,119300
186.53768803796657,268600,19300,69300,119300
186.54807872790838,268600,19350,69350,119350
186.54807872790838,268600,19350,69350,119350
186.55846941785018,268600,19400,69400,119400
186.55846941785018,268600,19400,69400,119400
186.56886010779198,268600,19450,69450,119450
186.56886010779198,268600,19450,69450,119450
186.57925079773378,268600,19500,69500,119500
186.57925079773378,268600,19500,69500,119500
186.58964148767558,268600,19550,69550,119550
186.58964148767558,268600,19550,69550,119550
186.60003217761738,268600,19600,69600,119600
186.60003217761738,268600,19600,69600,119600
186.61042286755918,268600,19650,69650,119650
186.61042286755918,268600,19650,69650,119650
186.62081355750098,268600,19700,69700,119700
186.62081355750098,268600,19700,69700,119700
186.63120424744278,268600,19750,69750,119750
186.63120424744278,268600,19750,69750,119750
186.64159493738458,268600,19800,69800,119800
186.64159493738458,268600,19800,69800,119800
186.65198562732638,268600,19850,69850,119850
186.65198562732638,268600,19850,69850,119850
186.66237631726818,268600,19900,69900,119900
186.66237631726818,268600,19900,69900,119900
186.67276700720998,268600,19950,69950,119950
186.67276700720998,268600,19950,69950,119950
186.68315769715178,268600,20000,70000,120000
186.68315769715178,268600,20000,70000,120000
186.69354838709359,268600,20050,70050,120050
186.69354838709359,268600,20050,70050,120050
186.7039390770354,268600,20100,70100,120100
186.7039390770354,268600,20100,70100,120100
186.7143297669772,268600,20150,70150,120150
186.7143297669772,268600,20150,70150,120150
186.724720456919,268600,20200,70200,120200
186.724720456919,268600,20200,70200,120200
186.7351111468608,268600,20250,70250,120250
186.7351111468608,268600,20250,70250,120250
186.7455018368026,268600,20300,70300,120300
186.7455018368026,268600,20300,70300,120300
186.7558925267444,268600,20350,70350,120350
186.7558925267444,268600,20350,70350,120350
186.7662832166862,268600,20400,70400,120400
186.7662832166862,268600,20400,70400,120400
186.776673906628,268600,20450,70450,120450
186.776673906628,268600,20450,70450,120450
186.7870645965698,268600,20500,70500,120500
186.7870645965698,268600,20500,70500,120500
186.7974552865116,268600,20550,70550,120550
186.7974552865116,268600,20550,70550,120550
186.8078459764534,268600,20600,70600,120600
186.8078459764534,268600,20600,70600,120600
186.8182366663952,268600,20650,70650,120650
186.8182366663952,268600,20650,70650,120650
186.828627356337,268600,20700,70700,120700
186.828627356337,268600,20700,70700,120700
186.8390180462788,268600,20750,70750,120750
186.8390180462788,268600,20750,70750,120750
186.8494087362206,268600,20800,70800,120800
186.8494087362206,268600,20800,70800,120800
186.8597994261624,268600,20850,70850,120850
186.8597994261624,268600,20850,70850,120850
186.8701901161042,268600,20900,70900,120900
186.8701901161042,268600,20900,70900,120900
186.880580806046,268600,20950,70950,120950
186.880580806046,268600,20950,70950,120950
186.8909714959878,268600,21000,71000,121000
186.8909714959878,268600,21000,71000,121000
186.9013621859296,268600,21050,71050,121050
186.9013621859296,268600,21050,71050,121050
186.9117528758714,268600,21100,71100,121100
186.9117528758714,268600,21100,71100,121100
186.9221435658132,268600,21150,71150,121150
186.9221435658132,268600,21150,71150,121150
186.932534255755,268600,21200,71200,121200
186.932534255755,268600,21200,71200,121200
186.9429249456968,268600,21250,71250,121250
186.9429249456968,268600,21250,71250,121250
186.9533156356386,268600,21300,71300,121300
186.9533156356386,268600,21300,71300,121300
186.9637063255804,268600,21350,71350,121350
186.9637063255804,268600,21350,71350,121350
186.9740970155222,268600,21400,71400,121400
186.9740970155222,268600,21400,71400,121400
186.984487705464,268600,21450,71450,121450
186.984487705464,268600,21450,71450,121450
186.9948783954058,268600,21500,71500,121500
186.9948783954058,268600,21500,71500,121500
187.0052690853476,268600,21550,71550,121550
187.0052690853476,268600,21550,71550,121550
187.0156597752894,268600,21600,71600,121600
187.0156597752894,268600,21600,71600,121600
187.0260504652312,268600,21650,71650,121650
187.0260504652312,268600,21650,71650,121650
187.036441155173,268600,21700,71700,121700
187.036441155173,268600,21700,71700,121700
187.0468318451148,268600,21750,71750,121750
187.0468318451148,268600,21750,71750,121750
187.0572225350566,268600,21800,71800,121800
187.0572225350566,268600,21800,71800,121800
187.0676132249984,268600,21850,71850,121850
187.0676132249984,268600,21850,71850,121850
187.0780039149402,268600,21900,71900,121900
187.0780039149402,268600,21900,71900,121900
187.088394604882,268600,21950,71950,121950
187.088394604882,268600,21950,71950,121950
187.0987852948238,268600,22000,72000,122000
187.0987852948238,268600,22000,72000,122000
187.1091759847656,268600,22050,72050,122050
187.1091759847656,268600,22050,72050,122050
187.11956667470741,268600,22100,72100,122100
187.11956667470741,268600,22100,72100,122100
187.12995736464921,268600,22150,72150,122150
187.12995736464921,268600,22150,72150,122150
187.14034805459102,268600,22200,72200,122200
187.14034805459102,268600,22200,72200,122200
187.15073874453282,268600,22250,72250,122250
187.15073874453282,268600,22250,72250,122250
187.16112943447462,268600,22300,72300,122300
187.16112943447462,268600,22300,72300,122300
187.17152012441642,268600,22350,72350,122350
187.17152012441642,268600,22350,72350,122350
187.18191081435822,268600,22400,72400,122400
187.18191081435822,268600,22400,72400,122400
187.19230150430002,268600,22450,72450,122450
187.19230150430002,268600,22450,72450,122450
187.20269219424182,268600,22500,72500,122500
187.20269219424182,268600,22500,72500,122500
187.21308288418362,268600,22550,72550,122550
187.21308288418362,268600,22550,72550,122550
187.22347357412542,268600,22600,72600,122600
187.22347357412542,268600,22600,72600,122600
187.23386426406722,268600,22650,72650,122650
187.23386426406722,268600,22650,72650,122650
187.24425495400902,268600,22700,72700,122700
187.24425495400902,268600,22700,72700,122700
187.25464564395082,268600,22750,72750,122750
187.25464564395082,268600,22750,72750,122750
187.26503633389262,268600,22800,72800,122800
187.26503633389262,268600,22800,72800,122800
187.27542702383442,268600,22850,72850,122850
187.27542702383442,268600,22850,72850,122850
187.28581771377623,268600,22900,72900,122900
187.28581771377623,268600,22900,72900,122900
187.29620840371803,268600,22950,72950,122950
187.29620840371803,268600,22950,72950,122950
187.30659909365983,268600,23000,73000,123000
187.30659909365983,268600,23000,73000,123000
187.31698978360163,268600,23050,73050,123050
187.31698978360163,268600,23050,73050,123050
187.32738047354343,268600,23100,73100,123100
187.32738047354343,268600,23100,73100,123100
187.33777116348523,268600,23150,73150,123150
187.33777116348523,268600,23150,73150,123150
187.34816185342703,268600,23200,73200,123200
187.34816185342703,268600,23200,73200,123200
187.35855254336883,268600,23250,73250,123250
187.35855254336883,268600,23250,73250,123250
187.36894323331063,268600,23300,73300,123300
187.36894323331063,268600,23300,73300,123300
187.37933392325243,268600,23350,73350,123350
187.37933392325243,268600,23350,73350,123350
187.38972461319423,268600,23400,73400,123400
187.38972461319423,268600,23400,73400,123400
187.40011530313603,268600,23450,73450,123450
187.40011530313603,268600,23450,73450,123450
187.41050599307783,268600,23500,73500,123500
187.41050599307783,268600,23500,73500,123500
187.42089668301963,268600,23550,73550,123550
187.42089668301963,268600,23550,73550,123550
187.43128737296144,268600,23600,73600,123600
187.43128737296144,268600,23600,73600,123600
187.44167806290324,268600,23650,73650,123650
187.44167806290324,268600,23650,73650,123650
187.45206875284504,268600,23700,73700,123700
187.45206875284504,268600,23700,73700,123700
187.46245944278684,268600,23750,73750,123750
187.46245944278684,268600,23750,73750,123750
187.47285013272864,268600,23800,73800,123800
187.47285013272864,268600,23800,73800,123800
187.48324082267044,268600,23850,73850,123850
187.48324082267044,268600,23850,73850,123850
187.49363151261224,268600,23900,73900,123900
187.49363151261224,268600,23900,73900,123900
187.50402220255404,268600,23950,73950,123950
187.50402220255404,268600,23950,73950,123950
187.51441289249584,268600,24000,74000,124000
187.51441289249584,268600,24000,74000,124000
187.52480358243764,268600,24050,74050,124050
187.52480358243764,268600,24050,74050,124050
187.53519427237944,268600,24100,74100,124100
187.53519427237944,268600,24100,74100,124100
187.54558496232124,268600,24150,74150,124150
187.54558496232124,268600,24150,74150,124150
187.55597565226304,268600,24200,74200,124200
187.55597565226304,268600,24200,74200,124200
187.56636634220484,268600,24250,74250,124250
187.56636634220484,268600,24250,74250,124250
187.57675703214665,268600,24300,74300,124300
187.57675703214665,268600,24300,74300,124300
187.58714772208845,268600,24350,74350,124350
187.58714772208845,268600,24350,74350,124350
187.59753841203025,268600,24400,74400,124400
187.59753841203025,268600,24400,74400,124400
187.60792910197205,268600,24450,74450,124450
187.60792910197205,268600,24450,74450,124450
187.61831979191385,268600,24500,74500,124500
187.61831979191385,268600,24500,74500,124500
187.62871048185565,268600,24550,74550,124550
187.62871048185565,268600,24550,74550,124550
187.63910117179745,268600,24600,74600,124600
187.63910117179745,268600,24600,74600,124600
187.64949186173925,268600,24650,74650,124650
187.64949186173925,268600,24650,74650,124650
187.65988255168105,268600,24700,74700,124700
187.65988255168105,268600,24700,74700,124700
187.67027324162285,268600,24750,74750,124750
187.67027324162285,268600,24750,74750,124750
187.68066393156465,268600,24800,74800,124800
187.68066393156465,268600,24800,74800,124800
187.69105462150645,268600,24850,74850,124850
187.69105462150645,268600,24850,74850,124850
187.70144531144825,268600,24900,74900,124900
187.70144531144825,268600,24900,74900,124900
187.71183600139005,268600,24950,74950,124950
187.71183600139005,268600,24950,74950,124950
187.72222669133185,268600,25000,75000,125000
187.72222669133185,268600,25000,75000,125000
187.73261738127366,268600,25050,75050,125050
187.73261738127366,268600,25050,75050,125050
187.74300807121546,268600,25100,75100,125100
187.74300807121546,268600,25100,75100,125100
187.75339876115726,268600,25150,75150,125150
187.75339876115726,268600,25150,75150,125150
187.76378945109906,268600,25200,75200,125200
187.76378945109906,268600,25200,75200,125200
187.77418014104086,268600,25250,75250,125250
187.77418014104086,268600,25250,75250,125250
187.78457083098266,268600,25300,75300,125300
187.78457083098266,268600,25300,75300,125300
187.79496152092446,268600,25350,75350,125350
187.79496152092446,268600,25350,75350,125350
187.80535221086626,268600,25400,75400,125400
187.80535221086626,268600,25400,75400,125400
187.81574290080806,268600,25450,75450,125450
187.81574290080806,268600,25450,75450,125450
187.82613359074986,268600,25500,75500,125500
187.82613359074986,268600,25500,75500,125500
187.83652428069166,268600,25550,75550,125550
187.83652428069166,268600,25550,75550,125550
187.84691497063346,268600,25600,75600,125600
187.84691497063346,268600,25600,75600,125600
187.85730566057526,268600,25650,75650,125650
187.85730566057526,268600,25650,75650,125650
187.86769635051706,268600,25700,75700,125700
187.86769635051706,268600,25700,75700,125700
187.87808704045887,268600,25750,75750,125750
187.87808704045887,268600,25750,75750,125750
187.88847773040067,268600,25800,75800,125800
187.88847773040067,268600,25800,75800,125800
187.89886842034247,268600,25850,75850,125850
187.89886842034247,268600,25850,75850,125850
187.90925911028427,268600,25900,75900,125900
187.90925911028427,268600,25900,75900,125900
187.91964980022607,268600,25950,75950,125950
187.91964980022607,268600,25950,75950,125950
187.93004049016787,268600,26000,76000,126000
187.93004049016787,268600,26000,76000,126000
187.94043118010967,268600,26050,76050,126050
187.94043118010967,268600,26050,76050,126050
187.95082187005147,268600,26100,76100,126100
187.95082187005147,268600,26100,76100,126100
187.96121255999327,268600,26150,76150,126150
187.96121255999327,268600,26150,76150,126150
187.97160324993507,268600,26200,76200,126200
187.97160324993507,268600,26200,76200,126200
187.98199393987687,268600,26250,76250,126250
187.98199393987687,268600,26250,76250,126250
187.99238462981867,268600,26300,76300,126300
187.99238462981867,268600,26300,76300,126300
188.00277531976047,268600,26350,76350,126350
188.00277531976047,268600,26350,76350,126350
188.01316600970227,268600,26400,76400,126400
188.01316600970227,268600,26400,76400,126400
188.02355669964408,268600,26450,76450,126450
188.02355669964408,268600,26450,76450,126450
188.03394738958588,268600,26500,76500,126500
188.03394738958588,268600,26500,76500,126500
188.04433807952768,268600,26550,76550,126550
188.04433807952768,268600,26550,76550,126550
188.05472876946948,268600,26600,76600,126600
188.05472876946948,268600,26600,76600,126600
188.06511945941128,268600,26650,76650,126650
188.06511945941128,268600,26650,76650,126650
188.07551014935308,268600,26700,76700,126700
188.07551014935308,268600,26700,76700,126700
188.08590083929488,268600,26750,76750,126750
188.08590083929488,268600,26750,76750,126750
188.09629152923668,268600,26800,76800,126800
188.09629152923668,268600,26800,76800,126800
188.10668221917848,268600,26850,76850,126850
188.10668221917848,268600,26850,76850,126850
188.11707290912028,268600,26900,76900,126900
188.11707290912028,268600,26900,76900,126900
188.12746359906208,268600,26950,76950,126950
188.12746359906208,268600,26950,76950,126950
188.13785428900388,268600,27000,77000,127000
188.13785428900388,268600,27000,77000,127000
188.14824497894568,268600,27050,77050,127050
188.14824497894568,268600,27050,77050,127050
188.15863566888748,268600,27100,77100,127100
188.15863566888748,268600,27100,77100,127100
188.16902635882929,268600,27150,77150,127150
188.16902635882929,268600,27150,77150,127150
188.17941704877109,268600,27200,77200,127200
188.17941704877109,268600,27200,77200,127200
188.1898077387129,268600,27250,77250,127250
188.1898077387129,268600,27250,77250,127250
188.2001984286547,268600,27300,77300,127300
188.2001984286547,268600,27300,77300,127300
188.2105891185965,268600,27350,77350,127350
188.2105891185965,268600,27350,77350,127350
188.2209798085383,268600,27400,77400,127400
188.2209798085383,268600,27400,77400,127400
188.2313704984801,268600,27450,77450,127450
188.2313704984801,268600,27450,77450,127450
188.2417611884219,268600,27500,77500,127500
188.2417611884219,268600,27500,77500,127500
188.2521518783637,268600,27550,77550,127550
188.2521518783637,268600,27550,77550,127550
188.2625425683055,268600,27600,77600,127600
188.2625425683055,268600,27600,77600,127600
188.2729332582473,268600,27650,77650,127650
188.2729332582473,268600,27650,77650,127650
188.2833239481891,268600,27700,77700,127700
188.2833239481891,268600,27700,77700,127700
188.2937146381309,268600,27750,77750,127750
188.2937146381309,268600,27750,77750,127750
188.3041053280727,268600,27800,77800,127800
188.3041053280727,268600,27800,77800,127800
188.3144960180145,268600,27850,77850,127850
188.3144960180145,268600,27850,77850,127850
188.3248867079563,268600,27900,77900,127900
188.3248867079563,268600,27900,77900,127900
188.3352773978981,268600,27950,77950,127950
188.3352773978981,268600,27950,77950,127950
188.3456680878399,268600,28000,78000,128000
188.3456680878399,268600,28000,78000,128000
188.3560587777817,268600,28050,78050,128050
188.3560587777817,268600,28050,78050,128050
188.3664494677235,268600,28100,78100,128100
188.3664494677235,268600,28100,78100,128100
188.3768401576653,268600,28150,78150,128150
188.3768401576653,268600,28150,78150,128150
188.3872308476071,268600,28200,78200,128200
188.3872308476071,268600,28200,78200,128200
188.3976215375489,268600,28250,78250,128250
188.3976215375489,268600,28250,78250,128250
188.4080122274907,268600,28300,78300,128300
188.4080122274907,268600,28300,78300,128300
188.4184029174325,268600,28350,78350,128350
188.4184029174325,268600,28350,78350,128350
188.4287936073743,268600,28400,78400,128400
188.4287936073743,268600,28400,78400,128400
188.4391842973161,268600,28450,78450,128450
188.4391842973161,268600,28450,78450,128450
188.4495749872579,268600,28500,78500,128500
188.4495749872579,268600,28500,78500,128500
188.4599656771997,268600,28550,78550,128550
188.4599656771997,268600,28550,78550,128550
188.4703563671415,268600,28600,78600,128600
188.4703563671415,268600,28600,78600,128600
188.4807470570833,268600,28650,78650,128650
188.4807470570833,268600,28650,78650,128650
188.4911377470251,268600,28700,78700,128700
188.4911377470251,268600,28700,78700,128700
188.5015284369669,268600,28750,78750,128750
188.5015284369669,268600,28750,78750,128750
188.5119191269087,268600,28800,78800,128800
188.5119191269087,268600,28800,78800,128800
188.5223098168505,268600,28850,78850,128850
188.5223098168505,268600,28850,78850,128850
188.5327005067923,268600,28900,78900,128900
188.5327005067923,268600,28900,78900,128900
188.5430911967341,268600,28950,78950,128950
188.5430911967341,268600,28950,78950,128950
188.5534818866759,268600,29000,79000,129000
188.5534818866759,268600,29000,79000,129000
188.5638725766177,268600,29050,79050,129050
188.5638725766177,268600,29050,79050,129050
188.5742632665595,268600,29100,79100,129100
188.5742632665595,268600,29100,79100,129100
188.5846539565013,268600,29150,79150,129150
188.5846539565013,268600,29150,79150,129150
188.5950446464431,268600,29200,79200,129200
188.5950446464431,268600,29200,79200,129200
188.60543533638491,268600,29250,79250,129250
188.60543533638491,268600,29250,79250,129250
188.61582602632672,268600,29300,79300,129300
188.61582602632672,268600,29300,79300,129300
188.62621671626852,268600,29350,79350,129350
188.62621671626852,268600,29350,79350,129350
188.63660740621032,268600,29400,79400,129400
188.63660740621032,268600,29400,79400,129400
188.64699809615212,268600,29450,79450,129450
188.64699809615212,268600,29450,79450,129450
188.65738878609392,268600,29500,79500,129500
188.65738878609392,268600,29500,79500,129500
188.66777947603572,268600,29550,79550,129550
188.66777947603572,268600,29550,79550,129550
188.67817016597752,268600,29600,79600,129600
188.67817016597752,268600,29600,79600,129600
188.68856085591932,268600,29650,79650,129650
188.68856085591932,268600,29650,79650,129650
188.69895154586112,268600,29700,79700,129700
188.69895154586112,268600,29700,79700,129700
188.70934223580292,268600,29750,79750,129750
188.70934223580292,268600,29750,79750,129750
188.71973292574472,268600,29800,79800,129800
188.71973292574472,268600,29800,79800,129800
188.73012361568652,268600,29850,79850,129850
188.73012361568652,268600,29850,79850,129850
188.74051430562832,268600,29900,79900,129900
188.74051430562832,268600,29900,79900,129900
188.75090499557012,268600,29950,79950,129950
188.75090499557012,268600,29950,79950,129950
188.76129568551193,268600,30000,80000,130000
188.76129568551193,268600,30000,80000,130000
188.77168637545373,268600,30050,80050,130050
188.77168637545373,268600,30050,80050,130050
188.78207706539553,268600,30100,80100,130100
188.78207706539553,268600,30100,80100,130100
188.79246775533733,268600,30150,80150,130150
188.79246775533733,268600,30150,80150,130150
188.80285844527913,268600,30200,80200,130200
188.80285844527913,268600,30200,80200,130200
188.81324913522093,268600,30250,80250,130250
188.81324913522093,268600,30250,80250,130250
188.82363982516273,268600,30300,80300,130300
188.82363982516273,268600,30300,80300,130300
188.83403051510453,268600,30350,80350,130350
188.83403051510453,268600,30350,80350,130350
188.84442120504633,268600,30400,80400,130400
188.84442120504633,268600,30400,80400,130400
188.85481189498813,268600,30450,80450,130450
188.85481189498813,268600,30450,80450,130450
188.86520258492993,268600,30500,80500,130500
188.86520258492993,268600,30500,80500,130500
188.87559327487173,268600,30550,80550,130550
188.87559327487173,268600,30550,80550,130550
188.88598396481353,268600,30600,80600,130600
188.88598396481353,268600,30600,80600,130600
188.89637465475533,268600,30650,80650,130650
188.89637465475533,268600,30650,80650,130650
188.90676534469713,268600,30700,80700,130700
188.90676534469713,268600,30700,80700,130700
188.91715603463894,268600,30750,80750,130750
188.91715603463894,268600,30750,80750,130750
188.92754672458074,268600,30800,80800,130800
188.92754672458074,268600,30800,80800,130800
188.93793741452254,268600,30850,80850,130850
188.93793741452254,268600,30850,80850,130850
188.94832810446434,268600,30900,80900,130900
188.94832810446434,268600,30900,80900,130900
188.95871879440614,268600,30950,80950,130950
188.95871879440614,268600,30950,80950,130950
188.96910948434794,268600,31000,81000,131000
188.96910948434794,268600,31000,81000,131000
188.97950017428974,268600,31050,81050,131050
188.97950017428974,268600,31050,81050,131050
188.98989086423154,268600,31100,81100,131100
188.98989086423154,268600,31100,81100,131100
189.00028155417334,268600,31150,81150,131150
189.00028155417334,268600,31150,81150,131150
189.01067224411514,268600,31200,81200,131200
189.01067224411514,268600,31200,81200,131200
189.02106293405694,268600,31250,81250,131250
189.02106293405694,268600,31250,81250,131250
189.03145362399874,268600,31300,81300,131300
189.03145362399874,268600,31300,81300,131300
189.04184431394054,268600,31350,81350,131350
189.04184431394054,268600,31350,81350,131350
189.05223500388234,268600,31400,81400,131400
189.05223500388234,268600,31400,81400,131400
189.06262569382415,268600,31450,81450,131450
189.06262569382415,268600,31450,81450,131450
189.07301638376595,268600,31500,81500,131500
189.07301638376595,268600,31500,81500,131500
189.08340707370775,268600,31550,81550,131550
189.08340707370775,268600,31550,81550,131550
189.09379776364955,268600,31600,81600,131600
189.09379776364955,268600,31600,81600,131600
189.10418845359135,268600,31650,81650,131650
189.10418845359135,268600,31650,81650,131650
189.11457914353315,268600,31700,81700,131700
189.11457914353315,268600,31700,81700,131700
189.12496983347495,268600,31750,81750,131750
189.12496983347495,268600,31750,81750,131750
189.13536052341675,268600,31800,81800,131800
189.13536052341675,268600,31800,81800,131800
189.14575121335855,268600,31850,81850,131850
189.14575121335855,268600,31850,81850,131850
189.15614190330035,268600,31900,81900,131900
189.15614190330035,268600,31900,81900,131900
189.16653259324215,268600,31950,81950,131950
189.16653259324215,268600,31950,81950,131950
189.17692328318395,268600,32000,82000,132000
189.17692328318395,268600,32000,82000,132000
189.18731397312575,268600,32050,82050,132050
189.18731397312575,268600,32050,82050,132050
189.19770466306755,268600,32100,82100,132100
189.19770466306755,268600,32100,82100,132100
189.20809535300936,268600,32150,82150,132150
189.20809535300936,268600,32150,82150,132150
189.21848604295116,268600,32200,82200,132200
189.21848604295116,268600,32200,82200,132200
189.22887673289296,268600,32250,82250,132250
189.22887673289296,268600,32250,82250,132250
189.23926742283476,268600,32300,82300,132300
189.23926742283476,268600,32300,82300,132300
189.24965811277656,268600,32350,82350,132350
189.24965811277656,268600,32350,82350,132350
189.26004880271836,268600,32400,82400,132400
189.26004880271836,268600,32400,82400,132400
189.27043949266016,268600,32450,82450,132450
189.27043949266016,268600,32450,82450,132450
189.28083018260196,268600,32500,82500,132500
189.28083018260196,268600,32500,82500,132500
189.29122087254376,268600,32550,82550,132550
189.29122087254376,268600,32550,82550,132550
189.30161156248556,268600,32600,82600,132600
189.30161156248556,268600,32600,82600,132600
189.31200225242736,268600,32650,82650,132650
189.31200225242736,268600,32650,82650,132650
189.32239294236916,268600,32700,82700,132700
189.32239294236916,268600,32700,82700,132700
189.33278363231096,268600,32750,82750,132750
189.33278363231096,268600,32750,82750,132750
189.34317432225276,268600,32800,82800,132800
189.34317432225276,268600,32800,82800,132800
189.35356501219457,268600,32850,82850,132850
189.35356501219457,268600,32850,82850,132850
189.36395570213637,268600,32900,82900,132900
189.36395570213637,268600,32900,82900,132900
189.37434639207817,268600,32950,82950,132950
189.37434639207817,268600,32950,82950,132950
189.38473708201997,268600,33000,83000,133000
189.38473708201997,268600,33000,83000,133000
189.39512777196177,268600,33050,83050,133050
189.39512777196177,268600,33050,83050,133050
189.40551846190357,268600,33100,83100,133100
189.40551846190357,268600,33100,83100,133100
189.41590915184537,268600,33150,83150,133150
189.41590915184537,268600,33150,83150,133150
189.42629984178717,268600,33200,83200,133200
189.42629984178717,268600,33200,83200,133200
189.43669053172897,268600,33250,83250,133250
189.43669053172897,268600,33250,83250,133250
189.44708122167077,268600,33300,83300,133300
189.44708122167077,268600,33300,83300,133300
189.45747191161257,268600,33350,83350,133350
189.45747191161257,268600,33350,83350,133350
189.46786260155437,268600,33400,83400,133400
189.46786260155437,268600,33400,83400,133400
189.47825329149617,268600,33450,83450,133450
189.47825329149617,268600,33450,83450,133450
189.48864398143797,268600,33500,83500,133500
189.48864398143797,268600,33500,83500,133500
189.49903467137977,268600,33550,83550,133550
189.49903467137977,268600,33550,83550,133550
189.50942536132158,268600,33600,83600,133600
189.50942536132158,268600,33600,83600,133600
189.51981605126338,268600,33650,83650,133650
189.51981605126338,268600,33650,83650,133650
189.53020674120518,268600,33700,83700,133700
189.53020674120518,268600,33700,83700,133700
189.54059743114698,268600,33750,83750,133750
189.54059743114698,268600,33750,83750,133750
189.55098812108878,268600,33800,83800,133800
189.55098812108878,268600,33800,83800,133800
189.56137881103058,268600,33850,83850,133850
189.56137881103058,268600,33850,83850,133850
189.57176950097238,268600,33900,83900,133900
189.57176950097238,268600,33900,83900,133900
189.58216019091418,268600,33950,83950,133950
189.58216019091418,268600,33950,83950,133950
189.59255088085598,268600,34000,84000,134000
189.59255088085598,268600,34000,84000,134000
189.60294157079778,268600,34050,84050,134050
189.60294157079778,268600,34050,84050,134050
189.61333226073958,268600,34100,84100,134100
189.61333226073958,268600,34100,84100,134100
189.62372295068138,268600,34150,84150,134150
189.62372295068138,268600,34150,84150,134150
189.63411364062318,268600,34200,84200,134200
189.63411364062318,268600,34200,84200,134200
189.64450433056498,268600,34250,84250,134250
189.64450433056498,268600,34250,84250,134250
189.65489502050679,268600,34300,84300,134300
189.65489502050679,268600,34300,84300,134300
189.6652857104486,268600,34350,84350,134350
189.6652857104486,268600,34350,84350,134350
189.6756764003904,268600,34400,84400,134400
189.6756764003904,268600,34400,84400,134400
189.6860670903322,268600,34450,84450,134450
189.6860670903322,268600,34450,84450,134450
189.696457780274,268600,34500,84500,134500
189.696457780274,268600,34500,84500,134500
189.7068484702158,268600,34550,84550,134550
189.7068484702158,268600,34550,84550,134550
189.7172391601576,268600,34600,84600,134600
189.7172391601576,268600,34600,84600,134600
189.7276298500994,268600,34650,84650,134650
189.7276298500994,268600,34650,84650,134650
189.7380205400412,268600,34700,84700,134700
189.7380205400412,268600,34700,84700,134700
189.748411229983,268600,34750,84750,134750
189.748411229983,268600,34750,84750,134750
189.7588019199248,268600,34800,84800,134800
189.7588019199248,268600,34800,84800,134800
189.7691926098666,268600,34850,84850,134850
189.7691926098666,268600,34850,84850,134850
189.7795832998084,268600,34900,84900,134900
189.7795832998084,268600,34900,84900,134900
189.7899739897502,268600,34950,84950,134950
189.7899739897502,268600,34950,84950,134950
189.800364679692,268600,35000,85000,135000
189.800364679692,268600,35000,85000,135000
189.8107553696338,268600,35050,85050,135050
189.8107553696338,268600,35050,85050,135050
189.8211460595756,268600,35100,85100,135100
189.8211460595756,268600,35100,85100,135100
189.8315367495174,268600,35150,85150,135150
189.8315367495174,268600,35150,85150,135150
189.8419274394592,268600,35200,85200,135200
189.8419274394592,268600,35200,85200,135200
189.852318129401,268600,35250,85250,135250
189.852318129401,268600,35250,85250,135250
189.8627088193428,268600,35300,85300,135300
189.8627088193428,268600,35300,85300,135300
189.8730995092846,268600,35350,85350,135350
189.8730995092846,268600,35350,85350,135350
189.8834901992264,268600,35400,85400,135400
189.8834901992264,268600,35400,85400,135400
189.8938808891682,268600,35450,85450,135450
189.8938808891682,268600,35450,85450,135450
189.90427157911,268600,35500,85500,135500
189.90427157911,268600,35500,85500,135500
189.9146622690518,268600,35550,85550,135550
189.9146622690518,268600,35550,85550,135550
189.9250529589936,268600,35600,85600,135600
189.9250529589936,268600,35600,85600,135600
189.9354436489354,268600,35650,85650,135650
189.9354436489354,268600,35650,85650,135650
189.9458343388772,268600,35700,85700,135700
189.9458343388772,268600,35700,85700,135700
189.956225028819,268600,35750,85750,135750
189.956225028819,268600,35750,85750,135750
189.9666157187608,268600,35800,85800,135800
189.9666157187608,268600,35800,85800,135800
189.9770064087026,268600,35850,85850,135850
189.9770064087026,268600,35850,85850,135850
189.9873970986444,268600,35900,85900,135900
189.9873970986444,268600,35900,85900,135900
189.9977877885862,268600,35950,85950,135950
189.9977877885862,268600,35950,85950,135950
190.008178478528,268600,36000,86000,136000
190.008178478528,268600,36000,86000,136000
190.0185691684698,268600,36050,86050,136050
190.0185691684698,268600,36050,86050,136050
190.0289598584116,268600,36100,86100,136100
190.0289598584116,268600,36100,86100,136100
190.0393505483534,268600,36150,86150,136150
190.0393505483534,268600,36150,86150,136150
190.0497412382952,268600,36200,86200,136200
190.0497412382952,268600,36200,86200,136200
190.060131928237,268600,36250,86250,136250
190.060131928237,268600,36250,86250,136250
190.0705226181788,268600,36300,86300,136300
190.0705226181788,268600,36300,86300,136300
190.0809133081206,268600,36350,86350,136350
190.0809133081206,268600,36350,86350,136350
190.09130399806241,268600,36400,86400,136400
190.09130399806241,268600,36400,86400,136400
190.10169468800422,268600,36450,86450,136450
190.10169468800422,268600,36450,86450,136450
190.11208537794602,268600,36500,86500,136500
190.11208537794602,268600,36500,86500,136500
190.12247606788782,268600,36550,86550,136550
190.12247606788782,268600,36550,86550,136550
190.13286675782962,268600,36600,86600,136600
190.13286675782962,268600,36600,86600,136600
190.14325744777142,268600,36650,86650,136650
190.14325744777142,268600,36650,86650,136650
190.15364813771322,268600,36700,86700,136700
190.15364813771322,268600,36700,86700,136700
190.16403882765502,268600,36750,86750,136750
190.16403882765502,268600,36750,86750,136750
190.17442951759682,268600,36800,86800,136800
190.17442951759682,268600,36800,86800,136800
190.18482020753862,268600,36850,86850,136850
190.18482020753862,268600,36850,86850,136850
190.19521089748042,268600,36900,86900,136900
190.19521089748042,268600,36900,86900,136900
190.20560158742222,268600,36950,86950,136950
190.20560158742222,268600,36950,86950,136950
190.21599227736402,268600,37000,87000,137000
190.21599227736402,268600,37000,87000,137000
190.22638296730582,268600,37050,87050,137050
190.22638296730582,268600,37050,87050,137050
190.23677365724762,268600,37100,87100,137100
190.23677365724762,268600,37100,87100,137100
190.24716434718943,268600,37150,87150,137150
190.24716434718943,268600,37150,87150,137150
190.25755503713123,268600,37200,87200,137200
190.25755503713123,268600,37200,87200,137200
190.26794572707303,268600,37250,87250,137250
190.26794572707303,268600,37250,87250,137250
190.27833641701483,268600,37300,87300,137300
190.27833641701483,268600,37300,87300,137300
190.28872710695663,268600,37350,87350,137350
190.28872710695663,268600,37350,87350,137350
190.29911779689843,268600,37400,87400,137400
190.29911779689843,268600,37400,87400,137400
190.30950848684023,268600,37450,87450,137450
190.30950848684023,268600,37450,87450,137450
190.31989917678203,268600,37500,87500,137500
190.31989917678203,268600,37500,87500,137500
190.33028986672383,268600,37550,87550,137550
190.33028986672383,268600,37550,87550,137550
190.34068055666563,268600,37600,87600,137600
190.34068055666563,268600,37600,87600,137600
190.35107124660743,268600,37650,87650,137650
190.35107124660743,268600,37650,87650,137650
190.36146193654923,268600,37700,87700,137700
190.36146193654923,268600,37700,87700,137700
190.37185262649103,268600,37750,87750,137750
190.37185262649103,268600,37750,87750,137750
190.38224331643283,268600,37800,87800,137800
190.38224331643283,268600,37800,87800,137800
190.39263400637464,268600,37850,87850,137850
190.39263400637464,268600,37850,87850,137850
190.40302469631644,268600,37900,87900,137900
190.40302469631644,268600,37900,87900,137900
190.41341538625824,268600,37950,87950,137950
190.41341538625824,268600,37950,87950,137950
190.42380607620004,268600,38000,88000,138000
190.42380607620004,268600,38000,88000,138000
190.43419676614184,268600,38050,88050,138050
190.43419676614184,268600,38050,88050,138050
190.44458745608364,268600,38100,88100,138100
190.44458745608364,268600,38100,88100,138100
190.45497814602544,268600,38150,88150,138150
190.45497814602544,268600,38150,88150,138150
190.46536883596724,268600,38200,88200,138200
190.46536883596724,268600,38200,88200,138200
190.47575952590904,268600,38250,88250,138250
190.47575952590904,268600,38250,88250,138250
190.48615021585084,268600,38300,88300,138300
190.48615021585084,268600,38300,88300,138300
190.49654090579264,268600,38350,88350,138350
190.49654090579264,268600,38350,88350,138350
190.50693159573444,268600,38400,88400,138400
190.50693159573444,268600,38400,88400,138400
190.51732228567624,268600,38450,88450,138450
190.51732228567624,268600,38450,88450,138450
190.52771297561804,268600,38500,88500,138500
190.52771297561804,268600,38500,88500,138500
190.53810366555985,268600,38550,88550,138550
190.53810366555985,268600,38550,88550,138550
190.54849435550165,268600,38600,88600,138600
190.54849435550165,268600,38600,88600,138600
190.55888504544345,268600,38650,88650,138650
190.55888504544345,268600,38650,88650,138650
190.56927573538525,268600,38700,88700,138700
190.56927573538525,268600,38700,88700,138700
190.57966642532705,268600,38750,88750,138750
190.57966642532705,268600,38750,88750,138750
190.59005711526885,268600,38800,88800,138800
190.59005711526885,268600,38800,88800,138800
190.60044780521065,268600,38850,88850,138850
190.60044780521065,268600,38850,88850,138850
190.61083849515245,268600,38900,88900,138900
190.61083849515245,268600,38900,88900,138900
190.62122918509425,268600,38950,88950,138950
190.62122918509425,268600,38950,88950,138950
190.63161987503605,268600,39000,89000,139000
190.63161987503605,268600,39000,89000,139000
190.64201056497785,268600,39050,89050,139050
190.64201056497785,268600,39050,89050,139050
190.65240125491965,268600,39100,89100,139100
190.65240125491965,268600,39100,89100,139100
190.66279194486145,268600,39150,89150,139150
190.66279194486145,268600,39150,89150,139150
190.67318263480325,268600,39200,89200,139200
190.67318263480325,268600,39200,89200,139200
190.68357332474505,268600,39250,89250,139250
190.68357332474505,268600,39250,89250,139250
190.69396401468686,268600,39300,89300,139300
190.69396401468686,268600,39300,89300,139300
190.70435470462866,268600,39350,89350,139350
190.70435470462866,268600,39350,89350,139350
190.71474539457046,268600,39400,89400,139400
190.71474539457046,268600,39400,89400,139400
190.72513608451226,268600,39450,89450,139450
190.72513608451226,268600,39450,89450,139450
190.73552677445406,268600,39500,89500,139500
190.73552677445406,268600,39500,89500,139500
190.74591746439586,268600,39550,89550,139550
190.74591746439586,268600,39550,89550,139550
190.75630815433766,268600,39600,89600,139600
190.75630815433766,268600,39600,89600,139600
190.76669884427946,268600,39650,89650,139650
190.76669884427946,268600,39650,89650,139650
190.77708953422126,268600,39700,89700,139700
190.77708953422126,268600,39700,89700,139700
190.78748022416306,268600,39750,89750,139750
190.78748022416306,268600,39750,89750,139750
190.79787091410486,268600,39800,89800,139800
190.79787091410486,268600,39800,89800,139800
190.80826160404666,268600,39850,89850,139850
190.80826160404666,268600,39850,89850,139850
190.81865229398846,268600,39900,89900,139900
190.81865229398846,268600,39900,89900,139900
190.82904298393026,268600,39950,89950,139950
190.82904298393026,268600,39950,89950,139950
190.83943367387207,268600,40000,90000,140000
190.83943367387207,268600,40000,90000,140000
190.84982436381387,268600,40050,90050,140050
190.84982436381387,268600,40050,90050,140050
190.86021505375567,268600,40100,90100,140100
190.86021505375567,268600,40100,90100,140100
190.87060574369747,268600,40150,90150,140150
190.87060574369747,268600,40150,90150,140150
190.88099643363927,268600,40200,90200,140200
190.88099643363927,268600,40200,90200,140200
190.89138712358107,268600,40250,90250,140250
190.89138712358107,268600,40250,90250,140250
190.90177781352287,268600,40300,90300,140300
190.90177781352287,268600,40300,90300,140300
190.91216850346467,268600,40350,90350,140350
190.91216850346467,268600,40350,90350,140350
190.92255919340647,268600,40400,90400,140400
190.92255919340647,268600,40400,90400,140400
190.93294988334827,268600,40450,90450,140450
190.93294988334827,268600,40450,90450,140450
190.94334057329007,268600,40500,90500,140500
190.94334057329007,268600,40500,90500,140500
190.95373126323187,268600,40550,90550,140550
190.95373126323187,268600,40550,90550,140550
190.96412195317367,268600,40600,90600,140600
190.96412195317367,268600,40600,90600,140600
190.97451264311547,268600,40650,90650,140650
190.97451264311547,268600,40650,90650,140650
190.98490333305728,268600,40700,90700,140700
190.98490333305728,268600,40700,90700,140700
190.99529402299908,268600,40750,90750,140750
190.99529402299908,268600,40750,90750,140750
191.00568471294088,268600,40800,90800,140800
191.00568471294088,268600,40800,90800,140800
191.01607540288268,268600,40850,90850,140850
191.01607540288268,268600,40850,90850,140850
191.02646609282448,268600,40900,90900,140900
191.02646609282448,268600,40900,90900,140900
191.03685678276628,268600,40950,90950,140950
191.03685678276628,268600,40950,90950,140950
191.04724747270808,268600,41000,91000,141000
191.04724747270808,268600,41000,91000,141000
191.05763816264988,268600,41050,91050,141050
191.05763816264988,268600,41050,91050,141050
191.06802885259168,268600,41100,91100,141100
191.06802885259168,268600,41100,91100,141100
191.07841954253348,268600,41150,91150,141150
191.07841954253348,268600,41150,91150,141150
191.08881023247528,268600,41200,91200,141200
191.08881023247528,268600,41200,91200,141200
191.09920092241708,268600,41250,91250,141250
191.09920092241708,268600,41250,91250,141250
191.10959161235888,268600,41300,91300,141300
191.10959161235888,268600,41300,91300,141300
191.11998230230068,268600,41350,91350,141350
191.11998230230068,268600,41350,91350,141350
191.13037299224248,268600,41400,91400,141400
191.13037299224248,268600,41400,91400,141400
191.14076368218429,268600,41450,91450,141450
191.14076368218429,268600,41450,91450,141450
191.1511543721261,268600,41500,91500,141500
191.1511543721261,268600,41500,91500,141500
191.1615450620679,268600,41550,91550,141550
191.1615450620679,268600,41550,91550,141550
191.1719357520097,268600,41600,91600,141600
191.1719357520097,268600,41600,91600,141600
191.1823264419515,268600,41650,91650,141650
191.1823264419515,268600,41650,91650,141650
191.1927171318933,268600,41700,91700,141700
191.1927171318933,268600,41700,91700,141700
191.2031078218351,268600,41750,91750,141750
191.2031078218351,268600,41750,91750,141750
191.2134985117769,268600,41800,91800,141800
191.2134985117769,268600,41800,91800,141800
191.2238892017187,268600,41850,91850,141850
191.2238892017187,268600,41850,91850,141850
191.2342798916605,268600,41900,91900,141900
191.2342798916605,268600,41900,91900,141900
191.2446705816023,268600,41950,91950,141950
191.2446705816023,268600,41950,91950,141950
191.2550612715441,268600,42000,92000,142000
191.2550612715441,268600,42000,92000,142000
191.2654519614859,268600,42050,92050,142050
191.2654519614859,268600,42050,92050,142050
191.2758426514277,268600,42100,92100,142100
191.2758426514277,268600,42100,92100,142100
191.2862333413695,268600,42150,92150,142150
191.2862333413695,268600,42150,92150,142150
191.2966240313113,268600,42200,92200,142200
191.2966240313113,268600,42200,92200,142200
191.3070147212531,268600,42250,92250,142250
191.3070147212531,268600,42250,92250,142250
191.3174054111949,268600,42300,92300,142300
191.3174054111949,268600,42300,92300,142300
191.3277961011367,268600,42350,92350,142350
191.3277961011367,268600,42350,92350,142350
191.3381867910785,268600,42400,92400,142400
191.3381867910785,268600,42400,92400,142400
191.3485774810203,268600,42450,92450,142450
191.3485774810203,268600,42450,92450,142450
191.3589681709621,268600,42500,92500,142500
191.3589681709621,268600,42500,92500,142500
191.3693588609039,268600,42550,92550,142550
191.3693588609039,268600,42550,92550,142550
191.3797495508457,268600,42600,92600,142600
191.3797495508457,268600,42600,92600,142600
191.3901402407875,268600,42650,92650,142650
191.3901402407875,268600,42650,92650,142650
191.4005309307293,268600,42700,92700,142700
191.4005309307293,268600,42700,92700,142700
191.4109216206711,268600,42750,92750,142750
191.4109216206711,268600,42750,92750,142750
191.4213123106129,268600,42800,92800,142800
191.4213123106129,268600,42800,92800,142800
191.4317030005547,268600,42850,92850,142850
191.4317030005547,268600,42850,92850,142850
191.4420936904965,268600,42900,92900,142900
191.4420936904965,268600,42900,92900,142900
191.4524843804383,268600,42950,92950,142950
191.4524843804383,268600,42950,92950,142950
191.4628750703801,268600,43000,93000,143000
191.4628750703801,268600,43000,93000,143000
191.4732657603219,268600,43050,93050,143050
191.4732657603219,268600,43050,93050,143050
191.4836564502637,268600,43100,93100,143100
191.4836564502637,268600,43100,93100,143100
191.4940471402055,268600,43150,93150,143150
191.4940471402055,268600,43150,93150,143150
191.5044378301473,268600,43200,93200,143200
191.5044378301473,268600,43200,93200,143200
191.5148285200891,268600,43250,93250,143250
191.5148285200891,268600,43250,93250,143250
191.5252192100309,268600,43300,93300,143300
191.5252192100309,268600,43300,93300,143300
191.5356098999727,268600,43350,93350,143350
191.5356098999727,268600,43350,93350,143350
191.5460005899145,268600,43400,93400,143400
191.5460005899145,268600,43400,93400,143400
191.5563912798563,268600,43450,93450,143450
191.5563912798563,268600,43450,93450,143450
191.56678196979811,268600,43500,93500,143500
191.56678196979811,268600,43500,93500,143500
191.57717265973992,268600,43550,93550,143550
191.57717265973992,268600,43550,93550,143550
191.58756334968172,268600,43600,93600,143600
191.58756334968172,268600,43600,93600,143600
191.59795403962352,268600,43650,93650,143650
191.59795403962352,268600,43650,93650,143650
191.60834472956532,268600,43700,93700,143700
191.60834472956532,268600,43700,93700,143700
191.61873541950712,268600,43750,93750,143750
191.61873541950712,268600,43750,93750,143750
191.62912610944892,268600,43800,93800,143800
191.62912610944892,268600,43800,93800,143800
191.63951679939072,268600,43850,93850,143850
191.63951679939072,268600,43850,93850,143850
191.64990748933252,268600,43900,93900,143900
191.64990748933252,268600,43900,93900,143900
191.66029817927432,268600,43950,93950,143950
191.66029817927432,268600,43950,93950,143950
191.67068886921612,268600,44000,94000,144000
191.67068886921612,268600,44000,94000,144000
191.68107955915792,268600,44050,94050,144050
191.68107955915792,268600,44050,94050,144050
191.69147024909972,268600,44100,94100,144100
191.69147024909972,268600,44100,94100,144100
191.70186093904152,268600,44150,94150,144150
191.70186093904152,268600,44150,94150,144150
191.71225162898332,268600,44200,94200,144200
191.71225162898332,268600,44200,94200,144200
191.72264231892512,268600,44250,94250,144250
191.72264231892512,268600,44250,94250,144250
191.73303300886693,268600,44300,94300,144300
191.73303300886693,268600,44300,94300,144300
191.74342369880873,268600,44350,94350,144350
191.74342369880873,268600,44350,94350,144350
191.75381438875053,268600,44400,94400,144400
191.75381438875053,268600,44400,94400,144400
191.76420507869233,268600,44450,94450,144450
191.76420507869233,268600,44450,94450,144450
191.77459576863413,268600,44500,94500,144500
191.77459576863413,268600,44500,94500,144500
191.78498645857593,268600,44550,94550,144550
191.78498645857593,268600,44550,94550,144550
191.79537714851773,268600,44600,94600,144600
191.79537714851773,268600,44600,94600,144600
191.80576783845953,268600,44650,94650,144650
191.80576783845953,268600,44650,94650,144650
191.81615852840133,268600,44700,94700,144700
191.81615852840133,268600,44700,94700,144700
191.82654921834313,268600,44750,94750,144750
191.82654921834313,268600,44750,94750,144750
191.83693990828493,268600,44800,94800,144800
191.83693990828493,268600,44800,94800,144800
191.84733059822673,268600,44850,94850,144850
191.84733059822673,268600,44850,94850,144850
191.85772128816853,268600,44900,94900,144900
191.85772128816853,268600,44900,94900,144900
191.86811197811033,268600,44950,94950,144950
191.86811197811033,268600,44950,94950,144950
191.87850266805214,268600,45000,95000,145000
191.87850266805214,268600,45000,95000,145000
191.88889335799394,268600,45050,95050,145050
191.88889335799394,268600,45050,95050,145050
191.89928404793574,268600,45100,95100,145100
191.89928404793574,268600,45100,95100,145100
191.90967473787754,268600,45150,95150,145150
191.90967473787754,268600,45150,95150,145150
191.92006542781934,268600,45200,95200,145200
191.92006542781934,268600,45200,95200,145200
191.93045611776114,268600,45250,95250,145250
191.93045611776114,268600,45250,95250,145250
191.94084680770294,268600,45300,95300,145300
191.94084680770294,268600,45300,95300,145300
191.95123749764474,268600,45350,95350,145350
191.95123749764474,268600,45350,95350,145350
191.96162818758654,268600,45400,95400,145400
191.96162818758654,268600,45400,95400,145400
191.97201887752834,268600,45450,95450,145450
191.97201887752834,268600,45450,95450,145450
191.98240956747014,268600,45500,95500,145500
191.98240956747014,268600,45500,95500,145500
191.99280025741194,268600,45550,95550,145550
191.99280025741194,268600,45550,95550,145550
192.00319094735374,268600,45600,95600,145600
192.00319094735374,268600,45600,95600,145600
192.01358163729554,268600,45650,95650,145650
192.01358163729554,268600,45650,95650,145650
192.02397232723735,268600,45700,95700,145700
192.02397232723735,268600,45700,95700,145700
192.03436301717915,268600,45750,95750,145750
192.03436301717915,268600,45750,95750,145750
192.04475370712095,268600,45800,95800,145800
192.04475370712095,268600,45800,95800,145800
192.05514439706275,268600,45850,95850,145850
192.05514439706275,268600,45850,95850,145850
192.06553508700455,268600,45900,95900,145900
192.06553508700455,268600,45900,95900,145900
192.07592577694635,268600,45950,95950,145950
192.07592577694635,268600,45950,95950,145950
192.08631646688815,268600,46000,96000,146000
192.08631646688815,268600,46000,96000,146000
192.09670715682995,268600,46050,96050,146050
192.09670715682995,268600,46050,96050,146050
192.10709784677175,268600,46100,96100,146100
192.10709784677175,268600,46100,96100,146100
192.11748853671355,268600,46150,96150,146150
192.11748853671355,268600,46150,96150,146150
192.12787922665535,268600,46200,96200,146200
192.12787922665535,268600,46200,96200,146200
192.13826991659715,268600,46250,96250,146250
192.13826991659715,268600,46250,96250,146250
192.14866060653895,268600,46300,96300,146300
192.14866060653895,268600,46300,96300,146300
192.15905129648075,268600,46350,96350,146350
192.15905129648075,268600,46350,96350,146350
192.16944198642256,268600,46400,96400,146400
192.16944198642256,268600,46400,96400,146400
192.17983267636436,268600,46450,96450,146450
192.17983267636436,268600,46450,96450,146450
192.19022336630616,268600,46500,96500,146500
192.19022336630616,268600,46500,96500,146500
192.20061405624796,268600,46550,96550,146550
192.20061405624796,268600,46550,96550,146550
192.21100474618976,268600,46600,96600,146600
192.21100474618976,268600,46600,96600,146600
192.22139543613156,268600,46650,96650,146650
192.22139543613156,268600,46650,96650,146650
192.23178612607336,268600,46700,96700,146700
192.23178612607336,268600,46700,96700,146700
192.24217681601516,268600,46750,96750,146750
192.24217681601516,268600,46750,96750,146750
192.25256750595696,268600,46800,96800,146800
192.25256750595696,268600,46800,96800,146800
192.26295819589876,268600,46850,96850,146850
192.26295819589876,268600,46850,96850,146850
192.27334888584056,268600,46900,96900,146900
192.27334888584056,268600,46900,96900,146900
192.28373957578236,268600,46950,96950,146950
192.28373957578236,268600,46950,96950,146950
192.29413026572416,268600,47000,97000,147000
192.29413026572416,268600,47000,97000,147000
192.30452095566596,268600,47050,97050,147050
192.30452095566596,268600,47050,97050,147050
192.31491164560776,268600,47100,97100,147100
192.31491164560776,268600,47100,97100,147100
192.32530233554957,268600,47150,97150,147150
192.32530233554957,268600,47150,97150,147150
192.33569302549137,268600,47200,97200,147200
192.33569302549137,268600,47200,97200,147200
192.34608371543317,268600,47250,97250,147250
192.34608371543317,268600,47250,97250,147250
192.35647440537497,268600,47300,97300,147300
192.35647440537497,268600,47300,97300,147300
192.36686509531677,268600,47350,97350,147350
192.36686509531677,268600,47350,97350,147350
192.37725578525857,268600,47400,97400,147400
192.37725578525857,268600,47400,97400,147400
192.38764647520037,268600,47450,97450,147450
192.38764647520037,268600,47450,97450,147450
192.39803716514217,268600,47500,97500,147500
192.39803716514217,268600,47500,97500,147500
192.40842785508397,268600,47550,97550,147550
192.40842785508397,268600,47550,97550,147550
192.41881854502577,268600,47600,97600,147600
192.41881854502577,268600,47600,97600,147600
192.42920923496757,268600,47650,97650,147650
192.42920923496757,268600,47650,97650,147650
192.43959992490937,268600,47700,97700,147700
192.43959992490937,268600,47700,97700,147700
192.44999061485117,268600,47750,97750,147750
192.44999061485117,268600,47750,97750,147750
192.46038130479297,268600,47800,97800,147800
192.46038130479297,268600,47800,97800,147800
192.47077199473478,268600,47850,97850,147850
192.47077199473478,268600,47850,97850,147850
192.48116268467658,268600,47900,97900,147900
192.48116268467658,268600,47900,97900,147900
192.49155337461838,268600,47950,97950,147950
192.49155337461838,268600,47950,97950,147950
192.50194406456018,268600,48000,98000,148000
192.50194406456018,268600,48000,98000,148000
192.51233475450198,268600,48050,98050,148050
192.51233475450198,268600,48050,98050,148050
192.52272544444378,268600,48100,98100,148100
192.52272544444378,268600,48100,98100,148100
192.53311613438558,268600,48150,98150,148150
192.53311613438558,268600,48150,98150,148150
192.54350682432738,268600,48200,98200,148200
192.54350682432738,268600,48200,98200,148200
192.55389751426918,268600,48250,98250,148250
192.55389751426918,268600,48250,98250,148250
192.56428820421098,268600,48300,98300,148300
192.56428820421098,268600,48300,98300,148300
192.57467889415278,268600,48350,98350,148350
192.57467889415278,268600,48350,98350,148350
192.58506958409458,268600,48400,98400,148400
192.58506958409458,268600,48400,98400,148400
192.59546027403638,268600,48450,98450,148450
192.59546027403638,268600,48450,98450,148450
192.60585096397818,268600,48500,98500,148500
192.60585096397818,268600,48500,98500,148500
192.61624165391999,268600,48550,98550,148550
192.61624165391999,268600,48550,98550,148550
192.6266323438618,268600,48600,98600,148600
192.6266323438618,268600,48600,98600,148600
192.6370230338036,268600,48650,98650,148650
192.6370230338036,268600,48650,98650,148650
192.6474137237454,268600,48700,98700,148700
192.6474137237454,268600,48700,98700,148700
192.6578044136872,268600,48750,98750,148750
192.6578044136872,268600,48750,98750,148750
192.668195103629,268600,48800,98800,148800
192.668195103629,268600,48800,98800,148800
192.6785857935708,268600,48850,98850,148850
192.6785857935708,268600,48850,98850,148850
192.6889764835126,268600,48900,98900,148900
192.6889764835126,268600,48900,98900,148900
192.6993671734544,268600,48950,98950,148950
192.6993671734544,268600,48950,98950,148950
192.7097578633962,268600,49000,99000,149000
192.7097578633962,268600,49000,99000,149000
192.720148553338,268600,49050,99050,149050
192.720148553338,268600,49050,99050,149050
192.7305392432798,268600,49100,99100,149100
192.7305392432798,268600,49100,99100,149100
192.7409299332216,268600,49150,99150,149150
192.7409299332216,268600,49150,99150,149150
192.7513206231634,268600,49200,99200,149200
192.7513206231634,268600,49200,99200,149200
192.7617113131052,268600,49250,99250,149250
192.7617113131052,268600,49250,99250,149250
192.772102003047,268600,49300,99300,149300
192.772102003047,268600,49300,99300,149300
192.7824926929888,268600,49350,99350,149350
192.7824926929888,268600,49350,99350,149350
192.7928833829306,268600,49400,99400,149400
192.7928833829306,268600,49400,99400,149400
192.8032740728724,268600,49450,99450,149450
192.8032740728724,268600,49450,99450,149450
192.8136647628142,268600,49500,99500,149500
192.8136647628142,268600,49500,99500,149500
192.824055452756,268600,49550,99550,149550
192.824055452756,268600,49550,99550,149550
192.8344461426978,268600,49600,99600,149600
192.8344461426978,268600,49600,99600,149600
192.8448368326396,268600,49650,99650,149650
192.8448368326396,268600,49650,99650,149650
192.8552275225814,268600,49700,99700,149700
192.8552275225814,268600,49700,99700,149700
192.8656182125232,268600,49750,99750,149750
192.8656182125232,268600,49750,99750,149750
192.876008902465,268600,49800,99800,149800
192.876008902465,268600,49800,99800,149800
192.8863995924068,268600,49850,99850,149850
192.8863995924068,268600,49850,99850,149850
192.8967902823486,268600,49900,99900,149900
192.8967902823486,268600,49900,99900,149900
192.9071809722904,268600,49950,99950,149950
192.9071809722904,268600,49950,99950,149950
192.9175716622322,268600,50000,100000,150000
192.9175716622322,268600,50000,100000,100000
192.927962352174,268600,50000,100000,100050
192.927962352174,268600,50000,100000,100050
192.9383530421158,268600,50000,100000,100100
192.9383530421158,268600,50000,100000,100100
192.9487437320576,268600,50000,100000,100150
192.9487437320576,268600,50000,100000,100150
192.9591344219994,268600,50000,100000,100200
192.9591344219994,268600,50000,100000,100200
192.9695251119412,268600,50000,100000,100250
192.9695251119412,268600,50000,100000,100250
192.979915801883,268600,50000,100000,100300
192.979915801883,268600,50000,100000,100300
192.9903064918248,268600,50000,100000,100350
192.9903064918248,268600,50000,100000,100350
193.0006971817666,268600,50000,100000,100400
193.0006971817666,268600,50000,100000,100400
193.0110878717084,268600,50000,100000,100450
193.0110878717084,268600,50000,100000,100450
193.0214785616502,268600,50000,100000,100500
193.0214785616502,268600,50000,100000,100500
193.031869251592,268600,50000,100000,100550
193.031869251592,268600,50000,100000,100550
193.0422599415338,268600,50000,100000,100600
193.0422599415338,268600,50000,100000,100600
193.05265063147561,268600,50000,100000,100650
193.05265063147561,268600,50000,100000,100650
193.06304132141742,268600,50000,100000,100700
193.06304132141742,268600,50000,100000,100700
193.07343201135922,268600,50000,100000,100750
193.07343201135922,268600,50000,100000,100750
193.08382270130102,268600,50000,100000,100800
193.08382270130102,268600,50000,100000,100800
193.09421339124282,268600,50000,100000,100850
193.09421339124282,268600,50000,100000,100850
193.10460408118462,268600,50000,100000,100900
193.10460408118462,268600,50000,100000,100900
193.11499477112642,268600,50000,100000,100950
193.11499477112642,268600,50000,100000,100950
193.12538546106822,268600,50000,100000,101000
193.12538546106822,268600,50000,100000,101000
193.13577615101002,268600,50000,100000,101050
193.13577615101002,268600,50000,100000,101050
193.14616684095182,268600,50000,100000,101100
193.14616684095182,268600,50000,100000,101100
193.15655753089362,268600,50000,100000,101150
193.15655753089362,268600,50000,100000,101150
193.16694822083542,268600,50000,100000,101200
193.16694822083542,268600,50000,100000,101200
193.17733891077722,268600,50000,100000,101250
193.17733891077722,268600,50000,100000,101250
193.18772960071902,268600,50000,100000,101300
193.18772960071902,268600,50000,100000,101300
193.19812029066082,268600,50000,100000,101350
193.19812029066082,268600,50000,100000,101350
193.20851098060263,268600,50000,100000,101400
193.20851098060263,268600,50000,100000,101400
193.21890167054443,268600,50000,100000,101450
193.21890167054443,268600,50000,100000,101450
193.22929236048623,268600,50000,100000,101500
193.22929236048623,268600,50000,100000,101500
193.23968305042803,268600,50000,100000,101550
193.23968305042803,268600,50000,100000,101550
193.25007374036983,268600,50000,100000,101600
193.25007374036983,268600,50000,100000,101600
193.26046443031163,268600,50000,100000,101650
193.26046443031163,268600,50000,100000,101650
193.27085512025343,268600,50000,100000,101700
193.27085512025343,268600,50000,100000,101700
193.28124581019523,268600,50000,100000,101750
193.28124581019523,268600,50000,100000,101750
193.29163650013703,268600,50000,100000,101800
193.29163650013703,268600,50000,100000,101800
193.30202719007883,268600,50000,100000,101850
193.30202719007883,268600,50000,100000,101850
193.31241788002063,268600,50000,100000,101900
193.31241788002063,268600,50000,100000,101900
193.32280856996243,268600,50000,100000,101950
193.32280856996243,268600,50000,100000,101950
193.33319925990423,268600,50000,100000,102000
193.33319925990423,268600,50000,100000,102000
193.34358994984603,268600,50000,100000,102050
193.34358994984603,268600,50000,100000,102050
193.35398063978784,268600,50000,100000,102100
193.35398063978784,268600,50000,100000,102100
193.36437132972964,268600,50000,100000,102150
193.36437132972964,268600,50000,100000,102150
193.37476201967144,268600,50000,100000,102200
193.37476201967144,268600,50000,100000,102200
193.38515270961324,268600,50000,100000,102250
193.38515270961324,268600,50000,100000,102250
193.39554339955504,268600,50000,100000,102300
193.39554339955504,268600,50000,100000,102300
193.40593408949684,268600,50000,100000,102350
193.40593408949684,268600,50000,100000,102350
193.41632477943864,268600,50000,100000,102400
193.41632477943864,268600,50000,100000,102400
193.42671546938044,268600,50000,100000,102450
193.42671546938044,268600,50000,100000,102450
193.43710615932224,268600,50000,100000,102500
193.43710615932224,268600,50000,100000,102500
193.44749684926404,268600,50000,100000,102550
193.44749684926404,268600,50000,100000,102550
193.45788753920584,268600,50000,100000,102600
193.45788753920584,268600,50000,100000,102600
193.46827822914764,268600,50000,100000,102650
193.46827822914764,268600,50000,100000,102650
193.47866891908944,268600,50000,100000,102700
193.47866891908944,268600,50000,100000,102700
193.48905960903124,268600,50000,100000,102750
193.48905960903124,268600,50000,100000,102750
193.49945029897304,268600,50000,100000,102800
193.49945029897304,268600,50000,100000,102800
193.50984098891485,268600,50000,100000,102850
193.50984098891485,268600,50000,100000,102850
193.52023167885665,268600,50000,100000,102900
193.52023167885665,268600,50000,100000,102900
193.53062236879845,268600,50000,100000,102950
193.53062236879845,268600,50000,100000,102950
193.54101305874025,268600,50000,100000,103000
193.54101305874025,268600,50000,100000,103000
193.55140374868205,268600,50000,100000,103050
193.55140374868205,268600,50000,100000,103050
193.56179443862385,268600,50000,100000,103100
193.56179443862385,268600,50000,100000,103100
193.57218512856565,268600,50000,100000,103150
193.57218512856565,268600,50000,100000,103150
193.58257581850745,268600,50000,100000,103200
193.58257581850745,268600,50000,100000,103200
193.59296650844925,268600,50000,100000,103250
193.59296650844925,268600,50000,100000,103250
193.60335719839105,268600,50000,100000,103300
193.60335719839105,268600,50000,100000,103300
193.61374788833285,268600,50000,100000,103350
193.61374788833285,268600,50000,100000,103350
193.62413857827465,268600,50000,100000,103400
193.62413857827465,268600,50000,100000,103400
193.63452926821645,268600,50000,100000,103450
193.63452926821645,268600,50000,100000,103450
193.64491995815825,268600,50000,100000,103500
193.64491995815825,268600,50000,100000,103500
193.65531064810006,268600,50000,100000,103550
193.65531064810006,268600,50000,100000,103550
193.66570133804186,268600,50000,100000,103600
193.66570133804186,268600,50000,100000,103600
193.67609202798366,268600,50000,100000,103650
193.67609202798366,268600,50000,100000,103650
193.68648271792546,268600,50000,100000,103700
193.68648271792546,268600,50000,100000,103700
193.69687340786726,268600,50000,100000,103750
193.69687340786726,268600,50000,100000,103750
193.70726409780906,268600,50000,100000,103800
193.70726409780906,268600,50000,100000,103800
193.71765478775086,268600,50000,100000,103850
193.71765478775086,268600,50000,100000,103850
193.72804547769266,268600,50000,100000,103900
193.72804547769266,268600,50000,100000,103900
193.73843616763446,268600,50000,100000,103950
193.73843616763446,268600,50000,100000,103950
193.74882685757626,268600,50000,100000,104000
193.74882685757626,268600,50000,100000,104000
193.75921754751806,268600,50000,100000,104050
193.75921754751806,268600,50000,100000,104050
193.76960823745986,268600,50000,100000,104100
193.76960823745986,268600,50000,100000,104100
193.77999892740166,268600,50000,100000,104150
193.77999892740166,268600,50000,100000,104150
193.79038961734346,268600,50000,100000,104200
193.79038961734346,268600,50000,100000,104200
193.80078030728527,268600,50000,100000,104250
193.80078030728527,268600,50000,100000,104250
193.81117099722707,268600,50000,100000,104300
193.81117099722707,268600,50000,100000,104300
193.82156168716887,268600,50000,100000,104350
193.82156168716887,268600,50000,100000,104350
193.83195237711067,268600,50000,100000,104400
193.83195237711067,268600,50000,100000,104400
193.84234306705247,268600,50000,100000,104450
193.84234306705247,268600,50000,100000,104450
193.85273375699427,268600,50000,100000,104500
193.85273375699427,268600,50000,100000,104500
193.86312444693607,268600,50000,100000,104550
193.86312444693607,268600,50000,100000,104550
193.87351513687787,268600,50000,100000,104600
193.87351513687787,268600,50000,100000,104600
193.88390582681967,268600,50000,100000,104650
193.88390582681967,268600,50000,100000,104650
193.89429651676147,268600,50000,100000,104700
193.89429651676147,268600,50000,100000,104700
193.90468720670327,268600,50000,100000,104750
193.90468720670327,268600,50000,100000,104750
193.91507789664507,268600,50000,100000,104800
193.91507789664507,268600,50000,100000,104800
193.92546858658687,268600,50000,100000,104850
193.92546858658687,268600,50000,100000,104850
193.93585927652867,268600,50000,100000,104900
193.93585927652867,268600,50000,100000,104900
193.94624996647048,268600,50000,100000,104950
193.94624996647048,268600,50000,100000,104950
193.95664065641228,268600,50000,100000,105000
193.95664065641228,268600,50000,100000,105000
193.96703134635408,268600,50000,100000,105050
193.96703134635408,268600,50000,100000,105050
193.97742203629588,268600,50000,100000,105100
193.97742203629588,268600,50000,100000,105100
193.98781272623768,268600,50000,100000,105150
193.98781272623768,268600,50000,100000,105150
193.99820341617948,268600,50000,100000,105200
193.99820341617948,268600,50000,100000,105200
194.00859410612128,268600,50000,100000,105250
194.00859410612128,268600,50000,100000,105250
194.01898479606308,268600,50000,100000,105300
194.01898479606308,268600,50000,100000,105300
194.02937548600488,268600,50000,100000,105350
194.02937548600488,268600,50000,100000,105350
194.03976617594668,268600,50000,100000,105400
194.03976617594668,268600,50000,100000,105400
194.05015686588848,268600,50000,100000,105450
194.05015686588848,268600,50000,100000,105450
194.06054755583028,268600,50000,100000,105500
194.06054755583028,268600,50000,100000,105500
194.07093824577208,268600,50000,100000,105550
194.07093824577208,268600,50000,100000,105550
194.08132893571388,268600,50000,100000,105600
194.08132893571388,268600,50000,100000,105600
194.09171962565568,268600,50000,100000,105650
194.09171962565568,268600,50000,100000,105650
194.10211031559749,268600,50000,100000,105700
194.10211031559749,268600,50000,100000,105700
194.1125010055393,268600,50000,100000,105750
194.1125010055393,268600,50000,100000,105750
194.1228916954811,268600,50000,100000,105800
194.1228916954811,268600,50000,100000,105800
194.1332823854229,268600,50000,100000,105850
194.1332823854229,268600,50000,100000,105850
194.1436730753647,268600,50000,100000,105900
194.1436730753647,268600,50000,100000,105900
194.1540637653065,268600,50000,100000,105950
194.1540637653065,268600,50000,100000,105950
194.1644544552483,268600,50000,100000,106000
194.1644544552483,268600,50000,100000,106000
194.1748451451901,268600,50000,100000,106050
194.1748451451901,268600,50000,100000,106050
194.1852358351319,268600,50000,100000,106100
194.1852358351319,268600,50000,100000,106100
194.1956265250737,268600,50000,100000,106150
194.1956265250737,268600,50000,100000,106150
194.2060172150155,268600,50000,100000,106200
194.2060172150155,268600,50000,100000,106200
194.2164079049573,268600,50000,100000,106250
194.2164079049573,268600,50000,100000,106250
194.2267985948991,268600,50000,100000,106300
194.2267985948991,268600,50000,100000,106300
194.2371892848409,268600,50000,100000,106350
194.2371892848409,268600,50000,100000,106350
194.2475799747827,268600,50000,100000,106400
194.2475799747827,268600,50000,100000,106400
194.2579706647245,268600,50000,100000,106450
194.2579706647245,268600,50000,100000,106450
194.2683613546663,268600,50000,100000,106500
194.2683613546663,268600,50000,100000,106500
194.2787520446081,268600,50000,100000,106550
194.2787520446081,268600,50000,100000,106550
194.2891427345499,268600,50000,100000,106600
194.2891427345499,268600,50000,100000,106600
194.2995334244917,268600,50000,100000,106650
194.2995334244917,268600,50000,100000,106650
194.3099241144335,268600,50000,100000,106700
194.3099241144335,268600,50000,100000,106700
194.3203148043753,268600,50000,100000,106750
194.3203148043753,268600,50000,100000,106750
194.3307054943171,268600,50000,100000,106800
194.3307054943171,268600,50000,100000,106800
194.3410961842589,268600,50000,100000,106850
194.3410961842589,268600,50000,100000,106850
194.3514868742007,268600,50000,100000,106900
194.3514868742007,268600,50000,100000,106900
194.3618775641425,268600,50000,100000,106950
194.3618775641425,268600,50000,100000,106950
194.3722682540843,268600,50000,100000,107000
194.3722682540843,268600,50000,100000,107000
194.3826589440261,268600,50000,100000,107050
194.3826589440261,268600,50000,100000,107050
194.3930496339679,268600,50000,100000,107100
194.3930496339679,268600,50000,100000,107100
194.4034403239097,268600,50000,100000,107150
194.4034403239097,268600,50000,100000,107150
194.4138310138515,268600,50000,100000,107200
194.4138310138515,268600,50000,100000,107200
194.4242217037933,268600,50000,100000,107250
194.4242217037933,268600,50000,100000,107250
194.4346123937351,268600,50000,100000,107300
194.4346123937351,268600,50000,100000,107300
194.4450030836769,268600,50000,100000,107350
194.4450030836769,268600,50000,100000,107350
194.4553937736187,268600,50000,100000,107400
194.4553937736187,268600,50000,100000,107400
194.4657844635605,268600,50000,100000,107450
194.4657844635605,268600,50000,100000,107450
194.4761751535023,268600,50000,100000,107500
194.4761751535023,268600,50000,100000,107500
194.4865658434441,268600,50000,100000,107550
194.4865658434441,268600,50000,100000,107550
194.4969565333859,268600,50000,100000,107600
194.4969565333859,268600,50000,100000,107600
194.5073472233277,268600,50000,100000,107650
194.5073472233277,268600,50000,100000,107650
194.5177379132695,268600,50000,100000,107700
194.5177379132695,268600,50000,100000,107700
194.52812860321131,268600,50000,100000,107750
194.52812860321131,268600,50000,100000,107750
194.53851929315312,268600,50000,100000,107800
194.53851929315312,268600,50000,100000,107800
194.54890998309492,268600,50000,100000,107850
194.54890998309492,268600,50000,100000,107850
194.55930067303672,268600,50000,100000,107900
194.55930067303672,268600,50000,100000,107900
194.56969136297852,268600,50000,100000,107950
194.56969136297852,268600,50000,100000,107950
194.58008205292032,268600,50000,100000,108000
194.58008205292032,268600,50000,100000,108000
194.59047274286212,268600,50000,100000,108050
194.59047274286212,268600,50000,100000,108050
194.60086343280392,268600,50000,100000,108100
194.60086343280392,268600,50000,100000,108100
194.61125412274572,268600,50000,100000,108150
194.61125412274572,268600,50000,100000,108150
194.62164481268752,268600,50000,100000,108200
194.62164481268752,268600,50000,100000,108200
194.63203550262932,268600,50000,100000,108250
194.63203550262932,268600,50000,100000,108250
194.64242619257112,268600,50000,100000,108300
194.64242619257112,268600,50000,100000,108300
194.65281688251292,268600,50000,100000,108350
194.65281688251292,268600,50000,100000,108350
194.66320757245472,268600,50000,100000,108400
194.66320757245472,268600,50000,100000,108400
194.67359826239652,268600,50000,100000,108450
194.67359826239652,268600,50000,100000,108450
194.68398895233832,268600,50000,100000,108500
194.68398895233832,268600,50000,100000,108500
194.69437964228013,268600,50000,100000,108550
194.69437964228013,268600,50000,100000,108550
194.70477033222193,268600,50000,100000,108600
194.70477033222193,268600,50000,100000,108600
194.71516102216373,268600,50000,100000,108650
194.71516102216373,268600,50000,100000,108650
194.72555171210553,268600,50000,100000,108700
194.72555171210553,268600,50000,100000,108700
194.73594240204733,268600,50000,100000,108750
194.73594240204733,268600,50000,100000,108750
194.74633309198913,268600,50000,100000,108800
194.74633309198913,268600,50000,100000,108800
194.75672378193093,268600,50000,100000,108850
194.75672378193093,268600,50000,100000,108850
194.76711447187273,268600,50000,100000,108900
194.76711447187273,268600,50000,100000,108900
194.77750516181453,268600,50000,100000,108950
194.77750516181453,268600,50000,100000,108950
194.78789585175633,268600,50000,100000,109000
194.78789585175633,268600,50000,100000,109000
194.79828654169813,268600,50000,100000,109050
194.79828654169813,268600,50000,100000,109050
194.80867723163993,268600,50000,100000,109100
194.80867723163993,268600,50000,100000,109100
194.81906792158173,268600,50000,100000,109150
194.81906792158173,268600,50000,100000,109150
194.82945861152353,268600,50000,100000,109200
194.82945861152353,268600,50000,100000,109200
194.83984930146534,268600,50000,100000,109250
194.83984930146534,268600,50000,100000,109250
194.85023999140714,268600,50000,100000,109300
194.85023999140714,268600,50000,100000,109300
194.86063068134894,268600,50000,100000,109350
194.86063068134894,268600,50000,100000,109350
194.87102137129074,268600,50000,100000,109400
194.87102137129074,268600,50000,100000,109400
194.88141206123254,268600,50000,100000,109450
194.88141206123254,268600,50000,100000,109450
194.89180275117434,268600,50000,100000,109500
194.89180275117434,268600,50000,100000,109500
194.90219344111614,268600,50000,100000,109550
194.90219344111614,268600,50000,100000,109550
194.91258413105794,268600,50000,100000,109600
194.91258413105794,268600,50000,100000,109600
194.92297482099974,268600,50000,100000,109650
194.92297482099974,268600,50000,100000,109650
194.93336551094154,268600,50000,100000,109700
194.93336551094154,268600,50000,100000,109700
194.94375620088334,268600,50000,100000,109750
194.94375620088334,268600,50000,100000,109750
194.95414689082514,268600,50000,100000,109800
194.95414689082514,268600,50000,100000,109800
194.96453758076694,268600,50000,100000,109850
194.96453758076694,268600,50000,100000,109850
194.97492827070874,268600,50000,100000,109900
194.97492827070874,268600,50000,100000,109900
194.98531896065055,268600,50000,100000,109950
194.98531896065055,268600,50000,100000,109950
194.99570965059235,268600,50000,100000,110000
194.99570965059235,268600,50000,100000,110000
195.00610034053415,268600,50000,100000,110050
195.00610034053415,268600,50000,100000,110050
195.01649103047595,268600,50000,100000,110100
195.01649103047595,268600,50000,100000,110100
195.02688172041775,268600,50000,100000,110150
195.02688172041775,268600,50000,100000,110150
195.03727241035955,268600,50000,100000,110200
195.03727241035955,268600,50000,100000,110200
195.04766310030135,268600,50000,100000,110250
195.04766310030135,268600,50000,100000,110250
195.05805379024315,268600,50000,100000,110300
195.05805379024315,268600,50000,100000,110300
195.06844448018495,268600,50000,100000,110350
195.06844448018495,268600,50000,100000,110350
195.07883517012675,268600,50000,100000,110400
195.07883517012675,268600,50000,100000,110400
195.08922586006855,268600,50000,100000,110450
195.08922586006855,268600,50000,100000,110450
195.09961655001035,268600,50000,100000,110500
195.09961655001035,268600,50000,100000,110500
195.11000723995215,268600,50000,100000,110550
195.11000723995215,268600,50000,100000,110550
195.12039792989395,268600,50000,100000,110600
195.12039792989395,268600,50000,100000,110600
195.13078861983576,268600,50000,100000,110650
195.13078861983576,268600,50000,100000,110650
195.14117930977756,268600,50000,100000,110700
195.14117930977756,268600,50000,100000,110700
195.15156999971936,268600,50000,100000,110750
195.15156999971936,268600,50000,100000,110750
195.16196068966116,268600,50000,100000,110800
195.16196068966116,268600,50000,100000,110800
195.17235137960296,268600,50000,100000,110850
195.17235137960296,268600,50000,100000,110850
195.18274206954476,268600,50000,100000,110900
195.18274206954476,268600,50000,100000,110900
195.19313275948656,268600,50000,100000,110950
195.19313275948656,268600,50000,100000,110950
195.20352344942836,268600,50000,100000,111000
195.20352344942836,268600,50000,100000,111000
195.21391413937016,268600,50000,100000,111050
195.21391413937016,268600,50000,100000,111050
195.22430482931196,268600,50000,100000,111100
195.22430482931196,268600,50000,100000,111100
195.23469551925376,268600,50000,100000,111150
195.23469551925376,268600,50000,100000,111150
195.24508620919556,268600,50000,100000,111200
195.24508620919556,268600,50000,100000,111200
195.25547689913736,268600,50000,100000,111250
195.25547689913736,268600,50000,100000,111250
195.26586758907916,268600,50000,100000,111300
195.26586758907916,268600,50000,100000,111300
195.27625827902096,268600,50000,100000,111350
195.27625827902096,268600,50000,100000,111350
195.28664896896277,268600,50000,100000,111400
195.28664896896277,268600,50000,100000,111400
195.29703965890457,268600,50000,100000,111450
195.29703965890457,268600,50000,100000,111450
195.30743034884637,268600,50000,100000,111500
195.30743034884637,268600,50000,100000,111500
195.31782103878817,268600,50000,100000,111550
195.31782103878817,268600,50000,100000,111550
195.32821172872997,268600,50000,100000,111600
195.32821172872997,268600,50000,100000,111600
195.33860241867177,268600,50000,100000,111650
195.33860241867177,268600,50000,100000,111650
195.34899310861357,268600,50000,100000,111700
195.34899310861357,268600,50000,100000,111700
195.35938379855537,268600,50000,100000,111750
195.35938379855537,268600,50000,100000,111750
195.36977448849717,268600,50000,100000,111800
195.36977448849717,268600,50000,100000,111800
195.38016517843897,268600,50000,100000,111850
195.38016517843897,268600,50000,100000,111850
195.39055586838077,268600,50000,100000,111900
195.39055586838077,268600,50000,100000,111900
195.40094655832257,268600,50000,100000,111950
195.40094655832257,268600,50000,100000,111950
195.41133724826437,268600,50000,100000,112000
195.41133724826437,268600,50000,100000,112000
195.42172793820617,268600,50000,100000,112050
195.42172793820617,268600,50000,100000,112050
195.43211862814798,268600,50000,100000,112100
195.43211862814798,268600,50000,100000,112100
195.44250931808978,268600,50000,100000,112150
195.44250931808978,268600,50000,100000,112150
195.45290000803158,268600,50000,100000,112200
195.45290000803158,268600,50000,100000,112200
195.46329069797338,268600,50000,100000,112250
195.46329069797338,268600,50000,100000,112250
195.47368138791518,268600,50000,100000,112300
195.47368138791518,268600,50000,100000,112300
195.48407207785698,268600,50000,100000,112350
195.48407207785698,268600,50000,100000,112350
195.49446276779878,268600,50000,100000,112400
195.49446276779878,268600,50000,100000,112400
195.50485345774058,268600,50000,100000,112450
195.50485345774058,268600,50000,100000,112450
195.51524414768238,268600,50000,100000,112500
195.51524414768238,268600,50000,100000,112500
195.52563483762418,268600,50000,100000,112550
195.52563483762418,268600,50000,100000,112550
195.53602552756598,268600,50000,100000,112600
195.53602552756598,268600,50000,100000,112600
195.54641621750778,268600,50000,100000,112650
195.54641621750778,268600,50000,100000,112650
195.55680690744958,268600,50000,100000,112700
195.55680690744958,268600,50000,100000,112700
195.56719759739138,268600,50000,100000,112750
195.56719759739138,268600,50000,100000,112750
195.57758828733319,268600,50000,100000,112800
195.57758828733319,268600,50000,100000,112800
195.587978977275,268600,50000,100000,112850
195.587978977275,268600,50000,100000,112850
195.5983696672168,268600,50000,100000,112900
195.5983696672168,268600,50000,100000,112900
195.6087603571586,268600,50000,100000,112950
195.6087603571586,268600,50000,100000,112950
195.6191510471004,268600,50000,100000,113000
195.6191510471004,268600,50000,100000,113000
195.6295417370422,268600,50000,100000,113050
195.6295417370422,268600,50000,100000,113050
195.639932426984,268600,50000,100000,113100
195.639932426984,268600,50000,100000,113100
195.6503231169258,268600,50000,100000,113150
195.6503231169258,268600,50000,100000,113150
195.6607138068676,268600,50000,100000,113200
195.6607138068676,268600,50000,100000,113200
195.6711044968094,268600,50000,100000,113250
195.6711044968094,268600,50000,100000,113250
195.6814951867512,268600,50000,100000,113300
195.6814951867512,268600,50000,100000,113300
195.691885876693,268600,50000,100000,113350
195.691885876693,268600,50000,100000,113350
195.7022765666348,268600,50000,100000,113400
195.7022765666348,268600,50000,100000,113400
195.7126672565766,268600,50000,100000,113450
195.7126672565766,268600,50000,100000,113450
195.7230579465184,268600,50000,100000,113500
195.7230579465184,268600,50000,100000,113500
195.7334486364602,268600,50000,100000,113550
195.7334486364602,268600,50000,100000,113550
195.743839326402,268600,50000,100000,113600
195.743839326402,268600,50000,100000,113600
195.7542300163438,268600,50000,100000,113650
195.7542300163438,268600,50000,100000,113650
195.7646207062856,268600,50000,100000,113700
195.7646207062856,268600,50000,100000,113700
195.7750113962274,268600,50000,100000,113750
195.7750113962274,268600,50000,100000,113750
195.7854020861692,268600,50000,100000,113800
195.7854020861692,268600,50000,100000,113800
195.795792776111,268600,50000,100000,113850
195.795792776111,268600,50000,100000,113850
195.8061834660528,268600,50000,100000,113900
195.8061834660528,268600,50000,100000,113900
195.8165741559946,268600,50000,100000,113950
195.8165741559946,268600,50000,100000,113950
195.8269648459364,268600,50000,100000,114000
195.8269648459364,268600,50000,100000,114000
195.8373555358782,268600,50000,100000,114050
195.8373555358782,268600,50000,100000,114050
195.84774622582,268600,50000,100000,114100
195.84774622582,268600,50000,100000,114100
195.8581369157618,268600,50000,100000,114150
195.8581369157618,268600,50000,100000,114150
195.8685276057036,268600,50000,100000,114200
195.8685276057036,268600,50000,100000,114200
195.8789182956454,268600,50000,100000,114250
195.8789182956454,268600,50000,100000,114250
195.8893089855872,268600,50000,100000,114300
195.8893089855872,268600,50000,100000,114300
195.899699675529,268600,50000,100000,114350
195.899699675529,268600,50000,100000,114350
195.9100903654708,268600,50000,100000,114400
195.9100903654708,268600,50000,100000,114400
195.9204810554126,268600,50000,100000,114450
195.9204810554126,268600,50000,100000,114450
195.9308717453544,268600,50000,100000,114500
195.9308717453544,268600,50000,100000,114500
195.9412624352962,268600,50000,100000,114550
195.9412624352962,268600,50000,100000,114550
195.951653125238,268600,50000,100000,114600
195.951653125238,268600,50000,100000,114600
195.9620438151798,268600,50000,100000,114650
195.9620438151798,268600,50000,100000,114650
195.9724345051216,268600,50000,100000,114700
195.9724345051216,268600,50000,100000,114700
195.9828251950634,268600,50000,100000,114750
195.9828251950634,268600,50000,100000,114750
195.9932158850052,268600,50000,100000,114800
195.9932158850052,268600,50000,100000,114800
196.003606574947,268600,50000,100000,114850
196.003606574947,268600,50000,100000,114850
196.01399726488881,268600,50000,100000,114900
196.01399726488881,268600,50000,100000,114900
196.02438795483062,268600,50000,100000,114950
196.02438795483062,268600,50000,100000,114950
196.03477864477242,268600,50000,100000,115000
196.03477864477242,268600,50000,100000,115000
196.04516933471422,268600,50000,100000,115050
196.04516933471422,268600,50000,100000,115050
196.05556002465602,268600,50000,100000,115100
196.05556002465602,268600,50000,100000,115100
196.06595071459782,268600,50000,100000,115150
196.06595071459782,268600,50000,100000,115150
196.07634140453962,268600,50000,100000,115200
196.07634140453962,268600,50000,100000,115200
196.08673209448142,268600,50000,100000,115250
196.08673209448142,268600,50000,100000,115250
196.09712278442322,268600,50000,100000,115300
196.09712278442322,268600,50000,100000,115300
196.10751347436502,268600,50000,100000,115350
196.10751347436502,268600,50000,100000,115350
196.11790416430682,268600,50000,100000,115400
196.11790416430682,268600,50000,100000,115400
196.12829485424862,268600,50000,100000,115450
196.12829485424862,268600,50000,100000,115450
196.13868554419042,268600,50000,100000,115500
196.13868554419042,268600,50000,100000,115500
196.14907623413222,268600,50000,100000,115550
196.14907623413222,268600,50000,100000,115550
196.15946692407402,268600,50000,100000,115600
196.15946692407402,268600,50000,100000,115600
196.16985761401583,268600,50000,100000,115650
196.16985761401583,268600,50000,100000,115650
196.18024830395763,268600,50000,100000,115700
196.18024830395763,268600,50000,100000,115700
196.19063899389943,268600,50000,100000,115750
196.19063899389943,268600,50000,100000,115750
196.20102968384123,268600,50000,100000,115800
196.20102968384123,268600,50000,100000,115800
196.21142037378303,268600,50000,100000,115850
196.21142037378303,268600,50000,100000,115850
196.22181106372483,268600,50000,100000,115900
196.22181106372483,268600,50000,100000,115900
196.23220175366663,268600,50000,100000,115950
196.23220175366663,268600,50000,100000,115950
196.24259244360843,268600,50000,100000,116000
196.24259244360843,268600,50000,100000,116000
196.25298313355023,268600,50000,100000,116050
196.25298313355023,268600,50000,100000,116050
196.26337382349203,268600,50000,100000,116100
196.26337382349203,268600,50000,100000,116100
196.27376451343383,268600,50000,100000,116150
196.27376451343383,268600,50000,100000,116150
196.28415520337563,268600,50000,100000,116200
196.28415520337563,268600,50000,100000,116200
196.29454589331743,268600,50000,100000,116250
196.29454589331743,268600,50000,100000,116250
196.30493658325923,268600,50000,100000,116300
196.30493658325923,268600,50000,100000,116300
196.31532727320104,268600,50000,100000,116350
196.31532727320104,268600,50000,100000,116350
196.32571796314284,268600,50000,100000,116400
196.32571796314284,268600,50000,100000,116400
196.33610865308464,268600,50000,100000,116450
196.33610865308464,268600,50000,100000,116450
196.34649934302644,268600,50000,100000,116500
196.34649934302644,268600,50000,100000,116500
196.35689003296824,268600,50000,100000,116550
196.35689003296824,268600,50000,100000,116550
196.36728072291004,268600,50000,100000,116600
196.36728072291004,268600,50000,100000,116600
196.37767141285184,268600,50000,100000,116650
196.37767141285184,268600,50000,100000,116650
196.38806210279364,268600,50000,100000,116700
196.38806210279364,268600,50000,100000,116700
196.39845279273544,268600,50000,100000,116750
196.39845279273544,268600,50000,100000,116750
196.40884348267724,268600,50000,100000,116800
196.40884348267724,268600,50000,100000,116800
196.41923417261904,268600,50000,100000,116850
196.41923417261904,268600,50000,100000,116850
196.42962486256084,268600,50000,100000,116900
196.42962486256084,268600,50000,100000,116900
196.44001555250264,268600,50000,100000,116950
196.44001555250264,268600,50000,100000,116950
196.45040624244444,268600,50000,100000,117000
196.45040624244444,268600,50000,100000,117000
196.46079693238624,268600,50000,100000,117050
196.46079693238624,268600,50000,100000,117050
196.47118762232805,268600,50000,100000,117100
196.47118762232805,268600,50000,100000,117100
196.48157831226985,268600,50000,100000,117150
196.48157831226985,268600,50000,100000,117150
196.49196900221165,268600,50000,100000,117200
196.49196900221165,268600,50000,100000,117200
196.50235969215345,268600,50000,100000,117250
196.50235969215345,268600,50000,100000,117250
196.51275038209525,268600,50000,100000,117300
196.51275038209525,268600,50000,100000,117300
196.52314107203705,268600,50000,100000,117350
196.52314107203705,268600,50000,100000,117350
196.53353176197885,268600,50000,100000,117400
196.53353176197885,268600,50000,100000,117400
196.54392245192065,268600,50000,100000,117450
196.54392245192065,268600,50000,100000,117450
196.55431314186245,268600,50000,100000,117500
196.55431314186245,268600,50000,100000,117500
196.56470383180425,268600,50000,100000,117550
196.56470383180425,268600,50000,100000,117550
196.57509452174605,268600,50000,100000,117600
196.57509452174605,268600,50000,100000,117600
196.58548521168785,268600,50000,100000,117650
196.58548521168785,268600,50000,100000,117650
196.59587590162965,268600,50000,100000,117700
196.59587590162965,268600,50000,100000,117700
196.60626659157145,268600,50000,100000,117750
196.60626659157145,268600,50000,100000,117750
196.61665728151326,268600,50000,100000,117800
196.61665728151326,268600,50000,100000,117800
196.62704797145506,268600,50000,100000,117850
196.62704797145506,268600,50000,100000,117850
196.63743866139686,268600,50000,100000,117900
196.63743866139686,268600,50000,100000,117900
196.64782935133866,268600,50000,100000,117950
196.64782935133866,268600,50000,100000,117950
196.65822004128046,268600,50000,100000,118000
196.65822004128046,268600,50000,100000,118000
196.66861073122226,268600,50000,100000,118050
196.66861073122226,268600,50000,100000,118050
196.67900142116406,268600,50000,100000,118100
196.67900142116406,268600,50000,100000,118100
196.68939211110586,268600,50000,100000,118150
196.68939211110586,268600,50000,100000,118150
196.69978280104766,268600,50000,100000,118200
196.69978280104766,268600,50000,100000,118200
196.71017349098946,268600,50000,100000,118250
196.71017349098946,268600,50000,100000,118250
196.72056418093126,268600,50000,100000,118300
196.72056418093126,268600,50000,100000,118300
196.73095487087306,268600,50000,100000,118350
196.73095487087306,268600,50000,100000,118350
196.74134556081486,268600,50000,100000,118400
196.74134556081486,268600,50000,100000,118400
196.75173625075666,268600,50000,100000,118450
196.75173625075666,268600,50000,100000,118450
196.76212694069847,268600,50000,100000,118500
196.76212694069847,268600,50000,100000,118500
196.77251763064027,268600,50000,100000,118550
196.77251763064027,268600,50000,100000,118550
196.78290832058207,268600,50000,100000,118600
196.78290832058207,268600,50000,100000,118600
196.79329901052387,268600,50000,100000,118650
196.79329901052387,268600,50000,100000,118650
196.80368970046567,268600,50000,100000,118700
196.80368970046567,268600,50000,100000,118700
196.81408039040747,268600,50000,100000,118750
196.81408039040747,268600,50000,100000,118750
196.82447108034927,268600,50000,100000,118800
196.82447108034927,268600,50000,100000,118800
196.83486177029107,268600,50000,100000,118850
196.83486177029107,268600,50000,100000,118850
196.84525246023287,268600,50000,100000,118900
196.84525246023287,268600,50000,100000,118900
196.85564315017467,268600,50000,100000,118950
196.85564315017467,268600,50000,100000,118950
196.86603384011647,268600,50000,100000,119000
196.86603384011647,268600,50000,100000,119000
196.87642453005827,268600,50000,100000,119050
196.87642453005827,268600,50000,100000,119050
196.88681522000007,268600,50000,100000,119100
196.88681522000007,268600,50000,100000,119100
196.89720590994187,268600,50000,100000,119150
196.89720590994187,268600,50000,100000,119150
196.90759659988368,268600,50000,100000,119200
196.90759659988368,268600,50000,100000,119200
196.91798728982548,268600,50000,100000,119250
196.91798728982548,268600,50000,100000,119250
196.92837797976728,268600,50000,100000,119300
196.92837797976728,268600,50000,100000,119300
196.93876866970908,268600,50000,100000,119350
196.93876866970908,268600,50000,100000,119350
196.94915935965088,268600,50000,100000,119400
196.94915935965088,268600,50000,100000,119400
196.95955004959268,268600,50000,100000,119450
196.95955004959268,268600,50000,100000,119450
196.96994073953448,268600,50000,100000,119500
196.96994073953448,268600,50000,100000,119500
196.98033142947628,268600,50000,100000,119550
196.98033142947628,268600,50000,100000,119550
196.99072211941808,268600,50000,100000,119600
196.99072211941808,268600,50000,100000,119600
197.00111280935988,268600,50000,100000,119650
197.00111280935988,268600,50000,100000,119650
197.01150349930168,268600,50000,100000,119700
197.01150349930168,268600,50000,100000,119700
197.02189418924348,268600,50000,100000,119750
197.02189418924348,268600,50000,100000,119750
197.03228487918528,268600,50000,100000,119800
197.03228487918528,268600,50000,100000,119800
197.04267556912708,268600,50000,100000,119850
197.04267556912708,268600,50000,100000,119850
197.05306625906888,268600,50000,100000,119900
197.05306625906888,268600,50000,100000,119900
197.06345694901069,268600,50000,100000,119950
197.06345694901069,268600,50000,100000,119950
197.0738476389525,268600,50000,100000,120000
197.0738476389525,268600,50000,100000,120000
197.0842383288943,268600,50000,100000,120050
197.0842383288943,268600,50000,100000,120050
197.0946290188361,268600,50000,100000,120100
197.0946290188361,268600,50000,100000,120100
197.1050197087779,268600,50000,100000,120150
197.1050197087779,268600,50000,100000,120150
197.1154103987197,268600,50000,100000,120200
197.1154103987197,268600,50000,100000,120200
197.1258010886615,268600,50000,100000,120250
197.1258010886615,268600,50000,100000,120250
197.1361917786033,268600,50000,100000,120300
197.1361917786033,268600,50000,100000,120300
197.1465824685451,268600,50000,100000,120350
197.1465824685451,268600,50000,100000,120350
197.1569731584869,268600,50000,100000,120400
197.1569731584869,268600,50000,100000,120400
197.1673638484287,268600,50000,100000,120450
197.1673638484287,268600,50000,100000,120450
197.1777545383705,268600,50000,100000,120500
197.1777545383705,268600,50000,100000,120500
197.1881452283123,268600,50000,100000,120550
197.1881452283123,268600,50000,100000,120550
197.1985359182541,268600,50000,100000,120600
197.1985359182541,268600,50000,100000,120600
197.2089266081959,268600,50000,100000,120650
197.2089266081959,268600,50000,100000,120650
197.2193172981377,268600,50000,100000,120700
197.2193172981377,268600,50000,100000,120700
197.2297079880795,268600,50000,100000,120750
197.2297079880795,268600,50000,100000,120750
197.2400986780213,268600,50000,100000,120800
197.2400986780213,268600,50000,100000,120800
197.2504893679631,268600,50000,100000,120850
197.2504893679631,268600,50000,100000,120850
197.2608800579049,268600,50000,100000,120900
197.2608800579049,268600,50000,100000,120900
197.2712707478467,268600,50000,100000,120950
197.2712707478467,268600,50000,100000,120950
197.2816614377885,268600,50000,100000,121000
197.2816614377885,268600,50000,100000,121000
197.2920521277303,268600,50000,100000,121050
197.2920521277303,268600,50000,100000,121050
197.3024428176721,268600,50000,100000,121100
197.3024428176721,268600,50000,100000,121100
197.3128335076139,268600,50000,100000,121150
197.3128335076139,268600,50000,100000,121150
197.3232241975557,268600,50000,100000,121200
197.3232241975557,268600,50000,100000,121200
197.3336148874975,268600,50000,100000,121250
197.3336148874975,268600,50000,100000,121250
197.3440055774393,268600,50000,100000,121300
197.3440055774393,268600,50000,100000,121300
197.3543962673811,268600,50000,100000,121350
197.3543962673811,268600,50000,100000,121350
197.3647869573229,268600,50000,100000,121400
197.3647869573229,268600,50000,100000,121400
197.3751776472647,268600,50000,100000,121450
197.3751776472647,268600,50000,100000,121450
197.3855683372065,268600,50000,100000,121500
197.3855683372065,268600,50000,100000,121500
197.3959590271483,268600,50000,100000,121550
197.3959590271483,268600,50000,100000,121550
197.4063497170901,268600,50000,100000,121600
197.4063497170901,268600,50000,100000,121600
197.4167404070319,268600,50000,100000,121650
197.4167404070319,268600,50000,100000,121650
197.4271310969737,268600,50000,100000,121700
197.4271310969737,268600,50000,100000,121700
197.4375217869155,268600,50000,100000,121750
197.4375217869155,268600,50000,100000,121750
197.4479124768573,268600,50000,100000,121800
197.4479124768573,268600,50000,100000,121800
197.4583031667991,268600,50000,100000,121850
197.4583031667991,268600,50000,100000,121850
197.4686938567409,268600,50000,100000,121900
197.4686938567409,268600,50000,100000,121900
197.4790845466827,268600,50000,100000,121950
197.4790845466827,268600,50000,100000,121950
197.48947523662451,268600,50000,100000,122000
197.48947523662451,268600,50000,100000,122000
197.49986592656632,268600,50000,100000,122050
197.49986592656632,268600,50000,100000,122050
197.51025661650812,268600,50000,100000,122100
197.51025661650812,268600,50000,100000,122100
197.52064730644992,268600,50000,100000,122150
197.52064730644992,268600,50000,100000,122150
197.53103799639172,268600,50000,100000,122200
197.53103799639172,268600,50000,100000,122200
197.54142868633352,268600,50000,100000,122250
197.54142868633352,268600,50000,100000,122250
197.55181937627532,268600,50000,100000,122300
197.55181937627532,268600,50000,100000,122300
197.56221006621712,268600,50000,100000,122350
197.56221006621712,268600,50000,100000,122350
197.57260075615892,268600,50000,100000,122400
197.57260075615892,268600,50000,100000,122400
197.58299144610072,268600,50000,100000,122450
197.58299144610072,268600,50000,100000,122450
197.59338213604252,268600,50000,100000,122500
197.59338213604252,268600,50000,100000,122500
197.60377282598432,268600,50000,100000,122550
197.60377282598432,268600,50000,100000,122550
197.61416351592612,268600,50000,100000,122600
197.61416351592612,268600,50000,100000,122600
197.62455420586792,268600,50000,100000,122650
197.62455420586792,268600,50000,100000,122650
197.63494489580972,268600,50000,100000,122700
197.63494489580972,268600,50000,100000,122700
197.64533558575152,268600,50000,100000,122750
197.64533558575152,268600,50000,100000,122750
197.65572627569333,268600,50000,100000,122800
197.65572627569333,268600,50000,100000,122800
197.66611696563513,268600,50000,100000,122850
197.66611696563513,268600,50000,100000,122850
197.67650765557693,268600,50000,100000,122900
197.67650765557693,268600,50000,100000,122900
197.68689834551873,268600,50000,100000,122950
197.68689834551873,268600,50000,100000,122950
197.69728903546053,268600,50000,100000,123000
197.69728903546053,268600,50000,100000,123000
197.70767972540233,268600,50000,100000,123050
197.70767972540233,268600,50000,100000,123050
197.71807041534413,268600,50000,100000,123100
197.71807041534413,268600,50000,100000,123100
197.72846110528593,268600,50000,100000,123150
197.72846110528593,268600,50000,100000,123150
197.73885179522773,268600,50000,100000,123200
197.73885179522773,268600,50000,100000,123200
197.74924248516953,268600,50000,100000,123250
197.74924248516953,268600,50000,100000,123250
197.75963317511133,268600,50000,100000,123300
197.75963317511133,268600,50000,100000,123300
197.77002386505313,268600,50000,100000,123350
197.77002386505313,268600,50000,100000,123350
197.78041455499493,268600,50000,100000,123400
197.78041455499493,268600,50000,100000,123400
197.79080524493673,268600,50000,100000,123450
197.79080524493673,268600,50000,100000,123450
197.80119593487854,268600,50000,100000,123500
197.80119593487854,268600,50000,100000,123500
197.81158662482034,268600,50000,100000,123550
197.81158662482034,268600,50000,100000,123550
197.82197731476214,268600,50000,100000,123600
197.82197731476214,268600,50000,100000,123600
197.83236800470394,268600,50000,100000,123650
197.83236800470394,268600,50000,100000,123650
197.84275869464574,268600,50000,100000,123700
197.84275869464574,268600,50000,100000,123700
197.85314938458754,268600,50000,100000,123750
197.85314938458754,268600,50000,100000,123750
197.86354007452934,268600,50000,100000,123800
197.86354007452934,268600,50000,100000,123800
197.87393076447114,268600,50000,100000,123850
197.87393076447114,268600,50000,100000,123850
197.88432145441294,268600,50000,100000,123900
197.88432145441294,268600,50000,100000,123900
197.89471214435474,268600,50000,100000,123950
197.89471214435474,268600,50000,100000,123950
197.90510283429654,268600,50000,100000,124000
197.90510283429654,268600,50000,100000,124000
197.91549352423834,268600,50000,100000,124050
197.91549352423834,268600,50000,100000,124050
197.92588421418014,268600,50000,100000,124100
197.92588421418014,268600,50000,100000,124100
197.93627490412194,268600,50000,100000,124150
197.93627490412194,268600,50000,100000,124150
197.94666559406375,268600,50000,100000,124200
197.94666559406375,268600,50000,100000,124200
197.95705628400555,268600,50000,100000,124250
197.95705628400555,268600,50000,100000,124250
197.96744697394735,268600,50000,100000,124300
197.96744697394735,268600,50000,100000,124300
197.97783766388915,268600,50000,100000,124350
197.97783766388915,268600,50000,100000,124350
197.98822835383095,268600,50000,100000,124400
197.98822835383095,268600,50000,100000,124400
197.99861904377275,268600,50000,100000,124450
197.99861904377275,268600,50000,100000,124450
198.00900973371455,268600,50000,100000,124500
198.00900973371455,268600,50000,100000,124500
198.01940042365635,268600,50000,100000,124550
198.01940042365635,268600,50000,100000,124550
198.02979111359815,268600,50000,100000,124600
198.02979111359815,268600,50000,100000,124600
198.04018180353995,268600,50000,100000,124650
198.04018180353995,268600,50000,100000,124650
198.05057249348175,268600,50000,100000,124700
198.05057249348175,268600,50000,100000,124700
198.06096318342355,268600,50000,100000,124750
198.06096318342355,268600,50000,100000,124750
198.07135387336535,268600,50000,100000,124800
198.07135387336535,268600,50000,100000,124800
198.08174456330715,268600,50000,100000,124850
198.08174456330715,268600,50000,100000,124850
198.09213525324895,268600,50000,100000,124900
198.09213525324895,268600,50000,100000,124900
198.10252594319076,268600,50000,100000,124950
198.10252594319076,268600,50000,100000,124950
198.11291663313256,268600,50000,100000,125000
198.11291663313256,268600,50000,100000,125000
198.12330732307436,268600,50000,100000,125050
198.12330732307436,268600,50000,100000,125050
198.13369801301616,268600,50000,100000,125100
198.13369801301616,268600,50000,100000,125100
198.14408870295796,268600,50000,100000,125150
198.14408870295796,268600,50000,100000,125150
198.15447939289976,268600,50000,100000,125200
198.15447939289976,268600,50000,100000,125200
198.16487008284156,268600,50000,100000,125250
198.16487008284156,268600,50000,100000,125250
198.17526077278336,268600,50000,100000,125300
198.17526077278336,268600,50000,100000,125300
198.18565146272516,268600,50000,100000,125350
198.18565146272516,268600,50000,100000,125350
198.19604215266696,268600,50000,100000,125400
198.19604215266696,268600,50000,100000,125400
198.20643284260876,268600,50000,100000,125450
198.20643284260876,268600,50000,100000,125450
198.21682353255056,268600,50000,100000,125500
198.21682353255056,268600,50000,100000,125500
198.22721422249236,268600,50000,100000,125550
198.22721422249236,268600,50000,100000,125550
198.23760491243416,268600,50000,100000,125600
198.23760491243416,268600,50000,100000,125600
198.24799560237597,268600,50000,100000,125650
198.24799560237597,268600,50000,100000,125650
198.25838629231777,268600,50000,100000,125700
198.25838629231777,268600,50000,100000,125700
198.26877698225957,268600,50000,100000,125750
198.26877698225957,268600,50000,100000,125750
198.27916767220137,268600,50000,100000,125800
198.27916767220137,268600,50000,100000,125800
198.28955836214317,268600,50000,100000,125850
198.28955836214317,268600,50000,100000,125850
198.29994905208497,268600,50000,100000,125900
198.29994905208497,268600,50000,100000,125900
198.31033974202677,268600,50000,100000,125950
198.31033974202677,268600,50000,100000,125950
198.32073043196857,268600,50000,100000,126000
198.32073043196857,268600,50000,100000,126000
198.33112112191037,268600,50000,100000,126050
198.33112112191037,268600,50000,100000,126050
198.34151181185217,268600,50000,100000,126100
198.34151181185217,268600,50000,100000,126100
198.35190250179397,268600,50000,100000,126150
198.35190250179397,268600,50000,100000,126150
198.36229319173577,268600,50000,100000,126200
198.36229319173577,268600,50000,100000,126200
198.37268388167757,268600,50000,100000,126250
198.37268388167757,268600,50000,100000,126250
198.38307457161937,268600,50000,100000,126300
198.38307457161937,268600,50000,100000,126300
198.39346526156118,268600,50000,100000,126350
198.39346526156118,268600,50000,100000,126350
198.40385595150298,268600,50000,100000,126400
198.40385595150298,268600,50000,100000,126400
198.41424664144478,268600,50000,100000,126450
198.41424664144478,268600,50000,100000,126450
198.42463733138658,268600,50000,100000,126500
198.42463733138658,268600,50000,100000,126500
198.43502802132838,268600,50000,100000,126550
198.43502802132838,268600,50000,100000,126550
198.44541871127018,268600,50000,100000,126600
198.44541871127018,268600,50000,100000,126600
198.45580940121198,268600,50000,100000,126650
198.45580940121198,268600,50000,100000,126650
198.46620009115378,268600,50000,100000,126700
198.46620009115378,268600,50000,100000,126700
198.47659078109558,268600,50000,100000,126750
198.47659078109558,268600,50000,100000,126750
198.48698147103738,268600,50000,100000,126800
198.48698147103738,268600,50000,100000,126800
198.49737216097918,268600,50000,100000,126850
198.49737216097918,268600,50000,100000,126850
198.50776285092098,268600,50000,100000,126900
198.50776285092098,268600,50000,100000,126900
198.51815354086278,268600,50000,100000,126950
198.51815354086278,268600,50000,100000,126950
198.52854423080458,268600,50000,100000,127000
198.52854423080458,268600,50000,100000,127000
198.53893492074639,268600,50000,100000,127050
198.53893492074639,268600,50000,100000,127050
198.5493256106882,268600,50000,100000,127100
198.5493256106882,268600,50000,100000,127100
198.55971630063,268600,50000,100000,127150
198.55971630063,268600,50000,100000,127150
198.5701069905718,268600,50000,100000,127200
198.5701069905718,268600,50000,100000,127200
198.5804976805136,268600,50000,100000,127250
198.5804976805136,268600,50000,100000,127250
198.5908883704554,268600,50000,100000,127300
198.5908883704554,268600,50000,100000,127300
198.6012790603972,268600,50000,100000,127350
198.6012790603972,268600,50000,100000,127350
198.611669750339,268600,50000,100000,127400
198.611669750339,268600,50000,100000,127400
198.6220604402808,268600,50000,100000,127450
198.6220604402808,268600,50000,100000,127450
198.6324511302226,268600,50000,100000,127500
198.6324511302226,268600,50000,100000,127500
198.6428418201644,268600,50000,100000,127550
198.6428418201644,268600,50000,100000,127550
198.6532325101062,268600,50000,100000,127600
198.6532325101062,268600,50000,100000,127600
198.663623200048,268600,50000,100000,127650
198.663623200048,268600,50000,100000,127650
198.6740138899898,268600,50000,100000,127700
198.6740138899898,268600,50000,100000,127700
198.6844045799316,268600,50000,100000,127750
198.6844045799316,268600,50000,100000,127750
198.6947952698734,268600,50000,100000,127800
198.6947952698734,268600,50000,100000,127800
198.7051859598152,268600,50000,100000,127850
198.7051859598152,268600,50000,100000,127850
198.715576649757,268600,50000,100000,127900
198.715576649757,268600,50000,100000,127900
198.7259673396988,268600,50000,100000,127950
198.7259673396988,268600,50000,100000,127950
198.7363580296406,268600,50000,100000,128000
198.7363580296406,268600,50000,100000,128000
198.7467487195824,268600,50000,100000,128050
198.7467487195824,268600,50000,100000,128050
198.7571394095242,268600,50000,100000,128100
198.7571394095242,268600,50000,100000,128100
198.767530099466,268600,50000,100000,128150
198.767530099466,268600,50000,100000,128150
198.7779207894078,268600,50000,100000,128200
198.7779207894078,268600,50000,100000,128200
198.7883114793496,268600,50000,100000,128250
198.7883114793496,268600,50000,100000,128250
198.7987021692914,268600,50000,100000,128300
198.7987021692914,268600,50000,100000,128300
198.8090928592332,268600,50000,100000,128350
198.8090928592332,268600,50000,100000,128350
198.819483549175,268600,50000,100000,128400
198.819483549175,268600,50000,100000,128400
198.8298742391168,268600,50000,100000,128450
198.8298742391168,268600,50000,100000,128450
198.8402649290586,268600,50000,100000,128500
198.8402649290586,268600,50000,100000,128500
198.8506556190004,268600,50000,100000,128550
198.8506556190004,268600,50000,100000,128550
198.8610463089422,268600,50000,100000,128600
198.8610463089422,268600,50000,100000,128600
198.871436998884,268600,50000,100000,128650
198.871436998884,268600,50000,100000,128650
198.8818276888258,268600,50000,100000,128700
198.8818276888258,268600,50000,100000,128700
198.8922183787676,268600,50000,100000,128750
198.8922183787676,268600,50000,100000,128750
198.9026090687094,268600,50000,100000,128800
198.9026090687094,268600,50000,100000,128800
198.9129997586512,268600,50000,100000,128850
198.9129997586512,268600,50000,100000,128850
198.923390448593,268600,50000,100000,128900
198.923390448593,268600,50000,100000,128900
198.9337811385348,268600,50000,100000,128950
198.9337811385348,268600,50000,100000,128950
198.9441718284766,268600,50000,100000,129000
198.9441718284766,268600,50000,100000,129000
198.9545625184184,268600,50000,100000,129050
198.9545625184184,268600,50000,100000,129050
198.9649532083602,268600,50000,100000,129100
198.9649532083602,268600,50000,100000,129100
198.97534389830201,268600,50000,100000,129150
198.97534389830201,268600,50000,100000,129150
198.98573458824382,268600,50000,100000,129200
198.98573458824382,268600,50000,100000,129200
198.99612527818562,268600,50000,100000,129250
198.99612527818562,268600,50000,100000,129250
199.00651596812742,268600,50000,100000,129300
199.00651596812742,268600,50000,100000,129300
199.01690665806922,268600,50000,100000,129350
199.01690665806922,268600,50000,100000,129350
199.02729734801102,268600,50000,100000,129400
199.02729734801102,268600,50000,100000,129400
199.03768803795282,268600,50000,100000,129450
199.03768803795282,268600,50000,100000,129450
199.04807872789462,268600,50000,100000,129500
199.04807872789462,268600,50000,100000,129500
199.05846941783642,268600,50000,100000,129550
199.05846941783642,268600,50000,100000,129550
199.06886010777822,268600,50000,100000,129600
199.06886010777822,268600,50000,100000,129600
199.07925079772002,268600,50000,100000,129650
199.07925079772002,268600,50000,100000,129650
199.08964148766182,268600,50000,100000,129700
199.08964148766182,268600,50000,100000,129700
199.10003217760362,268600,50000,100000,129750
199.10003217760362,268600,50000,100000,129750
199.11042286754542,268600,50000,100000,129800
199.11042286754542,268600,50000,100000,129800
199.12081355748722,268600,50000,100000,129850
199.12081355748722,268600,50000,100000,129850
199.13120424742903,268600,50000,100000,129900
199.13120424742903,268600,50000,100000,129900
199.14159493737083,268600,50000,100000,129950
199.14159493737083,268600,50000,100000,129950
199.15198562731263,268600,50000,100000,130000
199.15198562731263,268600,50000,100000,130000
199.16237631725443,268600,50000,100000,130050
199.16237631725443,268600,50000,100000,130050
199.17276700719623,268600,50000,100000,130100
199.17276700719623,268600,50000,100000,130100
199.18315769713803,268600,50000,100000,130150
199.18315769713803,268600,50000,100000,130150
199.19354838707983,268600,50000,100000,130200
199.19354838707983,268600,50000,100000,130200
199.20393907702163,268600,50000,100000,130250
199.20393907702163,268600,50000,100000,130250
199.21432976696343,268600,50000,100000,130300
199.21432976696343,268600,50000,100000,130300
199.22472045690523,268600,50000,100000,130350
199.22472045690523,268600,50000,100000,130350
199.23511114684703,268600,50000,100000,130400
199.23511114684703,268600,50000,100000,130400
199.24550183678883,268600,50000,100000,130450
199.24550183678883,268600,50000,100000,130450
199.25589252673063,268600,50000,100000,130500
199.25589252673063,268600,50000,100000,130500
199.26628321667243,268600,50000,100000,130550
199.26628321667243,268600,50000,100000,130550
199.27667390661423,268600,50000,100000,130600
199.27667390661423,268600,50000,100000,130600
199.28706459655604,268600,50000,100000,130650
199.28706459655604,268600,50000,100000,130650
199.29745528649784,268600,50000,100000,130700
199.29745528649784,268600,50000,100000,130700
199.30784597643964,268600,50000,100000,130750
199.30784597643964,268600,50000,100000,130750
199.31823666638144,268600,50000,100000,130800
199.31823666638144,268600,50000,100000,130800
199.32862735632324,268600,50000,100000,130850
199.32862735632324,268600,50000,100000,130850
199.33901804626504,268600,50000,100000,130900
199.33901804626504,268600,50000,100000,130900
199.34940873620684,268600,50000,100000,130950
199.34940873620684,268600,50000,100000,130950
199.35979942614864,268600,50000,100000,131000
199.35979942614864,268600,50000,100000,131000
199.37019011609044,268600,50000,100000,131050
199.37019011609044,268600,50000,100000,131050
199.38058080603224,268600,50000,100000,131100
199.38058080603224,268600,50000,100000,131100
199.39097149597404,268600,50000,100000,131150
199.39097149597404,268600,50000,100000,131150
199.40136218591584,268600,50000,100000,131200
199.40136218591584,268600,50000,100000,131200
199.41175287585764,268600,50000,100000,131250
199.41175287585764,268600,50000,100000,131250
199.42214356579944,268600,50000,100000,131300
199.42214356579944,268600,50000,100000,131300
199.43253425574125,268600,50000,100000,131350
199.43253425574125,268600,50000,100000,131350
199.44292494568305,268600,50000,100000,131400
199.44292494568305,268600,50000,100000,131400
199.45331563562485,268600,50000,100000,131450
199.45331563562485,268600,50000,100000,131450
199.46370632556665,268600,50000,100000,131500
199.46370632556665,268600,50000,100000,131500
199.47409701550845,268600,50000,100000,131550
199.47409701550845,268600,50000,100000,131550
199.48448770545025,268600,50000,100000,131600
199.48448770545025,268600,50000,100000,131600
199.49487839539205,268600,50000,100000,131650
199.49487839539205,268600,50000,100000,131650
199.50526908533385,268600,50000,100000,131700
199.50526908533385,268600,50000,100000,131700
199.51565977527565,268600,50000,100000,131750
199.51565977527565,268600,50000,100000,131750
199.52605046521745,268600,50000,100000,131800
199.52605046521745,268600,50000,100000,131800
199.53644115515925,268600,50000,100000,131850
199.53644115515925,268600,50000,100000,131850
199.54683184510105,268600,50000,100000,131900
199.54683184510105,268600,50000,100000,131900
199.55722253504285,268600,50000,100000,131950
199.55722253504285,268600,50000,100000,131950
199.56761322498465,268600,50000,100000,132000
199.56761322498465,268600,50000,100000,132000
199.57800391492646,268600,50000,100000,132050
199.57800391492646,268600,50000,100000,132050
199.58839460486826,268600,50000,100000,132100
199.58839460486826,268600,50000,100000,132100
199.59878529481006,268600,50000,100000,132150
199.59878529481006,268600,50000,100000,132150
199.60917598475186,268600,50000,100000,132200
199.60917598475186,268600,50000,100000,132200
199.61956667469366,268600,50000,100000,132250
199.61956667469366,268600,50000,100000,132250
199.62995736463546,268600,50000,100000,132300
199.62995736463546,268600,50000,100000,132300
199.64034805457726,268600,50000,100000,132350
199.64034805457726,268600,50000,100000,132350
199.65073874451906,268600,50000,100000,132400
199.65073874451906,268600,50000,100000,132400
199.66112943446086,268600,50000,100000,132450
199.66112943446086,268600,50000,100000,132450
199.67152012440266,268600,50000,100000,132500
199.67152012440266,268600,50000,100000,132500
199.68191081434446,268600,50000,100000,132550
199.68191081434446,268600,50000,100000,132550
199.69230150428626,268600,50000,100000,132600
199.69230150428626,268600,50000,100000,132600
199.70269219422806,268600,50000,100000,132650
199.70269219422806,268600,50000,100000,132650
199.71308288416986,268600,50000,100000,132700
199.71308288416986,268600,50000,100000,132700
199.72347357411167,268600,50000,100000,132750
199.72347357411167,268600,50000,100000,132750
199.73386426405347,268600,50000,100000,132800
199.73386426405347,268600,50000,100000,132800
199.74425495399527,268600,50000,100000,132850
199.74425495399527,268600,50000,100000,132850
199.75464564393707,268600,50000,100000,132900
199.75464564393707,268600,50000,100000,132900
199.76503633387887,268600,50000,100000,132950
199.76503633387887,268600,50000,100000,132950
199.77542702382067,268600,50000,100000,133000
199.77542702382067,268600,50000,100000,133000
199.78581771376247,268600,50000,100000,133050
199.78581771376247,268600,50000,100000,133050
199.79620840370427,268600,50000,100000,133100
199.79620840370427,268600,50000,100000,133100
199.80659909364607,268600,50000,100000,133150
199.80659909364607,268600,50000,100000,133150
199.81698978358787,268600,50000,100000,133200
199.81698978358787,268600,50000,100000,133200
199.82738047352967,268600,50000,100000,133250
199.82738047352967,268600,50000,100000,133250
199.83777116347147,268600,50000,100000,133300
199.83777116347147,268600,50000,100000,133300
199.84816185341327,268600,50000,100000,133350
199.84816185341327,268600,50000,100000,133350
199.85855254335507,268600,50000,100000,133400
199.85855254335507,268600,50000,100000,133400
199.86894323329687,268600,50000,100000,133450
199.86894323329687,268600,50000,100000,133450
199.87933392323868,268600,50000,100000,133500
199.87933392323868,268600,50000,100000,133500
199.88972461318048,268600,50000,100000,133550
199.88972461318048,268600,50000,100000,133550
199.90011530312228,268600,50000,100000,133600
199.90011530312228,268600,50000,100000,133600
199.91050599306408,268600,50000,100000,133650
199.91050599306408,268600,50000,100000,133650
199.92089668300588,268600,50000,100000,133700
199.92089668300588,268600,50000,100000,133700
199.93128737294768,268600,50000,100000,133750
199.93128737294768,268600,50000,100000,133750
199.94167806288948,268600,50000,100000,133800
199.94167806288948,268600,50000,100000,133800
199.95206875283128,268600,50000,100000,133850
199.95206875283128,268600,50000,100000,133850
199.96245944277308,268600,50000,100000,133900
199.96245944277308,268600,50000,100000,133900
199.97285013271488,268600,50000,100000,133950
199.97285013271488,268600,50000,100000,133950
199.98324082265668,268600,50000,100000,134000
199.98324082265668,268600,50000,100000,134000
199.99363151259848,268600,50000,100000,134050
199.99363151259848,268600,50000,100000,134050
200.00402220254028,268600,50000,100000,134100
200.00402220254028,268600,50000,100000,134100
200.01441289248208,268600,50000,100000,134150
200.01441289248208,268600,50000,100000,134150
200.02480358242389,268600,50000,100000,134200
200.02480358242389,268600,50000,100000,134200
200.0351942723657,268600,50000,100000,134250
200.0351942723657,268600,50000,100000,134250
200.0455849623075,268600,50000,100000,134300
200.0455849623075,268600,50000,100000,134300
200.0559756522493,268600,50000,100000,134350
200.0559756522493,268600,50000,100000,134350
200.0663663421911,268600,50000,100000,134400
200.0663663421911,268600,50000,100000,134400
200.0767570321329,268600,50000,100000,134450
200.0767570321329,268600,50000,100000,134450
200.0871477220747,268600,50000,100000,134500
200.0871477220747,268600,50000,100000,134500
200.0975384120165,268600,50000,100000,134550
200.0975384120165,268600,50000,100000,134550
200.1079291019583,268600,50000,100000,134600
200.1079291019583,268600,50000,100000,134600
200.1183197919001,268600,50000,100000,134650
200.1183197919001,268600,50000,100000,134650
200.1287104818419,268600,50000,100000,134700
200.1287104818419,268600,50000,100000,134700
200.1391011717837,268600,50000,100000,134750
200.1391011717837,268600,50000,100000,134750
200.1494918617255,268600,50000,100000,134800
200.1494918617255,268600,50000,100000,134800
200.1598825516673,268600,50000,100000,134850
200.1598825516673,268600,50000,100000,134850
200.1702732416091,268600,50000,100000,134900
200.1702732416091,268600,50000,100000,134900
200.1806639315509,268600,50000,100000,134950
200.1806639315509,268600,50000,100000,134950
200.1910546214927,268600,50000,100000,135000
200.1910546214927,268600,50000,100000,135000
200.2014453114345,268600,50000,100000,135050
200.2014453114345,268600,50000,100000,135050
200.2118360013763,268600,50000,100000,135100
200.2118360013763,268600,50000,100000,135100
200.2222266913181,268600,50000,100000,135150
200.2222266913181,268600,50000,100000,135150
200.2326173812599,268600,50000,100000,135200
200.2326173812599,268600,50000,100000,135200
200.2430080712017,268600,50000,100000,135250
200.2430080712017,268600,50000,100000,135250
200.2533987611435,268600,50000,100000,135300
200.2533987611435,268600,50000,100000,135300
200.2637894510853,268600,50000,100000,135350
200.2637894510853,268600,50000,100000,135350
200.2741801410271,268600,50000,100000,135400
200.2741801410271,268600,50000,100000,135400
200.2845708309689,268600,50000,100000,135450
200.2845708309689,268600,50000,100000,135450
200.2949615209107,268600,50000,100000,135500
200.2949615209107,268600,50000,100000,135500
200.3053522108525,268600,50000,100000,135550
200.3053522108525,268600,50000,100000,135550
200.3157429007943,268600,50000,100000,135600
200.3157429007943,268600,50000,100000,135600
200.3261335907361,268600,50000,100000,135650
200.3261335907361,268600,50000,100000,135650
200.3365242806779,268600,50000,100000,135700
200.3365242806779,268600,50000,100000,135700
200.3469149706197,268600,50000,100000,135750
200.3469149706197,268600,50000,100000,135750
200.3573056605615,268600,50000,100000,135800
200.3573056605615,268600,50000,100000,135800
200.3676963505033,268600,50000,100000,135850
200.3676963505033,268600,50000,100000,135850
200.3780870404451,268600,50000,100000,135900
200.3780870404451,268600,50000,100000,135900
200.3884777303869,268600,50000,100000,135950
200.3884777303869,268600,50000,100000,135950
200.3988684203287,268600,50000,100000,136000
200.3988684203287,268600,50000,100000,136000
200.4092591102705,268600,50000,100000,136050
200.4092591102705,268600,50000,100000,136050
200.4196498002123,268600,50000,100000,136100
200.4196498002123,268600,50000,100000,136100
200.4300404901541,268600,50000,100000,136150
200.4300404901541,268600,50000,100000,136150
200.4404311800959,268600,50000,100000,136200
200.4404311800959,268600,50000,100000,136200
200.45082187003771,268600,50000,100000,136250
200.45082187003771,268600,50000,100000,136250
200.46121255997951,268600,50000,100000,136300
200.46121255997951,268600,50000,100000,136300
200.47160324992132,268600,50000,100000,136350
200.47160324992132,268600,50000,100000,136350
200.48199393986312,268600,50000,100000,136400
200.48199393986312,268600,50000,100000,136400
200.49238462980492,268600,50000,100000,136450
200.49238462980492,268600,50000,100000,136450
200.50277531974672,268600,50000,100000,136500
200.50277531974672,268600,50000,100000,136500
200.51316600968852,268600,50000,100000,136550
200.51316600968852,268600,50000,100000,136550
200.52355669963032,268600,50000,100000,136600
200.52355669963032,268600,50000,100000,136600
200.53394738957212,268600,50000,100000,136650
200.53394738957212,268600,50000,100000,136650
200.54433807951392,268600,50000,100000,136700
200.54433807951392,268600,50000,100000,136700
200.55472876945572,268600,50000,100000,136750
200.55472876945572,268600,50000,100000,136750
200.56511945939752,268600,50000,100000,136800
200.56511945939752,268600,50000,100000,136800
200.57551014933932,268600,50000,100000,136850
200.57551014933932,268600,50000,100000,136850
200.58590083928112,268600,50000,100000,136900
200.58590083928112,268600,50000,100000,136900
200.59629152922292,268600,50000,100000,136950
200.59629152922292,268600,50000,100000,136950
200.60668221916472,268600,50000,100000,137000
200.60668221916472,268600,50000,100000,137000
200.61707290910653,268600,50000,100000,137050
200.61707290910653,268600,50000,100000,137050
200.62746359904833,268600,50000,100000,137100
200.62746359904833,268600,50000,100000,137100
200.63785428899013,268600,50000,100000,137150
200.63785428899013,268600,50000,100000,137150
200.64824497893193,268600,50000,100000,137200
200.64824497893193,268600,50000,100000,137200
200.65863566887373,268600,50000,100000,137250
200.65863566887373,268600,50000,100000,137250
200.66902635881553,268600,50000,100000,137300
200.66902635881553,268600,50000,100000,137300
200.67941704875733,268600,50000,100000,137350
200.67941704875733,268600,50000,100000,137350
200.68980773869913,268600,50000,100000,137400
200.68980773869913,268600,50000,100000,137400
200.70019842864093,268600,50000,100000,137450
200.70019842864093,268600,50000,100000,137450
200.71058911858273,268600,50000,100000,137500
200.71058911858273,268600,50000,100000,137500
200.72097980852453,268600,50000,100000,137550
200.72097980852453,268600,50000,100000,137550
200.73137049846633,268600,50000,100000,137600
200.73137049846633,268600,50000,100000,137600
200.74176118840813,268600,50000,100000,137650
200.74176118840813,268600,50000,100000,137650
200.75215187834993,268600,50000,100000,137700
200.75215187834993,268600,50000,100000,137700
200.76254256829174,268600,50000,100000,137750
200.76254256829174,268600,50000,100000,137750
200.77293325823354,268600,50000,100000,137800
200.77293325823354,268600,50000,100000,137800
200.78332394817534,268600,50000,100000,137850
200.78332394817534,268600,50000,100000,137850
200.79371463811714,268600,50000,100000,137900
200.79371463811714,268600,50000,100000,137900
200.80410532805894,268600,50000,100000,137950
200.80410532805894,268600,50000,100000,137950
200.81449601800074,268600,50000,100000,138000
200.81449601800074,268600,50000,100000,138000
200.82488670794254,268600,50000,100000,138050
200.82488670794254,268600,50000,100000,138050
200.83527739788434,268600,50000,100000,138100
200.83527739788434,268600,50000,100000,138100
200.84566808782614,268600,50000,100000,138150
200.84566808782614,268600,50000,100000,138150
200.85605877776794,268600,50000,100000,138200
200.85605877776794,268600,50000,100000,138200
200.86644946770974,268600,50000,100000,138250
200.86644946770974,268600,50000,100000,138250
200.87684015765154,268600,50000,100000,138300
200.87684015765154,268600,50000,100000,138300
200.88723084759334,268600,50000,100000,138350
200.88723084759334,268600,50000,100000,138350
200.89762153753514,268600,50000,100000,138400
200.89762153753514,268600,50000,100000,138400
200.90801222747695,268600,50000,100000,138450
200.90801222747695,268600,50000,100000,138450
200.91840291741875,268600,50000,100000,138500
200.91840291741875,268600,50000,100000,138500
200.92879360736055,268600,50000,100000,138550
200.92879360736055,268600,50000,100000,138550
200.93918429730235,268600,50000,100000,138600
200.93918429730235,268600,50000,100000,138600
200.94957498724415,268600,50000,100000,138650
200.94957498724415,268600,50000,100000,138650
200.95996567718595,268600,50000,100000,138700
200.95996567718595,268600,50000,100000,138700
200.97035636712775,268600,50000,100000,138750
200.97035636712775,268600,50000,100000,138750
200.98074705706955,268600,50000,100000,138800
200.98074705706955,268600,50000,100000,138800
200.99113774701135,268600,50000,100000,138850
200.99113774701135,268600,50000,100000,138850
201.00152843695315,268600,50000,100000,138900
201.00152843695315,268600,50000,100000,138900
201.01191912689495,268600,50000,100000,138950
201.01191912689495,268600,50000,100000,138950
201.02230981683675,268600,50000,100000,139000
201.02230981683675,268600,50000,100000,139000
201.03270050677855,268600,50000,100000,139050
201.03270050677855,268600,50000,100000,139050
201.04309119672035,268600,50000,100000,139100
201.04309119672035,268600,50000,100000,139100
201.05348188666215,268600,50000,100000,139150
201.05348188666215,268600,50000,100000,139150
201.06387257660396,268600,50000,100000,139200
201.06387257660396,268600,50000,100000,139200
201.07426326654576,268600,50000,100000,139250
201.07426326654576,268600,50000,100000,139250
201.08465395648756,268600,50000,100000,139300
201.08465395648756,268600,50000,100000,139300
201.09504464642936,268600,50000,100000,139350
201.09504464642936,268600,50000,100000,139350
201.10543533637116,268600,50000,100000,139400
201.10543533637116,268600,50000,100000,139400
201.11582602631296,268600,50000,100000,139450
201.11582602631296,268600,50000,100000,139450
201.12621671625476,268600,50000,100000,139500
201.12621671625476,268600,50000,100000,139500
201.13660740619656,268600,50000,100000,139550
201.13660740619656,268600,50000,100000,139550
201.14699809613836,268600,50000,100000,139600
201.14699809613836,268600,50000,100000,139600
201.15738878608016,268600,50000,100000,139650
201.15738878608016,268600,50000,100000,139650
201.16777947602196,268600,50000,100000,139700
201.16777947602196,268600,50000,100000,139700
201.17817016596376,268600,50000,100000,139750
201.17817016596376,268600,50000,100000,139750
201.18856085590556,268600,50000,100000,139800
201.18856085590556,268600,50000,100000,139800
201.19895154584736,268600,50000,100000,139850
201.19895154584736,268600,50000,100000,139850
201.20934223578917,268600,50000,100000,139900
201.20934223578917,268600,50000,100000,139900
201.21973292573097,268600,50000,100000,139950
201.21973292573097,268600,50000,100000,139950
201.23012361567277,268600,50000,100000,140000
201.23012361567277,268600,50000,100000,140000
201.24051430561457,268600,50000,100000,140050
201.24051430561457,268600,50000,100000,140050
201.25090499555637,268600,50000,100000,140100
201.25090499555637,268600,50000,100000,140100
201.26129568549817,268600,50000,100000,140150
201.26129568549817,268600,50000,100000,140150
201.27168637543997,268600,50000,100000,140200
201.27168637543997,268600,50000,100000,140200
201.28207706538177,268600,50000,100000,140250
201.28207706538177,268600,50000,100000,140250
201.29246775532357,268600,50000,100000,140300
201.29246775532357,268600,50000,100000,140300
201.30285844526537,268600,50000,100000,140350
201.30285844526537,268600,50000,100000,140350
201.31324913520717,268600,50000,100000,140400
201.31324913520717,268600,50000,100000,140400
201.32363982514897,268600,50000,100000,140450
201.32363982514897,268600,50000,100000,140450
201.33403051509077,268600,50000,100000,140500
201.33403051509077,268600,50000,100000,140500
201.34442120503257,268600,50000,100000,140550
201.34442120503257,268600,50000,100000,140550
201.35481189497438,268600,50000,100000,140600
201.35481189497438,268600,50000,100000,140600
201.36520258491618,268600,50000,100000,140650
201.36520258491618,268600,50000,100000,140650
201.37559327485798,268600,50000,100000,140700
201.37559327485798,268600,50000,100000,140700
201.38598396479978,268600,50000,100000,140750
201.38598396479978,268600,50000,100000,140750
201.39637465474158,268600,50000,100000,140800
201.39637465474158,268600,50000,100000,140800
201.40676534468338,268600,50000,100000,140850
201.40676534468338,268600,50000,100000,140850
201.41715603462518,268600,50000,100000,140900
201.41715603462518,268600,50000,100000,140900
201.42754672456698,268600,50000,100000,140950
201.42754672456698,268600,50000,100000,140950
201.43793741450878,268600,50000,100000,141000
201.43793741450878,268600,50000,100000,141000
201.44832810445058,268600,50000,100000,141050
201.44832810445058,268600,50000,100000,141050
201.45871879439238,268600,50000,100000,141100
201.45871879439238,268600,50000,100000,141100
201.46910948433418,268600,50000,100000,141150
201.46910948433418,268600,50000,100000,141150
201.47950017427598,268600,50000,100000,141200
201.47950017427598,268600,50000,100000,141200
201.48989086421778,268600,50000,100000,141250
201.48989086421778,268600,50000,100000,141250
201.50028155415959,268600,50000,100000,141300
201.50028155415959,268600,50000,100000,141300
201.51067224410139,268600,50000,100000,141350
201.51067224410139,268600,50000,100000,141350
201.5210629340432,268600,50000,100000,141400
201.5210629340432,268600,50000,100000,141400
201.531453623985,268600,50000,100000,141450
201.531453623985,268600,50000,100000,141450
201.5418443139268,268600,50000,100000,141500
201.5418443139268,268600,50000,100000,141500
201.5522350038686,268600,50000,100000,141550
201.5522350038686,268600,50000,100000,141550
201.5626256938104,268600,50000,100000,141600
201.5626256938104,268600,50000,100000,141600
201.5730163837522,268600,50000,100000,141650
201.5730163837522,268600,50000,100000,141650
201.583407073694,268600,50000,100000,141700
201.583407073694,268600,50000,100000,141700
201.5937977636358,268600,50000,100000,141750
201.5937977636358,268600,50000,100000,141750
201.6041884535776,268600,50000,100000,141800
201.6041884535776,268600,50000,100000,141800
201.6145791435194,268600,50000,100000,141850
201.6145791435194,268600,50000,100000,141850
201.6249698334612,268600,50000,100000,141900
201.6249698334612,268600,50000,100000,141900
201.635360523403,268600,50000,100000,141950
201.635360523403,268600,50000,100000,141950
201.6457512133448,268600,50000,100000,142000
201.6457512133448,268600,50000,100000,142000
201.6561419032866,268600,50000,100000,142050
201.6561419032866,268600,50000,100000,142050
201.6665325932284,268600,50000,100000,142100
201.6665325932284,268600,50000,100000,142100
201.6769232831702,268600,50000,100000,142150
201.6769232831702,268600,50000,100000,142150
201.687313973112,268600,50000,100000,142200
201.687313973112,268600,50000,100000,142200
201.6977046630538,268600,50000,100000,142250
201.6977046630538,268600,50000,100000,142250
201.7080953529956,268600,50000,100000,142300
201.7080953529956,268600,50000,100000,142300
201.7184860429374,268600,50000,100000,142350
201.7184860429374,268600,50000,100000,142350
201.7288767328792,268600,50000,100000,142400
201.7288767328792,268600,50000,100000,142400
201.739267422821,268600,50000,100000,142450
201.739267422821,268600,50000,100000,142450
201.7496581127628,268600,50000,100000,142500
201.7496581127628,268600,50000,100000,142500
201.7600488027046,268600,50000,100000,142550
201.7600488027046,268600,50000,100000,142550
201.7704394926464,268600,50000,100000,142600
201.7704394926464,268600,50000,100000,142600
201.7808301825882,268600,50000,100000,142650
201.7808301825882,268600,50000,100000,142650
201.79122087253,268600,50000,100000,142700
201.79122087253,268600,50000,100000,142700
201.8016115624718,268600,50000,100000,142750
201.8016115624718,268600,50000,100000,142750
201.8120022524136,268600,50000,100000,142800
201.8120022524136,268600,50000,100000,142800
201.8223929423554,268600,50000,100000,142850
201.8223929423554,268600,50000,100000,142850
201.8327836322972,268600,50000,100000,142900
201.8327836322972,268600,50000,100000,142900
201.843174322239,268600,50000,100000,142950
201.843174322239,268600,50000,100000,142950
201.8535650121808,268600,50000,100000,143000
201.8535650121808,268600,50000,100000,143000
201.8639557021226,268600,50000,100000,143050
201.8639557021226,268600,50000,100000,143050
201.8743463920644,268600,50000,100000,143100
201.8743463920644,268600,50000,100000,143100
201.8847370820062,268600,50000,100000,143150
201.8847370820062,268600,50000,100000,143150
201.895127771948,268600,50000,100000,143200
201.895127771948,268600,50000,100000,143200
201.9055184618898,268600,50000,100000,143250
201.9055184618898,268600,50000,100000,143250
201.9159091518316,268600,50000,100000,143300
201.9159091518316,268600,50000,100000,143300
201.9262998417734,268600,50000,100000,143350
201.9262998417734,268600,50000,100000,143350
201.93669053171521,268600,50000,100000,143400
201.93669053171521,268600,50000,100000,143400
201.94708122165702,268600,50000,100000,143450
201.94708122165702,268600,50000,100000,143450
201.95747191159882,268600,50000,100000,143500
201.95747191159882,268600,50000,100000,143500
201.96786260154062,268600,50000,100000,143550
201.96786260154062,268600,50000,100000,143550
201.97825329148242,268600,50000,100000,143600
201.97825329148242,268600,50000,100000,143600
201.98864398142422,268600,50000,100000,143650
201.98864398142422,268600,50000,100000,143650
201.99903467136602,268600,50000,100000,143700
201.99903467136602,268600,50000,100000,143700
202.00942536130782,268600,50000,100000,143750
202.00942536130782,268600,50000,100000,143750
202.01981605124962,268600,50000,100000,143800
202.01981605124962,268600,50000,100000,143800
202.03020674119142,268600,50000,100000,143850
202.03020674119142,268600,50000,100000,143850
202.04059743113322,268600,50000,100000,143900
202.04059743113322,268600,50000,100000,143900
202.05098812107502,268600,50000,100000,143950
202.05098812107502,268600,50000,100000,143950
202.06137881101682,268600,50000,100000,144000
202.06137881101682,268600,50000,100000,144000
202.07176950095862,268600,50000,100000,144050
202.07176950095862,268600,50000,100000,144050
202.08216019090042,268600,50000,100000,144100
202.08216019090042,268600,50000,100000,144100
202.09255088084223,268600,50000,100000,144150
202.09255088084223,268600,50000,100000,144150
202.10294157078403,268600,50000,100000,144200
202.10294157078403,268600,50000,100000,144200
202.11333226072583,268600,50000,100000,144250
202.11333226072583,268600,50000,100000,144250
202.12372295066763,268600,50000,100000,144300
202.12372295066763,268600,50000,100000,144300
202.13411364060943,268600,50000,100000,144350
202.13411364060943,268600,50000,100000,144350
202.14450433055123,268600,50000,100000,144400
202.14450433055123,268600,50000,100000,144400
202.15489502049303,268600,50000,100000,144450
202.15489502049303,268600,50000,100000,144450
202.16528571043483,268600,50000,100000,144500
202.16528571043483,268600,50000,100000,144500
202.17567640037663,268600,50000,100000,144550
202.17567640037663,268600,50000,100000,144550
202.18606709031843,268600,50000,100000,144600
202.18606709031843,268600,50000,100000,144600
202.19645778026023,268600,50000,100000,144650
202.19645778026023,268600,50000,100000,144650
202.20684847020203,268600,50000,100000,144700
202.20684847020203,268600,50000,100000,144700
202.21723916014383,268600,50000,100000,144750
202.21723916014383,268600,50000,100000,144750
202.22762985008563,268600,50000,100000,144800
202.22762985008563,268600,50000,100000,144800
202.23802054002743,268600,50000,100000,144850
202.23802054002743,268600,50000,100000,144850
202.24841122996924,268600,50000,100000,144900
202.24841122996924,268600,50000,100000,144900
202.25880191991104,268600,50000,100000,144950
202.25880191991104,268600,50000,100000,144950
202.26919260985284,268600,50000,100000,145000
202.26919260985284,268600,50000,100000,145000
202.27958329979464,268600,50000,100000,145050
202.27958329979464,268600,50000,100000,145050
202.28997398973644,268600,50000,100000,145100
202.28997398973644,268600,50000,100000,145100
202.30036467967824,268600,50000,100000,145150
202.30036467967824,268600,50000,100000,145150
202.31075536962004,268600,50000,100000,145200
202.31075536962004,268600,50000,100000,145200
202.32114605956184,268600,50000,100000,145250
202.32114605956184,268600,50000,100000,145250
202.33153674950364,268600,50000,100000,145300
202.33153674950364,268600,50000,100000,145300
202.34192743944544,268600,50000,100000,145350
202.34192743944544,268600,50000,100000,145350
202.35231812938724,268600,50000,100000,145400
202.35231812938724,268600,50000,100000,145400
202.36270881932904,268600,50000,100000,145450
202.36270881932904,268600,50000,100000,145450
202.37309950927084,268600,50000,100000,145500
202.37309950927084,268600,50000,100000,145500
202.38349019921264,268600,50000,100000,145550
202.38349019921264,268600,50000,100000,145550
202.39388088915445,268600,50000,100000,145600
202.39388088915445,268600,50000,100000,145600
202.40427157909625,268600,50000,100000,145650
202.40427157909625,268600,50000,100000,145650
202.41466226903805,268600,50000,100000,145700
202.41466226903805,268600,50000,100000,145700
202.42505295897985,268600,50000,100000,145750
202.42505295897985,268600,50000,100000,145750
202.43544364892165,268600,50000,100000,145800
202.43544364892165,268600,50000,100000,145800
202.44583433886345,268600,50000,100000,145850
202.44583433886345,268600,50000,100000,145850
202.45622502880525,268600,50000,100000,145900
202.45622502880525,268600,50000,100000,145900
202.46661571874705,268600,50000,100000,145950
202.46661571874705,268600,50000,100000,145950
202.47700640868885,268600,50000,100000,146000
202.47700640868885,268600,50000,100000,146000
202.48739709863065,268600,50000,100000,146050
202.48739709863065,268600,50000,100000,146050
202.49778778857245,268600,50000,100000,146100
202.49778778857245,268600,50000,100000,146100
202.50817847851425,268600,50000,100000,146150
202.50817847851425,268600,50000,100000,146150
202.51856916845605,268600,50000,100000,146200
202.51856916845605,268600,50000,100000,146200
202.52895985839785,268600,50000,100000,146250
202.52895985839785,268600,50000,100000,146250
202.53935054833966,268600,50000,100000,146300
202.53935054833966,268600,50000,100000,146300
202.54974123828146,268600,50000,100000,146350
202.54974123828146,268600,50000,100000,146350
202.56013192822326,268600,50000,100000,146400
202.56013192822326,268600,50000,100000,146400
202.57052261816506,268600,50000,100000,146450
202.57052261816506,268600,50000,100000,146450
202.58091330810686,268600,50000,100000,146500
202.58091330810686,268600,50000,100000,146500
202.59130399804866,268600,50000,100000,146550
202.59130399804866,268600,50000,100000,146550
202.60169468799046,268600,50000,100000,146600
202.60169468799046,268600,50000,100000,146600
202.61208537793226,268600,50000,100000,146650
202.61208537793226,268600,50000,100000,146650
202.62247606787406,268600,50000,100000,146700
202.62247606787406,268600,50000,100000,146700
202.63286675781586,268600,50000,100000,146750
202.63286675781586,268600,50000,100000,146750
202.64325744775766,268600,50000,100000,146800
202.64325744775766,268600,50000,100000,146800
202.65364813769946,268600,50000,100000,146850
202.65364813769946,268600,50000,100000,146850
202.66403882764126,268600,50000,100000,146900
202.66403882764126,268600,50000,100000,146900
202.67442951758306,268600,50000,100000,146950
202.67442951758306,268600,50000,100000,146950
202.68482020752487,268600,50000,100000,147000
202.68482020752487,268600,50000,100000,147000
202.69521089746667,268600,50000,100000,147050
202.69521089746667,268600,50000,100000,147050
202.70560158740847,268600,50000,100000,147100
202.70560158740847,268600,50000,100000,147100
202.71599227735027,268600,50000,100000,147150
202.71599227735027,268600,50000,100000,147150
202.72638296729207,268600,50000,100000,147200
202.72638296729207,268600,50000,100000,147200
202.73677365723387,268600,50000,100000,147250
202.73677365723387,268600,50000,100000,147250
202.74716434717567,268600,50000,100000,147300
202.74716434717567,268600,50000,100000,147300
202.75755503711747,268600,50000,100000,147350
202.75755503711747,268600,50000,100000,147350
202.76794572705927,268600,50000,100000,147400
202.76794572705927,268600,50000,100000,147400
202.77833641700107,268600,50000,100000,147450
202.77833641700107,268600,50000,100000,147450
202.78872710694287,268600,50000,100000,147500
202.78872710694287,268600,50000,100000,147500
202.79911779688467,268600,50000,100000,147550
202.79911779688467,268600,50000,100000,147550
202.80950848682647,268600,50000,100000,147600
202.80950848682647,268600,50000,100000,147600
202.81989917676827,268600,50000,100000,147650
202.81989917676827,268600,50000,100000,147650
202.83028986671007,268600,50000,100000,147700
202.83028986671007,268600,50000,100000,147700
202.84068055665188,268600,50000,100000,147750
202.84068055665188,268600,50000,100000,147750
202.85107124659368,268600,50000,100000,147800
202.85107124659368,268600,50000,100000,147800
202.86146193653548,268600,50000,100000,147850
202.86146193653548,268600,50000,100000,147850
202.87185262647728,268600,50000,100000,147900
202.87185262647728,268600,50000,100000,147900
202.88224331641908,268600,50000,100000,147950
202.88224331641908,268600,50000,100000,147950
202.89263400636088,268600,50000,100000,148000
202.89263400636088,268600,50000,100000,148000
202.90302469630268,268600,50000,100000,148050
202.90302469630268,268600,50000,100000,148050
202.91341538624448,268600,50000,100000,148100
202.91341538624448,268600,50000,100000,148100
202.92380607618628,268600,50000,100000,148150
202.92380607618628,268600,50000,100000,148150
202.93419676612808,268600,50000,100000,148200
202.93419676612808,268600,50000,100000,148200
202.94458745606988,268600,50000,100000,148250
202.94458745606988,268600,50000,100000,148250
202.95497814601168,268600,50000,100000,148300
202.95497814601168,268600,50000,100000,148300
202.96536883595348,268600,50000,100000,148350
202.96536883595348,268600,50000,100000,148350
202.97575952589528,268600,50000,100000,148400
202.97575952589528,268600,50000,100000,148400
202.98615021583709,268600,50000,100000,148450
202.98615021583709,268600,50000,100000,148450
202.9965409057789,268600,50000,100000,148500
202.9965409057789,268600,50000,100000,148500
203.0069315957207,268600,50000,100000,148550
203.0069315957207,268600,50000,100000,148550
203.0173222856625,268600,50000,100000,148600
203.0173222856625,268600,50000,100000,148600
203.0277129756043,268600,50000,100000,148650
203.0277129756043,268600,50000,100000,148650
203.0381036655461,268600,50000,100000,148700
203.0381036655461,268600,50000,100000,148700
203.0484943554879,268600,50000,100000,148750
203.0484943554879,268600,50000,100000,148750
203.0588850454297,268600,50000,100000,148800
203.0588850454297,268600,50000,100000,148800
203.0692757353715,268600,50000,100000,148850
203.0692757353715,268600,50000,100000,148850
203.0796664253133,268600,50000,100000,148900
203.0796664253133,268600,50000,100000,148900
203.0900571152551,268600,50000,100000,148950
203.0900571152551,268600,50000,100000,148950
203.1004478051969,268600,50000,100000,149000
203.1004478051969,268600,50000,100000,149000
203.1108384951387,268600,50000,100000,149050
203.1108384951387,268600,50000,100000,149050
203.1212291850805,268600,50000,100000,149100
203.1212291850805,268600,50000,100000,149100
203.1316198750223,268600,50000,100000,149150
203.1316198750223,268600,50000,100000,149150
203.1420105649641,268600,50000,100000,149200
203.1420105649641,268600,50000,100000,149200
203.1524012549059,268600,50000,100000,149250
203.1524012549059,268600,50000,100000,149250
203.1627919448477,268600,50000,100000,149300
203.1627919448477,268600,50000,100000,149300
203.1731826347895,268600,50000,100000,149350
203.1731826347895,268600,50000,100000,149350
203.1835733247313,268600,50000,100000,149400
203.1835733247313,268600,50000,100000,149400
203.1939640146731,268600,50000,100000,149450
203.1939640146731,268600,50000,100000,149450
203.2043547046149,268600,50000,100000,149500
203.2043547046149,268600,50000,100000,149500
203.2147453945567,268600,50000,100000,149550
203.2147453945567,268600,50000,100000,149550
203.2251360844985,268600,50000,100000,149600
203.2251360844985,268600,50000,100000,149600
203.2355267744403,268600,50000,100000,149650
203.2355267744403,268600,50000,100000,149650
203.2459174643821,268600,50000,100000,149700
203.2459174643821,268600,50000,100000,149700
203.2563081543239,268600,50000,100000,149750
203.2563081543239,268600,50000,100000,149750
203.2666988442657,268600,50000,100000,149800
203.2666988442657,268600,50000,100000,149800
203.2770895342075,268600,50000,100000,149850
203.2770895342075,268600,50000,100000,149850
203.2874802241493,268600,50000,100000,149900
203.2874802241493,268600,50000,100000,149900
203.2978709140911,268600,50000,100000,149950
203.2978709140911,268600,50000,100000,149950
203.3082616040329,268600,50000,100000,150000
278.3082616040329,268600,15125,100000,150000
278.3186522939747,268600,15175,100050,150050
278.3186522939747,268600,15175,100050,150050
278.3290429839165,268600,15225,100100,150100
278.3290429839165,268600,15225,100100,150100
278.3394336738583,268600,15275,100150,150150
278.3394336738583,268600,15275,100150,150150
278.3498243638001,268600,15325,100200,150200
278.3498243638001,268600,15325,100200,150200
278.3602150537419,268600,15375,100250,150250
278.3602150537419,268600,15375,100250,150250
278.3706057436837,268600,15425,100300,150300
278.3706057436837,268600,15425,100300,150300
278.3809964336255,268600,15475,100350,150350
278.3809964336255,268600,15475,100350,150350
278.3913871235673,268600,15525,100400,150400
278.3913871235673,268600,15525,100400,150400
278.4017778135091,268600,15575,100450,150450
278.4017778135091,268600,15575,100450,150450
278.4121685034509,268600,15625,100500,150500
278.4121685034509,268600,15625,100500,150500
278.4225591933927,268600,15675,100550,150550
278.4225591933927,268600,15675,100550,150550
278.4329498833345,268600,15725,100600,150600
278.4329498833345,268600,15725,100600,150600
278.4433405732763,268600,15775,100650,150650
278.4433405732763,268600,15775,100650,150650
278.4537312632181,268600,15825,100700,150700
278.4537312632181,268600,15825,100700,150700
278.4641219531599,268600,15875,100750,150750
278.4641219531599,268600,15875,100750,150750
278.4745126431017,268600,15925,100800,150800
278.4745126431017,268600,15925,100800,150800
278.4849033330435,268600,15975,100850,150850
278.4849033330435,268600,15975,100850,150850
278.4952940229853,268600,16025,100900,150900
278.4952940229853,268600,16025,100900,150900
278.5056847129271,268600,16075,100950,150950
278.5056847129271,268600,16075,100950,150950
278.5160754028689,268600,16125,101000,151000
278.5160754028689,268600,16125,101000,151000
278.5264660928107,268600,16175,101050,151050
278.5264660928107,268600,16175,101050,151050
278.5368567827525,268600,16225,101100,151100
278.5368567827525,268600,16225,101100,151100
278.5472474726943,268600,16275,101150,151150
278.5472474726943,268600,16275,101150,151150
278.5576381626361,268600,16325,101200,151200
278.5576381626361,268600,16325,101200,151200
278.5680288525779,268600,16375,101250,151250
278.5680288525779,268600,16375,101250,151250
278.5784195425197,268600,16425,101300,151300
278.5784195425197,268600,16425,101300,151300
278.5888102324615,268600,16475,101350,151350
278.5888102324615,268600,16475,101350,151350
278.5992009224033,268600,16525,101400,151400
278.5992009224033,268600,16525,101400,151400
278.6095916123451,268600,16575,101450,151450
278.6095916123451,268600,16575,101450,151450
278.6199823022869,268600,16625,101500,151500
278.6199823022869,268600,16625,101500,151500
278.63037299222873,268600,16675,101550,151550
278.63037299222873,268600,16675,101550,151550
278.64076368217053,268600,16725,101600,151600
278.64076368217053,268600,16725,101600,151600
278.65115437211233,268600,16775,101650,151650
278.65115437211233,268600,16775,101650,151650
278.66154506205413,268600,16825,101700,151700
278.66154506205413,268600,16825,101700,151700
278.67193575199593,268600,16875,101750,151750
278.67193575199593,268600,16875,101750,151750
278.68232644193773,268600,16925,101800,151800
278.68232644193773,268600,16925,101800,151800
278.69271713187953,268600,16975,101850,151850
278.69271713187953,268600,16975,101850,151850
278.70310782182133,268600,17025,101900,151900
278.70310782182133,268600,17025,101900,151900
278.71349851176313,268600,17075,101950,151950
278.71349851176313,268600,17075,101950,151950
278.72388920170494,268600,17125,102000,152000
278.72388920170494,268600,17125,102000,152000
278.73427989164674,268600,17175,102050,152050
278.73427989164674,268600,17175,102050,152050
278.74467058158854,268600,17225,102100,152100
278.74467058158854,268600,17225,102100,152100
278.75506127153034,268600,17275,102150,152150
278.75506127153034,268600,17275,102150,152150
278.76545196147214,268600,17325,102200,152200
278.76545196147214,268600,17325,102200,152200
278.77584265141394,268600,17375,102250,152250
278.77584265141394,268600,17375,102250,152250
278.78623334135574,268600,17425,102300,152300
278.78623334135574,268600,17425,102300,152300
278.79662403129754,268600,17475,102350,152350
278.79662403129754,268600,17475,102350,152350
278.80701472123934,268600,17525,102400,152400
278.80701472123934,268600,17525,102400,152400
278.81740541118114,268600,17575,102450,152450
278.81740541118114,268600,17575,102450,152450
278.82779610112294,268600,17625,102500,152500
278.82779610112294,268600,17625,102500,152500
278.83818679106474,268600,17675,102550,152550
278.83818679106474,268600,17675,102550,152550
278.84857748100654,268600,17725,102600,152600
278.84857748100654,268600,17725,102600,152600
278.85896817094834,268600,17775,102650,152650
278.85896817094834,268600,17775,102650,152650
278.86935886089015,268600,17825,102700,152700
278.86935886089015,268600,17825,102700,152700
278.87974955083195,268600,17875,102750,152750
278.87974955083195,268600,17875,102750,152750
278.89014024077375,268600,17925,102800,152800
278.89014024077375,268600,17925,102800,152800
278.90053093071555,268600,17975,102850,152850
278.90053093071555,268600,17975,102850,152850
278.91092162065735,268600,18025,102900,152900
278.91092162065735,268600,18025,102900,152900
278.92131231059915,268600,18075,102950,152950
278.92131231059915,268600,18075,102950,152950
278.93170300054095,268600,18125,103000,153000
278.93170300054095,268600,18125,103000,153000
278.94209369048275,268600,18175,103050,153050
278.94209369048275,268600,18175,103050,153050
278.95248438042455,268600,18225,103100,153100
278.95248438042455,268600,18225,103100,153100
278.96287507036635,268600,18275,103150,153150
278.96287507036635,268600,18275,103150,153150
278.97326576030815,268600,18325,103200,153200
278.97326576030815,268600,18325,103200,153200
278.98365645024995,268600,18375,103250,153250
278.98365645024995,268600,18375,103250,153250
278.99404714019175,268600,18425,103300,153300
278.99404714019175,268600,18425,103300,153300
279.00443783013355,268600,18475,103350,153350
279.00443783013355,268600,18475,103350,153350
279.01482852007535,268600,18525,103400,153400
279.01482852007535,268600,18525,103400,153400
279.02521921001716,268600,18575,103450,153450
279.02521921001716,268600,18575,103450,153450
279.03560989995896,268600,18625,103500,153500
279.03560989995896,268600,18625,103500,153500
279.04600058990076,268600,18675,103550,153550
279.04600058990076,268600,18675,103550,153550
279.05639127984256,268600,18725,103600,153600
279.05639127984256,268600,18725,103600,153600
279.06678196978436,268600,18775,103650,153650
279.06678196978436,268600,18775,103650,153650
279.07717265972616,268600,18825,103700,153700
279.07717265972616,268600,18825,103700,153700
279.08756334966796,268600,18875,103750,153750
279.08756334966796,268600,18875,103750,153750
279.09795403960976,268600,18925,103800,153800
279.09795403960976,268600,18925,103800,153800
279.10834472955156,268600,18975,103850,153850
279.10834472955156,268600,18975,103850,153850
279.11873541949336,268600,19025,103900,153900
279.11873541949336,268600,19025,103900,153900
279.12912610943516,268600,19075,103950,153950
279.12912610943516,268600,19075,103950,153950
279.13951679937696,268600,19125,104000,154000
279.13951679937696,268600,19125,104000,154000
279.14990748931876,268600,19175,104050,154050
279.14990748931876,268600,19175,104050,154050
279.16029817926056,268600,19225,104100,154100
279.16029817926056,268600,19225,104100,154100
279.17068886920237,268600,19275,104150,154150
279.17068886920237,268600,19275,104150,154150
279.18107955914417,268600,19325,104200,154200
279.18107955914417,268600,19325,104200,154200
279.19147024908597,268600,19375,104250,154250
279.19147024908597,268600,19375,104250,154250
279.20186093902777,268600,19425,104300,154300
279.20186093902777,268600,19425,104300,154300
279.21225162896957,268600,19475,104350,154350
279.21225162896957,268600,19475,104350,154350
279.22264231891137,268600,19525,104400,154400
279.22264231891137,268600,19525,104400,154400
279.23303300885317,268600,19575,104450,154450
279.23303300885317,268600,19575,104450,154450
279.24342369879497,268600,19625,104500,154500
279.24342369879497,268600,19625,104500,154500
279.25381438873677,268600,19675,104550,154550
279.25381438873677,268600,19675,104550,154550
279.2642050786786,268600,19725,104600,154600
279.2642050786786,268600,19725,104600,154600
279.2745957686204,268600,19775,104650,154650
279.2745957686204,268600,19775,104650,154650
279.2849864585622,268600,19825,104700,154700
279.2849864585622,268600,19825,104700,154700
279.295377148504,268600,19875,104750,154750
279.295377148504,268600,19875,104750,154750
279.3057678384458,268600,19925,104800,154800
279.3057678384458,268600,19925,104800,154800
279.3161585283876,268600,19975,104850,154850
279.3161585283876,268600,19975,104850,154850
279.3265492183294,268600,20025,104900,154900
279.3265492183294,268600,20025,104900,154900
279.3369399082712,268600,20075,104950,154950
279.3369399082712,268600,20075,104950,154950
279.347330598213,268600,20125,105000,155000
279.347330598213,268600,20125,105000,155000
279.3577212881548,268600,20175,105050,155050
279.3577212881548,268600,20175,105050,155050
279.3681119780966,268600,20225,105100,155100
279.3681119780966,268600,20225,105100,155100
279.3785026680384,268600,20275,105150,155150
279.3785026680384,268600,20275,105150,155150
279.3888933579802,268600,20325,105200,155200
279.3888933579802,268600,20325,105200,155200
279.399284047922,268600,20375,105250,155250
279.399284047922,268600,20375,105250,155250
279.4096747378638,268600,20425,105300,155300
279.4096747378638,268600,20425,105300,155300
279.4200654278056,268600,20475,105350,155350
279.4200654278056,268600,20475,105350,155350
279.4304561177474,268600,20525,105400,155400
279.4304561177474,268600,20525,105400,155400
279.4408468076892,268600,20575,105450,155450
279.4408468076892,268600,20575,105450,155450
279.451237497631,268600,20625,105500,155500
279.451237497631,268600,20625,105500,155500
279.4616281875728,268600,20675,105550,155550
279.4616281875728,268600,20675,105550,155550
279.4720188775146,268600,20725,105600,155600
279.4720188775146,268600,20725,105600,155600
279.4824095674564,268600,20775,105650,155650
279.4824095674564,268600,20775,105650,155650
279.4928002573982,268600,20825,105700,155700
279.4928002573982,268600,20825,105700,155700
279.50319094734,268600,20875,105750,155750
279.50319094734,268600,20875,105750,155750
279.5135816372818,268600,20925,105800,155800
279.5135816372818,268600,20925,105800,155800
279.5239723272236,268600,20975,105850,155850
279.5239723272236,268600,20975,105850,155850
279.5343630171654,268600,21025,105900,155900
279.5343630171654,268600,21025,105900,155900
279.5447537071072,268600,21075,105950,155950
279.5447537071072,268600,21075,105950,155950
279.555144397049,268600,21125,106000,156000
279.555144397049,268600,21125,106000,156000
279.5655350869908,268600,21175,106050,156050
279.5655350869908,268600,21175,106050,156050
279.5759257769326,268600,21225,106100,156100
279.5759257769326,268600,21225,106100,156100
279.5863164668744,268600,21275,106150,156150
279.5863164668744,268600,21275,106150,156150
279.5967071568162,268600,21325,106200,156200
279.5967071568162,268600,21325,106200,156200
279.607097846758,268600,21375,106250,156250
279.607097846758,268600,21375,106250,156250
279.6174885366998,268600,21425,106300,156300
279.6174885366998,268600,21425,106300,156300
279.6278792266416,268600,21475,106350,156350
279.6278792266416,268600,21475,106350,156350
279.6382699165834,268600,21525,106400,156400
279.6382699165834,268600,21525,106400,156400
279.6486606065252,268600,21575,106450,156450
279.6486606065252,268600,21575,106450,156450
279.659051296467,268600,21625,106500,156500
279.659051296467,268600,21625,106500,156500
279.6694419864088,268600,21675,106550,156550
279.6694419864088,268600,21675,106550,156550
279.6798326763506,268600,21725,106600,156600
279.6798326763506,268600,21725,106600,156600
279.6902233662924,268600,21775,106650,156650
279.6902233662924,268600,21775,106650,156650
279.7006140562342,268600,21825,106700,156700
279.7006140562342,268600,21825,106700,156700
279.711004746176,268600,21875,106750,156750
279.711004746176,268600,21875,106750,156750
279.7213954361178,268600,21925,106800,156800
279.7213954361178,268600,21925,106800,156800
279.7317861260596,268600,21975,106850,156850
279.7317861260596,268600,21975,106850,156850
279.7421768160014,268600,22025,106900,156900
279.7421768160014,268600,22025,106900,156900
279.7525675059432,268600,22075,106950,156950
279.7525675059432,268600,22075,106950,156950
279.762958195885,268600,22125,107000,157000
279.762958195885,268600,22125,107000,157000
279.7733488858268,268600,22175,107050,157050
279.7733488858268,268600,22175,107050,157050
279.7837395757686,268600,22225,107100,157100
279.7837395757686,268600,22225,107100,157100
279.7941302657104,268600,22275,107150,157150
279.7941302657104,268600,22275,107150,157150
279.8045209556522,268600,22325,107200,157200
279.8045209556522,268600,22325,107200,157200
279.814911645594,268600,22375,107250,157250
279.814911645594,268600,22375,107250,157250
279.8253023355358,268600,22425,107300,157300
279.8253023355358,268600,22425,107300,157300
279.8356930254776,268600,22475,107350,157350
279.8356930254776,268600,22475,107350,157350
279.8460837154194,268600,22525,107400,157400
279.8460837154194,268600,22525,107400,157400
279.8564744053612,268600,22575,107450,157450
279.8564744053612,268600,22575,107450,157450
279.866865095303,268600,22625,107500,157500
279.866865095303,268600,22625,107500,157500
279.8772557852448,268600,22675,107550,157550
279.8772557852448,268600,22675,107550,157550
279.8876464751866,268600,22725,107600,157600
279.8876464751866,268600,22725,107600,157600
279.8980371651284,268600,22775,107650,157650
279.8980371651284,268600,22775,107650,157650
279.9084278550702,268600,22825,107700,157700
279.9084278550702,268600,22825,107700,157700
279.918818545012,268600,22875,107750,157750
279.918818545012,268600,22875,107750,157750
279.9292092349538,268600,22925,107800,157800
279.9292092349538,268600,22925,107800,157800
279.9395999248956,268600,22975,107850,157850
279.9395999248956,268600,22975,107850,157850
279.9499906148374,268600,23025,107900,157900
279.9499906148374,268600,23025,107900,157900
279.9603813047792,268600,23075,107950,157950
279.9603813047792,268600,23075,107950,157950
279.970771994721,268600,23125,108000,158000
279.970771994721,268600,23125,108000,158000
279.9811626846628,268600,23175,108050,158050
279.9811626846628,268600,23175,108050,158050
279.9915533746046,268600,23225,108100,158100
279.9915533746046,268600,23225,108100,158100
280.0019440645464,268600,23275,108150,158150
280.0019440645464,268600,23275,108150,158150
280.0123347544882,268600,23320.168329177057,108200,158200
280.0123347544882,268600,23320.168329177057,108200,158200
280.02272544443,268600,23370.168329177057,108250,158250
280.02272544443,268600,23370.168329177057,108250,158250
280.0331161343718,268600,23420.168329177057,108300,158300
280.0331161343718,268600,23420.168329177057,108300,158300
280.0435068243136,268600,23470.168329177057,108350,158350
280.0435068243136,268600,23470.168329177057,108350,158350
280.0538975142554,268600,23520.168329177057,108400,158400
280.0538975142554,268600,23520.168329177057,108400,158400
280.0642882041972,268600,23570.168329177057,108450,158450
280.0642882041972,268600,23570.168329177057,108450,158450
280.074678894139,268600,23620.168329177057,108500,158500
280.074678894139,268600,23620.168329177057,108500,158500
280.0850695840808,268600,23670.168329177057,108550,158550
280.0850695840808,268600,23670.168329177057,108550,158550
280.0954602740226,268600,23720.168329177057,108600,158600
280.0954602740226,268600,23720.168329177057,108600,158600
280.10585096396443,268600,23770.168329177057,108650,158650
280.10585096396443,268600,23770.168329177057,108650,158650
280.11624165390623,268600,23820.168329177057,108700,158700
280.11624165390623,268600,23820.168329177057,108700,158700
280.12663234384803,268600,23870.168329177057,108750,158750
280.12663234384803,268600,23870.168329177057,108750,158750
280.13702303378983,268600,23920.168329177057,108800,158800
280.13702303378983,268600,23920.168329177057,108800,158800
280.14741372373163,268600,23970.168329177057,108850,158850
280.14741372373163,268600,23970.168329177057,108850,158850
280.15780441367343,268600,24020.168329177057,108900,158900
280.15780441367343,268600,24020.168329177057,108900,158900
280.16819510361523,268600,24070.168329177057,108950,158950
280.16819510361523,268600,24070.168329177057,108950,158950
280.17858579355703,268600,24120.168329177057,109000,159000
280.17858579355703,268600,24120.168329177057,109000,159000
280.18897648349883,268600,24170.168329177057,109050,159050
280.18897648349883,268600,24170.168329177057,109050,159050
280.19936717344063,268600,24220.168329177057,109100,159100
280.19936717344063,268600,24220.168329177057,109100,159100
280.20975786338244,268600,24270.168329177057,109150,159150
280.20975786338244,268600,24270.168329177057,109150,159150
280.22014855332424,268600,24320.168329177057,109200,159200
280.22014855332424,268600,24320.168329177057,109200,159200
280.23053924326604,268600,24370.168329177057,109250,159250
280.23053924326604,268600,24370.168329177057,109250,159250
280.24092993320784,268600,24420.168329177057,109300,159300
280.24092993320784,268600,24420.168329177057,109300,159300
280.25132062314964,268600,24470.168329177057,109350,159350
280.25132062314964,268600,24470.168329177057,109350,159350
280.26171131309144,268600,24520.168329177057,109400,159400
280.26171131309144,268600,24520.168329177057,109400,159400
280.27210200303324,268600,24570.168329177057,109450,159450
280.27210200303324,268600,24570.168329177057,109450,159450
280.28249269297504,268600,24620.168329177057,109500,159500
280.28249269297504,268600,24620.168329177057,109500,159500
280.29288338291684,268600,24670.168329177057,109550,159550
280.29288338291684,268600,24670.168329177057,109550,159550
280.30327407285864,268600,24720.168329177057,109600,159600
280.30327407285864,268600,24720.168329177057,109600,159600
280.31366476280044,268600,24770.168329177057,109650,159650
280.31366476280044,268600,24770.168329177057,109650,159650
280.32405545274224,268600,24820.168329177057,109700,159700
280.32405545274224,268600,24820.168329177057,109700,159700
280.33444614268404,268600,24870.168329177057,109750,159750
280.33444614268404,268600,24870.168329177057,109750,159750
280.34483683262584,268600,24920.168329177057,109800,159800
280.34483683262584,268600,24920.168329177057,109800,159800
280.35522752256765,268600,24970.168329177057,109850,159850
280.35522752256765,268600,24970.168329177057,109850,159850
280.36561821250945,268600,25020.168329177057,109900,159900
280.36561821250945,268600,25020.168329177057,109900,159900
280.37600890245125,268600,25070.168329177057,109950,159950
280.37600890245125,268600,25070.168329177057,109950,159950
280.38639959239305,268600,25120.168329177057,110000,160000
280.38639959239305,268600,25120.168329177057,110000,160000
280.39679028233485,268600,25170.168329177057,110050,160050
280.39679028233485,268600,25170.168329177057,110050,160050
280.40718097227665,268600,25220.168329177057,110100,160100
280.40718097227665,268600,25220.168329177057,110100,160100
280.41757166221845,268600,25270.168329177057,110150,160150
280.41757166221845,268600,25270.168329177057,110150,160150
280.42796235216025,268600,25320.168329177057,110200,160200
280.42796235216025,268600,25320.168329177057,110200,160200
280.43835304210205,268600,25370.168329177057,110250,160250
280.43835304210205,268600,25370.168329177057,110250,160250
280.44874373204385,268600,25420.168329177057,110300,160300
280.44874373204385,268600,25420.168329177057,110300,160300
280.45913442198565,268600,25470.168329177057,110350,160350
280.45913442198565,268600,25470.168329177057,110350,160350
280.46952511192745,268600,25520.168329177057,110400,160400
280.46952511192745,268600,25520.168329177057,110400,160400
280.47991580186925,268600,25570.168329177057,110450,160450
280.47991580186925,268600,25570.168329177057,110450,160450
280.49030649181105,268600,25620.168329177057,110500,160500
280.49030649181105,268600,25620.168329177057,110500,160500
280.50069718175286,268600,25670.168329177057,110550,160550
280.50069718175286,268600,25670.168329177057,110550,160550
280.51108787169466,268600,25720.168329177057,110600,160600
280.51108787169466,268600,25720.168329177057,110600,160600
280.52147856163646,268600,25770.168329177057,110650,160650
280.52147856163646,268600,25770.168329177057,110650,160650
280.53186925157826,268600,25820.168329177057,110700,160700
280.53186925157826,268600,25820.168329177057,110700,160700
280.54225994152006,268600,25870.168329177057,110750,160750
280.54225994152006,268600,25870.168329177057,110750,160750
280.55265063146186,268600,25920.168329177057,110800,160800
280.55265063146186,268600,25920.168329177057,110800,160800
280.56304132140366,268600,25970.168329177057,110850,160850
280.56304132140366,268600,25970.168329177057,110850,160850
280.57343201134546,268600,26020.168329177057,110900,160900
280.57343201134546,268600,26020.168329177057,110900,160900
280.58382270128726,268600,26070.168329177057,110950,160950
280.58382270128726,268600,26070.168329177057,110950,160950
280.59421339122906,268600,26120.168329177057,111000,161000
280.59421339122906,268600,26120.168329177057,111000,161000
280.60460408117086,268600,26170.168329177057,111050,161050
280.60460408117086,268600,26170.168329177057,111050,161050
280.61499477111266,268600,26220.168329177057,111100,161100
280.61499477111266,268600,26220.168329177057,111100,161100
280.62538546105446,268600,26270.168329177057,111150,161150
280.62538546105446,268600,26270.168329177057,111150,161150
280.63577615099626,268600,26320.168329177057,111200,161200
280.63577615099626,268600,26320.168329177057,111200,161200
280.64616684093806,268600,26370.168329177057,111250,161250
280.64616684093806,268600,26370.168329177057,111250,161250
280.65655753087987,268600,26420.168329177057,111300,161300
280.65655753087987,268600,26420.168329177057,111300,161300
280.66694822082167,268600,26470.168329177057,111350,161350
280.66694822082167,268600,26470.168329177057,111350,161350
280.67733891076347,268600,26520.168329177057,111400,161400
280.67733891076347,268600,26520.168329177057,111400,161400
280.68772960070527,268600,26570.168329177057,111450,161450
280.68772960070527,268600,26570.168329177057,111450,161450
280.69812029064707,268600,26620.168329177057,111500,161500
280.69812029064707,268600,26620.168329177057,111500,161500
280.70851098058887,268600,26670.168329177057,111550,161550
280.70851098058887,268600,26670.168329177057,111550,161550
280.71890167053067,268600,26720.168329177057,111600,161600
280.71890167053067,268600,26720.168329177057,111600,161600
280.72929236047247,268600,26770.168329177057,111650,161650
280.72929236047247,268600,26770.168329177057,111650,161650
280.73968305041427,268600,26820.168329177057,111700,161700
280.73968305041427,268600,26820.168329177057,111700,161700
280.7500737403561,268600,26870.168329177057,111750,161750
280.7500737403561,268600,26870.168329177057,111750,161750
280.7604644302979,268600,26920.168329177057,111800,161800
280.7604644302979,268600,26920.168329177057,111800,161800
280.7708551202397,268600,26970.168329177057,111850,161850
280.7708551202397,268600,26970.168329177057,111850,161850
280.7812458101815,268600,27020.168329177057,111900,161900
280.7812458101815,268600,27020.168329177057,111900,161900
280.7916365001233,268600,27070.168329177057,111950,161950
280.7916365001233,268600,27070.168329177057,111950,161950
280.8020271900651,268600,27120.168329177057,112000,162000
280.8020271900651,268600,27120.168329177057,112000,162000
280.8124178800069,268600,27170.168329177057,112050,162050
280.8124178800069,268600,27170.168329177057,112050,162050
280.8228085699487,268600,27220.168329177057,112100,162100
280.8228085699487,268600,27220.168329177057,112100,162100
280.8331992598905,268600,27270.168329177057,112150,162150
280.8331992598905,268600,27270.168329177057,112150,162150
280.8435899498323,268600,27320.168329177057,112200,162200
280.8435899498323,268600,27320.168329177057,112200,162200
280.8539806397741,268600,27370.168329177057,112250,162250
280.8539806397741,268600,27370.168329177057,112250,162250
280.8643713297159,268600,27420.168329177057,112300,162300
280.8643713297159,268600,27420.168329177057,112300,162300
280.8747620196577,268600,27470.168329177057,112350,162350
280.8747620196577,268600,27470.168329177057,112350,162350
280.8851527095995,268600,27520.168329177057,112400,162400
280.8851527095995,268600,27520.168329177057,112400,162400
280.8955433995413,268600,27570.168329177057,112450,162450
280.8955433995413,268600,27570.168329177057,112450,162450
280.9059340894831,268600,27620.168329177057,112500,162500
280.9059340894831,268600,27620.168329177057,112500,162500
280.9163247794249,268600,27670.168329177057,112550,162550
280.9163247794249,268600,27670.168329177057,112550,162550
280.9267154693667,268600,27720.168329177057,112600,162600
280.9267154693667,268600,27720.168329177057,112600,162600
280.9371061593085,268600,27770.168329177057,112650,162650
280.9371061593085,268600,27770.168329177057,112650,162650
280.9474968492503,268600,27820.168329177057,112700,162700
280.9474968492503,268600,27820.168329177057,112700,162700
280.9578875391921,268600,27870.168329177057,112750,162750
280.9578875391921,268600,27870.168329177057,112750,162750
280.9682782291339,268600,27920.168329177057,112800,162800
280.9682782291339,268600,27920.168329177057,112800,162800
280.9786689190757,268600,27970.168329177057,112850,162850
280.9786689190757,268600,27970.168329177057,112850,162850
280.9890596090175,268600,28020.168329177057,112900,162900
280.9890596090175,268600,28020.168329177057,112900,162900
280.9994502989593,268600,28070.168329177057,112950,162950
280.9994502989593,268600,28070.168329177057,112950,162950
281.0098409889011,268600,28120.168329177057,113000,163000
281.0098409889011,268600,28120.168329177057,113000,163000
281.0202316788429,268600,28170.168329177057,113050,163050
281.0202316788429,268600,28170.168329177057,113050,163050
281.0306223687847,268600,28220.168329177057,113100,163100
281.0306223687847,268600,28220.168329177057,113100,163100
281.0410130587265,268600,28270.168329177057,113150,163150
281.0410130587265,268600,28270.168329177057,113150,163150
281.0514037486683,268600,28320.168329177057,113200,163200
281.0514037486683,268600,28320.168329177057,113200,163200
281.0617944386101,268600,28370.168329177057,113250,163250
281.0617944386101,268600,28370.168329177057,113250,163250
281.0721851285519,268600,28420.168329177057,113300,163300
281.0721851285519,268600,28420.168329177057,113300,163300
281.0825758184937,268600,28470.168329177057,113350,163350
281.0825758184937,268600,28470.168329177057,113350,163350
281.0929665084355,268600,28520.168329177057,113400,163400
281.0929665084355,268600,28520.168329177057,113400,163400
281.1033571983773,268600,28570.168329177057,113450,163450
281.1033571983773,268600,28570.168329177057,113450,163450
281.1137478883191,268600,28620.168329177057,113500,163500
281.1137478883191,268600,28620.168329177057,113500,163500
281.1241385782609,268600,28670.168329177057,113550,163550
281.1241385782609,268600,28670.168329177057,113550,163550
281.1345292682027,268600,28720.168329177057,113600,163600
281.1345292682027,268600,28720.168329177057,113600,163600
281.1449199581445,268600,28770.168329177057,113650,163650
281.1449199581445,268600,28770.168329177057,113650,163650
281.1553106480863,268600,28820.168329177057,113700,163700
281.1553106480863,268600,28820.168329177057,113700,163700
281.1657013380281,268600,28870.168329177057,113750,163750
281.1657013380281,268600,28870.168329177057,113750,163750
281.1760920279699,268600,28920.168329177057,113800,163800
281.1760920279699,268600,28920.168329177057,113800,163800
281.1864827179117,268600,28970.168329177057,113850,163850
281.1864827179117,268600,28970.168329177057,113850,163850
281.1968734078535,268600,29020.168329177057,113900,163900
281.1968734078535,268600,29020.168329177057,113900,163900
281.2072640977953,268600,29070.168329177057,113950,163950
281.2072640977953,268600,29070.168329177057,113950,163950
281.2176547877371,268600,29120.168329177057,114000,164000
281.2176547877371,268600,29120.168329177057,114000,164000
281.2280454776789,268600,29170.168329177057,114050,164050
281.2280454776789,268600,29170.168329177057,114050,164050
281.2384361676207,268600,29220.168329177057,114100,164100
281.2384361676207,268600,29220.168329177057,114100,164100
281.2488268575625,268600,29270.168329177057,114150,164150
281.2488268575625,268600,29270.168329177057,114150,164150
281.2592175475043,268600,29320.168329177057,114200,164200
281.2592175475043,268600,29320.168329177057,114200,164200
281.2696082374461,268600,29370.168329177057,114250,164250
281.2696082374461,268600,29370.168329177057,114250,164250
281.2799989273879,268600,29420.168329177057,114300,164300
281.2799989273879,268600,29420.168329177057,114300,164300
281.2903896173297,268600,29470.168329177057,114350,164350
281.2903896173297,268600,29470.168329177057,114350,164350
281.3007803072715,268600,29520.168329177057,114400,164400
281.3007803072715,268600,29520.168329177057,114400,164400
281.3111709972133,268600,29570.168329177057,114450,164450
281.3111709972133,268600,29570.168329177057,114450,164450
281.3215616871551,268600,29620.168329177057,114500,164500
281.3215616871551,268600,29620.168329177057,114500,164500
281.3319523770969,268600,29670.168329177057,114550,164550
281.3319523770969,268600,29670.168329177057,114550,164550
281.3423430670387,268600,29720.168329177057,114600,164600
281.3423430670387,268600,29720.168329177057,114600,164600
281.3527337569805,268600,29770.168329177057,114650,164650
281.3527337569805,268600,29770.168329177057,114650,164650
281.3631244469223,268600,29820.168329177057,114700,164700
281.3631244469223,268600,29820.168329177057,114700,164700
281.3735151368641,268600,29870.168329177057,114750,164750
281.3735151368641,268600,29870.168329177057,114750,164750
281.3839058268059,268600,29920.168329177057,114800,164800
281.3839058268059,268600,29920.168329177057,114800,164800
281.3942965167477,268600,29970.168329177057,114850,164850
281.3942965167477,268600,29970.168329177057,114850,164850
281.4046872066895,268600,30020.168329177057,114900,164900
281.4046872066895,268600,30020.168329177057,114900,164900
281.4150778966313,268600,30070.168329177057,114950,164950
281.4150778966313,268600,30070.168329177057,114950,164950
281.4254685865731,268600,30120.168329177057,115000,165000
281.4254685865731,268600,30120.168329177057,115000,165000
281.4358592765149,268600,30170.168329177057,115050,165050
281.4358592765149,268600,30170.168329177057,115050,165050
281.4462499664567,268600,30220.168329177057,115100,165100
281.4462499664567,268600,30220.168329177057,115100,165100
281.4566406563985,268600,30270.168329177057,115150,165150
281.4566406563985,268600,30270.168329177057,115150,165150
281.4670313463403,268600,30320.168329177057,115200,165200
281.4670313463403,268600,30320.168329177057,115200,165200
281.4774220362821,268600,30370.168329177057,115250,165250
281.4774220362821,268600,30370.168329177057,115250,165250
281.4878127262239,268600,30420.168329177057,115300,165300
281.4878127262239,268600,30420.168329177057,115300,165300
281.4982034161657,268600,30470.168329177057,115350,165350
281.4982034161657,268600,30470.168329177057,115350,165350
281.5085941061075,268600,30520.168329177057,115400,165400
281.5085941061075,268600,30520.168329177057,115400,165400
281.5189847960493,268600,30570.168329177057,115450,165450
281.5189847960493,268600,30570.168329177057,115450,165450
281.5293754859911,268600,30620.168329177057,115500,165500
281.5293754859911,268600,30620.168329177057,115500,165500
281.5397661759329,268600,30670.168329177057,115550,165550
281.5397661759329,268600,30670.168329177057,115550,165550
281.5501568658747,268600,30720.168329177057,115600,165600
281.5501568658747,268600,30720.168329177057,115600,165600
281.5605475558165,268600,30770.168329177057,115650,165650
281.5605475558165,268600,30770.168329177057,115650,165650
281.5709382457583,268600,30820.168329177057,115700,165700
281.5709382457583,268600,30820.168329177057,115700,165700
281.5813289357001,268600,30870.168329177057,115750,165750
281.5813289357001,268600,30870.168329177057,115750,165750
281.59171962564193,268600,30920.168329177057,115800,165800
281.59171962564193,268600,30920.168329177057,115800,165800
281.60211031558373,268600,30970.168329177057,115850,165850
281.60211031558373,268600,30970.168329177057,115850,165850
281.61250100552553,268600,31020.168329177057,115900,165900
281.61250100552553,268600,31020.168329177057,115900,165900
281.62289169546733,268600,31070.168329177057,115950,165950
281.62289169546733,268600,31070.168329177057,115950,165950
281.63328238540913,268600,31120.168329177057,116000,166000
281.63328238540913,268600,31120.168329177057,116000,166000
281.64367307535093,268600,31170.168329177057,116050,166050
281.64367307535093,268600,31170.168329177057,116050,166050
281.65406376529273,268600,31220.168329177057,116100,166100
281.65406376529273,268600,31220.168329177057,116100,166100
281.66445445523453,268600,31270.168329177057,116150,166150
281.66445445523453,268600,31270.168329177057,116150,166150
281.67484514517633,268600,31320.168329177057,116200,166200
281.67484514517633,268600,31320.168329177057,116200,166200
281.68523583511814,268600,31370.168329177057,116250,166250
281.68523583511814,268600,31370.168329177057,116250,166250
281.69562652505994,268600,31420.168329177057,116300,166300
281.69562652505994,268600,31420.168329177057,116300,166300
281.70601721500174,268600,31470.168329177057,116350,166350
281.70601721500174,268600,31470.168329177057,116350,166350
281.71640790494354,268600,31520.168329177057,116400,166400
281.71640790494354,268600,31520.168329177057,116400,166400
281.72679859488534,268600,31570.168329177057,116450,166450
281.72679859488534,268600,31570.168329177057,116450,166450
281.73718928482714,268600,31620.168329177057,116500,166500
281.73718928482714,268600,31620.168329177057,116500,166500
281.74757997476894,268600,31670.168329177057,116550,166550
281.74757997476894,268600,31670.168329177057,116550,166550
281.75797066471074,268600,31720.168329177057,116600,166600
281.75797066471074,268600,31720.168329177057,116600,166600
281.76836135465254,268600,31770.168329177057,116650,166650
281.76836135465254,268600,31770.168329177057,116650,166650
281.77875204459434,268600,31820.168329177057,116700,166700
281.77875204459434,268600,31820.168329177057,116700,166700
281.78914273453614,268600,31870.168329177057,116750,166750
281.78914273453614,268600,31870.168329177057,116750,166750
281.79953342447794,268600,31920.168329177057,116800,166800
281.79953342447794,268600,31920.168329177057,116800,166800
281.80992411441974,268600,31970.168329177057,116850,166850
281.80992411441974,268600,31970.168329177057,116850,166850
281.82031480436154,268600,32020.168329177057,116900,166900
281.82031480436154,268600,32020.168329177057,116900,166900
281.83070549430334,268600,32070.168329177057,116950,166950
281.83070549430334,268600,32070.168329177057,116950,166950
281.84109618424515,268600,32120.168329177057,117000,167000
281.84109618424515,268600,32120.168329177057,117000,167000
281.85148687418695,268600,32170.168329177057,117050,167050
281.85148687418695,268600,32170.168329177057,117050,167050
281.86187756412875,268600,32220.168329177057,117100,167100
281.86187756412875,268600,32220.168329177057,117100,167100
281.87226825407055,268600,32270.168329177057,117150,167150
281.87226825407055,268600,32270.168329177057,117150,167150
281.88265894401235,268600,32320.168329177057,117200,167200
281.88265894401235,268600,32320.168329177057,117200,167200
281.89304963395415,268600,32370.168329177057,117250,167250
281.89304963395415,268600,32370.168329177057,117250,167250
281.90344032389595,268600,32420.168329177057,117300,167300
281.90344032389595,268600,32420.168329177057,117300,167300
281.91383101383775,268600,32470.168329177057,117350,167350
281.91383101383775,268600,32470.168329177057,117350,167350
281.92422170377955,268600,32520.168329177057,117400,167400
281.92422170377955,268600,32520.168329177057,117400,167400
281.93461239372135,268600,32570.168329177057,117450,167450
281.93461239372135,268600,32570.168329177057,117450,167450
281.94500308366315,268600,32620.168329177057,117500,167500
281.94500308366315,268600,32620.168329177057,117500,167500
281.95539377360495,268600,32670.168329177057,117550,167550
281.95539377360495,268600,32670.168329177057,117550,167550
281.96578446354675,268600,32720.168329177057,117600,167600
281.96578446354675,268600,32720.168329177057,117600,167600
281.97617515348855,268600,32770.16832917706,117650,167650
281.97617515348855,268600,32770.16832917706,117650,167650
281.98656584343036,268600,32820.16832917706,117700,167700
281.98656584343036,268600,32820.16832917706,117700,167700
281.99695653337216,268600,32870.16832917706,117750,167750
281.99695653337216,268600,32870.16832917706,117750,167750
282.00734722331396,268600,32920.16832917706,117800,167800
282.00734722331396,268600,32920.16832917706,117800,167800
282.01773791325576,268600,32970.16832917706,117850,167850
282.01773791325576,268600,32970.16832917706,117850,167850
282.02812860319756,268600,33020.16832917706,117900,167900
282.02812860319756,268600,33020.16832917706,117900,167900
282.03851929313936,268600,33070.16832917706,117950,167950
282.03851929313936,268600,33070.16832917706,117950,167950
282.04890998308116,268600,33120.16832917706,118000,168000
282.04890998308116,268600,33120.16832917706,118000,168000
282.05930067302296,268600,33170.16832917706,118050,168050
282.05930067302296,268600,33170.16832917706,118050,168050
282.06969136296476,268600,33220.16832917706,118100,168100
282.06969136296476,268600,33220.16832917706,118100,168100
282.08008205290656,268600,33270.16832917706,118150,168150
282.08008205290656,268600,33270.16832917706,118150,168150
282.09047274284836,268600,33320.16832917706,118200,168200
282.09047274284836,268600,33320.16832917706,118200,168200
282.10086343279016,268600,33370.16832917706,118250,168250
282.10086343279016,268600,33370.16832917706,118250,168250
282.11125412273196,268600,33420.16832917706,118300,168300
282.11125412273196,268600,33420.16832917706,118300,168300
282.12164481267376,268600,33470.16832917706,118350,168350
282.12164481267376,268600,33470.16832917706,118350,168350
282.13203550261557,268600,33520.16832917706,118400,168400
282.13203550261557,268600,33520.16832917706,118400,168400
282.14242619255737,268600,33570.16832917706,118450,168450
282.14242619255737,268600,33570.16832917706,118450,168450
282.15281688249917,268600,33620.16832917706,118500,168500
282.15281688249917,268600,33620.16832917706,118500,168500
282.16320757244097,268600,33670.16832917706,118550,168550
282.16320757244097,268600,33670.16832917706,118550,168550
282.17359826238277,268600,33720.16832917706,118600,168600
282.17359826238277,268600,33720.16832917706,118600,168600
282.18398895232457,268600,33770.16832917706,118650,168650
282.18398895232457,268600,33770.16832917706,118650,168650
282.19437964226637,268600,33820.16832917706,118700,168700
282.19437964226637,268600,33820.16832917706,118700,168700
282.20477033220817,268600,33870.16832917706,118750,168750
282.20477033220817,268600,33870.16832917706,118750,168750
282.21516102214997,268600,33920.16832917706,118800,168800
282.21516102214997,268600,33920.16832917706,118800,168800
282.2255517120918,268600,33970.16832917706,118850,168850
282.2255517120918,268600,33970.16832917706,118850,168850
282.2359424020336,268600,34020.16832917706,118900,168900
282.2359424020336,268600,34020.16832917706,118900,168900
282.2463330919754,268600,34070.16832917706,118950,168950
282.2463330919754,268600,34070.16832917706,118950,168950
282.2567237819172,268600,34120.16832917706,119000,169000
282.2567237819172,268600,34120.16832917706,119000,169000
282.267114471859,268600,34170.16832917706,119050,169050
282.267114471859,268600,34170.16832917706,119050,169050
282.2775051618008,268600,34220.16832917706,119100,169100
282.2775051618008,268600,34220.16832917706,119100,169100
282.2878958517426,268600,34270.16832917706,119150,169150
282.2878958517426,268600,34270.16832917706,119150,169150
282.2982865416844,268600,34320.16832917706,119200,169200
282.2982865416844,268600,34320.16832917706,119200,169200
282.3086772316262,268600,34370.16832917706,119250,169250
282.3086772316262,268600,34370.16832917706,119250,169250
282.319067921568,268600,34420.16832917706,119300,169300
282.319067921568,268600,34420.16832917706,119300,169300
282.3294586115098,268600,34470.16832917706,119350,169350
282.3294586115098,268600,34470.16832917706,119350,169350
282.3398493014516,268600,34520.16832917706,119400,169400
282.3398493014516,268600,34520.16832917706,119400,169400
282.3502399913934,268600,34570.16832917706,119450,169450
282.3502399913934,268600,34570.16832917706,119450,169450
282.3606306813352,268600,34620.16832917706,119500,169500
282.3606306813352,268600,34620.16832917706,119500,169500
282.371021371277,268600,34670.16832917706,119550,169550
282.371021371277,268600,34670.16832917706,119550,169550
282.3814120612188,268600,34720.16832917706,119600,169600
282.3814120612188,268600,34720.16832917706,119600,169600
282.3918027511606,268600,34770.16832917706,119650,169650
282.3918027511606,268600,34770.16832917706,119650,169650
282.4021934411024,268600,34820.16832917706,119700,169700
282.4021934411024,268600,34820.16832917706,119700,169700
282.4125841310442,268600,34870.16832917706,119750,169750
282.4125841310442,268600,34870.16832917706,119750,169750
282.422974820986,268600,34920.16832917706,119800,169800
282.422974820986,268600,34920.16832917706,119800,169800
282.4333655109278,268600,34970.16832917706,119850,169850
282.4333655109278,268600,34970.16832917706,119850,169850
282.4437562008696,268600,35020.16832917706,119900,169900
282.4437562008696,268600,35020.16832917706,119900,169900
282.4541468908114,268600,35070.16832917706,119950,169950
282.4541468908114,268600,35070.16832917706,119950,169950
282.4645375807532,268600,35120.16832917706,120000,170000
282.4645375807532,268600,35120.16832917706,120000,170000
282.474928270695,268600,35170.16832917706,120050,170050
282.474928270695,268600,35170.16832917706,120050,170050
282.4853189606368,268600,35220.16832917706,120100,170100
282.4853189606368,268600,35220.16832917706,120100,170100
282.4957096505786,268600,35270.16832917706,120150,170150
282.4957096505786,268600,35270.16832917706,120150,170150
282.5061003405204,268600,35320.16832917706,120200,170200
282.5061003405204,268600,35320.16832917706,120200,170200
282.5164910304622,268600,35370.16832917706,120250,170250
282.5164910304622,268600,35370.16832917706,120250,170250
282.526881720404,268600,35420.16832917706,120300,170300
282.526881720404,268600,35420.16832917706,120300,170300
282.5372724103458,268600,35470.16832917706,120350,170350
282.5372724103458,268600,35470.16832917706,120350,170350
282.5476631002876,268600,35520.16832917706,120400,170400
282.5476631002876,268600,35520.16832917706,120400,170400
282.5580537902294,268600,35570.16832917706,120450,170450
282.5580537902294,268600,35570.16832917706,120450,170450
282.5684444801712,268600,35620.16832917706,120500,170500
282.5684444801712,268600,35620.16832917706,120500,170500
282.578835170113,268600,35670.16832917706,120550,170550
282.578835170113,268600,35670.16832917706,120550,170550
282.5892258600548,268600,35720.16832917706,120600,170600
282.5892258600548,268600,35720.16832917706,120600,170600
282.5996165499966,268600,35770.16832917706,120650,170650
282.5996165499966,268600,35770.16832917706,120650,170650
282.6100072399384,268600,35820.16832917706,120700,170700
282.6100072399384,268600,35820.16832917706,120700,170700
282.6203979298802,268600,35870.16832917706,120750,170750
282.6203979298802,268600,35870.16832917706,120750,170750
282.630788619822,268600,35920.16832917706,120800,170800
282.630788619822,268600,35920.16832917706,120800,170800
282.6411793097638,268600,35970.16832917706,120850,170850
282.6411793097638,268600,35970.16832917706,120850,170850
282.6515699997056,268600,36020.16832917706,120900,170900
282.6515699997056,268600,36020.16832917706,120900,170900
282.6619606896474,268600,36070.16832917706,120950,170950
282.6619606896474,268600,36070.16832917706,120950,170950
282.6723513795892,268600,36120.16832917706,121000,171000
282.6723513795892,268600,36120.16832917706,121000,171000
282.682742069531,268600,36170.16832917706,121050,171050
282.682742069531,268600,36170.16832917706,121050,171050
282.6931327594728,268600,36220.16832917706,121100,171100
282.6931327594728,268600,36220.16832917706,121100,171100
282.7035234494146,268600,36270.16832917706,121150,171150
282.7035234494146,268600,36270.16832917706,121150,171150
282.7139141393564,268600,36320.16832917706,121200,171200
282.7139141393564,268600,36320.16832917706,121200,171200
282.7243048292982,268600,36370.16832917706,121250,171250
282.7243048292982,268600,36370.16832917706,121250,171250
282.73469551924,268600,36420.16832917706,121300,171300
282.73469551924,268600,36420.16832917706,121300,171300
282.7450862091818,268600,36470.16832917706,121350,171350
282.7450862091818,268600,36470.16832917706,121350,171350
282.7554768991236,268600,36520.16832917706,121400,171400
282.7554768991236,268600,36520.16832917706,121400,171400
282.7658675890654,268600,36570.16832917706,121450,171450
282.7658675890654,268600,36570.16832917706,121450,171450
282.7762582790072,268600,36620.16832917706,121500,171500
282.7762582790072,268600,36620.16832917706,121500,171500
282.786648968949,268600,36670.16832917706,121550,171550
282.786648968949,268600,36670.16832917706,121550,171550
282.7970396588908,268600,36720.16832917706,121600,171600
282.7970396588908,268600,36720.16832917706,121600,171600
282.8074303488326,268600,36770.16832917706,121650,171650
282.8074303488326,268600,36770.16832917706,121650,171650
282.8178210387744,268600,36820.16832917706,121700,171700
282.8178210387744,268600,36820.16832917706,121700,171700
282.8282117287162,268600,36870.16832917706,121750,171750
282.8282117287162,268600,36870.16832917706,121750,171750
282.838602418658,268600,36920.16832917706,121800,171800
282.838602418658,268600,36920.16832917706,121800,171800
282.8489931085998,268600,36970.16832917706,121850,171850
282.8489931085998,268600,36970.16832917706,121850,171850
282.8593837985416,268600,37020.16832917706,121900,171900
282.8593837985416,268600,37020.16832917706,121900,171900
282.8697744884834,268600,37070.16832917706,121950,171950
282.8697744884834,268600,37070.16832917706,121950,171950
282.8801651784252,268600,37120.16832917706,122000,172000
282.8801651784252,268600,37120.16832917706,122000,172000
282.890555868367,268600,37170.16832917706,122050,172050
282.890555868367,268600,37170.16832917706,122050,172050
282.9009465583088,268600,37220.16832917706,122100,172100
282.9009465583088,268600,37220.16832917706,122100,172100
282.9113372482506,268600,37270.16832917706,122150,172150
282.9113372482506,268600,37270.16832917706,122150,172150
282.9217279381924,268600,37320.16832917706,122200,172200
282.9217279381924,268600,37320.16832917706,122200,172200
282.9321186281342,268600,37370.16832917706,122250,172250
282.9321186281342,268600,37370.16832917706,122250,172250
282.942509318076,268600,37420.16832917706,122300,172300
282.942509318076,268600,37420.16832917706,122300,172300
282.9529000080178,268600,37470.16832917706,122350,172350
282.9529000080178,268600,37470.16832917706,122350,172350
282.9632906979596,268600,37520.16832917706,122400,172400
282.9632906979596,268600,37520.16832917706,122400,172400
282.9736813879014,268600,37570.16832917706,122450,172450
282.9736813879014,268600,37570.16832917706,122450,172450
282.9840720778432,268600,37620.16832917706,122500,172500
282.9840720778432,268600,37620.16832917706,122500,172500
282.994462767785,268600,37670.16832917706,122550,172550
282.994462767785,268600,37670.16832917706,122550,172550
283.0048534577268,268600,37720.16832917706,122600,172600
283.0048534577268,268600,37720.16832917706,122600,172600
283.0152441476686,268600,37770.16832917706,122650,172650
283.0152441476686,268600,37770.16832917706,122650,172650
283.0256348376104,268600,37820.16832917706,122700,172700
283.0256348376104,268600,37820.16832917706,122700,172700
283.0360255275522,268600,37870.16832917706,122750,172750
283.0360255275522,268600,37870.16832917706,122750,172750
283.046416217494,268600,37920.16832917706,122800,172800
283.046416217494,268600,37920.16832917706,122800,172800
283.0568069074358,268600,37970.16832917706,122850,172850
283.0568069074358,268600,37970.16832917706,122850,172850
283.06719759737763,268600,38020.16832917706,122900,172900
283.06719759737763,268600,38020.16832917706,122900,172900
283.07758828731943,268600,38070.16832917706,122950,172950
283.07758828731943,268600,38070.16832917706,122950,172950
283.08797897726123,268600,38120.16832917706,123000,173000
283.08797897726123,268600,38120.16832917706,123000,173000
283.09836966720303,268600,38170.16832917706,123050,173050
283.09836966720303,268600,38170.16832917706,123050,173050
283.10876035714483,268600,38220.16832917706,123100,173100
283.10876035714483,268600,38220.16832917706,123100,173100
283.11915104708663,268600,38270.16832917706,123150,173150
283.11915104708663,268600,38270.16832917706,123150,173150
283.12954173702843,268600,38320.16832917706,123200,173200
283.12954173702843,268600,38320.16832917706,123200,173200
283.13993242697023,268600,38370.16832917706,123250,173250
283.13993242697023,268600,38370.16832917706,123250,173250
283.15032311691203,268600,38420.16832917706,123300,173300
283.15032311691203,268600,38420.16832917706,123300,173300
283.16071380685383,268600,38470.16832917706,123350,173350
283.16071380685383,268600,38470.16832917706,123350,173350
283.17110449679564,268600,38520.16832917706,123400,173400
283.17110449679564,268600,38520.16832917706,123400,173400
283.18149518673744,268600,38570.16832917706,123450,173450
283.18149518673744,268600,38570.16832917706,123450,173450
283.19188587667924,268600,38620.16832917706,123500,173500
283.19188587667924,268600,38620.16832917706,123500,173500
283.20227656662104,268600,38670.16832917706,123550,173550
283.20227656662104,268600,38670.16832917706,123550,173550
283.21266725656284,268600,38720.16832917706,123600,173600
283.21266725656284,268600,38720.16832917706,123600,173600
283.22305794650464,268600,38770.16832917706,123650,173650
283.22305794650464,268600,38770.16832917706,123650,173650
283.23344863644644,268600,38820.16832917706,123700,173700
283.23344863644644,268600,38820.16832917706,123700,173700
283.24383932638824,268600,38870.16832917706,123750,173750
283.24383932638824,268600,38870.16832917706,123750,173750
283.25423001633004,268600,38920.16832917706,123800,173800
283.25423001633004,268600,38920.16832917706,123800,173800
283.26462070627184,268600,38970.16832917706,123850,173850
283.26462070627184,268600,38970.16832917706,123850,173850
283.27501139621364,268600,39020.16832917706,123900,173900
283.27501139621364,268600,39020.16832917706,123900,173900
283.28540208615544,268600,39070.16832917706,123950,173950
283.28540208615544,268600,39070.16832917706,123950,173950
283.29579277609724,268600,39120.16832917706,124000,174000
283.29579277609724,268600,39120.16832917706,124000,174000
283.30618346603904,268600,39170.16832917706,124050,174050
283.30618346603904,268600,39170.16832917706,124050,174050
283.31657415598085,268600,39220.16832917706,124100,174100
283.31657415598085,268600,39220.16832917706,124100,174100
283.32696484592265,268600,39270.16832917706,124150,174150
283.32696484592265,268600,39270.16832917706,124150,174150
283.33735553586445,268600,39320.16832917706,124200,174200
283.33735553586445,268600,39320.16832917706,124200,174200
283.34774622580625,268600,39370.16832917706,124250,174250
283.34774622580625,268600,39370.16832917706,124250,174250
283.35813691574805,268600,39420.16832917706,124300,174300
283.35813691574805,268600,39420.16832917706,124300,174300
283.36852760568985,268600,39470.16832917706,124350,174350
283.36852760568985,268600,39470.16832917706,124350,174350
283.37891829563165,268600,39520.16832917706,124400,174400
283.37891829563165,268600,39520.16832917706,124400,174400
283.38930898557345,268600,39570.16832917706,124450,174450
283.38930898557345,268600,39570.16832917706,124450,174450
283.39969967551525,268600,39620.16832917706,124500,174500
283.39969967551525,268600,39620.16832917706,124500,174500
283.41009036545705,268600,39670.16832917706,124550,174550
283.41009036545705,268600,39670.16832917706,124550,174550
283.42048105539885,268600,39720.16832917706,124600,174600
283.42048105539885,268600,39720.16832917706,124600,174600
283.43087174534065,268600,39770.16832917706,124650,174650
283.43087174534065,268600,39770.16832917706,124650,174650
283.44126243528245,268600,39820.16832917706,124700,174700
283.44126243528245,268600,39820.16832917706,124700,174700
283.45165312522425,268600,39870.16832917706,124750,174750
283.45165312522425,268600,39870.16832917706,124750,174750
283.46204381516606,268600,39920.16832917706,124800,174800
283.46204381516606,268600,39920.16832917706,124800,174800
283.47243450510786,268600,39970.16832917706,124850,174850
283.47243450510786,268600,39970.16832917706,124850,174850
283.48282519504966,268600,40020.16832917706,124900,174900
283.48282519504966,268600,40020.16832917706,124900,174900
283.49321588499146,268600,40070.16832917706,124950,174950
283.49321588499146,268600,40070.16832917706,124950,174950
283.50360657493326,268600,40120.16832917706,125000,175000
283.50360657493326,268600,40120.16832917706,125000,175000
283.51399726487506,268600,40170.16832917706,125050,175050
283.51399726487506,268600,40170.16832917706,125050,175050
283.52438795481686,268600,40220.16832917706,125100,175100
283.52438795481686,268600,40220.16832917706,125100,175100
283.53477864475866,268600,40270.16832917706,125150,175150
283.53477864475866,268600,40270.16832917706,125150,175150
283.54516933470046,268600,40320.16832917706,125200,175200
283.54516933470046,268600,40320.16832917706,125200,175200
283.55556002464226,268600,40370.16832917706,125250,175250
283.55556002464226,268600,40370.16832917706,125250,175250
283.56595071458406,268600,40420.16832917706,125300,175300
283.56595071458406,268600,40420.16832917706,125300,175300
283.57634140452586,268600,40470.16832917706,125350,175350
283.57634140452586,268600,40470.16832917706,125350,175350
283.58673209446766,268600,40520.16832917706,125400,175400
283.58673209446766,268600,40520.16832917706,125400,175400
283.59712278440946,268600,40570.16832917706,125450,175450
283.59712278440946,268600,40570.16832917706,125450,175450
283.60751347435126,268600,40620.16832917706,125500,175500
283.60751347435126,268600,40620.16832917706,125500,175500
283.61790416429307,268600,40670.16832917706,125550,175550
283.61790416429307,268600,40670.16832917706,125550,175550
283.62829485423487,268600,40720.16832917706,125600,175600
283.62829485423487,268600,40720.16832917706,125600,175600
283.63868554417667,268600,40770.16832917706,125650,175650
283.63868554417667,268600,40770.16832917706,125650,175650
283.64907623411847,268600,40820.16832917706,125700,175700
283.64907623411847,268600,40820.16832917706,125700,175700
283.65946692406027,268600,40870.16832917706,125750,175750
283.65946692406027,268600,40870.16832917706,125750,175750
283.66985761400207,268600,40920.16832917706,125800,175800
283.66985761400207,268600,40920.16832917706,125800,175800
283.68024830394387,268600,40970.16832917706,125850,175850
283.68024830394387,268600,40970.16832917706,125850,175850
283.69063899388567,268600,41020.16832917706,125900,175900
283.69063899388567,268600,41020.16832917706,125900,175900
283.70102968382747,268600,41070.16832917706,125950,175950
283.70102968382747,268600,41070.16832917706,125950,175950
283.7114203737693,268600,41120.16832917706,126000,176000
283.7114203737693,268600,41120.16832917706,126000,176000
283.7218110637111,268600,41170.16832917706,126050,176050
283.7218110637111,268600,41170.16832917706,126050,176050
283.7322017536529,268600,41220.16832917706,126100,176100
283.7322017536529,268600,41220.16832917706,126100,176100
283.7425924435947,268600,41270.16832917706,126150,176150
283.7425924435947,268600,41270.16832917706,126150,176150
283.7529831335365,268600,41320.16832917706,126200,176200
283.7529831335365,268600,41320.16832917706,126200,176200
283.7633738234783,268600,41370.16832917706,126250,176250
283.7633738234783,268600,41370.16832917706,126250,176250
283.7737645134201,268600,41420.16832917706,126300,176300
283.7737645134201,268600,41420.16832917706,126300,176300
283.7841552033619,268600,41470.16832917706,126350,176350
283.7841552033619,268600,41470.16832917706,126350,176350
283.7945458933037,268600,41520.16832917706,126400,176400
283.7945458933037,268600,41520.16832917706,126400,176400
283.8049365832455,268600,41570.16832917706,126450,176450
283.8049365832455,268600,41570.16832917706,126450,176450
283.8153272731873,268600,41620.16832917706,126500,176500
283.8153272731873,268600,41620.16832917706,126500,176500
283.8257179631291,268600,41670.16832917706,126550,176550
283.8257179631291,268600,41670.16832917706,126550,176550
283.8361086530709,268600,41720.16832917706,126600,176600
283.8361086530709,268600,41720.16832917706,126600,176600
283.8464993430127,268600,41770.16832917706,126650,176650
283.8464993430127,268600,41770.16832917706,126650,176650
283.8568900329545,268600,41820.16832917706,126700,176700
283.8568900329545,268600,41820.16832917706,126700,176700
283.8672807228963,268600,41870.16832917706,126750,176750
283.8672807228963,268600,41870.16832917706,126750,176750
283.8776714128381,268600,41920.16832917706,126800,176800
283.8776714128381,268600,41920.16832917706,126800,176800
283.8880621027799,268600,41970.16832917706,126850,176850
283.8880621027799,268600,41970.16832917706,126850,176850
283.8984527927217,268600,42020.16832917706,126900,176900
283.8984527927217,268600,42020.16832917706,126900,176900
283.9088434826635,268600,42070.16832917706,126950,176950
283.9088434826635,268600,42070.16832917706,126950,176950
283.9192341726053,268600,42120.16832917706,127000,177000
283.9192341726053,268600,42120.16832917706,127000,177000
283.9296248625471,268600,42170.16832917706,127050,177050
283.9296248625471,268600,42170.16832917706,127050,177050
283.9400155524889,268600,42220.16832917706,127100,177100
283.9400155524889,268600,42220.16832917706,127100,177100
283.9504062424307,268600,42270.16832917706,127150,177150
283.9504062424307,268600,42270.16832917706,127150,177150
283.9607969323725,268600,42320.16832917706,127200,177200
283.9607969323725,268600,42320.16832917706,127200,177200
283.9711876223143,268600,42370.16832917706,127250,177250
283.9711876223143,268600,42370.16832917706,127250,177250
283.9815783122561,268600,42420.16832917706,127300,177300
283.9815783122561,268600,42420.16832917706,127300,177300
283.9919690021979,268600,42470.16832917706,127350,177350
283.9919690021979,268600,42470.16832917706,127350,177350
284.0023596921397,268600,42520.16832917706,127400,177400
284.0023596921397,268600,42520.16832917706,127400,177400
284.0127503820815,268600,42570.16832917706,127450,177450
284.0127503820815,268600,42570.16832917706,127450,177450
284.0231410720233,268600,42620.16832917706,127500,177500
284.0231410720233,268600,42620.16832917706,127500,177500
284.0335317619651,268600,42670.16832917706,127550,177550
284.0335317619651,268600,42670.16832917706,127550,177550
284.0439224519069,268600,42720.16832917706,127600,177600
284.0439224519069,268600,42720.16832917706,127600,177600
284.0543131418487,268600,42770.16832917706,127650,177650
284.0543131418487,268600,42770.16832917706,127650,177650
284.0647038317905,268600,42820.16832917706,127700,177700
284.0647038317905,268600,42820.16832917706,127700,177700
284.0750945217323,268600,42870.16832917706,127750,177750
284.0750945217323,268600,42870.16832917706,127750,177750
284.0854852116741,268600,42920.16832917706,127800,177800
284.0854852116741,268600,42920.16832917706,127800,177800
284.0958759016159,268600,42970.16832917706,127850,177850
284.0958759016159,268600,42970.16832917706,127850,177850
284.1062665915577,268600,43020.16832917706,127900,177900
284.1062665915577,268600,43020.16832917706,127900,177900
284.1166572814995,268600,43070.16832917706,127950,177950
284.1166572814995,268600,43070.16832917706,127950,177950
284.1270479714413,268600,43120.16832917706,128000,178000
284.1270479714413,268600,43120.16832917706,128000,178000
284.1374386613831,268600,43170.16832917706,128050,178050
284.1374386613831,268600,43170.16832917706,128050,178050
284.1478293513249,268600,43220.16832917706,128100,178100
284.1478293513249,268600,43220.16832917706,128100,178100
284.1582200412667,268600,43270.16832917706,128150,178150
284.1582200412667,268600,43270.16832917706,128150,178150
284.1686107312085,268600,43320.16832917706,128200,178200
284.1686107312085,268600,43320.16832917706,128200,178200
284.1790014211503,268600,43370.16832917706,128250,178250
284.1790014211503,268600,43370.16832917706,128250,178250
284.1893921110921,268600,43420.16832917706,128300,178300
284.1893921110921,268600,43420.16832917706,128300,178300
284.1997828010339,268600,43470.16832917706,128350,178350
284.1997828010339,268600,43470.16832917706,128350,178350
284.2101734909757,268600,43520.16832917706,128400,178400
284.2101734909757,268600,43520.16832917706,128400,178400
284.2205641809175,268600,43570.16832917706,128450,178450
284.2205641809175,268600,43570.16832917706,128450,178450
284.2309548708593,268600,43620.16832917706,128500,178500
284.2309548708593,268600,43620.16832917706,128500,178500
284.2413455608011,268600,43670.16832917706,128550,178550
284.2413455608011,268600,43670.16832917706,128550,178550
284.2517362507429,268600,43720.16832917706,128600,178600
284.2517362507429,268600,43720.16832917706,128600,178600
284.2621269406847,268600,43770.16832917706,128650,178650
284.2621269406847,268600,43770.16832917706,128650,178650
284.2725176306265,268600,43820.16832917706,128700,178700
284.2725176306265,268600,43820.16832917706,128700,178700
284.2829083205683,268600,43870.16832917706,128750,178750
284.2829083205683,268600,43870.16832917706,128750,178750
284.2932990105101,268600,43920.16832917706,128800,178800
284.2932990105101,268600,43920.16832917706,128800,178800
284.3036897004519,268600,43970.16832917706,128850,178850
284.3036897004519,268600,43970.16832917706,128850,178850
284.3140803903937,268600,44020.16832917706,128900,178900
284.3140803903937,268600,44020.16832917706,128900,178900
284.3244710803355,268600,44070.16832917706,128950,178950
284.3244710803355,268600,44070.16832917706,128950,178950
284.3348617702773,268600,44120.16832917706,129000,179000
284.3348617702773,268600,44120.16832917706,129000,179000
284.3452524602191,268600,44170.16832917706,129050,179050
284.3452524602191,268600,44170.16832917706,129050,179050
284.3556431501609,268600,44220.16832917706,129100,179100
284.3556431501609,268600,44220.16832917706,129100,179100
284.3660338401027,268600,44270.16832917706,129150,179150
284.3660338401027,268600,44270.16832917706,129150,179150
284.3764245300445,268600,44320.16832917706,129200,179200
284.3764245300445,268600,44320.16832917706,129200,179200
284.3868152199863,268600,44370.16832917706,129250,179250
284.3868152199863,268600,44370.16832917706,129250,179250
284.3972059099281,268600,44420.16832917706,129300,179300
284.3972059099281,268600,44420.16832917706,129300,179300
284.4075965998699,268600,44470.16832917706,129350,179350
284.4075965998699,268600,44470.16832917706,129350,179350
284.4179872898117,268600,44520.16832917706,129400,179400
284.4179872898117,268600,44520.16832917706,129400,179400
284.4283779797535,268600,44570.16832917706,129450,179450
284.4283779797535,268600,44570.16832917706,129450,179450
284.4387686696953,268600,44620.16832917706,129500,179500
284.4387686696953,268600,44620.16832917706,129500,179500
284.4491593596371,268600,44670.16832917706,129550,179550
284.4491593596371,268600,44670.16832917706,129550,179550
284.4595500495789,268600,44720.16832917706,129600,179600
284.4595500495789,268600,44720.16832917706,129600,179600
284.4699407395207,268600,44770.16832917706,129650,179650
284.4699407395207,268600,44770.16832917706,129650,179650
284.4803314294625,268600,44820.16832917706,129700,179700
284.4803314294625,268600,44820.16832917706,129700,179700
284.4907221194043,268600,44870.16832917706,129750,179750
284.4907221194043,268600,44870.16832917706,129750,179750
284.5011128093461,268600,44920.16832917706,129800,179800
284.5011128093461,268600,44920.16832917706,129800,179800
284.5115034992879,268600,44970.16832917706,129850,179850
284.5115034992879,268600,44970.16832917706,129850,179850
284.5218941892297,268600,45020.16832917706,129900,179900
284.5218941892297,268600,45020.16832917706,129900,179900
284.5322848791715,268600,45070.16832917706,129950,179950
284.5322848791715,268600,45070.16832917706,129950,179950
284.5426755691133,268600,45120.16832917706,130000,180000
284.5426755691133,268600,45120.16832917706,130000,180000
284.55306625905513,268600,45170.16832917706,130050,180050
284.55306625905513,268600,45170.16832917706,130050,180050
284.56345694899693,268600,45220.16832917706,130100,180100
284.56345694899693,268600,45220.16832917706,130100,180100
284.57384763893873,268600,45270.16832917706,130150,180150
284.57384763893873,268600,45270.16832917706,130150,180150
284.58423832888053,268600,45320.16832917706,130200,180200
284.58423832888053,268600,45320.16832917706,130200,180200
284.59462901882233,268600,45370.16832917706,130250,180250
284.59462901882233,268600,45370.16832917706,130250,180250
284.60501970876413,268600,45420.16832917706,130300,180300
284.60501970876413,268600,45420.16832917706,130300,180300
284.61541039870593,268600,45470.16832917706,130350,180350
284.61541039870593,268600,45470.16832917706,130350,180350
284.62580108864773,268600,45520.16832917706,130400,180400
284.62580108864773,268600,45520.16832917706,130400,180400
284.63619177858953,268600,45570.16832917706,130450,180450
284.63619177858953,268600,45570.16832917706,130450,180450
284.64658246853134,268600,45620.16832917706,130500,180500
284.64658246853134,268600,45620.16832917706,130500,180500
284.65697315847314,268600,45670.16832917706,130550,180550
284.65697315847314,268600,45670.16832917706,130550,180550
284.66736384841494,268600,45720.16832917706,130600,180600
284.66736384841494,268600,45720.16832917706,130600,180600
284.67775453835674,268600,45770.16832917706,130650,180650
284.67775453835674,268600,45770.16832917706,130650,180650
284.68814522829854,268600,45820.16832917706,130700,180700
284.68814522829854,268600,45820.16832917706,130700,180700
284.69853591824034,268600,45870.16832917706,130750,180750
284.69853591824034,268600,45870.16832917706,130750,180750
284.70892660818214,268600,45920.16832917706,130800,180800
284.70892660818214,268600,45920.16832917706,130800,180800
284.71931729812394,268600,45970.16832917706,130850,180850
284.71931729812394,268600,45970.16832917706,130850,180850
284.72970798806574,268600,46020.16832917706,130900,180900
284.72970798806574,268600,46020.16832917706,130900,180900
284.74009867800754,268600,46070.16832917706,130950,180950
284.74009867800754,268600,46070.16832917706,130950,180950
284.75048936794934,268600,46120.16832917706,131000,181000
284.75048936794934,268600,46120.16832917706,131000,181000
284.76088005789114,268600,46170.16832917706,131050,181050
284.76088005789114,268600,46170.16832917706,131050,181050
284.77127074783294,268600,46220.16832917706,131100,181100
284.77127074783294,268600,46220.16832917706,131100,181100
284.78166143777474,268600,46270.16832917706,131150,181150
284.78166143777474,268600,46270.16832917706,131150,181150
284.79205212771654,268600,46320.16832917706,131200,181200
284.79205212771654,268600,46320.16832917706,131200,181200
284.80244281765835,268600,46370.16832917706,131250,181250
284.80244281765835,268600,46370.16832917706,131250,181250
284.81283350760015,268600,46420.16832917706,131300,181300
284.81283350760015,268600,46420.16832917706,131300,181300
284.82322419754195,268600,46470.16832917706,131350,181350
284.82322419754195,268600,46470.16832917706,131350,181350
284.83361488748375,268600,46520.16832917706,131400,181400
284.83361488748375,268600,46520.16832917706,131400,181400
284.84400557742555,268600,46570.16832917706,131450,181450
284.84400557742555,268600,46570.16832917706,131450,181450
284.85439626736735,268600,46620.16832917706,131500,181500
284.85439626736735,268600,46620.16832917706,131500,181500
284.86478695730915,268600,46670.16832917706,131550,181550
284.86478695730915,268600,46670.16832917706,131550,181550
284.87517764725095,268600,46720.16832917706,131600,181600
284.87517764725095,268600,46720.16832917706,131600,181600
284.88556833719275,268600,46770.16832917706,131650,181650
284.88556833719275,268600,46770.16832917706,131650,181650
284.89595902713455,268600,46820.16832917706,131700,181700
284.89595902713455,268600,46820.16832917706,131700,181700
284.90634971707635,268600,46870.16832917706,131750,181750
284.90634971707635,268600,46870.16832917706,131750,181750
284.91674040701815,268600,46920.16832917706,131800,181800
284.91674040701815,268600,46920.16832917706,131800,181800
284.92713109695995,268600,46970.16832917706,131850,181850
284.92713109695995,268600,46970.16832917706,131850,181850
284.93752178690175,268600,47020.16832917706,131900,181900
284.93752178690175,268600,47020.16832917706,131900,181900
284.94791247684356,268600,47070.16832917706,131950,181950
284.94791247684356,268600,47070.16832917706,131950,181950
284.95830316678536,268600,47120.16832917706,132000,182000
284.95830316678536,268600,47120.16832917706,132000,182000
284.96869385672716,268600,47170.16832917706,132050,182050
284.96869385672716,268600,47170.16832917706,132050,182050
284.97908454666896,268600,47220.16832917706,132100,182100
284.97908454666896,268600,47220.16832917706,132100,182100
284.98947523661076,268600,47270.16832917706,132150,182150
284.98947523661076,268600,47270.16832917706,132150,182150
284.99986592655256,268600,47320.16832917706,132200,182200
284.99986592655256,268600,47320.16832917706,132200,182200
285.01025661649436,268600,47370.16832917706,132250,182250
285.01025661649436,268600,47370.16832917706,132250,182250
285.02064730643616,268600,47415.33665835412,132300,182300
285.02064730643616,268600,47415.33665835412,132300,182300
285.03103799637796,268600,47465.33665835412,132350,182350
285.03103799637796,268600,47465.33665835412,132350,182350
285.04142868631976,268600,47515.33665835412,132400,182400
285.04142868631976,268600,47515.33665835412,132400,182400
285.05181937626156,268600,47565.33665835412,132450,182450
285.05181937626156,268600,47565.33665835412,132450,182450
285.06221006620336,268600,47615.33665835412,132500,182500
285.06221006620336,268600,47615.33665835412,132500,182500
285.07260075614516,268600,47665.33665835412,132550,182550
285.07260075614516,268600,47665.33665835412,132550,182550
285.08299144608696,268600,47715.33665835412,132600,182600
285.08299144608696,268600,47715.33665835412,132600,182600
285.09338213602877,268600,47765.33665835412,132650,182650
285.09338213602877,268600,47765.33665835412,132650,182650
285.10377282597057,268600,47815.33665835412,132700,182700
285.10377282597057,268600,47815.33665835412,132700,182700
285.11416351591237,268600,47865.33665835412,132750,182750
285.11416351591237,268600,47865.33665835412,132750,182750
285.12455420585417,268600,47915.33665835412,132800,182800
285.12455420585417,268600,47915.33665835412,132800,182800
285.13494489579597,268600,47965.33665835412,132850,182850
285.13494489579597,268600,47965.33665835412,132850,182850
285.14533558573777,268600,48015.33665835412,132900,182900
285.14533558573777,268600,48015.33665835412,132900,182900
285.15572627567957,268600,48065.33665835412,132950,182950
285.15572627567957,268600,48065.33665835412,132950,182950
285.16611696562137,268600,48115.33665835412,133000,183000
285.16611696562137,268600,48115.33665835412,133000,183000
285.17650765556317,268600,48165.33665835412,133050,183050
285.17650765556317,268600,48165.33665835412,133050,183050
285.18689834550497,268600,48215.33665835412,133100,183100
285.18689834550497,268600,48215.33665835412,133100,183100
285.1972890354468,268600,48265.33665835412,133150,183150
285.1972890354468,268600,48265.33665835412,133150,183150
285.2076797253886,268600,48315.33665835412,133200,183200
285.2076797253886,268600,48315.33665835412,133200,183200
285.2180704153304,268600,48365.33665835412,133250,183250
285.2180704153304,268600,48365.33665835412,133250,183250
285.2284611052722,268600,48415.33665835412,133300,183300
285.2284611052722,268600,48415.33665835412,133300,183300
285.238851795214,268600,48465.33665835412,133350,183350
285.238851795214,268600,48465.33665835412,133350,183350
285.2492424851558,268600,48515.33665835412,133400,183400
285.2492424851558,268600,48515.33665835412,133400,183400
285.2596331750976,268600,48565.33665835412,133450,183450
285.2596331750976,268600,48565.33665835412,133450,183450
285.2700238650394,268600,48615.33665835412,133500,183500
285.2700238650394,268600,48615.33665835412,133500,183500
285.2804145549812,268600,48665.33665835412,133550,183550
285.2804145549812,268600,48665.33665835412,133550,183550
285.290805244923,268600,48715.33665835412,133600,183600
285.290805244923,268600,48715.33665835412,133600,183600
285.3011959348648,268600,48765.33665835412,133650,183650
285.3011959348648,268600,48765.33665835412,133650,183650
285.3115866248066,268600,48815.33665835412,133700,183700
285.3115866248066,268600,48815.33665835412,133700,183700
285.3219773147484,268600,48865.33665835412,133750,183750
285.3219773147484,268600,48865.33665835412,133750,183750
285.3323680046902,268600,48915.33665835412,133800,183800
285.3323680046902,268600,48915.33665835412,133800,183800
285.342758694632,268600,48965.33665835412,133850,183850
285.342758694632,268600,48965.33665835412,133850,183850
285.3531493845738,268600,49015.33665835412,133900,183900
285.3531493845738,268600,49015.33665835412,133900,183900
285.3635400745156,268600,49065.33665835412,133950,183950
285.3635400745156,268600,49065.33665835412,133950,183950
285.3739307644574,268600,49115.33665835412,134000,184000
285.3739307644574,268600,49115.33665835412,134000,184000
285.3843214543992,268600,49165.33665835412,134050,184050
285.3843214543992,268600,49165.33665835412,134050,184050
285.394712144341,268600,49215.33665835412,134100,184100
285.394712144341,268600,49215.33665835412,134100,184100
285.4051028342828,268600,49265.33665835412,134150,184150
285.4051028342828,268600,49265.33665835412,134150,184150
285.4154935242246,268600,49315.33665835412,134200,184200
285.4154935242246,268600,49315.33665835412,134200,184200
285.4258842141664,268600,49365.33665835412,134250,184250
285.4258842141664,268600,49365.33665835412,134250,184250
285.4362749041082,268600,49415.33665835412,134300,184300
285.4362749041082,268600,49415.33665835412,134300,184300
285.44666559405,268600,49465.33665835412,134350,184350
285.44666559405,268600,49465.33665835412,134350,184350
285.4570562839918,268600,49515.33665835412,134400,184400
285.4570562839918,268600,49515.33665835412,134400,184400
285.4674469739336,268600,49565.33665835412,134450,184450
285.4674469739336,268600,49565.33665835412,134450,184450
285.4778376638754,268600,49615.33665835412,134500,184500
285.4778376638754,268600,49615.33665835412,134500,184500
285.4882283538172,268600,49665.33665835412,134550,184550
285.4882283538172,268600,49665.33665835412,134550,184550
285.498619043759,268600,49715.33665835412,134600,184600
285.498619043759,268600,49715.33665835412,134600,184600
285.5090097337008,268600,49765.33665835412,134650,184650
285.5090097337008,268600,49765.33665835412,134650,184650
285.5194004236426,268600,49815.33665835412,134700,184700
285.5194004236426,268600,49815.33665835412,134700,184700
285.5297911135844,268600,49865.33665835412,134750,184750
285.5297911135844,268600,49865.33665835412,134750,184750
285.5401818035262,268600,49915.33665835412,134800,184800
285.5401818035262,268600,49915.33665835412,134800,184800
285.550572493468,268600,49965.33665835412,134850,184850
285.550572493468,268600,49965.33665835412,134850,184850
285.5609631834098,268600,50015.33665835412,134900,184900
285.5609631834098,268600,50015.33665835412,134900,184900
285.5713538733516,268600,50065.33665835412,134950,184950
285.5713538733516,268600,50065.33665835412,134950,184950
285.5817445632934,268600,50115.33665835412,135000,185000
285.5817445632934,268600,50115.33665835412,135000,185000
285.5921352532352,268600,50165.33665835412,135050,185050
285.5921352532352,268600,50165.33665835412,135050,185050
285.602525943177,268600,50215.33665835412,135100,185100
285.602525943177,268600,50215.33665835412,135100,185100
285.6129166331188,268600,50265.33665835412,135150,185150
285.6129166331188,268600,50265.33665835412,135150,185150
285.6233073230606,268600,50315.33665835412,135200,185200
285.6233073230606,268600,50315.33665835412,135200,185200
285.6336980130024,268600,50365.33665835412,135250,185250
285.6336980130024,268600,50365.33665835412,135250,185250
285.6440887029442,268600,50415.33665835412,135300,185300
285.6440887029442,268600,50415.33665835412,135300,185300
285.654479392886,268600,50465.33665835412,135350,185350
285.654479392886,268600,50465.33665835412,135350,185350
285.6648700828278,268600,50515.33665835412,135400,185400
285.6648700828278,268600,50515.33665835412,135400,185400
285.6752607727696,268600,50565.33665835412,135450,185450
285.6752607727696,268600,50565.33665835412,135450,185450
285.6856514627114,268600,50615.33665835412,135500,185500
285.6856514627114,268600,50615.33665835412,135500,185500
285.6960421526532,268600,50665.33665835412,135550,185550
285.6960421526532,268600,50665.33665835412,135550,185550
285.706432842595,268600,50715.33665835412,135600,185600
285.706432842595,268600,50715.33665835412,135600,185600
285.7168235325368,268600,50765.33665835412,135650,185650
285.7168235325368,268600,50765.33665835412,135650,185650
285.7272142224786,268600,50815.33665835412,135700,185700
285.7272142224786,268600,50815.33665835412,135700,185700
285.7376049124204,268600,50865.33665835412,135750,185750
285.7376049124204,268600,50865.33665835412,135750,185750
285.7479956023622,268600,50915.33665835412,135800,185800
285.7479956023622,268600,50915.33665835412,135800,185800
285.758386292304,268600,50965.33665835412,135850,185850
285.758386292304,268600,50965.33665835412,135850,185850
285.7687769822458,268600,51015.33665835412,135900,185900
285.7687769822458,268600,51015.33665835412,135900,185900
285.7791676721876,268600,51065.33665835412,135950,185950
285.7791676721876,268600,51065.33665835412,135950,185950
285.7895583621294,268600,51115.33665835412,136000,186000
285.7895583621294,268600,51115.33665835412,136000,186000
285.7999490520712,268600,51165.33665835412,136050,186050
285.7999490520712,268600,51165.33665835412,136050,186050
285.810339742013,268600,51215.33665835412,136100,186100
285.810339742013,268600,51215.33665835412,136100,186100
285.8207304319548,268600,51265.33665835412,136150,186150
285.8207304319548,268600,51265.33665835412,136150,186150
285.8311211218966,268600,51315.33665835412,136200,186200
285.8311211218966,268600,51315.33665835412,136200,186200
285.8415118118384,268600,51365.33665835412,136250,186250
285.8415118118384,268600,51365.33665835412,136250,186250
285.8519025017802,268600,51415.33665835412,136300,186300
285.8519025017802,268600,51415.33665835412,136300,186300
285.862293191722,268600,51465.33665835412,136350,186350
285.862293191722,268600,51465.33665835412,136350,186350
285.8726838816638,268600,51515.33665835412,136400,186400
285.8726838816638,268600,51515.33665835412,136400,186400
285.8830745716056,268600,51565.33665835412,136450,186450
285.8830745716056,268600,51565.33665835412,136450,186450
285.8934652615474,268600,51615.33665835412,136500,186500
285.8934652615474,268600,51615.33665835412,136500,186500
285.9038559514892,268600,51665.33665835412,136550,186550
285.9038559514892,268600,51665.33665835412,136550,186550
285.914246641431,268600,51715.33665835412,136600,186600
285.914246641431,268600,51715.33665835412,136600,186600
285.9246373313728,268600,51765.33665835412,136650,186650
285.9246373313728,268600,51765.33665835412,136650,186650
285.9350280213146,268600,51815.33665835412,136700,186700
285.9350280213146,268600,51815.33665835412,136700,186700
285.9454187112564,268600,51865.33665835412,136750,186750
285.9454187112564,268600,51865.33665835412,136750,186750
285.9558094011982,268600,51915.33665835412,136800,186800
285.9558094011982,268600,51915.33665835412,136800,186800
285.96620009114,268600,51965.33665835412,136850,186850
285.96620009114,268600,51965.33665835412,136850,186850
285.9765907810818,268600,52015.33665835412,136900,186900
285.9765907810818,268600,52015.33665835412,136900,186900
285.9869814710236,268600,52065.33665835412,136950,186950
285.9869814710236,268600,52065.33665835412,136950,186950
285.9973721609654,268600,52115.33665835412,137000,187000
285.9973721609654,268600,52115.33665835412,137000,187000
286.0077628509072,268600,52165.33665835412,137050,187050
286.0077628509072,268600,52165.33665835412,137050,187050
286.018153540849,268600,52215.33665835412,137100,187100
286.018153540849,268600,52215.33665835412,137100,187100
286.0285442307908,268600,52265.33665835412,137150,187150
286.0285442307908,268600,52265.33665835412,137150,187150
286.03893492073263,268600,52315.33665835412,137200,187200
286.03893492073263,268600,52315.33665835412,137200,187200
286.04932561067443,268600,52365.33665835412,137250,187250
286.04932561067443,268600,52365.33665835412,137250,187250
286.05971630061623,268600,52415.33665835412,137300,187300
286.05971630061623,268600,52415.33665835412,137300,187300
286.07010699055803,268600,52465.33665835412,137350,187350
286.07010699055803,268600,52465.33665835412,137350,187350
286.08049768049983,268600,52515.33665835412,137400,187400
286.08049768049983,268600,52515.33665835412,137400,187400
286.09088837044163,268600,52565.33665835412,137450,187450
286.09088837044163,268600,52565.33665835412,137450,187450
286.10127906038343,268600,52615.33665835412,137500,187500
286.10127906038343,268600,52615.33665835412,137500,187500
286.11166975032523,268600,52665.33665835412,137550,187550
286.11166975032523,268600,52665.33665835412,137550,187550
286.12206044026703,268600,52715.33665835412,137600,187600
286.12206044026703,268600,52715.33665835412,137600,187600
286.13245113020884,268600,52765.33665835412,137650,187650
286.13245113020884,268600,52765.33665835412,137650,187650
286.14284182015064,268600,52815.33665835412,137700,187700
286.14284182015064,268600,52815.33665835412,137700,187700
286.15323251009244,268600,52865.33665835412,137750,187750
286.15323251009244,268600,52865.33665835412,137750,187750
286.16362320003424,268600,52915.33665835412,137800,187800
286.16362320003424,268600,52915.33665835412,137800,187800
286.17401388997604,268600,52965.33665835412,137850,187850
286.17401388997604,268600,52965.33665835412,137850,187850
286.18440457991784,268600,53015.33665835412,137900,187900
286.18440457991784,268600,53015.33665835412,137900,187900
286.19479526985964,268600,53065.33665835412,137950,187950
286.19479526985964,268600,53065.33665835412,137950,187950
286.20518595980144,268600,53115.33665835412,138000,188000
286.20518595980144,268600,53115.33665835412,138000,188000
286.21557664974324,268600,53165.33665835412,138050,188050
286.21557664974324,268600,53165.33665835412,138050,188050
286.22596733968504,268600,53215.33665835412,138100,188100
286.22596733968504,268600,53215.33665835412,138100,188100
286.23635802962684,268600,53265.33665835412,138150,188150
286.23635802962684,268600,53265.33665835412,138150,188150
286.24674871956864,268600,53315.33665835412,138200,188200
286.24674871956864,268600,53315.33665835412,138200,188200
286.25713940951044,268600,53365.33665835412,138250,188250
286.25713940951044,268600,53365.33665835412,138250,188250
286.26753009945224,268600,53415.33665835412,138300,188300
286.26753009945224,268600,53415.33665835412,138300,188300
286.27792078939405,268600,53465.33665835412,138350,188350
286.27792078939405,268600,53465.33665835412,138350,188350
286.28831147933585,268600,53515.33665835412,138400,188400
286.28831147933585,268600,53515.33665835412,138400,188400
286.29870216927765,268600,53565.33665835412,138450,188450
286.29870216927765,268600,53565.33665835412,138450,188450
286.30909285921945,268600,53615.33665835412,138500,188500
286.30909285921945,268600,53615.33665835412,138500,188500
286.31948354916125,268600,53665.33665835412,138550,188550
286.31948354916125,268600,53665.33665835412,138550,188550
286.32987423910305,268600,53715.33665835412,138600,188600
286.32987423910305,268600,53715.33665835412,138600,188600
286.34026492904485,268600,53765.33665835412,138650,188650
286.34026492904485,268600,53765.33665835412,138650,188650
286.35065561898665,268600,53815.33665835412,138700,188700
286.35065561898665,268600,53815.33665835412,138700,188700
286.36104630892845,268600,53865.33665835412,138750,188750
286.36104630892845,268600,53865.33665835412,138750,188750
286.37143699887025,268600,53915.33665835412,138800,188800
286.37143699887025,268600,53915.33665835412,138800,188800
286.38182768881205,268600,53965.33665835412,138850,188850
286.38182768881205,268600,53965.33665835412,138850,188850
286.39221837875385,268600,54015.33665835412,138900,188900
286.39221837875385,268600,54015.33665835412,138900,188900
286.40260906869565,268600,54065.33665835412,138950,188950
286.40260906869565,268600,54065.33665835412,138950,188950
286.41299975863745,268600,54115.33665835412,139000,189000
286.41299975863745,268600,54115.33665835412,139000,189000
286.42339044857926,268600,54165.33665835412,139050,189050
286.42339044857926,268600,54165.33665835412,139050,189050
286.43378113852106,268600,54215.33665835412,139100,189100
286.43378113852106,268600,54215.33665835412,139100,189100
286.44417182846286,268600,54265.33665835412,139150,189150
286.44417182846286,268600,54265.33665835412,139150,189150
286.45456251840466,268600,54315.33665835412,139200,189200
286.45456251840466,268600,54315.33665835412,139200,189200
286.46495320834646,268600,54365.33665835412,139250,189250
286.46495320834646,268600,54365.33665835412,139250,189250
286.47534389828826,268600,54415.33665835412,139300,189300
286.47534389828826,268600,54415.33665835412,139300,189300
286.48573458823006,268600,54465.33665835412,139350,189350
286.48573458823006,268600,54465.33665835412,139350,189350
286.49612527817186,268600,54515.33665835412,139400,189400
286.49612527817186,268600,54515.33665835412,139400,189400
286.50651596811366,268600,54565.33665835412,139450,189450
286.50651596811366,268600,54565.33665835412,139450,189450
286.51690665805546,268600,54615.33665835412,139500,189500
286.51690665805546,268600,54615.33665835412,139500,189500
286.52729734799726,268600,54665.33665835412,139550,189550
286.52729734799726,268600,54665.33665835412,139550,189550
286.53768803793906,268600,54715.33665835412,139600,189600
286.53768803793906,268600,54715.33665835412,139600,189600
286.54807872788086,268600,54765.33665835412,139650,189650
286.54807872788086,268600,54765.33665835412,139650,189650
286.55846941782266,268600,54815.33665835412,139700,189700
286.55846941782266,268600,54815.33665835412,139700,189700
286.56886010776446,268600,54865.33665835412,139750,189750
286.56886010776446,268600,54865.33665835412,139750,189750
286.57925079770627,268600,54915.33665835412,139800,189800
286.57925079770627,268600,54915.33665835412,139800,189800
286.58964148764807,268600,54965.33665835412,139850,189850
286.58964148764807,268600,54965.33665835412,139850,189850
286.60003217758987,268600,55015.33665835412,139900,189900
286.60003217758987,268600,55015.33665835412,139900,189900
286.61042286753167,268600,55065.33665835412,139950,189950
286.61042286753167,268600,55065.33665835412,139950,189950
286.62081355747347,268600,55115.33665835412,140000,190000
286.62081355747347,268600,55115.33665835412,140000,190000
286.63120424741527,268600,55165.33665835412,140050,190050
286.63120424741527,268600,55165.33665835412,140050,190050
286.64159493735707,268600,55215.33665835412,140100,190100
286.64159493735707,268600,55215.33665835412,140100,190100
286.65198562729887,268600,55265.33665835412,140150,190150
286.65198562729887,268600,55265.33665835412,140150,190150
286.66237631724067,268600,55315.33665835412,140200,190200
286.66237631724067,268600,55315.33665835412,140200,190200
286.6727670071825,268600,55365.33665835412,140250,190250
286.6727670071825,268600,55365.33665835412,140250,190250
286.6831576971243,268600,55415.33665835412,140300,190300
286.6831576971243,268600,55415.33665835412,140300,190300
286.6935483870661,268600,55465.33665835412,140350,190350
286.6935483870661,268600,55465.33665835412,140350,190350
286.7039390770079,268600,55515.33665835412,140400,190400
286.7039390770079,268600,55515.33665835412,140400,190400
286.7143297669497,268600,55565.33665835412,140450,190450
286.7143297669497,268600,55565.33665835412,140450,190450
286.7247204568915,268600,55615.33665835412,140500,190500
286.7247204568915,268600,55615.33665835412,140500,190500
286.7351111468333,268600,55665.33665835412,140550,190550
286.7351111468333,268600,55665.33665835412,140550,190550
286.7455018367751,268600,55715.33665835412,140600,190600
286.7455018367751,268600,55715.33665835412,140600,190600
286.7558925267169,268600,55765.33665835412,140650,190650
286.7558925267169,268600,55765.33665835412,140650,190650
286.7662832166587,268600,55815.33665835412,140700,190700
286.7662832166587,268600,55815.33665835412,140700,190700
286.7766739066005,268600,55865.33665835412,140750,190750
286.7766739066005,268600,55865.33665835412,140750,190750
286.7870645965423,268600,55915.33665835412,140800,190800
286.7870645965423,268600,55915.33665835412,140800,190800
286.7974552864841,268600,55965.33665835412,140850,190850
286.7974552864841,268600,55965.33665835412,140850,190850
286.8078459764259,268600,56015.33665835412,140900,190900
286.8078459764259,268600,56015.33665835412,140900,190900
286.8182366663677,268600,56065.33665835412,140950,190950
286.8182366663677,268600,56065.33665835412,140950,190950
286.8286273563095,268600,56115.33665835412,141000,191000
286.8286273563095,268600,56115.33665835412,141000,191000
286.8390180462513,268600,56165.33665835412,141050,191050
286.8390180462513,268600,56165.33665835412,141050,191050
286.8494087361931,268600,56215.33665835412,141100,191100
286.8494087361931,268600,56215.33665835412,141100,191100
286.8597994261349,268600,56265.33665835412,141150,191150
286.8597994261349,268600,56265.33665835412,141150,191150
286.8701901160767,268600,56315.33665835412,141200,191200
286.8701901160767,268600,56315.33665835412,141200,191200
286.8805808060185,268600,56365.33665835412,141250,191250
286.8805808060185,268600,56365.33665835412,141250,191250
286.8909714959603,268600,56415.33665835412,141300,191300
286.8909714959603,268600,56415.33665835412,141300,191300
286.9013621859021,268600,56465.33665835412,141350,191350
286.9013621859021,268600,56465.33665835412,141350,191350
286.9117528758439,268600,56515.33665835412,141400,191400
286.9117528758439,268600,56515.33665835412,141400,191400
286.9221435657857,268600,56565.33665835412,141450,191450
286.9221435657857,268600,56565.33665835412,141450,191450
286.9325342557275,268600,56615.33665835412,141500,191500
286.9325342557275,268600,56615.33665835412,141500,191500
286.9429249456693,268600,56665.33665835412,141550,191550
286.9429249456693,268600,56665.33665835412,141550,191550
286.9533156356111,268600,56715.33665835412,141600,191600
286.9533156356111,268600,56715.33665835412,141600,191600
286.9637063255529,268600,56765.33665835412,141650,191650
286.9637063255529,268600,56765.33665835412,141650,191650
286.9740970154947,268600,56815.33665835412,141700,191700
286.9740970154947,268600,56815.33665835412,141700,191700
286.9844877054365,268600,56865.33665835412,141750,191750
286.9844877054365,268600,56865.33665835412,141750,191750
286.9948783953783,268600,56915.33665835412,141800,191800
286.9948783953783,268600,56915.33665835412,141800,191800
287.0052690853201,268600,56965.33665835412,141850,191850
287.0052690853201,268600,56965.33665835412,141850,191850
287.0156597752619,268600,57015.33665835412,141900,191900
287.0156597752619,268600,57015.33665835412,141900,191900
287.0260504652037,268600,57065.33665835412,141950,191950
287.0260504652037,268600,57065.33665835412,141950,191950
287.0364411551455,268600,57115.33665835412,142000,192000
287.0364411551455,268600,57115.33665835412,142000,192000
287.0468318450873,268600,57165.33665835412,142050,192050
287.0468318450873,268600,57165.33665835412,142050,192050
287.0572225350291,268600,57215.33665835412,142100,192100
287.0572225350291,268600,57215.33665835412,142100,192100
287.0676132249709,268600,57265.33665835412,142150,192150
287.0676132249709,268600,57265.33665835412,142150,192150
287.0780039149127,268600,57315.33665835412,142200,192200
287.0780039149127,268600,57315.33665835412,142200,192200
287.0883946048545,268600,57365.33665835412,142250,192250
287.0883946048545,268600,57365.33665835412,142250,192250
287.0987852947963,268600,57415.33665835412,142300,192300
287.0987852947963,268600,57415.33665835412,142300,192300
287.1091759847381,268600,57465.33665835412,142350,192350
287.1091759847381,268600,57465.33665835412,142350,192350
287.1195666746799,268600,57515.33665835412,142400,192400
287.1195666746799,268600,57515.33665835412,142400,192400
287.1299573646217,268600,57565.33665835412,142450,192450
287.1299573646217,268600,57565.33665835412,142450,192450
287.1403480545635,268600,57615.33665835412,142500,192500
287.1403480545635,268600,57615.33665835412,142500,192500
287.1507387445053,268600,57665.33665835412,142550,192550
287.1507387445053,268600,57665.33665835412,142550,192550
287.1611294344471,268600,57715.33665835412,142600,192600
287.1611294344471,268600,57715.33665835412,142600,192600
287.1715201243889,268600,57765.33665835412,142650,192650
287.1715201243889,268600,57765.33665835412,142650,192650
287.1819108143307,268600,57815.33665835412,142700,192700
287.1819108143307,268600,57815.33665835412,142700,192700
287.1923015042725,268600,57865.33665835412,142750,192750
287.1923015042725,268600,57865.33665835412,142750,192750
287.2026921942143,268600,57915.33665835412,142800,192800
287.2026921942143,268600,57915.33665835412,142800,192800
287.2130828841561,268600,57965.33665835412,142850,192850
287.2130828841561,268600,57965.33665835412,142850,192850
287.2234735740979,268600,58015.33665835412,142900,192900
287.2234735740979,268600,58015.33665835412,142900,192900
287.2338642640397,268600,58065.33665835412,142950,192950
287.2338642640397,268600,58065.33665835412,142950,192950
287.2442549539815,268600,58115.33665835412,143000,193000
287.2442549539815,268600,58115.33665835412,143000,193000
287.2546456439233,268600,58165.33665835412,143050,193050
287.2546456439233,268600,58165.33665835412,143050,193050
287.2650363338651,268600,58215.33665835412,143100,193100
287.2650363338651,268600,58215.33665835412,143100,193100
287.2754270238069,268600,58265.33665835412,143150,193150
287.2754270238069,268600,58265.33665835412,143150,193150
287.2858177137487,268600,58315.33665835412,143200,193200
287.2858177137487,268600,58315.33665835412,143200,193200
287.2962084036905,268600,58365.33665835412,143250,193250
287.2962084036905,268600,58365.33665835412,143250,193250
287.3065990936323,268600,58415.33665835412,143300,193300
287.3065990936323,268600,58415.33665835412,143300,193300
287.3169897835741,268600,58465.33665835412,143350,193350
287.3169897835741,268600,58465.33665835412,143350,193350
287.3273804735159,268600,58515.33665835412,143400,193400
287.3273804735159,268600,58515.33665835412,143400,193400
287.3377711634577,268600,58565.33665835412,143450,193450
287.3377711634577,268600,58565.33665835412,143450,193450
287.3481618533995,268600,58615.33665835412,143500,193500
287.3481618533995,268600,58615.33665835412,143500,193500
287.3585525433413,268600,58665.33665835412,143550,193550
287.3585525433413,268600,58665.33665835412,143550,193550
287.3689432332831,268600,58715.33665835412,143600,193600
287.3689432332831,268600,58715.33665835412,143600,193600
287.3793339232249,268600,58765.33665835412,143650,193650
287.3793339232249,268600,58765.33665835412,143650,193650
287.3897246131667,268600,58815.33665835412,143700,193700
287.3897246131667,268600,58815.33665835412,143700,193700
287.4001153031085,268600,58865.33665835412,143750,193750
287.4001153031085,268600,58865.33665835412,143750,193750
287.4105059930503,268600,58915.33665835412,143800,193800
287.4105059930503,268600,58915.33665835412,143800,193800
287.4208966829921,268600,58965.33665835412,143850,193850
287.4208966829921,268600,58965.33665835412,143850,193850
287.4312873729339,268600,59015.33665835412,143900,193900
287.4312873729339,268600,59015.33665835412,143900,193900
287.4416780628757,268600,59065.33665835412,143950,193950
287.4416780628757,268600,59065.33665835412,143950,193950
287.4520687528175,268600,59115.33665835412,144000,194000
287.4520687528175,268600,59115.33665835412,144000,194000
287.4624594427593,268600,59165.33665835412,144050,194050
287.4624594427593,268600,59165.33665835412,144050,194050
287.4728501327011,268600,59215.33665835412,144100,194100
287.4728501327011,268600,59215.33665835412,144100,194100
287.4832408226429,268600,59265.33665835412,144150,194150
287.4832408226429,268600,59265.33665835412,144150,194150
287.4936315125847,268600,59315.33665835412,144200,194200
287.4936315125847,268600,59315.33665835412,144200,194200
287.5040222025265,268600,59365.33665835412,144250,194250
287.5040222025265,268600,59365.33665835412,144250,194250
287.51441289246833,268600,59415.33665835412,144300,194300
287.51441289246833,268600,59415.33665835412,144300,194300
287.52480358241013,268600,59465.33665835412,144350,194350
287.52480358241013,268600,59465.33665835412,144350,194350
287.53519427235193,268600,59515.33665835412,144400,194400
287.53519427235193,268600,59515.33665835412,144400,194400
287.54558496229373,268600,59565.33665835412,144450,194450
287.54558496229373,268600,59565.33665835412,144450,194450
287.55597565223553,268600,59615.33665835412,144500,194500
287.55597565223553,268600,59615.33665835412,144500,194500
287.56636634217733,268600,59665.33665835412,144550,194550
287.56636634217733,268600,59665.33665835412,144550,194550
287.57675703211913,268600,59715.33665835412,144600,194600
287.57675703211913,268600,59715.33665835412,144600,194600
287.58714772206093,268600,59765.33665835412,144650,194650
287.58714772206093,268600,59765.33665835412,144650,194650
287.59753841200273,268600,59815.33665835412,144700,194700
287.59753841200273,268600,59815.33665835412,144700,194700
287.60792910194453,268600,59865.33665835412,144750,194750
287.60792910194453,268600,59865.33665835412,144750,194750
287.61831979188634,268600,59915.33665835412,144800,194800
287.61831979188634,268600,59915.33665835412,144800,194800
287.62871048182814,268600,59965.33665835412,144850,194850
287.62871048182814,268600,59965.33665835412,144850,194850
287.63910117176994,268600,60015.33665835412,144900,194900
287.63910117176994,268600,60015.33665835412,144900,194900
287.64949186171174,268600,60065.33665835412,144950,194950
287.64949186171174,268600,60065.33665835412,144950,194950
287.65988255165354,268600,60115.33665835412,145000,195000
287.65988255165354,268600,60115.33665835412,145000,195000
287.67027324159534,268600,60165.33665835412,145050,195050
287.67027324159534,268600,60165.33665835412,145050,195050
287.68066393153714,268600,60215.33665835412,145100,195100
287.68066393153714,268600,60215.33665835412,145100,195100
287.69105462147894,268600,60265.33665835412,145150,195150
287.69105462147894,268600,60265.33665835412,145150,195150
287.70144531142074,268600,60315.33665835412,145200,195200
287.70144531142074,268600,60315.33665835412,145200,195200
287.71183600136254,268600,60365.33665835412,145250,195250
287.71183600136254,268600,60365.33665835412,145250,195250
287.72222669130434,268600,60415.33665835412,145300,195300
287.72222669130434,268600,60415.33665835412,145300,195300
287.73261738124614,268600,60465.33665835412,145350,195350
287.73261738124614,268600,60465.33665835412,145350,195350
287.74300807118794,268600,60515.33665835412,145400,195400
287.74300807118794,268600,60515.33665835412,145400,195400
287.75339876112974,268600,60565.33665835412,145450,195450
287.75339876112974,268600,60565.33665835412,145450,195450
287.76378945107155,268600,60615.33665835412,145500,195500
287.76378945107155,268600,60615.33665835412,145500,195500
287.77418014101335,268600,60665.33665835412,145550,195550
287.77418014101335,268600,60665.33665835412,145550,195550
287.78457083095515,268600,60715.33665835412,145600,195600
287.78457083095515,268600,60715.33665835412,145600,195600
287.79496152089695,268600,60765.33665835412,145650,195650
287.79496152089695,268600,60765.33665835412,145650,195650
287.80535221083875,268600,60815.33665835412,145700,195700
287.80535221083875,268600,60815.33665835412,145700,195700
287.81574290078055,268600,60865.33665835412,145750,195750
287.81574290078055,268600,60865.33665835412,145750,195750
287.82613359072235,268600,60915.33665835412,145800,195800
287.82613359072235,268600,60915.33665835412,145800,195800
287.83652428066415,268600,60965.33665835412,145850,195850
287.83652428066415,268600,60965.33665835412,145850,195850
287.84691497060595,268600,61015.33665835412,145900,195900
287.84691497060595,268600,61015.33665835412,145900,195900
287.85730566054775,268600,61065.33665835412,145950,195950
287.85730566054775,268600,61065.33665835412,145950,195950
287.86769635048955,268600,61115.33665835412,146000,196000
287.86769635048955,268600,61115.33665835412,146000,196000
287.87808704043135,268600,61165.33665835412,146050,196050
287.87808704043135,268600,61165.33665835412,146050,196050
287.88847773037315,268600,61215.33665835412,146100,196100
287.88847773037315,268600,61215.33665835412,146100,196100
287.89886842031495,268600,61265.33665835412,146150,196150
287.89886842031495,268600,61265.33665835412,146150,196150
287.90925911025676,268600,61315.33665835412,146200,196200
287.90925911025676,268600,61315.33665835412,146200,196200
287.91964980019856,268600,61365.33665835412,146250,196250
287.91964980019856,268600,61365.33665835412,146250,196250
287.93004049014036,268600,61415.33665835412,146300,196300
287.93004049014036,268600,61415.33665835412,146300,196300
287.94043118008216,268600,61465.33665835412,146350,196350
287.94043118008216,268600,61465.33665835412,146350,196350
287.95082187002396,268600,61515.33665835412,146400,196400
287.95082187002396,268600,61515.33665835412,146400,196400
287.96121255996576,268600,61565.33665835412,146450,196450
287.96121255996576,268600,61565.33665835412,146450,196450
287.97160324990756,268600,61615.33665835412,146500,196500
287.97160324990756,268600,61615.33665835412,146500,196500
287.98199393984936,268600,61665.33665835412,146550,196550
287.98199393984936,268600,61665.33665835412,146550,196550
287.99238462979116,268600,61715.33665835412,146600,196600
287.99238462979116,268600,61715.33665835412,146600,196600
288.00277531973296,268600,61765.33665835412,146650,196650
288.00277531973296,268600,61765.33665835412,146650,196650
288.01316600967476,268600,61815.33665835412,146700,196700
288.01316600967476,268600,61815.33665835412,146700,196700
288.02355669961656,268600,61865.33665835412,146750,196750
288.02355669961656,268600,61865.33665835412,146750,196750
288.03394738955836,268600,61915.33665835412,146800,196800
288.03394738955836,268600,61915.33665835412,146800,196800
288.04433807950016,268600,61965.33665835412,146850,196850
288.04433807950016,268600,61965.33665835412,146850,196850
288.05472876944197,268600,62015.33665835412,146900,196900
288.05472876944197,268600,62015.33665835412,146900,196900
288.06511945938377,268600,62065.33665835412,146950,196950
288.06511945938377,268600,62065.33665835412,146950,196950
288.07551014932557,268600,62115.33665835412,147000,197000
288.07551014932557,268600,62115.33665835412,147000,197000
288.08590083926737,268600,62165.33665835412,147050,197050
288.08590083926737,268600,62165.33665835412,147050,197050
288.09629152920917,268600,62215.33665835412,147100,197100
288.09629152920917,268600,62215.33665835412,147100,197100
288.10668221915097,268600,62265.33665835412,147150,197150
288.10668221915097,268600,62265.33665835412,147150,197150
288.11707290909277,268600,62315.33665835412,147200,197200
288.11707290909277,268600,62315.33665835412,147200,197200
288.12746359903457,268600,62365.33665835412,147250,197250
288.12746359903457,268600,62365.33665835412,147250,197250
288.13785428897637,268600,62415.33665835412,147300,197300
288.13785428897637,268600,62415.33665835412,147300,197300
288.14824497891817,268600,62465.33665835412,147350,197350
288.14824497891817,268600,62465.33665835412,147350,197350
288.2557718606386,268600,62465.33665835412,147400,197400
288.2557718606386,268600,62465.33665835412,147400,197400
288.36329874235906,268600,62465.33665835412,147450,197450
288.36329874235906,268600,62465.33665835412,147450,197450
288.4708256240795,268600,62465.33665835412,147500,197500
288.4708256240795,268600,62465.33665835412,147500,197500
288.57835250579996,268600,62465.33665835412,147550,197550
288.57835250579996,268600,62465.33665835412,147550,197550
288.6858793875204,268600,62465.33665835412,147600,197600
288.6858793875204,268600,62465.33665835412,147600,197600
288.79340626924085,268600,62465.33665835412,147650,197650
288.79340626924085,268600,62465.33665835412,147650,197650
288.9009331509613,268600,62465.33665835412,147700,197700
288.9009331509613,268600,62465.33665835412,147700,197700
289.00846003268174,268600,62465.33665835412,147750,197750
289.00846003268174,268600,62465.33665835412,147750,197750
289.1159869144022,268600,62465.33665835412,147800,197800
289.1159869144022,268600,62465.33665835412,147800,197800
289.22351379612263,268600,62465.33665835412,147850,197850
289.22351379612263,268600,62465.33665835412,147850,197850
289.3310406778431,268600,62465.33665835412,147900,197900
289.3310406778431,268600,62465.33665835412,147900,197900
289.4385675595635,268600,62465.33665835412,147950,197950
289.4385675595635,268600,62465.33665835412,147950,197950
289.54609444128397,268600,62465.33665835412,148000,198000
289.54609444128397,268600,62465.33665835412,148000,198000
289.6536213230044,268600,62465.33665835412,148050,198050
289.6536213230044,268600,62465.33665835412,148050,198050
289.76114820472486,268600,62465.33665835412,148100,198100
289.76114820472486,268600,62465.33665835412,148100,198100
289.8686750864453,268600,62465.33665835412,148150,198150
289.8686750864453,268600,62465.33665835412,148150,198150
289.97620196816575,268600,62465.33665835412,148200,198200
289.97620196816575,268600,62465.33665835412,148200,198200
290.0837288498862,268600,62465.33665835412,148250,198250
290.0837288498862,268600,62465.33665835412,148250,198250
290.19125573160665,268600,62465.33665835412,148300,198300
290.19125573160665,268600,62465.33665835412,148300,198300
290.2987826133271,268600,62465.33665835412,148350,198350
290.2987826133271,268600,62465.33665835412,148350,198350
290.40630949504754,268600,62465.33665835412,148400,198400
290.40630949504754,268600,62465.33665835412,148400,198400
290.513836376768,268600,62465.33665835412,148450,198450
290.513836376768,268600,62465.33665835412,148450,198450
290.62136325848843,268600,62465.33665835412,148500,198500
290.62136325848843,268600,62465.33665835412,148500,198500
290.7288901402089,268600,62465.33665835412,148550,198550
290.7288901402089,268600,62465.33665835412,148550,198550
290.8364170219293,268600,62465.33665835412,148600,198600
290.8364170219293,268600,62465.33665835412,148600,198600
290.94394390364977,268600,62465.33665835412,148650,198650
290.94394390364977,268600,62465.33665835412,148650,198650
291.0514707853702,268600,62465.33665835412,148700,198700
291.0514707853702,268600,62465.33665835412,148700,198700
291.15899766709066,268600,62465.33665835412,148750,198750
291.15899766709066,268600,62465.33665835412,148750,198750
291.2665245488111,268600,62465.33665835412,148800,198800
291.2665245488111,268600,62465.33665835412,148800,198800
291.37405143053155,268600,62465.33665835412,148850,198850
291.37405143053155,268600,62465.33665835412,148850,198850
291.481578312252,268600,62465.33665835412,148900,198900
291.481578312252,268600,62465.33665835412,148900,198900
291.58910519397244,268600,62465.33665835412,148950,198950
291.58910519397244,268600,62465.33665835412,148950,198950
291.6966320756929,268600,62465.33665835412,149000,199000
291.6966320756929,268600,62465.33665835412,149000,199000
291.80415895741334,268600,62465.33665835412,149050,199050
291.80415895741334,268600,62465.33665835412,149050,199050
291.9116858391338,268600,62465.33665835412,149100,199100
291.9116858391338,268600,62465.33665835412,149100,199100
292.0192127208542,268600,62465.33665835412,149150,199150
292.0192127208542,268600,62465.33665835412,149150,199150
292.1267396025747,268600,62465.33665835412,149200,199200
292.1267396025747,268600,62465.33665835412,149200,199200
292.2342664842951,268600,62465.33665835412,149250,199250
292.2342664842951,268600,62465.33665835412,149250,199250
292.34179336601557,268600,62465.33665835412,149300,199300
292.34179336601557,268600,62465.33665835412,149300,199300
292.449320247736,268600,62465.33665835412,149350,199350
292.449320247736,268600,62465.33665835412,149350,199350
292.55684712945646,268600,62465.33665835412,149400,199400
292.55684712945646,268600,62465.33665835412,149400,199400
292.6643740111769,268600,62465.33665835412,149450,199450
292.6643740111769,268600,62465.33665835412,149450,199450
292.77190089289735,268600,62465.33665835412,149500,199500
292.77190089289735,268600,62465.33665835412,149500,199500
292.8794277746178,268600,62465.33665835412,149550,199550
292.8794277746178,268600,62465.33665835412,149550,199550
292.98695465633824,268600,62465.33665835412,149600,199600
292.98695465633824,268600,62465.33665835412,149600,199600
293.0944815380587,268600,62465.33665835412,149650,199650
293.0944815380587,268600,62465.33665835412,149650,199650
293.20200841977913,268600,62465.33665835412,149700,199700
293.20200841977913,268600,62465.33665835412,149700,199700
293.3095353014996,268600,62465.33665835412,149750,199750
293.3095353014996,268600,62465.33665835412,149750,199750
293.41706218322,268600,62465.33665835412,149800,199800
293.41706218322,268600,62465.33665835412,149800,199800
293.52458906494047,268600,62465.33665835412,149850,199850
293.52458906494047,268600,62465.33665835412,149850,199850
293.6321159466609,268600,62465.33665835412,149900,199900
293.6321159466609,268600,62465.33665835412,149900,199900
293.73964282838136,268600,62465.33665835412,149950,199950
293.73964282838136,268600,62465.33665835412,149950,199950
293.8471697101018,268600,62465.33665835412,150000,200000
293.8471697101018,268600,62465.33665835412,150000,150000
293.8575604000436,268600,62460.50498753118,150000,150050
293.8575604000436,268600,62460.50498753118,150000,150050
293.8679510899854,268600,62460.50498753118,150000,150100
293.8679510899854,268600,62460.50498753118,150000,150100
293.8783417799272,268600,62460.50498753118,150000,150150
293.8783417799272,268600,62460.50498753118,150000,150150
293.888732469869,268600,62460.50498753118,150000,150200
293.888732469869,268600,62460.50498753118,150000,150200
293.8991231598108,268600,62460.50498753118,150000,150250
293.8991231598108,268600,62460.50498753118,150000,150250
293.9095138497526,268600,62460.50498753118,150000,150300
293.9095138497526,268600,62460.50498753118,150000,150300
293.9199045396944,268600,62460.50498753118,150000,150350
293.9199045396944,268600,62460.50498753118,150000,150350
293.9302952296362,268600,62460.50498753118,150000,150400
293.9302952296362,268600,62460.50498753118,150000,150400
293.940685919578,268600,62460.50498753118,150000,150450
293.940685919578,268600,62460.50498753118,150000,150450
293.9510766095198,268600,62460.50498753118,150000,150500
293.9510766095198,268600,62460.50498753118,150000,150500
293.9614672994616,268600,62460.50498753118,150000,150550
293.9614672994616,268600,62460.50498753118,150000,150550
293.9718579894034,268600,62460.50498753118,150000,150600
293.9718579894034,268600,62460.50498753118,150000,150600
293.9822486793452,268600,62460.50498753118,150000,150650
293.9822486793452,268600,62460.50498753118,150000,150650
293.992639369287,268600,62460.50498753118,150000,150700
293.992639369287,268600,62460.50498753118,150000,150700
294.0030300592288,268600,62460.50498753118,150000,150750
294.0030300592288,268600,62460.50498753118,150000,150750
294.0134207491706,268600,62460.50498753118,150000,150800
294.0134207491706,268600,62460.50498753118,150000,150800
294.0238114391124,268600,62460.50498753118,150000,150850
294.0238114391124,268600,62460.50498753118,150000,150850
294.0342021290542,268600,62460.50498753118,150000,150900
294.0342021290542,268600,62460.50498753118,150000,150900
294.044592818996,268600,62460.50498753118,150000,150950
294.044592818996,268600,62460.50498753118,150000,150950
294.0549835089378,268600,62460.50498753118,150000,151000
294.0549835089378,268600,62460.50498753118,150000,151000
294.0653741988796,268600,62460.50498753118,150000,151050
294.0653741988796,268600,62460.50498753118,150000,151050
294.0757648888214,268600,62460.50498753118,150000,151100
294.0757648888214,268600,62460.50498753118,150000,151100
294.0861555787632,268600,62460.50498753118,150000,151150
294.0861555787632,268600,62460.50498753118,150000,151150
294.096546268705,268600,62460.50498753118,150000,151200
294.096546268705,268600,62460.50498753118,150000,151200
294.1069369586468,268600,62460.50498753118,150000,151250
294.1069369586468,268600,62460.50498753118,150000,151250
294.1173276485886,268600,62460.50498753118,150000,151300
294.1173276485886,268600,62460.50498753118,150000,151300
294.1277183385304,268600,62460.50498753118,150000,151350
294.1277183385304,268600,62460.50498753118,150000,151350
294.13810902847223,268600,62460.50498753118,150000,151400
294.13810902847223,268600,62460.50498753118,150000,151400
294.14849971841403,268600,62460.50498753118,150000,151450
294.14849971841403,268600,62460.50498753118,150000,151450
294.15889040835583,268600,62460.50498753118,150000,151500
294.15889040835583,268600,62460.50498753118,150000,151500
294.16928109829763,268600,62460.50498753118,150000,151550
294.16928109829763,268600,62460.50498753118,150000,151550
294.17967178823943,268600,62460.50498753118,150000,151600
294.17967178823943,268600,62460.50498753118,150000,151600
294.19006247818123,268600,62460.50498753118,150000,151650
294.19006247818123,268600,62460.50498753118,150000,151650
294.20045316812303,268600,62460.50498753118,150000,151700
294.20045316812303,268600,62460.50498753118,150000,151700
294.21084385806483,268600,62460.50498753118,150000,151750
294.21084385806483,268600,62460.50498753118,150000,151750
294.22123454800663,268600,62460.50498753118,150000,151800
294.22123454800663,268600,62460.50498753118,150000,151800
294.23162523794844,268600,62460.50498753118,150000,151850
294.23162523794844,268600,62460.50498753118,150000,151850
294.24201592789024,268600,62460.50498753118,150000,151900
294.24201592789024,268600,62460.50498753118,150000,151900
294.25240661783204,268600,62460.50498753118,150000,151950
294.25240661783204,268600,62460.50498753118,150000,151950
294.26279730777384,268600,62460.50498753118,150000,152000
294.26279730777384,268600,62460.50498753118,150000,152000
294.27318799771564,268600,62460.50498753118,150000,152050
294.27318799771564,268600,62460.50498753118,150000,152050
294.28357868765744,268600,62460.50498753118,150000,152100
294.28357868765744,268600,62460.50498753118,150000,152100
294.29396937759924,268600,62460.50498753118,150000,152150
294.29396937759924,268600,62460.50498753118,150000,152150
294.30436006754104,268600,62460.50498753118,150000,152200
294.30436006754104,268600,62460.50498753118,150000,152200
294.31475075748284,268600,62460.50498753118,150000,152250
294.31475075748284,268600,62460.50498753118,150000,152250
294.32514144742464,268600,62460.50498753118,150000,152300
294.32514144742464,268600,62460.50498753118,150000,152300
294.33553213736644,268600,62460.50498753118,150000,152350
294.33553213736644,268600,62460.50498753118,150000,152350
294.34592282730824,268600,62460.50498753118,150000,152400
294.34592282730824,268600,62460.50498753118,150000,152400
294.35631351725004,268600,62460.50498753118,150000,152450
294.35631351725004,268600,62460.50498753118,150000,152450
294.36670420719184,268600,62460.50498753118,150000,152500
294.36670420719184,268600,62460.50498753118,150000,152500
294.37709489713365,268600,62460.50498753118,150000,152550
294.37709489713365,268600,62460.50498753118,150000,152550
294.38748558707545,268600,62460.50498753118,150000,152600
294.38748558707545,268600,62460.50498753118,150000,152600
294.39787627701725,268600,62460.50498753118,150000,152650
294.39787627701725,268600,62460.50498753118,150000,152650
294.40826696695905,268600,62460.50498753118,150000,152700
294.40826696695905,268600,62460.50498753118,150000,152700
294.41865765690085,268600,62460.50498753118,150000,152750
294.41865765690085,268600,62460.50498753118,150000,152750
294.42904834684265,268600,62460.50498753118,150000,152800
294.42904834684265,268600,62460.50498753118,150000,152800
294.43943903678445,268600,62460.50498753118,150000,152850
294.43943903678445,268600,62460.50498753118,150000,152850
294.44982972672625,268600,62460.50498753118,150000,152900
294.44982972672625,268600,62460.50498753118,150000,152900
294.46022041666805,268600,62460.50498753118,150000,152950
294.46022041666805,268600,62460.50498753118,150000,152950
294.47061110660985,268600,62460.50498753118,150000,153000
294.47061110660985,268600,62460.50498753118,150000,153000
294.48100179655165,268600,62460.50498753118,150000,153050
294.48100179655165,268600,62460.50498753118,150000,153050
294.49139248649345,268600,62460.50498753118,150000,153100
294.49139248649345,268600,62460.50498753118,150000,153100
294.50178317643525,268600,62460.50498753118,150000,153150
294.50178317643525,268600,62460.50498753118,150000,153150
294.51217386637705,268600,62460.50498753118,150000,153200
294.51217386637705,268600,62460.50498753118,150000,153200
294.52256455631886,268600,62460.50498753118,150000,153250
294.52256455631886,268600,62460.50498753118,150000,153250
294.53295524626066,268600,62460.50498753118,150000,153300
294.53295524626066,268600,62460.50498753118,150000,153300
294.54334593620246,268600,62460.50498753118,150000,153350
294.54334593620246,268600,62460.50498753118,150000,153350
294.55373662614426,268600,62460.50498753118,150000,153400
294.55373662614426,268600,62460.50498753118,150000,153400
294.56412731608606,268600,62460.50498753118,150000,153450
294.56412731608606,268600,62460.50498753118,150000,153450
294.57451800602786,268600,62460.50498753118,150000,153500
294.57451800602786,268600,62460.50498753118,150000,153500
294.58490869596966,268600,62460.50498753118,150000,153550
294.58490869596966,268600,62460.50498753118,150000,153550
294.59529938591146,268600,62460.50498753118,150000,153600
294.59529938591146,268600,62460.50498753118,150000,153600
294.60569007585326,268600,62460.50498753118,150000,153650
294.60569007585326,268600,62460.50498753118,150000,153650
294.61608076579506,268600,62460.50498753118,150000,153700
294.61608076579506,268600,62460.50498753118,150000,153700
294.62647145573686,268600,62460.50498753118,150000,153750
294.62647145573686,268600,62460.50498753118,150000,153750
294.63686214567866,268600,62460.50498753118,150000,153800
294.63686214567866,268600,62460.50498753118,150000,153800
294.64725283562046,268600,62460.50498753118,150000,153850
294.64725283562046,268600,62460.50498753118,150000,153850
294.65764352556226,268600,62460.50498753118,150000,153900
294.65764352556226,268600,62460.50498753118,150000,153900
294.66803421550406,268600,62460.50498753118,150000,153950
294.66803421550406,268600,62460.50498753118,150000,153950
294.67842490544587,268600,62460.50498753118,150000,154000
294.67842490544587,268600,62460.50498753118,150000,154000
294.68881559538767,268600,62460.50498753118,150000,154050
294.68881559538767,268600,62460.50498753118,150000,154050
294.69920628532947,268600,62460.50498753118,150000,154100
294.69920628532947,268600,62460.50498753118,150000,154100
294.70959697527127,268600,62460.50498753118,150000,154150
294.70959697527127,268600,62460.50498753118,150000,154150
294.71998766521307,268600,62460.50498753118,150000,154200
294.71998766521307,268600,62460.50498753118,150000,154200
294.73037835515487,268600,62460.50498753118,150000,154250
294.73037835515487,268600,62460.50498753118,150000,154250
294.74076904509667,268600,62460.50498753118,150000,154300
294.74076904509667,268600,62460.50498753118,150000,154300
294.75115973503847,268600,62460.50498753118,150000,154350
294.75115973503847,268600,62460.50498753118,150000,154350
294.76155042498027,268600,62460.50498753118,150000,154400
294.76155042498027,268600,62460.50498753118,150000,154400
294.7719411149221,268600,62460.50498753118,150000,154450
294.7719411149221,268600,62460.50498753118,150000,154450
294.7823318048639,268600,62460.50498753118,150000,154500
294.7823318048639,268600,62460.50498753118,150000,154500
294.7927224948057,268600,62460.50498753118,150000,154550
294.7927224948057,268600,62460.50498753118,150000,154550
294.8031131847475,268600,62460.50498753118,150000,154600
294.8031131847475,268600,62460.50498753118,150000,154600
294.8135038746893,268600,62460.50498753118,150000,154650
294.8135038746893,268600,62460.50498753118,150000,154650
294.8238945646311,268600,62460.50498753118,150000,154700
294.8238945646311,268600,62460.50498753118,150000,154700
294.8342852545729,268600,62460.50498753118,150000,154750
294.8342852545729,268600,62460.50498753118,150000,154750
294.8446759445147,268600,62460.50498753118,150000,154800
294.8446759445147,268600,62460.50498753118,150000,154800
294.8550666344565,268600,62460.50498753118,150000,154850
294.8550666344565,268600,62460.50498753118,150000,154850
294.8654573243983,268600,62460.50498753118,150000,154900
294.8654573243983,268600,62460.50498753118,150000,154900
294.8758480143401,268600,62460.50498753118,150000,154950
294.8758480143401,268600,62460.50498753118,150000,154950
294.8862387042819,268600,62460.50498753118,150000,155000
294.8862387042819,268600,62460.50498753118,150000,155000
294.8966293942237,268600,62460.50498753118,150000,155050
294.8966293942237,268600,62460.50498753118,150000,155050
294.9070200841655,268600,62460.50498753118,150000,155100
294.9070200841655,268600,62460.50498753118,150000,155100
294.9174107741073,268600,62460.50498753118,150000,155150
294.9174107741073,268600,62460.50498753118,150000,155150
294.9278014640491,268600,62460.50498753118,150000,155200
294.9278014640491,268600,62460.50498753118,150000,155200
294.9381921539909,268600,62460.50498753118,150000,155250
294.9381921539909,268600,62460.50498753118,150000,155250
294.9485828439327,268600,62460.50498753118,150000,155300
294.9485828439327,268600,62460.50498753118,150000,155300
294.9589735338745,268600,62460.50498753118,150000,155350
294.9589735338745,268600,62460.50498753118,150000,155350
294.9693642238163,268600,62460.50498753118,150000,155400
294.9693642238163,268600,62460.50498753118,150000,155400
294.9797549137581,268600,62460.50498753118,150000,155450
294.9797549137581,268600,62460.50498753118,150000,155450
294.9901456036999,268600,62460.50498753118,150000,155500
294.9901456036999,268600,62460.50498753118,150000,155500
295.0005362936417,268600,62460.50498753118,150000,155550
295.0005362936417,268600,62460.50498753118,150000,155550
295.0109269835835,268600,62455.67331670824,150000,155600
295.0109269835835,268600,62455.67331670824,150000,155600
295.0213176735253,268600,62455.67331670824,150000,155650
295.0213176735253,268600,62455.67331670824,150000,155650
295.0317083634671,268600,62455.67331670824,150000,155700
295.0317083634671,268600,62455.67331670824,150000,155700
295.0420990534089,268600,62455.67331670824,150000,155750
295.0420990534089,268600,62455.67331670824,150000,155750
295.0524897433507,268600,62455.67331670824,150000,155800
295.0524897433507,268600,62455.67331670824,150000,155800
295.0628804332925,268600,62455.67331670824,150000,155850
295.0628804332925,268600,62455.67331670824,150000,155850
295.0732711232343,268600,62455.67331670824,150000,155900
295.0732711232343,268600,62455.67331670824,150000,155900
295.0836618131761,268600,62455.67331670824,150000,155950
295.0836618131761,268600,62455.67331670824,150000,155950
295.0940525031179,268600,62455.67331670824,150000,156000
295.0940525031179,268600,62455.67331670824,150000,156000
295.1044431930597,268600,62455.67331670824,150000,156050
295.1044431930597,268600,62455.67331670824,150000,156050
295.1148338830015,268600,62455.67331670824,150000,156100
295.1148338830015,268600,62455.67331670824,150000,156100
295.1252245729433,268600,62455.67331670824,150000,156150
295.1252245729433,268600,62455.67331670824,150000,156150
295.1356152628851,268600,62455.67331670824,150000,156200
295.1356152628851,268600,62455.67331670824,150000,156200
295.1460059528269,268600,62455.67331670824,150000,156250
295.1460059528269,268600,62455.67331670824,150000,156250
295.1563966427687,268600,62455.67331670824,150000,156300
295.1563966427687,268600,62455.67331670824,150000,156300
295.1667873327105,268600,62455.67331670824,150000,156350
295.1667873327105,268600,62455.67331670824,150000,156350
295.1771780226523,268600,62455.67331670824,150000,156400
295.1771780226523,268600,62455.67331670824,150000,156400
295.1875687125941,268600,62455.67331670824,150000,156450
295.1875687125941,268600,62455.67331670824,150000,156450
295.1979594025359,268600,62455.67331670824,150000,156500
295.1979594025359,268600,62455.67331670824,150000,156500
295.2083500924777,268600,62455.67331670824,150000,156550
295.2083500924777,268600,62455.67331670824,150000,156550
295.2187407824195,268600,62455.67331670824,150000,156600
295.2187407824195,268600,62455.67331670824,150000,156600
295.2291314723613,268600,62455.67331670824,150000,156650
295.2291314723613,268600,62455.67331670824,150000,156650
295.2395221623031,268600,62455.67331670824,150000,156700
295.2395221623031,268600,62455.67331670824,150000,156700
295.2499128522449,268600,62455.67331670824,150000,156750
295.2499128522449,268600,62455.67331670824,150000,156750
295.2603035421867,268600,62455.67331670824,150000,156800
295.2603035421867,268600,62455.67331670824,150000,156800
295.2706942321285,268600,62455.67331670824,150000,156850
295.2706942321285,268600,62455.67331670824,150000,156850
295.2810849220703,268600,62455.67331670824,150000,156900
295.2810849220703,268600,62455.67331670824,150000,156900
295.2914756120121,268600,62455.67331670824,150000,156950
295.2914756120121,268600,62455.67331670824,150000,156950
295.3018663019539,268600,62455.67331670824,150000,157000
295.3018663019539,268600,62455.67331670824,150000,157000
295.3122569918957,268600,62455.67331670824,150000,157050
295.3122569918957,268600,62455.67331670824,150000,157050
295.3226476818375,268600,62455.67331670824,150000,157100
295.3226476818375,268600,62455.67331670824,150000,157100
295.3330383717793,268600,62455.67331670824,150000,157150
295.3330383717793,268600,62455.67331670824,150000,157150
295.3434290617211,268600,62455.67331670824,150000,157200
295.3434290617211,268600,62455.67331670824,150000,157200
295.3538197516629,268600,62455.67331670824,150000,157250
295.3538197516629,268600,62455.67331670824,150000,157250
295.3642104416047,268600,62455.67331670824,150000,157300
295.3642104416047,268600,62455.67331670824,150000,157300
295.3746011315465,268600,62455.67331670824,150000,157350
295.3746011315465,268600,62455.67331670824,150000,157350
295.3849918214883,268600,62455.67331670824,150000,157400
295.3849918214883,268600,62455.67331670824,150000,157400
295.3953825114301,268600,62455.67331670824,150000,157450
295.3953825114301,268600,62455.67331670824,150000,157450
295.4057732013719,268600,62455.67331670824,150000,157500
295.4057732013719,268600,62455.67331670824,150000,157500
295.4161638913137,268600,62455.67331670824,150000,157550
295.4161638913137,268600,62455.67331670824,150000,157550
295.4265545812555,268600,62455.67331670824,150000,157600
295.4265545812555,268600,62455.67331670824,150000,157600
295.4369452711973,268600,62455.67331670824,150000,157650
295.4369452711973,268600,62455.67331670824,150000,157650
295.4473359611391,268600,62455.67331670824,150000,157700
295.4473359611391,268600,62455.67331670824,150000,157700
295.4577266510809,268600,62455.67331670824,150000,157750
295.4577266510809,268600,62455.67331670824,150000,157750
295.4681173410227,268600,62455.67331670824,150000,157800
295.4681173410227,268600,62455.67331670824,150000,157800
295.4785080309645,268600,62455.67331670824,150000,157850
295.4785080309645,268600,62455.67331670824,150000,157850
295.4888987209063,268600,62455.67331670824,150000,157900
295.4888987209063,268600,62455.67331670824,150000,157900
295.4992894108481,268600,62455.67331670824,150000,157950
295.4992894108481,268600,62455.67331670824,150000,157950
295.5096801007899,268600,62455.67331670824,150000,158000
295.5096801007899,268600,62455.67331670824,150000,158000
295.5200707907317,268600,62455.67331670824,150000,158050
295.5200707907317,268600,62455.67331670824,150000,158050
295.5304614806735,268600,62455.67331670824,150000,158100
295.5304614806735,268600,62455.67331670824,150000,158100
295.5408521706153,268600,62455.67331670824,150000,158150
295.5408521706153,268600,62455.67331670824,150000,158150
295.5512428605571,268600,62455.67331670824,150000,158200
295.5512428605571,268600,62455.67331670824,150000,158200
295.5616335504989,268600,62455.67331670824,150000,158250
295.5616335504989,268600,62455.67331670824,150000,158250
295.5720242404407,268600,62455.67331670824,150000,158300
295.5720242404407,268600,62455.67331670824,150000,158300
295.5824149303825,268600,62455.67331670824,150000,158350
295.5824149303825,268600,62455.67331670824,150000,158350
295.5928056203243,268600,62455.67331670824,150000,158400
295.5928056203243,268600,62455.67331670824,150000,158400
295.6031963102661,268600,62455.67331670824,150000,158450
295.6031963102661,268600,62455.67331670824,150000,158450
295.61358700020793,268600,62455.67331670824,150000,158500
295.61358700020793,268600,62455.67331670824,150000,158500
295.62397769014973,268600,62455.67331670824,150000,158550
295.62397769014973,268600,62455.67331670824,150000,158550
295.63436838009153,268600,62455.67331670824,150000,158600
295.63436838009153,268600,62455.67331670824,150000,158600
295.64475907003333,268600,62455.67331670824,150000,158650
295.64475907003333,268600,62455.67331670824,150000,158650
295.65514975997513,268600,62455.67331670824,150000,158700
295.65514975997513,268600,62455.67331670824,150000,158700
295.66554044991693,268600,62455.67331670824,150000,158750
295.66554044991693,268600,62455.67331670824,150000,158750
295.67593113985873,268600,62455.67331670824,150000,158800
295.67593113985873,268600,62455.67331670824,150000,158800
295.68632182980053,268600,62455.67331670824,150000,158850
295.68632182980053,268600,62455.67331670824,150000,158850
295.69671251974233,268600,62455.67331670824,150000,158900
295.69671251974233,268600,62455.67331670824,150000,158900
295.70710320968413,268600,62455.67331670824,150000,158950
295.70710320968413,268600,62455.67331670824,150000,158950
295.71749389962594,268600,62455.67331670824,150000,159000
295.71749389962594,268600,62455.67331670824,150000,159000
295.72788458956774,268600,62455.67331670824,150000,159050
295.72788458956774,268600,62455.67331670824,150000,159050
295.73827527950954,268600,62455.67331670824,150000,159100
295.73827527950954,268600,62455.67331670824,150000,159100
295.74866596945134,268600,62455.67331670824,150000,159150
295.74866596945134,268600,62455.67331670824,150000,159150
295.75905665939314,268600,62455.67331670824,150000,159200
295.75905665939314,268600,62455.67331670824,150000,159200
295.76944734933494,268600,62455.67331670824,150000,159250
295.76944734933494,268600,62455.67331670824,150000,159250
295.77983803927674,268600,62455.67331670824,150000,159300
295.77983803927674,268600,62455.67331670824,150000,159300
295.79022872921854,268600,62455.67331670824,150000,159350
295.79022872921854,268600,62455.67331670824,150000,159350
295.80061941916034,268600,62455.67331670824,150000,159400
295.80061941916034,268600,62455.67331670824,150000,159400
295.81101010910214,268600,62455.67331670824,150000,159450
295.81101010910214,268600,62455.67331670824,150000,159450
295.82140079904394,268600,62455.67331670824,150000,159500
295.82140079904394,268600,62455.67331670824,150000,159500
295.83179148898574,268600,62455.67331670824,150000,159550
295.83179148898574,268600,62455.67331670824,150000,159550
295.84218217892754,268600,62455.67331670824,150000,159600
295.84218217892754,268600,62455.67331670824,150000,159600
295.85257286886934,268600,62455.67331670824,150000,159650
295.85257286886934,268600,62455.67331670824,150000,159650
295.86296355881115,268600,62455.67331670824,150000,159700
295.86296355881115,268600,62455.67331670824,150000,159700
295.87335424875295,268600,62455.67331670824,150000,159750
295.87335424875295,268600,62455.67331670824,150000,159750
295.88374493869475,268600,62455.67331670824,150000,159800
295.88374493869475,268600,62455.67331670824,150000,159800
295.89413562863655,268600,62455.67331670824,150000,159850
295.89413562863655,268600,62455.67331670824,150000,159850
295.90452631857835,268600,62455.67331670824,150000,159900
295.90452631857835,268600,62455.67331670824,150000,159900
295.91491700852015,268600,62455.67331670824,150000,159950
295.91491700852015,268600,62455.67331670824,150000,159950
295.92530769846195,268600,62455.67331670824,150000,160000
295.92530769846195,268600,62455.67331670824,150000,160000
295.93569838840375,268600,62455.67331670824,150000,160050
295.93569838840375,268600,62455.67331670824,150000,160050
295.94608907834555,268600,62455.67331670824,150000,160100
295.94608907834555,268600,62455.67331670824,150000,160100
295.95647976828735,268600,62455.67331670824,150000,160150
295.95647976828735,268600,62455.67331670824,150000,160150
295.96687045822915,268600,62455.67331670824,150000,160200
295.96687045822915,268600,62455.67331670824,150000,160200
295.97726114817095,268600,62455.67331670824,150000,160250
295.97726114817095,268600,62455.67331670824,150000,160250
295.98765183811275,268600,62455.67331670824,150000,160300
295.98765183811275,268600,62455.67331670824,150000,160300
295.99804252805455,268600,62455.67331670824,150000,160350
295.99804252805455,268600,62455.67331670824,150000,160350
296.00843321799636,268600,62455.67331670824,150000,160400
296.00843321799636,268600,62455.67331670824,150000,160400
296.01882390793816,268600,62455.67331670824,150000,160450
296.01882390793816,268600,62455.67331670824,150000,160450
296.02921459787996,268600,62455.67331670824,150000,160500
296.02921459787996,268600,62455.67331670824,150000,160500
296.03960528782176,268600,62455.67331670824,150000,160550
296.03960528782176,268600,62455.67331670824,150000,160550
296.04999597776356,268600,62455.67331670824,150000,160600
296.04999597776356,268600,62455.67331670824,150000,160600
296.06038666770536,268600,62455.67331670824,150000,160650
296.06038666770536,268600,62455.67331670824,150000,160650
296.07077735764716,268600,62455.67331670824,150000,160700
296.07077735764716,268600,62455.67331670824,150000,160700
296.08116804758896,268600,62455.67331670824,150000,160750
296.08116804758896,268600,62455.67331670824,150000,160750
296.09155873753076,268600,62455.67331670824,150000,160800
296.09155873753076,268600,62455.67331670824,150000,160800
296.10194942747256,268600,62455.67331670824,150000,160850
296.10194942747256,268600,62455.67331670824,150000,160850
296.11234011741436,268600,62455.67331670824,150000,160900
296.11234011741436,268600,62455.67331670824,150000,160900
296.12273080735616,268600,62455.67331670824,150000,160950
296.12273080735616,268600,62455.67331670824,150000,160950
296.13312149729796,268600,62455.67331670824,150000,161000
296.13312149729796,268600,62455.67331670824,150000,161000
296.14351218723976,268600,62455.67331670824,150000,161050
296.14351218723976,268600,62455.67331670824,150000,161050
296.15390287718157,268600,62455.67331670824,150000,161100
296.15390287718157,268600,62455.67331670824,150000,161100
296.16429356712337,268600,62455.67331670824,150000,161150
296.16429356712337,268600,62455.67331670824,150000,161150
296.17468425706517,268600,62455.67331670824,150000,161200
296.17468425706517,268600,62455.67331670824,150000,161200
296.18507494700697,268600,62455.67331670824,150000,161250
296.18507494700697,268600,62455.67331670824,150000,161250
296.19546563694877,268600,62455.67331670824,150000,161300
296.19546563694877,268600,62455.67331670824,150000,161300
296.20585632689057,268600,62455.67331670824,150000,161350
296.20585632689057,268600,62455.67331670824,150000,161350
296.21624701683237,268600,62455.67331670824,150000,161400
296.21624701683237,268600,62455.67331670824,150000,161400
296.22663770677417,268600,62455.67331670824,150000,161450
296.22663770677417,268600,62455.67331670824,150000,161450
296.23702839671597,268600,62455.67331670824,150000,161500
296.23702839671597,268600,62455.67331670824,150000,161500
296.24741908665777,268600,62455.67331670824,150000,161550
296.24741908665777,268600,62455.67331670824,150000,161550
296.2578097765996,268600,62455.67331670824,150000,161600
296.2578097765996,268600,62455.67331670824,150000,161600
296.2682004665414,268600,62455.67331670824,150000,161650
296.2682004665414,268600,62455.67331670824,150000,161650
296.2785911564832,268600,62455.67331670824,150000,161700
296.2785911564832,268600,62455.67331670824,150000,161700
296.288981846425,268600,62455.67331670824,150000,161750
296.288981846425,268600,62455.67331670824,150000,161750
296.2993725363668,268600,62455.67331670824,150000,161800
296.2993725363668,268600,62455.67331670824,150000,161800
296.3097632263086,268600,62455.67331670824,150000,161850
296.3097632263086,268600,62455.67331670824,150000,161850
296.3201539162504,268600,62455.67331670824,150000,161900
296.3201539162504,268600,62455.67331670824,150000,161900
296.3305446061922,268600,62455.67331670824,150000,161950
296.3305446061922,268600,62455.67331670824,150000,161950
296.340935296134,268600,62455.67331670824,150000,162000
296.340935296134,268600,62455.67331670824,150000,162000
296.3513259860758,268600,62455.67331670824,150000,162050
296.3513259860758,268600,62455.67331670824,150000,162050
296.3617166760176,268600,62455.67331670824,150000,162100
296.3617166760176,268600,62455.67331670824,150000,162100
296.3721073659594,268600,62455.67331670824,150000,162150
296.3721073659594,268600,62455.67331670824,150000,162150
296.3824980559012,268600,62455.67331670824,150000,162200
296.3824980559012,268600,62455.67331670824,150000,162200
296.392888745843,268600,62455.67331670824,150000,162250
296.392888745843,268600,62455.67331670824,150000,162250
296.4032794357848,268600,62455.67331670824,150000,162300
296.4032794357848,268600,62455.67331670824,150000,162300
296.4136701257266,268600,62455.67331670824,150000,162350
296.4136701257266,268600,62455.67331670824,150000,162350
296.4240608156684,268600,62455.67331670824,150000,162400
296.4240608156684,268600,62455.67331670824,150000,162400
296.4344515056102,268600,62455.67331670824,150000,162450
296.4344515056102,268600,62455.67331670824,150000,162450
296.444842195552,268600,62455.67331670824,150000,162500
296.444842195552,268600,62455.67331670824,150000,162500
296.4552328854938,268600,62455.67331670824,150000,162550
296.4552328854938,268600,62455.67331670824,150000,162550
296.4656235754356,268600,62455.67331670824,150000,162600
296.4656235754356,268600,62455.67331670824,150000,162600
296.4760142653774,268600,62455.67331670824,150000,162650
296.4760142653774,268600,62455.67331670824,150000,162650
296.4864049553192,268600,62455.67331670824,150000,162700
296.4864049553192,268600,62455.67331670824,150000,162700
296.496795645261,268600,62455.67331670824,150000,162750
296.496795645261,268600,62455.67331670824,150000,162750
296.5071863352028,268600,62455.67331670824,150000,162800
296.5071863352028,268600,62455.67331670824,150000,162800
296.5175770251446,268600,62455.67331670824,150000,162850
296.5175770251446,268600,62455.67331670824,150000,162850
296.5279677150864,268600,62455.67331670824,150000,162900
296.5279677150864,268600,62455.67331670824,150000,162900
296.5383584050282,268600,62455.67331670824,150000,162950
296.5383584050282,268600,62455.67331670824,150000,162950
296.54874909497,268600,62455.67331670824,150000,163000
296.54874909497,268600,62455.67331670824,150000,163000
296.5591397849118,268600,62455.67331670824,150000,163050
296.5591397849118,268600,62455.67331670824,150000,163050
296.5695304748536,268600,62455.67331670824,150000,163100
296.5695304748536,268600,62455.67331670824,150000,163100
296.5799211647954,268600,62455.67331670824,150000,163150
296.5799211647954,268600,62455.67331670824,150000,163150
296.5903118547372,268600,62455.67331670824,150000,163200
296.5903118547372,268600,62455.67331670824,150000,163200
296.600702544679,268600,62455.67331670824,150000,163250
296.600702544679,268600,62455.67331670824,150000,163250
296.6110932346208,268600,62455.67331670824,150000,163300
296.6110932346208,268600,62455.67331670824,150000,163300
296.6214839245626,268600,62455.67331670824,150000,163350
296.6214839245626,268600,62455.67331670824,150000,163350
296.6318746145044,268600,62455.67331670824,150000,163400
296.6318746145044,268600,62455.67331670824,150000,163400
296.6422653044462,268600,62455.67331670824,150000,163450
296.6422653044462,268600,62455.67331670824,150000,163450
296.652655994388,268600,62455.67331670824,150000,163500
296.652655994388,268600,62455.67331670824,150000,163500
296.6630466843298,268600,62455.67331670824,150000,163550
296.6630466843298,268600,62455.67331670824,150000,163550
296.6734373742716,268600,62455.67331670824,150000,163600
296.6734373742716,268600,62455.67331670824,150000,163600
296.6838280642134,268600,62455.67331670824,150000,163650
296.6838280642134,268600,62455.67331670824,150000,163650
296.6942187541552,268600,62455.67331670824,150000,163700
296.6942187541552,268600,62455.67331670824,150000,163700
296.704609444097,268600,62455.67331670824,150000,163750
296.704609444097,268600,62455.67331670824,150000,163750
296.7150001340388,268600,62455.67331670824,150000,163800
296.7150001340388,268600,62455.67331670824,150000,163800
296.7253908239806,268600,62455.67331670824,150000,163850
296.7253908239806,268600,62455.67331670824,150000,163850
296.7357815139224,268600,62455.67331670824,150000,163900
296.7357815139224,268600,62455.67331670824,150000,163900
296.7461722038642,268600,62455.67331670824,150000,163950
296.7461722038642,268600,62455.67331670824,150000,163950
296.756562893806,268600,62455.67331670824,150000,164000
296.756562893806,268600,62455.67331670824,150000,164000
296.7669535837478,268600,62455.67331670824,150000,164050
296.7669535837478,268600,62455.67331670824,150000,164050
296.7773442736896,268600,62455.67331670824,150000,164100
296.7773442736896,268600,62455.67331670824,150000,164100
296.7877349636314,268600,62455.67331670824,150000,164150
296.7877349636314,268600,62455.67331670824,150000,164150
296.7981256535732,268600,62455.67331670824,150000,164200
296.7981256535732,268600,62455.67331670824,150000,164200
296.808516343515,268600,62455.67331670824,150000,164250
296.808516343515,268600,62455.67331670824,150000,164250
296.8189070334568,268600,62455.67331670824,150000,164300
296.8189070334568,268600,62455.67331670824,150000,164300
296.8292977233986,268600,62455.67331670824,150000,164350
296.8292977233986,268600,62455.67331670824,150000,164350
296.8396884133404,268600,62455.67331670824,150000,164400
296.8396884133404,268600,62455.67331670824,150000,164400
296.8500791032822,268600,62455.67331670824,150000,164450
296.8500791032822,268600,62455.67331670824,150000,164450
296.860469793224,268600,62455.67331670824,150000,164500
296.860469793224,268600,62455.67331670824,150000,164500
296.8708604831658,268600,62455.67331670824,150000,164550
296.8708604831658,268600,62455.67331670824,150000,164550
296.8812511731076,268600,62455.67331670824,150000,164600
296.8812511731076,268600,62455.67331670824,150000,164600
296.8916418630494,268600,62455.67331670824,150000,164650
296.8916418630494,268600,62455.67331670824,150000,164650
296.9020325529912,268600,62455.67331670824,150000,164700
296.9020325529912,268600,62455.67331670824,150000,164700
296.912423242933,268600,62455.67331670824,150000,164750
296.912423242933,268600,62455.67331670824,150000,164750
296.9228139328748,268600,62455.67331670824,150000,164800
296.9228139328748,268600,62455.67331670824,150000,164800
296.9332046228166,268600,62455.67331670824,150000,164850
296.9332046228166,268600,62455.67331670824,150000,164850
296.9435953127584,268600,62455.67331670824,150000,164900
296.9435953127584,268600,62455.67331670824,150000,164900
296.9539860027002,268600,62455.67331670824,150000,164950
296.9539860027002,268600,62455.67331670824,150000,164950
296.964376692642,268600,62455.67331670824,150000,165000
296.964376692642,268600,62455.67331670824,150000,165000
296.9747673825838,268600,62455.67331670824,150000,165050
296.9747673825838,268600,62455.67331670824,150000,165050
296.9851580725256,268600,62455.67331670824,150000,165100
296.9851580725256,268600,62455.67331670824,150000,165100
296.9955487624674,268600,62455.67331670824,150000,165150
296.9955487624674,268600,62455.67331670824,150000,165150
297.0059394524092,268600,62455.67331670824,150000,165200
297.0059394524092,268600,62455.67331670824,150000,165200
297.016330142351,268600,62455.67331670824,150000,165250
297.016330142351,268600,62455.67331670824,150000,165250
297.0267208322928,268600,62455.67331670824,150000,165300
297.0267208322928,268600,62455.67331670824,150000,165300
297.0371115222346,268600,62455.67331670824,150000,165350
297.0371115222346,268600,62455.67331670824,150000,165350
297.0475022121764,268600,62455.67331670824,150000,165400
297.0475022121764,268600,62455.67331670824,150000,165400
297.0578929021182,268600,62455.67331670824,150000,165450
297.0578929021182,268600,62455.67331670824,150000,165450
297.06828359206,268600,62455.67331670824,150000,165500
297.06828359206,268600,62455.67331670824,150000,165500
297.0786742820018,268600,62455.67331670824,150000,165550
297.0786742820018,268600,62455.67331670824,150000,165550
297.0890649719436,268600,62455.67331670824,150000,165600
297.0890649719436,268600,62455.67331670824,150000,165600
297.09945566188543,268600,62455.67331670824,150000,165650
297.09945566188543,268600,62455.67331670824,150000,165650
297.10984635182723,268600,62455.67331670824,150000,165700
297.10984635182723,268600,62455.67331670824,150000,165700
297.12023704176903,268600,62455.67331670824,150000,165750
297.12023704176903,268600,62455.67331670824,150000,165750
297.13062773171083,268600,62455.67331670824,150000,165800
297.13062773171083,268600,62455.67331670824,150000,165800
297.14101842165263,268600,62455.67331670824,150000,165850
297.14101842165263,268600,62455.67331670824,150000,165850
297.15140911159443,268600,62455.67331670824,150000,165900
297.15140911159443,268600,62455.67331670824,150000,165900
297.16179980153623,268600,62455.67331670824,150000,165950
297.16179980153623,268600,62455.67331670824,150000,165950
297.17219049147803,268600,62455.67331670824,150000,166000
297.17219049147803,268600,62455.67331670824,150000,166000
297.18258118141983,268600,62455.67331670824,150000,166050
297.18258118141983,268600,62455.67331670824,150000,166050
297.19297187136164,268600,62455.67331670824,150000,166100
297.19297187136164,268600,62455.67331670824,150000,166100
297.20336256130344,268600,62455.67331670824,150000,166150
297.20336256130344,268600,62455.67331670824,150000,166150
297.21375325124524,268600,62455.67331670824,150000,166200
297.21375325124524,268600,62455.67331670824,150000,166200
297.22414394118704,268600,62455.67331670824,150000,166250
297.22414394118704,268600,62455.67331670824,150000,166250
297.23453463112884,268600,62455.67331670824,150000,166300
297.23453463112884,268600,62455.67331670824,150000,166300
297.24492532107064,268600,62455.67331670824,150000,166350
297.24492532107064,268600,62455.67331670824,150000,166350
297.25531601101244,268600,62455.67331670824,150000,166400
297.25531601101244,268600,62455.67331670824,150000,166400
297.26570670095424,268600,62455.67331670824,150000,166450
297.26570670095424,268600,62455.67331670824,150000,166450
297.27609739089604,268600,62455.67331670824,150000,166500
297.27609739089604,268600,62455.67331670824,150000,166500
297.28648808083784,268600,62455.67331670824,150000,166550
297.28648808083784,268600,62455.67331670824,150000,166550
297.29687877077964,268600,62455.67331670824,150000,166600
297.29687877077964,268600,62455.67331670824,150000,166600
297.30726946072144,268600,62455.67331670824,150000,166650
297.30726946072144,268600,62455.67331670824,150000,166650
297.31766015066324,268600,62455.67331670824,150000,166700
297.31766015066324,268600,62455.67331670824,150000,166700
297.32805084060504,268600,62455.67331670824,150000,166750
297.32805084060504,268600,62455.67331670824,150000,166750
297.33844153054685,268600,62455.67331670824,150000,166800
297.33844153054685,268600,62455.67331670824,150000,166800
297.34883222048865,268600,62455.67331670824,150000,166850
297.34883222048865,268600,62455.67331670824,150000,166850
297.35922291043045,268600,62455.67331670824,150000,166900
297.35922291043045,268600,62455.67331670824,150000,166900
297.36961360037225,268600,62455.67331670824,150000,166950
297.36961360037225,268600,62455.67331670824,150000,166950
297.38000429031405,268600,62455.67331670824,150000,167000
297.38000429031405,268600,62455.67331670824,150000,167000
297.39039498025585,268600,62455.67331670824,150000,167050
297.39039498025585,268600,62455.67331670824,150000,167050
297.40078567019765,268600,62455.67331670824,150000,167100
297.40078567019765,268600,62455.67331670824,150000,167100
297.41117636013945,268600,62455.67331670824,150000,167150
297.41117636013945,268600,62455.67331670824,150000,167150
297.42156705008125,268600,62455.67331670824,150000,167200
297.42156705008125,268600,62455.67331670824,150000,167200
297.43195774002305,268600,62455.67331670824,150000,167250
297.43195774002305,268600,62455.67331670824,150000,167250
297.44234842996485,268600,62455.67331670824,150000,167300
297.44234842996485,268600,62455.67331670824,150000,167300
297.45273911990665,268600,62455.67331670824,150000,167350
297.45273911990665,268600,62455.67331670824,150000,167350
297.46312980984845,268600,62455.67331670824,150000,167400
297.46312980984845,268600,62455.67331670824,150000,167400
297.47352049979025,268600,62455.67331670824,150000,167450
297.47352049979025,268600,62455.67331670824,150000,167450
297.48391118973205,268600,62455.67331670824,150000,167500
297.48391118973205,268600,62455.67331670824,150000,167500
297.49430187967386,268600,62455.67331670824,150000,167550
297.49430187967386,268600,62455.67331670824,150000,167550
297.50469256961566,268600,62455.67331670824,150000,167600
297.50469256961566,268600,62455.67331670824,150000,167600
297.51508325955746,268600,62455.67331670824,150000,167650
297.51508325955746,268600,62455.67331670824,150000,167650
297.52547394949926,268600,62455.67331670824,150000,167700
297.52547394949926,268600,62455.67331670824,150000,167700
297.53586463944106,268600,62455.67331670824,150000,167750
297.53586463944106,268600,62455.67331670824,150000,167750
297.54625532938286,268600,62455.67331670824,150000,167800
297.54625532938286,268600,62455.67331670824,150000,167800
297.55664601932466,268600,62455.67331670824,150000,167850
297.55664601932466,268600,62455.67331670824,150000,167850
297.56703670926646,268600,62455.67331670824,150000,167900
297.56703670926646,268600,62455.67331670824,150000,167900
297.57742739920826,268600,62455.67331670824,150000,167950
297.57742739920826,268600,62455.67331670824,150000,167950
297.58781808915006,268600,62455.67331670824,150000,168000
297.58781808915006,268600,62455.67331670824,150000,168000
297.59820877909186,268600,62455.67331670824,150000,168050
297.59820877909186,268600,62455.67331670824,150000,168050
297.60859946903366,268600,62455.67331670824,150000,168100
297.60859946903366,268600,62455.67331670824,150000,168100
297.61899015897546,268600,62455.67331670824,150000,168150
297.61899015897546,268600,62455.67331670824,150000,168150
297.62938084891726,268600,62455.67331670824,150000,168200
297.62938084891726,268600,62455.67331670824,150000,168200
297.63977153885907,268600,62455.67331670824,150000,168250
297.63977153885907,268600,62455.67331670824,150000,168250
297.65016222880087,268600,62455.67331670824,150000,168300
297.65016222880087,268600,62455.67331670824,150000,168300
297.66055291874267,268600,62455.67331670824,150000,168350
297.66055291874267,268600,62455.67331670824,150000,168350
297.67094360868447,268600,62455.67331670824,150000,168400
297.67094360868447,268600,62455.67331670824,150000,168400
297.68133429862627,268600,62455.67331670824,150000,168450
297.68133429862627,268600,62455.67331670824,150000,168450
297.69172498856807,268600,62455.67331670824,150000,168500
297.69172498856807,268600,62455.67331670824,150000,168500
297.70211567850987,268600,62455.67331670824,150000,168550
297.70211567850987,268600,62455.67331670824,150000,168550
297.71250636845167,268600,62455.67331670824,150000,168600
297.71250636845167,268600,62455.67331670824,150000,168600
297.72289705839347,268600,62455.67331670824,150000,168650
297.72289705839347,268600,62455.67331670824,150000,168650
297.7332877483353,268600,62455.67331670824,150000,168700
297.7332877483353,268600,62455.67331670824,150000,168700
297.7436784382771,268600,62455.67331670824,150000,168750
297.7436784382771,268600,62455.67331670824,150000,168750
297.7540691282189,268600,62455.67331670824,150000,168800
297.7540691282189,268600,62455.67331670824,150000,168800
297.7644598181607,268600,62455.67331670824,150000,168850
297.7644598181607,268600,62455.67331670824,150000,168850
297.7748505081025,268600,62455.67331670824,150000,168900
297.7748505081025,268600,62455.67331670824,150000,168900
297.7852411980443,268600,62455.67331670824,150000,168950
297.7852411980443,268600,62455.67331670824,150000,168950
297.7956318879861,268600,62455.67331670824,150000,169000
297.7956318879861,268600,62455.67331670824,150000,169000
297.8060225779279,268600,62455.67331670824,150000,169050
297.8060225779279,268600,62455.67331670824,150000,169050
297.8164132678697,268600,62455.67331670824,150000,169100
297.8164132678697,268600,62455.67331670824,150000,169100
297.8268039578115,268600,62455.67331670824,150000,169150
297.8268039578115,268600,62455.67331670824,150000,169150
297.8371946477533,268600,62455.67331670824,150000,169200
297.8371946477533,268600,62455.67331670824,150000,169200
297.8475853376951,268600,62455.67331670824,150000,169250
297.8475853376951,268600,62455.67331670824,150000,169250
297.8579760276369,268600,62455.67331670824,150000,169300
297.8579760276369,268600,62455.67331670824,150000,169300
297.8683667175787,268600,62455.67331670824,150000,169350
297.8683667175787,268600,62455.67331670824,150000,169350
297.8787574075205,268600,62455.67331670824,150000,169400
297.8787574075205,268600,62455.67331670824,150000,169400
297.8891480974623,268600,62455.67331670824,150000,169450
297.8891480974623,268600,62455.67331670824,150000,169450
297.8995387874041,268600,62455.67331670824,150000,169500
297.8995387874041,268600,62455.67331670824,150000,169500
297.9099294773459,268600,62455.67331670824,150000,169550
297.9099294773459,268600,62455.67331670824,150000,169550
297.9203201672877,268600,62455.67331670824,150000,169600
297.9203201672877,268600,62455.67331670824,150000,169600
297.9307108572295,268600,62455.67331670824,150000,169650
297.9307108572295,268600,62455.67331670824,150000,169650
297.9411015471713,268600,62455.67331670824,150000,169700
297.9411015471713,268600,62455.67331670824,150000,169700
297.9514922371131,268600,62455.67331670824,150000,169750
297.9514922371131,268600,62455.67331670824,150000,169750
297.9618829270549,268600,62455.67331670824,150000,169800
297.9618829270549,268600,62455.67331670824,150000,169800
297.9722736169967,268600,62455.67331670824,150000,169850
297.9722736169967,268600,62455.67331670824,150000,169850
297.9826643069385,268600,62455.67331670824,150000,169900
297.9826643069385,268600,62455.67331670824,150000,169900
297.9930549968803,268600,62455.67331670824,150000,169950
297.9930549968803,268600,62455.67331670824,150000,169950
298.0034456868221,268600,62455.67331670824,150000,170000
298.0034456868221,268600,62455.67331670824,150000,170000
298.0138363767639,268600,62455.67331670824,150000,170050
298.0138363767639,268600,62455.67331670824,150000,170050
298.0242270667057,268600,62455.67331670824,150000,170100
298.0242270667057,268600,62455.67331670824,150000,170100
298.0346177566475,268600,62455.67331670824,150000,170150
298.0346177566475,268600,62455.67331670824,150000,170150
298.0450084465893,268600,62455.67331670824,150000,170200
298.0450084465893,268600,62455.67331670824,150000,170200
298.0553991365311,268600,62455.67331670824,150000,170250
298.0553991365311,268600,62455.67331670824,150000,170250
298.0657898264729,268600,62455.67331670824,150000,170300
298.0657898264729,268600,62455.67331670824,150000,170300
298.0761805164147,268600,62455.67331670824,150000,170350
298.0761805164147,268600,62455.67331670824,150000,170350
298.0865712063565,268600,62455.67331670824,150000,170400
298.0865712063565,268600,62455.67331670824,150000,170400
298.0969618962983,268600,62455.67331670824,150000,170450
298.0969618962983,268600,62455.67331670824,150000,170450
298.1073525862401,268600,62455.67331670824,150000,170500
298.1073525862401,268600,62455.67331670824,150000,170500
298.1177432761819,268600,62455.67331670824,150000,170550
298.1177432761819,268600,62455.67331670824,150000,170550
298.1281339661237,268600,62455.67331670824,150000,170600
298.1281339661237,268600,62455.67331670824,150000,170600
298.1385246560655,268600,62455.67331670824,150000,170650
298.1385246560655,268600,62455.67331670824,150000,170650
298.1489153460073,268600,62455.67331670824,150000,170700
298.1489153460073,268600,62455.67331670824,150000,170700
298.1593060359491,268600,62455.67331670824,150000,170750
298.1593060359491,268600,62455.67331670824,150000,170750
298.1696967258909,268600,62455.67331670824,150000,170800
298.1696967258909,268600,62455.67331670824,150000,170800
298.1800874158327,268600,62455.67331670824,150000,170850
298.1800874158327,268600,62455.67331670824,150000,170850
298.1904781057745,268600,62455.67331670824,150000,170900
298.1904781057745,268600,62455.67331670824,150000,170900
298.2008687957163,268600,62455.67331670824,150000,170950
298.2008687957163,268600,62455.67331670824,150000,170950
298.2112594856581,268600,62455.67331670824,150000,171000
298.2112594856581,268600,62455.67331670824,150000,171000
298.2216501755999,268600,62455.67331670824,150000,171050
298.2216501755999,268600,62455.67331670824,150000,171050
298.2320408655417,268600,62455.67331670824,150000,171100
298.2320408655417,268600,62455.67331670824,150000,171100
298.2424315554835,268600,62455.67331670824,150000,171150
298.2424315554835,268600,62455.67331670824,150000,171150
298.2528222454253,268600,62455.67331670824,150000,171200
298.2528222454253,268600,62455.67331670824,150000,171200
298.2632129353671,268600,62455.67331670824,150000,171250
298.2632129353671,268600,62455.67331670824,150000,171250
298.2736036253089,268600,62455.67331670824,150000,171300
298.2736036253089,268600,62455.67331670824,150000,171300
298.2839943152507,268600,62455.67331670824,150000,171350
298.2839943152507,268600,62455.67331670824,150000,171350
298.2943850051925,268600,62455.67331670824,150000,171400
298.2943850051925,268600,62455.67331670824,150000,171400
298.3047756951343,268600,62455.67331670824,150000,171450
298.3047756951343,268600,62455.67331670824,150000,171450
298.3151663850761,268600,62455.67331670824,150000,171500
298.3151663850761,268600,62455.67331670824,150000,171500
298.3255570750179,268600,62455.67331670824,150000,171550
298.3255570750179,268600,62455.67331670824,150000,171550
298.3359477649597,268600,62455.67331670824,150000,171600
298.3359477649597,268600,62455.67331670824,150000,171600
298.3463384549015,268600,62455.67331670824,150000,171650
298.3463384549015,268600,62455.67331670824,150000,171650
298.3567291448433,268600,62455.67331670824,150000,171700
298.3567291448433,268600,62455.67331670824,150000,171700
298.3671198347851,268600,62455.67331670824,150000,171750
298.3671198347851,268600,62455.67331670824,150000,171750
298.3775105247269,268600,62455.67331670824,150000,171800
298.3775105247269,268600,62455.67331670824,150000,171800
298.3879012146687,268600,62455.67331670824,150000,171850
298.3879012146687,268600,62455.67331670824,150000,171850
298.3982919046105,268600,62455.67331670824,150000,171900
298.3982919046105,268600,62455.67331670824,150000,171900
298.4086825945523,268600,62455.67331670824,150000,171950
298.4086825945523,268600,62455.67331670824,150000,171950
298.4190732844941,268600,62455.67331670824,150000,172000
298.4190732844941,268600,62455.67331670824,150000,172000
298.4294639744359,268600,62455.67331670824,150000,172050
298.4294639744359,268600,62455.67331670824,150000,172050
298.4398546643777,268600,62455.67331670824,150000,172100
298.4398546643777,268600,62455.67331670824,150000,172100
298.4502453543195,268600,62455.67331670824,150000,172150
298.4502453543195,268600,62455.67331670824,150000,172150
298.4606360442613,268600,62455.67331670824,150000,172200
298.4606360442613,268600,62455.67331670824,150000,172200
298.4710267342031,268600,62455.67331670824,150000,172250
298.4710267342031,268600,62455.67331670824,150000,172250
298.4814174241449,268600,62455.67331670824,150000,172300
298.4814174241449,268600,62455.67331670824,150000,172300
298.4918081140867,268600,62455.67331670824,150000,172350
298.4918081140867,268600,62455.67331670824,150000,172350
298.5021988040285,268600,62455.67331670824,150000,172400
298.5021988040285,268600,62455.67331670824,150000,172400
298.5125894939703,268600,62455.67331670824,150000,172450
298.5125894939703,268600,62455.67331670824,150000,172450
298.5229801839121,268600,62455.67331670824,150000,172500
298.5229801839121,268600,62455.67331670824,150000,172500
298.5333708738539,268600,62455.67331670824,150000,172550
298.5333708738539,268600,62455.67331670824,150000,172550
298.5437615637957,268600,62455.67331670824,150000,172600
298.5437615637957,268600,62455.67331670824,150000,172600
298.5541522537375,268600,62455.67331670824,150000,172650
298.5541522537375,268600,62455.67331670824,150000,172650
298.5645429436793,268600,62455.67331670824,150000,172700
298.5645429436793,268600,62455.67331670824,150000,172700
298.57493363362113,268600,62455.67331670824,150000,172750
298.57493363362113,268600,62455.67331670824,150000,172750
298.58532432356293,268600,62455.67331670824,150000,172800
298.58532432356293,268600,62455.67331670824,150000,172800
298.59571501350473,268600,62455.67331670824,150000,172850
298.59571501350473,268600,62455.67331670824,150000,172850
298.60610570344653,268600,62455.67331670824,150000,172900
298.60610570344653,268600,62455.67331670824,150000,172900
298.61649639338833,268600,62455.67331670824,150000,172950
298.61649639338833,268600,62455.67331670824,150000,172950
298.62688708333013,268600,62455.67331670824,150000,173000
298.62688708333013,268600,62455.67331670824,150000,173000
298.63727777327193,268600,62455.67331670824,150000,173050
298.63727777327193,268600,62455.67331670824,150000,173050
298.64766846321373,268600,62455.67331670824,150000,173100
298.64766846321373,268600,62455.67331670824,150000,173100
298.65805915315553,268600,62455.67331670824,150000,173150
298.65805915315553,268600,62455.67331670824,150000,173150
298.66844984309733,268600,62455.67331670824,150000,173200
298.66844984309733,268600,62455.67331670824,150000,173200
298.67884053303914,268600,62455.67331670824,150000,173250
298.67884053303914,268600,62455.67331670824,150000,173250
298.68923122298094,268600,62455.67331670824,150000,173300
298.68923122298094,268600,62455.67331670824,150000,173300
298.69962191292274,268600,62455.67331670824,150000,173350
298.69962191292274,268600,62455.67331670824,150000,173350
298.71001260286454,268600,62455.67331670824,150000,173400
298.71001260286454,268600,62455.67331670824,150000,173400
298.72040329280634,268600,62455.67331670824,150000,173450
298.72040329280634,268600,62455.67331670824,150000,173450
298.73079398274814,268600,62455.67331670824,150000,173500
298.73079398274814,268600,62455.67331670824,150000,173500
298.74118467268994,268600,62455.67331670824,150000,173550
298.74118467268994,268600,62455.67331670824,150000,173550
298.75157536263174,268600,62455.67331670824,150000,173600
298.75157536263174,268600,62455.67331670824,150000,173600
298.76196605257354,268600,62455.67331670824,150000,173650
298.76196605257354,268600,62455.67331670824,150000,173650
298.77235674251534,268600,62455.67331670824,150000,173700
298.77235674251534,268600,62455.67331670824,150000,173700
298.78274743245714,268600,62455.67331670824,150000,173750
298.78274743245714,268600,62455.67331670824,150000,173750
298.79313812239894,268600,62455.67331670824,150000,173800
298.79313812239894,268600,62455.67331670824,150000,173800
298.80352881234074,268600,62455.67331670824,150000,173850
298.80352881234074,268600,62455.67331670824,150000,173850
298.81391950228254,268600,62455.67331670824,150000,173900
298.81391950228254,268600,62455.67331670824,150000,173900
298.82431019222435,268600,62455.67331670824,150000,173950
298.82431019222435,268600,62455.67331670824,150000,173950
298.83470088216615,268600,62455.67331670824,150000,174000
298.83470088216615,268600,62455.67331670824,150000,174000
298.84509157210795,268600,62455.67331670824,150000,174050
298.84509157210795,268600,62455.67331670824,150000,174050
298.85548226204975,268600,62455.67331670824,150000,174100
298.85548226204975,268600,62455.67331670824,150000,174100
298.86587295199155,268600,62455.67331670824,150000,174150
298.86587295199155,268600,62455.67331670824,150000,174150
298.87626364193335,268600,62455.67331670824,150000,174200
298.87626364193335,268600,62455.67331670824,150000,174200
298.88665433187515,268600,62455.67331670824,150000,174250
298.88665433187515,268600,62455.67331670824,150000,174250
298.89704502181695,268600,62455.67331670824,150000,174300
298.89704502181695,268600,62455.67331670824,150000,174300
298.90743571175875,268600,62455.67331670824,150000,174350
298.90743571175875,268600,62455.67331670824,150000,174350
298.91782640170055,268600,62455.67331670824,150000,174400
298.91782640170055,268600,62455.67331670824,150000,174400
298.92821709164235,268600,62455.67331670824,150000,174450
298.92821709164235,268600,62455.67331670824,150000,174450
298.93860778158415,268600,62455.67331670824,150000,174500
298.93860778158415,268600,62455.67331670824,150000,174500
298.94899847152595,268600,62455.67331670824,150000,174550
298.94899847152595,268600,62455.67331670824,150000,174550
298.95938916146775,268600,62455.67331670824,150000,174600
298.95938916146775,268600,62455.67331670824,150000,174600
298.96977985140956,268600,62455.67331670824,150000,174650
298.96977985140956,268600,62455.67331670824,150000,174650
298.98017054135136,268600,62455.67331670824,150000,174700
298.98017054135136,268600,62455.67331670824,150000,174700
298.99056123129316,268600,62455.67331670824,150000,174750
298.99056123129316,268600,62455.67331670824,150000,174750
299.00095192123496,268600,62455.67331670824,150000,174800
299.00095192123496,268600,62455.67331670824,150000,174800
299.01134261117676,268600,62455.67331670824,150000,174850
299.01134261117676,268600,62455.67331670824,150000,174850
299.02173330111856,268600,62455.67331670824,150000,174900
299.02173330111856,268600,62455.67331670824,150000,174900
299.03212399106036,268600,62455.67331670824,150000,174950
299.03212399106036,268600,62455.67331670824,150000,174950
299.04251468100216,268600,62455.67331670824,150000,175000
299.04251468100216,268600,62455.67331670824,150000,175000
299.05290537094396,268600,62455.67331670824,150000,175050
299.05290537094396,268600,62455.67331670824,150000,175050
299.06329606088576,268600,62455.67331670824,150000,175100
299.06329606088576,268600,62455.67331670824,150000,175100
299.07368675082756,268600,62455.67331670824,150000,175150
299.07368675082756,268600,62455.67331670824,150000,175150
299.08407744076936,268600,62455.67331670824,150000,175200
299.08407744076936,268600,62455.67331670824,150000,175200
299.09446813071116,268600,62455.67331670824,150000,175250
299.09446813071116,268600,62455.67331670824,150000,175250
299.10485882065296,268600,62455.67331670824,150000,175300
299.10485882065296,268600,62455.67331670824,150000,175300
299.11524951059477,268600,62455.67331670824,150000,175350
299.11524951059477,268600,62455.67331670824,150000,175350
299.12564020053657,268600,62455.67331670824,150000,175400
299.12564020053657,268600,62455.67331670824,150000,175400
299.13603089047837,268600,62455.67331670824,150000,175450
299.13603089047837,268600,62455.67331670824,150000,175450
299.14642158042017,268600,62455.67331670824,150000,175500
299.14642158042017,268600,62455.67331670824,150000,175500
299.15681227036197,268600,62455.67331670824,150000,175550
299.15681227036197,268600,62455.67331670824,150000,175550
299.16720296030377,268600,62455.67331670824,150000,175600
299.16720296030377,268600,62455.67331670824,150000,175600
299.17759365024557,268600,62455.67331670824,150000,175650
299.17759365024557,268600,62455.67331670824,150000,175650
299.18798434018737,268600,62455.67331670824,150000,175700
299.18798434018737,268600,62455.67331670824,150000,175700
299.19837503012917,268600,62455.67331670824,150000,175750
299.19837503012917,268600,62455.67331670824,150000,175750
299.20876572007097,268600,62455.67331670824,150000,175800
299.20876572007097,268600,62455.67331670824,150000,175800
299.2191564100128,268600,62455.67331670824,150000,175850
299.2191564100128,268600,62455.67331670824,150000,175850
299.2295470999546,268600,62455.67331670824,150000,175900
299.2295470999546,268600,62455.67331670824,150000,175900
299.2399377898964,268600,62455.67331670824,150000,175950
299.2399377898964,268600,62455.67331670824,150000,175950
299.2503284798382,268600,62455.67331670824,150000,176000
299.2503284798382,268600,62455.67331670824,150000,176000
299.26071916978,268600,62455.67331670824,150000,176050
299.26071916978,268600,62455.67331670824,150000,176050
299.2711098597218,268600,62455.67331670824,150000,176100
299.2711098597218,268600,62455.67331670824,150000,176100
299.2815005496636,268600,62455.67331670824,150000,176150
299.2815005496636,268600,62455.67331670824,150000,176150
299.2918912396054,268600,62455.67331670824,150000,176200
299.2918912396054,268600,62455.67331670824,150000,176200
299.3022819295472,268600,62455.67331670824,150000,176250
299.3022819295472,268600,62455.67331670824,150000,176250
299.312672619489,268600,62455.67331670824,150000,176300
299.312672619489,268600,62455.67331670824,150000,176300
299.3230633094308,268600,62455.67331670824,150000,176350
299.3230633094308,268600,62455.67331670824,150000,176350
299.3334539993726,268600,62455.67331670824,150000,176400
299.3334539993726,268600,62455.67331670824,150000,176400
299.3438446893144,268600,62455.67331670824,150000,176450
299.3438446893144,268600,62455.67331670824,150000,176450
299.3542353792562,268600,62455.67331670824,150000,176500
299.3542353792562,268600,62455.67331670824,150000,176500
299.364626069198,268600,62455.67331670824,150000,176550
299.364626069198,268600,62455.67331670824,150000,176550
299.3750167591398,268600,62455.67331670824,150000,176600
299.3750167591398,268600,62455.67331670824,150000,176600
299.3854074490816,268600,62455.67331670824,150000,176650
299.3854074490816,268600,62455.67331670824,150000,176650
299.3957981390234,268600,62455.67331670824,150000,176700
299.3957981390234,268600,62455.67331670824,150000,176700
299.4061888289652,268600,62455.67331670824,150000,176750
299.4061888289652,268600,62455.67331670824,150000,176750
299.416579518907,268600,62455.67331670824,150000,176800
299.416579518907,268600,62455.67331670824,150000,176800
299.4269702088488,268600,62455.67331670824,150000,176850
299.4269702088488,268600,62455.67331670824,150000,176850
299.4373608987906,268600,62455.67331670824,150000,176900
299.4373608987906,268600,62455.67331670824,150000,176900
299.4477515887324,268600,62455.67331670824,150000,176950
299.4477515887324,268600,62455.67331670824,150000,176950
299.4581422786742,268600,62455.67331670824,150000,177000
299.4581422786742,268600,62455.67331670824,150000,177000
299.468532968616,268600,62455.67331670824,150000,177050
299.468532968616,268600,62455.67331670824,150000,177050
299.4789236585578,268600,62455.67331670824,150000,177100
299.4789236585578,268600,62455.67331670824,150000,177100
299.4893143484996,268600,62455.67331670824,150000,177150
299.4893143484996,268600,62455.67331670824,150000,177150
299.4997050384414,268600,62455.67331670824,150000,177200
299.4997050384414,268600,62455.67331670824,150000,177200
299.5100957283832,268600,62455.67331670824,150000,177250
299.5100957283832,268600,62455.67331670824,150000,177250
299.520486418325,268600,62455.67331670824,150000,177300
299.520486418325,268600,62455.67331670824,150000,177300
299.5308771082668,268600,62455.67331670824,150000,177350
299.5308771082668,268600,62455.67331670824,150000,177350
299.5412677982086,268600,62455.67331670824,150000,177400
299.5412677982086,268600,62455.67331670824,150000,177400
299.5516584881504,268600,62455.67331670824,150000,177450
299.5516584881504,268600,62455.67331670824,150000,177450
299.5620491780922,268600,62455.67331670824,150000,177500
299.5620491780922,268600,62455.67331670824,150000,177500
299.572439868034,268600,62455.67331670824,150000,177550
299.572439868034,268600,62455.67331670824,150000,177550
299.5828305579758,268600,62455.67331670824,150000,177600
299.5828305579758,268600,62455.67331670824,150000,177600
299.5932212479176,268600,62455.67331670824,150000,177650
299.5932212479176,268600,62455.67331670824,150000,177650
299.6036119378594,268600,62455.67331670824,150000,177700
299.6036119378594,268600,62455.67331670824,150000,177700
299.6140026278012,268600,62455.67331670824,150000,177750
299.6140026278012,268600,62455.67331670824,150000,177750
299.624393317743,268600,62455.67331670824,150000,177800
299.624393317743,268600,62455.67331670824,150000,177800
299.6347840076848,268600,62455.67331670824,150000,177850
299.6347840076848,268600,62455.67331670824,150000,177850
299.6451746976266,268600,62455.67331670824,150000,177900
299.6451746976266,268600,62455.67331670824,150000,177900
299.6555653875684,268600,62455.67331670824,150000,177950
299.6555653875684,268600,62455.67331670824,150000,177950
299.6659560775102,268600,62455.67331670824,150000,178000
299.6659560775102,268600,62455.67331670824,150000,178000
299.676346767452,268600,62455.67331670824,150000,178050
299.676346767452,268600,62455.67331670824,150000,178050
299.6867374573938,268600,62455.67331670824,150000,178100
299.6867374573938,268600,62455.67331670824,150000,178100
299.6971281473356,268600,62455.67331670824,150000,178150
299.6971281473356,268600,62455.67331670824,150000,178150
299.7075188372774,268600,62455.67331670824,150000,178200
299.7075188372774,268600,62455.67331670824,150000,178200
299.7179095272192,268600,62455.67331670824,150000,178250
299.7179095272192,268600,62455.67331670824,150000,178250
299.728300217161,268600,62455.67331670824,150000,178300
299.728300217161,268600,62455.67331670824,150000,178300
299.7386909071028,268600,62455.67331670824,150000,178350
299.7386909071028,268600,62455.67331670824,150000,178350
299.7490815970446,268600,62455.67331670824,150000,178400
299.7490815970446,268600,62455.67331670824,150000,178400
299.7594722869864,268600,62455.67331670824,150000,178450
299.7594722869864,268600,62455.67331670824,150000,178450
299.7698629769282,268600,62455.67331670824,150000,178500
299.7698629769282,268600,62455.67331670824,150000,178500
299.78025366687,268600,62455.67331670824,150000,178550
299.78025366687,268600,62455.67331670824,150000,178550
299.7906443568118,268600,62455.67331670824,150000,178600
299.7906443568118,268600,62455.67331670824,150000,178600
299.8010350467536,268600,62455.67331670824,150000,178650
299.8010350467536,268600,62455.67331670824,150000,178650
299.8114257366954,268600,62455.67331670824,150000,178700
299.8114257366954,268600,62455.67331670824,150000,178700
299.8218164266372,268600,62455.67331670824,150000,178750
299.8218164266372,268600,62455.67331670824,150000,178750
299.832207116579,268600,62455.67331670824,150000,178800
299.832207116579,268600,62455.67331670824,150000,178800
299.8425978065208,268600,62455.67331670824,150000,178850
299.8425978065208,268600,62455.67331670824,150000,178850
299.8529884964626,268600,62455.67331670824,150000,178900
299.8529884964626,268600,62455.67331670824,150000,178900
299.8633791864044,268600,62455.67331670824,150000,178950
299.8633791864044,268600,62455.67331670824,150000,178950
299.8737698763462,268600,62455.67331670824,150000,179000
299.8737698763462,268600,62455.67331670824,150000,179000
299.884160566288,268600,62455.67331670824,150000,179050
299.884160566288,268600,62455.67331670824,150000,179050
299.8945512562298,268600,62455.67331670824,150000,179100
299.8945512562298,268600,62455.67331670824,150000,179100
299.9049419461716,268600,62455.67331670824,150000,179150
299.9049419461716,268600,62455.67331670824,150000,179150
299.9153326361134,268600,62455.67331670824,150000,179200
299.9153326361134,268600,62455.67331670824,150000,179200
299.9257233260552,268600,62455.67331670824,150000,179250
299.9257233260552,268600,62455.67331670824,150000,179250
299.936114015997,268600,62455.67331670824,150000,179300
299.936114015997,268600,62455.67331670824,150000,179300
299.9465047059388,268600,62455.67331670824,150000,179350
299.9465047059388,268600,62455.67331670824,150000,179350
299.9568953958806,268600,62455.67331670824,150000,179400
299.9568953958806,268600,62455.67331670824,150000,179400
299.9672860858224,268600,62455.67331670824,150000,179450
299.9672860858224,268600,62455.67331670824,150000,179450
299.9776767757642,268600,62455.67331670824,150000,179500
299.9776767757642,268600,62455.67331670824,150000,179500
299.988067465706,268600,62455.67331670824,150000,179550
299.988067465706,268600,62455.67331670824,150000,179550
299.9984581556478,268600,62455.67331670824,150000,179600
299.9984581556478,268600,62455.67331670824,150000,179600
300.0088488455896,268600,62455.67331670824,150000,179650
300.0088488455896,268600,62455.67331670824,150000,179650
300.0192395355314,268600,62450.8416458853,150000,179700
300.0192395355314,268600,62450.8416458853,150000,179700
300.0296302254732,268600,62450.8416458853,150000,179750
300.0296302254732,268600,62450.8416458853,150000,179750
300.040020915415,268600,62450.8416458853,150000,179800
300.040020915415,268600,62450.8416458853,150000,179800
300.0504116053568,268600,62450.8416458853,150000,179850
300.0504116053568,268600,62450.8416458853,150000,179850
300.06080229529863,268600,62450.8416458853,150000,179900
300.06080229529863,268600,62450.8416458853,150000,179900
300.07119298524043,268600,62450.8416458853,150000,179950
300.07119298524043,268600,62450.8416458853,150000,179950
300.08158367518223,268600,62450.8416458853,150000,180000
300.08158367518223,268600,62450.8416458853,150000,180000
300.09197436512403,268600,62450.8416458853,150000,180050
300.09197436512403,268600,62450.8416458853,150000,180050
300.10236505506583,268600,62450.8416458853,150000,180100
300.10236505506583,268600,62450.8416458853,150000,180100
300.11275574500763,268600,62450.8416458853,150000,180150
300.11275574500763,268600,62450.8416458853,150000,180150
300.12314643494943,268600,62450.8416458853,150000,180200
300.12314643494943,268600,62450.8416458853,150000,180200
300.13353712489123,268600,62450.8416458853,150000,180250
300.13353712489123,268600,62450.8416458853,150000,180250
300.14392781483303,268600,62450.8416458853,150000,180300
300.14392781483303,268600,62450.8416458853,150000,180300
300.15431850477484,268600,62450.8416458853,150000,180350
300.15431850477484,268600,62450.8416458853,150000,180350
300.16470919471664,268600,62450.8416458853,150000,180400
300.16470919471664,268600,62450.8416458853,150000,180400
300.17509988465844,268600,62450.8416458853,150000,180450
300.17509988465844,268600,62450.8416458853,150000,180450
300.18549057460024,268600,62450.8416458853,150000,180500
300.18549057460024,268600,62450.8416458853,150000,180500
300.19588126454204,268600,62450.8416458853,150000,180550
300.19588126454204,268600,62450.8416458853,150000,180550
300.20627195448384,268600,62450.8416458853,150000,180600
300.20627195448384,268600,62450.8416458853,150000,180600
300.21666264442564,268600,62450.8416458853,150000,180650
300.21666264442564,268600,62450.8416458853,150000,180650
300.22705333436744,268600,62450.8416458853,150000,180700
300.22705333436744,268600,62450.8416458853,150000,180700
300.23744402430924,268600,62450.8416458853,150000,180750
300.23744402430924,268600,62450.8416458853,150000,180750
300.24783471425104,268600,62450.8416458853,150000,180800
300.24783471425104,268600,62450.8416458853,150000,180800
300.25822540419284,268600,62450.8416458853,150000,180850
300.25822540419284,268600,62450.8416458853,150000,180850
300.26861609413464,268600,62450.8416458853,150000,180900
300.26861609413464,268600,62450.8416458853,150000,180900
300.27900678407644,268600,62450.8416458853,150000,180950
300.27900678407644,268600,62450.8416458853,150000,180950
300.28939747401824,268600,62450.8416458853,150000,181000
300.28939747401824,268600,62450.8416458853,150000,181000
300.29978816396005,268600,62450.8416458853,150000,181050
300.29978816396005,268600,62450.8416458853,150000,181050
300.31017885390185,268600,62450.8416458853,150000,181100
300.31017885390185,268600,62450.8416458853,150000,181100
300.32056954384365,268600,62450.8416458853,150000,181150
300.32056954384365,268600,62450.8416458853,150000,181150
300.33096023378545,268600,62450.8416458853,150000,181200
300.33096023378545,268600,62450.8416458853,150000,181200
300.34135092372725,268600,62450.8416458853,150000,181250
300.34135092372725,268600,62450.8416458853,150000,181250
300.35174161366905,268600,62450.8416458853,150000,181300
300.35174161366905,268600,62450.8416458853,150000,181300
300.36213230361085,268600,62450.8416458853,150000,181350
300.36213230361085,268600,62450.8416458853,150000,181350
300.37252299355265,268600,62450.8416458853,150000,181400
300.37252299355265,268600,62450.8416458853,150000,181400
300.38291368349445,268600,62450.8416458853,150000,181450
300.38291368349445,268600,62450.8416458853,150000,181450
300.39330437343625,268600,62450.8416458853,150000,181500
300.39330437343625,268600,62450.8416458853,150000,181500
300.40369506337805,268600,62450.8416458853,150000,181550
300.40369506337805,268600,62450.8416458853,150000,181550
300.41408575331985,268600,62450.8416458853,150000,181600
300.41408575331985,268600,62450.8416458853,150000,181600
300.42447644326165,268600,62450.8416458853,150000,181650
300.42447644326165,268600,62450.8416458853,150000,181650
300.43486713320345,268600,62450.8416458853,150000,181700
300.43486713320345,268600,62450.8416458853,150000,181700
300.44525782314525,268600,62450.8416458853,150000,181750
300.44525782314525,268600,62450.8416458853,150000,181750
300.45564851308706,268600,62450.8416458853,150000,181800
300.45564851308706,268600,62450.8416458853,150000,181800
300.46603920302886,268600,62450.8416458853,150000,181850
300.46603920302886,268600,62450.8416458853,150000,181850
300.47642989297066,268600,62450.8416458853,150000,181900
300.47642989297066,268600,62450.8416458853,150000,181900
300.48682058291246,268600,62450.8416458853,150000,181950
300.48682058291246,268600,62450.8416458853,150000,181950
300.49721127285426,268600,62450.8416458853,150000,182000
300.49721127285426,268600,62450.8416458853,150000,182000
300.50760196279606,268600,62450.8416458853,150000,182050
300.50760196279606,268600,62450.8416458853,150000,182050
300.51799265273786,268600,62450.8416458853,150000,182100
300.51799265273786,268600,62450.8416458853,150000,182100
300.52838334267966,268600,62450.8416458853,150000,182150
300.52838334267966,268600,62450.8416458853,150000,182150
300.53877403262146,268600,62450.8416458853,150000,182200
300.53877403262146,268600,62450.8416458853,150000,182200
300.54916472256326,268600,62450.8416458853,150000,182250
300.54916472256326,268600,62450.8416458853,150000,182250
300.55955541250506,268600,62450.8416458853,150000,182300
300.55955541250506,268600,62450.8416458853,150000,182300
300.56994610244686,268600,62450.8416458853,150000,182350
300.56994610244686,268600,62450.8416458853,150000,182350
300.58033679238866,268600,62450.8416458853,150000,182400
300.58033679238866,268600,62450.8416458853,150000,182400
300.59072748233046,268600,62450.8416458853,150000,182450
300.59072748233046,268600,62450.8416458853,150000,182450
300.60111817227227,268600,62450.8416458853,150000,182500
300.60111817227227,268600,62450.8416458853,150000,182500
300.61150886221407,268600,62450.8416458853,150000,182550
300.61150886221407,268600,62450.8416458853,150000,182550
300.62189955215587,268600,62450.8416458853,150000,182600
300.62189955215587,268600,62450.8416458853,150000,182600
300.63229024209767,268600,62450.8416458853,150000,182650
300.63229024209767,268600,62450.8416458853,150000,182650
300.64268093203947,268600,62450.8416458853,150000,182700
300.64268093203947,268600,62450.8416458853,150000,182700
300.65307162198127,268600,62450.8416458853,150000,182750
300.65307162198127,268600,62450.8416458853,150000,182750
300.66346231192307,268600,62450.8416458853,150000,182800
300.66346231192307,268600,62450.8416458853,150000,182800
300.67385300186487,268600,62450.8416458853,150000,182850
300.67385300186487,268600,62450.8416458853,150000,182850
300.68424369180667,268600,62450.8416458853,150000,182900
300.68424369180667,268600,62450.8416458853,150000,182900
300.6946343817485,268600,62450.8416458853,150000,182950
300.6946343817485,268600,62450.8416458853,150000,182950
300.7050250716903,268600,62450.8416458853,150000,183000
300.7050250716903,268600,62450.8416458853,150000,183000
300.7154157616321,268600,62450.8416458853,150000,183050
300.7154157616321,268600,62450.8416458853,150000,183050
300.7258064515739,268600,62450.8416458853,150000,183100
300.7258064515739,268600,62450.8416458853,150000,183100
300.7361971415157,268600,62450.8416458853,150000,183150
300.7361971415157,268600,62450.8416458853,150000,183150
300.7465878314575,268600,62450.8416458853,150000,183200
300.7465878314575,268600,62450.8416458853,150000,183200
300.7569785213993,268600,62450.8416458853,150000,183250
300.7569785213993,268600,62450.8416458853,150000,183250
300.7673692113411,268600,62450.8416458853,150000,183300
300.7673692113411,268600,62450.8416458853,150000,183300
300.7777599012829,268600,62450.8416458853,150000,183350
300.7777599012829,268600,62450.8416458853,150000,183350
300.7881505912247,268600,62450.8416458853,150000,183400
300.7881505912247,268600,62450.8416458853,150000,183400
300.7985412811665,268600,62450.8416458853,150000,183450
300.7985412811665,268600,62450.8416458853,150000,183450
300.8089319711083,268600,62450.8416458853,150000,183500
300.8089319711083,268600,62450.8416458853,150000,183500
300.8193226610501,268600,62450.8416458853,150000,183550
300.8193226610501,268600,62450.8416458853,150000,183550
300.8297133509919,268600,62450.8416458853,150000,183600
300.8297133509919,268600,62450.8416458853,150000,183600
300.8401040409337,268600,62450.8416458853,150000,183650
300.8401040409337,268600,62450.8416458853,150000,183650
300.8504947308755,268600,62450.8416458853,150000,183700
300.8504947308755,268600,62450.8416458853,150000,183700
300.8608854208173,268600,62450.8416458853,150000,183750
300.8608854208173,268600,62450.8416458853,150000,183750
300.8712761107591,268600,62450.8416458853,150000,183800
300.8712761107591,268600,62450.8416458853,150000,183800
300.8816668007009,268600,62450.8416458853,150000,183850
300.8816668007009,268600,62450.8416458853,150000,183850
300.8920574906427,268600,62450.8416458853,150000,183900
300.8920574906427,268600,62450.8416458853,150000,183900
300.9024481805845,268600,62450.8416458853,150000,183950
300.9024481805845,268600,62450.8416458853,150000,183950
300.9128388705263,268600,62450.8416458853,150000,184000
300.9128388705263,268600,62450.8416458853,150000,184000
300.9232295604681,268600,62450.8416458853,150000,184050
300.9232295604681,268600,62450.8416458853,150000,184050
300.9336202504099,268600,62450.8416458853,150000,184100
300.9336202504099,268600,62450.8416458853,150000,184100
300.9440109403517,268600,62450.8416458853,150000,184150
300.9440109403517,268600,62450.8416458853,150000,184150
300.9544016302935,268600,62450.8416458853,150000,184200
300.9544016302935,268600,62450.8416458853,150000,184200
300.9647923202353,268600,62450.8416458853,150000,184250
300.9647923202353,268600,62450.8416458853,150000,184250
300.9751830101771,268600,62450.8416458853,150000,184300
300.9751830101771,268600,62450.8416458853,150000,184300
300.9855737001189,268600,62450.8416458853,150000,184350
300.9855737001189,268600,62450.8416458853,150000,184350
300.9959643900607,268600,62450.8416458853,150000,184400
300.9959643900607,268600,62450.8416458853,150000,184400
301.0063550800025,268600,62450.8416458853,150000,184450
301.0063550800025,268600,62450.8416458853,150000,184450
301.0167457699443,268600,62450.8416458853,150000,184500
301.0167457699443,268600,62450.8416458853,150000,184500
301.0271364598861,268600,62450.8416458853,150000,184550
301.0271364598861,268600,62450.8416458853,150000,184550
301.0375271498279,268600,62450.8416458853,150000,184600
301.0375271498279,268600,62450.8416458853,150000,184600
301.0479178397697,268600,62450.8416458853,150000,184650
301.0479178397697,268600,62450.8416458853,150000,184650
301.0583085297115,268600,62450.8416458853,150000,184700
301.0583085297115,268600,62450.8416458853,150000,184700
301.0686992196533,268600,62450.8416458853,150000,184750
301.0686992196533,268600,62450.8416458853,150000,184750
301.0790899095951,268600,62450.8416458853,150000,184800
301.0790899095951,268600,62450.8416458853,150000,184800
301.0894805995369,268600,62450.8416458853,150000,184850
301.0894805995369,268600,62450.8416458853,150000,184850
301.0998712894787,268600,62450.8416458853,150000,184900
301.0998712894787,268600,62450.8416458853,150000,184900
301.1102619794205,268600,62450.8416458853,150000,184950
301.1102619794205,268600,62450.8416458853,150000,184950
301.1206526693623,268600,62450.8416458853,150000,185000
301.1206526693623,268600,62450.8416458853,150000,185000
301.1310433593041,268600,62450.8416458853,150000,185050
301.1310433593041,268600,62450.8416458853,150000,185050
301.1414340492459,268600,62450.8416458853,150000,185100
301.1414340492459,268600,62450.8416458853,150000,185100
301.1518247391877,268600,62450.8416458853,150000,185150
301.1518247391877,268600,62450.8416458853,150000,185150
301.1622154291295,268600,62450.8416458853,150000,185200
301.1622154291295,268600,62450.8416458853,150000,185200
301.1726061190713,268600,62450.8416458853,150000,185250
301.1726061190713,268600,62450.8416458853,150000,185250
301.1829968090131,268600,62450.8416458853,150000,185300
301.1829968090131,268600,62450.8416458853,150000,185300
301.1933874989549,268600,62450.8416458853,150000,185350
301.1933874989549,268600,62450.8416458853,150000,185350
301.2037781888967,268600,62450.8416458853,150000,185400
301.2037781888967,268600,62450.8416458853,150000,185400
301.2141688788385,268600,62450.8416458853,150000,185450
301.2141688788385,268600,62450.8416458853,150000,185450
301.2245595687803,268600,62450.8416458853,150000,185500
301.2245595687803,268600,62450.8416458853,150000,185500
301.2349502587221,268600,62450.8416458853,150000,185550
301.2349502587221,268600,62450.8416458853,150000,185550
301.2453409486639,268600,62450.8416458853,150000,185600
301.2453409486639,268600,62450.8416458853,150000,185600
301.2557316386057,268600,62450.8416458853,150000,185650
301.2557316386057,268600,62450.8416458853,150000,185650
301.2661223285475,268600,62450.8416458853,150000,185700
301.2661223285475,268600,62450.8416458853,150000,185700
301.2765130184893,268600,62450.8416458853,150000,185750
301.2765130184893,268600,62450.8416458853,150000,185750
301.2869037084311,268600,62450.8416458853,150000,185800
301.2869037084311,268600,62450.8416458853,150000,185800
301.2972943983729,268600,62450.8416458853,150000,185850
301.2972943983729,268600,62450.8416458853,150000,185850
301.3076850883147,268600,62450.8416458853,150000,185900
301.3076850883147,268600,62450.8416458853,150000,185900
301.3180757782565,268600,62450.8416458853,150000,185950
301.3180757782565,268600,62450.8416458853,150000,185950
301.3284664681983,268600,62450.8416458853,150000,186000
301.3284664681983,268600,62450.8416458853,150000,186000
301.3388571581401,268600,62450.8416458853,150000,186050
301.3388571581401,268600,62450.8416458853,150000,186050
301.3492478480819,268600,62450.8416458853,150000,186100
301.3492478480819,268600,62450.8416458853,150000,186100
301.3596385380237,268600,62450.8416458853,150000,186150
301.3596385380237,268600,62450.8416458853,150000,186150
301.3700292279655,268600,62450.8416458853,150000,186200
301.3700292279655,268600,62450.8416458853,150000,186200
301.3804199179073,268600,62450.8416458853,150000,186250
301.3804199179073,268600,62450.8416458853,150000,186250
301.3908106078491,268600,62450.8416458853,150000,186300
301.3908106078491,268600,62450.8416458853,150000,186300
301.4012012977909,268600,62450.8416458853,150000,186350
301.4012012977909,268600,62450.8416458853,150000,186350
301.4115919877327,268600,62450.8416458853,150000,186400
301.4115919877327,268600,62450.8416458853,150000,186400
301.4219826776745,268600,62450.8416458853,150000,186450
301.4219826776745,268600,62450.8416458853,150000,186450
301.4323733676163,268600,62450.8416458853,150000,186500
301.4323733676163,268600,62450.8416458853,150000,186500
301.4427640575581,268600,62450.8416458853,150000,186550
301.4427640575581,268600,62450.8416458853,150000,186550
301.4531547474999,268600,62450.8416458853,150000,186600
301.4531547474999,268600,62450.8416458853,150000,186600
301.4635454374417,268600,62450.8416458853,150000,186650
301.4635454374417,268600,62450.8416458853,150000,186650
301.4739361273835,268600,62450.8416458853,150000,186700
301.4739361273835,268600,62450.8416458853,150000,186700
301.4843268173253,268600,62450.8416458853,150000,186750
301.4843268173253,268600,62450.8416458853,150000,186750
301.4947175072671,268600,62450.8416458853,150000,186800
301.4947175072671,268600,62450.8416458853,150000,186800
301.5051081972089,268600,62450.8416458853,150000,186850
301.5051081972089,268600,62450.8416458853,150000,186850
301.5154988871507,268600,62450.8416458853,150000,186900
301.5154988871507,268600,62450.8416458853,150000,186900
301.5258895770925,268600,62450.8416458853,150000,186950
301.5258895770925,268600,62450.8416458853,150000,186950
301.53628026703433,268600,62450.8416458853,150000,187000
301.53628026703433,268600,62450.8416458853,150000,187000
301.54667095697613,268600,62450.8416458853,150000,187050
301.54667095697613,268600,62450.8416458853,150000,187050
301.55706164691793,268600,62450.8416458853,150000,187100
301.55706164691793,268600,62450.8416458853,150000,187100
301.56745233685973,268600,62450.8416458853,150000,187150
301.56745233685973,268600,62450.8416458853,150000,187150
301.57784302680153,268600,62450.8416458853,150000,187200
301.57784302680153,268600,62450.8416458853,150000,187200
301.58823371674333,268600,62450.8416458853,150000,187250
301.58823371674333,268600,62450.8416458853,150000,187250
301.59862440668513,268600,62450.8416458853,150000,187300
301.59862440668513,268600,62450.8416458853,150000,187300
301.60901509662693,268600,62450.8416458853,150000,187350
301.60901509662693,268600,62450.8416458853,150000,187350
301.61940578656873,268600,62450.8416458853,150000,187400
301.61940578656873,268600,62450.8416458853,150000,187400
301.62979647651053,268600,62450.8416458853,150000,187450
301.62979647651053,268600,62450.8416458853,150000,187450
301.64018716645234,268600,62450.8416458853,150000,187500
301.64018716645234,268600,62450.8416458853,150000,187500
301.65057785639414,268600,62450.8416458853,150000,187550
301.65057785639414,268600,62450.8416458853,150000,187550
301.66096854633594,268600,62450.8416458853,150000,187600
301.66096854633594,268600,62450.8416458853,150000,187600
301.67135923627774,268600,62450.8416458853,150000,187650
301.67135923627774,268600,62450.8416458853,150000,187650
301.68174992621954,268600,62450.8416458853,150000,187700
301.68174992621954,268600,62450.8416458853,150000,187700
301.69214061616134,268600,62450.8416458853,150000,187750
301.69214061616134,268600,62450.8416458853,150000,187750
301.70253130610314,268600,62450.8416458853,150000,187800
301.70253130610314,268600,62450.8416458853,150000,187800
301.71292199604494,268600,62450.8416458853,150000,187850
301.71292199604494,268600,62450.8416458853,150000,187850
301.72331268598674,268600,62450.8416458853,150000,187900
301.72331268598674,268600,62450.8416458853,150000,187900
301.73370337592854,268600,62450.8416458853,150000,187950
301.73370337592854,268600,62450.8416458853,150000,187950
301.74409406587034,268600,62450.8416458853,150000,188000
301.74409406587034,268600,62450.8416458853,150000,188000
301.75448475581214,268600,62450.8416458853,150000,188050
301.75448475581214,268600,62450.8416458853,150000,188050
301.76487544575394,268600,62450.8416458853,150000,188100
301.76487544575394,268600,62450.8416458853,150000,188100
301.77526613569574,268600,62450.8416458853,150000,188150
301.77526613569574,268600,62450.8416458853,150000,188150
301.78565682563755,268600,62450.8416458853,150000,188200
301.78565682563755,268600,62450.8416458853,150000,188200
301.79604751557935,268600,62450.8416458853,150000,188250
301.79604751557935,268600,62450.8416458853,150000,188250
301.80643820552115,268600,62450.8416458853,150000,188300
301.80643820552115,268600,62450.8416458853,150000,188300
301.81682889546295,268600,62450.8416458853,150000,188350
301.81682889546295,268600,62450.8416458853,150000,188350
301.82721958540475,268600,62450.8416458853,150000,188400
301.82721958540475,268600,62450.8416458853,150000,188400
301.83761027534655,268600,62450.8416458853,150000,188450
301.83761027534655,268600,62450.8416458853,150000,188450
301.84800096528835,268600,62450.8416458853,150000,188500
301.84800096528835,268600,62450.8416458853,150000,188500
301.85839165523015,268600,62450.8416458853,150000,188550
301.85839165523015,268600,62450.8416458853,150000,188550
301.86878234517195,268600,62450.8416458853,150000,188600
301.86878234517195,268600,62450.8416458853,150000,188600
301.87917303511375,268600,62450.8416458853,150000,188650
301.87917303511375,268600,62450.8416458853,150000,188650
301.88956372505555,268600,62450.8416458853,150000,188700
301.88956372505555,268600,62450.8416458853,150000,188700
301.89995441499735,268600,62450.8416458853,150000,188750
301.89995441499735,268600,62450.8416458853,150000,188750
301.91034510493915,268600,62450.8416458853,150000,188800
301.91034510493915,268600,62450.8416458853,150000,188800
301.92073579488095,268600,62450.8416458853,150000,188850
301.92073579488095,268600,62450.8416458853,150000,188850
301.93112648482276,268600,62450.8416458853,150000,188900
301.93112648482276,268600,62450.8416458853,150000,188900
301.94151717476456,268600,62450.8416458853,150000,188950
301.94151717476456,268600,62450.8416458853,150000,188950
301.95190786470636,268600,62450.8416458853,150000,189000
301.95190786470636,268600,62450.8416458853,150000,189000
301.96229855464816,268600,62450.8416458853,150000,189050
301.96229855464816,268600,62450.8416458853,150000,189050
301.97268924458996,268600,62450.8416458853,150000,189100
301.97268924458996,268600,62450.8416458853,150000,189100
301.98307993453176,268600,62450.8416458853,150000,189150
301.98307993453176,268600,62450.8416458853,150000,189150
301.99347062447356,268600,62450.8416458853,150000,189200
301.99347062447356,268600,62450.8416458853,150000,189200
302.00386131441536,268600,62450.8416458853,150000,189250
302.00386131441536,268600,62450.8416458853,150000,189250
302.01425200435716,268600,62450.8416458853,150000,189300
302.01425200435716,268600,62450.8416458853,150000,189300
302.02464269429896,268600,62450.8416458853,150000,189350
302.02464269429896,268600,62450.8416458853,150000,189350
302.03503338424076,268600,62450.8416458853,150000,189400
302.03503338424076,268600,62450.8416458853,150000,189400
302.04542407418256,268600,62450.8416458853,150000,189450
302.04542407418256,268600,62450.8416458853,150000,189450
302.05581476412436,268600,62450.8416458853,150000,189500
302.05581476412436,268600,62450.8416458853,150000,189500
302.06620545406616,268600,62450.8416458853,150000,189550
302.06620545406616,268600,62450.8416458853,150000,189550
302.07659614400796,268600,62450.8416458853,150000,189600
302.07659614400796,268600,62450.8416458853,150000,189600
302.08698683394977,268600,62450.8416458853,150000,189650
302.08698683394977,268600,62450.8416458853,150000,189650
302.09737752389157,268600,62450.8416458853,150000,189700
302.09737752389157,268600,62450.8416458853,150000,189700
302.10776821383337,268600,62450.8416458853,150000,189750
302.10776821383337,268600,62450.8416458853,150000,189750
302.11815890377517,268600,62450.8416458853,150000,189800
302.11815890377517,268600,62450.8416458853,150000,189800
302.12854959371697,268600,62450.8416458853,150000,189850
302.12854959371697,268600,62450.8416458853,150000,189850
302.13894028365877,268600,62450.8416458853,150000,189900
302.13894028365877,268600,62450.8416458853,150000,189900
302.14933097360057,268600,62450.8416458853,150000,189950
302.14933097360057,268600,62450.8416458853,150000,189950
302.15972166354237,268600,62450.8416458853,150000,190000
302.15972166354237,268600,62450.8416458853,150000,190000
302.17011235348417,268600,62450.8416458853,150000,190050
302.17011235348417,268600,62450.8416458853,150000,190050
302.180503043426,268600,62450.8416458853,150000,190100
302.180503043426,268600,62450.8416458853,150000,190100
302.1908937333678,268600,62450.8416458853,150000,190150
302.1908937333678,268600,62450.8416458853,150000,190150
302.2012844233096,268600,62450.8416458853,150000,190200
302.2012844233096,268600,62450.8416458853,150000,190200
302.2116751132514,268600,62450.8416458853,150000,190250
302.2116751132514,268600,62450.8416458853,150000,190250
302.2220658031932,268600,62450.8416458853,150000,190300
302.2220658031932,268600,62450.8416458853,150000,190300
302.232456493135,268600,62450.8416458853,150000,190350
302.232456493135,268600,62450.8416458853,150000,190350
302.2428471830768,268600,62450.8416458853,150000,190400
302.2428471830768,268600,62450.8416458853,150000,190400
302.2532378730186,268600,62450.8416458853,150000,190450
302.2532378730186,268600,62450.8416458853,150000,190450
302.2636285629604,268600,62450.8416458853,150000,190500
302.2636285629604,268600,62450.8416458853,150000,190500
302.2740192529022,268600,62450.8416458853,150000,190550
302.2740192529022,268600,62450.8416458853,150000,190550
302.284409942844,268600,62450.8416458853,150000,190600
302.284409942844,268600,62450.8416458853,150000,190600
302.2948006327858,268600,62450.8416458853,150000,190650
302.2948006327858,268600,62450.8416458853,150000,190650
302.3051913227276,268600,62450.8416458853,150000,190700
302.3051913227276,268600,62450.8416458853,150000,190700
302.3155820126694,268600,62450.8416458853,150000,190750
302.3155820126694,268600,62450.8416458853,150000,190750
302.3259727026112,268600,62450.8416458853,150000,190800
302.3259727026112,268600,62450.8416458853,150000,190800
302.336363392553,268600,62450.8416458853,150000,190850
302.336363392553,268600,62450.8416458853,150000,190850
302.3467540824948,268600,62450.8416458853,150000,190900
302.3467540824948,268600,62450.8416458853,150000,190900
302.3571447724366,268600,62450.8416458853,150000,190950
302.3571447724366,268600,62450.8416458853,150000,190950
302.3675354623784,268600,62450.8416458853,150000,191000
302.3675354623784,268600,62450.8416458853,150000,191000
302.3779261523202,268600,62450.8416458853,150000,191050
302.3779261523202,268600,62450.8416458853,150000,191050
302.388316842262,268600,62450.8416458853,150000,191100
302.388316842262,268600,62450.8416458853,150000,191100
302.3987075322038,268600,62450.8416458853,150000,191150
302.3987075322038,268600,62450.8416458853,150000,191150
302.4090982221456,268600,62450.8416458853,150000,191200
302.4090982221456,268600,62450.8416458853,150000,191200
302.4194889120874,268600,62450.8416458853,150000,191250
302.4194889120874,268600,62450.8416458853,150000,191250
302.4298796020292,268600,62450.8416458853,150000,191300
302.4298796020292,268600,62450.8416458853,150000,191300
302.440270291971,268600,62450.8416458853,150000,191350
302.440270291971,268600,62450.8416458853,150000,191350
302.4506609819128,268600,62450.8416458853,150000,191400
302.4506609819128,268600,62450.8416458853,150000,191400
302.4610516718546,268600,62450.8416458853,150000,191450
302.4610516718546,268600,62450.8416458853,150000,191450
302.4714423617964,268600,62450.8416458853,150000,191500
302.4714423617964,268600,62450.8416458853,150000,191500
302.4818330517382,268600,62450.8416458853,150000,191550
302.4818330517382,268600,62450.8416458853,150000,191550
302.49222374168,268600,62450.8416458853,150000,191600
302.49222374168,268600,62450.8416458853,150000,191600
302.5026144316218,268600,62450.8416458853,150000,191650
302.5026144316218,268600,62450.8416458853,150000,191650
302.5130051215636,268600,62450.8416458853,150000,191700
302.5130051215636,268600,62450.8416458853,150000,191700
302.5233958115054,268600,62450.8416458853,150000,191750
302.5233958115054,268600,62450.8416458853,150000,191750
302.5337865014472,268600,62450.8416458853,150000,191800
302.5337865014472,268600,62450.8416458853,150000,191800
302.544177191389,268600,62450.8416458853,150000,191850
302.544177191389,268600,62450.8416458853,150000,191850
302.5545678813308,268600,62450.8416458853,150000,191900
302.5545678813308,268600,62450.8416458853,150000,191900
302.5649585712726,268600,62450.8416458853,150000,191950
302.5649585712726,268600,62450.8416458853,150000,191950
302.5753492612144,268600,62450.8416458853,150000,192000
302.5753492612144,268600,62450.8416458853,150000,192000
302.5857399511562,268600,62450.8416458853,150000,192050
302.5857399511562,268600,62450.8416458853,150000,192050
302.596130641098,268600,62450.8416458853,150000,192100
302.596130641098,268600,62450.8416458853,150000,192100
302.6065213310398,268600,62450.8416458853,150000,192150
302.6065213310398,268600,62450.8416458853,150000,192150
302.6169120209816,268600,62450.8416458853,150000,192200
302.6169120209816,268600,62450.8416458853,150000,192200
302.6273027109234,268600,62450.8416458853,150000,192250
302.6273027109234,268600,62450.8416458853,150000,192250
302.6376934008652,268600,62450.8416458853,150000,192300
302.6376934008652,268600,62450.8416458853,150000,192300
302.648084090807,268600,62450.8416458853,150000,192350
302.648084090807,268600,62450.8416458853,150000,192350
302.6584747807488,268600,62450.8416458853,150000,192400
302.6584747807488,268600,62450.8416458853,150000,192400
302.6688654706906,268600,62450.8416458853,150000,192450
302.6688654706906,268600,62450.8416458853,150000,192450
302.6792561606324,268600,62450.8416458853,150000,192500
302.6792561606324,268600,62450.8416458853,150000,192500
302.6896468505742,268600,62450.8416458853,150000,192550
302.6896468505742,268600,62450.8416458853,150000,192550
302.700037540516,268600,62450.8416458853,150000,192600
302.700037540516,268600,62450.8416458853,150000,192600
302.7104282304578,268600,62450.8416458853,150000,192650
302.7104282304578,268600,62450.8416458853,150000,192650
302.7208189203996,268600,62450.8416458853,150000,192700
302.7208189203996,268600,62450.8416458853,150000,192700
302.7312096103414,268600,62450.8416458853,150000,192750
302.7312096103414,268600,62450.8416458853,150000,192750
302.7416003002832,268600,62450.8416458853,150000,192800
302.7416003002832,268600,62450.8416458853,150000,192800
302.751990990225,268600,62450.8416458853,150000,192850
302.751990990225,268600,62450.8416458853,150000,192850
302.7623816801668,268600,62450.8416458853,150000,192900
302.7623816801668,268600,62450.8416458853,150000,192900
302.7727723701086,268600,62450.8416458853,150000,192950
302.7727723701086,268600,62450.8416458853,150000,192950
302.7831630600504,268600,62450.8416458853,150000,193000
302.7831630600504,268600,62450.8416458853,150000,193000
302.7935537499922,268600,62450.8416458853,150000,193050
302.7935537499922,268600,62450.8416458853,150000,193050
302.803944439934,268600,62450.8416458853,150000,193100
302.803944439934,268600,62450.8416458853,150000,193100
302.8143351298758,268600,62450.8416458853,150000,193150
302.8143351298758,268600,62450.8416458853,150000,193150
302.8247258198176,268600,62450.8416458853,150000,193200
302.8247258198176,268600,62450.8416458853,150000,193200
302.8351165097594,268600,62450.8416458853,150000,193250
302.8351165097594,268600,62450.8416458853,150000,193250
302.8455071997012,268600,62450.8416458853,150000,193300
302.8455071997012,268600,62450.8416458853,150000,193300
302.855897889643,268600,62450.8416458853,150000,193350
302.855897889643,268600,62450.8416458853,150000,193350
302.8662885795848,268600,62450.8416458853,150000,193400
302.8662885795848,268600,62450.8416458853,150000,193400
302.8766792695266,268600,62450.8416458853,150000,193450
302.8766792695266,268600,62450.8416458853,150000,193450
302.8870699594684,268600,62450.8416458853,150000,193500
302.8870699594684,268600,62450.8416458853,150000,193500
302.8974606494102,268600,62450.8416458853,150000,193550
302.8974606494102,268600,62450.8416458853,150000,193550
302.907851339352,268600,62450.8416458853,150000,193600
302.907851339352,268600,62450.8416458853,150000,193600
302.9182420292938,268600,62450.8416458853,150000,193650
302.9182420292938,268600,62450.8416458853,150000,193650
302.9286327192356,268600,62450.8416458853,150000,193700
302.9286327192356,268600,62450.8416458853,150000,193700
302.9390234091774,268600,62450.8416458853,150000,193750
302.9390234091774,268600,62450.8416458853,150000,193750
302.9494140991192,268600,62450.8416458853,150000,193800
302.9494140991192,268600,62450.8416458853,150000,193800
302.959804789061,268600,62450.8416458853,150000,193850
302.959804789061,268600,62450.8416458853,150000,193850
302.9701954790028,268600,62450.8416458853,150000,193900
302.9701954790028,268600,62450.8416458853,150000,193900
302.9805861689446,268600,62450.8416458853,150000,193950
302.9805861689446,268600,62450.8416458853,150000,193950
302.9909768588864,268600,62450.8416458853,150000,194000
302.9909768588864,268600,62450.8416458853,150000,194000
303.0013675488282,268600,62450.8416458853,150000,194050
303.0013675488282,268600,62450.8416458853,150000,194050
303.01175823877,268600,62450.8416458853,150000,194100
303.01175823877,268600,62450.8416458853,150000,194100
303.02214892871183,268600,62450.8416458853,150000,194150
303.02214892871183,268600,62450.8416458853,150000,194150
303.03253961865363,268600,62450.8416458853,150000,194200
303.03253961865363,268600,62450.8416458853,150000,194200
303.04293030859543,268600,62450.8416458853,150000,194250
303.04293030859543,268600,62450.8416458853,150000,194250
303.05332099853723,268600,62450.8416458853,150000,194300
303.05332099853723,268600,62450.8416458853,150000,194300
303.06371168847903,268600,62450.8416458853,150000,194350
303.06371168847903,268600,62450.8416458853,150000,194350
303.07410237842083,268600,62450.8416458853,150000,194400
303.07410237842083,268600,62450.8416458853,150000,194400
303.08449306836263,268600,62450.8416458853,150000,194450
303.08449306836263,268600,62450.8416458853,150000,194450
303.09488375830443,268600,62450.8416458853,150000,194500
303.09488375830443,268600,62450.8416458853,150000,194500
303.10527444824623,268600,62450.8416458853,150000,194550
303.10527444824623,268600,62450.8416458853,150000,194550
303.11566513818804,268600,62450.8416458853,150000,194600
303.11566513818804,268600,62450.8416458853,150000,194600
303.12605582812984,268600,62450.8416458853,150000,194650
303.12605582812984,268600,62450.8416458853,150000,194650
303.13644651807164,268600,62450.8416458853,150000,194700
303.13644651807164,268600,62450.8416458853,150000,194700
303.14683720801344,268600,62450.8416458853,150000,194750
303.14683720801344,268600,62450.8416458853,150000,194750
303.15722789795524,268600,62450.8416458853,150000,194800
303.15722789795524,268600,62450.8416458853,150000,194800
303.16761858789704,268600,62450.8416458853,150000,194850
303.16761858789704,268600,62450.8416458853,150000,194850
303.17800927783884,268600,62450.8416458853,150000,194900
303.17800927783884,268600,62450.8416458853,150000,194900
303.18839996778064,268600,62450.8416458853,150000,194950
303.18839996778064,268600,62450.8416458853,150000,194950
303.19879065772244,268600,62450.8416458853,150000,195000
303.19879065772244,268600,62450.8416458853,150000,195000
303.20918134766424,268600,62450.8416458853,150000,195050
303.20918134766424,268600,62450.8416458853,150000,195050
303.21957203760604,268600,62450.8416458853,150000,195100
303.21957203760604,268600,62450.8416458853,150000,195100
303.22996272754784,268600,62450.8416458853,150000,195150
303.22996272754784,268600,62450.8416458853,150000,195150
303.24035341748964,268600,62450.8416458853,150000,195200
303.24035341748964,268600,62450.8416458853,150000,195200
303.25074410743144,268600,62450.8416458853,150000,195250
303.25074410743144,268600,62450.8416458853,150000,195250
303.26113479737324,268600,62450.8416458853,150000,195300
303.26113479737324,268600,62450.8416458853,150000,195300
303.27152548731505,268600,62450.8416458853,150000,195350
303.27152548731505,268600,62450.8416458853,150000,195350
303.28191617725685,268600,62450.8416458853,150000,195400
303.28191617725685,268600,62450.8416458853,150000,195400
303.29230686719865,268600,62450.8416458853,150000,195450
303.29230686719865,268600,62450.8416458853,150000,195450
303.30269755714045,268600,62450.8416458853,150000,195500
303.30269755714045,268600,62450.8416458853,150000,195500
303.31308824708225,268600,62450.8416458853,150000,195550
303.31308824708225,268600,62450.8416458853,150000,195550
303.32347893702405,268600,62450.8416458853,150000,195600
303.32347893702405,268600,62450.8416458853,150000,195600
303.33386962696585,268600,62450.8416458853,150000,195650
303.33386962696585,268600,62450.8416458853,150000,195650
303.34426031690765,268600,62450.8416458853,150000,195700
303.34426031690765,268600,62450.8416458853,150000,195700
303.35465100684945,268600,62450.8416458853,150000,195750
303.35465100684945,268600,62450.8416458853,150000,195750
303.36504169679125,268600,62450.8416458853,150000,195800
303.36504169679125,268600,62450.8416458853,150000,195800
303.37543238673305,268600,62450.8416458853,150000,195850
303.37543238673305,268600,62450.8416458853,150000,195850
303.38582307667485,268600,62450.8416458853,150000,195900
303.38582307667485,268600,62450.8416458853,150000,195900
303.39621376661665,268600,62450.8416458853,150000,195950
303.39621376661665,268600,62450.8416458853,150000,195950
303.40660445655845,268600,62450.8416458853,150000,196000
303.40660445655845,268600,62450.8416458853,150000,196000
303.41699514650026,268600,62450.8416458853,150000,196050
303.41699514650026,268600,62450.8416458853,150000,196050
303.42738583644206,268600,62450.8416458853,150000,196100
303.42738583644206,268600,62450.8416458853,150000,196100
303.43777652638386,268600,62450.8416458853,150000,196150
303.43777652638386,268600,62450.8416458853,150000,196150
303.44816721632566,268600,62450.8416458853,150000,196200
303.44816721632566,268600,62450.8416458853,150000,196200
303.45855790626746,268600,62450.8416458853,150000,196250
303.45855790626746,268600,62450.8416458853,150000,196250
303.46894859620926,268600,62450.8416458853,150000,196300
303.46894859620926,268600,62450.8416458853,150000,196300
303.47933928615106,268600,62450.8416458853,150000,196350
303.47933928615106,268600,62450.8416458853,150000,196350
303.48972997609286,268600,62450.8416458853,150000,196400
303.48972997609286,268600,62450.8416458853,150000,196400
303.50012066603466,268600,62450.8416458853,150000,196450
303.50012066603466,268600,62450.8416458853,150000,196450
303.51051135597646,268600,62450.8416458853,150000,196500
303.51051135597646,268600,62450.8416458853,150000,196500
303.52090204591826,268600,62450.8416458853,150000,196550
303.52090204591826,268600,62450.8416458853,150000,196550
303.53129273586006,268600,62450.8416458853,150000,196600
303.53129273586006,268600,62450.8416458853,150000,196600
303.54168342580186,268600,62450.8416458853,150000,196650
303.54168342580186,268600,62450.8416458853,150000,196650
303.55207411574366,268600,62450.8416458853,150000,196700
303.55207411574366,268600,62450.8416458853,150000,196700
303.56246480568547,268600,62450.8416458853,150000,196750
303.56246480568547,268600,62450.8416458853,150000,196750
303.57285549562727,268600,62450.8416458853,150000,196800
303.57285549562727,268600,62450.8416458853,150000,196800
303.58324618556907,268600,62450.8416458853,150000,196850
303.58324618556907,268600,62450.8416458853,150000,196850
303.59363687551087,268600,62450.8416458853,150000,196900
303.59363687551087,268600,62450.8416458853,150000,196900
303.60402756545267,268600,62450.8416458853,150000,196950
303.60402756545267,268600,62450.8416458853,150000,196950
303.61441825539447,268600,62450.8416458853,150000,197000
303.61441825539447,268600,62450.8416458853,150000,197000
303.62480894533627,268600,62450.8416458853,150000,197050
303.62480894533627,268600,62450.8416458853,150000,197050
303.63519963527807,268600,62450.8416458853,150000,197100
303.63519963527807,268600,62450.8416458853,150000,197100
303.64559032521987,268600,62450.8416458853,150000,197150
303.64559032521987,268600,62450.8416458853,150000,197150
303.6559810151617,268600,62450.8416458853,150000,197200
303.6559810151617,268600,62450.8416458853,150000,197200
303.6663717051035,268600,62450.8416458853,150000,197250
303.6663717051035,268600,62450.8416458853,150000,197250
303.6767623950453,268600,62450.8416458853,150000,197300
303.6767623950453,268600,62450.8416458853,150000,197300
303.6871530849871,268600,62450.8416458853,150000,197350
303.6871530849871,268600,62450.8416458853,150000,197350
303.6975437749289,268600,62450.8416458853,150000,197400
303.6975437749289,268600,62450.8416458853,150000,197400
303.7079344648707,268600,62450.8416458853,150000,197450
303.7079344648707,268600,62450.8416458853,150000,197450
303.7183251548125,268600,62450.8416458853,150000,197500
303.7183251548125,268600,62450.8416458853,150000,197500
303.7287158447543,268600,62450.8416458853,150000,197550
303.7287158447543,268600,62450.8416458853,150000,197550
303.7391065346961,268600,62450.8416458853,150000,197600
303.7391065346961,268600,62450.8416458853,150000,197600
303.7494972246379,268600,62450.8416458853,150000,197650
303.7494972246379,268600,62450.8416458853,150000,197650
303.7598879145797,268600,62450.8416458853,150000,197700
303.7598879145797,268600,62450.8416458853,150000,197700
303.7702786045215,268600,62450.8416458853,150000,197750
303.7702786045215,268600,62450.8416458853,150000,197750
303.7806692944633,268600,62450.8416458853,150000,197800
303.7806692944633,268600,62450.8416458853,150000,197800
303.7910599844051,268600,62450.8416458853,150000,197850
303.7910599844051,268600,62450.8416458853,150000,197850
303.8014506743469,268600,62450.8416458853,150000,197900
303.8014506743469,268600,62450.8416458853,150000,197900
303.8118413642887,268600,62450.8416458853,150000,197950
303.8118413642887,268600,62450.8416458853,150000,197950
303.8222320542305,268600,62450.8416458853,150000,198000
303.8222320542305,268600,62450.8416458853,150000,198000
303.8326227441723,268600,62450.8416458853,150000,198050
303.8326227441723,268600,62450.8416458853,150000,198050
303.8430134341141,268600,62450.8416458853,150000,198100
303.8430134341141,268600,62450.8416458853,150000,198100
303.8534041240559,268600,62450.8416458853,150000,198150
303.8534041240559,268600,62450.8416458853,150000,198150
303.8637948139977,268600,62450.8416458853,150000,198200
303.8637948139977,268600,62450.8416458853,150000,198200
303.8741855039395,268600,62450.8416458853,150000,198250
303.8741855039395,268600,62450.8416458853,150000,198250
303.8845761938813,268600,62450.8416458853,150000,198300
303.8845761938813,268600,62450.8416458853,150000,198300
303.8949668838231,268600,62450.8416458853,150000,198350
303.8949668838231,268600,62450.8416458853,150000,198350
303.9053575737649,268600,62450.8416458853,150000,198400
303.9053575737649,268600,62450.8416458853,150000,198400
303.9157482637067,268600,62450.8416458853,150000,198450
303.9157482637067,268600,62450.8416458853,150000,198450
303.9261389536485,268600,62450.8416458853,150000,198500
303.9261389536485,268600,62450.8416458853,150000,198500
303.9365296435903,268600,62450.8416458853,150000,198550
303.9365296435903,268600,62450.8416458853,150000,198550
303.9469203335321,268600,62450.8416458853,150000,198600
303.9469203335321,268600,62450.8416458853,150000,198600
303.9573110234739,268600,62450.8416458853,150000,198650
303.9573110234739,268600,62450.8416458853,150000,198650
303.9677017134157,268600,62450.8416458853,150000,198700
303.9677017134157,268600,62450.8416458853,150000,198700
303.9780924033575,268600,62450.8416458853,150000,198750
303.9780924033575,268600,62450.8416458853,150000,198750
303.9884830932993,268600,62450.8416458853,150000,198800
303.9884830932993,268600,62450.8416458853,150000,198800
303.9988737832411,268600,62450.8416458853,150000,198850
303.9988737832411,268600,62450.8416458853,150000,198850
304.0092644731829,268600,62450.8416458853,150000,198900
304.0092644731829,268600,62450.8416458853,150000,198900
304.0196551631247,268600,62450.8416458853,150000,198950
304.0196551631247,268600,62450.8416458853,150000,198950
304.0300458530665,268600,62450.8416458853,150000,199000
304.0300458530665,268600,62450.8416458853,150000,199000
304.0404365430083,268600,62450.8416458853,150000,199050
304.0404365430083,268600,62450.8416458853,150000,199050
304.0508272329501,268600,62450.8416458853,150000,199100
304.0508272329501,268600,62450.8416458853,150000,199100
304.0612179228919,268600,62450.8416458853,150000,199150
304.0612179228919,268600,62450.8416458853,150000,199150
304.0716086128337,268600,62450.8416458853,150000,199200
304.0716086128337,268600,62450.8416458853,150000,199200
304.0819993027755,268600,62450.8416458853,150000,199250
304.0819993027755,268600,62450.8416458853,150000,199250
304.0923899927173,268600,62450.8416458853,150000,199300
304.0923899927173,268600,62450.8416458853,150000,199300
304.1027806826591,268600,62450.8416458853,150000,199350
304.1027806826591,268600,62450.8416458853,150000,199350
304.1131713726009,268600,62450.8416458853,150000,199400
304.1131713726009,268600,62450.8416458853,150000,199400
304.1235620625427,268600,62450.8416458853,150000,199450
304.1235620625427,268600,62450.8416458853,150000,199450
304.1339527524845,268600,62450.8416458853,150000,199500
304.1339527524845,268600,62450.8416458853,150000,199500
304.1443434424263,268600,62450.8416458853,150000,199550
304.1443434424263,268600,62450.8416458853,150000,199550
304.1547341323681,268600,62450.8416458853,150000,199600
304.1547341323681,268600,62450.8416458853,150000,199600
304.1651248223099,268600,62450.8416458853,150000,199650
304.1651248223099,268600,62450.8416458853,150000,199650
304.1755155122517,268600,62450.8416458853,150000,199700
304.1755155122517,268600,62450.8416458853,150000,199700
304.1859062021935,268600,62450.8416458853,150000,199750
304.1859062021935,268600,62450.8416458853,150000,199750
304.1962968921353,268600,62450.8416458853,150000,199800
304.1962968921353,268600,62450.8416458853,150000,199800
304.2066875820771,268600,62450.8416458853,150000,199850
304.2066875820771,268600,62450.8416458853,150000,199850
304.2170782720189,268600,62450.8416458853,150000,199900
304.2170782720189,268600,62450.8416458853,150000,199900
304.2274689619607,268600,62450.8416458853,150000,199950
304.2274689619607,268600,62450.8416458853,150000,199950
304.2378596519025,268600,62450.8416458853,150000,200000
379.2378596519025,268600,27575.841645885303,150000,200000
379.2482503418443,268600,27625.841645885303,150050,200050
379.2482503418443,268600,27625.841645885303,150050,200050
379.2586410317861,268600,27675.841645885303,150100,200100
379.2586410317861,268600,27675.841645885303,150100,200100
379.2690317217279,268600,27725.841645885303,150150,200150
379.2690317217279,268600,27725.841645885303,150150,200150
379.2794224116697,268600,27775.841645885303,150200,200200
379.2794224116697,268600,27775.841645885303,150200,200200
379.2898131016115,268600,27825.841645885303,150250,200250
379.2898131016115,268600,27825.841645885303,150250,200250
379.3002037915533,268600,27875.841645885303,150300,200300
379.3002037915533,268600,27875.841645885303,150300,200300
379.3105944814951,268600,27925.841645885303,150350,200350
379.3105944814951,268600,27925.841645885303,150350,200350
379.3209851714369,268600,27975.841645885303,150400,200400
379.3209851714369,268600,27975.841645885303,150400,200400
379.3313758613787,268600,28025.841645885303,150450,200450
379.3313758613787,268600,28025.841645885303,150450,200450
379.3417665513205,268600,28075.841645885303,150500,200500
379.3417665513205,268600,28075.841645885303,150500,200500
379.3521572412623,268600,28125.841645885303,150550,200550
379.3521572412623,268600,28125.841645885303,150550,200550
379.3625479312041,268600,28175.841645885303,150600,200600
379.3625479312041,268600,28175.841645885303,150600,200600
379.3729386211459,268600,28225.841645885303,150650,200650
379.3729386211459,268600,28225.841645885303,150650,200650
379.3833293110877,268600,28275.841645885303,150700,200700
379.3833293110877,268600,28275.841645885303,150700,200700
379.3937200010295,268600,28325.841645885303,150750,200750
379.3937200010295,268600,28325.841645885303,150750,200750
379.4041106909713,268600,28375.841645885303,150800,200800
379.4041106909713,268600,28375.841645885303,150800,200800
379.4145013809131,268600,28425.841645885303,150850,200850
379.4145013809131,268600,28425.841645885303,150850,200850
379.4248920708549,268600,28475.841645885303,150900,200900
379.4248920708549,268600,28475.841645885303,150900,200900
379.4352827607967,268600,28525.841645885303,150950,200950
379.4352827607967,268600,28525.841645885303,150950,200950
379.4456734507385,268600,28575.841645885303,151000,201000
379.4456734507385,268600,28575.841645885303,151000,201000
379.4560641406803,268600,28625.841645885303,151050,201050
379.4560641406803,268600,28625.841645885303,151050,201050
379.4664548306221,268600,28675.841645885303,151100,201100
379.4664548306221,268600,28675.841645885303,151100,201100
379.4768455205639,268600,28725.841645885303,151150,201150
379.4768455205639,268600,28725.841645885303,151150,201150
379.4872362105057,268600,28775.841645885303,151200,201200
379.4872362105057,268600,28775.841645885303,151200,201200
379.49762690044753,268600,28825.841645885303,151250,201250
379.49762690044753,268600,28825.841645885303,151250,201250
379.50801759038933,268600,28875.841645885303,151300,201300
379.50801759038933,268600,28875.841645885303,151300,201300
379.51840828033113,268600,28925.841645885303,151350,201350
379.51840828033113,268600,28925.841645885303,151350,201350
379.52879897027293,268600,28975.841645885303,151400,201400
379.52879897027293,268600,28975.841645885303,151400,201400
379.53918966021473,268600,29025.841645885303,151450,201450
379.53918966021473,268600,29025.841645885303,151450,201450
379.54958035015653,268600,29075.841645885303,151500,201500
379.54958035015653,268600,29075.841645885303,151500,201500
379.55997104009833,268600,29125.841645885303,151550,201550
379.55997104009833,268600,29125.841645885303,151550,201550
379.57036173004013,268600,29175.841645885303,151600,201600
379.57036173004013,268600,29175.841645885303,151600,201600
379.58075241998193,268600,29225.841645885303,151650,201650
379.58075241998193,268600,29225.841645885303,151650,201650
379.59114310992373,268600,29275.841645885303,151700,201700
379.59114310992373,268600,29275.841645885303,151700,201700
379.60153379986554,268600,29325.841645885303,151750,201750
379.60153379986554,268600,29325.841645885303,151750,201750
379.61192448980734,268600,29375.841645885303,151800,201800
379.61192448980734,268600,29375.841645885303,151800,201800
379.62231517974914,268600,29425.841645885303,151850,201850
379.62231517974914,268600,29425.841645885303,151850,201850
379.63270586969094,268600,29475.841645885303,151900,201900
379.63270586969094,268600,29475.841645885303,151900,201900
379.64309655963274,268600,29525.841645885303,151950,201950
379.64309655963274,268600,29525.841645885303,151950,201950
379.65348724957454,268600,29575.841645885303,152000,202000
379.65348724957454,268600,29575.841645885303,152000,202000
379.66387793951634,268600,29625.841645885303,152050,202050
379.66387793951634,268600,29625.841645885303,152050,202050
379.67426862945814,268600,29675.841645885303,152100,202100
379.67426862945814,268600,29675.841645885303,152100,202100
379.68465931939994,268600,29725.841645885303,152150,202150
379.68465931939994,268600,29725.841645885303,152150,202150
379.69505000934174,268600,29775.841645885303,152200,202200
379.69505000934174,268600,29775.841645885303,152200,202200
379.70544069928354,268600,29825.841645885303,152250,202250
379.70544069928354,268600,29825.841645885303,152250,202250
379.71583138922534,268600,29875.841645885303,152300,202300
379.71583138922534,268600,29875.841645885303,152300,202300
379.72622207916714,268600,29925.841645885303,152350,202350
379.72622207916714,268600,29925.841645885303,152350,202350
379.73661276910894,268600,29975.841645885303,152400,202400
379.73661276910894,268600,29975.841645885303,152400,202400
379.74700345905075,268600,30025.841645885303,152450,202450
379.74700345905075,268600,30025.841645885303,152450,202450
379.75739414899255,268600,30075.841645885303,152500,202500
379.75739414899255,268600,30075.841645885303,152500,202500
379.76778483893435,268600,30125.841645885303,152550,202550
379.76778483893435,268600,30125.841645885303,152550,202550
379.77817552887615,268600,30175.841645885303,152600,202600
379.77817552887615,268600,30175.841645885303,152600,202600
379.78856621881795,268600,30225.841645885303,152650,202650
379.78856621881795,268600,30225.841645885303,152650,202650
379.79895690875975,268600,30275.841645885303,152700,202700
379.79895690875975,268600,30275.841645885303,152700,202700
379.80934759870155,268600,30325.841645885303,152750,202750
379.80934759870155,268600,30325.841645885303,152750,202750
379.81973828864335,268600,30375.841645885303,152800,202800
379.81973828864335,268600,30375.841645885303,152800,202800
379.83012897858515,268600,30425.841645885303,152850,202850
379.83012897858515,268600,30425.841645885303,152850,202850
379.84051966852695,268600,30475.841645885303,152900,202900
379.84051966852695,268600,30475.841645885303,152900,202900
379.85091035846875,268600,30525.841645885303,152950,202950
379.85091035846875,268600,30525.841645885303,152950,202950
379.86130104841055,268600,30575.841645885303,153000,203000
379.86130104841055,268600,30575.841645885303,153000,203000
379.87169173835235,268600,30625.841645885303,153050,203050
379.87169173835235,268600,30625.841645885303,153050,203050
379.88208242829415,268600,30675.841645885303,153100,203100
379.88208242829415,268600,30675.841645885303,153100,203100
379.89247311823596,268600,30725.841645885303,153150,203150
379.89247311823596,268600,30725.841645885303,153150,203150
379.90286380817776,268600,30775.841645885303,153200,203200
379.90286380817776,268600,30775.841645885303,153200,203200
379.91325449811956,268600,30825.841645885303,153250,203250
379.91325449811956,268600,30825.841645885303,153250,203250
379.92364518806136,268600,30875.841645885303,153300,203300
379.92364518806136,268600,30875.841645885303,153300,203300
379.93403587800316,268600,30925.841645885303,153350,203350
379.93403587800316,268600,30925.841645885303,153350,203350
379.94442656794496,268600,30975.841645885303,153400,203400
379.94442656794496,268600,30975.841645885303,153400,203400
379.95481725788676,268600,31025.841645885303,153450,203450
379.95481725788676,268600,31025.841645885303,153450,203450
379.96520794782856,268600,31075.841645885303,153500,203500
379.96520794782856,268600,31075.841645885303,153500,203500
379.97559863777036,268600,31125.841645885303,153550,203550
379.97559863777036,268600,31125.841645885303,153550,203550
379.98598932771216,268600,31175.841645885303,153600,203600
379.98598932771216,268600,31175.841645885303,153600,203600
379.99638001765396,268600,31225.841645885303,153650,203650
379.99638001765396,268600,31225.841645885303,153650,203650
380.00677070759576,268600,31275.841645885303,153700,203700
380.00677070759576,268600,31275.841645885303,153700,203700
380.01716139753756,268600,31321.00997506236,153750,203750
380.01716139753756,268600,31321.00997506236,153750,203750
380.02755208747936,268600,31371.00997506236,153800,203800
380.02755208747936,268600,31371.00997506236,153800,203800
380.03794277742116,268600,31421.00997506236,153850,203850
380.03794277742116,268600,31421.00997506236,153850,203850
380.04833346736297,268600,31471.00997506236,153900,203900
380.04833346736297,268600,31471.00997506236,153900,203900
380.05872415730477,268600,31521.00997506236,153950,203950
380.05872415730477,268600,31521.00997506236,153950,203950
380.06911484724657,268600,31571.00997506236,154000,204000
380.06911484724657,268600,31571.00997506236,154000,204000
380.07950553718837,268600,31621.00997506236,154050,204050
380.07950553718837,268600,31621.00997506236,154050,204050
380.08989622713017,268600,31671.00997506236,154100,204100
380.08989622713017,268600,31671.00997506236,154100,204100
380.10028691707197,268600,31721.00997506236,154150,204150
380.10028691707197,268600,31721.00997506236,154150,204150
380.11067760701377,268600,31771.00997506236,154200,204200
380.11067760701377,268600,31771.00997506236,154200,204200
380.12106829695557,268600,31821.00997506236,154250,204250
380.12106829695557,268600,31821.00997506236,154250,204250
380.13145898689737,268600,31871.00997506236,154300,204300
380.13145898689737,268600,31871.00997506236,154300,204300
380.1418496768392,268600,31921.00997506236,154350,204350
380.1418496768392,268600,31921.00997506236,154350,204350
380.152240366781,268600,31971.00997506236,154400,204400
380.152240366781,268600,31971.00997506236,154400,204400
380.1626310567228,268600,32021.00997506236,154450,204450
380.1626310567228,268600,32021.00997506236,154450,204450
380.1730217466646,268600,32071.00997506236,154500,204500
380.1730217466646,268600,32071.00997506236,154500,204500
380.1834124366064,268600,32121.00997506236,154550,204550
380.1834124366064,268600,32121.00997506236,154550,204550
380.1938031265482,268600,32171.00997506236,154600,204600
380.1938031265482,268600,32171.00997506236,154600,204600
380.20419381649,268600,32221.00997506236,154650,204650
380.20419381649,268600,32221.00997506236,154650,204650
380.2145845064318,268600,32271.00997506236,154700,204700
380.2145845064318,268600,32271.00997506236,154700,204700
380.2249751963736,268600,32321.00997506236,154750,204750
380.2249751963736,268600,32321.00997506236,154750,204750
380.2353658863154,268600,32371.00997506236,154800,204800
380.2353658863154,268600,32371.00997506236,154800,204800
380.2457565762572,268600,32421.00997506236,154850,204850
380.2457565762572,268600,32421.00997506236,154850,204850
380.256147266199,268600,32471.00997506236,154900,204900
380.256147266199,268600,32471.00997506236,154900,204900
380.2665379561408,268600,32521.00997506236,154950,204950
380.2665379561408,268600,32521.00997506236,154950,204950
380.2769286460826,268600,32571.00997506236,155000,205000
380.2769286460826,268600,32571.00997506236,155000,205000
380.2873193360244,268600,32621.00997506236,155050,205050
380.2873193360244,268600,32621.00997506236,155050,205050
380.2977100259662,268600,32671.00997506236,155100,205100
380.2977100259662,268600,32671.00997506236,155100,205100
380.308100715908,268600,32721.00997506236,155150,205150
380.308100715908,268600,32721.00997506236,155150,205150
380.3184914058498,268600,32771.00997506236,155200,205200
380.3184914058498,268600,32771.00997506236,155200,205200
380.3288820957916,268600,32821.00997506236,155250,205250
380.3288820957916,268600,32821.00997506236,155250,205250
380.3392727857334,268600,32871.00997506236,155300,205300
380.3392727857334,268600,32871.00997506236,155300,205300
380.3496634756752,268600,32921.00997506236,155350,205350
380.3496634756752,268600,32921.00997506236,155350,205350
380.360054165617,268600,32971.00997506236,155400,205400
380.360054165617,268600,32971.00997506236,155400,205400
380.3704448555588,268600,33021.00997506236,155450,205450
380.3704448555588,268600,33021.00997506236,155450,205450
380.3808355455006,268600,33071.00997506236,155500,205500
380.3808355455006,268600,33071.00997506236,155500,205500
380.3912262354424,268600,33121.00997506236,155550,205550
380.3912262354424,268600,33121.00997506236,155550,205550
380.4016169253842,268600,33171.00997506236,155600,205600
380.4016169253842,268600,33171.00997506236,155600,205600
380.412007615326,268600,33221.00997506236,155650,205650
380.412007615326,268600,33221.00997506236,155650,205650
380.4223983052678,268600,33271.00997506236,155700,205700
380.4223983052678,268600,33271.00997506236,155700,205700
380.4327889952096,268600,33321.00997506236,155750,205750
380.4327889952096,268600,33321.00997506236,155750,205750
380.4431796851514,268600,33371.00997506236,155800,205800
380.4431796851514,268600,33371.00997506236,155800,205800
380.4535703750932,268600,33421.00997506236,155850,205850
380.4535703750932,268600,33421.00997506236,155850,205850
380.463961065035,268600,33471.00997506236,155900,205900
380.463961065035,268600,33471.00997506236,155900,205900
380.4743517549768,268600,33521.00997506236,155950,205950
380.4743517549768,268600,33521.00997506236,155950,205950
380.4847424449186,268600,33571.00997506236,156000,206000
380.4847424449186,268600,33571.00997506236,156000,206000
380.4951331348604,268600,33621.00997506236,156050,206050
380.4951331348604,268600,33621.00997506236,156050,206050
380.5055238248022,268600,33671.00997506236,156100,206100
380.5055238248022,268600,33671.00997506236,156100,206100
380.515914514744,268600,33721.00997506236,156150,206150
380.515914514744,268600,33721.00997506236,156150,206150
380.5263052046858,268600,33771.00997506236,156200,206200
380.5263052046858,268600,33771.00997506236,156200,206200
380.5366958946276,268600,33821.00997506236,156250,206250
380.5366958946276,268600,33821.00997506236,156250,206250
380.5470865845694,268600,33871.00997506236,156300,206300
380.5470865845694,268600,33871.00997506236,156300,206300
380.5574772745112,268600,33921.00997506236,156350,206350
380.5574772745112,268600,33921.00997506236,156350,206350
380.567867964453,268600,33971.00997506236,156400,206400
380.567867964453,268600,33971.00997506236,156400,206400
380.5782586543948,268600,34021.00997506236,156450,206450
380.5782586543948,268600,34021.00997506236,156450,206450
380.5886493443366,268600,34071.00997506236,156500,206500
380.5886493443366,268600,34071.00997506236,156500,206500
380.5990400342784,268600,34121.00997506236,156550,206550
380.5990400342784,268600,34121.00997506236,156550,206550
380.6094307242202,268600,34171.00997506236,156600,206600
380.6094307242202,268600,34171.00997506236,156600,206600
380.619821414162,268600,34221.00997506236,156650,206650
380.619821414162,268600,34221.00997506236,156650,206650
380.6302121041038,268600,34271.00997506236,156700,206700
380.6302121041038,268600,34271.00997506236,156700,206700
380.6406027940456,268600,34321.00997506236,156750,206750
380.6406027940456,268600,34321.00997506236,156750,206750
380.6509934839874,268600,34371.00997506236,156800,206800
380.6509934839874,268600,34371.00997506236,156800,206800
380.6613841739292,268600,34421.00997506236,156850,206850
380.6613841739292,268600,34421.00997506236,156850,206850
380.671774863871,268600,34471.00997506236,156900,206900
380.671774863871,268600,34471.00997506236,156900,206900
380.6821655538128,268600,34521.00997506236,156950,206950
380.6821655538128,268600,34521.00997506236,156950,206950
380.6925562437546,268600,34571.00997506236,157000,207000
380.6925562437546,268600,34571.00997506236,157000,207000
380.7029469336964,268600,34621.00997506236,157050,207050
380.7029469336964,268600,34621.00997506236,157050,207050
380.7133376236382,268600,34671.00997506236,157100,207100
380.7133376236382,268600,34671.00997506236,157100,207100
380.72372831358,268600,34721.00997506236,157150,207150
380.72372831358,268600,34721.00997506236,157150,207150
380.7341190035218,268600,34771.00997506236,157200,207200
380.7341190035218,268600,34771.00997506236,157200,207200
380.7445096934636,268600,34821.00997506236,157250,207250
380.7445096934636,268600,34821.00997506236,157250,207250
380.7549003834054,268600,34871.00997506236,157300,207300
380.7549003834054,268600,34871.00997506236,157300,207300
380.7652910733472,268600,34921.00997506236,157350,207350
380.7652910733472,268600,34921.00997506236,157350,207350
380.775681763289,268600,34971.00997506236,157400,207400
380.775681763289,268600,34971.00997506236,157400,207400
380.7860724532308,268600,35021.00997506236,157450,207450
380.7860724532308,268600,35021.00997506236,157450,207450
380.7964631431726,268600,35071.00997506236,157500,207500
380.7964631431726,268600,35071.00997506236,157500,207500
380.8068538331144,268600,35121.00997506236,157550,207550
380.8068538331144,268600,35121.00997506236,157550,207550
380.8172445230562,268600,35171.00997506236,157600,207600
380.8172445230562,268600,35171.00997506236,157600,207600
380.827635212998,268600,35221.00997506236,157650,207650
380.827635212998,268600,35221.00997506236,157650,207650
380.8380259029398,268600,35271.00997506236,157700,207700
380.8380259029398,268600,35271.00997506236,157700,207700
380.8484165928816,268600,35321.00997506236,157750,207750
380.8484165928816,268600,35321.00997506236,157750,207750
380.8588072828234,268600,35371.00997506236,157800,207800
380.8588072828234,268600,35371.00997506236,157800,207800
380.8691979727652,268600,35421.00997506236,157850,207850
380.8691979727652,268600,35421.00997506236,157850,207850
380.879588662707,268600,35471.00997506236,157900,207900
380.879588662707,268600,35471.00997506236,157900,207900
380.8899793526488,268600,35521.00997506236,157950,207950
380.8899793526488,268600,35521.00997506236,157950,207950
380.9003700425906,268600,35571.00997506236,158000,208000
380.9003700425906,268600,35571.00997506236,158000,208000
380.9107607325324,268600,35621.00997506236,158050,208050
380.9107607325324,268600,35621.00997506236,158050,208050
380.9211514224742,268600,35671.00997506236,158100,208100
380.9211514224742,268600,35671.00997506236,158100,208100
380.931542112416,268600,35721.00997506236,158150,208150
380.931542112416,268600,35721.00997506236,158150,208150
380.9419328023578,268600,35771.00997506236,158200,208200
380.9419328023578,268600,35771.00997506236,158200,208200
380.9523234922996,268600,35821.00997506236,158250,208250
380.9523234922996,268600,35821.00997506236,158250,208250
380.9627141822414,268600,35871.00997506236,158300,208300
380.9627141822414,268600,35871.00997506236,158300,208300
380.9731048721832,268600,35921.00997506236,158350,208350
380.9731048721832,268600,35921.00997506236,158350,208350
380.98349556212503,268600,35971.00997506236,158400,208400
380.98349556212503,268600,35971.00997506236,158400,208400
380.99388625206683,268600,36021.00997506236,158450,208450
380.99388625206683,268600,36021.00997506236,158450,208450
381.00427694200863,268600,36071.00997506236,158500,208500
381.00427694200863,268600,36071.00997506236,158500,208500
381.01466763195043,268600,36121.00997506236,158550,208550
381.01466763195043,268600,36121.00997506236,158550,208550
381.02505832189223,268600,36171.00997506236,158600,208600
381.02505832189223,268600,36171.00997506236,158600,208600
381.03544901183403,268600,36221.00997506236,158650,208650
381.03544901183403,268600,36221.00997506236,158650,208650
381.04583970177583,268600,36271.00997506236,158700,208700
381.04583970177583,268600,36271.00997506236,158700,208700
381.05623039171763,268600,36321.00997506236,158750,208750
381.05623039171763,268600,36321.00997506236,158750,208750
381.06662108165943,268600,36371.00997506236,158800,208800
381.06662108165943,268600,36371.00997506236,158800,208800
381.07701177160124,268600,36421.00997506236,158850,208850
381.07701177160124,268600,36421.00997506236,158850,208850
381.08740246154304,268600,36471.00997506236,158900,208900
381.08740246154304,268600,36471.00997506236,158900,208900
381.09779315148484,268600,36521.00997506236,158950,208950
381.09779315148484,268600,36521.00997506236,158950,208950
381.10818384142664,268600,36571.00997506236,159000,209000
381.10818384142664,268600,36571.00997506236,159000,209000
381.11857453136844,268600,36621.00997506236,159050,209050
381.11857453136844,268600,36621.00997506236,159050,209050
381.12896522131024,268600,36671.00997506236,159100,209100
381.12896522131024,268600,36671.00997506236,159100,209100
381.13935591125204,268600,36721.00997506236,159150,209150
381.13935591125204,268600,36721.00997506236,159150,209150
381.14974660119384,268600,36771.00997506236,159200,209200
381.14974660119384,268600,36771.00997506236,159200,209200
381.16013729113564,268600,36821.00997506236,159250,209250
381.16013729113564,268600,36821.00997506236,159250,209250
381.17052798107744,268600,36871.00997506236,159300,209300
381.17052798107744,268600,36871.00997506236,159300,209300
381.18091867101924,268600,36921.00997506236,159350,209350
381.18091867101924,268600,36921.00997506236,159350,209350
381.19130936096104,268600,36971.00997506236,159400,209400
381.19130936096104,268600,36971.00997506236,159400,209400
381.20170005090284,268600,37021.00997506236,159450,209450
381.20170005090284,268600,37021.00997506236,159450,209450
381.21209074084464,268600,37071.00997506236,159500,209500
381.21209074084464,268600,37071.00997506236,159500,209500
381.22248143078644,268600,37121.00997506236,159550,209550
381.22248143078644,268600,37121.00997506236,159550,209550
381.23287212072825,268600,37171.00997506236,159600,209600
381.23287212072825,268600,37171.00997506236,159600,209600
381.24326281067005,268600,37221.00997506236,159650,209650
381.24326281067005,268600,37221.00997506236,159650,209650
381.25365350061185,268600,37271.00997506236,159700,209700
381.25365350061185,268600,37271.00997506236,159700,209700
381.26404419055365,268600,37321.00997506236,159750,209750
381.26404419055365,268600,37321.00997506236,159750,209750
381.27443488049545,268600,37371.00997506236,159800,209800
381.27443488049545,268600,37371.00997506236,159800,209800
381.28482557043725,268600,37421.00997506236,159850,209850
381.28482557043725,268600,37421.00997506236,159850,209850
381.29521626037905,268600,37471.00997506236,159900,209900
381.29521626037905,268600,37471.00997506236,159900,209900
381.30560695032085,268600,37521.00997506236,159950,209950
381.30560695032085,268600,37521.00997506236,159950,209950
381.31599764026265,268600,37571.00997506236,160000,210000
381.31599764026265,268600,37571.00997506236,160000,210000
381.32638833020445,268600,37621.00997506236,160050,210050
381.32638833020445,268600,37621.00997506236,160050,210050
381.33677902014625,268600,37671.00997506236,160100,210100
381.33677902014625,268600,37671.00997506236,160100,210100
381.34716971008805,268600,37721.00997506236,160150,210150
381.34716971008805,268600,37721.00997506236,160150,210150
381.35756040002985,268600,37771.00997506236,160200,210200
381.35756040002985,268600,37771.00997506236,160200,210200
381.36795108997165,268600,37821.00997506236,160250,210250
381.36795108997165,268600,37821.00997506236,160250,210250
381.37834177991346,268600,37871.00997506236,160300,210300
381.37834177991346,268600,37871.00997506236,160300,210300
381.38873246985526,268600,37921.00997506236,160350,210350
381.38873246985526,268600,37921.00997506236,160350,210350
381.39912315979706,268600,37971.00997506236,160400,210400
381.39912315979706,268600,37971.00997506236,160400,210400
381.40951384973886,268600,38021.00997506236,160450,210450
381.40951384973886,268600,38021.00997506236,160450,210450
381.41990453968066,268600,38071.00997506236,160500,210500
381.41990453968066,268600,38071.00997506236,160500,210500
381.43029522962246,268600,38121.00997506236,160550,210550
381.43029522962246,268600,38121.00997506236,160550,210550
381.44068591956426,268600,38171.00997506236,160600,210600
381.44068591956426,268600,38171.00997506236,160600,210600
381.45107660950606,268600,38221.00997506236,160650,210650
381.45107660950606,268600,38221.00997506236,160650,210650
381.46146729944786,268600,38271.00997506236,160700,210700
381.46146729944786,268600,38271.00997506236,160700,210700
381.47185798938966,268600,38321.00997506236,160750,210750
381.47185798938966,268600,38321.00997506236,160750,210750
381.48224867933146,268600,38371.00997506236,160800,210800
381.48224867933146,268600,38371.00997506236,160800,210800
381.49263936927326,268600,38421.00997506236,160850,210850
381.49263936927326,268600,38421.00997506236,160850,210850
381.50303005921506,268600,38471.00997506236,160900,210900
381.50303005921506,268600,38471.00997506236,160900,210900
381.51342074915686,268600,38521.00997506236,160950,210950
381.51342074915686,268600,38521.00997506236,160950,210950
381.52381143909867,268600,38571.00997506236,161000,211000
381.52381143909867,268600,38571.00997506236,161000,211000
381.53420212904047,268600,38621.00997506236,161050,211050
381.53420212904047,268600,38621.00997506236,161050,211050
381.54459281898227,268600,38671.00997506236,161100,211100
381.54459281898227,268600,38671.00997506236,161100,211100
381.55498350892407,268600,38721.00997506236,161150,211150
381.55498350892407,268600,38721.00997506236,161150,211150
381.56537419886587,268600,38771.00997506236,161200,211200
381.56537419886587,268600,38771.00997506236,161200,211200
381.57576488880767,268600,38821.00997506236,161250,211250
381.57576488880767,268600,38821.00997506236,161250,211250
381.58615557874947,268600,38871.00997506236,161300,211300
381.58615557874947,268600,38871.00997506236,161300,211300
381.59654626869127,268600,38921.00997506236,161350,211350
381.59654626869127,268600,38921.00997506236,161350,211350
381.60693695863307,268600,38971.00997506236,161400,211400
381.60693695863307,268600,38971.00997506236,161400,211400
381.61732764857487,268600,39021.00997506236,161450,211450
381.61732764857487,268600,39021.00997506236,161450,211450
381.6277183385167,268600,39071.00997506236,161500,211500
381.6277183385167,268600,39071.00997506236,161500,211500
381.6381090284585,268600,39121.00997506236,161550,211550
381.6381090284585,268600,39121.00997506236,161550,211550
381.6484997184003,268600,39171.00997506236,161600,211600
381.6484997184003,268600,39171.00997506236,161600,211600
381.6588904083421,268600,39221.00997506236,161650,211650
381.6588904083421,268600,39221.00997506236,161650,211650
381.6692810982839,268600,39271.00997506236,161700,211700
381.6692810982839,268600,39271.00997506236,161700,211700
381.6796717882257,268600,39321.00997506236,161750,211750
381.6796717882257,268600,39321.00997506236,161750,211750
381.6900624781675,268600,39371.00997506236,161800,211800
381.6900624781675,268600,39371.00997506236,161800,211800
381.7004531681093,268600,39421.00997506236,161850,211850
381.7004531681093,268600,39421.00997506236,161850,211850
381.7108438580511,268600,39471.00997506236,161900,211900
381.7108438580511,268600,39471.00997506236,161900,211900
381.7212345479929,268600,39521.00997506236,161950,211950
381.7212345479929,268600,39521.00997506236,161950,211950
381.7316252379347,268600,39571.00997506236,162000,212000
381.7316252379347,268600,39571.00997506236,162000,212000
381.7420159278765,268600,39621.00997506236,162050,212050
381.7420159278765,268600,39621.00997506236,162050,212050
381.7524066178183,268600,39671.00997506236,162100,212100
381.7524066178183,268600,39671.00997506236,162100,212100
381.7627973077601,268600,39721.00997506236,162150,212150
381.7627973077601,268600,39721.00997506236,162150,212150
381.7731879977019,268600,39771.00997506236,162200,212200
381.7731879977019,268600,39771.00997506236,162200,212200
381.7835786876437,268600,39821.00997506236,162250,212250
381.7835786876437,268600,39821.00997506236,162250,212250
381.7939693775855,268600,39871.00997506236,162300,212300
381.7939693775855,268600,39871.00997506236,162300,212300
381.8043600675273,268600,39921.00997506236,162350,212350
381.8043600675273,268600,39921.00997506236,162350,212350
381.8147507574691,268600,39971.00997506236,162400,212400
381.8147507574691,268600,39971.00997506236,162400,212400
381.8251414474109,268600,40021.00997506236,162450,212450
381.8251414474109,268600,40021.00997506236,162450,212450
381.8355321373527,268600,40071.00997506236,162500,212500
381.8355321373527,268600,40071.00997506236,162500,212500
381.8459228272945,268600,40121.00997506236,162550,212550
381.8459228272945,268600,40121.00997506236,162550,212550
381.8563135172363,268600,40171.00997506236,162600,212600
381.8563135172363,268600,40171.00997506236,162600,212600
381.8667042071781,268600,40221.00997506236,162650,212650
381.8667042071781,268600,40221.00997506236,162650,212650
381.8770948971199,268600,40271.00997506236,162700,212700
381.8770948971199,268600,40271.00997506236,162700,212700
381.8874855870617,268600,40321.00997506236,162750,212750
381.8874855870617,268600,40321.00997506236,162750,212750
381.8978762770035,268600,40371.00997506236,162800,212800
381.8978762770035,268600,40371.00997506236,162800,212800
381.9082669669453,268600,40421.00997506236,162850,212850
381.9082669669453,268600,40421.00997506236,162850,212850
381.9186576568871,268600,40471.00997506236,162900,212900
381.9186576568871,268600,40471.00997506236,162900,212900
381.9290483468289,268600,40521.00997506236,162950,212950
381.9290483468289,268600,40521.00997506236,162950,212950
381.9394390367707,268600,40571.00997506236,163000,213000
381.9394390367707,268600,40571.00997506236,163000,213000
381.9498297267125,268600,40621.00997506236,163050,213050
381.9498297267125,268600,40621.00997506236,163050,213050
381.9602204166543,268600,40671.00997506236,163100,213100
381.9602204166543,268600,40671.00997506236,163100,213100
381.9706111065961,268600,40721.00997506236,163150,213150
381.9706111065961,268600,40721.00997506236,163150,213150
381.9810017965379,268600,40771.00997506236,163200,213200
381.9810017965379,268600,40771.00997506236,163200,213200
381.9913924864797,268600,40821.00997506236,163250,213250
381.9913924864797,268600,40821.00997506236,163250,213250
382.0017831764215,268600,40871.00997506236,163300,213300
382.0017831764215,268600,40871.00997506236,163300,213300
382.0121738663633,268600,40921.00997506236,163350,213350
382.0121738663633,268600,40921.00997506236,163350,213350
382.0225645563051,268600,40971.00997506236,163400,213400
382.0225645563051,268600,40971.00997506236,163400,213400
382.0329552462469,268600,41021.00997506236,163450,213450
382.0329552462469,268600,41021.00997506236,163450,213450
382.0433459361887,268600,41071.00997506236,163500,213500
382.0433459361887,268600,41071.00997506236,163500,213500
382.0537366261305,268600,41121.00997506236,163550,213550
382.0537366261305,268600,41121.00997506236,163550,213550
382.0641273160723,268600,41171.00997506236,163600,213600
382.0641273160723,268600,41171.00997506236,163600,213600
382.0745180060141,268600,41221.00997506236,163650,213650
382.0745180060141,268600,41221.00997506236,163650,213650
382.0849086959559,268600,41271.00997506236,163700,213700
382.0849086959559,268600,41271.00997506236,163700,213700
382.0952993858977,268600,41321.00997506236,163750,213750
382.0952993858977,268600,41321.00997506236,163750,213750
382.1056900758395,268600,41371.00997506236,163800,213800
382.1056900758395,268600,41371.00997506236,163800,213800
382.1160807657813,268600,41421.00997506236,163850,213850
382.1160807657813,268600,41421.00997506236,163850,213850
382.1264714557231,268600,41471.00997506236,163900,213900
382.1264714557231,268600,41471.00997506236,163900,213900
382.1368621456649,268600,41521.00997506236,163950,213950
382.1368621456649,268600,41521.00997506236,163950,213950
382.1472528356067,268600,41571.00997506236,164000,214000
382.1472528356067,268600,41571.00997506236,164000,214000
382.1576435255485,268600,41621.00997506236,164050,214050
382.1576435255485,268600,41621.00997506236,164050,214050
382.1680342154903,268600,41671.00997506236,164100,214100
382.1680342154903,268600,41671.00997506236,164100,214100
382.1784249054321,268600,41721.00997506236,164150,214150
382.1784249054321,268600,41721.00997506236,164150,214150
382.1888155953739,268600,41771.00997506236,164200,214200
382.1888155953739,268600,41771.00997506236,164200,214200
382.1992062853157,268600,41821.00997506236,164250,214250
382.1992062853157,268600,41821.00997506236,164250,214250
382.2095969752575,268600,41871.00997506236,164300,214300
382.2095969752575,268600,41871.00997506236,164300,214300
382.2199876651993,268600,41921.00997506236,164350,214350
382.2199876651993,268600,41921.00997506236,164350,214350
382.2303783551411,268600,41971.00997506236,164400,214400
382.2303783551411,268600,41971.00997506236,164400,214400
382.2407690450829,268600,42021.00997506236,164450,214450
382.2407690450829,268600,42021.00997506236,164450,214450
382.2511597350247,268600,42071.00997506236,164500,214500
382.2511597350247,268600,42071.00997506236,164500,214500
382.2615504249665,268600,42121.00997506236,164550,214550
382.2615504249665,268600,42121.00997506236,164550,214550
382.2719411149083,268600,42171.00997506236,164600,214600
382.2719411149083,268600,42171.00997506236,164600,214600
382.2823318048501,268600,42221.00997506236,164650,214650
382.2823318048501,268600,42221.00997506236,164650,214650
382.2927224947919,268600,42271.00997506236,164700,214700
382.2927224947919,268600,42271.00997506236,164700,214700
382.3031131847337,268600,42321.00997506236,164750,214750
382.3031131847337,268600,42321.00997506236,164750,214750
382.3135038746755,268600,42371.00997506236,164800,214800
382.3135038746755,268600,42371.00997506236,164800,214800
382.3238945646173,268600,42421.00997506236,164850,214850
382.3238945646173,268600,42421.00997506236,164850,214850
382.3342852545591,268600,42471.00997506236,164900,214900
382.3342852545591,268600,42471.00997506236,164900,214900
382.3446759445009,268600,42521.00997506236,164950,214950
382.3446759445009,268600,42521.00997506236,164950,214950
382.3550666344427,268600,42571.00997506236,165000,215000
382.3550666344427,268600,42571.00997506236,165000,215000
382.3654573243845,268600,42621.00997506236,165050,215050
382.3654573243845,268600,42621.00997506236,165050,215050
382.3758480143263,268600,42671.00997506236,165100,215100
382.3758480143263,268600,42671.00997506236,165100,215100
382.3862387042681,268600,42721.00997506236,165150,215150
382.3862387042681,268600,42721.00997506236,165150,215150
382.3966293942099,268600,42771.00997506236,165200,215200
382.3966293942099,268600,42771.00997506236,165200,215200
382.4070200841517,268600,42821.00997506236,165250,215250
382.4070200841517,268600,42821.00997506236,165250,215250
382.4174107740935,268600,42871.00997506236,165300,215300
382.4174107740935,268600,42871.00997506236,165300,215300
382.4278014640353,268600,42921.00997506236,165350,215350
382.4278014640353,268600,42921.00997506236,165350,215350
382.4381921539771,268600,42971.00997506236,165400,215400
382.4381921539771,268600,42971.00997506236,165400,215400
382.4485828439189,268600,43021.00997506236,165450,215450
382.4485828439189,268600,43021.00997506236,165450,215450
382.4589735338607,268600,43071.00997506236,165500,215500
382.4589735338607,268600,43071.00997506236,165500,215500
382.46936422380253,268600,43121.00997506236,165550,215550
382.46936422380253,268600,43121.00997506236,165550,215550
382.47975491374433,268600,43171.00997506236,165600,215600
382.47975491374433,268600,43171.00997506236,165600,215600
382.49014560368613,268600,43221.00997506236,165650,215650
382.49014560368613,268600,43221.00997506236,165650,215650
382.50053629362793,268600,43271.00997506236,165700,215700
382.50053629362793,268600,43271.00997506236,165700,215700
382.51092698356973,268600,43321.00997506236,165750,215750
382.51092698356973,268600,43321.00997506236,165750,215750
382.52131767351153,268600,43371.00997506236,165800,215800
382.52131767351153,268600,43371.00997506236,165800,215800
382.53170836345333,268600,43421.00997506236,165850,215850
382.53170836345333,268600,43421.00997506236,165850,215850
382.54209905339513,268600,43471.00997506236,165900,215900
382.54209905339513,268600,43471.00997506236,165900,215900
382.55248974333693,268600,43521.00997506236,165950,215950
382.55248974333693,268600,43521.00997506236,165950,215950
382.56288043327874,268600,43571.00997506236,166000,216000
382.56288043327874,268600,43571.00997506236,166000,216000
382.57327112322054,268600,43621.00997506236,166050,216050
382.57327112322054,268600,43621.00997506236,166050,216050
382.58366181316234,268600,43671.00997506236,166100,216100
382.58366181316234,268600,43671.00997506236,166100,216100
382.59405250310414,268600,43721.00997506236,166150,216150
382.59405250310414,268600,43721.00997506236,166150,216150
382.60444319304594,268600,43771.00997506236,166200,216200
382.60444319304594,268600,43771.00997506236,166200,216200
382.61483388298774,268600,43821.00997506236,166250,216250
382.61483388298774,268600,43821.00997506236,166250,216250
382.62522457292954,268600,43871.00997506236,166300,216300
382.62522457292954,268600,43871.00997506236,166300,216300
382.63561526287134,268600,43921.00997506236,166350,216350
382.63561526287134,268600,43921.00997506236,166350,216350
382.64600595281314,268600,43971.00997506236,166400,216400
382.64600595281314,268600,43971.00997506236,166400,216400
382.65639664275494,268600,44021.00997506236,166450,216450
382.65639664275494,268600,44021.00997506236,166450,216450
382.66678733269674,268600,44071.00997506236,166500,216500
382.66678733269674,268600,44071.00997506236,166500,216500
382.67717802263854,268600,44121.00997506236,166550,216550
382.67717802263854,268600,44121.00997506236,166550,216550
382.68756871258034,268600,44171.00997506236,166600,216600
382.68756871258034,268600,44171.00997506236,166600,216600
382.69795940252214,268600,44221.00997506236,166650,216650
382.69795940252214,268600,44221.00997506236,166650,216650
382.70835009246395,268600,44271.00997506236,166700,216700
382.70835009246395,268600,44271.00997506236,166700,216700
382.71874078240575,268600,44321.00997506236,166750,216750
382.71874078240575,268600,44321.00997506236,166750,216750
382.72913147234755,268600,44371.00997506236,166800,216800
382.72913147234755,268600,44371.00997506236,166800,216800
382.73952216228935,268600,44421.00997506236,166850,216850
382.73952216228935,268600,44421.00997506236,166850,216850
382.74991285223115,268600,44471.00997506236,166900,216900
382.74991285223115,268600,44471.00997506236,166900,216900
382.76030354217295,268600,44521.00997506236,166950,216950
382.76030354217295,268600,44521.00997506236,166950,216950
382.77069423211475,268600,44571.00997506236,167000,217000
382.77069423211475,268600,44571.00997506236,167000,217000
382.78108492205655,268600,44621.00997506236,167050,217050
382.78108492205655,268600,44621.00997506236,167050,217050
382.79147561199835,268600,44671.00997506236,167100,217100
382.79147561199835,268600,44671.00997506236,167100,217100
382.80186630194015,268600,44721.00997506236,167150,217150
382.80186630194015,268600,44721.00997506236,167150,217150
382.81225699188195,268600,44771.00997506236,167200,217200
382.81225699188195,268600,44771.00997506236,167200,217200
382.82264768182375,268600,44821.00997506236,167250,217250
382.82264768182375,268600,44821.00997506236,167250,217250
382.83303837176555,268600,44871.00997506236,167300,217300
382.83303837176555,268600,44871.00997506236,167300,217300
382.84342906170735,268600,44921.00997506236,167350,217350
382.84342906170735,268600,44921.00997506236,167350,217350
382.85381975164916,268600,44971.00997506236,167400,217400
382.85381975164916,268600,44971.00997506236,167400,217400
382.86421044159096,268600,45021.00997506236,167450,217450
382.86421044159096,268600,45021.00997506236,167450,217450
382.87460113153276,268600,45071.00997506236,167500,217500
382.87460113153276,268600,45071.00997506236,167500,217500
382.88499182147456,268600,45121.00997506236,167550,217550
382.88499182147456,268600,45121.00997506236,167550,217550
382.89538251141636,268600,45171.00997506236,167600,217600
382.89538251141636,268600,45171.00997506236,167600,217600
382.90577320135816,268600,45221.00997506236,167650,217650
382.90577320135816,268600,45221.00997506236,167650,217650
382.91616389129996,268600,45271.00997506236,167700,217700
382.91616389129996,268600,45271.00997506236,167700,217700
382.92655458124176,268600,45321.00997506236,167750,217750
382.92655458124176,268600,45321.00997506236,167750,217750
382.93694527118356,268600,45371.00997506236,167800,217800
382.93694527118356,268600,45371.00997506236,167800,217800
382.94733596112536,268600,45421.00997506236,167850,217850
382.94733596112536,268600,45421.00997506236,167850,217850
382.95772665106716,268600,45471.00997506236,167900,217900
382.95772665106716,268600,45471.00997506236,167900,217900
382.96811734100896,268600,45521.00997506236,167950,217950
382.96811734100896,268600,45521.00997506236,167950,217950
382.97850803095076,268600,45571.00997506236,168000,218000
382.97850803095076,268600,45571.00997506236,168000,218000
382.98889872089256,268600,45621.00997506236,168050,218050
382.98889872089256,268600,45621.00997506236,168050,218050
382.99928941083436,268600,45671.00997506236,168100,218100
382.99928941083436,268600,45671.00997506236,168100,218100
383.00968010077617,268600,45721.00997506236,168150,218150
383.00968010077617,268600,45721.00997506236,168150,218150
383.02007079071797,268600,45771.00997506236,168200,218200
383.02007079071797,268600,45771.00997506236,168200,218200
383.03046148065977,268600,45821.00997506236,168250,218250
383.03046148065977,268600,45821.00997506236,168250,218250
383.04085217060157,268600,45871.00997506236,168300,218300
383.04085217060157,268600,45871.00997506236,168300,218300
383.05124286054337,268600,45921.00997506236,168350,218350
383.05124286054337,268600,45921.00997506236,168350,218350
383.06163355048517,268600,45971.00997506236,168400,218400
383.06163355048517,268600,45971.00997506236,168400,218400
383.07202424042697,268600,46021.00997506236,168450,218450
383.07202424042697,268600,46021.00997506236,168450,218450
383.08241493036877,268600,46071.00997506236,168500,218500
383.08241493036877,268600,46071.00997506236,168500,218500
383.09280562031057,268600,46121.00997506236,168550,218550
383.09280562031057,268600,46121.00997506236,168550,218550
383.1031963102524,268600,46171.00997506236,168600,218600
383.1031963102524,268600,46171.00997506236,168600,218600
383.1135870001942,268600,46221.00997506236,168650,218650
383.1135870001942,268600,46221.00997506236,168650,218650
383.123977690136,268600,46271.00997506236,168700,218700
383.123977690136,268600,46271.00997506236,168700,218700
383.1343683800778,268600,46321.00997506236,168750,218750
383.1343683800778,268600,46321.00997506236,168750,218750
383.1447590700196,268600,46371.00997506236,168800,218800
383.1447590700196,268600,46371.00997506236,168800,218800
383.1551497599614,268600,46421.00997506236,168850,218850
383.1551497599614,268600,46421.00997506236,168850,218850
383.1655404499032,268600,46471.00997506236,168900,218900
383.1655404499032,268600,46471.00997506236,168900,218900
383.175931139845,268600,46521.00997506236,168950,218950
383.175931139845,268600,46521.00997506236,168950,218950
383.1863218297868,268600,46571.00997506236,169000,219000
383.1863218297868,268600,46571.00997506236,169000,219000
383.1967125197286,268600,46621.00997506236,169050,219050
383.1967125197286,268600,46621.00997506236,169050,219050
383.2071032096704,268600,46671.00997506236,169100,219100
383.2071032096704,268600,46671.00997506236,169100,219100
383.2174938996122,268600,46721.00997506236,169150,219150
383.2174938996122,268600,46721.00997506236,169150,219150
383.227884589554,268600,46771.00997506236,169200,219200
383.227884589554,268600,46771.00997506236,169200,219200
383.2382752794958,268600,46821.00997506236,169250,219250
383.2382752794958,268600,46821.00997506236,169250,219250
383.2486659694376,268600,46871.00997506236,169300,219300
383.2486659694376,268600,46871.00997506236,169300,219300
383.2590566593794,268600,46921.00997506236,169350,219350
383.2590566593794,268600,46921.00997506236,169350,219350
383.2694473493212,268600,46971.00997506236,169400,219400
383.2694473493212,268600,46971.00997506236,169400,219400
383.279838039263,268600,47021.00997506236,169450,219450
383.279838039263,268600,47021.00997506236,169450,219450
383.2902287292048,268600,47071.00997506236,169500,219500
383.2902287292048,268600,47071.00997506236,169500,219500
383.3006194191466,268600,47121.00997506236,169550,219550
383.3006194191466,268600,47121.00997506236,169550,219550
383.3110101090884,268600,47171.00997506236,169600,219600
383.3110101090884,268600,47171.00997506236,169600,219600
383.3214007990302,268600,47221.00997506236,169650,219650
383.3214007990302,268600,47221.00997506236,169650,219650
383.331791488972,268600,47271.00997506236,169700,219700
383.331791488972,268600,47271.00997506236,169700,219700
383.3421821789138,268600,47321.00997506236,169750,219750
383.3421821789138,268600,47321.00997506236,169750,219750
383.3525728688556,268600,47371.00997506236,169800,219800
383.3525728688556,268600,47371.00997506236,169800,219800
383.3629635587974,268600,47421.00997506236,169850,219850
383.3629635587974,268600,47421.00997506236,169850,219850
383.3733542487392,268600,47471.00997506236,169900,219900
383.3733542487392,268600,47471.00997506236,169900,219900
383.383744938681,268600,47521.00997506236,169950,219950
383.383744938681,268600,47521.00997506236,169950,219950
383.3941356286228,268600,47571.00997506236,170000,220000
383.3941356286228,268600,47571.00997506236,170000,220000
383.4045263185646,268600,47621.00997506236,170050,220050
383.4045263185646,268600,47621.00997506236,170050,220050
383.4149170085064,268600,47671.00997506236,170100,220100
383.4149170085064,268600,47671.00997506236,170100,220100
383.4253076984482,268600,47721.00997506236,170150,220150
383.4253076984482,268600,47721.00997506236,170150,220150
383.43569838839,268600,47771.00997506236,170200,220200
383.43569838839,268600,47771.00997506236,170200,220200
383.4460890783318,268600,47821.00997506236,170250,220250
383.4460890783318,268600,47821.00997506236,170250,220250
383.4564797682736,268600,47871.00997506236,170300,220300
383.4564797682736,268600,47871.00997506236,170300,220300
383.4668704582154,268600,47921.00997506236,170350,220350
383.4668704582154,268600,47921.00997506236,170350,220350
383.4772611481572,268600,47971.00997506236,170400,220400
383.4772611481572,268600,47971.00997506236,170400,220400
383.487651838099,268600,48021.00997506236,170450,220450
383.487651838099,268600,48021.00997506236,170450,220450
383.4980425280408,268600,48071.00997506236,170500,220500
383.4980425280408,268600,48071.00997506236,170500,220500
383.5084332179826,268600,48121.00997506236,170550,220550
383.5084332179826,268600,48121.00997506236,170550,220550
383.5188239079244,268600,48171.00997506236,170600,220600
383.5188239079244,268600,48171.00997506236,170600,220600
383.5292145978662,268600,48221.00997506236,170650,220650
383.5292145978662,268600,48221.00997506236,170650,220650
383.539605287808,268600,48271.00997506236,170700,220700
383.539605287808,268600,48271.00997506236,170700,220700
383.5499959777498,268600,48321.00997506236,170750,220750
383.5499959777498,268600,48321.00997506236,170750,220750
383.5603866676916,268600,48371.00997506236,170800,220800
383.5603866676916,268600,48371.00997506236,170800,220800
383.5707773576334,268600,48421.00997506236,170850,220850
383.5707773576334,268600,48421.00997506236,170850,220850
383.5811680475752,268600,48471.00997506236,170900,220900
383.5811680475752,268600,48471.00997506236,170900,220900
383.591558737517,268600,48521.00997506236,170950,220950
383.591558737517,268600,48521.00997506236,170950,220950
383.6019494274588,268600,48571.00997506236,171000,221000
383.6019494274588,268600,48571.00997506236,171000,221000
383.6123401174006,268600,48621.00997506236,171050,221050
383.6123401174006,268600,48621.00997506236,171050,221050
383.6227308073424,268600,48671.00997506236,171100,221100
383.6227308073424,268600,48671.00997506236,171100,221100
383.6331214972842,268600,48721.00997506236,171150,221150
383.6331214972842,268600,48721.00997506236,171150,221150
383.643512187226,268600,48771.00997506236,171200,221200
383.643512187226,268600,48771.00997506236,171200,221200
383.6539028771678,268600,48821.00997506236,171250,221250
383.6539028771678,268600,48821.00997506236,171250,221250
383.6642935671096,268600,48871.00997506236,171300,221300
383.6642935671096,268600,48871.00997506236,171300,221300
383.6746842570514,268600,48921.00997506236,171350,221350
383.6746842570514,268600,48921.00997506236,171350,221350
383.6850749469932,268600,48971.00997506236,171400,221400
383.6850749469932,268600,48971.00997506236,171400,221400
383.695465636935,268600,49021.00997506236,171450,221450
383.695465636935,268600,49021.00997506236,171450,221450
383.7058563268768,268600,49071.00997506236,171500,221500
383.7058563268768,268600,49071.00997506236,171500,221500
383.7162470168186,268600,49121.00997506236,171550,221550
383.7162470168186,268600,49121.00997506236,171550,221550
383.7266377067604,268600,49171.00997506236,171600,221600
383.7266377067604,268600,49171.00997506236,171600,221600
383.7370283967022,268600,49221.00997506236,171650,221650
383.7370283967022,268600,49221.00997506236,171650,221650
383.747419086644,268600,49271.00997506236,171700,221700
383.747419086644,268600,49271.00997506236,171700,221700
383.7578097765858,268600,49321.00997506236,171750,221750
383.7578097765858,268600,49321.00997506236,171750,221750
383.7682004665276,268600,49371.00997506236,171800,221800
383.7682004665276,268600,49371.00997506236,171800,221800
383.7785911564694,268600,49421.00997506236,171850,221850
383.7785911564694,268600,49421.00997506236,171850,221850
383.7889818464112,268600,49471.00997506236,171900,221900
383.7889818464112,268600,49471.00997506236,171900,221900
383.799372536353,268600,49521.00997506236,171950,221950
383.799372536353,268600,49521.00997506236,171950,221950
383.8097632262948,268600,49571.00997506236,172000,222000
383.8097632262948,268600,49571.00997506236,172000,222000
383.8201539162366,268600,49621.00997506236,172050,222050
383.8201539162366,268600,49621.00997506236,172050,222050
383.8305446061784,268600,49671.00997506236,172100,222100
383.8305446061784,268600,49671.00997506236,172100,222100
383.8409352961202,268600,49721.00997506236,172150,222150
383.8409352961202,268600,49721.00997506236,172150,222150
383.851325986062,268600,49771.00997506236,172200,222200
383.851325986062,268600,49771.00997506236,172200,222200
383.8617166760038,268600,49821.00997506236,172250,222250
383.8617166760038,268600,49821.00997506236,172250,222250
383.8721073659456,268600,49871.00997506236,172300,222300
383.8721073659456,268600,49871.00997506236,172300,222300
383.8824980558874,268600,49921.00997506236,172350,222350
383.8824980558874,268600,49921.00997506236,172350,222350
383.8928887458292,268600,49971.00997506236,172400,222400
383.8928887458292,268600,49971.00997506236,172400,222400
383.903279435771,268600,50021.00997506236,172450,222450
383.903279435771,268600,50021.00997506236,172450,222450
383.9136701257128,268600,50071.00997506236,172500,222500
383.9136701257128,268600,50071.00997506236,172500,222500
383.9240608156546,268600,50121.00997506236,172550,222550
383.9240608156546,268600,50121.00997506236,172550,222550
383.9344515055964,268600,50171.00997506236,172600,222600
383.9344515055964,268600,50171.00997506236,172600,222600
383.94484219553823,268600,50221.00997506236,172650,222650
383.94484219553823,268600,50221.00997506236,172650,222650
383.95523288548003,268600,50271.00997506236,172700,222700
383.95523288548003,268600,50271.00997506236,172700,222700
383.96562357542183,268600,50321.00997506236,172750,222750
383.96562357542183,268600,50321.00997506236,172750,222750
383.97601426536363,268600,50371.00997506236,172800,222800
383.97601426536363,268600,50371.00997506236,172800,222800
383.98640495530543,268600,50421.00997506236,172850,222850
383.98640495530543,268600,50421.00997506236,172850,222850
383.99679564524723,268600,50471.00997506236,172900,222900
383.99679564524723,268600,50471.00997506236,172900,222900
384.00718633518903,268600,50521.00997506236,172950,222950
384.00718633518903,268600,50521.00997506236,172950,222950
384.01757702513083,268600,50571.00997506236,173000,223000
384.01757702513083,268600,50571.00997506236,173000,223000
384.02796771507263,268600,50621.00997506236,173050,223050
384.02796771507263,268600,50621.00997506236,173050,223050
384.03835840501443,268600,50671.00997506236,173100,223100
384.03835840501443,268600,50671.00997506236,173100,223100
384.04874909495624,268600,50721.00997506236,173150,223150
384.04874909495624,268600,50721.00997506236,173150,223150
384.05913978489804,268600,50771.00997506236,173200,223200
384.05913978489804,268600,50771.00997506236,173200,223200
384.06953047483984,268600,50821.00997506236,173250,223250
384.06953047483984,268600,50821.00997506236,173250,223250
384.07992116478164,268600,50871.00997506236,173300,223300
384.07992116478164,268600,50871.00997506236,173300,223300
384.09031185472344,268600,50921.00997506236,173350,223350
384.09031185472344,268600,50921.00997506236,173350,223350
384.10070254466524,268600,50971.00997506236,173400,223400
384.10070254466524,268600,50971.00997506236,173400,223400
384.11109323460704,268600,51021.00997506236,173450,223450
384.11109323460704,268600,51021.00997506236,173450,223450
384.12148392454884,268600,51071.00997506236,173500,223500
384.12148392454884,268600,51071.00997506236,173500,223500
384.13187461449064,268600,51121.00997506236,173550,223550
384.13187461449064,268600,51121.00997506236,173550,223550
384.14226530443244,268600,51171.00997506236,173600,223600
384.14226530443244,268600,51171.00997506236,173600,223600
384.15265599437424,268600,51221.00997506236,173650,223650
384.15265599437424,268600,51221.00997506236,173650,223650
384.16304668431604,268600,51271.00997506236,173700,223700
384.16304668431604,268600,51271.00997506236,173700,223700
384.17343737425784,268600,51321.00997506236,173750,223750
384.17343737425784,268600,51321.00997506236,173750,223750
384.18382806419964,268600,51371.00997506236,173800,223800
384.18382806419964,268600,51371.00997506236,173800,223800
384.19421875414145,268600,51421.00997506236,173850,223850
384.19421875414145,268600,51421.00997506236,173850,223850
384.20460944408325,268600,51471.00997506236,173900,223900
384.20460944408325,268600,51471.00997506236,173900,223900
384.21500013402505,268600,51521.00997506236,173950,223950
384.21500013402505,268600,51521.00997506236,173950,223950
384.22539082396685,268600,51571.00997506236,174000,224000
384.22539082396685,268600,51571.00997506236,174000,224000
384.23578151390865,268600,51621.00997506236,174050,224050
384.23578151390865,268600,51621.00997506236,174050,224050
384.24617220385045,268600,51671.00997506236,174100,224100
384.24617220385045,268600,51671.00997506236,174100,224100
384.25656289379225,268600,51721.00997506236,174150,224150
384.25656289379225,268600,51721.00997506236,174150,224150
384.26695358373405,268600,51771.00997506236,174200,224200
384.26695358373405,268600,51771.00997506236,174200,224200
384.27734427367585,268600,51821.00997506236,174250,224250
384.27734427367585,268600,51821.00997506236,174250,224250
384.28773496361765,268600,51871.00997506236,174300,224300
384.28773496361765,268600,51871.00997506236,174300,224300
384.29812565355945,268600,51921.00997506236,174350,224350
384.29812565355945,268600,51921.00997506236,174350,224350
384.30851634350125,268600,51971.00997506236,174400,224400
384.30851634350125,268600,51971.00997506236,174400,224400
384.31890703344305,268600,52021.00997506236,174450,224450
384.31890703344305,268600,52021.00997506236,174450,224450
384.32929772338485,268600,52071.00997506236,174500,224500
384.32929772338485,268600,52071.00997506236,174500,224500
384.33968841332666,268600,52121.00997506236,174550,224550
384.33968841332666,268600,52121.00997506236,174550,224550
384.35007910326846,268600,52171.00997506236,174600,224600
384.35007910326846,268600,52171.00997506236,174600,224600
384.36046979321026,268600,52221.00997506236,174650,224650
384.36046979321026,268600,52221.00997506236,174650,224650
384.37086048315206,268600,52271.00997506236,174700,224700
384.37086048315206,268600,52271.00997506236,174700,224700
384.38125117309386,268600,52321.00997506236,174750,224750
384.38125117309386,268600,52321.00997506236,174750,224750
384.39164186303566,268600,52371.00997506236,174800,224800
384.39164186303566,268600,52371.00997506236,174800,224800
384.40203255297746,268600,52421.00997506236,174850,224850
384.40203255297746,268600,52421.00997506236,174850,224850
384.41242324291926,268600,52471.00997506236,174900,224900
384.41242324291926,268600,52471.00997506236,174900,224900
384.42281393286106,268600,52521.00997506236,174950,224950
384.42281393286106,268600,52521.00997506236,174950,224950
384.43320462280286,268600,52571.00997506236,175000,225000
384.43320462280286,268600,52571.00997506236,175000,225000
384.44359531274466,268600,52621.00997506236,175050,225050
384.44359531274466,268600,52621.00997506236,175050,225050
384.45398600268646,268600,52671.00997506236,175100,225100
384.45398600268646,268600,52671.00997506236,175100,225100
384.46437669262826,268600,52721.00997506236,175150,225150
384.46437669262826,268600,52721.00997506236,175150,225150
384.47476738257006,268600,52771.00997506236,175200,225200
384.47476738257006,268600,52771.00997506236,175200,225200
384.48515807251187,268600,52821.00997506236,175250,225250
384.48515807251187,268600,52821.00997506236,175250,225250
384.49554876245367,268600,52871.00997506236,175300,225300
384.49554876245367,268600,52871.00997506236,175300,225300
384.50593945239547,268600,52921.00997506236,175350,225350
384.50593945239547,268600,52921.00997506236,175350,225350
384.51633014233727,268600,52971.00997506236,175400,225400
384.51633014233727,268600,52971.00997506236,175400,225400
384.52672083227907,268600,53021.00997506236,175450,225450
384.52672083227907,268600,53021.00997506236,175450,225450
384.53711152222087,268600,53071.00997506236,175500,225500
384.53711152222087,268600,53071.00997506236,175500,225500
384.54750221216267,268600,53121.00997506236,175550,225550
384.54750221216267,268600,53121.00997506236,175550,225550
384.55789290210447,268600,53171.00997506236,175600,225600
384.55789290210447,268600,53171.00997506236,175600,225600
384.56828359204627,268600,53221.00997506236,175650,225650
384.56828359204627,268600,53221.00997506236,175650,225650
384.57867428198807,268600,53271.00997506236,175700,225700
384.57867428198807,268600,53271.00997506236,175700,225700
384.5890649719299,268600,53321.00997506236,175750,225750
384.5890649719299,268600,53321.00997506236,175750,225750
384.5994556618717,268600,53371.00997506236,175800,225800
384.5994556618717,268600,53371.00997506236,175800,225800
384.6098463518135,268600,53421.00997506236,175850,225850
384.6098463518135,268600,53421.00997506236,175850,225850
384.6202370417553,268600,53471.00997506236,175900,225900
384.6202370417553,268600,53471.00997506236,175900,225900
384.6306277316971,268600,53521.00997506236,175950,225950
384.6306277316971,268600,53521.00997506236,175950,225950
384.6410184216389,268600,53571.00997506236,176000,226000
384.6410184216389,268600,53571.00997506236,176000,226000
384.6514091115807,268600,53621.00997506236,176050,226050
384.6514091115807,268600,53621.00997506236,176050,226050
384.6617998015225,268600,53671.00997506236,176100,226100
384.6617998015225,268600,53671.00997506236,176100,226100
384.6721904914643,268600,53721.00997506236,176150,226150
384.6721904914643,268600,53721.00997506236,176150,226150
384.6825811814061,268600,53771.00997506236,176200,226200
384.6825811814061,268600,53771.00997506236,176200,226200
384.6929718713479,268600,53821.00997506236,176250,226250
384.6929718713479,268600,53821.00997506236,176250,226250
384.7033625612897,268600,53871.00997506236,176300,226300
384.7033625612897,268600,53871.00997506236,176300,226300
384.7137532512315,268600,53921.00997506236,176350,226350
384.7137532512315,268600,53921.00997506236,176350,226350
384.7241439411733,268600,53971.00997506236,176400,226400
384.7241439411733,268600,53971.00997506236,176400,226400
384.7345346311151,268600,54021.00997506236,176450,226450
384.7345346311151,268600,54021.00997506236,176450,226450
384.7449253210569,268600,54071.00997506236,176500,226500
384.7449253210569,268600,54071.00997506236,176500,226500
384.7553160109987,268600,54121.00997506236,176550,226550
384.7553160109987,268600,54121.00997506236,176550,226550
384.7657067009405,268600,54171.00997506236,176600,226600
384.7657067009405,268600,54171.00997506236,176600,226600
384.7760973908823,268600,54221.00997506236,176650,226650
384.7760973908823,268600,54221.00997506236,176650,226650
384.7864880808241,268600,54271.00997506236,176700,226700
384.7864880808241,268600,54271.00997506236,176700,226700
384.7968787707659,268600,54321.00997506236,176750,226750
384.7968787707659,268600,54321.00997506236,176750,226750
384.8072694607077,268600,54371.00997506236,176800,226800
384.8072694607077,268600,54371.00997506236,176800,226800
384.8176601506495,268600,54421.00997506236,176850,226850
384.8176601506495,268600,54421.00997506236,176850,226850
384.8280508405913,268600,54471.00997506236,176900,226900
384.8280508405913,268600,54471.00997506236,176900,226900
384.8384415305331,268600,54521.00997506236,176950,226950
384.8384415305331,268600,54521.00997506236,176950,226950
384.8488322204749,268600,54571.00997506236,177000,227000
384.8488322204749,268600,54571.00997506236,177000,227000
384.8592229104167,268600,54621.00997506236,177050,227050
384.8592229104167,268600,54621.00997506236,177050,227050
384.8696136003585,268600,54671.00997506236,177100,227100
384.8696136003585,268600,54671.00997506236,177100,227100
384.8800042903003,268600,54721.00997506236,177150,227150
384.8800042903003,268600,54721.00997506236,177150,227150
384.8903949802421,268600,54771.00997506236,177200,227200
384.8903949802421,268600,54771.00997506236,177200,227200
384.9007856701839,268600,54821.00997506236,177250,227250
384.9007856701839,268600,54821.00997506236,177250,227250
384.9111763601257,268600,54871.00997506236,177300,227300
384.9111763601257,268600,54871.00997506236,177300,227300
384.9215670500675,268600,54921.00997506236,177350,227350
384.9215670500675,268600,54921.00997506236,177350,227350
384.9319577400093,268600,54971.00997506236,177400,227400
384.9319577400093,268600,54971.00997506236,177400,227400
384.9423484299511,268600,55021.00997506236,177450,227450
384.9423484299511,268600,55021.00997506236,177450,227450
384.9527391198929,268600,55071.00997506236,177500,227500
384.9527391198929,268600,55071.00997506236,177500,227500
384.9631298098347,268600,55121.00997506236,177550,227550
384.9631298098347,268600,55121.00997506236,177550,227550
384.9735204997765,268600,55171.00997506236,177600,227600
384.9735204997765,268600,55171.00997506236,177600,227600
384.9839111897183,268600,55221.00997506236,177650,227650
384.9839111897183,268600,55221.00997506236,177650,227650
384.9943018796601,268600,55271.00997506236,177700,227700
384.9943018796601,268600,55271.00997506236,177700,227700
385.0046925696019,268600,55321.00997506236,177750,227750
385.0046925696019,268600,55321.00997506236,177750,227750
385.0150832595437,268600,55366.17830423942,177800,227800
385.0150832595437,268600,55366.17830423942,177800,227800
385.0254739494855,268600,55416.17830423942,177850,227850
385.0254739494855,268600,55416.17830423942,177850,227850
385.0358646394273,268600,55466.17830423942,177900,227900
385.0358646394273,268600,55466.17830423942,177900,227900
385.0462553293691,268600,55516.17830423942,177950,227950
385.0462553293691,268600,55516.17830423942,177950,227950
385.0566460193109,268600,55566.17830423942,178000,228000
385.0566460193109,268600,55566.17830423942,178000,228000
385.0670367092527,268600,55616.17830423942,178050,228050
385.0670367092527,268600,55616.17830423942,178050,228050
385.0774273991945,268600,55666.17830423942,178100,228100
385.0774273991945,268600,55666.17830423942,178100,228100
385.0878180891363,268600,55716.17830423942,178150,228150
385.0878180891363,268600,55716.17830423942,178150,228150
385.0982087790781,268600,55766.17830423942,178200,228200
385.0982087790781,268600,55766.17830423942,178200,228200
385.1085994690199,268600,55816.17830423942,178250,228250
385.1085994690199,268600,55816.17830423942,178250,228250
385.1189901589617,268600,55866.17830423942,178300,228300
385.1189901589617,268600,55866.17830423942,178300,228300
385.1293808489035,268600,55916.17830423942,178350,228350
385.1293808489035,268600,55916.17830423942,178350,228350
385.1397715388453,268600,55966.17830423942,178400,228400
385.1397715388453,268600,55966.17830423942,178400,228400
385.1501622287871,268600,56016.17830423942,178450,228450
385.1501622287871,268600,56016.17830423942,178450,228450
385.1605529187289,268600,56066.17830423942,178500,228500
385.1605529187289,268600,56066.17830423942,178500,228500
385.1709436086707,268600,56116.17830423942,178550,228550
385.1709436086707,268600,56116.17830423942,178550,228550
385.1813342986125,268600,56166.17830423942,178600,228600
385.1813342986125,268600,56166.17830423942,178600,228600
385.1917249885543,268600,56216.17830423942,178650,228650
385.1917249885543,268600,56216.17830423942,178650,228650
385.2021156784961,268600,56266.17830423942,178700,228700
385.2021156784961,268600,56266.17830423942,178700,228700
385.2125063684379,268600,56316.17830423942,178750,228750
385.2125063684379,268600,56316.17830423942,178750,228750
385.2228970583797,268600,56366.17830423942,178800,228800
385.2228970583797,268600,56366.17830423942,178800,228800
385.2332877483215,268600,56416.17830423942,178850,228850
385.2332877483215,268600,56416.17830423942,178850,228850
385.2436784382633,268600,56466.17830423942,178900,228900
385.2436784382633,268600,56466.17830423942,178900,228900
385.2540691282051,268600,56516.17830423942,178950,228950
385.2540691282051,268600,56516.17830423942,178950,228950
385.2644598181469,268600,56566.17830423942,179000,229000
385.2644598181469,268600,56566.17830423942,179000,229000
385.2748505080887,268600,56616.17830423942,179050,229050
385.2748505080887,268600,56616.17830423942,179050,229050
385.2852411980305,268600,56666.17830423942,179100,229100
385.2852411980305,268600,56666.17830423942,179100,229100
385.2956318879723,268600,56716.17830423942,179150,229150
385.2956318879723,268600,56716.17830423942,179150,229150
385.3060225779141,268600,56766.17830423942,179200,229200
385.3060225779141,268600,56766.17830423942,179200,229200
385.3164132678559,268600,56816.17830423942,179250,229250
385.3164132678559,268600,56816.17830423942,179250,229250
385.3268039577977,268600,56866.17830423942,179300,229300
385.3268039577977,268600,56866.17830423942,179300,229300
385.3371946477395,268600,56916.17830423942,179350,229350
385.3371946477395,268600,56916.17830423942,179350,229350
385.3475853376813,268600,56966.17830423942,179400,229400
385.3475853376813,268600,56966.17830423942,179400,229400
385.3579760276231,268600,57016.17830423942,179450,229450
385.3579760276231,268600,57016.17830423942,179450,229450
385.3683667175649,268600,57066.17830423942,179500,229500
385.3683667175649,268600,57066.17830423942,179500,229500
385.3787574075067,268600,57116.17830423942,179550,229550
385.3787574075067,268600,57116.17830423942,179550,229550
385.3891480974485,268600,57166.17830423942,179600,229600
385.3891480974485,268600,57166.17830423942,179600,229600
385.3995387873903,268600,57216.17830423942,179650,229650
385.3995387873903,268600,57216.17830423942,179650,229650
385.4099294773321,268600,57266.17830423942,179700,229700
385.4099294773321,268600,57266.17830423942,179700,229700
385.4203201672739,268600,57316.17830423942,179750,229750
385.4203201672739,268600,57316.17830423942,179750,229750
385.43071085721573,268600,57366.17830423942,179800,229800
385.43071085721573,268600,57366.17830423942,179800,229800
385.44110154715753,268600,57416.17830423942,179850,229850
385.44110154715753,268600,57416.17830423942,179850,229850
385.45149223709933,268600,57466.17830423942,179900,229900
385.45149223709933,268600,57466.17830423942,179900,229900
385.46188292704113,268600,57516.17830423942,179950,229950
385.46188292704113,268600,57516.17830423942,179950,229950
385.47227361698293,268600,57566.17830423942,180000,230000
385.47227361698293,268600,57566.17830423942,180000,230000
385.48266430692473,268600,57616.17830423942,180050,230050
385.48266430692473,268600,57616.17830423942,180050,230050
385.49305499686653,268600,57666.17830423942,180100,230100
385.49305499686653,268600,57666.17830423942,180100,230100
385.50344568680833,268600,57716.17830423942,180150,230150
385.50344568680833,268600,57716.17830423942,180150,230150
385.51383637675013,268600,57766.17830423942,180200,230200
385.51383637675013,268600,57766.17830423942,180200,230200
385.52422706669194,268600,57816.17830423942,180250,230250
385.52422706669194,268600,57816.17830423942,180250,230250
385.53461775663374,268600,57866.17830423942,180300,230300
385.53461775663374,268600,57866.17830423942,180300,230300
385.54500844657554,268600,57916.17830423942,180350,230350
385.54500844657554,268600,57916.17830423942,180350,230350
385.55539913651734,268600,57966.17830423942,180400,230400
385.55539913651734,268600,57966.17830423942,180400,230400
385.56578982645914,268600,58016.17830423942,180450,230450
385.56578982645914,268600,58016.17830423942,180450,230450
385.57618051640094,268600,58066.17830423942,180500,230500
385.57618051640094,268600,58066.17830423942,180500,230500
385.58657120634274,268600,58116.17830423942,180550,230550
385.58657120634274,268600,58116.17830423942,180550,230550
385.59696189628454,268600,58166.17830423942,180600,230600
385.59696189628454,268600,58166.17830423942,180600,230600
385.60735258622634,268600,58216.17830423942,180650,230650
385.60735258622634,268600,58216.17830423942,180650,230650
385.61774327616814,268600,58266.17830423942,180700,230700
385.61774327616814,268600,58266.17830423942,180700,230700
385.62813396610994,268600,58316.17830423942,180750,230750
385.62813396610994,268600,58316.17830423942,180750,230750
385.63852465605174,268600,58366.17830423942,180800,230800
385.63852465605174,268600,58366.17830423942,180800,230800
385.64891534599354,268600,58416.17830423942,180850,230850
385.64891534599354,268600,58416.17830423942,180850,230850
385.65930603593534,268600,58466.17830423942,180900,230900
385.65930603593534,268600,58466.17830423942,180900,230900
385.66969672587715,268600,58516.17830423942,180950,230950
385.66969672587715,268600,58516.17830423942,180950,230950
385.68008741581895,268600,58566.17830423942,181000,231000
385.68008741581895,268600,58566.17830423942,181000,231000
385.69047810576075,268600,58616.17830423942,181050,231050
385.69047810576075,268600,58616.17830423942,181050,231050
385.70086879570255,268600,58666.17830423942,181100,231100
385.70086879570255,268600,58666.17830423942,181100,231100
385.71125948564435,268600,58716.17830423942,181150,231150
385.71125948564435,268600,58716.17830423942,181150,231150
385.72165017558615,268600,58766.17830423942,181200,231200
385.72165017558615,268600,58766.17830423942,181200,231200
385.73204086552795,268600,58816.17830423942,181250,231250
385.73204086552795,268600,58816.17830423942,181250,231250
385.74243155546975,268600,58866.17830423942,181300,231300
385.74243155546975,268600,58866.17830423942,181300,231300
385.75282224541155,268600,58916.17830423942,181350,231350
385.75282224541155,268600,58916.17830423942,181350,231350
385.76321293535335,268600,58966.17830423942,181400,231400
385.76321293535335,268600,58966.17830423942,181400,231400
385.77360362529515,268600,59016.17830423942,181450,231450
385.77360362529515,268600,59016.17830423942,181450,231450
385.78399431523695,268600,59066.17830423942,181500,231500
385.78399431523695,268600,59066.17830423942,181500,231500
385.79438500517875,268600,59116.17830423942,181550,231550
385.79438500517875,268600,59116.17830423942,181550,231550
385.80477569512055,268600,59166.17830423942,181600,231600
385.80477569512055,268600,59166.17830423942,181600,231600
385.81516638506235,268600,59216.17830423942,181650,231650
385.81516638506235,268600,59216.17830423942,181650,231650
385.82555707500416,268600,59266.17830423942,181700,231700
385.82555707500416,268600,59266.17830423942,181700,231700
385.83594776494596,268600,59316.17830423942,181750,231750
385.83594776494596,268600,59316.17830423942,181750,231750
385.84633845488776,268600,59366.17830423942,181800,231800
385.84633845488776,268600,59366.17830423942,181800,231800
385.85672914482956,268600,59416.17830423942,181850,231850
385.85672914482956,268600,59416.17830423942,181850,231850
385.86711983477136,268600,59466.17830423942,181900,231900
385.86711983477136,268600,59466.17830423942,181900,231900
385.87751052471316,268600,59516.17830423942,181950,231950
385.87751052471316,268600,59516.17830423942,181950,231950
385.88790121465496,268600,59566.17830423942,182000,232000
385.88790121465496,268600,59566.17830423942,182000,232000
385.89829190459676,268600,59616.17830423942,182050,232050
385.89829190459676,268600,59616.17830423942,182050,232050
385.90868259453856,268600,59666.17830423942,182100,232100
385.90868259453856,268600,59666.17830423942,182100,232100
385.91907328448036,268600,59716.17830423942,182150,232150
385.91907328448036,268600,59716.17830423942,182150,232150
385.92946397442216,268600,59766.17830423942,182200,232200
385.92946397442216,268600,59766.17830423942,182200,232200
385.93985466436396,268600,59816.17830423942,182250,232250
385.93985466436396,268600,59816.17830423942,182250,232250
385.95024535430576,268600,59866.17830423942,182300,232300
385.95024535430576,268600,59866.17830423942,182300,232300
385.96063604424756,268600,59916.17830423942,182350,232350
385.96063604424756,268600,59916.17830423942,182350,232350
385.97102673418937,268600,59966.17830423942,182400,232400
385.97102673418937,268600,59966.17830423942,182400,232400
385.98141742413117,268600,60016.17830423942,182450,232450
385.98141742413117,268600,60016.17830423942,182450,232450
385.99180811407297,268600,60066.17830423942,182500,232500
385.99180811407297,268600,60066.17830423942,182500,232500
386.00219880401477,268600,60116.17830423942,182550,232550
386.00219880401477,268600,60116.17830423942,182550,232550
386.01258949395657,268600,60166.17830423942,182600,232600
386.01258949395657,268600,60166.17830423942,182600,232600
386.02298018389837,268600,60216.17830423942,182650,232650
386.02298018389837,268600,60216.17830423942,182650,232650
386.03337087384017,268600,60266.17830423942,182700,232700
386.03337087384017,268600,60266.17830423942,182700,232700
386.04376156378197,268600,60316.17830423942,182750,232750
386.04376156378197,268600,60316.17830423942,182750,232750
386.05415225372377,268600,60366.17830423942,182800,232800
386.05415225372377,268600,60366.17830423942,182800,232800
386.0645429436656,268600,60416.17830423942,182850,232850
386.0645429436656,268600,60416.17830423942,182850,232850
386.0749336336074,268600,60466.17830423942,182900,232900
386.0749336336074,268600,60466.17830423942,182900,232900
386.0853243235492,268600,60516.17830423942,182950,232950
386.0853243235492,268600,60516.17830423942,182950,232950
386.095715013491,268600,60566.17830423942,183000,233000
386.095715013491,268600,60566.17830423942,183000,233000
386.1061057034328,268600,60616.17830423942,183050,233050
386.1061057034328,268600,60616.17830423942,183050,233050
386.1164963933746,268600,60666.17830423942,183100,233100
386.1164963933746,268600,60666.17830423942,183100,233100
386.1268870833164,268600,60716.17830423942,183150,233150
386.1268870833164,268600,60716.17830423942,183150,233150
386.1372777732582,268600,60766.17830423942,183200,233200
386.1372777732582,268600,60766.17830423942,183200,233200
386.1476684632,268600,60816.17830423942,183250,233250
386.1476684632,268600,60816.17830423942,183250,233250
386.1580591531418,268600,60866.17830423942,183300,233300
386.1580591531418,268600,60866.17830423942,183300,233300
386.1684498430836,268600,60916.17830423942,183350,233350
386.1684498430836,268600,60916.17830423942,183350,233350
386.1788405330254,268600,60966.17830423942,183400,233400
386.1788405330254,268600,60966.17830423942,183400,233400
386.1892312229672,268600,61016.17830423942,183450,233450
386.1892312229672,268600,61016.17830423942,183450,233450
386.199621912909,268600,61066.17830423942,183500,233500
386.199621912909,268600,61066.17830423942,183500,233500
386.2100126028508,268600,61116.17830423942,183550,233550
386.2100126028508,268600,61116.17830423942,183550,233550
386.2204032927926,268600,61166.17830423942,183600,233600
386.2204032927926,268600,61166.17830423942,183600,233600
386.2307939827344,268600,61216.17830423942,183650,233650
386.2307939827344,268600,61216.17830423942,183650,233650
386.2411846726762,268600,61266.17830423942,183700,233700
386.2411846726762,268600,61266.17830423942,183700,233700
386.251575362618,268600,61316.17830423942,183750,233750
386.251575362618,268600,61316.17830423942,183750,233750
386.2619660525598,268600,61366.17830423942,183800,233800
386.2619660525598,268600,61366.17830423942,183800,233800
386.2723567425016,268600,61416.17830423942,183850,233850
386.2723567425016,268600,61416.17830423942,183850,233850
386.2827474324434,268600,61466.17830423942,183900,233900
386.2827474324434,268600,61466.17830423942,183900,233900
386.2931381223852,268600,61516.17830423942,183950,233950
386.2931381223852,268600,61516.17830423942,183950,233950
386.303528812327,268600,61566.17830423942,184000,234000
386.303528812327,268600,61566.17830423942,184000,234000
386.3139195022688,268600,61616.17830423942,184050,234050
386.3139195022688,268600,61616.17830423942,184050,234050
386.3243101922106,268600,61666.17830423942,184100,234100
386.3243101922106,268600,61666.17830423942,184100,234100
386.3347008821524,268600,61716.17830423942,184150,234150
386.3347008821524,268600,61716.17830423942,184150,234150
386.3450915720942,268600,61766.17830423942,184200,234200
386.3450915720942,268600,61766.17830423942,184200,234200
386.355482262036,268600,61816.17830423942,184250,234250
386.355482262036,268600,61816.17830423942,184250,234250
386.3658729519778,268600,61866.17830423942,184300,234300
386.3658729519778,268600,61866.17830423942,184300,234300
386.3762636419196,268600,61916.17830423942,184350,234350
386.3762636419196,268600,61916.17830423942,184350,234350
386.3866543318614,268600,61966.17830423942,184400,234400
386.3866543318614,268600,61966.17830423942,184400,234400
386.3970450218032,268600,62016.17830423942,184450,234450
386.3970450218032,268600,62016.17830423942,184450,234450
386.407435711745,268600,62066.17830423942,184500,234500
386.407435711745,268600,62066.17830423942,184500,234500
386.4178264016868,268600,62116.17830423942,184550,234550
386.4178264016868,268600,62116.17830423942,184550,234550
386.4282170916286,268600,62166.17830423942,184600,234600
386.4282170916286,268600,62166.17830423942,184600,234600
386.4386077815704,268600,62216.17830423942,184650,234650
386.4386077815704,268600,62216.17830423942,184650,234650
386.4489984715122,268600,62266.17830423942,184700,234700
386.4489984715122,268600,62266.17830423942,184700,234700
386.459389161454,268600,62316.17830423942,184750,234750
386.459389161454,268600,62316.17830423942,184750,234750
386.4697798513958,268600,62366.17830423942,184800,234800
386.4697798513958,268600,62366.17830423942,184800,234800
386.4801705413376,268600,62416.17830423942,184850,234850
386.4801705413376,268600,62416.17830423942,184850,234850
386.4905612312794,268600,62466.17830423942,184900,234900
386.4905612312794,268600,62466.17830423942,184900,234900
386.59808811299985,268600,62466.17830423942,184950,234950
386.59808811299985,268600,62466.17830423942,184950,234950
386.7056149947203,268600,62466.17830423942,185000,235000
386.7056149947203,268600,62466.17830423942,185000,235000
386.81314187644074,268600,62466.17830423942,185050,235050
386.81314187644074,268600,62466.17830423942,185050,235050
386.9206687581612,268600,62466.17830423942,185100,235100
386.9206687581612,268600,62466.17830423942,185100,235100
387.02819563988163,268600,62466.17830423942,185150,235150
387.02819563988163,268600,62466.17830423942,185150,235150
387.1357225216021,268600,62466.17830423942,185200,235200
387.1357225216021,268600,62466.17830423942,185200,235200
387.2432494033225,268600,62466.17830423942,185250,235250
387.2432494033225,268600,62466.17830423942,185250,235250
387.35077628504297,268600,62466.17830423942,185300,235300
387.35077628504297,268600,62466.17830423942,185300,235300
387.4583031667634,268600,62466.17830423942,185350,235350
387.4583031667634,268600,62466.17830423942,185350,235350
387.56583004848386,268600,62466.17830423942,185400,235400
387.56583004848386,268600,62466.17830423942,185400,235400
387.6733569302043,268600,62466.17830423942,185450,235450
387.6733569302043,268600,62466.17830423942,185450,235450
387.78088381192475,268600,62466.17830423942,185500,235500
387.78088381192475,268600,62466.17830423942,185500,235500
387.8884106936452,268600,62466.17830423942,185550,235550
387.8884106936452,268600,62466.17830423942,185550,235550
387.99593757536564,268600,62466.17830423942,185600,235600
387.99593757536564,268600,62466.17830423942,185600,235600
388.1034644570861,268600,62466.17830423942,185650,235650
388.1034644570861,268600,62466.17830423942,185650,235650
388.21099133880654,268600,62466.17830423942,185700,235700
388.21099133880654,268600,62466.17830423942,185700,235700
388.318518220527,268600,62466.17830423942,185750,235750
388.318518220527,268600,62466.17830423942,185750,235750
388.42604510224743,268600,62466.17830423942,185800,235800
388.42604510224743,268600,62466.17830423942,185800,235800
388.5335719839679,268600,62466.17830423942,185850,235850
388.5335719839679,268600,62466.17830423942,185850,235850
388.6410988656883,268600,62466.17830423942,185900,235900
388.6410988656883,268600,62466.17830423942,185900,235900
388.74862574740877,268600,62466.17830423942,185950,235950
388.74862574740877,268600,62466.17830423942,185950,235950
388.8561526291292,268600,62466.17830423942,186000,236000
388.8561526291292,268600,62466.17830423942,186000,236000
388.96367951084966,268600,62466.17830423942,186050,236050
388.96367951084966,268600,62466.17830423942,186050,236050
389.0712063925701,268600,62466.17830423942,186100,236100
389.0712063925701,268600,62466.17830423942,186100,236100
389.17873327429055,268600,62466.17830423942,186150,236150
389.17873327429055,268600,62466.17830423942,186150,236150
389.286260156011,268600,62466.17830423942,186200,236200
389.286260156011,268600,62466.17830423942,186200,236200
389.39378703773144,268600,62466.17830423942,186250,236250
389.39378703773144,268600,62466.17830423942,186250,236250
389.5013139194519,268600,62466.17830423942,186300,236300
389.5013139194519,268600,62466.17830423942,186300,236300
389.60884080117233,268600,62466.17830423942,186350,236350
389.60884080117233,268600,62466.17830423942,186350,236350
389.7163676828928,268600,62466.17830423942,186400,236400
389.7163676828928,268600,62466.17830423942,186400,236400
389.8238945646132,268600,62466.17830423942,186450,236450
389.8238945646132,268600,62466.17830423942,186450,236450
389.9314214463337,268600,62466.17830423942,186500,236500
389.9314214463337,268600,62466.17830423942,186500,236500
390.0389483280541,268600,62466.17830423942,186550,236550
390.0389483280541,268600,62466.17830423942,186550,236550
390.14647520977456,268600,62466.17830423942,186600,236600
390.14647520977456,268600,62466.17830423942,186600,236600
390.254002091495,268600,62466.17830423942,186650,236650
390.254002091495,268600,62466.17830423942,186650,236650
390.36152897321546,268600,62466.17830423942,186700,236700
390.36152897321546,268600,62466.17830423942,186700,236700
390.4690558549359,268600,62466.17830423942,186750,236750
390.4690558549359,268600,62466.17830423942,186750,236750
390.57658273665635,268600,62466.17830423942,186800,236800
390.57658273665635,268600,62466.17830423942,186800,236800
390.6841096183768,268600,62466.17830423942,186850,236850
390.6841096183768,268600,62466.17830423942,186850,236850
390.79163650009724,268600,62466.17830423942,186900,236900
390.79163650009724,268600,62466.17830423942,186900,236900
390.8991633818177,268600,62466.17830423942,186950,236950
390.8991633818177,268600,62466.17830423942,186950,236950
391.00669026353813,268600,62466.17830423942,187000,237000
391.00669026353813,268600,62466.17830423942,187000,237000
391.1142171452586,268600,62466.17830423942,187050,237050
391.1142171452586,268600,62466.17830423942,187050,237050
391.221744026979,268600,62466.17830423942,187100,237100
391.221744026979,268600,62466.17830423942,187100,237100
391.32927090869947,268600,62466.17830423942,187150,237150
391.32927090869947,268600,62466.17830423942,187150,237150
391.4367977904199,268600,62466.17830423942,187200,237200
391.4367977904199,268600,62466.17830423942,187200,237200
391.54432467214036,268600,62466.17830423942,187250,237250
391.54432467214036,268600,62466.17830423942,187250,237250
391.6518515538608,268600,62466.17830423942,187300,237300
391.6518515538608,268600,62466.17830423942,187300,237300
391.75937843558125,268600,62466.17830423942,187350,237350
391.75937843558125,268600,62466.17830423942,187350,237350
391.8669053173017,268600,62466.17830423942,187400,237400
391.8669053173017,268600,62466.17830423942,187400,237400
391.97443219902215,268600,62466.17830423942,187450,237450
391.97443219902215,268600,62466.17830423942,187450,237450
392.0819590807426,268600,62466.17830423942,187500,237500
392.0819590807426,268600,62466.17830423942,187500,237500
392.18948596246304,268600,62466.17830423942,187550,237550
392.18948596246304,268600,62466.17830423942,187550,237550
392.2970128441835,268600,62466.17830423942,187600,237600
392.2970128441835,268600,62466.17830423942,187600,237600
392.40453972590393,268600,62466.17830423942,187650,237650
392.40453972590393,268600,62466.17830423942,187650,237650
392.5120666076244,268600,62466.17830423942,187700,237700
392.5120666076244,268600,62466.17830423942,187700,237700
392.6195934893448,268600,62466.17830423942,187750,237750
392.6195934893448,268600,62466.17830423942,187750,237750
392.72712037106527,268600,62466.17830423942,187800,237800
392.72712037106527,268600,62466.17830423942,187800,237800
392.8346472527857,268600,62466.17830423942,187850,237850
392.8346472527857,268600,62466.17830423942,187850,237850
392.94217413450616,268600,62466.17830423942,187900,237900
392.94217413450616,268600,62466.17830423942,187900,237900
393.0497010162266,268600,62466.17830423942,187950,237950
393.0497010162266,268600,62466.17830423942,187950,237950
393.15722789794705,268600,62466.17830423942,188000,238000
393.15722789794705,268600,62466.17830423942,188000,238000
393.2647547796675,268600,62466.17830423942,188050,238050
393.2647547796675,268600,62466.17830423942,188050,238050
393.37228166138794,268600,62466.17830423942,188100,238100
393.37228166138794,268600,62466.17830423942,188100,238100
393.4798085431084,268600,62466.17830423942,188150,238150
393.4798085431084,268600,62466.17830423942,188150,238150
393.58733542482884,268600,62466.17830423942,188200,238200
393.58733542482884,268600,62466.17830423942,188200,238200
393.6948623065493,268600,62466.17830423942,188250,238250
393.6948623065493,268600,62466.17830423942,188250,238250
393.80238918826973,268600,62466.17830423942,188300,238300
393.80238918826973,268600,62466.17830423942,188300,238300
393.9099160699902,268600,62466.17830423942,188350,238350
393.9099160699902,268600,62466.17830423942,188350,238350
394.0174429517106,268600,62466.17830423942,188400,238400
394.0174429517106,268600,62466.17830423942,188400,238400
394.12496983343107,268600,62466.17830423942,188450,238450
394.12496983343107,268600,62466.17830423942,188450,238450
394.2324967151515,268600,62466.17830423942,188500,238500
394.2324967151515,268600,62466.17830423942,188500,238500
394.34002359687196,268600,62466.17830423942,188550,238550
394.34002359687196,268600,62466.17830423942,188550,238550
394.4475504785924,268600,62466.17830423942,188600,238600
394.4475504785924,268600,62466.17830423942,188600,238600
394.55507736031285,268600,62466.17830423942,188650,238650
394.55507736031285,268600,62466.17830423942,188650,238650
394.6626042420333,268600,62466.17830423942,188700,238700
394.6626042420333,268600,62466.17830423942,188700,238700
394.77013112375374,268600,62466.17830423942,188750,238750
394.77013112375374,268600,62466.17830423942,188750,238750
394.8776580054742,268600,62466.17830423942,188800,238800
394.8776580054742,268600,62466.17830423942,188800,238800
394.98518488719463,268600,62466.17830423942,188850,238850
394.98518488719463,268600,62466.17830423942,188850,238850
395.0927117689151,268600,62466.17830423942,188900,238900
395.0927117689151,268600,62466.17830423942,188900,238900
395.2002386506355,268600,62466.17830423942,188950,238950
395.2002386506355,268600,62466.17830423942,188950,238950
395.307765532356,268600,62466.17830423942,189000,239000
395.307765532356,268600,62466.17830423942,189000,239000
395.4152924140764,268600,62466.17830423942,189050,239050
395.4152924140764,268600,62466.17830423942,189050,239050
395.52281929579686,268600,62466.17830423942,189100,239100
395.52281929579686,268600,62466.17830423942,189100,239100
395.6303461775173,268600,62466.17830423942,189150,239150
395.6303461775173,268600,62466.17830423942,189150,239150
395.73787305923776,268600,62466.17830423942,189200,239200
395.73787305923776,268600,62466.17830423942,189200,239200
395.8453999409582,268600,62466.17830423942,189250,239250
395.8453999409582,268600,62466.17830423942,189250,239250
395.95292682267865,268600,62466.17830423942,189300,239300
395.95292682267865,268600,62466.17830423942,189300,239300
396.0604537043991,268600,62466.17830423942,189350,239350
396.0604537043991,268600,62466.17830423942,189350,239350
396.16798058611954,268600,62466.17830423942,189400,239400
396.16798058611954,268600,62466.17830423942,189400,239400
396.27550746784,268600,62466.17830423942,189450,239450
396.27550746784,268600,62466.17830423942,189450,239450
396.38303434956043,268600,62466.17830423942,189500,239500
396.38303434956043,268600,62466.17830423942,189500,239500
396.4905612312809,268600,62466.17830423942,189550,239550
396.4905612312809,268600,62466.17830423942,189550,239550
396.5980881130013,268600,62466.17830423942,189600,239600
396.5980881130013,268600,62466.17830423942,189600,239600
396.70561499472177,268600,62466.17830423942,189650,239650
396.70561499472177,268600,62466.17830423942,189650,239650
396.8131418764422,268600,62466.17830423942,189700,239700
396.8131418764422,268600,62466.17830423942,189700,239700
396.92066875816266,268600,62466.17830423942,189750,239750
396.92066875816266,268600,62466.17830423942,189750,239750
397.0281956398831,268600,62466.17830423942,189800,239800
397.0281956398831,268600,62466.17830423942,189800,239800
397.13572252160355,268600,62466.17830423942,189850,239850
397.13572252160355,268600,62466.17830423942,189850,239850
397.243249403324,268600,62466.17830423942,189900,239900
397.243249403324,268600,62466.17830423942,189900,239900
397.35077628504445,268600,62466.17830423942,189950,239950
397.35077628504445,268600,62466.17830423942,189950,239950
397.4583031667649,268600,62466.17830423942,190000,240000
397.4583031667649,268600,62466.17830423942,190000,240000
397.56583004848534,268600,62466.17830423942,190050,240050
397.56583004848534,268600,62466.17830423942,190050,240050
397.6733569302058,268600,62466.17830423942,190100,240100
397.6733569302058,268600,62466.17830423942,190100,240100
397.78088381192623,268600,62466.17830423942,190150,240150
397.78088381192623,268600,62466.17830423942,190150,240150
397.8884106936467,268600,62466.17830423942,190200,240200
397.8884106936467,268600,62466.17830423942,190200,240200
397.9959375753671,268600,62466.17830423942,190250,240250
397.9959375753671,268600,62466.17830423942,190250,240250
398.10346445708757,268600,62466.17830423942,190300,240300
398.10346445708757,268600,62466.17830423942,190300,240300
398.210991338808,268600,62466.17830423942,190350,240350
398.210991338808,268600,62466.17830423942,190350,240350
398.31851822052846,268600,62466.17830423942,190400,240400
398.31851822052846,268600,62466.17830423942,190400,240400
398.4260451022489,268600,62466.17830423942,190450,240450
398.4260451022489,268600,62466.17830423942,190450,240450
398.53357198396935,268600,62466.17830423942,190500,240500
398.53357198396935,268600,62466.17830423942,190500,240500
398.6410988656898,268600,62466.17830423942,190550,240550
398.6410988656898,268600,62466.17830423942,190550,240550
398.74862574741024,268600,62466.17830423942,190600,240600
398.74862574741024,268600,62466.17830423942,190600,240600
398.8561526291307,268600,62466.17830423942,190650,240650
398.8561526291307,268600,62466.17830423942,190650,240650
398.96367951085114,268600,62466.17830423942,190700,240700
398.96367951085114,268600,62466.17830423942,190700,240700
399.0712063925716,268600,62466.17830423942,190750,240750
399.0712063925716,268600,62466.17830423942,190750,240750
399.17873327429203,268600,62466.17830423942,190800,240800
399.17873327429203,268600,62466.17830423942,190800,240800
399.2862601560125,268600,62466.17830423942,190850,240850
399.2862601560125,268600,62466.17830423942,190850,240850
399.3937870377329,268600,62466.17830423942,190900,240900
399.3937870377329,268600,62466.17830423942,190900,240900
399.50131391945337,268600,62466.17830423942,190950,240950
399.50131391945337,268600,62466.17830423942,190950,240950
399.6088408011738,268600,62466.17830423942,191000,241000
399.6088408011738,268600,62466.17830423942,191000,241000
399.71636768289426,268600,62466.17830423942,191050,241050
399.71636768289426,268600,62466.17830423942,191050,241050
399.8238945646147,268600,62466.17830423942,191100,241100
399.8238945646147,268600,62466.17830423942,191100,241100
399.93142144633515,268600,62466.17830423942,191150,241150
399.93142144633515,268600,62466.17830423942,191150,241150
400.0389483280556,268600,62466.17830423942,191200,241200
400.0389483280556,268600,62466.17830423942,191200,241200
400.14647520977604,268600,62466.17830423942,191250,241250
400.14647520977604,268600,62466.17830423942,191250,241250
400.2540020914965,268600,62466.17830423942,191300,241300
400.2540020914965,268600,62466.17830423942,191300,241300
400.36152897321693,268600,62466.17830423942,191350,241350
400.36152897321693,268600,62466.17830423942,191350,241350
400.4690558549374,268600,62466.17830423942,191400,241400
400.4690558549374,268600,62466.17830423942,191400,241400
400.5765827366578,268600,62466.17830423942,191450,241450
400.5765827366578,268600,62466.17830423942,191450,241450
400.6841096183783,268600,62466.17830423942,191500,241500
400.6841096183783,268600,62466.17830423942,191500,241500
400.7916365000987,268600,62466.17830423942,191550,241550
400.7916365000987,268600,62466.17830423942,191550,241550
400.89916338181916,268600,62466.17830423942,191600,241600
400.89916338181916,268600,62466.17830423942,191600,241600
401.0066902635396,268600,62466.17830423942,191650,241650
401.0066902635396,268600,62466.17830423942,191650,241650
401.11421714526006,268600,62466.17830423942,191700,241700
401.11421714526006,268600,62466.17830423942,191700,241700
401.2217440269805,268600,62466.17830423942,191750,241750
401.2217440269805,268600,62466.17830423942,191750,241750
401.32927090870095,268600,62466.17830423942,191800,241800
401.32927090870095,268600,62466.17830423942,191800,241800
401.4367977904214,268600,62466.17830423942,191850,241850
401.4367977904214,268600,62466.17830423942,191850,241850
401.54432467214184,268600,62466.17830423942,191900,241900
401.54432467214184,268600,62466.17830423942,191900,241900
401.6518515538623,268600,62466.17830423942,191950,241950
401.6518515538623,268600,62466.17830423942,191950,241950
401.75937843558273,268600,62466.17830423942,192000,242000
401.75937843558273,268600,62466.17830423942,192000,242000
401.8669053173032,268600,62466.17830423942,192050,242050
401.8669053173032,268600,62466.17830423942,192050,242050
401.9744321990236,268600,62466.17830423942,192100,242100
401.9744321990236,268600,62466.17830423942,192100,242100
402.08195908074407,268600,62466.17830423942,192150,242150
402.08195908074407,268600,62466.17830423942,192150,242150
402.1894859624645,268600,62466.17830423942,192200,242200
402.1894859624645,268600,62466.17830423942,192200,242200
402.29701284418496,268600,62466.17830423942,192250,242250
402.29701284418496,268600,62466.17830423942,192250,242250
402.4045397259054,268600,62466.17830423942,192300,242300
402.4045397259054,268600,62466.17830423942,192300,242300
402.51206660762585,268600,62466.17830423942,192350,242350
402.51206660762585,268600,62466.17830423942,192350,242350
402.6195934893463,268600,62466.17830423942,192400,242400
402.6195934893463,268600,62466.17830423942,192400,242400
402.72712037106675,268600,62466.17830423942,192450,242450
402.72712037106675,268600,62466.17830423942,192450,242450
402.8346472527872,268600,62466.17830423942,192500,242500
402.8346472527872,268600,62466.17830423942,192500,242500
402.94217413450764,268600,62466.17830423942,192550,242550
402.94217413450764,268600,62466.17830423942,192550,242550
403.0497010162281,268600,62466.17830423942,192600,242600
403.0497010162281,268600,62466.17830423942,192600,242600
403.15722789794853,268600,62466.17830423942,192650,242650
403.15722789794853,268600,62466.17830423942,192650,242650
403.264754779669,268600,62466.17830423942,192700,242700
403.264754779669,268600,62466.17830423942,192700,242700
403.3722816613894,268600,62466.17830423942,192750,242750
403.3722816613894,268600,62466.17830423942,192750,242750
403.47980854310987,268600,62466.17830423942,192800,242800
403.47980854310987,268600,62466.17830423942,192800,242800
403.5873354248303,268600,62466.17830423942,192850,242850
403.5873354248303,268600,62466.17830423942,192850,242850
403.69486230655076,268600,62466.17830423942,192900,242900
403.69486230655076,268600,62466.17830423942,192900,242900
403.8023891882712,268600,62466.17830423942,192950,242950
403.8023891882712,268600,62466.17830423942,192950,242950
403.90991606999165,268600,62466.17830423942,193000,243000
403.90991606999165,268600,62466.17830423942,193000,243000
404.0174429517121,268600,62466.17830423942,193050,243050
404.0174429517121,268600,62466.17830423942,193050,243050
404.12496983343254,268600,62466.17830423942,193100,243100
404.12496983343254,268600,62466.17830423942,193100,243100
404.232496715153,268600,62466.17830423942,193150,243150
404.232496715153,268600,62466.17830423942,193150,243150
404.34002359687344,268600,62466.17830423942,193200,243200
404.34002359687344,268600,62466.17830423942,193200,243200
404.4475504785939,268600,62466.17830423942,193250,243250
404.4475504785939,268600,62466.17830423942,193250,243250
404.5550773603143,268600,62466.17830423942,193300,243300
404.5550773603143,268600,62466.17830423942,193300,243300
404.6626042420348,268600,62466.17830423942,193350,243350
404.6626042420348,268600,62466.17830423942,193350,243350
404.7701311237552,268600,62466.17830423942,193400,243400
404.7701311237552,268600,62466.17830423942,193400,243400
404.87765800547567,268600,62466.17830423942,193450,243450
404.87765800547567,268600,62466.17830423942,193450,243450
404.9851848871961,268600,62466.17830423942,193500,243500
404.9851848871961,268600,62466.17830423942,193500,243500
405.09271176891656,268600,62466.17830423942,193550,243550
405.09271176891656,268600,62466.17830423942,193550,243550
405.200238650637,268600,62466.17830423942,193600,243600
405.200238650637,268600,62466.17830423942,193600,243600
405.30776553235745,268600,62466.17830423942,193650,243650
405.30776553235745,268600,62466.17830423942,193650,243650
405.4152924140779,268600,62466.17830423942,193700,243700
405.4152924140779,268600,62466.17830423942,193700,243700
405.52281929579834,268600,62466.17830423942,193750,243750
405.52281929579834,268600,62466.17830423942,193750,243750
405.6303461775188,268600,62466.17830423942,193800,243800
405.6303461775188,268600,62466.17830423942,193800,243800
405.73787305923923,268600,62466.17830423942,193850,243850
405.73787305923923,268600,62466.17830423942,193850,243850
405.8453999409597,268600,62466.17830423942,193900,243900
405.8453999409597,268600,62466.17830423942,193900,243900
405.9529268226801,268600,62466.17830423942,193950,243950
405.9529268226801,268600,62466.17830423942,193950,243950
406.0604537044006,268600,62466.17830423942,194000,244000
406.0604537044006,268600,62466.17830423942,194000,244000
406.167980586121,268600,62466.17830423942,194050,244050
406.167980586121,268600,62466.17830423942,194050,244050
406.27550746784146,268600,62466.17830423942,194100,244100
406.27550746784146,268600,62466.17830423942,194100,244100
406.3830343495619,268600,62466.17830423942,194150,244150
406.3830343495619,268600,62466.17830423942,194150,244150
406.49056123128236,268600,62466.17830423942,194200,244200
406.49056123128236,268600,62466.17830423942,194200,244200
406.5980881130028,268600,62466.17830423942,194250,244250
406.5980881130028,268600,62466.17830423942,194250,244250
406.70561499472325,268600,62466.17830423942,194300,244300
406.70561499472325,268600,62466.17830423942,194300,244300
406.8131418764437,268600,62466.17830423942,194350,244350
406.8131418764437,268600,62466.17830423942,194350,244350
406.92066875816414,268600,62466.17830423942,194400,244400
406.92066875816414,268600,62466.17830423942,194400,244400
407.0281956398846,268600,62466.17830423942,194450,244450
407.0281956398846,268600,62466.17830423942,194450,244450
407.13572252160503,268600,62466.17830423942,194500,244500
407.13572252160503,268600,62466.17830423942,194500,244500
407.2432494033255,268600,62466.17830423942,194550,244550
407.2432494033255,268600,62466.17830423942,194550,244550
407.3507762850459,268600,62466.17830423942,194600,244600
407.3507762850459,268600,62466.17830423942,194600,244600
407.45830316676637,268600,62466.17830423942,194650,244650
407.45830316676637,268600,62466.17830423942,194650,244650
407.5658300484868,268600,62466.17830423942,194700,244700
407.5658300484868,268600,62466.17830423942,194700,244700
407.67335693020726,268600,62466.17830423942,194750,244750
407.67335693020726,268600,62466.17830423942,194750,244750
407.7808838119277,268600,62466.17830423942,194800,244800
407.7808838119277,268600,62466.17830423942,194800,244800
407.88841069364815,268600,62466.17830423942,194850,244850
407.88841069364815,268600,62466.17830423942,194850,244850
407.9959375753686,268600,62466.17830423942,194900,244900
407.9959375753686,268600,62466.17830423942,194900,244900
408.10346445708905,268600,62466.17830423942,194950,244950
408.10346445708905,268600,62466.17830423942,194950,244950
408.2109913388095,268600,62466.17830423942,195000,245000
408.2109913388095,268600,62466.17830423942,195000,245000
408.31851822052994,268600,62466.17830423942,195050,245050
408.31851822052994,268600,62466.17830423942,195050,245050
408.4260451022504,268600,62466.17830423942,195100,245100
408.4260451022504,268600,62466.17830423942,195100,245100
408.53357198397083,268600,62466.17830423942,195150,245150
408.53357198397083,268600,62466.17830423942,195150,245150
408.6410988656913,268600,62466.17830423942,195200,245200
408.6410988656913,268600,62466.17830423942,195200,245200
408.7486257474117,268600,62466.17830423942,195250,245250
408.7486257474117,268600,62466.17830423942,195250,245250
408.85615262913217,268600,62466.17830423942,195300,245300
408.85615262913217,268600,62466.17830423942,195300,245300
408.9636795108526,268600,62466.17830423942,195350,245350
408.9636795108526,268600,62466.17830423942,195350,245350
409.07120639257306,268600,62466.17830423942,195400,245400
409.07120639257306,268600,62466.17830423942,195400,245400
409.1787332742935,268600,62466.17830423942,195450,245450
409.1787332742935,268600,62466.17830423942,195450,245450
409.28626015601395,268600,62466.17830423942,195500,245500
409.28626015601395,268600,62466.17830423942,195500,245500
409.3937870377344,268600,62466.17830423942,195550,245550
409.3937870377344,268600,62466.17830423942,195550,245550
409.50131391945484,268600,62466.17830423942,195600,245600
409.50131391945484,268600,62466.17830423942,195600,245600
409.6088408011753,268600,62466.17830423942,195650,245650
409.6088408011753,268600,62466.17830423942,195650,245650
409.71636768289574,268600,62466.17830423942,195700,245700
409.71636768289574,268600,62466.17830423942,195700,245700
409.8238945646162,268600,62466.17830423942,195750,245750
409.8238945646162,268600,62466.17830423942,195750,245750
409.9314214463366,268600,62466.17830423942,195800,245800
409.9314214463366,268600,62466.17830423942,195800,245800
410.0389483280571,268600,62466.17830423942,195850,245850
410.0389483280571,268600,62466.17830423942,195850,245850
410.1464752097775,268600,62466.17830423942,195900,245900
410.1464752097775,268600,62466.17830423942,195900,245900
410.25400209149797,268600,62466.17830423942,195950,245950
410.25400209149797,268600,62466.17830423942,195950,245950
410.3615289732184,268600,62466.17830423942,196000,246000
410.3615289732184,268600,62466.17830423942,196000,246000
410.46905585493886,268600,62466.17830423942,196050,246050
410.46905585493886,268600,62466.17830423942,196050,246050
410.5765827366593,268600,62466.17830423942,196100,246100
410.5765827366593,268600,62466.17830423942,196100,246100
410.68410961837975,268600,62466.17830423942,196150,246150
410.68410961837975,268600,62466.17830423942,196150,246150
410.7916365001002,268600,62466.17830423942,196200,246200
410.7916365001002,268600,62466.17830423942,196200,246200
410.89916338182064,268600,62466.17830423942,196250,246250
410.89916338182064,268600,62466.17830423942,196250,246250
411.0066902635411,268600,62466.17830423942,196300,246300
411.0066902635411,268600,62466.17830423942,196300,246300
411.11421714526153,268600,62466.17830423942,196350,246350
411.11421714526153,268600,62466.17830423942,196350,246350
411.221744026982,268600,62466.17830423942,196400,246400
411.221744026982,268600,62466.17830423942,196400,246400
411.3292709087024,268600,62466.17830423942,196450,246450
411.3292709087024,268600,62466.17830423942,196450,246450
411.4367977904229,268600,62466.17830423942,196500,246500
411.4367977904229,268600,62466.17830423942,196500,246500
411.5443246721433,268600,62466.17830423942,196550,246550
411.5443246721433,268600,62466.17830423942,196550,246550
411.65185155386376,268600,62466.17830423942,196600,246600
411.65185155386376,268600,62466.17830423942,196600,246600
411.7593784355842,268600,62466.17830423942,196650,246650
411.7593784355842,268600,62466.17830423942,196650,246650
411.86690531730466,268600,62466.17830423942,196700,246700
411.86690531730466,268600,62466.17830423942,196700,246700
411.9744321990251,268600,62466.17830423942,196750,246750
411.9744321990251,268600,62466.17830423942,196750,246750
412.08195908074555,268600,62466.17830423942,196800,246800
412.08195908074555,268600,62466.17830423942,196800,246800
412.189485962466,268600,62466.17830423942,196850,246850
412.189485962466,268600,62466.17830423942,196850,246850
412.29701284418644,268600,62466.17830423942,196900,246900
412.29701284418644,268600,62466.17830423942,196900,246900
412.4045397259069,268600,62466.17830423942,196950,246950
412.4045397259069,268600,62466.17830423942,196950,246950
412.51206660762733,268600,62466.17830423942,197000,247000
412.51206660762733,268600,62466.17830423942,197000,247000
412.6195934893478,268600,62466.17830423942,197050,247050
412.6195934893478,268600,62466.17830423942,197050,247050
412.7271203710682,268600,62466.17830423942,197100,247100
412.7271203710682,268600,62466.17830423942,197100,247100
412.83464725278867,268600,62466.17830423942,197150,247150
412.83464725278867,268600,62466.17830423942,197150,247150
412.9421741345091,268600,62466.17830423942,197200,247200
412.9421741345091,268600,62466.17830423942,197200,247200
413.04970101622956,268600,62466.17830423942,197250,247250
413.04970101622956,268600,62466.17830423942,197250,247250
413.15722789795,268600,62466.17830423942,197300,247300
413.15722789795,268600,62466.17830423942,197300,247300
413.26475477967045,268600,62466.17830423942,197350,247350
413.26475477967045,268600,62466.17830423942,197350,247350
413.3722816613909,268600,62466.17830423942,197400,247400
413.3722816613909,268600,62466.17830423942,197400,247400
413.47980854311135,268600,62466.17830423942,197450,247450
413.47980854311135,268600,62466.17830423942,197450,247450
413.5873354248318,268600,62466.17830423942,197500,247500
413.5873354248318,268600,62466.17830423942,197500,247500
413.69486230655224,268600,62466.17830423942,197550,247550
413.69486230655224,268600,62466.17830423942,197550,247550
413.8023891882727,268600,62466.17830423942,197600,247600
413.8023891882727,268600,62466.17830423942,197600,247600
413.90991606999313,268600,62466.17830423942,197650,247650
413.90991606999313,268600,62466.17830423942,197650,247650
414.0174429517136,268600,62466.17830423942,197700,247700
414.0174429517136,268600,62466.17830423942,197700,247700
414.124969833434,268600,62466.17830423942,197750,247750
414.124969833434,268600,62466.17830423942,197750,247750
414.23249671515447,268600,62466.17830423942,197800,247800
414.23249671515447,268600,62466.17830423942,197800,247800
414.3400235968749,268600,62466.17830423942,197850,247850
414.3400235968749,268600,62466.17830423942,197850,247850
414.44755047859536,268600,62466.17830423942,197900,247900
414.44755047859536,268600,62466.17830423942,197900,247900
414.5550773603158,268600,62466.17830423942,197950,247950
414.5550773603158,268600,62466.17830423942,197950,247950
414.66260424203625,268600,62466.17830423942,198000,248000
414.66260424203625,268600,62466.17830423942,198000,248000
414.7701311237567,268600,62466.17830423942,198050,248050
414.7701311237567,268600,62466.17830423942,198050,248050
414.87765800547714,268600,62466.17830423942,198100,248100
414.87765800547714,268600,62466.17830423942,198100,248100
414.9851848871976,268600,62466.17830423942,198150,248150
414.9851848871976,268600,62466.17830423942,198150,248150
415.09271176891804,268600,62466.17830423942,198200,248200
415.09271176891804,268600,62466.17830423942,198200,248200
415.2002386506385,268600,62466.17830423942,198250,248250
415.2002386506385,268600,62466.17830423942,198250,248250
415.3077655323589,268600,62466.17830423942,198300,248300
415.3077655323589,268600,62466.17830423942,198300,248300
415.4152924140794,268600,62466.17830423942,198350,248350
415.4152924140794,268600,62466.17830423942,198350,248350
415.5228192957998,268600,62466.17830423942,198400,248400
415.5228192957998,268600,62466.17830423942,198400,248400
415.63034617752027,268600,62466.17830423942,198450,248450
415.63034617752027,268600,62466.17830423942,198450,248450
415.7378730592407,268600,62466.17830423942,198500,248500
415.7378730592407,268600,62466.17830423942,198500,248500
415.84539994096116,268600,62466.17830423942,198550,248550
415.84539994096116,268600,62466.17830423942,198550,248550
415.9529268226816,268600,62466.17830423942,198600,248600
415.9529268226816,268600,62466.17830423942,198600,248600
416.06045370440205,268600,62466.17830423942,198650,248650
416.06045370440205,268600,62466.17830423942,198650,248650
416.1679805861225,268600,62466.17830423942,198700,248700
416.1679805861225,268600,62466.17830423942,198700,248700
416.27550746784294,268600,62466.17830423942,198750,248750
416.27550746784294,268600,62466.17830423942,198750,248750
416.3830343495634,268600,62466.17830423942,198800,248800
416.3830343495634,268600,62466.17830423942,198800,248800
416.49056123128383,268600,62466.17830423942,198850,248850
416.49056123128383,268600,62466.17830423942,198850,248850
416.5980881130043,268600,62466.17830423942,198900,248900
416.5980881130043,268600,62466.17830423942,198900,248900
416.7056149947247,268600,62466.17830423942,198950,248950
416.7056149947247,268600,62466.17830423942,198950,248950
416.8131418764452,268600,62466.17830423942,199000,249000
416.8131418764452,268600,62466.17830423942,199000,249000
416.9206687581656,268600,62466.17830423942,199050,249050
416.9206687581656,268600,62466.17830423942,199050,249050
417.02819563988606,268600,62466.17830423942,199100,249100
417.02819563988606,268600,62466.17830423942,199100,249100
417.1357225216065,268600,62466.17830423942,199150,249150
417.1357225216065,268600,62466.17830423942,199150,249150
417.24324940332696,268600,62466.17830423942,199200,249200
417.24324940332696,268600,62466.17830423942,199200,249200
417.3507762850474,268600,62466.17830423942,199250,249250
417.3507762850474,268600,62466.17830423942,199250,249250
417.45830316676785,268600,62466.17830423942,199300,249300
417.45830316676785,268600,62466.17830423942,199300,249300
417.5658300484883,268600,62466.17830423942,199350,249350
417.5658300484883,268600,62466.17830423942,199350,249350
417.67335693020874,268600,62466.17830423942,199400,249400
417.67335693020874,268600,62466.17830423942,199400,249400
417.7808838119292,268600,62466.17830423942,199450,249450
417.7808838119292,268600,62466.17830423942,199450,249450
417.88841069364963,268600,62466.17830423942,199500,249500
417.88841069364963,268600,62466.17830423942,199500,249500
417.9959375753701,268600,62466.17830423942,199550,249550
417.9959375753701,268600,62466.17830423942,199550,249550
418.1034644570905,268600,62466.17830423942,199600,249600
418.1034644570905,268600,62466.17830423942,199600,249600
418.21099133881097,268600,62466.17830423942,199650,249650
418.21099133881097,268600,62466.17830423942,199650,249650
418.3185182205314,268600,62466.17830423942,199700,249700
418.3185182205314,268600,62466.17830423942,199700,249700
418.42604510225186,268600,62466.17830423942,199750,249750
418.42604510225186,268600,62466.17830423942,199750,249750
418.5335719839723,268600,62466.17830423942,199800,249800
418.5335719839723,268600,62466.17830423942,199800,249800
418.64109886569275,268600,62466.17830423942,199850,249850
418.64109886569275,268600,62466.17830423942,199850,249850
418.7486257474132,268600,62466.17830423942,199900,249900
418.7486257474132,268600,62466.17830423942,199900,249900
418.85615262913365,268600,62466.17830423942,199950,249950
418.85615262913365,268600,62466.17830423942,199950,249950
418.9636795108541,268600,62466.17830423942,200000,250000


==> exp/pysim/export/50gb_sim_time.csv <==
type,start,end
read,0,107.52688172043152
write,182.5268817204315,192.9175716622322
read,192.9175716622322,203.3082616040329
write,278.3082616040329,293.8471697101018
read,293.8471697101018,304.2378596519025
write,379.2378596519025,418.9636795108541


==> exp/pysim/export/75gb_sim_mem.csv <==
time,total_mem,dirty,cache,used_mem
0,268600,0,0,0
0,268600,0,0,0
0.10752688172043011,268600,0,50,100
0.10752688172043011,268600,0,50,100
0.21505376344086022,268600,0,100,200
0.21505376344086022,268600,0,100,200
0.3225806451612903,268600,0,150,300
0.3225806451612903,268600,0,150,300
0.43010752688172044,268600,0,200,400
0.43010752688172044,268600,0,200,400
0.5376344086021505,268600,0,250,500
0.5376344086021505,268600,0,250,500
0.6451612903225806,268600,0,300,600
0.6451612903225806,268600,0,300,600
0.7526881720430108,268600,0,350,700
0.7526881720430108,268600,0,350,700
0.8602150537634409,268600,0,400,800
0.8602150537634409,268600,0,400,800
0.967741935483871,268600,0,450,900
0.967741935483871,268600,0,450,900
1.075268817204301,268600,0,500,1000
1.075268817204301,268600,0,500,1000
1.182795698924731,268600,0,550,1100
1.182795698924731,268600,0,550,1100
1.290322580645161,268600,0,600,1200
1.290322580645161,268600,0,600,1200
1.397849462365591,268600,0,650,1300
1.397849462365591,268600,0,650,1300
1.505376344086021,268600,0,700,1400
1.505376344086021,268600,0,700,1400
1.612903225806451,268600,0,750,1500
1.612903225806451,268600,0,750,1500
1.720430107526881,268600,0,800,1600
1.720430107526881,268600,0,800,1600
1.827956989247311,268600,0,850,1700
1.827956989247311,268600,0,850,1700
1.935483870967741,268600,0,900,1800
1.935483870967741,268600,0,900,1800
2.043010752688171,268600,0,950,1900
2.043010752688171,268600,0,950,1900
2.150537634408601,268600,0,1000,2000
2.150537634408601,268600,0,1000,2000
2.258064516129031,268600,0,1050,2100
2.258064516129031,268600,0,1050,2100
2.365591397849461,268600,0,1100,2200
2.365591397849461,268600,0,1100,2200
2.473118279569891,268600,0,1150,2300
2.473118279569891,268600,0,1150,2300
2.580645161290321,268600,0,1200,2400
2.580645161290321,268600,0,1200,2400
2.688172043010751,268600,0,1250,2500
2.688172043010751,268600,0,1250,2500
2.795698924731181,268600,0,1300,2600
2.795698924731181,268600,0,1300,2600
2.903225806451611,268600,0,1350,2700
2.903225806451611,268600,0,1350,2700
3.0107526881720412,268600,0,1400,2800
3.0107526881720412,268600,0,1400,2800
3.1182795698924712,268600,0,1450,2900
3.1182795698924712,268600,0,1450,2900
3.2258064516129012,268600,0,1500,3000
3.2258064516129012,268600,0,1500,3000
3.3333333333333313,268600,0,1550,3100
3.3333333333333313,268600,0,1550,3100
3.4408602150537613,268600,0,1600,3200
3.4408602150537613,268600,0,1600,3200
3.5483870967741913,268600,0,1650,3300
3.5483870967741913,268600,0,1650,3300
3.6559139784946213,268600,0,1700,3400
3.6559139784946213,268600,0,1700,3400
3.7634408602150513,268600,0,1750,3500
3.7634408602150513,268600,0,1750,3500
3.8709677419354813,268600,0,1800,3600
3.8709677419354813,268600,0,1800,3600
3.9784946236559113,268600,0,1850,3700
3.9784946236559113,268600,0,1850,3700
4.086021505376341,268600,0,1900,3800
4.086021505376341,268600,0,1900,3800
4.193548387096771,268600,0,1950,3900
4.193548387096771,268600,0,1950,3900
4.301075268817201,268600,0,2000,4000
4.301075268817201,268600,0,2000,4000
4.408602150537631,268600,0,2050,4100
4.408602150537631,268600,0,2050,4100
4.516129032258061,268600,0,2100,4200
4.516129032258061,268600,0,2100,4200
4.623655913978491,268600,0,2150,4300
4.623655913978491,268600,0,2150,4300
4.731182795698921,268600,0,2200,4400
4.731182795698921,268600,0,2200,4400
4.838709677419351,268600,0,2250,4500
4.838709677419351,268600,0,2250,4500
4.946236559139781,268600,0,2300,4600
4.946236559139781,268600,0,2300,4600
5.0537634408602115,268600,0,2350,4700
5.0537634408602115,268600,0,2350,4700
5.1612903225806415,268600,0,2400,4800
5.1612903225806415,268600,0,2400,4800
5.2688172043010715,268600,0,2450,4900
5.2688172043010715,268600,0,2450,4900
5.3763440860215015,268600,0,2500,5000
5.3763440860215015,268600,0,2500,5000
5.4838709677419315,268600,0,2550,5100
5.4838709677419315,268600,0,2550,5100
5.5913978494623615,268600,0,2600,5200
5.5913978494623615,268600,0,2600,5200
5.6989247311827915,268600,0,2650,5300
5.6989247311827915,268600,0,2650,5300
5.8064516129032215,268600,0,2700,5400
5.8064516129032215,268600,0,2700,5400
5.9139784946236515,268600,0,2750,5500
5.9139784946236515,268600,0,2750,5500
6.021505376344082,268600,0,2800,5600
6.021505376344082,268600,0,2800,5600
6.129032258064512,268600,0,2850,5700
6.129032258064512,268600,0,2850,5700
6.236559139784942,268600,0,2900,5800
6.236559139784942,268600,0,2900,5800
6.344086021505372,268600,0,2950,5900
6.344086021505372,268600,0,2950,5900
6.451612903225802,268600,0,3000,6000
6.451612903225802,268600,0,3000,6000
6.559139784946232,268600,0,3050,6100
6.559139784946232,268600,0,3050,6100
6.666666666666662,268600,0,3100,6200
6.666666666666662,268600,0,3100,6200
6.774193548387092,268600,0,3150,6300
6.774193548387092,268600,0,3150,6300
6.881720430107522,268600,0,3200,6400
6.881720430107522,268600,0,3200,6400
6.989247311827952,268600,0,3250,6500
6.989247311827952,268600,0,3250,6500
7.096774193548382,268600,0,3300,6600
7.096774193548382,268600,0,3300,6600
7.204301075268812,268600,0,3350,6700
7.204301075268812,268600,0,3350,6700
7.311827956989242,268600,0,3400,6800
7.311827956989242,268600,0,3400,6800
7.419354838709672,268600,0,3450,6900
7.419354838709672,268600,0,3450,6900
7.526881720430102,268600,0,3500,7000
7.526881720430102,268600,0,3500,7000
7.634408602150532,268600,0,3550,7100
7.634408602150532,268600,0,3550,7100
7.741935483870962,268600,0,3600,7200
7.741935483870962,268600,0,3600,7200
7.849462365591392,268600,0,3650,7300
7.849462365591392,268600,0,3650,7300
7.956989247311822,268600,0,3700,7400
7.956989247311822,268600,0,3700,7400
8.064516129032253,268600,0,3750,7500
8.064516129032253,268600,0,3750,7500
8.172043010752683,268600,0,3800,7600
8.172043010752683,268600,0,3800,7600
8.279569892473113,268600,0,3850,7700
8.279569892473113,268600,0,3850,7700
8.387096774193543,268600,0,3900,7800
8.387096774193543,268600,0,3900,7800
8.494623655913973,268600,0,3950,7900
8.494623655913973,268600,0,3950,7900
8.602150537634403,268600,0,4000,8000
8.602150537634403,268600,0,4000,8000
8.709677419354833,268600,0,4050,8100
8.709677419354833,268600,0,4050,8100
8.817204301075263,268600,0,4100,8200
8.817204301075263,268600,0,4100,8200
8.924731182795693,268600,0,4150,8300
8.924731182795693,268600,0,4150,8300
9.032258064516123,268600,0,4200,8400
9.032258064516123,268600,0,4200,8400
9.139784946236553,268600,0,4250,8500
9.139784946236553,268600,0,4250,8500
9.247311827956983,268600,0,4300,8600
9.247311827956983,268600,0,4300,8600
9.354838709677413,268600,0,4350,8700
9.354838709677413,268600,0,4350,8700
9.462365591397843,268600,0,4400,8800
9.462365591397843,268600,0,4400,8800
9.569892473118273,268600,0,4450,8900
9.569892473118273,268600,0,4450,8900
9.677419354838703,268600,0,4500,9000
9.677419354838703,268600,0,4500,9000
9.784946236559133,268600,0,4550,9100
9.784946236559133,268600,0,4550,9100
9.892473118279563,268600,0,4600,9200
9.892473118279563,268600,0,4600,9200
9.999999999999993,268600,0,4650,9300
9.999999999999993,268600,0,4650,9300
10.107526881720423,268600,0,4700,9400
10.107526881720423,268600,0,4700,9400
10.215053763440853,268600,0,4750,9500
10.215053763440853,268600,0,4750,9500
10.322580645161283,268600,0,4800,9600
10.322580645161283,268600,0,4800,9600
10.430107526881713,268600,0,4850,9700
10.430107526881713,268600,0,4850,9700
10.537634408602143,268600,0,4900,9800
10.537634408602143,268600,0,4900,9800
10.645161290322573,268600,0,4950,9900
10.645161290322573,268600,0,4950,9900
10.752688172043003,268600,0,5000,10000
10.752688172043003,268600,0,5000,10000
10.860215053763433,268600,0,5050,10100
10.860215053763433,268600,0,5050,10100
10.967741935483863,268600,0,5100,10200
10.967741935483863,268600,0,5100,10200
11.075268817204293,268600,0,5150,10300
11.075268817204293,268600,0,5150,10300
11.182795698924723,268600,0,5200,10400
11.182795698924723,268600,0,5200,10400
11.290322580645153,268600,0,5250,10500
11.290322580645153,268600,0,5250,10500
11.397849462365583,268600,0,5300,10600
11.397849462365583,268600,0,5300,10600
11.505376344086013,268600,0,5350,10700
11.505376344086013,268600,0,5350,10700
11.612903225806443,268600,0,5400,10800
11.612903225806443,268600,0,5400,10800
11.720430107526873,268600,0,5450,10900
11.720430107526873,268600,0,5450,10900
11.827956989247303,268600,0,5500,11000
11.827956989247303,268600,0,5500,11000
11.935483870967733,268600,0,5550,11100
11.935483870967733,268600,0,5550,11100
12.043010752688163,268600,0,5600,11200
12.043010752688163,268600,0,5600,11200
12.150537634408593,268600,0,5650,11300
12.150537634408593,268600,0,5650,11300
12.258064516129023,268600,0,5700,11400
12.258064516129023,268600,0,5700,11400
12.365591397849453,268600,0,5750,11500
12.365591397849453,268600,0,5750,11500
12.473118279569883,268600,0,5800,11600
12.473118279569883,268600,0,5800,11600
12.580645161290313,268600,0,5850,11700
12.580645161290313,268600,0,5850,11700
12.688172043010743,268600,0,5900,11800
12.688172043010743,268600,0,5900,11800
12.795698924731173,268600,0,5950,11900
12.795698924731173,268600,0,5950,11900
12.903225806451603,268600,0,6000,12000
12.903225806451603,268600,0,6000,12000
13.010752688172033,268600,0,6050,12100
13.010752688172033,268600,0,6050,12100
13.118279569892463,268600,0,6100,12200
13.118279569892463,268600,0,6100,12200
13.225806451612893,268600,0,6150,12300
13.225806451612893,268600,0,6150,12300
13.333333333333323,268600,0,6200,12400
13.333333333333323,268600,0,6200,12400
13.440860215053753,268600,0,6250,12500
13.440860215053753,268600,0,6250,12500
13.548387096774183,268600,0,6300,12600
13.548387096774183,268600,0,6300,12600
13.655913978494613,268600,0,6350,12700
13.655913978494613,268600,0,6350,12700
13.763440860215043,268600,0,6400,12800
13.763440860215043,268600,0,6400,12800
13.870967741935473,268600,0,6450,12900
13.870967741935473,268600,0,6450,12900
13.978494623655903,268600,0,6500,13000
13.978494623655903,268600,0,6500,13000
14.086021505376333,268600,0,6550,13100
14.086021505376333,268600,0,6550,13100
14.193548387096763,268600,0,6600,13200
14.193548387096763,268600,0,6600,13200
14.301075268817193,268600,0,6650,13300
14.301075268817193,268600,0,6650,13300
14.408602150537623,268600,0,6700,13400
14.408602150537623,268600,0,6700,13400
14.516129032258053,268600,0,6750,13500
14.516129032258053,268600,0,6750,13500
14.623655913978483,268600,0,6800,13600
14.623655913978483,268600,0,6800,13600
14.731182795698913,268600,0,6850,13700
14.731182795698913,268600,0,6850,13700
14.838709677419343,268600,0,6900,13800
14.838709677419343,268600,0,6900,13800
14.946236559139773,268600,0,6950,13900
14.946236559139773,268600,0,6950,13900
15.053763440860203,268600,0,7000,14000
15.053763440860203,268600,0,7000,14000
15.161290322580633,268600,0,7050,14100
15.161290322580633,268600,0,7050,14100
15.268817204301063,268600,0,7100,14200
15.268817204301063,268600,0,7100,14200
15.376344086021493,268600,0,7150,14300
15.376344086021493,268600,0,7150,14300
15.483870967741924,268600,0,7200,14400
15.483870967741924,268600,0,7200,14400
15.591397849462354,268600,0,7250,14500
15.591397849462354,268600,0,7250,14500
15.698924731182784,268600,0,7300,14600
15.698924731182784,268600,0,7300,14600
15.806451612903214,268600,0,7350,14700
15.806451612903214,268600,0,7350,14700
15.913978494623644,268600,0,7400,14800
15.913978494623644,268600,0,7400,14800
16.021505376344074,268600,0,7450,14900
16.021505376344074,268600,0,7450,14900
16.129032258064505,268600,0,7500,15000
16.129032258064505,268600,0,7500,15000
16.236559139784937,268600,0,7550,15100
16.236559139784937,268600,0,7550,15100
16.34408602150537,268600,0,7600,15200
16.34408602150537,268600,0,7600,15200
16.4516129032258,268600,0,7650,15300
16.4516129032258,268600,0,7650,15300
16.559139784946233,268600,0,7700,15400
16.559139784946233,268600,0,7700,15400
16.666666666666664,268600,0,7750,15500
16.666666666666664,268600,0,7750,15500
16.774193548387096,268600,0,7800,15600
16.774193548387096,268600,0,7800,15600
16.881720430107528,268600,0,7850,15700
16.881720430107528,268600,0,7850,15700
16.98924731182796,268600,0,7900,15800
16.98924731182796,268600,0,7900,15800
17.09677419354839,268600,0,7950,15900
17.09677419354839,268600,0,7950,15900
17.204301075268823,268600,0,8000,16000
17.204301075268823,268600,0,8000,16000
17.311827956989255,268600,0,8050,16100
17.311827956989255,268600,0,8050,16100
17.419354838709687,268600,0,8100,16200
17.419354838709687,268600,0,8100,16200
17.52688172043012,268600,0,8150,16300
17.52688172043012,268600,0,8150,16300
17.63440860215055,268600,0,8200,16400
17.63440860215055,268600,0,8200,16400
17.741935483870982,268600,0,8250,16500
17.741935483870982,268600,0,8250,16500
17.849462365591414,268600,0,8300,16600
17.849462365591414,268600,0,8300,16600
17.956989247311846,268600,0,8350,16700
17.956989247311846,268600,0,8350,16700
18.064516129032278,268600,0,8400,16800
18.064516129032278,268600,0,8400,16800
18.17204301075271,268600,0,8450,16900
18.17204301075271,268600,0,8450,16900
18.27956989247314,268600,0,8500,17000
18.27956989247314,268600,0,8500,17000
18.387096774193573,268600,0,8550,17100
18.387096774193573,268600,0,8550,17100
18.494623655914005,268600,0,8600,17200
18.494623655914005,268600,0,8600,17200
18.602150537634436,268600,0,8650,17300
18.602150537634436,268600,0,8650,17300
18.70967741935487,268600,0,8700,17400
18.70967741935487,268600,0,8700,17400
18.8172043010753,268600,0,8750,17500
18.8172043010753,268600,0,8750,17500
18.924731182795732,268600,0,8800,17600
18.924731182795732,268600,0,8800,17600
19.032258064516164,268600,0,8850,17700
19.032258064516164,268600,0,8850,17700
19.139784946236595,268600,0,8900,17800
19.139784946236595,268600,0,8900,17800
19.247311827957027,268600,0,8950,17900
19.247311827957027,268600,0,8950,17900
19.35483870967746,268600,0,9000,18000
19.35483870967746,268600,0,9000,18000
19.46236559139789,268600,0,9050,18100
19.46236559139789,268600,0,9050,18100
19.569892473118323,268600,0,9100,18200
19.569892473118323,268600,0,9100,18200
19.677419354838754,268600,0,9150,18300
19.677419354838754,268600,0,9150,18300
19.784946236559186,268600,0,9200,18400
19.784946236559186,268600,0,9200,18400
19.892473118279618,268600,0,9250,18500
19.892473118279618,268600,0,9250,18500
20.00000000000005,268600,0,9300,18600
20.00000000000005,268600,0,9300,18600
20.10752688172048,268600,0,9350,18700
20.10752688172048,268600,0,9350,18700
20.215053763440913,268600,0,9400,18800
20.215053763440913,268600,0,9400,18800
20.322580645161345,268600,0,9450,18900
20.322580645161345,268600,0,9450,18900
20.430107526881777,268600,0,9500,19000
20.430107526881777,268600,0,9500,19000
20.53763440860221,268600,0,9550,19100
20.53763440860221,268600,0,9550,19100
20.64516129032264,268600,0,9600,19200
20.64516129032264,268600,0,9600,19200
20.752688172043072,268600,0,9650,19300
20.752688172043072,268600,0,9650,19300
20.860215053763504,268600,0,9700,19400
20.860215053763504,268600,0,9700,19400
20.967741935483936,268600,0,9750,19500
20.967741935483936,268600,0,9750,19500
21.075268817204368,268600,0,9800,19600
21.075268817204368,268600,0,9800,19600
21.1827956989248,268600,0,9850,19700
21.1827956989248,268600,0,9850,19700
21.29032258064523,268600,0,9900,19800
21.29032258064523,268600,0,9900,19800
21.397849462365663,268600,0,9950,19900
21.397849462365663,268600,0,9950,19900
21.505376344086095,268600,0,10000,20000
21.505376344086095,268600,0,10000,20000
21.612903225806527,268600,0,10050,20100
21.612903225806527,268600,0,10050,20100
21.72043010752696,268600,0,10100,20200
21.72043010752696,268600,0,10100,20200
21.82795698924739,268600,0,10150,20300
21.82795698924739,268600,0,10150,20300
21.935483870967822,268600,0,10200,20400
21.935483870967822,268600,0,10200,20400
22.043010752688254,268600,0,10250,20500
22.043010752688254,268600,0,10250,20500
22.150537634408686,268600,0,10300,20600
22.150537634408686,268600,0,10300,20600
22.258064516129117,268600,0,10350,20700
22.258064516129117,268600,0,10350,20700
22.36559139784955,268600,0,10400,20800
22.36559139784955,268600,0,10400,20800
22.47311827956998,268600,0,10450,20900
22.47311827956998,268600,0,10450,20900
22.580645161290413,268600,0,10500,21000
22.580645161290413,268600,0,10500,21000
22.688172043010844,268600,0,10550,21100
22.688172043010844,268600,0,10550,21100
22.795698924731276,268600,0,10600,21200
22.795698924731276,268600,0,10600,21200
22.903225806451708,268600,0,10650,21300
22.903225806451708,268600,0,10650,21300
23.01075268817214,268600,0,10700,21400
23.01075268817214,268600,0,10700,21400
23.11827956989257,268600,0,10750,21500
23.11827956989257,268600,0,10750,21500
23.225806451613003,268600,0,10800,21600
23.225806451613003,268600,0,10800,21600
23.333333333333435,268600,0,10850,21700
23.333333333333435,268600,0,10850,21700
23.440860215053867,268600,0,10900,21800
23.440860215053867,268600,0,10900,21800
23.5483870967743,268600,0,10950,21900
23.5483870967743,268600,0,10950,21900
23.65591397849473,268600,0,11000,22000
23.65591397849473,268600,0,11000,22000
23.763440860215162,268600,0,11050,22100
23.763440860215162,268600,0,11050,22100
23.870967741935594,268600,0,11100,22200
23.870967741935594,268600,0,11100,22200
23.978494623656026,268600,0,11150,22300
23.978494623656026,268600,0,11150,22300
24.086021505376458,268600,0,11200,22400
24.086021505376458,268600,0,11200,22400
24.19354838709689,268600,0,11250,22500
24.19354838709689,268600,0,11250,22500
24.30107526881732,268600,0,11300,22600
24.30107526881732,268600,0,11300,22600
24.408602150537753,268600,0,11350,22700
24.408602150537753,268600,0,11350,22700
24.516129032258185,268600,0,11400,22800
24.516129032258185,268600,0,11400,22800
24.623655913978617,268600,0,11450,22900
24.623655913978617,268600,0,11450,22900
24.73118279569905,268600,0,11500,23000
24.73118279569905,268600,0,11500,23000
24.83870967741948,268600,0,11550,23100
24.83870967741948,268600,0,11550,23100
24.946236559139912,268600,0,11600,23200
24.946236559139912,268600,0,11600,23200
25.053763440860344,268600,0,11650,23300
25.053763440860344,268600,0,11650,23300
25.161290322580776,268600,0,11700,23400
25.161290322580776,268600,0,11700,23400
25.268817204301207,268600,0,11750,23500
25.268817204301207,268600,0,11750,23500
25.37634408602164,268600,0,11800,23600
25.37634408602164,268600,0,11800,23600
25.48387096774207,268600,0,11850,23700
25.48387096774207,268600,0,11850,23700
25.591397849462503,268600,0,11900,23800
25.591397849462503,268600,0,11900,23800
25.698924731182935,268600,0,11950,23900
25.698924731182935,268600,0,11950,23900
25.806451612903366,268600,0,12000,24000
25.806451612903366,268600,0,12000,24000
25.913978494623798,268600,0,12050,24100
25.913978494623798,268600,0,12050,24100
26.02150537634423,268600,0,12100,24200
26.02150537634423,268600,0,12100,24200
26.12903225806466,268600,0,12150,24300
26.12903225806466,268600,0,12150,24300
26.236559139785093,268600,0,12200,24400
26.236559139785093,268600,0,12200,24400
26.344086021505525,268600,0,12250,24500
26.344086021505525,268600,0,12250,24500
26.451612903225957,268600,0,12300,24600
26.451612903225957,268600,0,12300,24600
26.55913978494639,268600,0,12350,24700
26.55913978494639,268600,0,12350,24700
26.66666666666682,268600,0,12400,24800
26.66666666666682,268600,0,12400,24800
26.774193548387252,268600,0,12450,24900
26.774193548387252,268600,0,12450,24900
26.881720430107684,268600,0,12500,25000
26.881720430107684,268600,0,12500,25000
26.989247311828116,268600,0,12550,25100
26.989247311828116,268600,0,12550,25100
27.096774193548548,268600,0,12600,25200
27.096774193548548,268600,0,12600,25200
27.20430107526898,268600,0,12650,25300
27.20430107526898,268600,0,12650,25300
27.31182795698941,268600,0,12700,25400
27.31182795698941,268600,0,12700,25400
27.419354838709843,268600,0,12750,25500
27.419354838709843,268600,0,12750,25500
27.526881720430275,268600,0,12800,25600
27.526881720430275,268600,0,12800,25600
27.634408602150707,268600,0,12850,25700
27.634408602150707,268600,0,12850,25700
27.74193548387114,268600,0,12900,25800
27.74193548387114,268600,0,12900,25800
27.84946236559157,268600,0,12950,25900
27.84946236559157,268600,0,12950,25900
27.956989247312002,268600,0,13000,26000
27.956989247312002,268600,0,13000,26000
28.064516129032434,268600,0,13050,26100
28.064516129032434,268600,0,13050,26100
28.172043010752866,268600,0,13100,26200
28.172043010752866,268600,0,13100,26200
28.279569892473297,268600,0,13150,26300
28.279569892473297,268600,0,13150,26300
28.38709677419373,268600,0,13200,26400
28.38709677419373,268600,0,13200,26400
28.49462365591416,268600,0,13250,26500
28.49462365591416,268600,0,13250,26500
28.602150537634593,268600,0,13300,26600
28.602150537634593,268600,0,13300,26600
28.709677419355025,268600,0,13350,26700
28.709677419355025,268600,0,13350,26700
28.817204301075456,268600,0,13400,26800
28.817204301075456,268600,0,13400,26800
28.924731182795888,268600,0,13450,26900
28.924731182795888,268600,0,13450,26900
29.03225806451632,268600,0,13500,27000
29.03225806451632,268600,0,13500,27000
29.13978494623675,268600,0,13550,27100
29.13978494623675,268600,0,13550,27100
29.247311827957184,268600,0,13600,27200
29.247311827957184,268600,0,13600,27200
29.354838709677615,268600,0,13650,27300
29.354838709677615,268600,0,13650,27300
29.462365591398047,268600,0,13700,27400
29.462365591398047,268600,0,13700,27400
29.56989247311848,268600,0,13750,27500
29.56989247311848,268600,0,13750,27500
29.67741935483891,268600,0,13800,27600
29.67741935483891,268600,0,13800,27600
29.784946236559342,268600,0,13850,27700
29.784946236559342,268600,0,13850,27700
29.892473118279774,268600,0,13900,27800
29.892473118279774,268600,0,13900,27800
30.000000000000206,268600,0,13950,27900
30.000000000000206,268600,0,13950,27900
30.107526881720638,268600,0,14000,28000
30.107526881720638,268600,0,14000,28000
30.21505376344107,268600,0,14050,28100
30.21505376344107,268600,0,14050,28100
30.3225806451615,268600,0,14100,28200
30.3225806451615,268600,0,14100,28200
30.430107526881933,268600,0,14150,28300
30.430107526881933,268600,0,14150,28300
30.537634408602365,268600,0,14200,28400
30.537634408602365,268600,0,14200,28400
30.645161290322797,268600,0,14250,28500
30.645161290322797,268600,0,14250,28500
30.75268817204323,268600,0,14300,28600
30.75268817204323,268600,0,14300,28600
30.86021505376366,268600,0,14350,28700
30.86021505376366,268600,0,14350,28700
30.967741935484092,268600,0,14400,28800
30.967741935484092,268600,0,14400,28800
31.075268817204524,268600,0,14450,28900
31.075268817204524,268600,0,14450,28900
31.182795698924956,268600,0,14500,29000
31.182795698924956,268600,0,14500,29000
31.290322580645388,268600,0,14550,29100
31.290322580645388,268600,0,14550,29100
31.39784946236582,268600,0,14600,29200
31.39784946236582,268600,0,14600,29200
31.50537634408625,268600,0,14650,29300
31.50537634408625,268600,0,14650,29300
31.612903225806683,268600,0,14700,29400
31.612903225806683,268600,0,14700,29400
31.720430107527115,268600,0,14750,29500
31.720430107527115,268600,0,14750,29500
31.827956989247546,268600,0,14800,29600
31.827956989247546,268600,0,14800,29600
31.93548387096798,268600,0,14850,29700
31.93548387096798,268600,0,14850,29700
32.04301075268841,268600,0,14900,29800
32.04301075268841,268600,0,14900,29800
32.15053763440884,268600,0,14950,29900
32.15053763440884,268600,0,14950,29900
32.258064516129274,268600,0,15000,30000
32.258064516129274,268600,0,15000,30000
32.365591397849705,268600,0,15050,30100
32.365591397849705,268600,0,15050,30100
32.47311827957014,268600,0,15100,30200
32.47311827957014,268600,0,15100,30200
32.58064516129057,268600,0,15150,30300
32.58064516129057,268600,0,15150,30300
32.688172043011,268600,0,15200,30400
32.688172043011,268600,0,15200,30400
32.79569892473143,268600,0,15250,30500
32.79569892473143,268600,0,15250,30500
32.903225806451864,268600,0,15300,30600
32.903225806451864,268600,0,15300,30600
33.010752688172296,268600,0,15350,30700
33.010752688172296,268600,0,15350,30700
33.11827956989273,268600,0,15400,30800
33.11827956989273,268600,0,15400,30800
33.22580645161316,268600,0,15450,30900
33.22580645161316,268600,0,15450,30900
33.33333333333359,268600,0,15500,31000
33.33333333333359,268600,0,15500,31000
33.44086021505402,268600,0,15550,31100
33.44086021505402,268600,0,15550,31100
33.548387096774455,268600,0,15600,31200
33.548387096774455,268600,0,15600,31200
33.65591397849489,268600,0,15650,31300
33.65591397849489,268600,0,15650,31300
33.76344086021532,268600,0,15700,31400
33.76344086021532,268600,0,15700,31400
33.87096774193575,268600,0,15750,31500
33.87096774193575,268600,0,15750,31500
33.97849462365618,268600,0,15800,31600
33.97849462365618,268600,0,15800,31600
34.086021505376614,268600,0,15850,31700
34.086021505376614,268600,0,15850,31700
34.193548387097046,268600,0,15900,31800
34.193548387097046,268600,0,15900,31800
34.30107526881748,268600,0,15950,31900
34.30107526881748,268600,0,15950,31900
34.40860215053791,268600,0,16000,32000
34.40860215053791,268600,0,16000,32000
34.51612903225834,268600,0,16050,32100
34.51612903225834,268600,0,16050,32100
34.62365591397877,268600,0,16100,32200
34.62365591397877,268600,0,16100,32200
34.731182795699205,268600,0,16150,32300
34.731182795699205,268600,0,16150,32300
34.83870967741964,268600,0,16200,32400
34.83870967741964,268600,0,16200,32400
34.94623655914007,268600,0,16250,32500
34.94623655914007,268600,0,16250,32500
35.0537634408605,268600,0,16300,32600
35.0537634408605,268600,0,16300,32600
35.16129032258093,268600,0,16350,32700
35.16129032258093,268600,0,16350,32700
35.268817204301364,268600,0,16400,32800
35.268817204301364,268600,0,16400,32800
35.376344086021795,268600,0,16450,32900
35.376344086021795,268600,0,16450,32900
35.48387096774223,268600,0,16500,33000
35.48387096774223,268600,0,16500,33000
35.59139784946266,268600,0,16550,33100
35.59139784946266,268600,0,16550,33100
35.69892473118309,268600,0,16600,33200
35.69892473118309,268600,0,16600,33200
35.80645161290352,268600,0,16650,33300
35.80645161290352,268600,0,16650,33300
35.913978494623954,268600,0,16700,33400
35.913978494623954,268600,0,16700,33400
36.021505376344386,268600,0,16750,33500
36.021505376344386,268600,0,16750,33500
36.12903225806482,268600,0,16800,33600
36.12903225806482,268600,0,16800,33600
36.23655913978525,268600,0,16850,33700
36.23655913978525,268600,0,16850,33700
36.34408602150568,268600,0,16900,33800
36.34408602150568,268600,0,16900,33800
36.45161290322611,268600,0,16950,33900
36.45161290322611,268600,0,16950,33900
36.559139784946545,268600,0,17000,34000
36.559139784946545,268600,0,17000,34000
36.66666666666698,268600,0,17050,34100
36.66666666666698,268600,0,17050,34100
36.77419354838741,268600,0,17100,34200
36.77419354838741,268600,0,17100,34200
36.88172043010784,268600,0,17150,34300
36.88172043010784,268600,0,17150,34300
36.98924731182827,268600,0,17200,34400
36.98924731182827,268600,0,17200,34400
37.096774193548704,268600,0,17250,34500
37.096774193548704,268600,0,17250,34500
37.204301075269136,268600,0,17300,34600
37.204301075269136,268600,0,17300,34600
37.31182795698957,268600,0,17350,34700
37.31182795698957,268600,0,17350,34700
37.41935483871,268600,0,17400,34800
37.41935483871,268600,0,17400,34800
37.52688172043043,268600,0,17450,34900
37.52688172043043,268600,0,17450,34900
37.63440860215086,268600,0,17500,35000
37.63440860215086,268600,0,17500,35000
37.741935483871295,268600,0,17550,35100
37.741935483871295,268600,0,17550,35100
37.84946236559173,268600,0,17600,35200
37.84946236559173,268600,0,17600,35200
37.95698924731216,268600,0,17650,35300
37.95698924731216,268600,0,17650,35300
38.06451612903259,268600,0,17700,35400
38.06451612903259,268600,0,17700,35400
38.17204301075302,268600,0,17750,35500
38.17204301075302,268600,0,17750,35500
38.279569892473454,268600,0,17800,35600
38.279569892473454,268600,0,17800,35600
38.387096774193886,268600,0,17850,35700
38.387096774193886,268600,0,17850,35700
38.49462365591432,268600,0,17900,35800
38.49462365591432,268600,0,17900,35800
38.60215053763475,268600,0,17950,35900
38.60215053763475,268600,0,17950,35900
38.70967741935518,268600,0,18000,36000
38.70967741935518,268600,0,18000,36000
38.81720430107561,268600,0,18050,36100
38.81720430107561,268600,0,18050,36100
38.924731182796044,268600,0,18100,36200
38.924731182796044,268600,0,18100,36200
39.032258064516476,268600,0,18150,36300
39.032258064516476,268600,0,18150,36300
39.13978494623691,268600,0,18200,36400
39.13978494623691,268600,0,18200,36400
39.24731182795734,268600,0,18250,36500
39.24731182795734,268600,0,18250,36500
39.35483870967777,268600,0,18300,36600
39.35483870967777,268600,0,18300,36600
39.4623655913982,268600,0,18350,36700
39.4623655913982,268600,0,18350,36700
39.569892473118635,268600,0,18400,36800
39.569892473118635,268600,0,18400,36800
39.67741935483907,268600,0,18450,36900
39.67741935483907,268600,0,18450,36900
39.7849462365595,268600,0,18500,37000
39.7849462365595,268600,0,18500,37000
39.89247311827993,268600,0,18550,37100
39.89247311827993,268600,0,18550,37100
40.00000000000036,268600,0,18600,37200
40.00000000000036,268600,0,18600,37200
40.107526881720794,268600,0,18650,37300
40.107526881720794,268600,0,18650,37300
40.215053763441226,268600,0,18700,37400
40.215053763441226,268600,0,18700,37400
40.32258064516166,268600,0,18750,37500
40.32258064516166,268600,0,18750,37500
40.43010752688209,268600,0,18800,37600
40.43010752688209,268600,0,18800,37600
40.53763440860252,268600,0,18850,37700
40.53763440860252,268600,0,18850,37700
40.64516129032295,268600,0,18900,37800
40.64516129032295,268600,0,18900,37800
40.752688172043385,268600,0,18950,37900
40.752688172043385,268600,0,18950,37900
40.86021505376382,268600,0,19000,38000
40.86021505376382,268600,0,19000,38000
40.96774193548425,268600,0,19050,38100
40.96774193548425,268600,0,19050,38100
41.07526881720468,268600,0,19100,38200
41.07526881720468,268600,0,19100,38200
41.18279569892511,268600,0,19150,38300
41.18279569892511,268600,0,19150,38300
41.290322580645544,268600,0,19200,38400
41.290322580645544,268600,0,19200,38400
41.397849462365976,268600,0,19250,38500
41.397849462365976,268600,0,19250,38500
41.50537634408641,268600,0,19300,38600
41.50537634408641,268600,0,19300,38600
41.61290322580684,268600,0,19350,38700
41.61290322580684,268600,0,19350,38700
41.72043010752727,268600,0,19400,38800
41.72043010752727,268600,0,19400,38800
41.8279569892477,268600,0,19450,38900
41.8279569892477,268600,0,19450,38900
41.935483870968135,268600,0,19500,39000
41.935483870968135,268600,0,19500,39000
42.043010752688566,268600,0,19550,39100
42.043010752688566,268600,0,19550,39100
42.150537634409,268600,0,19600,39200
42.150537634409,268600,0,19600,39200
42.25806451612943,268600,0,19650,39300
42.25806451612943,268600,0,19650,39300
42.36559139784986,268600,0,19700,39400
42.36559139784986,268600,0,19700,39400
42.47311827957029,268600,0,19750,39500
42.47311827957029,268600,0,19750,39500
42.580645161290725,268600,0,19800,39600
42.580645161290725,268600,0,19800,39600
42.68817204301116,268600,0,19850,39700
42.68817204301116,268600,0,19850,39700
42.79569892473159,268600,0,19900,39800
42.79569892473159,268600,0,19900,39800
42.90322580645202,268600,0,19950,39900
42.90322580645202,268600,0,19950,39900
43.01075268817245,268600,0,20000,40000
43.01075268817245,268600,0,20000,40000
43.118279569892884,268600,0,20050,40100
43.118279569892884,268600,0,20050,40100
43.225806451613316,268600,0,20100,40200
43.225806451613316,268600,0,20100,40200
43.33333333333375,268600,0,20150,40300
43.33333333333375,268600,0,20150,40300
43.44086021505418,268600,0,20200,40400
43.44086021505418,268600,0,20200,40400
43.54838709677461,268600,0,20250,40500
43.54838709677461,268600,0,20250,40500
43.65591397849504,268600,0,20300,40600
43.65591397849504,268600,0,20300,40600
43.763440860215475,268600,0,20350,40700
43.763440860215475,268600,0,20350,40700
43.87096774193591,268600,0,20400,40800
43.87096774193591,268600,0,20400,40800
43.97849462365634,268600,0,20450,40900
43.97849462365634,268600,0,20450,40900
44.08602150537677,268600,0,20500,41000
44.08602150537677,268600,0,20500,41000
44.1935483870972,268600,0,20550,41100
44.1935483870972,268600,0,20550,41100
44.301075268817634,268600,0,20600,41200
44.301075268817634,268600,0,20600,41200
44.408602150538066,268600,0,20650,41300
44.408602150538066,268600,0,20650,41300
44.5161290322585,268600,0,20700,41400
44.5161290322585,268600,0,20700,41400
44.62365591397893,268600,0,20750,41500
44.62365591397893,268600,0,20750,41500
44.73118279569936,268600,0,20800,41600
44.73118279569936,268600,0,20800,41600
44.83870967741979,268600,0,20850,41700
44.83870967741979,268600,0,20850,41700
44.946236559140225,268600,0,20900,41800
44.946236559140225,268600,0,20900,41800
45.053763440860656,268600,0,20950,41900
45.053763440860656,268600,0,20950,41900
45.16129032258109,268600,0,21000,42000
45.16129032258109,268600,0,21000,42000
45.26881720430152,268600,0,21050,42100
45.26881720430152,268600,0,21050,42100
45.37634408602195,268600,0,21100,42200
45.37634408602195,268600,0,21100,42200
45.483870967742384,268600,0,21150,42300
45.483870967742384,268600,0,21150,42300
45.591397849462815,268600,0,21200,42400
45.591397849462815,268600,0,21200,42400
45.69892473118325,268600,0,21250,42500
45.69892473118325,268600,0,21250,42500
45.80645161290368,268600,0,21300,42600
45.80645161290368,268600,0,21300,42600
45.91397849462411,268600,0,21350,42700
45.91397849462411,268600,0,21350,42700
46.02150537634454,268600,0,21400,42800
46.02150537634454,268600,0,21400,42800
46.129032258064974,268600,0,21450,42900
46.129032258064974,268600,0,21450,42900
46.236559139785406,268600,0,21500,43000
46.236559139785406,268600,0,21500,43000
46.34408602150584,268600,0,21550,43100
46.34408602150584,268600,0,21550,43100
46.45161290322627,268600,0,21600,43200
46.45161290322627,268600,0,21600,43200
46.5591397849467,268600,0,21650,43300
46.5591397849467,268600,0,21650,43300
46.66666666666713,268600,0,21700,43400
46.66666666666713,268600,0,21700,43400
46.774193548387565,268600,0,21750,43500
46.774193548387565,268600,0,21750,43500
46.881720430108,268600,0,21800,43600
46.881720430108,268600,0,21800,43600
46.98924731182843,268600,0,21850,43700
46.98924731182843,268600,0,21850,43700
47.09677419354886,268600,0,21900,43800
47.09677419354886,268600,0,21900,43800
47.20430107526929,268600,0,21950,43900
47.20430107526929,268600,0,21950,43900
47.311827956989724,268600,0,22000,44000
47.311827956989724,268600,0,22000,44000
47.419354838710156,268600,0,22050,44100
47.419354838710156,268600,0,22050,44100
47.52688172043059,268600,0,22100,44200
47.52688172043059,268600,0,22100,44200
47.63440860215102,268600,0,22150,44300
47.63440860215102,268600,0,22150,44300
47.74193548387145,268600,0,22200,44400
47.74193548387145,268600,0,22200,44400
47.84946236559188,268600,0,22250,44500
47.84946236559188,268600,0,22250,44500
47.956989247312315,268600,0,22300,44600
47.956989247312315,268600,0,22300,44600
48.06451612903275,268600,0,22350,44700
48.06451612903275,268600,0,22350,44700
48.17204301075318,268600,0,22400,44800
48.17204301075318,268600,0,22400,44800
48.27956989247361,268600,0,22450,44900
48.27956989247361,268600,0,22450,44900
48.38709677419404,268600,0,22500,45000
48.38709677419404,268600,0,22500,45000
48.494623655914474,268600,0,22550,45100
48.494623655914474,268600,0,22550,45100
48.602150537634905,268600,0,22600,45200
48.602150537634905,268600,0,22600,45200
48.70967741935534,268600,0,22650,45300
48.70967741935534,268600,0,22650,45300
48.81720430107577,268600,0,22700,45400
48.81720430107577,268600,0,22700,45400
48.9247311827962,268600,0,22750,45500
48.9247311827962,268600,0,22750,45500
49.03225806451663,268600,0,22800,45600
49.03225806451663,268600,0,22800,45600
49.139784946237064,268600,0,22850,45700
49.139784946237064,268600,0,22850,45700
49.247311827957496,268600,0,22900,45800
49.247311827957496,268600,0,22900,45800
49.35483870967793,268600,0,22950,45900
49.35483870967793,268600,0,22950,45900
49.46236559139836,268600,0,23000,46000
49.46236559139836,268600,0,23000,46000
49.56989247311879,268600,0,23050,46100
49.56989247311879,268600,0,23050,46100
49.67741935483922,268600,0,23100,46200
49.67741935483922,268600,0,23100,46200
49.784946236559655,268600,0,23150,46300
49.784946236559655,268600,0,23150,46300
49.89247311828009,268600,0,23200,46400
49.89247311828009,268600,0,23200,46400
50.00000000000052,268600,0,23250,46500
50.00000000000052,268600,0,23250,46500
50.10752688172095,268600,0,23300,46600
50.10752688172095,268600,0,23300,46600
50.21505376344138,268600,0,23350,46700
50.21505376344138,268600,0,23350,46700
50.322580645161814,268600,0,23400,46800
50.322580645161814,268600,0,23400,46800
50.430107526882246,268600,0,23450,46900
50.430107526882246,268600,0,23450,46900
50.53763440860268,268600,0,23500,47000
50.53763440860268,268600,0,23500,47000
50.64516129032311,268600,0,23550,47100
50.64516129032311,268600,0,23550,47100
50.75268817204354,268600,0,23600,47200
50.75268817204354,268600,0,23600,47200
50.86021505376397,268600,0,23650,47300
50.86021505376397,268600,0,23650,47300
50.967741935484405,268600,0,23700,47400
50.967741935484405,268600,0,23700,47400
51.07526881720484,268600,0,23750,47500
51.07526881720484,268600,0,23750,47500
51.18279569892527,268600,0,23800,47600
51.18279569892527,268600,0,23800,47600
51.2903225806457,268600,0,23850,47700
51.2903225806457,268600,0,23850,47700
51.39784946236613,268600,0,23900,47800
51.39784946236613,268600,0,23900,47800
51.505376344086564,268600,0,23950,47900
51.505376344086564,268600,0,23950,47900
51.612903225806996,268600,0,24000,48000
51.612903225806996,268600,0,24000,48000
51.72043010752743,268600,0,24050,48100
51.72043010752743,268600,0,24050,48100
51.82795698924786,268600,0,24100,48200
51.82795698924786,268600,0,24100,48200
51.93548387096829,268600,0,24150,48300
51.93548387096829,268600,0,24150,48300
52.04301075268872,268600,0,24200,48400
52.04301075268872,268600,0,24200,48400
52.150537634409154,268600,0,24250,48500
52.150537634409154,268600,0,24250,48500
52.258064516129586,268600,0,24300,48600
52.258064516129586,268600,0,24300,48600
52.36559139785002,268600,0,24350,48700
52.36559139785002,268600,0,24350,48700
52.47311827957045,268600,0,24400,48800
52.47311827957045,268600,0,24400,48800
52.58064516129088,268600,0,24450,48900
52.58064516129088,268600,0,24450,48900
52.68817204301131,268600,0,24500,49000
52.68817204301131,268600,0,24500,49000
52.795698924731745,268600,0,24550,49100
52.795698924731745,268600,0,24550,49100
52.90322580645218,268600,0,24600,49200
52.90322580645218,268600,0,24600,49200
53.01075268817261,268600,0,24650,49300
53.01075268817261,268600,0,24650,49300
53.11827956989304,268600,0,24700,49400
53.11827956989304,268600,0,24700,49400
53.22580645161347,268600,0,24750,49500
53.22580645161347,268600,0,24750,49500
53.333333333333904,268600,0,24800,49600
53.333333333333904,268600,0,24800,49600
53.440860215054336,268600,0,24850,49700
53.440860215054336,268600,0,24850,49700
53.54838709677477,268600,0,24900,49800
53.54838709677477,268600,0,24900,49800
53.6559139784952,268600,0,24950,49900
53.6559139784952,268600,0,24950,49900
53.76344086021563,268600,0,25000,50000
53.76344086021563,268600,0,25000,50000
53.87096774193606,268600,0,25050,50100
53.87096774193606,268600,0,25050,50100
53.978494623656495,268600,0,25100,50200
53.978494623656495,268600,0,25100,50200
54.08602150537693,268600,0,25150,50300
54.08602150537693,268600,0,25150,50300
54.19354838709736,268600,0,25200,50400
54.19354838709736,268600,0,25200,50400
54.30107526881779,268600,0,25250,50500
54.30107526881779,268600,0,25250,50500
54.40860215053822,268600,0,25300,50600
54.40860215053822,268600,0,25300,50600
54.516129032258654,268600,0,25350,50700
54.516129032258654,268600,0,25350,50700
54.623655913979086,268600,0,25400,50800
54.623655913979086,268600,0,25400,50800
54.73118279569952,268600,0,25450,50900
54.73118279569952,268600,0,25450,50900
54.83870967741995,268600,0,25500,51000
54.83870967741995,268600,0,25500,51000
54.94623655914038,268600,0,25550,51100
54.94623655914038,268600,0,25550,51100
55.05376344086081,268600,0,25600,51200
55.05376344086081,268600,0,25600,51200
55.161290322581245,268600,0,25650,51300
55.161290322581245,268600,0,25650,51300
55.268817204301676,268600,0,25700,51400
55.268817204301676,268600,0,25700,51400
55.37634408602211,268600,0,25750,51500
55.37634408602211,268600,0,25750,51500
55.48387096774254,268600,0,25800,51600
55.48387096774254,268600,0,25800,51600
55.59139784946297,268600,0,25850,51700
55.59139784946297,268600,0,25850,51700
55.6989247311834,268600,0,25900,51800
55.6989247311834,268600,0,25900,51800
55.806451612903835,268600,0,25950,51900
55.806451612903835,268600,0,25950,51900
55.91397849462427,268600,0,26000,52000
55.91397849462427,268600,0,26000,52000
56.0215053763447,268600,0,26050,52100
56.0215053763447,268600,0,26050,52100
56.12903225806513,268600,0,26100,52200
56.12903225806513,268600,0,26100,52200
56.23655913978556,268600,0,26150,52300
56.23655913978556,268600,0,26150,52300
56.344086021505994,268600,0,26200,52400
56.344086021505994,268600,0,26200,52400
56.451612903226426,268600,0,26250,52500
56.451612903226426,268600,0,26250,52500
56.55913978494686,268600,0,26300,52600
56.55913978494686,268600,0,26300,52600
56.66666666666729,268600,0,26350,52700
56.66666666666729,268600,0,26350,52700
56.77419354838772,268600,0,26400,52800
56.77419354838772,268600,0,26400,52800
56.88172043010815,268600,0,26450,52900
56.88172043010815,268600,0,26450,52900
56.989247311828585,268600,0,26500,53000
56.989247311828585,268600,0,26500,53000
57.09677419354902,268600,0,26550,53100
57.09677419354902,268600,0,26550,53100
57.20430107526945,268600,0,26600,53200
57.20430107526945,268600,0,26600,53200
57.31182795698988,268600,0,26650,53300
57.31182795698988,268600,0,26650,53300
57.41935483871031,268600,0,26700,53400
57.41935483871031,268600,0,26700,53400
57.526881720430744,268600,0,26750,53500
57.526881720430744,268600,0,26750,53500
57.634408602151176,268600,0,26800,53600
57.634408602151176,268600,0,26800,53600
57.74193548387161,268600,0,26850,53700
57.74193548387161,268600,0,26850,53700
57.84946236559204,268600,0,26900,53800
57.84946236559204,268600,0,26900,53800
57.95698924731247,268600,0,26950,53900
57.95698924731247,268600,0,26950,53900
58.0645161290329,268600,0,27000,54000
58.0645161290329,268600,0,27000,54000
58.172043010753335,268600,0,27050,54100
58.172043010753335,268600,0,27050,54100
58.279569892473766,268600,0,27100,54200
58.279569892473766,268600,0,27100,54200
58.3870967741942,268600,0,27150,54300
58.3870967741942,268600,0,27150,54300
58.49462365591463,268600,0,27200,54400
58.49462365591463,268600,0,27200,54400
58.60215053763506,268600,0,27250,54500
58.60215053763506,268600,0,27250,54500
58.709677419355494,268600,0,27300,54600
58.709677419355494,268600,0,27300,54600
58.817204301075925,268600,0,27350,54700
58.817204301075925,268600,0,27350,54700
58.92473118279636,268600,0,27400,54800
58.92473118279636,268600,0,27400,54800
59.03225806451679,268600,0,27450,54900
59.03225806451679,268600,0,27450,54900
59.13978494623722,268600,0,27500,55000
59.13978494623722,268600,0,27500,55000
59.24731182795765,268600,0,27550,55100
59.24731182795765,268600,0,27550,55100
59.354838709678084,268600,0,27600,55200
59.354838709678084,268600,0,27600,55200
59.462365591398516,268600,0,27650,55300
59.462365591398516,268600,0,27650,55300
59.56989247311895,268600,0,27700,55400
59.56989247311895,268600,0,27700,55400
59.67741935483938,268600,0,27750,55500
59.67741935483938,268600,0,27750,55500
59.78494623655981,268600,0,27800,55600
59.78494623655981,268600,0,27800,55600
59.89247311828024,268600,0,27850,55700
59.89247311828024,268600,0,27850,55700
60.000000000000675,268600,0,27900,55800
60.000000000000675,268600,0,27900,55800
60.10752688172111,268600,0,27950,55900
60.10752688172111,268600,0,27950,55900
60.21505376344154,268600,0,28000,56000
60.21505376344154,268600,0,28000,56000
60.32258064516197,268600,0,28050,56100
60.32258064516197,268600,0,28050,56100
60.4301075268824,268600,0,28100,56200
60.4301075268824,268600,0,28100,56200
60.537634408602834,268600,0,28150,56300
60.537634408602834,268600,0,28150,56300
60.645161290323266,268600,0,28200,56400
60.645161290323266,268600,0,28200,56400
60.7526881720437,268600,0,28250,56500
60.7526881720437,268600,0,28250,56500
60.86021505376413,268600,0,28300,56600
60.86021505376413,268600,0,28300,56600
60.96774193548456,268600,0,28350,56700
60.96774193548456,268600,0,28350,56700
61.07526881720499,268600,0,28400,56800
61.07526881720499,268600,0,28400,56800
61.182795698925425,268600,0,28450,56900
61.182795698925425,268600,0,28450,56900
61.29032258064586,268600,0,28500,57000
61.29032258064586,268600,0,28500,57000
61.39784946236629,268600,0,28550,57100
61.39784946236629,268600,0,28550,57100
61.50537634408672,268600,0,28600,57200
61.50537634408672,268600,0,28600,57200
61.61290322580715,268600,0,28650,57300
61.61290322580715,268600,0,28650,57300
61.720430107527584,268600,0,28700,57400
61.720430107527584,268600,0,28700,57400
61.827956989248015,268600,0,28750,57500
61.827956989248015,268600,0,28750,57500
61.93548387096845,268600,0,28800,57600
61.93548387096845,268600,0,28800,57600
62.04301075268888,268600,0,28850,57700
62.04301075268888,268600,0,28850,57700
62.15053763440931,268600,0,28900,57800
62.15053763440931,268600,0,28900,57800
62.25806451612974,268600,0,28950,57900
62.25806451612974,268600,0,28950,57900
62.365591397850174,268600,0,29000,58000
62.365591397850174,268600,0,29000,58000
62.473118279570606,268600,0,29050,58100
62.473118279570606,268600,0,29050,58100
62.58064516129104,268600,0,29100,58200
62.58064516129104,268600,0,29100,58200
62.68817204301147,268600,0,29150,58300
62.68817204301147,268600,0,29150,58300
62.7956989247319,268600,0,29200,58400
62.7956989247319,268600,0,29200,58400
62.90322580645233,268600,0,29250,58500
62.90322580645233,268600,0,29250,58500
63.010752688172765,268600,0,29300,58600
63.010752688172765,268600,0,29300,58600
63.1182795698932,268600,0,29350,58700
63.1182795698932,268600,0,29350,58700
63.22580645161363,268600,0,29400,58800
63.22580645161363,268600,0,29400,58800
63.33333333333406,268600,0,29450,58900
63.33333333333406,268600,0,29450,58900
63.44086021505449,268600,0,29500,59000
63.44086021505449,268600,0,29500,59000
63.548387096774924,268600,0,29550,59100
63.548387096774924,268600,0,29550,59100
63.655913978495356,268600,0,29600,59200
63.655913978495356,268600,0,29600,59200
63.76344086021579,268600,0,29650,59300
63.76344086021579,268600,0,29650,59300
63.87096774193622,268600,0,29700,59400
63.87096774193622,268600,0,29700,59400
63.97849462365665,268600,0,29750,59500
63.97849462365665,268600,0,29750,59500
64.08602150537708,268600,0,29800,59600
64.08602150537708,268600,0,29800,59600
64.19354838709751,268600,0,29850,59700
64.19354838709751,268600,0,29850,59700
64.30107526881794,268600,0,29900,59800
64.30107526881794,268600,0,29900,59800
64.40860215053837,268600,0,29950,59900
64.40860215053837,268600,0,29950,59900
64.5161290322588,268600,0,30000,60000
64.5161290322588,268600,0,30000,60000
64.62365591397923,268600,0,30050,60100
64.62365591397923,268600,0,30050,60100
64.73118279569967,268600,0,30100,60200
64.73118279569967,268600,0,30100,60200
64.8387096774201,268600,0,30150,60300
64.8387096774201,268600,0,30150,60300
64.94623655914053,268600,0,30200,60400
64.94623655914053,268600,0,30200,60400
65.05376344086096,268600,0,30250,60500
65.05376344086096,268600,0,30250,60500
65.1612903225814,268600,0,30300,60600
65.1612903225814,268600,0,30300,60600
65.26881720430183,268600,0,30350,60700
65.26881720430183,268600,0,30350,60700
65.37634408602226,268600,0,30400,60800
65.37634408602226,268600,0,30400,60800
65.48387096774269,268600,0,30450,60900
65.48387096774269,268600,0,30450,60900
65.59139784946312,268600,0,30500,61000
65.59139784946312,268600,0,30500,61000
65.69892473118355,268600,0,30550,61100
65.69892473118355,268600,0,30550,61100
65.80645161290398,268600,0,30600,61200
65.80645161290398,268600,0,30600,61200
65.91397849462442,268600,0,30650,61300
65.91397849462442,268600,0,30650,61300
66.02150537634485,268600,0,30700,61400
66.02150537634485,268600,0,30700,61400
66.12903225806528,268600,0,30750,61500
66.12903225806528,268600,0,30750,61500
66.23655913978571,268600,0,30800,61600
66.23655913978571,268600,0,30800,61600
66.34408602150614,268600,0,30850,61700
66.34408602150614,268600,0,30850,61700
66.45161290322658,268600,0,30900,61800
66.45161290322658,268600,0,30900,61800
66.559139784947,268600,0,30950,61900
66.559139784947,268600,0,30950,61900
66.66666666666744,268600,0,31000,62000
66.66666666666744,268600,0,31000,62000
66.77419354838787,268600,0,31050,62100
66.77419354838787,268600,0,31050,62100
66.8817204301083,268600,0,31100,62200
66.8817204301083,268600,0,31100,62200
66.98924731182873,268600,0,31150,62300
66.98924731182873,268600,0,31150,62300
67.09677419354917,268600,0,31200,62400
67.09677419354917,268600,0,31200,62400
67.2043010752696,268600,0,31250,62500
67.2043010752696,268600,0,31250,62500
67.31182795699003,268600,0,31300,62600
67.31182795699003,268600,0,31300,62600
67.41935483871046,268600,0,31350,62700
67.41935483871046,268600,0,31350,62700
67.5268817204309,268600,0,31400,62800
67.5268817204309,268600,0,31400,62800
67.63440860215132,268600,0,31450,62900
67.63440860215132,268600,0,31450,62900
67.74193548387176,268600,0,31500,63000
67.74193548387176,268600,0,31500,63000
67.84946236559219,268600,0,31550,63100
67.84946236559219,268600,0,31550,63100
67.95698924731262,268600,0,31600,63200
67.95698924731262,268600,0,31600,63200
68.06451612903305,268600,0,31650,63300
68.06451612903305,268600,0,31650,63300
68.17204301075348,268600,0,31700,63400
68.17204301075348,268600,0,31700,63400
68.27956989247392,268600,0,31750,63500
68.27956989247392,268600,0,31750,63500
68.38709677419435,268600,0,31800,63600
68.38709677419435,268600,0,31800,63600
68.49462365591478,268600,0,31850,63700
68.49462365591478,268600,0,31850,63700
68.60215053763521,268600,0,31900,63800
68.60215053763521,268600,0,31900,63800
68.70967741935564,268600,0,31950,63900
68.70967741935564,268600,0,31950,63900
68.81720430107607,268600,0,32000,64000
68.81720430107607,268600,0,32000,64000
68.9247311827965,268600,0,32050,64100
68.9247311827965,268600,0,32050,64100
69.03225806451694,268600,0,32100,64200
69.03225806451694,268600,0,32100,64200
69.13978494623737,268600,0,32150,64300
69.13978494623737,268600,0,32150,64300
69.2473118279578,268600,0,32200,64400
69.2473118279578,268600,0,32200,64400
69.35483870967823,268600,0,32250,64500
69.35483870967823,268600,0,32250,64500
69.46236559139867,268600,0,32300,64600
69.46236559139867,268600,0,32300,64600
69.5698924731191,268600,0,32350,64700
69.5698924731191,268600,0,32350,64700
69.67741935483953,268600,0,32400,64800
69.67741935483953,268600,0,32400,64800
69.78494623655996,268600,0,32450,64900
69.78494623655996,268600,0,32450,64900
69.89247311828039,268600,0,32500,65000
69.89247311828039,268600,0,32500,65000
70.00000000000082,268600,0,32550,65100
70.00000000000082,268600,0,32550,65100
70.10752688172126,268600,0,32600,65200
70.10752688172126,268600,0,32600,65200
70.21505376344169,268600,0,32650,65300
70.21505376344169,268600,0,32650,65300
70.32258064516212,268600,0,32700,65400
70.32258064516212,268600,0,32700,65400
70.43010752688255,268600,0,32750,65500
70.43010752688255,268600,0,32750,65500
70.53763440860298,268600,0,32800,65600
70.53763440860298,268600,0,32800,65600
70.64516129032341,268600,0,32850,65700
70.64516129032341,268600,0,32850,65700
70.75268817204385,268600,0,32900,65800
70.75268817204385,268600,0,32900,65800
70.86021505376428,268600,0,32950,65900
70.86021505376428,268600,0,32950,65900
70.96774193548471,268600,0,33000,66000
70.96774193548471,268600,0,33000,66000
71.07526881720514,268600,0,33050,66100
71.07526881720514,268600,0,33050,66100
71.18279569892557,268600,0,33100,66200
71.18279569892557,268600,0,33100,66200
71.290322580646,268600,0,33150,66300
71.290322580646,268600,0,33150,66300
71.39784946236644,268600,0,33200,66400
71.39784946236644,268600,0,33200,66400
71.50537634408687,268600,0,33250,66500
71.50537634408687,268600,0,33250,66500
71.6129032258073,268600,0,33300,66600
71.6129032258073,268600,0,33300,66600
71.72043010752773,268600,0,33350,66700
71.72043010752773,268600,0,33350,66700
71.82795698924816,268600,0,33400,66800
71.82795698924816,268600,0,33400,66800
71.9354838709686,268600,0,33450,66900
71.9354838709686,268600,0,33450,66900
72.04301075268903,268600,0,33500,67000
72.04301075268903,268600,0,33500,67000
72.15053763440946,268600,0,33550,67100
72.15053763440946,268600,0,33550,67100
72.25806451612989,268600,0,33600,67200
72.25806451612989,268600,0,33600,67200
72.36559139785032,268600,0,33650,67300
72.36559139785032,268600,0,33650,67300
72.47311827957076,268600,0,33700,67400
72.47311827957076,268600,0,33700,67400
72.58064516129119,268600,0,33750,67500
72.58064516129119,268600,0,33750,67500
72.68817204301162,268600,0,33800,67600
72.68817204301162,268600,0,33800,67600
72.79569892473205,268600,0,33850,67700
72.79569892473205,268600,0,33850,67700
72.90322580645248,268600,0,33900,67800
72.90322580645248,268600,0,33900,67800
73.01075268817291,268600,0,33950,67900
73.01075268817291,268600,0,33950,67900
73.11827956989335,268600,0,34000,68000
73.11827956989335,268600,0,34000,68000
73.22580645161378,268600,0,34050,68100
73.22580645161378,268600,0,34050,68100
73.33333333333421,268600,0,34100,68200
73.33333333333421,268600,0,34100,68200
73.44086021505464,268600,0,34150,68300
73.44086021505464,268600,0,34150,68300
73.54838709677507,268600,0,34200,68400
73.54838709677507,268600,0,34200,68400
73.6559139784955,268600,0,34250,68500
73.6559139784955,268600,0,34250,68500
73.76344086021594,268600,0,34300,68600
73.76344086021594,268600,0,34300,68600
73.87096774193637,268600,0,34350,68700
73.87096774193637,268600,0,34350,68700
73.9784946236568,268600,0,34400,68800
73.9784946236568,268600,0,34400,68800
74.08602150537723,268600,0,34450,68900
74.08602150537723,268600,0,34450,68900
74.19354838709766,268600,0,34500,69000
74.19354838709766,268600,0,34500,69000
74.3010752688181,268600,0,34550,69100
74.3010752688181,268600,0,34550,69100
74.40860215053853,268600,0,34600,69200
74.40860215053853,268600,0,34600,69200
74.51612903225896,268600,0,34650,69300
74.51612903225896,268600,0,34650,69300
74.62365591397939,268600,0,34700,69400
74.62365591397939,268600,0,34700,69400
74.73118279569982,268600,0,34750,69500
74.73118279569982,268600,0,34750,69500
74.83870967742025,268600,0,34800,69600
74.83870967742025,268600,0,34800,69600
74.94623655914069,268600,0,34850,69700
74.94623655914069,268600,0,34850,69700
75.05376344086112,268600,0,34900,69800
75.05376344086112,268600,0,34900,69800
75.16129032258155,268600,0,34950,69900
75.16129032258155,268600,0,34950,69900
75.26881720430198,268600,0,35000,70000
75.26881720430198,268600,0,35000,70000
75.37634408602241,268600,0,35050,70100
75.37634408602241,268600,0,35050,70100
75.48387096774285,268600,0,35100,70200
75.48387096774285,268600,0,35100,70200
75.59139784946328,268600,0,35150,70300
75.59139784946328,268600,0,35150,70300
75.69892473118371,268600,0,35200,70400
75.69892473118371,268600,0,35200,70400
75.80645161290414,268600,0,35250,70500
75.80645161290414,268600,0,35250,70500
75.91397849462457,268600,0,35300,70600
75.91397849462457,268600,0,35300,70600
76.021505376345,268600,0,35350,70700
76.021505376345,268600,0,35350,70700
76.12903225806544,268600,0,35400,70800
76.12903225806544,268600,0,35400,70800
76.23655913978587,268600,0,35450,70900
76.23655913978587,268600,0,35450,70900
76.3440860215063,268600,0,35500,71000
76.3440860215063,268600,0,35500,71000
76.45161290322673,268600,0,35550,71100
76.45161290322673,268600,0,35550,71100
76.55913978494716,268600,0,35600,71200
76.55913978494716,268600,0,35600,71200
76.6666666666676,268600,0,35650,71300
76.6666666666676,268600,0,35650,71300
76.77419354838803,268600,0,35700,71400
76.77419354838803,268600,0,35700,71400
76.88172043010846,268600,0,35750,71500
76.88172043010846,268600,0,35750,71500
76.98924731182889,268600,0,35800,71600
76.98924731182889,268600,0,35800,71600
77.09677419354932,268600,0,35850,71700
77.09677419354932,268600,0,35850,71700
77.20430107526975,268600,0,35900,71800
77.20430107526975,268600,0,35900,71800
77.31182795699019,268600,0,35950,71900
77.31182795699019,268600,0,35950,71900
77.41935483871062,268600,0,36000,72000
77.41935483871062,268600,0,36000,72000
77.52688172043105,268600,0,36050,72100
77.52688172043105,268600,0,36050,72100
77.63440860215148,268600,0,36100,72200
77.63440860215148,268600,0,36100,72200
77.74193548387191,268600,0,36150,72300
77.74193548387191,268600,0,36150,72300
77.84946236559234,268600,0,36200,72400
77.84946236559234,268600,0,36200,72400
77.95698924731278,268600,0,36250,72500
77.95698924731278,268600,0,36250,72500
78.06451612903321,268600,0,36300,72600
78.06451612903321,268600,0,36300,72600
78.17204301075364,268600,0,36350,72700
78.17204301075364,268600,0,36350,72700
78.27956989247407,268600,0,36400,72800
78.27956989247407,268600,0,36400,72800
78.3870967741945,268600,0,36450,72900
78.3870967741945,268600,0,36450,72900
78.49462365591494,268600,0,36500,73000
78.49462365591494,268600,0,36500,73000
78.60215053763537,268600,0,36550,73100
78.60215053763537,268600,0,36550,73100
78.7096774193558,268600,0,36600,73200
78.7096774193558,268600,0,36600,73200
78.81720430107623,268600,0,36650,73300
78.81720430107623,268600,0,36650,73300
78.92473118279666,268600,0,36700,73400
78.92473118279666,268600,0,36700,73400
79.0322580645171,268600,0,36750,73500
79.0322580645171,268600,0,36750,73500
79.13978494623753,268600,0,36800,73600
79.13978494623753,268600,0,36800,73600
79.24731182795796,268600,0,36850,73700
79.24731182795796,268600,0,36850,73700
79.35483870967839,268600,0,36900,73800
79.35483870967839,268600,0,36900,73800
79.46236559139882,268600,0,36950,73900
79.46236559139882,268600,0,36950,73900
79.56989247311925,268600,0,37000,74000
79.56989247311925,268600,0,37000,74000
79.67741935483969,268600,0,37050,74100
79.67741935483969,268600,0,37050,74100
79.78494623656012,268600,0,37100,74200
79.78494623656012,268600,0,37100,74200
79.89247311828055,268600,0,37150,74300
79.89247311828055,268600,0,37150,74300
80.00000000000098,268600,0,37200,74400
80.00000000000098,268600,0,37200,74400
80.10752688172141,268600,0,37250,74500
80.10752688172141,268600,0,37250,74500
80.21505376344184,268600,0,37300,74600
80.21505376344184,268600,0,37300,74600
80.32258064516228,268600,0,37350,74700
80.32258064516228,268600,0,37350,74700
80.43010752688271,268600,0,37400,74800
80.43010752688271,268600,0,37400,74800
80.53763440860314,268600,0,37450,74900
80.53763440860314,268600,0,37450,74900
80.64516129032357,268600,0,37500,75000
80.64516129032357,268600,0,37500,75000
80.752688172044,268600,0,37550,75100
80.752688172044,268600,0,37550,75100
80.86021505376443,268600,0,37600,75200
80.86021505376443,268600,0,37600,75200
80.96774193548487,268600,0,37650,75300
80.96774193548487,268600,0,37650,75300
81.0752688172053,268600,0,37700,75400
81.0752688172053,268600,0,37700,75400
81.18279569892573,268600,0,37750,75500
81.18279569892573,268600,0,37750,75500
81.29032258064616,268600,0,37800,75600
81.29032258064616,268600,0,37800,75600
81.3978494623666,268600,0,37850,75700
81.3978494623666,268600,0,37850,75700
81.50537634408703,268600,0,37900,75800
81.50537634408703,268600,0,37900,75800
81.61290322580746,268600,0,37950,75900
81.61290322580746,268600,0,37950,75900
81.72043010752789,268600,0,38000,76000
81.72043010752789,268600,0,38000,76000
81.82795698924832,268600,0,38050,76100
81.82795698924832,268600,0,38050,76100
81.93548387096875,268600,0,38100,76200
81.93548387096875,268600,0,38100,76200
82.04301075268918,268600,0,38150,76300
82.04301075268918,268600,0,38150,76300
82.15053763440962,268600,0,38200,76400
82.15053763440962,268600,0,38200,76400
82.25806451613005,268600,0,38250,76500
82.25806451613005,268600,0,38250,76500
82.36559139785048,268600,0,38300,76600
82.36559139785048,268600,0,38300,76600
82.47311827957091,268600,0,38350,76700
82.47311827957091,268600,0,38350,76700
82.58064516129134,268600,0,38400,76800
82.58064516129134,268600,0,38400,76800
82.68817204301178,268600,0,38450,76900
82.68817204301178,268600,0,38450,76900
82.7956989247322,268600,0,38500,77000
82.7956989247322,268600,0,38500,77000
82.90322580645264,268600,0,38550,77100
82.90322580645264,268600,0,38550,77100
83.01075268817307,268600,0,38600,77200
83.01075268817307,268600,0,38600,77200
83.1182795698935,268600,0,38650,77300
83.1182795698935,268600,0,38650,77300
83.22580645161393,268600,0,38700,77400
83.22580645161393,268600,0,38700,77400
83.33333333333437,268600,0,38750,77500
83.33333333333437,268600,0,38750,77500
83.4408602150548,268600,0,38800,77600
83.4408602150548,268600,0,38800,77600
83.54838709677523,268600,0,38850,77700
83.54838709677523,268600,0,38850,77700
83.65591397849566,268600,0,38900,77800
83.65591397849566,268600,0,38900,77800
83.7634408602161,268600,0,38950,77900
83.7634408602161,268600,0,38950,77900
83.87096774193652,268600,0,39000,78000
83.87096774193652,268600,0,39000,78000
83.97849462365696,268600,0,39050,78100
83.97849462365696,268600,0,39050,78100
84.08602150537739,268600,0,39100,78200
84.08602150537739,268600,0,39100,78200
84.19354838709782,268600,0,39150,78300
84.19354838709782,268600,0,39150,78300
84.30107526881825,268600,0,39200,78400
84.30107526881825,268600,0,39200,78400
84.40860215053868,268600,0,39250,78500
84.40860215053868,268600,0,39250,78500
84.51612903225912,268600,0,39300,78600
84.51612903225912,268600,0,39300,78600
84.62365591397955,268600,0,39350,78700
84.62365591397955,268600,0,39350,78700
84.73118279569998,268600,0,39400,78800
84.73118279569998,268600,0,39400,78800
84.83870967742041,268600,0,39450,78900
84.83870967742041,268600,0,39450,78900
84.94623655914084,268600,0,39500,79000
84.94623655914084,268600,0,39500,79000
85.05376344086127,268600,0,39550,79100
85.05376344086127,268600,0,39550,79100
85.1612903225817,268600,0,39600,79200
85.1612903225817,268600,0,39600,79200
85.26881720430214,268600,0,39650,79300
85.26881720430214,268600,0,39650,79300
85.37634408602257,268600,0,39700,79400
85.37634408602257,268600,0,39700,79400
85.483870967743,268600,0,39750,79500
85.483870967743,268600,0,39750,79500
85.59139784946343,268600,0,39800,79600
85.59139784946343,268600,0,39800,79600
85.69892473118387,268600,0,39850,79700
85.69892473118387,268600,0,39850,79700
85.8064516129043,268600,0,39900,79800
85.8064516129043,268600,0,39900,79800
85.91397849462473,268600,0,39950,79900
85.91397849462473,268600,0,39950,79900
86.02150537634516,268600,0,40000,80000
86.02150537634516,268600,0,40000,80000
86.12903225806559,268600,0,40050,80100
86.12903225806559,268600,0,40050,80100
86.23655913978602,268600,0,40100,80200
86.23655913978602,268600,0,40100,80200
86.34408602150646,268600,0,40150,80300
86.34408602150646,268600,0,40150,80300
86.45161290322689,268600,0,40200,80400
86.45161290322689,268600,0,40200,80400
86.55913978494732,268600,0,40250,80500
86.55913978494732,268600,0,40250,80500
86.66666666666775,268600,0,40300,80600
86.66666666666775,268600,0,40300,80600
86.77419354838818,268600,0,40350,80700
86.77419354838818,268600,0,40350,80700
86.88172043010862,268600,0,40400,80800
86.88172043010862,268600,0,40400,80800
86.98924731182905,268600,0,40450,80900
86.98924731182905,268600,0,40450,80900
87.09677419354948,268600,0,40500,81000
87.09677419354948,268600,0,40500,81000
87.20430107526991,268600,0,40550,81100
87.20430107526991,268600,0,40550,81100
87.31182795699034,268600,0,40600,81200
87.31182795699034,268600,0,40600,81200
87.41935483871077,268600,0,40650,81300
87.41935483871077,268600,0,40650,81300
87.5268817204312,268600,0,40700,81400
87.5268817204312,268600,0,40700,81400
87.63440860215164,268600,0,40750,81500
87.63440860215164,268600,0,40750,81500
87.74193548387207,268600,0,40800,81600
87.74193548387207,268600,0,40800,81600
87.8494623655925,268600,0,40850,81700
87.8494623655925,268600,0,40850,81700
87.95698924731293,268600,0,40900,81800
87.95698924731293,268600,0,40900,81800
88.06451612903336,268600,0,40950,81900
88.06451612903336,268600,0,40950,81900
88.1720430107538,268600,0,41000,82000
88.1720430107538,268600,0,41000,82000
88.27956989247423,268600,0,41050,82100
88.27956989247423,268600,0,41050,82100
88.38709677419466,268600,0,41100,82200
88.38709677419466,268600,0,41100,82200
88.49462365591509,268600,0,41150,82300
88.49462365591509,268600,0,41150,82300
88.60215053763552,268600,0,41200,82400
88.60215053763552,268600,0,41200,82400
88.70967741935596,268600,0,41250,82500
88.70967741935596,268600,0,41250,82500
88.81720430107639,268600,0,41300,82600
88.81720430107639,268600,0,41300,82600
88.92473118279682,268600,0,41350,82700
88.92473118279682,268600,0,41350,82700
89.03225806451725,268600,0,41400,82800
89.03225806451725,268600,0,41400,82800
89.13978494623768,268600,0,41450,82900
89.13978494623768,268600,0,41450,82900
89.24731182795811,268600,0,41500,83000
89.24731182795811,268600,0,41500,83000
89.35483870967855,268600,0,41550,83100
89.35483870967855,268600,0,41550,83100
89.46236559139898,268600,0,41600,83200
89.46236559139898,268600,0,41600,83200
89.56989247311941,268600,0,41650,83300
89.56989247311941,268600,0,41650,83300
89.67741935483984,268600,0,41700,83400
89.67741935483984,268600,0,41700,83400
89.78494623656027,268600,0,41750,83500
89.78494623656027,268600,0,41750,83500
89.8924731182807,268600,0,41800,83600
89.8924731182807,268600,0,41800,83600
90.00000000000114,268600,0,41850,83700
90.00000000000114,268600,0,41850,83700
90.10752688172157,268600,0,41900,83800
90.10752688172157,268600,0,41900,83800
90.215053763442,268600,0,41950,83900
90.215053763442,268600,0,41950,83900
90.32258064516243,268600,0,42000,84000
90.32258064516243,268600,0,42000,84000
90.43010752688286,268600,0,42050,84100
90.43010752688286,268600,0,42050,84100
90.5376344086033,268600,0,42100,84200
90.5376344086033,268600,0,42100,84200
90.64516129032373,268600,0,42150,84300
90.64516129032373,268600,0,42150,84300
90.75268817204416,268600,0,42200,84400
90.75268817204416,268600,0,42200,84400
90.86021505376459,268600,0,42250,84500
90.86021505376459,268600,0,42250,84500
90.96774193548502,268600,0,42300,84600
90.96774193548502,268600,0,42300,84600
91.07526881720545,268600,0,42350,84700
91.07526881720545,268600,0,42350,84700
91.18279569892589,268600,0,42400,84800
91.18279569892589,268600,0,42400,84800
91.29032258064632,268600,0,42450,84900
91.29032258064632,268600,0,42450,84900
91.39784946236675,268600,0,42500,85000
91.39784946236675,268600,0,42500,85000
91.50537634408718,268600,0,42550,85100
91.50537634408718,268600,0,42550,85100
91.61290322580761,268600,0,42600,85200
91.61290322580761,268600,0,42600,85200
91.72043010752805,268600,0,42650,85300
91.72043010752805,268600,0,42650,85300
91.82795698924848,268600,0,42700,85400
91.82795698924848,268600,0,42700,85400
91.93548387096891,268600,0,42750,85500
91.93548387096891,268600,0,42750,85500
92.04301075268934,268600,0,42800,85600
92.04301075268934,268600,0,42800,85600
92.15053763440977,268600,0,42850,85700
92.15053763440977,268600,0,42850,85700
92.2580645161302,268600,0,42900,85800
92.2580645161302,268600,0,42900,85800
92.36559139785064,268600,0,42950,85900
92.36559139785064,268600,0,42950,85900
92.47311827957107,268600,0,43000,86000
92.47311827957107,268600,0,43000,86000
92.5806451612915,268600,0,43050,86100
92.5806451612915,268600,0,43050,86100
92.68817204301193,268600,0,43100,86200
92.68817204301193,268600,0,43100,86200
92.79569892473236,268600,0,43150,86300
92.79569892473236,268600,0,43150,86300
92.9032258064528,268600,0,43200,86400
92.9032258064528,268600,0,43200,86400
93.01075268817323,268600,0,43250,86500
93.01075268817323,268600,0,43250,86500
93.11827956989366,268600,0,43300,86600
93.11827956989366,268600,0,43300,86600
93.22580645161409,268600,0,43350,86700
93.22580645161409,268600,0,43350,86700
93.33333333333452,268600,0,43400,86800
93.33333333333452,268600,0,43400,86800
93.44086021505495,268600,0,43450,86900
93.44086021505495,268600,0,43450,86900
93.54838709677539,268600,0,43500,87000
93.54838709677539,268600,0,43500,87000
93.65591397849582,268600,0,43550,87100
93.65591397849582,268600,0,43550,87100
93.76344086021625,268600,0,43600,87200
93.76344086021625,268600,0,43600,87200
93.87096774193668,268600,0,43650,87300
93.87096774193668,268600,0,43650,87300
93.97849462365711,268600,0,43700,87400
93.97849462365711,268600,0,43700,87400
94.08602150537754,268600,0,43750,87500
94.08602150537754,268600,0,43750,87500
94.19354838709798,268600,0,43800,87600
94.19354838709798,268600,0,43800,87600
94.30107526881841,268600,0,43850,87700
94.30107526881841,268600,0,43850,87700
94.40860215053884,268600,0,43900,87800
94.40860215053884,268600,0,43900,87800
94.51612903225927,268600,0,43950,87900
94.51612903225927,268600,0,43950,87900
94.6236559139797,268600,0,44000,88000
94.6236559139797,268600,0,44000,88000
94.73118279570014,268600,0,44050,88100
94.73118279570014,268600,0,44050,88100
94.83870967742057,268600,0,44100,88200
94.83870967742057,268600,0,44100,88200
94.946236559141,268600,0,44150,88300
94.946236559141,268600,0,44150,88300
95.05376344086143,268600,0,44200,88400
95.05376344086143,268600,0,44200,88400
95.16129032258186,268600,0,44250,88500
95.16129032258186,268600,0,44250,88500
95.2688172043023,268600,0,44300,88600
95.2688172043023,268600,0,44300,88600
95.37634408602273,268600,0,44350,88700
95.37634408602273,268600,0,44350,88700
95.48387096774316,268600,0,44400,88800
95.48387096774316,268600,0,44400,88800
95.59139784946359,268600,0,44450,88900
95.59139784946359,268600,0,44450,88900
95.69892473118402,268600,0,44500,89000
95.69892473118402,268600,0,44500,89000
95.80645161290445,268600,0,44550,89100
95.80645161290445,268600,0,44550,89100
95.91397849462489,268600,0,44600,89200
95.91397849462489,268600,0,44600,89200
96.02150537634532,268600,0,44650,89300
96.02150537634532,268600,0,44650,89300
96.12903225806575,268600,0,44700,89400
96.12903225806575,268600,0,44700,89400
96.23655913978618,268600,0,44750,89500
96.23655913978618,268600,0,44750,89500
96.34408602150661,268600,0,44800,89600
96.34408602150661,268600,0,44800,89600
96.45161290322704,268600,0,44850,89700
96.45161290322704,268600,0,44850,89700
96.55913978494748,268600,0,44900,89800
96.55913978494748,268600,0,44900,89800
96.66666666666791,268600,0,44950,89900
96.66666666666791,268600,0,44950,89900
96.77419354838834,268600,0,45000,90000
96.77419354838834,268600,0,45000,90000
96.88172043010877,268600,0,45050,90100
96.88172043010877,268600,0,45050,90100
96.9892473118292,268600,0,45100,90200
96.9892473118292,268600,0,45100,90200
97.09677419354963,268600,0,45150,90300
97.09677419354963,268600,0,45150,90300
97.20430107527007,268600,0,45200,90400
97.20430107527007,268600,0,45200,90400
97.3118279569905,268600,0,45250,90500
97.3118279569905,268600,0,45250,90500
97.41935483871093,268600,0,45300,90600
97.41935483871093,268600,0,45300,90600
97.52688172043136,268600,0,45350,90700
97.52688172043136,268600,0,45350,90700
97.6344086021518,268600,0,45400,90800
97.6344086021518,268600,0,45400,90800
97.74193548387223,268600,0,45450,90900
97.74193548387223,268600,0,45450,90900
97.84946236559266,268600,0,45500,91000
97.84946236559266,268600,0,45500,91000
97.95698924731309,268600,0,45550,91100
97.95698924731309,268600,0,45550,91100
98.06451612903352,268600,0,45600,91200
98.06451612903352,268600,0,45600,91200
98.17204301075395,268600,0,45650,91300
98.17204301075395,268600,0,45650,91300
98.27956989247438,268600,0,45700,91400
98.27956989247438,268600,0,45700,91400
98.38709677419482,268600,0,45750,91500
98.38709677419482,268600,0,45750,91500
98.49462365591525,268600,0,45800,91600
98.49462365591525,268600,0,45800,91600
98.60215053763568,268600,0,45850,91700
98.60215053763568,268600,0,45850,91700
98.70967741935611,268600,0,45900,91800
98.70967741935611,268600,0,45900,91800
98.81720430107654,268600,0,45950,91900
98.81720430107654,268600,0,45950,91900
98.92473118279698,268600,0,46000,92000
98.92473118279698,268600,0,46000,92000
99.0322580645174,268600,0,46050,92100
99.0322580645174,268600,0,46050,92100
99.13978494623784,268600,0,46100,92200
99.13978494623784,268600,0,46100,92200
99.24731182795827,268600,0,46150,92300
99.24731182795827,268600,0,46150,92300
99.3548387096787,268600,0,46200,92400
99.3548387096787,268600,0,46200,92400
99.46236559139913,268600,0,46250,92500
99.46236559139913,268600,0,46250,92500
99.56989247311957,268600,0,46300,92600
99.56989247311957,268600,0,46300,92600
99.67741935484,268600,0,46350,92700
99.67741935484,268600,0,46350,92700
99.78494623656043,268600,0,46400,92800
99.78494623656043,268600,0,46400,92800
99.89247311828086,268600,0,46450,92900
99.89247311828086,268600,0,46450,92900
100.0000000000013,268600,0,46500,93000
100.0000000000013,268600,0,46500,93000
100.10752688172172,268600,0,46550,93100
100.10752688172172,268600,0,46550,93100
100.21505376344216,268600,0,46600,93200
100.21505376344216,268600,0,46600,93200
100.32258064516259,268600,0,46650,93300
100.32258064516259,268600,0,46650,93300
100.43010752688302,268600,0,46700,93400
100.43010752688302,268600,0,46700,93400
100.53763440860345,268600,0,46750,93500
100.53763440860345,268600,0,46750,93500
100.64516129032388,268600,0,46800,93600
100.64516129032388,268600,0,46800,93600
100.75268817204432,268600,0,46850,93700
100.75268817204432,268600,0,46850,93700
100.86021505376475,268600,0,46900,93800
100.86021505376475,268600,0,46900,93800
100.96774193548518,268600,0,46950,93900
100.96774193548518,268600,0,46950,93900
101.07526881720561,268600,0,47000,94000
101.07526881720561,268600,0,47000,94000
101.18279569892604,268600,0,47050,94100
101.18279569892604,268600,0,47050,94100
101.29032258064647,268600,0,47100,94200
101.29032258064647,268600,0,47100,94200
101.3978494623669,268600,0,47150,94300
101.3978494623669,268600,0,47150,94300
101.50537634408734,268600,0,47200,94400
101.50537634408734,268600,0,47200,94400
101.61290322580777,268600,0,47250,94500
101.61290322580777,268600,0,47250,94500
101.7204301075282,268600,0,47300,94600
101.7204301075282,268600,0,47300,94600
101.82795698924863,268600,0,47350,94700
101.82795698924863,268600,0,47350,94700
101.93548387096907,268600,0,47400,94800
101.93548387096907,268600,0,47400,94800
102.0430107526895,268600,0,47450,94900
102.0430107526895,268600,0,47450,94900
102.15053763440993,268600,0,47500,95000
102.15053763440993,268600,0,47500,95000
102.25806451613036,268600,0,47550,95100
102.25806451613036,268600,0,47550,95100
102.36559139785079,268600,0,47600,95200
102.36559139785079,268600,0,47600,95200
102.47311827957122,268600,0,47650,95300
102.47311827957122,268600,0,47650,95300
102.58064516129166,268600,0,47700,95400
102.58064516129166,268600,0,47700,95400
102.68817204301209,268600,0,47750,95500
102.68817204301209,268600,0,47750,95500
102.79569892473252,268600,0,47800,95600
102.79569892473252,268600,0,47800,95600
102.90322580645295,268600,0,47850,95700
102.90322580645295,268600,0,47850,95700
103.01075268817338,268600,0,47900,95800
103.01075268817338,268600,0,47900,95800
103.11827956989382,268600,0,47950,95900
103.11827956989382,268600,0,47950,95900
103.22580645161425,268600,0,48000,96000
103.22580645161425,268600,0,48000,96000
103.33333333333468,268600,0,48050,96100
103.33333333333468,268600,0,48050,96100
103.44086021505511,268600,0,48100,96200
103.44086021505511,268600,0,48100,96200
103.54838709677554,268600,0,48150,96300
103.54838709677554,268600,0,48150,96300
103.65591397849597,268600,0,48200,96400
103.65591397849597,268600,0,48200,96400
103.7634408602164,268600,0,48250,96500
103.7634408602164,268600,0,48250,96500
103.87096774193684,268600,0,48300,96600
103.87096774193684,268600,0,48300,96600
103.97849462365727,268600,0,48350,96700
103.97849462365727,268600,0,48350,96700
104.0860215053777,268600,0,48400,96800
104.0860215053777,268600,0,48400,96800
104.19354838709813,268600,0,48450,96900
104.19354838709813,268600,0,48450,96900
104.30107526881856,268600,0,48500,97000
104.30107526881856,268600,0,48500,97000
104.408602150539,268600,0,48550,97100
104.408602150539,268600,0,48550,97100
104.51612903225943,268600,0,48600,97200
104.51612903225943,268600,0,48600,97200
104.62365591397986,268600,0,48650,97300
104.62365591397986,268600,0,48650,97300
104.73118279570029,268600,0,48700,97400
104.73118279570029,268600,0,48700,97400
104.83870967742072,268600,0,48750,97500
104.83870967742072,268600,0,48750,97500
104.94623655914116,268600,0,48800,97600
104.94623655914116,268600,0,48800,97600
105.05376344086159,268600,0,48850,97700
105.05376344086159,268600,0,48850,97700
105.16129032258202,268600,0,48900,97800
105.16129032258202,268600,0,48900,97800
105.26881720430245,268600,0,48950,97900
105.26881720430245,268600,0,48950,97900
105.37634408602288,268600,0,49000,98000
105.37634408602288,268600,0,49000,98000
105.48387096774331,268600,0,49050,98100
105.48387096774331,268600,0,49050,98100
105.59139784946375,268600,0,49100,98200
105.59139784946375,268600,0,49100,98200
105.69892473118418,268600,0,49150,98300
105.69892473118418,268600,0,49150,98300
105.80645161290461,268600,0,49200,98400
105.80645161290461,268600,0,49200,98400
105.91397849462504,268600,0,49250,98500
105.91397849462504,268600,0,49250,98500
106.02150537634547,268600,0,49300,98600
106.02150537634547,268600,0,49300,98600
106.1290322580659,268600,0,49350,98700
106.1290322580659,268600,0,49350,98700
106.23655913978634,268600,0,49400,98800
106.23655913978634,268600,0,49400,98800
106.34408602150677,268600,0,49450,98900
106.34408602150677,268600,0,49450,98900
106.4516129032272,268600,0,49500,99000
106.4516129032272,268600,0,49500,99000
106.55913978494763,268600,0,49550,99100
106.55913978494763,268600,0,49550,99100
106.66666666666806,268600,0,49600,99200
106.66666666666806,268600,0,49600,99200
106.7741935483885,268600,0,49650,99300
106.7741935483885,268600,0,49650,99300
106.88172043010893,268600,0,49700,99400
106.88172043010893,268600,0,49700,99400
106.98924731182936,268600,0,49750,99500
106.98924731182936,268600,0,49750,99500
107.09677419354979,268600,0,49800,99600
107.09677419354979,268600,0,49800,99600
107.20430107527022,268600,0,49850,99700
107.20430107527022,268600,0,49850,99700
107.31182795699065,268600,0,49900,99800
107.31182795699065,268600,0,49900,99800
107.41935483871109,268600,0,49950,99900
107.41935483871109,268600,0,49950,99900
107.52688172043152,268600,0,50000,100000
107.52688172043152,268600,0,50000,100000
107.63440860215195,268600,0,50050,100100
107.63440860215195,268600,0,50050,100100
107.74193548387238,268600,0,50100,100200
107.74193548387238,268600,0,50100,100200
107.84946236559281,268600,0,50150,100300
107.84946236559281,268600,0,50150,100300
107.95698924731325,268600,0,50200,100400
107.95698924731325,268600,0,50200,100400
108.06451612903368,268600,0,50250,100500
108.06451612903368,268600,0,50250,100500
108.17204301075411,268600,0,50300,100600
108.17204301075411,268600,0,50300,100600
108.27956989247454,268600,0,50350,100700
108.27956989247454,268600,0,50350,100700
108.38709677419497,268600,0,50400,100800
108.38709677419497,268600,0,50400,100800
108.4946236559154,268600,0,50450,100900
108.4946236559154,268600,0,50450,100900
108.60215053763584,268600,0,50500,101000
108.60215053763584,268600,0,50500,101000
108.70967741935627,268600,0,50550,101100
108.70967741935627,268600,0,50550,101100
108.8172043010767,268600,0,50600,101200
108.8172043010767,268600,0,50600,101200
108.92473118279713,268600,0,50650,101300
108.92473118279713,268600,0,50650,101300
109.03225806451756,268600,0,50700,101400
109.03225806451756,268600,0,50700,101400
109.139784946238,268600,0,50750,101500
109.139784946238,268600,0,50750,101500
109.24731182795843,268600,0,50800,101600
109.24731182795843,268600,0,50800,101600
109.35483870967886,268600,0,50850,101700
109.35483870967886,268600,0,50850,101700
109.46236559139929,268600,0,50900,101800
109.46236559139929,268600,0,50900,101800
109.56989247311972,268600,0,50950,101900
109.56989247311972,268600,0,50950,101900
109.67741935484015,268600,0,51000,102000
109.67741935484015,268600,0,51000,102000
109.78494623656059,268600,0,51050,102100
109.78494623656059,268600,0,51050,102100
109.89247311828102,268600,0,51100,102200
109.89247311828102,268600,0,51100,102200
110.00000000000145,268600,0,51150,102300
110.00000000000145,268600,0,51150,102300
110.10752688172188,268600,0,51200,102400
110.10752688172188,268600,0,51200,102400
110.21505376344231,268600,0,51250,102500
110.21505376344231,268600,0,51250,102500
110.32258064516274,268600,0,51300,102600
110.32258064516274,268600,0,51300,102600
110.43010752688318,268600,0,51350,102700
110.43010752688318,268600,0,51350,102700
110.53763440860361,268600,0,51400,102800
110.53763440860361,268600,0,51400,102800
110.64516129032404,268600,0,51450,102900
110.64516129032404,268600,0,51450,102900
110.75268817204447,268600,0,51500,103000
110.75268817204447,268600,0,51500,103000
110.8602150537649,268600,0,51550,103100
110.8602150537649,268600,0,51550,103100
110.96774193548534,268600,0,51600,103200
110.96774193548534,268600,0,51600,103200
111.07526881720577,268600,0,51650,103300
111.07526881720577,268600,0,51650,103300
111.1827956989262,268600,0,51700,103400
111.1827956989262,268600,0,51700,103400
111.29032258064663,268600,0,51750,103500
111.29032258064663,268600,0,51750,103500
111.39784946236706,268600,0,51800,103600
111.39784946236706,268600,0,51800,103600
111.5053763440875,268600,0,51850,103700
111.5053763440875,268600,0,51850,103700
111.61290322580793,268600,0,51900,103800
111.61290322580793,268600,0,51900,103800
111.72043010752836,268600,0,51950,103900
111.72043010752836,268600,0,51950,103900
111.82795698924879,268600,0,52000,104000
111.82795698924879,268600,0,52000,104000
111.93548387096922,268600,0,52050,104100
111.93548387096922,268600,0,52050,104100
112.04301075268965,268600,0,52100,104200
112.04301075268965,268600,0,52100,104200
112.15053763441009,268600,0,52150,104300
112.15053763441009,268600,0,52150,104300
112.25806451613052,268600,0,52200,104400
112.25806451613052,268600,0,52200,104400
112.36559139785095,268600,0,52250,104500
112.36559139785095,268600,0,52250,104500
112.47311827957138,268600,0,52300,104600
112.47311827957138,268600,0,52300,104600
112.58064516129181,268600,0,52350,104700
112.58064516129181,268600,0,52350,104700
112.68817204301224,268600,0,52400,104800
112.68817204301224,268600,0,52400,104800
112.79569892473268,268600,0,52450,104900
112.79569892473268,268600,0,52450,104900
112.90322580645311,268600,0,52500,105000
112.90322580645311,268600,0,52500,105000
113.01075268817354,268600,0,52550,105100
113.01075268817354,268600,0,52550,105100
113.11827956989397,268600,0,52600,105200
113.11827956989397,268600,0,52600,105200
113.2258064516144,268600,0,52650,105300
113.2258064516144,268600,0,52650,105300
113.33333333333483,268600,0,52700,105400
113.33333333333483,268600,0,52700,105400
113.44086021505527,268600,0,52750,105500
113.44086021505527,268600,0,52750,105500
113.5483870967757,268600,0,52800,105600
113.5483870967757,268600,0,52800,105600
113.65591397849613,268600,0,52850,105700
113.65591397849613,268600,0,52850,105700
113.76344086021656,268600,0,52900,105800
113.76344086021656,268600,0,52900,105800
113.870967741937,268600,0,52950,105900
113.870967741937,268600,0,52950,105900
113.97849462365743,268600,0,53000,106000
113.97849462365743,268600,0,53000,106000
114.08602150537786,268600,0,53050,106100
114.08602150537786,268600,0,53050,106100
114.19354838709829,268600,0,53100,106200
114.19354838709829,268600,0,53100,106200
114.30107526881872,268600,0,53150,106300
114.30107526881872,268600,0,53150,106300
114.40860215053915,268600,0,53200,106400
114.40860215053915,268600,0,53200,106400
114.51612903225958,268600,0,53250,106500
114.51612903225958,268600,0,53250,106500
114.62365591398002,268600,0,53300,106600
114.62365591398002,268600,0,53300,106600
114.73118279570045,268600,0,53350,106700
114.73118279570045,268600,0,53350,106700
114.83870967742088,268600,0,53400,106800
114.83870967742088,268600,0,53400,106800
114.94623655914131,268600,0,53450,106900
114.94623655914131,268600,0,53450,106900
115.05376344086174,268600,0,53500,107000
115.05376344086174,268600,0,53500,107000
115.16129032258218,268600,0,53550,107100
115.16129032258218,268600,0,53550,107100
115.26881720430261,268600,0,53600,107200
115.26881720430261,268600,0,53600,107200
115.37634408602304,268600,0,53650,107300
115.37634408602304,268600,0,53650,107300
115.48387096774347,268600,0,53700,107400
115.48387096774347,268600,0,53700,107400
115.5913978494639,268600,0,53750,107500
115.5913978494639,268600,0,53750,107500
115.69892473118433,268600,0,53800,107600
115.69892473118433,268600,0,53800,107600
115.80645161290477,268600,0,53850,107700
115.80645161290477,268600,0,53850,107700
115.9139784946252,268600,0,53900,107800
115.9139784946252,268600,0,53900,107800
116.02150537634563,268600,0,53950,107900
116.02150537634563,268600,0,53950,107900
116.12903225806606,268600,0,54000,108000
116.12903225806606,268600,0,54000,108000
116.2365591397865,268600,0,54050,108100
116.2365591397865,268600,0,54050,108100
116.34408602150693,268600,0,54100,108200
116.34408602150693,268600,0,54100,108200
116.45161290322736,268600,0,54150,108300
116.45161290322736,268600,0,54150,108300
116.55913978494779,268600,0,54200,108400
116.55913978494779,268600,0,54200,108400
116.66666666666822,268600,0,54250,108500
116.66666666666822,268600,0,54250,108500
116.77419354838865,268600,0,54300,108600
116.77419354838865,268600,0,54300,108600
116.88172043010908,268600,0,54350,108700
116.88172043010908,268600,0,54350,108700
116.98924731182952,268600,0,54400,108800
116.98924731182952,268600,0,54400,108800
117.09677419354995,268600,0,54450,108900
117.09677419354995,268600,0,54450,108900
117.20430107527038,268600,0,54500,109000
117.20430107527038,268600,0,54500,109000
117.31182795699081,268600,0,54550,109100
117.31182795699081,268600,0,54550,109100
117.41935483871124,268600,0,54600,109200
117.41935483871124,268600,0,54600,109200
117.52688172043167,268600,0,54650,109300
117.52688172043167,268600,0,54650,109300
117.6344086021521,268600,0,54700,109400
117.6344086021521,268600,0,54700,109400
117.74193548387254,268600,0,54750,109500
117.74193548387254,268600,0,54750,109500
117.84946236559297,268600,0,54800,109600
117.84946236559297,268600,0,54800,109600
117.9569892473134,268600,0,54850,109700
117.9569892473134,268600,0,54850,109700
118.06451612903383,268600,0,54900,109800
118.06451612903383,268600,0,54900,109800
118.17204301075427,268600,0,54950,109900
118.17204301075427,268600,0,54950,109900
118.2795698924747,268600,0,55000,110000
118.2795698924747,268600,0,55000,110000
118.38709677419513,268600,0,55050,110100
118.38709677419513,268600,0,55050,110100
118.49462365591556,268600,0,55100,110200
118.49462365591556,268600,0,55100,110200
118.60215053763599,268600,0,55150,110300
118.60215053763599,268600,0,55150,110300
118.70967741935642,268600,0,55200,110400
118.70967741935642,268600,0,55200,110400
118.81720430107686,268600,0,55250,110500
118.81720430107686,268600,0,55250,110500
118.92473118279729,268600,0,55300,110600
118.92473118279729,268600,0,55300,110600
119.03225806451772,268600,0,55350,110700
119.03225806451772,268600,0,55350,110700
119.13978494623815,268600,0,55400,110800
119.13978494623815,268600,0,55400,110800
119.24731182795858,268600,0,55450,110900
119.24731182795858,268600,0,55450,110900
119.35483870967902,268600,0,55500,111000
119.35483870967902,268600,0,55500,111000
119.46236559139945,268600,0,55550,111100
119.46236559139945,268600,0,55550,111100
119.56989247311988,268600,0,55600,111200
119.56989247311988,268600,0,55600,111200
119.67741935484031,268600,0,55650,111300
119.67741935484031,268600,0,55650,111300
119.78494623656074,268600,0,55700,111400
119.78494623656074,268600,0,55700,111400
119.89247311828117,268600,0,55750,111500
119.89247311828117,268600,0,55750,111500
120.0000000000016,268600,0,55800,111600
120.0000000000016,268600,0,55800,111600
120.10752688172204,268600,0,55850,111700
120.10752688172204,268600,0,55850,111700
120.21505376344247,268600,0,55900,111800
120.21505376344247,268600,0,55900,111800
120.3225806451629,268600,0,55950,111900
120.3225806451629,268600,0,55950,111900
120.43010752688333,268600,0,56000,112000
120.43010752688333,268600,0,56000,112000
120.53763440860376,268600,0,56050,112100
120.53763440860376,268600,0,56050,112100
120.6451612903242,268600,0,56100,112200
120.6451612903242,268600,0,56100,112200
120.75268817204463,268600,0,56150,112300
120.75268817204463,268600,0,56150,112300
120.86021505376506,268600,0,56200,112400
120.86021505376506,268600,0,56200,112400
120.96774193548549,268600,0,56250,112500
120.96774193548549,268600,0,56250,112500
121.07526881720592,268600,0,56300,112600
121.07526881720592,268600,0,56300,112600
121.18279569892636,268600,0,56350,112700
121.18279569892636,268600,0,56350,112700
121.29032258064679,268600,0,56400,112800
121.29032258064679,268600,0,56400,112800
121.39784946236722,268600,0,56450,112900
121.39784946236722,268600,0,56450,112900
121.50537634408765,268600,0,56500,113000
121.50537634408765,268600,0,56500,113000
121.61290322580808,268600,0,56550,113100
121.61290322580808,268600,0,56550,113100
121.72043010752851,268600,0,56600,113200
121.72043010752851,268600,0,56600,113200
121.82795698924895,268600,0,56650,113300
121.82795698924895,268600,0,56650,113300
121.93548387096938,268600,0,56700,113400
121.93548387096938,268600,0,56700,113400
122.04301075268981,268600,0,56750,113500
122.04301075268981,268600,0,56750,113500
122.15053763441024,268600,0,56800,113600
122.15053763441024,268600,0,56800,113600
122.25806451613067,268600,0,56850,113700
122.25806451613067,268600,0,56850,113700
122.3655913978511,268600,0,56900,113800
122.3655913978511,268600,0,56900,113800
122.47311827957154,268600,0,56950,113900
122.47311827957154,268600,0,56950,113900
122.58064516129197,268600,0,57000,114000
122.58064516129197,268600,0,57000,114000
122.6881720430124,268600,0,57050,114100
122.6881720430124,268600,0,57050,114100
122.79569892473283,268600,0,57100,114200
122.79569892473283,268600,0,57100,114200
122.90322580645326,268600,0,57150,114300
122.90322580645326,268600,0,57150,114300
123.0107526881737,268600,0,57200,114400
123.0107526881737,268600,0,57200,114400
123.11827956989413,268600,0,57250,114500
123.11827956989413,268600,0,57250,114500
123.22580645161456,268600,0,57300,114600
123.22580645161456,268600,0,57300,114600
123.33333333333499,268600,0,57350,114700
123.33333333333499,268600,0,57350,114700
123.44086021505542,268600,0,57400,114800
123.44086021505542,268600,0,57400,114800
123.54838709677585,268600,0,57450,114900
123.54838709677585,268600,0,57450,114900
123.65591397849629,268600,0,57500,115000
123.65591397849629,268600,0,57500,115000
123.76344086021672,268600,0,57550,115100
123.76344086021672,268600,0,57550,115100
123.87096774193715,268600,0,57600,115200
123.87096774193715,268600,0,57600,115200
123.97849462365758,268600,0,57650,115300
123.97849462365758,268600,0,57650,115300
124.08602150537801,268600,0,57700,115400
124.08602150537801,268600,0,57700,115400
124.19354838709845,268600,0,57750,115500
124.19354838709845,268600,0,57750,115500
124.30107526881888,268600,0,57800,115600
124.30107526881888,268600,0,57800,115600
124.40860215053931,268600,0,57850,115700
124.40860215053931,268600,0,57850,115700
124.51612903225974,268600,0,57900,115800
124.51612903225974,268600,0,57900,115800
124.62365591398017,268600,0,57950,115900
124.62365591398017,268600,0,57950,115900
124.7311827957006,268600,0,58000,116000
124.7311827957006,268600,0,58000,116000
124.83870967742104,268600,0,58050,116100
124.83870967742104,268600,0,58050,116100
124.94623655914147,268600,0,58100,116200
124.94623655914147,268600,0,58100,116200
125.0537634408619,268600,0,58150,116300
125.0537634408619,268600,0,58150,116300
125.16129032258233,268600,0,58200,116400
125.16129032258233,268600,0,58200,116400
125.26881720430276,268600,0,58250,116500
125.26881720430276,268600,0,58250,116500
125.3763440860232,268600,0,58300,116600
125.3763440860232,268600,0,58300,116600
125.48387096774363,268600,0,58350,116700
125.48387096774363,268600,0,58350,116700
125.59139784946406,268600,0,58400,116800
125.59139784946406,268600,0,58400,116800
125.69892473118449,268600,0,58450,116900
125.69892473118449,268600,0,58450,116900
125.80645161290492,268600,0,58500,117000
125.80645161290492,268600,0,58500,117000
125.91397849462535,268600,0,58550,117100
125.91397849462535,268600,0,58550,117100
126.02150537634579,268600,0,58600,117200
126.02150537634579,268600,0,58600,117200
126.12903225806622,268600,0,58650,117300
126.12903225806622,268600,0,58650,117300
126.23655913978665,268600,0,58700,117400
126.23655913978665,268600,0,58700,117400
126.34408602150708,268600,0,58750,117500
126.34408602150708,268600,0,58750,117500
126.45161290322751,268600,0,58800,117600
126.45161290322751,268600,0,58800,117600
126.55913978494794,268600,0,58850,117700
126.55913978494794,268600,0,58850,117700
126.66666666666838,268600,0,58900,117800
126.66666666666838,268600,0,58900,117800
126.77419354838881,268600,0,58950,117900
126.77419354838881,268600,0,58950,117900
126.88172043010924,268600,0,59000,118000
126.88172043010924,268600,0,59000,118000
126.98924731182967,268600,0,59050,118100
126.98924731182967,268600,0,59050,118100
127.0967741935501,268600,0,59100,118200
127.0967741935501,268600,0,59100,118200
127.20430107527054,268600,0,59150,118300
127.20430107527054,268600,0,59150,118300
127.31182795699097,268600,0,59200,118400
127.31182795699097,268600,0,59200,118400
127.4193548387114,268600,0,59250,118500
127.4193548387114,268600,0,59250,118500
127.52688172043183,268600,0,59300,118600
127.52688172043183,268600,0,59300,118600
127.63440860215226,268600,0,59350,118700
127.63440860215226,268600,0,59350,118700
127.7419354838727,268600,0,59400,118800
127.7419354838727,268600,0,59400,118800
127.84946236559313,268600,0,59450,118900
127.84946236559313,268600,0,59450,118900
127.95698924731356,268600,0,59500,119000
127.95698924731356,268600,0,59500,119000
128.064516129034,268600,0,59550,119100
128.064516129034,268600,0,59550,119100
128.1720430107544,268600,0,59600,119200
128.1720430107544,268600,0,59600,119200
128.27956989247483,268600,0,59650,119300
128.27956989247483,268600,0,59650,119300
128.38709677419524,268600,0,59700,119400
128.38709677419524,268600,0,59700,119400
128.49462365591566,268600,0,59750,119500
128.49462365591566,268600,0,59750,119500
128.60215053763608,268600,0,59800,119600
128.60215053763608,268600,0,59800,119600
128.7096774193565,268600,0,59850,119700
128.7096774193565,268600,0,59850,119700
128.8172043010769,268600,0,59900,119800
128.8172043010769,268600,0,59900,119800
128.92473118279733,268600,0,59950,119900
128.92473118279733,268600,0,59950,119900
129.03225806451775,268600,0,60000,120000
129.03225806451775,268600,0,60000,120000
129.13978494623817,268600,0,60050,120100
129.13978494623817,268600,0,60050,120100
129.24731182795858,268600,0,60100,120200
129.24731182795858,268600,0,60100,120200
129.354838709679,268600,0,60150,120300
129.354838709679,268600,0,60150,120300
129.46236559139942,268600,0,60200,120400
129.46236559139942,268600,0,60200,120400
129.56989247311984,268600,0,60250,120500
129.56989247311984,268600,0,60250,120500
129.67741935484025,268600,0,60300,120600
129.67741935484025,268600,0,60300,120600
129.78494623656067,268600,0,60350,120700
129.78494623656067,268600,0,60350,120700
129.8924731182811,268600,0,60400,120800
129.8924731182811,268600,0,60400,120800
130.0000000000015,268600,0,60450,120900
130.0000000000015,268600,0,60450,120900
130.10752688172192,268600,0,60500,121000
130.10752688172192,268600,0,60500,121000
130.21505376344234,268600,0,60550,121100
130.21505376344234,268600,0,60550,121100
130.32258064516276,268600,0,60600,121200
130.32258064516276,268600,0,60600,121200
130.43010752688318,268600,0,60650,121300
130.43010752688318,268600,0,60650,121300
130.5376344086036,268600,0,60700,121400
130.5376344086036,268600,0,60700,121400
130.645161290324,268600,0,60750,121500
130.645161290324,268600,0,60750,121500
130.75268817204443,268600,0,60800,121600
130.75268817204443,268600,0,60800,121600
130.86021505376485,268600,0,60850,121700
130.86021505376485,268600,0,60850,121700
130.96774193548526,268600,0,60900,121800
130.96774193548526,268600,0,60900,121800
131.07526881720568,268600,0,60950,121900
131.07526881720568,268600,0,60950,121900
131.1827956989261,268600,0,61000,122000
131.1827956989261,268600,0,61000,122000
131.29032258064652,268600,0,61050,122100
131.29032258064652,268600,0,61050,122100
131.39784946236693,268600,0,61100,122200
131.39784946236693,268600,0,61100,122200
131.50537634408735,268600,0,61150,122300
131.50537634408735,268600,0,61150,122300
131.61290322580777,268600,0,61200,122400
131.61290322580777,268600,0,61200,122400
131.7204301075282,268600,0,61250,122500
131.7204301075282,268600,0,61250,122500
131.8279569892486,268600,0,61300,122600
131.8279569892486,268600,0,61300,122600
131.93548387096902,268600,0,61350,122700
131.93548387096902,268600,0,61350,122700
132.04301075268944,268600,0,61400,122800
132.04301075268944,268600,0,61400,122800
132.15053763440986,268600,0,61450,122900
132.15053763440986,268600,0,61450,122900
132.25806451613028,268600,0,61500,123000
132.25806451613028,268600,0,61500,123000
132.3655913978507,268600,0,61550,123100
132.3655913978507,268600,0,61550,123100
132.4731182795711,268600,0,61600,123200
132.4731182795711,268600,0,61600,123200
132.58064516129153,268600,0,61650,123300
132.58064516129153,268600,0,61650,123300
132.68817204301195,268600,0,61700,123400
132.68817204301195,268600,0,61700,123400
132.79569892473236,268600,0,61750,123500
132.79569892473236,268600,0,61750,123500
132.90322580645278,268600,0,61800,123600
132.90322580645278,268600,0,61800,123600
133.0107526881732,268600,0,61850,123700
133.0107526881732,268600,0,61850,123700
133.11827956989362,268600,0,61900,123800
133.11827956989362,268600,0,61900,123800
133.22580645161403,268600,0,61950,123900
133.22580645161403,268600,0,61950,123900
133.33333333333445,268600,0,62000,124000
133.33333333333445,268600,0,62000,124000
133.44086021505487,268600,0,62050,124100
133.44086021505487,268600,0,62050,124100
133.5483870967753,268600,0,62100,124200
133.5483870967753,268600,0,62100,124200
133.6559139784957,268600,0,62150,124300
133.6559139784957,268600,0,62150,124300
133.76344086021612,268600,0,62200,124400
133.76344086021612,268600,0,62200,124400
133.87096774193654,268600,0,62250,124500
133.87096774193654,268600,0,62250,124500
133.97849462365696,268600,0,62300,124600
133.97849462365696,268600,0,62300,124600
134.08602150537737,268600,0,62350,124700
134.08602150537737,268600,0,62350,124700
134.1935483870978,268600,0,62400,124800
134.1935483870978,268600,0,62400,124800
134.3010752688182,268600,0,62450,124900
134.3010752688182,268600,0,62450,124900
134.40860215053863,268600,0,62500,125000
134.40860215053863,268600,0,62500,125000
134.51612903225904,268600,0,62550,125100
134.51612903225904,268600,0,62550,125100
134.62365591397946,268600,0,62600,125200
134.62365591397946,268600,0,62600,125200
134.73118279569988,268600,0,62650,125300
134.73118279569988,268600,0,62650,125300
134.8387096774203,268600,0,62700,125400
134.8387096774203,268600,0,62700,125400
134.94623655914071,268600,0,62750,125500
134.94623655914071,268600,0,62750,125500
135.05376344086113,268600,0,62800,125600
135.05376344086113,268600,0,62800,125600
135.16129032258155,268600,0,62850,125700
135.16129032258155,268600,0,62850,125700
135.26881720430197,268600,0,62900,125800
135.26881720430197,268600,0,62900,125800
135.37634408602239,268600,0,62950,125900
135.37634408602239,268600,0,62950,125900
135.4838709677428,268600,0,63000,126000
135.4838709677428,268600,0,63000,126000
135.59139784946322,268600,0,63050,126100
135.59139784946322,268600,0,63050,126100
135.69892473118364,268600,0,63100,126200
135.69892473118364,268600,0,63100,126200
135.80645161290406,268600,0,63150,126300
135.80645161290406,268600,0,63150,126300
135.91397849462447,268600,0,63200,126400
135.91397849462447,268600,0,63200,126400
136.0215053763449,268600,0,63250,126500
136.0215053763449,268600,0,63250,126500
136.1290322580653,268600,0,63300,126600
136.1290322580653,268600,0,63300,126600
136.23655913978573,268600,0,63350,126700
136.23655913978573,268600,0,63350,126700
136.34408602150614,268600,0,63400,126800
136.34408602150614,268600,0,63400,126800
136.45161290322656,268600,0,63450,126900
136.45161290322656,268600,0,63450,126900
136.55913978494698,268600,0,63500,127000
136.55913978494698,268600,0,63500,127000
136.6666666666674,268600,0,63550,127100
136.6666666666674,268600,0,63550,127100
136.7741935483878,268600,0,63600,127200
136.7741935483878,268600,0,63600,127200
136.88172043010823,268600,0,63650,127300
136.88172043010823,268600,0,63650,127300
136.98924731182865,268600,0,63700,127400
136.98924731182865,268600,0,63700,127400
137.09677419354907,268600,0,63750,127500
137.09677419354907,268600,0,63750,127500
137.20430107526948,268600,0,63800,127600
137.20430107526948,268600,0,63800,127600
137.3118279569899,268600,0,63850,127700
137.3118279569899,268600,0,63850,127700
137.41935483871032,268600,0,63900,127800
137.41935483871032,268600,0,63900,127800
137.52688172043074,268600,0,63950,127900
137.52688172043074,268600,0,63950,127900
137.63440860215115,268600,0,64000,128000
137.63440860215115,268600,0,64000,128000
137.74193548387157,268600,0,64050,128100
137.74193548387157,268600,0,64050,128100
137.849462365592,268600,0,64100,128200
137.849462365592,268600,0,64100,128200
137.9569892473124,268600,0,64150,128300
137.9569892473124,268600,0,64150,128300
138.06451612903282,268600,0,64200,128400
138.06451612903282,268600,0,64200,128400
138.17204301075324,268600,0,64250,128500
138.17204301075324,268600,0,64250,128500
138.27956989247366,268600,0,64300,128600
138.27956989247366,268600,0,64300,128600
138.38709677419408,268600,0,64350,128700
138.38709677419408,268600,0,64350,128700
138.4946236559145,268600,0,64400,128800
138.4946236559145,268600,0,64400,128800
138.6021505376349,268600,0,64450,128900
138.6021505376349,268600,0,64450,128900
138.70967741935533,268600,0,64500,129000
138.70967741935533,268600,0,64500,129000
138.81720430107575,268600,0,64550,129100
138.81720430107575,268600,0,64550,129100
138.92473118279617,268600,0,64600,129200
138.92473118279617,268600,0,64600,129200
139.03225806451658,268600,0,64650,129300
139.03225806451658,268600,0,64650,129300
139.139784946237,268600,0,64700,129400
139.139784946237,268600,0,64700,129400
139.24731182795742,268600,0,64750,129500
139.24731182795742,268600,0,64750,129500
139.35483870967784,268600,0,64800,129600
139.35483870967784,268600,0,64800,129600
139.46236559139825,268600,0,64850,129700
139.46236559139825,268600,0,64850,129700
139.56989247311867,268600,0,64900,129800
139.56989247311867,268600,0,64900,129800
139.6774193548391,268600,0,64950,129900
139.6774193548391,268600,0,64950,129900
139.7849462365595,268600,0,65000,130000
139.7849462365595,268600,0,65000,130000
139.89247311827992,268600,0,65050,130100
139.89247311827992,268600,0,65050,130100
140.00000000000034,268600,0,65100,130200
140.00000000000034,268600,0,65100,130200
140.10752688172076,268600,0,65150,130300
140.10752688172076,268600,0,65150,130300
140.21505376344118,268600,0,65200,130400
140.21505376344118,268600,0,65200,130400
140.3225806451616,268600,0,65250,130500
140.3225806451616,268600,0,65250,130500
140.430107526882,268600,0,65300,130600
140.430107526882,268600,0,65300,130600
140.53763440860243,268600,0,65350,130700
140.53763440860243,268600,0,65350,130700
140.64516129032285,268600,0,65400,130800
140.64516129032285,268600,0,65400,130800
140.75268817204326,268600,0,65450,130900
140.75268817204326,268600,0,65450,130900
140.86021505376368,268600,0,65500,131000
140.86021505376368,268600,0,65500,131000
140.9677419354841,268600,0,65550,131100
140.9677419354841,268600,0,65550,131100
141.07526881720452,268600,0,65600,131200
141.07526881720452,268600,0,65600,131200
141.18279569892493,268600,0,65650,131300
141.18279569892493,268600,0,65650,131300
141.29032258064535,268600,0,65700,131400
141.29032258064535,268600,0,65700,131400
141.39784946236577,268600,0,65750,131500
141.39784946236577,268600,0,65750,131500
141.5053763440862,268600,0,65800,131600
141.5053763440862,268600,0,65800,131600
141.6129032258066,268600,0,65850,131700
141.6129032258066,268600,0,65850,131700
141.72043010752702,268600,0,65900,131800
141.72043010752702,268600,0,65900,131800
141.82795698924744,268600,0,65950,131900
141.82795698924744,268600,0,65950,131900
141.93548387096786,268600,0,66000,132000
141.93548387096786,268600,0,66000,132000
142.04301075268828,268600,0,66050,132100
142.04301075268828,268600,0,66050,132100
142.1505376344087,268600,0,66100,132200
142.1505376344087,268600,0,66100,132200
142.2580645161291,268600,0,66150,132300
142.2580645161291,268600,0,66150,132300
142.36559139784953,268600,0,66200,132400
142.36559139784953,268600,0,66200,132400
142.47311827956995,268600,0,66250,132500
142.47311827956995,268600,0,66250,132500
142.58064516129036,268600,0,66300,132600
142.58064516129036,268600,0,66300,132600
142.68817204301078,268600,0,66350,132700
142.68817204301078,268600,0,66350,132700
142.7956989247312,268600,0,66400,132800
142.7956989247312,268600,0,66400,132800
142.90322580645162,268600,0,66450,132900
142.90322580645162,268600,0,66450,132900
143.01075268817203,268600,0,66500,133000
143.01075268817203,268600,0,66500,133000
143.11827956989245,268600,0,66550,133100
143.11827956989245,268600,0,66550,133100
143.22580645161287,268600,0,66600,133200
143.22580645161287,268600,0,66600,133200
143.3333333333333,268600,0,66650,133300
143.3333333333333,268600,0,66650,133300
143.4408602150537,268600,0,66700,133400
143.4408602150537,268600,0,66700,133400
143.54838709677412,268600,0,66750,133500
143.54838709677412,268600,0,66750,133500
143.65591397849454,268600,0,66800,133600
143.65591397849454,268600,0,66800,133600
143.76344086021496,268600,0,66850,133700
143.76344086021496,268600,0,66850,133700
143.87096774193537,268600,0,66900,133800
143.87096774193537,268600,0,66900,133800
143.9784946236558,268600,0,66950,133900
143.9784946236558,268600,0,66950,133900
144.0860215053762,268600,0,67000,134000
144.0860215053762,268600,0,67000,134000
144.19354838709663,268600,0,67050,134100
144.19354838709663,268600,0,67050,134100
144.30107526881704,268600,0,67100,134200
144.30107526881704,268600,0,67100,134200
144.40860215053746,268600,0,67150,134300
144.40860215053746,268600,0,67150,134300
144.51612903225788,268600,0,67200,134400
144.51612903225788,268600,0,67200,134400
144.6236559139783,268600,0,67250,134500
144.6236559139783,268600,0,67250,134500
144.73118279569871,268600,0,67300,134600
144.73118279569871,268600,0,67300,134600
144.83870967741913,268600,0,67350,134700
144.83870967741913,268600,0,67350,134700
144.94623655913955,268600,0,67400,134800
144.94623655913955,268600,0,67400,134800
145.05376344085997,268600,0,67450,134900
145.05376344085997,268600,0,67450,134900
145.16129032258038,268600,0,67500,135000
145.16129032258038,268600,0,67500,135000
145.2688172043008,268600,0,67550,135100
145.2688172043008,268600,0,67550,135100
145.37634408602122,268600,0,67600,135200
145.37634408602122,268600,0,67600,135200
145.48387096774164,268600,0,67650,135300
145.48387096774164,268600,0,67650,135300
145.59139784946206,268600,0,67700,135400
145.59139784946206,268600,0,67700,135400
145.69892473118247,268600,0,67750,135500
145.69892473118247,268600,0,67750,135500
145.8064516129029,268600,0,67800,135600
145.8064516129029,268600,0,67800,135600
145.9139784946233,268600,0,67850,135700
145.9139784946233,268600,0,67850,135700
146.02150537634373,268600,0,67900,135800
146.02150537634373,268600,0,67900,135800
146.12903225806414,268600,0,67950,135900
146.12903225806414,268600,0,67950,135900
146.23655913978456,268600,0,68000,136000
146.23655913978456,268600,0,68000,136000
146.34408602150498,268600,0,68050,136100
146.34408602150498,268600,0,68050,136100
146.4516129032254,268600,0,68100,136200
146.4516129032254,268600,0,68100,136200
146.5591397849458,268600,0,68150,136300
146.5591397849458,268600,0,68150,136300
146.66666666666623,268600,0,68200,136400
146.66666666666623,268600,0,68200,136400
146.77419354838665,268600,0,68250,136500
146.77419354838665,268600,0,68250,136500
146.88172043010707,268600,0,68300,136600
146.88172043010707,268600,0,68300,136600
146.98924731182748,268600,0,68350,136700
146.98924731182748,268600,0,68350,136700
147.0967741935479,268600,0,68400,136800
147.0967741935479,268600,0,68400,136800
147.20430107526832,268600,0,68450,136900
147.20430107526832,268600,0,68450,136900
147.31182795698874,268600,0,68500,137000
147.31182795698874,268600,0,68500,137000
147.41935483870915,268600,0,68550,137100
147.41935483870915,268600,0,68550,137100
147.52688172042957,268600,0,68600,137200
147.52688172042957,268600,0,68600,137200
147.63440860215,268600,0,68650,137300
147.63440860215,268600,0,68650,137300
147.7419354838704,268600,0,68700,137400
147.7419354838704,268600,0,68700,137400
147.84946236559082,268600,0,68750,137500
147.84946236559082,268600,0,68750,137500
147.95698924731124,268600,0,68800,137600
147.95698924731124,268600,0,68800,137600
148.06451612903166,268600,0,68850,137700
148.06451612903166,268600,0,68850,137700
148.17204301075208,268600,0,68900,137800
148.17204301075208,268600,0,68900,137800
148.2795698924725,268600,0,68950,137900
148.2795698924725,268600,0,68950,137900
148.3870967741929,268600,0,69000,138000
148.3870967741929,268600,0,69000,138000
148.49462365591333,268600,0,69050,138100
148.49462365591333,268600,0,69050,138100
148.60215053763375,268600,0,69100,138200
148.60215053763375,268600,0,69100,138200
148.70967741935416,268600,0,69150,138300
148.70967741935416,268600,0,69150,138300
148.81720430107458,268600,0,69200,138400
148.81720430107458,268600,0,69200,138400
148.924731182795,268600,0,69250,138500
148.924731182795,268600,0,69250,138500
149.03225806451542,268600,0,69300,138600
149.03225806451542,268600,0,69300,138600
149.13978494623584,268600,0,69350,138700
149.13978494623584,268600,0,69350,138700
149.24731182795625,268600,0,69400,138800
149.24731182795625,268600,0,69400,138800
149.35483870967667,268600,0,69450,138900
149.35483870967667,268600,0,69450,138900
149.4623655913971,268600,0,69500,139000
149.4623655913971,268600,0,69500,139000
149.5698924731175,268600,0,69550,139100
149.5698924731175,268600,0,69550,139100
149.67741935483792,268600,0,69600,139200
149.67741935483792,268600,0,69600,139200
149.78494623655834,268600,0,69650,139300
149.78494623655834,268600,0,69650,139300
149.89247311827876,268600,0,69700,139400
149.89247311827876,268600,0,69700,139400
149.99999999999918,268600,0,69750,139500
149.99999999999918,268600,0,69750,139500
150.1075268817196,268600,0,69800,139600
150.1075268817196,268600,0,69800,139600
150.21505376344,268600,0,69850,139700
150.21505376344,268600,0,69850,139700
150.32258064516043,268600,0,69900,139800
150.32258064516043,268600,0,69900,139800
150.43010752688085,268600,0,69950,139900
150.43010752688085,268600,0,69950,139900
150.53763440860126,268600,0,70000,140000
150.53763440860126,268600,0,70000,140000
150.64516129032168,268600,0,70050,140100
150.64516129032168,268600,0,70050,140100
150.7526881720421,268600,0,70100,140200
150.7526881720421,268600,0,70100,140200
150.86021505376252,268600,0,70150,140300
150.86021505376252,268600,0,70150,140300
150.96774193548293,268600,0,70200,140400
150.96774193548293,268600,0,70200,140400
151.07526881720335,268600,0,70250,140500
151.07526881720335,268600,0,70250,140500
151.18279569892377,268600,0,70300,140600
151.18279569892377,268600,0,70300,140600
151.2903225806442,268600,0,70350,140700
151.2903225806442,268600,0,70350,140700
151.3978494623646,268600,0,70400,140800
151.3978494623646,268600,0,70400,140800
151.50537634408502,268600,0,70450,140900
151.50537634408502,268600,0,70450,140900
151.61290322580544,268600,0,70500,141000
151.61290322580544,268600,0,70500,141000
151.72043010752586,268600,0,70550,141100
151.72043010752586,268600,0,70550,141100
151.82795698924627,268600,0,70600,141200
151.82795698924627,268600,0,70600,141200
151.9354838709667,268600,0,70650,141300
151.9354838709667,268600,0,70650,141300
152.0430107526871,268600,0,70700,141400
152.0430107526871,268600,0,70700,141400
152.15053763440753,268600,0,70750,141500
152.15053763440753,268600,0,70750,141500
152.25806451612794,268600,0,70800,141600
152.25806451612794,268600,0,70800,141600
152.36559139784836,268600,0,70850,141700
152.36559139784836,268600,0,70850,141700
152.47311827956878,268600,0,70900,141800
152.47311827956878,268600,0,70900,141800
152.5806451612892,268600,0,70950,141900
152.5806451612892,268600,0,70950,141900
152.68817204300962,268600,0,71000,142000
152.68817204300962,268600,0,71000,142000
152.79569892473003,268600,0,71050,142100
152.79569892473003,268600,0,71050,142100
152.90322580645045,268600,0,71100,142200
152.90322580645045,268600,0,71100,142200
153.01075268817087,268600,0,71150,142300
153.01075268817087,268600,0,71150,142300
153.11827956989129,268600,0,71200,142400
153.11827956989129,268600,0,71200,142400
153.2258064516117,268600,0,71250,142500
153.2258064516117,268600,0,71250,142500
153.33333333333212,268600,0,71300,142600
153.33333333333212,268600,0,71300,142600
153.44086021505254,268600,0,71350,142700
153.44086021505254,268600,0,71350,142700
153.54838709677296,268600,0,71400,142800
153.54838709677296,268600,0,71400,142800
153.65591397849337,268600,0,71450,142900
153.65591397849337,268600,0,71450,142900
153.7634408602138,268600,0,71500,143000
153.7634408602138,268600,0,71500,143000
153.8709677419342,268600,0,71550,143100
153.8709677419342,268600,0,71550,143100
153.97849462365463,268600,0,71600,143200
153.97849462365463,268600,0,71600,143200
154.08602150537504,268600,0,71650,143300
154.08602150537504,268600,0,71650,143300
154.19354838709546,268600,0,71700,143400
154.19354838709546,268600,0,71700,143400
154.30107526881588,268600,0,71750,143500
154.30107526881588,268600,0,71750,143500
154.4086021505363,268600,0,71800,143600
154.4086021505363,268600,0,71800,143600
154.5161290322567,268600,0,71850,143700
154.5161290322567,268600,0,71850,143700
154.62365591397713,268600,0,71900,143800
154.62365591397713,268600,0,71900,143800
154.73118279569755,268600,0,71950,143900
154.73118279569755,268600,0,71950,143900
154.83870967741797,268600,0,72000,144000
154.83870967741797,268600,0,72000,144000
154.94623655913838,268600,0,72050,144100
154.94623655913838,268600,0,72050,144100
155.0537634408588,268600,0,72100,144200
155.0537634408588,268600,0,72100,144200
155.16129032257922,268600,0,72150,144300
155.16129032257922,268600,0,72150,144300
155.26881720429964,268600,0,72200,144400
155.26881720429964,268600,0,72200,144400
155.37634408602005,268600,0,72250,144500
155.37634408602005,268600,0,72250,144500
155.48387096774047,268600,0,72300,144600
155.48387096774047,268600,0,72300,144600
155.5913978494609,268600,0,72350,144700
155.5913978494609,268600,0,72350,144700
155.6989247311813,268600,0,72400,144800
155.6989247311813,268600,0,72400,144800
155.80645161290172,268600,0,72450,144900
155.80645161290172,268600,0,72450,144900
155.91397849462214,268600,0,72500,145000
155.91397849462214,268600,0,72500,145000
156.02150537634256,268600,0,72550,145100
156.02150537634256,268600,0,72550,145100
156.12903225806298,268600,0,72600,145200
156.12903225806298,268600,0,72600,145200
156.2365591397834,268600,0,72650,145300
156.2365591397834,268600,0,72650,145300
156.3440860215038,268600,0,72700,145400
156.3440860215038,268600,0,72700,145400
156.45161290322423,268600,0,72750,145500
156.45161290322423,268600,0,72750,145500
156.55913978494465,268600,0,72800,145600
156.55913978494465,268600,0,72800,145600
156.66666666666507,268600,0,72850,145700
156.66666666666507,268600,0,72850,145700
156.77419354838548,268600,0,72900,145800
156.77419354838548,268600,0,72900,145800
156.8817204301059,268600,0,72950,145900
156.8817204301059,268600,0,72950,145900
156.98924731182632,268600,0,73000,146000
156.98924731182632,268600,0,73000,146000
157.09677419354674,268600,0,73050,146100
157.09677419354674,268600,0,73050,146100
157.20430107526715,268600,0,73100,146200
157.20430107526715,268600,0,73100,146200
157.31182795698757,268600,0,73150,146300
157.31182795698757,268600,0,73150,146300
157.419354838708,268600,0,73200,146400
157.419354838708,268600,0,73200,146400
157.5268817204284,268600,0,73250,146500
157.5268817204284,268600,0,73250,146500
157.63440860214882,268600,0,73300,146600
157.63440860214882,268600,0,73300,146600
157.74193548386924,268600,0,73350,146700
157.74193548386924,268600,0,73350,146700
157.84946236558966,268600,0,73400,146800
157.84946236558966,268600,0,73400,146800
157.95698924731008,268600,0,73450,146900
157.95698924731008,268600,0,73450,146900
158.0645161290305,268600,0,73500,147000
158.0645161290305,268600,0,73500,147000
158.1720430107509,268600,0,73550,147100
158.1720430107509,268600,0,73550,147100
158.27956989247133,268600,0,73600,147200
158.27956989247133,268600,0,73600,147200
158.38709677419175,268600,0,73650,147300
158.38709677419175,268600,0,73650,147300
158.49462365591216,268600,0,73700,147400
158.49462365591216,268600,0,73700,147400
158.60215053763258,268600,0,73750,147500
158.60215053763258,268600,0,73750,147500
158.709677419353,268600,0,73800,147600
158.709677419353,268600,0,73800,147600
158.81720430107342,268600,0,73850,147700
158.81720430107342,268600,0,73850,147700
158.92473118279383,268600,0,73900,147800
158.92473118279383,268600,0,73900,147800
159.03225806451425,268600,0,73950,147900
159.03225806451425,268600,0,73950,147900
159.13978494623467,268600,0,74000,148000
159.13978494623467,268600,0,74000,148000
159.2473118279551,268600,0,74050,148100
159.2473118279551,268600,0,74050,148100
159.3548387096755,268600,0,74100,148200
159.3548387096755,268600,0,74100,148200
159.46236559139592,268600,0,74150,148300
159.46236559139592,268600,0,74150,148300
159.56989247311634,268600,0,74200,148400
159.56989247311634,268600,0,74200,148400
159.67741935483676,268600,0,74250,148500
159.67741935483676,268600,0,74250,148500
159.78494623655718,268600,0,74300,148600
159.78494623655718,268600,0,74300,148600
159.8924731182776,268600,0,74350,148700
159.8924731182776,268600,0,74350,148700
159.999999999998,268600,0,74400,148800
159.999999999998,268600,0,74400,148800
160.10752688171843,268600,0,74450,148900
160.10752688171843,268600,0,74450,148900
160.21505376343885,268600,0,74500,149000
160.21505376343885,268600,0,74500,149000
160.32258064515926,268600,0,74550,149100
160.32258064515926,268600,0,74550,149100
160.43010752687968,268600,0,74600,149200
160.43010752687968,268600,0,74600,149200
160.5376344086001,268600,0,74650,149300
160.5376344086001,268600,0,74650,149300
160.64516129032052,268600,0,74700,149400
160.64516129032052,268600,0,74700,149400
160.75268817204093,268600,0,74750,149500
160.75268817204093,268600,0,74750,149500
160.86021505376135,268600,0,74800,149600
160.86021505376135,268600,0,74800,149600
160.96774193548177,268600,0,74850,149700
160.96774193548177,268600,0,74850,149700
161.0752688172022,268600,0,74900,149800
161.0752688172022,268600,0,74900,149800
161.1827956989226,268600,0,74950,149900
161.1827956989226,268600,0,74950,149900
161.29032258064302,268600,0,75000,150000
271.290322580643,268600,0,75000,150000
271.3007132705848,268600,50,75050,150050
271.3007132705848,268600,50,75050,150050
271.3111039605266,268600,100,75100,150100
271.3111039605266,268600,100,75100,150100
271.3214946504684,268600,150,75150,150150
271.3214946504684,268600,150,75150,150150
271.3318853404102,268600,200,75200,150200
271.3318853404102,268600,200,75200,150200
271.342276030352,268600,250,75250,150250
271.342276030352,268600,250,75250,150250
271.3526667202938,268600,300,75300,150300
271.3526667202938,268600,300,75300,150300
271.3630574102356,268600,350,75350,150350
271.3630574102356,268600,350,75350,150350
271.3734481001774,268600,400,75400,150400
271.3734481001774,268600,400,75400,150400
271.3838387901192,268600,450,75450,150450
271.3838387901192,268600,450,75450,150450
271.39422948006103,268600,500,75500,150500
271.39422948006103,268600,500,75500,150500
271.40462017000283,268600,550,75550,150550
271.40462017000283,268600,550,75550,150550
271.41501085994463,268600,600,75600,150600
271.41501085994463,268600,600,75600,150600
271.42540154988643,268600,650,75650,150650
271.42540154988643,268600,650,75650,150650
271.43579223982823,268600,700,75700,150700
271.43579223982823,268600,700,75700,150700
271.44618292977003,268600,750,75750,150750
271.44618292977003,268600,750,75750,150750
271.45657361971183,268600,800,75800,150800
271.45657361971183,268600,800,75800,150800
271.46696430965363,268600,850,75850,150850
271.46696430965363,268600,850,75850,150850
271.47735499959543,268600,900,75900,150900
271.47735499959543,268600,900,75900,150900
271.48774568953723,268600,950,75950,150950
271.48774568953723,268600,950,75950,150950
271.49813637947904,268600,1000,76000,151000
271.49813637947904,268600,1000,76000,151000
271.50852706942084,268600,1050,76050,151050
271.50852706942084,268600,1050,76050,151050
271.51891775936264,268600,1100,76100,151100
271.51891775936264,268600,1100,76100,151100
271.52930844930444,268600,1150,76150,151150
271.52930844930444,268600,1150,76150,151150
271.53969913924624,268600,1200,76200,151200
271.53969913924624,268600,1200,76200,151200
271.55008982918804,268600,1250,76250,151250
271.55008982918804,268600,1250,76250,151250
271.56048051912984,268600,1300,76300,151300
271.56048051912984,268600,1300,76300,151300
271.57087120907164,268600,1350,76350,151350
271.57087120907164,268600,1350,76350,151350
271.58126189901344,268600,1400,76400,151400
271.58126189901344,268600,1400,76400,151400
271.59165258895524,268600,1450,76450,151450
271.59165258895524,268600,1450,76450,151450
271.60204327889704,268600,1500,76500,151500
271.60204327889704,268600,1500,76500,151500
271.61243396883884,268600,1550,76550,151550
271.61243396883884,268600,1550,76550,151550
271.62282465878064,268600,1600,76600,151600
271.62282465878064,268600,1600,76600,151600
271.63321534872244,268600,1650,76650,151650
271.63321534872244,268600,1650,76650,151650
271.64360603866425,268600,1700,76700,151700
271.64360603866425,268600,1700,76700,151700
271.65399672860605,268600,1750,76750,151750
271.65399672860605,268600,1750,76750,151750
271.66438741854785,268600,1800,76800,151800
271.66438741854785,268600,1800,76800,151800
271.67477810848965,268600,1850,76850,151850
271.67477810848965,268600,1850,76850,151850
271.68516879843145,268600,1900,76900,151900
271.68516879843145,268600,1900,76900,151900
271.69555948837325,268600,1950,76950,151950
271.69555948837325,268600,1950,76950,151950
271.70595017831505,268600,2000,77000,152000
271.70595017831505,268600,2000,77000,152000
271.71634086825685,268600,2050,77050,152050
271.71634086825685,268600,2050,77050,152050
271.72673155819865,268600,2100,77100,152100
271.72673155819865,268600,2100,77100,152100
271.73712224814045,268600,2150,77150,152150
271.73712224814045,268600,2150,77150,152150
271.74751293808225,268600,2200,77200,152200
271.74751293808225,268600,2200,77200,152200
271.75790362802405,268600,2250,77250,152250
271.75790362802405,268600,2250,77250,152250
271.76829431796585,268600,2300,77300,152300
271.76829431796585,268600,2300,77300,152300
271.77868500790765,268600,2350,77350,152350
271.77868500790765,268600,2350,77350,152350
271.78907569784946,268600,2400,77400,152400
271.78907569784946,268600,2400,77400,152400
271.79946638779126,268600,2450,77450,152450
271.79946638779126,268600,2450,77450,152450
271.80985707773306,268600,2500,77500,152500
271.80985707773306,268600,2500,77500,152500
271.82024776767486,268600,2550,77550,152550
271.82024776767486,268600,2550,77550,152550
271.83063845761666,268600,2600,77600,152600
271.83063845761666,268600,2600,77600,152600
271.84102914755846,268600,2650,77650,152650
271.84102914755846,268600,2650,77650,152650
271.85141983750026,268600,2700,77700,152700
271.85141983750026,268600,2700,77700,152700
271.86181052744206,268600,2750,77750,152750
271.86181052744206,268600,2750,77750,152750
271.87220121738386,268600,2800,77800,152800
271.87220121738386,268600,2800,77800,152800
271.88259190732566,268600,2850,77850,152850
271.88259190732566,268600,2850,77850,152850
271.89298259726746,268600,2900,77900,152900
271.89298259726746,268600,2900,77900,152900
271.90337328720926,268600,2950,77950,152950
271.90337328720926,268600,2950,77950,152950
271.91376397715106,268600,3000,78000,153000
271.91376397715106,268600,3000,78000,153000
271.92415466709286,268600,3050,78050,153050
271.92415466709286,268600,3050,78050,153050
271.93454535703466,268600,3100,78100,153100
271.93454535703466,268600,3100,78100,153100
271.94493604697647,268600,3150,78150,153150
271.94493604697647,268600,3150,78150,153150
271.95532673691827,268600,3200,78200,153200
271.95532673691827,268600,3200,78200,153200
271.96571742686007,268600,3250,78250,153250
271.96571742686007,268600,3250,78250,153250
271.97610811680187,268600,3300,78300,153300
271.97610811680187,268600,3300,78300,153300
271.98649880674367,268600,3350,78350,153350
271.98649880674367,268600,3350,78350,153350
271.99688949668547,268600,3400,78400,153400
271.99688949668547,268600,3400,78400,153400
272.00728018662727,268600,3450,78450,153450
272.00728018662727,268600,3450,78450,153450
272.01767087656907,268600,3500,78500,153500
272.01767087656907,268600,3500,78500,153500
272.02806156651087,268600,3550,78550,153550
272.02806156651087,268600,3550,78550,153550
272.0384522564527,268600,3600,78600,153600
272.0384522564527,268600,3600,78600,153600
272.0488429463945,268600,3650,78650,153650
272.0488429463945,268600,3650,78650,153650
272.0592336363363,268600,3700,78700,153700
272.0592336363363,268600,3700,78700,153700
272.0696243262781,268600,3750,78750,153750
272.0696243262781,268600,3750,78750,153750
272.0800150162199,268600,3800,78800,153800
272.0800150162199,268600,3800,78800,153800
272.0904057061617,268600,3850,78850,153850
272.0904057061617,268600,3850,78850,153850
272.1007963961035,268600,3900,78900,153900
272.1007963961035,268600,3900,78900,153900
272.1111870860453,268600,3950,78950,153950
272.1111870860453,268600,3950,78950,153950
272.1215777759871,268600,4000,79000,154000
272.1215777759871,268600,4000,79000,154000
272.1319684659289,268600,4050,79050,154050
272.1319684659289,268600,4050,79050,154050
272.1423591558707,268600,4100,79100,154100
272.1423591558707,268600,4100,79100,154100
272.1527498458125,268600,4150,79150,154150
272.1527498458125,268600,4150,79150,154150
272.1631405357543,268600,4200,79200,154200
272.1631405357543,268600,4200,79200,154200
272.1735312256961,268600,4250,79250,154250
272.1735312256961,268600,4250,79250,154250
272.1839219156379,268600,4300,79300,154300
272.1839219156379,268600,4300,79300,154300
272.1943126055797,268600,4350,79350,154350
272.1943126055797,268600,4350,79350,154350
272.2047032955215,268600,4400,79400,154400
272.2047032955215,268600,4400,79400,154400
272.2150939854633,268600,4450,79450,154450
272.2150939854633,268600,4450,79450,154450
272.2254846754051,268600,4500,79500,154500
272.2254846754051,268600,4500,79500,154500
272.2358753653469,268600,4550,79550,154550
272.2358753653469,268600,4550,79550,154550
272.2462660552887,268600,4600,79600,154600
272.2462660552887,268600,4600,79600,154600
272.2566567452305,268600,4650,79650,154650
272.2566567452305,268600,4650,79650,154650
272.2670474351723,268600,4700,79700,154700
272.2670474351723,268600,4700,79700,154700
272.2774381251141,268600,4750,79750,154750
272.2774381251141,268600,4750,79750,154750
272.2878288150559,268600,4800,79800,154800
272.2878288150559,268600,4800,79800,154800
272.2982195049977,268600,4850,79850,154850
272.2982195049977,268600,4850,79850,154850
272.3086101949395,268600,4900,79900,154900
272.3086101949395,268600,4900,79900,154900
272.3190008848813,268600,4950,79950,154950
272.3190008848813,268600,4950,79950,154950
272.3293915748231,268600,5000,80000,155000
272.3293915748231,268600,5000,80000,155000
272.3397822647649,268600,5050,80050,155050
272.3397822647649,268600,5050,80050,155050
272.3501729547067,268600,5100,80100,155100
272.3501729547067,268600,5100,80100,155100
272.3605636446485,268600,5150,80150,155150
272.3605636446485,268600,5150,80150,155150
272.3709543345903,268600,5200,80200,155200
272.3709543345903,268600,5200,80200,155200
272.3813450245321,268600,5250,80250,155250
272.3813450245321,268600,5250,80250,155250
272.3917357144739,268600,5300,80300,155300
272.3917357144739,268600,5300,80300,155300
272.4021264044157,268600,5350,80350,155350
272.4021264044157,268600,5350,80350,155350
272.4125170943575,268600,5400,80400,155400
272.4125170943575,268600,5400,80400,155400
272.4229077842993,268600,5450,80450,155450
272.4229077842993,268600,5450,80450,155450
272.4332984742411,268600,5500,80500,155500
272.4332984742411,268600,5500,80500,155500
272.4436891641829,268600,5550,80550,155550
272.4436891641829,268600,5550,80550,155550
272.4540798541247,268600,5600,80600,155600
272.4540798541247,268600,5600,80600,155600
272.4644705440665,268600,5650,80650,155650
272.4644705440665,268600,5650,80650,155650
272.4748612340083,268600,5700,80700,155700
272.4748612340083,268600,5700,80700,155700
272.4852519239501,268600,5750,80750,155750
272.4852519239501,268600,5750,80750,155750
272.4956426138919,268600,5800,80800,155800
272.4956426138919,268600,5800,80800,155800
272.5060333038337,268600,5850,80850,155850
272.5060333038337,268600,5850,80850,155850
272.5164239937755,268600,5900,80900,155900
272.5164239937755,268600,5900,80900,155900
272.5268146837173,268600,5950,80950,155950
272.5268146837173,268600,5950,80950,155950
272.5372053736591,268600,6000,81000,156000
272.5372053736591,268600,6000,81000,156000
272.5475960636009,268600,6050,81050,156050
272.5475960636009,268600,6050,81050,156050
272.5579867535427,268600,6100,81100,156100
272.5579867535427,268600,6100,81100,156100
272.5683774434845,268600,6150,81150,156150
272.5683774434845,268600,6150,81150,156150
272.5787681334263,268600,6200,81200,156200
272.5787681334263,268600,6200,81200,156200
272.5891588233681,268600,6250,81250,156250
272.5891588233681,268600,6250,81250,156250
272.5995495133099,268600,6300,81300,156300
272.5995495133099,268600,6300,81300,156300
272.6099402032517,268600,6350,81350,156350
272.6099402032517,268600,6350,81350,156350
272.6203308931935,268600,6400,81400,156400
272.6203308931935,268600,6400,81400,156400
272.6307215831353,268600,6450,81450,156450
272.6307215831353,268600,6450,81450,156450
272.6411122730771,268600,6500,81500,156500
272.6411122730771,268600,6500,81500,156500
272.6515029630189,268600,6550,81550,156550
272.6515029630189,268600,6550,81550,156550
272.6618936529607,268600,6600,81600,156600
272.6618936529607,268600,6600,81600,156600
272.6722843429025,268600,6650,81650,156650
272.6722843429025,268600,6650,81650,156650
272.6826750328443,268600,6700,81700,156700
272.6826750328443,268600,6700,81700,156700
272.6930657227861,268600,6750,81750,156750
272.6930657227861,268600,6750,81750,156750
272.7034564127279,268600,6800,81800,156800
272.7034564127279,268600,6800,81800,156800
272.7138471026697,268600,6850,81850,156850
272.7138471026697,268600,6850,81850,156850
272.7242377926115,268600,6900,81900,156900
272.7242377926115,268600,6900,81900,156900
272.7346284825533,268600,6950,81950,156950
272.7346284825533,268600,6950,81950,156950
272.7450191724951,268600,7000,82000,157000
272.7450191724951,268600,7000,82000,157000
272.7554098624369,268600,7050,82050,157050
272.7554098624369,268600,7050,82050,157050
272.7658005523787,268600,7100,82100,157100
272.7658005523787,268600,7100,82100,157100
272.7761912423205,268600,7150,82150,157150
272.7761912423205,268600,7150,82150,157150
272.7865819322623,268600,7200,82200,157200
272.7865819322623,268600,7200,82200,157200
272.7969726222041,268600,7250,82250,157250
272.7969726222041,268600,7250,82250,157250
272.8073633121459,268600,7300,82300,157300
272.8073633121459,268600,7300,82300,157300
272.8177540020877,268600,7350,82350,157350
272.8177540020877,268600,7350,82350,157350
272.8281446920295,268600,7400,82400,157400
272.8281446920295,268600,7400,82400,157400
272.8385353819713,268600,7450,82450,157450
272.8385353819713,268600,7450,82450,157450
272.8489260719131,268600,7500,82500,157500
272.8489260719131,268600,7500,82500,157500
272.8593167618549,268600,7550,82550,157550
272.8593167618549,268600,7550,82550,157550
272.8697074517967,268600,7600,82600,157600
272.8697074517967,268600,7600,82600,157600
272.88009814173853,268600,7650,82650,157650
272.88009814173853,268600,7650,82650,157650
272.89048883168033,268600,7700,82700,157700
272.89048883168033,268600,7700,82700,157700
272.90087952162213,268600,7750,82750,157750
272.90087952162213,268600,7750,82750,157750
272.91127021156393,268600,7800,82800,157800
272.91127021156393,268600,7800,82800,157800
272.92166090150573,268600,7850,82850,157850
272.92166090150573,268600,7850,82850,157850
272.93205159144753,268600,7900,82900,157900
272.93205159144753,268600,7900,82900,157900
272.94244228138933,268600,7950,82950,157950
272.94244228138933,268600,7950,82950,157950
272.95283297133113,268600,8000,83000,158000
272.95283297133113,268600,8000,83000,158000
272.96322366127293,268600,8050,83050,158050
272.96322366127293,268600,8050,83050,158050
272.97361435121474,268600,8100,83100,158100
272.97361435121474,268600,8100,83100,158100
272.98400504115654,268600,8150,83150,158150
272.98400504115654,268600,8150,83150,158150
272.99439573109834,268600,8200,83200,158200
272.99439573109834,268600,8200,83200,158200
273.00478642104014,268600,8250,83250,158250
273.00478642104014,268600,8250,83250,158250
273.01517711098194,268600,8300,83300,158300
273.01517711098194,268600,8300,83300,158300
273.02556780092374,268600,8350,83350,158350
273.02556780092374,268600,8350,83350,158350
273.03595849086554,268600,8400,83400,158400
273.03595849086554,268600,8400,83400,158400
273.04634918080734,268600,8450,83450,158450
273.04634918080734,268600,8450,83450,158450
273.05673987074914,268600,8500,83500,158500
273.05673987074914,268600,8500,83500,158500
273.06713056069094,268600,8550,83550,158550
273.06713056069094,268600,8550,83550,158550
273.07752125063274,268600,8600,83600,158600
273.07752125063274,268600,8600,83600,158600
273.08791194057454,268600,8650,83650,158650
273.08791194057454,268600,8650,83650,158650
273.09830263051634,268600,8700,83700,158700
273.09830263051634,268600,8700,83700,158700
273.10869332045814,268600,8750,83750,158750
273.10869332045814,268600,8750,83750,158750
273.11908401039994,268600,8800,83800,158800
273.11908401039994,268600,8800,83800,158800
273.12947470034175,268600,8850,83850,158850
273.12947470034175,268600,8850,83850,158850
273.13986539028355,268600,8900,83900,158900
273.13986539028355,268600,8900,83900,158900
273.15025608022535,268600,8950,83950,158950
273.15025608022535,268600,8950,83950,158950
273.16064677016715,268600,9000,84000,159000
273.16064677016715,268600,9000,84000,159000
273.17103746010895,268600,9050,84050,159050
273.17103746010895,268600,9050,84050,159050
273.18142815005075,268600,9100,84100,159100
273.18142815005075,268600,9100,84100,159100
273.19181883999255,268600,9150,84150,159150
273.19181883999255,268600,9150,84150,159150
273.20220952993435,268600,9200,84200,159200
273.20220952993435,268600,9200,84200,159200
273.21260021987615,268600,9250,84250,159250
273.21260021987615,268600,9250,84250,159250
273.22299090981795,268600,9300,84300,159300
273.22299090981795,268600,9300,84300,159300
273.23338159975975,268600,9350,84350,159350
273.23338159975975,268600,9350,84350,159350
273.24377228970155,268600,9400,84400,159400
273.24377228970155,268600,9400,84400,159400
273.25416297964335,268600,9450,84450,159450
273.25416297964335,268600,9450,84450,159450
273.26455366958515,268600,9500,84500,159500
273.26455366958515,268600,9500,84500,159500
273.27494435952696,268600,9550,84550,159550
273.27494435952696,268600,9550,84550,159550
273.28533504946876,268600,9600,84600,159600
273.28533504946876,268600,9600,84600,159600
273.29572573941056,268600,9650,84650,159650
273.29572573941056,268600,9650,84650,159650
273.30611642935236,268600,9700,84700,159700
273.30611642935236,268600,9700,84700,159700
273.31650711929416,268600,9750,84750,159750
273.31650711929416,268600,9750,84750,159750
273.32689780923596,268600,9800,84800,159800
273.32689780923596,268600,9800,84800,159800
273.33728849917776,268600,9850,84850,159850
273.33728849917776,268600,9850,84850,159850
273.34767918911956,268600,9900,84900,159900
273.34767918911956,268600,9900,84900,159900
273.35806987906136,268600,9950,84950,159950
273.35806987906136,268600,9950,84950,159950
273.36846056900316,268600,10000,85000,160000
273.36846056900316,268600,10000,85000,160000
273.37885125894496,268600,10050,85050,160050
273.37885125894496,268600,10050,85050,160050
273.38924194888676,268600,10100,85100,160100
273.38924194888676,268600,10100,85100,160100
273.39963263882856,268600,10150,85150,160150
273.39963263882856,268600,10150,85150,160150
273.41002332877036,268600,10200,85200,160200
273.41002332877036,268600,10200,85200,160200
273.42041401871217,268600,10250,85250,160250
273.42041401871217,268600,10250,85250,160250
273.43080470865397,268600,10300,85300,160300
273.43080470865397,268600,10300,85300,160300
273.44119539859577,268600,10350,85350,160350
273.44119539859577,268600,10350,85350,160350
273.45158608853757,268600,10400,85400,160400
273.45158608853757,268600,10400,85400,160400
273.46197677847937,268600,10450,85450,160450
273.46197677847937,268600,10450,85450,160450
273.47236746842117,268600,10500,85500,160500
273.47236746842117,268600,10500,85500,160500
273.48275815836297,268600,10550,85550,160550
273.48275815836297,268600,10550,85550,160550
273.49314884830477,268600,10600,85600,160600
273.49314884830477,268600,10600,85600,160600
273.50353953824657,268600,10650,85650,160650
273.50353953824657,268600,10650,85650,160650
273.51393022818837,268600,10700,85700,160700
273.51393022818837,268600,10700,85700,160700
273.5243209181302,268600,10750,85750,160750
273.5243209181302,268600,10750,85750,160750
273.534711608072,268600,10800,85800,160800
273.534711608072,268600,10800,85800,160800
273.5451022980138,268600,10850,85850,160850
273.5451022980138,268600,10850,85850,160850
273.5554929879556,268600,10900,85900,160900
273.5554929879556,268600,10900,85900,160900
273.5658836778974,268600,10950,85950,160950
273.5658836778974,268600,10950,85950,160950
273.5762743678392,268600,11000,86000,161000
273.5762743678392,268600,11000,86000,161000
273.586665057781,268600,11050,86050,161050
273.586665057781,268600,11050,86050,161050
273.5970557477228,268600,11100,86100,161100
273.5970557477228,268600,11100,86100,161100
273.6074464376646,268600,11150,86150,161150
273.6074464376646,268600,11150,86150,161150
273.6178371276064,268600,11200,86200,161200
273.6178371276064,268600,11200,86200,161200
273.6282278175482,268600,11250,86250,161250
273.6282278175482,268600,11250,86250,161250
273.63861850749,268600,11300,86300,161300
273.63861850749,268600,11300,86300,161300
273.6490091974318,268600,11350,86350,161350
273.6490091974318,268600,11350,86350,161350
273.6593998873736,268600,11400,86400,161400
273.6593998873736,268600,11400,86400,161400
273.6697905773154,268600,11450,86450,161450
273.6697905773154,268600,11450,86450,161450
273.6801812672572,268600,11500,86500,161500
273.6801812672572,268600,11500,86500,161500
273.690571957199,268600,11550,86550,161550
273.690571957199,268600,11550,86550,161550
273.7009626471408,268600,11600,86600,161600
273.7009626471408,268600,11600,86600,161600
273.7113533370826,268600,11650,86650,161650
273.7113533370826,268600,11650,86650,161650
273.7217440270244,268600,11700,86700,161700
273.7217440270244,268600,11700,86700,161700
273.7321347169662,268600,11750,86750,161750
273.7321347169662,268600,11750,86750,161750
273.742525406908,268600,11800,86800,161800
273.742525406908,268600,11800,86800,161800
273.7529160968498,268600,11850,86850,161850
273.7529160968498,268600,11850,86850,161850
273.7633067867916,268600,11900,86900,161900
273.7633067867916,268600,11900,86900,161900
273.7736974767334,268600,11950,86950,161950
273.7736974767334,268600,11950,86950,161950
273.7840881666752,268600,12000,87000,162000
273.7840881666752,268600,12000,87000,162000
273.794478856617,268600,12050,87050,162050
273.794478856617,268600,12050,87050,162050
273.8048695465588,268600,12100,87100,162100
273.8048695465588,268600,12100,87100,162100
273.8152602365006,268600,12150,87150,162150
273.8152602365006,268600,12150,87150,162150
273.8256509264424,268600,12200,87200,162200
273.8256509264424,268600,12200,87200,162200
273.8360416163842,268600,12250,87250,162250
273.8360416163842,268600,12250,87250,162250
273.846432306326,268600,12300,87300,162300
273.846432306326,268600,12300,87300,162300
273.8568229962678,268600,12350,87350,162350
273.8568229962678,268600,12350,87350,162350
273.8672136862096,268600,12400,87400,162400
273.8672136862096,268600,12400,87400,162400
273.8776043761514,268600,12450,87450,162450
273.8776043761514,268600,12450,87450,162450
273.8879950660932,268600,12500,87500,162500
273.8879950660932,268600,12500,87500,162500
273.898385756035,268600,12550,87550,162550
273.898385756035,268600,12550,87550,162550
273.9087764459768,268600,12600,87600,162600
273.9087764459768,268600,12600,87600,162600
273.9191671359186,268600,12650,87650,162650
273.9191671359186,268600,12650,87650,162650
273.9295578258604,268600,12700,87700,162700
273.9295578258604,268600,12700,87700,162700
273.9399485158022,268600,12750,87750,162750
273.9399485158022,268600,12750,87750,162750
273.950339205744,268600,12800,87800,162800
273.950339205744,268600,12800,87800,162800
273.9607298956858,268600,12850,87850,162850
273.9607298956858,268600,12850,87850,162850
273.9711205856276,268600,12900,87900,162900
273.9711205856276,268600,12900,87900,162900
273.9815112755694,268600,12950,87950,162950
273.9815112755694,268600,12950,87950,162950
273.9919019655112,268600,13000,88000,163000
273.9919019655112,268600,13000,88000,163000
274.002292655453,268600,13050,88050,163050
274.002292655453,268600,13050,88050,163050
274.0126833453948,268600,13100,88100,163100
274.0126833453948,268600,13100,88100,163100
274.0230740353366,268600,13150,88150,163150
274.0230740353366,268600,13150,88150,163150
274.0334647252784,268600,13200,88200,163200
274.0334647252784,268600,13200,88200,163200
274.0438554152202,268600,13250,88250,163250
274.0438554152202,268600,13250,88250,163250
274.054246105162,268600,13300,88300,163300
274.054246105162,268600,13300,88300,163300
274.0646367951038,268600,13350,88350,163350
274.0646367951038,268600,13350,88350,163350
274.0750274850456,268600,13400,88400,163400
274.0750274850456,268600,13400,88400,163400
274.0854181749874,268600,13450,88450,163450
274.0854181749874,268600,13450,88450,163450
274.0958088649292,268600,13500,88500,163500
274.0958088649292,268600,13500,88500,163500
274.106199554871,268600,13550,88550,163550
274.106199554871,268600,13550,88550,163550
274.1165902448128,268600,13600,88600,163600
274.1165902448128,268600,13600,88600,163600
274.1269809347546,268600,13650,88650,163650
274.1269809347546,268600,13650,88650,163650
274.1373716246964,268600,13700,88700,163700
274.1373716246964,268600,13700,88700,163700
274.1477623146382,268600,13750,88750,163750
274.1477623146382,268600,13750,88750,163750
274.15815300458,268600,13800,88800,163800
274.15815300458,268600,13800,88800,163800
274.1685436945218,268600,13850,88850,163850
274.1685436945218,268600,13850,88850,163850
274.1789343844636,268600,13900,88900,163900
274.1789343844636,268600,13900,88900,163900
274.1893250744054,268600,13950,88950,163950
274.1893250744054,268600,13950,88950,163950
274.1997157643472,268600,14000,89000,164000
274.1997157643472,268600,14000,89000,164000
274.210106454289,268600,14050,89050,164050
274.210106454289,268600,14050,89050,164050
274.2204971442308,268600,14100,89100,164100
274.2204971442308,268600,14100,89100,164100
274.2308878341726,268600,14150,89150,164150
274.2308878341726,268600,14150,89150,164150
274.2412785241144,268600,14200,89200,164200
274.2412785241144,268600,14200,89200,164200
274.2516692140562,268600,14250,89250,164250
274.2516692140562,268600,14250,89250,164250
274.262059903998,268600,14300,89300,164300
274.262059903998,268600,14300,89300,164300
274.2724505939398,268600,14350,89350,164350
274.2724505939398,268600,14350,89350,164350
274.2828412838816,268600,14400,89400,164400
274.2828412838816,268600,14400,89400,164400
274.2932319738234,268600,14450,89450,164450
274.2932319738234,268600,14450,89450,164450
274.3036226637652,268600,14500,89500,164500
274.3036226637652,268600,14500,89500,164500
274.314013353707,268600,14550,89550,164550
274.314013353707,268600,14550,89550,164550
274.3244040436488,268600,14600,89600,164600
274.3244040436488,268600,14600,89600,164600
274.3347947335906,268600,14650,89650,164650
274.3347947335906,268600,14650,89650,164650
274.3451854235324,268600,14700,89700,164700
274.3451854235324,268600,14700,89700,164700
274.3555761134742,268600,14750,89750,164750
274.3555761134742,268600,14750,89750,164750
274.36596680341603,268600,14800,89800,164800
274.36596680341603,268600,14800,89800,164800
274.37635749335783,268600,14850,89850,164850
274.37635749335783,268600,14850,89850,164850
274.38674818329963,268600,14900,89900,164900
274.38674818329963,268600,14900,89900,164900
274.39713887324143,268600,14950,89950,164950
274.39713887324143,268600,14950,89950,164950
274.40752956318323,268600,15000,90000,165000
274.40752956318323,268600,15000,90000,165000
274.41792025312503,268600,15050,90050,165050
274.41792025312503,268600,15050,90050,165050
274.42831094306683,268600,15100,90100,165100
274.42831094306683,268600,15100,90100,165100
274.43870163300863,268600,15150,90150,165150
274.43870163300863,268600,15150,90150,165150
274.44909232295043,268600,15200,90200,165200
274.44909232295043,268600,15200,90200,165200
274.45948301289224,268600,15250,90250,165250
274.45948301289224,268600,15250,90250,165250
274.46987370283404,268600,15300,90300,165300
274.46987370283404,268600,15300,90300,165300
274.48026439277584,268600,15350,90350,165350
274.48026439277584,268600,15350,90350,165350
274.49065508271764,268600,15400,90400,165400
274.49065508271764,268600,15400,90400,165400
274.50104577265944,268600,15450,90450,165450
274.50104577265944,268600,15450,90450,165450
274.51143646260124,268600,15500,90500,165500
274.51143646260124,268600,15500,90500,165500
274.52182715254304,268600,15550,90550,165550
274.52182715254304,268600,15550,90550,165550
274.53221784248484,268600,15600,90600,165600
274.53221784248484,268600,15600,90600,165600
274.54260853242664,268600,15650,90650,165650
274.54260853242664,268600,15650,90650,165650
274.55299922236844,268600,15700,90700,165700
274.55299922236844,268600,15700,90700,165700
274.56338991231024,268600,15750,90750,165750
274.56338991231024,268600,15750,90750,165750
274.57378060225204,268600,15800,90800,165800
274.57378060225204,268600,15800,90800,165800
274.58417129219384,268600,15850,90850,165850
274.58417129219384,268600,15850,90850,165850
274.59456198213564,268600,15900,90900,165900
274.59456198213564,268600,15900,90900,165900
274.60495267207745,268600,15950,90950,165950
274.60495267207745,268600,15950,90950,165950
274.61534336201925,268600,16000,91000,166000
274.61534336201925,268600,16000,91000,166000
274.62573405196105,268600,16050,91050,166050
274.62573405196105,268600,16050,91050,166050
274.63612474190285,268600,16100,91100,166100
274.63612474190285,268600,16100,91100,166100
274.64651543184465,268600,16150,91150,166150
274.64651543184465,268600,16150,91150,166150
274.65690612178645,268600,16200,91200,166200
274.65690612178645,268600,16200,91200,166200
274.66729681172825,268600,16250,91250,166250
274.66729681172825,268600,16250,91250,166250
274.67768750167005,268600,16300,91300,166300
274.67768750167005,268600,16300,91300,166300
274.68807819161185,268600,16350,91350,166350
274.68807819161185,268600,16350,91350,166350
274.69846888155365,268600,16400,91400,166400
274.69846888155365,268600,16400,91400,166400
274.70885957149545,268600,16450,91450,166450
274.70885957149545,268600,16450,91450,166450
274.71925026143725,268600,16500,91500,166500
274.71925026143725,268600,16500,91500,166500
274.72964095137905,268600,16550,91550,166550
274.72964095137905,268600,16550,91550,166550
274.74003164132085,268600,16600,91600,166600
274.74003164132085,268600,16600,91600,166600
274.75042233126266,268600,16650,91650,166650
274.75042233126266,268600,16650,91650,166650
274.76081302120446,268600,16700,91700,166700
274.76081302120446,268600,16700,91700,166700
274.77120371114626,268600,16750,91750,166750
274.77120371114626,268600,16750,91750,166750
274.78159440108806,268600,16800,91800,166800
274.78159440108806,268600,16800,91800,166800
274.79198509102986,268600,16850,91850,166850
274.79198509102986,268600,16850,91850,166850
274.80237578097166,268600,16900,91900,166900
274.80237578097166,268600,16900,91900,166900
274.81276647091346,268600,16950,91950,166950
274.81276647091346,268600,16950,91950,166950
274.82315716085526,268600,17000,92000,167000
274.82315716085526,268600,17000,92000,167000
274.83354785079706,268600,17050,92050,167050
274.83354785079706,268600,17050,92050,167050
274.84393854073886,268600,17100,92100,167100
274.84393854073886,268600,17100,92100,167100
274.85432923068066,268600,17150,92150,167150
274.85432923068066,268600,17150,92150,167150
274.86471992062246,268600,17200,92200,167200
274.86471992062246,268600,17200,92200,167200
274.87511061056426,268600,17250,92250,167250
274.87511061056426,268600,17250,92250,167250
274.88550130050606,268600,17300,92300,167300
274.88550130050606,268600,17300,92300,167300
274.89589199044786,268600,17350,92350,167350
274.89589199044786,268600,17350,92350,167350
274.90628268038967,268600,17400,92400,167400
274.90628268038967,268600,17400,92400,167400
274.91667337033147,268600,17450,92450,167450
274.91667337033147,268600,17450,92450,167450
274.92706406027327,268600,17500,92500,167500
274.92706406027327,268600,17500,92500,167500
274.93745475021507,268600,17550,92550,167550
274.93745475021507,268600,17550,92550,167550
274.94784544015687,268600,17600,92600,167600
274.94784544015687,268600,17600,92600,167600
274.95823613009867,268600,17650,92650,167650
274.95823613009867,268600,17650,92650,167650
274.96862682004047,268600,17700,92700,167700
274.96862682004047,268600,17700,92700,167700
274.97901750998227,268600,17750,92750,167750
274.97901750998227,268600,17750,92750,167750
274.98940819992407,268600,17800,92800,167800
274.98940819992407,268600,17800,92800,167800
274.9997988898659,268600,17850,92850,167850
274.9997988898659,268600,17850,92850,167850
275.0101895798077,268600,17900,92900,167900
275.0101895798077,268600,17900,92900,167900
275.0205802697495,268600,17950,92950,167950
275.0205802697495,268600,17950,92950,167950
275.0309709596913,268600,18000,93000,168000
275.0309709596913,268600,18000,93000,168000
275.0413616496331,268600,18050,93050,168050
275.0413616496331,268600,18050,93050,168050
275.0517523395749,268600,18100,93100,168100
275.0517523395749,268600,18100,93100,168100
275.0621430295167,268600,18150,93150,168150
275.0621430295167,268600,18150,93150,168150
275.0725337194585,268600,18200,93200,168200
275.0725337194585,268600,18200,93200,168200
275.0829244094003,268600,18250,93250,168250
275.0829244094003,268600,18250,93250,168250
275.0933150993421,268600,18300,93300,168300
275.0933150993421,268600,18300,93300,168300
275.1037057892839,268600,18350,93350,168350
275.1037057892839,268600,18350,93350,168350
275.1140964792257,268600,18400,93400,168400
275.1140964792257,268600,18400,93400,168400
275.1244871691675,268600,18450,93450,168450
275.1244871691675,268600,18450,93450,168450
275.1348778591093,268600,18500,93500,168500
275.1348778591093,268600,18500,93500,168500
275.1452685490511,268600,18550,93550,168550
275.1452685490511,268600,18550,93550,168550
275.1556592389929,268600,18600,93600,168600
275.1556592389929,268600,18600,93600,168600
275.1660499289347,268600,18650,93650,168650
275.1660499289347,268600,18650,93650,168650
275.1764406188765,268600,18700,93700,168700
275.1764406188765,268600,18700,93700,168700
275.1868313088183,268600,18750,93750,168750
275.1868313088183,268600,18750,93750,168750
275.1972219987601,268600,18800,93800,168800
275.1972219987601,268600,18800,93800,168800
275.2076126887019,268600,18850,93850,168850
275.2076126887019,268600,18850,93850,168850
275.2180033786437,268600,18900,93900,168900
275.2180033786437,268600,18900,93900,168900
275.2283940685855,268600,18950,93950,168950
275.2283940685855,268600,18950,93950,168950
275.2387847585273,268600,19000,94000,169000
275.2387847585273,268600,19000,94000,169000
275.2491754484691,268600,19050,94050,169050
275.2491754484691,268600,19050,94050,169050
275.2595661384109,268600,19100,94100,169100
275.2595661384109,268600,19100,94100,169100
275.2699568283527,268600,19150,94150,169150
275.2699568283527,268600,19150,94150,169150
275.2803475182945,268600,19200,94200,169200
275.2803475182945,268600,19200,94200,169200
275.2907382082363,268600,19250,94250,169250
275.2907382082363,268600,19250,94250,169250
275.3011288981781,268600,19300,94300,169300
275.3011288981781,268600,19300,94300,169300
275.3115195881199,268600,19350,94350,169350
275.3115195881199,268600,19350,94350,169350
275.3219102780617,268600,19400,94400,169400
275.3219102780617,268600,19400,94400,169400
275.3323009680035,268600,19450,94450,169450
275.3323009680035,268600,19450,94450,169450
275.3426916579453,268600,19500,94500,169500
275.3426916579453,268600,19500,94500,169500
275.3530823478871,268600,19550,94550,169550
275.3530823478871,268600,19550,94550,169550
275.3634730378289,268600,19600,94600,169600
275.3634730378289,268600,19600,94600,169600
275.3738637277707,268600,19650,94650,169650
275.3738637277707,268600,19650,94650,169650
275.3842544177125,268600,19700,94700,169700
275.3842544177125,268600,19700,94700,169700
275.3946451076543,268600,19750,94750,169750
275.3946451076543,268600,19750,94750,169750
275.4050357975961,268600,19800,94800,169800
275.4050357975961,268600,19800,94800,169800
275.4154264875379,268600,19850,94850,169850
275.4154264875379,268600,19850,94850,169850
275.4258171774797,268600,19900,94900,169900
275.4258171774797,268600,19900,94900,169900
275.4362078674215,268600,19950,94950,169950
275.4362078674215,268600,19950,94950,169950
275.4465985573633,268600,20000,95000,170000
275.4465985573633,268600,20000,95000,170000
275.4569892473051,268600,20050,95050,170050
275.4569892473051,268600,20050,95050,170050
275.4673799372469,268600,20100,95100,170100
275.4673799372469,268600,20100,95100,170100
275.4777706271887,268600,20150,95150,170150
275.4777706271887,268600,20150,95150,170150
275.4881613171305,268600,20200,95200,170200
275.4881613171305,268600,20200,95200,170200
275.4985520070723,268600,20250,95250,170250
275.4985520070723,268600,20250,95250,170250
275.5089426970141,268600,20300,95300,170300
275.5089426970141,268600,20300,95300,170300
275.5193333869559,268600,20350,95350,170350
275.5193333869559,268600,20350,95350,170350
275.5297240768977,268600,20400,95400,170400
275.5297240768977,268600,20400,95400,170400
275.5401147668395,268600,20450,95450,170450
275.5401147668395,268600,20450,95450,170450
275.5505054567813,268600,20500,95500,170500
275.5505054567813,268600,20500,95500,170500
275.5608961467231,268600,20550,95550,170550
275.5608961467231,268600,20550,95550,170550
275.5712868366649,268600,20600,95600,170600
275.5712868366649,268600,20600,95600,170600
275.5816775266067,268600,20650,95650,170650
275.5816775266067,268600,20650,95650,170650
275.5920682165485,268600,20700,95700,170700
275.5920682165485,268600,20700,95700,170700
275.6024589064903,268600,20750,95750,170750
275.6024589064903,268600,20750,95750,170750
275.6128495964321,268600,20800,95800,170800
275.6128495964321,268600,20800,95800,170800
275.6232402863739,268600,20850,95850,170850
275.6232402863739,268600,20850,95850,170850
275.6336309763157,268600,20900,95900,170900
275.6336309763157,268600,20900,95900,170900
275.6440216662575,268600,20950,95950,170950
275.6440216662575,268600,20950,95950,170950
275.6544123561993,268600,21000,96000,171000
275.6544123561993,268600,21000,96000,171000
275.6648030461411,268600,21050,96050,171050
275.6648030461411,268600,21050,96050,171050
275.6751937360829,268600,21100,96100,171100
275.6751937360829,268600,21100,96100,171100
275.6855844260247,268600,21150,96150,171150
275.6855844260247,268600,21150,96150,171150
275.6959751159665,268600,21200,96200,171200
275.6959751159665,268600,21200,96200,171200
275.7063658059083,268600,21250,96250,171250
275.7063658059083,268600,21250,96250,171250
275.7167564958501,268600,21300,96300,171300
275.7167564958501,268600,21300,96300,171300
275.7271471857919,268600,21350,96350,171350
275.7271471857919,268600,21350,96350,171350
275.7375378757337,268600,21400,96400,171400
275.7375378757337,268600,21400,96400,171400
275.7479285656755,268600,21450,96450,171450
275.7479285656755,268600,21450,96450,171450
275.7583192556173,268600,21500,96500,171500
275.7583192556173,268600,21500,96500,171500
275.7687099455591,268600,21550,96550,171550
275.7687099455591,268600,21550,96550,171550
275.7791006355009,268600,21600,96600,171600
275.7791006355009,268600,21600,96600,171600
275.7894913254427,268600,21650,96650,171650
275.7894913254427,268600,21650,96650,171650
275.7998820153845,268600,21700,96700,171700
275.7998820153845,268600,21700,96700,171700
275.8102727053263,268600,21750,96750,171750
275.8102727053263,268600,21750,96750,171750
275.8206633952681,268600,21800,96800,171800
275.8206633952681,268600,21800,96800,171800
275.8310540852099,268600,21850,96850,171850
275.8310540852099,268600,21850,96850,171850
275.84144477515173,268600,21900,96900,171900
275.84144477515173,268600,21900,96900,171900
275.85183546509353,268600,21950,96950,171950
275.85183546509353,268600,21950,96950,171950
275.86222615503533,268600,22000,97000,172000
275.86222615503533,268600,22000,97000,172000
275.87261684497713,268600,22050,97050,172050
275.87261684497713,268600,22050,97050,172050
275.88300753491893,268600,22100,97100,172100
275.88300753491893,268600,22100,97100,172100
275.89339822486073,268600,22150,97150,172150
275.89339822486073,268600,22150,97150,172150
275.90378891480253,268600,22200,97200,172200
275.90378891480253,268600,22200,97200,172200
275.91417960474433,268600,22250,97250,172250
275.91417960474433,268600,22250,97250,172250
275.92457029468613,268600,22300,97300,172300
275.92457029468613,268600,22300,97300,172300
275.93496098462793,268600,22350,97350,172350
275.93496098462793,268600,22350,97350,172350
275.94535167456974,268600,22400,97400,172400
275.94535167456974,268600,22400,97400,172400
275.95574236451154,268600,22450,97450,172450
275.95574236451154,268600,22450,97450,172450
275.96613305445334,268600,22500,97500,172500
275.96613305445334,268600,22500,97500,172500
275.97652374439514,268600,22550,97550,172550
275.97652374439514,268600,22550,97550,172550
275.98691443433694,268600,22600,97600,172600
275.98691443433694,268600,22600,97600,172600
275.99730512427874,268600,22650,97650,172650
275.99730512427874,268600,22650,97650,172650
276.00769581422054,268600,22700,97700,172700
276.00769581422054,268600,22700,97700,172700
276.01808650416234,268600,22750,97750,172750
276.01808650416234,268600,22750,97750,172750
276.02847719410414,268600,22800,97800,172800
276.02847719410414,268600,22800,97800,172800
276.03886788404594,268600,22850,97850,172850
276.03886788404594,268600,22850,97850,172850
276.04925857398774,268600,22900,97900,172900
276.04925857398774,268600,22900,97900,172900
276.05964926392954,268600,22950,97950,172950
276.05964926392954,268600,22950,97950,172950
276.07003995387134,268600,23000,98000,173000
276.07003995387134,268600,23000,98000,173000
276.08043064381314,268600,23050,98050,173050
276.08043064381314,268600,23050,98050,173050
276.09082133375495,268600,23100,98100,173100
276.09082133375495,268600,23100,98100,173100
276.10121202369675,268600,23150,98150,173150
276.10121202369675,268600,23150,98150,173150
276.11160271363855,268600,23200,98200,173200
276.11160271363855,268600,23200,98200,173200
276.12199340358035,268600,23250,98250,173250
276.12199340358035,268600,23250,98250,173250
276.13238409352215,268600,23300,98300,173300
276.13238409352215,268600,23300,98300,173300
276.14277478346395,268600,23350,98350,173350
276.14277478346395,268600,23350,98350,173350
276.15316547340575,268600,23400,98400,173400
276.15316547340575,268600,23400,98400,173400
276.16355616334755,268600,23450,98450,173450
276.16355616334755,268600,23450,98450,173450
276.17394685328935,268600,23500,98500,173500
276.17394685328935,268600,23500,98500,173500
276.18433754323115,268600,23550,98550,173550
276.18433754323115,268600,23550,98550,173550
276.19472823317295,268600,23600,98600,173600
276.19472823317295,268600,23600,98600,173600
276.20511892311475,268600,23650,98650,173650
276.20511892311475,268600,23650,98650,173650
276.21550961305655,268600,23700,98700,173700
276.21550961305655,268600,23700,98700,173700
276.22590030299835,268600,23750,98750,173750
276.22590030299835,268600,23750,98750,173750
276.23629099294016,268600,23800,98800,173800
276.23629099294016,268600,23800,98800,173800
276.24668168288196,268600,23850,98850,173850
276.24668168288196,268600,23850,98850,173850
276.25707237282376,268600,23900,98900,173900
276.25707237282376,268600,23900,98900,173900
276.26746306276556,268600,23950,98950,173950
276.26746306276556,268600,23950,98950,173950
276.27785375270736,268600,24000,99000,174000
276.27785375270736,268600,24000,99000,174000
276.28824444264916,268600,24050,99050,174050
276.28824444264916,268600,24050,99050,174050
276.29863513259096,268600,24100,99100,174100
276.29863513259096,268600,24100,99100,174100
276.30902582253276,268600,24150,99150,174150
276.30902582253276,268600,24150,99150,174150
276.31941651247456,268600,24200,99200,174200
276.31941651247456,268600,24200,99200,174200
276.32980720241636,268600,24250,99250,174250
276.32980720241636,268600,24250,99250,174250
276.34019789235816,268600,24300,99300,174300
276.34019789235816,268600,24300,99300,174300
276.35058858229996,268600,24350,99350,174350
276.35058858229996,268600,24350,99350,174350
276.36097927224176,268600,24400,99400,174400
276.36097927224176,268600,24400,99400,174400
276.37136996218356,268600,24450,99450,174450
276.37136996218356,268600,24450,99450,174450
276.38176065212537,268600,24500,99500,174500
276.38176065212537,268600,24500,99500,174500
276.39215134206717,268600,24550,99550,174550
276.39215134206717,268600,24550,99550,174550
276.40254203200897,268600,24600,99600,174600
276.40254203200897,268600,24600,99600,174600
276.41293272195077,268600,24650,99650,174650
276.41293272195077,268600,24650,99650,174650
276.42332341189257,268600,24700,99700,174700
276.42332341189257,268600,24700,99700,174700
276.43371410183437,268600,24750,99750,174750
276.43371410183437,268600,24750,99750,174750
276.44410479177617,268600,24800,99800,174800
276.44410479177617,268600,24800,99800,174800
276.45449548171797,268600,24850,99850,174850
276.45449548171797,268600,24850,99850,174850
276.46488617165977,268600,24900,99900,174900
276.46488617165977,268600,24900,99900,174900
276.47527686160157,268600,24950,99950,174950
276.47527686160157,268600,24950,99950,174950
276.4856675515434,268600,25000,100000,175000
276.4856675515434,268600,25000,100000,175000
276.4960582414852,268600,25050,100050,175050
276.4960582414852,268600,25050,100050,175050
276.506448931427,268600,25100,100100,175100
276.506448931427,268600,25100,100100,175100
276.5168396213688,268600,25150,100150,175150
276.5168396213688,268600,25150,100150,175150
276.5272303113106,268600,25200,100200,175200
276.5272303113106,268600,25200,100200,175200
276.5376210012524,268600,25250,100250,175250
276.5376210012524,268600,25250,100250,175250
276.5480116911942,268600,25300,100300,175300
276.5480116911942,268600,25300,100300,175300
276.558402381136,268600,25350,100350,175350
276.558402381136,268600,25350,100350,175350
276.5687930710778,268600,25400,100400,175400
276.5687930710778,268600,25400,100400,175400
276.5791837610196,268600,25450,100450,175450
276.5791837610196,268600,25450,100450,175450
276.5895744509614,268600,25500,100500,175500
276.5895744509614,268600,25500,100500,175500
276.5999651409032,268600,25550,100550,175550
276.5999651409032,268600,25550,100550,175550
276.610355830845,268600,25600,100600,175600
276.610355830845,268600,25600,100600,175600
276.6207465207868,268600,25650,100650,175650
276.6207465207868,268600,25650,100650,175650
276.6311372107286,268600,25700,100700,175700
276.6311372107286,268600,25700,100700,175700
276.6415279006704,268600,25750,100750,175750
276.6415279006704,268600,25750,100750,175750
276.6519185906122,268600,25800,100800,175800
276.6519185906122,268600,25800,100800,175800
276.662309280554,268600,25850,100850,175850
276.662309280554,268600,25850,100850,175850
276.6726999704958,268600,25900,100900,175900
276.6726999704958,268600,25900,100900,175900
276.6830906604376,268600,25950,100950,175950
276.6830906604376,268600,25950,100950,175950
276.6934813503794,268600,26000,101000,176000
276.6934813503794,268600,26000,101000,176000
276.7038720403212,268600,26050,101050,176050
276.7038720403212,268600,26050,101050,176050
276.714262730263,268600,26100,101100,176100
276.714262730263,268600,26100,101100,176100
276.7246534202048,268600,26150,101150,176150
276.7246534202048,268600,26150,101150,176150
276.7350441101466,268600,26200,101200,176200
276.7350441101466,268600,26200,101200,176200
276.7454348000884,268600,26250,101250,176250
276.7454348000884,268600,26250,101250,176250
276.7558254900302,268600,26300,101300,176300
276.7558254900302,268600,26300,101300,176300
276.766216179972,268600,26350,101350,176350
276.766216179972,268600,26350,101350,176350
276.7766068699138,268600,26400,101400,176400
276.7766068699138,268600,26400,101400,176400
276.7869975598556,268600,26450,101450,176450
276.7869975598556,268600,26450,101450,176450
276.7973882497974,268600,26500,101500,176500
276.7973882497974,268600,26500,101500,176500
276.8077789397392,268600,26550,101550,176550
276.8077789397392,268600,26550,101550,176550
276.818169629681,268600,26600,101600,176600
276.818169629681,268600,26600,101600,176600
276.8285603196228,268600,26650,101650,176650
276.8285603196228,268600,26650,101650,176650
276.8389510095646,268600,26700,101700,176700
276.8389510095646,268600,26700,101700,176700
276.8493416995064,268600,26750,101750,176750
276.8493416995064,268600,26750,101750,176750
276.8597323894482,268600,26800,101800,176800
276.8597323894482,268600,26800,101800,176800
276.87012307939,268600,26850,101850,176850
276.87012307939,268600,26850,101850,176850
276.8805137693318,268600,26900,101900,176900
276.8805137693318,268600,26900,101900,176900
276.8909044592736,268600,26950,101950,176950
276.8909044592736,268600,26950,101950,176950
276.9012951492154,268600,27000,102000,177000
276.9012951492154,268600,27000,102000,177000
276.9116858391572,268600,27050,102050,177050
276.9116858391572,268600,27050,102050,177050
276.922076529099,268600,27100,102100,177100
276.922076529099,268600,27100,102100,177100
276.9324672190408,268600,27150,102150,177150
276.9324672190408,268600,27150,102150,177150
276.9428579089826,268600,27200,102200,177200
276.9428579089826,268600,27200,102200,177200
276.9532485989244,268600,27250,102250,177250
276.9532485989244,268600,27250,102250,177250
276.9636392888662,268600,27300,102300,177300
276.9636392888662,268600,27300,102300,177300
276.974029978808,268600,27350,102350,177350
276.974029978808,268600,27350,102350,177350
276.9844206687498,268600,27400,102400,177400
276.9844206687498,268600,27400,102400,177400
276.9948113586916,268600,27450,102450,177450
276.9948113586916,268600,27450,102450,177450
277.0052020486334,268600,27500,102500,177500
277.0052020486334,268600,27500,102500,177500
277.0155927385752,268600,27550,102550,177550
277.0155927385752,268600,27550,102550,177550
277.025983428517,268600,27600,102600,177600
277.025983428517,268600,27600,102600,177600
277.0363741184588,268600,27650,102650,177650
277.0363741184588,268600,27650,102650,177650
277.0467648084006,268600,27700,102700,177700
277.0467648084006,268600,27700,102700,177700
277.0571554983424,268600,27750,102750,177750
277.0571554983424,268600,27750,102750,177750
277.0675461882842,268600,27800,102800,177800
277.0675461882842,268600,27800,102800,177800
277.077936878226,268600,27850,102850,177850
277.077936878226,268600,27850,102850,177850
277.0883275681678,268600,27900,102900,177900
277.0883275681678,268600,27900,102900,177900
277.0987182581096,268600,27950,102950,177950
277.0987182581096,268600,27950,102950,177950
277.1091089480514,268600,28000,103000,178000
277.1091089480514,268600,28000,103000,178000
277.1194996379932,268600,28050,103050,178050
277.1194996379932,268600,28050,103050,178050
277.129890327935,268600,28100,103100,178100
277.129890327935,268600,28100,103100,178100
277.1402810178768,268600,28150,103150,178150
277.1402810178768,268600,28150,103150,178150
277.1506717078186,268600,28200,103200,178200
277.1506717078186,268600,28200,103200,178200
277.1610623977604,268600,28250,103250,178250
277.1610623977604,268600,28250,103250,178250
277.1714530877022,268600,28300,103300,178300
277.1714530877022,268600,28300,103300,178300
277.181843777644,268600,28350,103350,178350
277.181843777644,268600,28350,103350,178350
277.1922344675858,268600,28400,103400,178400
277.1922344675858,268600,28400,103400,178400
277.2026251575276,268600,28450,103450,178450
277.2026251575276,268600,28450,103450,178450
277.2130158474694,268600,28500,103500,178500
277.2130158474694,268600,28500,103500,178500
277.2234065374112,268600,28550,103550,178550
277.2234065374112,268600,28550,103550,178550
277.233797227353,268600,28600,103600,178600
277.233797227353,268600,28600,103600,178600
277.2441879172948,268600,28650,103650,178650
277.2441879172948,268600,28650,103650,178650
277.2545786072366,268600,28700,103700,178700
277.2545786072366,268600,28700,103700,178700
277.2649692971784,268600,28750,103750,178750
277.2649692971784,268600,28750,103750,178750
277.2753599871202,268600,28800,103800,178800
277.2753599871202,268600,28800,103800,178800
277.285750677062,268600,28850,103850,178850
277.285750677062,268600,28850,103850,178850
277.2961413670038,268600,28900,103900,178900
277.2961413670038,268600,28900,103900,178900
277.3065320569456,268600,28950,103950,178950
277.3065320569456,268600,28950,103950,178950
277.3169227468874,268600,29000,104000,179000
277.3169227468874,268600,29000,104000,179000
277.32731343682923,268600,29050,104050,179050
277.32731343682923,268600,29050,104050,179050
277.33770412677103,268600,29100,104100,179100
277.33770412677103,268600,29100,104100,179100
277.34809481671283,268600,29150,104150,179150
277.34809481671283,268600,29150,104150,179150
277.35848550665463,268600,29200,104200,179200
277.35848550665463,268600,29200,104200,179200
277.36887619659643,268600,29250,104250,179250
277.36887619659643,268600,29250,104250,179250
277.37926688653823,268600,29300,104300,179300
277.37926688653823,268600,29300,104300,179300
277.38965757648003,268600,29350,104350,179350
277.38965757648003,268600,29350,104350,179350
277.40004826642183,268600,29400,104400,179400
277.40004826642183,268600,29400,104400,179400
277.41043895636363,268600,29450,104450,179450
277.41043895636363,268600,29450,104450,179450
277.42082964630544,268600,29500,104500,179500
277.42082964630544,268600,29500,104500,179500
277.43122033624724,268600,29550,104550,179550
277.43122033624724,268600,29550,104550,179550
277.44161102618904,268600,29600,104600,179600
277.44161102618904,268600,29600,104600,179600
277.45200171613084,268600,29650,104650,179650
277.45200171613084,268600,29650,104650,179650
277.46239240607264,268600,29700,104700,179700
277.46239240607264,268600,29700,104700,179700
277.47278309601444,268600,29750,104750,179750
277.47278309601444,268600,29750,104750,179750
277.48317378595624,268600,29800,104800,179800
277.48317378595624,268600,29800,104800,179800
277.49356447589804,268600,29850,104850,179850
277.49356447589804,268600,29850,104850,179850
277.50395516583984,268600,29900,104900,179900
277.50395516583984,268600,29900,104900,179900
277.51434585578164,268600,29950,104950,179950
277.51434585578164,268600,29950,104950,179950
277.52473654572344,268600,30000,105000,180000
277.52473654572344,268600,30000,105000,180000
277.53512723566524,268600,30050,105050,180050
277.53512723566524,268600,30050,105050,180050
277.54551792560704,268600,30100,105100,180100
277.54551792560704,268600,30100,105100,180100
277.55590861554884,268600,30150,105150,180150
277.55590861554884,268600,30150,105150,180150
277.56629930549065,268600,30200,105200,180200
277.56629930549065,268600,30200,105200,180200
277.57668999543245,268600,30250,105250,180250
277.57668999543245,268600,30250,105250,180250
277.58708068537425,268600,30300,105300,180300
277.58708068537425,268600,30300,105300,180300
277.59747137531605,268600,30350,105350,180350
277.59747137531605,268600,30350,105350,180350
277.60786206525785,268600,30400,105400,180400
277.60786206525785,268600,30400,105400,180400
277.61825275519965,268600,30450,105450,180450
277.61825275519965,268600,30450,105450,180450
277.62864344514145,268600,30500,105500,180500
277.62864344514145,268600,30500,105500,180500
277.63903413508325,268600,30550,105550,180550
277.63903413508325,268600,30550,105550,180550
277.64942482502505,268600,30600,105600,180600
277.64942482502505,268600,30600,105600,180600
277.65981551496685,268600,30650,105650,180650
277.65981551496685,268600,30650,105650,180650
277.67020620490865,268600,30700,105700,180700
277.67020620490865,268600,30700,105700,180700
277.68059689485045,268600,30750,105750,180750
277.68059689485045,268600,30750,105750,180750
277.69098758479225,268600,30800,105800,180800
277.69098758479225,268600,30800,105800,180800
277.70137827473405,268600,30850,105850,180850
277.70137827473405,268600,30850,105850,180850
277.71176896467585,268600,30900,105900,180900
277.71176896467585,268600,30900,105900,180900
277.72215965461766,268600,30950,105950,180950
277.72215965461766,268600,30950,105950,180950
277.73255034455946,268600,31000,106000,181000
277.73255034455946,268600,31000,106000,181000
277.74294103450126,268600,31050,106050,181050
277.74294103450126,268600,31050,106050,181050
277.75333172444306,268600,31100,106100,181100
277.75333172444306,268600,31100,106100,181100
277.76372241438486,268600,31150,106150,181150
277.76372241438486,268600,31150,106150,181150
277.77411310432666,268600,31200,106200,181200
277.77411310432666,268600,31200,106200,181200
277.78450379426846,268600,31250,106250,181250
277.78450379426846,268600,31250,106250,181250
277.79489448421026,268600,31300,106300,181300
277.79489448421026,268600,31300,106300,181300
277.80528517415206,268600,31350,106350,181350
277.80528517415206,268600,31350,106350,181350
277.81567586409386,268600,31400,106400,181400
277.81567586409386,268600,31400,106400,181400
277.82606655403566,268600,31450,106450,181450
277.82606655403566,268600,31450,106450,181450
277.83645724397746,268600,31500,106500,181500
277.83645724397746,268600,31500,106500,181500
277.84684793391926,268600,31550,106550,181550
277.84684793391926,268600,31550,106550,181550
277.85723862386106,268600,31600,106600,181600
277.85723862386106,268600,31600,106600,181600
277.86762931380287,268600,31650,106650,181650
277.86762931380287,268600,31650,106650,181650
277.87802000374467,268600,31700,106700,181700
277.87802000374467,268600,31700,106700,181700
277.88841069368647,268600,31750,106750,181750
277.88841069368647,268600,31750,106750,181750
277.89880138362827,268600,31800,106800,181800
277.89880138362827,268600,31800,106800,181800
277.90919207357007,268600,31850,106850,181850
277.90919207357007,268600,31850,106850,181850
277.91958276351187,268600,31900,106900,181900
277.91958276351187,268600,31900,106900,181900
277.92997345345367,268600,31950,106950,181950
277.92997345345367,268600,31950,106950,181950
277.94036414339547,268600,32000,107000,182000
277.94036414339547,268600,32000,107000,182000
277.95075483333727,268600,32050,107050,182050
277.95075483333727,268600,32050,107050,182050
277.9611455232791,268600,32100,107100,182100
277.9611455232791,268600,32100,107100,182100
277.9715362132209,268600,32150,107150,182150
277.9715362132209,268600,32150,107150,182150
277.9819269031627,268600,32200,107200,182200
277.9819269031627,268600,32200,107200,182200
277.9923175931045,268600,32250,107250,182250
277.9923175931045,268600,32250,107250,182250
278.0027082830463,268600,32300,107300,182300
278.0027082830463,268600,32300,107300,182300
278.0130989729881,268600,32350,107350,182350
278.0130989729881,268600,32350,107350,182350
278.0234896629299,268600,32400,107400,182400
278.0234896629299,268600,32400,107400,182400
278.0338803528717,268600,32450,107450,182450
278.0338803528717,268600,32450,107450,182450
278.0442710428135,268600,32500,107500,182500
278.0442710428135,268600,32500,107500,182500
278.0546617327553,268600,32550,107550,182550
278.0546617327553,268600,32550,107550,182550
278.0650524226971,268600,32600,107600,182600
278.0650524226971,268600,32600,107600,182600
278.0754431126389,268600,32650,107650,182650
278.0754431126389,268600,32650,107650,182650
278.0858338025807,268600,32700,107700,182700
278.0858338025807,268600,32700,107700,182700
278.0962244925225,268600,32750,107750,182750
278.0962244925225,268600,32750,107750,182750
278.1066151824643,268600,32800,107800,182800
278.1066151824643,268600,32800,107800,182800
278.1170058724061,268600,32850,107850,182850
278.1170058724061,268600,32850,107850,182850
278.1273965623479,268600,32900,107900,182900
278.1273965623479,268600,32900,107900,182900
278.1377872522897,268600,32950,107950,182950
278.1377872522897,268600,32950,107950,182950
278.1481779422315,268600,33000,108000,183000
278.1481779422315,268600,33000,108000,183000
278.1585686321733,268600,33050,108050,183050
278.1585686321733,268600,33050,108050,183050
278.1689593221151,268600,33100,108100,183100
278.1689593221151,268600,33100,108100,183100
278.1793500120569,268600,33150,108150,183150
278.1793500120569,268600,33150,108150,183150
278.1897407019987,268600,33200,108200,183200
278.1897407019987,268600,33200,108200,183200
278.2001313919405,268600,33250,108250,183250
278.2001313919405,268600,33250,108250,183250
278.2105220818823,268600,33300,108300,183300
278.2105220818823,268600,33300,108300,183300
278.2209127718241,268600,33350,108350,183350
278.2209127718241,268600,33350,108350,183350
278.2313034617659,268600,33400,108400,183400
278.2313034617659,268600,33400,108400,183400
278.2416941517077,268600,33450,108450,183450
278.2416941517077,268600,33450,108450,183450
278.2520848416495,268600,33500,108500,183500
278.2520848416495,268600,33500,108500,183500
278.2624755315913,268600,33550,108550,183550
278.2624755315913,268600,33550,108550,183550
278.2728662215331,268600,33600,108600,183600
278.2728662215331,268600,33600,108600,183600
278.2832569114749,268600,33650,108650,183650
278.2832569114749,268600,33650,108650,183650
278.2936476014167,268600,33700,108700,183700
278.2936476014167,268600,33700,108700,183700
278.3040382913585,268600,33750,108750,183750
278.3040382913585,268600,33750,108750,183750
278.3144289813003,268600,33800,108800,183800
278.3144289813003,268600,33800,108800,183800
278.3248196712421,268600,33850,108850,183850
278.3248196712421,268600,33850,108850,183850
278.3352103611839,268600,33900,108900,183900
278.3352103611839,268600,33900,108900,183900
278.3456010511257,268600,33950,108950,183950
278.3456010511257,268600,33950,108950,183950
278.3559917410675,268600,34000,109000,184000
278.3559917410675,268600,34000,109000,184000
278.3663824310093,268600,34050,109050,184050
278.3663824310093,268600,34050,109050,184050
278.3767731209511,268600,34100,109100,184100
278.3767731209511,268600,34100,109100,184100
278.3871638108929,268600,34150,109150,184150
278.3871638108929,268600,34150,109150,184150
278.3975545008347,268600,34200,109200,184200
278.3975545008347,268600,34200,109200,184200
278.4079451907765,268600,34250,109250,184250
278.4079451907765,268600,34250,109250,184250
278.4183358807183,268600,34300,109300,184300
278.4183358807183,268600,34300,109300,184300
278.4287265706601,268600,34350,109350,184350
278.4287265706601,268600,34350,109350,184350
278.4391172606019,268600,34400,109400,184400
278.4391172606019,268600,34400,109400,184400
278.4495079505437,268600,34450,109450,184450
278.4495079505437,268600,34450,109450,184450
278.4598986404855,268600,34500,109500,184500
278.4598986404855,268600,34500,109500,184500
278.4702893304273,268600,34550,109550,184550
278.4702893304273,268600,34550,109550,184550
278.4806800203691,268600,34600,109600,184600
278.4806800203691,268600,34600,109600,184600
278.4910707103109,268600,34650,109650,184650
278.4910707103109,268600,34650,109650,184650
278.5014614002527,268600,34700,109700,184700
278.5014614002527,268600,34700,109700,184700
278.5118520901945,268600,34750,109750,184750
278.5118520901945,268600,34750,109750,184750
278.5222427801363,268600,34800,109800,184800
278.5222427801363,268600,34800,109800,184800
278.5326334700781,268600,34850,109850,184850
278.5326334700781,268600,34850,109850,184850
278.5430241600199,268600,34900,109900,184900
278.5430241600199,268600,34900,109900,184900
278.5534148499617,268600,34950,109950,184950
278.5534148499617,268600,34950,109950,184950
278.5638055399035,268600,35000,110000,185000
278.5638055399035,268600,35000,110000,185000
278.5741962298453,268600,35050,110050,185050
278.5741962298453,268600,35050,110050,185050
278.5845869197871,268600,35100,110100,185100
278.5845869197871,268600,35100,110100,185100
278.5949776097289,268600,35150,110150,185150
278.5949776097289,268600,35150,110150,185150
278.6053682996707,268600,35200,110200,185200
278.6053682996707,268600,35200,110200,185200
278.6157589896125,268600,35250,110250,185250
278.6157589896125,268600,35250,110250,185250
278.6261496795543,268600,35300,110300,185300
278.6261496795543,268600,35300,110300,185300
278.6365403694961,268600,35350,110350,185350
278.6365403694961,268600,35350,110350,185350
278.6469310594379,268600,35400,110400,185400
278.6469310594379,268600,35400,110400,185400
278.6573217493797,268600,35450,110450,185450
278.6573217493797,268600,35450,110450,185450
278.6677124393215,268600,35500,110500,185500
278.6677124393215,268600,35500,110500,185500
278.6781031292633,268600,35550,110550,185550
278.6781031292633,268600,35550,110550,185550
278.6884938192051,268600,35600,110600,185600
278.6884938192051,268600,35600,110600,185600
278.6988845091469,268600,35650,110650,185650
278.6988845091469,268600,35650,110650,185650
278.7092751990887,268600,35700,110700,185700
278.7092751990887,268600,35700,110700,185700
278.7196658890305,268600,35750,110750,185750
278.7196658890305,268600,35750,110750,185750
278.7300565789723,268600,35800,110800,185800
278.7300565789723,268600,35800,110800,185800
278.7404472689141,268600,35850,110850,185850
278.7404472689141,268600,35850,110850,185850
278.7508379588559,268600,35900,110900,185900
278.7508379588559,268600,35900,110900,185900
278.7612286487977,268600,35950,110950,185950
278.7612286487977,268600,35950,110950,185950
278.7716193387395,268600,36000,111000,186000
278.7716193387395,268600,36000,111000,186000
278.7820100286813,268600,36050,111050,186050
278.7820100286813,268600,36050,111050,186050
278.7924007186231,268600,36100,111100,186100
278.7924007186231,268600,36100,111100,186100
278.80279140856493,268600,36150,111150,186150
278.80279140856493,268600,36150,111150,186150
278.81318209850673,268600,36200,111200,186200
278.81318209850673,268600,36200,111200,186200
278.82357278844853,268600,36250,111250,186250
278.82357278844853,268600,36250,111250,186250
278.83396347839033,268600,36300,111300,186300
278.83396347839033,268600,36300,111300,186300
278.84435416833213,268600,36350,111350,186350
278.84435416833213,268600,36350,111350,186350
278.85474485827393,268600,36400,111400,186400
278.85474485827393,268600,36400,111400,186400
278.86513554821573,268600,36450,111450,186450
278.86513554821573,268600,36450,111450,186450
278.87552623815753,268600,36500,111500,186500
278.87552623815753,268600,36500,111500,186500
278.88591692809933,268600,36550,111550,186550
278.88591692809933,268600,36550,111550,186550
278.89630761804113,268600,36600,111600,186600
278.89630761804113,268600,36600,111600,186600
278.90669830798294,268600,36650,111650,186650
278.90669830798294,268600,36650,111650,186650
278.91708899792474,268600,36700,111700,186700
278.91708899792474,268600,36700,111700,186700
278.92747968786654,268600,36750,111750,186750
278.92747968786654,268600,36750,111750,186750
278.93787037780834,268600,36800,111800,186800
278.93787037780834,268600,36800,111800,186800
278.94826106775014,268600,36850,111850,186850
278.94826106775014,268600,36850,111850,186850
278.95865175769194,268600,36900,111900,186900
278.95865175769194,268600,36900,111900,186900
278.96904244763374,268600,36950,111950,186950
278.96904244763374,268600,36950,111950,186950
278.97943313757554,268600,37000,112000,187000
278.97943313757554,268600,37000,112000,187000
278.98982382751734,268600,37050,112050,187050
278.98982382751734,268600,37050,112050,187050
279.00021451745914,268600,37100,112100,187100
279.00021451745914,268600,37100,112100,187100
279.01060520740094,268600,37150,112150,187150
279.01060520740094,268600,37150,112150,187150
279.02099589734274,268600,37200,112200,187200
279.02099589734274,268600,37200,112200,187200
279.03138658728454,268600,37250,112250,187250
279.03138658728454,268600,37250,112250,187250
279.04177727722634,268600,37300,112300,187300
279.04177727722634,268600,37300,112300,187300
279.05216796716815,268600,37350,112350,187350
279.05216796716815,268600,37350,112350,187350
279.06255865710995,268600,37400,112400,187400
279.06255865710995,268600,37400,112400,187400
279.07294934705175,268600,37450,112450,187450
279.07294934705175,268600,37450,112450,187450
279.08334003699355,268600,37500,112500,187500
279.08334003699355,268600,37500,112500,187500
279.09373072693535,268600,37550,112550,187550
279.09373072693535,268600,37550,112550,187550
279.10412141687715,268600,37600,112600,187600
279.10412141687715,268600,37600,112600,187600
279.11451210681895,268600,37650,112650,187650
279.11451210681895,268600,37650,112650,187650
279.12490279676075,268600,37700,112700,187700
279.12490279676075,268600,37700,112700,187700
279.13529348670255,268600,37750,112750,187750
279.13529348670255,268600,37750,112750,187750
279.14568417664435,268600,37800,112800,187800
279.14568417664435,268600,37800,112800,187800
279.15607486658615,268600,37850,112850,187850
279.15607486658615,268600,37850,112850,187850
279.16646555652795,268600,37900,112900,187900
279.16646555652795,268600,37900,112900,187900
279.17685624646975,268600,37950,112950,187950
279.17685624646975,268600,37950,112950,187950
279.18724693641155,268600,38000,113000,188000
279.18724693641155,268600,38000,113000,188000
279.19763762635336,268600,38050,113050,188050
279.19763762635336,268600,38050,113050,188050
279.20802831629516,268600,38100,113100,188100
279.20802831629516,268600,38100,113100,188100
279.21841900623696,268600,38150,113150,188150
279.21841900623696,268600,38150,113150,188150
279.22880969617876,268600,38200,113200,188200
279.22880969617876,268600,38200,113200,188200
279.23920038612056,268600,38250,113250,188250
279.23920038612056,268600,38250,113250,188250
279.24959107606236,268600,38300,113300,188300
279.24959107606236,268600,38300,113300,188300
279.25998176600416,268600,38350,113350,188350
279.25998176600416,268600,38350,113350,188350
279.27037245594596,268600,38400,113400,188400
279.27037245594596,268600,38400,113400,188400
279.28076314588776,268600,38450,113450,188450
279.28076314588776,268600,38450,113450,188450
279.29115383582956,268600,38500,113500,188500
279.29115383582956,268600,38500,113500,188500
279.30154452577136,268600,38550,113550,188550
279.30154452577136,268600,38550,113550,188550
279.31193521571316,268600,38600,113600,188600
279.31193521571316,268600,38600,113600,188600
279.32232590565496,268600,38650,113650,188650
279.32232590565496,268600,38650,113650,188650
279.33271659559676,268600,38700,113700,188700
279.33271659559676,268600,38700,113700,188700
279.34310728553857,268600,38750,113750,188750
279.34310728553857,268600,38750,113750,188750
279.35349797548037,268600,38800,113800,188800
279.35349797548037,268600,38800,113800,188800
279.36388866542217,268600,38850,113850,188850
279.36388866542217,268600,38850,113850,188850
279.37427935536397,268600,38900,113900,188900
279.37427935536397,268600,38900,113900,188900
279.38467004530577,268600,38950,113950,188950
279.38467004530577,268600,38950,113950,188950
279.39506073524757,268600,39000,114000,189000
279.39506073524757,268600,39000,114000,189000
279.40545142518937,268600,39050,114050,189050
279.40545142518937,268600,39050,114050,189050
279.41584211513117,268600,39100,114100,189100
279.41584211513117,268600,39100,114100,189100
279.42623280507297,268600,39150,114150,189150
279.42623280507297,268600,39150,114150,189150
279.43662349501477,268600,39200,114200,189200
279.43662349501477,268600,39200,114200,189200
279.4470141849566,268600,39250,114250,189250
279.4470141849566,268600,39250,114250,189250
279.4574048748984,268600,39300,114300,189300
279.4574048748984,268600,39300,114300,189300
279.4677955648402,268600,39350,114350,189350
279.4677955648402,268600,39350,114350,189350
279.478186254782,268600,39400,114400,189400
279.478186254782,268600,39400,114400,189400
279.4885769447238,268600,39450,114450,189450
279.4885769447238,268600,39450,114450,189450
279.4989676346656,268600,39500,114500,189500
279.4989676346656,268600,39500,114500,189500
279.5093583246074,268600,39550,114550,189550
279.5093583246074,268600,39550,114550,189550
279.5197490145492,268600,39600,114600,189600
279.5197490145492,268600,39600,114600,189600
279.530139704491,268600,39650,114650,189650
279.530139704491,268600,39650,114650,189650
279.5405303944328,268600,39700,114700,189700
279.5405303944328,268600,39700,114700,189700
279.5509210843746,268600,39750,114750,189750
279.5509210843746,268600,39750,114750,189750
279.5613117743164,268600,39800,114800,189800
279.5613117743164,268600,39800,114800,189800
279.5717024642582,268600,39850,114850,189850
279.5717024642582,268600,39850,114850,189850
279.5820931542,268600,39900,114900,189900
279.5820931542,268600,39900,114900,189900
279.5924838441418,268600,39950,114950,189950
279.5924838441418,268600,39950,114950,189950
279.6028745340836,268600,40000,115000,190000
279.6028745340836,268600,40000,115000,190000
279.6132652240254,268600,40050,115050,190050
279.6132652240254,268600,40050,115050,190050
279.6236559139672,268600,40100,115100,190100
279.6236559139672,268600,40100,115100,190100
279.634046603909,268600,40150,115150,190150
279.634046603909,268600,40150,115150,190150
279.6444372938508,268600,40200,115200,190200
279.6444372938508,268600,40200,115200,190200
279.6548279837926,268600,40250,115250,190250
279.6548279837926,268600,40250,115250,190250
279.6652186737344,268600,40300,115300,190300
279.6652186737344,268600,40300,115300,190300
279.6756093636762,268600,40350,115350,190350
279.6756093636762,268600,40350,115350,190350
279.686000053618,268600,40400,115400,190400
279.686000053618,268600,40400,115400,190400
279.6963907435598,268600,40450,115450,190450
279.6963907435598,268600,40450,115450,190450
279.7067814335016,268600,40500,115500,190500
279.7067814335016,268600,40500,115500,190500
279.7171721234434,268600,40550,115550,190550
279.7171721234434,268600,40550,115550,190550
279.7275628133852,268600,40600,115600,190600
279.7275628133852,268600,40600,115600,190600
279.737953503327,268600,40650,115650,190650
279.737953503327,268600,40650,115650,190650
279.7483441932688,268600,40700,115700,190700
279.7483441932688,268600,40700,115700,190700
279.7587348832106,268600,40750,115750,190750
279.7587348832106,268600,40750,115750,190750
279.7691255731524,268600,40800,115800,190800
279.7691255731524,268600,40800,115800,190800
279.7795162630942,268600,40850,115850,190850
279.7795162630942,268600,40850,115850,190850
279.789906953036,268600,40900,115900,190900
279.789906953036,268600,40900,115900,190900
279.8002976429778,268600,40950,115950,190950
279.8002976429778,268600,40950,115950,190950
279.8106883329196,268600,41000,116000,191000
279.8106883329196,268600,41000,116000,191000
279.8210790228614,268600,41050,116050,191050
279.8210790228614,268600,41050,116050,191050
279.8314697128032,268600,41100,116100,191100
279.8314697128032,268600,41100,116100,191100
279.841860402745,268600,41150,116150,191150
279.841860402745,268600,41150,116150,191150
279.8522510926868,268600,41200,116200,191200
279.8522510926868,268600,41200,116200,191200
279.8626417826286,268600,41250,116250,191250
279.8626417826286,268600,41250,116250,191250
279.8730324725704,268600,41300,116300,191300
279.8730324725704,268600,41300,116300,191300
279.8834231625122,268600,41350,116350,191350
279.8834231625122,268600,41350,116350,191350
279.893813852454,268600,41400,116400,191400
279.893813852454,268600,41400,116400,191400
279.9042045423958,268600,41450,116450,191450
279.9042045423958,268600,41450,116450,191450
279.9145952323376,268600,41500,116500,191500
279.9145952323376,268600,41500,116500,191500
279.9249859222794,268600,41550,116550,191550
279.9249859222794,268600,41550,116550,191550
279.9353766122212,268600,41600,116600,191600
279.9353766122212,268600,41600,116600,191600
279.945767302163,268600,41650,116650,191650
279.945767302163,268600,41650,116650,191650
279.9561579921048,268600,41700,116700,191700
279.9561579921048,268600,41700,116700,191700
279.9665486820466,268600,41750,116750,191750
279.9665486820466,268600,41750,116750,191750
279.9769393719884,268600,41800,116800,191800
279.9769393719884,268600,41800,116800,191800
279.9873300619302,268600,41850,116850,191850
279.9873300619302,268600,41850,116850,191850
279.997720751872,268600,41900,116900,191900
279.997720751872,268600,41900,116900,191900
280.0081114418138,268600,41950,116950,191950
280.0081114418138,268600,41950,116950,191950
280.0185021317556,268600,42000,117000,192000
280.0185021317556,268600,42000,117000,192000
280.0288928216974,268600,42050,117050,192050
280.0288928216974,268600,42050,117050,192050
280.0392835116392,268600,42100,117100,192100
280.0392835116392,268600,42100,117100,192100
280.049674201581,268600,42150,117150,192150
280.049674201581,268600,42150,117150,192150
280.0600648915228,268600,42200,117200,192200
280.0600648915228,268600,42200,117200,192200
280.0704555814646,268600,42250,117250,192250
280.0704555814646,268600,42250,117250,192250
280.0808462714064,268600,42300,117300,192300
280.0808462714064,268600,42300,117300,192300
280.0912369613482,268600,42350,117350,192350
280.0912369613482,268600,42350,117350,192350
280.10162765129,268600,42400,117400,192400
280.10162765129,268600,42400,117400,192400
280.1120183412318,268600,42450,117450,192450
280.1120183412318,268600,42450,117450,192450
280.1224090311736,268600,42500,117500,192500
280.1224090311736,268600,42500,117500,192500
280.1327997211154,268600,42550,117550,192550
280.1327997211154,268600,42550,117550,192550
280.1431904110572,268600,42600,117600,192600
280.1431904110572,268600,42600,117600,192600
280.153581100999,268600,42650,117650,192650
280.153581100999,268600,42650,117650,192650
280.1639717909408,268600,42700,117700,192700
280.1639717909408,268600,42700,117700,192700
280.1743624808826,268600,42750,117750,192750
280.1743624808826,268600,42750,117750,192750
280.1847531708244,268600,42800,117800,192800
280.1847531708244,268600,42800,117800,192800
280.1951438607662,268600,42850,117850,192850
280.1951438607662,268600,42850,117850,192850
280.205534550708,268600,42900,117900,192900
280.205534550708,268600,42900,117900,192900
280.2159252406498,268600,42950,117950,192950
280.2159252406498,268600,42950,117950,192950
280.2263159305916,268600,43000,118000,193000
280.2263159305916,268600,43000,118000,193000
280.2367066205334,268600,43050,118050,193050
280.2367066205334,268600,43050,118050,193050
280.2470973104752,268600,43100,118100,193100
280.2470973104752,268600,43100,118100,193100
280.257488000417,268600,43150,118150,193150
280.257488000417,268600,43150,118150,193150
280.2678786903588,268600,43200,118200,193200
280.2678786903588,268600,43200,118200,193200
280.2782693803006,268600,43250,118250,193250
280.2782693803006,268600,43250,118250,193250
280.28866007024243,268600,43300,118300,193300
280.28866007024243,268600,43300,118300,193300
280.29905076018423,268600,43350,118350,193350
280.29905076018423,268600,43350,118350,193350
280.30944145012603,268600,43400,118400,193400
280.30944145012603,268600,43400,118400,193400
280.31983214006783,268600,43450,118450,193450
280.31983214006783,268600,43450,118450,193450
280.33022283000963,268600,43500,118500,193500
280.33022283000963,268600,43500,118500,193500
280.34061351995143,268600,43550,118550,193550
280.34061351995143,268600,43550,118550,193550
280.35100420989323,268600,43600,118600,193600
280.35100420989323,268600,43600,118600,193600
280.36139489983503,268600,43650,118650,193650
280.36139489983503,268600,43650,118650,193650
280.37178558977683,268600,43700,118700,193700
280.37178558977683,268600,43700,118700,193700
280.38217627971864,268600,43750,118750,193750
280.38217627971864,268600,43750,118750,193750
280.39256696966044,268600,43800,118800,193800
280.39256696966044,268600,43800,118800,193800
280.40295765960224,268600,43850,118850,193850
280.40295765960224,268600,43850,118850,193850
280.41334834954404,268600,43900,118900,193900
280.41334834954404,268600,43900,118900,193900
280.42373903948584,268600,43950,118950,193950
280.42373903948584,268600,43950,118950,193950
280.43412972942764,268600,44000,119000,194000
280.43412972942764,268600,44000,119000,194000
280.44452041936944,268600,44050,119050,194050
280.44452041936944,268600,44050,119050,194050
280.45491110931124,268600,44100,119100,194100
280.45491110931124,268600,44100,119100,194100
280.46530179925304,268600,44150,119150,194150
280.46530179925304,268600,44150,119150,194150
280.47569248919484,268600,44200,119200,194200
280.47569248919484,268600,44200,119200,194200
280.48608317913664,268600,44250,119250,194250
280.48608317913664,268600,44250,119250,194250
280.49647386907844,268600,44300,119300,194300
280.49647386907844,268600,44300,119300,194300
280.50686455902024,268600,44350,119350,194350
280.50686455902024,268600,44350,119350,194350
280.51725524896204,268600,44400,119400,194400
280.51725524896204,268600,44400,119400,194400
280.52764593890385,268600,44450,119450,194450
280.52764593890385,268600,44450,119450,194450
280.53803662884565,268600,44500,119500,194500
280.53803662884565,268600,44500,119500,194500
280.54842731878745,268600,44550,119550,194550
280.54842731878745,268600,44550,119550,194550
280.55881800872925,268600,44600,119600,194600
280.55881800872925,268600,44600,119600,194600
280.56920869867105,268600,44650,119650,194650
280.56920869867105,268600,44650,119650,194650
280.57959938861285,268600,44700,119700,194700
280.57959938861285,268600,44700,119700,194700
280.58999007855465,268600,44750,119750,194750
280.58999007855465,268600,44750,119750,194750
280.60038076849645,268600,44800,119800,194800
280.60038076849645,268600,44800,119800,194800
280.61077145843825,268600,44850,119850,194850
280.61077145843825,268600,44850,119850,194850
280.62116214838005,268600,44900,119900,194900
280.62116214838005,268600,44900,119900,194900
280.63155283832185,268600,44950,119950,194950
280.63155283832185,268600,44950,119950,194950
280.64194352826365,268600,45000,120000,195000
280.64194352826365,268600,45000,120000,195000
280.65233421820545,268600,45050,120050,195050
280.65233421820545,268600,45050,120050,195050
280.66272490814725,268600,45100,120100,195100
280.66272490814725,268600,45100,120100,195100
280.67311559808905,268600,45150,120150,195150
280.67311559808905,268600,45150,120150,195150
280.68350628803086,268600,45200,120200,195200
280.68350628803086,268600,45200,120200,195200
280.69389697797266,268600,45250,120250,195250
280.69389697797266,268600,45250,120250,195250
280.70428766791446,268600,45300,120300,195300
280.70428766791446,268600,45300,120300,195300
280.71467835785626,268600,45350,120350,195350
280.71467835785626,268600,45350,120350,195350
280.72506904779806,268600,45400,120400,195400
280.72506904779806,268600,45400,120400,195400
280.73545973773986,268600,45450,120450,195450
280.73545973773986,268600,45450,120450,195450
280.74585042768166,268600,45500,120500,195500
280.74585042768166,268600,45500,120500,195500
280.75624111762346,268600,45550,120550,195550
280.75624111762346,268600,45550,120550,195550
280.76663180756526,268600,45600,120600,195600
280.76663180756526,268600,45600,120600,195600
280.77702249750706,268600,45650,120650,195650
280.77702249750706,268600,45650,120650,195650
280.78741318744886,268600,45700,120700,195700
280.78741318744886,268600,45700,120700,195700
280.79780387739066,268600,45750,120750,195750
280.79780387739066,268600,45750,120750,195750
280.80819456733246,268600,45800,120800,195800
280.80819456733246,268600,45800,120800,195800
280.81858525727426,268600,45850,120850,195850
280.81858525727426,268600,45850,120850,195850
280.82897594721607,268600,45900,120900,195900
280.82897594721607,268600,45900,120900,195900
280.83936663715787,268600,45950,120950,195950
280.83936663715787,268600,45950,120950,195950
280.84975732709967,268600,46000,121000,196000
280.84975732709967,268600,46000,121000,196000
280.86014801704147,268600,46050,121050,196050
280.86014801704147,268600,46050,121050,196050
280.87053870698327,268600,46100,121100,196100
280.87053870698327,268600,46100,121100,196100
280.88092939692507,268600,46150,121150,196150
280.88092939692507,268600,46150,121150,196150
280.89132008686687,268600,46200,121200,196200
280.89132008686687,268600,46200,121200,196200
280.90171077680867,268600,46250,121250,196250
280.90171077680867,268600,46250,121250,196250
280.91210146675047,268600,46300,121300,196300
280.91210146675047,268600,46300,121300,196300
280.9224921566923,268600,46350,121350,196350
280.9224921566923,268600,46350,121350,196350
280.9328828466341,268600,46400,121400,196400
280.9328828466341,268600,46400,121400,196400
280.9432735365759,268600,46450,121450,196450
280.9432735365759,268600,46450,121450,196450
280.9536642265177,268600,46500,121500,196500
280.9536642265177,268600,46500,121500,196500
280.9640549164595,268600,46550,121550,196550
280.9640549164595,268600,46550,121550,196550
280.9744456064013,268600,46600,121600,196600
280.9744456064013,268600,46600,121600,196600
280.9848362963431,268600,46650,121650,196650
280.9848362963431,268600,46650,121650,196650
280.9952269862849,268600,46700,121700,196700
280.9952269862849,268600,46700,121700,196700
281.0056176762267,268600,46750,121750,196750
281.0056176762267,268600,46750,121750,196750
281.0160083661685,268600,46800,121800,196800
281.0160083661685,268600,46800,121800,196800
281.0263990561103,268600,46850,121850,196850
281.0263990561103,268600,46850,121850,196850
281.0367897460521,268600,46900,121900,196900
281.0367897460521,268600,46900,121900,196900
281.0471804359939,268600,46950,121950,196950
281.0471804359939,268600,46950,121950,196950
281.0575711259357,268600,47000,122000,197000
281.0575711259357,268600,47000,122000,197000
281.0679618158775,268600,47050,122050,197050
281.0679618158775,268600,47050,122050,197050
281.0783525058193,268600,47100,122100,197100
281.0783525058193,268600,47100,122100,197100
281.0887431957611,268600,47150,122150,197150
281.0887431957611,268600,47150,122150,197150
281.0991338857029,268600,47200,122200,197200
281.0991338857029,268600,47200,122200,197200
281.1095245756447,268600,47250,122250,197250
281.1095245756447,268600,47250,122250,197250
281.1199152655865,268600,47300,122300,197300
281.1199152655865,268600,47300,122300,197300
281.1303059555283,268600,47350,122350,197350
281.1303059555283,268600,47350,122350,197350
281.1406966454701,268600,47400,122400,197400
281.1406966454701,268600,47400,122400,197400
281.1510873354119,268600,47450,122450,197450
281.1510873354119,268600,47450,122450,197450
281.1614780253537,268600,47500,122500,197500
281.1614780253537,268600,47500,122500,197500
281.1718687152955,268600,47550,122550,197550
281.1718687152955,268600,47550,122550,197550
281.1822594052373,268600,47600,122600,197600
281.1822594052373,268600,47600,122600,197600
281.1926500951791,268600,47650,122650,197650
281.1926500951791,268600,47650,122650,197650
281.2030407851209,268600,47700,122700,197700
281.2030407851209,268600,47700,122700,197700
281.2134314750627,268600,47750,122750,197750
281.2134314750627,268600,47750,122750,197750
281.2238221650045,268600,47800,122800,197800
281.2238221650045,268600,47800,122800,197800
281.2342128549463,268600,47850,122850,197850
281.2342128549463,268600,47850,122850,197850
281.2446035448881,268600,47900,122900,197900
281.2446035448881,268600,47900,122900,197900
281.2549942348299,268600,47950,122950,197950
281.2549942348299,268600,47950,122950,197950
281.2653849247717,268600,48000,123000,198000
281.2653849247717,268600,48000,123000,198000
281.2757756147135,268600,48050,123050,198050
281.2757756147135,268600,48050,123050,198050
281.2861663046553,268600,48100,123100,198100
281.2861663046553,268600,48100,123100,198100
281.2965569945971,268600,48150,123150,198150
281.2965569945971,268600,48150,123150,198150
281.3069476845389,268600,48200,123200,198200
281.3069476845389,268600,48200,123200,198200
281.3173383744807,268600,48250,123250,198250
281.3173383744807,268600,48250,123250,198250
281.3277290644225,268600,48300,123300,198300
281.3277290644225,268600,48300,123300,198300
281.3381197543643,268600,48350,123350,198350
281.3381197543643,268600,48350,123350,198350
281.3485104443061,268600,48400,123400,198400
281.3485104443061,268600,48400,123400,198400
281.3589011342479,268600,48450,123450,198450
281.3589011342479,268600,48450,123450,198450
281.3692918241897,268600,48500,123500,198500
281.3692918241897,268600,48500,123500,198500
281.3796825141315,268600,48550,123550,198550
281.3796825141315,268600,48550,123550,198550
281.3900732040733,268600,48600,123600,198600
281.3900732040733,268600,48600,123600,198600
281.4004638940151,268600,48650,123650,198650
281.4004638940151,268600,48650,123650,198650
281.4108545839569,268600,48700,123700,198700
281.4108545839569,268600,48700,123700,198700
281.4212452738987,268600,48750,123750,198750
281.4212452738987,268600,48750,123750,198750
281.4316359638405,268600,48800,123800,198800
281.4316359638405,268600,48800,123800,198800
281.4420266537823,268600,48850,123850,198850
281.4420266537823,268600,48850,123850,198850
281.4524173437241,268600,48900,123900,198900
281.4524173437241,268600,48900,123900,198900
281.4628080336659,268600,48950,123950,198950
281.4628080336659,268600,48950,123950,198950
281.4731987236077,268600,49000,124000,199000
281.4731987236077,268600,49000,124000,199000
281.4835894135495,268600,49050,124050,199050
281.4835894135495,268600,49050,124050,199050
281.4939801034913,268600,49100,124100,199100
281.4939801034913,268600,49100,124100,199100
281.5043707934331,268600,49150,124150,199150
281.5043707934331,268600,49150,124150,199150
281.5147614833749,268600,49200,124200,199200
281.5147614833749,268600,49200,124200,199200
281.5251521733167,268600,49250,124250,199250
281.5251521733167,268600,49250,124250,199250
281.5355428632585,268600,49300,124300,199300
281.5355428632585,268600,49300,124300,199300
281.5459335532003,268600,49350,124350,199350
281.5459335532003,268600,49350,124350,199350
281.5563242431421,268600,49400,124400,199400
281.5563242431421,268600,49400,124400,199400
281.5667149330839,268600,49450,124450,199450
281.5667149330839,268600,49450,124450,199450
281.5771056230257,268600,49500,124500,199500
281.5771056230257,268600,49500,124500,199500
281.5874963129675,268600,49550,124550,199550
281.5874963129675,268600,49550,124550,199550
281.5978870029093,268600,49600,124600,199600
281.5978870029093,268600,49600,124600,199600
281.6082776928511,268600,49650,124650,199650
281.6082776928511,268600,49650,124650,199650
281.6186683827929,268600,49700,124700,199700
281.6186683827929,268600,49700,124700,199700
281.6290590727347,268600,49750,124750,199750
281.6290590727347,268600,49750,124750,199750
281.6394497626765,268600,49800,124800,199800
281.6394497626765,268600,49800,124800,199800
281.6498404526183,268600,49850,124850,199850
281.6498404526183,268600,49850,124850,199850
281.6602311425601,268600,49900,124900,199900
281.6602311425601,268600,49900,124900,199900
281.6706218325019,268600,49950,124950,199950
281.6706218325019,268600,49950,124950,199950
281.6810125224437,268600,50000,125000,200000
281.6810125224437,268600,50000,125000,200000
281.6914032123855,268600,50050,125050,200050
281.6914032123855,268600,50050,125050,200050
281.7017939023273,268600,50100,125100,200100
281.7017939023273,268600,50100,125100,200100
281.7121845922691,268600,50150,125150,200150
281.7121845922691,268600,50150,125150,200150
281.7225752822109,268600,50200,125200,200200
281.7225752822109,268600,50200,125200,200200
281.7329659721527,268600,50250,125250,200250
281.7329659721527,268600,50250,125250,200250
281.7433566620945,268600,50300,125300,200300
281.7433566620945,268600,50300,125300,200300
281.7537473520363,268600,50350,125350,200350
281.7537473520363,268600,50350,125350,200350
281.76413804197813,268600,50400,125400,200400
281.76413804197813,268600,50400,125400,200400
281.77452873191993,268600,50450,125450,200450
281.77452873191993,268600,50450,125450,200450
281.78491942186173,268600,50500,125500,200500
281.78491942186173,268600,50500,125500,200500
281.79531011180353,268600,50550,125550,200550
281.79531011180353,268600,50550,125550,200550
281.80570080174533,268600,50600,125600,200600
281.80570080174533,268600,50600,125600,200600
281.81609149168713,268600,50650,125650,200650
281.81609149168713,268600,50650,125650,200650
281.82648218162893,268600,50700,125700,200700
281.82648218162893,268600,50700,125700,200700
281.83687287157073,268600,50750,125750,200750
281.83687287157073,268600,50750,125750,200750
281.84726356151253,268600,50800,125800,200800
281.84726356151253,268600,50800,125800,200800
281.85765425145433,268600,50850,125850,200850
281.85765425145433,268600,50850,125850,200850
281.86804494139614,268600,50900,125900,200900
281.86804494139614,268600,50900,125900,200900
281.87843563133794,268600,50950,125950,200950
281.87843563133794,268600,50950,125950,200950
281.88882632127974,268600,51000,126000,201000
281.88882632127974,268600,51000,126000,201000
281.89921701122154,268600,51050,126050,201050
281.89921701122154,268600,51050,126050,201050
281.90960770116334,268600,51100,126100,201100
281.90960770116334,268600,51100,126100,201100
281.91999839110514,268600,51150,126150,201150
281.91999839110514,268600,51150,126150,201150
281.93038908104694,268600,51200,126200,201200
281.93038908104694,268600,51200,126200,201200
281.94077977098874,268600,51250,126250,201250
281.94077977098874,268600,51250,126250,201250
281.95117046093054,268600,51300,126300,201300
281.95117046093054,268600,51300,126300,201300
281.96156115087234,268600,51350,126350,201350
281.96156115087234,268600,51350,126350,201350
281.97195184081414,268600,51400,126400,201400
281.97195184081414,268600,51400,126400,201400
281.98234253075594,268600,51450,126450,201450
281.98234253075594,268600,51450,126450,201450
281.99273322069774,268600,51500,126500,201500
281.99273322069774,268600,51500,126500,201500
282.00312391063954,268600,51550,126550,201550
282.00312391063954,268600,51550,126550,201550
282.01351460058135,268600,51600,126600,201600
282.01351460058135,268600,51600,126600,201600
282.02390529052315,268600,51650,126650,201650
282.02390529052315,268600,51650,126650,201650
282.03429598046495,268600,51700,126700,201700
282.03429598046495,268600,51700,126700,201700
282.04468667040675,268600,51750,126750,201750
282.04468667040675,268600,51750,126750,201750
282.05507736034855,268600,51800,126800,201800
282.05507736034855,268600,51800,126800,201800
282.06546805029035,268600,51850,126850,201850
282.06546805029035,268600,51850,126850,201850
282.07585874023215,268600,51900,126900,201900
282.07585874023215,268600,51900,126900,201900
282.08624943017395,268600,51950,126950,201950
282.08624943017395,268600,51950,126950,201950
282.09664012011575,268600,52000,127000,202000
282.09664012011575,268600,52000,127000,202000
282.10703081005755,268600,52050,127050,202050
282.10703081005755,268600,52050,127050,202050
282.11742149999935,268600,52100,127100,202100
282.11742149999935,268600,52100,127100,202100
282.12781218994115,268600,52150,127150,202150
282.12781218994115,268600,52150,127150,202150
282.13820287988295,268600,52200,127200,202200
282.13820287988295,268600,52200,127200,202200
282.14859356982475,268600,52250,127250,202250
282.14859356982475,268600,52250,127250,202250
282.15898425976656,268600,52300,127300,202300
282.15898425976656,268600,52300,127300,202300
282.16937494970836,268600,52350,127350,202350
282.16937494970836,268600,52350,127350,202350
282.17976563965016,268600,52400,127400,202400
282.17976563965016,268600,52400,127400,202400
282.19015632959196,268600,52450,127450,202450
282.19015632959196,268600,52450,127450,202450
282.20054701953376,268600,52500,127500,202500
282.20054701953376,268600,52500,127500,202500
282.21093770947556,268600,52550,127550,202550
282.21093770947556,268600,52550,127550,202550
282.22132839941736,268600,52600,127600,202600
282.22132839941736,268600,52600,127600,202600
282.23171908935916,268600,52650,127650,202650
282.23171908935916,268600,52650,127650,202650
282.24210977930096,268600,52700,127700,202700
282.24210977930096,268600,52700,127700,202700
282.25250046924276,268600,52750,127750,202750
282.25250046924276,268600,52750,127750,202750
282.26289115918456,268600,52800,127800,202800
282.26289115918456,268600,52800,127800,202800
282.27328184912636,268600,52850,127850,202850
282.27328184912636,268600,52850,127850,202850
282.28367253906816,268600,52900,127900,202900
282.28367253906816,268600,52900,127900,202900
282.29406322900996,268600,52950,127950,202950
282.29406322900996,268600,52950,127950,202950
282.30445391895176,268600,53000,128000,203000
282.30445391895176,268600,53000,128000,203000
282.31484460889357,268600,53050,128050,203050
282.31484460889357,268600,53050,128050,203050
282.32523529883537,268600,53100,128100,203100
282.32523529883537,268600,53100,128100,203100
282.33562598877717,268600,53150,128150,203150
282.33562598877717,268600,53150,128150,203150
282.34601667871897,268600,53200,128200,203200
282.34601667871897,268600,53200,128200,203200
282.35640736866077,268600,53250,128250,203250
282.35640736866077,268600,53250,128250,203250
282.36679805860257,268600,53300,128300,203300
282.36679805860257,268600,53300,128300,203300
282.37718874854437,268600,53350,128350,203350
282.37718874854437,268600,53350,128350,203350
282.38757943848617,268600,53400,128400,203400
282.38757943848617,268600,53400,128400,203400
282.39797012842797,268600,53450,128450,203450
282.39797012842797,268600,53450,128450,203450
282.4083608183698,268600,53500,128500,203500
282.4083608183698,268600,53500,128500,203500
282.4187515083116,268600,53550,128550,203550
282.4187515083116,268600,53550,128550,203550
282.4291421982534,268600,53600,128600,203600
282.4291421982534,268600,53600,128600,203600
282.4395328881952,268600,53650,128650,203650
282.4395328881952,268600,53650,128650,203650
282.449923578137,268600,53700,128700,203700
282.449923578137,268600,53700,128700,203700
282.4603142680788,268600,53750,128750,203750
282.4603142680788,268600,53750,128750,203750
282.4707049580206,268600,53800,128800,203800
282.4707049580206,268600,53800,128800,203800
282.4810956479624,268600,53850,128850,203850
282.4810956479624,268600,53850,128850,203850
282.4914863379042,268600,53900,128900,203900
282.4914863379042,268600,53900,128900,203900
282.501877027846,268600,53950,128950,203950
282.501877027846,268600,53950,128950,203950
282.5122677177878,268600,54000,129000,204000
282.5122677177878,268600,54000,129000,204000
282.5226584077296,268600,54050,129050,204050
282.5226584077296,268600,54050,129050,204050
282.5330490976714,268600,54100,129100,204100
282.5330490976714,268600,54100,129100,204100
282.5434397876132,268600,54150,129150,204150
282.5434397876132,268600,54150,129150,204150
282.553830477555,268600,54200,129200,204200
282.553830477555,268600,54200,129200,204200
282.5642211674968,268600,54250,129250,204250
282.5642211674968,268600,54250,129250,204250
282.5746118574386,268600,54300,129300,204300
282.5746118574386,268600,54300,129300,204300
282.5850025473804,268600,54350,129350,204350
282.5850025473804,268600,54350,129350,204350
282.5953932373222,268600,54400,129400,204400
282.5953932373222,268600,54400,129400,204400
282.605783927264,268600,54450,129450,204450
282.605783927264,268600,54450,129450,204450
282.6161746172058,268600,54500,129500,204500
282.6161746172058,268600,54500,129500,204500
282.6265653071476,268600,54550,129550,204550
282.6265653071476,268600,54550,129550,204550
282.6369559970894,268600,54600,129600,204600
282.6369559970894,268600,54600,129600,204600
282.6473466870312,268600,54650,129650,204650
282.6473466870312,268600,54650,129650,204650
282.657737376973,268600,54700,129700,204700
282.657737376973,268600,54700,129700,204700
282.6681280669148,268600,54750,129750,204750
282.6681280669148,268600,54750,129750,204750
282.6785187568566,268600,54800,129800,204800
282.6785187568566,268600,54800,129800,204800
282.6889094467984,268600,54850,129850,204850
282.6889094467984,268600,54850,129850,204850
282.6993001367402,268600,54900,129900,204900
282.6993001367402,268600,54900,129900,204900
282.709690826682,268600,54950,129950,204950
282.709690826682,268600,54950,129950,204950
282.7200815166238,268600,55000,130000,205000
282.7200815166238,268600,55000,130000,205000
282.7304722065656,268600,55050,130050,205050
282.7304722065656,268600,55050,130050,205050
282.7408628965074,268600,55100,130100,205100
282.7408628965074,268600,55100,130100,205100
282.7512535864492,268600,55150,130150,205150
282.7512535864492,268600,55150,130150,205150
282.761644276391,268600,55200,130200,205200
282.761644276391,268600,55200,130200,205200
282.7720349663328,268600,55250,130250,205250
282.7720349663328,268600,55250,130250,205250
282.7824256562746,268600,55300,130300,205300
282.7824256562746,268600,55300,130300,205300
282.7928163462164,268600,55350,130350,205350
282.7928163462164,268600,55350,130350,205350
282.90034322793684,268600,55350,130400,205400
282.90034322793684,268600,55350,130400,205400
283.0078701096573,268600,55350,130450,205450
283.0078701096573,268600,55350,130450,205450
283.11539699137774,268600,55350,130500,205500
283.11539699137774,268600,55350,130500,205500
283.2229238730982,268600,55350,130550,205550
283.2229238730982,268600,55350,130550,205550
283.3304507548186,268600,55350,130600,205600
283.3304507548186,268600,55350,130600,205600
283.4379776365391,268600,55350,130650,205650
283.4379776365391,268600,55350,130650,205650
283.5455045182595,268600,55350,130700,205700
283.5455045182595,268600,55350,130700,205700
283.65303139997997,268600,55350,130750,205750
283.65303139997997,268600,55350,130750,205750
283.7605582817004,268600,55350,130800,205800
283.7605582817004,268600,55350,130800,205800
283.86808516342086,268600,55350,130850,205850
283.86808516342086,268600,55350,130850,205850
283.9756120451413,268600,55350,130900,205900
283.9756120451413,268600,55350,130900,205900
284.08313892686175,268600,55350,130950,205950
284.08313892686175,268600,55350,130950,205950
284.1906658085822,268600,55350,131000,206000
284.1906658085822,268600,55350,131000,206000
284.29819269030264,268600,55350,131050,206050
284.29819269030264,268600,55350,131050,206050
284.4057195720231,268600,55350,131100,206100
284.4057195720231,268600,55350,131100,206100
284.51324645374353,268600,55350,131150,206150
284.51324645374353,268600,55350,131150,206150
284.620773335464,268600,55350,131200,206200
284.620773335464,268600,55350,131200,206200
284.7283002171844,268600,55350,131250,206250
284.7283002171844,268600,55350,131250,206250
284.8358270989049,268600,55350,131300,206300
284.8358270989049,268600,55350,131300,206300
284.9433539806253,268600,55350,131350,206350
284.9433539806253,268600,55350,131350,206350
285.05088086234576,268600,55350,131400,206400
285.05088086234576,268600,55350,131400,206400
285.1584077440662,268600,55350,131450,206450
285.1584077440662,268600,55350,131450,206450
285.26593462578666,268600,55350,131500,206500
285.26593462578666,268600,55350,131500,206500
285.3734615075071,268600,55350,131550,206550
285.3734615075071,268600,55350,131550,206550
285.48098838922755,268600,55350,131600,206600
285.48098838922755,268600,55350,131600,206600
285.588515270948,268600,55350,131650,206650
285.588515270948,268600,55350,131650,206650
285.69604215266844,268600,55350,131700,206700
285.69604215266844,268600,55350,131700,206700
285.8035690343889,268600,55350,131750,206750
285.8035690343889,268600,55350,131750,206750
285.91109591610933,268600,55350,131800,206800
285.91109591610933,268600,55350,131800,206800
286.0186227978298,268600,55350,131850,206850
286.0186227978298,268600,55350,131850,206850
286.1261496795502,268600,55350,131900,206900
286.1261496795502,268600,55350,131900,206900
286.23367656127067,268600,55350,131950,206950
286.23367656127067,268600,55350,131950,206950
286.3412034429911,268600,55350,132000,207000
286.3412034429911,268600,55350,132000,207000
286.44873032471156,268600,55350,132050,207050
286.44873032471156,268600,55350,132050,207050
286.556257206432,268600,55350,132100,207100
286.556257206432,268600,55350,132100,207100
286.66378408815245,268600,55350,132150,207150
286.66378408815245,268600,55350,132150,207150
286.7713109698729,268600,55350,132200,207200
286.7713109698729,268600,55350,132200,207200
286.87883785159335,268600,55350,132250,207250
286.87883785159335,268600,55350,132250,207250
286.9863647333138,268600,55350,132300,207300
286.9863647333138,268600,55350,132300,207300
287.09389161503424,268600,55350,132350,207350
287.09389161503424,268600,55350,132350,207350
287.2014184967547,268600,55350,132400,207400
287.2014184967547,268600,55350,132400,207400
287.30894537847513,268600,55350,132450,207450
287.30894537847513,268600,55350,132450,207450
287.4164722601956,268600,55350,132500,207500
287.4164722601956,268600,55350,132500,207500
287.523999141916,268600,55350,132550,207550
287.523999141916,268600,55350,132550,207550
287.63152602363647,268600,55350,132600,207600
287.63152602363647,268600,55350,132600,207600
287.7390529053569,268600,55350,132650,207650
287.7390529053569,268600,55350,132650,207650
287.84657978707736,268600,55350,132700,207700
287.84657978707736,268600,55350,132700,207700
287.9541066687978,268600,55350,132750,207750
287.9541066687978,268600,55350,132750,207750
288.06163355051825,268600,55350,132800,207800
288.06163355051825,268600,55350,132800,207800
288.1691604322387,268600,55350,132850,207850
288.1691604322387,268600,55350,132850,207850
288.27668731395914,268600,55350,132900,207900
288.27668731395914,268600,55350,132900,207900
288.3842141956796,268600,55350,132950,207950
288.3842141956796,268600,55350,132950,207950
288.49174107740004,268600,55350,133000,208000
288.49174107740004,268600,55350,133000,208000
288.5992679591205,268600,55350,133050,208050
288.5992679591205,268600,55350,133050,208050
288.7067948408409,268600,55350,133100,208100
288.7067948408409,268600,55350,133100,208100
288.8143217225614,268600,55350,133150,208150
288.8143217225614,268600,55350,133150,208150
288.9218486042818,268600,55350,133200,208200
288.9218486042818,268600,55350,133200,208200
289.02937548600227,268600,55350,133250,208250
289.02937548600227,268600,55350,133250,208250
289.1369023677227,268600,55350,133300,208300
289.1369023677227,268600,55350,133300,208300
289.24442924944316,268600,55350,133350,208350
289.24442924944316,268600,55350,133350,208350
289.3519561311636,268600,55350,133400,208400
289.3519561311636,268600,55350,133400,208400
289.45948301288405,268600,55350,133450,208450
289.45948301288405,268600,55350,133450,208450
289.5670098946045,268600,55350,133500,208500
289.5670098946045,268600,55350,133500,208500
289.67453677632494,268600,55350,133550,208550
289.67453677632494,268600,55350,133550,208550
289.7820636580454,268600,55350,133600,208600
289.7820636580454,268600,55350,133600,208600
289.88959053976583,268600,55350,133650,208650
289.88959053976583,268600,55350,133650,208650
289.9971174214863,268600,55350,133700,208700
289.9971174214863,268600,55350,133700,208700
290.1046443032067,268600,55350,133750,208750
290.1046443032067,268600,55350,133750,208750
290.2121711849272,268600,55350,133800,208800
290.2121711849272,268600,55350,133800,208800
290.3196980666476,268600,55350,133850,208850
290.3196980666476,268600,55350,133850,208850
290.42722494836806,268600,55350,133900,208900
290.42722494836806,268600,55350,133900,208900
290.5347518300885,268600,55350,133950,208950
290.5347518300885,268600,55350,133950,208950
290.64227871180896,268600,55350,134000,209000
290.64227871180896,268600,55350,134000,209000
290.7498055935294,268600,55350,134050,209050
290.7498055935294,268600,55350,134050,209050
290.85733247524985,268600,55350,134100,209100
290.85733247524985,268600,55350,134100,209100
290.9648593569703,268600,55350,134150,209150
290.9648593569703,268600,55350,134150,209150
291.07238623869074,268600,55350,134200,209200
291.07238623869074,268600,55350,134200,209200
291.1799131204112,268600,55350,134250,209250
291.1799131204112,268600,55350,134250,209250
291.28744000213163,268600,55350,134300,209300
291.28744000213163,268600,55350,134300,209300
291.3949668838521,268600,55350,134350,209350
291.3949668838521,268600,55350,134350,209350
291.5024937655725,268600,55350,134400,209400
291.5024937655725,268600,55350,134400,209400
291.61002064729297,268600,55350,134450,209450
291.61002064729297,268600,55350,134450,209450
291.7175475290134,268600,55350,134500,209500
291.7175475290134,268600,55350,134500,209500
291.82507441073386,268600,55350,134550,209550
291.82507441073386,268600,55350,134550,209550
291.9326012924543,268600,55350,134600,209600
291.9326012924543,268600,55350,134600,209600
292.04012817417475,268600,55350,134650,209650
292.04012817417475,268600,55350,134650,209650
292.1476550558952,268600,55350,134700,209700
292.1476550558952,268600,55350,134700,209700
292.25518193761565,268600,55350,134750,209750
292.25518193761565,268600,55350,134750,209750
292.3627088193361,268600,55350,134800,209800
292.3627088193361,268600,55350,134800,209800
292.47023570105654,268600,55350,134850,209850
292.47023570105654,268600,55350,134850,209850
292.577762582777,268600,55350,134900,209900
292.577762582777,268600,55350,134900,209900
292.68528946449743,268600,55350,134950,209950
292.68528946449743,268600,55350,134950,209950
292.7928163462179,268600,55350,135000,210000
292.7928163462179,268600,55350,135000,210000
292.9003432279383,268600,55350,135050,210050
292.9003432279383,268600,55350,135050,210050
293.00787010965877,268600,55350,135100,210100
293.00787010965877,268600,55350,135100,210100
293.1153969913792,268600,55350,135150,210150
293.1153969913792,268600,55350,135150,210150
293.22292387309966,268600,55350,135200,210200
293.22292387309966,268600,55350,135200,210200
293.3304507548201,268600,55350,135250,210250
293.3304507548201,268600,55350,135250,210250
293.43797763654055,268600,55350,135300,210300
293.43797763654055,268600,55350,135300,210300
293.545504518261,268600,55350,135350,210350
293.545504518261,268600,55350,135350,210350
293.65303139998144,268600,55350,135400,210400
293.65303139998144,268600,55350,135400,210400
293.7605582817019,268600,55350,135450,210450
293.7605582817019,268600,55350,135450,210450
293.86808516342234,268600,55350,135500,210500
293.86808516342234,268600,55350,135500,210500
293.9756120451428,268600,55350,135550,210550
293.9756120451428,268600,55350,135550,210550
294.0831389268632,268600,55350,135600,210600
294.0831389268632,268600,55350,135600,210600
294.1906658085837,268600,55350,135650,210650
294.1906658085837,268600,55350,135650,210650
294.2981926903041,268600,55350,135700,210700
294.2981926903041,268600,55350,135700,210700
294.40571957202457,268600,55350,135750,210750
294.40571957202457,268600,55350,135750,210750
294.513246453745,268600,55350,135800,210800
294.513246453745,268600,55350,135800,210800
294.62077333546546,268600,55350,135850,210850
294.62077333546546,268600,55350,135850,210850
294.7283002171859,268600,55350,135900,210900
294.7283002171859,268600,55350,135900,210900
294.83582709890635,268600,55350,135950,210950
294.83582709890635,268600,55350,135950,210950
294.9433539806268,268600,55350,136000,211000
294.9433539806268,268600,55350,136000,211000
295.05088086234724,268600,55350,136050,211050
295.05088086234724,268600,55350,136050,211050
295.1584077440677,268600,55350,136100,211100
295.1584077440677,268600,55350,136100,211100
295.26593462578813,268600,55350,136150,211150
295.26593462578813,268600,55350,136150,211150
295.3734615075086,268600,55350,136200,211200
295.3734615075086,268600,55350,136200,211200
295.480988389229,268600,55350,136250,211250
295.480988389229,268600,55350,136250,211250
295.5885152709495,268600,55350,136300,211300
295.5885152709495,268600,55350,136300,211300
295.6960421526699,268600,55350,136350,211350
295.6960421526699,268600,55350,136350,211350
295.80356903439036,268600,55350,136400,211400
295.80356903439036,268600,55350,136400,211400
295.9110959161108,268600,55350,136450,211450
295.9110959161108,268600,55350,136450,211450
296.01862279783126,268600,55350,136500,211500
296.01862279783126,268600,55350,136500,211500
296.1261496795517,268600,55350,136550,211550
296.1261496795517,268600,55350,136550,211550
296.23367656127215,268600,55350,136600,211600
296.23367656127215,268600,55350,136600,211600
296.3412034429926,268600,55350,136650,211650
296.3412034429926,268600,55350,136650,211650
296.44873032471304,268600,55350,136700,211700
296.44873032471304,268600,55350,136700,211700
296.5562572064335,268600,55350,136750,211750
296.5562572064335,268600,55350,136750,211750
296.66378408815393,268600,55350,136800,211800
296.66378408815393,268600,55350,136800,211800
296.7713109698744,268600,55350,136850,211850
296.7713109698744,268600,55350,136850,211850
296.8788378515948,268600,55350,136900,211900
296.8788378515948,268600,55350,136900,211900
296.98636473331527,268600,55350,136950,211950
296.98636473331527,268600,55350,136950,211950
297.0938916150357,268600,55350,137000,212000
297.0938916150357,268600,55350,137000,212000
297.20141849675616,268600,55350,137050,212050
297.20141849675616,268600,55350,137050,212050
297.3089453784766,268600,55350,137100,212100
297.3089453784766,268600,55350,137100,212100
297.41647226019705,268600,55350,137150,212150
297.41647226019705,268600,55350,137150,212150
297.5239991419175,268600,55350,137200,212200
297.5239991419175,268600,55350,137200,212200
297.63152602363795,268600,55350,137250,212250
297.63152602363795,268600,55350,137250,212250
297.7390529053584,268600,55350,137300,212300
297.7390529053584,268600,55350,137300,212300
297.84657978707884,268600,55350,137350,212350
297.84657978707884,268600,55350,137350,212350
297.9541066687993,268600,55350,137400,212400
297.9541066687993,268600,55350,137400,212400
298.06163355051973,268600,55350,137450,212450
298.06163355051973,268600,55350,137450,212450
298.1691604322402,268600,55350,137500,212500
298.1691604322402,268600,55350,137500,212500
298.2766873139606,268600,55350,137550,212550
298.2766873139606,268600,55350,137550,212550
298.38421419568107,268600,55350,137600,212600
298.38421419568107,268600,55350,137600,212600
298.4917410774015,268600,55350,137650,212650
298.4917410774015,268600,55350,137650,212650
298.59926795912196,268600,55350,137700,212700
298.59926795912196,268600,55350,137700,212700
298.7067948408424,268600,55350,137750,212750
298.7067948408424,268600,55350,137750,212750
298.81432172256285,268600,55350,137800,212800
298.81432172256285,268600,55350,137800,212800
298.9218486042833,268600,55350,137850,212850
298.9218486042833,268600,55350,137850,212850
299.02937548600374,268600,55350,137900,212900
299.02937548600374,268600,55350,137900,212900
299.1369023677242,268600,55350,137950,212950
299.1369023677242,268600,55350,137950,212950
299.24442924944464,268600,55350,138000,213000
299.24442924944464,268600,55350,138000,213000
299.3519561311651,268600,55350,138050,213050
299.3519561311651,268600,55350,138050,213050
299.4594830128855,268600,55350,138100,213100
299.4594830128855,268600,55350,138100,213100
299.567009894606,268600,55350,138150,213150
299.567009894606,268600,55350,138150,213150
299.6745367763264,268600,55350,138200,213200
299.6745367763264,268600,55350,138200,213200
299.78206365804687,268600,55350,138250,213250
299.78206365804687,268600,55350,138250,213250
299.8895905397673,268600,55350,138300,213300
299.8895905397673,268600,55350,138300,213300
299.99711742148776,268600,55350,138350,213350
299.99711742148776,268600,55350,138350,213350
300.1046443032082,268600,55350,138400,213400
300.1046443032082,268600,55350,138400,213400
300.21217118492865,268600,55350,138450,213450
300.21217118492865,268600,55350,138450,213450
300.3196980666491,268600,55350,138500,213500
300.3196980666491,268600,55350,138500,213500
300.42722494836954,268600,55350,138550,213550
300.42722494836954,268600,55350,138550,213550
300.53475183009,268600,55350,138600,213600
300.53475183009,268600,55350,138600,213600
300.64227871181043,268600,55350,138650,213650
300.64227871181043,268600,55350,138650,213650
300.7498055935309,268600,55350,138700,213700
300.7498055935309,268600,55350,138700,213700
300.8573324752513,268600,55350,138750,213750
300.8573324752513,268600,55350,138750,213750
300.9648593569718,268600,55350,138800,213800
300.9648593569718,268600,55350,138800,213800
301.0723862386922,268600,55350,138850,213850
301.0723862386922,268600,55350,138850,213850
301.17991312041266,268600,55350,138900,213900
301.17991312041266,268600,55350,138900,213900
301.2874400021331,268600,55350,138950,213950
301.2874400021331,268600,55350,138950,213950
301.39496688385356,268600,55350,139000,214000
301.39496688385356,268600,55350,139000,214000
301.502493765574,268600,55350,139050,214050
301.502493765574,268600,55350,139050,214050
301.61002064729445,268600,55350,139100,214100
301.61002064729445,268600,55350,139100,214100
301.7175475290149,268600,55350,139150,214150
301.7175475290149,268600,55350,139150,214150
301.82507441073534,268600,55350,139200,214200
301.82507441073534,268600,55350,139200,214200
301.9326012924558,268600,55350,139250,214250
301.9326012924558,268600,55350,139250,214250
302.04012817417623,268600,55350,139300,214300
302.04012817417623,268600,55350,139300,214300
302.1476550558967,268600,55350,139350,214350
302.1476550558967,268600,55350,139350,214350
302.2551819376171,268600,55350,139400,214400
302.2551819376171,268600,55350,139400,214400
302.36270881933757,268600,55350,139450,214450
302.36270881933757,268600,55350,139450,214450
302.470235701058,268600,55350,139500,214500
302.470235701058,268600,55350,139500,214500
302.57776258277846,268600,55350,139550,214550
302.57776258277846,268600,55350,139550,214550
302.6852894644989,268600,55350,139600,214600
302.6852894644989,268600,55350,139600,214600
302.79281634621935,268600,55350,139650,214650
302.79281634621935,268600,55350,139650,214650
302.9003432279398,268600,55350,139700,214700
302.9003432279398,268600,55350,139700,214700
303.00787010966025,268600,55350,139750,214750
303.00787010966025,268600,55350,139750,214750
303.1153969913807,268600,55350,139800,214800
303.1153969913807,268600,55350,139800,214800
303.22292387310114,268600,55350,139850,214850
303.22292387310114,268600,55350,139850,214850
303.3304507548216,268600,55350,139900,214900
303.3304507548216,268600,55350,139900,214900
303.43797763654203,268600,55350,139950,214950
303.43797763654203,268600,55350,139950,214950
303.5455045182625,268600,55350,140000,215000
303.5455045182625,268600,55350,140000,215000
303.6530313999829,268600,55350,140050,215050
303.6530313999829,268600,55350,140050,215050
303.76055828170337,268600,55350,140100,215100
303.76055828170337,268600,55350,140100,215100
303.8680851634238,268600,55350,140150,215150
303.8680851634238,268600,55350,140150,215150
303.97561204514426,268600,55350,140200,215200
303.97561204514426,268600,55350,140200,215200
304.0831389268647,268600,55350,140250,215250
304.0831389268647,268600,55350,140250,215250
304.19066580858515,268600,55350,140300,215300
304.19066580858515,268600,55350,140300,215300
304.2981926903056,268600,55350,140350,215350
304.2981926903056,268600,55350,140350,215350
304.40571957202604,268600,55350,140400,215400
304.40571957202604,268600,55350,140400,215400
304.5132464537465,268600,55350,140450,215450
304.5132464537465,268600,55350,140450,215450
304.62077333546694,268600,55350,140500,215500
304.62077333546694,268600,55350,140500,215500
304.7283002171874,268600,55350,140550,215550
304.7283002171874,268600,55350,140550,215550
304.8358270989078,268600,55350,140600,215600
304.8358270989078,268600,55350,140600,215600
304.9433539806283,268600,55350,140650,215650
304.9433539806283,268600,55350,140650,215650
305.0508808623487,268600,55350,140700,215700
305.0508808623487,268600,55350,140700,215700
305.15840774406917,268600,55350,140750,215750
305.15840774406917,268600,55350,140750,215750
305.2659346257896,268600,55350,140800,215800
305.2659346257896,268600,55350,140800,215800
305.37346150751006,268600,55350,140850,215850
305.37346150751006,268600,55350,140850,215850
305.4809883892305,268600,55350,140900,215900
305.4809883892305,268600,55350,140900,215900
305.58851527095095,268600,55350,140950,215950
305.58851527095095,268600,55350,140950,215950
305.6960421526714,268600,55350,141000,216000
305.6960421526714,268600,55350,141000,216000
305.80356903439184,268600,55350,141050,216050
305.80356903439184,268600,55350,141050,216050
305.9110959161123,268600,55350,141100,216100
305.9110959161123,268600,55350,141100,216100
306.01862279783273,268600,55350,141150,216150
306.01862279783273,268600,55350,141150,216150
306.1261496795532,268600,55350,141200,216200
306.1261496795532,268600,55350,141200,216200
306.2336765612736,268600,55350,141250,216250
306.2336765612736,268600,55350,141250,216250
306.3412034429941,268600,55350,141300,216300
306.3412034429941,268600,55350,141300,216300
306.4487303247145,268600,55350,141350,216350
306.4487303247145,268600,55350,141350,216350
306.55625720643496,268600,55350,141400,216400
306.55625720643496,268600,55350,141400,216400
306.6637840881554,268600,55350,141450,216450
306.6637840881554,268600,55350,141450,216450
306.77131096987586,268600,55350,141500,216500
306.77131096987586,268600,55350,141500,216500
306.8788378515963,268600,55350,141550,216550
306.8788378515963,268600,55350,141550,216550
306.98636473331675,268600,55350,141600,216600
306.98636473331675,268600,55350,141600,216600
307.0938916150372,268600,55350,141650,216650
307.0938916150372,268600,55350,141650,216650
307.20141849675764,268600,55350,141700,216700
307.20141849675764,268600,55350,141700,216700
307.3089453784781,268600,55350,141750,216750
307.3089453784781,268600,55350,141750,216750
307.41647226019853,268600,55350,141800,216800
307.41647226019853,268600,55350,141800,216800
307.523999141919,268600,55350,141850,216850
307.523999141919,268600,55350,141850,216850
307.6315260236394,268600,55350,141900,216900
307.6315260236394,268600,55350,141900,216900
307.73905290535987,268600,55350,141950,216950
307.73905290535987,268600,55350,141950,216950
307.8465797870803,268600,55350,142000,217000
307.8465797870803,268600,55350,142000,217000
307.95410666880076,268600,55350,142050,217050
307.95410666880076,268600,55350,142050,217050
308.0616335505212,268600,55350,142100,217100
308.0616335505212,268600,55350,142100,217100
308.16916043224165,268600,55350,142150,217150
308.16916043224165,268600,55350,142150,217150
308.2766873139621,268600,55350,142200,217200
308.2766873139621,268600,55350,142200,217200
308.38421419568255,268600,55350,142250,217250
308.38421419568255,268600,55350,142250,217250
308.491741077403,268600,55350,142300,217300
308.491741077403,268600,55350,142300,217300
308.59926795912344,268600,55350,142350,217350
308.59926795912344,268600,55350,142350,217350
308.7067948408439,268600,55350,142400,217400
308.7067948408439,268600,55350,142400,217400
308.81432172256433,268600,55350,142450,217450
308.81432172256433,268600,55350,142450,217450
308.9218486042848,268600,55350,142500,217500
308.9218486042848,268600,55350,142500,217500
309.0293754860052,268600,55350,142550,217550
309.0293754860052,268600,55350,142550,217550
309.13690236772567,268600,55350,142600,217600
309.13690236772567,268600,55350,142600,217600
309.2444292494461,268600,55350,142650,217650
309.2444292494461,268600,55350,142650,217650
309.35195613116656,268600,55350,142700,217700
309.35195613116656,268600,55350,142700,217700
309.459483012887,268600,55350,142750,217750
309.459483012887,268600,55350,142750,217750
309.56700989460745,268600,55350,142800,217800
309.56700989460745,268600,55350,142800,217800
309.6745367763279,268600,55350,142850,217850
309.6745367763279,268600,55350,142850,217850
309.78206365804834,268600,55350,142900,217900
309.78206365804834,268600,55350,142900,217900
309.8895905397688,268600,55350,142950,217950
309.8895905397688,268600,55350,142950,217950
309.99711742148924,268600,55350,143000,218000
309.99711742148924,268600,55350,143000,218000
310.1046443032097,268600,55350,143050,218050
310.1046443032097,268600,55350,143050,218050
310.2121711849301,268600,55350,143100,218100
310.2121711849301,268600,55350,143100,218100
310.3196980666506,268600,55350,143150,218150
310.3196980666506,268600,55350,143150,218150
310.427224948371,268600,55350,143200,218200
310.427224948371,268600,55350,143200,218200
310.53475183009147,268600,55350,143250,218250
310.53475183009147,268600,55350,143250,218250
310.6422787118119,268600,55350,143300,218300
310.6422787118119,268600,55350,143300,218300
310.74980559353236,268600,55350,143350,218350
310.74980559353236,268600,55350,143350,218350
310.8573324752528,268600,55350,143400,218400
310.8573324752528,268600,55350,143400,218400
310.96485935697325,268600,55350,143450,218450
310.96485935697325,268600,55350,143450,218450
311.0723862386937,268600,55350,143500,218500
311.0723862386937,268600,55350,143500,218500
311.17991312041414,268600,55350,143550,218550
311.17991312041414,268600,55350,143550,218550
311.2874400021346,268600,55350,143600,218600
311.2874400021346,268600,55350,143600,218600
311.39496688385503,268600,55350,143650,218650
311.39496688385503,268600,55350,143650,218650
311.5024937655755,268600,55350,143700,218700
311.5024937655755,268600,55350,143700,218700
311.6100206472959,268600,55350,143750,218750
311.6100206472959,268600,55350,143750,218750
311.7175475290164,268600,55350,143800,218800
311.7175475290164,268600,55350,143800,218800
311.8250744107368,268600,55350,143850,218850
311.8250744107368,268600,55350,143850,218850
311.93260129245726,268600,55350,143900,218900
311.93260129245726,268600,55350,143900,218900
312.0401281741777,268600,55350,143950,218950
312.0401281741777,268600,55350,143950,218950
312.14765505589816,268600,55350,144000,219000
312.14765505589816,268600,55350,144000,219000
312.2551819376186,268600,55350,144050,219050
312.2551819376186,268600,55350,144050,219050
312.36270881933905,268600,55350,144100,219100
312.36270881933905,268600,55350,144100,219100
312.4702357010595,268600,55350,144150,219150
312.4702357010595,268600,55350,144150,219150
312.57776258277994,268600,55350,144200,219200
312.57776258277994,268600,55350,144200,219200
312.6852894645004,268600,55350,144250,219250
312.6852894645004,268600,55350,144250,219250
312.79281634622083,268600,55350,144300,219300
312.79281634622083,268600,55350,144300,219300
312.9003432279413,268600,55350,144350,219350
312.9003432279413,268600,55350,144350,219350
313.0078701096617,268600,55350,144400,219400
313.0078701096617,268600,55350,144400,219400
313.11539699138217,268600,55350,144450,219450
313.11539699138217,268600,55350,144450,219450
313.2229238731026,268600,55350,144500,219500
313.2229238731026,268600,55350,144500,219500
313.33045075482306,268600,55350,144550,219550
313.33045075482306,268600,55350,144550,219550
313.4379776365435,268600,55350,144600,219600
313.4379776365435,268600,55350,144600,219600
313.54550451826395,268600,55350,144650,219650
313.54550451826395,268600,55350,144650,219650
313.6530313999844,268600,55350,144700,219700
313.6530313999844,268600,55350,144700,219700
313.76055828170485,268600,55350,144750,219750
313.76055828170485,268600,55350,144750,219750
313.8680851634253,268600,55350,144800,219800
313.8680851634253,268600,55350,144800,219800
313.97561204514574,268600,55350,144850,219850
313.97561204514574,268600,55350,144850,219850
314.0831389268662,268600,55350,144900,219900
314.0831389268662,268600,55350,144900,219900
314.19066580858663,268600,55350,144950,219950
314.19066580858663,268600,55350,144950,219950
314.2981926903071,268600,55350,145000,220000
314.2981926903071,268600,55350,145000,220000
314.4057195720275,268600,55350,145050,220050
314.4057195720275,268600,55350,145050,220050
314.51324645374797,268600,55350,145100,220100
314.51324645374797,268600,55350,145100,220100
314.6207733354684,268600,55350,145150,220150
314.6207733354684,268600,55350,145150,220150
314.72830021718886,268600,55350,145200,220200
314.72830021718886,268600,55350,145200,220200
314.8358270989093,268600,55350,145250,220250
314.8358270989093,268600,55350,145250,220250
314.94335398062975,268600,55350,145300,220300
314.94335398062975,268600,55350,145300,220300
315.0508808623502,268600,55350,145350,220350
315.0508808623502,268600,55350,145350,220350
315.15840774407064,268600,55350,145400,220400
315.15840774407064,268600,55350,145400,220400
315.2659346257911,268600,55350,145450,220450
315.2659346257911,268600,55350,145450,220450
315.37346150751154,268600,55350,145500,220500
315.37346150751154,268600,55350,145500,220500
315.480988389232,268600,55350,145550,220550
315.480988389232,268600,55350,145550,220550
315.5885152709524,268600,55350,145600,220600
315.5885152709524,268600,55350,145600,220600
315.6960421526729,268600,55350,145650,220650
315.6960421526729,268600,55350,145650,220650
315.8035690343933,268600,55350,145700,220700
315.8035690343933,268600,55350,145700,220700
315.91109591611377,268600,55350,145750,220750
315.91109591611377,268600,55350,145750,220750
316.0186227978342,268600,55350,145800,220800
316.0186227978342,268600,55350,145800,220800
316.12614967955466,268600,55350,145850,220850
316.12614967955466,268600,55350,145850,220850
316.2336765612751,268600,55350,145900,220900
316.2336765612751,268600,55350,145900,220900
316.34120344299555,268600,55350,145950,220950
316.34120344299555,268600,55350,145950,220950
316.448730324716,268600,55350,146000,221000
316.448730324716,268600,55350,146000,221000
316.55625720643644,268600,55350,146050,221050
316.55625720643644,268600,55350,146050,221050
316.6637840881569,268600,55350,146100,221100
316.6637840881569,268600,55350,146100,221100
316.77131096987733,268600,55350,146150,221150
316.77131096987733,268600,55350,146150,221150
316.8788378515978,268600,55350,146200,221200
316.8788378515978,268600,55350,146200,221200
316.9863647333182,268600,55350,146250,221250
316.9863647333182,268600,55350,146250,221250
317.0938916150387,268600,55350,146300,221300
317.0938916150387,268600,55350,146300,221300
317.2014184967591,268600,55350,146350,221350
317.2014184967591,268600,55350,146350,221350
317.30894537847956,268600,55350,146400,221400
317.30894537847956,268600,55350,146400,221400
317.4164722602,268600,55350,146450,221450
317.4164722602,268600,55350,146450,221450
317.52399914192046,268600,55350,146500,221500
317.52399914192046,268600,55350,146500,221500
317.6315260236409,268600,55350,146550,221550
317.6315260236409,268600,55350,146550,221550
317.73905290536135,268600,55350,146600,221600
317.73905290536135,268600,55350,146600,221600
317.8465797870818,268600,55350,146650,221650
317.8465797870818,268600,55350,146650,221650
317.95410666880224,268600,55350,146700,221700
317.95410666880224,268600,55350,146700,221700
318.0616335505227,268600,55350,146750,221750
318.0616335505227,268600,55350,146750,221750
318.16916043224313,268600,55350,146800,221800
318.16916043224313,268600,55350,146800,221800
318.2766873139636,268600,55350,146850,221850
318.2766873139636,268600,55350,146850,221850
318.384214195684,268600,55350,146900,221900
318.384214195684,268600,55350,146900,221900
318.49174107740447,268600,55350,146950,221950
318.49174107740447,268600,55350,146950,221950
318.5992679591249,268600,55350,147000,222000
318.5992679591249,268600,55350,147000,222000
318.70679484084536,268600,55350,147050,222050
318.70679484084536,268600,55350,147050,222050
318.8143217225658,268600,55350,147100,222100
318.8143217225658,268600,55350,147100,222100
318.92184860428625,268600,55350,147150,222150
318.92184860428625,268600,55350,147150,222150
319.0293754860067,268600,55350,147200,222200
319.0293754860067,268600,55350,147200,222200
319.13690236772715,268600,55350,147250,222250
319.13690236772715,268600,55350,147250,222250
319.2444292494476,268600,55350,147300,222300
319.2444292494476,268600,55350,147300,222300
319.35195613116804,268600,55350,147350,222350
319.35195613116804,268600,55350,147350,222350
319.4594830128885,268600,55350,147400,222400
319.4594830128885,268600,55350,147400,222400
319.56700989460893,268600,55350,147450,222450
319.56700989460893,268600,55350,147450,222450
319.6745367763294,268600,55350,147500,222500
319.6745367763294,268600,55350,147500,222500
319.7820636580498,268600,55350,147550,222550
319.7820636580498,268600,55350,147550,222550
319.88959053977027,268600,55350,147600,222600
319.88959053977027,268600,55350,147600,222600
319.9971174214907,268600,55350,147650,222650
319.9971174214907,268600,55350,147650,222650
320.10464430321116,268600,55350,147700,222700
320.10464430321116,268600,55350,147700,222700
320.2121711849316,268600,55350,147750,222750
320.2121711849316,268600,55350,147750,222750
320.31969806665205,268600,55350,147800,222800
320.31969806665205,268600,55350,147800,222800
320.4272249483725,268600,55350,147850,222850
320.4272249483725,268600,55350,147850,222850
320.53475183009294,268600,55350,147900,222900
320.53475183009294,268600,55350,147900,222900
320.6422787118134,268600,55350,147950,222950
320.6422787118134,268600,55350,147950,222950
320.74980559353384,268600,55350,148000,223000
320.74980559353384,268600,55350,148000,223000
320.8573324752543,268600,55350,148050,223050
320.8573324752543,268600,55350,148050,223050
320.9648593569747,268600,55350,148100,223100
320.9648593569747,268600,55350,148100,223100
321.0723862386952,268600,55350,148150,223150
321.0723862386952,268600,55350,148150,223150
321.1799131204156,268600,55350,148200,223200
321.1799131204156,268600,55350,148200,223200
321.28744000213607,268600,55350,148250,223250
321.28744000213607,268600,55350,148250,223250
321.3949668838565,268600,55350,148300,223300
321.3949668838565,268600,55350,148300,223300
321.50249376557696,268600,55350,148350,223350
321.50249376557696,268600,55350,148350,223350
321.6100206472974,268600,55350,148400,223400
321.6100206472974,268600,55350,148400,223400
321.71754752901785,268600,55350,148450,223450
321.71754752901785,268600,55350,148450,223450
321.8250744107383,268600,55350,148500,223500
321.8250744107383,268600,55350,148500,223500
321.93260129245874,268600,55350,148550,223550
321.93260129245874,268600,55350,148550,223550
322.0401281741792,268600,55350,148600,223600
322.0401281741792,268600,55350,148600,223600
322.14765505589963,268600,55350,148650,223650
322.14765505589963,268600,55350,148650,223650
322.2551819376201,268600,55350,148700,223700
322.2551819376201,268600,55350,148700,223700
322.3627088193405,268600,55350,148750,223750
322.3627088193405,268600,55350,148750,223750
322.470235701061,268600,55350,148800,223800
322.470235701061,268600,55350,148800,223800
322.5777625827814,268600,55350,148850,223850
322.5777625827814,268600,55350,148850,223850
322.68528946450186,268600,55350,148900,223900
322.68528946450186,268600,55350,148900,223900
322.7928163462223,268600,55350,148950,223950
322.7928163462223,268600,55350,148950,223950
322.90034322794276,268600,55350,149000,224000
322.90034322794276,268600,55350,149000,224000
323.0078701096632,268600,55350,149050,224050
323.0078701096632,268600,55350,149050,224050
323.11539699138365,268600,55350,149100,224100
323.11539699138365,268600,55350,149100,224100
323.2229238731041,268600,55350,149150,224150
323.2229238731041,268600,55350,149150,224150
323.33045075482454,268600,55350,149200,224200
323.33045075482454,268600,55350,149200,224200
323.437977636545,268600,55350,149250,224250
323.437977636545,268600,55350,149250,224250
323.54550451826543,268600,55350,149300,224300
323.54550451826543,268600,55350,149300,224300
323.6530313999859,268600,55350,149350,224350
323.6530313999859,268600,55350,149350,224350
323.7605582817063,268600,55350,149400,224400
323.7605582817063,268600,55350,149400,224400
323.86808516342677,268600,55350,149450,224450
323.86808516342677,268600,55350,149450,224450
323.9756120451472,268600,55350,149500,224500
323.9756120451472,268600,55350,149500,224500
324.08313892686766,268600,55350,149550,224550
324.08313892686766,268600,55350,149550,224550
324.1906658085881,268600,55350,149600,224600
324.1906658085881,268600,55350,149600,224600
324.29819269030855,268600,55350,149650,224650
324.29819269030855,268600,55350,149650,224650
324.405719572029,268600,55350,149700,224700
324.405719572029,268600,55350,149700,224700
324.51324645374945,268600,55350,149750,224750
324.51324645374945,268600,55350,149750,224750
324.6207733354699,268600,55350,149800,224800
324.6207733354699,268600,55350,149800,224800
324.72830021719034,268600,55350,149850,224850
324.72830021719034,268600,55350,149850,224850
324.8358270989108,268600,55350,149900,224900
324.8358270989108,268600,55350,149900,224900
324.94335398063123,268600,55350,149950,224950
324.94335398063123,268600,55350,149950,224950
325.0508808623517,268600,55350,150000,225000
325.0508808623517,268600,55350,150000,150000
325.0612715522935,268600,55350,150000,150050
325.0612715522935,268600,55350,150000,150050
325.0716622422353,268600,55350,150000,150100
325.0716622422353,268600,55350,150000,150100
325.0820529321771,268600,55350,150000,150150
325.0820529321771,268600,55350,150000,150150
325.0924436221189,268600,55350,150000,150200
325.0924436221189,268600,55350,150000,150200
325.1028343120607,268600,55350,150000,150250
325.1028343120607,268600,55350,150000,150250
325.1132250020025,268600,55350,150000,150300
325.1132250020025,268600,55350,150000,150300
325.1236156919443,268600,55350,150000,150350
325.1236156919443,268600,55350,150000,150350
325.1340063818861,268600,55350,150000,150400
325.1340063818861,268600,55350,150000,150400
325.1443970718279,268600,55350,150000,150450
325.1443970718279,268600,55350,150000,150450
325.1547877617697,268600,55350,150000,150500
325.1547877617697,268600,55350,150000,150500
325.1651784517115,268600,55350,150000,150550
325.1651784517115,268600,55350,150000,150550
325.1755691416533,268600,55350,150000,150600
325.1755691416533,268600,55350,150000,150600
325.1859598315951,268600,55350,150000,150650
325.1859598315951,268600,55350,150000,150650
325.1963505215369,268600,55350,150000,150700
325.1963505215369,268600,55350,150000,150700
325.2067412114787,268600,55350,150000,150750
325.2067412114787,268600,55350,150000,150750
325.2171319014205,268600,55350,150000,150800
325.2171319014205,268600,55350,150000,150800
325.2275225913623,268600,55350,150000,150850
325.2275225913623,268600,55350,150000,150850
325.2379132813041,268600,55350,150000,150900
325.2379132813041,268600,55350,150000,150900
325.2483039712459,268600,55350,150000,150950
325.2483039712459,268600,55350,150000,150950
325.2586946611877,268600,55350,150000,151000
325.2586946611877,268600,55350,150000,151000
325.2690853511295,268600,55350,150000,151050
325.2690853511295,268600,55350,150000,151050
325.2794760410713,268600,55350,150000,151100
325.2794760410713,268600,55350,150000,151100
325.2898667310131,268600,55350,150000,151150
325.2898667310131,268600,55350,150000,151150
325.3002574209549,268600,55350,150000,151200
325.3002574209549,268600,55350,150000,151200
325.3106481108967,268600,55350,150000,151250
325.3106481108967,268600,55350,150000,151250
325.3210388008385,268600,55350,150000,151300
325.3210388008385,268600,55350,150000,151300
325.3314294907803,268600,55350,150000,151350
325.3314294907803,268600,55350,150000,151350
325.3418201807221,268600,55350,150000,151400
325.3418201807221,268600,55350,150000,151400
325.3522108706639,268600,55350,150000,151450
325.3522108706639,268600,55350,150000,151450
325.3626015606057,268600,55350,150000,151500
325.3626015606057,268600,55350,150000,151500
325.3729922505475,268600,55350,150000,151550
325.3729922505475,268600,55350,150000,151550
325.3833829404893,268600,55350,150000,151600
325.3833829404893,268600,55350,150000,151600
325.3937736304311,268600,55350,150000,151650
325.3937736304311,268600,55350,150000,151650
325.4041643203729,268600,55350,150000,151700
325.4041643203729,268600,55350,150000,151700
325.4145550103147,268600,55350,150000,151750
325.4145550103147,268600,55350,150000,151750
325.4249457002565,268600,55350,150000,151800
325.4249457002565,268600,55350,150000,151800
325.4353363901983,268600,55350,150000,151850
325.4353363901983,268600,55350,150000,151850
325.4457270801401,268600,55350,150000,151900
325.4457270801401,268600,55350,150000,151900
325.4561177700819,268600,55350,150000,151950
325.4561177700819,268600,55350,150000,151950
325.4665084600237,268600,55350,150000,152000
325.4665084600237,268600,55350,150000,152000
325.4768991499655,268600,55350,150000,152050
325.4768991499655,268600,55350,150000,152050
325.4872898399073,268600,55350,150000,152100
325.4872898399073,268600,55350,150000,152100
325.4976805298491,268600,55350,150000,152150
325.4976805298491,268600,55350,150000,152150
325.5080712197909,268600,55350,150000,152200
325.5080712197909,268600,55350,150000,152200
325.5184619097327,268600,55350,150000,152250
325.5184619097327,268600,55350,150000,152250
325.5288525996745,268600,55350,150000,152300
325.5288525996745,268600,55350,150000,152300
325.5392432896163,268600,55350,150000,152350
325.5392432896163,268600,55350,150000,152350
325.5496339795581,268600,55350,150000,152400
325.5496339795581,268600,55350,150000,152400
325.5600246694999,268600,55350,150000,152450
325.5600246694999,268600,55350,150000,152450
325.5704153594417,268600,55350,150000,152500
325.5704153594417,268600,55350,150000,152500
325.5808060493835,268600,55350,150000,152550
325.5808060493835,268600,55350,150000,152550
325.5911967393253,268600,55350,150000,152600
325.5911967393253,268600,55350,150000,152600
325.6015874292671,268600,55350,150000,152650
325.6015874292671,268600,55350,150000,152650
325.6119781192089,268600,55350,150000,152700
325.6119781192089,268600,55350,150000,152700
325.6223688091507,268600,55350,150000,152750
325.6223688091507,268600,55350,150000,152750
325.6327594990925,268600,55350,150000,152800
325.6327594990925,268600,55350,150000,152800
325.6431501890343,268600,55350,150000,152850
325.6431501890343,268600,55350,150000,152850
325.6535408789761,268600,55350,150000,152900
325.6535408789761,268600,55350,150000,152900
325.6639315689179,268600,55350,150000,152950
325.6639315689179,268600,55350,150000,152950
325.6743222588597,268600,55350,150000,153000
325.6743222588597,268600,55350,150000,153000
325.6847129488015,268600,55350,150000,153050
325.6847129488015,268600,55350,150000,153050
325.6951036387433,268600,55350,150000,153100
325.6951036387433,268600,55350,150000,153100
325.7054943286851,268600,55350,150000,153150
325.7054943286851,268600,55350,150000,153150
325.7158850186269,268600,55350,150000,153200
325.7158850186269,268600,55350,150000,153200
325.7262757085687,268600,55350,150000,153250
325.7262757085687,268600,55350,150000,153250
325.7366663985105,268600,55350,150000,153300
325.7366663985105,268600,55350,150000,153300
325.7470570884523,268600,55350,150000,153350
325.7470570884523,268600,55350,150000,153350
325.7574477783941,268600,55350,150000,153400
325.7574477783941,268600,55350,150000,153400
325.7678384683359,268600,55350,150000,153450
325.7678384683359,268600,55350,150000,153450
325.7782291582777,268600,55350,150000,153500
325.7782291582777,268600,55350,150000,153500
325.7886198482195,268600,55350,150000,153550
325.7886198482195,268600,55350,150000,153550
325.7990105381613,268600,55350,150000,153600
325.7990105381613,268600,55350,150000,153600
325.8094012281031,268600,55350,150000,153650
325.8094012281031,268600,55350,150000,153650
325.8197919180449,268600,55350,150000,153700
325.8197919180449,268600,55350,150000,153700
325.8301826079867,268600,55350,150000,153750
325.8301826079867,268600,55350,150000,153750
325.84057329792853,268600,55350,150000,153800
325.84057329792853,268600,55350,150000,153800
325.85096398787033,268600,55350,150000,153850
325.85096398787033,268600,55350,150000,153850
325.86135467781213,268600,55350,150000,153900
325.86135467781213,268600,55350,150000,153900
325.87174536775393,268600,55350,150000,153950
325.87174536775393,268600,55350,150000,153950
325.88213605769573,268600,55350,150000,154000
325.88213605769573,268600,55350,150000,154000
325.89252674763753,268600,55350,150000,154050
325.89252674763753,268600,55350,150000,154050
325.90291743757933,268600,55350,150000,154100
325.90291743757933,268600,55350,150000,154100
325.91330812752113,268600,55350,150000,154150
325.91330812752113,268600,55350,150000,154150
325.92369881746293,268600,55350,150000,154200
325.92369881746293,268600,55350,150000,154200
325.93408950740474,268600,55350,150000,154250
325.93408950740474,268600,55350,150000,154250
325.94448019734654,268600,55350,150000,154300
325.94448019734654,268600,55350,150000,154300
325.95487088728834,268600,55350,150000,154350
325.95487088728834,268600,55350,150000,154350
325.96526157723014,268600,55350,150000,154400
325.96526157723014,268600,55350,150000,154400
325.97565226717194,268600,55350,150000,154450
325.97565226717194,268600,55350,150000,154450
325.98604295711374,268600,55350,150000,154500
325.98604295711374,268600,55350,150000,154500
325.99643364705554,268600,55350,150000,154550
325.99643364705554,268600,55350,150000,154550
326.00682433699734,268600,55350,150000,154600
326.00682433699734,268600,55350,150000,154600
326.01721502693914,268600,55350,150000,154650
326.01721502693914,268600,55350,150000,154650
326.02760571688094,268600,55350,150000,154700
326.02760571688094,268600,55350,150000,154700
326.03799640682274,268600,55350,150000,154750
326.03799640682274,268600,55350,150000,154750
326.04838709676454,268600,55350,150000,154800
326.04838709676454,268600,55350,150000,154800
326.05877778670634,268600,55350,150000,154850
326.05877778670634,268600,55350,150000,154850
326.06916847664814,268600,55350,150000,154900
326.06916847664814,268600,55350,150000,154900
326.07955916658995,268600,55350,150000,154950
326.07955916658995,268600,55350,150000,154950
326.08994985653175,268600,55350,150000,155000
326.08994985653175,268600,55350,150000,155000
326.10034054647355,268600,55350,150000,155050
326.10034054647355,268600,55350,150000,155050
326.11073123641535,268600,55350,150000,155100
326.11073123641535,268600,55350,150000,155100
326.12112192635715,268600,55350,150000,155150
326.12112192635715,268600,55350,150000,155150
326.13151261629895,268600,55350,150000,155200
326.13151261629895,268600,55350,150000,155200
326.14190330624075,268600,55350,150000,155250
326.14190330624075,268600,55350,150000,155250
326.15229399618255,268600,55350,150000,155300
326.15229399618255,268600,55350,150000,155300
326.16268468612435,268600,55350,150000,155350
326.16268468612435,268600,55350,150000,155350
326.17307537606615,268600,55350,150000,155400
326.17307537606615,268600,55350,150000,155400
326.18346606600795,268600,55350,150000,155450
326.18346606600795,268600,55350,150000,155450
326.19385675594975,268600,55350,150000,155500
326.19385675594975,268600,55350,150000,155500
326.20424744589155,268600,55350,150000,155550
326.20424744589155,268600,55350,150000,155550
326.21463813583335,268600,55350,150000,155600
326.21463813583335,268600,55350,150000,155600
326.22502882577515,268600,55350,150000,155650
326.22502882577515,268600,55350,150000,155650
326.23541951571696,268600,55350,150000,155700
326.23541951571696,268600,55350,150000,155700
326.24581020565876,268600,55350,150000,155750
326.24581020565876,268600,55350,150000,155750
326.25620089560056,268600,55350,150000,155800
326.25620089560056,268600,55350,150000,155800
326.26659158554236,268600,55350,150000,155850
326.26659158554236,268600,55350,150000,155850
326.27698227548416,268600,55350,150000,155900
326.27698227548416,268600,55350,150000,155900
326.28737296542596,268600,55350,150000,155950
326.28737296542596,268600,55350,150000,155950
326.29776365536776,268600,55350,150000,156000
326.29776365536776,268600,55350,150000,156000
326.30815434530956,268600,55350,150000,156050
326.30815434530956,268600,55350,150000,156050
326.31854503525136,268600,55350,150000,156100
326.31854503525136,268600,55350,150000,156100
326.32893572519316,268600,55350,150000,156150
326.32893572519316,268600,55350,150000,156150
326.33932641513496,268600,55350,150000,156200
326.33932641513496,268600,55350,150000,156200
326.34971710507676,268600,55350,150000,156250
326.34971710507676,268600,55350,150000,156250
326.36010779501856,268600,55350,150000,156300
326.36010779501856,268600,55350,150000,156300
326.37049848496036,268600,55350,150000,156350
326.37049848496036,268600,55350,150000,156350
326.38088917490217,268600,55350,150000,156400
326.38088917490217,268600,55350,150000,156400
326.39127986484397,268600,55350,150000,156450
326.39127986484397,268600,55350,150000,156450
326.40167055478577,268600,55350,150000,156500
326.40167055478577,268600,55350,150000,156500
326.41206124472757,268600,55350,150000,156550
326.41206124472757,268600,55350,150000,156550
326.42245193466937,268600,55350,150000,156600
326.42245193466937,268600,55350,150000,156600
326.43284262461117,268600,55350,150000,156650
326.43284262461117,268600,55350,150000,156650
326.44323331455297,268600,55350,150000,156700
326.44323331455297,268600,55350,150000,156700
326.45362400449477,268600,55350,150000,156750
326.45362400449477,268600,55350,150000,156750
326.46401469443657,268600,55350,150000,156800
326.46401469443657,268600,55350,150000,156800
326.4744053843784,268600,55350,150000,156850
326.4744053843784,268600,55350,150000,156850
326.4847960743202,268600,55350,150000,156900
326.4847960743202,268600,55350,150000,156900
326.495186764262,268600,55350,150000,156950
326.495186764262,268600,55350,150000,156950
326.5055774542038,268600,55350,150000,157000
326.5055774542038,268600,55350,150000,157000
326.5159681441456,268600,55350,150000,157050
326.5159681441456,268600,55350,150000,157050
326.5263588340874,268600,55350,150000,157100
326.5263588340874,268600,55350,150000,157100
326.5367495240292,268600,55350,150000,157150
326.5367495240292,268600,55350,150000,157150
326.547140213971,268600,55350,150000,157200
326.547140213971,268600,55350,150000,157200
326.5575309039128,268600,55350,150000,157250
326.5575309039128,268600,55350,150000,157250
326.5679215938546,268600,55350,150000,157300
326.5679215938546,268600,55350,150000,157300
326.5783122837964,268600,55350,150000,157350
326.5783122837964,268600,55350,150000,157350
326.5887029737382,268600,55350,150000,157400
326.5887029737382,268600,55350,150000,157400
326.59909366368,268600,55350,150000,157450
326.59909366368,268600,55350,150000,157450
326.6094843536218,268600,55350,150000,157500
326.6094843536218,268600,55350,150000,157500
326.6198750435636,268600,55350,150000,157550
326.6198750435636,268600,55350,150000,157550
326.6302657335054,268600,55350,150000,157600
326.6302657335054,268600,55350,150000,157600
326.6406564234472,268600,55350,150000,157650
326.6406564234472,268600,55350,150000,157650
326.651047113389,268600,55350,150000,157700
326.651047113389,268600,55350,150000,157700
326.6614378033308,268600,55350,150000,157750
326.6614378033308,268600,55350,150000,157750
326.6718284932726,268600,55350,150000,157800
326.6718284932726,268600,55350,150000,157800
326.6822191832144,268600,55350,150000,157850
326.6822191832144,268600,55350,150000,157850
326.6926098731562,268600,55350,150000,157900
326.6926098731562,268600,55350,150000,157900
326.703000563098,268600,55350,150000,157950
326.703000563098,268600,55350,150000,157950
326.7133912530398,268600,55350,150000,158000
326.7133912530398,268600,55350,150000,158000
326.7237819429816,268600,55350,150000,158050
326.7237819429816,268600,55350,150000,158050
326.7341726329234,268600,55350,150000,158100
326.7341726329234,268600,55350,150000,158100
326.7445633228652,268600,55350,150000,158150
326.7445633228652,268600,55350,150000,158150
326.754954012807,268600,55350,150000,158200
326.754954012807,268600,55350,150000,158200
326.7653447027488,268600,55350,150000,158250
326.7653447027488,268600,55350,150000,158250
326.7757353926906,268600,55350,150000,158300
326.7757353926906,268600,55350,150000,158300
326.7861260826324,268600,55350,150000,158350
326.7861260826324,268600,55350,150000,158350
326.7965167725742,268600,55350,150000,158400
326.7965167725742,268600,55350,150000,158400
326.806907462516,268600,55350,150000,158450
326.806907462516,268600,55350,150000,158450
326.8172981524578,268600,55350,150000,158500
326.8172981524578,268600,55350,150000,158500
326.8276888423996,268600,55350,150000,158550
326.8276888423996,268600,55350,150000,158550
326.8380795323414,268600,55350,150000,158600
326.8380795323414,268600,55350,150000,158600
326.8484702222832,268600,55350,150000,158650
326.8484702222832,268600,55350,150000,158650
326.858860912225,268600,55350,150000,158700
326.858860912225,268600,55350,150000,158700
326.8692516021668,268600,55350,150000,158750
326.8692516021668,268600,55350,150000,158750
326.8796422921086,268600,55350,150000,158800
326.8796422921086,268600,55350,150000,158800
326.8900329820504,268600,55350,150000,158850
326.8900329820504,268600,55350,150000,158850
326.9004236719922,268600,55350,150000,158900
326.9004236719922,268600,55350,150000,158900
326.910814361934,268600,55350,150000,158950
326.910814361934,268600,55350,150000,158950
326.9212050518758,268600,55350,150000,159000
326.9212050518758,268600,55350,150000,159000
326.9315957418176,268600,55350,150000,159050
326.9315957418176,268600,55350,150000,159050
326.9419864317594,268600,55350,150000,159100
326.9419864317594,268600,55350,150000,159100
326.9523771217012,268600,55350,150000,159150
326.9523771217012,268600,55350,150000,159150
326.962767811643,268600,55350,150000,159200
326.962767811643,268600,55350,150000,159200
326.9731585015848,268600,55350,150000,159250
326.9731585015848,268600,55350,150000,159250
326.9835491915266,268600,55350,150000,159300
326.9835491915266,268600,55350,150000,159300
326.9939398814684,268600,55350,150000,159350
326.9939398814684,268600,55350,150000,159350
327.0043305714102,268600,55350,150000,159400
327.0043305714102,268600,55350,150000,159400
327.014721261352,268600,55350,150000,159450
327.014721261352,268600,55350,150000,159450
327.0251119512938,268600,55350,150000,159500
327.0251119512938,268600,55350,150000,159500
327.0355026412356,268600,55350,150000,159550
327.0355026412356,268600,55350,150000,159550
327.0458933311774,268600,55350,150000,159600
327.0458933311774,268600,55350,150000,159600
327.0562840211192,268600,55350,150000,159650
327.0562840211192,268600,55350,150000,159650
327.066674711061,268600,55350,150000,159700
327.066674711061,268600,55350,150000,159700
327.0770654010028,268600,55350,150000,159750
327.0770654010028,268600,55350,150000,159750
327.0874560909446,268600,55350,150000,159800
327.0874560909446,268600,55350,150000,159800
327.0978467808864,268600,55350,150000,159850
327.0978467808864,268600,55350,150000,159850
327.1082374708282,268600,55350,150000,159900
327.1082374708282,268600,55350,150000,159900
327.11862816077,268600,55350,150000,159950
327.11862816077,268600,55350,150000,159950
327.1290188507118,268600,55350,150000,160000
327.1290188507118,268600,55350,150000,160000
327.1394095406536,268600,55350,150000,160050
327.1394095406536,268600,55350,150000,160050
327.1498002305954,268600,55350,150000,160100
327.1498002305954,268600,55350,150000,160100
327.1601909205372,268600,55350,150000,160150
327.1601909205372,268600,55350,150000,160150
327.170581610479,268600,55350,150000,160200
327.170581610479,268600,55350,150000,160200
327.1809723004208,268600,55350,150000,160250
327.1809723004208,268600,55350,150000,160250
327.1913629903626,268600,55350,150000,160300
327.1913629903626,268600,55350,150000,160300
327.2017536803044,268600,55350,150000,160350
327.2017536803044,268600,55350,150000,160350
327.2121443702462,268600,55350,150000,160400
327.2121443702462,268600,55350,150000,160400
327.222535060188,268600,55350,150000,160450
327.222535060188,268600,55350,150000,160450
327.2329257501298,268600,55350,150000,160500
327.2329257501298,268600,55350,150000,160500
327.2433164400716,268600,55350,150000,160550
327.2433164400716,268600,55350,150000,160550
327.2537071300134,268600,55350,150000,160600
327.2537071300134,268600,55350,150000,160600
327.2640978199552,268600,55350,150000,160650
327.2640978199552,268600,55350,150000,160650
327.274488509897,268600,55350,150000,160700
327.274488509897,268600,55350,150000,160700
327.2848791998388,268600,55350,150000,160750
327.2848791998388,268600,55350,150000,160750
327.2952698897806,268600,55350,150000,160800
327.2952698897806,268600,55350,150000,160800
327.3056605797224,268600,55350,150000,160850
327.3056605797224,268600,55350,150000,160850
327.31605126966423,268600,55350,150000,160900
327.31605126966423,268600,55350,150000,160900
327.32644195960603,268600,55350,150000,160950
327.32644195960603,268600,55350,150000,160950
327.33683264954783,268600,55350,150000,161000
327.33683264954783,268600,55350,150000,161000
327.34722333948963,268600,55350,150000,161050
327.34722333948963,268600,55350,150000,161050
327.35761402943143,268600,55350,150000,161100
327.35761402943143,268600,55350,150000,161100
327.36800471937323,268600,55350,150000,161150
327.36800471937323,268600,55350,150000,161150
327.37839540931503,268600,55350,150000,161200
327.37839540931503,268600,55350,150000,161200
327.38878609925683,268600,55350,150000,161250
327.38878609925683,268600,55350,150000,161250
327.39917678919863,268600,55350,150000,161300
327.39917678919863,268600,55350,150000,161300
327.40956747914043,268600,55350,150000,161350
327.40956747914043,268600,55350,150000,161350
327.41995816908224,268600,55350,150000,161400
327.41995816908224,268600,55350,150000,161400
327.43034885902404,268600,55350,150000,161450
327.43034885902404,268600,55350,150000,161450
327.44073954896584,268600,55350,150000,161500
327.44073954896584,268600,55350,150000,161500
327.45113023890764,268600,55350,150000,161550
327.45113023890764,268600,55350,150000,161550
327.46152092884944,268600,55350,150000,161600
327.46152092884944,268600,55350,150000,161600
327.47191161879124,268600,55350,150000,161650
327.47191161879124,268600,55350,150000,161650
327.48230230873304,268600,55350,150000,161700
327.48230230873304,268600,55350,150000,161700
327.49269299867484,268600,55350,150000,161750
327.49269299867484,268600,55350,150000,161750
327.50308368861664,268600,55350,150000,161800
327.50308368861664,268600,55350,150000,161800
327.51347437855844,268600,55350,150000,161850
327.51347437855844,268600,55350,150000,161850
327.52386506850024,268600,55350,150000,161900
327.52386506850024,268600,55350,150000,161900
327.53425575844204,268600,55350,150000,161950
327.53425575844204,268600,55350,150000,161950
327.54464644838384,268600,55350,150000,162000
327.54464644838384,268600,55350,150000,162000
327.55503713832564,268600,55350,150000,162050
327.55503713832564,268600,55350,150000,162050
327.56542782826745,268600,55350,150000,162100
327.56542782826745,268600,55350,150000,162100
327.57581851820925,268600,55350,150000,162150
327.57581851820925,268600,55350,150000,162150
327.58620920815105,268600,55350,150000,162200
327.58620920815105,268600,55350,150000,162200
327.59659989809285,268600,55350,150000,162250
327.59659989809285,268600,55350,150000,162250
327.60699058803465,268600,55350,150000,162300
327.60699058803465,268600,55350,150000,162300
327.61738127797645,268600,55350,150000,162350
327.61738127797645,268600,55350,150000,162350
327.62777196791825,268600,55350,150000,162400
327.62777196791825,268600,55350,150000,162400
327.63816265786005,268600,55350,150000,162450
327.63816265786005,268600,55350,150000,162450
327.64855334780185,268600,55350,150000,162500
327.64855334780185,268600,55350,150000,162500
327.65894403774365,268600,55350,150000,162550
327.65894403774365,268600,55350,150000,162550
327.66933472768545,268600,55350,150000,162600
327.66933472768545,268600,55350,150000,162600
327.67972541762725,268600,55350,150000,162650
327.67972541762725,268600,55350,150000,162650
327.69011610756905,268600,55350,150000,162700
327.69011610756905,268600,55350,150000,162700
327.70050679751085,268600,55350,150000,162750
327.70050679751085,268600,55350,150000,162750
327.71089748745266,268600,55350,150000,162800
327.71089748745266,268600,55350,150000,162800
327.72128817739446,268600,55350,150000,162850
327.72128817739446,268600,55350,150000,162850
327.73167886733626,268600,55350,150000,162900
327.73167886733626,268600,55350,150000,162900
327.74206955727806,268600,55350,150000,162950
327.74206955727806,268600,55350,150000,162950
327.75246024721986,268600,55350,150000,163000
327.75246024721986,268600,55350,150000,163000
327.76285093716166,268600,55350,150000,163050
327.76285093716166,268600,55350,150000,163050
327.77324162710346,268600,55350,150000,163100
327.77324162710346,268600,55350,150000,163100
327.78363231704526,268600,55350,150000,163150
327.78363231704526,268600,55350,150000,163150
327.79402300698706,268600,55350,150000,163200
327.79402300698706,268600,55350,150000,163200
327.80441369692886,268600,55350,150000,163250
327.80441369692886,268600,55350,150000,163250
327.81480438687066,268600,55350,150000,163300
327.81480438687066,268600,55350,150000,163300
327.82519507681246,268600,55350,150000,163350
327.82519507681246,268600,55350,150000,163350
327.83558576675426,268600,55350,150000,163400
327.83558576675426,268600,55350,150000,163400
327.84597645669606,268600,55350,150000,163450
327.84597645669606,268600,55350,150000,163450
327.85636714663787,268600,55350,150000,163500
327.85636714663787,268600,55350,150000,163500
327.86675783657967,268600,55350,150000,163550
327.86675783657967,268600,55350,150000,163550
327.87714852652147,268600,55350,150000,163600
327.87714852652147,268600,55350,150000,163600
327.88753921646327,268600,55350,150000,163650
327.88753921646327,268600,55350,150000,163650
327.89792990640507,268600,55350,150000,163700
327.89792990640507,268600,55350,150000,163700
327.90832059634687,268600,55350,150000,163750
327.90832059634687,268600,55350,150000,163750
327.91871128628867,268600,55350,150000,163800
327.91871128628867,268600,55350,150000,163800
327.92910197623047,268600,55350,150000,163850
327.92910197623047,268600,55350,150000,163850
327.93949266617227,268600,55350,150000,163900
327.93949266617227,268600,55350,150000,163900
327.94988335611407,268600,55350,150000,163950
327.94988335611407,268600,55350,150000,163950
327.9602740460559,268600,55350,150000,164000
327.9602740460559,268600,55350,150000,164000
327.9706647359977,268600,55350,150000,164050
327.9706647359977,268600,55350,150000,164050
327.9810554259395,268600,55350,150000,164100
327.9810554259395,268600,55350,150000,164100
327.9914461158813,268600,55350,150000,164150
327.9914461158813,268600,55350,150000,164150
328.0018368058231,268600,55350,150000,164200
328.0018368058231,268600,55350,150000,164200
328.0122274957649,268600,55350,150000,164250
328.0122274957649,268600,55350,150000,164250
328.0226181857067,268600,55350,150000,164300
328.0226181857067,268600,55350,150000,164300
328.0330088756485,268600,55350,150000,164350
328.0330088756485,268600,55350,150000,164350
328.0433995655903,268600,55350,150000,164400
328.0433995655903,268600,55350,150000,164400
328.0537902555321,268600,55350,150000,164450
328.0537902555321,268600,55350,150000,164450
328.0641809454739,268600,55350,150000,164500
328.0641809454739,268600,55350,150000,164500
328.0745716354157,268600,55350,150000,164550
328.0745716354157,268600,55350,150000,164550
328.0849623253575,268600,55350,150000,164600
328.0849623253575,268600,55350,150000,164600
328.0953530152993,268600,55350,150000,164650
328.0953530152993,268600,55350,150000,164650
328.1057437052411,268600,55350,150000,164700
328.1057437052411,268600,55350,150000,164700
328.1161343951829,268600,55350,150000,164750
328.1161343951829,268600,55350,150000,164750
328.1265250851247,268600,55350,150000,164800
328.1265250851247,268600,55350,150000,164800
328.1369157750665,268600,55350,150000,164850
328.1369157750665,268600,55350,150000,164850
328.1473064650083,268600,55350,150000,164900
328.1473064650083,268600,55350,150000,164900
328.1576971549501,268600,55350,150000,164950
328.1576971549501,268600,55350,150000,164950
328.1680878448919,268600,55350,150000,165000
328.1680878448919,268600,55350,150000,165000
328.1784785348337,268600,55350,150000,165050
328.1784785348337,268600,55350,150000,165050
328.1888692247755,268600,55350,150000,165100
328.1888692247755,268600,55350,150000,165100
328.1992599147173,268600,55350,150000,165150
328.1992599147173,268600,55350,150000,165150
328.2096506046591,268600,55350,150000,165200
328.2096506046591,268600,55350,150000,165200
328.2200412946009,268600,55350,150000,165250
328.2200412946009,268600,55350,150000,165250
328.2304319845427,268600,55350,150000,165300
328.2304319845427,268600,55350,150000,165300
328.2408226744845,268600,55350,150000,165350
328.2408226744845,268600,55350,150000,165350
328.2512133644263,268600,55350,150000,165400
328.2512133644263,268600,55350,150000,165400
328.2616040543681,268600,55350,150000,165450
328.2616040543681,268600,55350,150000,165450
328.2719947443099,268600,55350,150000,165500
328.2719947443099,268600,55350,150000,165500
328.2823854342517,268600,55350,150000,165550
328.2823854342517,268600,55350,150000,165550
328.2927761241935,268600,55350,150000,165600
328.2927761241935,268600,55350,150000,165600
328.3031668141353,268600,55350,150000,165650
328.3031668141353,268600,55350,150000,165650
328.3135575040771,268600,55350,150000,165700
328.3135575040771,268600,55350,150000,165700
328.3239481940189,268600,55350,150000,165750
328.3239481940189,268600,55350,150000,165750
328.3343388839607,268600,55350,150000,165800
328.3343388839607,268600,55350,150000,165800
328.3447295739025,268600,55350,150000,165850
328.3447295739025,268600,55350,150000,165850
328.3551202638443,268600,55350,150000,165900
328.3551202638443,268600,55350,150000,165900
328.3655109537861,268600,55350,150000,165950
328.3655109537861,268600,55350,150000,165950
328.3759016437279,268600,55350,150000,166000
328.3759016437279,268600,55350,150000,166000
328.3862923336697,268600,55350,150000,166050
328.3862923336697,268600,55350,150000,166050
328.3966830236115,268600,55350,150000,166100
328.3966830236115,268600,55350,150000,166100
328.4070737135533,268600,55350,150000,166150
328.4070737135533,268600,55350,150000,166150
328.4174644034951,268600,55350,150000,166200
328.4174644034951,268600,55350,150000,166200
328.4278550934369,268600,55350,150000,166250
328.4278550934369,268600,55350,150000,166250
328.4382457833787,268600,55350,150000,166300
328.4382457833787,268600,55350,150000,166300
328.4486364733205,268600,55350,150000,166350
328.4486364733205,268600,55350,150000,166350
328.4590271632623,268600,55350,150000,166400
328.4590271632623,268600,55350,150000,166400
328.4694178532041,268600,55350,150000,166450
328.4694178532041,268600,55350,150000,166450
328.4798085431459,268600,55350,150000,166500
328.4798085431459,268600,55350,150000,166500
328.4901992330877,268600,55350,150000,166550
328.4901992330877,268600,55350,150000,166550
328.5005899230295,268600,55350,150000,166600
328.5005899230295,268600,55350,150000,166600
328.5109806129713,268600,55350,150000,166650
328.5109806129713,268600,55350,150000,166650
328.5213713029131,268600,55350,150000,166700
328.5213713029131,268600,55350,150000,166700
328.5317619928549,268600,55350,150000,166750
328.5317619928549,268600,55350,150000,166750
328.5421526827967,268600,55350,150000,166800
328.5421526827967,268600,55350,150000,166800
328.5525433727385,268600,55350,150000,166850
328.5525433727385,268600,55350,150000,166850
328.5629340626803,268600,55350,150000,166900
328.5629340626803,268600,55350,150000,166900
328.5733247526221,268600,55350,150000,166950
328.5733247526221,268600,55350,150000,166950
328.5837154425639,268600,55350,150000,167000
328.5837154425639,268600,55350,150000,167000
328.5941061325057,268600,55350,150000,167050
328.5941061325057,268600,55350,150000,167050
328.6044968224475,268600,55350,150000,167100
328.6044968224475,268600,55350,150000,167100
328.6148875123893,268600,55350,150000,167150
328.6148875123893,268600,55350,150000,167150
328.6252782023311,268600,55350,150000,167200
328.6252782023311,268600,55350,150000,167200
328.6356688922729,268600,55350,150000,167250
328.6356688922729,268600,55350,150000,167250
328.6460595822147,268600,55350,150000,167300
328.6460595822147,268600,55350,150000,167300
328.6564502721565,268600,55350,150000,167350
328.6564502721565,268600,55350,150000,167350
328.6668409620983,268600,55350,150000,167400
328.6668409620983,268600,55350,150000,167400
328.6772316520401,268600,55350,150000,167450
328.6772316520401,268600,55350,150000,167450
328.6876223419819,268600,55350,150000,167500
328.6876223419819,268600,55350,150000,167500
328.6980130319237,268600,55350,150000,167550
328.6980130319237,268600,55350,150000,167550
328.7084037218655,268600,55350,150000,167600
328.7084037218655,268600,55350,150000,167600
328.7187944118073,268600,55350,150000,167650
328.7187944118073,268600,55350,150000,167650
328.7291851017491,268600,55350,150000,167700
328.7291851017491,268600,55350,150000,167700
328.7395757916909,268600,55350,150000,167750
328.7395757916909,268600,55350,150000,167750
328.7499664816327,268600,55350,150000,167800
328.7499664816327,268600,55350,150000,167800
328.7603571715745,268600,55350,150000,167850
328.7603571715745,268600,55350,150000,167850
328.7707478615163,268600,55350,150000,167900
328.7707478615163,268600,55350,150000,167900
328.7811385514581,268600,55350,150000,167950
328.7811385514581,268600,55350,150000,167950
328.7915292413999,268600,55350,150000,168000
328.7915292413999,268600,55350,150000,168000
328.80191993134173,268600,55350,150000,168050
328.80191993134173,268600,55350,150000,168050
328.81231062128353,268600,55350,150000,168100
328.81231062128353,268600,55350,150000,168100
328.82270131122533,268600,55350,150000,168150
328.82270131122533,268600,55350,150000,168150
328.83309200116713,268600,55350,150000,168200
328.83309200116713,268600,55350,150000,168200
328.84348269110893,268600,55350,150000,168250
328.84348269110893,268600,55350,150000,168250
328.85387338105073,268600,55350,150000,168300
328.85387338105073,268600,55350,150000,168300
328.86426407099253,268600,55350,150000,168350
328.86426407099253,268600,55350,150000,168350
328.87465476093433,268600,55350,150000,168400
328.87465476093433,268600,55350,150000,168400
328.88504545087613,268600,55350,150000,168450
328.88504545087613,268600,55350,150000,168450
328.89543614081794,268600,55350,150000,168500
328.89543614081794,268600,55350,150000,168500
328.90582683075974,268600,55350,150000,168550
328.90582683075974,268600,55350,150000,168550
328.91621752070154,268600,55350,150000,168600
328.91621752070154,268600,55350,150000,168600
328.92660821064334,268600,55350,150000,168650
328.92660821064334,268600,55350,150000,168650
328.93699890058514,268600,55350,150000,168700
328.93699890058514,268600,55350,150000,168700
328.94738959052694,268600,55350,150000,168750
328.94738959052694,268600,55350,150000,168750
328.95778028046874,268600,55350,150000,168800
328.95778028046874,268600,55350,150000,168800
328.96817097041054,268600,55350,150000,168850
328.96817097041054,268600,55350,150000,168850
328.97856166035234,268600,55350,150000,168900
328.97856166035234,268600,55350,150000,168900
328.98895235029414,268600,55350,150000,168950
328.98895235029414,268600,55350,150000,168950
328.99934304023594,268600,55350,150000,169000
328.99934304023594,268600,55350,150000,169000
329.00973373017774,268600,55350,150000,169050
329.00973373017774,268600,55350,150000,169050
329.02012442011954,268600,55350,150000,169100
329.02012442011954,268600,55350,150000,169100
329.03051511006134,268600,55350,150000,169150
329.03051511006134,268600,55350,150000,169150
329.04090580000315,268600,55350,150000,169200
329.04090580000315,268600,55350,150000,169200
329.05129648994495,268600,55350,150000,169250
329.05129648994495,268600,55350,150000,169250
329.06168717988675,268600,55350,150000,169300
329.06168717988675,268600,55350,150000,169300
329.07207786982855,268600,55350,150000,169350
329.07207786982855,268600,55350,150000,169350
329.08246855977035,268600,55350,150000,169400
329.08246855977035,268600,55350,150000,169400
329.09285924971215,268600,55350,150000,169450
329.09285924971215,268600,55350,150000,169450
329.10324993965395,268600,55350,150000,169500
329.10324993965395,268600,55350,150000,169500
329.11364062959575,268600,55350,150000,169550
329.11364062959575,268600,55350,150000,169550
329.12403131953755,268600,55350,150000,169600
329.12403131953755,268600,55350,150000,169600
329.13442200947935,268600,55350,150000,169650
329.13442200947935,268600,55350,150000,169650
329.14481269942115,268600,55350,150000,169700
329.14481269942115,268600,55350,150000,169700
329.15520338936295,268600,55350,150000,169750
329.15520338936295,268600,55350,150000,169750
329.16559407930475,268600,55350,150000,169800
329.16559407930475,268600,55350,150000,169800
329.17598476924655,268600,55350,150000,169850
329.17598476924655,268600,55350,150000,169850
329.18637545918835,268600,55350,150000,169900
329.18637545918835,268600,55350,150000,169900
329.19676614913016,268600,55350,150000,169950
329.19676614913016,268600,55350,150000,169950
329.20715683907196,268600,55350,150000,170000
329.20715683907196,268600,55350,150000,170000
329.21754752901376,268600,55350,150000,170050
329.21754752901376,268600,55350,150000,170050
329.22793821895556,268600,55350,150000,170100
329.22793821895556,268600,55350,150000,170100
329.23832890889736,268600,55350,150000,170150
329.23832890889736,268600,55350,150000,170150
329.24871959883916,268600,55350,150000,170200
329.24871959883916,268600,55350,150000,170200
329.25911028878096,268600,55350,150000,170250
329.25911028878096,268600,55350,150000,170250
329.26950097872276,268600,55350,150000,170300
329.26950097872276,268600,55350,150000,170300
329.27989166866456,268600,55350,150000,170350
329.27989166866456,268600,55350,150000,170350
329.29028235860636,268600,55350,150000,170400
329.29028235860636,268600,55350,150000,170400
329.30067304854816,268600,55350,150000,170450
329.30067304854816,268600,55350,150000,170450
329.31106373848996,268600,55350,150000,170500
329.31106373848996,268600,55350,150000,170500
329.32145442843176,268600,55350,150000,170550
329.32145442843176,268600,55350,150000,170550
329.33184511837356,268600,55350,150000,170600
329.33184511837356,268600,55350,150000,170600
329.34223580831537,268600,55350,150000,170650
329.34223580831537,268600,55350,150000,170650
329.35262649825717,268600,55350,150000,170700
329.35262649825717,268600,55350,150000,170700
329.36301718819897,268600,55350,150000,170750
329.36301718819897,268600,55350,150000,170750
329.37340787814077,268600,55350,150000,170800
329.37340787814077,268600,55350,150000,170800
329.38379856808257,268600,55350,150000,170850
329.38379856808257,268600,55350,150000,170850
329.39418925802437,268600,55350,150000,170900
329.39418925802437,268600,55350,150000,170900
329.40457994796617,268600,55350,150000,170950
329.40457994796617,268600,55350,150000,170950
329.41497063790797,268600,55350,150000,171000
329.41497063790797,268600,55350,150000,171000
329.42536132784977,268600,55350,150000,171050
329.42536132784977,268600,55350,150000,171050
329.4357520177916,268600,55350,150000,171100
329.4357520177916,268600,55350,150000,171100
329.4461427077334,268600,55350,150000,171150
329.4461427077334,268600,55350,150000,171150
329.4565333976752,268600,55350,150000,171200
329.4565333976752,268600,55350,150000,171200
329.466924087617,268600,55350,150000,171250
329.466924087617,268600,55350,150000,171250
329.4773147775588,268600,55350,150000,171300
329.4773147775588,268600,55350,150000,171300
329.4877054675006,268600,55350,150000,171350
329.4877054675006,268600,55350,150000,171350
329.4980961574424,268600,55350,150000,171400
329.4980961574424,268600,55350,150000,171400
329.5084868473842,268600,55350,150000,171450
329.5084868473842,268600,55350,150000,171450
329.518877537326,268600,55350,150000,171500
329.518877537326,268600,55350,150000,171500
329.5292682272678,268600,55350,150000,171550
329.5292682272678,268600,55350,150000,171550
329.5396589172096,268600,55350,150000,171600
329.5396589172096,268600,55350,150000,171600
329.5500496071514,268600,55350,150000,171650
329.5500496071514,268600,55350,150000,171650
329.5604402970932,268600,55350,150000,171700
329.5604402970932,268600,55350,150000,171700
329.570830987035,268600,55350,150000,171750
329.570830987035,268600,55350,150000,171750
329.5812216769768,268600,55350,150000,171800
329.5812216769768,268600,55350,150000,171800
329.5916123669186,268600,55350,150000,171850
329.5916123669186,268600,55350,150000,171850
329.6020030568604,268600,55350,150000,171900
329.6020030568604,268600,55350,150000,171900
329.6123937468022,268600,55350,150000,171950
329.6123937468022,268600,55350,150000,171950
329.622784436744,268600,55350,150000,172000
329.622784436744,268600,55350,150000,172000
329.6331751266858,268600,55350,150000,172050
329.6331751266858,268600,55350,150000,172050
329.6435658166276,268600,55350,150000,172100
329.6435658166276,268600,55350,150000,172100
329.6539565065694,268600,55350,150000,172150
329.6539565065694,268600,55350,150000,172150
329.6643471965112,268600,55350,150000,172200
329.6643471965112,268600,55350,150000,172200
329.674737886453,268600,55350,150000,172250
329.674737886453,268600,55350,150000,172250
329.6851285763948,268600,55350,150000,172300
329.6851285763948,268600,55350,150000,172300
329.6955192663366,268600,55350,150000,172350
329.6955192663366,268600,55350,150000,172350
329.7059099562784,268600,55350,150000,172400
329.7059099562784,268600,55350,150000,172400
329.7163006462202,268600,55350,150000,172450
329.7163006462202,268600,55350,150000,172450
329.726691336162,268600,55350,150000,172500
329.726691336162,268600,55350,150000,172500
329.7370820261038,268600,55350,150000,172550
329.7370820261038,268600,55350,150000,172550
329.7474727160456,268600,55350,150000,172600
329.7474727160456,268600,55350,150000,172600
329.7578634059874,268600,55350,150000,172650
329.7578634059874,268600,55350,150000,172650
329.7682540959292,268600,55350,150000,172700
329.7682540959292,268600,55350,150000,172700
329.778644785871,268600,55350,150000,172750
329.778644785871,268600,55350,150000,172750
329.7890354758128,268600,55350,150000,172800
329.7890354758128,268600,55350,150000,172800
329.7994261657546,268600,55350,150000,172850
329.7994261657546,268600,55350,150000,172850
329.8098168556964,268600,55350,150000,172900
329.8098168556964,268600,55350,150000,172900
329.8202075456382,268600,55350,150000,172950
329.8202075456382,268600,55350,150000,172950
329.83059823558,268600,55350,150000,173000
329.83059823558,268600,55350,150000,173000
329.8409889255218,268600,55350,150000,173050
329.8409889255218,268600,55350,150000,173050
329.8513796154636,268600,55350,150000,173100
329.8513796154636,268600,55350,150000,173100
329.8617703054054,268600,55350,150000,173150
329.8617703054054,268600,55350,150000,173150
329.8721609953472,268600,55350,150000,173200
329.8721609953472,268600,55350,150000,173200
329.882551685289,268600,55350,150000,173250
329.882551685289,268600,55350,150000,173250
329.8929423752308,268600,55350,150000,173300
329.8929423752308,268600,55350,150000,173300
329.9033330651726,268600,55350,150000,173350
329.9033330651726,268600,55350,150000,173350
329.9137237551144,268600,55350,150000,173400
329.9137237551144,268600,55350,150000,173400
329.9241144450562,268600,55350,150000,173450
329.9241144450562,268600,55350,150000,173450
329.934505134998,268600,55350,150000,173500
329.934505134998,268600,55350,150000,173500
329.9448958249398,268600,55350,150000,173550
329.9448958249398,268600,55350,150000,173550
329.9552865148816,268600,55350,150000,173600
329.9552865148816,268600,55350,150000,173600
329.9656772048234,268600,55350,150000,173650
329.9656772048234,268600,55350,150000,173650
329.9760678947652,268600,55350,150000,173700
329.9760678947652,268600,55350,150000,173700
329.986458584707,268600,55350,150000,173750
329.986458584707,268600,55350,150000,173750
329.9968492746488,268600,55350,150000,173800
329.9968492746488,268600,55350,150000,173800
330.0072399645906,268600,55350,150000,173850
330.0072399645906,268600,55350,150000,173850
330.0176306545324,268600,55350,150000,173900
330.0176306545324,268600,55350,150000,173900
330.0280213444742,268600,55350,150000,173950
330.0280213444742,268600,55350,150000,173950
330.038412034416,268600,55350,150000,174000
330.038412034416,268600,55350,150000,174000
330.0488027243578,268600,55350,150000,174050
330.0488027243578,268600,55350,150000,174050
330.0591934142996,268600,55350,150000,174100
330.0591934142996,268600,55350,150000,174100
330.0695841042414,268600,55350,150000,174150
330.0695841042414,268600,55350,150000,174150
330.0799747941832,268600,55350,150000,174200
330.0799747941832,268600,55350,150000,174200
330.090365484125,268600,55350,150000,174250
330.090365484125,268600,55350,150000,174250
330.1007561740668,268600,55350,150000,174300
330.1007561740668,268600,55350,150000,174300
330.1111468640086,268600,55350,150000,174350
330.1111468640086,268600,55350,150000,174350
330.1215375539504,268600,55350,150000,174400
330.1215375539504,268600,55350,150000,174400
330.1319282438922,268600,55350,150000,174450
330.1319282438922,268600,55350,150000,174450
330.142318933834,268600,55350,150000,174500
330.142318933834,268600,55350,150000,174500
330.1527096237758,268600,55350,150000,174550
330.1527096237758,268600,55350,150000,174550
330.1631003137176,268600,55350,150000,174600
330.1631003137176,268600,55350,150000,174600
330.1734910036594,268600,55350,150000,174650
330.1734910036594,268600,55350,150000,174650
330.1838816936012,268600,55350,150000,174700
330.1838816936012,268600,55350,150000,174700
330.194272383543,268600,55350,150000,174750
330.194272383543,268600,55350,150000,174750
330.2046630734848,268600,55350,150000,174800
330.2046630734848,268600,55350,150000,174800
330.2150537634266,268600,55350,150000,174850
330.2150537634266,268600,55350,150000,174850
330.2254444533684,268600,55350,150000,174900
330.2254444533684,268600,55350,150000,174900
330.2358351433102,268600,55350,150000,174950
330.2358351433102,268600,55350,150000,174950
330.246225833252,268600,55350,150000,175000
330.246225833252,268600,55350,150000,175000
330.2566165231938,268600,55350,150000,175050
330.2566165231938,268600,55350,150000,175050
330.2670072131356,268600,55350,150000,175100
330.2670072131356,268600,55350,150000,175100
330.27739790307743,268600,55350,150000,175150
330.27739790307743,268600,55350,150000,175150
330.28778859301923,268600,55350,150000,175200
330.28778859301923,268600,55350,150000,175200
330.29817928296103,268600,55350,150000,175250
330.29817928296103,268600,55350,150000,175250
330.30856997290283,268600,55350,150000,175300
330.30856997290283,268600,55350,150000,175300
330.31896066284463,268600,55350,150000,175350
330.31896066284463,268600,55350,150000,175350
330.32935135278643,268600,55350,150000,175400
330.32935135278643,268600,55350,150000,175400
330.33974204272823,268600,55350,150000,175450
330.33974204272823,268600,55350,150000,175450
330.35013273267003,268600,55350,150000,175500
330.35013273267003,268600,55350,150000,175500
330.36052342261183,268600,55350,150000,175550
330.36052342261183,268600,55350,150000,175550
330.37091411255363,268600,55350,150000,175600
330.37091411255363,268600,55350,150000,175600
330.38130480249544,268600,55350,150000,175650
330.38130480249544,268600,55350,150000,175650
330.39169549243724,268600,55350,150000,175700
330.39169549243724,268600,55350,150000,175700
330.40208618237904,268600,55350,150000,175750
330.40208618237904,268600,55350,150000,175750
330.41247687232084,268600,55350,150000,175800
330.41247687232084,268600,55350,150000,175800
330.42286756226264,268600,55350,150000,175850
330.42286756226264,268600,55350,150000,175850
330.43325825220444,268600,55350,150000,175900
330.43325825220444,268600,55350,150000,175900
330.44364894214624,268600,55350,150000,175950
330.44364894214624,268600,55350,150000,175950
330.45403963208804,268600,55350,150000,176000
330.45403963208804,268600,55350,150000,176000
330.46443032202984,268600,55350,150000,176050
330.46443032202984,268600,55350,150000,176050
330.47482101197164,268600,55350,150000,176100
330.47482101197164,268600,55350,150000,176100
330.48521170191344,268600,55350,150000,176150
330.48521170191344,268600,55350,150000,176150
330.49560239185524,268600,55350,150000,176200
330.49560239185524,268600,55350,150000,176200
330.50599308179704,268600,55350,150000,176250
330.50599308179704,268600,55350,150000,176250
330.51638377173884,268600,55350,150000,176300
330.51638377173884,268600,55350,150000,176300
330.52677446168065,268600,55350,150000,176350
330.52677446168065,268600,55350,150000,176350
330.53716515162245,268600,55350,150000,176400
330.53716515162245,268600,55350,150000,176400
330.54755584156425,268600,55350,150000,176450
330.54755584156425,268600,55350,150000,176450
330.55794653150605,268600,55350,150000,176500
330.55794653150605,268600,55350,150000,176500
330.56833722144785,268600,55350,150000,176550
330.56833722144785,268600,55350,150000,176550
330.57872791138965,268600,55350,150000,176600
330.57872791138965,268600,55350,150000,176600
330.58911860133145,268600,55350,150000,176650
330.58911860133145,268600,55350,150000,176650
330.59950929127325,268600,55350,150000,176700
330.59950929127325,268600,55350,150000,176700
330.60989998121505,268600,55350,150000,176750
330.60989998121505,268600,55350,150000,176750
330.62029067115685,268600,55350,150000,176800
330.62029067115685,268600,55350,150000,176800
330.63068136109865,268600,55350,150000,176850
330.63068136109865,268600,55350,150000,176850
330.64107205104045,268600,55350,150000,176900
330.64107205104045,268600,55350,150000,176900
330.65146274098225,268600,55350,150000,176950
330.65146274098225,268600,55350,150000,176950
330.66185343092405,268600,55350,150000,177000
330.66185343092405,268600,55350,150000,177000
330.67224412086586,268600,55350,150000,177050
330.67224412086586,268600,55350,150000,177050
330.68263481080766,268600,55350,150000,177100
330.68263481080766,268600,55350,150000,177100
330.69302550074946,268600,55350,150000,177150
330.69302550074946,268600,55350,150000,177150
330.70341619069126,268600,55350,150000,177200
330.70341619069126,268600,55350,150000,177200
330.71380688063306,268600,55350,150000,177250
330.71380688063306,268600,55350,150000,177250
330.72419757057486,268600,55350,150000,177300
330.72419757057486,268600,55350,150000,177300
330.73458826051666,268600,55350,150000,177350
330.73458826051666,268600,55350,150000,177350
330.74497895045846,268600,55350,150000,177400
330.74497895045846,268600,55350,150000,177400
330.75536964040026,268600,55350,150000,177450
330.75536964040026,268600,55350,150000,177450
330.76576033034206,268600,55350,150000,177500
330.76576033034206,268600,55350,150000,177500
330.77615102028386,268600,55350,150000,177550
330.77615102028386,268600,55350,150000,177550
330.78654171022566,268600,55350,150000,177600
330.78654171022566,268600,55350,150000,177600
330.79693240016746,268600,55350,150000,177650
330.79693240016746,268600,55350,150000,177650
330.80732309010926,268600,55350,150000,177700
330.80732309010926,268600,55350,150000,177700
330.81771378005106,268600,55350,150000,177750
330.81771378005106,268600,55350,150000,177750
330.82810446999287,268600,55350,150000,177800
330.82810446999287,268600,55350,150000,177800
330.83849515993467,268600,55350,150000,177850
330.83849515993467,268600,55350,150000,177850
330.84888584987647,268600,55350,150000,177900
330.84888584987647,268600,55350,150000,177900
330.85927653981827,268600,55350,150000,177950
330.85927653981827,268600,55350,150000,177950
330.86966722976007,268600,55350,150000,178000
330.86966722976007,268600,55350,150000,178000
330.88005791970187,268600,55350,150000,178050
330.88005791970187,268600,55350,150000,178050
330.89044860964367,268600,55350,150000,178100
330.89044860964367,268600,55350,150000,178100
330.90083929958547,268600,55350,150000,178150
330.90083929958547,268600,55350,150000,178150
330.91122998952727,268600,55350,150000,178200
330.91122998952727,268600,55350,150000,178200
330.9216206794691,268600,55350,150000,178250
330.9216206794691,268600,55350,150000,178250
330.9320113694109,268600,55350,150000,178300
330.9320113694109,268600,55350,150000,178300
330.9424020593527,268600,55350,150000,178350
330.9424020593527,268600,55350,150000,178350
330.9527927492945,268600,55350,150000,178400
330.9527927492945,268600,55350,150000,178400
330.9631834392363,268600,55350,150000,178450
330.9631834392363,268600,55350,150000,178450
330.9735741291781,268600,55350,150000,178500
330.9735741291781,268600,55350,150000,178500
330.9839648191199,268600,55350,150000,178550
330.9839648191199,268600,55350,150000,178550
330.9943555090617,268600,55350,150000,178600
330.9943555090617,268600,55350,150000,178600
331.0047461990035,268600,55350,150000,178650
331.0047461990035,268600,55350,150000,178650
331.0151368889453,268600,55350,150000,178700
331.0151368889453,268600,55350,150000,178700
331.0255275788871,268600,55350,150000,178750
331.0255275788871,268600,55350,150000,178750
331.0359182688289,268600,55350,150000,178800
331.0359182688289,268600,55350,150000,178800
331.0463089587707,268600,55350,150000,178850
331.0463089587707,268600,55350,150000,178850
331.0566996487125,268600,55350,150000,178900
331.0566996487125,268600,55350,150000,178900
331.0670903386543,268600,55350,150000,178950
331.0670903386543,268600,55350,150000,178950
331.0774810285961,268600,55350,150000,179000
331.0774810285961,268600,55350,150000,179000
331.0878717185379,268600,55350,150000,179050
331.0878717185379,268600,55350,150000,179050
331.0982624084797,268600,55350,150000,179100
331.0982624084797,268600,55350,150000,179100
331.1086530984215,268600,55350,150000,179150
331.1086530984215,268600,55350,150000,179150
331.1190437883633,268600,55350,150000,179200
331.1190437883633,268600,55350,150000,179200
331.1294344783051,268600,55350,150000,179250
331.1294344783051,268600,55350,150000,179250
331.1398251682469,268600,55350,150000,179300
331.1398251682469,268600,55350,150000,179300
331.1502158581887,268600,55350,150000,179350
331.1502158581887,268600,55350,150000,179350
331.1606065481305,268600,55350,150000,179400
331.1606065481305,268600,55350,150000,179400
331.1709972380723,268600,55350,150000,179450
331.1709972380723,268600,55350,150000,179450
331.1813879280141,268600,55350,150000,179500
331.1813879280141,268600,55350,150000,179500
331.1917786179559,268600,55350,150000,179550
331.1917786179559,268600,55350,150000,179550
331.2021693078977,268600,55350,150000,179600
331.2021693078977,268600,55350,150000,179600
331.2125599978395,268600,55350,150000,179650
331.2125599978395,268600,55350,150000,179650
331.2229506877813,268600,55350,150000,179700
331.2229506877813,268600,55350,150000,179700
331.2333413777231,268600,55350,150000,179750
331.2333413777231,268600,55350,150000,179750
331.2437320676649,268600,55350,150000,179800
331.2437320676649,268600,55350,150000,179800
331.2541227576067,268600,55350,150000,179850
331.2541227576067,268600,55350,150000,179850
331.2645134475485,268600,55350,150000,179900
331.2645134475485,268600,55350,150000,179900
331.2749041374903,268600,55350,150000,179950
331.2749041374903,268600,55350,150000,179950
331.2852948274321,268600,55350,150000,180000
331.2852948274321,268600,55350,150000,180000
331.2956855173739,268600,55350,150000,180050
331.2956855173739,268600,55350,150000,180050
331.3060762073157,268600,55350,150000,180100
331.3060762073157,268600,55350,150000,180100
331.3164668972575,268600,55350,150000,180150
331.3164668972575,268600,55350,150000,180150
331.3268575871993,268600,55350,150000,180200
331.3268575871993,268600,55350,150000,180200
331.3372482771411,268600,55350,150000,180250
331.3372482771411,268600,55350,150000,180250
331.3476389670829,268600,55350,150000,180300
331.3476389670829,268600,55350,150000,180300
331.3580296570247,268600,55350,150000,180350
331.3580296570247,268600,55350,150000,180350
331.3684203469665,268600,55350,150000,180400
331.3684203469665,268600,55350,150000,180400
331.3788110369083,268600,55350,150000,180450
331.3788110369083,268600,55350,150000,180450
331.3892017268501,268600,55350,150000,180500
331.3892017268501,268600,55350,150000,180500
331.3995924167919,268600,55350,150000,180550
331.3995924167919,268600,55350,150000,180550
331.4099831067337,268600,55350,150000,180600
331.4099831067337,268600,55350,150000,180600
331.4203737966755,268600,55350,150000,180650
331.4203737966755,268600,55350,150000,180650
331.4307644866173,268600,55350,150000,180700
331.4307644866173,268600,55350,150000,180700
331.4411551765591,268600,55350,150000,180750
331.4411551765591,268600,55350,150000,180750
331.4515458665009,268600,55350,150000,180800
331.4515458665009,268600,55350,150000,180800
331.4619365564427,268600,55350,150000,180850
331.4619365564427,268600,55350,150000,180850
331.4723272463845,268600,55350,150000,180900
331.4723272463845,268600,55350,150000,180900
331.4827179363263,268600,55350,150000,180950
331.4827179363263,268600,55350,150000,180950
331.4931086262681,268600,55350,150000,181000
331.4931086262681,268600,55350,150000,181000
331.5034993162099,268600,55350,150000,181050
331.5034993162099,268600,55350,150000,181050
331.5138900061517,268600,55350,150000,181100
331.5138900061517,268600,55350,150000,181100
331.5242806960935,268600,55350,150000,181150
331.5242806960935,268600,55350,150000,181150
331.5346713860353,268600,55350,150000,181200
331.5346713860353,268600,55350,150000,181200
331.5450620759771,268600,55350,150000,181250
331.5450620759771,268600,55350,150000,181250
331.5554527659189,268600,55350,150000,181300
331.5554527659189,268600,55350,150000,181300
331.5658434558607,268600,55350,150000,181350
331.5658434558607,268600,55350,150000,181350
331.5762341458025,268600,55350,150000,181400
331.5762341458025,268600,55350,150000,181400
331.5866248357443,268600,55350,150000,181450
331.5866248357443,268600,55350,150000,181450
331.5970155256861,268600,55350,150000,181500
331.5970155256861,268600,55350,150000,181500
331.6074062156279,268600,55350,150000,181550
331.6074062156279,268600,55350,150000,181550
331.6177969055697,268600,55350,150000,181600
331.6177969055697,268600,55350,150000,181600
331.6281875955115,268600,55350,150000,181650
331.6281875955115,268600,55350,150000,181650
331.6385782854533,268600,55350,150000,181700
331.6385782854533,268600,55350,150000,181700
331.6489689753951,268600,55350,150000,181750
331.6489689753951,268600,55350,150000,181750
331.6593596653369,268600,55350,150000,181800
331.6593596653369,268600,55350,150000,181800
331.6697503552787,268600,55350,150000,181850
331.6697503552787,268600,55350,150000,181850
331.6801410452205,268600,55350,150000,181900
331.6801410452205,268600,55350,150000,181900
331.6905317351623,268600,55350,150000,181950
331.6905317351623,268600,55350,150000,181950
331.7009224251041,268600,55350,150000,182000
331.7009224251041,268600,55350,150000,182000
331.7113131150459,268600,55350,150000,182050
331.7113131150459,268600,55350,150000,182050
331.7217038049877,268600,55350,150000,182100
331.7217038049877,268600,55350,150000,182100
331.7320944949295,268600,55350,150000,182150
331.7320944949295,268600,55350,150000,182150
331.7424851848713,268600,55350,150000,182200
331.7424851848713,268600,55350,150000,182200
331.7528758748131,268600,55350,150000,182250
331.7528758748131,268600,55350,150000,182250
331.76326656475493,268600,55350,150000,182300
331.76326656475493,268600,55350,150000,182300
331.77365725469673,268600,55350,150000,182350
331.77365725469673,268600,55350,150000,182350
331.78404794463853,268600,55350,150000,182400
331.78404794463853,268600,55350,150000,182400
331.79443863458033,268600,55350,150000,182450
331.79443863458033,268600,55350,150000,182450
331.80482932452213,268600,55350,150000,182500
331.80482932452213,268600,55350,150000,182500
331.81522001446393,268600,55350,150000,182550
331.81522001446393,268600,55350,150000,182550
331.82561070440573,268600,55350,150000,182600
331.82561070440573,268600,55350,150000,182600
331.83600139434753,268600,55350,150000,182650
331.83600139434753,268600,55350,150000,182650
331.84639208428933,268600,55350,150000,182700
331.84639208428933,268600,55350,150000,182700
331.85678277423114,268600,55350,150000,182750
331.85678277423114,268600,55350,150000,182750
331.86717346417294,268600,55350,150000,182800
331.86717346417294,268600,55350,150000,182800
331.87756415411474,268600,55350,150000,182850
331.87756415411474,268600,55350,150000,182850
331.88795484405654,268600,55350,150000,182900
331.88795484405654,268600,55350,150000,182900
331.89834553399834,268600,55350,150000,182950
331.89834553399834,268600,55350,150000,182950
331.90873622394014,268600,55350,150000,183000
331.90873622394014,268600,55350,150000,183000
331.91912691388194,268600,55350,150000,183050
331.91912691388194,268600,55350,150000,183050
331.92951760382374,268600,55350,150000,183100
331.92951760382374,268600,55350,150000,183100
331.93990829376554,268600,55350,150000,183150
331.93990829376554,268600,55350,150000,183150
331.95029898370734,268600,55350,150000,183200
331.95029898370734,268600,55350,150000,183200
331.96068967364914,268600,55350,150000,183250
331.96068967364914,268600,55350,150000,183250
331.97108036359094,268600,55350,150000,183300
331.97108036359094,268600,55350,150000,183300
331.98147105353274,268600,55350,150000,183350
331.98147105353274,268600,55350,150000,183350
331.99186174347454,268600,55350,150000,183400
331.99186174347454,268600,55350,150000,183400
332.00225243341634,268600,55350,150000,183450
332.00225243341634,268600,55350,150000,183450
332.01264312335815,268600,55350,150000,183500
332.01264312335815,268600,55350,150000,183500
332.02303381329995,268600,55350,150000,183550
332.02303381329995,268600,55350,150000,183550
332.03342450324175,268600,55350,150000,183600
332.03342450324175,268600,55350,150000,183600
332.04381519318355,268600,55350,150000,183650
332.04381519318355,268600,55350,150000,183650
332.05420588312535,268600,55350,150000,183700
332.05420588312535,268600,55350,150000,183700
332.06459657306715,268600,55350,150000,183750
332.06459657306715,268600,55350,150000,183750
332.07498726300895,268600,55350,150000,183800
332.07498726300895,268600,55350,150000,183800
332.08537795295075,268600,55350,150000,183850
332.08537795295075,268600,55350,150000,183850
332.09576864289255,268600,55350,150000,183900
332.09576864289255,268600,55350,150000,183900
332.10615933283435,268600,55350,150000,183950
332.10615933283435,268600,55350,150000,183950
332.11655002277615,268600,55350,150000,184000
332.11655002277615,268600,55350,150000,184000
332.12694071271795,268600,55350,150000,184050
332.12694071271795,268600,55350,150000,184050
332.13733140265975,268600,55350,150000,184100
332.13733140265975,268600,55350,150000,184100
332.14772209260155,268600,55350,150000,184150
332.14772209260155,268600,55350,150000,184150
332.15811278254336,268600,55350,150000,184200
332.15811278254336,268600,55350,150000,184200
332.16850347248516,268600,55350,150000,184250
332.16850347248516,268600,55350,150000,184250
332.17889416242696,268600,55350,150000,184300
332.17889416242696,268600,55350,150000,184300
332.18928485236876,268600,55350,150000,184350
332.18928485236876,268600,55350,150000,184350
332.19967554231056,268600,55350,150000,184400
332.19967554231056,268600,55350,150000,184400
332.21006623225236,268600,55350,150000,184450
332.21006623225236,268600,55350,150000,184450
332.22045692219416,268600,55350,150000,184500
332.22045692219416,268600,55350,150000,184500
332.23084761213596,268600,55350,150000,184550
332.23084761213596,268600,55350,150000,184550
332.24123830207776,268600,55350,150000,184600
332.24123830207776,268600,55350,150000,184600
332.25162899201956,268600,55350,150000,184650
332.25162899201956,268600,55350,150000,184650
332.26201968196136,268600,55350,150000,184700
332.26201968196136,268600,55350,150000,184700
332.27241037190316,268600,55350,150000,184750
332.27241037190316,268600,55350,150000,184750
332.28280106184496,268600,55350,150000,184800
332.28280106184496,268600,55350,150000,184800
332.29319175178676,268600,55350,150000,184850
332.29319175178676,268600,55350,150000,184850
332.30358244172857,268600,55350,150000,184900
332.30358244172857,268600,55350,150000,184900
332.31397313167037,268600,55350,150000,184950
332.31397313167037,268600,55350,150000,184950
332.32436382161217,268600,55350,150000,185000
332.32436382161217,268600,55350,150000,185000
332.33475451155397,268600,55350,150000,185050
332.33475451155397,268600,55350,150000,185050
332.34514520149577,268600,55350,150000,185100
332.34514520149577,268600,55350,150000,185100
332.35553589143757,268600,55350,150000,185150
332.35553589143757,268600,55350,150000,185150
332.36592658137937,268600,55350,150000,185200
332.36592658137937,268600,55350,150000,185200
332.37631727132117,268600,55350,150000,185250
332.37631727132117,268600,55350,150000,185250
332.38670796126297,268600,55350,150000,185300
332.38670796126297,268600,55350,150000,185300
332.3970986512048,268600,55350,150000,185350
332.3970986512048,268600,55350,150000,185350
332.4074893411466,268600,55350,150000,185400
332.4074893411466,268600,55350,150000,185400
332.4178800310884,268600,55350,150000,185450
332.4178800310884,268600,55350,150000,185450
332.4282707210302,268600,55350,150000,185500
332.4282707210302,268600,55350,150000,185500
332.438661410972,268600,55350,150000,185550
332.438661410972,268600,55350,150000,185550
332.4490521009138,268600,55350,150000,185600
332.4490521009138,268600,55350,150000,185600
332.4594427908556,268600,55350,150000,185650
332.4594427908556,268600,55350,150000,185650
332.4698334807974,268600,55350,150000,185700
332.4698334807974,268600,55350,150000,185700
332.4802241707392,268600,55350,150000,185750
332.4802241707392,268600,55350,150000,185750
332.490614860681,268600,55350,150000,185800
332.490614860681,268600,55350,150000,185800
332.5010055506228,268600,55350,150000,185850
332.5010055506228,268600,55350,150000,185850
332.5113962405646,268600,55350,150000,185900
332.5113962405646,268600,55350,150000,185900
332.5217869305064,268600,55350,150000,185950
332.5217869305064,268600,55350,150000,185950
332.5321776204482,268600,55350,150000,186000
332.5321776204482,268600,55350,150000,186000
332.54256831039,268600,55350,150000,186050
332.54256831039,268600,55350,150000,186050
332.5529590003318,268600,55350,150000,186100
332.5529590003318,268600,55350,150000,186100
332.5633496902736,268600,55350,150000,186150
332.5633496902736,268600,55350,150000,186150
332.5737403802154,268600,55350,150000,186200
332.5737403802154,268600,55350,150000,186200
332.5841310701572,268600,55350,150000,186250
332.5841310701572,268600,55350,150000,186250
332.594521760099,268600,55350,150000,186300
332.594521760099,268600,55350,150000,186300
332.6049124500408,268600,55350,150000,186350
332.6049124500408,268600,55350,150000,186350
332.6153031399826,268600,55350,150000,186400
332.6153031399826,268600,55350,150000,186400
332.6256938299244,268600,55350,150000,186450
332.6256938299244,268600,55350,150000,186450
332.6360845198662,268600,55350,150000,186500
332.6360845198662,268600,55350,150000,186500
332.646475209808,268600,55350,150000,186550
332.646475209808,268600,55350,150000,186550
332.6568658997498,268600,55350,150000,186600
332.6568658997498,268600,55350,150000,186600
332.6672565896916,268600,55350,150000,186650
332.6672565896916,268600,55350,150000,186650
332.6776472796334,268600,55350,150000,186700
332.6776472796334,268600,55350,150000,186700
332.6880379695752,268600,55350,150000,186750
332.6880379695752,268600,55350,150000,186750
332.698428659517,268600,55350,150000,186800
332.698428659517,268600,55350,150000,186800
332.7088193494588,268600,55350,150000,186850
332.7088193494588,268600,55350,150000,186850
332.7192100394006,268600,55350,150000,186900
332.7192100394006,268600,55350,150000,186900
332.7296007293424,268600,55350,150000,186950
332.7296007293424,268600,55350,150000,186950
332.7399914192842,268600,55350,150000,187000
332.7399914192842,268600,55350,150000,187000
332.750382109226,268600,55350,150000,187050
332.750382109226,268600,55350,150000,187050
332.7607727991678,268600,55350,150000,187100
332.7607727991678,268600,55350,150000,187100
332.7711634891096,268600,55350,150000,187150
332.7711634891096,268600,55350,150000,187150
332.7815541790514,268600,55350,150000,187200
332.7815541790514,268600,55350,150000,187200
332.7919448689932,268600,55350,150000,187250
332.7919448689932,268600,55350,150000,187250
332.802335558935,268600,55350,150000,187300
332.802335558935,268600,55350,150000,187300
332.8127262488768,268600,55350,150000,187350
332.8127262488768,268600,55350,150000,187350
332.8231169388186,268600,55350,150000,187400
332.8231169388186,268600,55350,150000,187400
332.8335076287604,268600,55350,150000,187450
332.8335076287604,268600,55350,150000,187450
332.8438983187022,268600,55350,150000,187500
332.8438983187022,268600,55350,150000,187500
332.854289008644,268600,55350,150000,187550
332.854289008644,268600,55350,150000,187550
332.8646796985858,268600,55350,150000,187600
332.8646796985858,268600,55350,150000,187600
332.8750703885276,268600,55350,150000,187650
332.8750703885276,268600,55350,150000,187650
332.8854610784694,268600,55350,150000,187700
332.8854610784694,268600,55350,150000,187700
332.8958517684112,268600,55350,150000,187750
332.8958517684112,268600,55350,150000,187750
332.906242458353,268600,55350,150000,187800
332.906242458353,268600,55350,150000,187800
332.9166331482948,268600,55350,150000,187850
332.9166331482948,268600,55350,150000,187850
332.9270238382366,268600,55350,150000,187900
332.9270238382366,268600,55350,150000,187900
332.9374145281784,268600,55350,150000,187950
332.9374145281784,268600,55350,150000,187950
332.9478052181202,268600,55350,150000,188000
332.9478052181202,268600,55350,150000,188000
332.958195908062,268600,55350,150000,188050
332.958195908062,268600,55350,150000,188050
332.9685865980038,268600,55350,150000,188100
332.9685865980038,268600,55350,150000,188100
332.9789772879456,268600,55350,150000,188150
332.9789772879456,268600,55350,150000,188150
332.9893679778874,268600,55350,150000,188200
332.9893679778874,268600,55350,150000,188200
332.9997586678292,268600,55350,150000,188250
332.9997586678292,268600,55350,150000,188250
333.010149357771,268600,55350,150000,188300
333.010149357771,268600,55350,150000,188300
333.0205400477128,268600,55350,150000,188350
333.0205400477128,268600,55350,150000,188350
333.0309307376546,268600,55350,150000,188400
333.0309307376546,268600,55350,150000,188400
333.0413214275964,268600,55350,150000,188450
333.0413214275964,268600,55350,150000,188450
333.0517121175382,268600,55350,150000,188500
333.0517121175382,268600,55350,150000,188500
333.06210280748,268600,55350,150000,188550
333.06210280748,268600,55350,150000,188550
333.0724934974218,268600,55350,150000,188600
333.0724934974218,268600,55350,150000,188600
333.0828841873636,268600,55350,150000,188650
333.0828841873636,268600,55350,150000,188650
333.0932748773054,268600,55350,150000,188700
333.0932748773054,268600,55350,150000,188700
333.1036655672472,268600,55350,150000,188750
333.1036655672472,268600,55350,150000,188750
333.114056257189,268600,55350,150000,188800
333.114056257189,268600,55350,150000,188800
333.1244469471308,268600,55350,150000,188850
333.1244469471308,268600,55350,150000,188850
333.1348376370726,268600,55350,150000,188900
333.1348376370726,268600,55350,150000,188900
333.1452283270144,268600,55350,150000,188950
333.1452283270144,268600,55350,150000,188950
333.1556190169562,268600,55350,150000,189000
333.1556190169562,268600,55350,150000,189000
333.166009706898,268600,55350,150000,189050
333.166009706898,268600,55350,150000,189050
333.1764003968398,268600,55350,150000,189100
333.1764003968398,268600,55350,150000,189100
333.1867910867816,268600,55350,150000,189150
333.1867910867816,268600,55350,150000,189150
333.1971817767234,268600,55350,150000,189200
333.1971817767234,268600,55350,150000,189200
333.2075724666652,268600,55350,150000,189250
333.2075724666652,268600,55350,150000,189250
333.217963156607,268600,55350,150000,189300
333.217963156607,268600,55350,150000,189300
333.2283538465488,268600,55350,150000,189350
333.2283538465488,268600,55350,150000,189350
333.23874453649063,268600,55350,150000,189400
333.23874453649063,268600,55350,150000,189400
333.24913522643243,268600,55350,150000,189450
333.24913522643243,268600,55350,150000,189450
333.25952591637423,268600,55350,150000,189500
333.25952591637423,268600,55350,150000,189500
333.26991660631603,268600,55350,150000,189550
333.26991660631603,268600,55350,150000,189550
333.28030729625783,268600,55350,150000,189600
333.28030729625783,268600,55350,150000,189600
333.29069798619963,268600,55350,150000,189650
333.29069798619963,268600,55350,150000,189650
333.30108867614143,268600,55350,150000,189700
333.30108867614143,268600,55350,150000,189700
333.31147936608323,268600,55350,150000,189750
333.31147936608323,268600,55350,150000,189750
333.32187005602503,268600,55350,150000,189800
333.32187005602503,268600,55350,150000,189800
333.33226074596683,268600,55350,150000,189850
333.33226074596683,268600,55350,150000,189850
333.34265143590864,268600,55350,150000,189900
333.34265143590864,268600,55350,150000,189900
333.35304212585044,268600,55350,150000,189950
333.35304212585044,268600,55350,150000,189950
333.36343281579224,268600,55350,150000,190000
333.36343281579224,268600,55350,150000,190000
333.37382350573404,268600,55350,150000,190050
333.37382350573404,268600,55350,150000,190050
333.38421419567584,268600,55350,150000,190100
333.38421419567584,268600,55350,150000,190100
333.39460488561764,268600,55350,150000,190150
333.39460488561764,268600,55350,150000,190150
333.40499557555944,268600,55350,150000,190200
333.40499557555944,268600,55350,150000,190200
333.41538626550124,268600,55350,150000,190250
333.41538626550124,268600,55350,150000,190250
333.42577695544304,268600,55350,150000,190300
333.42577695544304,268600,55350,150000,190300
333.43616764538484,268600,55350,150000,190350
333.43616764538484,268600,55350,150000,190350
333.44655833532664,268600,55350,150000,190400
333.44655833532664,268600,55350,150000,190400
333.45694902526844,268600,55350,150000,190450
333.45694902526844,268600,55350,150000,190450
333.46733971521024,268600,55350,150000,190500
333.46733971521024,268600,55350,150000,190500
333.47773040515204,268600,55350,150000,190550
333.47773040515204,268600,55350,150000,190550
333.48812109509385,268600,55350,150000,190600
333.48812109509385,268600,55350,150000,190600
333.49851178503565,268600,55350,150000,190650
333.49851178503565,268600,55350,150000,190650
333.50890247497745,268600,55350,150000,190700
333.50890247497745,268600,55350,150000,190700
333.51929316491925,268600,55350,150000,190750
333.51929316491925,268600,55350,150000,190750
333.52968385486105,268600,55350,150000,190800
333.52968385486105,268600,55350,150000,190800
333.54007454480285,268600,55350,150000,190850
333.54007454480285,268600,55350,150000,190850
333.55046523474465,268600,55350,150000,190900
333.55046523474465,268600,55350,150000,190900
333.56085592468645,268600,55350,150000,190950
333.56085592468645,268600,55350,150000,190950
333.57124661462825,268600,55350,150000,191000
333.57124661462825,268600,55350,150000,191000
333.58163730457005,268600,55350,150000,191050
333.58163730457005,268600,55350,150000,191050
333.59202799451185,268600,55350,150000,191100
333.59202799451185,268600,55350,150000,191100
333.60241868445365,268600,55350,150000,191150
333.60241868445365,268600,55350,150000,191150
333.61280937439545,268600,55350,150000,191200
333.61280937439545,268600,55350,150000,191200
333.62320006433725,268600,55350,150000,191250
333.62320006433725,268600,55350,150000,191250
333.63359075427906,268600,55350,150000,191300
333.63359075427906,268600,55350,150000,191300
333.64398144422086,268600,55350,150000,191350
333.64398144422086,268600,55350,150000,191350
333.65437213416266,268600,55350,150000,191400
333.65437213416266,268600,55350,150000,191400
333.66476282410446,268600,55350,150000,191450
333.66476282410446,268600,55350,150000,191450
333.67515351404626,268600,55350,150000,191500
333.67515351404626,268600,55350,150000,191500
333.68554420398806,268600,55350,150000,191550
333.68554420398806,268600,55350,150000,191550
333.69593489392986,268600,55350,150000,191600
333.69593489392986,268600,55350,150000,191600
333.70632558387166,268600,55350,150000,191650
333.70632558387166,268600,55350,150000,191650
333.71671627381346,268600,55350,150000,191700
333.71671627381346,268600,55350,150000,191700
333.72710696375526,268600,55350,150000,191750
333.72710696375526,268600,55350,150000,191750
333.73749765369706,268600,55350,150000,191800
333.73749765369706,268600,55350,150000,191800
333.74788834363886,268600,55350,150000,191850
333.74788834363886,268600,55350,150000,191850
333.75827903358066,268600,55350,150000,191900
333.75827903358066,268600,55350,150000,191900
333.76866972352246,268600,55350,150000,191950
333.76866972352246,268600,55350,150000,191950
333.77906041346426,268600,55350,150000,192000
333.77906041346426,268600,55350,150000,192000
333.78945110340607,268600,55350,150000,192050
333.78945110340607,268600,55350,150000,192050
333.79984179334787,268600,55350,150000,192100
333.79984179334787,268600,55350,150000,192100
333.81023248328967,268600,55350,150000,192150
333.81023248328967,268600,55350,150000,192150
333.82062317323147,268600,55350,150000,192200
333.82062317323147,268600,55350,150000,192200
333.83101386317327,268600,55350,150000,192250
333.83101386317327,268600,55350,150000,192250
333.84140455311507,268600,55350,150000,192300
333.84140455311507,268600,55350,150000,192300
333.85179524305687,268600,55350,150000,192350
333.85179524305687,268600,55350,150000,192350
333.86218593299867,268600,55350,150000,192400
333.86218593299867,268600,55350,150000,192400
333.87257662294047,268600,55350,150000,192450
333.87257662294047,268600,55350,150000,192450
333.8829673128823,268600,55350,150000,192500
333.8829673128823,268600,55350,150000,192500
333.8933580028241,268600,55350,150000,192550
333.8933580028241,268600,55350,150000,192550
333.9037486927659,268600,55350,150000,192600
333.9037486927659,268600,55350,150000,192600
333.9141393827077,268600,55350,150000,192650
333.9141393827077,268600,55350,150000,192650
333.9245300726495,268600,55350,150000,192700
333.9245300726495,268600,55350,150000,192700
333.9349207625913,268600,55350,150000,192750
333.9349207625913,268600,55350,150000,192750
333.9453114525331,268600,55350,150000,192800
333.9453114525331,268600,55350,150000,192800
333.9557021424749,268600,55350,150000,192850
333.9557021424749,268600,55350,150000,192850
333.9660928324167,268600,55350,150000,192900
333.9660928324167,268600,55350,150000,192900
333.9764835223585,268600,55350,150000,192950
333.9764835223585,268600,55350,150000,192950
333.9868742123003,268600,55350,150000,193000
333.9868742123003,268600,55350,150000,193000
333.9972649022421,268600,55350,150000,193050
333.9972649022421,268600,55350,150000,193050
334.0076555921839,268600,55350,150000,193100
334.0076555921839,268600,55350,150000,193100
334.0180462821257,268600,55350,150000,193150
334.0180462821257,268600,55350,150000,193150
334.0284369720675,268600,55350,150000,193200
334.0284369720675,268600,55350,150000,193200
334.0388276620093,268600,55350,150000,193250
334.0388276620093,268600,55350,150000,193250
334.0492183519511,268600,55350,150000,193300
334.0492183519511,268600,55350,150000,193300
334.0596090418929,268600,55350,150000,193350
334.0596090418929,268600,55350,150000,193350
334.0699997318347,268600,55350,150000,193400
334.0699997318347,268600,55350,150000,193400
334.0803904217765,268600,55350,150000,193450
334.0803904217765,268600,55350,150000,193450
334.0907811117183,268600,55350,150000,193500
334.0907811117183,268600,55350,150000,193500
334.1011718016601,268600,55350,150000,193550
334.1011718016601,268600,55350,150000,193550
334.1115624916019,268600,55350,150000,193600
334.1115624916019,268600,55350,150000,193600
334.1219531815437,268600,55350,150000,193650
334.1219531815437,268600,55350,150000,193650
334.1323438714855,268600,55350,150000,193700
334.1323438714855,268600,55350,150000,193700
334.1427345614273,268600,55350,150000,193750
334.1427345614273,268600,55350,150000,193750
334.1531252513691,268600,55350,150000,193800
334.1531252513691,268600,55350,150000,193800
334.1635159413109,268600,55350,150000,193850
334.1635159413109,268600,55350,150000,193850
334.1739066312527,268600,55350,150000,193900
334.1739066312527,268600,55350,150000,193900
334.1842973211945,268600,55350,150000,193950
334.1842973211945,268600,55350,150000,193950
334.1946880111363,268600,55350,150000,194000
334.1946880111363,268600,55350,150000,194000
334.2050787010781,268600,55350,150000,194050
334.2050787010781,268600,55350,150000,194050
334.2154693910199,268600,55350,150000,194100
334.2154693910199,268600,55350,150000,194100
334.2258600809617,268600,55350,150000,194150
334.2258600809617,268600,55350,150000,194150
334.2362507709035,268600,55350,150000,194200
334.2362507709035,268600,55350,150000,194200
334.2466414608453,268600,55350,150000,194250
334.2466414608453,268600,55350,150000,194250
334.2570321507871,268600,55350,150000,194300
334.2570321507871,268600,55350,150000,194300
334.2674228407289,268600,55350,150000,194350
334.2674228407289,268600,55350,150000,194350
334.2778135306707,268600,55350,150000,194400
334.2778135306707,268600,55350,150000,194400
334.2882042206125,268600,55350,150000,194450
334.2882042206125,268600,55350,150000,194450
334.2985949105543,268600,55350,150000,194500
334.2985949105543,268600,55350,150000,194500
334.3089856004961,268600,55350,150000,194550
334.3089856004961,268600,55350,150000,194550
334.3193762904379,268600,55350,150000,194600
334.3193762904379,268600,55350,150000,194600
334.3297669803797,268600,55350,150000,194650
334.3297669803797,268600,55350,150000,194650
334.3401576703215,268600,55350,150000,194700
334.3401576703215,268600,55350,150000,194700
334.3505483602633,268600,55350,150000,194750
334.3505483602633,268600,55350,150000,194750
334.3609390502051,268600,55350,150000,194800
334.3609390502051,268600,55350,150000,194800
334.3713297401469,268600,55350,150000,194850
334.3713297401469,268600,55350,150000,194850
334.3817204300887,268600,55350,150000,194900
334.3817204300887,268600,55350,150000,194900
334.3921111200305,268600,55350,150000,194950
334.3921111200305,268600,55350,150000,194950
334.4025018099723,268600,55350,150000,195000
334.4025018099723,268600,55350,150000,195000
334.4128924999141,268600,55350,150000,195050
334.4128924999141,268600,55350,150000,195050
334.4232831898559,268600,55350,150000,195100
334.4232831898559,268600,55350,150000,195100
334.4336738797977,268600,55350,150000,195150
334.4336738797977,268600,55350,150000,195150
334.4440645697395,268600,55350,150000,195200
334.4440645697395,268600,55350,150000,195200
334.4544552596813,268600,55350,150000,195250
334.4544552596813,268600,55350,150000,195250
334.4648459496231,268600,55350,150000,195300
334.4648459496231,268600,55350,150000,195300
334.4752366395649,268600,55350,150000,195350
334.4752366395649,268600,55350,150000,195350
334.4856273295067,268600,55350,150000,195400
334.4856273295067,268600,55350,150000,195400
334.4960180194485,268600,55350,150000,195450
334.4960180194485,268600,55350,150000,195450
334.5064087093903,268600,55350,150000,195500
334.5064087093903,268600,55350,150000,195500
334.5167993993321,268600,55350,150000,195550
334.5167993993321,268600,55350,150000,195550
334.5271900892739,268600,55350,150000,195600
334.5271900892739,268600,55350,150000,195600
334.5375807792157,268600,55350,150000,195650
334.5375807792157,268600,55350,150000,195650
334.5479714691575,268600,55350,150000,195700
334.5479714691575,268600,55350,150000,195700
334.5583621590993,268600,55350,150000,195750
334.5583621590993,268600,55350,150000,195750
334.5687528490411,268600,55350,150000,195800
334.5687528490411,268600,55350,150000,195800
334.5791435389829,268600,55350,150000,195850
334.5791435389829,268600,55350,150000,195850
334.5895342289247,268600,55350,150000,195900
334.5895342289247,268600,55350,150000,195900
334.5999249188665,268600,55350,150000,195950
334.5999249188665,268600,55350,150000,195950
334.6103156088083,268600,55350,150000,196000
334.6103156088083,268600,55350,150000,196000
334.6207062987501,268600,55350,150000,196050
334.6207062987501,268600,55350,150000,196050
334.6310969886919,268600,55350,150000,196100
334.6310969886919,268600,55350,150000,196100
334.6414876786337,268600,55350,150000,196150
334.6414876786337,268600,55350,150000,196150
334.6518783685755,268600,55350,150000,196200
334.6518783685755,268600,55350,150000,196200
334.6622690585173,268600,55350,150000,196250
334.6622690585173,268600,55350,150000,196250
334.6726597484591,268600,55350,150000,196300
334.6726597484591,268600,55350,150000,196300
334.6830504384009,268600,55350,150000,196350
334.6830504384009,268600,55350,150000,196350
334.6934411283427,268600,55350,150000,196400
334.6934411283427,268600,55350,150000,196400
334.7038318182845,268600,55350,150000,196450
334.7038318182845,268600,55350,150000,196450
334.7142225082263,268600,55350,150000,196500
334.7142225082263,268600,55350,150000,196500
334.72461319816813,268600,55350,150000,196550
334.72461319816813,268600,55350,150000,196550
334.73500388810993,268600,55350,150000,196600
334.73500388810993,268600,55350,150000,196600
334.74539457805173,268600,55350,150000,196650
334.74539457805173,268600,55350,150000,196650
334.75578526799353,268600,55350,150000,196700
334.75578526799353,268600,55350,150000,196700
334.76617595793533,268600,55350,150000,196750
334.76617595793533,268600,55350,150000,196750
334.77656664787713,268600,55350,150000,196800
334.77656664787713,268600,55350,150000,196800
334.78695733781893,268600,55350,150000,196850
334.78695733781893,268600,55350,150000,196850
334.79734802776073,268600,55350,150000,196900
334.79734802776073,268600,55350,150000,196900
334.80773871770253,268600,55350,150000,196950
334.80773871770253,268600,55350,150000,196950
334.81812940764434,268600,55350,150000,197000
334.81812940764434,268600,55350,150000,197000
334.82852009758614,268600,55350,150000,197050
334.82852009758614,268600,55350,150000,197050
334.83891078752794,268600,55350,150000,197100
334.83891078752794,268600,55350,150000,197100
334.84930147746974,268600,55350,150000,197150
334.84930147746974,268600,55350,150000,197150
334.85969216741154,268600,55350,150000,197200
334.85969216741154,268600,55350,150000,197200
334.87008285735334,268600,55350,150000,197250
334.87008285735334,268600,55350,150000,197250
334.88047354729514,268600,55350,150000,197300
334.88047354729514,268600,55350,150000,197300
334.89086423723694,268600,55350,150000,197350
334.89086423723694,268600,55350,150000,197350
334.90125492717874,268600,55350,150000,197400
334.90125492717874,268600,55350,150000,197400
334.91164561712054,268600,55350,150000,197450
334.91164561712054,268600,55350,150000,197450
334.92203630706234,268600,55350,150000,197500
334.92203630706234,268600,55350,150000,197500
334.93242699700414,268600,55350,150000,197550
334.93242699700414,268600,55350,150000,197550
334.94281768694594,268600,55350,150000,197600
334.94281768694594,268600,55350,150000,197600
334.95320837688774,268600,55350,150000,197650
334.95320837688774,268600,55350,150000,197650
334.96359906682954,268600,55350,150000,197700
334.96359906682954,268600,55350,150000,197700
334.97398975677135,268600,55350,150000,197750
334.97398975677135,268600,55350,150000,197750
334.98438044671315,268600,55350,150000,197800
334.98438044671315,268600,55350,150000,197800
334.99477113665495,268600,55350,150000,197850
334.99477113665495,268600,55350,150000,197850
335.00516182659675,268600,55350,150000,197900
335.00516182659675,268600,55350,150000,197900
335.01555251653855,268600,55350,150000,197950
335.01555251653855,268600,55350,150000,197950
335.02594320648035,268600,55350,150000,198000
335.02594320648035,268600,55350,150000,198000
335.03633389642215,268600,55350,150000,198050
335.03633389642215,268600,55350,150000,198050
335.04672458636395,268600,55350,150000,198100
335.04672458636395,268600,55350,150000,198100
335.05711527630575,268600,55350,150000,198150
335.05711527630575,268600,55350,150000,198150
335.06750596624755,268600,55350,150000,198200
335.06750596624755,268600,55350,150000,198200
335.07789665618935,268600,55350,150000,198250
335.07789665618935,268600,55350,150000,198250
335.08828734613115,268600,55350,150000,198300
335.08828734613115,268600,55350,150000,198300
335.09867803607295,268600,55350,150000,198350
335.09867803607295,268600,55350,150000,198350
335.10906872601475,268600,55350,150000,198400
335.10906872601475,268600,55350,150000,198400
335.11945941595656,268600,55350,150000,198450
335.11945941595656,268600,55350,150000,198450
335.12985010589836,268600,55350,150000,198500
335.12985010589836,268600,55350,150000,198500
335.14024079584016,268600,55350,150000,198550
335.14024079584016,268600,55350,150000,198550
335.15063148578196,268600,55350,150000,198600
335.15063148578196,268600,55350,150000,198600
335.16102217572376,268600,55350,150000,198650
335.16102217572376,268600,55350,150000,198650
335.17141286566556,268600,55350,150000,198700
335.17141286566556,268600,55350,150000,198700
335.18180355560736,268600,55350,150000,198750
335.18180355560736,268600,55350,150000,198750
335.19219424554916,268600,55350,150000,198800
335.19219424554916,268600,55350,150000,198800
335.20258493549096,268600,55350,150000,198850
335.20258493549096,268600,55350,150000,198850
335.21297562543276,268600,55350,150000,198900
335.21297562543276,268600,55350,150000,198900
335.22336631537456,268600,55350,150000,198950
335.22336631537456,268600,55350,150000,198950
335.23375700531636,268600,55350,150000,199000
335.23375700531636,268600,55350,150000,199000
335.24414769525816,268600,55350,150000,199050
335.24414769525816,268600,55350,150000,199050
335.25453838519996,268600,55350,150000,199100
335.25453838519996,268600,55350,150000,199100
335.26492907514177,268600,55350,150000,199150
335.26492907514177,268600,55350,150000,199150
335.27531976508357,268600,55350,150000,199200
335.27531976508357,268600,55350,150000,199200
335.28571045502537,268600,55350,150000,199250
335.28571045502537,268600,55350,150000,199250
335.29610114496717,268600,55350,150000,199300
335.29610114496717,268600,55350,150000,199300
335.30649183490897,268600,55350,150000,199350
335.30649183490897,268600,55350,150000,199350
335.31688252485077,268600,55350,150000,199400
335.31688252485077,268600,55350,150000,199400
335.32727321479257,268600,55350,150000,199450
335.32727321479257,268600,55350,150000,199450
335.33766390473437,268600,55350,150000,199500
335.33766390473437,268600,55350,150000,199500
335.34805459467617,268600,55350,150000,199550
335.34805459467617,268600,55350,150000,199550
335.35844528461797,268600,55350,150000,199600
335.35844528461797,268600,55350,150000,199600
335.3688359745598,268600,55350,150000,199650
335.3688359745598,268600,55350,150000,199650
335.3792266645016,268600,55350,150000,199700
335.3792266645016,268600,55350,150000,199700
335.3896173544434,268600,55350,150000,199750
335.3896173544434,268600,55350,150000,199750
335.4000080443852,268600,55350,150000,199800
335.4000080443852,268600,55350,150000,199800
335.410398734327,268600,55350,150000,199850
335.410398734327,268600,55350,150000,199850
335.4207894242688,268600,55350,150000,199900
335.4207894242688,268600,55350,150000,199900
335.4311801142106,268600,55350,150000,199950
335.4311801142106,268600,55350,150000,199950
335.4415708041524,268600,55350,150000,200000
335.4415708041524,268600,55350,150000,200000
335.4519614940942,268600,55350,150000,200050
335.4519614940942,268600,55350,150000,200050
335.462352184036,268600,55350,150000,200100
335.462352184036,268600,55350,150000,200100
335.4727428739778,268600,55350,150000,200150
335.4727428739778,268600,55350,150000,200150
335.4831335639196,268600,55350,150000,200200
335.4831335639196,268600,55350,150000,200200
335.4935242538614,268600,55350,150000,200250
335.4935242538614,268600,55350,150000,200250
335.5039149438032,268600,55350,150000,200300
335.5039149438032,268600,55350,150000,200300
335.514305633745,268600,55350,150000,200350
335.514305633745,268600,55350,150000,200350
335.5246963236868,268600,55350,150000,200400
335.5246963236868,268600,55350,150000,200400
335.5350870136286,268600,55350,150000,200450
335.5350870136286,268600,55350,150000,200450
335.5454777035704,268600,55350,150000,200500
335.5454777035704,268600,55350,150000,200500
335.5558683935122,268600,55350,150000,200550
335.5558683935122,268600,55350,150000,200550
335.566259083454,268600,55350,150000,200600
335.566259083454,268600,55350,150000,200600
335.5766497733958,268600,55350,150000,200650
335.5766497733958,268600,55350,150000,200650
335.5870404633376,268600,55350,150000,200700
335.5870404633376,268600,55350,150000,200700
335.5974311532794,268600,55350,150000,200750
335.5974311532794,268600,55350,150000,200750
335.6078218432212,268600,55350,150000,200800
335.6078218432212,268600,55350,150000,200800
335.618212533163,268600,55350,150000,200850
335.618212533163,268600,55350,150000,200850
335.6286032231048,268600,55350,150000,200900
335.6286032231048,268600,55350,150000,200900
335.6389939130466,268600,55350,150000,200950
335.6389939130466,268600,55350,150000,200950
335.6493846029884,268600,55350,150000,201000
335.6493846029884,268600,55350,150000,201000
335.6597752929302,268600,55350,150000,201050
335.6597752929302,268600,55350,150000,201050
335.670165982872,268600,55350,150000,201100
335.670165982872,268600,55350,150000,201100
335.6805566728138,268600,55350,150000,201150
335.6805566728138,268600,55350,150000,201150
335.6909473627556,268600,55350,150000,201200
335.6909473627556,268600,55350,150000,201200
335.7013380526974,268600,55350,150000,201250
335.7013380526974,268600,55350,150000,201250
335.7117287426392,268600,55350,150000,201300
335.7117287426392,268600,55350,150000,201300
335.722119432581,268600,55350,150000,201350
335.722119432581,268600,55350,150000,201350
335.7325101225228,268600,55350,150000,201400
335.7325101225228,268600,55350,150000,201400
335.7429008124646,268600,55350,150000,201450
335.7429008124646,268600,55350,150000,201450
335.7532915024064,268600,55350,150000,201500
335.7532915024064,268600,55350,150000,201500
335.7636821923482,268600,55350,150000,201550
335.7636821923482,268600,55350,150000,201550
335.77407288229,268600,55350,150000,201600
335.77407288229,268600,55350,150000,201600
335.7844635722318,268600,55350,150000,201650
335.7844635722318,268600,55350,150000,201650
335.7948542621736,268600,55350,150000,201700
335.7948542621736,268600,55350,150000,201700
335.8052449521154,268600,55350,150000,201750
335.8052449521154,268600,55350,150000,201750
335.8156356420572,268600,55350,150000,201800
335.8156356420572,268600,55350,150000,201800
335.826026331999,268600,55350,150000,201850
335.826026331999,268600,55350,150000,201850
335.8364170219408,268600,55350,150000,201900
335.8364170219408,268600,55350,150000,201900
335.8468077118826,268600,55350,150000,201950
335.8468077118826,268600,55350,150000,201950
335.8571984018244,268600,55350,150000,202000
335.8571984018244,268600,55350,150000,202000
335.8675890917662,268600,55350,150000,202050
335.8675890917662,268600,55350,150000,202050
335.877979781708,268600,55350,150000,202100
335.877979781708,268600,55350,150000,202100
335.8883704716498,268600,55350,150000,202150
335.8883704716498,268600,55350,150000,202150
335.8987611615916,268600,55350,150000,202200
335.8987611615916,268600,55350,150000,202200
335.9091518515334,268600,55350,150000,202250
335.9091518515334,268600,55350,150000,202250
335.9195425414752,268600,55350,150000,202300
335.9195425414752,268600,55350,150000,202300
335.929933231417,268600,55350,150000,202350
335.929933231417,268600,55350,150000,202350
335.9403239213588,268600,55350,150000,202400
335.9403239213588,268600,55350,150000,202400
335.9507146113006,268600,55350,150000,202450
335.9507146113006,268600,55350,150000,202450
335.9611053012424,268600,55350,150000,202500
335.9611053012424,268600,55350,150000,202500
335.9714959911842,268600,55350,150000,202550
335.9714959911842,268600,55350,150000,202550
335.981886681126,268600,55350,150000,202600
335.981886681126,268600,55350,150000,202600
335.9922773710678,268600,55350,150000,202650
335.9922773710678,268600,55350,150000,202650
336.0026680610096,268600,55350,150000,202700
336.0026680610096,268600,55350,150000,202700
336.0130587509514,268600,55350,150000,202750
336.0130587509514,268600,55350,150000,202750
336.0234494408932,268600,55350,150000,202800
336.0234494408932,268600,55350,150000,202800
336.033840130835,268600,55350,150000,202850
336.033840130835,268600,55350,150000,202850
336.0442308207768,268600,55350,150000,202900
336.0442308207768,268600,55350,150000,202900
336.0546215107186,268600,55350,150000,202950
336.0546215107186,268600,55350,150000,202950
336.0650122006604,268600,55350,150000,203000
336.0650122006604,268600,55350,150000,203000
336.0754028906022,268600,55350,150000,203050
336.0754028906022,268600,55350,150000,203050
336.085793580544,268600,55350,150000,203100
336.085793580544,268600,55350,150000,203100
336.0961842704858,268600,55350,150000,203150
336.0961842704858,268600,55350,150000,203150
336.1065749604276,268600,55350,150000,203200
336.1065749604276,268600,55350,150000,203200
336.1169656503694,268600,55350,150000,203250
336.1169656503694,268600,55350,150000,203250
336.1273563403112,268600,55350,150000,203300
336.1273563403112,268600,55350,150000,203300
336.137747030253,268600,55350,150000,203350
336.137747030253,268600,55350,150000,203350
336.1481377201948,268600,55350,150000,203400
336.1481377201948,268600,55350,150000,203400
336.1585284101366,268600,55350,150000,203450
336.1585284101366,268600,55350,150000,203450
336.1689191000784,268600,55350,150000,203500
336.1689191000784,268600,55350,150000,203500
336.1793097900202,268600,55350,150000,203550
336.1793097900202,268600,55350,150000,203550
336.189700479962,268600,55350,150000,203600
336.189700479962,268600,55350,150000,203600
336.2000911699038,268600,55350,150000,203650
336.2000911699038,268600,55350,150000,203650
336.21048185984563,268600,55350,150000,203700
336.21048185984563,268600,55350,150000,203700
336.22087254978743,268600,55350,150000,203750
336.22087254978743,268600,55350,150000,203750
336.23126323972923,268600,55350,150000,203800
336.23126323972923,268600,55350,150000,203800
336.24165392967103,268600,55350,150000,203850
336.24165392967103,268600,55350,150000,203850
336.25204461961283,268600,55350,150000,203900
336.25204461961283,268600,55350,150000,203900
336.26243530955463,268600,55350,150000,203950
336.26243530955463,268600,55350,150000,203950
336.27282599949643,268600,55350,150000,204000
336.27282599949643,268600,55350,150000,204000
336.28321668943823,268600,55350,150000,204050
336.28321668943823,268600,55350,150000,204050
336.29360737938003,268600,55350,150000,204100
336.29360737938003,268600,55350,150000,204100
336.30399806932184,268600,55350,150000,204150
336.30399806932184,268600,55350,150000,204150
336.31438875926364,268600,55350,150000,204200
336.31438875926364,268600,55350,150000,204200
336.32477944920544,268600,55350,150000,204250
336.32477944920544,268600,55350,150000,204250
336.33517013914724,268600,55350,150000,204300
336.33517013914724,268600,55350,150000,204300
336.34556082908904,268600,55350,150000,204350
336.34556082908904,268600,55350,150000,204350
336.35595151903084,268600,55350,150000,204400
336.35595151903084,268600,55350,150000,204400
336.36634220897264,268600,55350,150000,204450
336.36634220897264,268600,55350,150000,204450
336.37673289891444,268600,55350,150000,204500
336.37673289891444,268600,55350,150000,204500
336.38712358885624,268600,55350,150000,204550
336.38712358885624,268600,55350,150000,204550
336.39751427879804,268600,55350,150000,204600
336.39751427879804,268600,55350,150000,204600
336.40790496873984,268600,55350,150000,204650
336.40790496873984,268600,55350,150000,204650
336.41829565868164,268600,55350,150000,204700
336.41829565868164,268600,55350,150000,204700
336.42868634862344,268600,55350,150000,204750
336.42868634862344,268600,55350,150000,204750
336.43907703856524,268600,55350,150000,204800
336.43907703856524,268600,55350,150000,204800
336.44946772850705,268600,55350,150000,204850
336.44946772850705,268600,55350,150000,204850
336.45985841844885,268600,55350,150000,204900
336.45985841844885,268600,55350,150000,204900
336.47024910839065,268600,55350,150000,204950
336.47024910839065,268600,55350,150000,204950
336.48063979833245,268600,55350,150000,205000
336.48063979833245,268600,55350,150000,205000
336.49103048827425,268600,55350,150000,205050
336.49103048827425,268600,55350,150000,205050
336.50142117821605,268600,55350,150000,205100
336.50142117821605,268600,55350,150000,205100
336.51181186815785,268600,55350,150000,205150
336.51181186815785,268600,55350,150000,205150
336.52220255809965,268600,55350,150000,205200
336.52220255809965,268600,55350,150000,205200
336.53259324804145,268600,55350,150000,205250
336.53259324804145,268600,55350,150000,205250
336.54298393798325,268600,55350,150000,205300
336.54298393798325,268600,55350,150000,205300
336.55337462792505,268600,55350,150000,205350
336.55337462792505,268600,55350,150000,205350
336.56376531786685,268600,55350,150000,205400
336.56376531786685,268600,55350,150000,205400
336.57415600780865,268600,55350,150000,205450
336.57415600780865,268600,55350,150000,205450
336.58454669775045,268600,55350,150000,205500
336.58454669775045,268600,55350,150000,205500
336.59493738769226,268600,55350,150000,205550
336.59493738769226,268600,55350,150000,205550
336.60532807763406,268600,55350,150000,205600
336.60532807763406,268600,55350,150000,205600
336.61571876757586,268600,55350,150000,205650
336.61571876757586,268600,55350,150000,205650
336.62610945751766,268600,55350,150000,205700
336.62610945751766,268600,55350,150000,205700
336.63650014745946,268600,55350,150000,205750
336.63650014745946,268600,55350,150000,205750
336.64689083740126,268600,55350,150000,205800
336.64689083740126,268600,55350,150000,205800
336.65728152734306,268600,55350,150000,205850
336.65728152734306,268600,55350,150000,205850
336.66767221728486,268600,55350,150000,205900
336.66767221728486,268600,55350,150000,205900
336.67806290722666,268600,55350,150000,205950
336.67806290722666,268600,55350,150000,205950
336.68845359716846,268600,55350,150000,206000
336.68845359716846,268600,55350,150000,206000
336.69884428711026,268600,55350,150000,206050
336.69884428711026,268600,55350,150000,206050
336.70923497705206,268600,55350,150000,206100
336.70923497705206,268600,55350,150000,206100
336.71962566699386,268600,55350,150000,206150
336.71962566699386,268600,55350,150000,206150
336.73001635693566,268600,55350,150000,206200
336.73001635693566,268600,55350,150000,206200
336.74040704687746,268600,55350,150000,206250
336.74040704687746,268600,55350,150000,206250
336.75079773681927,268600,55350,150000,206300
336.75079773681927,268600,55350,150000,206300
336.76118842676107,268600,55350,150000,206350
336.76118842676107,268600,55350,150000,206350
336.77157911670287,268600,55350,150000,206400
336.77157911670287,268600,55350,150000,206400
336.78196980664467,268600,55350,150000,206450
336.78196980664467,268600,55350,150000,206450
336.79236049658647,268600,55350,150000,206500
336.79236049658647,268600,55350,150000,206500
336.80275118652827,268600,55350,150000,206550
336.80275118652827,268600,55350,150000,206550
336.81314187647007,268600,55350,150000,206600
336.81314187647007,268600,55350,150000,206600
336.82353256641187,268600,55350,150000,206650
336.82353256641187,268600,55350,150000,206650
336.83392325635367,268600,55350,150000,206700
336.83392325635367,268600,55350,150000,206700
336.8443139462955,268600,55350,150000,206750
336.8443139462955,268600,55350,150000,206750
336.8547046362373,268600,55350,150000,206800
336.8547046362373,268600,55350,150000,206800
336.8650953261791,268600,55350,150000,206850
336.8650953261791,268600,55350,150000,206850
336.8754860161209,268600,55350,150000,206900
336.8754860161209,268600,55350,150000,206900
336.8858767060627,268600,55350,150000,206950
336.8858767060627,268600,55350,150000,206950
336.8962673960045,268600,55350,150000,207000
336.8962673960045,268600,55350,150000,207000
336.9066580859463,268600,55350,150000,207050
336.9066580859463,268600,55350,150000,207050
336.9170487758881,268600,55350,150000,207100
336.9170487758881,268600,55350,150000,207100
336.9274394658299,268600,55350,150000,207150
336.9274394658299,268600,55350,150000,207150
336.9378301557717,268600,55350,150000,207200
336.9378301557717,268600,55350,150000,207200
336.9482208457135,268600,55350,150000,207250
336.9482208457135,268600,55350,150000,207250
336.9586115356553,268600,55350,150000,207300
336.9586115356553,268600,55350,150000,207300
336.9690022255971,268600,55350,150000,207350
336.9690022255971,268600,55350,150000,207350
336.9793929155389,268600,55350,150000,207400
336.9793929155389,268600,55350,150000,207400
336.9897836054807,268600,55350,150000,207450
336.9897836054807,268600,55350,150000,207450
337.0001742954225,268600,55350,150000,207500
337.0001742954225,268600,55350,150000,207500
337.0105649853643,268600,55350,150000,207550
337.0105649853643,268600,55350,150000,207550
337.0209556753061,268600,55350,150000,207600
337.0209556753061,268600,55350,150000,207600
337.0313463652479,268600,55350,150000,207650
337.0313463652479,268600,55350,150000,207650
337.0417370551897,268600,55350,150000,207700
337.0417370551897,268600,55350,150000,207700
337.0521277451315,268600,55350,150000,207750
337.0521277451315,268600,55350,150000,207750
337.0625184350733,268600,55350,150000,207800
337.0625184350733,268600,55350,150000,207800
337.0729091250151,268600,55350,150000,207850
337.0729091250151,268600,55350,150000,207850
337.0832998149569,268600,55350,150000,207900
337.0832998149569,268600,55350,150000,207900
337.0936905048987,268600,55350,150000,207950
337.0936905048987,268600,55350,150000,207950
337.1040811948405,268600,55350,150000,208000
337.1040811948405,268600,55350,150000,208000
337.1144718847823,268600,55350,150000,208050
337.1144718847823,268600,55350,150000,208050
337.1248625747241,268600,55350,150000,208100
337.1248625747241,268600,55350,150000,208100
337.1352532646659,268600,55350,150000,208150
337.1352532646659,268600,55350,150000,208150
337.1456439546077,268600,55350,150000,208200
337.1456439546077,268600,55350,150000,208200
337.1560346445495,268600,55350,150000,208250
337.1560346445495,268600,55350,150000,208250
337.1664253344913,268600,55350,150000,208300
337.1664253344913,268600,55350,150000,208300
337.1768160244331,268600,55350,150000,208350
337.1768160244331,268600,55350,150000,208350
337.1872067143749,268600,55350,150000,208400
337.1872067143749,268600,55350,150000,208400
337.1975974043167,268600,55350,150000,208450
337.1975974043167,268600,55350,150000,208450
337.2079880942585,268600,55350,150000,208500
337.2079880942585,268600,55350,150000,208500
337.2183787842003,268600,55350,150000,208550
337.2183787842003,268600,55350,150000,208550
337.2287694741421,268600,55350,150000,208600
337.2287694741421,268600,55350,150000,208600
337.2391601640839,268600,55350,150000,208650
337.2391601640839,268600,55350,150000,208650
337.2495508540257,268600,55350,150000,208700
337.2495508540257,268600,55350,150000,208700
337.2599415439675,268600,55350,150000,208750
337.2599415439675,268600,55350,150000,208750
337.2703322339093,268600,55350,150000,208800
337.2703322339093,268600,55350,150000,208800
337.2807229238511,268600,55350,150000,208850
337.2807229238511,268600,55350,150000,208850
337.2911136137929,268600,55350,150000,208900
337.2911136137929,268600,55350,150000,208900
337.3015043037347,268600,55350,150000,208950
337.3015043037347,268600,55350,150000,208950
337.3118949936765,268600,55350,150000,209000
337.3118949936765,268600,55350,150000,209000
337.3222856836183,268600,55350,150000,209050
337.3222856836183,268600,55350,150000,209050
337.3326763735601,268600,55350,150000,209100
337.3326763735601,268600,55350,150000,209100
337.3430670635019,268600,55350,150000,209150
337.3430670635019,268600,55350,150000,209150
337.3534577534437,268600,55350,150000,209200
337.3534577534437,268600,55350,150000,209200
337.3638484433855,268600,55350,150000,209250
337.3638484433855,268600,55350,150000,209250
337.3742391333273,268600,55350,150000,209300
337.3742391333273,268600,55350,150000,209300
337.3846298232691,268600,55350,150000,209350
337.3846298232691,268600,55350,150000,209350
337.3950205132109,268600,55350,150000,209400
337.3950205132109,268600,55350,150000,209400
337.4054112031527,268600,55350,150000,209450
337.4054112031527,268600,55350,150000,209450
337.4158018930945,268600,55350,150000,209500
337.4158018930945,268600,55350,150000,209500
337.4261925830363,268600,55350,150000,209550
337.4261925830363,268600,55350,150000,209550
337.4365832729781,268600,55350,150000,209600
337.4365832729781,268600,55350,150000,209600
337.4469739629199,268600,55350,150000,209650
337.4469739629199,268600,55350,150000,209650
337.4573646528617,268600,55350,150000,209700
337.4573646528617,268600,55350,150000,209700
337.4677553428035,268600,55350,150000,209750
337.4677553428035,268600,55350,150000,209750
337.4781460327453,268600,55350,150000,209800
337.4781460327453,268600,55350,150000,209800
337.4885367226871,268600,55350,150000,209850
337.4885367226871,268600,55350,150000,209850
337.4989274126289,268600,55350,150000,209900
337.4989274126289,268600,55350,150000,209900
337.5093181025707,268600,55350,150000,209950
337.5093181025707,268600,55350,150000,209950
337.5197087925125,268600,55350,150000,210000
337.5197087925125,268600,55350,150000,210000
337.5300994824543,268600,55350,150000,210050
337.5300994824543,268600,55350,150000,210050
337.5404901723961,268600,55350,150000,210100
337.5404901723961,268600,55350,150000,210100
337.5508808623379,268600,55350,150000,210150
337.5508808623379,268600,55350,150000,210150
337.5612715522797,268600,55350,150000,210200
337.5612715522797,268600,55350,150000,210200
337.5716622422215,268600,55350,150000,210250
337.5716622422215,268600,55350,150000,210250
337.5820529321633,268600,55350,150000,210300
337.5820529321633,268600,55350,150000,210300
337.5924436221051,268600,55350,150000,210350
337.5924436221051,268600,55350,150000,210350
337.6028343120469,268600,55350,150000,210400
337.6028343120469,268600,55350,150000,210400
337.6132250019887,268600,55350,150000,210450
337.6132250019887,268600,55350,150000,210450
337.6236156919305,268600,55350,150000,210500
337.6236156919305,268600,55350,150000,210500
337.6340063818723,268600,55350,150000,210550
337.6340063818723,268600,55350,150000,210550
337.6443970718141,268600,55350,150000,210600
337.6443970718141,268600,55350,150000,210600
337.6547877617559,268600,55350,150000,210650
337.6547877617559,268600,55350,150000,210650
337.6651784516977,268600,55350,150000,210700
337.6651784516977,268600,55350,150000,210700
337.6755691416395,268600,55350,150000,210750
337.6755691416395,268600,55350,150000,210750
337.68595983158133,268600,55350,150000,210800
337.68595983158133,268600,55350,150000,210800
337.69635052152313,268600,55350,150000,210850
337.69635052152313,268600,55350,150000,210850
337.70674121146493,268600,55350,150000,210900
337.70674121146493,268600,55350,150000,210900
337.71713190140673,268600,55350,150000,210950
337.71713190140673,268600,55350,150000,210950
337.72752259134853,268600,55350,150000,211000
337.72752259134853,268600,55350,150000,211000
337.73791328129033,268600,55350,150000,211050
337.73791328129033,268600,55350,150000,211050
337.74830397123213,268600,55350,150000,211100
337.74830397123213,268600,55350,150000,211100
337.75869466117393,268600,55350,150000,211150
337.75869466117393,268600,55350,150000,211150
337.76908535111573,268600,55350,150000,211200
337.76908535111573,268600,55350,150000,211200
337.77947604105753,268600,55350,150000,211250
337.77947604105753,268600,55350,150000,211250
337.78986673099934,268600,55350,150000,211300
337.78986673099934,268600,55350,150000,211300
337.80025742094114,268600,55350,150000,211350
337.80025742094114,268600,55350,150000,211350
337.81064811088294,268600,55350,150000,211400
337.81064811088294,268600,55350,150000,211400
337.82103880082474,268600,55350,150000,211450
337.82103880082474,268600,55350,150000,211450
337.83142949076654,268600,55350,150000,211500
337.83142949076654,268600,55350,150000,211500
337.84182018070834,268600,55350,150000,211550
337.84182018070834,268600,55350,150000,211550
337.85221087065014,268600,55350,150000,211600
337.85221087065014,268600,55350,150000,211600
337.86260156059194,268600,55350,150000,211650
337.86260156059194,268600,55350,150000,211650
337.87299225053374,268600,55350,150000,211700
337.87299225053374,268600,55350,150000,211700
337.88338294047554,268600,55350,150000,211750
337.88338294047554,268600,55350,150000,211750
337.89377363041734,268600,55350,150000,211800
337.89377363041734,268600,55350,150000,211800
337.90416432035914,268600,55350,150000,211850
337.90416432035914,268600,55350,150000,211850
337.91455501030094,268600,55350,150000,211900
337.91455501030094,268600,55350,150000,211900
337.92494570024274,268600,55350,150000,211950
337.92494570024274,268600,55350,150000,211950
337.93533639018455,268600,55350,150000,212000
337.93533639018455,268600,55350,150000,212000
337.94572708012635,268600,55350,150000,212050
337.94572708012635,268600,55350,150000,212050
337.95611777006815,268600,55350,150000,212100
337.95611777006815,268600,55350,150000,212100
337.96650846000995,268600,55350,150000,212150
337.96650846000995,268600,55350,150000,212150
337.97689914995175,268600,55350,150000,212200
337.97689914995175,268600,55350,150000,212200
337.98728983989355,268600,55350,150000,212250
337.98728983989355,268600,55350,150000,212250
337.99768052983535,268600,55350,150000,212300
337.99768052983535,268600,55350,150000,212300
338.00807121977715,268600,55350,150000,212350
338.00807121977715,268600,55350,150000,212350
338.01846190971895,268600,55350,150000,212400
338.01846190971895,268600,55350,150000,212400
338.02885259966075,268600,55350,150000,212450
338.02885259966075,268600,55350,150000,212450
338.03924328960255,268600,55350,150000,212500
338.03924328960255,268600,55350,150000,212500
338.04963397954435,268600,55350,150000,212550
338.04963397954435,268600,55350,150000,212550
338.06002466948615,268600,55350,150000,212600
338.06002466948615,268600,55350,150000,212600
338.07041535942795,268600,55350,150000,212650
338.07041535942795,268600,55350,150000,212650
338.08080604936976,268600,55350,150000,212700
338.08080604936976,268600,55350,150000,212700
338.09119673931156,268600,55350,150000,212750
338.09119673931156,268600,55350,150000,212750
338.10158742925336,268600,55350,150000,212800
338.10158742925336,268600,55350,150000,212800
338.11197811919516,268600,55350,150000,212850
338.11197811919516,268600,55350,150000,212850
338.12236880913696,268600,55350,150000,212900
338.12236880913696,268600,55350,150000,212900
338.13275949907876,268600,55350,150000,212950
338.13275949907876,268600,55350,150000,212950
338.14315018902056,268600,55350,150000,213000
338.14315018902056,268600,55350,150000,213000
338.15354087896236,268600,55350,150000,213050
338.15354087896236,268600,55350,150000,213050
338.16393156890416,268600,55350,150000,213100
338.16393156890416,268600,55350,150000,213100
338.17432225884596,268600,55350,150000,213150
338.17432225884596,268600,55350,150000,213150
338.18471294878776,268600,55350,150000,213200
338.18471294878776,268600,55350,150000,213200
338.19510363872956,268600,55350,150000,213250
338.19510363872956,268600,55350,150000,213250
338.20549432867136,268600,55350,150000,213300
338.20549432867136,268600,55350,150000,213300
338.21588501861316,268600,55350,150000,213350
338.21588501861316,268600,55350,150000,213350
338.22627570855497,268600,55350,150000,213400
338.22627570855497,268600,55350,150000,213400
338.23666639849677,268600,55350,150000,213450
338.23666639849677,268600,55350,150000,213450
338.24705708843857,268600,55350,150000,213500
338.24705708843857,268600,55350,150000,213500
338.25744777838037,268600,55350,150000,213550
338.25744777838037,268600,55350,150000,213550
338.26783846832217,268600,55350,150000,213600
338.26783846832217,268600,55350,150000,213600
338.27822915826397,268600,55350,150000,213650
338.27822915826397,268600,55350,150000,213650
338.28861984820577,268600,55350,150000,213700
338.28861984820577,268600,55350,150000,213700
338.29901053814757,268600,55350,150000,213750
338.29901053814757,268600,55350,150000,213750
338.30940122808937,268600,55350,150000,213800
338.30940122808937,268600,55350,150000,213800
338.31979191803117,268600,55350,150000,213850
338.31979191803117,268600,55350,150000,213850
338.330182607973,268600,55350,150000,213900
338.330182607973,268600,55350,150000,213900
338.3405732979148,268600,55350,150000,213950
338.3405732979148,268600,55350,150000,213950
338.3509639878566,268600,55350,150000,214000
338.3509639878566,268600,55350,150000,214000
338.3613546777984,268600,55350,150000,214050
338.3613546777984,268600,55350,150000,214050
338.3717453677402,268600,55350,150000,214100
338.3717453677402,268600,55350,150000,214100
338.382136057682,268600,55350,150000,214150
338.382136057682,268600,55350,150000,214150
338.3925267476238,268600,55350,150000,214200
338.3925267476238,268600,55350,150000,214200
338.4029174375656,268600,55350,150000,214250
338.4029174375656,268600,55350,150000,214250
338.4133081275074,268600,55350,150000,214300
338.4133081275074,268600,55350,150000,214300
338.4236988174492,268600,55350,150000,214350
338.4236988174492,268600,55350,150000,214350
338.434089507391,268600,55350,150000,214400
338.434089507391,268600,55350,150000,214400
338.4444801973328,268600,55350,150000,214450
338.4444801973328,268600,55350,150000,214450
338.4548708872746,268600,55350,150000,214500
338.4548708872746,268600,55350,150000,214500
338.4652615772164,268600,55350,150000,214550
338.4652615772164,268600,55350,150000,214550
338.4756522671582,268600,55350,150000,214600
338.4756522671582,268600,55350,150000,214600
338.4860429571,268600,55350,150000,214650
338.4860429571,268600,55350,150000,214650
338.4964336470418,268600,55350,150000,214700
338.4964336470418,268600,55350,150000,214700
338.5068243369836,268600,55350,150000,214750
338.5068243369836,268600,55350,150000,214750
338.5172150269254,268600,55350,150000,214800
338.5172150269254,268600,55350,150000,214800
338.5276057168672,268600,55350,150000,214850
338.5276057168672,268600,55350,150000,214850
338.537996406809,268600,55350,150000,214900
338.537996406809,268600,55350,150000,214900
338.5483870967508,268600,55350,150000,214950
338.5483870967508,268600,55350,150000,214950
338.5587777866926,268600,55350,150000,215000
338.5587777866926,268600,55350,150000,215000
338.5691684766344,268600,55350,150000,215050
338.5691684766344,268600,55350,150000,215050
338.5795591665762,268600,55350,150000,215100
338.5795591665762,268600,55350,150000,215100
338.589949856518,268600,55350,150000,215150
338.589949856518,268600,55350,150000,215150
338.6003405464598,268600,55350,150000,215200
338.6003405464598,268600,55350,150000,215200
338.6107312364016,268600,55350,150000,215250
338.6107312364016,268600,55350,150000,215250
338.6211219263434,268600,55350,150000,215300
338.6211219263434,268600,55350,150000,215300
338.6315126162852,268600,55350,150000,215350
338.6315126162852,268600,55350,150000,215350
338.641903306227,268600,55350,150000,215400
338.641903306227,268600,55350,150000,215400
338.6522939961688,268600,55350,150000,215450
338.6522939961688,268600,55350,150000,215450
338.6626846861106,268600,55350,150000,215500
338.6626846861106,268600,55350,150000,215500
338.6730753760524,268600,55350,150000,215550
338.6730753760524,268600,55350,150000,215550
338.6834660659942,268600,55350,150000,215600
338.6834660659942,268600,55350,150000,215600
338.693856755936,268600,55350,150000,215650
338.693856755936,268600,55350,150000,215650
338.7042474458778,268600,55350,150000,215700
338.7042474458778,268600,55350,150000,215700
338.7146381358196,268600,55350,150000,215750
338.7146381358196,268600,55350,150000,215750
338.7250288257614,268600,55350,150000,215800
338.7250288257614,268600,55350,150000,215800
338.7354195157032,268600,55350,150000,215850
338.7354195157032,268600,55350,150000,215850
338.745810205645,268600,55350,150000,215900
338.745810205645,268600,55350,150000,215900
338.7562008955868,268600,55350,150000,215950
338.7562008955868,268600,55350,150000,215950
338.7665915855286,268600,55350,150000,216000
338.7665915855286,268600,55350,150000,216000
338.7769822754704,268600,55350,150000,216050
338.7769822754704,268600,55350,150000,216050
338.7873729654122,268600,55350,150000,216100
338.7873729654122,268600,55350,150000,216100
338.797763655354,268600,55350,150000,216150
338.797763655354,268600,55350,150000,216150
338.8081543452958,268600,55350,150000,216200
338.8081543452958,268600,55350,150000,216200
338.8185450352376,268600,55350,150000,216250
338.8185450352376,268600,55350,150000,216250
338.8289357251794,268600,55350,150000,216300
338.8289357251794,268600,55350,150000,216300
338.8393264151212,268600,55350,150000,216350
338.8393264151212,268600,55350,150000,216350
338.849717105063,268600,55350,150000,216400
338.849717105063,268600,55350,150000,216400
338.8601077950048,268600,55350,150000,216450
338.8601077950048,268600,55350,150000,216450
338.8704984849466,268600,55350,150000,216500
338.8704984849466,268600,55350,150000,216500
338.8808891748884,268600,55350,150000,216550
338.8808891748884,268600,55350,150000,216550
338.8912798648302,268600,55350,150000,216600
338.8912798648302,268600,55350,150000,216600
338.901670554772,268600,55350,150000,216650
338.901670554772,268600,55350,150000,216650
338.9120612447138,268600,55350,150000,216700
338.9120612447138,268600,55350,150000,216700
338.9224519346556,268600,55350,150000,216750
338.9224519346556,268600,55350,150000,216750
338.9328426245974,268600,55350,150000,216800
338.9328426245974,268600,55350,150000,216800
338.9432333145392,268600,55350,150000,216850
338.9432333145392,268600,55350,150000,216850
338.953624004481,268600,55350,150000,216900
338.953624004481,268600,55350,150000,216900
338.9640146944228,268600,55350,150000,216950
338.9640146944228,268600,55350,150000,216950
338.9744053843646,268600,55350,150000,217000
338.9744053843646,268600,55350,150000,217000
338.9847960743064,268600,55350,150000,217050
338.9847960743064,268600,55350,150000,217050
338.9951867642482,268600,55350,150000,217100
338.9951867642482,268600,55350,150000,217100
339.00557745419,268600,55350,150000,217150
339.00557745419,268600,55350,150000,217150
339.0159681441318,268600,55350,150000,217200
339.0159681441318,268600,55350,150000,217200
339.0263588340736,268600,55350,150000,217250
339.0263588340736,268600,55350,150000,217250
339.0367495240154,268600,55350,150000,217300
339.0367495240154,268600,55350,150000,217300
339.0471402139572,268600,55350,150000,217350
339.0471402139572,268600,55350,150000,217350
339.057530903899,268600,55350,150000,217400
339.057530903899,268600,55350,150000,217400
339.0679215938408,268600,55350,150000,217450
339.0679215938408,268600,55350,150000,217450
339.0783122837826,268600,55350,150000,217500
339.0783122837826,268600,55350,150000,217500
339.0887029737244,268600,55350,150000,217550
339.0887029737244,268600,55350,150000,217550
339.0990936636662,268600,55350,150000,217600
339.0990936636662,268600,55350,150000,217600
339.109484353608,268600,55350,150000,217650
339.109484353608,268600,55350,150000,217650
339.1198750435498,268600,55350,150000,217700
339.1198750435498,268600,55350,150000,217700
339.1302657334916,268600,55350,150000,217750
339.1302657334916,268600,55350,150000,217750
339.1406564234334,268600,55350,150000,217800
339.1406564234334,268600,55350,150000,217800
339.1510471133752,268600,55350,150000,217850
339.1510471133752,268600,55350,150000,217850
339.161437803317,268600,55350,150000,217900
339.161437803317,268600,55350,150000,217900
339.17182849325883,268600,55350,150000,217950
339.17182849325883,268600,55350,150000,217950
339.18221918320063,268600,55350,150000,218000
339.18221918320063,268600,55350,150000,218000
339.19260987314243,268600,55350,150000,218050
339.19260987314243,268600,55350,150000,218050
339.20300056308423,268600,55350,150000,218100
339.20300056308423,268600,55350,150000,218100
339.21339125302603,268600,55350,150000,218150
339.21339125302603,268600,55350,150000,218150
339.22378194296783,268600,55350,150000,218200
339.22378194296783,268600,55350,150000,218200
339.23417263290963,268600,55350,150000,218250
339.23417263290963,268600,55350,150000,218250
339.24456332285143,268600,55350,150000,218300
339.24456332285143,268600,55350,150000,218300
339.25495401279323,268600,55350,150000,218350
339.25495401279323,268600,55350,150000,218350
339.26534470273504,268600,55350,150000,218400
339.26534470273504,268600,55350,150000,218400
339.27573539267684,268600,55350,150000,218450
339.27573539267684,268600,55350,150000,218450
339.28612608261864,268600,55350,150000,218500
339.28612608261864,268600,55350,150000,218500
339.29651677256044,268600,55350,150000,218550
339.29651677256044,268600,55350,150000,218550
339.30690746250224,268600,55350,150000,218600
339.30690746250224,268600,55350,150000,218600
339.31729815244404,268600,55350,150000,218650
339.31729815244404,268600,55350,150000,218650
339.32768884238584,268600,55350,150000,218700
339.32768884238584,268600,55350,150000,218700
339.33807953232764,268600,55350,150000,218750
339.33807953232764,268600,55350,150000,218750
339.34847022226944,268600,55350,150000,218800
339.34847022226944,268600,55350,150000,218800
339.35886091221124,268600,55350,150000,218850
339.35886091221124,268600,55350,150000,218850
339.36925160215304,268600,55350,150000,218900
339.36925160215304,268600,55350,150000,218900
339.37964229209484,268600,55350,150000,218950
339.37964229209484,268600,55350,150000,218950
339.39003298203664,268600,55350,150000,219000
339.39003298203664,268600,55350,150000,219000
339.40042367197844,268600,55350,150000,219050
339.40042367197844,268600,55350,150000,219050
339.41081436192025,268600,55350,150000,219100
339.41081436192025,268600,55350,150000,219100
339.42120505186205,268600,55350,150000,219150
339.42120505186205,268600,55350,150000,219150
339.43159574180385,268600,55350,150000,219200
339.43159574180385,268600,55350,150000,219200
339.44198643174565,268600,55350,150000,219250
339.44198643174565,268600,55350,150000,219250
339.45237712168745,268600,55350,150000,219300
339.45237712168745,268600,55350,150000,219300
339.46276781162925,268600,55350,150000,219350
339.46276781162925,268600,55350,150000,219350
339.47315850157105,268600,55350,150000,219400
339.47315850157105,268600,55350,150000,219400
339.48354919151285,268600,55350,150000,219450
339.48354919151285,268600,55350,150000,219450
339.49393988145465,268600,55350,150000,219500
339.49393988145465,268600,55350,150000,219500
339.50433057139645,268600,55350,150000,219550
339.50433057139645,268600,55350,150000,219550
339.51472126133825,268600,55350,150000,219600
339.51472126133825,268600,55350,150000,219600
339.52511195128005,268600,55350,150000,219650
339.52511195128005,268600,55350,150000,219650
339.53550264122185,268600,55350,150000,219700
339.53550264122185,268600,55350,150000,219700
339.54589333116365,268600,55350,150000,219750
339.54589333116365,268600,55350,150000,219750
339.55628402110545,268600,55350,150000,219800
339.55628402110545,268600,55350,150000,219800
339.56667471104726,268600,55350,150000,219850
339.56667471104726,268600,55350,150000,219850
339.57706540098906,268600,55350,150000,219900
339.57706540098906,268600,55350,150000,219900
339.58745609093086,268600,55350,150000,219950
339.58745609093086,268600,55350,150000,219950
339.59784678087266,268600,55350,150000,220000
339.59784678087266,268600,55350,150000,220000
339.60823747081446,268600,55350,150000,220050
339.60823747081446,268600,55350,150000,220050
339.61862816075626,268600,55350,150000,220100
339.61862816075626,268600,55350,150000,220100
339.62901885069806,268600,55350,150000,220150
339.62901885069806,268600,55350,150000,220150
339.63940954063986,268600,55350,150000,220200
339.63940954063986,268600,55350,150000,220200
339.64980023058166,268600,55350,150000,220250
339.64980023058166,268600,55350,150000,220250
339.66019092052346,268600,55350,150000,220300
339.66019092052346,268600,55350,150000,220300
339.67058161046526,268600,55350,150000,220350
339.67058161046526,268600,55350,150000,220350
339.68097230040706,268600,55350,150000,220400
339.68097230040706,268600,55350,150000,220400
339.69136299034886,268600,55350,150000,220450
339.69136299034886,268600,55350,150000,220450
339.70175368029066,268600,55350,150000,220500
339.70175368029066,268600,55350,150000,220500
339.71214437023247,268600,55350,150000,220550
339.71214437023247,268600,55350,150000,220550
339.72253506017427,268600,55350,150000,220600
339.72253506017427,268600,55350,150000,220600
339.73292575011607,268600,55350,150000,220650
339.73292575011607,268600,55350,150000,220650
339.74331644005787,268600,55350,150000,220700
339.74331644005787,268600,55350,150000,220700
339.75370712999967,268600,55350,150000,220750
339.75370712999967,268600,55350,150000,220750
339.76409781994147,268600,55350,150000,220800
339.76409781994147,268600,55350,150000,220800
339.77448850988327,268600,55350,150000,220850
339.77448850988327,268600,55350,150000,220850
339.78487919982507,268600,55350,150000,220900
339.78487919982507,268600,55350,150000,220900
339.79526988976687,268600,55350,150000,220950
339.79526988976687,268600,55350,150000,220950
339.8056605797087,268600,55350,150000,221000
339.8056605797087,268600,55350,150000,221000
339.8160512696505,268600,55350,150000,221050
339.8160512696505,268600,55350,150000,221050
339.8264419595923,268600,55350,150000,221100
339.8264419595923,268600,55350,150000,221100
339.8368326495341,268600,55350,150000,221150
339.8368326495341,268600,55350,150000,221150
339.8472233394759,268600,55350,150000,221200
339.8472233394759,268600,55350,150000,221200
339.8576140294177,268600,55350,150000,221250
339.8576140294177,268600,55350,150000,221250
339.8680047193595,268600,55350,150000,221300
339.8680047193595,268600,55350,150000,221300
339.8783954093013,268600,55350,150000,221350
339.8783954093013,268600,55350,150000,221350
339.8887860992431,268600,55350,150000,221400
339.8887860992431,268600,55350,150000,221400
339.8991767891849,268600,55350,150000,221450
339.8991767891849,268600,55350,150000,221450
339.9095674791267,268600,55350,150000,221500
339.9095674791267,268600,55350,150000,221500
339.9199581690685,268600,55350,150000,221550
339.9199581690685,268600,55350,150000,221550
339.9303488590103,268600,55350,150000,221600
339.9303488590103,268600,55350,150000,221600
339.9407395489521,268600,55350,150000,221650
339.9407395489521,268600,55350,150000,221650
339.9511302388939,268600,55350,150000,221700
339.9511302388939,268600,55350,150000,221700
339.9615209288357,268600,55350,150000,221750
339.9615209288357,268600,55350,150000,221750
339.9719116187775,268600,55350,150000,221800
339.9719116187775,268600,55350,150000,221800
339.9823023087193,268600,55350,150000,221850
339.9823023087193,268600,55350,150000,221850
339.9926929986611,268600,55350,150000,221900
339.9926929986611,268600,55350,150000,221900
340.0030836886029,268600,55350,150000,221950
340.0030836886029,268600,55350,150000,221950
340.0134743785447,268600,55350,150000,222000
340.0134743785447,268600,55350,150000,222000
340.0238650684865,268600,55350,150000,222050
340.0238650684865,268600,55350,150000,222050
340.0342557584283,268600,55350,150000,222100
340.0342557584283,268600,55350,150000,222100
340.0446464483701,268600,55350,150000,222150
340.0446464483701,268600,55350,150000,222150
340.0550371383119,268600,55350,150000,222200
340.0550371383119,268600,55350,150000,222200
340.0654278282537,268600,55350,150000,222250
340.0654278282537,268600,55350,150000,222250
340.0758185181955,268600,55350,150000,222300
340.0758185181955,268600,55350,150000,222300
340.0862092081373,268600,55350,150000,222350
340.0862092081373,268600,55350,150000,222350
340.0965998980791,268600,55350,150000,222400
340.0965998980791,268600,55350,150000,222400
340.1069905880209,268600,55350,150000,222450
340.1069905880209,268600,55350,150000,222450
340.1173812779627,268600,55350,150000,222500
340.1173812779627,268600,55350,150000,222500
340.1277719679045,268600,55350,150000,222550
340.1277719679045,268600,55350,150000,222550
340.1381626578463,268600,55350,150000,222600
340.1381626578463,268600,55350,150000,222600
340.1485533477881,268600,55350,150000,222650
340.1485533477881,268600,55350,150000,222650
340.1589440377299,268600,55350,150000,222700
340.1589440377299,268600,55350,150000,222700
340.1693347276717,268600,55350,150000,222750
340.1693347276717,268600,55350,150000,222750
340.1797254176135,268600,55350,150000,222800
340.1797254176135,268600,55350,150000,222800
340.1901161075553,268600,55350,150000,222850
340.1901161075553,268600,55350,150000,222850
340.2005067974971,268600,55350,150000,222900
340.2005067974971,268600,55350,150000,222900
340.2108974874389,268600,55350,150000,222950
340.2108974874389,268600,55350,150000,222950
340.2212881773807,268600,55350,150000,223000
340.2212881773807,268600,55350,150000,223000
340.2316788673225,268600,55350,150000,223050
340.2316788673225,268600,55350,150000,223050
340.2420695572643,268600,55350,150000,223100
340.2420695572643,268600,55350,150000,223100
340.2524602472061,268600,55350,150000,223150
340.2524602472061,268600,55350,150000,223150
340.2628509371479,268600,55350,150000,223200
340.2628509371479,268600,55350,150000,223200
340.2732416270897,268600,55350,150000,223250
340.2732416270897,268600,55350,150000,223250
340.2836323170315,268600,55350,150000,223300
340.2836323170315,268600,55350,150000,223300
340.2940230069733,268600,55350,150000,223350
340.2940230069733,268600,55350,150000,223350
340.3044136969151,268600,55350,150000,223400
340.3044136969151,268600,55350,150000,223400
340.3148043868569,268600,55350,150000,223450
340.3148043868569,268600,55350,150000,223450
340.3251950767987,268600,55350,150000,223500
340.3251950767987,268600,55350,150000,223500
340.3355857667405,268600,55350,150000,223550
340.3355857667405,268600,55350,150000,223550
340.3459764566823,268600,55350,150000,223600
340.3459764566823,268600,55350,150000,223600
340.3563671466241,268600,55350,150000,223650
340.3563671466241,268600,55350,150000,223650
340.3667578365659,268600,55350,150000,223700
340.3667578365659,268600,55350,150000,223700
340.3771485265077,268600,55350,150000,223750
340.3771485265077,268600,55350,150000,223750
340.3875392164495,268600,55350,150000,223800
340.3875392164495,268600,55350,150000,223800
340.3979299063913,268600,55350,150000,223850
340.3979299063913,268600,55350,150000,223850
340.4083205963331,268600,55350,150000,223900
340.4083205963331,268600,55350,150000,223900
340.4187112862749,268600,55350,150000,223950
340.4187112862749,268600,55350,150000,223950
340.4291019762167,268600,55350,150000,224000
340.4291019762167,268600,55350,150000,224000
340.4394926661585,268600,55350,150000,224050
340.4394926661585,268600,55350,150000,224050
340.4498833561003,268600,55350,150000,224100
340.4498833561003,268600,55350,150000,224100
340.4602740460421,268600,55350,150000,224150
340.4602740460421,268600,55350,150000,224150
340.4706647359839,268600,55350,150000,224200
340.4706647359839,268600,55350,150000,224200
340.4810554259257,268600,55350,150000,224250
340.4810554259257,268600,55350,150000,224250
340.4914461158675,268600,55350,150000,224300
340.4914461158675,268600,55350,150000,224300
340.5018368058093,268600,55350,150000,224350
340.5018368058093,268600,55350,150000,224350
340.5122274957511,268600,55350,150000,224400
340.5122274957511,268600,55350,150000,224400
340.5226181856929,268600,55350,150000,224450
340.5226181856929,268600,55350,150000,224450
340.5330088756347,268600,55350,150000,224500
340.5330088756347,268600,55350,150000,224500
340.5433995655765,268600,55350,150000,224550
340.5433995655765,268600,55350,150000,224550
340.5537902555183,268600,55350,150000,224600
340.5537902555183,268600,55350,150000,224600
340.5641809454601,268600,55350,150000,224650
340.5641809454601,268600,55350,150000,224650
340.5745716354019,268600,55350,150000,224700
340.5745716354019,268600,55350,150000,224700
340.5849623253437,268600,55350,150000,224750
340.5849623253437,268600,55350,150000,224750
340.5953530152855,268600,55350,150000,224800
340.5953530152855,268600,55350,150000,224800
340.6057437052273,268600,55350,150000,224850
340.6057437052273,268600,55350,150000,224850
340.6161343951691,268600,55350,150000,224900
340.6161343951691,268600,55350,150000,224900
340.6265250851109,268600,55350,150000,224950
340.6265250851109,268600,55350,150000,224950
340.6369157750527,268600,55350,150000,225000
450.6369157750527,268600,4200,150000,225000
450.64730646499453,268600,4250,150050,225050
450.64730646499453,268600,4250,150050,225050
450.65769715493633,268600,4300,150100,225100
450.65769715493633,268600,4300,150100,225100
450.66808784487813,268600,4350,150150,225150
450.66808784487813,268600,4350,150150,225150
450.67847853481993,268600,4400,150200,225200
450.67847853481993,268600,4400,150200,225200
450.68886922476173,268600,4450,150250,225250
450.68886922476173,268600,4450,150250,225250
450.69925991470353,268600,4500,150300,225300
450.69925991470353,268600,4500,150300,225300
450.70965060464533,268600,4550,150350,225350
450.70965060464533,268600,4550,150350,225350
450.72004129458713,268600,4600,150400,225400
450.72004129458713,268600,4600,150400,225400
450.73043198452893,268600,4650,150450,225450
450.73043198452893,268600,4650,150450,225450
450.74082267447073,268600,4700,150500,225500
450.74082267447073,268600,4700,150500,225500
450.75121336441254,268600,4750,150550,225550
450.75121336441254,268600,4750,150550,225550
450.76160405435434,268600,4800,150600,225600
450.76160405435434,268600,4800,150600,225600
450.77199474429614,268600,4850,150650,225650
450.77199474429614,268600,4850,150650,225650
450.78238543423794,268600,4900,150700,225700
450.78238543423794,268600,4900,150700,225700
450.79277612417974,268600,4950,150750,225750
450.79277612417974,268600,4950,150750,225750
450.80316681412154,268600,5000,150800,225800
450.80316681412154,268600,5000,150800,225800
450.81355750406334,268600,5050,150850,225850
450.81355750406334,268600,5050,150850,225850
450.82394819400514,268600,5100,150900,225900
450.82394819400514,268600,5100,150900,225900
450.83433888394694,268600,5150,150950,225950
450.83433888394694,268600,5150,150950,225950
450.84472957388874,268600,5200,151000,226000
450.84472957388874,268600,5200,151000,226000
450.85512026383054,268600,5250,151050,226050
450.85512026383054,268600,5250,151050,226050
450.86551095377234,268600,5300,151100,226100
450.86551095377234,268600,5300,151100,226100
450.87590164371414,268600,5350,151150,226150
450.87590164371414,268600,5350,151150,226150
450.88629233365594,268600,5400,151200,226200
450.88629233365594,268600,5400,151200,226200
450.89668302359775,268600,5450,151250,226250
450.89668302359775,268600,5450,151250,226250
450.90707371353955,268600,5500,151300,226300
450.90707371353955,268600,5500,151300,226300
450.91746440348135,268600,5550,151350,226350
450.91746440348135,268600,5550,151350,226350
450.92785509342315,268600,5600,151400,226400
450.92785509342315,268600,5600,151400,226400
450.93824578336495,268600,5650,151450,226450
450.93824578336495,268600,5650,151450,226450
450.94863647330675,268600,5700,151500,226500
450.94863647330675,268600,5700,151500,226500
450.95902716324855,268600,5750,151550,226550
450.95902716324855,268600,5750,151550,226550
450.96941785319035,268600,5800,151600,226600
450.96941785319035,268600,5800,151600,226600
450.97980854313215,268600,5850,151650,226650
450.97980854313215,268600,5850,151650,226650
450.99019923307395,268600,5900,151700,226700
450.99019923307395,268600,5900,151700,226700
451.00058992301575,268600,5950,151750,226750
451.00058992301575,268600,5950,151750,226750
451.01098061295755,268600,6000,151800,226800
451.01098061295755,268600,6000,151800,226800
451.02137130289935,268600,6050,151850,226850
451.02137130289935,268600,6050,151850,226850
451.03176199284115,268600,6100,151900,226900
451.03176199284115,268600,6100,151900,226900
451.04215268278296,268600,6150,151950,226950
451.04215268278296,268600,6150,151950,226950
451.05254337272476,268600,6200,152000,227000
451.05254337272476,268600,6200,152000,227000
451.06293406266656,268600,6250,152050,227050
451.06293406266656,268600,6250,152050,227050
451.07332475260836,268600,6300,152100,227100
451.07332475260836,268600,6300,152100,227100
451.08371544255016,268600,6350,152150,227150
451.08371544255016,268600,6350,152150,227150
451.09410613249196,268600,6400,152200,227200
451.09410613249196,268600,6400,152200,227200
451.10449682243376,268600,6450,152250,227250
451.10449682243376,268600,6450,152250,227250
451.11488751237556,268600,6500,152300,227300
451.11488751237556,268600,6500,152300,227300
451.12527820231736,268600,6550,152350,227350
451.12527820231736,268600,6550,152350,227350
451.13566889225916,268600,6600,152400,227400
451.13566889225916,268600,6600,152400,227400
451.14605958220096,268600,6650,152450,227450
451.14605958220096,268600,6650,152450,227450
451.15645027214276,268600,6700,152500,227500
451.15645027214276,268600,6700,152500,227500
451.16684096208456,268600,6750,152550,227550
451.16684096208456,268600,6750,152550,227550
451.17723165202636,268600,6800,152600,227600
451.17723165202636,268600,6800,152600,227600
451.18762234196817,268600,6850,152650,227650
451.18762234196817,268600,6850,152650,227650
451.19801303190997,268600,6900,152700,227700
451.19801303190997,268600,6900,152700,227700
451.20840372185177,268600,6950,152750,227750
451.20840372185177,268600,6950,152750,227750
451.21879441179357,268600,7000,152800,227800
451.21879441179357,268600,7000,152800,227800
451.22918510173537,268600,7050,152850,227850
451.22918510173537,268600,7050,152850,227850
451.23957579167717,268600,7100,152900,227900
451.23957579167717,268600,7100,152900,227900
451.24996648161897,268600,7150,152950,227950
451.24996648161897,268600,7150,152950,227950
451.26035717156077,268600,7200,153000,228000
451.26035717156077,268600,7200,153000,228000
451.27074786150257,268600,7250,153050,228050
451.27074786150257,268600,7250,153050,228050
451.28113855144437,268600,7300,153100,228100
451.28113855144437,268600,7300,153100,228100
451.2915292413862,268600,7350,153150,228150
451.2915292413862,268600,7350,153150,228150
451.301919931328,268600,7400,153200,228200
451.301919931328,268600,7400,153200,228200
451.3123106212698,268600,7450,153250,228250
451.3123106212698,268600,7450,153250,228250
451.3227013112116,268600,7500,153300,228300
451.3227013112116,268600,7500,153300,228300
451.3330920011534,268600,7550,153350,228350
451.3330920011534,268600,7550,153350,228350
451.3434826910952,268600,7600,153400,228400
451.3434826910952,268600,7600,153400,228400
451.353873381037,268600,7650,153450,228450
451.353873381037,268600,7650,153450,228450
451.3642640709788,268600,7700,153500,228500
451.3642640709788,268600,7700,153500,228500
451.3746547609206,268600,7750,153550,228550
451.3746547609206,268600,7750,153550,228550
451.3850454508624,268600,7800,153600,228600
451.3850454508624,268600,7800,153600,228600
451.3954361408042,268600,7850,153650,228650
451.3954361408042,268600,7850,153650,228650
451.405826830746,268600,7900,153700,228700
451.405826830746,268600,7900,153700,228700
451.4162175206878,268600,7950,153750,228750
451.4162175206878,268600,7950,153750,228750
451.4266082106296,268600,8000,153800,228800
451.4266082106296,268600,8000,153800,228800
451.4369989005714,268600,8050,153850,228850
451.4369989005714,268600,8050,153850,228850
451.4473895905132,268600,8100,153900,228900
451.4473895905132,268600,8100,153900,228900
451.457780280455,268600,8150,153950,228950
451.457780280455,268600,8150,153950,228950
451.4681709703968,268600,8200,154000,229000
451.4681709703968,268600,8200,154000,229000
451.4785616603386,268600,8250,154050,229050
451.4785616603386,268600,8250,154050,229050
451.4889523502804,268600,8300,154100,229100
451.4889523502804,268600,8300,154100,229100
451.4993430402222,268600,8350,154150,229150
451.4993430402222,268600,8350,154150,229150
451.509733730164,268600,8400,154200,229200
451.509733730164,268600,8400,154200,229200
451.5201244201058,268600,8450,154250,229250
451.5201244201058,268600,8450,154250,229250
451.5305151100476,268600,8500,154300,229300
451.5305151100476,268600,8500,154300,229300
451.5409057999894,268600,8550,154350,229350
451.5409057999894,268600,8550,154350,229350
451.5512964899312,268600,8600,154400,229400
451.5512964899312,268600,8600,154400,229400
451.561687179873,268600,8650,154450,229450
451.561687179873,268600,8650,154450,229450
451.5720778698148,268600,8700,154500,229500
451.5720778698148,268600,8700,154500,229500
451.5824685597566,268600,8750,154550,229550
451.5824685597566,268600,8750,154550,229550
451.5928592496984,268600,8800,154600,229600
451.5928592496984,268600,8800,154600,229600
451.6032499396402,268600,8850,154650,229650
451.6032499396402,268600,8850,154650,229650
451.613640629582,268600,8900,154700,229700
451.613640629582,268600,8900,154700,229700
451.6240313195238,268600,8950,154750,229750
451.6240313195238,268600,8950,154750,229750
451.6344220094656,268600,9000,154800,229800
451.6344220094656,268600,9000,154800,229800
451.6448126994074,268600,9050,154850,229850
451.6448126994074,268600,9050,154850,229850
451.6552033893492,268600,9100,154900,229900
451.6552033893492,268600,9100,154900,229900
451.665594079291,268600,9150,154950,229950
451.665594079291,268600,9150,154950,229950
451.6759847692328,268600,9200,155000,230000
451.6759847692328,268600,9200,155000,230000
451.6863754591746,268600,9250,155050,230050
451.6863754591746,268600,9250,155050,230050
451.6967661491164,268600,9300,155100,230100
451.6967661491164,268600,9300,155100,230100
451.7071568390582,268600,9350,155150,230150
451.7071568390582,268600,9350,155150,230150
451.717547529,268600,9400,155200,230200
451.717547529,268600,9400,155200,230200
451.7279382189418,268600,9450,155250,230250
451.7279382189418,268600,9450,155250,230250
451.7383289088836,268600,9500,155300,230300
451.7383289088836,268600,9500,155300,230300
451.7487195988254,268600,9550,155350,230350
451.7487195988254,268600,9550,155350,230350
451.7591102887672,268600,9600,155400,230400
451.7591102887672,268600,9600,155400,230400
451.769500978709,268600,9650,155450,230450
451.769500978709,268600,9650,155450,230450
451.7798916686508,268600,9700,155500,230500
451.7798916686508,268600,9700,155500,230500
451.7902823585926,268600,9750,155550,230550
451.7902823585926,268600,9750,155550,230550
451.8006730485344,268600,9800,155600,230600
451.8006730485344,268600,9800,155600,230600
451.8110637384762,268600,9850,155650,230650
451.8110637384762,268600,9850,155650,230650
451.821454428418,268600,9900,155700,230700
451.821454428418,268600,9900,155700,230700
451.8318451183598,268600,9950,155750,230750
451.8318451183598,268600,9950,155750,230750
451.8422358083016,268600,10000,155800,230800
451.8422358083016,268600,10000,155800,230800
451.8526264982434,268600,10050,155850,230850
451.8526264982434,268600,10050,155850,230850
451.8630171881852,268600,10100,155900,230900
451.8630171881852,268600,10100,155900,230900
451.873407878127,268600,10150,155950,230950
451.873407878127,268600,10150,155950,230950
451.8837985680688,268600,10200,156000,231000
451.8837985680688,268600,10200,156000,231000
451.8941892580106,268600,10250,156050,231050
451.8941892580106,268600,10250,156050,231050
451.9045799479524,268600,10300,156100,231100
451.9045799479524,268600,10300,156100,231100
451.9149706378942,268600,10350,156150,231150
451.9149706378942,268600,10350,156150,231150
451.925361327836,268600,10400,156200,231200
451.925361327836,268600,10400,156200,231200
451.9357520177778,268600,10450,156250,231250
451.9357520177778,268600,10450,156250,231250
451.9461427077196,268600,10500,156300,231300
451.9461427077196,268600,10500,156300,231300
451.9565333976614,268600,10550,156350,231350
451.9565333976614,268600,10550,156350,231350
451.9669240876032,268600,10600,156400,231400
451.9669240876032,268600,10600,156400,231400
451.977314777545,268600,10650,156450,231450
451.977314777545,268600,10650,156450,231450
451.9877054674868,268600,10700,156500,231500
451.9877054674868,268600,10700,156500,231500
451.9980961574286,268600,10750,156550,231550
451.9980961574286,268600,10750,156550,231550
452.0084868473704,268600,10800,156600,231600
452.0084868473704,268600,10800,156600,231600
452.0188775373122,268600,10850,156650,231650
452.0188775373122,268600,10850,156650,231650
452.029268227254,268600,10900,156700,231700
452.029268227254,268600,10900,156700,231700
452.0396589171958,268600,10950,156750,231750
452.0396589171958,268600,10950,156750,231750
452.0500496071376,268600,11000,156800,231800
452.0500496071376,268600,11000,156800,231800
452.0604402970794,268600,11050,156850,231850
452.0604402970794,268600,11050,156850,231850
452.0708309870212,268600,11100,156900,231900
452.0708309870212,268600,11100,156900,231900
452.081221676963,268600,11150,156950,231950
452.081221676963,268600,11150,156950,231950
452.0916123669048,268600,11200,157000,232000
452.0916123669048,268600,11200,157000,232000
452.1020030568466,268600,11250,157050,232050
452.1020030568466,268600,11250,157050,232050
452.1123937467884,268600,11300,157100,232100
452.1123937467884,268600,11300,157100,232100
452.1227844367302,268600,11350,157150,232150
452.1227844367302,268600,11350,157150,232150
452.13317512667203,268600,11400,157200,232200
452.13317512667203,268600,11400,157200,232200
452.14356581661383,268600,11450,157250,232250
452.14356581661383,268600,11450,157250,232250
452.15395650655563,268600,11500,157300,232300
452.15395650655563,268600,11500,157300,232300
452.16434719649743,268600,11550,157350,232350
452.16434719649743,268600,11550,157350,232350
452.17473788643923,268600,11600,157400,232400
452.17473788643923,268600,11600,157400,232400
452.18512857638103,268600,11650,157450,232450
452.18512857638103,268600,11650,157450,232450
452.19551926632283,268600,11700,157500,232500
452.19551926632283,268600,11700,157500,232500
452.20590995626463,268600,11750,157550,232550
452.20590995626463,268600,11750,157550,232550
452.21630064620643,268600,11800,157600,232600
452.21630064620643,268600,11800,157600,232600
452.22669133614824,268600,11850,157650,232650
452.22669133614824,268600,11850,157650,232650
452.23708202609004,268600,11900,157700,232700
452.23708202609004,268600,11900,157700,232700
452.24747271603184,268600,11950,157750,232750
452.24747271603184,268600,11950,157750,232750
452.25786340597364,268600,12000,157800,232800
452.25786340597364,268600,12000,157800,232800
452.26825409591544,268600,12050,157850,232850
452.26825409591544,268600,12050,157850,232850
452.27864478585724,268600,12100,157900,232900
452.27864478585724,268600,12100,157900,232900
452.28903547579904,268600,12150,157950,232950
452.28903547579904,268600,12150,157950,232950
452.29942616574084,268600,12200,158000,233000
452.29942616574084,268600,12200,158000,233000
452.30981685568264,268600,12250,158050,233050
452.30981685568264,268600,12250,158050,233050
452.32020754562444,268600,12300,158100,233100
452.32020754562444,268600,12300,158100,233100
452.33059823556624,268600,12350,158150,233150
452.33059823556624,268600,12350,158150,233150
452.34098892550804,268600,12400,158200,233200
452.34098892550804,268600,12400,158200,233200
452.35137961544984,268600,12450,158250,233250
452.35137961544984,268600,12450,158250,233250
452.36177030539164,268600,12500,158300,233300
452.36177030539164,268600,12500,158300,233300
452.37216099533345,268600,12550,158350,233350
452.37216099533345,268600,12550,158350,233350
452.38255168527525,268600,12600,158400,233400
452.38255168527525,268600,12600,158400,233400
452.39294237521705,268600,12650,158450,233450
452.39294237521705,268600,12650,158450,233450
452.40333306515885,268600,12700,158500,233500
452.40333306515885,268600,12700,158500,233500
452.41372375510065,268600,12750,158550,233550
452.41372375510065,268600,12750,158550,233550
452.42411444504245,268600,12800,158600,233600
452.42411444504245,268600,12800,158600,233600
452.43450513498425,268600,12850,158650,233650
452.43450513498425,268600,12850,158650,233650
452.44489582492605,268600,12900,158700,233700
452.44489582492605,268600,12900,158700,233700
452.45528651486785,268600,12950,158750,233750
452.45528651486785,268600,12950,158750,233750
452.46567720480965,268600,13000,158800,233800
452.46567720480965,268600,13000,158800,233800
452.47606789475145,268600,13050,158850,233850
452.47606789475145,268600,13050,158850,233850
452.48645858469325,268600,13100,158900,233900
452.48645858469325,268600,13100,158900,233900
452.49684927463505,268600,13150,158950,233950
452.49684927463505,268600,13150,158950,233950
452.50723996457685,268600,13200,159000,234000
452.50723996457685,268600,13200,159000,234000
452.51763065451865,268600,13250,159050,234050
452.51763065451865,268600,13250,159050,234050
452.52802134446046,268600,13300,159100,234100
452.52802134446046,268600,13300,159100,234100
452.53841203440226,268600,13350,159150,234150
452.53841203440226,268600,13350,159150,234150
452.54880272434406,268600,13400,159200,234200
452.54880272434406,268600,13400,159200,234200
452.55919341428586,268600,13450,159250,234250
452.55919341428586,268600,13450,159250,234250
452.56958410422766,268600,13500,159300,234300
452.56958410422766,268600,13500,159300,234300
452.57997479416946,268600,13550,159350,234350
452.57997479416946,268600,13550,159350,234350
452.59036548411126,268600,13600,159400,234400
452.59036548411126,268600,13600,159400,234400
452.60075617405306,268600,13650,159450,234450
452.60075617405306,268600,13650,159450,234450
452.61114686399486,268600,13700,159500,234500
452.61114686399486,268600,13700,159500,234500
452.62153755393666,268600,13750,159550,234550
452.62153755393666,268600,13750,159550,234550
452.63192824387846,268600,13800,159600,234600
452.63192824387846,268600,13800,159600,234600
452.64231893382026,268600,13850,159650,234650
452.64231893382026,268600,13850,159650,234650
452.65270962376206,268600,13900,159700,234700
452.65270962376206,268600,13900,159700,234700
452.66310031370386,268600,13950,159750,234750
452.66310031370386,268600,13950,159750,234750
452.67349100364567,268600,14000,159800,234800
452.67349100364567,268600,14000,159800,234800
452.68388169358747,268600,14050,159850,234850
452.68388169358747,268600,14050,159850,234850
452.69427238352927,268600,14100,159900,234900
452.69427238352927,268600,14100,159900,234900
452.70466307347107,268600,14150,159950,234950
452.70466307347107,268600,14150,159950,234950
452.71505376341287,268600,14200,160000,235000
452.71505376341287,268600,14200,160000,235000
452.72544445335467,268600,14250,160050,235050
452.72544445335467,268600,14250,160050,235050
452.73583514329647,268600,14300,160100,235100
452.73583514329647,268600,14300,160100,235100
452.74622583323827,268600,14350,160150,235150
452.74622583323827,268600,14350,160150,235150
452.75661652318007,268600,14400,160200,235200
452.75661652318007,268600,14400,160200,235200
452.7670072131219,268600,14450,160250,235250
452.7670072131219,268600,14450,160250,235250
452.7773979030637,268600,14500,160300,235300
452.7773979030637,268600,14500,160300,235300
452.7877885930055,268600,14550,160350,235350
452.7877885930055,268600,14550,160350,235350
452.7981792829473,268600,14600,160400,235400
452.7981792829473,268600,14600,160400,235400
452.8085699728891,268600,14650,160450,235450
452.8085699728891,268600,14650,160450,235450
452.8189606628309,268600,14700,160500,235500
452.8189606628309,268600,14700,160500,235500
452.8293513527727,268600,14750,160550,235550
452.8293513527727,268600,14750,160550,235550
452.8397420427145,268600,14800,160600,235600
452.8397420427145,268600,14800,160600,235600
452.8501327326563,268600,14850,160650,235650
452.8501327326563,268600,14850,160650,235650
452.8605234225981,268600,14900,160700,235700
452.8605234225981,268600,14900,160700,235700
452.8709141125399,268600,14950,160750,235750
452.8709141125399,268600,14950,160750,235750
452.8813048024817,268600,15000,160800,235800
452.8813048024817,268600,15000,160800,235800
452.8916954924235,268600,15050,160850,235850
452.8916954924235,268600,15050,160850,235850
452.9020861823653,268600,15100,160900,235900
452.9020861823653,268600,15100,160900,235900
452.9124768723071,268600,15150,160950,235950
452.9124768723071,268600,15150,160950,235950
452.9228675622489,268600,15200,161000,236000
452.9228675622489,268600,15200,161000,236000
452.9332582521907,268600,15250,161050,236050
452.9332582521907,268600,15250,161050,236050
452.9436489421325,268600,15300,161100,236100
452.9436489421325,268600,15300,161100,236100
452.9540396320743,268600,15350,161150,236150
452.9540396320743,268600,15350,161150,236150
452.9644303220161,268600,15400,161200,236200
452.9644303220161,268600,15400,161200,236200
452.9748210119579,268600,15450,161250,236250
452.9748210119579,268600,15450,161250,236250
452.9852117018997,268600,15500,161300,236300
452.9852117018997,268600,15500,161300,236300
452.9956023918415,268600,15550,161350,236350
452.9956023918415,268600,15550,161350,236350
453.0059930817833,268600,15600,161400,236400
453.0059930817833,268600,15600,161400,236400
453.0163837717251,268600,15650,161450,236450
453.0163837717251,268600,15650,161450,236450
453.0267744616669,268600,15700,161500,236500
453.0267744616669,268600,15700,161500,236500
453.0371651516087,268600,15750,161550,236550
453.0371651516087,268600,15750,161550,236550
453.0475558415505,268600,15800,161600,236600
453.0475558415505,268600,15800,161600,236600
453.0579465314923,268600,15850,161650,236650
453.0579465314923,268600,15850,161650,236650
453.0683372214341,268600,15900,161700,236700
453.0683372214341,268600,15900,161700,236700
453.0787279113759,268600,15950,161750,236750
453.0787279113759,268600,15950,161750,236750
453.0891186013177,268600,16000,161800,236800
453.0891186013177,268600,16000,161800,236800
453.0995092912595,268600,16050,161850,236850
453.0995092912595,268600,16050,161850,236850
453.1098999812013,268600,16100,161900,236900
453.1098999812013,268600,16100,161900,236900
453.1202906711431,268600,16150,161950,236950
453.1202906711431,268600,16150,161950,236950
453.1306813610849,268600,16200,162000,237000
453.1306813610849,268600,16200,162000,237000
453.1410720510267,268600,16250,162050,237050
453.1410720510267,268600,16250,162050,237050
453.1514627409685,268600,16300,162100,237100
453.1514627409685,268600,16300,162100,237100
453.1618534309103,268600,16350,162150,237150
453.1618534309103,268600,16350,162150,237150
453.1722441208521,268600,16400,162200,237200
453.1722441208521,268600,16400,162200,237200
453.1826348107939,268600,16450,162250,237250
453.1826348107939,268600,16450,162250,237250
453.1930255007357,268600,16500,162300,237300
453.1930255007357,268600,16500,162300,237300
453.2034161906775,268600,16550,162350,237350
453.2034161906775,268600,16550,162350,237350
453.2138068806193,268600,16600,162400,237400
453.2138068806193,268600,16600,162400,237400
453.2241975705611,268600,16650,162450,237450
453.2241975705611,268600,16650,162450,237450
453.2345882605029,268600,16700,162500,237500
453.2345882605029,268600,16700,162500,237500
453.2449789504447,268600,16750,162550,237550
453.2449789504447,268600,16750,162550,237550
453.2553696403865,268600,16800,162600,237600
453.2553696403865,268600,16800,162600,237600
453.2657603303283,268600,16850,162650,237650
453.2657603303283,268600,16850,162650,237650
453.2761510202701,268600,16900,162700,237700
453.2761510202701,268600,16900,162700,237700
453.2865417102119,268600,16950,162750,237750
453.2865417102119,268600,16950,162750,237750
453.2969324001537,268600,17000,162800,237800
453.2969324001537,268600,17000,162800,237800
453.3073230900955,268600,17050,162850,237850
453.3073230900955,268600,17050,162850,237850
453.3177137800373,268600,17100,162900,237900
453.3177137800373,268600,17100,162900,237900
453.3281044699791,268600,17150,162950,237950
453.3281044699791,268600,17150,162950,237950
453.3384951599209,268600,17200,163000,238000
453.3384951599209,268600,17200,163000,238000
453.3488858498627,268600,17250,163050,238050
453.3488858498627,268600,17250,163050,238050
453.3592765398045,268600,17300,163100,238100
453.3592765398045,268600,17300,163100,238100
453.3696672297463,268600,17350,163150,238150
453.3696672297463,268600,17350,163150,238150
453.3800579196881,268600,17400,163200,238200
453.3800579196881,268600,17400,163200,238200
453.3904486096299,268600,17450,163250,238250
453.3904486096299,268600,17450,163250,238250
453.4008392995717,268600,17500,163300,238300
453.4008392995717,268600,17500,163300,238300
453.4112299895135,268600,17550,163350,238350
453.4112299895135,268600,17550,163350,238350
453.4216206794553,268600,17600,163400,238400
453.4216206794553,268600,17600,163400,238400
453.4320113693971,268600,17650,163450,238450
453.4320113693971,268600,17650,163450,238450
453.4424020593389,268600,17700,163500,238500
453.4424020593389,268600,17700,163500,238500
453.4527927492807,268600,17750,163550,238550
453.4527927492807,268600,17750,163550,238550
453.4631834392225,268600,17800,163600,238600
453.4631834392225,268600,17800,163600,238600
453.4735741291643,268600,17850,163650,238650
453.4735741291643,268600,17850,163650,238650
453.4839648191061,268600,17900,163700,238700
453.4839648191061,268600,17900,163700,238700
453.4943555090479,268600,17950,163750,238750
453.4943555090479,268600,17950,163750,238750
453.5047461989897,268600,18000,163800,238800
453.5047461989897,268600,18000,163800,238800
453.5151368889315,268600,18050,163850,238850
453.5151368889315,268600,18050,163850,238850
453.5255275788733,268600,18100,163900,238900
453.5255275788733,268600,18100,163900,238900
453.5359182688151,268600,18150,163950,238950
453.5359182688151,268600,18150,163950,238950
453.5463089587569,268600,18200,164000,239000
453.5463089587569,268600,18200,164000,239000
453.5566996486987,268600,18250,164050,239050
453.5566996486987,268600,18250,164050,239050
453.5670903386405,268600,18300,164100,239100
453.5670903386405,268600,18300,164100,239100
453.5774810285823,268600,18350,164150,239150
453.5774810285823,268600,18350,164150,239150
453.5878717185241,268600,18400,164200,239200
453.5878717185241,268600,18400,164200,239200
453.5982624084659,268600,18450,164250,239250
453.5982624084659,268600,18450,164250,239250
453.60865309840773,268600,18500,164300,239300
453.60865309840773,268600,18500,164300,239300
453.61904378834953,268600,18550,164350,239350
453.61904378834953,268600,18550,164350,239350
453.62943447829133,268600,18600,164400,239400
453.62943447829133,268600,18600,164400,239400
453.63982516823313,268600,18650,164450,239450
453.63982516823313,268600,18650,164450,239450
453.65021585817493,268600,18700,164500,239500
453.65021585817493,268600,18700,164500,239500
453.66060654811673,268600,18750,164550,239550
453.66060654811673,268600,18750,164550,239550
453.67099723805853,268600,18800,164600,239600
453.67099723805853,268600,18800,164600,239600
453.68138792800033,268600,18850,164650,239650
453.68138792800033,268600,18850,164650,239650
453.69177861794213,268600,18900,164700,239700
453.69177861794213,268600,18900,164700,239700
453.70216930788393,268600,18950,164750,239750
453.70216930788393,268600,18950,164750,239750
453.71255999782574,268600,19000,164800,239800
453.71255999782574,268600,19000,164800,239800
453.72295068776754,268600,19050,164850,239850
453.72295068776754,268600,19050,164850,239850
453.73334137770934,268600,19100,164900,239900
453.73334137770934,268600,19100,164900,239900
453.74373206765114,268600,19150,164950,239950
453.74373206765114,268600,19150,164950,239950
453.75412275759294,268600,19200,165000,240000
453.75412275759294,268600,19200,165000,240000
453.76451344753474,268600,19250,165050,240050
453.76451344753474,268600,19250,165050,240050
453.77490413747654,268600,19300,165100,240100
453.77490413747654,268600,19300,165100,240100
453.78529482741834,268600,19350,165150,240150
453.78529482741834,268600,19350,165150,240150
453.79568551736014,268600,19400,165200,240200
453.79568551736014,268600,19400,165200,240200
453.80607620730194,268600,19450,165250,240250
453.80607620730194,268600,19450,165250,240250
453.81646689724374,268600,19500,165300,240300
453.81646689724374,268600,19500,165300,240300
453.82685758718554,268600,19550,165350,240350
453.82685758718554,268600,19550,165350,240350
453.83724827712734,268600,19600,165400,240400
453.83724827712734,268600,19600,165400,240400
453.84763896706914,268600,19650,165450,240450
453.84763896706914,268600,19650,165450,240450
453.85802965701095,268600,19700,165500,240500
453.85802965701095,268600,19700,165500,240500
453.86842034695275,268600,19750,165550,240550
453.86842034695275,268600,19750,165550,240550
453.87881103689455,268600,19800,165600,240600
453.87881103689455,268600,19800,165600,240600
453.88920172683635,268600,19850,165650,240650
453.88920172683635,268600,19850,165650,240650
453.89959241677815,268600,19900,165700,240700
453.89959241677815,268600,19900,165700,240700
453.90998310671995,268600,19950,165750,240750
453.90998310671995,268600,19950,165750,240750
453.92037379666175,268600,20000,165800,240800
453.92037379666175,268600,20000,165800,240800
453.93076448660355,268600,20050,165850,240850
453.93076448660355,268600,20050,165850,240850
453.94115517654535,268600,20100,165900,240900
453.94115517654535,268600,20100,165900,240900
453.95154586648715,268600,20150,165950,240950
453.95154586648715,268600,20150,165950,240950
453.96193655642895,268600,20200,166000,241000
453.96193655642895,268600,20200,166000,241000
453.97232724637075,268600,20250,166050,241050
453.97232724637075,268600,20250,166050,241050
453.98271793631255,268600,20300,166100,241100
453.98271793631255,268600,20300,166100,241100
453.99310862625435,268600,20350,166150,241150
453.99310862625435,268600,20350,166150,241150
454.00349931619616,268600,20400,166200,241200
454.00349931619616,268600,20400,166200,241200
454.01389000613796,268600,20450,166250,241250
454.01389000613796,268600,20450,166250,241250
454.02428069607976,268600,20500,166300,241300
454.02428069607976,268600,20500,166300,241300
454.03467138602156,268600,20550,166350,241350
454.03467138602156,268600,20550,166350,241350
454.04506207596336,268600,20600,166400,241400
454.04506207596336,268600,20600,166400,241400
454.05545276590516,268600,20650,166450,241450
454.05545276590516,268600,20650,166450,241450
454.06584345584696,268600,20700,166500,241500
454.06584345584696,268600,20700,166500,241500
454.07623414578876,268600,20750,166550,241550
454.07623414578876,268600,20750,166550,241550
454.08662483573056,268600,20800,166600,241600
454.08662483573056,268600,20800,166600,241600
454.09701552567236,268600,20850,166650,241650
454.09701552567236,268600,20850,166650,241650
454.10740621561416,268600,20900,166700,241700
454.10740621561416,268600,20900,166700,241700
454.11779690555596,268600,20950,166750,241750
454.11779690555596,268600,20950,166750,241750
454.12818759549776,268600,21000,166800,241800
454.12818759549776,268600,21000,166800,241800
454.13857828543956,268600,21050,166850,241850
454.13857828543956,268600,21050,166850,241850
454.14896897538136,268600,21100,166900,241900
454.14896897538136,268600,21100,166900,241900
454.15935966532317,268600,21150,166950,241950
454.15935966532317,268600,21150,166950,241950
454.16975035526497,268600,21200,167000,242000
454.16975035526497,268600,21200,167000,242000
454.18014104520677,268600,21250,167050,242050
454.18014104520677,268600,21250,167050,242050
454.19053173514857,268600,21300,167100,242100
454.19053173514857,268600,21300,167100,242100
454.20092242509037,268600,21350,167150,242150
454.20092242509037,268600,21350,167150,242150
454.21131311503217,268600,21400,167200,242200
454.21131311503217,268600,21400,167200,242200
454.22170380497397,268600,21450,167250,242250
454.22170380497397,268600,21450,167250,242250
454.23209449491577,268600,21500,167300,242300
454.23209449491577,268600,21500,167300,242300
454.24248518485757,268600,21550,167350,242350
454.24248518485757,268600,21550,167350,242350
454.2528758747994,268600,21600,167400,242400
454.2528758747994,268600,21600,167400,242400
454.2632665647412,268600,21650,167450,242450
454.2632665647412,268600,21650,167450,242450
454.273657254683,268600,21700,167500,242500
454.273657254683,268600,21700,167500,242500
454.2840479446248,268600,21750,167550,242550
454.2840479446248,268600,21750,167550,242550
454.2944386345666,268600,21800,167600,242600
454.2944386345666,268600,21800,167600,242600
454.3048293245084,268600,21850,167650,242650
454.3048293245084,268600,21850,167650,242650
454.3152200144502,268600,21900,167700,242700
454.3152200144502,268600,21900,167700,242700
454.325610704392,268600,21950,167750,242750
454.325610704392,268600,21950,167750,242750
454.3360013943338,268600,22000,167800,242800
454.3360013943338,268600,22000,167800,242800
454.3463920842756,268600,22050,167850,242850
454.3463920842756,268600,22050,167850,242850
454.3567827742174,268600,22100,167900,242900
454.3567827742174,268600,22100,167900,242900
454.3671734641592,268600,22150,167950,242950
454.3671734641592,268600,22150,167950,242950
454.377564154101,268600,22200,168000,243000
454.377564154101,268600,22200,168000,243000
454.3879548440428,268600,22250,168050,243050
454.3879548440428,268600,22250,168050,243050
454.3983455339846,268600,22300,168100,243100
454.3983455339846,268600,22300,168100,243100
454.4087362239264,268600,22350,168150,243150
454.4087362239264,268600,22350,168150,243150
454.4191269138682,268600,22400,168200,243200
454.4191269138682,268600,22400,168200,243200
454.42951760381,268600,22450,168250,243250
454.42951760381,268600,22450,168250,243250
454.4399082937518,268600,22500,168300,243300
454.4399082937518,268600,22500,168300,243300
454.4502989836936,268600,22550,168350,243350
454.4502989836936,268600,22550,168350,243350
454.4606896736354,268600,22600,168400,243400
454.4606896736354,268600,22600,168400,243400
454.4710803635772,268600,22650,168450,243450
454.4710803635772,268600,22650,168450,243450
454.481471053519,268600,22700,168500,243500
454.481471053519,268600,22700,168500,243500
454.4918617434608,268600,22750,168550,243550
454.4918617434608,268600,22750,168550,243550
454.5022524334026,268600,22800,168600,243600
454.5022524334026,268600,22800,168600,243600
454.5126431233444,268600,22850,168650,243650
454.5126431233444,268600,22850,168650,243650
454.5230338132862,268600,22900,168700,243700
454.5230338132862,268600,22900,168700,243700
454.533424503228,268600,22950,168750,243750
454.533424503228,268600,22950,168750,243750
454.5438151931698,268600,23000,168800,243800
454.5438151931698,268600,23000,168800,243800
454.5542058831116,268600,23050,168850,243850
454.5542058831116,268600,23050,168850,243850
454.5645965730534,268600,23100,168900,243900
454.5645965730534,268600,23100,168900,243900
454.5749872629952,268600,23150,168950,243950
454.5749872629952,268600,23150,168950,243950
454.585377952937,268600,23200,169000,244000
454.585377952937,268600,23200,169000,244000
454.5957686428788,268600,23250,169050,244050
454.5957686428788,268600,23250,169050,244050
454.6061593328206,268600,23300,169100,244100
454.6061593328206,268600,23300,169100,244100
454.6165500227624,268600,23350,169150,244150
454.6165500227624,268600,23350,169150,244150
454.6269407127042,268600,23400,169200,244200
454.6269407127042,268600,23400,169200,244200
454.637331402646,268600,23450,169250,244250
454.637331402646,268600,23450,169250,244250
454.6477220925878,268600,23500,169300,244300
454.6477220925878,268600,23500,169300,244300
454.6581127825296,268600,23550,169350,244350
454.6581127825296,268600,23550,169350,244350
454.6685034724714,268600,23600,169400,244400
454.6685034724714,268600,23600,169400,244400
454.6788941624132,268600,23650,169450,244450
454.6788941624132,268600,23650,169450,244450
454.689284852355,268600,23700,169500,244500
454.689284852355,268600,23700,169500,244500
454.6996755422968,268600,23750,169550,244550
454.6996755422968,268600,23750,169550,244550
454.7100662322386,268600,23800,169600,244600
454.7100662322386,268600,23800,169600,244600
454.7204569221804,268600,23850,169650,244650
454.7204569221804,268600,23850,169650,244650
454.7308476121222,268600,23900,169700,244700
454.7308476121222,268600,23900,169700,244700
454.741238302064,268600,23950,169750,244750
454.741238302064,268600,23950,169750,244750
454.7516289920058,268600,24000,169800,244800
454.7516289920058,268600,24000,169800,244800
454.7620196819476,268600,24050,169850,244850
454.7620196819476,268600,24050,169850,244850
454.7724103718894,268600,24100,169900,244900
454.7724103718894,268600,24100,169900,244900
454.7828010618312,268600,24150,169950,244950
454.7828010618312,268600,24150,169950,244950
454.793191751773,268600,24200,170000,245000
454.793191751773,268600,24200,170000,245000
454.8035824417148,268600,24250,170050,245050
454.8035824417148,268600,24250,170050,245050
454.8139731316566,268600,24300,170100,245100
454.8139731316566,268600,24300,170100,245100
454.8243638215984,268600,24350,170150,245150
454.8243638215984,268600,24350,170150,245150
454.8347545115402,268600,24400,170200,245200
454.8347545115402,268600,24400,170200,245200
454.845145201482,268600,24450,170250,245250
454.845145201482,268600,24450,170250,245250
454.8555358914238,268600,24500,170300,245300
454.8555358914238,268600,24500,170300,245300
454.8659265813656,268600,24550,170350,245350
454.8659265813656,268600,24550,170350,245350
454.8763172713074,268600,24600,170400,245400
454.8763172713074,268600,24600,170400,245400
454.8867079612492,268600,24650,170450,245450
454.8867079612492,268600,24650,170450,245450
454.897098651191,268600,24700,170500,245500
454.897098651191,268600,24700,170500,245500
454.9074893411328,268600,24750,170550,245550
454.9074893411328,268600,24750,170550,245550
454.9178800310746,268600,24800,170600,245600
454.9178800310746,268600,24800,170600,245600
454.9282707210164,268600,24850,170650,245650
454.9282707210164,268600,24850,170650,245650
454.9386614109582,268600,24900,170700,245700
454.9386614109582,268600,24900,170700,245700
454.9490521009,268600,24950,170750,245750
454.9490521009,268600,24950,170750,245750
454.9594427908418,268600,25000,170800,245800
454.9594427908418,268600,25000,170800,245800
454.9698334807836,268600,25050,170850,245850
454.9698334807836,268600,25050,170850,245850
454.9802241707254,268600,25100,170900,245900
454.9802241707254,268600,25100,170900,245900
454.9906148606672,268600,25150,170950,245950
454.9906148606672,268600,25150,170950,245950
455.001005550609,268600,25200,171000,246000
455.001005550609,268600,25200,171000,246000
455.0113962405508,268600,25245.168329177057,171050,246050
455.0113962405508,268600,25245.168329177057,171050,246050
455.0217869304926,268600,25295.168329177057,171100,246100
455.0217869304926,268600,25295.168329177057,171100,246100
455.0321776204344,268600,25345.168329177057,171150,246150
455.0321776204344,268600,25345.168329177057,171150,246150
455.0425683103762,268600,25395.168329177057,171200,246200
455.0425683103762,268600,25395.168329177057,171200,246200
455.052959000318,268600,25445.168329177057,171250,246250
455.052959000318,268600,25445.168329177057,171250,246250
455.0633496902598,268600,25495.168329177057,171300,246300
455.0633496902598,268600,25495.168329177057,171300,246300
455.0737403802016,268600,25545.168329177057,171350,246350
455.0737403802016,268600,25545.168329177057,171350,246350
455.0841310701434,268600,25595.168329177057,171400,246400
455.0841310701434,268600,25595.168329177057,171400,246400
455.09452176008523,268600,25645.168329177057,171450,246450
455.09452176008523,268600,25645.168329177057,171450,246450
455.10491245002703,268600,25695.168329177057,171500,246500
455.10491245002703,268600,25695.168329177057,171500,246500
455.11530313996883,268600,25745.168329177057,171550,246550
455.11530313996883,268600,25745.168329177057,171550,246550
455.12569382991063,268600,25795.168329177057,171600,246600
455.12569382991063,268600,25795.168329177057,171600,246600
455.13608451985243,268600,25845.168329177057,171650,246650
455.13608451985243,268600,25845.168329177057,171650,246650
455.14647520979423,268600,25895.168329177057,171700,246700
455.14647520979423,268600,25895.168329177057,171700,246700
455.15686589973603,268600,25945.168329177057,171750,246750
455.15686589973603,268600,25945.168329177057,171750,246750
455.16725658967783,268600,25995.168329177057,171800,246800
455.16725658967783,268600,25995.168329177057,171800,246800
455.17764727961963,268600,26045.168329177057,171850,246850
455.17764727961963,268600,26045.168329177057,171850,246850
455.18803796956144,268600,26095.168329177057,171900,246900
455.18803796956144,268600,26095.168329177057,171900,246900
455.19842865950324,268600,26145.168329177057,171950,246950
455.19842865950324,268600,26145.168329177057,171950,246950
455.20881934944504,268600,26195.168329177057,172000,247000
455.20881934944504,268600,26195.168329177057,172000,247000
455.21921003938684,268600,26245.168329177057,172050,247050
455.21921003938684,268600,26245.168329177057,172050,247050
455.22960072932864,268600,26295.168329177057,172100,247100
455.22960072932864,268600,26295.168329177057,172100,247100
455.23999141927044,268600,26345.168329177057,172150,247150
455.23999141927044,268600,26345.168329177057,172150,247150
455.25038210921224,268600,26395.168329177057,172200,247200
455.25038210921224,268600,26395.168329177057,172200,247200
455.26077279915404,268600,26445.168329177057,172250,247250
455.26077279915404,268600,26445.168329177057,172250,247250
455.27116348909584,268600,26495.168329177057,172300,247300
455.27116348909584,268600,26495.168329177057,172300,247300
455.28155417903764,268600,26545.168329177057,172350,247350
455.28155417903764,268600,26545.168329177057,172350,247350
455.29194486897944,268600,26595.168329177057,172400,247400
455.29194486897944,268600,26595.168329177057,172400,247400
455.30233555892124,268600,26645.168329177057,172450,247450
455.30233555892124,268600,26645.168329177057,172450,247450
455.31272624886304,268600,26695.168329177057,172500,247500
455.31272624886304,268600,26695.168329177057,172500,247500
455.32311693880484,268600,26745.168329177057,172550,247550
455.32311693880484,268600,26745.168329177057,172550,247550
455.33350762874664,268600,26795.168329177057,172600,247600
455.33350762874664,268600,26795.168329177057,172600,247600
455.34389831868845,268600,26845.168329177057,172650,247650
455.34389831868845,268600,26845.168329177057,172650,247650
455.35428900863025,268600,26895.168329177057,172700,247700
455.35428900863025,268600,26895.168329177057,172700,247700
455.36467969857205,268600,26945.168329177057,172750,247750
455.36467969857205,268600,26945.168329177057,172750,247750
455.37507038851385,268600,26995.168329177057,172800,247800
455.37507038851385,268600,26995.168329177057,172800,247800
455.38546107845565,268600,27045.168329177057,172850,247850
455.38546107845565,268600,27045.168329177057,172850,247850
455.39585176839745,268600,27095.168329177057,172900,247900
455.39585176839745,268600,27095.168329177057,172900,247900
455.40624245833925,268600,27145.168329177057,172950,247950
455.40624245833925,268600,27145.168329177057,172950,247950
455.41663314828105,268600,27195.168329177057,173000,248000
455.41663314828105,268600,27195.168329177057,173000,248000
455.42702383822285,268600,27245.168329177057,173050,248050
455.42702383822285,268600,27245.168329177057,173050,248050
455.43741452816465,268600,27295.168329177057,173100,248100
455.43741452816465,268600,27295.168329177057,173100,248100
455.44780521810645,268600,27345.168329177057,173150,248150
455.44780521810645,268600,27345.168329177057,173150,248150
455.45819590804825,268600,27395.168329177057,173200,248200
455.45819590804825,268600,27395.168329177057,173200,248200
455.46858659799005,268600,27445.168329177057,173250,248250
455.46858659799005,268600,27445.168329177057,173250,248250
455.47897728793185,268600,27495.168329177057,173300,248300
455.47897728793185,268600,27495.168329177057,173300,248300
455.48936797787366,268600,27545.168329177057,173350,248350
455.48936797787366,268600,27545.168329177057,173350,248350
455.49975866781546,268600,27595.168329177057,173400,248400
455.49975866781546,268600,27595.168329177057,173400,248400
455.51014935775726,268600,27645.168329177057,173450,248450
455.51014935775726,268600,27645.168329177057,173450,248450
455.52054004769906,268600,27695.168329177057,173500,248500
455.52054004769906,268600,27695.168329177057,173500,248500
455.53093073764086,268600,27745.168329177057,173550,248550
455.53093073764086,268600,27745.168329177057,173550,248550
455.54132142758266,268600,27795.168329177057,173600,248600
455.54132142758266,268600,27795.168329177057,173600,248600
455.55171211752446,268600,27845.168329177057,173650,248650
455.55171211752446,268600,27845.168329177057,173650,248650
455.56210280746626,268600,27895.168329177057,173700,248700
455.56210280746626,268600,27895.168329177057,173700,248700
455.57249349740806,268600,27945.168329177057,173750,248750
455.57249349740806,268600,27945.168329177057,173750,248750
455.58288418734986,268600,27995.168329177057,173800,248800
455.58288418734986,268600,27995.168329177057,173800,248800
455.59327487729166,268600,28045.168329177057,173850,248850
455.59327487729166,268600,28045.168329177057,173850,248850
455.60366556723346,268600,28095.168329177057,173900,248900
455.60366556723346,268600,28095.168329177057,173900,248900
455.61405625717526,268600,28145.168329177057,173950,248950
455.61405625717526,268600,28145.168329177057,173950,248950
455.62444694711706,268600,28195.168329177057,174000,249000
455.62444694711706,268600,28195.168329177057,174000,249000
455.63483763705887,268600,28245.168329177057,174050,249050
455.63483763705887,268600,28245.168329177057,174050,249050
455.64522832700067,268600,28295.168329177057,174100,249100
455.64522832700067,268600,28295.168329177057,174100,249100
455.65561901694247,268600,28345.168329177057,174150,249150
455.65561901694247,268600,28345.168329177057,174150,249150
455.66600970688427,268600,28395.168329177057,174200,249200
455.66600970688427,268600,28395.168329177057,174200,249200
455.67640039682607,268600,28445.168329177057,174250,249250
455.67640039682607,268600,28445.168329177057,174250,249250
455.68679108676787,268600,28495.168329177057,174300,249300
455.68679108676787,268600,28495.168329177057,174300,249300
455.69718177670967,268600,28545.168329177057,174350,249350
455.69718177670967,268600,28545.168329177057,174350,249350
455.70757246665147,268600,28595.168329177057,174400,249400
455.70757246665147,268600,28595.168329177057,174400,249400
455.71796315659327,268600,28645.168329177057,174450,249450
455.71796315659327,268600,28645.168329177057,174450,249450
455.7283538465351,268600,28695.168329177057,174500,249500
455.7283538465351,268600,28695.168329177057,174500,249500
455.7387445364769,268600,28745.168329177057,174550,249550
455.7387445364769,268600,28745.168329177057,174550,249550
455.7491352264187,268600,28795.168329177057,174600,249600
455.7491352264187,268600,28795.168329177057,174600,249600
455.7595259163605,268600,28845.168329177057,174650,249650
455.7595259163605,268600,28845.168329177057,174650,249650
455.7699166063023,268600,28895.168329177057,174700,249700
455.7699166063023,268600,28895.168329177057,174700,249700
455.7803072962441,268600,28945.168329177057,174750,249750
455.7803072962441,268600,28945.168329177057,174750,249750
455.7906979861859,268600,28995.168329177057,174800,249800
455.7906979861859,268600,28995.168329177057,174800,249800
455.8010886761277,268600,29045.168329177057,174850,249850
455.8010886761277,268600,29045.168329177057,174850,249850
455.8114793660695,268600,29095.168329177057,174900,249900
455.8114793660695,268600,29095.168329177057,174900,249900
455.8218700560113,268600,29145.168329177057,174950,249950
455.8218700560113,268600,29145.168329177057,174950,249950
455.8322607459531,268600,29195.168329177057,175000,250000
455.8322607459531,268600,29195.168329177057,175000,250000
455.8426514358949,268600,29245.168329177057,175050,250050
455.8426514358949,268600,29245.168329177057,175050,250050
455.8530421258367,268600,29295.168329177057,175100,250100
455.8530421258367,268600,29295.168329177057,175100,250100
455.8634328157785,268600,29345.168329177057,175150,250150
455.8634328157785,268600,29345.168329177057,175150,250150
455.8738235057203,268600,29395.168329177057,175200,250200
455.8738235057203,268600,29395.168329177057,175200,250200
455.8842141956621,268600,29445.168329177057,175250,250250
455.8842141956621,268600,29445.168329177057,175250,250250
455.8946048856039,268600,29495.168329177057,175300,250300
455.8946048856039,268600,29495.168329177057,175300,250300
455.9049955755457,268600,29545.168329177057,175350,250350
455.9049955755457,268600,29545.168329177057,175350,250350
455.9153862654875,268600,29595.168329177057,175400,250400
455.9153862654875,268600,29595.168329177057,175400,250400
455.9257769554293,268600,29645.168329177057,175450,250450
455.9257769554293,268600,29645.168329177057,175450,250450
455.9361676453711,268600,29695.168329177057,175500,250500
455.9361676453711,268600,29695.168329177057,175500,250500
455.9465583353129,268600,29745.168329177057,175550,250550
455.9465583353129,268600,29745.168329177057,175550,250550
455.9569490252547,268600,29795.168329177057,175600,250600
455.9569490252547,268600,29795.168329177057,175600,250600
455.9673397151965,268600,29845.168329177057,175650,250650
455.9673397151965,268600,29845.168329177057,175650,250650
455.9777304051383,268600,29895.168329177057,175700,250700
455.9777304051383,268600,29895.168329177057,175700,250700
455.9881210950801,268600,29945.168329177057,175750,250750
455.9881210950801,268600,29945.168329177057,175750,250750
455.9985117850219,268600,29995.168329177057,175800,250800
455.9985117850219,268600,29995.168329177057,175800,250800
456.0089024749637,268600,30045.168329177057,175850,250850
456.0089024749637,268600,30045.168329177057,175850,250850
456.0192931649055,268600,30095.168329177057,175900,250900
456.0192931649055,268600,30095.168329177057,175900,250900
456.0296838548473,268600,30145.168329177057,175950,250950
456.0296838548473,268600,30145.168329177057,175950,250950
456.0400745447891,268600,30195.168329177057,176000,251000
456.0400745447891,268600,30195.168329177057,176000,251000
456.0504652347309,268600,30245.168329177057,176050,251050
456.0504652347309,268600,30245.168329177057,176050,251050
456.0608559246727,268600,30295.168329177057,176100,251100
456.0608559246727,268600,30295.168329177057,176100,251100
456.0712466146145,268600,30345.168329177057,176150,251150
456.0712466146145,268600,30345.168329177057,176150,251150
456.0816373045563,268600,30395.168329177057,176200,251200
456.0816373045563,268600,30395.168329177057,176200,251200
456.0920279944981,268600,30445.168329177057,176250,251250
456.0920279944981,268600,30445.168329177057,176250,251250
456.1024186844399,268600,30495.168329177057,176300,251300
456.1024186844399,268600,30495.168329177057,176300,251300
456.1128093743817,268600,30545.168329177057,176350,251350
456.1128093743817,268600,30545.168329177057,176350,251350
456.1232000643235,268600,30595.168329177057,176400,251400
456.1232000643235,268600,30595.168329177057,176400,251400
456.1335907542653,268600,30645.168329177057,176450,251450
456.1335907542653,268600,30645.168329177057,176450,251450
456.1439814442071,268600,30695.168329177057,176500,251500
456.1439814442071,268600,30695.168329177057,176500,251500
456.1543721341489,268600,30745.168329177057,176550,251550
456.1543721341489,268600,30745.168329177057,176550,251550
456.1647628240907,268600,30795.168329177057,176600,251600
456.1647628240907,268600,30795.168329177057,176600,251600
456.1751535140325,268600,30845.168329177057,176650,251650
456.1751535140325,268600,30845.168329177057,176650,251650
456.1855442039743,268600,30895.168329177057,176700,251700
456.1855442039743,268600,30895.168329177057,176700,251700
456.1959348939161,268600,30945.168329177057,176750,251750
456.1959348939161,268600,30945.168329177057,176750,251750
456.2063255838579,268600,30995.168329177057,176800,251800
456.2063255838579,268600,30995.168329177057,176800,251800
456.2167162737997,268600,31045.168329177057,176850,251850
456.2167162737997,268600,31045.168329177057,176850,251850
456.2271069637415,268600,31095.168329177057,176900,251900
456.2271069637415,268600,31095.168329177057,176900,251900
456.2374976536833,268600,31145.168329177057,176950,251950
456.2374976536833,268600,31145.168329177057,176950,251950
456.2478883436251,268600,31195.168329177057,177000,252000
456.2478883436251,268600,31195.168329177057,177000,252000
456.2582790335669,268600,31245.168329177057,177050,252050
456.2582790335669,268600,31245.168329177057,177050,252050
456.2686697235087,268600,31295.168329177057,177100,252100
456.2686697235087,268600,31295.168329177057,177100,252100
456.2790604134505,268600,31345.168329177057,177150,252150
456.2790604134505,268600,31345.168329177057,177150,252150
456.2894511033923,268600,31395.168329177057,177200,252200
456.2894511033923,268600,31395.168329177057,177200,252200
456.2998417933341,268600,31445.168329177057,177250,252250
456.2998417933341,268600,31445.168329177057,177250,252250
456.3102324832759,268600,31495.168329177057,177300,252300
456.3102324832759,268600,31495.168329177057,177300,252300
456.3206231732177,268600,31545.168329177057,177350,252350
456.3206231732177,268600,31545.168329177057,177350,252350
456.3310138631595,268600,31595.168329177057,177400,252400
456.3310138631595,268600,31595.168329177057,177400,252400
456.3414045531013,268600,31645.168329177057,177450,252450
456.3414045531013,268600,31645.168329177057,177450,252450
456.3517952430431,268600,31695.168329177057,177500,252500
456.3517952430431,268600,31695.168329177057,177500,252500
456.3621859329849,268600,31745.168329177057,177550,252550
456.3621859329849,268600,31745.168329177057,177550,252550
456.3725766229267,268600,31795.168329177057,177600,252600
456.3725766229267,268600,31795.168329177057,177600,252600
456.3829673128685,268600,31845.168329177057,177650,252650
456.3829673128685,268600,31845.168329177057,177650,252650
456.3933580028103,268600,31895.168329177057,177700,252700
456.3933580028103,268600,31895.168329177057,177700,252700
456.4037486927521,268600,31945.168329177057,177750,252750
456.4037486927521,268600,31945.168329177057,177750,252750
456.4141393826939,268600,31995.168329177057,177800,252800
456.4141393826939,268600,31995.168329177057,177800,252800
456.4245300726357,268600,32045.168329177057,177850,252850
456.4245300726357,268600,32045.168329177057,177850,252850
456.4349207625775,268600,32095.168329177057,177900,252900
456.4349207625775,268600,32095.168329177057,177900,252900
456.4453114525193,268600,32145.168329177057,177950,252950
456.4453114525193,268600,32145.168329177057,177950,252950
456.4557021424611,268600,32195.168329177057,178000,253000
456.4557021424611,268600,32195.168329177057,178000,253000
456.4660928324029,268600,32245.168329177057,178050,253050
456.4660928324029,268600,32245.168329177057,178050,253050
456.4764835223447,268600,32295.168329177057,178100,253100
456.4764835223447,268600,32295.168329177057,178100,253100
456.4868742122865,268600,32345.168329177057,178150,253150
456.4868742122865,268600,32345.168329177057,178150,253150
456.4972649022283,268600,32395.168329177057,178200,253200
456.4972649022283,268600,32395.168329177057,178200,253200
456.5076555921701,268600,32445.168329177057,178250,253250
456.5076555921701,268600,32445.168329177057,178250,253250
456.5180462821119,268600,32495.168329177057,178300,253300
456.5180462821119,268600,32495.168329177057,178300,253300
456.5284369720537,268600,32545.168329177057,178350,253350
456.5284369720537,268600,32545.168329177057,178350,253350
456.5388276619955,268600,32595.168329177057,178400,253400
456.5388276619955,268600,32595.168329177057,178400,253400
456.5492183519373,268600,32645.168329177057,178450,253450
456.5492183519373,268600,32645.168329177057,178450,253450
456.5596090418791,268600,32695.168329177057,178500,253500
456.5596090418791,268600,32695.168329177057,178500,253500
456.56999973182093,268600,32745.168329177057,178550,253550
456.56999973182093,268600,32745.168329177057,178550,253550
456.58039042176273,268600,32795.16832917706,178600,253600
456.58039042176273,268600,32795.16832917706,178600,253600
456.59078111170453,268600,32845.16832917706,178650,253650
456.59078111170453,268600,32845.16832917706,178650,253650
456.60117180164633,268600,32895.16832917706,178700,253700
456.60117180164633,268600,32895.16832917706,178700,253700
456.61156249158813,268600,32945.16832917706,178750,253750
456.61156249158813,268600,32945.16832917706,178750,253750
456.62195318152993,268600,32995.16832917706,178800,253800
456.62195318152993,268600,32995.16832917706,178800,253800
456.63234387147173,268600,33045.16832917706,178850,253850
456.63234387147173,268600,33045.16832917706,178850,253850
456.64273456141353,268600,33095.16832917706,178900,253900
456.64273456141353,268600,33095.16832917706,178900,253900
456.65312525135533,268600,33145.16832917706,178950,253950
456.65312525135533,268600,33145.16832917706,178950,253950
456.66351594129713,268600,33195.16832917706,179000,254000
456.66351594129713,268600,33195.16832917706,179000,254000
456.67390663123894,268600,33245.16832917706,179050,254050
456.67390663123894,268600,33245.16832917706,179050,254050
456.68429732118074,268600,33295.16832917706,179100,254100
456.68429732118074,268600,33295.16832917706,179100,254100
456.69468801112254,268600,33345.16832917706,179150,254150
456.69468801112254,268600,33345.16832917706,179150,254150
456.70507870106434,268600,33395.16832917706,179200,254200
456.70507870106434,268600,33395.16832917706,179200,254200
456.71546939100614,268600,33445.16832917706,179250,254250
456.71546939100614,268600,33445.16832917706,179250,254250
456.72586008094794,268600,33495.16832917706,179300,254300
456.72586008094794,268600,33495.16832917706,179300,254300
456.73625077088974,268600,33545.16832917706,179350,254350
456.73625077088974,268600,33545.16832917706,179350,254350
456.74664146083154,268600,33595.16832917706,179400,254400
456.74664146083154,268600,33595.16832917706,179400,254400
456.75703215077334,268600,33645.16832917706,179450,254450
456.75703215077334,268600,33645.16832917706,179450,254450
456.76742284071514,268600,33695.16832917706,179500,254500
456.76742284071514,268600,33695.16832917706,179500,254500
456.77781353065694,268600,33745.16832917706,179550,254550
456.77781353065694,268600,33745.16832917706,179550,254550
456.78820422059874,268600,33795.16832917706,179600,254600
456.78820422059874,268600,33795.16832917706,179600,254600
456.79859491054054,268600,33845.16832917706,179650,254650
456.79859491054054,268600,33845.16832917706,179650,254650
456.80898560048234,268600,33895.16832917706,179700,254700
456.80898560048234,268600,33895.16832917706,179700,254700
456.81937629042415,268600,33945.16832917706,179750,254750
456.81937629042415,268600,33945.16832917706,179750,254750
456.82976698036595,268600,33995.16832917706,179800,254800
456.82976698036595,268600,33995.16832917706,179800,254800
456.84015767030775,268600,34045.16832917706,179850,254850
456.84015767030775,268600,34045.16832917706,179850,254850
456.85054836024955,268600,34095.16832917706,179900,254900
456.85054836024955,268600,34095.16832917706,179900,254900
456.86093905019135,268600,34145.16832917706,179950,254950
456.86093905019135,268600,34145.16832917706,179950,254950
456.87132974013315,268600,34195.16832917706,180000,255000
456.87132974013315,268600,34195.16832917706,180000,255000
456.88172043007495,268600,34245.16832917706,180050,255050
456.88172043007495,268600,34245.16832917706,180050,255050
456.89211112001675,268600,34295.16832917706,180100,255100
456.89211112001675,268600,34295.16832917706,180100,255100
456.90250180995855,268600,34345.16832917706,180150,255150
456.90250180995855,268600,34345.16832917706,180150,255150
456.91289249990035,268600,34395.16832917706,180200,255200
456.91289249990035,268600,34395.16832917706,180200,255200
456.92328318984215,268600,34445.16832917706,180250,255250
456.92328318984215,268600,34445.16832917706,180250,255250
456.93367387978395,268600,34495.16832917706,180300,255300
456.93367387978395,268600,34495.16832917706,180300,255300
456.94406456972575,268600,34545.16832917706,180350,255350
456.94406456972575,268600,34545.16832917706,180350,255350
456.95445525966755,268600,34595.16832917706,180400,255400
456.95445525966755,268600,34595.16832917706,180400,255400
456.96484594960936,268600,34645.16832917706,180450,255450
456.96484594960936,268600,34645.16832917706,180450,255450
456.97523663955116,268600,34695.16832917706,180500,255500
456.97523663955116,268600,34695.16832917706,180500,255500
456.98562732949296,268600,34745.16832917706,180550,255550
456.98562732949296,268600,34745.16832917706,180550,255550
456.99601801943476,268600,34795.16832917706,180600,255600
456.99601801943476,268600,34795.16832917706,180600,255600
457.00640870937656,268600,34845.16832917706,180650,255650
457.00640870937656,268600,34845.16832917706,180650,255650
457.01679939931836,268600,34895.16832917706,180700,255700
457.01679939931836,268600,34895.16832917706,180700,255700
457.02719008926016,268600,34945.16832917706,180750,255750
457.02719008926016,268600,34945.16832917706,180750,255750
457.03758077920196,268600,34995.16832917706,180800,255800
457.03758077920196,268600,34995.16832917706,180800,255800
457.04797146914376,268600,35045.16832917706,180850,255850
457.04797146914376,268600,35045.16832917706,180850,255850
457.05836215908556,268600,35095.16832917706,180900,255900
457.05836215908556,268600,35095.16832917706,180900,255900
457.06875284902736,268600,35145.16832917706,180950,255950
457.06875284902736,268600,35145.16832917706,180950,255950
457.07914353896916,268600,35195.16832917706,181000,256000
457.07914353896916,268600,35195.16832917706,181000,256000
457.08953422891096,268600,35245.16832917706,181050,256050
457.08953422891096,268600,35245.16832917706,181050,256050
457.09992491885276,268600,35295.16832917706,181100,256100
457.09992491885276,268600,35295.16832917706,181100,256100
457.11031560879456,268600,35345.16832917706,181150,256150
457.11031560879456,268600,35345.16832917706,181150,256150
457.12070629873637,268600,35395.16832917706,181200,256200
457.12070629873637,268600,35395.16832917706,181200,256200
457.13109698867817,268600,35445.16832917706,181250,256250
457.13109698867817,268600,35445.16832917706,181250,256250
457.14148767861997,268600,35495.16832917706,181300,256300
457.14148767861997,268600,35495.16832917706,181300,256300
457.15187836856177,268600,35545.16832917706,181350,256350
457.15187836856177,268600,35545.16832917706,181350,256350
457.16226905850357,268600,35595.16832917706,181400,256400
457.16226905850357,268600,35595.16832917706,181400,256400
457.17265974844537,268600,35645.16832917706,181450,256450
457.17265974844537,268600,35645.16832917706,181450,256450
457.18305043838717,268600,35695.16832917706,181500,256500
457.18305043838717,268600,35695.16832917706,181500,256500
457.19344112832897,268600,35745.16832917706,181550,256550
457.19344112832897,268600,35745.16832917706,181550,256550
457.20383181827077,268600,35795.16832917706,181600,256600
457.20383181827077,268600,35795.16832917706,181600,256600
457.2142225082126,268600,35845.16832917706,181650,256650
457.2142225082126,268600,35845.16832917706,181650,256650
457.2246131981544,268600,35895.16832917706,181700,256700
457.2246131981544,268600,35895.16832917706,181700,256700
457.2350038880962,268600,35945.16832917706,181750,256750
457.2350038880962,268600,35945.16832917706,181750,256750
457.245394578038,268600,35995.16832917706,181800,256800
457.245394578038,268600,35995.16832917706,181800,256800
457.2557852679798,268600,36045.16832917706,181850,256850
457.2557852679798,268600,36045.16832917706,181850,256850
457.2661759579216,268600,36095.16832917706,181900,256900
457.2661759579216,268600,36095.16832917706,181900,256900
457.2765666478634,268600,36145.16832917706,181950,256950
457.2765666478634,268600,36145.16832917706,181950,256950
457.2869573378052,268600,36195.16832917706,182000,257000
457.2869573378052,268600,36195.16832917706,182000,257000
457.297348027747,268600,36245.16832917706,182050,257050
457.297348027747,268600,36245.16832917706,182050,257050
457.3077387176888,268600,36295.16832917706,182100,257100
457.3077387176888,268600,36295.16832917706,182100,257100
457.3181294076306,268600,36345.16832917706,182150,257150
457.3181294076306,268600,36345.16832917706,182150,257150
457.3285200975724,268600,36395.16832917706,182200,257200
457.3285200975724,268600,36395.16832917706,182200,257200
457.3389107875142,268600,36445.16832917706,182250,257250
457.3389107875142,268600,36445.16832917706,182250,257250
457.349301477456,268600,36495.16832917706,182300,257300
457.349301477456,268600,36495.16832917706,182300,257300
457.3596921673978,268600,36545.16832917706,182350,257350
457.3596921673978,268600,36545.16832917706,182350,257350
457.3700828573396,268600,36595.16832917706,182400,257400
457.3700828573396,268600,36595.16832917706,182400,257400
457.3804735472814,268600,36645.16832917706,182450,257450
457.3804735472814,268600,36645.16832917706,182450,257450
457.3908642372232,268600,36695.16832917706,182500,257500
457.3908642372232,268600,36695.16832917706,182500,257500
457.401254927165,268600,36745.16832917706,182550,257550
457.401254927165,268600,36745.16832917706,182550,257550
457.4116456171068,268600,36795.16832917706,182600,257600
457.4116456171068,268600,36795.16832917706,182600,257600
457.4220363070486,268600,36845.16832917706,182650,257650
457.4220363070486,268600,36845.16832917706,182650,257650
457.4324269969904,268600,36895.16832917706,182700,257700
457.4324269969904,268600,36895.16832917706,182700,257700
457.4428176869322,268600,36945.16832917706,182750,257750
457.4428176869322,268600,36945.16832917706,182750,257750
457.453208376874,268600,36995.16832917706,182800,257800
457.453208376874,268600,36995.16832917706,182800,257800
457.4635990668158,268600,37045.16832917706,182850,257850
457.4635990668158,268600,37045.16832917706,182850,257850
457.4739897567576,268600,37095.16832917706,182900,257900
457.4739897567576,268600,37095.16832917706,182900,257900
457.4843804466994,268600,37145.16832917706,182950,257950
457.4843804466994,268600,37145.16832917706,182950,257950
457.4947711366412,268600,37195.16832917706,183000,258000
457.4947711366412,268600,37195.16832917706,183000,258000
457.505161826583,268600,37245.16832917706,183050,258050
457.505161826583,268600,37245.16832917706,183050,258050
457.5155525165248,268600,37295.16832917706,183100,258100
457.5155525165248,268600,37295.16832917706,183100,258100
457.5259432064666,268600,37345.16832917706,183150,258150
457.5259432064666,268600,37345.16832917706,183150,258150
457.5363338964084,268600,37395.16832917706,183200,258200
457.5363338964084,268600,37395.16832917706,183200,258200
457.5467245863502,268600,37445.16832917706,183250,258250
457.5467245863502,268600,37445.16832917706,183250,258250
457.557115276292,268600,37495.16832917706,183300,258300
457.557115276292,268600,37495.16832917706,183300,258300
457.5675059662338,268600,37545.16832917706,183350,258350
457.5675059662338,268600,37545.16832917706,183350,258350
457.5778966561756,268600,37595.16832917706,183400,258400
457.5778966561756,268600,37595.16832917706,183400,258400
457.5882873461174,268600,37645.16832917706,183450,258450
457.5882873461174,268600,37645.16832917706,183450,258450
457.5986780360592,268600,37695.16832917706,183500,258500
457.5986780360592,268600,37695.16832917706,183500,258500
457.609068726001,268600,37745.16832917706,183550,258550
457.609068726001,268600,37745.16832917706,183550,258550
457.6194594159428,268600,37795.16832917706,183600,258600
457.6194594159428,268600,37795.16832917706,183600,258600
457.6298501058846,268600,37845.16832917706,183650,258650
457.6298501058846,268600,37845.16832917706,183650,258650
457.6402407958264,268600,37895.16832917706,183700,258700
457.6402407958264,268600,37895.16832917706,183700,258700
457.6506314857682,268600,37945.16832917706,183750,258750
457.6506314857682,268600,37945.16832917706,183750,258750
457.66102217571,268600,37995.16832917706,183800,258800
457.66102217571,268600,37995.16832917706,183800,258800
457.6714128656518,268600,38045.16832917706,183850,258850
457.6714128656518,268600,38045.16832917706,183850,258850
457.6818035555936,268600,38095.16832917706,183900,258900
457.6818035555936,268600,38095.16832917706,183900,258900
457.6921942455354,268600,38145.16832917706,183950,258950
457.6921942455354,268600,38145.16832917706,183950,258950
457.7025849354772,268600,38195.16832917706,184000,259000
457.7025849354772,268600,38195.16832917706,184000,259000
457.712975625419,268600,38245.16832917706,184050,259050
457.712975625419,268600,38245.16832917706,184050,259050
457.7233663153608,268600,38295.16832917706,184100,259100
457.7233663153608,268600,38295.16832917706,184100,259100
457.7337570053026,268600,38345.16832917706,184150,259150
457.7337570053026,268600,38345.16832917706,184150,259150
457.7441476952444,268600,38395.16832917706,184200,259200
457.7441476952444,268600,38395.16832917706,184200,259200
457.7545383851862,268600,38445.16832917706,184250,259250
457.7545383851862,268600,38445.16832917706,184250,259250
457.764929075128,268600,38495.16832917706,184300,259300
457.764929075128,268600,38495.16832917706,184300,259300
457.7753197650698,268600,38545.16832917706,184350,259350
457.7753197650698,268600,38545.16832917706,184350,259350
457.7857104550116,268600,38595.16832917706,184400,259400
457.7857104550116,268600,38595.16832917706,184400,259400
457.7961011449534,268600,38645.16832917706,184450,259450
457.7961011449534,268600,38645.16832917706,184450,259450
457.8064918348952,268600,38695.16832917706,184500,259500
457.8064918348952,268600,38695.16832917706,184500,259500
457.816882524837,268600,38745.16832917706,184550,259550
457.816882524837,268600,38745.16832917706,184550,259550
457.8272732147788,268600,38795.16832917706,184600,259600
457.8272732147788,268600,38795.16832917706,184600,259600
457.8376639047206,268600,38845.16832917706,184650,259650
457.8376639047206,268600,38845.16832917706,184650,259650
457.8480545946624,268600,38895.16832917706,184700,259700
457.8480545946624,268600,38895.16832917706,184700,259700
457.8584452846042,268600,38945.16832917706,184750,259750
457.8584452846042,268600,38945.16832917706,184750,259750
457.868835974546,268600,38995.16832917706,184800,259800
457.868835974546,268600,38995.16832917706,184800,259800
457.8792266644878,268600,39045.16832917706,184850,259850
457.8792266644878,268600,39045.16832917706,184850,259850
457.8896173544296,268600,39095.16832917706,184900,259900
457.8896173544296,268600,39095.16832917706,184900,259900
457.9000080443714,268600,39145.16832917706,184950,259950
457.9000080443714,268600,39145.16832917706,184950,259950
457.9103987343132,268600,39195.16832917706,185000,260000
457.9103987343132,268600,39195.16832917706,185000,260000
457.920789424255,268600,39245.16832917706,185050,260050
457.920789424255,268600,39245.16832917706,185050,260050
457.9311801141968,268600,39295.16832917706,185100,260100
457.9311801141968,268600,39295.16832917706,185100,260100
457.9415708041386,268600,39345.16832917706,185150,260150
457.9415708041386,268600,39345.16832917706,185150,260150
457.9519614940804,268600,39395.16832917706,185200,260200
457.9519614940804,268600,39395.16832917706,185200,260200
457.9623521840222,268600,39445.16832917706,185250,260250
457.9623521840222,268600,39445.16832917706,185250,260250
457.972742873964,268600,39495.16832917706,185300,260300
457.972742873964,268600,39495.16832917706,185300,260300
457.9831335639058,268600,39545.16832917706,185350,260350
457.9831335639058,268600,39545.16832917706,185350,260350
457.9935242538476,268600,39595.16832917706,185400,260400
457.9935242538476,268600,39595.16832917706,185400,260400
458.0039149437894,268600,39645.16832917706,185450,260450
458.0039149437894,268600,39645.16832917706,185450,260450
458.0143056337312,268600,39695.16832917706,185500,260500
458.0143056337312,268600,39695.16832917706,185500,260500
458.024696323673,268600,39745.16832917706,185550,260550
458.024696323673,268600,39745.16832917706,185550,260550
458.0350870136148,268600,39795.16832917706,185600,260600
458.0350870136148,268600,39795.16832917706,185600,260600
458.0454777035566,268600,39845.16832917706,185650,260650
458.0454777035566,268600,39845.16832917706,185650,260650
458.05586839349843,268600,39895.16832917706,185700,260700
458.05586839349843,268600,39895.16832917706,185700,260700
458.06625908344023,268600,39945.16832917706,185750,260750
458.06625908344023,268600,39945.16832917706,185750,260750
458.07664977338203,268600,39995.16832917706,185800,260800
458.07664977338203,268600,39995.16832917706,185800,260800
458.08704046332383,268600,40045.16832917706,185850,260850
458.08704046332383,268600,40045.16832917706,185850,260850
458.09743115326563,268600,40095.16832917706,185900,260900
458.09743115326563,268600,40095.16832917706,185900,260900
458.10782184320743,268600,40145.16832917706,185950,260950
458.10782184320743,268600,40145.16832917706,185950,260950
458.11821253314923,268600,40195.16832917706,186000,261000
458.11821253314923,268600,40195.16832917706,186000,261000
458.12860322309103,268600,40245.16832917706,186050,261050
458.12860322309103,268600,40245.16832917706,186050,261050
458.13899391303283,268600,40295.16832917706,186100,261100
458.13899391303283,268600,40295.16832917706,186100,261100
458.14938460297464,268600,40345.16832917706,186150,261150
458.14938460297464,268600,40345.16832917706,186150,261150
458.15977529291644,268600,40395.16832917706,186200,261200
458.15977529291644,268600,40395.16832917706,186200,261200
458.17016598285824,268600,40445.16832917706,186250,261250
458.17016598285824,268600,40445.16832917706,186250,261250
458.18055667280004,268600,40495.16832917706,186300,261300
458.18055667280004,268600,40495.16832917706,186300,261300
458.19094736274184,268600,40545.16832917706,186350,261350
458.19094736274184,268600,40545.16832917706,186350,261350
458.20133805268364,268600,40595.16832917706,186400,261400
458.20133805268364,268600,40595.16832917706,186400,261400
458.21172874262544,268600,40645.16832917706,186450,261450
458.21172874262544,268600,40645.16832917706,186450,261450
458.22211943256724,268600,40695.16832917706,186500,261500
458.22211943256724,268600,40695.16832917706,186500,261500
458.23251012250904,268600,40745.16832917706,186550,261550
458.23251012250904,268600,40745.16832917706,186550,261550
458.24290081245084,268600,40795.16832917706,186600,261600
458.24290081245084,268600,40795.16832917706,186600,261600
458.25329150239264,268600,40845.16832917706,186650,261650
458.25329150239264,268600,40845.16832917706,186650,261650
458.26368219233444,268600,40895.16832917706,186700,261700
458.26368219233444,268600,40895.16832917706,186700,261700
458.27407288227624,268600,40945.16832917706,186750,261750
458.27407288227624,268600,40945.16832917706,186750,261750
458.28446357221804,268600,40995.16832917706,186800,261800
458.28446357221804,268600,40995.16832917706,186800,261800
458.29485426215984,268600,41045.16832917706,186850,261850
458.29485426215984,268600,41045.16832917706,186850,261850
458.30524495210165,268600,41095.16832917706,186900,261900
458.30524495210165,268600,41095.16832917706,186900,261900
458.31563564204345,268600,41145.16832917706,186950,261950
458.31563564204345,268600,41145.16832917706,186950,261950
458.32602633198525,268600,41195.16832917706,187000,262000
458.32602633198525,268600,41195.16832917706,187000,262000
458.33641702192705,268600,41245.16832917706,187050,262050
458.33641702192705,268600,41245.16832917706,187050,262050
458.34680771186885,268600,41295.16832917706,187100,262100
458.34680771186885,268600,41295.16832917706,187100,262100
458.35719840181065,268600,41345.16832917706,187150,262150
458.35719840181065,268600,41345.16832917706,187150,262150
458.36758909175245,268600,41395.16832917706,187200,262200
458.36758909175245,268600,41395.16832917706,187200,262200
458.37797978169425,268600,41445.16832917706,187250,262250
458.37797978169425,268600,41445.16832917706,187250,262250
458.38837047163605,268600,41495.16832917706,187300,262300
458.38837047163605,268600,41495.16832917706,187300,262300
458.39876116157785,268600,41545.16832917706,187350,262350
458.39876116157785,268600,41545.16832917706,187350,262350
458.40915185151965,268600,41595.16832917706,187400,262400
458.40915185151965,268600,41595.16832917706,187400,262400
458.41954254146145,268600,41645.16832917706,187450,262450
458.41954254146145,268600,41645.16832917706,187450,262450
458.42993323140325,268600,41695.16832917706,187500,262500
458.42993323140325,268600,41695.16832917706,187500,262500
458.44032392134505,268600,41745.16832917706,187550,262550
458.44032392134505,268600,41745.16832917706,187550,262550
458.45071461128686,268600,41795.16832917706,187600,262600
458.45071461128686,268600,41795.16832917706,187600,262600
458.46110530122866,268600,41845.16832917706,187650,262650
458.46110530122866,268600,41845.16832917706,187650,262650
458.47149599117046,268600,41895.16832917706,187700,262700
458.47149599117046,268600,41895.16832917706,187700,262700
458.48188668111226,268600,41945.16832917706,187750,262750
458.48188668111226,268600,41945.16832917706,187750,262750
458.49227737105406,268600,41995.16832917706,187800,262800
458.49227737105406,268600,41995.16832917706,187800,262800
458.50266806099586,268600,42045.16832917706,187850,262850
458.50266806099586,268600,42045.16832917706,187850,262850
458.51305875093766,268600,42095.16832917706,187900,262900
458.51305875093766,268600,42095.16832917706,187900,262900
458.52344944087946,268600,42145.16832917706,187950,262950
458.52344944087946,268600,42145.16832917706,187950,262950
458.53384013082126,268600,42195.16832917706,188000,263000
458.53384013082126,268600,42195.16832917706,188000,263000
458.54423082076306,268600,42245.16832917706,188050,263050
458.54423082076306,268600,42245.16832917706,188050,263050
458.55462151070486,268600,42295.16832917706,188100,263100
458.55462151070486,268600,42295.16832917706,188100,263100
458.56501220064666,268600,42345.16832917706,188150,263150
458.56501220064666,268600,42345.16832917706,188150,263150
458.57540289058846,268600,42395.16832917706,188200,263200
458.57540289058846,268600,42395.16832917706,188200,263200
458.58579358053026,268600,42445.16832917706,188250,263250
458.58579358053026,268600,42445.16832917706,188250,263250
458.59618427047207,268600,42495.16832917706,188300,263300
458.59618427047207,268600,42495.16832917706,188300,263300
458.60657496041387,268600,42545.16832917706,188350,263350
458.60657496041387,268600,42545.16832917706,188350,263350
458.61696565035567,268600,42595.16832917706,188400,263400
458.61696565035567,268600,42595.16832917706,188400,263400
458.62735634029747,268600,42645.16832917706,188450,263450
458.62735634029747,268600,42645.16832917706,188450,263450
458.63774703023927,268600,42695.16832917706,188500,263500
458.63774703023927,268600,42695.16832917706,188500,263500
458.64813772018107,268600,42745.16832917706,188550,263550
458.64813772018107,268600,42745.16832917706,188550,263550
458.65852841012287,268600,42795.16832917706,188600,263600
458.65852841012287,268600,42795.16832917706,188600,263600
458.66891910006467,268600,42845.16832917706,188650,263650
458.66891910006467,268600,42845.16832917706,188650,263650
458.67930979000647,268600,42895.16832917706,188700,263700
458.67930979000647,268600,42895.16832917706,188700,263700
458.68970047994827,268600,42945.16832917706,188750,263750
458.68970047994827,268600,42945.16832917706,188750,263750
458.7000911698901,268600,42995.16832917706,188800,263800
458.7000911698901,268600,42995.16832917706,188800,263800
458.7104818598319,268600,43045.16832917706,188850,263850
458.7104818598319,268600,43045.16832917706,188850,263850
458.7208725497737,268600,43095.16832917706,188900,263900
458.7208725497737,268600,43095.16832917706,188900,263900
458.7312632397155,268600,43145.16832917706,188950,263950
458.7312632397155,268600,43145.16832917706,188950,263950
458.7416539296573,268600,43195.16832917706,189000,264000
458.7416539296573,268600,43195.16832917706,189000,264000
458.7520446195991,268600,43245.16832917706,189050,264050
458.7520446195991,268600,43245.16832917706,189050,264050
458.7624353095409,268600,43295.16832917706,189100,264100
458.7624353095409,268600,43295.16832917706,189100,264100
458.7728259994827,268600,43345.16832917706,189150,264150
458.7728259994827,268600,43345.16832917706,189150,264150
458.7832166894245,268600,43395.16832917706,189200,264200
458.7832166894245,268600,43395.16832917706,189200,264200
458.7936073793663,268600,43445.16832917706,189250,264250
458.7936073793663,268600,43445.16832917706,189250,264250
458.8039980693081,268600,43495.16832917706,189300,264300
458.8039980693081,268600,43495.16832917706,189300,264300
458.8143887592499,268600,43545.16832917706,189350,264350
458.8143887592499,268600,43545.16832917706,189350,264350
458.8247794491917,268600,43595.16832917706,189400,264400
458.8247794491917,268600,43595.16832917706,189400,264400
458.8351701391335,268600,43645.16832917706,189450,264450
458.8351701391335,268600,43645.16832917706,189450,264450
458.8455608290753,268600,43695.16832917706,189500,264500
458.8455608290753,268600,43695.16832917706,189500,264500
458.8559515190171,268600,43745.16832917706,189550,264550
458.8559515190171,268600,43745.16832917706,189550,264550
458.8663422089589,268600,43795.16832917706,189600,264600
458.8663422089589,268600,43795.16832917706,189600,264600
458.8767328989007,268600,43845.16832917706,189650,264650
458.8767328989007,268600,43845.16832917706,189650,264650
458.8871235888425,268600,43895.16832917706,189700,264700
458.8871235888425,268600,43895.16832917706,189700,264700
458.8975142787843,268600,43945.16832917706,189750,264750
458.8975142787843,268600,43945.16832917706,189750,264750
458.9079049687261,268600,43995.16832917706,189800,264800
458.9079049687261,268600,43995.16832917706,189800,264800
458.9182956586679,268600,44045.16832917706,189850,264850
458.9182956586679,268600,44045.16832917706,189850,264850
458.9286863486097,268600,44095.16832917706,189900,264900
458.9286863486097,268600,44095.16832917706,189900,264900
458.9390770385515,268600,44145.16832917706,189950,264950
458.9390770385515,268600,44145.16832917706,189950,264950
458.9494677284933,268600,44195.16832917706,190000,265000
458.9494677284933,268600,44195.16832917706,190000,265000
458.9598584184351,268600,44245.16832917706,190050,265050
458.9598584184351,268600,44245.16832917706,190050,265050
458.9702491083769,268600,44295.16832917706,190100,265100
458.9702491083769,268600,44295.16832917706,190100,265100
458.9806397983187,268600,44345.16832917706,190150,265150
458.9806397983187,268600,44345.16832917706,190150,265150
458.9910304882605,268600,44395.16832917706,190200,265200
458.9910304882605,268600,44395.16832917706,190200,265200
459.0014211782023,268600,44445.16832917706,190250,265250
459.0014211782023,268600,44445.16832917706,190250,265250
459.0118118681441,268600,44495.16832917706,190300,265300
459.0118118681441,268600,44495.16832917706,190300,265300
459.0222025580859,268600,44545.16832917706,190350,265350
459.0222025580859,268600,44545.16832917706,190350,265350
459.0325932480277,268600,44595.16832917706,190400,265400
459.0325932480277,268600,44595.16832917706,190400,265400
459.0429839379695,268600,44645.16832917706,190450,265450
459.0429839379695,268600,44645.16832917706,190450,265450
459.0533746279113,268600,44695.16832917706,190500,265500
459.0533746279113,268600,44695.16832917706,190500,265500
459.0637653178531,268600,44745.16832917706,190550,265550
459.0637653178531,268600,44745.16832917706,190550,265550
459.0741560077949,268600,44795.16832917706,190600,265600
459.0741560077949,268600,44795.16832917706,190600,265600
459.0845466977367,268600,44845.16832917706,190650,265650
459.0845466977367,268600,44845.16832917706,190650,265650
459.0949373876785,268600,44895.16832917706,190700,265700
459.0949373876785,268600,44895.16832917706,190700,265700
459.1053280776203,268600,44945.16832917706,190750,265750
459.1053280776203,268600,44945.16832917706,190750,265750
459.1157187675621,268600,44995.16832917706,190800,265800
459.1157187675621,268600,44995.16832917706,190800,265800
459.1261094575039,268600,45045.16832917706,190850,265850
459.1261094575039,268600,45045.16832917706,190850,265850
459.1365001474457,268600,45095.16832917706,190900,265900
459.1365001474457,268600,45095.16832917706,190900,265900
459.1468908373875,268600,45145.16832917706,190950,265950
459.1468908373875,268600,45145.16832917706,190950,265950
459.1572815273293,268600,45195.16832917706,191000,266000
459.1572815273293,268600,45195.16832917706,191000,266000
459.1676722172711,268600,45245.16832917706,191050,266050
459.1676722172711,268600,45245.16832917706,191050,266050
459.1780629072129,268600,45295.16832917706,191100,266100
459.1780629072129,268600,45295.16832917706,191100,266100
459.1884535971547,268600,45345.16832917706,191150,266150
459.1884535971547,268600,45345.16832917706,191150,266150
459.1988442870965,268600,45395.16832917706,191200,266200
459.1988442870965,268600,45395.16832917706,191200,266200
459.2092349770383,268600,45445.16832917706,191250,266250
459.2092349770383,268600,45445.16832917706,191250,266250
459.2196256669801,268600,45495.16832917706,191300,266300
459.2196256669801,268600,45495.16832917706,191300,266300
459.2300163569219,268600,45545.16832917706,191350,266350
459.2300163569219,268600,45545.16832917706,191350,266350
459.2404070468637,268600,45595.16832917706,191400,266400
459.2404070468637,268600,45595.16832917706,191400,266400
459.2507977368055,268600,45645.16832917706,191450,266450
459.2507977368055,268600,45645.16832917706,191450,266450
459.2611884267473,268600,45695.16832917706,191500,266500
459.2611884267473,268600,45695.16832917706,191500,266500
459.2715791166891,268600,45745.16832917706,191550,266550
459.2715791166891,268600,45745.16832917706,191550,266550
459.2819698066309,268600,45795.16832917706,191600,266600
459.2819698066309,268600,45795.16832917706,191600,266600
459.2923604965727,268600,45845.16832917706,191650,266650
459.2923604965727,268600,45845.16832917706,191650,266650
459.3027511865145,268600,45895.16832917706,191700,266700
459.3027511865145,268600,45895.16832917706,191700,266700
459.3131418764563,268600,45945.16832917706,191750,266750
459.3131418764563,268600,45945.16832917706,191750,266750
459.3235325663981,268600,45995.16832917706,191800,266800
459.3235325663981,268600,45995.16832917706,191800,266800
459.3339232563399,268600,46045.16832917706,191850,266850
459.3339232563399,268600,46045.16832917706,191850,266850
459.3443139462817,268600,46095.16832917706,191900,266900
459.3443139462817,268600,46095.16832917706,191900,266900
459.3547046362235,268600,46145.16832917706,191950,266950
459.3547046362235,268600,46145.16832917706,191950,266950
459.3650953261653,268600,46195.16832917706,192000,267000
459.3650953261653,268600,46195.16832917706,192000,267000
459.3754860161071,268600,46245.16832917706,192050,267050
459.3754860161071,268600,46245.16832917706,192050,267050
459.3858767060489,268600,46295.16832917706,192100,267100
459.3858767060489,268600,46295.16832917706,192100,267100
459.3962673959907,268600,46345.16832917706,192150,267150
459.3962673959907,268600,46345.16832917706,192150,267150
459.4066580859325,268600,46395.16832917706,192200,267200
459.4066580859325,268600,46395.16832917706,192200,267200
459.4170487758743,268600,46445.16832917706,192250,267250
459.4170487758743,268600,46445.16832917706,192250,267250
459.4274394658161,268600,46495.16832917706,192300,267300
459.4274394658161,268600,46495.16832917706,192300,267300
459.4378301557579,268600,46545.16832917706,192350,267350
459.4378301557579,268600,46545.16832917706,192350,267350
459.4482208456997,268600,46595.16832917706,192400,267400
459.4482208456997,268600,46595.16832917706,192400,267400
459.4586115356415,268600,46645.16832917706,192450,267450
459.4586115356415,268600,46645.16832917706,192450,267450
459.4690022255833,268600,46695.16832917706,192500,267500
459.4690022255833,268600,46695.16832917706,192500,267500
459.4793929155251,268600,46745.16832917706,192550,267550
459.4793929155251,268600,46745.16832917706,192550,267550
459.4897836054669,268600,46795.16832917706,192600,267600
459.4897836054669,268600,46795.16832917706,192600,267600
459.5001742954087,268600,46845.16832917706,192650,267650
459.5001742954087,268600,46845.16832917706,192650,267650
459.5105649853505,268600,46895.16832917706,192700,267700
459.5105649853505,268600,46895.16832917706,192700,267700
459.5209556752923,268600,46945.16832917706,192750,267750
459.5209556752923,268600,46945.16832917706,192750,267750
459.5313463652341,268600,46995.16832917706,192800,267800
459.5313463652341,268600,46995.16832917706,192800,267800
459.54173705517593,268600,47045.16832917706,192850,267850
459.54173705517593,268600,47045.16832917706,192850,267850
459.55212774511773,268600,47095.16832917706,192900,267900
459.55212774511773,268600,47095.16832917706,192900,267900
459.56251843505953,268600,47145.16832917706,192950,267950
459.56251843505953,268600,47145.16832917706,192950,267950
459.57290912500133,268600,47195.16832917706,193000,268000
459.57290912500133,268600,47195.16832917706,193000,268000
459.58329981494313,268600,47245.16832917706,193050,268050
459.58329981494313,268600,47245.16832917706,193050,268050
459.59369050488493,268600,47295.16832917706,193100,268100
459.59369050488493,268600,47295.16832917706,193100,268100
459.60408119482673,268600,47345.16832917706,193150,268150
459.60408119482673,268600,47345.16832917706,193150,268150
459.61447188476853,268600,47395.16832917706,193200,268200
459.61447188476853,268600,47395.16832917706,193200,268200
459.62486257471033,268600,47445.16832917706,193250,268250
459.62486257471033,268600,47445.16832917706,193250,268250
459.63525326465214,268600,47495.16832917706,193300,268300
459.63525326465214,268600,47495.16832917706,193300,268300
459.64564395459394,268600,47545.16832917706,193350,268350
459.64564395459394,268600,47545.16832917706,193350,268350
459.65603464453574,268600,47595.16832917706,193400,268400
459.65603464453574,268600,47595.16832917706,193400,268400
459.66642533447754,268600,47645.16832917706,193450,268450
459.66642533447754,268600,47645.16832917706,193450,268450
459.67681602441934,268600,47695.16832917706,193500,268500
459.67681602441934,268600,47695.16832917706,193500,268500
459.68720671436114,268600,47745.16832917706,193550,268550
459.68720671436114,268600,47745.16832917706,193550,268550
459.69759740430294,268600,47795.16832917706,193600,268600
459.69759740430294,268600,47795.16832917706,193600,268600
459.70798809424474,268600,47845.16832917706,193600,268600
459.70798809424474,268600,47845.16832917706,193600,268600
459.71837878418654,268600,47895.16832917706,193600,268600
459.71837878418654,268600,47895.16832917706,193600,268600
459.72876947412834,268600,47945.16832917706,193600,268600
459.72876947412834,268600,47945.16832917706,193600,268600
459.73916016407014,268600,47995.16832917706,193600,268600
459.73916016407014,268600,47995.16832917706,193600,268600
459.74955085401194,268600,48045.16832917706,193600,268600
459.74955085401194,268600,48045.16832917706,193600,268600
459.75994154395374,268600,48095.16832917706,193600,268600
459.75994154395374,268600,48095.16832917706,193600,268600
459.77033223389554,268600,48145.16832917706,193600,268600
459.77033223389554,268600,48145.16832917706,193600,268600
459.78072292383735,268600,48195.16832917706,193600,268600
459.78072292383735,268600,48195.16832917706,193600,268600
459.79111361377915,268600,48245.16832917706,193600,268600
459.79111361377915,268600,48245.16832917706,193600,268600
459.80150430372095,268600,48295.16832917706,193600,268600
459.80150430372095,268600,48295.16832917706,193600,268600
459.81189499366275,268600,48345.16832917706,193600,268600
459.81189499366275,268600,48345.16832917706,193600,268600
459.82228568360455,268600,48395.16832917706,193600,268600
459.82228568360455,268600,48395.16832917706,193600,268600
459.83267637354635,268600,48445.16832917706,193600,268600
459.83267637354635,268600,48445.16832917706,193600,268600
459.84306706348815,268600,48495.16832917706,193600,268600
459.84306706348815,268600,48495.16832917706,193600,268600
459.85345775342995,268600,48545.16832917706,193600,268600
459.85345775342995,268600,48545.16832917706,193600,268600
459.86384844337175,268600,48595.16832917706,193600,268600
459.86384844337175,268600,48595.16832917706,193600,268600
459.87423913331355,268600,48645.16832917706,193600,268600
459.87423913331355,268600,48645.16832917706,193600,268600
459.88462982325535,268600,48695.16832917706,193600,268600
459.88462982325535,268600,48695.16832917706,193600,268600
459.89502051319715,268600,48745.16832917706,193600,268600
459.89502051319715,268600,48745.16832917706,193600,268600
459.90541120313895,268600,48795.16832917706,193600,268600
459.90541120313895,268600,48795.16832917706,193600,268600
459.91580189308075,268600,48845.16832917706,193600,268600
459.91580189308075,268600,48845.16832917706,193600,268600
459.92619258302256,268600,48895.16832917706,193600,268600
459.92619258302256,268600,48895.16832917706,193600,268600
459.93658327296436,268600,48945.16832917706,193600,268600
459.93658327296436,268600,48945.16832917706,193600,268600
459.94697396290616,268600,48995.16832917706,193600,268600
459.94697396290616,268600,48995.16832917706,193600,268600
459.95736465284796,268600,49045.16832917706,193600,268600
459.95736465284796,268600,49045.16832917706,193600,268600
459.96775534278976,268600,49095.16832917706,193600,268600
459.96775534278976,268600,49095.16832917706,193600,268600
459.97814603273156,268600,49145.16832917706,193600,268600
459.97814603273156,268600,49145.16832917706,193600,268600
459.98853672267336,268600,49195.16832917706,193600,268600
459.98853672267336,268600,49195.16832917706,193600,268600
459.99892741261516,268600,49245.16832917706,193600,268600
459.99892741261516,268600,49245.16832917706,193600,268600
460.00931810255696,268600,49295.16832917706,193600,268600
460.00931810255696,268600,49295.16832917706,193600,268600
460.01970879249876,268600,49340.33665835412,193600,268600
460.01970879249876,268600,49340.33665835412,193600,268600
460.03009948244056,268600,49390.33665835412,193600,268600
460.03009948244056,268600,49390.33665835412,193600,268600
460.04049017238236,268600,49440.33665835412,193600,268600
460.04049017238236,268600,49440.33665835412,193600,268600
460.05088086232416,268600,49490.33665835412,193600,268600
460.05088086232416,268600,49490.33665835412,193600,268600
460.06127155226596,268600,49540.33665835412,193600,268600
460.06127155226596,268600,49540.33665835412,193600,268600
460.07166224220776,268600,49590.33665835412,193600,268600
460.07166224220776,268600,49590.33665835412,193600,268600
460.08205293214957,268600,49640.33665835412,193600,268600
460.08205293214957,268600,49640.33665835412,193600,268600
460.09244362209137,268600,49690.33665835412,193600,268600
460.09244362209137,268600,49690.33665835412,193600,268600
460.10283431203317,268600,49740.33665835412,193600,268600
460.10283431203317,268600,49740.33665835412,193600,268600
460.11322500197497,268600,49790.33665835412,193600,268600
460.11322500197497,268600,49790.33665835412,193600,268600
460.12361569191677,268600,49840.33665835412,193600,268600
460.12361569191677,268600,49840.33665835412,193600,268600
460.13400638185857,268600,49890.33665835412,193600,268600
460.13400638185857,268600,49890.33665835412,193600,268600
460.14439707180037,268600,49940.33665835412,193600,268600
460.14439707180037,268600,49940.33665835412,193600,268600
460.15478776174217,268600,49990.33665835412,193600,268600
460.15478776174217,268600,49990.33665835412,193600,268600
460.16517845168397,268600,50040.33665835412,193600,268600
460.16517845168397,268600,50040.33665835412,193600,268600
460.1755691416258,268600,50090.33665835412,193600,268600
460.1755691416258,268600,50090.33665835412,193600,268600
460.1859598315676,268600,50140.33665835412,193600,268600
460.1859598315676,268600,50140.33665835412,193600,268600
460.1963505215094,268600,50190.33665835412,193600,268600
460.1963505215094,268600,50190.33665835412,193600,268600
460.2067412114512,268600,50240.33665835412,193600,268600
460.2067412114512,268600,50240.33665835412,193600,268600
460.217131901393,268600,50290.33665835412,193600,268600
460.217131901393,268600,50290.33665835412,193600,268600
460.2275225913348,268600,50340.33665835412,193600,268600
460.2275225913348,268600,50340.33665835412,193600,268600
460.2379132812766,268600,50390.33665835412,193600,268600
460.2379132812766,268600,50390.33665835412,193600,268600
460.2483039712184,268600,50440.33665835412,193600,268600
460.2483039712184,268600,50440.33665835412,193600,268600
460.2586946611602,268600,50490.33665835412,193600,268600
460.2586946611602,268600,50490.33665835412,193600,268600
460.269085351102,268600,50540.33665835412,193600,268600
460.269085351102,268600,50540.33665835412,193600,268600
460.2794760410438,268600,50590.33665835412,193600,268600
460.2794760410438,268600,50590.33665835412,193600,268600
460.2898667309856,268600,50640.33665835412,193600,268600
460.2898667309856,268600,50640.33665835412,193600,268600
460.3002574209274,268600,50690.33665835412,193600,268600
460.3002574209274,268600,50690.33665835412,193600,268600
460.3106481108692,268600,50740.33665835412,193600,268600
460.3106481108692,268600,50740.33665835412,193600,268600
460.321038800811,268600,50790.33665835412,193600,268600
460.321038800811,268600,50790.33665835412,193600,268600
460.3314294907528,268600,50840.33665835412,193600,268600
460.3314294907528,268600,50840.33665835412,193600,268600
460.3418201806946,268600,50890.33665835412,193600,268600
460.3418201806946,268600,50890.33665835412,193600,268600
460.3522108706364,268600,50940.33665835412,193600,268600
460.3522108706364,268600,50940.33665835412,193600,268600
460.3626015605782,268600,50990.33665835412,193600,268600
460.3626015605782,268600,50990.33665835412,193600,268600
460.37299225052,268600,51040.33665835412,193600,268600
460.37299225052,268600,51040.33665835412,193600,268600
460.3833829404618,268600,51090.33665835412,193600,268600
460.3833829404618,268600,51090.33665835412,193600,268600
460.3937736304036,268600,51140.33665835412,193600,268600
460.3937736304036,268600,51140.33665835412,193600,268600
460.4041643203454,268600,51190.33665835412,193600,268600
460.4041643203454,268600,51190.33665835412,193600,268600
460.4145550102872,268600,51240.33665835412,193600,268600
460.4145550102872,268600,51240.33665835412,193600,268600
460.424945700229,268600,51290.33665835412,193600,268600
460.424945700229,268600,51290.33665835412,193600,268600
460.4353363901708,268600,51340.33665835412,193600,268600
460.4353363901708,268600,51340.33665835412,193600,268600
460.4457270801126,268600,51390.33665835412,193600,268600
460.4457270801126,268600,51390.33665835412,193600,268600
460.4561177700544,268600,51440.33665835412,193600,268600
460.4561177700544,268600,51440.33665835412,193600,268600
460.4665084599962,268600,51490.33665835412,193600,268600
460.4665084599962,268600,51490.33665835412,193600,268600
460.476899149938,268600,51540.33665835412,193600,268600
460.476899149938,268600,51540.33665835412,193600,268600
460.4872898398798,268600,51590.33665835412,193600,268600
460.4872898398798,268600,51590.33665835412,193600,268600
460.4976805298216,268600,51640.33665835412,193600,268600
460.4976805298216,268600,51640.33665835412,193600,268600
460.5080712197634,268600,51690.33665835412,193600,268600
460.5080712197634,268600,51690.33665835412,193600,268600
460.5184619097052,268600,51740.33665835412,193600,268600
460.5184619097052,268600,51740.33665835412,193600,268600
460.528852599647,268600,51790.33665835412,193600,268600
460.528852599647,268600,51790.33665835412,193600,268600
460.5392432895888,268600,51840.33665835412,193600,268600
460.5392432895888,268600,51840.33665835412,193600,268600
460.5496339795306,268600,51890.33665835412,193600,268600
460.5496339795306,268600,51890.33665835412,193600,268600
460.5600246694724,268600,51940.33665835412,193600,268600
460.5600246694724,268600,51940.33665835412,193600,268600
460.5704153594142,268600,51990.33665835412,193600,268600
460.5704153594142,268600,51990.33665835412,193600,268600
460.580806049356,268600,52040.33665835412,193600,268600
460.580806049356,268600,52040.33665835412,193600,268600
460.5911967392978,268600,52090.33665835412,193600,268600
460.5911967392978,268600,52090.33665835412,193600,268600
460.6015874292396,268600,52140.33665835412,193600,268600
460.6015874292396,268600,52140.33665835412,193600,268600
460.6119781191814,268600,52190.33665835412,193600,268600
460.6119781191814,268600,52190.33665835412,193600,268600
460.6223688091232,268600,52240.33665835412,193600,268600
460.6223688091232,268600,52240.33665835412,193600,268600
460.632759499065,268600,52290.33665835412,193600,268600
460.632759499065,268600,52290.33665835412,193600,268600
460.6431501890068,268600,52340.33665835412,193600,268600
460.6431501890068,268600,52340.33665835412,193600,268600
460.6535408789486,268600,52390.33665835412,193600,268600
460.6535408789486,268600,52390.33665835412,193600,268600
460.6639315688904,268600,52440.33665835412,193600,268600
460.6639315688904,268600,52440.33665835412,193600,268600
460.6743222588322,268600,52490.33665835412,193600,268600
460.6743222588322,268600,52490.33665835412,193600,268600
460.684712948774,268600,52540.33665835412,193600,268600
460.684712948774,268600,52540.33665835412,193600,268600
460.6951036387158,268600,52590.33665835412,193600,268600
460.6951036387158,268600,52590.33665835412,193600,268600
460.7054943286576,268600,52640.33665835412,193600,268600
460.7054943286576,268600,52640.33665835412,193600,268600
460.7158850185994,268600,52690.33665835412,193600,268600
460.7158850185994,268600,52690.33665835412,193600,268600
460.7262757085412,268600,52740.33665835412,193600,268600
460.7262757085412,268600,52740.33665835412,193600,268600
460.736666398483,268600,52790.33665835412,193600,268600
460.736666398483,268600,52790.33665835412,193600,268600
460.7470570884248,268600,52840.33665835412,193600,268600
460.7470570884248,268600,52840.33665835412,193600,268600
460.7574477783666,268600,52890.33665835412,193600,268600
460.7574477783666,268600,52890.33665835412,193600,268600
460.7678384683084,268600,52940.33665835412,193600,268600
460.7678384683084,268600,52940.33665835412,193600,268600
460.7782291582502,268600,52990.33665835412,193600,268600
460.7782291582502,268600,52990.33665835412,193600,268600
460.788619848192,268600,53040.33665835412,193600,268600
460.788619848192,268600,53040.33665835412,193600,268600
460.7990105381338,268600,53090.33665835412,193600,268600
460.7990105381338,268600,53090.33665835412,193600,268600
460.8094012280756,268600,53140.33665835412,193600,268600
460.8094012280756,268600,53140.33665835412,193600,268600
460.8197919180174,268600,53190.33665835412,193600,268600
460.8197919180174,268600,53190.33665835412,193600,268600
460.8301826079592,268600,53240.33665835412,193600,268600
460.8301826079592,268600,53240.33665835412,193600,268600
460.840573297901,268600,53290.33665835412,193600,268600
460.840573297901,268600,53290.33665835412,193600,268600
460.8509639878428,268600,53340.33665835412,193600,268600
460.8509639878428,268600,53340.33665835412,193600,268600
460.8613546777846,268600,53390.33665835412,193600,268600
460.8613546777846,268600,53390.33665835412,193600,268600
460.8717453677264,268600,53440.33665835412,193600,268600
460.8717453677264,268600,53440.33665835412,193600,268600
460.8821360576682,268600,53490.33665835412,193600,268600
460.8821360576682,268600,53490.33665835412,193600,268600
460.89252674761,268600,53540.33665835412,193600,268600
460.89252674761,268600,53540.33665835412,193600,268600
460.9029174375518,268600,53590.33665835412,193600,268600
460.9029174375518,268600,53590.33665835412,193600,268600
460.9133081274936,268600,53640.33665835412,193600,268600
460.9133081274936,268600,53640.33665835412,193600,268600
460.9236988174354,268600,53690.33665835412,193600,268600
460.9236988174354,268600,53690.33665835412,193600,268600
460.9340895073772,268600,53740.33665835412,193600,268600
460.9340895073772,268600,53740.33665835412,193600,268600
460.944480197319,268600,53790.33665835412,193600,268600
460.944480197319,268600,53790.33665835412,193600,268600
460.9548708872608,268600,53840.33665835412,193600,268600
460.9548708872608,268600,53840.33665835412,193600,268600
460.9652615772026,268600,53890.33665835412,193600,268600
460.9652615772026,268600,53890.33665835412,193600,268600
460.9756522671444,268600,53940.33665835412,193600,268600
460.9756522671444,268600,53940.33665835412,193600,268600
460.9860429570862,268600,53990.33665835412,193600,268600
460.9860429570862,268600,53990.33665835412,193600,268600
460.996433647028,268600,54040.33665835412,193600,268600
460.996433647028,268600,54040.33665835412,193600,268600
461.0068243369698,268600,54090.33665835412,193600,268600
461.0068243369698,268600,54090.33665835412,193600,268600
461.01721502691163,268600,54140.33665835412,193600,268600
461.01721502691163,268600,54140.33665835412,193600,268600
461.02760571685343,268600,54190.33665835412,193600,268600
461.02760571685343,268600,54190.33665835412,193600,268600
461.03799640679523,268600,54240.33665835412,193600,268600
461.03799640679523,268600,54240.33665835412,193600,268600
461.04838709673703,268600,54290.33665835412,193600,268600
461.04838709673703,268600,54290.33665835412,193600,268600
461.05877778667883,268600,54340.33665835412,193600,268600
461.05877778667883,268600,54340.33665835412,193600,268600
461.06916847662063,268600,54390.33665835412,193600,268600
461.06916847662063,268600,54390.33665835412,193600,268600
461.07955916656243,268600,54440.33665835412,193600,268600
461.07955916656243,268600,54440.33665835412,193600,268600
461.08994985650423,268600,54490.33665835412,193600,268600
461.08994985650423,268600,54490.33665835412,193600,268600
461.10034054644603,268600,54540.33665835412,193600,268600
461.10034054644603,268600,54540.33665835412,193600,268600
461.11073123638783,268600,54590.33665835412,193600,268600
461.11073123638783,268600,54590.33665835412,193600,268600
461.12112192632964,268600,54640.33665835412,193600,268600
461.12112192632964,268600,54640.33665835412,193600,268600
461.13151261627144,268600,54690.33665835412,193600,268600
461.13151261627144,268600,54690.33665835412,193600,268600
461.14190330621324,268600,54740.33665835412,193600,268600
461.14190330621324,268600,54740.33665835412,193600,268600
461.15229399615504,268600,54790.33665835412,193600,268600
461.15229399615504,268600,54790.33665835412,193600,268600
461.16268468609684,268600,54840.33665835412,193600,268600
461.16268468609684,268600,54840.33665835412,193600,268600
461.17307537603864,268600,54890.33665835412,193600,268600
461.17307537603864,268600,54890.33665835412,193600,268600
461.18346606598044,268600,54940.33665835412,193600,268600
461.18346606598044,268600,54940.33665835412,193600,268600
461.19385675592224,268600,54990.33665835412,193600,268600
461.19385675592224,268600,54990.33665835412,193600,268600
461.20424744586404,268600,55040.33665835412,193600,268600
461.20424744586404,268600,55040.33665835412,193600,268600
461.21463813580584,268600,55090.33665835412,193600,268600
461.21463813580584,268600,55090.33665835412,193600,268600
461.22502882574764,268600,55140.33665835412,193600,268600
461.22502882574764,268600,55140.33665835412,193600,268600
461.23541951568944,268600,55190.33665835412,193600,268600
461.23541951568944,268600,55190.33665835412,193600,268600
461.24581020563124,268600,55240.33665835412,193600,268600
461.24581020563124,268600,55240.33665835412,193600,268600
461.25620089557304,268600,55290.33665835412,193600,268600
461.25620089557304,268600,55290.33665835412,193600,268600
461.2631686175814,268600,55323.86533665835,193600.0,268600.0
461.2985908147766,268600,55323.86533665835,193600.0,268600.0
461.2985908147766,268600,55323.86533665835,193600.0,268600.0
461.40611769649706,268600,55323.86533665835,193600.0,268600.0
461.40611769649706,268600,55323.86533665835,193600.0,268600.0
461.5136445782175,268600,55323.86533665835,193600.0,268600.0
461.5136445782175,268600,55323.86533665835,193600.0,268600.0
461.62117145993795,268600,55323.86533665835,193600.0,268600.0
461.62117145993795,268600,55323.86533665835,193600.0,268600.0
461.7286983416584,268600,55323.86533665835,193600.0,268600.0
461.7286983416584,268600,55323.86533665835,193600.0,268600.0
461.83622522337885,268600,55323.86533665835,193600.0,268600.0
461.83622522337885,268600,55323.86533665835,193600.0,268600.0
461.9437521050993,268600,55323.86533665835,193600.0,268600.0
461.9437521050993,268600,55323.86533665835,193600.0,268600.0
462.05127898681974,268600,55323.86533665835,193600.0,268600.0
462.05127898681974,268600,55323.86533665835,193600.0,268600.0
462.1588058685402,268600,55323.86533665835,193600.0,268600.0
462.1588058685402,268600,55323.86533665835,193600.0,268600.0
462.26633275026063,268600,55323.86533665835,193600.0,268600.0
462.26633275026063,268600,55323.86533665835,193600.0,268600.0
462.3738596319811,268600,55323.86533665835,193600.0,268600.0
462.3738596319811,268600,55323.86533665835,193600.0,268600.0
462.4813865137015,268600,55323.86533665835,193600.0,268600.0
462.4813865137015,268600,55323.86533665835,193600.0,268600.0
462.58891339542197,268600,55323.86533665835,193600.0,268600.0
462.58891339542197,268600,55323.86533665835,193600.0,268600.0
462.6964402771424,268600,55323.86533665835,193600.0,268600.0
462.6964402771424,268600,55323.86533665835,193600.0,268600.0
462.80396715886286,268600,55323.86533665835,193600.0,268600.0
462.80396715886286,268600,55323.86533665835,193600.0,268600.0
462.9114940405833,268600,55323.86533665835,193600.0,268600.0
462.9114940405833,268600,55323.86533665835,193600.0,268600.0
463.01902092230375,268600,55323.86533665835,193600.0,268600.0
463.01902092230375,268600,55323.86533665835,193600.0,268600.0
463.1265478040242,268600,55323.86533665835,193600.0,268600.0
463.1265478040242,268600,55323.86533665835,193600.0,268600.0
463.23407468574464,268600,55323.86533665835,193600.0,268600.0
463.23407468574464,268600,55323.86533665835,193600.0,268600.0
463.3416015674651,268600,55323.86533665835,193600.0,268600.0
463.3416015674651,268600,55323.86533665835,193600.0,268600.0
463.44912844918554,268600,55323.86533665835,193600.0,268600.0
463.44912844918554,268600,55323.86533665835,193600.0,268600.0
463.556655330906,268600,55323.86533665835,193600.0,268600.0
463.556655330906,268600,55323.86533665835,193600.0,268600.0
463.66418221262643,268600,55323.86533665835,193600.0,268600.0
463.66418221262643,268600,55323.86533665835,193600.0,268600.0
463.7717090943469,268600,55323.86533665835,193600.0,268600.0
463.7717090943469,268600,55323.86533665835,193600.0,268600.0
463.8792359760673,268600,55323.86533665835,193600.0,268600.0
463.8792359760673,268600,55323.86533665835,193600.0,268600.0
463.98676285778777,268600,55323.86533665835,193600.0,268600.0
463.98676285778777,268600,55323.86533665835,193600.0,268600.0
464.0942897395082,268600,55323.86533665835,193600.0,268600.0
464.0942897395082,268600,55323.86533665835,193600.0,268600.0
464.20181662122866,268600,55323.86533665835,193600.0,268600.0
464.20181662122866,268600,55323.86533665835,193600.0,268600.0
464.3093435029491,268600,55323.86533665835,193600.0,268600.0
464.3093435029491,268600,55323.86533665835,193600.0,268600.0
464.41687038466955,268600,55323.86533665835,193600.0,268600.0
464.41687038466955,268600,55323.86533665835,193600.0,268600.0
464.52439726639,268600,55323.86533665835,193600.0,268600.0
464.52439726639,268600,55323.86533665835,193600.0,268600.0
464.63192414811044,268600,55323.86533665835,193600.0,268600.0
464.63192414811044,268600,55323.86533665835,193600.0,268600.0
464.7394510298309,268600,55323.86533665835,193600.0,268600.0
464.7394510298309,268600,55323.86533665835,193600.0,268600.0
464.84697791155133,268600,55323.86533665835,193600.0,268600.0
464.84697791155133,268600,55323.86533665835,193600.0,268600.0
464.9545047932718,268600,55323.86533665835,193600.0,268600.0
464.9545047932718,268600,55323.86533665835,193600.0,268600.0
465.0620316749922,268600,55323.86533665835,193600.0,268600.0
465.0620316749922,268600,55323.86533665835,193600.0,268600.0
465.1695585567127,268600,55323.86533665835,193600.0,268600.0
465.1695585567127,268600,55323.86533665835,193600.0,268600.0
465.2770854384331,268600,55323.86533665835,193600.0,268600.0
465.2770854384331,268600,55323.86533665835,193600.0,268600.0
465.38461232015356,268600,55323.86533665835,193600.0,268600.0
465.38461232015356,268600,55323.86533665835,193600.0,268600.0
465.492139201874,268600,55323.86533665835,193600.0,268600.0
465.492139201874,268600,55323.86533665835,193600.0,268600.0
465.59966608359446,268600,55323.86533665835,193600.0,268600.0
465.59966608359446,268600,55323.86533665835,193600.0,268600.0
465.7071929653149,268600,55323.86533665835,193600.0,268600.0
465.7071929653149,268600,55323.86533665835,193600.0,268600.0
465.81471984703535,268600,55323.86533665835,193600.0,268600.0
465.81471984703535,268600,55323.86533665835,193600.0,268600.0
465.9222467287558,268600,55323.86533665835,193600.0,268600.0
465.9222467287558,268600,55323.86533665835,193600.0,268600.0
466.02977361047624,268600,55323.86533665835,193600.0,268600.0
466.02977361047624,268600,55323.86533665835,193600.0,268600.0
466.1373004921967,268600,55323.86533665835,193600.0,268600.0
466.1373004921967,268600,55323.86533665835,193600.0,268600.0
466.24482737391713,268600,55323.86533665835,193600.0,268600.0
466.24482737391713,268600,55323.86533665835,193600.0,268600.0
466.3523542556376,268600,55323.86533665835,193600.0,268600.0
466.3523542556376,268600,55323.86533665835,193600.0,268600.0
466.459881137358,268600,55323.86533665835,193600.0,268600.0
466.459881137358,268600,55323.86533665835,193600.0,268600.0
466.56740801907847,268600,55323.86533665835,193600.0,268600.0
466.56740801907847,268600,55323.86533665835,193600.0,268600.0
466.6749349007989,268600,55323.86533665835,193600.0,268600.0
466.6749349007989,268600,55323.86533665835,193600.0,268600.0
466.78246178251936,268600,55323.86533665835,193600.0,268600.0
466.78246178251936,268600,55323.86533665835,193600.0,268600.0
466.8899886642398,268600,55323.86533665835,193600.0,268600.0
466.8899886642398,268600,55323.86533665835,193600.0,268600.0
466.99751554596025,268600,55323.86533665835,193600.0,268600.0
466.99751554596025,268600,55323.86533665835,193600.0,268600.0
467.1050424276807,268600,55323.86533665835,193600.0,268600.0
467.1050424276807,268600,55323.86533665835,193600.0,268600.0
467.21256930940115,268600,55323.86533665835,193600.0,268600.0
467.21256930940115,268600,55323.86533665835,193600.0,268600.0
467.3200961911216,268600,55323.86533665835,193600.0,268600.0
467.3200961911216,268600,55323.86533665835,193600.0,268600.0
467.42762307284204,268600,55323.86533665835,193600.0,268600.0
467.42762307284204,268600,55323.86533665835,193600.0,268600.0
467.5351499545625,268600,55323.86533665835,193600.0,268600.0
467.5351499545625,268600,55323.86533665835,193600.0,268600.0
467.64267683628293,268600,55323.86533665835,193600.0,268600.0
467.64267683628293,268600,55323.86533665835,193600.0,268600.0
467.7502037180034,268600,55323.86533665835,193600.0,268600.0
467.7502037180034,268600,55323.86533665835,193600.0,268600.0
467.8577305997238,268600,55323.86533665835,193600.0,268600.0
467.8577305997238,268600,55323.86533665835,193600.0,268600.0
467.96525748144427,268600,55323.86533665835,193600.0,268600.0
467.96525748144427,268600,55323.86533665835,193600.0,268600.0
468.0727843631647,268600,55323.86533665835,193600.0,268600.0
468.0727843631647,268600,55323.86533665835,193600.0,268600.0
468.18031124488516,268600,55323.86533665835,193600.0,268600.0
468.18031124488516,268600,55323.86533665835,193600.0,268600.0
468.2878381266056,268600,55323.86533665835,193600.0,268600.0
468.2878381266056,268600,55323.86533665835,193600.0,268600.0
468.39536500832605,268600,55323.86533665835,193600.0,268600.0
468.39536500832605,268600,55323.86533665835,193600.0,268600.0
468.5028918900465,268600,55323.86533665835,193600.0,268600.0
468.5028918900465,268600,55323.86533665835,193600.0,268600.0
468.61041877176694,268600,55323.86533665835,193600.0,268600.0
468.61041877176694,268600,55323.86533665835,193600.0,268600.0
468.7179456534874,268600,55323.86533665835,193600.0,268600.0
468.7179456534874,268600,55323.86533665835,193600.0,268600.0
468.82547253520784,268600,55323.86533665835,193600.0,268600.0
468.82547253520784,268600,55323.86533665835,193600.0,268600.0
468.9329994169283,268600,55323.86533665835,193600.0,268600.0
468.9329994169283,268600,55323.86533665835,193600.0,268600.0
469.04052629864873,268600,55323.86533665835,193600.0,268600.0
469.04052629864873,268600,55323.86533665835,193600.0,268600.0
469.1480531803692,268600,55323.86533665835,193600.0,268600.0
469.1480531803692,268600,55323.86533665835,193600.0,268600.0
469.2555800620896,268600,55323.86533665835,193600.0,268600.0
469.2555800620896,268600,55323.86533665835,193600.0,268600.0
469.36310694381007,268600,55323.86533665835,193600.0,268600.0
469.36310694381007,268600,55323.86533665835,193600.0,268600.0
469.4706338255305,268600,55323.86533665835,193600.0,268600.0
469.4706338255305,268600,55323.86533665835,193600.0,268600.0
469.57816070725096,268600,55323.86533665835,193600.0,268600.0
469.57816070725096,268600,55323.86533665835,193600.0,268600.0
469.6856875889714,268600,55323.86533665835,193600.0,268600.0
469.6856875889714,268600,55323.86533665835,193600.0,268600.0
469.79321447069185,268600,55323.86533665835,193600.0,268600.0
469.79321447069185,268600,55323.86533665835,193600.0,268600.0
469.9007413524123,268600,55323.86533665835,193600.0,268600.0
469.9007413524123,268600,55323.86533665835,193600.0,268600.0
470.00826823413274,268600,55323.86533665835,193600.0,268600.0
470.00826823413274,268600,55323.86533665835,193600.0,268600.0
470.1157951158532,268600,55323.86533665835,193600.0,268600.0
470.1157951158532,268600,55323.86533665835,193600.0,268600.0
470.22332199757363,268600,55323.86533665835,193600.0,268600.0
470.22332199757363,268600,55323.86533665835,193600.0,268600.0
470.3308488792941,268600,55323.86533665835,193600.0,268600.0
470.3308488792941,268600,55323.86533665835,193600.0,268600.0
470.4383757610145,268600,55323.86533665835,193600.0,268600.0
470.4383757610145,268600,55323.86533665835,193600.0,268600.0
470.545902642735,268600,55323.86533665835,193600.0,268600.0
470.545902642735,268600,55323.86533665835,193600.0,268600.0
470.6534295244554,268600,55323.86533665835,193600.0,268600.0
470.6534295244554,268600,55323.86533665835,193600.0,268600.0
470.76095640617586,268600,55323.86533665835,193600.0,268600.0
470.76095640617586,268600,55323.86533665835,193600.0,268600.0
470.8684832878963,268600,55323.86533665835,193600.0,268600.0
470.8684832878963,268600,55323.86533665835,193600.0,268600.0
470.97601016961676,268600,55323.86533665835,193600.0,268600.0
470.97601016961676,268600,55323.86533665835,193600.0,268600.0
471.0835370513372,268600,55323.86533665835,193600.0,268600.0
471.0835370513372,268600,55323.86533665835,193600.0,268600.0
471.19106393305765,268600,55323.86533665835,193600.0,268600.0
471.19106393305765,268600,55323.86533665835,193600.0,268600.0
471.2985908147781,268600,55323.86533665835,193600.0,268600.0
471.2985908147781,268600,55323.86533665835,193600.0,268600.0
471.40611769649854,268600,55323.86533665835,193600.0,268600.0
471.40611769649854,268600,55323.86533665835,193600.0,268600.0
471.513644578219,268600,55323.86533665835,193600.0,268600.0
471.513644578219,268600,55323.86533665835,193600.0,268600.0
471.62117145993943,268600,55323.86533665835,193600.0,268600.0
471.62117145993943,268600,55323.86533665835,193600.0,268600.0
471.7286983416599,268600,55323.86533665835,193600.0,268600.0
471.7286983416599,268600,55323.86533665835,193600.0,268600.0
471.8362252233803,268600,55323.86533665835,193600.0,268600.0
471.8362252233803,268600,55323.86533665835,193600.0,268600.0
471.94375210510077,268600,55323.86533665835,193600.0,268600.0
471.94375210510077,268600,55323.86533665835,193600.0,268600.0
472.0512789868212,268600,55323.86533665835,193600.0,268600.0
472.0512789868212,268600,55323.86533665835,193600.0,268600.0
472.15880586854166,268600,55323.86533665835,193600.0,268600.0
472.15880586854166,268600,55323.86533665835,193600.0,268600.0
472.2663327502621,268600,55323.86533665835,193600.0,268600.0
472.2663327502621,268600,55323.86533665835,193600.0,268600.0
472.37385963198255,268600,55323.86533665835,193600.0,268600.0
472.37385963198255,268600,55323.86533665835,193600.0,268600.0
472.481386513703,268600,55323.86533665835,193600.0,268600.0
472.481386513703,268600,55323.86533665835,193600.0,268600.0
472.58891339542345,268600,55323.86533665835,193600.0,268600.0
472.58891339542345,268600,55323.86533665835,193600.0,268600.0
472.6964402771439,268600,55323.86533665835,193600.0,268600.0
472.6964402771439,268600,55323.86533665835,193600.0,268600.0
472.80396715886434,268600,55323.86533665835,193600.0,268600.0
472.80396715886434,268600,55323.86533665835,193600.0,268600.0
472.9114940405848,268600,55323.86533665835,193600.0,268600.0
472.9114940405848,268600,55323.86533665835,193600.0,268600.0
473.01902092230523,268600,55323.86533665835,193600.0,268600.0
473.01902092230523,268600,55323.86533665835,193600.0,268600.0
473.1265478040257,268600,55323.86533665835,193600.0,268600.0
473.1265478040257,268600,55323.86533665835,193600.0,268600.0
473.2340746857461,268600,55323.86533665835,193600.0,268600.0
473.2340746857461,268600,55323.86533665835,193600.0,268600.0
473.34160156746657,268600,55323.86533665835,193600.0,268600.0
473.34160156746657,268600,55323.86533665835,193600.0,268600.0
473.449128449187,268600,55323.86533665835,193600.0,268600.0
473.449128449187,268600,55323.86533665835,193600.0,268600.0
473.55665533090746,268600,55323.86533665835,193600.0,268600.0
473.55665533090746,268600,55323.86533665835,193600.0,268600.0
473.6641822126279,268600,55323.86533665835,193600.0,268600.0
473.6641822126279,268600,55323.86533665835,193600.0,268600.0
473.77170909434835,268600,55323.86533665835,193600.0,268600.0
473.77170909434835,268600,55323.86533665835,193600.0,268600.0
473.8792359760688,268600,55323.86533665835,193600.0,268600.0
473.8792359760688,268600,55323.86533665835,193600.0,268600.0
473.98676285778924,268600,55323.86533665835,193600.0,268600.0
473.98676285778924,268600,55323.86533665835,193600.0,268600.0
474.0942897395097,268600,55323.86533665835,193600.0,268600.0
474.0942897395097,268600,55323.86533665835,193600.0,268600.0
474.20181662123014,268600,55323.86533665835,193600.0,268600.0
474.20181662123014,268600,55323.86533665835,193600.0,268600.0
474.3093435029506,268600,55323.86533665835,193600.0,268600.0
474.3093435029506,268600,55323.86533665835,193600.0,268600.0
474.41687038467103,268600,55323.86533665835,193600.0,268600.0
474.41687038467103,268600,55323.86533665835,193600.0,268600.0
474.5243972663915,268600,55323.86533665835,193600.0,268600.0
474.5243972663915,268600,55323.86533665835,193600.0,268600.0
474.6319241481119,268600,55323.86533665835,193600.0,268600.0
474.6319241481119,268600,55323.86533665835,193600.0,268600.0
474.73945102983237,268600,55323.86533665835,193600.0,268600.0
474.73945102983237,268600,55323.86533665835,193600.0,268600.0
474.8469779115528,268600,55323.86533665835,193600.0,268600.0
474.8469779115528,268600,55323.86533665835,193600.0,268600.0
474.95450479327326,268600,55323.86533665835,193600.0,268600.0
474.95450479327326,268600,55323.86533665835,193600.0,268600.0
475.0620316749937,268600,55323.86533665835,193600.0,268600.0
475.0620316749937,268600,55323.86533665835,193600.0,268600.0
475.16955855671415,268600,55323.86533665835,193600.0,268600.0
475.16955855671415,268600,55323.86533665835,193600.0,268600.0
475.2770854384346,268600,55323.86533665835,193600.0,268600.0
475.2770854384346,268600,55323.86533665835,193600.0,268600.0
475.38461232015504,268600,55323.86533665835,193600.0,268600.0
475.38461232015504,268600,55323.86533665835,193600.0,268600.0
475.4921392018755,268600,55323.86533665835,193600.0,268600.0
475.4921392018755,268600,55323.86533665835,193600.0,268600.0
475.59966608359593,268600,55323.86533665835,193600.0,268600.0
475.59966608359593,268600,55323.86533665835,193600.0,268600.0
475.7071929653164,268600,55323.86533665835,193600.0,268600.0
475.7071929653164,268600,55323.86533665835,193600.0,268600.0
475.8147198470368,268600,55323.86533665835,193600.0,268600.0
475.8147198470368,268600,55323.86533665835,193600.0,268600.0
475.9222467287573,268600,55323.86533665835,193600.0,268600.0
475.9222467287573,268600,55323.86533665835,193600.0,268600.0
476.0297736104777,268600,55323.86533665835,193600.0,268600.0
476.0297736104777,268600,55323.86533665835,193600.0,268600.0
476.13730049219816,268600,55323.86533665835,193600.0,268600.0
476.13730049219816,268600,55323.86533665835,193600.0,268600.0
476.2448273739186,268600,55323.86533665835,193600.0,268600.0
476.2448273739186,268600,55323.86533665835,193600.0,268600.0
476.35235425563906,268600,55323.86533665835,193600.0,268600.0
476.35235425563906,268600,55323.86533665835,193600.0,268600.0
476.4598811373595,268600,55323.86533665835,193600.0,268600.0
476.4598811373595,268600,55323.86533665835,193600.0,268600.0
476.56740801907995,268600,55323.86533665835,193600.0,268600.0
476.56740801907995,268600,55323.86533665835,193600.0,268600.0
476.6749349008004,268600,55323.86533665835,193600.0,268600.0
476.6749349008004,268600,55323.86533665835,193600.0,268600.0
476.78246178252084,268600,55323.86533665835,193600.0,268600.0
476.78246178252084,268600,55323.86533665835,193600.0,268600.0
476.8899886642413,268600,55323.86533665835,193600.0,268600.0
476.8899886642413,268600,55323.86533665835,193600.0,268600.0
476.99751554596173,268600,55323.86533665835,193600.0,268600.0
476.99751554596173,268600,55323.86533665835,193600.0,268600.0
477.1050424276822,268600,55323.86533665835,193600.0,268600.0
477.1050424276822,268600,55323.86533665835,193600.0,268600.0
477.2125693094026,268600,55323.86533665835,193600.0,268600.0
477.2125693094026,268600,55323.86533665835,193600.0,268600.0
477.32009619112307,268600,55323.86533665835,193600.0,268600.0
477.32009619112307,268600,55323.86533665835,193600.0,268600.0
477.4276230728435,268600,55323.86533665835,193600.0,268600.0
477.4276230728435,268600,55323.86533665835,193600.0,268600.0
477.53514995456396,268600,55323.86533665835,193600.0,268600.0
477.53514995456396,268600,55323.86533665835,193600.0,268600.0
477.6426768362844,268600,55323.86533665835,193600.0,268600.0
477.6426768362844,268600,55323.86533665835,193600.0,268600.0
477.75020371800485,268600,55323.86533665835,193600.0,268600.0
477.75020371800485,268600,55323.86533665835,193600.0,268600.0
477.8577305997253,268600,55323.86533665835,193600.0,268600.0
477.8577305997253,268600,55323.86533665835,193600.0,268600.0
477.96525748144575,268600,55323.86533665835,193600.0,268600.0
477.96525748144575,268600,55323.86533665835,193600.0,268600.0
478.0727843631662,268600,55323.86533665835,193600.0,268600.0
478.0727843631662,268600,55323.86533665835,193600.0,268600.0
478.18031124488664,268600,55323.86533665835,193600.0,268600.0
478.18031124488664,268600,55323.86533665835,193600.0,268600.0
478.2878381266071,268600,55323.86533665835,193600.0,268600.0
478.2878381266071,268600,55323.86533665835,193600.0,268600.0
478.39536500832753,268600,55323.86533665835,193600.0,268600.0
478.39536500832753,268600,55323.86533665835,193600.0,268600.0
478.502891890048,268600,55323.86533665835,193600.0,268600.0
478.502891890048,268600,55323.86533665835,193600.0,268600.0
478.6104187717684,268600,55323.86533665835,193600.0,268600.0
478.6104187717684,268600,55323.86533665835,193600.0,268600.0
478.71794565348887,268600,55323.86533665835,193600.0,268600.0
478.71794565348887,268600,55323.86533665835,193600.0,268600.0
478.8254725352093,268600,55323.86533665835,193600.0,268600.0
478.8254725352093,268600,55323.86533665835,193600.0,268600.0
478.93299941692976,268600,55323.86533665835,193600.0,268600.0
478.93299941692976,268600,55323.86533665835,193600.0,268600.0
479.0405262986502,268600,55323.86533665835,193600.0,268600.0
479.0405262986502,268600,55323.86533665835,193600.0,268600.0
479.14805318037065,268600,55323.86533665835,193600.0,268600.0
479.14805318037065,268600,55323.86533665835,193600.0,268600.0
479.2555800620911,268600,55323.86533665835,193600.0,268600.0
479.2555800620911,268600,55323.86533665835,193600.0,268600.0
479.36310694381154,268600,55323.86533665835,193600.0,268600.0
479.36310694381154,268600,55323.86533665835,193600.0,268600.0
479.470633825532,268600,55323.86533665835,193600.0,268600.0
479.470633825532,268600,55323.86533665835,193600.0,268600.0
479.57816070725244,268600,55323.86533665835,193600.0,268600.0
479.57816070725244,268600,55323.86533665835,193600.0,268600.0
479.6856875889729,268600,55323.86533665835,193600.0,268600.0
479.6856875889729,268600,55323.86533665835,193600.0,268600.0
479.79321447069333,268600,55323.86533665835,193600.0,268600.0
479.79321447069333,268600,55323.86533665835,193600.0,268600.0
479.9007413524138,268600,55323.86533665835,193600.0,268600.0
479.9007413524138,268600,55323.86533665835,193600.0,268600.0
480.0082682341342,268600,55323.86533665835,193600.0,268600.0
480.0082682341342,268600,55323.86533665835,193600.0,268600.0
480.11579511585467,268600,55323.86533665835,193600.0,268600.0
480.11579511585467,268600,55323.86533665835,193600.0,268600.0
480.2233219975751,268600,55323.86533665835,193600.0,268600.0
480.2233219975751,268600,55323.86533665835,193600.0,268600.0
480.33084887929556,268600,55323.86533665835,193600.0,268600.0
480.33084887929556,268600,55323.86533665835,193600.0,268600.0
480.438375761016,268600,55323.86533665835,193600.0,268600.0
480.438375761016,268600,55323.86533665835,193600.0,268600.0
480.54590264273645,268600,55323.86533665835,193600.0,268600.0
480.54590264273645,268600,55323.86533665835,193600.0,268600.0
480.6534295244569,268600,55323.86533665835,193600.0,268600.0
480.6534295244569,268600,55323.86533665835,193600.0,268600.0
480.76095640617734,268600,55323.86533665835,193600.0,268600.0
480.76095640617734,268600,55323.86533665835,193600.0,268600.0
480.8684832878978,268600,55323.86533665835,193600.0,268600.0
480.8684832878978,268600,55323.86533665835,193600.0,268600.0
480.97601016961823,268600,55323.86533665835,193600.0,268600.0
480.97601016961823,268600,55323.86533665835,193600.0,268600.0
481.0835370513387,268600,55323.86533665835,193600.0,268600.0
481.0835370513387,268600,55323.86533665835,193600.0,268600.0
481.1910639330591,268600,55323.86533665835,193600.0,268600.0
481.1910639330591,268600,55323.86533665835,193600.0,268600.0
481.2985908147796,268600,55323.86533665835,193600.0,268600.0
481.2985908147796,268600,55323.86533665835,193600.0,268600.0
481.4061176965,268600,55323.86533665835,193600.0,268600.0
481.4061176965,268600,55323.86533665835,193600.0,268600.0
481.51364457822046,268600,55323.86533665835,193600.0,268600.0
481.51364457822046,268600,55323.86533665835,193600.0,268600.0
481.6211714599409,268600,55323.86533665835,193600.0,268600.0
481.6211714599409,268600,55323.86533665835,193600.0,268600.0
481.72869834166136,268600,55323.86533665835,193600.0,268600.0
481.72869834166136,268600,55323.86533665835,193600.0,268600.0
481.8362252233818,268600,55323.86533665835,193600.0,268600.0
481.8362252233818,268600,55323.86533665835,193600.0,268600.0
481.94375210510225,268600,55323.86533665835,193600.0,268600.0
481.94375210510225,268600,55323.86533665835,193600.0,268600.0
482.0512789868227,268600,55323.86533665835,193600.0,268600.0
482.0512789868227,268600,55323.86533665835,193600.0,268600.0
482.15880586854314,268600,55323.86533665835,193600.0,268600.0
482.15880586854314,268600,55323.86533665835,193600.0,268600.0
482.2663327502636,268600,55323.86533665835,193600.0,268600.0
482.2663327502636,268600,55323.86533665835,193600.0,268600.0
482.37385963198403,268600,55323.86533665835,193600.0,268600.0
482.37385963198403,268600,55323.86533665835,193600.0,268600.0
482.4813865137045,268600,55323.86533665835,193600.0,268600.0
482.4813865137045,268600,55323.86533665835,193600.0,268600.0
482.5889133954249,268600,55323.86533665835,193600.0,268600.0
482.5889133954249,268600,55323.86533665835,193600.0,268600.0
482.69644027714537,268600,55323.86533665835,193600.0,268600.0
482.69644027714537,268600,55323.86533665835,193600.0,268600.0
482.8039671588658,268600,55323.86533665835,193600.0,268600.0
482.8039671588658,268600,55323.86533665835,193600.0,268600.0
482.91149404058626,268600,55323.86533665835,193600.0,268600.0
482.91149404058626,268600,55323.86533665835,193600.0,268600.0
483.0190209223067,268600,55323.86533665835,193600.0,268600.0
483.0190209223067,268600,55323.86533665835,193600.0,268600.0
483.12654780402715,268600,55323.86533665835,193600.0,268600.0
483.12654780402715,268600,55323.86533665835,193600.0,268600.0
483.2340746857476,268600,55323.86533665835,193600.0,268600.0
483.2340746857476,268600,55323.86533665835,193600.0,268600.0
483.34160156746805,268600,55323.86533665835,193600.0,268600.0
483.34160156746805,268600,55323.86533665835,193600.0,268600.0
483.4491284491885,268600,55323.86533665835,193600.0,268600.0
483.4491284491885,268600,55323.86533665835,193600.0,268600.0
483.55665533090894,268600,55323.86533665835,193600.0,268600.0
483.55665533090894,268600,55323.86533665835,193600.0,268600.0
483.6641822126294,268600,55323.86533665835,193600.0,268600.0
483.6641822126294,268600,55323.86533665835,193600.0,268600.0
483.77170909434983,268600,55323.86533665835,193600.0,268600.0
483.77170909434983,268600,55323.86533665835,193600.0,268600.0
483.8792359760703,268600,55323.86533665835,193600.0,268600.0
483.8792359760703,268600,55323.86533665835,193600.0,268600.0
483.9867628577907,268600,55323.86533665835,193600.0,268600.0
483.9867628577907,268600,55323.86533665835,193600.0,268600.0
484.09428973951117,268600,55323.86533665835,193600.0,268600.0
484.09428973951117,268600,55323.86533665835,193600.0,268600.0
484.2018166212316,268600,55323.86533665835,193600.0,268600.0
484.2018166212316,268600,55323.86533665835,193600.0,268600.0
484.30934350295206,268600,55323.86533665835,193600.0,268600.0
484.30934350295206,268600,55323.86533665835,193600.0,268600.0
484.4168703846725,268600,55323.86533665835,193600.0,268600.0
484.4168703846725,268600,55323.86533665835,193600.0,268600.0
484.52439726639295,268600,55323.86533665835,193600.0,268600.0
484.52439726639295,268600,55323.86533665835,193600.0,268600.0
484.6319241481134,268600,55323.86533665835,193600.0,268600.0
484.6319241481134,268600,55323.86533665835,193600.0,268600.0
484.73945102983384,268600,55323.86533665835,193600.0,268600.0
484.73945102983384,268600,55323.86533665835,193600.0,268600.0
484.8469779115543,268600,55323.86533665835,193600.0,268600.0
484.8469779115543,268600,55323.86533665835,193600.0,268600.0
484.95450479327474,268600,55323.86533665835,193600.0,268600.0
484.95450479327474,268600,55323.86533665835,193600.0,268600.0
485.0620316749952,268600,55323.86533665835,193600.0,268600.0
485.0620316749952,268600,55323.86533665835,193600.0,268600.0
485.16955855671563,268600,55323.86533665835,193600.0,268600.0
485.16955855671563,268600,55323.86533665835,193600.0,268600.0
485.2770854384361,268600,55323.86533665835,193600.0,268600.0
485.2770854384361,268600,55323.86533665835,193600.0,268600.0
485.3846123201565,268600,55323.86533665835,193600.0,268600.0
485.3846123201565,268600,55323.86533665835,193600.0,268600.0
485.49213920187697,268600,55323.86533665835,193600.0,268600.0
485.49213920187697,268600,55323.86533665835,193600.0,268600.0
485.5996660835974,268600,55323.86533665835,193600.0,268600.0
485.5996660835974,268600,55323.86533665835,193600.0,268600.0
485.70719296531786,268600,55323.86533665835,193600.0,268600.0
485.70719296531786,268600,55323.86533665835,193600.0,268600.0
485.8147198470383,268600,55323.86533665835,193600.0,268600.0
485.8147198470383,268600,55323.86533665835,193600.0,268600.0
485.92224672875875,268600,55323.86533665835,193600.0,268600.0
485.92224672875875,268600,55323.86533665835,193600.0,268600.0
486.0297736104792,268600,55323.86533665835,193600.0,268600.0
486.0297736104792,268600,55323.86533665835,193600.0,268600.0
486.13730049219964,268600,55323.86533665835,193600.0,268600.0
486.13730049219964,268600,55323.86533665835,193600.0,268600.0
486.2448273739201,268600,55323.86533665835,193600.0,268600.0
486.2448273739201,268600,55323.86533665835,193600.0,268600.0
486.35235425564053,268600,55323.86533665835,193600.0,268600.0
486.35235425564053,268600,55323.86533665835,193600.0,268600.0
486.459881137361,268600,55323.86533665835,193600.0,268600.0
486.459881137361,268600,55323.86533665835,193600.0,268600.0
486.5674080190814,268600,55323.86533665835,193600.0,268600.0
486.5674080190814,268600,55323.86533665835,193600.0,268600.0
486.6749349008019,268600,55323.86533665835,193600.0,268600.0
486.6749349008019,268600,55323.86533665835,193600.0,268600.0
486.7824617825223,268600,55323.86533665835,193600.0,268600.0
486.7824617825223,268600,55323.86533665835,193600.0,268600.0
486.88998866424276,268600,55323.86533665835,193600.0,268600.0
486.88998866424276,268600,55323.86533665835,193600.0,268600.0
486.9975155459632,268600,55323.86533665835,193600.0,268600.0
486.9975155459632,268600,55323.86533665835,193600.0,268600.0
487.10504242768366,268600,55323.86533665835,193600.0,268600.0
487.10504242768366,268600,55323.86533665835,193600.0,268600.0
487.2125693094041,268600,55323.86533665835,193600.0,268600.0
487.2125693094041,268600,55323.86533665835,193600.0,268600.0
487.32009619112455,268600,55323.86533665835,193600.0,268600.0
487.32009619112455,268600,55323.86533665835,193600.0,268600.0
487.427623072845,268600,55323.86533665835,193600.0,268600.0
487.427623072845,268600,55323.86533665835,193600.0,268600.0
487.53514995456544,268600,55323.86533665835,193600.0,268600.0
487.53514995456544,268600,55323.86533665835,193600.0,268600.0
487.6426768362859,268600,55323.86533665835,193600.0,268600.0
487.6426768362859,268600,55323.86533665835,193600.0,268600.0
487.75020371800633,268600,55323.86533665835,193600.0,268600.0
487.75020371800633,268600,55323.86533665835,193600.0,268600.0
487.8577305997268,268600,55323.86533665835,193600.0,268600.0
487.8577305997268,268600,55323.86533665835,193600.0,268600.0
487.9652574814472,268600,55323.86533665835,193600.0,268600.0
487.9652574814472,268600,55323.86533665835,193600.0,268600.0
488.07278436316767,268600,55323.86533665835,193600.0,268600.0
488.07278436316767,268600,55323.86533665835,193600.0,268600.0
488.1803112448881,268600,55323.86533665835,193600.0,268600.0
488.1803112448881,268600,55323.86533665835,193600.0,268600.0
488.28783812660856,268600,55323.86533665835,193600.0,268600.0
488.28783812660856,268600,55323.86533665835,193600.0,268600.0
488.395365008329,268600,55323.86533665835,193600.0,268600.0
488.395365008329,268600,55323.86533665835,193600.0,268600.0
488.50289189004945,268600,55323.86533665835,193600.0,268600.0
488.50289189004945,268600,55323.86533665835,193600.0,268600.0
488.6104187717699,268600,55323.86533665835,193600.0,268600.0
488.6104187717699,268600,55323.86533665835,193600.0,268600.0
488.71794565349035,268600,55323.86533665835,193600.0,268600.0
488.71794565349035,268600,55323.86533665835,193600.0,268600.0
488.8254725352108,268600,55323.86533665835,193600.0,268600.0
488.8254725352108,268600,55323.86533665835,193600.0,268600.0
488.93299941693124,268600,55323.86533665835,193600.0,268600.0
488.93299941693124,268600,55323.86533665835,193600.0,268600.0
489.0405262986517,268600,55323.86533665835,193600.0,268600.0
489.0405262986517,268600,55323.86533665835,193600.0,268600.0
489.14805318037213,268600,55323.86533665835,193600.0,268600.0
489.14805318037213,268600,55323.86533665835,193600.0,268600.0
489.2555800620926,268600,55323.86533665835,193600.0,268600.0
489.2555800620926,268600,55323.86533665835,193600.0,268600.0
489.363106943813,268600,55323.86533665835,193600.0,268600.0
489.363106943813,268600,55323.86533665835,193600.0,268600.0
489.47063382553347,268600,55323.86533665835,193600.0,268600.0
489.47063382553347,268600,55323.86533665835,193600.0,268600.0
489.5781607072539,268600,55323.86533665835,193600.0,268600.0
489.5781607072539,268600,55323.86533665835,193600.0,268600.0
489.68568758897436,268600,55323.86533665835,193600.0,268600.0
489.68568758897436,268600,55323.86533665835,193600.0,268600.0
489.7932144706948,268600,55323.86533665835,193600.0,268600.0
489.7932144706948,268600,55323.86533665835,193600.0,268600.0
489.90074135241525,268600,55323.86533665835,193600.0,268600.0
489.90074135241525,268600,55323.86533665835,193600.0,268600.0
490.0082682341357,268600,55323.86533665835,193600.0,268600.0
490.0082682341357,268600,55323.86533665835,193600.0,268600.0
490.11579511585614,268600,55323.86533665835,193600.0,268600.0
490.11579511585614,268600,55323.86533665835,193600.0,268600.0
490.2233219975766,268600,55323.86533665835,193600.0,268600.0
490.2233219975766,268600,55323.86533665835,193600.0,268600.0
490.33084887929704,268600,55323.86533665835,193600.0,268600.0
490.33084887929704,268600,55323.86533665835,193600.0,268600.0
490.4383757610175,268600,55323.86533665835,193600.0,268600.0
490.4383757610175,268600,55323.86533665835,193600.0,268600.0
490.54590264273793,268600,55323.86533665835,193600.0,268600.0
490.54590264273793,268600,55323.86533665835,193600.0,268600.0
490.6534295244584,268600,55323.86533665835,193600.0,268600.0
490.6534295244584,268600,55323.86533665835,193600.0,268600.0
490.7609564061788,268600,55323.86533665835,193600.0,268600.0
490.7609564061788,268600,55323.86533665835,193600.0,268600.0
490.86848328789927,268600,55323.86533665835,193600.0,268600.0
490.86848328789927,268600,55323.86533665835,193600.0,268600.0
490.9760101696197,268600,55323.86533665835,193600.0,268600.0
490.9760101696197,268600,55323.86533665835,193600.0,268600.0
491.08353705134016,268600,55323.86533665835,193600.0,268600.0
491.08353705134016,268600,55323.86533665835,193600.0,268600.0
491.1910639330606,268600,55323.86533665835,193600.0,268600.0
491.1910639330606,268600,55323.86533665835,193600.0,268600.0
491.29859081478105,268600,55323.86533665835,193600.0,268600.0
491.29859081478105,268600,55323.86533665835,193600.0,268600.0
491.4061176965015,268600,55323.86533665835,193600.0,268600.0
491.4061176965015,268600,55323.86533665835,193600.0,268600.0
491.51364457822194,268600,55323.86533665835,193600.0,268600.0
491.51364457822194,268600,55323.86533665835,193600.0,268600.0
491.6211714599424,268600,55323.86533665835,193600.0,268600.0
491.6211714599424,268600,55323.86533665835,193600.0,268600.0
491.72869834166283,268600,55323.86533665835,193600.0,268600.0
491.72869834166283,268600,55323.86533665835,193600.0,268600.0
491.8362252233833,268600,55323.86533665835,193600.0,268600.0
491.8362252233833,268600,55323.86533665835,193600.0,268600.0
491.9437521051037,268600,55323.86533665835,193600.0,268600.0
491.9437521051037,268600,55323.86533665835,193600.0,268600.0
492.0512789868242,268600,55323.86533665835,193600.0,268600.0
492.0512789868242,268600,55323.86533665835,193600.0,268600.0
492.1588058685446,268600,55323.86533665835,193600.0,268600.0
492.1588058685446,268600,55323.86533665835,193600.0,268600.0
492.26633275026506,268600,55323.86533665835,193600.0,268600.0
492.26633275026506,268600,55323.86533665835,193600.0,268600.0
492.3738596319855,268600,55323.86533665835,193600.0,268600.0
492.3738596319855,268600,55323.86533665835,193600.0,268600.0
492.48138651370596,268600,55323.86533665835,193600.0,268600.0
492.48138651370596,268600,55323.86533665835,193600.0,268600.0
492.5889133954264,268600,55323.86533665835,193600.0,268600.0
492.5889133954264,268600,55323.86533665835,193600.0,268600.0
492.69644027714685,268600,55323.86533665835,193600.0,268600.0
492.69644027714685,268600,55323.86533665835,193600.0,268600.0
492.8039671588673,268600,55323.86533665835,193600.0,268600.0
492.8039671588673,268600,55323.86533665835,193600.0,268600.0
492.91149404058774,268600,55323.86533665835,193600.0,268600.0
492.91149404058774,268600,55323.86533665835,193600.0,268600.0
493.0190209223082,268600,55323.86533665835,193600.0,268600.0
493.0190209223082,268600,55323.86533665835,193600.0,268600.0
493.12654780402863,268600,55323.86533665835,193600.0,268600.0
493.12654780402863,268600,55323.86533665835,193600.0,268600.0
493.2340746857491,268600,55323.86533665835,193600.0,268600.0
493.2340746857491,268600,55323.86533665835,193600.0,268600.0
493.3416015674695,268600,55323.86533665835,193600.0,268600.0
493.3416015674695,268600,55323.86533665835,193600.0,268600.0
493.44912844918997,268600,55323.86533665835,193600.0,268600.0
493.44912844918997,268600,55323.86533665835,193600.0,268600.0
493.5566553309104,268600,55323.86533665835,193600.0,268600.0
493.5566553309104,268600,55323.86533665835,193600.0,268600.0
493.66418221263086,268600,55323.86533665835,193600.0,268600.0
493.66418221263086,268600,55323.86533665835,193600.0,268600.0
493.7717090943513,268600,55323.86533665835,193600.0,268600.0
493.7717090943513,268600,55323.86533665835,193600.0,268600.0
493.87923597607175,268600,55323.86533665835,193600.0,268600.0
493.87923597607175,268600,55323.86533665835,193600.0,268600.0
493.9867628577922,268600,55323.86533665835,193600.0,268600.0
493.9867628577922,268600,55323.86533665835,193600.0,268600.0
494.09428973951265,268600,55323.86533665835,193600.0,268600.0
494.09428973951265,268600,55323.86533665835,193600.0,268600.0
494.2018166212331,268600,55323.86533665835,193600.0,268600.0
494.2018166212331,268600,55323.86533665835,193600.0,268600.0
494.30934350295354,268600,55323.86533665835,193600.0,268600.0
494.30934350295354,268600,55323.86533665835,193600.0,268600.0
494.416870384674,268600,55323.86533665835,193600.0,268600.0
494.416870384674,268600,55323.86533665835,193600.0,268600.0
494.52439726639443,268600,55323.86533665835,193600.0,268600.0
494.52439726639443,268600,55323.86533665835,193600.0,268600.0
494.6319241481149,268600,55323.86533665835,193600.0,268600.0
494.6319241481149,268600,55323.86533665835,193600.0,268600.0
494.7394510298353,268600,55323.86533665835,193600.0,268600.0
494.7394510298353,268600,55323.86533665835,193600.0,268600.0
494.84697791155577,268600,55323.86533665835,193600.0,268600.0
494.84697791155577,268600,55323.86533665835,193600.0,268600.0
494.9545047932762,268600,55323.86533665835,193600.0,268600.0
494.9545047932762,268600,55323.86533665835,193600.0,268600.0
495.06203167499666,268600,55323.86533665835,193600.0,268600.0
495.06203167499666,268600,55323.86533665835,193600.0,268600.0
495.1695585567171,268600,55323.86533665835,193600.0,268600.0
495.1695585567171,268600,55323.86533665835,193600.0,268600.0
495.27708543843755,268600,55323.86533665835,193600.0,268600.0
495.27708543843755,268600,55323.86533665835,193600.0,268600.0
495.384612320158,268600,55323.86533665835,193600.0,268600.0
495.384612320158,268600,55323.86533665835,193600.0,268600.0
495.49213920187844,268600,55323.86533665835,193600.0,268600.0
495.49213920187844,268600,55323.86533665835,193600.0,268600.0
495.5996660835989,268600,55323.86533665835,193600.0,268600.0
495.5996660835989,268600,55323.86533665835,193600.0,268600.0
495.70719296531934,268600,55323.86533665835,193600.0,268600.0
495.70719296531934,268600,55323.86533665835,193600.0,268600.0
495.8147198470398,268600,55323.86533665835,193600.0,268600.0
495.8147198470398,268600,55323.86533665835,193600.0,268600.0
495.92224672876023,268600,55323.86533665835,193600.0,268600.0
495.92224672876023,268600,55323.86533665835,193600.0,268600.0
496.0297736104807,268600,55323.86533665835,193600.0,268600.0
496.0297736104807,268600,55323.86533665835,193600.0,268600.0
496.1373004922011,268600,55323.86533665835,193600.0,268600.0
496.1373004922011,268600,55323.86533665835,193600.0,268600.0
496.24482737392157,268600,55323.86533665835,193600.0,268600.0
496.24482737392157,268600,55323.86533665835,193600.0,268600.0
496.352354255642,268600,55323.86533665835,193600.0,268600.0
496.352354255642,268600,55323.86533665835,193600.0,268600.0
496.45988113736246,268600,55323.86533665835,193600.0,268600.0
496.45988113736246,268600,55323.86533665835,193600.0,268600.0
496.5674080190829,268600,55323.86533665835,193600.0,268600.0
496.5674080190829,268600,55323.86533665835,193600.0,268600.0
496.67493490080335,268600,55323.86533665835,193600.0,268600.0
496.67493490080335,268600,55323.86533665835,193600.0,268600.0
496.7824617825238,268600,55323.86533665835,193600.0,268600.0
496.7824617825238,268600,55323.86533665835,193600.0,268600.0
496.88998866424424,268600,55323.86533665835,193600.0,268600.0
496.88998866424424,268600,55323.86533665835,193600.0,268600.0
496.9975155459647,268600,55323.86533665835,193600.0,268600.0
496.9975155459647,268600,55323.86533665835,193600.0,268600.0
497.10504242768513,268600,55323.86533665835,193600.0,268600.0
497.10504242768513,268600,55323.86533665835,193600.0,268600.0
497.2125693094056,268600,55323.86533665835,193600.0,268600.0
497.2125693094056,268600,55323.86533665835,193600.0,268600.0
497.320096191126,268600,55323.86533665835,193600.0,268600.0
497.320096191126,268600,55323.86533665835,193600.0,268600.0
497.4276230728465,268600,55323.86533665835,193600.0,268600.0
497.4276230728465,268600,55323.86533665835,193600.0,268600.0
497.5351499545669,268600,55323.86533665835,193600.0,268600.0
497.5351499545669,268600,55323.86533665835,193600.0,268600.0
497.64267683628736,268600,55323.86533665835,193600.0,268600.0
497.64267683628736,268600,55323.86533665835,193600.0,268600.0
497.7502037180078,268600,55323.86533665835,193600.0,268600.0
497.7502037180078,268600,55323.86533665835,193600.0,268600.0
497.85773059972826,268600,55323.86533665835,193600.0,268600.0
497.85773059972826,268600,55323.86533665835,193600.0,268600.0
497.9652574814487,268600,55323.86533665835,193600.0,268600.0
497.9652574814487,268600,55323.86533665835,193600.0,268600.0
498.07278436316915,268600,55323.86533665835,193600.0,268600.0
498.07278436316915,268600,55323.86533665835,193600.0,268600.0
498.1803112448896,268600,55323.86533665835,193600.0,268600.0
498.1803112448896,268600,55323.86533665835,193600.0,268600.0
498.28783812661004,268600,55323.86533665835,193600.0,268600.0
498.28783812661004,268600,55323.86533665835,193600.0,268600.0
498.3953650083305,268600,55323.86533665835,193600.0,268600.0
498.3953650083305,268600,55323.86533665835,193600.0,268600.0
498.50289189005093,268600,55323.86533665835,193600.0,268600.0
498.50289189005093,268600,55323.86533665835,193600.0,268600.0
498.6104187717714,268600,55323.86533665835,193600.0,268600.0
498.6104187717714,268600,55323.86533665835,193600.0,268600.0
498.7179456534918,268600,55323.86533665835,193600.0,268600.0
498.7179456534918,268600,55323.86533665835,193600.0,268600.0
498.82547253521227,268600,55323.86533665835,193600.0,268600.0
498.82547253521227,268600,55323.86533665835,193600.0,268600.0
498.9329994169327,268600,55323.86533665835,193600.0,268600.0
498.9329994169327,268600,55323.86533665835,193600.0,268600.0
499.04052629865316,268600,55323.86533665835,193600.0,268600.0
499.04052629865316,268600,55323.86533665835,193600.0,268600.0
499.1480531803736,268600,55323.86533665835,193600.0,268600.0
499.1480531803736,268600,55323.86533665835,193600.0,268600.0
499.25558006209405,268600,55323.86533665835,193600.0,268600.0
499.25558006209405,268600,55323.86533665835,193600.0,268600.0
499.3631069438145,268600,55323.86533665835,193600.0,268600.0
499.3631069438145,268600,55323.86533665835,193600.0,268600.0
499.47063382553495,268600,55323.86533665835,193600.0,268600.0
499.47063382553495,268600,55323.86533665835,193600.0,268600.0
499.5781607072554,268600,55323.86533665835,193600.0,268600.0
499.5781607072554,268600,55323.86533665835,193600.0,268600.0
499.68568758897584,268600,55323.86533665835,193600.0,268600.0
499.68568758897584,268600,55323.86533665835,193600.0,268600.0
499.7932144706963,268600,55323.86533665835,193600.0,268600.0
499.7932144706963,268600,55323.86533665835,193600.0,268600.0
499.90074135241673,268600,55323.86533665835,193600.0,268600.0
499.90074135241673,268600,55323.86533665835,193600.0,268600.0
500.0082682341372,268600,55323.86533665835,193600.0,268600.0
500.0082682341372,268600,55323.86533665835,193600.0,268600.0
500.1157951158576,268600,55323.86533665835,193600.0,268600.0
500.1157951158576,268600,55323.86533665835,193600.0,268600.0
500.22332199757807,268600,55323.86533665835,193600.0,268600.0
500.22332199757807,268600,55323.86533665835,193600.0,268600.0
500.3308488792985,268600,55323.86533665835,193600.0,268600.0
500.3308488792985,268600,55323.86533665835,193600.0,268600.0
500.43837576101896,268600,55323.86533665835,193600.0,268600.0
500.43837576101896,268600,55323.86533665835,193600.0,268600.0
500.5459026427394,268600,55323.86533665835,193600.0,268600.0
500.5459026427394,268600,55323.86533665835,193600.0,268600.0
500.65342952445985,268600,55323.86533665835,193600.0,268600.0
500.65342952445985,268600,55323.86533665835,193600.0,268600.0
500.7609564061803,268600,55323.86533665835,193600.0,268600.0
500.7609564061803,268600,55323.86533665835,193600.0,268600.0
500.86848328790074,268600,55323.86533665835,193600.0,268600.0
500.86848328790074,268600,55323.86533665835,193600.0,268600.0
500.9760101696212,268600,55323.86533665835,193600.0,268600.0
500.9760101696212,268600,55323.86533665835,193600.0,268600.0
501.08353705134164,268600,55323.86533665835,193600.0,268600.0
501.08353705134164,268600,55323.86533665835,193600.0,268600.0
501.1910639330621,268600,55323.86533665835,193600.0,268600.0
501.1910639330621,268600,55323.86533665835,193600.0,268600.0
501.29859081478253,268600,55323.86533665835,193600.0,268600.0
501.29859081478253,268600,55323.86533665835,193600.0,268600.0
501.406117696503,268600,55323.86533665835,193600.0,268600.0
501.406117696503,268600,55323.86533665835,193600.0,268600.0
501.5136445782234,268600,55323.86533665835,193600.0,268600.0
501.5136445782234,268600,55323.86533665835,193600.0,268600.0
501.62117145994387,268600,55323.86533665835,193600.0,268600.0
501.62117145994387,268600,55323.86533665835,193600.0,268600.0
501.7286983416643,268600,55323.86533665835,193600.0,268600.0
501.7286983416643,268600,55323.86533665835,193600.0,268600.0
501.83622522338476,268600,55323.86533665835,193600.0,268600.0
501.83622522338476,268600,55323.86533665835,193600.0,268600.0
501.9437521051052,268600,55323.86533665835,193600.0,268600.0
501.9437521051052,268600,55323.86533665835,193600.0,268600.0
502.05127898682565,268600,55323.86533665835,193600.0,268600.0
502.05127898682565,268600,55323.86533665835,193600.0,268600.0
502.1588058685461,268600,55323.86533665835,193600.0,268600.0
502.1588058685461,268600,55323.86533665835,193600.0,268600.0
502.26633275026654,268600,55323.86533665835,193600.0,268600.0
502.26633275026654,268600,55323.86533665835,193600.0,268600.0
502.373859631987,268600,55323.86533665835,193600.0,268600.0
502.373859631987,268600,55323.86533665835,193600.0,268600.0
502.48138651370743,268600,55323.86533665835,193600.0,268600.0
502.48138651370743,268600,55323.86533665835,193600.0,268600.0
502.5889133954279,268600,55323.86533665835,193600.0,268600.0
502.5889133954279,268600,55323.86533665835,193600.0,268600.0
502.6964402771483,268600,55323.86533665835,193600.0,268600.0
502.6964402771483,268600,55323.86533665835,193600.0,268600.0
502.8039671588688,268600,55323.86533665835,193600.0,268600.0
502.8039671588688,268600,55323.86533665835,193600.0,268600.0
502.9114940405892,268600,55323.86533665835,193600.0,268600.0
502.9114940405892,268600,55323.86533665835,193600.0,268600.0
503.01902092230966,268600,55323.86533665835,193600.0,268600.0
503.01902092230966,268600,55323.86533665835,193600.0,268600.0
503.1265478040301,268600,55323.86533665835,193600.0,268600.0
503.1265478040301,268600,55323.86533665835,193600.0,268600.0
503.23407468575056,268600,55323.86533665835,193600.0,268600.0
503.23407468575056,268600,55323.86533665835,193600.0,268600.0
503.341601567471,268600,55323.86533665835,193600.0,268600.0
503.341601567471,268600,55323.86533665835,193600.0,268600.0
503.44912844919145,268600,55323.86533665835,193600.0,268600.0
503.44912844919145,268600,55323.86533665835,193600.0,268600.0
503.5566553309119,268600,55323.86533665835,193600.0,268600.0
503.5566553309119,268600,55323.86533665835,193600.0,268600.0
503.66418221263234,268600,55323.86533665835,193600.0,268600.0
503.66418221263234,268600,55323.86533665835,193600.0,268600.0
503.7717090943528,268600,55323.86533665835,193600.0,268600.0
503.7717090943528,268600,55323.86533665835,193600.0,268600.0
503.87923597607323,268600,55323.86533665835,193600.0,268600.0
503.87923597607323,268600,55323.86533665835,193600.0,268600.0
503.9867628577937,268600,55323.86533665835,193600.0,268600.0
503.9867628577937,268600,55323.86533665835,193600.0,268600.0
504.0942897395141,268600,55323.86533665835,193600.0,268600.0
504.0942897395141,268600,55323.86533665835,193600.0,268600.0
504.20181662123457,268600,55323.86533665835,193600.0,268600.0
504.20181662123457,268600,55323.86533665835,193600.0,268600.0
504.309343502955,268600,55323.86533665835,193600.0,268600.0
504.309343502955,268600,55323.86533665835,193600.0,268600.0
504.41687038467546,268600,55323.86533665835,193600.0,268600.0
504.41687038467546,268600,55323.86533665835,193600.0,268600.0
504.5243972663959,268600,55323.86533665835,193600.0,268600.0
504.5243972663959,268600,55323.86533665835,193600.0,268600.0
504.63192414811635,268600,55323.86533665835,193600.0,268600.0
504.63192414811635,268600,55323.86533665835,193600.0,268600.0
504.7394510298368,268600,55323.86533665835,193600.0,268600.0
504.7394510298368,268600,55323.86533665835,193600.0,268600.0
504.84697791155725,268600,55323.86533665835,193600.0,268600.0
504.84697791155725,268600,55323.86533665835,193600.0,268600.0
504.9545047932777,268600,55323.86533665835,193600.0,268600.0
504.9545047932777,268600,55323.86533665835,193600.0,268600.0
505.06203167499814,268600,55323.86533665835,193600.0,268600.0
505.06203167499814,268600,55323.86533665835,193600.0,268600.0
505.1695585567186,268600,55323.86533665835,193600.0,268600.0
505.1695585567186,268600,55323.86533665835,193600.0,268600.0
505.27708543843903,268600,55323.86533665835,193600.0,268600.0
505.27708543843903,268600,55323.86533665835,193600.0,268600.0
505.3846123201595,268600,55323.86533665835,193600.0,268600.0
505.3846123201595,268600,55323.86533665835,193600.0,268600.0
505.4921392018799,268600,55323.86533665835,193600.0,268600.0
505.4921392018799,268600,55323.86533665835,193600.0,268600.0
505.59966608360037,268600,55323.86533665835,193600.0,268600.0
505.59966608360037,268600,55323.86533665835,193600.0,268600.0
505.7071929653208,268600,55323.86533665835,193600.0,268600.0
505.7071929653208,268600,55323.86533665835,193600.0,268600.0
505.81471984704126,268600,55323.86533665835,193600.0,268600.0
505.81471984704126,268600,55323.86533665835,193600.0,268600.0
505.9222467287617,268600,55323.86533665835,193600.0,268600.0
505.9222467287617,268600,55323.86533665835,193600.0,268600.0
506.02977361048215,268600,55323.86533665835,193600.0,268600.0
506.02977361048215,268600,55323.86533665835,193600.0,268600.0
506.1373004922026,268600,55323.86533665835,193600.0,268600.0
506.1373004922026,268600,55323.86533665835,193600.0,268600.0
506.24482737392304,268600,55323.86533665835,193600.0,268600.0
506.24482737392304,268600,55323.86533665835,193600.0,268600.0
506.3523542556435,268600,55323.86533665835,193600.0,268600.0
506.3523542556435,268600,55323.86533665835,193600.0,268600.0
506.45988113736394,268600,55323.86533665835,193600.0,268600.0
506.45988113736394,268600,55323.86533665835,193600.0,268600.0
506.5674080190844,268600,55323.86533665835,193600.0,268600.0
506.5674080190844,268600,55323.86533665835,193600.0,268600.0
506.67493490080483,268600,55323.86533665835,193600.0,268600.0
506.67493490080483,268600,55323.86533665835,193600.0,268600.0
506.7824617825253,268600,55323.86533665835,193600.0,268600.0
506.7824617825253,268600,55323.86533665835,193600.0,268600.0
506.8899886642457,268600,55323.86533665835,193600.0,268600.0
506.8899886642457,268600,55323.86533665835,193600.0,268600.0
506.99751554596617,268600,55323.86533665835,193600.0,268600.0
506.99751554596617,268600,55323.86533665835,193600.0,268600.0
507.1050424276866,268600,55323.86533665835,193600.0,268600.0
507.1050424276866,268600,55323.86533665835,193600.0,268600.0
507.21256930940706,268600,55323.86533665835,193600.0,268600.0
507.21256930940706,268600,55323.86533665835,193600.0,268600.0
507.3200961911275,268600,55323.86533665835,193600.0,268600.0
507.3200961911275,268600,55323.86533665835,193600.0,268600.0
507.42762307284795,268600,55323.86533665835,193600.0,268600.0
507.42762307284795,268600,55323.86533665835,193600.0,268600.0
507.5351499545684,268600,55323.86533665835,193600.0,268600.0
507.5351499545684,268600,55323.86533665835,193600.0,268600.0
507.64267683628884,268600,55323.86533665835,193600.0,268600.0
507.64267683628884,268600,55323.86533665835,193600.0,268600.0
507.7502037180093,268600,55323.86533665835,193600.0,268600.0
507.7502037180093,268600,55323.86533665835,193600.0,268600.0
507.85773059972973,268600,55323.86533665835,193600.0,268600.0
507.85773059972973,268600,55323.86533665835,193600.0,268600.0
507.9652574814502,268600,55323.86533665835,193600.0,268600.0
507.9652574814502,268600,55323.86533665835,193600.0,268600.0
508.0727843631706,268600,55323.86533665835,193600.0,268600.0
508.0727843631706,268600,55323.86533665835,193600.0,268600.0
508.1803112448911,268600,55323.86533665835,193600.0,268600.0
508.1803112448911,268600,55323.86533665835,193600.0,268600.0
508.2878381266115,268600,55323.86533665835,193600.0,268600.0
508.2878381266115,268600,55323.86533665835,193600.0,268600.0
508.39536500833196,268600,55323.86533665835,193600.0,268600.0
508.39536500833196,268600,55323.86533665835,193600.0,268600.0
508.5028918900524,268600,55323.86533665835,193600.0,268600.0
508.5028918900524,268600,55323.86533665835,193600.0,268600.0
508.61041877177286,268600,55323.86533665835,193600.0,268600.0
508.61041877177286,268600,55323.86533665835,193600.0,268600.0
508.7179456534933,268600,55323.86533665835,193600.0,268600.0
508.7179456534933,268600,55323.86533665835,193600.0,268600.0
508.82547253521375,268600,55323.86533665835,193600.0,268600.0
508.82547253521375,268600,55323.86533665835,193600.0,268600.0
508.9329994169342,268600,55323.86533665835,193600.0,268600.0
508.9329994169342,268600,55323.86533665835,193600.0,268600.0
509.04052629865464,268600,55323.86533665835,193600.0,268600.0
509.04052629865464,268600,55323.86533665835,193600.0,268600.0
509.1480531803751,268600,55323.86533665835,193600.0,268600.0
509.1480531803751,268600,55323.86533665835,193600.0,268600.0
509.25558006209553,268600,55323.86533665835,193600.0,268600.0
509.25558006209553,268600,55323.86533665835,193600.0,268600.0
509.363106943816,268600,55323.86533665835,193600.0,268600.0
509.363106943816,268600,55323.86533665835,193600.0,268600.0
509.4706338255364,268600,55323.86533665835,193600.0,268600.0
509.4706338255364,268600,55323.86533665835,193600.0,268600.0
509.57816070725687,268600,55323.86533665835,193600.0,268600.0
509.57816070725687,268600,55323.86533665835,193600.0,268600.0
509.6856875889773,268600,55323.86533665835,193600.0,268600.0
509.6856875889773,268600,55323.86533665835,193600.0,268600.0
509.79321447069776,268600,55323.86533665835,193600.0,268600.0
509.79321447069776,268600,55323.86533665835,193600.0,268600.0
509.9007413524182,268600,55323.86533665835,193600.0,268600.0
509.9007413524182,268600,55323.86533665835,193600.0,268600.0
510.00826823413865,268600,55323.86533665835,193600.0,268600.0
510.00826823413865,268600,55323.86533665835,193600.0,268600.0
510.1157951158591,268600,55323.86533665835,193600.0,268600.0
510.1157951158591,268600,55323.86533665835,193600.0,268600.0
510.22332199757955,268600,55323.86533665835,193600.0,268600.0
510.22332199757955,268600,55323.86533665835,193600.0,268600.0
510.3308488793,268600,55323.86533665835,193600.0,268600.0
510.3308488793,268600,55323.86533665835,193600.0,268600.0
510.43837576102044,268600,55323.86533665835,193600.0,268600.0
510.43837576102044,268600,55323.86533665835,193600.0,268600.0
510.5459026427409,268600,55323.86533665835,193600.0,268600.0
510.5459026427409,268600,55323.86533665835,193600.0,268600.0
510.65342952446133,268600,55323.86533665835,193600.0,268600.0
510.65342952446133,268600,55323.86533665835,193600.0,268600.0
510.7609564061818,268600,55323.86533665835,193600.0,268600.0
510.7609564061818,268600,55323.86533665835,193600.0,268600.0
510.8684832879022,268600,55323.86533665835,193600.0,268600.0
510.8684832879022,268600,55323.86533665835,193600.0,268600.0
510.97601016962267,268600,55323.86533665835,193600.0,268600.0
510.97601016962267,268600,55323.86533665835,193600.0,268600.0
511.0835370513431,268600,55323.86533665835,193600.0,268600.0
511.0835370513431,268600,55323.86533665835,193600.0,268600.0
511.19106393306356,268600,55323.86533665835,193600.0,268600.0
511.19106393306356,268600,55323.86533665835,193600.0,268600.0
511.298590814784,268600,55323.86533665835,193600.0,268600.0
511.298590814784,268600,55323.86533665835,193600.0,268600.0
511.40611769650445,268600,55323.86533665835,193600.0,268600.0
511.40611769650445,268600,55323.86533665835,193600.0,268600.0
511.5136445782249,268600,55323.86533665835,193600.0,268600.0
511.5136445782249,268600,55323.86533665835,193600.0,268600.0
511.62117145994534,268600,55323.86533665835,193600.0,268600.0
511.62117145994534,268600,55323.86533665835,193600.0,268600.0
511.7286983416658,268600,55323.86533665835,193600.0,268600.0
511.7286983416658,268600,55323.86533665835,193600.0,268600.0
511.83622522338624,268600,55323.86533665835,193600.0,268600.0
511.83622522338624,268600,55323.86533665835,193600.0,268600.0
511.9437521051067,268600,55323.86533665835,193600.0,268600.0
511.9437521051067,268600,55323.86533665835,193600.0,268600.0
512.0512789868271,268600,55323.86533665835,193600.0,268600.0
512.0512789868271,268600,55323.86533665835,193600.0,268600.0
512.1588058685476,268600,55323.86533665835,193600.0,268600.0
512.1588058685476,268600,55323.86533665835,193600.0,268600.0
512.266332750268,268600,55323.86533665835,193600.0,268600.0
512.266332750268,268600,55323.86533665835,193600.0,268600.0
512.3738596319885,268600,55323.86533665835,193600.0,268600.0
512.3738596319885,268600,55323.86533665835,193600.0,268600.0
512.4813865137089,268600,55323.86533665835,193600.0,268600.0
512.4813865137089,268600,55323.86533665835,193600.0,268600.0
512.5889133954294,268600,55323.86533665835,193600.0,268600.0
512.5889133954294,268600,55323.86533665835,193600.0,193600.0
512.5993040853712,268600,55319.03366583541,193600.0,193650.0
512.5993040853712,268600,55319.03366583541,193600.0,193650.0
512.609694775313,268600,55319.03366583541,193600.0,193700.0
512.609694775313,268600,55319.03366583541,193600.0,193700.0
512.6200854652548,268600,55319.03366583541,193600.0,193750.0
512.6200854652548,268600,55319.03366583541,193600.0,193750.0
512.6304761551966,268600,55319.03366583541,193600.0,193800.0
512.6304761551966,268600,55319.03366583541,193600.0,193800.0
512.6408668451384,268600,55319.03366583541,193600.0,193850.0
512.6408668451384,268600,55319.03366583541,193600.0,193850.0
512.6512575350802,268600,55319.03366583541,193600.0,193900.0
512.6512575350802,268600,55319.03366583541,193600.0,193900.0
512.661648225022,268600,55319.03366583541,193600.0,193950.0
512.661648225022,268600,55319.03366583541,193600.0,193950.0
512.6720389149638,268600,55319.03366583541,193600.0,194000.0
512.6720389149638,268600,55319.03366583541,193600.0,194000.0
512.6824296049056,268600,55319.03366583541,193600.0,194050.0
512.6824296049056,268600,55319.03366583541,193600.0,194050.0
512.6928202948474,268600,55319.03366583541,193600.0,194100.0
512.6928202948474,268600,55319.03366583541,193600.0,194100.0
512.7032109847892,268600,55319.03366583541,193600.0,194150.0
512.7032109847892,268600,55319.03366583541,193600.0,194150.0
512.713601674731,268600,55319.03366583541,193600.0,194200.0
512.713601674731,268600,55319.03366583541,193600.0,194200.0
512.7239923646728,268600,55319.03366583541,193600.0,194250.0
512.7239923646728,268600,55319.03366583541,193600.0,194250.0
512.7343830546146,268600,55319.03366583541,193600.0,194300.0
512.7343830546146,268600,55319.03366583541,193600.0,194300.0
512.7447737445564,268600,55319.03366583541,193600.0,194350.0
512.7447737445564,268600,55319.03366583541,193600.0,194350.0
512.7551644344982,268600,55319.03366583541,193600.0,194400.0
512.7551644344982,268600,55319.03366583541,193600.0,194400.0
512.76555512444,268600,55319.03366583541,193600.0,194450.0
512.76555512444,268600,55319.03366583541,193600.0,194450.0
512.7759458143818,268600,55319.03366583541,193600.0,194500.0
512.7759458143818,268600,55319.03366583541,193600.0,194500.0
512.7863365043236,268600,55319.03366583541,193600.0,194550.0
512.7863365043236,268600,55319.03366583541,193600.0,194550.0
512.7967271942654,268600,55319.03366583541,193600.0,194600.0
512.7967271942654,268600,55319.03366583541,193600.0,194600.0
512.8071178842072,268600,55319.03366583541,193600.0,194650.0
512.8071178842072,268600,55319.03366583541,193600.0,194650.0
512.817508574149,268600,55319.03366583541,193600.0,194700.0
512.817508574149,268600,55319.03366583541,193600.0,194700.0
512.8278992640908,268600,55319.03366583541,193600.0,194750.0
512.8278992640908,268600,55319.03366583541,193600.0,194750.0
512.8382899540326,268600,55319.03366583541,193600.0,194800.0
512.8382899540326,268600,55319.03366583541,193600.0,194800.0
512.8486806439744,268600,55319.03366583541,193600.0,194850.0
512.8486806439744,268600,55319.03366583541,193600.0,194850.0
512.8590713339162,268600,55319.03366583541,193600.0,194900.0
512.8590713339162,268600,55319.03366583541,193600.0,194900.0
512.869462023858,268600,55319.03366583541,193600.0,194950.0
512.869462023858,268600,55319.03366583541,193600.0,194950.0
512.8798527137998,268600,55319.03366583541,193600.0,195000.0
512.8798527137998,268600,55319.03366583541,193600.0,195000.0
512.8902434037416,268600,55319.03366583541,193600.0,195050.0
512.8902434037416,268600,55319.03366583541,193600.0,195050.0
512.9006340936834,268600,55319.03366583541,193600.0,195100.0
512.9006340936834,268600,55319.03366583541,193600.0,195100.0
512.9110247836252,268600,55319.03366583541,193600.0,195150.0
512.9110247836252,268600,55319.03366583541,193600.0,195150.0
512.921415473567,268600,55319.03366583541,193600.0,195200.0
512.921415473567,268600,55319.03366583541,193600.0,195200.0
512.9318061635088,268600,55319.03366583541,193600.0,195250.0
512.9318061635088,268600,55319.03366583541,193600.0,195250.0
512.9421968534506,268600,55319.03366583541,193600.0,195300.0
512.9421968534506,268600,55319.03366583541,193600.0,195300.0
512.9525875433924,268600,55319.03366583541,193600.0,195350.0
512.9525875433924,268600,55319.03366583541,193600.0,195350.0
512.9629782333342,268600,55319.03366583541,193600.0,195400.0
512.9629782333342,268600,55319.03366583541,193600.0,195400.0
512.973368923276,268600,55319.03366583541,193600.0,195450.0
512.973368923276,268600,55319.03366583541,193600.0,195450.0
512.9837596132178,268600,55319.03366583541,193600.0,195500.0
512.9837596132178,268600,55319.03366583541,193600.0,195500.0
512.9941503031596,268600,55319.03366583541,193600.0,195550.0
512.9941503031596,268600,55319.03366583541,193600.0,195550.0
513.0045409931014,268600,55319.03366583541,193600.0,195600.0
513.0045409931014,268600,55319.03366583541,193600.0,195600.0
513.0149316830432,268600,55319.03366583541,193600.0,195650.0
513.0149316830432,268600,55319.03366583541,193600.0,195650.0
513.025322372985,268600,55319.03366583541,193600.0,195700.0
513.025322372985,268600,55319.03366583541,193600.0,195700.0
513.0357130629268,268600,55319.03366583541,193600.0,195750.0
513.0357130629268,268600,55319.03366583541,193600.0,195750.0
513.0461037528686,268600,55319.03366583541,193600.0,195800.0
513.0461037528686,268600,55319.03366583541,193600.0,195800.0
513.0564944428104,268600,55319.03366583541,193600.0,195850.0
513.0564944428104,268600,55319.03366583541,193600.0,195850.0
513.0668851327522,268600,55319.03366583541,193600.0,195900.0
513.0668851327522,268600,55319.03366583541,193600.0,195900.0
513.077275822694,268600,55319.03366583541,193600.0,195950.0
513.077275822694,268600,55319.03366583541,193600.0,195950.0
513.0876665126358,268600,55319.03366583541,193600.0,196000.0
513.0876665126358,268600,55319.03366583541,193600.0,196000.0
513.0980572025776,268600,55319.03366583541,193600.0,196050.0
513.0980572025776,268600,55319.03366583541,193600.0,196050.0
513.1084478925194,268600,55319.03366583541,193600.0,196100.0
513.1084478925194,268600,55319.03366583541,193600.0,196100.0
513.1188385824612,268600,55319.03366583541,193600.0,196150.0
513.1188385824612,268600,55319.03366583541,193600.0,196150.0
513.129229272403,268600,55319.03366583541,193600.0,196200.0
513.129229272403,268600,55319.03366583541,193600.0,196200.0
513.1396199623448,268600,55319.03366583541,193600.0,196250.0
513.1396199623448,268600,55319.03366583541,193600.0,196250.0
513.1500106522866,268600,55319.03366583541,193600.0,196300.0
513.1500106522866,268600,55319.03366583541,193600.0,196300.0
513.1604013422284,268600,55319.03366583541,193600.0,196350.0
513.1604013422284,268600,55319.03366583541,193600.0,196350.0
513.1707920321702,268600,55319.03366583541,193600.0,196400.0
513.1707920321702,268600,55319.03366583541,193600.0,196400.0
513.181182722112,268600,55319.03366583541,193600.0,196450.0
513.181182722112,268600,55319.03366583541,193600.0,196450.0
513.1915734120538,268600,55319.03366583541,193600.0,196500.0
513.1915734120538,268600,55319.03366583541,193600.0,196500.0
513.2019641019956,268600,55319.03366583541,193600.0,196550.0
513.2019641019956,268600,55319.03366583541,193600.0,196550.0
513.2123547919374,268600,55319.03366583541,193600.0,196600.0
513.2123547919374,268600,55319.03366583541,193600.0,196600.0
513.2227454818792,268600,55319.03366583541,193600.0,196650.0
513.2227454818792,268600,55319.03366583541,193600.0,196650.0
513.233136171821,268600,55319.03366583541,193600.0,196700.0
513.233136171821,268600,55319.03366583541,193600.0,196700.0
513.2435268617628,268600,55319.03366583541,193600.0,196750.0
513.2435268617628,268600,55319.03366583541,193600.0,196750.0
513.2539175517046,268600,55319.03366583541,193600.0,196800.0
513.2539175517046,268600,55319.03366583541,193600.0,196800.0
513.2643082416464,268600,55319.03366583541,193600.0,196850.0
513.2643082416464,268600,55319.03366583541,193600.0,196850.0
513.2746989315882,268600,55319.03366583541,193600.0,196900.0
513.2746989315882,268600,55319.03366583541,193600.0,196900.0
513.28508962153,268600,55319.03366583541,193600.0,196950.0
513.28508962153,268600,55319.03366583541,193600.0,196950.0
513.2954803114718,268600,55319.03366583541,193600.0,197000.0
513.2954803114718,268600,55319.03366583541,193600.0,197000.0
513.3058710014136,268600,55319.03366583541,193600.0,197050.0
513.3058710014136,268600,55319.03366583541,193600.0,197050.0
513.3162616913554,268600,55319.03366583541,193600.0,197100.0
513.3162616913554,268600,55319.03366583541,193600.0,197100.0
513.3266523812972,268600,55319.03366583541,193600.0,197150.0
513.3266523812972,268600,55319.03366583541,193600.0,197150.0
513.337043071239,268600,55319.03366583541,193600.0,197200.0
513.337043071239,268600,55319.03366583541,193600.0,197200.0
513.3474337611808,268600,55319.03366583541,193600.0,197250.0
513.3474337611808,268600,55319.03366583541,193600.0,197250.0
513.3578244511226,268600,55319.03366583541,193600.0,197300.0
513.3578244511226,268600,55319.03366583541,193600.0,197300.0
513.3682151410644,268600,55319.03366583541,193600.0,197350.0
513.3682151410644,268600,55319.03366583541,193600.0,197350.0
513.3786058310062,268600,55319.03366583541,193600.0,197400.0
513.3786058310062,268600,55319.03366583541,193600.0,197400.0
513.388996520948,268600,55319.03366583541,193600.0,197450.0
513.388996520948,268600,55319.03366583541,193600.0,197450.0
513.3993872108898,268600,55319.03366583541,193600.0,197500.0
513.3993872108898,268600,55319.03366583541,193600.0,197500.0
513.4097779008316,268600,55319.03366583541,193600.0,197550.0
513.4097779008316,268600,55319.03366583541,193600.0,197550.0
513.4201685907734,268600,55319.03366583541,193600.0,197600.0
513.4201685907734,268600,55319.03366583541,193600.0,197600.0
513.4305592807152,268600,55319.03366583541,193600.0,197650.0
513.4305592807152,268600,55319.03366583541,193600.0,197650.0
513.440949970657,268600,55319.03366583541,193600.0,197700.0
513.440949970657,268600,55319.03366583541,193600.0,197700.0
513.4513406605988,268600,55319.03366583541,193600.0,197750.0
513.4513406605988,268600,55319.03366583541,193600.0,197750.0
513.4617313505406,268600,55319.03366583541,193600.0,197800.0
513.4617313505406,268600,55319.03366583541,193600.0,197800.0
513.4721220404824,268600,55319.03366583541,193600.0,197850.0
513.4721220404824,268600,55319.03366583541,193600.0,197850.0
513.4825127304242,268600,55319.03366583541,193600.0,197900.0
513.4825127304242,268600,55319.03366583541,193600.0,197900.0
513.492903420366,268600,55319.03366583541,193600.0,197950.0
513.492903420366,268600,55319.03366583541,193600.0,197950.0
513.5032941103078,268600,55319.03366583541,193600.0,198000.0
513.5032941103078,268600,55319.03366583541,193600.0,198000.0
513.5136848002496,268600,55319.03366583541,193600.0,198050.0
513.5136848002496,268600,55319.03366583541,193600.0,198050.0
513.5240754901914,268600,55319.03366583541,193600.0,198100.0
513.5240754901914,268600,55319.03366583541,193600.0,198100.0
513.5344661801332,268600,55319.03366583541,193600.0,198150.0
513.5344661801332,268600,55319.03366583541,193600.0,198150.0
513.544856870075,268600,55319.03366583541,193600.0,198200.0
513.544856870075,268600,55319.03366583541,193600.0,198200.0
513.5552475600168,268600,55319.03366583541,193600.0,198250.0
513.5552475600168,268600,55319.03366583541,193600.0,198250.0
513.5656382499586,268600,55319.03366583541,193600.0,198300.0
513.5656382499586,268600,55319.03366583541,193600.0,198300.0
513.5760289399004,268600,55319.03366583541,193600.0,198350.0
513.5760289399004,268600,55319.03366583541,193600.0,198350.0
513.5864196298422,268600,55319.03366583541,193600.0,198400.0
513.5864196298422,268600,55319.03366583541,193600.0,198400.0
513.596810319784,268600,55319.03366583541,193600.0,198450.0
513.596810319784,268600,55319.03366583541,193600.0,198450.0
513.6072010097258,268600,55319.03366583541,193600.0,198500.0
513.6072010097258,268600,55319.03366583541,193600.0,198500.0
513.6175916996676,268600,55319.03366583541,193600.0,198550.0
513.6175916996676,268600,55319.03366583541,193600.0,198550.0
513.6279823896094,268600,55319.03366583541,193600.0,198600.0
513.6279823896094,268600,55319.03366583541,193600.0,198600.0
513.6383730795512,268600,55319.03366583541,193600.0,198650.0
513.6383730795512,268600,55319.03366583541,193600.0,198650.0
513.648763769493,268600,55319.03366583541,193600.0,198700.0
513.648763769493,268600,55319.03366583541,193600.0,198700.0
513.6591544594348,268600,55319.03366583541,193600.0,198750.0
513.6591544594348,268600,55319.03366583541,193600.0,198750.0
513.6695451493766,268600,55319.03366583541,193600.0,198800.0
513.6695451493766,268600,55319.03366583541,193600.0,198800.0
513.6799358393184,268600,55319.03366583541,193600.0,198850.0
513.6799358393184,268600,55319.03366583541,193600.0,198850.0
513.6903265292602,268600,55319.03366583541,193600.0,198900.0
513.6903265292602,268600,55319.03366583541,193600.0,198900.0
513.700717219202,268600,55319.03366583541,193600.0,198950.0
513.700717219202,268600,55319.03366583541,193600.0,198950.0
513.7111079091438,268600,55319.03366583541,193600.0,199000.0
513.7111079091438,268600,55319.03366583541,193600.0,199000.0
513.7214985990856,268600,55319.03366583541,193600.0,199050.0
513.7214985990856,268600,55319.03366583541,193600.0,199050.0
513.7318892890274,268600,55319.03366583541,193600.0,199100.0
513.7318892890274,268600,55319.03366583541,193600.0,199100.0
513.7422799789692,268600,55319.03366583541,193600.0,199150.0
513.7422799789692,268600,55319.03366583541,193600.0,199150.0
513.752670668911,268600,55319.03366583541,193600.0,199200.0
513.752670668911,268600,55319.03366583541,193600.0,199200.0
513.7630613588528,268600,55319.03366583541,193600.0,199250.0
513.7630613588528,268600,55319.03366583541,193600.0,199250.0
513.7734520487946,268600,55319.03366583541,193600.0,199300.0
513.7734520487946,268600,55319.03366583541,193600.0,199300.0
513.7838427387364,268600,55319.03366583541,193600.0,199350.0
513.7838427387364,268600,55319.03366583541,193600.0,199350.0
513.7942334286782,268600,55319.03366583541,193600.0,199400.0
513.7942334286782,268600,55319.03366583541,193600.0,199400.0
513.80462411862,268600,55319.03366583541,193600.0,199450.0
513.80462411862,268600,55319.03366583541,193600.0,199450.0
513.8150148085618,268600,55319.03366583541,193600.0,199500.0
513.8150148085618,268600,55319.03366583541,193600.0,199500.0
513.8254054985036,268600,55319.03366583541,193600.0,199550.0
513.8254054985036,268600,55319.03366583541,193600.0,199550.0
513.8357961884454,268600,55319.03366583541,193600.0,199600.0
513.8357961884454,268600,55319.03366583541,193600.0,199600.0
513.8461868783872,268600,55319.03366583541,193600.0,199650.0
513.8461868783872,268600,55319.03366583541,193600.0,199650.0
513.856577568329,268600,55319.03366583541,193600.0,199700.0
513.856577568329,268600,55319.03366583541,193600.0,199700.0
513.8669682582708,268600,55319.03366583541,193600.0,199750.0
513.8669682582708,268600,55319.03366583541,193600.0,199750.0
513.8773589482126,268600,55319.03366583541,193600.0,199800.0
513.8773589482126,268600,55319.03366583541,193600.0,199800.0
513.8877496381544,268600,55319.03366583541,193600.0,199850.0
513.8877496381544,268600,55319.03366583541,193600.0,199850.0
513.8981403280962,268600,55319.03366583541,193600.0,199900.0
513.8981403280962,268600,55319.03366583541,193600.0,199900.0
513.908531018038,268600,55319.03366583541,193600.0,199950.0
513.908531018038,268600,55319.03366583541,193600.0,199950.0
513.9189217079798,268600,55319.03366583541,193600.0,200000.0
513.9189217079798,268600,55319.03366583541,193600.0,200000.0
513.9293123979216,268600,55319.03366583541,193600.0,200050.0
513.9293123979216,268600,55319.03366583541,193600.0,200050.0
513.9397030878634,268600,55319.03366583541,193600.0,200100.0
513.9397030878634,268600,55319.03366583541,193600.0,200100.0
513.9500937778053,268600,55319.03366583541,193600.0,200150.0
513.9500937778053,268600,55319.03366583541,193600.0,200150.0
513.960484467747,268600,55319.03366583541,193600.0,200200.0
513.960484467747,268600,55319.03366583541,193600.0,200200.0
513.9708751576889,268600,55319.03366583541,193600.0,200250.0
513.9708751576889,268600,55319.03366583541,193600.0,200250.0
513.9812658476307,268600,55319.03366583541,193600.0,200300.0
513.9812658476307,268600,55319.03366583541,193600.0,200300.0
513.9916565375725,268600,55319.03366583541,193600.0,200350.0
513.9916565375725,268600,55319.03366583541,193600.0,200350.0
514.0020472275143,268600,55319.03366583541,193600.0,200400.0
514.0020472275143,268600,55319.03366583541,193600.0,200400.0
514.012437917456,268600,55319.03366583541,193600.0,200450.0
514.012437917456,268600,55319.03366583541,193600.0,200450.0
514.0228286073979,268600,55319.03366583541,193600.0,200500.0
514.0228286073979,268600,55319.03366583541,193600.0,200500.0
514.0332192973397,268600,55319.03366583541,193600.0,200550.0
514.0332192973397,268600,55319.03366583541,193600.0,200550.0
514.0436099872815,268600,55319.03366583541,193600.0,200600.0
514.0436099872815,268600,55319.03366583541,193600.0,200600.0
514.0540006772233,268600,55319.03366583541,193600.0,200650.0
514.0540006772233,268600,55319.03366583541,193600.0,200650.0
514.0643913671651,268600,55319.03366583541,193600.0,200700.0
514.0643913671651,268600,55319.03366583541,193600.0,200700.0
514.0747820571069,268600,55319.03366583541,193600.0,200750.0
514.0747820571069,268600,55319.03366583541,193600.0,200750.0
514.0851727470487,268600,55319.03366583541,193600.0,200800.0
514.0851727470487,268600,55319.03366583541,193600.0,200800.0
514.0955634369905,268600,55319.03366583541,193600.0,200850.0
514.0955634369905,268600,55319.03366583541,193600.0,200850.0
514.1059541269323,268600,55319.03366583541,193600.0,200900.0
514.1059541269323,268600,55319.03366583541,193600.0,200900.0
514.1163448168741,268600,55319.03366583541,193600.0,200950.0
514.1163448168741,268600,55319.03366583541,193600.0,200950.0
514.1267355068159,268600,55319.03366583541,193600.0,201000.0
514.1267355068159,268600,55319.03366583541,193600.0,201000.0
514.1371261967577,268600,55319.03366583541,193600.0,201050.0
514.1371261967577,268600,55319.03366583541,193600.0,201050.0
514.1475168866995,268600,55319.03366583541,193600.0,201100.0
514.1475168866995,268600,55319.03366583541,193600.0,201100.0
514.1579075766413,268600,55319.03366583541,193600.0,201150.0
514.1579075766413,268600,55319.03366583541,193600.0,201150.0
514.1682982665831,268600,55319.03366583541,193600.0,201200.0
514.1682982665831,268600,55319.03366583541,193600.0,201200.0
514.1786889565249,268600,55319.03366583541,193600.0,201250.0
514.1786889565249,268600,55319.03366583541,193600.0,201250.0
514.1890796464667,268600,55319.03366583541,193600.0,201300.0
514.1890796464667,268600,55319.03366583541,193600.0,201300.0
514.1994703364085,268600,55319.03366583541,193600.0,201350.0
514.1994703364085,268600,55319.03366583541,193600.0,201350.0
514.2098610263503,268600,55319.03366583541,193600.0,201400.0
514.2098610263503,268600,55319.03366583541,193600.0,201400.0
514.2202517162921,268600,55319.03366583541,193600.0,201450.0
514.2202517162921,268600,55319.03366583541,193600.0,201450.0
514.2306424062339,268600,55319.03366583541,193600.0,201500.0
514.2306424062339,268600,55319.03366583541,193600.0,201500.0
514.2410330961757,268600,55319.03366583541,193600.0,201550.0
514.2410330961757,268600,55319.03366583541,193600.0,201550.0
514.2514237861175,268600,55319.03366583541,193600.0,201600.0
514.2514237861175,268600,55319.03366583541,193600.0,201600.0
514.2618144760593,268600,55319.03366583541,193600.0,201650.0
514.2618144760593,268600,55319.03366583541,193600.0,201650.0
514.2722051660011,268600,55319.03366583541,193600.0,201700.0
514.2722051660011,268600,55319.03366583541,193600.0,201700.0
514.2825958559429,268600,55319.03366583541,193600.0,201750.0
514.2825958559429,268600,55319.03366583541,193600.0,201750.0
514.2929865458847,268600,55319.03366583541,193600.0,201800.0
514.2929865458847,268600,55319.03366583541,193600.0,201800.0
514.3033772358265,268600,55319.03366583541,193600.0,201850.0
514.3033772358265,268600,55319.03366583541,193600.0,201850.0
514.3137679257683,268600,55319.03366583541,193600.0,201900.0
514.3137679257683,268600,55319.03366583541,193600.0,201900.0
514.3241586157101,268600,55319.03366583541,193600.0,201950.0
514.3241586157101,268600,55319.03366583541,193600.0,201950.0
514.3345493056519,268600,55319.03366583541,193600.0,202000.0
514.3345493056519,268600,55319.03366583541,193600.0,202000.0
514.3449399955937,268600,55319.03366583541,193600.0,202050.0
514.3449399955937,268600,55319.03366583541,193600.0,202050.0
514.3553306855355,268600,55319.03366583541,193600.0,202100.0
514.3553306855355,268600,55319.03366583541,193600.0,202100.0
514.3657213754773,268600,55319.03366583541,193600.0,202150.0
514.3657213754773,268600,55319.03366583541,193600.0,202150.0
514.3761120654191,268600,55319.03366583541,193600.0,202200.0
514.3761120654191,268600,55319.03366583541,193600.0,202200.0
514.3865027553609,268600,55319.03366583541,193600.0,202250.0
514.3865027553609,268600,55319.03366583541,193600.0,202250.0
514.3968934453027,268600,55319.03366583541,193600.0,202300.0
514.3968934453027,268600,55319.03366583541,193600.0,202300.0
514.4072841352445,268600,55319.03366583541,193600.0,202350.0
514.4072841352445,268600,55319.03366583541,193600.0,202350.0
514.4176748251863,268600,55319.03366583541,193600.0,202400.0
514.4176748251863,268600,55319.03366583541,193600.0,202400.0
514.4280655151281,268600,55319.03366583541,193600.0,202450.0
514.4280655151281,268600,55319.03366583541,193600.0,202450.0
514.4384562050699,268600,55319.03366583541,193600.0,202500.0
514.4384562050699,268600,55319.03366583541,193600.0,202500.0
514.4488468950117,268600,55319.03366583541,193600.0,202550.0
514.4488468950117,268600,55319.03366583541,193600.0,202550.0
514.4592375849535,268600,55319.03366583541,193600.0,202600.0
514.4592375849535,268600,55319.03366583541,193600.0,202600.0
514.4696282748953,268600,55319.03366583541,193600.0,202650.0
514.4696282748953,268600,55319.03366583541,193600.0,202650.0
514.4800189648371,268600,55319.03366583541,193600.0,202700.0
514.4800189648371,268600,55319.03366583541,193600.0,202700.0
514.4904096547789,268600,55319.03366583541,193600.0,202750.0
514.4904096547789,268600,55319.03366583541,193600.0,202750.0
514.5008003447207,268600,55319.03366583541,193600.0,202800.0
514.5008003447207,268600,55319.03366583541,193600.0,202800.0
514.5111910346625,268600,55319.03366583541,193600.0,202850.0
514.5111910346625,268600,55319.03366583541,193600.0,202850.0
514.5215817246043,268600,55319.03366583541,193600.0,202900.0
514.5215817246043,268600,55319.03366583541,193600.0,202900.0
514.5319724145461,268600,55319.03366583541,193600.0,202950.0
514.5319724145461,268600,55319.03366583541,193600.0,202950.0
514.5423631044879,268600,55319.03366583541,193600.0,203000.0
514.5423631044879,268600,55319.03366583541,193600.0,203000.0
514.5527537944297,268600,55319.03366583541,193600.0,203050.0
514.5527537944297,268600,55319.03366583541,193600.0,203050.0
514.5631444843715,268600,55319.03366583541,193600.0,203100.0
514.5631444843715,268600,55319.03366583541,193600.0,203100.0
514.5735351743133,268600,55319.03366583541,193600.0,203150.0
514.5735351743133,268600,55319.03366583541,193600.0,203150.0
514.5839258642551,268600,55319.03366583541,193600.0,203200.0
514.5839258642551,268600,55319.03366583541,193600.0,203200.0
514.5943165541969,268600,55319.03366583541,193600.0,203250.0
514.5943165541969,268600,55319.03366583541,193600.0,203250.0
514.6047072441387,268600,55319.03366583541,193600.0,203300.0
514.6047072441387,268600,55319.03366583541,193600.0,203300.0
514.6150979340805,268600,55319.03366583541,193600.0,203350.0
514.6150979340805,268600,55319.03366583541,193600.0,203350.0
514.6254886240223,268600,55319.03366583541,193600.0,203400.0
514.6254886240223,268600,55319.03366583541,193600.0,203400.0
514.6358793139641,268600,55319.03366583541,193600.0,203450.0
514.6358793139641,268600,55319.03366583541,193600.0,203450.0
514.6462700039059,268600,55319.03366583541,193600.0,203500.0
514.6462700039059,268600,55319.03366583541,193600.0,203500.0
514.6566606938477,268600,55319.03366583541,193600.0,203550.0
514.6566606938477,268600,55319.03366583541,193600.0,203550.0
514.6670513837895,268600,55319.03366583541,193600.0,203600.0
514.6670513837895,268600,55319.03366583541,193600.0,203600.0
514.6774420737313,268600,55319.03366583541,193600.0,203650.0
514.6774420737313,268600,55319.03366583541,193600.0,203650.0
514.6878327636731,268600,55319.03366583541,193600.0,203700.0
514.6878327636731,268600,55319.03366583541,193600.0,203700.0
514.6982234536149,268600,55319.03366583541,193600.0,203750.0
514.6982234536149,268600,55319.03366583541,193600.0,203750.0
514.7086141435567,268600,55319.03366583541,193600.0,203800.0
514.7086141435567,268600,55319.03366583541,193600.0,203800.0
514.7190048334985,268600,55319.03366583541,193600.0,203850.0
514.7190048334985,268600,55319.03366583541,193600.0,203850.0
514.7293955234403,268600,55319.03366583541,193600.0,203900.0
514.7293955234403,268600,55319.03366583541,193600.0,203900.0
514.7397862133821,268600,55319.03366583541,193600.0,203950.0
514.7397862133821,268600,55319.03366583541,193600.0,203950.0
514.7501769033239,268600,55319.03366583541,193600.0,204000.0
514.7501769033239,268600,55319.03366583541,193600.0,204000.0
514.7605675932657,268600,55319.03366583541,193600.0,204050.0
514.7605675932657,268600,55319.03366583541,193600.0,204050.0
514.7709582832075,268600,55319.03366583541,193600.0,204100.0
514.7709582832075,268600,55319.03366583541,193600.0,204100.0
514.7813489731493,268600,55319.03366583541,193600.0,204150.0
514.7813489731493,268600,55319.03366583541,193600.0,204150.0
514.7917396630911,268600,55319.03366583541,193600.0,204200.0
514.7917396630911,268600,55319.03366583541,193600.0,204200.0
514.8021303530329,268600,55319.03366583541,193600.0,204250.0
514.8021303530329,268600,55319.03366583541,193600.0,204250.0
514.8125210429747,268600,55319.03366583541,193600.0,204300.0
514.8125210429747,268600,55319.03366583541,193600.0,204300.0
514.8229117329165,268600,55319.03366583541,193600.0,204350.0
514.8229117329165,268600,55319.03366583541,193600.0,204350.0
514.8333024228583,268600,55319.03366583541,193600.0,204400.0
514.8333024228583,268600,55319.03366583541,193600.0,204400.0
514.8436931128001,268600,55319.03366583541,193600.0,204450.0
514.8436931128001,268600,55319.03366583541,193600.0,204450.0
514.8540838027419,268600,55319.03366583541,193600.0,204500.0
514.8540838027419,268600,55319.03366583541,193600.0,204500.0
514.8644744926837,268600,55319.03366583541,193600.0,204550.0
514.8644744926837,268600,55319.03366583541,193600.0,204550.0
514.8748651826255,268600,55319.03366583541,193600.0,204600.0
514.8748651826255,268600,55319.03366583541,193600.0,204600.0
514.8852558725673,268600,55319.03366583541,193600.0,204650.0
514.8852558725673,268600,55319.03366583541,193600.0,204650.0
514.8956465625091,268600,55319.03366583541,193600.0,204700.0
514.8956465625091,268600,55319.03366583541,193600.0,204700.0
514.9060372524509,268600,55319.03366583541,193600.0,204750.0
514.9060372524509,268600,55319.03366583541,193600.0,204750.0
514.9164279423927,268600,55319.03366583541,193600.0,204800.0
514.9164279423927,268600,55319.03366583541,193600.0,204800.0
514.9268186323345,268600,55319.03366583541,193600.0,204850.0
514.9268186323345,268600,55319.03366583541,193600.0,204850.0
514.9372093222763,268600,55319.03366583541,193600.0,204900.0
514.9372093222763,268600,55319.03366583541,193600.0,204900.0
514.9476000122181,268600,55319.03366583541,193600.0,204950.0
514.9476000122181,268600,55319.03366583541,193600.0,204950.0
514.9579907021599,268600,55319.03366583541,193600.0,205000.0
514.9579907021599,268600,55319.03366583541,193600.0,205000.0
514.9683813921017,268600,55319.03366583541,193600.0,205050.0
514.9683813921017,268600,55319.03366583541,193600.0,205050.0
514.9787720820435,268600,55319.03366583541,193600.0,205100.0
514.9787720820435,268600,55319.03366583541,193600.0,205100.0
514.9891627719853,268600,55319.03366583541,193600.0,205150.0
514.9891627719853,268600,55319.03366583541,193600.0,205150.0
514.9995534619271,268600,55319.03366583541,193600.0,205200.0
514.9995534619271,268600,55319.03366583541,193600.0,205200.0
515.0099441518689,268600,55319.03366583541,193600.0,205250.0
515.0099441518689,268600,55319.03366583541,193600.0,205250.0
515.0203348418107,268600,55314.201995012474,193600.0,205300.0
515.0203348418107,268600,55314.201995012474,193600.0,205300.0
515.0307255317525,268600,55314.201995012474,193600.0,205350.0
515.0307255317525,268600,55314.201995012474,193600.0,205350.0
515.0411162216943,268600,55314.201995012474,193600.0,205400.0
515.0411162216943,268600,55314.201995012474,193600.0,205400.0
515.0515069116361,268600,55314.201995012474,193600.0,205450.0
515.0515069116361,268600,55314.201995012474,193600.0,205450.0
515.0618976015779,268600,55314.201995012474,193600.0,205500.0
515.0618976015779,268600,55314.201995012474,193600.0,205500.0
515.0722882915197,268600,55314.201995012474,193600.0,205550.0
515.0722882915197,268600,55314.201995012474,193600.0,205550.0
515.0826789814615,268600,55314.201995012474,193600.0,205600.0
515.0826789814615,268600,55314.201995012474,193600.0,205600.0
515.0930696714033,268600,55314.201995012474,193600.0,205650.0
515.0930696714033,268600,55314.201995012474,193600.0,205650.0
515.1034603613451,268600,55314.201995012474,193600.0,205700.0
515.1034603613451,268600,55314.201995012474,193600.0,205700.0
515.1138510512869,268600,55314.201995012474,193600.0,205750.0
515.1138510512869,268600,55314.201995012474,193600.0,205750.0
515.1242417412287,268600,55314.201995012474,193600.0,205800.0
515.1242417412287,268600,55314.201995012474,193600.0,205800.0
515.1346324311705,268600,55314.201995012474,193600.0,205850.0
515.1346324311705,268600,55314.201995012474,193600.0,205850.0
515.1450231211123,268600,55314.201995012474,193600.0,205900.0
515.1450231211123,268600,55314.201995012474,193600.0,205900.0
515.1554138110541,268600,55314.201995012474,193600.0,205950.0
515.1554138110541,268600,55314.201995012474,193600.0,205950.0
515.1658045009959,268600,55314.201995012474,193600.0,206000.0
515.1658045009959,268600,55314.201995012474,193600.0,206000.0
515.1761951909377,268600,55314.201995012474,193600.0,206050.0
515.1761951909377,268600,55314.201995012474,193600.0,206050.0
515.1865858808795,268600,55314.201995012474,193600.0,206100.0
515.1865858808795,268600,55314.201995012474,193600.0,206100.0
515.1969765708213,268600,55314.201995012474,193600.0,206150.0
515.1969765708213,268600,55314.201995012474,193600.0,206150.0
515.2073672607631,268600,55314.201995012474,193600.0,206200.0
515.2073672607631,268600,55314.201995012474,193600.0,206200.0
515.2177579507049,268600,55314.201995012474,193600.0,206250.0
515.2177579507049,268600,55314.201995012474,193600.0,206250.0
515.2281486406467,268600,55314.201995012474,193600.0,206300.0
515.2281486406467,268600,55314.201995012474,193600.0,206300.0
515.2385393305885,268600,55314.201995012474,193600.0,206350.0
515.2385393305885,268600,55314.201995012474,193600.0,206350.0
515.2489300205303,268600,55314.201995012474,193600.0,206400.0
515.2489300205303,268600,55314.201995012474,193600.0,206400.0
515.2593207104721,268600,55314.201995012474,193600.0,206450.0
515.2593207104721,268600,55314.201995012474,193600.0,206450.0
515.2697114004139,268600,55314.201995012474,193600.0,206500.0
515.2697114004139,268600,55314.201995012474,193600.0,206500.0
515.2801020903557,268600,55314.201995012474,193600.0,206550.0
515.2801020903557,268600,55314.201995012474,193600.0,206550.0
515.2904927802975,268600,55314.201995012474,193600.0,206600.0
515.2904927802975,268600,55314.201995012474,193600.0,206600.0
515.3008834702393,268600,55314.201995012474,193600.0,206650.0
515.3008834702393,268600,55314.201995012474,193600.0,206650.0
515.3112741601811,268600,55314.201995012474,193600.0,206700.0
515.3112741601811,268600,55314.201995012474,193600.0,206700.0
515.3216648501229,268600,55314.201995012474,193600.0,206750.0
515.3216648501229,268600,55314.201995012474,193600.0,206750.0
515.3320555400647,268600,55314.201995012474,193600.0,206800.0
515.3320555400647,268600,55314.201995012474,193600.0,206800.0
515.3424462300065,268600,55314.201995012474,193600.0,206850.0
515.3424462300065,268600,55314.201995012474,193600.0,206850.0
515.3528369199483,268600,55314.201995012474,193600.0,206900.0
515.3528369199483,268600,55314.201995012474,193600.0,206900.0
515.3632276098901,268600,55314.201995012474,193600.0,206950.0
515.3632276098901,268600,55314.201995012474,193600.0,206950.0
515.373618299832,268600,55314.201995012474,193600.0,207000.0
515.373618299832,268600,55314.201995012474,193600.0,207000.0
515.3840089897737,268600,55314.201995012474,193600.0,207050.0
515.3840089897737,268600,55314.201995012474,193600.0,207050.0
515.3943996797155,268600,55314.201995012474,193600.0,207100.0
515.3943996797155,268600,55314.201995012474,193600.0,207100.0
515.4047903696573,268600,55314.201995012474,193600.0,207150.0
515.4047903696573,268600,55314.201995012474,193600.0,207150.0
515.4151810595991,268600,55314.201995012474,193600.0,207200.0
515.4151810595991,268600,55314.201995012474,193600.0,207200.0
515.425571749541,268600,55314.201995012474,193600.0,207250.0
515.425571749541,268600,55314.201995012474,193600.0,207250.0
515.4359624394828,268600,55314.201995012474,193600.0,207300.0
515.4359624394828,268600,55314.201995012474,193600.0,207300.0
515.4463531294246,268600,55314.201995012474,193600.0,207350.0
515.4463531294246,268600,55314.201995012474,193600.0,207350.0
515.4567438193664,268600,55314.201995012474,193600.0,207400.0
515.4567438193664,268600,55314.201995012474,193600.0,207400.0
515.4671345093082,268600,55314.201995012474,193600.0,207450.0
515.4671345093082,268600,55314.201995012474,193600.0,207450.0
515.47752519925,268600,55314.201995012474,193600.0,207500.0
515.47752519925,268600,55314.201995012474,193600.0,207500.0
515.4879158891918,268600,55314.201995012474,193600.0,207550.0
515.4879158891918,268600,55314.201995012474,193600.0,207550.0
515.4983065791336,268600,55314.201995012474,193600.0,207600.0
515.4983065791336,268600,55314.201995012474,193600.0,207600.0
515.5086972690754,268600,55314.201995012474,193600.0,207650.0
515.5086972690754,268600,55314.201995012474,193600.0,207650.0
515.5190879590172,268600,55314.201995012474,193600.0,207700.0
515.5190879590172,268600,55314.201995012474,193600.0,207700.0
515.529478648959,268600,55314.201995012474,193600.0,207750.0
515.529478648959,268600,55314.201995012474,193600.0,207750.0
515.5398693389008,268600,55314.201995012474,193600.0,207800.0
515.5398693389008,268600,55314.201995012474,193600.0,207800.0
515.5502600288426,268600,55314.201995012474,193600.0,207850.0
515.5502600288426,268600,55314.201995012474,193600.0,207850.0
515.5606507187844,268600,55314.201995012474,193600.0,207900.0
515.5606507187844,268600,55314.201995012474,193600.0,207900.0
515.5710414087262,268600,55314.201995012474,193600.0,207950.0
515.5710414087262,268600,55314.201995012474,193600.0,207950.0
515.581432098668,268600,55314.201995012474,193600.0,208000.0
515.581432098668,268600,55314.201995012474,193600.0,208000.0
515.5918227886098,268600,55314.201995012474,193600.0,208050.0
515.5918227886098,268600,55314.201995012474,193600.0,208050.0
515.6022134785516,268600,55314.201995012474,193600.0,208100.0
515.6022134785516,268600,55314.201995012474,193600.0,208100.0
515.6126041684934,268600,55314.201995012474,193600.0,208150.0
515.6126041684934,268600,55314.201995012474,193600.0,208150.0
515.6229948584352,268600,55314.201995012474,193600.0,208200.0
515.6229948584352,268600,55314.201995012474,193600.0,208200.0
515.633385548377,268600,55314.201995012474,193600.0,208250.0
515.633385548377,268600,55314.201995012474,193600.0,208250.0
515.6437762383188,268600,55314.201995012474,193600.0,208300.0
515.6437762383188,268600,55314.201995012474,193600.0,208300.0
515.6541669282606,268600,55314.201995012474,193600.0,208350.0
515.6541669282606,268600,55314.201995012474,193600.0,208350.0
515.6645576182024,268600,55314.201995012474,193600.0,208400.0
515.6645576182024,268600,55314.201995012474,193600.0,208400.0
515.6749483081442,268600,55314.201995012474,193600.0,208450.0
515.6749483081442,268600,55314.201995012474,193600.0,208450.0
515.685338998086,268600,55314.201995012474,193600.0,208500.0
515.685338998086,268600,55314.201995012474,193600.0,208500.0
515.6957296880278,268600,55314.201995012474,193600.0,208550.0
515.6957296880278,268600,55314.201995012474,193600.0,208550.0
515.7061203779696,268600,55314.201995012474,193600.0,208600.0
515.7061203779696,268600,55314.201995012474,193600.0,208600.0
515.7165110679114,268600,55314.201995012474,193600.0,208650.0
515.7165110679114,268600,55314.201995012474,193600.0,208650.0
515.7269017578532,268600,55314.201995012474,193600.0,208700.0
515.7269017578532,268600,55314.201995012474,193600.0,208700.0
515.737292447795,268600,55314.201995012474,193600.0,208750.0
515.737292447795,268600,55314.201995012474,193600.0,208750.0
515.7476831377368,268600,55314.201995012474,193600.0,208800.0
515.7476831377368,268600,55314.201995012474,193600.0,208800.0
515.7580738276786,268600,55314.201995012474,193600.0,208850.0
515.7580738276786,268600,55314.201995012474,193600.0,208850.0
515.7684645176204,268600,55314.201995012474,193600.0,208900.0
515.7684645176204,268600,55314.201995012474,193600.0,208900.0
515.7788552075622,268600,55314.201995012474,193600.0,208950.0
515.7788552075622,268600,55314.201995012474,193600.0,208950.0
515.789245897504,268600,55314.201995012474,193600.0,209000.0
515.789245897504,268600,55314.201995012474,193600.0,209000.0
515.7996365874458,268600,55314.201995012474,193600.0,209050.0
515.7996365874458,268600,55314.201995012474,193600.0,209050.0
515.8100272773876,268600,55314.201995012474,193600.0,209100.0
515.8100272773876,268600,55314.201995012474,193600.0,209100.0
515.8204179673294,268600,55314.201995012474,193600.0,209150.0
515.8204179673294,268600,55314.201995012474,193600.0,209150.0
515.8308086572712,268600,55314.201995012474,193600.0,209200.0
515.8308086572712,268600,55314.201995012474,193600.0,209200.0
515.841199347213,268600,55314.201995012474,193600.0,209250.0
515.841199347213,268600,55314.201995012474,193600.0,209250.0
515.8515900371548,268600,55314.201995012474,193600.0,209300.0
515.8515900371548,268600,55314.201995012474,193600.0,209300.0
515.8619807270966,268600,55314.201995012474,193600.0,209350.0
515.8619807270966,268600,55314.201995012474,193600.0,209350.0
515.8723714170384,268600,55314.201995012474,193600.0,209400.0
515.8723714170384,268600,55314.201995012474,193600.0,209400.0
515.8827621069802,268600,55314.201995012474,193600.0,209450.0
515.8827621069802,268600,55314.201995012474,193600.0,209450.0
515.893152796922,268600,55314.201995012474,193600.0,209500.0
515.893152796922,268600,55314.201995012474,193600.0,209500.0
515.9035434868638,268600,55314.201995012474,193600.0,209550.0
515.9035434868638,268600,55314.201995012474,193600.0,209550.0
515.9139341768056,268600,55314.201995012474,193600.0,209600.0
515.9139341768056,268600,55314.201995012474,193600.0,209600.0
515.9243248667474,268600,55314.201995012474,193600.0,209650.0
515.9243248667474,268600,55314.201995012474,193600.0,209650.0
515.9347155566892,268600,55314.201995012474,193600.0,209700.0
515.9347155566892,268600,55314.201995012474,193600.0,209700.0
515.945106246631,268600,55314.201995012474,193600.0,209750.0
515.945106246631,268600,55314.201995012474,193600.0,209750.0
515.9554969365728,268600,55314.201995012474,193600.0,209800.0
515.9554969365728,268600,55314.201995012474,193600.0,209800.0
515.9658876265146,268600,55314.201995012474,193600.0,209850.0
515.9658876265146,268600,55314.201995012474,193600.0,209850.0
515.9762783164564,268600,55314.201995012474,193600.0,209900.0
515.9762783164564,268600,55314.201995012474,193600.0,209900.0
515.9866690063982,268600,55314.201995012474,193600.0,209950.0
515.9866690063982,268600,55314.201995012474,193600.0,209950.0
515.99705969634,268600,55314.201995012474,193600.0,210000.0
515.99705969634,268600,55314.201995012474,193600.0,210000.0
516.0074503862818,268600,55314.201995012474,193600.0,210050.0
516.0074503862818,268600,55314.201995012474,193600.0,210050.0
516.0178410762236,268600,55314.201995012474,193600.0,210100.0
516.0178410762236,268600,55314.201995012474,193600.0,210100.0
516.0282317661654,268600,55314.201995012474,193600.0,210150.0
516.0282317661654,268600,55314.201995012474,193600.0,210150.0
516.0386224561072,268600,55314.201995012474,193600.0,210200.0
516.0386224561072,268600,55314.201995012474,193600.0,210200.0
516.049013146049,268600,55314.201995012474,193600.0,210250.0
516.049013146049,268600,55314.201995012474,193600.0,210250.0
516.0594038359908,268600,55314.201995012474,193600.0,210300.0
516.0594038359908,268600,55314.201995012474,193600.0,210300.0
516.0697945259326,268600,55314.201995012474,193600.0,210350.0
516.0697945259326,268600,55314.201995012474,193600.0,210350.0
516.0801852158744,268600,55314.201995012474,193600.0,210400.0
516.0801852158744,268600,55314.201995012474,193600.0,210400.0
516.0905759058162,268600,55314.201995012474,193600.0,210450.0
516.0905759058162,268600,55314.201995012474,193600.0,210450.0
516.100966595758,268600,55314.201995012474,193600.0,210500.0
516.100966595758,268600,55314.201995012474,193600.0,210500.0
516.1113572856998,268600,55314.201995012474,193600.0,210550.0
516.1113572856998,268600,55314.201995012474,193600.0,210550.0
516.1217479756416,268600,55314.201995012474,193600.0,210600.0
516.1217479756416,268600,55314.201995012474,193600.0,210600.0
516.1321386655834,268600,55314.201995012474,193600.0,210650.0
516.1321386655834,268600,55314.201995012474,193600.0,210650.0
516.1425293555252,268600,55314.201995012474,193600.0,210700.0
516.1425293555252,268600,55314.201995012474,193600.0,210700.0
516.152920045467,268600,55314.201995012474,193600.0,210750.0
516.152920045467,268600,55314.201995012474,193600.0,210750.0
516.1633107354088,268600,55314.201995012474,193600.0,210800.0
516.1633107354088,268600,55314.201995012474,193600.0,210800.0
516.1737014253506,268600,55314.201995012474,193600.0,210850.0
516.1737014253506,268600,55314.201995012474,193600.0,210850.0
516.1840921152924,268600,55314.201995012474,193600.0,210900.0
516.1840921152924,268600,55314.201995012474,193600.0,210900.0
516.1944828052342,268600,55314.201995012474,193600.0,210950.0
516.1944828052342,268600,55314.201995012474,193600.0,210950.0
516.204873495176,268600,55314.201995012474,193600.0,211000.0
516.204873495176,268600,55314.201995012474,193600.0,211000.0
516.2152641851178,268600,55314.201995012474,193600.0,211050.0
516.2152641851178,268600,55314.201995012474,193600.0,211050.0
516.2256548750596,268600,55314.201995012474,193600.0,211100.0
516.2256548750596,268600,55314.201995012474,193600.0,211100.0
516.2360455650014,268600,55314.201995012474,193600.0,211150.0
516.2360455650014,268600,55314.201995012474,193600.0,211150.0
516.2464362549432,268600,55314.201995012474,193600.0,211200.0
516.2464362549432,268600,55314.201995012474,193600.0,211200.0
516.256826944885,268600,55314.201995012474,193600.0,211250.0
516.256826944885,268600,55314.201995012474,193600.0,211250.0
516.2672176348268,268600,55314.201995012474,193600.0,211300.0
516.2672176348268,268600,55314.201995012474,193600.0,211300.0
516.2776083247686,268600,55314.201995012474,193600.0,211350.0
516.2776083247686,268600,55314.201995012474,193600.0,211350.0
516.2879990147104,268600,55314.201995012474,193600.0,211400.0
516.2879990147104,268600,55314.201995012474,193600.0,211400.0
516.2983897046522,268600,55314.201995012474,193600.0,211450.0
516.2983897046522,268600,55314.201995012474,193600.0,211450.0
516.308780394594,268600,55314.201995012474,193600.0,211500.0
516.308780394594,268600,55314.201995012474,193600.0,211500.0
516.3191710845358,268600,55314.201995012474,193600.0,211550.0
516.3191710845358,268600,55314.201995012474,193600.0,211550.0
516.3295617744776,268600,55314.201995012474,193600.0,211600.0
516.3295617744776,268600,55314.201995012474,193600.0,211600.0
516.3399524644194,268600,55314.201995012474,193600.0,211650.0
516.3399524644194,268600,55314.201995012474,193600.0,211650.0
516.3503431543612,268600,55314.201995012474,193600.0,211700.0
516.3503431543612,268600,55314.201995012474,193600.0,211700.0
516.360733844303,268600,55314.201995012474,193600.0,211750.0
516.360733844303,268600,55314.201995012474,193600.0,211750.0
516.3711245342448,268600,55314.201995012474,193600.0,211800.0
516.3711245342448,268600,55314.201995012474,193600.0,211800.0
516.3815152241866,268600,55314.201995012474,193600.0,211850.0
516.3815152241866,268600,55314.201995012474,193600.0,211850.0
516.3919059141284,268600,55314.201995012474,193600.0,211900.0
516.3919059141284,268600,55314.201995012474,193600.0,211900.0
516.4022966040702,268600,55314.201995012474,193600.0,211950.0
516.4022966040702,268600,55314.201995012474,193600.0,211950.0
516.412687294012,268600,55314.201995012474,193600.0,212000.0
516.412687294012,268600,55314.201995012474,193600.0,212000.0
516.4230779839538,268600,55314.201995012474,193600.0,212050.0
516.4230779839538,268600,55314.201995012474,193600.0,212050.0
516.4334686738956,268600,55314.201995012474,193600.0,212100.0
516.4334686738956,268600,55314.201995012474,193600.0,212100.0
516.4438593638374,268600,55314.201995012474,193600.0,212150.0
516.4438593638374,268600,55314.201995012474,193600.0,212150.0
516.4542500537792,268600,55314.201995012474,193600.0,212200.0
516.4542500537792,268600,55314.201995012474,193600.0,212200.0
516.464640743721,268600,55314.201995012474,193600.0,212250.0
516.464640743721,268600,55314.201995012474,193600.0,212250.0
516.4750314336628,268600,55314.201995012474,193600.0,212300.0
516.4750314336628,268600,55314.201995012474,193600.0,212300.0
516.4854221236046,268600,55314.201995012474,193600.0,212350.0
516.4854221236046,268600,55314.201995012474,193600.0,212350.0
516.4958128135464,268600,55314.201995012474,193600.0,212400.0
516.4958128135464,268600,55314.201995012474,193600.0,212400.0
516.5062035034882,268600,55314.201995012474,193600.0,212450.0
516.5062035034882,268600,55314.201995012474,193600.0,212450.0
516.51659419343,268600,55314.201995012474,193600.0,212500.0
516.51659419343,268600,55314.201995012474,193600.0,212500.0
516.5269848833718,268600,55314.201995012474,193600.0,212550.0
516.5269848833718,268600,55314.201995012474,193600.0,212550.0
516.5373755733136,268600,55314.201995012474,193600.0,212600.0
516.5373755733136,268600,55314.201995012474,193600.0,212600.0
516.5477662632554,268600,55314.201995012474,193600.0,212650.0
516.5477662632554,268600,55314.201995012474,193600.0,212650.0
516.5581569531972,268600,55314.201995012474,193600.0,212700.0
516.5581569531972,268600,55314.201995012474,193600.0,212700.0
516.568547643139,268600,55314.201995012474,193600.0,212750.0
516.568547643139,268600,55314.201995012474,193600.0,212750.0
516.5789383330808,268600,55314.201995012474,193600.0,212800.0
516.5789383330808,268600,55314.201995012474,193600.0,212800.0
516.5893290230226,268600,55314.201995012474,193600.0,212850.0
516.5893290230226,268600,55314.201995012474,193600.0,212850.0
516.5997197129644,268600,55314.201995012474,193600.0,212900.0
516.5997197129644,268600,55314.201995012474,193600.0,212900.0
516.6101104029062,268600,55314.201995012474,193600.0,212950.0
516.6101104029062,268600,55314.201995012474,193600.0,212950.0
516.620501092848,268600,55314.201995012474,193600.0,213000.0
516.620501092848,268600,55314.201995012474,193600.0,213000.0
516.6308917827898,268600,55314.201995012474,193600.0,213050.0
516.6308917827898,268600,55314.201995012474,193600.0,213050.0
516.6412824727316,268600,55314.201995012474,193600.0,213100.0
516.6412824727316,268600,55314.201995012474,193600.0,213100.0
516.6516731626734,268600,55314.201995012474,193600.0,213150.0
516.6516731626734,268600,55314.201995012474,193600.0,213150.0
516.6620638526152,268600,55314.201995012474,193600.0,213200.0
516.6620638526152,268600,55314.201995012474,193600.0,213200.0
516.672454542557,268600,55314.201995012474,193600.0,213250.0
516.672454542557,268600,55314.201995012474,193600.0,213250.0
516.6828452324988,268600,55314.201995012474,193600.0,213300.0
516.6828452324988,268600,55314.201995012474,193600.0,213300.0
516.6932359224406,268600,55314.201995012474,193600.0,213350.0
516.6932359224406,268600,55314.201995012474,193600.0,213350.0
516.7036266123824,268600,55314.201995012474,193600.0,213400.0
516.7036266123824,268600,55314.201995012474,193600.0,213400.0
516.7140173023242,268600,55314.201995012474,193600.0,213450.0
516.7140173023242,268600,55314.201995012474,193600.0,213450.0
516.724407992266,268600,55314.201995012474,193600.0,213500.0
516.724407992266,268600,55314.201995012474,193600.0,213500.0
516.7347986822078,268600,55314.201995012474,193600.0,213550.0
516.7347986822078,268600,55314.201995012474,193600.0,213550.0
516.7451893721496,268600,55314.201995012474,193600.0,213600.0
516.7451893721496,268600,55314.201995012474,193600.0,213600.0
516.7555800620914,268600,55314.201995012474,193600.0,213650.0
516.7555800620914,268600,55314.201995012474,193600.0,213650.0
516.7659707520332,268600,55314.201995012474,193600.0,213700.0
516.7659707520332,268600,55314.201995012474,193600.0,213700.0
516.776361441975,268600,55314.201995012474,193600.0,213750.0
516.776361441975,268600,55314.201995012474,193600.0,213750.0
516.7867521319168,268600,55314.201995012474,193600.0,213800.0
516.7867521319168,268600,55314.201995012474,193600.0,213800.0
516.7971428218586,268600,55314.201995012474,193600.0,213850.0
516.7971428218586,268600,55314.201995012474,193600.0,213850.0
516.8075335118004,268600,55314.201995012474,193600.0,213900.0
516.8075335118004,268600,55314.201995012474,193600.0,213900.0
516.8179242017422,268600,55314.201995012474,193600.0,213950.0
516.8179242017422,268600,55314.201995012474,193600.0,213950.0
516.828314891684,268600,55314.201995012474,193600.0,214000.0
516.828314891684,268600,55314.201995012474,193600.0,214000.0
516.8387055816258,268600,55314.201995012474,193600.0,214050.0
516.8387055816258,268600,55314.201995012474,193600.0,214050.0
516.8490962715676,268600,55314.201995012474,193600.0,214100.0
516.8490962715676,268600,55314.201995012474,193600.0,214100.0
516.8594869615094,268600,55314.201995012474,193600.0,214150.0
516.8594869615094,268600,55314.201995012474,193600.0,214150.0
516.8698776514512,268600,55314.201995012474,193600.0,214200.0
516.8698776514512,268600,55314.201995012474,193600.0,214200.0
516.880268341393,268600,55314.201995012474,193600.0,214250.0
516.880268341393,268600,55314.201995012474,193600.0,214250.0
516.8906590313348,268600,55314.201995012474,193600.0,214300.0
516.8906590313348,268600,55314.201995012474,193600.0,214300.0
516.9010497212766,268600,55314.201995012474,193600.0,214350.0
516.9010497212766,268600,55314.201995012474,193600.0,214350.0
516.9114404112185,268600,55314.201995012474,193600.0,214400.0
516.9114404112185,268600,55314.201995012474,193600.0,214400.0
516.9218311011603,268600,55314.201995012474,193600.0,214450.0
516.9218311011603,268600,55314.201995012474,193600.0,214450.0
516.932221791102,268600,55314.201995012474,193600.0,214500.0
516.932221791102,268600,55314.201995012474,193600.0,214500.0
516.9426124810439,268600,55314.201995012474,193600.0,214550.0
516.9426124810439,268600,55314.201995012474,193600.0,214550.0
516.9530031709857,268600,55314.201995012474,193600.0,214600.0
516.9530031709857,268600,55314.201995012474,193600.0,214600.0
516.9633938609275,268600,55314.201995012474,193600.0,214650.0
516.9633938609275,268600,55314.201995012474,193600.0,214650.0
516.9737845508693,268600,55314.201995012474,193600.0,214700.0
516.9737845508693,268600,55314.201995012474,193600.0,214700.0
516.984175240811,268600,55314.201995012474,193600.0,214750.0
516.984175240811,268600,55314.201995012474,193600.0,214750.0
516.9945659307529,268600,55314.201995012474,193600.0,214800.0
516.9945659307529,268600,55314.201995012474,193600.0,214800.0
517.0049566206947,268600,55314.201995012474,193600.0,214850.0
517.0049566206947,268600,55314.201995012474,193600.0,214850.0
517.0153473106365,268600,55314.201995012474,193600.0,214900.0
517.0153473106365,268600,55314.201995012474,193600.0,214900.0
517.0257380005783,268600,55314.201995012474,193600.0,214950.0
517.0257380005783,268600,55314.201995012474,193600.0,214950.0
517.0361286905201,268600,55314.201995012474,193600.0,215000.0
517.0361286905201,268600,55314.201995012474,193600.0,215000.0
517.0465193804619,268600,55314.201995012474,193600.0,215050.0
517.0465193804619,268600,55314.201995012474,193600.0,215050.0
517.0569100704037,268600,55314.201995012474,193600.0,215100.0
517.0569100704037,268600,55314.201995012474,193600.0,215100.0
517.0673007603455,268600,55314.201995012474,193600.0,215150.0
517.0673007603455,268600,55314.201995012474,193600.0,215150.0
517.0776914502873,268600,55314.201995012474,193600.0,215200.0
517.0776914502873,268600,55314.201995012474,193600.0,215200.0
517.0880821402291,268600,55314.201995012474,193600.0,215250.0
517.0880821402291,268600,55314.201995012474,193600.0,215250.0
517.0984728301709,268600,55314.201995012474,193600.0,215300.0
517.0984728301709,268600,55314.201995012474,193600.0,215300.0
517.1088635201127,268600,55314.201995012474,193600.0,215350.0
517.1088635201127,268600,55314.201995012474,193600.0,215350.0
517.1192542100545,268600,55314.201995012474,193600.0,215400.0
517.1192542100545,268600,55314.201995012474,193600.0,215400.0
517.1296448999963,268600,55314.201995012474,193600.0,215450.0
517.1296448999963,268600,55314.201995012474,193600.0,215450.0
517.1400355899381,268600,55314.201995012474,193600.0,215500.0
517.1400355899381,268600,55314.201995012474,193600.0,215500.0
517.1504262798799,268600,55314.201995012474,193600.0,215550.0
517.1504262798799,268600,55314.201995012474,193600.0,215550.0
517.1608169698217,268600,55314.201995012474,193600.0,215600.0
517.1608169698217,268600,55314.201995012474,193600.0,215600.0
517.1712076597635,268600,55314.201995012474,193600.0,215650.0
517.1712076597635,268600,55314.201995012474,193600.0,215650.0
517.1815983497053,268600,55314.201995012474,193600.0,215700.0
517.1815983497053,268600,55314.201995012474,193600.0,215700.0
517.1919890396471,268600,55314.201995012474,193600.0,215750.0
517.1919890396471,268600,55314.201995012474,193600.0,215750.0
517.2023797295889,268600,55314.201995012474,193600.0,215800.0
517.2023797295889,268600,55314.201995012474,193600.0,215800.0
517.2127704195307,268600,55314.201995012474,193600.0,215850.0
517.2127704195307,268600,55314.201995012474,193600.0,215850.0
517.2231611094725,268600,55314.201995012474,193600.0,215900.0
517.2231611094725,268600,55314.201995012474,193600.0,215900.0
517.2335517994143,268600,55314.201995012474,193600.0,215950.0
517.2335517994143,268600,55314.201995012474,193600.0,215950.0
517.2439424893561,268600,55314.201995012474,193600.0,216000.0
517.2439424893561,268600,55314.201995012474,193600.0,216000.0
517.2543331792979,268600,55314.201995012474,193600.0,216050.0
517.2543331792979,268600,55314.201995012474,193600.0,216050.0
517.2647238692397,268600,55314.201995012474,193600.0,216100.0
517.2647238692397,268600,55314.201995012474,193600.0,216100.0
517.2751145591815,268600,55314.201995012474,193600.0,216150.0
517.2751145591815,268600,55314.201995012474,193600.0,216150.0
517.2855052491233,268600,55314.201995012474,193600.0,216200.0
517.2855052491233,268600,55314.201995012474,193600.0,216200.0
517.2958959390651,268600,55314.201995012474,193600.0,216250.0
517.2958959390651,268600,55314.201995012474,193600.0,216250.0
517.3062866290069,268600,55314.201995012474,193600.0,216300.0
517.3062866290069,268600,55314.201995012474,193600.0,216300.0
517.3166773189487,268600,55314.201995012474,193600.0,216350.0
517.3166773189487,268600,55314.201995012474,193600.0,216350.0
517.3270680088905,268600,55314.201995012474,193600.0,216400.0
517.3270680088905,268600,55314.201995012474,193600.0,216400.0
517.3374586988323,268600,55314.201995012474,193600.0,216450.0
517.3374586988323,268600,55314.201995012474,193600.0,216450.0
517.3478493887741,268600,55314.201995012474,193600.0,216500.0
517.3478493887741,268600,55314.201995012474,193600.0,216500.0
517.3582400787159,268600,55314.201995012474,193600.0,216550.0
517.3582400787159,268600,55314.201995012474,193600.0,216550.0
517.3686307686577,268600,55314.201995012474,193600.0,216600.0
517.3686307686577,268600,55314.201995012474,193600.0,216600.0
517.3790214585995,268600,55314.201995012474,193600.0,216650.0
517.3790214585995,268600,55314.201995012474,193600.0,216650.0
517.3894121485413,268600,55314.201995012474,193600.0,216700.0
517.3894121485413,268600,55314.201995012474,193600.0,216700.0
517.3998028384831,268600,55314.201995012474,193600.0,216750.0
517.3998028384831,268600,55314.201995012474,193600.0,216750.0
517.4101935284249,268600,55314.201995012474,193600.0,216800.0
517.4101935284249,268600,55314.201995012474,193600.0,216800.0
517.4205842183667,268600,55314.201995012474,193600.0,216850.0
517.4205842183667,268600,55314.201995012474,193600.0,216850.0
517.4309749083085,268600,55314.201995012474,193600.0,216900.0
517.4309749083085,268600,55314.201995012474,193600.0,216900.0
517.4413655982503,268600,55314.201995012474,193600.0,216950.0
517.4413655982503,268600,55314.201995012474,193600.0,216950.0
517.4517562881921,268600,55314.201995012474,193600.0,217000.0
517.4517562881921,268600,55314.201995012474,193600.0,217000.0
517.4621469781339,268600,55314.201995012474,193600.0,217050.0
517.4621469781339,268600,55314.201995012474,193600.0,217050.0
517.4725376680757,268600,55314.201995012474,193600.0,217100.0
517.4725376680757,268600,55314.201995012474,193600.0,217100.0
517.4829283580175,268600,55314.201995012474,193600.0,217150.0
517.4829283580175,268600,55314.201995012474,193600.0,217150.0
517.4933190479593,268600,55314.201995012474,193600.0,217200.0
517.4933190479593,268600,55314.201995012474,193600.0,217200.0
517.5037097379011,268600,55314.201995012474,193600.0,217250.0
517.5037097379011,268600,55314.201995012474,193600.0,217250.0
517.5141004278429,268600,55314.201995012474,193600.0,217300.0
517.5141004278429,268600,55314.201995012474,193600.0,217300.0
517.5244911177847,268600,55314.201995012474,193600.0,217350.0
517.5244911177847,268600,55314.201995012474,193600.0,217350.0
517.5348818077265,268600,55314.201995012474,193600.0,217400.0
517.5348818077265,268600,55314.201995012474,193600.0,217400.0
517.5452724976683,268600,55314.201995012474,193600.0,217450.0
517.5452724976683,268600,55314.201995012474,193600.0,217450.0
517.5556631876101,268600,55314.201995012474,193600.0,217500.0
517.5556631876101,268600,55314.201995012474,193600.0,217500.0
517.5660538775519,268600,55314.201995012474,193600.0,217550.0
517.5660538775519,268600,55314.201995012474,193600.0,217550.0
517.5764445674937,268600,55314.201995012474,193600.0,217600.0
517.5764445674937,268600,55314.201995012474,193600.0,217600.0
517.5868352574355,268600,55314.201995012474,193600.0,217650.0
517.5868352574355,268600,55314.201995012474,193600.0,217650.0
517.5972259473773,268600,55314.201995012474,193600.0,217700.0
517.5972259473773,268600,55314.201995012474,193600.0,217700.0
517.6076166373191,268600,55314.201995012474,193600.0,217750.0
517.6076166373191,268600,55314.201995012474,193600.0,217750.0
517.6180073272609,268600,55314.201995012474,193600.0,217800.0
517.6180073272609,268600,55314.201995012474,193600.0,217800.0
517.6283980172027,268600,55314.201995012474,193600.0,217850.0
517.6283980172027,268600,55314.201995012474,193600.0,217850.0
517.6387887071445,268600,55314.201995012474,193600.0,217900.0
517.6387887071445,268600,55314.201995012474,193600.0,217900.0
517.6491793970863,268600,55314.201995012474,193600.0,217950.0
517.6491793970863,268600,55314.201995012474,193600.0,217950.0
517.6595700870281,268600,55314.201995012474,193600.0,218000.0
517.6595700870281,268600,55314.201995012474,193600.0,218000.0
517.6699607769699,268600,55314.201995012474,193600.0,218050.0
517.6699607769699,268600,55314.201995012474,193600.0,218050.0
517.6803514669117,268600,55314.201995012474,193600.0,218100.0
517.6803514669117,268600,55314.201995012474,193600.0,218100.0
517.6907421568535,268600,55314.201995012474,193600.0,218150.0
517.6907421568535,268600,55314.201995012474,193600.0,218150.0
517.7011328467953,268600,55314.201995012474,193600.0,218200.0
517.7011328467953,268600,55314.201995012474,193600.0,218200.0
517.7115235367371,268600,55314.201995012474,193600.0,218250.0
517.7115235367371,268600,55314.201995012474,193600.0,218250.0
517.7219142266789,268600,55314.201995012474,193600.0,218300.0
517.7219142266789,268600,55314.201995012474,193600.0,218300.0
517.7323049166207,268600,55314.201995012474,193600.0,218350.0
517.7323049166207,268600,55314.201995012474,193600.0,218350.0
517.7426956065625,268600,55314.201995012474,193600.0,218400.0
517.7426956065625,268600,55314.201995012474,193600.0,218400.0
517.7530862965043,268600,55314.201995012474,193600.0,218450.0
517.7530862965043,268600,55314.201995012474,193600.0,218450.0
517.7634769864461,268600,55314.201995012474,193600.0,218500.0
517.7634769864461,268600,55314.201995012474,193600.0,218500.0
517.7738676763879,268600,55314.201995012474,193600.0,218550.0
517.7738676763879,268600,55314.201995012474,193600.0,218550.0
517.7842583663297,268600,55314.201995012474,193600.0,218600.0
517.7842583663297,268600,55314.201995012474,193600.0,218600.0
517.7946490562715,268600,55314.201995012474,193600.0,218650.0
517.7946490562715,268600,55314.201995012474,193600.0,218650.0
517.8050397462133,268600,55314.201995012474,193600.0,218700.0
517.8050397462133,268600,55314.201995012474,193600.0,218700.0
517.8154304361551,268600,55314.201995012474,193600.0,218750.0
517.8154304361551,268600,55314.201995012474,193600.0,218750.0
517.8258211260969,268600,55314.201995012474,193600.0,218800.0
517.8258211260969,268600,55314.201995012474,193600.0,218800.0
517.8362118160387,268600,55314.201995012474,193600.0,218850.0
517.8362118160387,268600,55314.201995012474,193600.0,218850.0
517.8466025059805,268600,55314.201995012474,193600.0,218900.0
517.8466025059805,268600,55314.201995012474,193600.0,218900.0
517.8569931959223,268600,55314.201995012474,193600.0,218950.0
517.8569931959223,268600,55314.201995012474,193600.0,218950.0
517.8673838858641,268600,55314.201995012474,193600.0,219000.0
517.8673838858641,268600,55314.201995012474,193600.0,219000.0
517.8777745758059,268600,55314.201995012474,193600.0,219050.0
517.8777745758059,268600,55314.201995012474,193600.0,219050.0
517.8881652657477,268600,55314.201995012474,193600.0,219100.0
517.8881652657477,268600,55314.201995012474,193600.0,219100.0
517.8985559556895,268600,55314.201995012474,193600.0,219150.0
517.8985559556895,268600,55314.201995012474,193600.0,219150.0
517.9089466456313,268600,55314.201995012474,193600.0,219200.0
517.9089466456313,268600,55314.201995012474,193600.0,219200.0
517.9193373355731,268600,55314.201995012474,193600.0,219250.0
517.9193373355731,268600,55314.201995012474,193600.0,219250.0
517.9297280255149,268600,55314.201995012474,193600.0,219300.0
517.9297280255149,268600,55314.201995012474,193600.0,219300.0
517.9401187154567,268600,55314.201995012474,193600.0,219350.0
517.9401187154567,268600,55314.201995012474,193600.0,219350.0
517.9505094053985,268600,55314.201995012474,193600.0,219400.0
517.9505094053985,268600,55314.201995012474,193600.0,219400.0
517.9609000953403,268600,55314.201995012474,193600.0,219450.0
517.9609000953403,268600,55314.201995012474,193600.0,219450.0
517.9712907852821,268600,55314.201995012474,193600.0,219500.0
517.9712907852821,268600,55314.201995012474,193600.0,219500.0
517.9816814752239,268600,55314.201995012474,193600.0,219550.0
517.9816814752239,268600,55314.201995012474,193600.0,219550.0
517.9920721651657,268600,55314.201995012474,193600.0,219600.0
517.9920721651657,268600,55314.201995012474,193600.0,219600.0
518.0024628551075,268600,55314.201995012474,193600.0,219650.0
518.0024628551075,268600,55314.201995012474,193600.0,219650.0
518.0128535450493,268600,55314.201995012474,193600.0,219700.0
518.0128535450493,268600,55314.201995012474,193600.0,219700.0
518.0232442349911,268600,55314.201995012474,193600.0,219750.0
518.0232442349911,268600,55314.201995012474,193600.0,219750.0
518.0336349249329,268600,55314.201995012474,193600.0,219800.0
518.0336349249329,268600,55314.201995012474,193600.0,219800.0
518.0440256148747,268600,55314.201995012474,193600.0,219850.0
518.0440256148747,268600,55314.201995012474,193600.0,219850.0
518.0544163048165,268600,55314.201995012474,193600.0,219900.0
518.0544163048165,268600,55314.201995012474,193600.0,219900.0
518.0648069947583,268600,55314.201995012474,193600.0,219950.0
518.0648069947583,268600,55314.201995012474,193600.0,219950.0
518.0751976847001,268600,55314.201995012474,193600.0,220000.0
518.0751976847001,268600,55314.201995012474,193600.0,220000.0
518.0855883746419,268600,55314.201995012474,193600.0,220050.0
518.0855883746419,268600,55314.201995012474,193600.0,220050.0
518.0959790645837,268600,55314.201995012474,193600.0,220100.0
518.0959790645837,268600,55314.201995012474,193600.0,220100.0
518.1063697545255,268600,55314.201995012474,193600.0,220150.0
518.1063697545255,268600,55314.201995012474,193600.0,220150.0
518.1167604444673,268600,55314.201995012474,193600.0,220200.0
518.1167604444673,268600,55314.201995012474,193600.0,220200.0
518.1271511344091,268600,55314.201995012474,193600.0,220250.0
518.1271511344091,268600,55314.201995012474,193600.0,220250.0
518.1375418243509,268600,55314.201995012474,193600.0,220300.0
518.1375418243509,268600,55314.201995012474,193600.0,220300.0
518.1479325142927,268600,55314.201995012474,193600.0,220350.0
518.1479325142927,268600,55314.201995012474,193600.0,220350.0
518.1583232042345,268600,55314.201995012474,193600.0,220400.0
518.1583232042345,268600,55314.201995012474,193600.0,220400.0
518.1687138941763,268600,55314.201995012474,193600.0,220450.0
518.1687138941763,268600,55314.201995012474,193600.0,220450.0
518.1791045841181,268600,55314.201995012474,193600.0,220500.0
518.1791045841181,268600,55314.201995012474,193600.0,220500.0
518.1894952740599,268600,55314.201995012474,193600.0,220550.0
518.1894952740599,268600,55314.201995012474,193600.0,220550.0
518.1998859640017,268600,55314.201995012474,193600.0,220600.0
518.1998859640017,268600,55314.201995012474,193600.0,220600.0
518.2102766539435,268600,55314.201995012474,193600.0,220650.0
518.2102766539435,268600,55314.201995012474,193600.0,220650.0
518.2206673438853,268600,55314.201995012474,193600.0,220700.0
518.2206673438853,268600,55314.201995012474,193600.0,220700.0
518.2310580338271,268600,55314.201995012474,193600.0,220750.0
518.2310580338271,268600,55314.201995012474,193600.0,220750.0
518.2414487237689,268600,55314.201995012474,193600.0,220800.0
518.2414487237689,268600,55314.201995012474,193600.0,220800.0
518.2518394137107,268600,55314.201995012474,193600.0,220850.0
518.2518394137107,268600,55314.201995012474,193600.0,220850.0
518.2622301036525,268600,55314.201995012474,193600.0,220900.0
518.2622301036525,268600,55314.201995012474,193600.0,220900.0
518.2726207935943,268600,55314.201995012474,193600.0,220950.0
518.2726207935943,268600,55314.201995012474,193600.0,220950.0
518.2830114835361,268600,55314.201995012474,193600.0,221000.0
518.2830114835361,268600,55314.201995012474,193600.0,221000.0
518.293402173478,268600,55314.201995012474,193600.0,221050.0
518.293402173478,268600,55314.201995012474,193600.0,221050.0
518.3037928634197,268600,55314.201995012474,193600.0,221100.0
518.3037928634197,268600,55314.201995012474,193600.0,221100.0
518.3141835533615,268600,55314.201995012474,193600.0,221150.0
518.3141835533615,268600,55314.201995012474,193600.0,221150.0
518.3245742433033,268600,55314.201995012474,193600.0,221200.0
518.3245742433033,268600,55314.201995012474,193600.0,221200.0
518.3349649332451,268600,55314.201995012474,193600.0,221250.0
518.3349649332451,268600,55314.201995012474,193600.0,221250.0
518.345355623187,268600,55314.201995012474,193600.0,221300.0
518.345355623187,268600,55314.201995012474,193600.0,221300.0
518.3557463131287,268600,55314.201995012474,193600.0,221350.0
518.3557463131287,268600,55314.201995012474,193600.0,221350.0
518.3661370030705,268600,55314.201995012474,193600.0,221400.0
518.3661370030705,268600,55314.201995012474,193600.0,221400.0
518.3765276930123,268600,55314.201995012474,193600.0,221450.0
518.3765276930123,268600,55314.201995012474,193600.0,221450.0
518.3869183829541,268600,55314.201995012474,193600.0,221500.0
518.3869183829541,268600,55314.201995012474,193600.0,221500.0
518.397309072896,268600,55314.201995012474,193600.0,221550.0
518.397309072896,268600,55314.201995012474,193600.0,221550.0
518.4076997628378,268600,55314.201995012474,193600.0,221600.0
518.4076997628378,268600,55314.201995012474,193600.0,221600.0
518.4180904527796,268600,55314.201995012474,193600.0,221650.0
518.4180904527796,268600,55314.201995012474,193600.0,221650.0
518.4284811427214,268600,55314.201995012474,193600.0,221700.0
518.4284811427214,268600,55314.201995012474,193600.0,221700.0
518.4388718326632,268600,55314.201995012474,193600.0,221750.0
518.4388718326632,268600,55314.201995012474,193600.0,221750.0
518.449262522605,268600,55314.201995012474,193600.0,221800.0
518.449262522605,268600,55314.201995012474,193600.0,221800.0
518.4596532125468,268600,55314.201995012474,193600.0,221850.0
518.4596532125468,268600,55314.201995012474,193600.0,221850.0
518.4700439024886,268600,55314.201995012474,193600.0,221900.0
518.4700439024886,268600,55314.201995012474,193600.0,221900.0
518.4804345924304,268600,55314.201995012474,193600.0,221950.0
518.4804345924304,268600,55314.201995012474,193600.0,221950.0
518.4908252823722,268600,55314.201995012474,193600.0,222000.0
518.4908252823722,268600,55314.201995012474,193600.0,222000.0
518.501215972314,268600,55314.201995012474,193600.0,222050.0
518.501215972314,268600,55314.201995012474,193600.0,222050.0
518.5116066622558,268600,55314.201995012474,193600.0,222100.0
518.5116066622558,268600,55314.201995012474,193600.0,222100.0
518.5219973521976,268600,55314.201995012474,193600.0,222150.0
518.5219973521976,268600,55314.201995012474,193600.0,222150.0
518.5323880421394,268600,55314.201995012474,193600.0,222200.0
518.5323880421394,268600,55314.201995012474,193600.0,222200.0
518.5427787320812,268600,55314.201995012474,193600.0,222250.0
518.5427787320812,268600,55314.201995012474,193600.0,222250.0
518.553169422023,268600,55314.201995012474,193600.0,222300.0
518.553169422023,268600,55314.201995012474,193600.0,222300.0
518.5635601119648,268600,55314.201995012474,193600.0,222350.0
518.5635601119648,268600,55314.201995012474,193600.0,222350.0
518.5739508019066,268600,55314.201995012474,193600.0,222400.0
518.5739508019066,268600,55314.201995012474,193600.0,222400.0
518.5843414918484,268600,55314.201995012474,193600.0,222450.0
518.5843414918484,268600,55314.201995012474,193600.0,222450.0
518.5947321817902,268600,55314.201995012474,193600.0,222500.0
518.5947321817902,268600,55314.201995012474,193600.0,222500.0
518.605122871732,268600,55314.201995012474,193600.0,222550.0
518.605122871732,268600,55314.201995012474,193600.0,222550.0
518.6155135616738,268600,55314.201995012474,193600.0,222600.0
518.6155135616738,268600,55314.201995012474,193600.0,222600.0
518.6259042516156,268600,55314.201995012474,193600.0,222650.0
518.6259042516156,268600,55314.201995012474,193600.0,222650.0
518.6362949415574,268600,55314.201995012474,193600.0,222700.0
518.6362949415574,268600,55314.201995012474,193600.0,222700.0
518.6466856314992,268600,55314.201995012474,193600.0,222750.0
518.6466856314992,268600,55314.201995012474,193600.0,222750.0
518.657076321441,268600,55314.201995012474,193600.0,222800.0
518.657076321441,268600,55314.201995012474,193600.0,222800.0
518.6674670113828,268600,55314.201995012474,193600.0,222850.0
518.6674670113828,268600,55314.201995012474,193600.0,222850.0
518.6778577013246,268600,55314.201995012474,193600.0,222900.0
518.6778577013246,268600,55314.201995012474,193600.0,222900.0
518.6882483912664,268600,55314.201995012474,193600.0,222950.0
518.6882483912664,268600,55314.201995012474,193600.0,222950.0
518.6986390812082,268600,55314.201995012474,193600.0,223000.0
518.6986390812082,268600,55314.201995012474,193600.0,223000.0
518.70902977115,268600,55314.201995012474,193600.0,223050.0
518.70902977115,268600,55314.201995012474,193600.0,223050.0
518.7194204610918,268600,55314.201995012474,193600.0,223100.0
518.7194204610918,268600,55314.201995012474,193600.0,223100.0
518.7298111510336,268600,55314.201995012474,193600.0,223150.0
518.7298111510336,268600,55314.201995012474,193600.0,223150.0
518.7402018409754,268600,55314.201995012474,193600.0,223200.0
518.7402018409754,268600,55314.201995012474,193600.0,223200.0
518.7505925309172,268600,55314.201995012474,193600.0,223250.0
518.7505925309172,268600,55314.201995012474,193600.0,223250.0
518.760983220859,268600,55314.201995012474,193600.0,223300.0
518.760983220859,268600,55314.201995012474,193600.0,223300.0
518.7713739108008,268600,55314.201995012474,193600.0,223350.0
518.7713739108008,268600,55314.201995012474,193600.0,223350.0
518.7817646007426,268600,55314.201995012474,193600.0,223400.0
518.7817646007426,268600,55314.201995012474,193600.0,223400.0
518.7921552906844,268600,55314.201995012474,193600.0,223450.0
518.7921552906844,268600,55314.201995012474,193600.0,223450.0
518.8025459806262,268600,55314.201995012474,193600.0,223500.0
518.8025459806262,268600,55314.201995012474,193600.0,223500.0
518.812936670568,268600,55314.201995012474,193600.0,223550.0
518.812936670568,268600,55314.201995012474,193600.0,223550.0
518.8233273605098,268600,55314.201995012474,193600.0,223600.0
518.8233273605098,268600,55314.201995012474,193600.0,223600.0
518.8337180504516,268600,55314.201995012474,193600.0,223650.0
518.8337180504516,268600,55314.201995012474,193600.0,223650.0
518.8441087403934,268600,55314.201995012474,193600.0,223700.0
518.8441087403934,268600,55314.201995012474,193600.0,223700.0
518.8544994303352,268600,55314.201995012474,193600.0,223750.0
518.8544994303352,268600,55314.201995012474,193600.0,223750.0
518.864890120277,268600,55314.201995012474,193600.0,223800.0
518.864890120277,268600,55314.201995012474,193600.0,223800.0
518.8752808102188,268600,55314.201995012474,193600.0,223850.0
518.8752808102188,268600,55314.201995012474,193600.0,223850.0
518.8856715001606,268600,55314.201995012474,193600.0,223900.0
518.8856715001606,268600,55314.201995012474,193600.0,223900.0
518.8960621901024,268600,55314.201995012474,193600.0,223950.0
518.8960621901024,268600,55314.201995012474,193600.0,223950.0
518.9064528800442,268600,55314.201995012474,193600.0,224000.0
518.9064528800442,268600,55314.201995012474,193600.0,224000.0
518.916843569986,268600,55314.201995012474,193600.0,224050.0
518.916843569986,268600,55314.201995012474,193600.0,224050.0
518.9272342599278,268600,55314.201995012474,193600.0,224100.0
518.9272342599278,268600,55314.201995012474,193600.0,224100.0
518.9376249498696,268600,55314.201995012474,193600.0,224150.0
518.9376249498696,268600,55314.201995012474,193600.0,224150.0
518.9480156398114,268600,55314.201995012474,193600.0,224200.0
518.9480156398114,268600,55314.201995012474,193600.0,224200.0
518.9584063297532,268600,55314.201995012474,193600.0,224250.0
518.9584063297532,268600,55314.201995012474,193600.0,224250.0
518.968797019695,268600,55314.201995012474,193600.0,224300.0
518.968797019695,268600,55314.201995012474,193600.0,224300.0
518.9791877096368,268600,55314.201995012474,193600.0,224350.0
518.9791877096368,268600,55314.201995012474,193600.0,224350.0
518.9895783995786,268600,55314.201995012474,193600.0,224400.0
518.9895783995786,268600,55314.201995012474,193600.0,224400.0
518.9999690895204,268600,55314.201995012474,193600.0,224450.0
518.9999690895204,268600,55314.201995012474,193600.0,224450.0
519.0103597794622,268600,55314.201995012474,193600.0,224500.0
519.0103597794622,268600,55314.201995012474,193600.0,224500.0
519.020750469404,268600,55314.201995012474,193600.0,224550.0
519.020750469404,268600,55314.201995012474,193600.0,224550.0
519.0311411593458,268600,55314.201995012474,193600.0,224600.0
519.0311411593458,268600,55314.201995012474,193600.0,224600.0
519.0415318492876,268600,55314.201995012474,193600.0,224650.0
519.0415318492876,268600,55314.201995012474,193600.0,224650.0
519.0519225392294,268600,55314.201995012474,193600.0,224700.0
519.0519225392294,268600,55314.201995012474,193600.0,224700.0
519.0623132291712,268600,55314.201995012474,193600.0,224750.0
519.0623132291712,268600,55314.201995012474,193600.0,224750.0
519.072703919113,268600,55314.201995012474,193600.0,224800.0
519.072703919113,268600,55314.201995012474,193600.0,224800.0
519.0830946090548,268600,55314.201995012474,193600.0,224850.0
519.0830946090548,268600,55314.201995012474,193600.0,224850.0
519.0934852989966,268600,55314.201995012474,193600.0,224900.0
519.0934852989966,268600,55314.201995012474,193600.0,224900.0
519.1038759889384,268600,55314.201995012474,193600.0,224950.0
519.1038759889384,268600,55314.201995012474,193600.0,224950.0
519.1142666788802,268600,55314.201995012474,193600.0,225000.0
519.1142666788802,268600,55314.201995012474,193600.0,225000.0
519.124657368822,268600,55314.201995012474,193600.0,225050.0
519.124657368822,268600,55314.201995012474,193600.0,225050.0
519.1350480587638,268600,55314.201995012474,193600.0,225100.0
519.1350480587638,268600,55314.201995012474,193600.0,225100.0
519.1454387487056,268600,55314.201995012474,193600.0,225150.0
519.1454387487056,268600,55314.201995012474,193600.0,225150.0
519.1558294386474,268600,55314.201995012474,193600.0,225200.0
519.1558294386474,268600,55314.201995012474,193600.0,225200.0
519.1662201285892,268600,55314.201995012474,193600.0,225250.0
519.1662201285892,268600,55314.201995012474,193600.0,225250.0
519.176610818531,268600,55314.201995012474,193600.0,225300.0
519.176610818531,268600,55314.201995012474,193600.0,225300.0
519.1870015084728,268600,55314.201995012474,193600.0,225350.0
519.1870015084728,268600,55314.201995012474,193600.0,225350.0
519.1973921984146,268600,55314.201995012474,193600.0,225400.0
519.1973921984146,268600,55314.201995012474,193600.0,225400.0
519.2077828883564,268600,55314.201995012474,193600.0,225450.0
519.2077828883564,268600,55314.201995012474,193600.0,225450.0
519.2181735782982,268600,55314.201995012474,193600.0,225500.0
519.2181735782982,268600,55314.201995012474,193600.0,225500.0
519.22856426824,268600,55314.201995012474,193600.0,225550.0
519.22856426824,268600,55314.201995012474,193600.0,225550.0
519.2389549581818,268600,55314.201995012474,193600.0,225600.0
519.2389549581818,268600,55314.201995012474,193600.0,225600.0
519.2493456481236,268600,55314.201995012474,193600.0,225650.0
519.2493456481236,268600,55314.201995012474,193600.0,225650.0
519.2597363380654,268600,55314.201995012474,193600.0,225700.0
519.2597363380654,268600,55314.201995012474,193600.0,225700.0
519.2701270280072,268600,55314.201995012474,193600.0,225750.0
519.2701270280072,268600,55314.201995012474,193600.0,225750.0
519.280517717949,268600,55314.201995012474,193600.0,225800.0
519.280517717949,268600,55314.201995012474,193600.0,225800.0
519.2909084078908,268600,55314.201995012474,193600.0,225850.0
519.2909084078908,268600,55314.201995012474,193600.0,225850.0
519.3012990978326,268600,55314.201995012474,193600.0,225900.0
519.3012990978326,268600,55314.201995012474,193600.0,225900.0
519.3116897877744,268600,55314.201995012474,193600.0,225950.0
519.3116897877744,268600,55314.201995012474,193600.0,225950.0
519.3220804777162,268600,55314.201995012474,193600.0,226000.0
519.3220804777162,268600,55314.201995012474,193600.0,226000.0
519.332471167658,268600,55314.201995012474,193600.0,226050.0
519.332471167658,268600,55314.201995012474,193600.0,226050.0
519.3428618575998,268600,55314.201995012474,193600.0,226100.0
519.3428618575998,268600,55314.201995012474,193600.0,226100.0
519.3532525475416,268600,55314.201995012474,193600.0,226150.0
519.3532525475416,268600,55314.201995012474,193600.0,226150.0
519.3636432374834,268600,55314.201995012474,193600.0,226200.0
519.3636432374834,268600,55314.201995012474,193600.0,226200.0
519.3740339274252,268600,55314.201995012474,193600.0,226250.0
519.3740339274252,268600,55314.201995012474,193600.0,226250.0
519.384424617367,268600,55314.201995012474,193600.0,226300.0
519.384424617367,268600,55314.201995012474,193600.0,226300.0
519.3948153073088,268600,55314.201995012474,193600.0,226350.0
519.3948153073088,268600,55314.201995012474,193600.0,226350.0
519.4052059972506,268600,55314.201995012474,193600.0,226400.0
519.4052059972506,268600,55314.201995012474,193600.0,226400.0
519.4155966871924,268600,55314.201995012474,193600.0,226450.0
519.4155966871924,268600,55314.201995012474,193600.0,226450.0
519.4259873771342,268600,55314.201995012474,193600.0,226500.0
519.4259873771342,268600,55314.201995012474,193600.0,226500.0
519.436378067076,268600,55314.201995012474,193600.0,226550.0
519.436378067076,268600,55314.201995012474,193600.0,226550.0
519.4467687570178,268600,55314.201995012474,193600.0,226600.0
519.4467687570178,268600,55314.201995012474,193600.0,226600.0
519.4571594469596,268600,55314.201995012474,193600.0,226650.0
519.4571594469596,268600,55314.201995012474,193600.0,226650.0
519.4675501369014,268600,55314.201995012474,193600.0,226700.0
519.4675501369014,268600,55314.201995012474,193600.0,226700.0
519.4779408268432,268600,55314.201995012474,193600.0,226750.0
519.4779408268432,268600,55314.201995012474,193600.0,226750.0
519.488331516785,268600,55314.201995012474,193600.0,226800.0
519.488331516785,268600,55314.201995012474,193600.0,226800.0
519.4987222067268,268600,55314.201995012474,193600.0,226850.0
519.4987222067268,268600,55314.201995012474,193600.0,226850.0
519.5091128966686,268600,55314.201995012474,193600.0,226900.0
519.5091128966686,268600,55314.201995012474,193600.0,226900.0
519.5195035866104,268600,55314.201995012474,193600.0,226950.0
519.5195035866104,268600,55314.201995012474,193600.0,226950.0
519.5298942765522,268600,55314.201995012474,193600.0,227000.0
519.5298942765522,268600,55314.201995012474,193600.0,227000.0
519.540284966494,268600,55314.201995012474,193600.0,227050.0
519.540284966494,268600,55314.201995012474,193600.0,227050.0
519.5506756564358,268600,55314.201995012474,193600.0,227100.0
519.5506756564358,268600,55314.201995012474,193600.0,227100.0
519.5610663463776,268600,55314.201995012474,193600.0,227150.0
519.5610663463776,268600,55314.201995012474,193600.0,227150.0
519.5714570363194,268600,55314.201995012474,193600.0,227200.0
519.5714570363194,268600,55314.201995012474,193600.0,227200.0
519.5818477262612,268600,55314.201995012474,193600.0,227250.0
519.5818477262612,268600,55314.201995012474,193600.0,227250.0
519.592238416203,268600,55314.201995012474,193600.0,227300.0
519.592238416203,268600,55314.201995012474,193600.0,227300.0
519.6026291061448,268600,55314.201995012474,193600.0,227350.0
519.6026291061448,268600,55314.201995012474,193600.0,227350.0
519.6130197960866,268600,55314.201995012474,193600.0,227400.0
519.6130197960866,268600,55314.201995012474,193600.0,227400.0
519.6234104860284,268600,55314.201995012474,193600.0,227450.0
519.6234104860284,268600,55314.201995012474,193600.0,227450.0
519.6338011759702,268600,55314.201995012474,193600.0,227500.0
519.6338011759702,268600,55314.201995012474,193600.0,227500.0
519.644191865912,268600,55314.201995012474,193600.0,227550.0
519.644191865912,268600,55314.201995012474,193600.0,227550.0
519.6545825558538,268600,55314.201995012474,193600.0,227600.0
519.6545825558538,268600,55314.201995012474,193600.0,227600.0
519.6649732457956,268600,55314.201995012474,193600.0,227650.0
519.6649732457956,268600,55314.201995012474,193600.0,227650.0
519.6753639357374,268600,55314.201995012474,193600.0,227700.0
519.6753639357374,268600,55314.201995012474,193600.0,227700.0
519.6857546256792,268600,55314.201995012474,193600.0,227750.0
519.6857546256792,268600,55314.201995012474,193600.0,227750.0
519.696145315621,268600,55314.201995012474,193600.0,227800.0
519.696145315621,268600,55314.201995012474,193600.0,227800.0
519.7065360055628,268600,55314.201995012474,193600.0,227850.0
519.7065360055628,268600,55314.201995012474,193600.0,227850.0
519.7169266955046,268600,55314.201995012474,193600.0,227900.0
519.7169266955046,268600,55314.201995012474,193600.0,227900.0
519.7273173854464,268600,55314.201995012474,193600.0,227950.0
519.7273173854464,268600,55314.201995012474,193600.0,227950.0
519.7377080753882,268600,55314.201995012474,193600.0,228000.0
519.7377080753882,268600,55314.201995012474,193600.0,228000.0
519.74809876533,268600,55314.201995012474,193600.0,228050.0
519.74809876533,268600,55314.201995012474,193600.0,228050.0
519.7584894552718,268600,55314.201995012474,193600.0,228100.0
519.7584894552718,268600,55314.201995012474,193600.0,228100.0
519.7688801452136,268600,55314.201995012474,193600.0,228150.0
519.7688801452136,268600,55314.201995012474,193600.0,228150.0
519.7792708351554,268600,55314.201995012474,193600.0,228200.0
519.7792708351554,268600,55314.201995012474,193600.0,228200.0
519.7896615250972,268600,55314.201995012474,193600.0,228250.0
519.7896615250972,268600,55314.201995012474,193600.0,228250.0
519.800052215039,268600,55314.201995012474,193600.0,228300.0
519.800052215039,268600,55314.201995012474,193600.0,228300.0
519.8104429049808,268600,55314.201995012474,193600.0,228350.0
519.8104429049808,268600,55314.201995012474,193600.0,228350.0
519.8208335949226,268600,55314.201995012474,193600.0,228400.0
519.8208335949226,268600,55314.201995012474,193600.0,228400.0
519.8312242848644,268600,55314.201995012474,193600.0,228450.0
519.8312242848644,268600,55314.201995012474,193600.0,228450.0
519.8416149748062,268600,55314.201995012474,193600.0,228500.0
519.8416149748062,268600,55314.201995012474,193600.0,228500.0
519.852005664748,268600,55314.201995012474,193600.0,228550.0
519.852005664748,268600,55314.201995012474,193600.0,228550.0
519.8623963546898,268600,55314.201995012474,193600.0,228600.0
519.8623963546898,268600,55314.201995012474,193600.0,228600.0
519.8727870446317,268600,55314.201995012474,193600.0,228650.0
519.8727870446317,268600,55314.201995012474,193600.0,228650.0
519.8831777345735,268600,55314.201995012474,193600.0,228700.0
519.8831777345735,268600,55314.201995012474,193600.0,228700.0
519.8935684245153,268600,55314.201995012474,193600.0,228750.0
519.8935684245153,268600,55314.201995012474,193600.0,228750.0
519.903959114457,268600,55314.201995012474,193600.0,228800.0
519.903959114457,268600,55314.201995012474,193600.0,228800.0
519.9143498043989,268600,55314.201995012474,193600.0,228850.0
519.9143498043989,268600,55314.201995012474,193600.0,228850.0
519.9247404943407,268600,55314.201995012474,193600.0,228900.0
519.9247404943407,268600,55314.201995012474,193600.0,228900.0
519.9351311842825,268600,55314.201995012474,193600.0,228950.0
519.9351311842825,268600,55314.201995012474,193600.0,228950.0
519.9455218742243,268600,55314.201995012474,193600.0,229000.0
519.9455218742243,268600,55314.201995012474,193600.0,229000.0
519.955912564166,268600,55314.201995012474,193600.0,229050.0
519.955912564166,268600,55314.201995012474,193600.0,229050.0
519.9663032541079,268600,55314.201995012474,193600.0,229100.0
519.9663032541079,268600,55314.201995012474,193600.0,229100.0
519.9766939440497,268600,55314.201995012474,193600.0,229150.0
519.9766939440497,268600,55314.201995012474,193600.0,229150.0
519.9870846339915,268600,55314.201995012474,193600.0,229200.0
519.9870846339915,268600,55314.201995012474,193600.0,229200.0
519.9974753239333,268600,55314.201995012474,193600.0,229250.0
519.9974753239333,268600,55314.201995012474,193600.0,229250.0
520.0078660138751,268600,55314.201995012474,193600.0,229300.0
520.0078660138751,268600,55314.201995012474,193600.0,229300.0
520.0182567038169,268600,55309.370324189535,193600.0,229350.0
520.0182567038169,268600,55309.370324189535,193600.0,229350.0
520.0286473937587,268600,55309.370324189535,193600.0,229400.0
520.0286473937587,268600,55309.370324189535,193600.0,229400.0
520.0390380837005,268600,55309.370324189535,193600.0,229450.0
520.0390380837005,268600,55309.370324189535,193600.0,229450.0
520.0494287736423,268600,55309.370324189535,193600.0,229500.0
520.0494287736423,268600,55309.370324189535,193600.0,229500.0
520.0598194635841,268600,55309.370324189535,193600.0,229550.0
520.0598194635841,268600,55309.370324189535,193600.0,229550.0
520.0702101535259,268600,55309.370324189535,193600.0,229600.0
520.0702101535259,268600,55309.370324189535,193600.0,229600.0
520.0806008434677,268600,55309.370324189535,193600.0,229650.0
520.0806008434677,268600,55309.370324189535,193600.0,229650.0
520.0909915334095,268600,55309.370324189535,193600.0,229700.0
520.0909915334095,268600,55309.370324189535,193600.0,229700.0
520.1013822233513,268600,55309.370324189535,193600.0,229750.0
520.1013822233513,268600,55309.370324189535,193600.0,229750.0
520.1117729132931,268600,55309.370324189535,193600.0,229800.0
520.1117729132931,268600,55309.370324189535,193600.0,229800.0
520.1221636032349,268600,55309.370324189535,193600.0,229850.0
520.1221636032349,268600,55309.370324189535,193600.0,229850.0
520.1325542931767,268600,55309.370324189535,193600.0,229900.0
520.1325542931767,268600,55309.370324189535,193600.0,229900.0
520.1429449831185,268600,55309.370324189535,193600.0,229950.0
520.1429449831185,268600,55309.370324189535,193600.0,229950.0
520.1533356730603,268600,55309.370324189535,193600.0,230000.0
520.1533356730603,268600,55309.370324189535,193600.0,230000.0
520.1637263630021,268600,55309.370324189535,193600.0,230050.0
520.1637263630021,268600,55309.370324189535,193600.0,230050.0
520.1741170529439,268600,55309.370324189535,193600.0,230100.0
520.1741170529439,268600,55309.370324189535,193600.0,230100.0
520.1845077428857,268600,55309.370324189535,193600.0,230150.0
520.1845077428857,268600,55309.370324189535,193600.0,230150.0
520.1948984328275,268600,55309.370324189535,193600.0,230200.0
520.1948984328275,268600,55309.370324189535,193600.0,230200.0
520.2052891227693,268600,55309.370324189535,193600.0,230250.0
520.2052891227693,268600,55309.370324189535,193600.0,230250.0
520.2156798127111,268600,55309.370324189535,193600.0,230300.0
520.2156798127111,268600,55309.370324189535,193600.0,230300.0
520.2260705026529,268600,55309.370324189535,193600.0,230350.0
520.2260705026529,268600,55309.370324189535,193600.0,230350.0
520.2364611925947,268600,55309.370324189535,193600.0,230400.0
520.2364611925947,268600,55309.370324189535,193600.0,230400.0
520.2468518825365,268600,55309.370324189535,193600.0,230450.0
520.2468518825365,268600,55309.370324189535,193600.0,230450.0
520.2572425724783,268600,55309.370324189535,193600.0,230500.0
520.2572425724783,268600,55309.370324189535,193600.0,230500.0
520.2676332624201,268600,55309.370324189535,193600.0,230550.0
520.2676332624201,268600,55309.370324189535,193600.0,230550.0
520.2780239523619,268600,55309.370324189535,193600.0,230600.0
520.2780239523619,268600,55309.370324189535,193600.0,230600.0
520.2884146423037,268600,55309.370324189535,193600.0,230650.0
520.2884146423037,268600,55309.370324189535,193600.0,230650.0
520.2988053322455,268600,55309.370324189535,193600.0,230700.0
520.2988053322455,268600,55309.370324189535,193600.0,230700.0
520.3091960221873,268600,55309.370324189535,193600.0,230750.0
520.3091960221873,268600,55309.370324189535,193600.0,230750.0
520.3195867121291,268600,55309.370324189535,193600.0,230800.0
520.3195867121291,268600,55309.370324189535,193600.0,230800.0
520.3299774020709,268600,55309.370324189535,193600.0,230850.0
520.3299774020709,268600,55309.370324189535,193600.0,230850.0
520.3403680920127,268600,55309.370324189535,193600.0,230900.0
520.3403680920127,268600,55309.370324189535,193600.0,230900.0
520.3507587819545,268600,55309.370324189535,193600.0,230950.0
520.3507587819545,268600,55309.370324189535,193600.0,230950.0
520.3611494718963,268600,55309.370324189535,193600.0,231000.0
520.3611494718963,268600,55309.370324189535,193600.0,231000.0
520.3715401618381,268600,55309.370324189535,193600.0,231050.0
520.3715401618381,268600,55309.370324189535,193600.0,231050.0
520.3819308517799,268600,55309.370324189535,193600.0,231100.0
520.3819308517799,268600,55309.370324189535,193600.0,231100.0
520.3923215417217,268600,55309.370324189535,193600.0,231150.0
520.3923215417217,268600,55309.370324189535,193600.0,231150.0
520.4027122316635,268600,55309.370324189535,193600.0,231200.0
520.4027122316635,268600,55309.370324189535,193600.0,231200.0
520.4131029216053,268600,55309.370324189535,193600.0,231250.0
520.4131029216053,268600,55309.370324189535,193600.0,231250.0
520.4234936115471,268600,55309.370324189535,193600.0,231300.0
520.4234936115471,268600,55309.370324189535,193600.0,231300.0
520.4338843014889,268600,55309.370324189535,193600.0,231350.0
520.4338843014889,268600,55309.370324189535,193600.0,231350.0
520.4442749914307,268600,55309.370324189535,193600.0,231400.0
520.4442749914307,268600,55309.370324189535,193600.0,231400.0
520.4546656813725,268600,55309.370324189535,193600.0,231450.0
520.4546656813725,268600,55309.370324189535,193600.0,231450.0
520.4650563713143,268600,55309.370324189535,193600.0,231500.0
520.4650563713143,268600,55309.370324189535,193600.0,231500.0
520.4754470612561,268600,55309.370324189535,193600.0,231550.0
520.4754470612561,268600,55309.370324189535,193600.0,231550.0
520.4858377511979,268600,55309.370324189535,193600.0,231600.0
520.4858377511979,268600,55309.370324189535,193600.0,231600.0
520.4962284411397,268600,55309.370324189535,193600.0,231650.0
520.4962284411397,268600,55309.370324189535,193600.0,231650.0
520.5066191310815,268600,55309.370324189535,193600.0,231700.0
520.5066191310815,268600,55309.370324189535,193600.0,231700.0
520.5170098210233,268600,55309.370324189535,193600.0,231750.0
520.5170098210233,268600,55309.370324189535,193600.0,231750.0
520.5274005109651,268600,55309.370324189535,193600.0,231800.0
520.5274005109651,268600,55309.370324189535,193600.0,231800.0
520.5377912009069,268600,55309.370324189535,193600.0,231850.0
520.5377912009069,268600,55309.370324189535,193600.0,231850.0
520.5481818908487,268600,55309.370324189535,193600.0,231900.0
520.5481818908487,268600,55309.370324189535,193600.0,231900.0
520.5585725807905,268600,55309.370324189535,193600.0,231950.0
520.5585725807905,268600,55309.370324189535,193600.0,231950.0
520.5689632707323,268600,55309.370324189535,193600.0,232000.0
520.5689632707323,268600,55309.370324189535,193600.0,232000.0
520.5793539606741,268600,55309.370324189535,193600.0,232050.0
520.5793539606741,268600,55309.370324189535,193600.0,232050.0
520.5897446506159,268600,55309.370324189535,193600.0,232100.0
520.5897446506159,268600,55309.370324189535,193600.0,232100.0
520.6001353405577,268600,55309.370324189535,193600.0,232150.0
520.6001353405577,268600,55309.370324189535,193600.0,232150.0
520.6105260304995,268600,55309.370324189535,193600.0,232200.0
520.6105260304995,268600,55309.370324189535,193600.0,232200.0
520.6209167204413,268600,55309.370324189535,193600.0,232250.0
520.6209167204413,268600,55309.370324189535,193600.0,232250.0
520.6313074103831,268600,55309.370324189535,193600.0,232300.0
520.6313074103831,268600,55309.370324189535,193600.0,232300.0
520.6416981003249,268600,55309.370324189535,193600.0,232350.0
520.6416981003249,268600,55309.370324189535,193600.0,232350.0
520.6520887902667,268600,55309.370324189535,193600.0,232400.0
520.6520887902667,268600,55309.370324189535,193600.0,232400.0
520.6624794802085,268600,55309.370324189535,193600.0,232450.0
520.6624794802085,268600,55309.370324189535,193600.0,232450.0
520.6728701701503,268600,55309.370324189535,193600.0,232500.0
520.6728701701503,268600,55309.370324189535,193600.0,232500.0
520.6832608600921,268600,55309.370324189535,193600.0,232550.0
520.6832608600921,268600,55309.370324189535,193600.0,232550.0
520.6936515500339,268600,55309.370324189535,193600.0,232600.0
520.6936515500339,268600,55309.370324189535,193600.0,232600.0
520.7040422399757,268600,55309.370324189535,193600.0,232650.0
520.7040422399757,268600,55309.370324189535,193600.0,232650.0
520.7144329299175,268600,55309.370324189535,193600.0,232700.0
520.7144329299175,268600,55309.370324189535,193600.0,232700.0
520.7248236198593,268600,55309.370324189535,193600.0,232750.0
520.7248236198593,268600,55309.370324189535,193600.0,232750.0
520.7352143098011,268600,55309.370324189535,193600.0,232800.0
520.7352143098011,268600,55309.370324189535,193600.0,232800.0
520.7456049997429,268600,55309.370324189535,193600.0,232850.0
520.7456049997429,268600,55309.370324189535,193600.0,232850.0
520.7559956896847,268600,55309.370324189535,193600.0,232900.0
520.7559956896847,268600,55309.370324189535,193600.0,232900.0
520.7663863796265,268600,55309.370324189535,193600.0,232950.0
520.7663863796265,268600,55309.370324189535,193600.0,232950.0
520.7767770695683,268600,55309.370324189535,193600.0,233000.0
520.7767770695683,268600,55309.370324189535,193600.0,233000.0
520.7871677595101,268600,55309.370324189535,193600.0,233050.0
520.7871677595101,268600,55309.370324189535,193600.0,233050.0
520.7975584494519,268600,55309.370324189535,193600.0,233100.0
520.7975584494519,268600,55309.370324189535,193600.0,233100.0
520.8079491393937,268600,55309.370324189535,193600.0,233150.0
520.8079491393937,268600,55309.370324189535,193600.0,233150.0
520.8183398293355,268600,55309.370324189535,193600.0,233200.0
520.8183398293355,268600,55309.370324189535,193600.0,233200.0
520.8287305192773,268600,55309.370324189535,193600.0,233250.0
520.8287305192773,268600,55309.370324189535,193600.0,233250.0
520.8391212092191,268600,55309.370324189535,193600.0,233300.0
520.8391212092191,268600,55309.370324189535,193600.0,233300.0
520.8495118991609,268600,55309.370324189535,193600.0,233350.0
520.8495118991609,268600,55309.370324189535,193600.0,233350.0
520.8599025891027,268600,55309.370324189535,193600.0,233400.0
520.8599025891027,268600,55309.370324189535,193600.0,233400.0
520.8702932790445,268600,55309.370324189535,193600.0,233450.0
520.8702932790445,268600,55309.370324189535,193600.0,233450.0
520.8806839689863,268600,55309.370324189535,193600.0,233500.0
520.8806839689863,268600,55309.370324189535,193600.0,233500.0
520.8910746589281,268600,55309.370324189535,193600.0,233550.0
520.8910746589281,268600,55309.370324189535,193600.0,233550.0
520.9014653488699,268600,55309.370324189535,193600.0,233600.0
520.9014653488699,268600,55309.370324189535,193600.0,233600.0
520.9118560388117,268600,55309.370324189535,193600.0,233650.0
520.9118560388117,268600,55309.370324189535,193600.0,233650.0
520.9222467287535,268600,55309.370324189535,193600.0,233700.0
520.9222467287535,268600,55309.370324189535,193600.0,233700.0
520.9326374186953,268600,55309.370324189535,193600.0,233750.0
520.9326374186953,268600,55309.370324189535,193600.0,233750.0
520.9430281086371,268600,55309.370324189535,193600.0,233800.0
520.9430281086371,268600,55309.370324189535,193600.0,233800.0
520.9534187985789,268600,55309.370324189535,193600.0,233850.0
520.9534187985789,268600,55309.370324189535,193600.0,233850.0
520.9638094885207,268600,55309.370324189535,193600.0,233900.0
520.9638094885207,268600,55309.370324189535,193600.0,233900.0
520.9742001784625,268600,55309.370324189535,193600.0,233950.0
520.9742001784625,268600,55309.370324189535,193600.0,233950.0
520.9845908684043,268600,55309.370324189535,193600.0,234000.0
520.9845908684043,268600,55309.370324189535,193600.0,234000.0
520.9949815583461,268600,55309.370324189535,193600.0,234050.0
520.9949815583461,268600,55309.370324189535,193600.0,234050.0
521.0053722482879,268600,55309.370324189535,193600.0,234100.0
521.0053722482879,268600,55309.370324189535,193600.0,234100.0
521.0157629382297,268600,55309.370324189535,193600.0,234150.0
521.0157629382297,268600,55309.370324189535,193600.0,234150.0
521.0261536281715,268600,55309.370324189535,193600.0,234200.0
521.0261536281715,268600,55309.370324189535,193600.0,234200.0
521.0365443181133,268600,55309.370324189535,193600.0,234250.0
521.0365443181133,268600,55309.370324189535,193600.0,234250.0
521.0469350080551,268600,55309.370324189535,193600.0,234300.0
521.0469350080551,268600,55309.370324189535,193600.0,234300.0
521.0573256979969,268600,55309.370324189535,193600.0,234350.0
521.0573256979969,268600,55309.370324189535,193600.0,234350.0
521.0677163879387,268600,55309.370324189535,193600.0,234400.0
521.0677163879387,268600,55309.370324189535,193600.0,234400.0
521.0781070778805,268600,55309.370324189535,193600.0,234450.0
521.0781070778805,268600,55309.370324189535,193600.0,234450.0
521.0884977678223,268600,55309.370324189535,193600.0,234500.0
521.0884977678223,268600,55309.370324189535,193600.0,234500.0
521.0988884577641,268600,55309.370324189535,193600.0,234550.0
521.0988884577641,268600,55309.370324189535,193600.0,234550.0
521.1092791477059,268600,55309.370324189535,193600.0,234600.0
521.1092791477059,268600,55309.370324189535,193600.0,234600.0
521.1196698376477,268600,55309.370324189535,193600.0,234650.0
521.1196698376477,268600,55309.370324189535,193600.0,234650.0
521.1300605275895,268600,55309.370324189535,193600.0,234700.0
521.1300605275895,268600,55309.370324189535,193600.0,234700.0
521.1404512175313,268600,55309.370324189535,193600.0,234750.0
521.1404512175313,268600,55309.370324189535,193600.0,234750.0
521.1508419074731,268600,55309.370324189535,193600.0,234800.0
521.1508419074731,268600,55309.370324189535,193600.0,234800.0
521.1612325974149,268600,55309.370324189535,193600.0,234850.0
521.1612325974149,268600,55309.370324189535,193600.0,234850.0
521.1716232873567,268600,55309.370324189535,193600.0,234900.0
521.1716232873567,268600,55309.370324189535,193600.0,234900.0
521.1820139772985,268600,55309.370324189535,193600.0,234950.0
521.1820139772985,268600,55309.370324189535,193600.0,234950.0
521.1924046672403,268600,55309.370324189535,193600.0,235000.0
521.1924046672403,268600,55309.370324189535,193600.0,235000.0
521.2027953571821,268600,55309.370324189535,193600.0,235050.0
521.2027953571821,268600,55309.370324189535,193600.0,235050.0
521.2131860471239,268600,55309.370324189535,193600.0,235100.0
521.2131860471239,268600,55309.370324189535,193600.0,235100.0
521.2235767370657,268600,55309.370324189535,193600.0,235150.0
521.2235767370657,268600,55309.370324189535,193600.0,235150.0
521.2339674270075,268600,55309.370324189535,193600.0,235200.0
521.2339674270075,268600,55309.370324189535,193600.0,235200.0
521.2443581169493,268600,55309.370324189535,193600.0,235250.0
521.2443581169493,268600,55309.370324189535,193600.0,235250.0
521.2547488068911,268600,55309.370324189535,193600.0,235300.0
521.2547488068911,268600,55309.370324189535,193600.0,235300.0
521.265139496833,268600,55309.370324189535,193600.0,235350.0
521.265139496833,268600,55309.370324189535,193600.0,235350.0
521.2755301867747,268600,55309.370324189535,193600.0,235400.0
521.2755301867747,268600,55309.370324189535,193600.0,235400.0
521.2859208767165,268600,55309.370324189535,193600.0,235450.0
521.2859208767165,268600,55309.370324189535,193600.0,235450.0
521.2963115666583,268600,55309.370324189535,193600.0,235500.0
521.2963115666583,268600,55309.370324189535,193600.0,235500.0
521.3067022566001,268600,55309.370324189535,193600.0,235550.0
521.3067022566001,268600,55309.370324189535,193600.0,235550.0
521.317092946542,268600,55309.370324189535,193600.0,235600.0
521.317092946542,268600,55309.370324189535,193600.0,235600.0
521.3274836364837,268600,55309.370324189535,193600.0,235650.0
521.3274836364837,268600,55309.370324189535,193600.0,235650.0
521.3378743264255,268600,55309.370324189535,193600.0,235700.0
521.3378743264255,268600,55309.370324189535,193600.0,235700.0
521.3482650163673,268600,55309.370324189535,193600.0,235750.0
521.3482650163673,268600,55309.370324189535,193600.0,235750.0
521.3586557063092,268600,55309.370324189535,193600.0,235800.0
521.3586557063092,268600,55309.370324189535,193600.0,235800.0
521.369046396251,268600,55309.370324189535,193600.0,235850.0
521.369046396251,268600,55309.370324189535,193600.0,235850.0
521.3794370861928,268600,55309.370324189535,193600.0,235900.0
521.3794370861928,268600,55309.370324189535,193600.0,235900.0
521.3898277761346,268600,55309.370324189535,193600.0,235950.0
521.3898277761346,268600,55309.370324189535,193600.0,235950.0
521.4002184660764,268600,55309.370324189535,193600.0,236000.0
521.4002184660764,268600,55309.370324189535,193600.0,236000.0
521.4106091560182,268600,55309.370324189535,193600.0,236050.0
521.4106091560182,268600,55309.370324189535,193600.0,236050.0
521.42099984596,268600,55309.370324189535,193600.0,236100.0
521.42099984596,268600,55309.370324189535,193600.0,236100.0
521.4313905359018,268600,55309.370324189535,193600.0,236150.0
521.4313905359018,268600,55309.370324189535,193600.0,236150.0
521.4417812258436,268600,55309.370324189535,193600.0,236200.0
521.4417812258436,268600,55309.370324189535,193600.0,236200.0
521.4521719157854,268600,55309.370324189535,193600.0,236250.0
521.4521719157854,268600,55309.370324189535,193600.0,236250.0
521.4625626057272,268600,55309.370324189535,193600.0,236300.0
521.4625626057272,268600,55309.370324189535,193600.0,236300.0
521.472953295669,268600,55309.370324189535,193600.0,236350.0
521.472953295669,268600,55309.370324189535,193600.0,236350.0
521.4833439856108,268600,55309.370324189535,193600.0,236400.0
521.4833439856108,268600,55309.370324189535,193600.0,236400.0
521.4937346755526,268600,55309.370324189535,193600.0,236450.0
521.4937346755526,268600,55309.370324189535,193600.0,236450.0
521.5041253654944,268600,55309.370324189535,193600.0,236500.0
521.5041253654944,268600,55309.370324189535,193600.0,236500.0
521.5145160554362,268600,55309.370324189535,193600.0,236550.0
521.5145160554362,268600,55309.370324189535,193600.0,236550.0
521.524906745378,268600,55309.370324189535,193600.0,236600.0
521.524906745378,268600,55309.370324189535,193600.0,236600.0
521.5352974353198,268600,55309.370324189535,193600.0,236650.0
521.5352974353198,268600,55309.370324189535,193600.0,236650.0
521.5456881252616,268600,55309.370324189535,193600.0,236700.0
521.5456881252616,268600,55309.370324189535,193600.0,236700.0
521.5560788152034,268600,55309.370324189535,193600.0,236750.0
521.5560788152034,268600,55309.370324189535,193600.0,236750.0
521.5664695051452,268600,55309.370324189535,193600.0,236800.0
521.5664695051452,268600,55309.370324189535,193600.0,236800.0
521.576860195087,268600,55309.370324189535,193600.0,236850.0
521.576860195087,268600,55309.370324189535,193600.0,236850.0
521.5872508850288,268600,55309.370324189535,193600.0,236900.0
521.5872508850288,268600,55309.370324189535,193600.0,236900.0
521.5976415749706,268600,55309.370324189535,193600.0,236950.0
521.5976415749706,268600,55309.370324189535,193600.0,236950.0
521.6080322649124,268600,55309.370324189535,193600.0,237000.0
521.6080322649124,268600,55309.370324189535,193600.0,237000.0
521.6184229548542,268600,55309.370324189535,193600.0,237050.0
521.6184229548542,268600,55309.370324189535,193600.0,237050.0
521.628813644796,268600,55309.370324189535,193600.0,237100.0
521.628813644796,268600,55309.370324189535,193600.0,237100.0
521.6392043347378,268600,55309.370324189535,193600.0,237150.0
521.6392043347378,268600,55309.370324189535,193600.0,237150.0
521.6495950246796,268600,55309.370324189535,193600.0,237200.0
521.6495950246796,268600,55309.370324189535,193600.0,237200.0
521.6599857146214,268600,55309.370324189535,193600.0,237250.0
521.6599857146214,268600,55309.370324189535,193600.0,237250.0
521.6703764045632,268600,55309.370324189535,193600.0,237300.0
521.6703764045632,268600,55309.370324189535,193600.0,237300.0
521.680767094505,268600,55309.370324189535,193600.0,237350.0
521.680767094505,268600,55309.370324189535,193600.0,237350.0
521.6911577844468,268600,55309.370324189535,193600.0,237400.0
521.6911577844468,268600,55309.370324189535,193600.0,237400.0
521.7015484743886,268600,55309.370324189535,193600.0,237450.0
521.7015484743886,268600,55309.370324189535,193600.0,237450.0
521.7119391643304,268600,55309.370324189535,193600.0,237500.0
521.7119391643304,268600,55309.370324189535,193600.0,237500.0
521.7223298542722,268600,55309.370324189535,193600.0,237550.0
521.7223298542722,268600,55309.370324189535,193600.0,237550.0
521.732720544214,268600,55309.370324189535,193600.0,237600.0
521.732720544214,268600,55309.370324189535,193600.0,237600.0
521.7431112341558,268600,55309.370324189535,193600.0,237650.0
521.7431112341558,268600,55309.370324189535,193600.0,237650.0
521.7535019240976,268600,55309.370324189535,193600.0,237700.0
521.7535019240976,268600,55309.370324189535,193600.0,237700.0
521.7638926140394,268600,55309.370324189535,193600.0,237750.0
521.7638926140394,268600,55309.370324189535,193600.0,237750.0
521.7742833039812,268600,55309.370324189535,193600.0,237800.0
521.7742833039812,268600,55309.370324189535,193600.0,237800.0
521.784673993923,268600,55309.370324189535,193600.0,237850.0
521.784673993923,268600,55309.370324189535,193600.0,237850.0
521.7950646838648,268600,55309.370324189535,193600.0,237900.0
521.7950646838648,268600,55309.370324189535,193600.0,237900.0
521.8054553738066,268600,55309.370324189535,193600.0,237950.0
521.8054553738066,268600,55309.370324189535,193600.0,237950.0
521.8158460637484,268600,55309.370324189535,193600.0,238000.0
521.8158460637484,268600,55309.370324189535,193600.0,238000.0
521.8262367536902,268600,55309.370324189535,193600.0,238050.0
521.8262367536902,268600,55309.370324189535,193600.0,238050.0
521.836627443632,268600,55309.370324189535,193600.0,238100.0
521.836627443632,268600,55309.370324189535,193600.0,238100.0
521.8470181335738,268600,55309.370324189535,193600.0,238150.0
521.8470181335738,268600,55309.370324189535,193600.0,238150.0
521.8574088235156,268600,55309.370324189535,193600.0,238200.0
521.8574088235156,268600,55309.370324189535,193600.0,238200.0
521.8677995134574,268600,55309.370324189535,193600.0,238250.0
521.8677995134574,268600,55309.370324189535,193600.0,238250.0
521.8781902033992,268600,55309.370324189535,193600.0,238300.0
521.8781902033992,268600,55309.370324189535,193600.0,238300.0
521.888580893341,268600,55309.370324189535,193600.0,238350.0
521.888580893341,268600,55309.370324189535,193600.0,238350.0
521.8989715832828,268600,55309.370324189535,193600.0,238400.0
521.8989715832828,268600,55309.370324189535,193600.0,238400.0
521.9093622732246,268600,55309.370324189535,193600.0,238450.0
521.9093622732246,268600,55309.370324189535,193600.0,238450.0
521.9197529631664,268600,55309.370324189535,193600.0,238500.0
521.9197529631664,268600,55309.370324189535,193600.0,238500.0
521.9301436531082,268600,55309.370324189535,193600.0,238550.0
521.9301436531082,268600,55309.370324189535,193600.0,238550.0
521.94053434305,268600,55309.370324189535,193600.0,238600.0
521.94053434305,268600,55309.370324189535,193600.0,238600.0
521.9509250329918,268600,55309.370324189535,193600.0,238650.0
521.9509250329918,268600,55309.370324189535,193600.0,238650.0
521.9613157229336,268600,55309.370324189535,193600.0,238700.0
521.9613157229336,268600,55309.370324189535,193600.0,238700.0
521.9717064128754,268600,55309.370324189535,193600.0,238750.0
521.9717064128754,268600,55309.370324189535,193600.0,238750.0
521.9820971028172,268600,55309.370324189535,193600.0,238800.0
521.9820971028172,268600,55309.370324189535,193600.0,238800.0
521.992487792759,268600,55309.370324189535,193600.0,238850.0
521.992487792759,268600,55309.370324189535,193600.0,238850.0
522.0028784827008,268600,55309.370324189535,193600.0,238900.0
522.0028784827008,268600,55309.370324189535,193600.0,238900.0
522.0132691726426,268600,55309.370324189535,193600.0,238950.0
522.0132691726426,268600,55309.370324189535,193600.0,238950.0
522.0236598625844,268600,55309.370324189535,193600.0,239000.0
522.0236598625844,268600,55309.370324189535,193600.0,239000.0
522.0340505525262,268600,55309.370324189535,193600.0,239050.0
522.0340505525262,268600,55309.370324189535,193600.0,239050.0
522.044441242468,268600,55309.370324189535,193600.0,239100.0
522.044441242468,268600,55309.370324189535,193600.0,239100.0
522.0548319324098,268600,55309.370324189535,193600.0,239150.0
522.0548319324098,268600,55309.370324189535,193600.0,239150.0
522.0652226223516,268600,55309.370324189535,193600.0,239200.0
522.0652226223516,268600,55309.370324189535,193600.0,239200.0
522.0756133122934,268600,55309.370324189535,193600.0,239250.0
522.0756133122934,268600,55309.370324189535,193600.0,239250.0
522.0860040022352,268600,55309.370324189535,193600.0,239300.0
522.0860040022352,268600,55309.370324189535,193600.0,239300.0
522.096394692177,268600,55309.370324189535,193600.0,239350.0
522.096394692177,268600,55309.370324189535,193600.0,239350.0
522.1067853821188,268600,55309.370324189535,193600.0,239400.0
522.1067853821188,268600,55309.370324189535,193600.0,239400.0
522.1171760720606,268600,55309.370324189535,193600.0,239450.0
522.1171760720606,268600,55309.370324189535,193600.0,239450.0
522.1275667620024,268600,55309.370324189535,193600.0,239500.0
522.1275667620024,268600,55309.370324189535,193600.0,239500.0
522.1379574519442,268600,55309.370324189535,193600.0,239550.0
522.1379574519442,268600,55309.370324189535,193600.0,239550.0
522.148348141886,268600,55309.370324189535,193600.0,239600.0
522.148348141886,268600,55309.370324189535,193600.0,239600.0
522.1587388318278,268600,55309.370324189535,193600.0,239650.0
522.1587388318278,268600,55309.370324189535,193600.0,239650.0
522.1691295217696,268600,55309.370324189535,193600.0,239700.0
522.1691295217696,268600,55309.370324189535,193600.0,239700.0
522.1795202117114,268600,55309.370324189535,193600.0,239750.0
522.1795202117114,268600,55309.370324189535,193600.0,239750.0
522.1899109016532,268600,55309.370324189535,193600.0,239800.0
522.1899109016532,268600,55309.370324189535,193600.0,239800.0
522.200301591595,268600,55309.370324189535,193600.0,239850.0
522.200301591595,268600,55309.370324189535,193600.0,239850.0
522.2106922815368,268600,55309.370324189535,193600.0,239900.0
522.2106922815368,268600,55309.370324189535,193600.0,239900.0
522.2210829714786,268600,55309.370324189535,193600.0,239950.0
522.2210829714786,268600,55309.370324189535,193600.0,239950.0
522.2314736614204,268600,55309.370324189535,193600.0,240000.0
522.2314736614204,268600,55309.370324189535,193600.0,240000.0
522.2418643513622,268600,55309.370324189535,193600.0,240050.0
522.2418643513622,268600,55309.370324189535,193600.0,240050.0
522.252255041304,268600,55309.370324189535,193600.0,240100.0
522.252255041304,268600,55309.370324189535,193600.0,240100.0
522.2626457312458,268600,55309.370324189535,193600.0,240150.0
522.2626457312458,268600,55309.370324189535,193600.0,240150.0
522.2730364211876,268600,55309.370324189535,193600.0,240200.0
522.2730364211876,268600,55309.370324189535,193600.0,240200.0
522.2834271111294,268600,55309.370324189535,193600.0,240250.0
522.2834271111294,268600,55309.370324189535,193600.0,240250.0
522.2938178010712,268600,55309.370324189535,193600.0,240300.0
522.2938178010712,268600,55309.370324189535,193600.0,240300.0
522.304208491013,268600,55309.370324189535,193600.0,240350.0
522.304208491013,268600,55309.370324189535,193600.0,240350.0
522.3145991809548,268600,55309.370324189535,193600.0,240400.0
522.3145991809548,268600,55309.370324189535,193600.0,240400.0
522.3249898708966,268600,55309.370324189535,193600.0,240450.0
522.3249898708966,268600,55309.370324189535,193600.0,240450.0
522.3353805608384,268600,55309.370324189535,193600.0,240500.0
522.3353805608384,268600,55309.370324189535,193600.0,240500.0
522.3457712507802,268600,55309.370324189535,193600.0,240550.0
522.3457712507802,268600,55309.370324189535,193600.0,240550.0
522.356161940722,268600,55309.370324189535,193600.0,240600.0
522.356161940722,268600,55309.370324189535,193600.0,240600.0
522.3665526306638,268600,55309.370324189535,193600.0,240650.0
522.3665526306638,268600,55309.370324189535,193600.0,240650.0
522.3769433206056,268600,55309.370324189535,193600.0,240700.0
522.3769433206056,268600,55309.370324189535,193600.0,240700.0
522.3873340105474,268600,55309.370324189535,193600.0,240750.0
522.3873340105474,268600,55309.370324189535,193600.0,240750.0
522.3977247004892,268600,55309.370324189535,193600.0,240800.0
522.3977247004892,268600,55309.370324189535,193600.0,240800.0
522.408115390431,268600,55309.370324189535,193600.0,240850.0
522.408115390431,268600,55309.370324189535,193600.0,240850.0
522.4185060803728,268600,55309.370324189535,193600.0,240900.0
522.4185060803728,268600,55309.370324189535,193600.0,240900.0
522.4288967703146,268600,55309.370324189535,193600.0,240950.0
522.4288967703146,268600,55309.370324189535,193600.0,240950.0
522.4392874602564,268600,55309.370324189535,193600.0,241000.0
522.4392874602564,268600,55309.370324189535,193600.0,241000.0
522.4496781501982,268600,55309.370324189535,193600.0,241050.0
522.4496781501982,268600,55309.370324189535,193600.0,241050.0
522.46006884014,268600,55309.370324189535,193600.0,241100.0
522.46006884014,268600,55309.370324189535,193600.0,241100.0
522.4704595300818,268600,55309.370324189535,193600.0,241150.0
522.4704595300818,268600,55309.370324189535,193600.0,241150.0
522.4808502200236,268600,55309.370324189535,193600.0,241200.0
522.4808502200236,268600,55309.370324189535,193600.0,241200.0
522.4912409099654,268600,55309.370324189535,193600.0,241250.0
522.4912409099654,268600,55309.370324189535,193600.0,241250.0
522.5016315999072,268600,55309.370324189535,193600.0,241300.0
522.5016315999072,268600,55309.370324189535,193600.0,241300.0
522.512022289849,268600,55309.370324189535,193600.0,241350.0
522.512022289849,268600,55309.370324189535,193600.0,241350.0
522.5224129797908,268600,55309.370324189535,193600.0,241400.0
522.5224129797908,268600,55309.370324189535,193600.0,241400.0
522.5328036697326,268600,55309.370324189535,193600.0,241450.0
522.5328036697326,268600,55309.370324189535,193600.0,241450.0
522.5431943596744,268600,55309.370324189535,193600.0,241500.0
522.5431943596744,268600,55309.370324189535,193600.0,241500.0
522.5535850496162,268600,55309.370324189535,193600.0,241550.0
522.5535850496162,268600,55309.370324189535,193600.0,241550.0
522.563975739558,268600,55309.370324189535,193600.0,241600.0
522.563975739558,268600,55309.370324189535,193600.0,241600.0
522.5743664294998,268600,55309.370324189535,193600.0,241650.0
522.5743664294998,268600,55309.370324189535,193600.0,241650.0
522.5847571194416,268600,55309.370324189535,193600.0,241700.0
522.5847571194416,268600,55309.370324189535,193600.0,241700.0
522.5951478093834,268600,55309.370324189535,193600.0,241750.0
522.5951478093834,268600,55309.370324189535,193600.0,241750.0
522.6055384993252,268600,55309.370324189535,193600.0,241800.0
522.6055384993252,268600,55309.370324189535,193600.0,241800.0
522.615929189267,268600,55309.370324189535,193600.0,241850.0
522.615929189267,268600,55309.370324189535,193600.0,241850.0
522.6263198792088,268600,55309.370324189535,193600.0,241900.0
522.6263198792088,268600,55309.370324189535,193600.0,241900.0
522.6367105691506,268600,55309.370324189535,193600.0,241950.0
522.6367105691506,268600,55309.370324189535,193600.0,241950.0
522.6471012590924,268600,55309.370324189535,193600.0,242000.0
522.6471012590924,268600,55309.370324189535,193600.0,242000.0
522.6574919490342,268600,55309.370324189535,193600.0,242050.0
522.6574919490342,268600,55309.370324189535,193600.0,242050.0
522.667882638976,268600,55309.370324189535,193600.0,242100.0
522.667882638976,268600,55309.370324189535,193600.0,242100.0
522.6782733289178,268600,55309.370324189535,193600.0,242150.0
522.6782733289178,268600,55309.370324189535,193600.0,242150.0
522.6886640188596,268600,55309.370324189535,193600.0,242200.0
522.6886640188596,268600,55309.370324189535,193600.0,242200.0
522.6990547088014,268600,55309.370324189535,193600.0,242250.0
522.6990547088014,268600,55309.370324189535,193600.0,242250.0
522.7094453987432,268600,55309.370324189535,193600.0,242300.0
522.7094453987432,268600,55309.370324189535,193600.0,242300.0
522.719836088685,268600,55309.370324189535,193600.0,242350.0
522.719836088685,268600,55309.370324189535,193600.0,242350.0
522.7302267786268,268600,55309.370324189535,193600.0,242400.0
522.7302267786268,268600,55309.370324189535,193600.0,242400.0
522.7406174685686,268600,55309.370324189535,193600.0,242450.0
522.7406174685686,268600,55309.370324189535,193600.0,242450.0
522.7510081585104,268600,55309.370324189535,193600.0,242500.0
522.7510081585104,268600,55309.370324189535,193600.0,242500.0
522.7613988484522,268600,55309.370324189535,193600.0,242550.0
522.7613988484522,268600,55309.370324189535,193600.0,242550.0
522.771789538394,268600,55309.370324189535,193600.0,242600.0
522.771789538394,268600,55309.370324189535,193600.0,242600.0
522.7821802283358,268600,55309.370324189535,193600.0,242650.0
522.7821802283358,268600,55309.370324189535,193600.0,242650.0
522.7925709182776,268600,55309.370324189535,193600.0,242700.0
522.7925709182776,268600,55309.370324189535,193600.0,242700.0
522.8029616082194,268600,55309.370324189535,193600.0,242750.0
522.8029616082194,268600,55309.370324189535,193600.0,242750.0
522.8133522981612,268600,55309.370324189535,193600.0,242800.0
522.8133522981612,268600,55309.370324189535,193600.0,242800.0
522.823742988103,268600,55309.370324189535,193600.0,242850.0
522.823742988103,268600,55309.370324189535,193600.0,242850.0
522.8341336780449,268600,55309.370324189535,193600.0,242900.0
522.8341336780449,268600,55309.370324189535,193600.0,242900.0
522.8445243679867,268600,55309.370324189535,193600.0,242950.0
522.8445243679867,268600,55309.370324189535,193600.0,242950.0
522.8549150579285,268600,55309.370324189535,193600.0,243000.0
522.8549150579285,268600,55309.370324189535,193600.0,243000.0
522.8653057478703,268600,55309.370324189535,193600.0,243050.0
522.8653057478703,268600,55309.370324189535,193600.0,243050.0
522.875696437812,268600,55309.370324189535,193600.0,243100.0
522.875696437812,268600,55309.370324189535,193600.0,243100.0
522.8860871277539,268600,55309.370324189535,193600.0,243150.0
522.8860871277539,268600,55309.370324189535,193600.0,243150.0
522.8964778176957,268600,55309.370324189535,193600.0,243200.0
522.8964778176957,268600,55309.370324189535,193600.0,243200.0
522.9068685076375,268600,55309.370324189535,193600.0,243250.0
522.9068685076375,268600,55309.370324189535,193600.0,243250.0
522.9172591975793,268600,55309.370324189535,193600.0,243300.0
522.9172591975793,268600,55309.370324189535,193600.0,243300.0
522.927649887521,268600,55309.370324189535,193600.0,243350.0
522.927649887521,268600,55309.370324189535,193600.0,243350.0
522.9380405774629,268600,55309.370324189535,193600.0,243400.0
522.9380405774629,268600,55309.370324189535,193600.0,243400.0
522.9484312674047,268600,55309.370324189535,193600.0,243450.0
522.9484312674047,268600,55309.370324189535,193600.0,243450.0
522.9588219573465,268600,55309.370324189535,193600.0,243500.0
522.9588219573465,268600,55309.370324189535,193600.0,243500.0
522.9692126472883,268600,55309.370324189535,193600.0,243550.0
522.9692126472883,268600,55309.370324189535,193600.0,243550.0
522.9796033372301,268600,55309.370324189535,193600.0,243600.0
522.9796033372301,268600,55309.370324189535,193600.0,243600.0
522.9899940271719,268600,55309.370324189535,193600.0,243650.0
522.9899940271719,268600,55309.370324189535,193600.0,243650.0
523.0003847171137,268600,55309.370324189535,193600.0,243700.0
523.0003847171137,268600,55309.370324189535,193600.0,243700.0
523.0107754070555,268600,55309.370324189535,193600.0,243750.0
523.0107754070555,268600,55309.370324189535,193600.0,243750.0
523.0211660969973,268600,55309.370324189535,193600.0,243800.0
523.0211660969973,268600,55309.370324189535,193600.0,243800.0
523.0315567869391,268600,55309.370324189535,193600.0,243850.0
523.0315567869391,268600,55309.370324189535,193600.0,243850.0
523.0419474768809,268600,55309.370324189535,193600.0,243900.0
523.0419474768809,268600,55309.370324189535,193600.0,243900.0
523.0523381668227,268600,55309.370324189535,193600.0,243950.0
523.0523381668227,268600,55309.370324189535,193600.0,243950.0
523.0627288567645,268600,55309.370324189535,193600.0,244000.0
523.0627288567645,268600,55309.370324189535,193600.0,244000.0
523.0731195467063,268600,55309.370324189535,193600.0,244050.0
523.0731195467063,268600,55309.370324189535,193600.0,244050.0
523.0835102366481,268600,55309.370324189535,193600.0,244100.0
523.0835102366481,268600,55309.370324189535,193600.0,244100.0
523.0939009265899,268600,55309.370324189535,193600.0,244150.0
523.0939009265899,268600,55309.370324189535,193600.0,244150.0
523.1042916165317,268600,55309.370324189535,193600.0,244200.0
523.1042916165317,268600,55309.370324189535,193600.0,244200.0
523.1146823064735,268600,55309.370324189535,193600.0,244250.0
523.1146823064735,268600,55309.370324189535,193600.0,244250.0
523.1250729964153,268600,55309.370324189535,193600.0,244300.0
523.1250729964153,268600,55309.370324189535,193600.0,244300.0
523.1354636863571,268600,55309.370324189535,193600.0,244350.0
523.1354636863571,268600,55309.370324189535,193600.0,244350.0
523.1458543762989,268600,55309.370324189535,193600.0,244400.0
523.1458543762989,268600,55309.370324189535,193600.0,244400.0
523.1562450662407,268600,55309.370324189535,193600.0,244450.0
523.1562450662407,268600,55309.370324189535,193600.0,244450.0
523.1666357561825,268600,55309.370324189535,193600.0,244500.0
523.1666357561825,268600,55309.370324189535,193600.0,244500.0
523.1770264461243,268600,55309.370324189535,193600.0,244550.0
523.1770264461243,268600,55309.370324189535,193600.0,244550.0
523.1874171360661,268600,55309.370324189535,193600.0,244600.0
523.1874171360661,268600,55309.370324189535,193600.0,244600.0
523.1978078260079,268600,55309.370324189535,193600.0,244650.0
523.1978078260079,268600,55309.370324189535,193600.0,244650.0
523.2081985159497,268600,55309.370324189535,193600.0,244700.0
523.2081985159497,268600,55309.370324189535,193600.0,244700.0
523.2185892058915,268600,55309.370324189535,193600.0,244750.0
523.2185892058915,268600,55309.370324189535,193600.0,244750.0
523.2289798958333,268600,55309.370324189535,193600.0,244800.0
523.2289798958333,268600,55309.370324189535,193600.0,244800.0
523.2393705857751,268600,55309.370324189535,193600.0,244850.0
523.2393705857751,268600,55309.370324189535,193600.0,244850.0
523.2497612757169,268600,55309.370324189535,193600.0,244900.0
523.2497612757169,268600,55309.370324189535,193600.0,244900.0
523.2601519656587,268600,55309.370324189535,193600.0,244950.0
523.2601519656587,268600,55309.370324189535,193600.0,244950.0
523.2705426556005,268600,55309.370324189535,193600.0,245000.0
523.2705426556005,268600,55309.370324189535,193600.0,245000.0
523.2809333455423,268600,55309.370324189535,193600.0,245050.0
523.2809333455423,268600,55309.370324189535,193600.0,245050.0
523.2913240354841,268600,55309.370324189535,193600.0,245100.0
523.2913240354841,268600,55309.370324189535,193600.0,245100.0
523.3017147254259,268600,55309.370324189535,193600.0,245150.0
523.3017147254259,268600,55309.370324189535,193600.0,245150.0
523.3121054153677,268600,55309.370324189535,193600.0,245200.0
523.3121054153677,268600,55309.370324189535,193600.0,245200.0
523.3224961053095,268600,55309.370324189535,193600.0,245250.0
523.3224961053095,268600,55309.370324189535,193600.0,245250.0
523.3328867952513,268600,55309.370324189535,193600.0,245300.0
523.3328867952513,268600,55309.370324189535,193600.0,245300.0
523.3432774851931,268600,55309.370324189535,193600.0,245350.0
523.3432774851931,268600,55309.370324189535,193600.0,245350.0
523.3536681751349,268600,55309.370324189535,193600.0,245400.0
523.3536681751349,268600,55309.370324189535,193600.0,245400.0
523.3640588650767,268600,55309.370324189535,193600.0,245450.0
523.3640588650767,268600,55309.370324189535,193600.0,245450.0
523.3744495550185,268600,55309.370324189535,193600.0,245500.0
523.3744495550185,268600,55309.370324189535,193600.0,245500.0
523.3848402449603,268600,55309.370324189535,193600.0,245550.0
523.3848402449603,268600,55309.370324189535,193600.0,245550.0
523.3952309349021,268600,55309.370324189535,193600.0,245600.0
523.3952309349021,268600,55309.370324189535,193600.0,245600.0
523.4056216248439,268600,55309.370324189535,193600.0,245650.0
523.4056216248439,268600,55309.370324189535,193600.0,245650.0
523.4160123147857,268600,55309.370324189535,193600.0,245700.0
523.4160123147857,268600,55309.370324189535,193600.0,245700.0
523.4264030047275,268600,55309.370324189535,193600.0,245750.0
523.4264030047275,268600,55309.370324189535,193600.0,245750.0
523.4367936946693,268600,55309.370324189535,193600.0,245800.0
523.4367936946693,268600,55309.370324189535,193600.0,245800.0
523.4471843846111,268600,55309.370324189535,193600.0,245850.0
523.4471843846111,268600,55309.370324189535,193600.0,245850.0
523.4575750745529,268600,55309.370324189535,193600.0,245900.0
523.4575750745529,268600,55309.370324189535,193600.0,245900.0
523.4679657644947,268600,55309.370324189535,193600.0,245950.0
523.4679657644947,268600,55309.370324189535,193600.0,245950.0
523.4783564544365,268600,55309.370324189535,193600.0,246000.0
523.4783564544365,268600,55309.370324189535,193600.0,246000.0
523.4887471443783,268600,55309.370324189535,193600.0,246050.0
523.4887471443783,268600,55309.370324189535,193600.0,246050.0
523.4991378343201,268600,55309.370324189535,193600.0,246100.0
523.4991378343201,268600,55309.370324189535,193600.0,246100.0
523.5095285242619,268600,55309.370324189535,193600.0,246150.0
523.5095285242619,268600,55309.370324189535,193600.0,246150.0
523.5199192142037,268600,55309.370324189535,193600.0,246200.0
523.5199192142037,268600,55309.370324189535,193600.0,246200.0
523.5303099041455,268600,55309.370324189535,193600.0,246250.0
523.5303099041455,268600,55309.370324189535,193600.0,246250.0
523.5407005940873,268600,55309.370324189535,193600.0,246300.0
523.5407005940873,268600,55309.370324189535,193600.0,246300.0
523.5510912840291,268600,55309.370324189535,193600.0,246350.0
523.5510912840291,268600,55309.370324189535,193600.0,246350.0
523.5614819739709,268600,55309.370324189535,193600.0,246400.0
523.5614819739709,268600,55309.370324189535,193600.0,246400.0
523.5718726639127,268600,55309.370324189535,193600.0,246450.0
523.5718726639127,268600,55309.370324189535,193600.0,246450.0
523.5822633538545,268600,55309.370324189535,193600.0,246500.0
523.5822633538545,268600,55309.370324189535,193600.0,246500.0
523.5926540437963,268600,55309.370324189535,193600.0,246550.0
523.5926540437963,268600,55309.370324189535,193600.0,246550.0
523.6030447337381,268600,55309.370324189535,193600.0,246600.0
523.6030447337381,268600,55309.370324189535,193600.0,246600.0
523.6134354236799,268600,55309.370324189535,193600.0,246650.0
523.6134354236799,268600,55309.370324189535,193600.0,246650.0
523.6238261136217,268600,55309.370324189535,193600.0,246700.0
523.6238261136217,268600,55309.370324189535,193600.0,246700.0
523.6342168035635,268600,55309.370324189535,193600.0,246750.0
523.6342168035635,268600,55309.370324189535,193600.0,246750.0
523.6446074935053,268600,55309.370324189535,193600.0,246800.0
523.6446074935053,268600,55309.370324189535,193600.0,246800.0
523.6549981834471,268600,55309.370324189535,193600.0,246850.0
523.6549981834471,268600,55309.370324189535,193600.0,246850.0
523.6653888733889,268600,55309.370324189535,193600.0,246900.0
523.6653888733889,268600,55309.370324189535,193600.0,246900.0
523.6757795633307,268600,55309.370324189535,193600.0,246950.0
523.6757795633307,268600,55309.370324189535,193600.0,246950.0
523.6861702532725,268600,55309.370324189535,193600.0,247000.0
523.6861702532725,268600,55309.370324189535,193600.0,247000.0
523.6965609432143,268600,55309.370324189535,193600.0,247050.0
523.6965609432143,268600,55309.370324189535,193600.0,247050.0
523.7069516331561,268600,55309.370324189535,193600.0,247100.0
523.7069516331561,268600,55309.370324189535,193600.0,247100.0
523.7173423230979,268600,55309.370324189535,193600.0,247150.0
523.7173423230979,268600,55309.370324189535,193600.0,247150.0
523.7277330130397,268600,55309.370324189535,193600.0,247200.0
523.7277330130397,268600,55309.370324189535,193600.0,247200.0
523.7381237029815,268600,55309.370324189535,193600.0,247250.0
523.7381237029815,268600,55309.370324189535,193600.0,247250.0
523.7485143929233,268600,55309.370324189535,193600.0,247300.0
523.7485143929233,268600,55309.370324189535,193600.0,247300.0
523.7589050828651,268600,55309.370324189535,193600.0,247350.0
523.7589050828651,268600,55309.370324189535,193600.0,247350.0
523.7692957728069,268600,55309.370324189535,193600.0,247400.0
523.7692957728069,268600,55309.370324189535,193600.0,247400.0
523.7796864627487,268600,55309.370324189535,193600.0,247450.0
523.7796864627487,268600,55309.370324189535,193600.0,247450.0
523.7900771526905,268600,55309.370324189535,193600.0,247500.0
523.7900771526905,268600,55309.370324189535,193600.0,247500.0
523.8004678426323,268600,55309.370324189535,193600.0,247550.0
523.8004678426323,268600,55309.370324189535,193600.0,247550.0
523.8108585325741,268600,55309.370324189535,193600.0,247600.0
523.8108585325741,268600,55309.370324189535,193600.0,247600.0
523.8212492225159,268600,55309.370324189535,193600.0,247650.0
523.8212492225159,268600,55309.370324189535,193600.0,247650.0
523.8316399124577,268600,55309.370324189535,193600.0,247700.0
523.8316399124577,268600,55309.370324189535,193600.0,247700.0
523.8420306023995,268600,55309.370324189535,193600.0,247750.0
523.8420306023995,268600,55309.370324189535,193600.0,247750.0
523.8524212923413,268600,55309.370324189535,193600.0,247800.0
523.8524212923413,268600,55309.370324189535,193600.0,247800.0
523.8628119822831,268600,55309.370324189535,193600.0,247850.0
523.8628119822831,268600,55309.370324189535,193600.0,247850.0
523.8732026722249,268600,55309.370324189535,193600.0,247900.0
523.8732026722249,268600,55309.370324189535,193600.0,247900.0
523.8835933621667,268600,55309.370324189535,193600.0,247950.0
523.8835933621667,268600,55309.370324189535,193600.0,247950.0
523.8939840521085,268600,55309.370324189535,193600.0,248000.0
523.8939840521085,268600,55309.370324189535,193600.0,248000.0
523.9043747420503,268600,55309.370324189535,193600.0,248050.0
523.9043747420503,268600,55309.370324189535,193600.0,248050.0
523.9147654319921,268600,55309.370324189535,193600.0,248100.0
523.9147654319921,268600,55309.370324189535,193600.0,248100.0
523.9251561219339,268600,55309.370324189535,193600.0,248150.0
523.9251561219339,268600,55309.370324189535,193600.0,248150.0
523.9355468118757,268600,55309.370324189535,193600.0,248200.0
523.9355468118757,268600,55309.370324189535,193600.0,248200.0
523.9459375018175,268600,55309.370324189535,193600.0,248250.0
523.9459375018175,268600,55309.370324189535,193600.0,248250.0
523.9563281917593,268600,55309.370324189535,193600.0,248300.0
523.9563281917593,268600,55309.370324189535,193600.0,248300.0
523.9667188817011,268600,55309.370324189535,193600.0,248350.0
523.9667188817011,268600,55309.370324189535,193600.0,248350.0
523.9771095716429,268600,55309.370324189535,193600.0,248400.0
523.9771095716429,268600,55309.370324189535,193600.0,248400.0
523.9875002615847,268600,55309.370324189535,193600.0,248450.0
523.9875002615847,268600,55309.370324189535,193600.0,248450.0
523.9978909515265,268600,55309.370324189535,193600.0,248500.0
523.9978909515265,268600,55309.370324189535,193600.0,248500.0
524.0082816414683,268600,55309.370324189535,193600.0,248550.0
524.0082816414683,268600,55309.370324189535,193600.0,248550.0
524.0186723314101,268600,55309.370324189535,193600.0,248600.0
524.0186723314101,268600,55309.370324189535,193600.0,248600.0
524.0290630213519,268600,55309.370324189535,193600.0,248650.0
524.0290630213519,268600,55309.370324189535,193600.0,248650.0
524.0394537112937,268600,55309.370324189535,193600.0,248700.0
524.0394537112937,268600,55309.370324189535,193600.0,248700.0
524.0498444012355,268600,55309.370324189535,193600.0,248750.0
524.0498444012355,268600,55309.370324189535,193600.0,248750.0
524.0602350911773,268600,55309.370324189535,193600.0,248800.0
524.0602350911773,268600,55309.370324189535,193600.0,248800.0
524.0706257811191,268600,55309.370324189535,193600.0,248850.0
524.0706257811191,268600,55309.370324189535,193600.0,248850.0
524.0810164710609,268600,55309.370324189535,193600.0,248900.0
524.0810164710609,268600,55309.370324189535,193600.0,248900.0
524.0914071610027,268600,55309.370324189535,193600.0,248950.0
524.0914071610027,268600,55309.370324189535,193600.0,248950.0
524.1017978509445,268600,55309.370324189535,193600.0,249000.0
524.1017978509445,268600,55309.370324189535,193600.0,249000.0
524.1121885408863,268600,55309.370324189535,193600.0,249050.0
524.1121885408863,268600,55309.370324189535,193600.0,249050.0
524.1225792308281,268600,55309.370324189535,193600.0,249100.0
524.1225792308281,268600,55309.370324189535,193600.0,249100.0
524.1329699207699,268600,55309.370324189535,193600.0,249150.0
524.1329699207699,268600,55309.370324189535,193600.0,249150.0
524.1433606107117,268600,55309.370324189535,193600.0,249200.0
524.1433606107117,268600,55309.370324189535,193600.0,249200.0
524.1537513006535,268600,55309.370324189535,193600.0,249250.0
524.1537513006535,268600,55309.370324189535,193600.0,249250.0
524.1641419905953,268600,55309.370324189535,193600.0,249300.0
524.1641419905953,268600,55309.370324189535,193600.0,249300.0
524.1745326805371,268600,55309.370324189535,193600.0,249350.0
524.1745326805371,268600,55309.370324189535,193600.0,249350.0
524.1849233704789,268600,55309.370324189535,193600.0,249400.0
524.1849233704789,268600,55309.370324189535,193600.0,249400.0
524.1953140604207,268600,55309.370324189535,193600.0,249450.0
524.1953140604207,268600,55309.370324189535,193600.0,249450.0
524.2057047503625,268600,55309.370324189535,193600.0,249500.0
524.2057047503625,268600,55309.370324189535,193600.0,249500.0
524.2160954403043,268600,55309.370324189535,193600.0,249550.0
524.2160954403043,268600,55309.370324189535,193600.0,249550.0
524.2264861302461,268600,55309.370324189535,193600.0,249600.0
524.2264861302461,268600,55309.370324189535,193600.0,249600.0
524.236876820188,268600,55309.370324189535,193600.0,249650.0
524.236876820188,268600,55309.370324189535,193600.0,249650.0
524.2472675101297,268600,55309.370324189535,193600.0,249700.0
524.2472675101297,268600,55309.370324189535,193600.0,249700.0
524.2576582000715,268600,55309.370324189535,193600.0,249750.0
524.2576582000715,268600,55309.370324189535,193600.0,249750.0
524.2680488900133,268600,55309.370324189535,193600.0,249800.0
524.2680488900133,268600,55309.370324189535,193600.0,249800.0
524.2784395799551,268600,55309.370324189535,193600.0,249850.0
524.2784395799551,268600,55309.370324189535,193600.0,249850.0
524.288830269897,268600,55309.370324189535,193600.0,249900.0
524.288830269897,268600,55309.370324189535,193600.0,249900.0
524.2992209598387,268600,55309.370324189535,193600.0,249950.0
524.2992209598387,268600,55309.370324189535,193600.0,249950.0
524.3096116497805,268600,55309.370324189535,193600.0,250000.0
524.3096116497805,268600,55309.370324189535,193600.0,250000.0
524.3200023397224,268600,55309.370324189535,193600.0,250050.0
524.3200023397224,268600,55309.370324189535,193600.0,250050.0
524.3303930296642,268600,55309.370324189535,193600.0,250100.0
524.3303930296642,268600,55309.370324189535,193600.0,250100.0
524.340783719606,268600,55309.370324189535,193600.0,250150.0
524.340783719606,268600,55309.370324189535,193600.0,250150.0
524.3511744095478,268600,55309.370324189535,193600.0,250200.0
524.3511744095478,268600,55309.370324189535,193600.0,250200.0
524.3615650994896,268600,55309.370324189535,193600.0,250250.0
524.3615650994896,268600,55309.370324189535,193600.0,250250.0
524.3719557894314,268600,55309.370324189535,193600.0,250300.0
524.3719557894314,268600,55309.370324189535,193600.0,250300.0
524.3823464793732,268600,55309.370324189535,193600.0,250350.0
524.3823464793732,268600,55309.370324189535,193600.0,250350.0
524.392737169315,268600,55309.370324189535,193600.0,250400.0
524.392737169315,268600,55309.370324189535,193600.0,250400.0
524.4031278592568,268600,55309.370324189535,193600.0,250450.0
524.4031278592568,268600,55309.370324189535,193600.0,250450.0
524.4135185491986,268600,55309.370324189535,193600.0,250500.0
524.4135185491986,268600,55309.370324189535,193600.0,250500.0
524.4239092391404,268600,55309.370324189535,193600.0,250550.0
524.4239092391404,268600,55309.370324189535,193600.0,250550.0
524.4342999290822,268600,55309.370324189535,193600.0,250600.0
524.4342999290822,268600,55309.370324189535,193600.0,250600.0
524.444690619024,268600,55309.370324189535,193600.0,250650.0
524.444690619024,268600,55309.370324189535,193600.0,250650.0
524.4550813089658,268600,55309.370324189535,193600.0,250700.0
524.4550813089658,268600,55309.370324189535,193600.0,250700.0
524.4654719989076,268600,55309.370324189535,193600.0,250750.0
524.4654719989076,268600,55309.370324189535,193600.0,250750.0
524.4758626888494,268600,55309.370324189535,193600.0,250800.0
524.4758626888494,268600,55309.370324189535,193600.0,250800.0
524.4862533787912,268600,55309.370324189535,193600.0,250850.0
524.4862533787912,268600,55309.370324189535,193600.0,250850.0
524.496644068733,268600,55309.370324189535,193600.0,250900.0
524.496644068733,268600,55309.370324189535,193600.0,250900.0
524.5070347586748,268600,55309.370324189535,193600.0,250950.0
524.5070347586748,268600,55309.370324189535,193600.0,250950.0
524.5174254486166,268600,55309.370324189535,193600.0,251000.0
524.5174254486166,268600,55309.370324189535,193600.0,251000.0
524.5278161385584,268600,55309.370324189535,193600.0,251050.0
524.5278161385584,268600,55309.370324189535,193600.0,251050.0
524.5382068285002,268600,55309.370324189535,193600.0,251100.0
524.5382068285002,268600,55309.370324189535,193600.0,251100.0
524.548597518442,268600,55309.370324189535,193600.0,251150.0
524.548597518442,268600,55309.370324189535,193600.0,251150.0
524.5589882083838,268600,55309.370324189535,193600.0,251200.0
524.5589882083838,268600,55309.370324189535,193600.0,251200.0
524.5693788983256,268600,55309.370324189535,193600.0,251250.0
524.5693788983256,268600,55309.370324189535,193600.0,251250.0
524.5797695882674,268600,55309.370324189535,193600.0,251300.0
524.5797695882674,268600,55309.370324189535,193600.0,251300.0
524.5901602782092,268600,55309.370324189535,193600.0,251350.0
524.5901602782092,268600,55309.370324189535,193600.0,251350.0
524.600550968151,268600,55309.370324189535,193600.0,251400.0
524.600550968151,268600,55309.370324189535,193600.0,251400.0
524.6109416580928,268600,55309.370324189535,193600.0,251450.0
524.6109416580928,268600,55309.370324189535,193600.0,251450.0
524.6213323480346,268600,55309.370324189535,193600.0,251500.0
524.6213323480346,268600,55309.370324189535,193600.0,251500.0
524.6317230379764,268600,55309.370324189535,193600.0,251550.0
524.6317230379764,268600,55309.370324189535,193600.0,251550.0
524.6421137279182,268600,55309.370324189535,193600.0,251600.0
524.6421137279182,268600,55309.370324189535,193600.0,251600.0
524.65250441786,268600,55309.370324189535,193600.0,251650.0
524.65250441786,268600,55309.370324189535,193600.0,251650.0
524.6628951078018,268600,55309.370324189535,193600.0,251700.0
524.6628951078018,268600,55309.370324189535,193600.0,251700.0
524.6732857977436,268600,55309.370324189535,193600.0,251750.0
524.6732857977436,268600,55309.370324189535,193600.0,251750.0
524.6836764876854,268600,55309.370324189535,193600.0,251800.0
524.6836764876854,268600,55309.370324189535,193600.0,251800.0
524.6940671776272,268600,55309.370324189535,193600.0,251850.0
524.6940671776272,268600,55309.370324189535,193600.0,251850.0
524.704457867569,268600,55309.370324189535,193600.0,251900.0
524.704457867569,268600,55309.370324189535,193600.0,251900.0
524.7148485575108,268600,55309.370324189535,193600.0,251950.0
524.7148485575108,268600,55309.370324189535,193600.0,251950.0
524.7252392474526,268600,55309.370324189535,193600.0,252000.0
524.7252392474526,268600,55309.370324189535,193600.0,252000.0
524.7356299373944,268600,55309.370324189535,193600.0,252050.0
524.7356299373944,268600,55309.370324189535,193600.0,252050.0
524.7460206273362,268600,55309.370324189535,193600.0,252100.0
524.7460206273362,268600,55309.370324189535,193600.0,252100.0
524.756411317278,268600,55309.370324189535,193600.0,252150.0
524.756411317278,268600,55309.370324189535,193600.0,252150.0
524.7668020072198,268600,55309.370324189535,193600.0,252200.0
524.7668020072198,268600,55309.370324189535,193600.0,252200.0
524.7771926971616,268600,55309.370324189535,193600.0,252250.0
524.7771926971616,268600,55309.370324189535,193600.0,252250.0
524.7875833871034,268600,55309.370324189535,193600.0,252300.0
524.7875833871034,268600,55309.370324189535,193600.0,252300.0
524.7979740770452,268600,55309.370324189535,193600.0,252350.0
524.7979740770452,268600,55309.370324189535,193600.0,252350.0
524.808364766987,268600,55309.370324189535,193600.0,252400.0
524.808364766987,268600,55309.370324189535,193600.0,252400.0
524.8187554569288,268600,55309.370324189535,193600.0,252450.0
524.8187554569288,268600,55309.370324189535,193600.0,252450.0
524.8291461468706,268600,55309.370324189535,193600.0,252500.0
524.8291461468706,268600,55309.370324189535,193600.0,252500.0
524.8395368368124,268600,55309.370324189535,193600.0,252550.0
524.8395368368124,268600,55309.370324189535,193600.0,252550.0
524.8499275267542,268600,55309.370324189535,193600.0,252600.0
524.8499275267542,268600,55309.370324189535,193600.0,252600.0
524.860318216696,268600,55309.370324189535,193600.0,252650.0
524.860318216696,268600,55309.370324189535,193600.0,252650.0
524.8707089066378,268600,55309.370324189535,193600.0,252700.0
524.8707089066378,268600,55309.370324189535,193600.0,252700.0
524.8810995965796,268600,55309.370324189535,193600.0,252750.0
524.8810995965796,268600,55309.370324189535,193600.0,252750.0
524.8914902865214,268600,55309.370324189535,193600.0,252800.0
524.8914902865214,268600,55309.370324189535,193600.0,252800.0
524.9018809764632,268600,55309.370324189535,193600.0,252850.0
524.9018809764632,268600,55309.370324189535,193600.0,252850.0
524.912271666405,268600,55309.370324189535,193600.0,252900.0
524.912271666405,268600,55309.370324189535,193600.0,252900.0
524.9226623563468,268600,55309.370324189535,193600.0,252950.0
524.9226623563468,268600,55309.370324189535,193600.0,252950.0
524.9330530462886,268600,55309.370324189535,193600.0,253000.0
524.9330530462886,268600,55309.370324189535,193600.0,253000.0
524.9434437362304,268600,55309.370324189535,193600.0,253050.0
524.9434437362304,268600,55309.370324189535,193600.0,253050.0
524.9538344261722,268600,55309.370324189535,193600.0,253100.0
524.9538344261722,268600,55309.370324189535,193600.0,253100.0
524.964225116114,268600,55309.370324189535,193600.0,253150.0
524.964225116114,268600,55309.370324189535,193600.0,253150.0
524.9746158060558,268600,55309.370324189535,193600.0,253200.0
524.9746158060558,268600,55309.370324189535,193600.0,253200.0
524.9850064959976,268600,55309.370324189535,193600.0,253250.0
524.9850064959976,268600,55309.370324189535,193600.0,253250.0
524.9953971859394,268600,55309.370324189535,193600.0,253300.0
524.9953971859394,268600,55309.370324189535,193600.0,253300.0
525.0057878758812,268600,55309.370324189535,193600.0,253350.0
525.0057878758812,268600,55309.370324189535,193600.0,253350.0
525.016178565823,268600,55304.538653366595,193600.0,253400.0
525.016178565823,268600,55304.538653366595,193600.0,253400.0
525.0265692557648,268600,55304.538653366595,193600.0,253450.0
525.0265692557648,268600,55304.538653366595,193600.0,253450.0
525.0369599457066,268600,55304.538653366595,193600.0,253500.0
525.0369599457066,268600,55304.538653366595,193600.0,253500.0
525.0473506356484,268600,55304.538653366595,193600.0,253550.0
525.0473506356484,268600,55304.538653366595,193600.0,253550.0
525.0577413255902,268600,55304.538653366595,193600.0,253600.0
525.0577413255902,268600,55304.538653366595,193600.0,253600.0
525.068132015532,268600,55304.538653366595,193600.0,253650.0
525.068132015532,268600,55304.538653366595,193600.0,253650.0
525.0785227054738,268600,55304.538653366595,193600.0,253700.0
525.0785227054738,268600,55304.538653366595,193600.0,253700.0
525.0889133954156,268600,55304.538653366595,193600.0,253750.0
525.0889133954156,268600,55304.538653366595,193600.0,253750.0
525.0993040853574,268600,55304.538653366595,193600.0,253800.0
525.0993040853574,268600,55304.538653366595,193600.0,253800.0
525.1096947752992,268600,55304.538653366595,193600.0,253850.0
525.1096947752992,268600,55304.538653366595,193600.0,253850.0
525.120085465241,268600,55304.538653366595,193600.0,253900.0
525.120085465241,268600,55304.538653366595,193600.0,253900.0
525.1304761551828,268600,55304.538653366595,193600.0,253950.0
525.1304761551828,268600,55304.538653366595,193600.0,253950.0
525.1408668451246,268600,55304.538653366595,193600.0,254000.0
525.1408668451246,268600,55304.538653366595,193600.0,254000.0
525.1512575350664,268600,55304.538653366595,193600.0,254050.0
525.1512575350664,268600,55304.538653366595,193600.0,254050.0
525.1616482250082,268600,55304.538653366595,193600.0,254100.0
525.1616482250082,268600,55304.538653366595,193600.0,254100.0
525.17203891495,268600,55304.538653366595,193600.0,254150.0
525.17203891495,268600,55304.538653366595,193600.0,254150.0
525.1824296048918,268600,55304.538653366595,193600.0,254200.0
525.1824296048918,268600,55304.538653366595,193600.0,254200.0
525.1928202948336,268600,55304.538653366595,193600.0,254250.0
525.1928202948336,268600,55304.538653366595,193600.0,254250.0
525.2032109847754,268600,55304.538653366595,193600.0,254300.0
525.2032109847754,268600,55304.538653366595,193600.0,254300.0
525.2136016747172,268600,55304.538653366595,193600.0,254350.0
525.2136016747172,268600,55304.538653366595,193600.0,254350.0
525.223992364659,268600,55304.538653366595,193600.0,254400.0
525.223992364659,268600,55304.538653366595,193600.0,254400.0
525.2343830546008,268600,55304.538653366595,193600.0,254450.0
525.2343830546008,268600,55304.538653366595,193600.0,254450.0
525.2447737445426,268600,55304.538653366595,193600.0,254500.0
525.2447737445426,268600,55304.538653366595,193600.0,254500.0
525.2551644344844,268600,55304.538653366595,193600.0,254550.0
525.2551644344844,268600,55304.538653366595,193600.0,254550.0
525.2655551244262,268600,55304.538653366595,193600.0,254600.0
525.2655551244262,268600,55304.538653366595,193600.0,254600.0
525.275945814368,268600,55304.538653366595,193600.0,254650.0
525.275945814368,268600,55304.538653366595,193600.0,254650.0
525.2863365043098,268600,55304.538653366595,193600.0,254700.0
525.2863365043098,268600,55304.538653366595,193600.0,254700.0
525.2967271942516,268600,55304.538653366595,193600.0,254750.0
525.2967271942516,268600,55304.538653366595,193600.0,254750.0
525.3071178841934,268600,55304.538653366595,193600.0,254800.0
525.3071178841934,268600,55304.538653366595,193600.0,254800.0
525.3175085741352,268600,55304.538653366595,193600.0,254850.0
525.3175085741352,268600,55304.538653366595,193600.0,254850.0
525.327899264077,268600,55304.538653366595,193600.0,254900.0
525.327899264077,268600,55304.538653366595,193600.0,254900.0
525.3382899540188,268600,55304.538653366595,193600.0,254950.0
525.3382899540188,268600,55304.538653366595,193600.0,254950.0
525.3486806439606,268600,55304.538653366595,193600.0,255000.0
525.3486806439606,268600,55304.538653366595,193600.0,255000.0
525.3590713339024,268600,55304.538653366595,193600.0,255050.0
525.3590713339024,268600,55304.538653366595,193600.0,255050.0
525.3694620238442,268600,55304.538653366595,193600.0,255100.0
525.3694620238442,268600,55304.538653366595,193600.0,255100.0
525.379852713786,268600,55304.538653366595,193600.0,255150.0
525.379852713786,268600,55304.538653366595,193600.0,255150.0
525.3902434037278,268600,55304.538653366595,193600.0,255200.0
525.3902434037278,268600,55304.538653366595,193600.0,255200.0
525.4006340936696,268600,55304.538653366595,193600.0,255250.0
525.4006340936696,268600,55304.538653366595,193600.0,255250.0
525.4110247836114,268600,55304.538653366595,193600.0,255300.0
525.4110247836114,268600,55304.538653366595,193600.0,255300.0
525.4214154735532,268600,55304.538653366595,193600.0,255350.0
525.4214154735532,268600,55304.538653366595,193600.0,255350.0
525.431806163495,268600,55304.538653366595,193600.0,255400.0
525.431806163495,268600,55304.538653366595,193600.0,255400.0
525.4421968534368,268600,55304.538653366595,193600.0,255450.0
525.4421968534368,268600,55304.538653366595,193600.0,255450.0
525.4525875433786,268600,55304.538653366595,193600.0,255500.0
525.4525875433786,268600,55304.538653366595,193600.0,255500.0
525.4629782333204,268600,55304.538653366595,193600.0,255550.0
525.4629782333204,268600,55304.538653366595,193600.0,255550.0
525.4733689232622,268600,55304.538653366595,193600.0,255600.0
525.4733689232622,268600,55304.538653366595,193600.0,255600.0
525.483759613204,268600,55304.538653366595,193600.0,255650.0
525.483759613204,268600,55304.538653366595,193600.0,255650.0
525.4941503031458,268600,55304.538653366595,193600.0,255700.0
525.4941503031458,268600,55304.538653366595,193600.0,255700.0
525.5045409930876,268600,55304.538653366595,193600.0,255750.0
525.5045409930876,268600,55304.538653366595,193600.0,255750.0
525.5149316830294,268600,55304.538653366595,193600.0,255800.0
525.5149316830294,268600,55304.538653366595,193600.0,255800.0
525.5253223729712,268600,55304.538653366595,193600.0,255850.0
525.5253223729712,268600,55304.538653366595,193600.0,255850.0
525.535713062913,268600,55304.538653366595,193600.0,255900.0
525.535713062913,268600,55304.538653366595,193600.0,255900.0
525.5461037528548,268600,55304.538653366595,193600.0,255950.0
525.5461037528548,268600,55304.538653366595,193600.0,255950.0
525.5564944427966,268600,55304.538653366595,193600.0,256000.0
525.5564944427966,268600,55304.538653366595,193600.0,256000.0
525.5668851327384,268600,55304.538653366595,193600.0,256050.0
525.5668851327384,268600,55304.538653366595,193600.0,256050.0
525.5772758226802,268600,55304.538653366595,193600.0,256100.0
525.5772758226802,268600,55304.538653366595,193600.0,256100.0
525.587666512622,268600,55304.538653366595,193600.0,256150.0
525.587666512622,268600,55304.538653366595,193600.0,256150.0
525.5980572025638,268600,55304.538653366595,193600.0,256200.0
525.5980572025638,268600,55304.538653366595,193600.0,256200.0
525.6084478925056,268600,55304.538653366595,193600.0,256250.0
525.6084478925056,268600,55304.538653366595,193600.0,256250.0
525.6188385824474,268600,55304.538653366595,193600.0,256300.0
525.6188385824474,268600,55304.538653366595,193600.0,256300.0
525.6292292723892,268600,55304.538653366595,193600.0,256350.0
525.6292292723892,268600,55304.538653366595,193600.0,256350.0
525.639619962331,268600,55304.538653366595,193600.0,256400.0
525.639619962331,268600,55304.538653366595,193600.0,256400.0
525.6500106522728,268600,55304.538653366595,193600.0,256450.0
525.6500106522728,268600,55304.538653366595,193600.0,256450.0
525.6604013422146,268600,55304.538653366595,193600.0,256500.0
525.6604013422146,268600,55304.538653366595,193600.0,256500.0
525.6707920321564,268600,55304.538653366595,193600.0,256550.0
525.6707920321564,268600,55304.538653366595,193600.0,256550.0
525.6811827220982,268600,55304.538653366595,193600.0,256600.0
525.6811827220982,268600,55304.538653366595,193600.0,256600.0
525.69157341204,268600,55304.538653366595,193600.0,256650.0
525.69157341204,268600,55304.538653366595,193600.0,256650.0
525.7019641019818,268600,55304.538653366595,193600.0,256700.0
525.7019641019818,268600,55304.538653366595,193600.0,256700.0
525.7123547919236,268600,55304.538653366595,193600.0,256750.0
525.7123547919236,268600,55304.538653366595,193600.0,256750.0
525.7227454818654,268600,55304.538653366595,193600.0,256800.0
525.7227454818654,268600,55304.538653366595,193600.0,256800.0
525.7331361718072,268600,55304.538653366595,193600.0,256850.0
525.7331361718072,268600,55304.538653366595,193600.0,256850.0
525.743526861749,268600,55304.538653366595,193600.0,256900.0
525.743526861749,268600,55304.538653366595,193600.0,256900.0
525.7539175516908,268600,55304.538653366595,193600.0,256950.0
525.7539175516908,268600,55304.538653366595,193600.0,256950.0
525.7643082416326,268600,55304.538653366595,193600.0,257000.0
525.7643082416326,268600,55304.538653366595,193600.0,257000.0
525.7746989315744,268600,55304.538653366595,193600.0,257050.0
525.7746989315744,268600,55304.538653366595,193600.0,257050.0
525.7850896215162,268600,55304.538653366595,193600.0,257100.0
525.7850896215162,268600,55304.538653366595,193600.0,257100.0
525.795480311458,268600,55304.538653366595,193600.0,257150.0
525.795480311458,268600,55304.538653366595,193600.0,257150.0
525.8058710013999,268600,55304.538653366595,193600.0,257200.0
525.8058710013999,268600,55304.538653366595,193600.0,257200.0
525.8162616913417,268600,55304.538653366595,193600.0,257250.0
525.8162616913417,268600,55304.538653366595,193600.0,257250.0
525.8266523812835,268600,55304.538653366595,193600.0,257300.0
525.8266523812835,268600,55304.538653366595,193600.0,257300.0
525.8370430712253,268600,55304.538653366595,193600.0,257350.0
525.8370430712253,268600,55304.538653366595,193600.0,257350.0
525.847433761167,268600,55304.538653366595,193600.0,257400.0
525.847433761167,268600,55304.538653366595,193600.0,257400.0
525.8578244511089,268600,55304.538653366595,193600.0,257450.0
525.8578244511089,268600,55304.538653366595,193600.0,257450.0
525.8682151410507,268600,55304.538653366595,193600.0,257500.0
525.8682151410507,268600,55304.538653366595,193600.0,257500.0
525.8786058309925,268600,55304.538653366595,193600.0,257550.0
525.8786058309925,268600,55304.538653366595,193600.0,257550.0
525.8889965209343,268600,55304.538653366595,193600.0,257600.0
525.8889965209343,268600,55304.538653366595,193600.0,257600.0
525.8993872108761,268600,55304.538653366595,193600.0,257650.0
525.8993872108761,268600,55304.538653366595,193600.0,257650.0
525.9097779008179,268600,55304.538653366595,193600.0,257700.0
525.9097779008179,268600,55304.538653366595,193600.0,257700.0
525.9201685907597,268600,55304.538653366595,193600.0,257750.0
525.9201685907597,268600,55304.538653366595,193600.0,257750.0
525.9305592807015,268600,55304.538653366595,193600.0,257800.0
525.9305592807015,268600,55304.538653366595,193600.0,257800.0
525.9409499706433,268600,55304.538653366595,193600.0,257850.0
525.9409499706433,268600,55304.538653366595,193600.0,257850.0
525.9513406605851,268600,55304.538653366595,193600.0,257900.0
525.9513406605851,268600,55304.538653366595,193600.0,257900.0
525.9617313505269,268600,55304.538653366595,193600.0,257950.0
525.9617313505269,268600,55304.538653366595,193600.0,257950.0
525.9721220404687,268600,55304.538653366595,193600.0,258000.0
525.9721220404687,268600,55304.538653366595,193600.0,258000.0
525.9825127304105,268600,55304.538653366595,193600.0,258050.0
525.9825127304105,268600,55304.538653366595,193600.0,258050.0
525.9929034203523,268600,55304.538653366595,193600.0,258100.0
525.9929034203523,268600,55304.538653366595,193600.0,258100.0
526.0032941102941,268600,55304.538653366595,193600.0,258150.0
526.0032941102941,268600,55304.538653366595,193600.0,258150.0
526.0136848002359,268600,55304.538653366595,193600.0,258200.0
526.0136848002359,268600,55304.538653366595,193600.0,258200.0
526.0240754901777,268600,55304.538653366595,193600.0,258250.0
526.0240754901777,268600,55304.538653366595,193600.0,258250.0
526.0344661801195,268600,55304.538653366595,193600.0,258300.0
526.0344661801195,268600,55304.538653366595,193600.0,258300.0
526.0448568700613,268600,55304.538653366595,193600.0,258350.0
526.0448568700613,268600,55304.538653366595,193600.0,258350.0
526.0552475600031,268600,55304.538653366595,193600.0,258400.0
526.0552475600031,268600,55304.538653366595,193600.0,258400.0
526.0656382499449,268600,55304.538653366595,193600.0,258450.0
526.0656382499449,268600,55304.538653366595,193600.0,258450.0
526.0760289398867,268600,55304.538653366595,193600.0,258500.0
526.0760289398867,268600,55304.538653366595,193600.0,258500.0
526.0864196298285,268600,55304.538653366595,193600.0,258550.0
526.0864196298285,268600,55304.538653366595,193600.0,258550.0
526.0968103197703,268600,55304.538653366595,193600.0,258600.0
526.0968103197703,268600,55304.538653366595,193600.0,258600.0
526.1072010097121,268600,55304.538653366595,193600.0,258650.0
526.1072010097121,268600,55304.538653366595,193600.0,258650.0
526.1175916996539,268600,55304.538653366595,193600.0,258700.0
526.1175916996539,268600,55304.538653366595,193600.0,258700.0
526.1279823895957,268600,55304.538653366595,193600.0,258750.0
526.1279823895957,268600,55304.538653366595,193600.0,258750.0
526.1383730795375,268600,55304.538653366595,193600.0,258800.0
526.1383730795375,268600,55304.538653366595,193600.0,258800.0
526.1487637694793,268600,55304.538653366595,193600.0,258850.0
526.1487637694793,268600,55304.538653366595,193600.0,258850.0
526.1591544594211,268600,55304.538653366595,193600.0,258900.0
526.1591544594211,268600,55304.538653366595,193600.0,258900.0
526.1695451493629,268600,55304.538653366595,193600.0,258950.0
526.1695451493629,268600,55304.538653366595,193600.0,258950.0
526.1799358393047,268600,55304.538653366595,193600.0,259000.0
526.1799358393047,268600,55304.538653366595,193600.0,259000.0
526.1903265292465,268600,55304.538653366595,193600.0,259050.0
526.1903265292465,268600,55304.538653366595,193600.0,259050.0
526.2007172191883,268600,55304.538653366595,193600.0,259100.0
526.2007172191883,268600,55304.538653366595,193600.0,259100.0
526.2111079091301,268600,55304.538653366595,193600.0,259150.0
526.2111079091301,268600,55304.538653366595,193600.0,259150.0
526.2214985990719,268600,55304.538653366595,193600.0,259200.0
526.2214985990719,268600,55304.538653366595,193600.0,259200.0
526.2318892890137,268600,55304.538653366595,193600.0,259250.0
526.2318892890137,268600,55304.538653366595,193600.0,259250.0
526.2422799789555,268600,55304.538653366595,193600.0,259300.0
526.2422799789555,268600,55304.538653366595,193600.0,259300.0
526.2526706688973,268600,55304.538653366595,193600.0,259350.0
526.2526706688973,268600,55304.538653366595,193600.0,259350.0
526.2630613588391,268600,55304.538653366595,193600.0,259400.0
526.2630613588391,268600,55304.538653366595,193600.0,259400.0
526.2734520487809,268600,55304.538653366595,193600.0,259450.0
526.2734520487809,268600,55304.538653366595,193600.0,259450.0
526.2838427387227,268600,55304.538653366595,193600.0,259500.0
526.2838427387227,268600,55304.538653366595,193600.0,259500.0
526.2942334286645,268600,55304.538653366595,193600.0,259550.0
526.2942334286645,268600,55304.538653366595,193600.0,259550.0
526.3046241186063,268600,55304.538653366595,193600.0,259600.0
526.3046241186063,268600,55304.538653366595,193600.0,259600.0
526.3150148085481,268600,55304.538653366595,193600.0,259650.0
526.3150148085481,268600,55304.538653366595,193600.0,259650.0
526.3254054984899,268600,55304.538653366595,193600.0,259700.0
526.3254054984899,268600,55304.538653366595,193600.0,259700.0
526.3357961884317,268600,55304.538653366595,193600.0,259750.0
526.3357961884317,268600,55304.538653366595,193600.0,259750.0
526.3461868783735,268600,55304.538653366595,193600.0,259800.0
526.3461868783735,268600,55304.538653366595,193600.0,259800.0
526.3565775683153,268600,55304.538653366595,193600.0,259850.0
526.3565775683153,268600,55304.538653366595,193600.0,259850.0
526.3669682582571,268600,55304.538653366595,193600.0,259900.0
526.3669682582571,268600,55304.538653366595,193600.0,259900.0
526.3773589481989,268600,55304.538653366595,193600.0,259950.0
526.3773589481989,268600,55304.538653366595,193600.0,259950.0
526.3877496381407,268600,55304.538653366595,193600.0,260000.0
526.3877496381407,268600,55304.538653366595,193600.0,260000.0
526.3981403280825,268600,55304.538653366595,193600.0,260050.0
526.3981403280825,268600,55304.538653366595,193600.0,260050.0
526.4085310180243,268600,55304.538653366595,193600.0,260100.0
526.4085310180243,268600,55304.538653366595,193600.0,260100.0
526.4189217079661,268600,55304.538653366595,193600.0,260150.0
526.4189217079661,268600,55304.538653366595,193600.0,260150.0
526.4293123979079,268600,55304.538653366595,193600.0,260200.0
526.4293123979079,268600,55304.538653366595,193600.0,260200.0
526.4397030878497,268600,55304.538653366595,193600.0,260250.0
526.4397030878497,268600,55304.538653366595,193600.0,260250.0
526.4500937777915,268600,55304.538653366595,193600.0,260300.0
526.4500937777915,268600,55304.538653366595,193600.0,260300.0
526.4604844677333,268600,55304.538653366595,193600.0,260350.0
526.4604844677333,268600,55304.538653366595,193600.0,260350.0
526.4708751576751,268600,55304.538653366595,193600.0,260400.0
526.4708751576751,268600,55304.538653366595,193600.0,260400.0
526.4812658476169,268600,55304.538653366595,193600.0,260450.0
526.4812658476169,268600,55304.538653366595,193600.0,260450.0
526.4916565375587,268600,55304.538653366595,193600.0,260500.0
526.4916565375587,268600,55304.538653366595,193600.0,260500.0
526.5020472275005,268600,55304.538653366595,193600.0,260550.0
526.5020472275005,268600,55304.538653366595,193600.0,260550.0
526.5124379174423,268600,55304.538653366595,193600.0,260600.0
526.5124379174423,268600,55304.538653366595,193600.0,260600.0
526.5228286073841,268600,55304.538653366595,193600.0,260650.0
526.5228286073841,268600,55304.538653366595,193600.0,260650.0
526.5332192973259,268600,55304.538653366595,193600.0,260700.0
526.5332192973259,268600,55304.538653366595,193600.0,260700.0
526.5436099872677,268600,55304.538653366595,193600.0,260750.0
526.5436099872677,268600,55304.538653366595,193600.0,260750.0
526.5540006772095,268600,55304.538653366595,193600.0,260800.0
526.5540006772095,268600,55304.538653366595,193600.0,260800.0
526.5643913671513,268600,55304.538653366595,193600.0,260850.0
526.5643913671513,268600,55304.538653366595,193600.0,260850.0
526.5747820570931,268600,55304.538653366595,193600.0,260900.0
526.5747820570931,268600,55304.538653366595,193600.0,260900.0
526.5851727470349,268600,55304.538653366595,193600.0,260950.0
526.5851727470349,268600,55304.538653366595,193600.0,260950.0
526.5955634369767,268600,55304.538653366595,193600.0,261000.0
526.5955634369767,268600,55304.538653366595,193600.0,261000.0
526.6059541269185,268600,55304.538653366595,193600.0,261050.0
526.6059541269185,268600,55304.538653366595,193600.0,261050.0
526.6163448168603,268600,55304.538653366595,193600.0,261100.0
526.6163448168603,268600,55304.538653366595,193600.0,261100.0
526.6267355068021,268600,55304.538653366595,193600.0,261150.0
526.6267355068021,268600,55304.538653366595,193600.0,261150.0
526.6371261967439,268600,55304.538653366595,193600.0,261200.0
526.6371261967439,268600,55304.538653366595,193600.0,261200.0
526.6475168866857,268600,55304.538653366595,193600.0,261250.0
526.6475168866857,268600,55304.538653366595,193600.0,261250.0
526.6579075766275,268600,55304.538653366595,193600.0,261300.0
526.6579075766275,268600,55304.538653366595,193600.0,261300.0
526.6682982665693,268600,55304.538653366595,193600.0,261350.0
526.6682982665693,268600,55304.538653366595,193600.0,261350.0
526.6786889565111,268600,55304.538653366595,193600.0,261400.0
526.6786889565111,268600,55304.538653366595,193600.0,261400.0
526.6890796464529,268600,55304.538653366595,193600.0,261450.0
526.6890796464529,268600,55304.538653366595,193600.0,261450.0
526.6994703363947,268600,55304.538653366595,193600.0,261500.0
526.6994703363947,268600,55304.538653366595,193600.0,261500.0
526.7098610263365,268600,55304.538653366595,193600.0,261550.0
526.7098610263365,268600,55304.538653366595,193600.0,261550.0
526.7202517162783,268600,55304.538653366595,193600.0,261600.0
526.7202517162783,268600,55304.538653366595,193600.0,261600.0
526.7306424062201,268600,55304.538653366595,193600.0,261650.0
526.7306424062201,268600,55304.538653366595,193600.0,261650.0
526.7410330961619,268600,55304.538653366595,193600.0,261700.0
526.7410330961619,268600,55304.538653366595,193600.0,261700.0
526.7514237861037,268600,55304.538653366595,193600.0,261750.0
526.7514237861037,268600,55304.538653366595,193600.0,261750.0
526.7618144760455,268600,55304.538653366595,193600.0,261800.0
526.7618144760455,268600,55304.538653366595,193600.0,261800.0
526.7722051659873,268600,55304.538653366595,193600.0,261850.0
526.7722051659873,268600,55304.538653366595,193600.0,261850.0
526.7825958559291,268600,55304.538653366595,193600.0,261900.0
526.7825958559291,268600,55304.538653366595,193600.0,261900.0
526.7929865458709,268600,55304.538653366595,193600.0,261950.0
526.7929865458709,268600,55304.538653366595,193600.0,261950.0
526.8033772358127,268600,55304.538653366595,193600.0,262000.0
526.8033772358127,268600,55304.538653366595,193600.0,262000.0
526.8137679257545,268600,55304.538653366595,193600.0,262050.0
526.8137679257545,268600,55304.538653366595,193600.0,262050.0
526.8241586156963,268600,55304.538653366595,193600.0,262100.0
526.8241586156963,268600,55304.538653366595,193600.0,262100.0
526.8345493056381,268600,55304.538653366595,193600.0,262150.0
526.8345493056381,268600,55304.538653366595,193600.0,262150.0
526.8449399955799,268600,55304.538653366595,193600.0,262200.0
526.8449399955799,268600,55304.538653366595,193600.0,262200.0
526.8553306855217,268600,55304.538653366595,193600.0,262250.0
526.8553306855217,268600,55304.538653366595,193600.0,262250.0
526.8657213754635,268600,55304.538653366595,193600.0,262300.0
526.8657213754635,268600,55304.538653366595,193600.0,262300.0
526.8761120654053,268600,55304.538653366595,193600.0,262350.0
526.8761120654053,268600,55304.538653366595,193600.0,262350.0
526.8865027553471,268600,55304.538653366595,193600.0,262400.0
526.8865027553471,268600,55304.538653366595,193600.0,262400.0
526.8968934452889,268600,55304.538653366595,193600.0,262450.0
526.8968934452889,268600,55304.538653366595,193600.0,262450.0
526.9072841352307,268600,55304.538653366595,193600.0,262500.0
526.9072841352307,268600,55304.538653366595,193600.0,262500.0
526.9176748251725,268600,55304.538653366595,193600.0,262550.0
526.9176748251725,268600,55304.538653366595,193600.0,262550.0
526.9280655151143,268600,55304.538653366595,193600.0,262600.0
526.9280655151143,268600,55304.538653366595,193600.0,262600.0
526.9384562050561,268600,55304.538653366595,193600.0,262650.0
526.9384562050561,268600,55304.538653366595,193600.0,262650.0
526.9488468949979,268600,55304.538653366595,193600.0,262700.0
526.9488468949979,268600,55304.538653366595,193600.0,262700.0
526.9592375849397,268600,55304.538653366595,193600.0,262750.0
526.9592375849397,268600,55304.538653366595,193600.0,262750.0
526.9696282748815,268600,55304.538653366595,193600.0,262800.0
526.9696282748815,268600,55304.538653366595,193600.0,262800.0
526.9800189648233,268600,55304.538653366595,193600.0,262850.0
526.9800189648233,268600,55304.538653366595,193600.0,262850.0
526.9904096547651,268600,55304.538653366595,193600.0,262900.0
526.9904096547651,268600,55304.538653366595,193600.0,262900.0
527.0008003447069,268600,55304.538653366595,193600.0,262950.0
527.0008003447069,268600,55304.538653366595,193600.0,262950.0
527.0111910346487,268600,55304.538653366595,193600.0,263000.0
527.0111910346487,268600,55304.538653366595,193600.0,263000.0
527.0215817245905,268600,55304.538653366595,193600.0,263050.0
527.0215817245905,268600,55304.538653366595,193600.0,263050.0
527.0319724145323,268600,55304.538653366595,193600.0,263100.0
527.0319724145323,268600,55304.538653366595,193600.0,263100.0
527.0423631044741,268600,55304.538653366595,193600.0,263150.0
527.0423631044741,268600,55304.538653366595,193600.0,263150.0
527.0527537944159,268600,55304.538653366595,193600.0,263200.0
527.0527537944159,268600,55304.538653366595,193600.0,263200.0
527.0631444843577,268600,55304.538653366595,193600.0,263250.0
527.0631444843577,268600,55304.538653366595,193600.0,263250.0
527.0735351742995,268600,55304.538653366595,193600.0,263300.0
527.0735351742995,268600,55304.538653366595,193600.0,263300.0
527.0839258642413,268600,55304.538653366595,193600.0,263350.0
527.0839258642413,268600,55304.538653366595,193600.0,263350.0
527.0943165541831,268600,55304.538653366595,193600.0,263400.0
527.0943165541831,268600,55304.538653366595,193600.0,263400.0
527.1047072441249,268600,55304.538653366595,193600.0,263450.0
527.1047072441249,268600,55304.538653366595,193600.0,263450.0
527.1150979340667,268600,55304.538653366595,193600.0,263500.0
527.1150979340667,268600,55304.538653366595,193600.0,263500.0
527.1254886240085,268600,55304.538653366595,193600.0,263550.0
527.1254886240085,268600,55304.538653366595,193600.0,263550.0
527.1358793139503,268600,55304.538653366595,193600.0,263600.0
527.1358793139503,268600,55304.538653366595,193600.0,263600.0
527.1462700038921,268600,55304.538653366595,193600.0,263650.0
527.1462700038921,268600,55304.538653366595,193600.0,263650.0
527.1566606938339,268600,55304.538653366595,193600.0,263700.0
527.1566606938339,268600,55304.538653366595,193600.0,263700.0
527.1670513837757,268600,55304.538653366595,193600.0,263750.0
527.1670513837757,268600,55304.538653366595,193600.0,263750.0
527.1774420737175,268600,55304.538653366595,193600.0,263800.0
527.1774420737175,268600,55304.538653366595,193600.0,263800.0
527.1878327636593,268600,55304.538653366595,193600.0,263850.0
527.1878327636593,268600,55304.538653366595,193600.0,263850.0
527.1982234536011,268600,55304.538653366595,193600.0,263900.0
527.1982234536011,268600,55304.538653366595,193600.0,263900.0
527.208614143543,268600,55304.538653366595,193600.0,263950.0
527.208614143543,268600,55304.538653366595,193600.0,263950.0
527.2190048334847,268600,55304.538653366595,193600.0,264000.0
527.2190048334847,268600,55304.538653366595,193600.0,264000.0
527.2293955234265,268600,55304.538653366595,193600.0,264050.0
527.2293955234265,268600,55304.538653366595,193600.0,264050.0
527.2397862133683,268600,55304.538653366595,193600.0,264100.0
527.2397862133683,268600,55304.538653366595,193600.0,264100.0
527.2501769033101,268600,55304.538653366595,193600.0,264150.0
527.2501769033101,268600,55304.538653366595,193600.0,264150.0
527.260567593252,268600,55304.538653366595,193600.0,264200.0
527.260567593252,268600,55304.538653366595,193600.0,264200.0
527.2709582831937,268600,55304.538653366595,193600.0,264250.0
527.2709582831937,268600,55304.538653366595,193600.0,264250.0
527.2813489731356,268600,55304.538653366595,193600.0,264300.0
527.2813489731356,268600,55304.538653366595,193600.0,264300.0
527.2917396630774,268600,55304.538653366595,193600.0,264350.0
527.2917396630774,268600,55304.538653366595,193600.0,264350.0
527.3021303530192,268600,55304.538653366595,193600.0,264400.0
527.3021303530192,268600,55304.538653366595,193600.0,264400.0
527.312521042961,268600,55304.538653366595,193600.0,264450.0
527.312521042961,268600,55304.538653366595,193600.0,264450.0
527.3229117329028,268600,55304.538653366595,193600.0,264500.0
527.3229117329028,268600,55304.538653366595,193600.0,264500.0
527.3333024228446,268600,55304.538653366595,193600.0,264550.0
527.3333024228446,268600,55304.538653366595,193600.0,264550.0
527.3436931127864,268600,55304.538653366595,193600.0,264600.0
527.3436931127864,268600,55304.538653366595,193600.0,264600.0
527.3540838027282,268600,55304.538653366595,193600.0,264650.0
527.3540838027282,268600,55304.538653366595,193600.0,264650.0
527.36447449267,268600,55304.538653366595,193600.0,264700.0
527.36447449267,268600,55304.538653366595,193600.0,264700.0
527.3748651826118,268600,55304.538653366595,193600.0,264750.0
527.3748651826118,268600,55304.538653366595,193600.0,264750.0
527.3852558725536,268600,55304.538653366595,193600.0,264800.0
527.3852558725536,268600,55304.538653366595,193600.0,264800.0
527.3956465624954,268600,55304.538653366595,193600.0,264850.0
527.3956465624954,268600,55304.538653366595,193600.0,264850.0
527.4060372524372,268600,55304.538653366595,193600.0,264900.0
527.4060372524372,268600,55304.538653366595,193600.0,264900.0
527.416427942379,268600,55304.538653366595,193600.0,264950.0
527.416427942379,268600,55304.538653366595,193600.0,264950.0
527.4268186323208,268600,55304.538653366595,193600.0,265000.0
527.4268186323208,268600,55304.538653366595,193600.0,265000.0
527.4372093222626,268600,55304.538653366595,193600.0,265050.0
527.4372093222626,268600,55304.538653366595,193600.0,265050.0
527.4476000122044,268600,55304.538653366595,193600.0,265100.0
527.4476000122044,268600,55304.538653366595,193600.0,265100.0
527.4579907021462,268600,55304.538653366595,193600.0,265150.0
527.4579907021462,268600,55304.538653366595,193600.0,265150.0
527.468381392088,268600,55304.538653366595,193600.0,265200.0
527.468381392088,268600,55304.538653366595,193600.0,265200.0
527.4787720820298,268600,55304.538653366595,193600.0,265250.0
527.4787720820298,268600,55304.538653366595,193600.0,265250.0
527.4891627719716,268600,55304.538653366595,193600.0,265300.0
527.4891627719716,268600,55304.538653366595,193600.0,265300.0
527.4995534619134,268600,55304.538653366595,193600.0,265350.0
527.4995534619134,268600,55304.538653366595,193600.0,265350.0
527.5099441518552,268600,55304.538653366595,193600.0,265400.0
527.5099441518552,268600,55304.538653366595,193600.0,265400.0
527.520334841797,268600,55304.538653366595,193600.0,265450.0
527.520334841797,268600,55304.538653366595,193600.0,265450.0
527.5307255317388,268600,55304.538653366595,193600.0,265500.0
527.5307255317388,268600,55304.538653366595,193600.0,265500.0
527.5411162216806,268600,55304.538653366595,193600.0,265550.0
527.5411162216806,268600,55304.538653366595,193600.0,265550.0
527.5515069116224,268600,55304.538653366595,193600.0,265600.0
527.5515069116224,268600,55304.538653366595,193600.0,265600.0
527.5618976015642,268600,55304.538653366595,193600.0,265650.0
527.5618976015642,268600,55304.538653366595,193600.0,265650.0
527.572288291506,268600,55304.538653366595,193600.0,265700.0
527.572288291506,268600,55304.538653366595,193600.0,265700.0
527.5826789814478,268600,55304.538653366595,193600.0,265750.0
527.5826789814478,268600,55304.538653366595,193600.0,265750.0
527.5930696713896,268600,55304.538653366595,193600.0,265800.0
527.5930696713896,268600,55304.538653366595,193600.0,265800.0
527.6034603613314,268600,55304.538653366595,193600.0,265850.0
527.6034603613314,268600,55304.538653366595,193600.0,265850.0
527.6138510512732,268600,55304.538653366595,193600.0,265900.0
527.6138510512732,268600,55304.538653366595,193600.0,265900.0
527.624241741215,268600,55304.538653366595,193600.0,265950.0
527.624241741215,268600,55304.538653366595,193600.0,265950.0
527.6346324311568,268600,55304.538653366595,193600.0,266000.0
527.6346324311568,268600,55304.538653366595,193600.0,266000.0
527.6450231210986,268600,55304.538653366595,193600.0,266050.0
527.6450231210986,268600,55304.538653366595,193600.0,266050.0
527.6554138110404,268600,55304.538653366595,193600.0,266100.0
527.6554138110404,268600,55304.538653366595,193600.0,266100.0
527.6658045009822,268600,55304.538653366595,193600.0,266150.0
527.6658045009822,268600,55304.538653366595,193600.0,266150.0
527.676195190924,268600,55304.538653366595,193600.0,266200.0
527.676195190924,268600,55304.538653366595,193600.0,266200.0
527.6865858808658,268600,55304.538653366595,193600.0,266250.0
527.6865858808658,268600,55304.538653366595,193600.0,266250.0
527.6969765708076,268600,55304.538653366595,193600.0,266300.0
527.6969765708076,268600,55304.538653366595,193600.0,266300.0
527.7073672607494,268600,55304.538653366595,193600.0,266350.0
527.7073672607494,268600,55304.538653366595,193600.0,266350.0
527.7177579506912,268600,55304.538653366595,193600.0,266400.0
527.7177579506912,268600,55304.538653366595,193600.0,266400.0
527.728148640633,268600,55304.538653366595,193600.0,266450.0
527.728148640633,268600,55304.538653366595,193600.0,266450.0
527.7385393305748,268600,55304.538653366595,193600.0,266500.0
527.7385393305748,268600,55304.538653366595,193600.0,266500.0
527.7489300205166,268600,55304.538653366595,193600.0,266550.0
527.7489300205166,268600,55304.538653366595,193600.0,266550.0
527.7593207104584,268600,55304.538653366595,193600.0,266600.0
527.7593207104584,268600,55304.538653366595,193600.0,266600.0
527.7697114004002,268600,55304.538653366595,193600.0,266650.0
527.7697114004002,268600,55304.538653366595,193600.0,266650.0
527.780102090342,268600,55304.538653366595,193600.0,266700.0
527.780102090342,268600,55304.538653366595,193600.0,266700.0
527.7904927802838,268600,55304.538653366595,193600.0,266750.0
527.7904927802838,268600,55304.538653366595,193600.0,266750.0
527.8008834702256,268600,55304.538653366595,193600.0,266800.0
527.8008834702256,268600,55304.538653366595,193600.0,266800.0
527.8112741601674,268600,55304.538653366595,193600.0,266850.0
527.8112741601674,268600,55304.538653366595,193600.0,266850.0
527.8216648501092,268600,55304.538653366595,193600.0,266900.0
527.8216648501092,268600,55304.538653366595,193600.0,266900.0
527.832055540051,268600,55304.538653366595,193600.0,266950.0
527.832055540051,268600,55304.538653366595,193600.0,266950.0
527.8424462299928,268600,55304.538653366595,193600.0,267000.0
527.8424462299928,268600,55304.538653366595,193600.0,267000.0
527.8528369199346,268600,55304.538653366595,193600.0,267050.0
527.8528369199346,268600,55304.538653366595,193600.0,267050.0
527.8632276098764,268600,55304.538653366595,193600.0,267100.0
527.8632276098764,268600,55304.538653366595,193600.0,267100.0
527.8736182998182,268600,55304.538653366595,193600.0,267150.0
527.8736182998182,268600,55304.538653366595,193600.0,267150.0
527.88400898976,268600,55304.538653366595,193600.0,267200.0
527.88400898976,268600,55304.538653366595,193600.0,267200.0
527.8943996797018,268600,55304.538653366595,193600.0,267250.0
527.8943996797018,268600,55304.538653366595,193600.0,267250.0
527.9047903696436,268600,55304.538653366595,193600.0,267300.0
527.9047903696436,268600,55304.538653366595,193600.0,267300.0
527.9151810595854,268600,55304.538653366595,193600.0,267350.0
527.9151810595854,268600,55304.538653366595,193600.0,267350.0
527.9255717495272,268600,55304.538653366595,193600.0,267400.0
527.9255717495272,268600,55304.538653366595,193600.0,267400.0
527.935962439469,268600,55304.538653366595,193600.0,267450.0
527.935962439469,268600,55304.538653366595,193600.0,267450.0
527.9463531294108,268600,55304.538653366595,193600.0,267500.0
527.9463531294108,268600,55304.538653366595,193600.0,267500.0
527.9567438193526,268600,55304.538653366595,193600.0,267550.0
527.9567438193526,268600,55304.538653366595,193600.0,267550.0
527.9671345092944,268600,55304.538653366595,193600.0,267600.0
527.9671345092944,268600,55304.538653366595,193600.0,267600.0
527.9775251992362,268600,55304.538653366595,193600.0,267650.0
527.9775251992362,268600,55304.538653366595,193600.0,267650.0
527.987915889178,268600,55304.538653366595,193600.0,267700.0
527.987915889178,268600,55304.538653366595,193600.0,267700.0
527.9983065791198,268600,55304.538653366595,193600.0,267750.0
527.9983065791198,268600,55304.538653366595,193600.0,267750.0
528.0086972690616,268600,55304.538653366595,193600.0,267800.0
528.0086972690616,268600,55304.538653366595,193600.0,267800.0
528.0190879590034,268600,55304.538653366595,193600.0,267850.0
528.0190879590034,268600,55304.538653366595,193600.0,267850.0
528.0294786489452,268600,55304.538653366595,193600.0,267900.0
528.0294786489452,268600,55304.538653366595,193600.0,267900.0
528.039869338887,268600,55304.538653366595,193600.0,267950.0
528.039869338887,268600,55304.538653366595,193600.0,267950.0
528.0502600288288,268600,55304.538653366595,193600.0,268000.0
528.0502600288288,268600,55304.538653366595,193600.0,268000.0
528.0606507187706,268600,55304.538653366595,193600.0,268050.0
528.0606507187706,268600,55304.538653366595,193600.0,268050.0
528.0710414087124,268600,55304.538653366595,193600.0,268100.0
528.0710414087124,268600,55304.538653366595,193600.0,268100.0
528.0814320986542,268600,55304.538653366595,193600.0,268150.0
528.0814320986542,268600,55304.538653366595,193600.0,268150.0
528.091822788596,268600,55304.538653366595,193600.0,268200.0
528.091822788596,268600,55304.538653366595,193600.0,268200.0
528.1022134785378,268600,55304.538653366595,193600.0,268250.0
528.1022134785378,268600,55304.538653366595,193600.0,268250.0
528.1126041684796,268600,55304.538653366595,193600.0,268300.0
528.1126041684796,268600,55304.538653366595,193600.0,268300.0
528.1229948584214,268600,55304.538653366595,193600.0,268350.0
528.1229948584214,268600,55304.538653366595,193600.0,268350.0
528.1333855483632,268600,55304.538653366595,193600.0,268400.0
528.1333855483632,268600,55304.538653366595,193600.0,268400.0
528.143776238305,268600,55304.538653366595,193600.0,268450.0
528.143776238305,268600,55304.538653366595,193600.0,268450.0
528.1541669282468,268600,55304.538653366595,193600.0,268500.0
528.1541669282468,268600,55304.538653366595,193600.0,268500.0
528.1645576181886,268600,55304.538653366595,193600.0,268550.0
528.1645576181886,268600,55304.538653366595,193600.0,268550.0
528.1749483081304,268600,55304.538653366595,193600.0,268600.0
638.1749483081304,268600,4154.538653366595,193600.0,268600.0
638.1853389980722,268600,4204.538653366595,193600.0,268600.0
638.1853389980722,268600,4204.538653366595,193600.0,268600.0
638.195729688014,268600,4254.538653366595,193600.0,268600.0
638.195729688014,268600,4254.538653366595,193600.0,268600.0
638.2061203779558,268600,4304.538653366595,193600.0,268600.0
638.2061203779558,268600,4304.538653366595,193600.0,268600.0
638.2165110678976,268600,4354.538653366595,193600.0,268600.0
638.2165110678976,268600,4354.538653366595,193600.0,268600.0
638.2269017578394,268600,4404.538653366595,193600.0,268600.0
638.2269017578394,268600,4404.538653366595,193600.0,268600.0
638.2372924477812,268600,4454.538653366595,193600.0,268600.0
638.2372924477812,268600,4454.538653366595,193600.0,268600.0
638.247683137723,268600,4504.538653366595,193600.0,268600.0
638.247683137723,268600,4504.538653366595,193600.0,268600.0
638.2580738276648,268600,4554.538653366595,193600.0,268600.0
638.2580738276648,268600,4554.538653366595,193600.0,268600.0
638.2684645176066,268600,4604.538653366595,193600.0,268600.0
638.2684645176066,268600,4604.538653366595,193600.0,268600.0
638.2788552075484,268600,4654.538653366595,193600.0,268600.0
638.2788552075484,268600,4654.538653366595,193600.0,268600.0
638.2892458974902,268600,4704.538653366595,193600.0,268600.0
638.2892458974902,268600,4704.538653366595,193600.0,268600.0
638.299636587432,268600,4754.538653366595,193600.0,268600.0
638.299636587432,268600,4754.538653366595,193600.0,268600.0
638.3100272773738,268600,4804.538653366595,193600.0,268600.0
638.3100272773738,268600,4804.538653366595,193600.0,268600.0
638.3204179673156,268600,4854.538653366595,193600.0,268600.0
638.3204179673156,268600,4854.538653366595,193600.0,268600.0
638.3308086572574,268600,4904.538653366595,193600.0,268600.0
638.3308086572574,268600,4904.538653366595,193600.0,268600.0
638.3411993471992,268600,4954.538653366595,193600.0,268600.0
638.3411993471992,268600,4954.538653366595,193600.0,268600.0
638.351590037141,268600,5004.538653366595,193600.0,268600.0
638.351590037141,268600,5004.538653366595,193600.0,268600.0
638.3619807270828,268600,5054.538653366595,193600.0,268600.0
638.3619807270828,268600,5054.538653366595,193600.0,268600.0
638.3723714170246,268600,5104.538653366595,193600.0,268600.0
638.3723714170246,268600,5104.538653366595,193600.0,268600.0
638.3827621069664,268600,5154.538653366595,193600.0,268600.0
638.3827621069664,268600,5154.538653366595,193600.0,268600.0
638.3931527969082,268600,5204.538653366595,193600.0,268600.0
638.3931527969082,268600,5204.538653366595,193600.0,268600.0
638.40354348685,268600,5254.538653366595,193600.0,268600.0
638.40354348685,268600,5254.538653366595,193600.0,268600.0
638.4139341767918,268600,5304.538653366595,193600.0,268600.0
638.4139341767918,268600,5304.538653366595,193600.0,268600.0
638.4243248667336,268600,5354.538653366595,193600.0,268600.0
638.4243248667336,268600,5354.538653366595,193600.0,268600.0
638.4347155566754,268600,5404.538653366595,193600.0,268600.0
638.4347155566754,268600,5404.538653366595,193600.0,268600.0
638.4451062466172,268600,5454.538653366595,193600.0,268600.0
638.4451062466172,268600,5454.538653366595,193600.0,268600.0
638.455496936559,268600,5504.538653366595,193600.0,268600.0
638.455496936559,268600,5504.538653366595,193600.0,268600.0
638.4658876265008,268600,5554.538653366595,193600.0,268600.0
638.4658876265008,268600,5554.538653366595,193600.0,268600.0
638.4762783164426,268600,5604.538653366595,193600.0,268600.0
638.4762783164426,268600,5604.538653366595,193600.0,268600.0
638.4866690063844,268600,5654.538653366595,193600.0,268600.0
638.4866690063844,268600,5654.538653366595,193600.0,268600.0
638.4970596963262,268600,5704.538653366595,193600.0,268600.0
638.4970596963262,268600,5704.538653366595,193600.0,268600.0
638.507450386268,268600,5754.538653366595,193600.0,268600.0
638.507450386268,268600,5754.538653366595,193600.0,268600.0
638.5178410762098,268600,5804.538653366595,193600.0,268600.0
638.5178410762098,268600,5804.538653366595,193600.0,268600.0
638.5282317661516,268600,5854.538653366595,193600.0,268600.0
638.5282317661516,268600,5854.538653366595,193600.0,268600.0
638.5386224560934,268600,5904.538653366595,193600.0,268600.0
638.5386224560934,268600,5904.538653366595,193600.0,268600.0
638.5490131460352,268600,5954.538653366595,193600.0,268600.0
638.5490131460352,268600,5954.538653366595,193600.0,268600.0
638.559403835977,268600,6004.538653366595,193600.0,268600.0
638.559403835977,268600,6004.538653366595,193600.0,268600.0
638.5697945259188,268600,6054.538653366595,193600.0,268600.0
638.5697945259188,268600,6054.538653366595,193600.0,268600.0
638.5801852158606,268600,6104.538653366595,193600.0,268600.0
638.5801852158606,268600,6104.538653366595,193600.0,268600.0
638.5905759058024,268600,6154.538653366595,193600.0,268600.0
638.5905759058024,268600,6154.538653366595,193600.0,268600.0
638.6009665957442,268600,6204.538653366595,193600.0,268600.0
638.6009665957442,268600,6204.538653366595,193600.0,268600.0
638.611357285686,268600,6254.538653366595,193600.0,268600.0
638.611357285686,268600,6254.538653366595,193600.0,268600.0
638.6217479756278,268600,6304.538653366595,193600.0,268600.0
638.6217479756278,268600,6304.538653366595,193600.0,268600.0
638.6321386655696,268600,6354.538653366595,193600.0,268600.0
638.6321386655696,268600,6354.538653366595,193600.0,268600.0
638.6425293555114,268600,6404.538653366595,193600.0,268600.0
638.6425293555114,268600,6404.538653366595,193600.0,268600.0
638.6529200454532,268600,6454.538653366595,193600.0,268600.0
638.6529200454532,268600,6454.538653366595,193600.0,268600.0
638.663310735395,268600,6504.538653366595,193600.0,268600.0
638.663310735395,268600,6504.538653366595,193600.0,268600.0
638.6737014253368,268600,6554.538653366595,193600.0,268600.0
638.6737014253368,268600,6554.538653366595,193600.0,268600.0
638.6840921152786,268600,6604.538653366595,193600.0,268600.0
638.6840921152786,268600,6604.538653366595,193600.0,268600.0
638.6944828052204,268600,6654.538653366595,193600.0,268600.0
638.6944828052204,268600,6654.538653366595,193600.0,268600.0
638.7048734951622,268600,6704.538653366595,193600.0,268600.0
638.7048734951622,268600,6704.538653366595,193600.0,268600.0
638.715264185104,268600,6754.538653366595,193600.0,268600.0
638.715264185104,268600,6754.538653366595,193600.0,268600.0
638.7256548750458,268600,6804.538653366595,193600.0,268600.0
638.7256548750458,268600,6804.538653366595,193600.0,268600.0
638.7360455649876,268600,6854.538653366595,193600.0,268600.0
638.7360455649876,268600,6854.538653366595,193600.0,268600.0
638.7464362549294,268600,6904.538653366595,193600.0,268600.0
638.7464362549294,268600,6904.538653366595,193600.0,268600.0
638.7568269448712,268600,6954.538653366595,193600.0,268600.0
638.7568269448712,268600,6954.538653366595,193600.0,268600.0
638.767217634813,268600,7004.538653366595,193600.0,268600.0
638.767217634813,268600,7004.538653366595,193600.0,268600.0
638.7776083247549,268600,7054.538653366595,193600.0,268600.0
638.7776083247549,268600,7054.538653366595,193600.0,268600.0
638.7879990146967,268600,7104.538653366595,193600.0,268600.0
638.7879990146967,268600,7104.538653366595,193600.0,268600.0
638.7983897046385,268600,7154.538653366595,193600.0,268600.0
638.7983897046385,268600,7154.538653366595,193600.0,268600.0
638.8087803945803,268600,7204.538653366595,193600.0,268600.0
638.8087803945803,268600,7204.538653366595,193600.0,268600.0
638.819171084522,268600,7254.538653366595,193600.0,268600.0
638.819171084522,268600,7254.538653366595,193600.0,268600.0
638.8295617744639,268600,7304.538653366595,193600.0,268600.0
638.8295617744639,268600,7304.538653366595,193600.0,268600.0
638.8399524644057,268600,7354.538653366595,193600.0,268600.0
638.8399524644057,268600,7354.538653366595,193600.0,268600.0
638.8503431543475,268600,7404.538653366595,193600.0,268600.0
638.8503431543475,268600,7404.538653366595,193600.0,268600.0
638.8607338442893,268600,7454.538653366595,193600.0,268600.0
638.8607338442893,268600,7454.538653366595,193600.0,268600.0
638.8711245342311,268600,7504.538653366595,193600.0,268600.0
638.8711245342311,268600,7504.538653366595,193600.0,268600.0
638.8815152241729,268600,7554.538653366595,193600.0,268600.0
638.8815152241729,268600,7554.538653366595,193600.0,268600.0
638.8919059141147,268600,7604.538653366595,193600.0,268600.0
638.8919059141147,268600,7604.538653366595,193600.0,268600.0
638.9022966040565,268600,7654.538653366595,193600.0,268600.0
638.9022966040565,268600,7654.538653366595,193600.0,268600.0
638.9126872939983,268600,7704.538653366595,193600.0,268600.0
638.9126872939983,268600,7704.538653366595,193600.0,268600.0
638.9230779839401,268600,7754.538653366595,193600.0,268600.0
638.9230779839401,268600,7754.538653366595,193600.0,268600.0
638.9334686738819,268600,7804.538653366595,193600.0,268600.0
638.9334686738819,268600,7804.538653366595,193600.0,268600.0
638.9438593638237,268600,7854.538653366595,193600.0,268600.0
638.9438593638237,268600,7854.538653366595,193600.0,268600.0
638.9542500537655,268600,7904.538653366595,193600.0,268600.0
638.9542500537655,268600,7904.538653366595,193600.0,268600.0
638.9646407437073,268600,7954.538653366595,193600.0,268600.0
638.9646407437073,268600,7954.538653366595,193600.0,268600.0
638.9750314336491,268600,8004.538653366595,193600.0,268600.0
638.9750314336491,268600,8004.538653366595,193600.0,268600.0
638.9854221235909,268600,8054.538653366595,193600.0,268600.0
638.9854221235909,268600,8054.538653366595,193600.0,268600.0
638.9958128135327,268600,8104.538653366595,193600.0,268600.0
638.9958128135327,268600,8104.538653366595,193600.0,268600.0
639.0062035034745,268600,8154.538653366595,193600.0,268600.0
639.0062035034745,268600,8154.538653366595,193600.0,268600.0
639.0165941934163,268600,8204.538653366595,193600.0,268600.0
639.0165941934163,268600,8204.538653366595,193600.0,268600.0
639.0269848833581,268600,8254.538653366595,193600.0,268600.0
639.0269848833581,268600,8254.538653366595,193600.0,268600.0
639.0373755732999,268600,8304.538653366595,193600.0,268600.0
639.0373755732999,268600,8304.538653366595,193600.0,268600.0
639.0477662632417,268600,8354.538653366595,193600.0,268600.0
639.0477662632417,268600,8354.538653366595,193600.0,268600.0
639.0581569531835,268600,8404.538653366595,193600.0,268600.0
639.0581569531835,268600,8404.538653366595,193600.0,268600.0
639.0685476431253,268600,8454.538653366595,193600.0,268600.0
639.0685476431253,268600,8454.538653366595,193600.0,268600.0
639.0789383330671,268600,8504.538653366595,193600.0,268600.0
639.0789383330671,268600,8504.538653366595,193600.0,268600.0
639.0893290230089,268600,8554.538653366595,193600.0,268600.0
639.0893290230089,268600,8554.538653366595,193600.0,268600.0
639.0997197129507,268600,8604.538653366595,193600.0,268600.0
639.0997197129507,268600,8604.538653366595,193600.0,268600.0
639.1101104028925,268600,8654.538653366595,193600.0,268600.0
639.1101104028925,268600,8654.538653366595,193600.0,268600.0
639.1205010928343,268600,8704.538653366595,193600.0,268600.0
639.1205010928343,268600,8704.538653366595,193600.0,268600.0
639.1308917827761,268600,8754.538653366595,193600.0,268600.0
639.1308917827761,268600,8754.538653366595,193600.0,268600.0
639.1412824727179,268600,8804.538653366595,193600.0,268600.0
639.1412824727179,268600,8804.538653366595,193600.0,268600.0
639.1516731626597,268600,8854.538653366595,193600.0,268600.0
639.1516731626597,268600,8854.538653366595,193600.0,268600.0
639.1620638526015,268600,8904.538653366595,193600.0,268600.0
639.1620638526015,268600,8904.538653366595,193600.0,268600.0
639.1724545425433,268600,8954.538653366595,193600.0,268600.0
639.1724545425433,268600,8954.538653366595,193600.0,268600.0
639.1828452324851,268600,9004.538653366595,193600.0,268600.0
639.1828452324851,268600,9004.538653366595,193600.0,268600.0
639.1932359224269,268600,9054.538653366595,193600.0,268600.0
639.1932359224269,268600,9054.538653366595,193600.0,268600.0
639.2036266123687,268600,9104.538653366595,193600.0,268600.0
639.2036266123687,268600,9104.538653366595,193600.0,268600.0
639.2140173023105,268600,9154.538653366595,193600.0,268600.0
639.2140173023105,268600,9154.538653366595,193600.0,268600.0
639.2244079922523,268600,9204.538653366595,193600.0,268600.0
639.2244079922523,268600,9204.538653366595,193600.0,268600.0
639.2347986821941,268600,9254.538653366595,193600.0,268600.0
639.2347986821941,268600,9254.538653366595,193600.0,268600.0
639.2451893721359,268600,9304.538653366595,193600.0,268600.0
639.2451893721359,268600,9304.538653366595,193600.0,268600.0
639.2555800620777,268600,9354.538653366595,193600.0,268600.0
639.2555800620777,268600,9354.538653366595,193600.0,268600.0
639.2659707520195,268600,9404.538653366595,193600.0,268600.0
639.2659707520195,268600,9404.538653366595,193600.0,268600.0
639.2763614419613,268600,9454.538653366595,193600.0,268600.0
639.2763614419613,268600,9454.538653366595,193600.0,268600.0
639.2867521319031,268600,9504.538653366595,193600.0,268600.0
639.2867521319031,268600,9504.538653366595,193600.0,268600.0
639.2971428218449,268600,9554.538653366595,193600.0,268600.0
639.2971428218449,268600,9554.538653366595,193600.0,268600.0
639.3075335117867,268600,9604.538653366595,193600.0,268600.0
639.3075335117867,268600,9604.538653366595,193600.0,268600.0
639.3179242017285,268600,9654.538653366595,193600.0,268600.0
639.3179242017285,268600,9654.538653366595,193600.0,268600.0
639.3283148916703,268600,9704.538653366595,193600.0,268600.0
639.3283148916703,268600,9704.538653366595,193600.0,268600.0
639.3387055816121,268600,9754.538653366595,193600.0,268600.0
639.3387055816121,268600,9754.538653366595,193600.0,268600.0
639.3490962715539,268600,9804.538653366595,193600.0,268600.0
639.3490962715539,268600,9804.538653366595,193600.0,268600.0
639.3594869614957,268600,9854.538653366595,193600.0,268600.0
639.3594869614957,268600,9854.538653366595,193600.0,268600.0
639.3698776514375,268600,9904.538653366595,193600.0,268600.0
639.3698776514375,268600,9904.538653366595,193600.0,268600.0
639.3802683413793,268600,9954.538653366595,193600.0,268600.0
639.3802683413793,268600,9954.538653366595,193600.0,268600.0
639.3906590313211,268600,10004.538653366595,193600.0,268600.0
639.3906590313211,268600,10004.538653366595,193600.0,268600.0
639.4010497212629,268600,10054.538653366595,193600.0,268600.0
639.4010497212629,268600,10054.538653366595,193600.0,268600.0
639.4114404112047,268600,10104.538653366595,193600.0,268600.0
639.4114404112047,268600,10104.538653366595,193600.0,268600.0
639.4218311011465,268600,10154.538653366595,193600.0,268600.0
639.4218311011465,268600,10154.538653366595,193600.0,268600.0
639.4322217910883,268600,10204.538653366595,193600.0,268600.0
639.4322217910883,268600,10204.538653366595,193600.0,268600.0
639.4426124810301,268600,10254.538653366595,193600.0,268600.0
639.4426124810301,268600,10254.538653366595,193600.0,268600.0
639.4530031709719,268600,10304.538653366595,193600.0,268600.0
639.4530031709719,268600,10304.538653366595,193600.0,268600.0
639.4633938609137,268600,10354.538653366595,193600.0,268600.0
639.4633938609137,268600,10354.538653366595,193600.0,268600.0
639.4737845508555,268600,10404.538653366595,193600.0,268600.0
639.4737845508555,268600,10404.538653366595,193600.0,268600.0
639.4841752407973,268600,10454.538653366595,193600.0,268600.0
639.4841752407973,268600,10454.538653366595,193600.0,268600.0
639.4945659307391,268600,10504.538653366595,193600.0,268600.0
639.4945659307391,268600,10504.538653366595,193600.0,268600.0
639.5049566206809,268600,10554.538653366595,193600.0,268600.0
639.5049566206809,268600,10554.538653366595,193600.0,268600.0
639.5153473106227,268600,10604.538653366595,193600.0,268600.0
639.5153473106227,268600,10604.538653366595,193600.0,268600.0
639.5257380005645,268600,10654.538653366595,193600.0,268600.0
639.5257380005645,268600,10654.538653366595,193600.0,268600.0
639.5361286905063,268600,10704.538653366595,193600.0,268600.0
639.5361286905063,268600,10704.538653366595,193600.0,268600.0
639.5465193804481,268600,10754.538653366595,193600.0,268600.0
639.5465193804481,268600,10754.538653366595,193600.0,268600.0
639.5569100703899,268600,10804.538653366595,193600.0,268600.0
639.5569100703899,268600,10804.538653366595,193600.0,268600.0
639.5673007603317,268600,10854.538653366595,193600.0,268600.0
639.5673007603317,268600,10854.538653366595,193600.0,268600.0
639.5776914502735,268600,10904.538653366595,193600.0,268600.0
639.5776914502735,268600,10904.538653366595,193600.0,268600.0
639.5880821402153,268600,10954.538653366595,193600.0,268600.0
639.5880821402153,268600,10954.538653366595,193600.0,268600.0
639.5984728301571,268600,11004.538653366595,193600.0,268600.0
639.5984728301571,268600,11004.538653366595,193600.0,268600.0
639.6088635200989,268600,11054.538653366595,193600.0,268600.0
639.6088635200989,268600,11054.538653366595,193600.0,268600.0
639.6192542100407,268600,11104.538653366595,193600.0,268600.0
639.6192542100407,268600,11104.538653366595,193600.0,268600.0
639.6296448999825,268600,11154.538653366595,193600.0,268600.0
639.6296448999825,268600,11154.538653366595,193600.0,268600.0
639.6400355899243,268600,11204.538653366595,193600.0,268600.0
639.6400355899243,268600,11204.538653366595,193600.0,268600.0
639.6504262798661,268600,11254.538653366595,193600.0,268600.0
639.6504262798661,268600,11254.538653366595,193600.0,268600.0
639.6608169698079,268600,11304.538653366595,193600.0,268600.0
639.6608169698079,268600,11304.538653366595,193600.0,268600.0
639.6712076597497,268600,11354.538653366595,193600.0,268600.0
639.6712076597497,268600,11354.538653366595,193600.0,268600.0
639.6815983496915,268600,11404.538653366595,193600.0,268600.0
639.6815983496915,268600,11404.538653366595,193600.0,268600.0
639.6919890396333,268600,11454.538653366595,193600.0,268600.0
639.6919890396333,268600,11454.538653366595,193600.0,268600.0
639.7023797295751,268600,11504.538653366595,193600.0,268600.0
639.7023797295751,268600,11504.538653366595,193600.0,268600.0
639.7127704195169,268600,11554.538653366595,193600.0,268600.0
639.7127704195169,268600,11554.538653366595,193600.0,268600.0
639.7231611094587,268600,11604.538653366595,193600.0,268600.0
639.7231611094587,268600,11604.538653366595,193600.0,268600.0
639.7335517994005,268600,11654.538653366595,193600.0,268600.0
639.7335517994005,268600,11654.538653366595,193600.0,268600.0
639.7439424893423,268600,11704.538653366595,193600.0,268600.0
639.7439424893423,268600,11704.538653366595,193600.0,268600.0
639.7543331792841,268600,11754.538653366595,193600.0,268600.0
639.7543331792841,268600,11754.538653366595,193600.0,268600.0
639.7647238692259,268600,11804.538653366595,193600.0,268600.0
639.7647238692259,268600,11804.538653366595,193600.0,268600.0
639.7751145591677,268600,11854.538653366595,193600.0,268600.0
639.7751145591677,268600,11854.538653366595,193600.0,268600.0
639.7855052491095,268600,11904.538653366595,193600.0,268600.0
639.7855052491095,268600,11904.538653366595,193600.0,268600.0
639.7958959390513,268600,11954.538653366595,193600.0,268600.0
639.7958959390513,268600,11954.538653366595,193600.0,268600.0
639.8062866289931,268600,12004.538653366595,193600.0,268600.0
639.8062866289931,268600,12004.538653366595,193600.0,268600.0
639.8166773189349,268600,12054.538653366595,193600.0,268600.0
639.8166773189349,268600,12054.538653366595,193600.0,268600.0
639.8270680088767,268600,12104.538653366595,193600.0,268600.0
639.8270680088767,268600,12104.538653366595,193600.0,268600.0
639.8374586988185,268600,12154.538653366595,193600.0,268600.0
639.8374586988185,268600,12154.538653366595,193600.0,268600.0
639.8478493887603,268600,12204.538653366595,193600.0,268600.0
639.8478493887603,268600,12204.538653366595,193600.0,268600.0
639.8582400787021,268600,12254.538653366595,193600.0,268600.0
639.8582400787021,268600,12254.538653366595,193600.0,268600.0
639.8686307686439,268600,12304.538653366595,193600.0,268600.0
639.8686307686439,268600,12304.538653366595,193600.0,268600.0
639.8790214585857,268600,12354.538653366595,193600.0,268600.0
639.8790214585857,268600,12354.538653366595,193600.0,268600.0
639.8894121485275,268600,12404.538653366595,193600.0,268600.0
639.8894121485275,268600,12404.538653366595,193600.0,268600.0
639.8998028384693,268600,12454.538653366595,193600.0,268600.0
639.8998028384693,268600,12454.538653366595,193600.0,268600.0
639.9101935284111,268600,12504.538653366595,193600.0,268600.0
639.9101935284111,268600,12504.538653366595,193600.0,268600.0
639.9205842183529,268600,12554.538653366595,193600.0,268600.0
639.9205842183529,268600,12554.538653366595,193600.0,268600.0
639.9309749082947,268600,12604.538653366595,193600.0,268600.0
639.9309749082947,268600,12604.538653366595,193600.0,268600.0
639.9413655982365,268600,12654.538653366595,193600.0,268600.0
639.9413655982365,268600,12654.538653366595,193600.0,268600.0
639.9517562881783,268600,12704.538653366595,193600.0,268600.0
639.9517562881783,268600,12704.538653366595,193600.0,268600.0
639.9621469781201,268600,12754.538653366595,193600.0,268600.0
639.9621469781201,268600,12754.538653366595,193600.0,268600.0
639.9725376680619,268600,12804.538653366595,193600.0,268600.0
639.9725376680619,268600,12804.538653366595,193600.0,268600.0
639.9829283580037,268600,12854.538653366595,193600.0,268600.0
639.9829283580037,268600,12854.538653366595,193600.0,268600.0
639.9933190479455,268600,12904.538653366595,193600.0,268600.0
639.9933190479455,268600,12904.538653366595,193600.0,268600.0
640.0037097378873,268600,12954.538653366595,193600.0,268600.0
640.0037097378873,268600,12954.538653366595,193600.0,268600.0
640.0141004278291,268600,12999.706982543652,193600.0,268600.0
640.0141004278291,268600,12999.706982543652,193600.0,268600.0
640.0244911177709,268600,13049.706982543652,193600.0,268600.0
640.0244911177709,268600,13049.706982543652,193600.0,268600.0
640.0348818077127,268600,13099.706982543652,193600.0,268600.0
640.0348818077127,268600,13099.706982543652,193600.0,268600.0
640.0452724976545,268600,13149.706982543652,193600.0,268600.0
640.0452724976545,268600,13149.706982543652,193600.0,268600.0
640.0556631875963,268600,13199.706982543652,193600.0,268600.0
640.0556631875963,268600,13199.706982543652,193600.0,268600.0
640.0660538775381,268600,13249.706982543652,193600.0,268600.0
640.0660538775381,268600,13249.706982543652,193600.0,268600.0
640.0764445674799,268600,13299.706982543652,193600.0,268600.0
640.0764445674799,268600,13299.706982543652,193600.0,268600.0
640.0868352574217,268600,13349.706982543652,193600.0,268600.0
640.0868352574217,268600,13349.706982543652,193600.0,268600.0
640.0972259473635,268600,13399.706982543652,193600.0,268600.0
640.0972259473635,268600,13399.706982543652,193600.0,268600.0
640.1076166373053,268600,13449.706982543652,193600.0,268600.0
640.1076166373053,268600,13449.706982543652,193600.0,268600.0
640.1180073272471,268600,13499.706982543652,193600.0,268600.0
640.1180073272471,268600,13499.706982543652,193600.0,268600.0
640.1283980171889,268600,13549.706982543652,193600.0,268600.0
640.1283980171889,268600,13549.706982543652,193600.0,268600.0
640.1387887071307,268600,13599.706982543652,193600.0,268600.0
640.1387887071307,268600,13599.706982543652,193600.0,268600.0
640.1491793970725,268600,13649.706982543652,193600.0,268600.0
640.1491793970725,268600,13649.706982543652,193600.0,268600.0
640.1595700870143,268600,13699.706982543652,193600.0,268600.0
640.1595700870143,268600,13699.706982543652,193600.0,268600.0
640.1699607769561,268600,13749.706982543652,193600.0,268600.0
640.1699607769561,268600,13749.706982543652,193600.0,268600.0
640.180351466898,268600,13799.706982543652,193600.0,268600.0
640.180351466898,268600,13799.706982543652,193600.0,268600.0
640.1907421568397,268600,13849.706982543652,193600.0,268600.0
640.1907421568397,268600,13849.706982543652,193600.0,268600.0
640.2011328467815,268600,13899.706982543652,193600.0,268600.0
640.2011328467815,268600,13899.706982543652,193600.0,268600.0
640.2115235367233,268600,13949.706982543652,193600.0,268600.0
640.2115235367233,268600,13949.706982543652,193600.0,268600.0
640.2219142266651,268600,13999.706982543652,193600.0,268600.0
640.2219142266651,268600,13999.706982543652,193600.0,268600.0
640.232304916607,268600,14049.706982543652,193600.0,268600.0
640.232304916607,268600,14049.706982543652,193600.0,268600.0
640.2426956065488,268600,14099.706982543652,193600.0,268600.0
640.2426956065488,268600,14099.706982543652,193600.0,268600.0
640.2530862964906,268600,14149.706982543652,193600.0,268600.0
640.2530862964906,268600,14149.706982543652,193600.0,268600.0
640.2634769864324,268600,14199.706982543652,193600.0,268600.0
640.2634769864324,268600,14199.706982543652,193600.0,268600.0
640.2738676763742,268600,14249.706982543652,193600.0,268600.0
640.2738676763742,268600,14249.706982543652,193600.0,268600.0
640.284258366316,268600,14299.706982543652,193600.0,268600.0
640.284258366316,268600,14299.706982543652,193600.0,268600.0
640.2946490562578,268600,14349.706982543652,193600.0,268600.0
640.2946490562578,268600,14349.706982543652,193600.0,268600.0
640.3050397461996,268600,14399.706982543652,193600.0,268600.0
640.3050397461996,268600,14399.706982543652,193600.0,268600.0
640.3154304361414,268600,14449.706982543652,193600.0,268600.0
640.3154304361414,268600,14449.706982543652,193600.0,268600.0
640.3258211260832,268600,14499.706982543652,193600.0,268600.0
640.3258211260832,268600,14499.706982543652,193600.0,268600.0
640.336211816025,268600,14549.706982543652,193600.0,268600.0
640.336211816025,268600,14549.706982543652,193600.0,268600.0
640.3466025059668,268600,14599.706982543652,193600.0,268600.0
640.3466025059668,268600,14599.706982543652,193600.0,268600.0
640.3569931959086,268600,14649.706982543652,193600.0,268600.0
640.3569931959086,268600,14649.706982543652,193600.0,268600.0
640.3673838858504,268600,14699.706982543652,193600.0,268600.0
640.3673838858504,268600,14699.706982543652,193600.0,268600.0
640.3777745757922,268600,14749.706982543652,193600.0,268600.0
640.3777745757922,268600,14749.706982543652,193600.0,268600.0
640.388165265734,268600,14799.706982543652,193600.0,268600.0
640.388165265734,268600,14799.706982543652,193600.0,268600.0
640.3985559556758,268600,14849.706982543652,193600.0,268600.0
640.3985559556758,268600,14849.706982543652,193600.0,268600.0
640.4089466456176,268600,14899.706982543652,193600.0,268600.0
640.4089466456176,268600,14899.706982543652,193600.0,268600.0
640.4193373355594,268600,14949.706982543652,193600.0,268600.0
640.4193373355594,268600,14949.706982543652,193600.0,268600.0
640.4297280255012,268600,14999.706982543652,193600.0,268600.0
640.4297280255012,268600,14999.706982543652,193600.0,268600.0
640.440118715443,268600,15049.706982543652,193600.0,268600.0
640.440118715443,268600,15049.706982543652,193600.0,268600.0
640.4505094053848,268600,15099.706982543652,193600.0,268600.0
640.4505094053848,268600,15099.706982543652,193600.0,268600.0
640.4609000953266,268600,15149.706982543652,193600.0,268600.0
640.4609000953266,268600,15149.706982543652,193600.0,268600.0
640.4712907852684,268600,15199.706982543652,193600.0,268600.0
640.4712907852684,268600,15199.706982543652,193600.0,268600.0
640.4816814752102,268600,15249.706982543652,193600.0,268600.0
640.4816814752102,268600,15249.706982543652,193600.0,268600.0
640.492072165152,268600,15299.706982543652,193600.0,268600.0
640.492072165152,268600,15299.706982543652,193600.0,268600.0
640.5024628550938,268600,15349.706982543652,193600.0,268600.0
640.5024628550938,268600,15349.706982543652,193600.0,268600.0
640.5128535450356,268600,15399.706982543652,193600.0,268600.0
640.5128535450356,268600,15399.706982543652,193600.0,268600.0
640.5232442349774,268600,15449.706982543652,193600.0,268600.0
640.5232442349774,268600,15449.706982543652,193600.0,268600.0
640.5336349249192,268600,15499.706982543652,193600.0,268600.0
640.5336349249192,268600,15499.706982543652,193600.0,268600.0
640.544025614861,268600,15549.706982543652,193600.0,268600.0
640.544025614861,268600,15549.706982543652,193600.0,268600.0
640.5544163048028,268600,15599.706982543652,193600.0,268600.0
640.5544163048028,268600,15599.706982543652,193600.0,268600.0
640.5648069947446,268600,15649.706982543652,193600.0,268600.0
640.5648069947446,268600,15649.706982543652,193600.0,268600.0
640.5751976846864,268600,15699.706982543652,193600.0,268600.0
640.5751976846864,268600,15699.706982543652,193600.0,268600.0
640.5855883746282,268600,15749.706982543652,193600.0,268600.0
640.5855883746282,268600,15749.706982543652,193600.0,268600.0
640.59597906457,268600,15799.706982543652,193600.0,268600.0
640.59597906457,268600,15799.706982543652,193600.0,268600.0
640.6063697545118,268600,15849.706982543652,193600.0,268600.0
640.6063697545118,268600,15849.706982543652,193600.0,268600.0
640.6167604444536,268600,15899.706982543652,193600.0,268600.0
640.6167604444536,268600,15899.706982543652,193600.0,268600.0
640.6271511343954,268600,15949.706982543652,193600.0,268600.0
640.6271511343954,268600,15949.706982543652,193600.0,268600.0
640.6375418243372,268600,15999.706982543652,193600.0,268600.0
640.6375418243372,268600,15999.706982543652,193600.0,268600.0
640.647932514279,268600,16049.706982543652,193600.0,268600.0
640.647932514279,268600,16049.706982543652,193600.0,268600.0
640.6583232042208,268600,16099.706982543652,193600.0,268600.0
640.6583232042208,268600,16099.706982543652,193600.0,268600.0
640.6687138941626,268600,16149.706982543652,193600.0,268600.0
640.6687138941626,268600,16149.706982543652,193600.0,268600.0
640.6791045841044,268600,16199.706982543652,193600.0,268600.0
640.6791045841044,268600,16199.706982543652,193600.0,268600.0
640.6894952740462,268600,16249.706982543652,193600.0,268600.0
640.6894952740462,268600,16249.706982543652,193600.0,268600.0
640.699885963988,268600,16299.706982543652,193600.0,268600.0
640.699885963988,268600,16299.706982543652,193600.0,268600.0
640.7102766539298,268600,16349.706982543652,193600.0,268600.0
640.7102766539298,268600,16349.706982543652,193600.0,268600.0
640.7206673438716,268600,16399.706982543652,193600.0,268600.0
640.7206673438716,268600,16399.706982543652,193600.0,268600.0
640.7310580338134,268600,16449.706982543652,193600.0,268600.0
640.7310580338134,268600,16449.706982543652,193600.0,268600.0
640.7414487237552,268600,16499.706982543652,193600.0,268600.0
640.7414487237552,268600,16499.706982543652,193600.0,268600.0
640.751839413697,268600,16549.706982543652,193600.0,268600.0
640.751839413697,268600,16549.706982543652,193600.0,268600.0
640.7622301036388,268600,16599.706982543652,193600.0,268600.0
640.7622301036388,268600,16599.706982543652,193600.0,268600.0
640.7726207935806,268600,16649.706982543652,193600.0,268600.0
640.7726207935806,268600,16649.706982543652,193600.0,268600.0
640.7830114835224,268600,16699.706982543652,193600.0,268600.0
640.7830114835224,268600,16699.706982543652,193600.0,268600.0
640.7934021734642,268600,16749.706982543652,193600.0,268600.0
640.7934021734642,268600,16749.706982543652,193600.0,268600.0
640.803792863406,268600,16799.706982543652,193600.0,268600.0
640.803792863406,268600,16799.706982543652,193600.0,268600.0
640.8141835533478,268600,16849.706982543652,193600.0,268600.0
640.8141835533478,268600,16849.706982543652,193600.0,268600.0
640.8245742432896,268600,16899.706982543652,193600.0,268600.0
640.8245742432896,268600,16899.706982543652,193600.0,268600.0
640.8349649332314,268600,16949.706982543652,193600.0,268600.0
640.8349649332314,268600,16949.706982543652,193600.0,268600.0
640.8453556231732,268600,16999.706982543652,193600.0,268600.0
640.8453556231732,268600,16999.706982543652,193600.0,268600.0
640.855746313115,268600,17049.706982543652,193600.0,268600.0
640.855746313115,268600,17049.706982543652,193600.0,268600.0
640.8661370030568,268600,17099.706982543652,193600.0,268600.0
640.8661370030568,268600,17099.706982543652,193600.0,268600.0
640.8765276929986,268600,17149.706982543652,193600.0,268600.0
640.8765276929986,268600,17149.706982543652,193600.0,268600.0
640.8869183829404,268600,17199.706982543652,193600.0,268600.0
640.8869183829404,268600,17199.706982543652,193600.0,268600.0
640.8973090728822,268600,17249.706982543652,193600.0,268600.0
640.8973090728822,268600,17249.706982543652,193600.0,268600.0
640.907699762824,268600,17299.706982543652,193600.0,268600.0
640.907699762824,268600,17299.706982543652,193600.0,268600.0
640.9180904527658,268600,17349.706982543652,193600.0,268600.0
640.9180904527658,268600,17349.706982543652,193600.0,268600.0
640.9284811427076,268600,17399.706982543652,193600.0,268600.0
640.9284811427076,268600,17399.706982543652,193600.0,268600.0
640.9388718326494,268600,17449.706982543652,193600.0,268600.0
640.9388718326494,268600,17449.706982543652,193600.0,268600.0
640.9492625225912,268600,17499.706982543652,193600.0,268600.0
640.9492625225912,268600,17499.706982543652,193600.0,268600.0
640.959653212533,268600,17549.706982543652,193600.0,268600.0
640.959653212533,268600,17549.706982543652,193600.0,268600.0
640.9700439024748,268600,17599.706982543652,193600.0,268600.0
640.9700439024748,268600,17599.706982543652,193600.0,268600.0
640.9804345924166,268600,17649.706982543652,193600.0,268600.0
640.9804345924166,268600,17649.706982543652,193600.0,268600.0
640.9908252823584,268600,17699.706982543652,193600.0,268600.0
640.9908252823584,268600,17699.706982543652,193600.0,268600.0
641.0012159723002,268600,17749.706982543652,193600.0,268600.0
641.0012159723002,268600,17749.706982543652,193600.0,268600.0
641.011606662242,268600,17799.706982543652,193600.0,268600.0
641.011606662242,268600,17799.706982543652,193600.0,268600.0
641.0219973521838,268600,17849.706982543652,193600.0,268600.0
641.0219973521838,268600,17849.706982543652,193600.0,268600.0
641.0323880421256,268600,17899.706982543652,193600.0,268600.0
641.0323880421256,268600,17899.706982543652,193600.0,268600.0
641.0427787320674,268600,17949.706982543652,193600.0,268600.0
641.0427787320674,268600,17949.706982543652,193600.0,268600.0
641.0531694220092,268600,17999.706982543652,193600.0,268600.0
641.0531694220092,268600,17999.706982543652,193600.0,268600.0
641.063560111951,268600,18049.706982543652,193600.0,268600.0
641.063560111951,268600,18049.706982543652,193600.0,268600.0
641.0739508018928,268600,18099.706982543652,193600.0,268600.0
641.0739508018928,268600,18099.706982543652,193600.0,268600.0
641.0843414918346,268600,18149.706982543652,193600.0,268600.0
641.0843414918346,268600,18149.706982543652,193600.0,268600.0
641.0947321817764,268600,18199.706982543652,193600.0,268600.0
641.0947321817764,268600,18199.706982543652,193600.0,268600.0
641.1051228717182,268600,18249.706982543652,193600.0,268600.0
641.1051228717182,268600,18249.706982543652,193600.0,268600.0
641.11551356166,268600,18299.706982543652,193600.0,268600.0
641.11551356166,268600,18299.706982543652,193600.0,268600.0
641.1259042516018,268600,18349.706982543652,193600.0,268600.0
641.1259042516018,268600,18349.706982543652,193600.0,268600.0
641.1362949415436,268600,18399.706982543652,193600.0,268600.0
641.1362949415436,268600,18399.706982543652,193600.0,268600.0
641.1466856314854,268600,18449.706982543652,193600.0,268600.0
641.1466856314854,268600,18449.706982543652,193600.0,268600.0
641.1570763214272,268600,18499.706982543652,193600.0,268600.0
641.1570763214272,268600,18499.706982543652,193600.0,268600.0
641.167467011369,268600,18549.706982543652,193600.0,268600.0
641.167467011369,268600,18549.706982543652,193600.0,268600.0
641.1778577013108,268600,18599.706982543652,193600.0,268600.0
641.1778577013108,268600,18599.706982543652,193600.0,268600.0
641.1882483912526,268600,18649.706982543652,193600.0,268600.0
641.1882483912526,268600,18649.706982543652,193600.0,268600.0
641.1986390811944,268600,18699.706982543652,193600.0,268600.0
641.1986390811944,268600,18699.706982543652,193600.0,268600.0
641.2090297711362,268600,18749.706982543652,193600.0,268600.0
641.2090297711362,268600,18749.706982543652,193600.0,268600.0
641.219420461078,268600,18799.706982543652,193600.0,268600.0
641.219420461078,268600,18799.706982543652,193600.0,268600.0
641.2298111510198,268600,18849.706982543652,193600.0,268600.0
641.2298111510198,268600,18849.706982543652,193600.0,268600.0
641.2402018409616,268600,18899.706982543652,193600.0,268600.0
641.2402018409616,268600,18899.706982543652,193600.0,268600.0
641.2505925309034,268600,18949.706982543652,193600.0,268600.0
641.2505925309034,268600,18949.706982543652,193600.0,268600.0
641.2609832208452,268600,18999.706982543652,193600.0,268600.0
641.2609832208452,268600,18999.706982543652,193600.0,268600.0
641.271373910787,268600,19049.706982543652,193600.0,268600.0
641.271373910787,268600,19049.706982543652,193600.0,268600.0
641.2817646007288,268600,19099.706982543652,193600.0,268600.0
641.2817646007288,268600,19099.706982543652,193600.0,268600.0
641.2921552906706,268600,19149.706982543652,193600.0,268600.0
641.2921552906706,268600,19149.706982543652,193600.0,268600.0
641.3025459806124,268600,19199.706982543652,193600.0,268600.0
641.3025459806124,268600,19199.706982543652,193600.0,268600.0
641.3129366705542,268600,19249.706982543652,193600.0,268600.0
641.3129366705542,268600,19249.706982543652,193600.0,268600.0
641.323327360496,268600,19299.706982543652,193600.0,268600.0
641.323327360496,268600,19299.706982543652,193600.0,268600.0
641.3337180504378,268600,19349.706982543652,193600.0,268600.0
641.3337180504378,268600,19349.706982543652,193600.0,268600.0
641.3441087403796,268600,19399.706982543652,193600.0,268600.0
641.3441087403796,268600,19399.706982543652,193600.0,268600.0
641.3544994303214,268600,19449.706982543652,193600.0,268600.0
641.3544994303214,268600,19449.706982543652,193600.0,268600.0
641.3648901202632,268600,19499.706982543652,193600.0,268600.0
641.3648901202632,268600,19499.706982543652,193600.0,268600.0
641.375280810205,268600,19549.706982543652,193600.0,268600.0
641.375280810205,268600,19549.706982543652,193600.0,268600.0
641.3856715001468,268600,19599.706982543652,193600.0,268600.0
641.3856715001468,268600,19599.706982543652,193600.0,268600.0
641.3960621900886,268600,19649.706982543652,193600.0,268600.0
641.3960621900886,268600,19649.706982543652,193600.0,268600.0
641.4064528800304,268600,19699.706982543652,193600.0,268600.0
641.4064528800304,268600,19699.706982543652,193600.0,268600.0
641.4168435699722,268600,19749.706982543652,193600.0,268600.0
641.4168435699722,268600,19749.706982543652,193600.0,268600.0
641.427234259914,268600,19799.706982543652,193600.0,268600.0
641.427234259914,268600,19799.706982543652,193600.0,268600.0
641.4376249498558,268600,19849.706982543652,193600.0,268600.0
641.4376249498558,268600,19849.706982543652,193600.0,268600.0
641.4480156397976,268600,19899.706982543652,193600.0,268600.0
641.4480156397976,268600,19899.706982543652,193600.0,268600.0
641.4584063297394,268600,19949.706982543652,193600.0,268600.0
641.4584063297394,268600,19949.706982543652,193600.0,268600.0
641.4687970196812,268600,19999.706982543652,193600.0,268600.0
641.4687970196812,268600,19999.706982543652,193600.0,268600.0
641.479187709623,268600,20049.706982543652,193600.0,268600.0
641.479187709623,268600,20049.706982543652,193600.0,268600.0
641.4895783995648,268600,20099.706982543652,193600.0,268600.0
641.4895783995648,268600,20099.706982543652,193600.0,268600.0
641.4999690895066,268600,20149.706982543652,193600.0,268600.0
641.4999690895066,268600,20149.706982543652,193600.0,268600.0
641.5103597794484,268600,20199.706982543652,193600.0,268600.0
641.5103597794484,268600,20199.706982543652,193600.0,268600.0
641.5207504693902,268600,20249.706982543652,193600.0,268600.0
641.5207504693902,268600,20249.706982543652,193600.0,268600.0
641.531141159332,268600,20299.706982543652,193600.0,268600.0
641.531141159332,268600,20299.706982543652,193600.0,268600.0
641.5415318492738,268600,20349.706982543652,193600.0,268600.0
641.5415318492738,268600,20349.706982543652,193600.0,268600.0
641.5519225392156,268600,20399.706982543652,193600.0,268600.0
641.5519225392156,268600,20399.706982543652,193600.0,268600.0
641.5623132291574,268600,20449.706982543652,193600.0,268600.0
641.5623132291574,268600,20449.706982543652,193600.0,268600.0
641.5727039190992,268600,20499.706982543652,193600.0,268600.0
641.5727039190992,268600,20499.706982543652,193600.0,268600.0
641.583094609041,268600,20549.706982543652,193600.0,268600.0
641.583094609041,268600,20549.706982543652,193600.0,268600.0
641.5934852989828,268600,20599.706982543652,193600.0,268600.0
641.5934852989828,268600,20599.706982543652,193600.0,268600.0
641.6038759889246,268600,20649.706982543652,193600.0,268600.0
641.6038759889246,268600,20649.706982543652,193600.0,268600.0
641.6142666788664,268600,20699.706982543652,193600.0,268600.0
641.6142666788664,268600,20699.706982543652,193600.0,268600.0
641.6246573688082,268600,20749.706982543652,193600.0,268600.0
641.6246573688082,268600,20749.706982543652,193600.0,268600.0
641.63504805875,268600,20799.706982543652,193600.0,268600.0
641.63504805875,268600,20799.706982543652,193600.0,268600.0
641.6454387486918,268600,20849.706982543652,193600.0,268600.0
641.6454387486918,268600,20849.706982543652,193600.0,268600.0
641.6558294386336,268600,20899.706982543652,193600.0,268600.0
641.6558294386336,268600,20899.706982543652,193600.0,268600.0
641.6662201285754,268600,20949.706982543652,193600.0,268600.0
641.6662201285754,268600,20949.706982543652,193600.0,268600.0
641.6766108185172,268600,20999.706982543652,193600.0,268600.0
641.6766108185172,268600,20999.706982543652,193600.0,268600.0
641.687001508459,268600,21049.706982543652,193600.0,268600.0
641.687001508459,268600,21049.706982543652,193600.0,268600.0
641.6973921984008,268600,21099.706982543652,193600.0,268600.0
641.6973921984008,268600,21099.706982543652,193600.0,268600.0
641.7077828883426,268600,21149.706982543652,193600.0,268600.0
641.7077828883426,268600,21149.706982543652,193600.0,268600.0
641.7181735782844,268600,21199.706982543652,193600.0,268600.0
641.7181735782844,268600,21199.706982543652,193600.0,268600.0
641.7285642682263,268600,21249.706982543652,193600.0,268600.0
641.7285642682263,268600,21249.706982543652,193600.0,268600.0
641.738954958168,268600,21299.706982543652,193600.0,268600.0
641.738954958168,268600,21299.706982543652,193600.0,268600.0
641.7493456481099,268600,21349.706982543652,193600.0,268600.0
641.7493456481099,268600,21349.706982543652,193600.0,268600.0
641.7597363380517,268600,21399.706982543652,193600.0,268600.0
641.7597363380517,268600,21399.706982543652,193600.0,268600.0
641.7701270279935,268600,21449.706982543652,193600.0,268600.0
641.7701270279935,268600,21449.706982543652,193600.0,268600.0
641.7805177179353,268600,21499.706982543652,193600.0,268600.0
641.7805177179353,268600,21499.706982543652,193600.0,268600.0
641.790908407877,268600,21549.706982543652,193600.0,268600.0
641.790908407877,268600,21549.706982543652,193600.0,268600.0
641.8012990978189,268600,21599.706982543652,193600.0,268600.0
641.8012990978189,268600,21599.706982543652,193600.0,268600.0
641.8116897877607,268600,21649.706982543652,193600.0,268600.0
641.8116897877607,268600,21649.706982543652,193600.0,268600.0
641.8220804777025,268600,21699.706982543652,193600.0,268600.0
641.8220804777025,268600,21699.706982543652,193600.0,268600.0
641.8324711676443,268600,21749.706982543652,193600.0,268600.0
641.8324711676443,268600,21749.706982543652,193600.0,268600.0
641.8428618575861,268600,21799.706982543652,193600.0,268600.0
641.8428618575861,268600,21799.706982543652,193600.0,268600.0
641.8532525475279,268600,21849.706982543652,193600.0,268600.0
641.8532525475279,268600,21849.706982543652,193600.0,268600.0
641.8636432374697,268600,21899.706982543652,193600.0,268600.0
641.8636432374697,268600,21899.706982543652,193600.0,268600.0
641.8740339274115,268600,21949.706982543652,193600.0,268600.0
641.8740339274115,268600,21949.706982543652,193600.0,268600.0
641.8844246173533,268600,21999.706982543652,193600.0,268600.0
641.8844246173533,268600,21999.706982543652,193600.0,268600.0
641.8948153072951,268600,22049.706982543652,193600.0,268600.0
641.8948153072951,268600,22049.706982543652,193600.0,268600.0
641.9052059972369,268600,22099.706982543652,193600.0,268600.0
641.9052059972369,268600,22099.706982543652,193600.0,268600.0
641.9155966871787,268600,22149.706982543652,193600.0,268600.0
641.9155966871787,268600,22149.706982543652,193600.0,268600.0
641.9259873771205,268600,22199.706982543652,193600.0,268600.0
641.9259873771205,268600,22199.706982543652,193600.0,268600.0
641.9363780670623,268600,22249.706982543652,193600.0,268600.0
641.9363780670623,268600,22249.706982543652,193600.0,268600.0
641.9467687570041,268600,22299.706982543652,193600.0,268600.0
641.9467687570041,268600,22299.706982543652,193600.0,268600.0
641.9571594469459,268600,22349.706982543652,193600.0,268600.0
641.9571594469459,268600,22349.706982543652,193600.0,268600.0
641.9675501368877,268600,22399.706982543652,193600.0,268600.0
641.9675501368877,268600,22399.706982543652,193600.0,268600.0
641.9779408268295,268600,22449.706982543652,193600.0,268600.0
641.9779408268295,268600,22449.706982543652,193600.0,268600.0
641.9883315167713,268600,22499.706982543652,193600.0,268600.0
641.9883315167713,268600,22499.706982543652,193600.0,268600.0
641.9987222067131,268600,22549.706982543652,193600.0,268600.0
641.9987222067131,268600,22549.706982543652,193600.0,268600.0
642.0091128966549,268600,22599.706982543652,193600.0,268600.0
642.0091128966549,268600,22599.706982543652,193600.0,268600.0
642.0195035865967,268600,22649.706982543652,193600.0,268600.0
642.0195035865967,268600,22649.706982543652,193600.0,268600.0
642.0298942765385,268600,22699.706982543652,193600.0,268600.0
642.0298942765385,268600,22699.706982543652,193600.0,268600.0
642.0402849664803,268600,22749.706982543652,193600.0,268600.0
642.0402849664803,268600,22749.706982543652,193600.0,268600.0
642.0506756564221,268600,22799.706982543652,193600.0,268600.0
642.0506756564221,268600,22799.706982543652,193600.0,268600.0
642.0610663463639,268600,22849.706982543652,193600.0,268600.0
642.0610663463639,268600,22849.706982543652,193600.0,268600.0
642.0714570363057,268600,22899.706982543652,193600.0,268600.0
642.0714570363057,268600,22899.706982543652,193600.0,268600.0
642.0818477262475,268600,22949.706982543652,193600.0,268600.0
642.0818477262475,268600,22949.706982543652,193600.0,268600.0
642.0922384161893,268600,22999.706982543652,193600.0,268600.0
642.0922384161893,268600,22999.706982543652,193600.0,268600.0
642.1026291061311,268600,23049.706982543652,193600.0,268600.0
642.1026291061311,268600,23049.706982543652,193600.0,268600.0
642.1130197960729,268600,23099.706982543652,193600.0,268600.0
642.1130197960729,268600,23099.706982543652,193600.0,268600.0
642.1234104860147,268600,23149.706982543652,193600.0,268600.0
642.1234104860147,268600,23149.706982543652,193600.0,268600.0
642.1338011759565,268600,23199.706982543652,193600.0,268600.0
642.1338011759565,268600,23199.706982543652,193600.0,268600.0
642.1441918658983,268600,23249.706982543652,193600.0,268600.0
642.1441918658983,268600,23249.706982543652,193600.0,268600.0
642.1545825558401,268600,23299.706982543652,193600.0,268600.0
642.1545825558401,268600,23299.706982543652,193600.0,268600.0
642.1649732457819,268600,23349.706982543652,193600.0,268600.0
642.1649732457819,268600,23349.706982543652,193600.0,268600.0
642.1753639357237,268600,23399.706982543652,193600.0,268600.0
642.1753639357237,268600,23399.706982543652,193600.0,268600.0
642.1857546256655,268600,23449.706982543652,193600.0,268600.0
642.1857546256655,268600,23449.706982543652,193600.0,268600.0
642.1961453156073,268600,23499.706982543652,193600.0,268600.0
642.1961453156073,268600,23499.706982543652,193600.0,268600.0
642.2065360055491,268600,23549.706982543652,193600.0,268600.0
642.2065360055491,268600,23549.706982543652,193600.0,268600.0
642.2169266954909,268600,23599.706982543652,193600.0,268600.0
642.2169266954909,268600,23599.706982543652,193600.0,268600.0
642.2273173854327,268600,23649.706982543652,193600.0,268600.0
642.2273173854327,268600,23649.706982543652,193600.0,268600.0
642.2377080753745,268600,23699.706982543652,193600.0,268600.0
642.2377080753745,268600,23699.706982543652,193600.0,268600.0
642.2480987653163,268600,23749.706982543652,193600.0,268600.0
642.2480987653163,268600,23749.706982543652,193600.0,268600.0
642.2584894552581,268600,23799.706982543652,193600.0,268600.0
642.2584894552581,268600,23799.706982543652,193600.0,268600.0
642.2688801451999,268600,23849.706982543652,193600.0,268600.0
642.2688801451999,268600,23849.706982543652,193600.0,268600.0
642.2792708351417,268600,23899.706982543652,193600.0,268600.0
642.2792708351417,268600,23899.706982543652,193600.0,268600.0
642.2896615250835,268600,23949.706982543652,193600.0,268600.0
642.2896615250835,268600,23949.706982543652,193600.0,268600.0
642.3000522150253,268600,23999.706982543652,193600.0,268600.0
642.3000522150253,268600,23999.706982543652,193600.0,268600.0
642.3104429049671,268600,24049.706982543652,193600.0,268600.0
642.3104429049671,268600,24049.706982543652,193600.0,268600.0
642.3208335949089,268600,24099.706982543652,193600.0,268600.0
642.3208335949089,268600,24099.706982543652,193600.0,268600.0
642.3312242848507,268600,24149.706982543652,193600.0,268600.0
642.3312242848507,268600,24149.706982543652,193600.0,268600.0
642.3416149747925,268600,24199.706982543652,193600.0,268600.0
642.3416149747925,268600,24199.706982543652,193600.0,268600.0
642.3520056647343,268600,24249.706982543652,193600.0,268600.0
642.3520056647343,268600,24249.706982543652,193600.0,268600.0
642.3623963546761,268600,24299.706982543652,193600.0,268600.0
642.3623963546761,268600,24299.706982543652,193600.0,268600.0
642.3727870446179,268600,24349.706982543652,193600.0,268600.0
642.3727870446179,268600,24349.706982543652,193600.0,268600.0
642.3831777345597,268600,24399.706982543652,193600.0,268600.0
642.3831777345597,268600,24399.706982543652,193600.0,268600.0
642.3935684245015,268600,24449.706982543652,193600.0,268600.0
642.3935684245015,268600,24449.706982543652,193600.0,268600.0
642.4039591144433,268600,24499.706982543652,193600.0,268600.0
642.4039591144433,268600,24499.706982543652,193600.0,268600.0
642.4143498043851,268600,24549.706982543652,193600.0,268600.0
642.4143498043851,268600,24549.706982543652,193600.0,268600.0
642.4247404943269,268600,24599.706982543652,193600.0,268600.0
642.4247404943269,268600,24599.706982543652,193600.0,268600.0
642.4351311842687,268600,24649.706982543652,193600.0,268600.0
642.4351311842687,268600,24649.706982543652,193600.0,268600.0
642.4455218742105,268600,24699.706982543652,193600.0,268600.0
642.4455218742105,268600,24699.706982543652,193600.0,268600.0
642.4559125641523,268600,24749.706982543652,193600.0,268600.0
642.4559125641523,268600,24749.706982543652,193600.0,268600.0
642.4663032540941,268600,24799.706982543652,193600.0,268600.0
642.4663032540941,268600,24799.706982543652,193600.0,268600.0
642.4766939440359,268600,24849.706982543652,193600.0,268600.0
642.4766939440359,268600,24849.706982543652,193600.0,268600.0
642.4870846339777,268600,24899.706982543652,193600.0,268600.0
642.4870846339777,268600,24899.706982543652,193600.0,268600.0
642.4974753239195,268600,24949.706982543652,193600.0,268600.0
642.4974753239195,268600,24949.706982543652,193600.0,268600.0
642.5078660138613,268600,24999.706982543652,193600.0,268600.0
642.5078660138613,268600,24999.706982543652,193600.0,268600.0
642.5182567038031,268600,25049.706982543652,193600.0,268600.0
642.5182567038031,268600,25049.706982543652,193600.0,268600.0
642.5286473937449,268600,25099.706982543652,193600.0,268600.0
642.5286473937449,268600,25099.706982543652,193600.0,268600.0
642.5390380836867,268600,25149.706982543652,193600.0,268600.0
642.5390380836867,268600,25149.706982543652,193600.0,268600.0
642.5494287736285,268600,25199.706982543652,193600.0,268600.0
642.5494287736285,268600,25199.706982543652,193600.0,268600.0
642.5598194635703,268600,25249.706982543652,193600.0,268600.0
642.5598194635703,268600,25249.706982543652,193600.0,268600.0
642.5702101535121,268600,25299.706982543652,193600.0,268600.0
642.5702101535121,268600,25299.706982543652,193600.0,268600.0
642.5806008434539,268600,25349.706982543652,193600.0,268600.0
642.5806008434539,268600,25349.706982543652,193600.0,268600.0
642.5909915333957,268600,25399.706982543652,193600.0,268600.0
642.5909915333957,268600,25399.706982543652,193600.0,268600.0
642.6013822233375,268600,25449.706982543652,193600.0,268600.0
642.6013822233375,268600,25449.706982543652,193600.0,268600.0
642.6117729132793,268600,25499.706982543652,193600.0,268600.0
642.6117729132793,268600,25499.706982543652,193600.0,268600.0
642.6221636032211,268600,25549.706982543652,193600.0,268600.0
642.6221636032211,268600,25549.706982543652,193600.0,268600.0
642.6325542931629,268600,25599.706982543652,193600.0,268600.0
642.6325542931629,268600,25599.706982543652,193600.0,268600.0
642.6429449831047,268600,25649.706982543652,193600.0,268600.0
642.6429449831047,268600,25649.706982543652,193600.0,268600.0
642.6533356730465,268600,25699.706982543652,193600.0,268600.0
642.6533356730465,268600,25699.706982543652,193600.0,268600.0
642.6637263629883,268600,25749.706982543652,193600.0,268600.0
642.6637263629883,268600,25749.706982543652,193600.0,268600.0
642.6741170529301,268600,25799.706982543652,193600.0,268600.0
642.6741170529301,268600,25799.706982543652,193600.0,268600.0
642.6845077428719,268600,25849.706982543652,193600.0,268600.0
642.6845077428719,268600,25849.706982543652,193600.0,268600.0
642.6948984328137,268600,25899.706982543652,193600.0,268600.0
642.6948984328137,268600,25899.706982543652,193600.0,268600.0
642.7052891227555,268600,25949.706982543652,193600.0,268600.0
642.7052891227555,268600,25949.706982543652,193600.0,268600.0
642.7156798126973,268600,25999.706982543652,193600.0,268600.0
642.7156798126973,268600,25999.706982543652,193600.0,268600.0
642.7260705026391,268600,26049.706982543652,193600.0,268600.0
642.7260705026391,268600,26049.706982543652,193600.0,268600.0
642.7364611925809,268600,26099.706982543652,193600.0,268600.0
642.7364611925809,268600,26099.706982543652,193600.0,268600.0
642.7468518825227,268600,26149.706982543652,193600.0,268600.0
642.7468518825227,268600,26149.706982543652,193600.0,268600.0
642.7572425724645,268600,26199.706982543652,193600.0,268600.0
642.7572425724645,268600,26199.706982543652,193600.0,268600.0
642.7676332624063,268600,26249.706982543652,193600.0,268600.0
642.7676332624063,268600,26249.706982543652,193600.0,268600.0
642.7780239523481,268600,26299.706982543652,193600.0,268600.0
642.7780239523481,268600,26299.706982543652,193600.0,268600.0
642.7884146422899,268600,26349.706982543652,193600.0,268600.0
642.7884146422899,268600,26349.706982543652,193600.0,268600.0
642.7988053322317,268600,26399.706982543652,193600.0,268600.0
642.7988053322317,268600,26399.706982543652,193600.0,268600.0
642.8091960221735,268600,26449.706982543652,193600.0,268600.0
642.8091960221735,268600,26449.706982543652,193600.0,268600.0
642.8195867121153,268600,26499.706982543652,193600.0,268600.0
642.8195867121153,268600,26499.706982543652,193600.0,268600.0
642.8299774020571,268600,26549.706982543652,193600.0,268600.0
642.8299774020571,268600,26549.706982543652,193600.0,268600.0
642.8403680919989,268600,26599.706982543652,193600.0,268600.0
642.8403680919989,268600,26599.706982543652,193600.0,268600.0
642.8507587819407,268600,26649.706982543652,193600.0,268600.0
642.8507587819407,268600,26649.706982543652,193600.0,268600.0
642.8611494718825,268600,26699.706982543652,193600.0,268600.0
642.8611494718825,268600,26699.706982543652,193600.0,268600.0
642.8715401618243,268600,26749.706982543652,193600.0,268600.0
642.8715401618243,268600,26749.706982543652,193600.0,268600.0
642.8819308517661,268600,26799.706982543652,193600.0,268600.0
642.8819308517661,268600,26799.706982543652,193600.0,268600.0
642.8923215417079,268600,26849.706982543652,193600.0,268600.0
642.8923215417079,268600,26849.706982543652,193600.0,268600.0
642.9027122316497,268600,26899.706982543652,193600.0,268600.0
642.9027122316497,268600,26899.706982543652,193600.0,268600.0
642.9131029215915,268600,26949.706982543652,193600.0,268600.0
642.9131029215915,268600,26949.706982543652,193600.0,268600.0
642.9234936115333,268600,26999.706982543652,193600.0,268600.0
642.9234936115333,268600,26999.706982543652,193600.0,268600.0
642.9338843014751,268600,27049.706982543652,193600.0,268600.0
642.9338843014751,268600,27049.706982543652,193600.0,268600.0
642.9442749914169,268600,27099.706982543652,193600.0,268600.0
642.9442749914169,268600,27099.706982543652,193600.0,268600.0
642.9546656813587,268600,27149.706982543652,193600.0,268600.0
642.9546656813587,268600,27149.706982543652,193600.0,268600.0
642.9650563713005,268600,27199.706982543652,193600.0,268600.0
642.9650563713005,268600,27199.706982543652,193600.0,268600.0
642.9754470612423,268600,27249.706982543652,193600.0,268600.0
642.9754470612423,268600,27249.706982543652,193600.0,268600.0
642.9858377511841,268600,27299.706982543652,193600.0,268600.0
642.9858377511841,268600,27299.706982543652,193600.0,268600.0
642.9962284411259,268600,27349.706982543652,193600.0,268600.0
642.9962284411259,268600,27349.706982543652,193600.0,268600.0
643.0066191310677,268600,27399.706982543652,193600.0,268600.0
643.0066191310677,268600,27399.706982543652,193600.0,268600.0
643.0170098210095,268600,27449.706982543652,193600.0,268600.0
643.0170098210095,268600,27449.706982543652,193600.0,268600.0
643.0274005109513,268600,27499.706982543652,193600.0,268600.0
643.0274005109513,268600,27499.706982543652,193600.0,268600.0
643.0377912008931,268600,27549.706982543652,193600.0,268600.0
643.0377912008931,268600,27549.706982543652,193600.0,268600.0
643.0481818908349,268600,27599.706982543652,193600.0,268600.0
643.0481818908349,268600,27599.706982543652,193600.0,268600.0
643.0585725807767,268600,27649.706982543652,193600.0,268600.0
643.0585725807767,268600,27649.706982543652,193600.0,268600.0
643.0689632707185,268600,27699.706982543652,193600.0,268600.0
643.0689632707185,268600,27699.706982543652,193600.0,268600.0
643.0793539606603,268600,27749.706982543652,193600.0,268600.0
643.0793539606603,268600,27749.706982543652,193600.0,268600.0
643.0897446506021,268600,27799.706982543652,193600.0,268600.0
643.0897446506021,268600,27799.706982543652,193600.0,268600.0
643.1001353405439,268600,27849.706982543652,193600.0,268600.0
643.1001353405439,268600,27849.706982543652,193600.0,268600.0
643.1105260304857,268600,27899.706982543652,193600.0,268600.0
643.1105260304857,268600,27899.706982543652,193600.0,268600.0
643.1209167204275,268600,27949.706982543652,193600.0,268600.0
643.1209167204275,268600,27949.706982543652,193600.0,268600.0
643.1313074103693,268600,27999.706982543652,193600.0,268600.0
643.1313074103693,268600,27999.706982543652,193600.0,268600.0
643.1416981003111,268600,28049.706982543652,193600.0,268600.0
643.1416981003111,268600,28049.706982543652,193600.0,268600.0
643.152088790253,268600,28099.706982543652,193600.0,268600.0
643.152088790253,268600,28099.706982543652,193600.0,268600.0
643.1624794801947,268600,28149.706982543652,193600.0,268600.0
643.1624794801947,268600,28149.706982543652,193600.0,268600.0
643.1728701701365,268600,28199.706982543652,193600.0,268600.0
643.1728701701365,268600,28199.706982543652,193600.0,268600.0
643.1832608600783,268600,28249.706982543652,193600.0,268600.0
643.1832608600783,268600,28249.706982543652,193600.0,268600.0
643.1936515500201,268600,28299.706982543652,193600.0,268600.0
643.1936515500201,268600,28299.706982543652,193600.0,268600.0
643.204042239962,268600,28349.706982543652,193600.0,268600.0
643.204042239962,268600,28349.706982543652,193600.0,268600.0
643.2144329299038,268600,28399.706982543652,193600.0,268600.0
643.2144329299038,268600,28399.706982543652,193600.0,268600.0
643.2248236198456,268600,28449.706982543652,193600.0,268600.0
643.2248236198456,268600,28449.706982543652,193600.0,268600.0
643.2352143097874,268600,28499.706982543652,193600.0,268600.0
643.2352143097874,268600,28499.706982543652,193600.0,268600.0
643.2456049997292,268600,28549.706982543652,193600.0,268600.0
643.2456049997292,268600,28549.706982543652,193600.0,268600.0
643.255995689671,268600,28599.706982543652,193600.0,268600.0
643.255995689671,268600,28599.706982543652,193600.0,268600.0
643.2663863796128,268600,28649.706982543652,193600.0,268600.0
643.2663863796128,268600,28649.706982543652,193600.0,268600.0
643.2767770695546,268600,28699.706982543652,193600.0,268600.0
643.2767770695546,268600,28699.706982543652,193600.0,268600.0
643.2871677594964,268600,28749.706982543652,193600.0,268600.0
643.2871677594964,268600,28749.706982543652,193600.0,268600.0
643.2975584494382,268600,28799.706982543652,193600.0,268600.0
643.2975584494382,268600,28799.706982543652,193600.0,268600.0
643.30794913938,268600,28849.706982543652,193600.0,268600.0
643.30794913938,268600,28849.706982543652,193600.0,268600.0
643.3183398293218,268600,28899.706982543652,193600.0,268600.0
643.3183398293218,268600,28899.706982543652,193600.0,268600.0
643.3287305192636,268600,28949.706982543652,193600.0,268600.0
643.3287305192636,268600,28949.706982543652,193600.0,268600.0
643.3391212092054,268600,28999.706982543652,193600.0,268600.0
643.3391212092054,268600,28999.706982543652,193600.0,268600.0
643.3495118991472,268600,29049.706982543652,193600.0,268600.0
643.3495118991472,268600,29049.706982543652,193600.0,268600.0
643.359902589089,268600,29099.706982543652,193600.0,268600.0
643.359902589089,268600,29099.706982543652,193600.0,268600.0
643.3702932790308,268600,29149.706982543652,193600.0,268600.0
643.3702932790308,268600,29149.706982543652,193600.0,268600.0
643.3806839689726,268600,29199.706982543652,193600.0,268600.0
643.3806839689726,268600,29199.706982543652,193600.0,268600.0
643.3910746589144,268600,29249.706982543652,193600.0,268600.0
643.3910746589144,268600,29249.706982543652,193600.0,268600.0
643.4014653488562,268600,29299.706982543652,193600.0,268600.0
643.4014653488562,268600,29299.706982543652,193600.0,268600.0
643.411856038798,268600,29349.706982543652,193600.0,268600.0
643.411856038798,268600,29349.706982543652,193600.0,268600.0
643.4222467287398,268600,29399.706982543652,193600.0,268600.0
643.4222467287398,268600,29399.706982543652,193600.0,268600.0
643.4326374186816,268600,29449.706982543652,193600.0,268600.0
643.4326374186816,268600,29449.706982543652,193600.0,268600.0
643.4430281086234,268600,29499.706982543652,193600.0,268600.0
643.4430281086234,268600,29499.706982543652,193600.0,268600.0
643.4534187985652,268600,29549.706982543652,193600.0,268600.0
643.4534187985652,268600,29549.706982543652,193600.0,268600.0
643.463809488507,268600,29599.706982543652,193600.0,268600.0
643.463809488507,268600,29599.706982543652,193600.0,268600.0
643.4742001784488,268600,29649.706982543652,193600.0,268600.0
643.4742001784488,268600,29649.706982543652,193600.0,268600.0
643.4845908683906,268600,29699.706982543652,193600.0,268600.0
643.4845908683906,268600,29699.706982543652,193600.0,268600.0
643.4949815583324,268600,29749.706982543652,193600.0,268600.0
643.4949815583324,268600,29749.706982543652,193600.0,268600.0
643.5053722482742,268600,29799.706982543652,193600.0,268600.0
643.5053722482742,268600,29799.706982543652,193600.0,268600.0
643.515762938216,268600,29849.706982543652,193600.0,268600.0
643.515762938216,268600,29849.706982543652,193600.0,268600.0
643.5261536281578,268600,29899.706982543652,193600.0,268600.0
643.5261536281578,268600,29899.706982543652,193600.0,268600.0
643.5365443180996,268600,29949.706982543652,193600.0,268600.0
643.5365443180996,268600,29949.706982543652,193600.0,268600.0
643.5469350080414,268600,29999.706982543652,193600.0,268600.0
643.5469350080414,268600,29999.706982543652,193600.0,268600.0
643.5573256979832,268600,30049.706982543652,193600.0,268600.0
643.5573256979832,268600,30049.706982543652,193600.0,268600.0
643.567716387925,268600,30099.706982543652,193600.0,268600.0
643.567716387925,268600,30099.706982543652,193600.0,268600.0
643.5781070778668,268600,30149.706982543652,193600.0,268600.0
643.5781070778668,268600,30149.706982543652,193600.0,268600.0
643.5884977678086,268600,30199.706982543652,193600.0,268600.0
643.5884977678086,268600,30199.706982543652,193600.0,268600.0
643.5988884577504,268600,30249.706982543652,193600.0,268600.0
643.5988884577504,268600,30249.706982543652,193600.0,268600.0
643.6092791476922,268600,30299.706982543652,193600.0,268600.0
643.6092791476922,268600,30299.706982543652,193600.0,268600.0
643.619669837634,268600,30349.706982543652,193600.0,268600.0
643.619669837634,268600,30349.706982543652,193600.0,268600.0
643.6300605275758,268600,30399.706982543652,193600.0,268600.0
643.6300605275758,268600,30399.706982543652,193600.0,268600.0
643.6404512175176,268600,30449.706982543652,193600.0,268600.0
643.6404512175176,268600,30449.706982543652,193600.0,268600.0
643.6508419074594,268600,30499.706982543652,193600.0,268600.0
643.6508419074594,268600,30499.706982543652,193600.0,268600.0
643.6612325974012,268600,30549.706982543652,193600.0,268600.0
643.6612325974012,268600,30549.706982543652,193600.0,268600.0
643.671623287343,268600,30599.706982543652,193600.0,268600.0
643.671623287343,268600,30599.706982543652,193600.0,268600.0
643.6820139772848,268600,30649.706982543652,193600.0,268600.0
643.6820139772848,268600,30649.706982543652,193600.0,268600.0
643.6924046672266,268600,30699.706982543652,193600.0,268600.0
643.6924046672266,268600,30699.706982543652,193600.0,268600.0
643.7027953571684,268600,30749.706982543652,193600.0,268600.0
643.7027953571684,268600,30749.706982543652,193600.0,268600.0
643.7131860471102,268600,30799.706982543652,193600.0,268600.0
643.7131860471102,268600,30799.706982543652,193600.0,268600.0
643.723576737052,268600,30849.706982543652,193600.0,268600.0
643.723576737052,268600,30849.706982543652,193600.0,268600.0
643.7339674269938,268600,30899.706982543652,193600.0,268600.0
643.7339674269938,268600,30899.706982543652,193600.0,268600.0
643.7443581169356,268600,30949.706982543652,193600.0,268600.0
643.7443581169356,268600,30949.706982543652,193600.0,268600.0
643.7547488068774,268600,30999.706982543652,193600.0,268600.0
643.7547488068774,268600,30999.706982543652,193600.0,268600.0
643.7651394968192,268600,31049.706982543652,193600.0,268600.0
643.7651394968192,268600,31049.706982543652,193600.0,268600.0
643.775530186761,268600,31099.706982543652,193600.0,268600.0
643.775530186761,268600,31099.706982543652,193600.0,268600.0
643.7859208767028,268600,31149.706982543652,193600.0,268600.0
643.7859208767028,268600,31149.706982543652,193600.0,268600.0
643.7963115666446,268600,31199.706982543652,193600.0,268600.0
643.7963115666446,268600,31199.706982543652,193600.0,268600.0
643.8067022565864,268600,31249.706982543652,193600.0,268600.0
643.8067022565864,268600,31249.706982543652,193600.0,268600.0
643.8170929465282,268600,31299.706982543652,193600.0,268600.0
643.8170929465282,268600,31299.706982543652,193600.0,268600.0
643.82748363647,268600,31349.706982543652,193600.0,268600.0
643.82748363647,268600,31349.706982543652,193600.0,268600.0
643.8378743264118,268600,31399.706982543652,193600.0,268600.0
643.8378743264118,268600,31399.706982543652,193600.0,268600.0
643.8482650163536,268600,31449.706982543652,193600.0,268600.0
643.8482650163536,268600,31449.706982543652,193600.0,268600.0
643.8586557062954,268600,31499.706982543652,193600.0,268600.0
643.8586557062954,268600,31499.706982543652,193600.0,268600.0
643.8690463962372,268600,31549.706982543652,193600.0,268600.0
643.8690463962372,268600,31549.706982543652,193600.0,268600.0
643.879437086179,268600,31599.706982543652,193600.0,268600.0
643.879437086179,268600,31599.706982543652,193600.0,268600.0
643.8898277761208,268600,31649.706982543652,193600.0,268600.0
643.8898277761208,268600,31649.706982543652,193600.0,268600.0
643.9002184660626,268600,31699.706982543652,193600.0,268600.0
643.9002184660626,268600,31699.706982543652,193600.0,268600.0
643.9106091560044,268600,31749.706982543652,193600.0,268600.0
643.9106091560044,268600,31749.706982543652,193600.0,268600.0
643.9209998459462,268600,31799.706982543652,193600.0,268600.0
643.9209998459462,268600,31799.706982543652,193600.0,268600.0
643.931390535888,268600,31849.706982543652,193600.0,268600.0
643.931390535888,268600,31849.706982543652,193600.0,268600.0
643.9417812258298,268600,31899.706982543652,193600.0,268600.0
643.9417812258298,268600,31899.706982543652,193600.0,268600.0
643.9521719157716,268600,31949.706982543652,193600.0,268600.0
643.9521719157716,268600,31949.706982543652,193600.0,268600.0
643.9625626057134,268600,31999.706982543652,193600.0,268600.0
643.9625626057134,268600,31999.706982543652,193600.0,268600.0
643.9729532956552,268600,32049.706982543652,193600.0,268600.0
643.9729532956552,268600,32049.706982543652,193600.0,268600.0
643.983343985597,268600,32099.706982543652,193600.0,268600.0
643.983343985597,268600,32099.706982543652,193600.0,268600.0
643.9937346755388,268600,32149.706982543652,193600.0,268600.0
643.9937346755388,268600,32149.706982543652,193600.0,268600.0
644.0041253654806,268600,32199.706982543652,193600.0,268600.0
644.0041253654806,268600,32199.706982543652,193600.0,268600.0
644.0145160554224,268600,32249.706982543652,193600.0,268600.0
644.0145160554224,268600,32249.706982543652,193600.0,268600.0
644.0249067453642,268600,32299.706982543652,193600.0,268600.0
644.0249067453642,268600,32299.706982543652,193600.0,268600.0
644.035297435306,268600,32349.706982543652,193600.0,268600.0
644.035297435306,268600,32349.706982543652,193600.0,268600.0
644.0456881252478,268600,32399.706982543652,193600.0,268600.0
644.0456881252478,268600,32399.706982543652,193600.0,268600.0
644.0560788151896,268600,32449.706982543652,193600.0,268600.0
644.0560788151896,268600,32449.706982543652,193600.0,268600.0
644.0664695051314,268600,32499.706982543652,193600.0,268600.0
644.0664695051314,268600,32499.706982543652,193600.0,268600.0
644.0768601950732,268600,32549.706982543652,193600.0,268600.0
644.0768601950732,268600,32549.706982543652,193600.0,268600.0
644.087250885015,268600,32599.706982543652,193600.0,268600.0
644.087250885015,268600,32599.706982543652,193600.0,268600.0
644.0976415749568,268600,32649.706982543652,193600.0,268600.0
644.0976415749568,268600,32649.706982543652,193600.0,268600.0
644.1080322648986,268600,32699.706982543652,193600.0,268600.0
644.1080322648986,268600,32699.706982543652,193600.0,268600.0
644.1184229548404,268600,32749.706982543652,193600.0,268600.0
644.1184229548404,268600,32749.706982543652,193600.0,268600.0
644.1288136447822,268600,32799.70698254365,193600.0,268600.0
644.1288136447822,268600,32799.70698254365,193600.0,268600.0
644.139204334724,268600,32849.70698254365,193600.0,268600.0
644.139204334724,268600,32849.70698254365,193600.0,268600.0
644.1495950246658,268600,32899.70698254365,193600.0,268600.0
644.1495950246658,268600,32899.70698254365,193600.0,268600.0
644.1599857146076,268600,32949.70698254365,193600.0,268600.0
644.1599857146076,268600,32949.70698254365,193600.0,268600.0
644.1703764045494,268600,32999.70698254365,193600.0,268600.0
644.1703764045494,268600,32999.70698254365,193600.0,268600.0
644.1807670944912,268600,33049.70698254365,193600.0,268600.0
644.1807670944912,268600,33049.70698254365,193600.0,268600.0
644.191157784433,268600,33099.70698254365,193600.0,268600.0
644.191157784433,268600,33099.70698254365,193600.0,268600.0
644.2015484743748,268600,33149.70698254365,193600.0,268600.0
644.2015484743748,268600,33149.70698254365,193600.0,268600.0
644.2119391643166,268600,33199.70698254365,193600.0,268600.0
644.2119391643166,268600,33199.70698254365,193600.0,268600.0
644.2223298542584,268600,33249.70698254365,193600.0,268600.0
644.2223298542584,268600,33249.70698254365,193600.0,268600.0
644.2327205442002,268600,33299.70698254365,193600.0,268600.0
644.2327205442002,268600,33299.70698254365,193600.0,268600.0
644.243111234142,268600,33349.70698254365,193600.0,268600.0
644.243111234142,268600,33349.70698254365,193600.0,268600.0
644.2535019240838,268600,33399.70698254365,193600.0,268600.0
644.2535019240838,268600,33399.70698254365,193600.0,268600.0
644.2638926140256,268600,33449.70698254365,193600.0,268600.0
644.2638926140256,268600,33449.70698254365,193600.0,268600.0
644.2742833039674,268600,33499.70698254365,193600.0,268600.0
644.2742833039674,268600,33499.70698254365,193600.0,268600.0
644.2846739939092,268600,33549.70698254365,193600.0,268600.0
644.2846739939092,268600,33549.70698254365,193600.0,268600.0
644.295064683851,268600,33599.70698254365,193600.0,268600.0
644.295064683851,268600,33599.70698254365,193600.0,268600.0
644.3054553737928,268600,33649.70698254365,193600.0,268600.0
644.3054553737928,268600,33649.70698254365,193600.0,268600.0
644.3158460637346,268600,33699.70698254365,193600.0,268600.0
644.3158460637346,268600,33699.70698254365,193600.0,268600.0
644.3262367536764,268600,33749.70698254365,193600.0,268600.0
644.3262367536764,268600,33749.70698254365,193600.0,268600.0
644.3366274436182,268600,33799.70698254365,193600.0,268600.0
644.3366274436182,268600,33799.70698254365,193600.0,268600.0
644.34701813356,268600,33849.70698254365,193600.0,268600.0
644.34701813356,268600,33849.70698254365,193600.0,268600.0
644.3574088235018,268600,33899.70698254365,193600.0,268600.0
644.3574088235018,268600,33899.70698254365,193600.0,268600.0
644.3677995134436,268600,33949.70698254365,193600.0,268600.0
644.3677995134436,268600,33949.70698254365,193600.0,268600.0
644.3781902033854,268600,33999.70698254365,193600.0,268600.0
644.3781902033854,268600,33999.70698254365,193600.0,268600.0
644.3885808933272,268600,34049.70698254365,193600.0,268600.0
644.3885808933272,268600,34049.70698254365,193600.0,268600.0
644.398971583269,268600,34099.70698254365,193600.0,268600.0
644.398971583269,268600,34099.70698254365,193600.0,268600.0
644.4093622732108,268600,34149.70698254365,193600.0,268600.0
644.4093622732108,268600,34149.70698254365,193600.0,268600.0
644.4197529631526,268600,34199.70698254365,193600.0,268600.0
644.4197529631526,268600,34199.70698254365,193600.0,268600.0
644.4301436530944,268600,34249.70698254365,193600.0,268600.0
644.4301436530944,268600,34249.70698254365,193600.0,268600.0
644.4405343430362,268600,34299.70698254365,193600.0,268600.0
644.4405343430362,268600,34299.70698254365,193600.0,268600.0
644.450925032978,268600,34349.70698254365,193600.0,268600.0
644.450925032978,268600,34349.70698254365,193600.0,268600.0
644.4613157229198,268600,34399.70698254365,193600.0,268600.0
644.4613157229198,268600,34399.70698254365,193600.0,268600.0
644.4717064128616,268600,34449.70698254365,193600.0,268600.0
644.4717064128616,268600,34449.70698254365,193600.0,268600.0
644.4820971028034,268600,34499.70698254365,193600.0,268600.0
644.4820971028034,268600,34499.70698254365,193600.0,268600.0
644.4924877927452,268600,34549.70698254365,193600.0,268600.0
644.4924877927452,268600,34549.70698254365,193600.0,268600.0
644.502878482687,268600,34599.70698254365,193600.0,268600.0
644.502878482687,268600,34599.70698254365,193600.0,268600.0
644.5132691726288,268600,34649.70698254365,193600.0,268600.0
644.5132691726288,268600,34649.70698254365,193600.0,268600.0
644.5236598625706,268600,34699.70698254365,193600.0,268600.0
644.5236598625706,268600,34699.70698254365,193600.0,268600.0
644.5340505525124,268600,34749.70698254365,193600.0,268600.0
644.5340505525124,268600,34749.70698254365,193600.0,268600.0
644.5444412424542,268600,34799.70698254365,193600.0,268600.0
644.5444412424542,268600,34799.70698254365,193600.0,268600.0
644.554831932396,268600,34849.70698254365,193600.0,268600.0
644.554831932396,268600,34849.70698254365,193600.0,268600.0
644.5652226223378,268600,34899.70698254365,193600.0,268600.0
644.5652226223378,268600,34899.70698254365,193600.0,268600.0
644.5756133122796,268600,34949.70698254365,193600.0,268600.0
644.5756133122796,268600,34949.70698254365,193600.0,268600.0
644.5860040022214,268600,34999.70698254365,193600.0,268600.0
644.5860040022214,268600,34999.70698254365,193600.0,268600.0
644.5963946921632,268600,35049.70698254365,193600.0,268600.0
644.5963946921632,268600,35049.70698254365,193600.0,268600.0
644.606785382105,268600,35099.70698254365,193600.0,268600.0
644.606785382105,268600,35099.70698254365,193600.0,268600.0
644.6171760720468,268600,35149.70698254365,193600.0,268600.0
644.6171760720468,268600,35149.70698254365,193600.0,268600.0
644.6275667619886,268600,35199.70698254365,193600.0,268600.0
644.6275667619886,268600,35199.70698254365,193600.0,268600.0
644.6379574519304,268600,35249.70698254365,193600.0,268600.0
644.6379574519304,268600,35249.70698254365,193600.0,268600.0
644.6483481418722,268600,35299.70698254365,193600.0,268600.0
644.6483481418722,268600,35299.70698254365,193600.0,268600.0
644.658738831814,268600,35349.70698254365,193600.0,268600.0
644.658738831814,268600,35349.70698254365,193600.0,268600.0
644.6691295217558,268600,35399.70698254365,193600.0,268600.0
644.6691295217558,268600,35399.70698254365,193600.0,268600.0
644.6795202116976,268600,35449.70698254365,193600.0,268600.0
644.6795202116976,268600,35449.70698254365,193600.0,268600.0
644.6899109016395,268600,35499.70698254365,193600.0,268600.0
644.6899109016395,268600,35499.70698254365,193600.0,268600.0
644.7003015915813,268600,35549.70698254365,193600.0,268600.0
644.7003015915813,268600,35549.70698254365,193600.0,268600.0
644.710692281523,268600,35599.70698254365,193600.0,268600.0
644.710692281523,268600,35599.70698254365,193600.0,268600.0
644.7210829714649,268600,35649.70698254365,193600.0,268600.0
644.7210829714649,268600,35649.70698254365,193600.0,268600.0
644.7314736614067,268600,35699.70698254365,193600.0,268600.0
644.7314736614067,268600,35699.70698254365,193600.0,268600.0
644.7418643513485,268600,35749.70698254365,193600.0,268600.0
644.7418643513485,268600,35749.70698254365,193600.0,268600.0
644.7522550412903,268600,35799.70698254365,193600.0,268600.0
644.7522550412903,268600,35799.70698254365,193600.0,268600.0
644.762645731232,268600,35849.70698254365,193600.0,268600.0
644.762645731232,268600,35849.70698254365,193600.0,268600.0
644.7730364211739,268600,35899.70698254365,193600.0,268600.0
644.7730364211739,268600,35899.70698254365,193600.0,268600.0
644.7834271111157,268600,35949.70698254365,193600.0,268600.0
644.7834271111157,268600,35949.70698254365,193600.0,268600.0
644.7938178010575,268600,35999.70698254365,193600.0,268600.0
644.7938178010575,268600,35999.70698254365,193600.0,268600.0
644.8042084909993,268600,36049.70698254365,193600.0,268600.0
644.8042084909993,268600,36049.70698254365,193600.0,268600.0
644.8145991809411,268600,36099.70698254365,193600.0,268600.0
644.8145991809411,268600,36099.70698254365,193600.0,268600.0
644.8249898708829,268600,36149.70698254365,193600.0,268600.0
644.8249898708829,268600,36149.70698254365,193600.0,268600.0
644.8353805608247,268600,36199.70698254365,193600.0,268600.0
644.8353805608247,268600,36199.70698254365,193600.0,268600.0
644.8457712507665,268600,36249.70698254365,193600.0,268600.0
644.8457712507665,268600,36249.70698254365,193600.0,268600.0
644.8561619407083,268600,36299.70698254365,193600.0,268600.0
644.8561619407083,268600,36299.70698254365,193600.0,268600.0
644.8665526306501,268600,36349.70698254365,193600.0,268600.0
644.8665526306501,268600,36349.70698254365,193600.0,268600.0
644.8769433205919,268600,36399.70698254365,193600.0,268600.0
644.8769433205919,268600,36399.70698254365,193600.0,268600.0
644.8873340105337,268600,36449.70698254365,193600.0,268600.0
644.8873340105337,268600,36449.70698254365,193600.0,268600.0
644.8977247004755,268600,36499.70698254365,193600.0,268600.0
644.8977247004755,268600,36499.70698254365,193600.0,268600.0
644.9081153904173,268600,36549.70698254365,193600.0,268600.0
644.9081153904173,268600,36549.70698254365,193600.0,268600.0
644.9185060803591,268600,36599.70698254365,193600.0,268600.0
644.9185060803591,268600,36599.70698254365,193600.0,268600.0
644.9288967703009,268600,36649.70698254365,193600.0,268600.0
644.9288967703009,268600,36649.70698254365,193600.0,268600.0
644.9392874602427,268600,36699.70698254365,193600.0,268600.0
644.9392874602427,268600,36699.70698254365,193600.0,268600.0
644.9496781501845,268600,36749.70698254365,193600.0,268600.0
644.9496781501845,268600,36749.70698254365,193600.0,268600.0
644.9600688401263,268600,36799.70698254365,193600.0,268600.0
644.9600688401263,268600,36799.70698254365,193600.0,268600.0
644.9704595300681,268600,36849.70698254365,193600.0,268600.0
644.9704595300681,268600,36849.70698254365,193600.0,268600.0
644.9808502200099,268600,36899.70698254365,193600.0,268600.0
644.9808502200099,268600,36899.70698254365,193600.0,268600.0
644.9912409099517,268600,36949.70698254365,193600.0,268600.0
644.9912409099517,268600,36949.70698254365,193600.0,268600.0
645.0016315998935,268600,36999.70698254365,193600.0,268600.0
645.0016315998935,268600,36999.70698254365,193600.0,268600.0
645.0120222898353,268600,37044.87531172071,193600.0,268600.0
645.0120222898353,268600,37044.87531172071,193600.0,268600.0
645.0224129797771,268600,37094.87531172071,193600.0,268600.0
645.0224129797771,268600,37094.87531172071,193600.0,268600.0
645.0328036697189,268600,37144.87531172071,193600.0,268600.0
645.0328036697189,268600,37144.87531172071,193600.0,268600.0
645.0431943596607,268600,37194.87531172071,193600.0,268600.0
645.0431943596607,268600,37194.87531172071,193600.0,268600.0
645.0535850496025,268600,37244.87531172071,193600.0,268600.0
645.0535850496025,268600,37244.87531172071,193600.0,268600.0
645.0639757395443,268600,37294.87531172071,193600.0,268600.0
645.0639757395443,268600,37294.87531172071,193600.0,268600.0
645.0743664294861,268600,37344.87531172071,193600.0,268600.0
645.0743664294861,268600,37344.87531172071,193600.0,268600.0
645.0847571194279,268600,37394.87531172071,193600.0,268600.0
645.0847571194279,268600,37394.87531172071,193600.0,268600.0
645.0951478093697,268600,37444.87531172071,193600.0,268600.0
645.0951478093697,268600,37444.87531172071,193600.0,268600.0
645.1055384993115,268600,37494.87531172071,193600.0,268600.0
645.1055384993115,268600,37494.87531172071,193600.0,268600.0
645.1159291892533,268600,37544.87531172071,193600.0,268600.0
645.1159291892533,268600,37544.87531172071,193600.0,268600.0
645.1263198791951,268600,37594.87531172071,193600.0,268600.0
645.1263198791951,268600,37594.87531172071,193600.0,268600.0
645.1367105691369,268600,37644.87531172071,193600.0,268600.0
645.1367105691369,268600,37644.87531172071,193600.0,268600.0
645.1471012590787,268600,37694.87531172071,193600.0,268600.0
645.1471012590787,268600,37694.87531172071,193600.0,268600.0
645.1574919490205,268600,37744.87531172071,193600.0,268600.0
645.1574919490205,268600,37744.87531172071,193600.0,268600.0
645.1678826389623,268600,37794.87531172071,193600.0,268600.0
645.1678826389623,268600,37794.87531172071,193600.0,268600.0
645.1782733289041,268600,37844.87531172071,193600.0,268600.0
645.1782733289041,268600,37844.87531172071,193600.0,268600.0
645.1886640188459,268600,37894.87531172071,193600.0,268600.0
645.1886640188459,268600,37894.87531172071,193600.0,268600.0
645.1990547087877,268600,37944.87531172071,193600.0,268600.0
645.1990547087877,268600,37944.87531172071,193600.0,268600.0
645.2094453987295,268600,37994.87531172071,193600.0,268600.0
645.2094453987295,268600,37994.87531172071,193600.0,268600.0
645.2198360886713,268600,38044.87531172071,193600.0,268600.0
645.2198360886713,268600,38044.87531172071,193600.0,268600.0
645.2302267786131,268600,38094.87531172071,193600.0,268600.0
645.2302267786131,268600,38094.87531172071,193600.0,268600.0
645.2406174685549,268600,38144.87531172071,193600.0,268600.0
645.2406174685549,268600,38144.87531172071,193600.0,268600.0
645.2510081584967,268600,38194.87531172071,193600.0,268600.0
645.2510081584967,268600,38194.87531172071,193600.0,268600.0
645.2613988484385,268600,38244.87531172071,193600.0,268600.0
645.2613988484385,268600,38244.87531172071,193600.0,268600.0
645.2717895383803,268600,38294.87531172071,193600.0,268600.0
645.2717895383803,268600,38294.87531172071,193600.0,268600.0
645.2821802283221,268600,38344.87531172071,193600.0,268600.0
645.2821802283221,268600,38344.87531172071,193600.0,268600.0
645.2925709182639,268600,38394.87531172071,193600.0,268600.0
645.2925709182639,268600,38394.87531172071,193600.0,268600.0
645.3029616082057,268600,38444.87531172071,193600.0,268600.0
645.3029616082057,268600,38444.87531172071,193600.0,268600.0
645.3133522981475,268600,38494.87531172071,193600.0,268600.0
645.3133522981475,268600,38494.87531172071,193600.0,268600.0
645.3237429880893,268600,38544.87531172071,193600.0,268600.0
645.3237429880893,268600,38544.87531172071,193600.0,268600.0
645.3341336780311,268600,38594.87531172071,193600.0,268600.0
645.3341336780311,268600,38594.87531172071,193600.0,268600.0
645.3445243679729,268600,38644.87531172071,193600.0,268600.0
645.3445243679729,268600,38644.87531172071,193600.0,268600.0
645.3549150579147,268600,38694.87531172071,193600.0,268600.0
645.3549150579147,268600,38694.87531172071,193600.0,268600.0
645.3653057478565,268600,38744.87531172071,193600.0,268600.0
645.3653057478565,268600,38744.87531172071,193600.0,268600.0
645.3756964377983,268600,38794.87531172071,193600.0,268600.0
645.3756964377983,268600,38794.87531172071,193600.0,268600.0
645.3860871277401,268600,38844.87531172071,193600.0,268600.0
645.3860871277401,268600,38844.87531172071,193600.0,268600.0
645.3964778176819,268600,38894.87531172071,193600.0,268600.0
645.3964778176819,268600,38894.87531172071,193600.0,268600.0
645.4068685076237,268600,38944.87531172071,193600.0,268600.0
645.4068685076237,268600,38944.87531172071,193600.0,268600.0
645.4172591975655,268600,38994.87531172071,193600.0,268600.0
645.4172591975655,268600,38994.87531172071,193600.0,268600.0
645.4276498875073,268600,39044.87531172071,193600.0,268600.0
645.4276498875073,268600,39044.87531172071,193600.0,268600.0
645.4380405774491,268600,39094.87531172071,193600.0,268600.0
645.4380405774491,268600,39094.87531172071,193600.0,268600.0
645.4484312673909,268600,39144.87531172071,193600.0,268600.0
645.4484312673909,268600,39144.87531172071,193600.0,268600.0
645.4588219573327,268600,39194.87531172071,193600.0,268600.0
645.4588219573327,268600,39194.87531172071,193600.0,268600.0
645.4692126472745,268600,39244.87531172071,193600.0,268600.0
645.4692126472745,268600,39244.87531172071,193600.0,268600.0
645.4796033372163,268600,39294.87531172071,193600.0,268600.0
645.4796033372163,268600,39294.87531172071,193600.0,268600.0
645.4899940271581,268600,39344.87531172071,193600.0,268600.0
645.4899940271581,268600,39344.87531172071,193600.0,268600.0
645.5003847170999,268600,39394.87531172071,193600.0,268600.0
645.5003847170999,268600,39394.87531172071,193600.0,268600.0
645.5107754070417,268600,39444.87531172071,193600.0,268600.0
645.5107754070417,268600,39444.87531172071,193600.0,268600.0
645.5211660969835,268600,39494.87531172071,193600.0,268600.0
645.5211660969835,268600,39494.87531172071,193600.0,268600.0
645.5315567869253,268600,39544.87531172071,193600.0,268600.0
645.5315567869253,268600,39544.87531172071,193600.0,268600.0
645.5419474768671,268600,39594.87531172071,193600.0,268600.0
645.5419474768671,268600,39594.87531172071,193600.0,268600.0
645.5523381668089,268600,39644.87531172071,193600.0,268600.0
645.5523381668089,268600,39644.87531172071,193600.0,268600.0
645.5627288567507,268600,39694.87531172071,193600.0,268600.0
645.5627288567507,268600,39694.87531172071,193600.0,268600.0
645.5731195466925,268600,39744.87531172071,193600.0,268600.0
645.5731195466925,268600,39744.87531172071,193600.0,268600.0
645.5835102366343,268600,39794.87531172071,193600.0,268600.0
645.5835102366343,268600,39794.87531172071,193600.0,268600.0
645.5939009265761,268600,39844.87531172071,193600.0,268600.0
645.5939009265761,268600,39844.87531172071,193600.0,268600.0
645.6042916165179,268600,39894.87531172071,193600.0,268600.0
645.6042916165179,268600,39894.87531172071,193600.0,268600.0
645.6146823064597,268600,39944.87531172071,193600.0,268600.0
645.6146823064597,268600,39944.87531172071,193600.0,268600.0
645.6250729964015,268600,39994.87531172071,193600.0,268600.0
645.6250729964015,268600,39994.87531172071,193600.0,268600.0
645.6354636863433,268600,40044.87531172071,193600.0,268600.0
645.6354636863433,268600,40044.87531172071,193600.0,268600.0
645.6458543762851,268600,40094.87531172071,193600.0,268600.0
645.6458543762851,268600,40094.87531172071,193600.0,268600.0
645.6562450662269,268600,40144.87531172071,193600.0,268600.0
645.6562450662269,268600,40144.87531172071,193600.0,268600.0
645.6666357561687,268600,40194.87531172071,193600.0,268600.0
645.6666357561687,268600,40194.87531172071,193600.0,268600.0
645.6770264461105,268600,40244.87531172071,193600.0,268600.0
645.6770264461105,268600,40244.87531172071,193600.0,268600.0
645.6874171360523,268600,40294.87531172071,193600.0,268600.0
645.6874171360523,268600,40294.87531172071,193600.0,268600.0
645.6978078259941,268600,40344.87531172071,193600.0,268600.0
645.6978078259941,268600,40344.87531172071,193600.0,268600.0
645.7081985159359,268600,40394.87531172071,193600.0,268600.0
645.7081985159359,268600,40394.87531172071,193600.0,268600.0
645.7185892058777,268600,40444.87531172071,193600.0,268600.0
645.7185892058777,268600,40444.87531172071,193600.0,268600.0
645.7289798958195,268600,40494.87531172071,193600.0,268600.0
645.7289798958195,268600,40494.87531172071,193600.0,268600.0
645.7393705857613,268600,40544.87531172071,193600.0,268600.0
645.7393705857613,268600,40544.87531172071,193600.0,268600.0
645.7497612757031,268600,40594.87531172071,193600.0,268600.0
645.7497612757031,268600,40594.87531172071,193600.0,268600.0
645.7601519656449,268600,40644.87531172071,193600.0,268600.0
645.7601519656449,268600,40644.87531172071,193600.0,268600.0
645.7705426555867,268600,40694.87531172071,193600.0,268600.0
645.7705426555867,268600,40694.87531172071,193600.0,268600.0
645.7809333455285,268600,40744.87531172071,193600.0,268600.0
645.7809333455285,268600,40744.87531172071,193600.0,268600.0
645.7913240354703,268600,40794.87531172071,193600.0,268600.0
645.7913240354703,268600,40794.87531172071,193600.0,268600.0
645.8017147254121,268600,40844.87531172071,193600.0,268600.0
645.8017147254121,268600,40844.87531172071,193600.0,268600.0
645.8121054153539,268600,40894.87531172071,193600.0,268600.0
645.8121054153539,268600,40894.87531172071,193600.0,268600.0
645.8224961052957,268600,40944.87531172071,193600.0,268600.0
645.8224961052957,268600,40944.87531172071,193600.0,268600.0
645.8328867952375,268600,40994.87531172071,193600.0,268600.0
645.8328867952375,268600,40994.87531172071,193600.0,268600.0
645.8432774851793,268600,41044.87531172071,193600.0,268600.0
645.8432774851793,268600,41044.87531172071,193600.0,268600.0
645.8536681751211,268600,41094.87531172071,193600.0,268600.0
645.8536681751211,268600,41094.87531172071,193600.0,268600.0
645.8640588650629,268600,41144.87531172071,193600.0,268600.0
645.8640588650629,268600,41144.87531172071,193600.0,268600.0
645.8744495550047,268600,41194.87531172071,193600.0,268600.0
645.8744495550047,268600,41194.87531172071,193600.0,268600.0
645.8848402449465,268600,41244.87531172071,193600.0,268600.0
645.8848402449465,268600,41244.87531172071,193600.0,268600.0
645.8952309348883,268600,41294.87531172071,193600.0,268600.0
645.8952309348883,268600,41294.87531172071,193600.0,268600.0
645.9056216248301,268600,41344.87531172071,193600.0,268600.0
645.9056216248301,268600,41344.87531172071,193600.0,268600.0
645.9160123147719,268600,41394.87531172071,193600.0,268600.0
645.9160123147719,268600,41394.87531172071,193600.0,268600.0
645.9264030047137,268600,41444.87531172071,193600.0,268600.0
645.9264030047137,268600,41444.87531172071,193600.0,268600.0
645.9367936946555,268600,41494.87531172071,193600.0,268600.0
645.9367936946555,268600,41494.87531172071,193600.0,268600.0
645.9471843845973,268600,41544.87531172071,193600.0,268600.0
645.9471843845973,268600,41544.87531172071,193600.0,268600.0
645.9575750745391,268600,41594.87531172071,193600.0,268600.0
645.9575750745391,268600,41594.87531172071,193600.0,268600.0
645.9679657644809,268600,41644.87531172071,193600.0,268600.0
645.9679657644809,268600,41644.87531172071,193600.0,268600.0
645.9783564544227,268600,41694.87531172071,193600.0,268600.0
645.9783564544227,268600,41694.87531172071,193600.0,268600.0
645.9887471443645,268600,41744.87531172071,193600.0,268600.0
645.9887471443645,268600,41744.87531172071,193600.0,268600.0
645.9991378343063,268600,41794.87531172071,193600.0,268600.0
645.9991378343063,268600,41794.87531172071,193600.0,268600.0
646.0095285242481,268600,41844.87531172071,193600.0,268600.0
646.0095285242481,268600,41844.87531172071,193600.0,268600.0
646.0199192141899,268600,41894.87531172071,193600.0,268600.0
646.0199192141899,268600,41894.87531172071,193600.0,268600.0
646.0303099041317,268600,41944.87531172071,193600.0,268600.0
646.0303099041317,268600,41944.87531172071,193600.0,268600.0
646.0407005940735,268600,41994.87531172071,193600.0,268600.0
646.0407005940735,268600,41994.87531172071,193600.0,268600.0
646.0510912840153,268600,42044.87531172071,193600.0,268600.0
646.0510912840153,268600,42044.87531172071,193600.0,268600.0
646.0614819739571,268600,42094.87531172071,193600.0,268600.0
646.0614819739571,268600,42094.87531172071,193600.0,268600.0
646.071872663899,268600,42144.87531172071,193600.0,268600.0
646.071872663899,268600,42144.87531172071,193600.0,268600.0
646.0822633538407,268600,42194.87531172071,193600.0,268600.0
646.0822633538407,268600,42194.87531172071,193600.0,268600.0
646.0926540437825,268600,42244.87531172071,193600.0,268600.0
646.0926540437825,268600,42244.87531172071,193600.0,268600.0
646.1030447337243,268600,42294.87531172071,193600.0,268600.0
646.1030447337243,268600,42294.87531172071,193600.0,268600.0
646.1134354236661,268600,42344.87531172071,193600.0,268600.0
646.1134354236661,268600,42344.87531172071,193600.0,268600.0
646.123826113608,268600,42394.87531172071,193600.0,268600.0
646.123826113608,268600,42394.87531172071,193600.0,268600.0
646.1342168035497,268600,42444.87531172071,193600.0,268600.0
646.1342168035497,268600,42444.87531172071,193600.0,268600.0
646.1446074934915,268600,42494.87531172071,193600.0,268600.0
646.1446074934915,268600,42494.87531172071,193600.0,268600.0
646.1549981834333,268600,42544.87531172071,193600.0,268600.0
646.1549981834333,268600,42544.87531172071,193600.0,268600.0
646.1653888733752,268600,42594.87531172071,193600.0,268600.0
646.1653888733752,268600,42594.87531172071,193600.0,268600.0
646.175779563317,268600,42644.87531172071,193600.0,268600.0
646.175779563317,268600,42644.87531172071,193600.0,268600.0
646.1861702532588,268600,42694.87531172071,193600.0,268600.0
646.1861702532588,268600,42694.87531172071,193600.0,268600.0
646.1965609432006,268600,42744.87531172071,193600.0,268600.0
646.1965609432006,268600,42744.87531172071,193600.0,268600.0
646.2069516331424,268600,42794.87531172071,193600.0,268600.0
646.2069516331424,268600,42794.87531172071,193600.0,268600.0
646.2173423230842,268600,42844.87531172071,193600.0,268600.0
646.2173423230842,268600,42844.87531172071,193600.0,268600.0
646.227733013026,268600,42894.87531172071,193600.0,268600.0
646.227733013026,268600,42894.87531172071,193600.0,268600.0
646.2381237029678,268600,42944.87531172071,193600.0,268600.0
646.2381237029678,268600,42944.87531172071,193600.0,268600.0
646.2485143929096,268600,42994.87531172071,193600.0,268600.0
646.2485143929096,268600,42994.87531172071,193600.0,268600.0
646.2589050828514,268600,43044.87531172071,193600.0,268600.0
646.2589050828514,268600,43044.87531172071,193600.0,268600.0
646.2692957727932,268600,43094.87531172071,193600.0,268600.0
646.2692957727932,268600,43094.87531172071,193600.0,268600.0
646.279686462735,268600,43144.87531172071,193600.0,268600.0
646.279686462735,268600,43144.87531172071,193600.0,268600.0
646.2900771526768,268600,43194.87531172071,193600.0,268600.0
646.2900771526768,268600,43194.87531172071,193600.0,268600.0
646.3004678426186,268600,43244.87531172071,193600.0,268600.0
646.3004678426186,268600,43244.87531172071,193600.0,268600.0
646.3108585325604,268600,43294.87531172071,193600.0,268600.0
646.3108585325604,268600,43294.87531172071,193600.0,268600.0
646.3212492225022,268600,43344.87531172071,193600.0,268600.0
646.3212492225022,268600,43344.87531172071,193600.0,268600.0
646.331639912444,268600,43394.87531172071,193600.0,268600.0
646.331639912444,268600,43394.87531172071,193600.0,268600.0
646.3420306023858,268600,43444.87531172071,193600.0,268600.0
646.3420306023858,268600,43444.87531172071,193600.0,268600.0
646.3524212923276,268600,43494.87531172071,193600.0,268600.0
646.3524212923276,268600,43494.87531172071,193600.0,268600.0
646.3628119822694,268600,43544.87531172071,193600.0,268600.0
646.3628119822694,268600,43544.87531172071,193600.0,268600.0
646.3732026722112,268600,43594.87531172071,193600.0,268600.0
646.3732026722112,268600,43594.87531172071,193600.0,268600.0
646.383593362153,268600,43644.87531172071,193600.0,268600.0
646.383593362153,268600,43644.87531172071,193600.0,268600.0
646.3939840520948,268600,43694.87531172071,193600.0,268600.0
646.3939840520948,268600,43694.87531172071,193600.0,268600.0
646.4043747420366,268600,43744.87531172071,193600.0,268600.0
646.4043747420366,268600,43744.87531172071,193600.0,268600.0
646.4147654319784,268600,43794.87531172071,193600.0,268600.0
646.4147654319784,268600,43794.87531172071,193600.0,268600.0
646.4251561219202,268600,43844.87531172071,193600.0,268600.0
646.4251561219202,268600,43844.87531172071,193600.0,268600.0
646.435546811862,268600,43894.87531172071,193600.0,268600.0
646.435546811862,268600,43894.87531172071,193600.0,268600.0
646.4459375018038,268600,43944.87531172071,193600.0,268600.0
646.4459375018038,268600,43944.87531172071,193600.0,268600.0
646.4563281917456,268600,43994.87531172071,193600.0,268600.0
646.4563281917456,268600,43994.87531172071,193600.0,268600.0
646.4667188816874,268600,44044.87531172071,193600.0,268600.0
646.4667188816874,268600,44044.87531172071,193600.0,268600.0
646.4771095716292,268600,44094.87531172071,193600.0,268600.0
646.4771095716292,268600,44094.87531172071,193600.0,268600.0
646.487500261571,268600,44144.87531172071,193600.0,268600.0
646.487500261571,268600,44144.87531172071,193600.0,268600.0
646.4978909515128,268600,44194.87531172071,193600.0,268600.0
646.4978909515128,268600,44194.87531172071,193600.0,268600.0
646.5082816414546,268600,44244.87531172071,193600.0,268600.0
646.5082816414546,268600,44244.87531172071,193600.0,268600.0
646.5186723313964,268600,44294.87531172071,193600.0,268600.0
646.5186723313964,268600,44294.87531172071,193600.0,268600.0
646.5290630213382,268600,44344.87531172071,193600.0,268600.0
646.5290630213382,268600,44344.87531172071,193600.0,268600.0
646.53945371128,268600,44394.87531172071,193600.0,268600.0
646.53945371128,268600,44394.87531172071,193600.0,268600.0
646.5498444012218,268600,44444.87531172071,193600.0,268600.0
646.5498444012218,268600,44444.87531172071,193600.0,268600.0
646.5602350911636,268600,44494.87531172071,193600.0,268600.0
646.5602350911636,268600,44494.87531172071,193600.0,268600.0
646.5706257811054,268600,44544.87531172071,193600.0,268600.0
646.5706257811054,268600,44544.87531172071,193600.0,268600.0
646.5810164710472,268600,44594.87531172071,193600.0,268600.0
646.5810164710472,268600,44594.87531172071,193600.0,268600.0
646.591407160989,268600,44644.87531172071,193600.0,268600.0
646.591407160989,268600,44644.87531172071,193600.0,268600.0
646.6017978509308,268600,44694.87531172071,193600.0,268600.0
646.6017978509308,268600,44694.87531172071,193600.0,268600.0
646.6121885408726,268600,44744.87531172071,193600.0,268600.0
646.6121885408726,268600,44744.87531172071,193600.0,268600.0
646.6225792308144,268600,44794.87531172071,193600.0,268600.0
646.6225792308144,268600,44794.87531172071,193600.0,268600.0
646.6329699207562,268600,44844.87531172071,193600.0,268600.0
646.6329699207562,268600,44844.87531172071,193600.0,268600.0
646.643360610698,268600,44894.87531172071,193600.0,268600.0
646.643360610698,268600,44894.87531172071,193600.0,268600.0
646.6537513006398,268600,44944.87531172071,193600.0,268600.0
646.6537513006398,268600,44944.87531172071,193600.0,268600.0
646.6641419905816,268600,44994.87531172071,193600.0,268600.0
646.6641419905816,268600,44994.87531172071,193600.0,268600.0
646.6745326805234,268600,45044.87531172071,193600.0,268600.0
646.6745326805234,268600,45044.87531172071,193600.0,268600.0
646.6849233704652,268600,45094.87531172071,193600.0,268600.0
646.6849233704652,268600,45094.87531172071,193600.0,268600.0
646.695314060407,268600,45144.87531172071,193600.0,268600.0
646.695314060407,268600,45144.87531172071,193600.0,268600.0
646.7057047503488,268600,45194.87531172071,193600.0,268600.0
646.7057047503488,268600,45194.87531172071,193600.0,268600.0
646.7160954402906,268600,45244.87531172071,193600.0,268600.0
646.7160954402906,268600,45244.87531172071,193600.0,268600.0
646.7264861302324,268600,45294.87531172071,193600.0,268600.0
646.7264861302324,268600,45294.87531172071,193600.0,268600.0
646.7368768201742,268600,45344.87531172071,193600.0,268600.0
646.7368768201742,268600,45344.87531172071,193600.0,268600.0
646.747267510116,268600,45394.87531172071,193600.0,268600.0
646.747267510116,268600,45394.87531172071,193600.0,268600.0
646.7576582000578,268600,45444.87531172071,193600.0,268600.0
646.7576582000578,268600,45444.87531172071,193600.0,268600.0
646.7680488899996,268600,45494.87531172071,193600.0,268600.0
646.7680488899996,268600,45494.87531172071,193600.0,268600.0
646.7784395799414,268600,45544.87531172071,193600.0,268600.0
646.7784395799414,268600,45544.87531172071,193600.0,268600.0
646.7888302698832,268600,45594.87531172071,193600.0,268600.0
646.7888302698832,268600,45594.87531172071,193600.0,268600.0
646.799220959825,268600,45644.87531172071,193600.0,268600.0
646.799220959825,268600,45644.87531172071,193600.0,268600.0
646.8096116497668,268600,45694.87531172071,193600.0,268600.0
646.8096116497668,268600,45694.87531172071,193600.0,268600.0
646.8200023397086,268600,45744.87531172071,193600.0,268600.0
646.8200023397086,268600,45744.87531172071,193600.0,268600.0
646.8303930296504,268600,45794.87531172071,193600.0,268600.0
646.8303930296504,268600,45794.87531172071,193600.0,268600.0
646.8407837195922,268600,45844.87531172071,193600.0,268600.0
646.8407837195922,268600,45844.87531172071,193600.0,268600.0
646.851174409534,268600,45894.87531172071,193600.0,268600.0
646.851174409534,268600,45894.87531172071,193600.0,268600.0
646.8615650994758,268600,45944.87531172071,193600.0,268600.0
646.8615650994758,268600,45944.87531172071,193600.0,268600.0
646.8719557894176,268600,45994.87531172071,193600.0,268600.0
646.8719557894176,268600,45994.87531172071,193600.0,268600.0
646.8823464793594,268600,46044.87531172071,193600.0,268600.0
646.8823464793594,268600,46044.87531172071,193600.0,268600.0
646.8927371693012,268600,46094.87531172071,193600.0,268600.0
646.8927371693012,268600,46094.87531172071,193600.0,268600.0
646.903127859243,268600,46144.87531172071,193600.0,268600.0
646.903127859243,268600,46144.87531172071,193600.0,268600.0
646.9135185491848,268600,46194.87531172071,193600.0,268600.0
646.9135185491848,268600,46194.87531172071,193600.0,268600.0
646.9239092391266,268600,46244.87531172071,193600.0,268600.0
646.9239092391266,268600,46244.87531172071,193600.0,268600.0
646.9342999290684,268600,46294.87531172071,193600.0,268600.0
646.9342999290684,268600,46294.87531172071,193600.0,268600.0
646.9446906190102,268600,46344.87531172071,193600.0,268600.0
646.9446906190102,268600,46344.87531172071,193600.0,268600.0
646.955081308952,268600,46394.87531172071,193600.0,268600.0
646.955081308952,268600,46394.87531172071,193600.0,268600.0
646.9654719988938,268600,46444.87531172071,193600.0,268600.0
646.9654719988938,268600,46444.87531172071,193600.0,268600.0
646.9758626888356,268600,46494.87531172071,193600.0,268600.0
646.9758626888356,268600,46494.87531172071,193600.0,268600.0
646.9862533787774,268600,46544.87531172071,193600.0,268600.0
646.9862533787774,268600,46544.87531172071,193600.0,268600.0
646.9966440687192,268600,46594.87531172071,193600.0,268600.0
646.9966440687192,268600,46594.87531172071,193600.0,268600.0
647.007034758661,268600,46644.87531172071,193600.0,268600.0
647.007034758661,268600,46644.87531172071,193600.0,268600.0
647.0174254486028,268600,46694.87531172071,193600.0,268600.0
647.0174254486028,268600,46694.87531172071,193600.0,268600.0
647.0278161385446,268600,46744.87531172071,193600.0,268600.0
647.0278161385446,268600,46744.87531172071,193600.0,268600.0
647.0382068284864,268600,46794.87531172071,193600.0,268600.0
647.0382068284864,268600,46794.87531172071,193600.0,268600.0
647.0485975184282,268600,46844.87531172071,193600.0,268600.0
647.0485975184282,268600,46844.87531172071,193600.0,268600.0
647.05898820837,268600,46894.87531172071,193600.0,268600.0
647.05898820837,268600,46894.87531172071,193600.0,268600.0
647.0693788983118,268600,46944.87531172071,193600.0,268600.0
647.0693788983118,268600,46944.87531172071,193600.0,268600.0
647.0797695882536,268600,46994.87531172071,193600.0,268600.0
647.0797695882536,268600,46994.87531172071,193600.0,268600.0
647.0901602781954,268600,47044.87531172071,193600.0,268600.0
647.0901602781954,268600,47044.87531172071,193600.0,268600.0
647.1005509681372,268600,47094.87531172071,193600.0,268600.0
647.1005509681372,268600,47094.87531172071,193600.0,268600.0
647.110941658079,268600,47144.87531172071,193600.0,268600.0
647.110941658079,268600,47144.87531172071,193600.0,268600.0
647.1213323480208,268600,47194.87531172071,193600.0,268600.0
647.1213323480208,268600,47194.87531172071,193600.0,268600.0
647.1317230379626,268600,47244.87531172071,193600.0,268600.0
647.1317230379626,268600,47244.87531172071,193600.0,268600.0
647.1421137279044,268600,47294.87531172071,193600.0,268600.0
647.1421137279044,268600,47294.87531172071,193600.0,268600.0
647.1525044178462,268600,47344.87531172071,193600.0,268600.0
647.1525044178462,268600,47344.87531172071,193600.0,268600.0
647.162895107788,268600,47394.87531172071,193600.0,268600.0
647.162895107788,268600,47394.87531172071,193600.0,268600.0
647.1732857977298,268600,47444.87531172071,193600.0,268600.0
647.1732857977298,268600,47444.87531172071,193600.0,268600.0
647.1836764876716,268600,47494.87531172071,193600.0,268600.0
647.1836764876716,268600,47494.87531172071,193600.0,268600.0
647.1940671776134,268600,47544.87531172071,193600.0,268600.0
647.1940671776134,268600,47544.87531172071,193600.0,268600.0
647.2044578675552,268600,47594.87531172071,193600.0,268600.0
647.2044578675552,268600,47594.87531172071,193600.0,268600.0
647.214848557497,268600,47644.87531172071,193600.0,268600.0
647.214848557497,268600,47644.87531172071,193600.0,268600.0
647.2252392474388,268600,47694.87531172071,193600.0,268600.0
647.2252392474388,268600,47694.87531172071,193600.0,268600.0
647.2356299373806,268600,47744.87531172071,193600.0,268600.0
647.2356299373806,268600,47744.87531172071,193600.0,268600.0
647.2460206273224,268600,47794.87531172071,193600.0,268600.0
647.2460206273224,268600,47794.87531172071,193600.0,268600.0
647.2564113172642,268600,47844.87531172071,193600.0,268600.0
647.2564113172642,268600,47844.87531172071,193600.0,268600.0
647.266802007206,268600,47894.87531172071,193600.0,268600.0
647.266802007206,268600,47894.87531172071,193600.0,268600.0
647.2771926971478,268600,47944.87531172071,193600.0,268600.0
647.2771926971478,268600,47944.87531172071,193600.0,268600.0
647.2875833870896,268600,47994.87531172071,193600.0,268600.0
647.2875833870896,268600,47994.87531172071,193600.0,268600.0
647.2979740770314,268600,48044.87531172071,193600.0,268600.0
647.2979740770314,268600,48044.87531172071,193600.0,268600.0
647.3083647669732,268600,48094.87531172071,193600.0,268600.0
647.3083647669732,268600,48094.87531172071,193600.0,268600.0
647.318755456915,268600,48144.87531172071,193600.0,268600.0
647.318755456915,268600,48144.87531172071,193600.0,268600.0
647.3291461468568,268600,48194.87531172071,193600.0,268600.0
647.3291461468568,268600,48194.87531172071,193600.0,268600.0
647.3395368367986,268600,48244.87531172071,193600.0,268600.0
647.3395368367986,268600,48244.87531172071,193600.0,268600.0
647.3499275267404,268600,48294.87531172071,193600.0,268600.0
647.3499275267404,268600,48294.87531172071,193600.0,268600.0
647.3603182166822,268600,48344.87531172071,193600.0,268600.0
647.3603182166822,268600,48344.87531172071,193600.0,268600.0
647.370708906624,268600,48394.87531172071,193600.0,268600.0
647.370708906624,268600,48394.87531172071,193600.0,268600.0
647.3810995965658,268600,48444.87531172071,193600.0,268600.0
647.3810995965658,268600,48444.87531172071,193600.0,268600.0
647.3914902865076,268600,48494.87531172071,193600.0,268600.0
647.3914902865076,268600,48494.87531172071,193600.0,268600.0
647.4018809764494,268600,48544.87531172071,193600.0,268600.0
647.4018809764494,268600,48544.87531172071,193600.0,268600.0
647.4122716663912,268600,48594.87531172071,193600.0,268600.0
647.4122716663912,268600,48594.87531172071,193600.0,268600.0
647.422662356333,268600,48644.87531172071,193600.0,268600.0
647.422662356333,268600,48644.87531172071,193600.0,268600.0
647.4330530462748,268600,48694.87531172071,193600.0,268600.0
647.4330530462748,268600,48694.87531172071,193600.0,268600.0
647.4434437362166,268600,48744.87531172071,193600.0,268600.0
647.4434437362166,268600,48744.87531172071,193600.0,268600.0
647.4538344261584,268600,48794.87531172071,193600.0,268600.0
647.4538344261584,268600,48794.87531172071,193600.0,268600.0
647.4642251161002,268600,48844.87531172071,193600.0,268600.0
647.4642251161002,268600,48844.87531172071,193600.0,268600.0
647.474615806042,268600,48894.87531172071,193600.0,268600.0
647.474615806042,268600,48894.87531172071,193600.0,268600.0
647.4850064959838,268600,48944.87531172071,193600.0,268600.0
647.4850064959838,268600,48944.87531172071,193600.0,268600.0
647.4953971859256,268600,48994.87531172071,193600.0,268600.0
647.4953971859256,268600,48994.87531172071,193600.0,268600.0
647.5057878758674,268600,49044.87531172071,193600.0,268600.0
647.5057878758674,268600,49044.87531172071,193600.0,268600.0
647.5161785658092,268600,49094.87531172071,193600.0,268600.0
647.5161785658092,268600,49094.87531172071,193600.0,268600.0
647.526569255751,268600,49144.87531172071,193600.0,268600.0
647.526569255751,268600,49144.87531172071,193600.0,268600.0
647.5369599456928,268600,49194.87531172071,193600.0,268600.0
647.5369599456928,268600,49194.87531172071,193600.0,268600.0
647.5473506356346,268600,49244.87531172071,193600.0,268600.0
647.5473506356346,268600,49244.87531172071,193600.0,268600.0
647.5577413255764,268600,49294.87531172071,193600.0,268600.0
647.5577413255764,268600,49294.87531172071,193600.0,268600.0
647.5681320155182,268600,49344.87531172071,193600.0,268600.0
647.5681320155182,268600,49344.87531172071,193600.0,268600.0
647.57852270546,268600,49394.87531172071,193600.0,268600.0
647.57852270546,268600,49394.87531172071,193600.0,268600.0
647.5889133954018,268600,49444.87531172071,193600.0,268600.0
647.5889133954018,268600,49444.87531172071,193600.0,268600.0
647.5993040853436,268600,49494.87531172071,193600.0,268600.0
647.5993040853436,268600,49494.87531172071,193600.0,268600.0
647.6096947752854,268600,49544.87531172071,193600.0,268600.0
647.6096947752854,268600,49544.87531172071,193600.0,268600.0
647.6200854652272,268600,49594.87531172071,193600.0,268600.0
647.6200854652272,268600,49594.87531172071,193600.0,268600.0
647.630476155169,268600,49644.87531172071,193600.0,268600.0
647.630476155169,268600,49644.87531172071,193600.0,268600.0
647.6408668451108,268600,49694.87531172071,193600.0,268600.0
647.6408668451108,268600,49694.87531172071,193600.0,268600.0
647.6512575350527,268600,49744.87531172071,193600.0,268600.0
647.6512575350527,268600,49744.87531172071,193600.0,268600.0
647.6616482249945,268600,49794.87531172071,193600.0,268600.0
647.6616482249945,268600,49794.87531172071,193600.0,268600.0
647.6720389149363,268600,49844.87531172071,193600.0,268600.0
647.6720389149363,268600,49844.87531172071,193600.0,268600.0
647.682429604878,268600,49894.87531172071,193600.0,268600.0
647.682429604878,268600,49894.87531172071,193600.0,268600.0
647.6928202948199,268600,49944.87531172071,193600.0,268600.0
647.6928202948199,268600,49944.87531172071,193600.0,268600.0
647.7032109847617,268600,49994.87531172071,193600.0,268600.0
647.7032109847617,268600,49994.87531172071,193600.0,268600.0
647.7136016747035,268600,50044.87531172071,193600.0,268600.0
647.7136016747035,268600,50044.87531172071,193600.0,268600.0
647.7239923646453,268600,50094.87531172071,193600.0,268600.0
647.7239923646453,268600,50094.87531172071,193600.0,268600.0
647.734383054587,268600,50144.87531172071,193600.0,268600.0
647.734383054587,268600,50144.87531172071,193600.0,268600.0
647.7447737445289,268600,50194.87531172071,193600.0,268600.0
647.7447737445289,268600,50194.87531172071,193600.0,268600.0
647.7551644344707,268600,50244.87531172071,193600.0,268600.0
647.7551644344707,268600,50244.87531172071,193600.0,268600.0
647.7655551244125,268600,50294.87531172071,193600.0,268600.0
647.7655551244125,268600,50294.87531172071,193600.0,268600.0
647.7759458143543,268600,50344.87531172071,193600.0,268600.0
647.7759458143543,268600,50344.87531172071,193600.0,268600.0
647.7863365042961,268600,50394.87531172071,193600.0,268600.0
647.7863365042961,268600,50394.87531172071,193600.0,268600.0
647.7967271942379,268600,50444.87531172071,193600.0,268600.0
647.7967271942379,268600,50444.87531172071,193600.0,268600.0
647.8071178841797,268600,50494.87531172071,193600.0,268600.0
647.8071178841797,268600,50494.87531172071,193600.0,268600.0
647.8175085741215,268600,50544.87531172071,193600.0,268600.0
647.8175085741215,268600,50544.87531172071,193600.0,268600.0
647.8278992640633,268600,50594.87531172071,193600.0,268600.0
647.8278992640633,268600,50594.87531172071,193600.0,268600.0
647.8382899540051,268600,50644.87531172071,193600.0,268600.0
647.8382899540051,268600,50644.87531172071,193600.0,268600.0
647.8486806439469,268600,50694.87531172071,193600.0,268600.0
647.8486806439469,268600,50694.87531172071,193600.0,268600.0
647.8590713338887,268600,50744.87531172071,193600.0,268600.0
647.8590713338887,268600,50744.87531172071,193600.0,268600.0
647.8694620238305,268600,50794.87531172071,193600.0,268600.0
647.8694620238305,268600,50794.87531172071,193600.0,268600.0
647.8798527137723,268600,50844.87531172071,193600.0,268600.0
647.8798527137723,268600,50844.87531172071,193600.0,268600.0
647.8902434037141,268600,50894.87531172071,193600.0,268600.0
647.8902434037141,268600,50894.87531172071,193600.0,268600.0
647.9006340936559,268600,50944.87531172071,193600.0,268600.0
647.9006340936559,268600,50944.87531172071,193600.0,268600.0
647.9110247835977,268600,50994.87531172071,193600.0,268600.0
647.9110247835977,268600,50994.87531172071,193600.0,268600.0
647.9214154735395,268600,51044.87531172071,193600.0,268600.0
647.9214154735395,268600,51044.87531172071,193600.0,268600.0
647.9318061634813,268600,51094.87531172071,193600.0,268600.0
647.9318061634813,268600,51094.87531172071,193600.0,268600.0
647.9421968534231,268600,51144.87531172071,193600.0,268600.0
647.9421968534231,268600,51144.87531172071,193600.0,268600.0
647.9525875433649,268600,51194.87531172071,193600.0,268600.0
647.9525875433649,268600,51194.87531172071,193600.0,268600.0
647.9629782333067,268600,51244.87531172071,193600.0,268600.0
647.9629782333067,268600,51244.87531172071,193600.0,268600.0
647.9733689232485,268600,51294.87531172071,193600.0,268600.0
647.9733689232485,268600,51294.87531172071,193600.0,268600.0
647.9837596131903,268600,51344.87531172071,193600.0,268600.0
647.9837596131903,268600,51344.87531172071,193600.0,268600.0
647.9941503031321,268600,51394.87531172071,193600.0,268600.0
647.9941503031321,268600,51394.87531172071,193600.0,268600.0
648.0045409930739,268600,51444.87531172071,193600.0,268600.0
648.0045409930739,268600,51444.87531172071,193600.0,268600.0
648.0149316830157,268600,51494.87531172071,193600.0,268600.0
648.0149316830157,268600,51494.87531172071,193600.0,268600.0
648.0253223729575,268600,51544.87531172071,193600.0,268600.0
648.0253223729575,268600,51544.87531172071,193600.0,268600.0
648.0357130628993,268600,51594.87531172071,193600.0,268600.0
648.0357130628993,268600,51594.87531172071,193600.0,268600.0
648.0461037528411,268600,51644.87531172071,193600.0,268600.0
648.0461037528411,268600,51644.87531172071,193600.0,268600.0
648.0564944427829,268600,51694.87531172071,193600.0,268600.0
648.0564944427829,268600,51694.87531172071,193600.0,268600.0
648.0668851327247,268600,51744.87531172071,193600.0,268600.0
648.0668851327247,268600,51744.87531172071,193600.0,268600.0
648.0772758226665,268600,51794.87531172071,193600.0,268600.0
648.0772758226665,268600,51794.87531172071,193600.0,268600.0
648.0876665126083,268600,51844.87531172071,193600.0,268600.0
648.0876665126083,268600,51844.87531172071,193600.0,268600.0
648.0980572025501,268600,51894.87531172071,193600.0,268600.0
648.0980572025501,268600,51894.87531172071,193600.0,268600.0
648.1084478924919,268600,51944.87531172071,193600.0,268600.0
648.1084478924919,268600,51944.87531172071,193600.0,268600.0
648.1188385824337,268600,51994.87531172071,193600.0,268600.0
648.1188385824337,268600,51994.87531172071,193600.0,268600.0
648.1292292723755,268600,52044.87531172071,193600.0,268600.0
648.1292292723755,268600,52044.87531172071,193600.0,268600.0
648.1396199623173,268600,52094.87531172071,193600.0,268600.0
648.1396199623173,268600,52094.87531172071,193600.0,268600.0
648.1500106522591,268600,52144.87531172071,193600.0,268600.0
648.1500106522591,268600,52144.87531172071,193600.0,268600.0
648.1604013422009,268600,52194.87531172071,193600.0,268600.0
648.1604013422009,268600,52194.87531172071,193600.0,268600.0
648.1707920321427,268600,52244.87531172071,193600.0,268600.0
648.1707920321427,268600,52244.87531172071,193600.0,268600.0
648.1811827220845,268600,52294.87531172071,193600.0,268600.0
648.1811827220845,268600,52294.87531172071,193600.0,268600.0
648.1915734120263,268600,52344.87531172071,193600.0,268600.0
648.1915734120263,268600,52344.87531172071,193600.0,268600.0
648.2019641019681,268600,52394.87531172071,193600.0,268600.0
648.2019641019681,268600,52394.87531172071,193600.0,268600.0
648.2123547919099,268600,52444.87531172071,193600.0,268600.0
648.2123547919099,268600,52444.87531172071,193600.0,268600.0
648.2227454818517,268600,52494.87531172071,193600.0,268600.0
648.2227454818517,268600,52494.87531172071,193600.0,268600.0
648.2331361717935,268600,52544.87531172071,193600.0,268600.0
648.2331361717935,268600,52544.87531172071,193600.0,268600.0
648.2435268617353,268600,52594.87531172071,193600.0,268600.0
648.2435268617353,268600,52594.87531172071,193600.0,268600.0
648.2539175516771,268600,52644.87531172071,193600.0,268600.0
648.2539175516771,268600,52644.87531172071,193600.0,268600.0
648.2643082416189,268600,52694.87531172071,193600.0,268600.0
648.2643082416189,268600,52694.87531172071,193600.0,268600.0
648.2746989315607,268600,52744.87531172071,193600.0,268600.0
648.2746989315607,268600,52744.87531172071,193600.0,268600.0
648.2850896215025,268600,52794.87531172071,193600.0,268600.0
648.2850896215025,268600,52794.87531172071,193600.0,268600.0
648.2954803114443,268600,52844.87531172071,193600.0,268600.0
648.2954803114443,268600,52844.87531172071,193600.0,268600.0
648.3058710013861,268600,52894.87531172071,193600.0,268600.0
648.3058710013861,268600,52894.87531172071,193600.0,268600.0
648.3162616913279,268600,52944.87531172071,193600.0,268600.0
648.3162616913279,268600,52944.87531172071,193600.0,268600.0
648.3266523812697,268600,52994.87531172071,193600.0,268600.0
648.3266523812697,268600,52994.87531172071,193600.0,268600.0
648.3370430712115,268600,53044.87531172071,193600.0,268600.0
648.3370430712115,268600,53044.87531172071,193600.0,268600.0
648.3474337611533,268600,53094.87531172071,193600.0,268600.0
648.3474337611533,268600,53094.87531172071,193600.0,268600.0
648.3578244510951,268600,53144.87531172071,193600.0,268600.0
648.3578244510951,268600,53144.87531172071,193600.0,268600.0
648.3682151410369,268600,53194.87531172071,193600.0,268600.0
648.3682151410369,268600,53194.87531172071,193600.0,268600.0
648.3786058309787,268600,53244.87531172071,193600.0,268600.0
648.3786058309787,268600,53244.87531172071,193600.0,268600.0
648.3889965209205,268600,53294.87531172071,193600.0,268600.0
648.3889965209205,268600,53294.87531172071,193600.0,268600.0
648.3993872108623,268600,53344.87531172071,193600.0,268600.0
648.3993872108623,268600,53344.87531172071,193600.0,268600.0
648.4097779008041,268600,53394.87531172071,193600.0,268600.0
648.4097779008041,268600,53394.87531172071,193600.0,268600.0
648.4201685907459,268600,53444.87531172071,193600.0,268600.0
648.4201685907459,268600,53444.87531172071,193600.0,268600.0
648.4305592806877,268600,53494.87531172071,193600.0,268600.0
648.4305592806877,268600,53494.87531172071,193600.0,268600.0
648.4409499706295,268600,53544.87531172071,193600.0,268600.0
648.4409499706295,268600,53544.87531172071,193600.0,268600.0
648.4513406605713,268600,53594.87531172071,193600.0,268600.0
648.4513406605713,268600,53594.87531172071,193600.0,268600.0
648.4617313505131,268600,53644.87531172071,193600.0,268600.0
648.4617313505131,268600,53644.87531172071,193600.0,268600.0
648.4721220404549,268600,53694.87531172071,193600.0,268600.0
648.4721220404549,268600,53694.87531172071,193600.0,268600.0
648.4825127303967,268600,53744.87531172071,193600.0,268600.0
648.4825127303967,268600,53744.87531172071,193600.0,268600.0
648.4929034203385,268600,53794.87531172071,193600.0,268600.0
648.4929034203385,268600,53794.87531172071,193600.0,268600.0
648.5032941102803,268600,53844.87531172071,193600.0,268600.0
648.5032941102803,268600,53844.87531172071,193600.0,268600.0
648.5136848002221,268600,53894.87531172071,193600.0,268600.0
648.5136848002221,268600,53894.87531172071,193600.0,268600.0
648.5240754901639,268600,53944.87531172071,193600.0,268600.0
648.5240754901639,268600,53944.87531172071,193600.0,268600.0
648.5344661801057,268600,53994.87531172071,193600.0,268600.0
648.5344661801057,268600,53994.87531172071,193600.0,268600.0
648.5448568700475,268600,54044.87531172071,193600.0,268600.0
648.5448568700475,268600,54044.87531172071,193600.0,268600.0
648.5552475599893,268600,54094.87531172071,193600.0,268600.0
648.5552475599893,268600,54094.87531172071,193600.0,268600.0
648.5656382499311,268600,54144.87531172071,193600.0,268600.0
648.5656382499311,268600,54144.87531172071,193600.0,268600.0
648.5760289398729,268600,54194.87531172071,193600.0,268600.0
648.5760289398729,268600,54194.87531172071,193600.0,268600.0
648.5864196298147,268600,54244.87531172071,193600.0,268600.0
648.5864196298147,268600,54244.87531172071,193600.0,268600.0
648.5968103197565,268600,54294.87531172071,193600.0,268600.0
648.5968103197565,268600,54294.87531172071,193600.0,268600.0
648.6072010096983,268600,54344.87531172071,193600.0,268600.0
648.6072010096983,268600,54344.87531172071,193600.0,268600.0
648.6175916996401,268600,54394.87531172071,193600.0,268600.0
648.6175916996401,268600,54394.87531172071,193600.0,268600.0
648.6279823895819,268600,54444.87531172071,193600.0,268600.0
648.6279823895819,268600,54444.87531172071,193600.0,268600.0
648.6383730795237,268600,54494.87531172071,193600.0,268600.0
648.6383730795237,268600,54494.87531172071,193600.0,268600.0
648.6487637694655,268600,54544.87531172071,193600.0,268600.0
648.6487637694655,268600,54544.87531172071,193600.0,268600.0
648.6591544594073,268600,54594.87531172071,193600.0,268600.0
648.6591544594073,268600,54594.87531172071,193600.0,268600.0
648.6695451493491,268600,54644.87531172071,193600.0,268600.0
648.6695451493491,268600,54644.87531172071,193600.0,268600.0
648.6799358392909,268600,54694.87531172071,193600.0,268600.0
648.6799358392909,268600,54694.87531172071,193600.0,268600.0
648.6903265292327,268600,54744.87531172071,193600.0,268600.0
648.6903265292327,268600,54744.87531172071,193600.0,268600.0
648.7007172191745,268600,54794.87531172071,193600.0,268600.0
648.7007172191745,268600,54794.87531172071,193600.0,268600.0
648.7111079091163,268600,54844.87531172071,193600.0,268600.0
648.7111079091163,268600,54844.87531172071,193600.0,268600.0
648.7214985990581,268600,54894.87531172071,193600.0,268600.0
648.7214985990581,268600,54894.87531172071,193600.0,268600.0
648.7318892889999,268600,54944.87531172071,193600.0,268600.0
648.7318892889999,268600,54944.87531172071,193600.0,268600.0
648.7422799789417,268600,54994.87531172071,193600.0,268600.0
648.7422799789417,268600,54994.87531172071,193600.0,268600.0
648.7526706688835,268600,55044.87531172071,193600.0,268600.0
648.7526706688835,268600,55044.87531172071,193600.0,268600.0
648.7630613588253,268600,55094.87531172071,193600.0,268600.0
648.7630613588253,268600,55094.87531172071,193600.0,268600.0
648.7734520487671,268600,55144.87531172071,193600.0,268600.0
648.7734520487671,268600,55144.87531172071,193600.0,268600.0
648.7838427387089,268600,55194.87531172071,193600.0,268600.0
648.7838427387089,268600,55194.87531172071,193600.0,268600.0
648.7942334286507,268600,55244.87531172071,193600.0,268600.0
648.7942334286507,268600,55244.87531172071,193600.0,268600.0
648.8046241185925,268600,55294.87531172071,193600.0,268600.0
648.8046241185925,268600,55294.87531172071,193600.0,268600.0
648.8102713678841,268600,55322.04987531172,193600.0,268600.0
648.8593583279034,268600,55322.04987531172,193600.0,268600.0
648.8593583279034,268600,55322.04987531172,193600.0,268600.0
648.9668852096238,268600,55322.04987531172,193600.0,268600.0
648.9668852096238,268600,55322.04987531172,193600.0,268600.0
649.0744120913442,268600,55322.04987531172,193600.0,268600.0
649.0744120913442,268600,55322.04987531172,193600.0,268600.0
649.1819389730647,268600,55322.04987531172,193600.0,268600.0
649.1819389730647,268600,55322.04987531172,193600.0,268600.0
649.2894658547851,268600,55322.04987531172,193600.0,268600.0
649.2894658547851,268600,55322.04987531172,193600.0,268600.0
649.3969927365056,268600,55322.04987531172,193600.0,268600.0
649.3969927365056,268600,55322.04987531172,193600.0,268600.0
649.504519618226,268600,55322.04987531172,193600.0,268600.0
649.504519618226,268600,55322.04987531172,193600.0,268600.0
649.6120464999465,268600,55322.04987531172,193600.0,268600.0
649.6120464999465,268600,55322.04987531172,193600.0,268600.0
649.7195733816669,268600,55322.04987531172,193600.0,268600.0
649.7195733816669,268600,55322.04987531172,193600.0,268600.0
649.8271002633874,268600,55322.04987531172,193600.0,268600.0
649.8271002633874,268600,55322.04987531172,193600.0,268600.0
649.9346271451078,268600,55322.04987531172,193600.0,268600.0
649.9346271451078,268600,55322.04987531172,193600.0,268600.0
650.0421540268283,268600,55322.04987531172,193600.0,268600.0
650.0421540268283,268600,55322.04987531172,193600.0,268600.0
650.1496809085487,268600,55322.04987531172,193600.0,268600.0
650.1496809085487,268600,55322.04987531172,193600.0,268600.0
650.2572077902691,268600,55322.04987531172,193600.0,268600.0
650.2572077902691,268600,55322.04987531172,193600.0,268600.0
650.3647346719896,268600,55322.04987531172,193600.0,268600.0
650.3647346719896,268600,55322.04987531172,193600.0,268600.0
650.47226155371,268600,55322.04987531172,193600.0,268600.0
650.47226155371,268600,55322.04987531172,193600.0,268600.0
650.5797884354305,268600,55322.04987531172,193600.0,268600.0
650.5797884354305,268600,55322.04987531172,193600.0,268600.0
650.6873153171509,268600,55322.04987531172,193600.0,268600.0
650.6873153171509,268600,55322.04987531172,193600.0,268600.0
650.7948421988714,268600,55322.04987531172,193600.0,268600.0
650.7948421988714,268600,55322.04987531172,193600.0,268600.0
650.9023690805918,268600,55322.04987531172,193600.0,268600.0
650.9023690805918,268600,55322.04987531172,193600.0,268600.0
651.0098959623123,268600,55322.04987531172,193600.0,268600.0
651.0098959623123,268600,55322.04987531172,193600.0,268600.0
651.1174228440327,268600,55322.04987531172,193600.0,268600.0
651.1174228440327,268600,55322.04987531172,193600.0,268600.0
651.2249497257532,268600,55322.04987531172,193600.0,268600.0
651.2249497257532,268600,55322.04987531172,193600.0,268600.0
651.3324766074736,268600,55322.04987531172,193600.0,268600.0
651.3324766074736,268600,55322.04987531172,193600.0,268600.0
651.440003489194,268600,55322.04987531172,193600.0,268600.0
651.440003489194,268600,55322.04987531172,193600.0,268600.0
651.5475303709145,268600,55322.04987531172,193600.0,268600.0
651.5475303709145,268600,55322.04987531172,193600.0,268600.0
651.655057252635,268600,55322.04987531172,193600.0,268600.0
651.655057252635,268600,55322.04987531172,193600.0,268600.0
651.7625841343554,268600,55322.04987531172,193600.0,268600.0
651.7625841343554,268600,55322.04987531172,193600.0,268600.0
651.8701110160758,268600,55322.04987531172,193600.0,268600.0
651.8701110160758,268600,55322.04987531172,193600.0,268600.0
651.9776378977963,268600,55322.04987531172,193600.0,268600.0
651.9776378977963,268600,55322.04987531172,193600.0,268600.0
652.0851647795167,268600,55322.04987531172,193600.0,268600.0
652.0851647795167,268600,55322.04987531172,193600.0,268600.0
652.1926916612372,268600,55322.04987531172,193600.0,268600.0
652.1926916612372,268600,55322.04987531172,193600.0,268600.0
652.3002185429576,268600,55322.04987531172,193600.0,268600.0
652.3002185429576,268600,55322.04987531172,193600.0,268600.0
652.4077454246781,268600,55322.04987531172,193600.0,268600.0
652.4077454246781,268600,55322.04987531172,193600.0,268600.0
652.5152723063985,268600,55322.04987531172,193600.0,268600.0
652.5152723063985,268600,55322.04987531172,193600.0,268600.0
652.622799188119,268600,55322.04987531172,193600.0,268600.0
652.622799188119,268600,55322.04987531172,193600.0,268600.0
652.7303260698394,268600,55322.04987531172,193600.0,268600.0
652.7303260698394,268600,55322.04987531172,193600.0,268600.0
652.8378529515599,268600,55322.04987531172,193600.0,268600.0
652.8378529515599,268600,55322.04987531172,193600.0,268600.0
652.9453798332803,268600,55322.04987531172,193600.0,268600.0
652.9453798332803,268600,55322.04987531172,193600.0,268600.0
653.0529067150007,268600,55322.04987531172,193600.0,268600.0
653.0529067150007,268600,55322.04987531172,193600.0,268600.0
653.1604335967212,268600,55322.04987531172,193600.0,268600.0
653.1604335967212,268600,55322.04987531172,193600.0,268600.0
653.2679604784416,268600,55322.04987531172,193600.0,268600.0
653.2679604784416,268600,55322.04987531172,193600.0,268600.0
653.3754873601621,268600,55322.04987531172,193600.0,268600.0
653.3754873601621,268600,55322.04987531172,193600.0,268600.0
653.4830142418825,268600,55322.04987531172,193600.0,268600.0
653.4830142418825,268600,55322.04987531172,193600.0,268600.0
653.590541123603,268600,55322.04987531172,193600.0,268600.0
653.590541123603,268600,55322.04987531172,193600.0,268600.0
653.6980680053234,268600,55322.04987531172,193600.0,268600.0
653.6980680053234,268600,55322.04987531172,193600.0,268600.0
653.8055948870439,268600,55322.04987531172,193600.0,268600.0
653.8055948870439,268600,55322.04987531172,193600.0,268600.0
653.9131217687643,268600,55322.04987531172,193600.0,268600.0
653.9131217687643,268600,55322.04987531172,193600.0,268600.0
654.0206486504848,268600,55322.04987531172,193600.0,268600.0
654.0206486504848,268600,55322.04987531172,193600.0,268600.0
654.1281755322052,268600,55322.04987531172,193600.0,268600.0
654.1281755322052,268600,55322.04987531172,193600.0,268600.0
654.2357024139257,268600,55322.04987531172,193600.0,268600.0
654.2357024139257,268600,55322.04987531172,193600.0,268600.0
654.3432292956461,268600,55322.04987531172,193600.0,268600.0
654.3432292956461,268600,55322.04987531172,193600.0,268600.0
654.4507561773665,268600,55322.04987531172,193600.0,268600.0
654.4507561773665,268600,55322.04987531172,193600.0,268600.0
654.558283059087,268600,55322.04987531172,193600.0,268600.0
654.558283059087,268600,55322.04987531172,193600.0,268600.0
654.6658099408074,268600,55322.04987531172,193600.0,268600.0
654.6658099408074,268600,55322.04987531172,193600.0,268600.0
654.7733368225279,268600,55322.04987531172,193600.0,268600.0
654.7733368225279,268600,55322.04987531172,193600.0,268600.0
654.8808637042483,268600,55322.04987531172,193600.0,268600.0
654.8808637042483,268600,55322.04987531172,193600.0,268600.0
654.9883905859688,268600,55322.04987531172,193600.0,268600.0
654.9883905859688,268600,55322.04987531172,193600.0,268600.0
655.0959174676892,268600,55322.04987531172,193600.0,268600.0
655.0959174676892,268600,55322.04987531172,193600.0,268600.0
655.2034443494097,268600,55322.04987531172,193600.0,268600.0
655.2034443494097,268600,55322.04987531172,193600.0,268600.0
655.3109712311301,268600,55322.04987531172,193600.0,268600.0
655.3109712311301,268600,55322.04987531172,193600.0,268600.0
655.4184981128506,268600,55322.04987531172,193600.0,268600.0
655.4184981128506,268600,55322.04987531172,193600.0,268600.0
655.526024994571,268600,55322.04987531172,193600.0,268600.0
655.526024994571,268600,55322.04987531172,193600.0,268600.0
655.6335518762914,268600,55322.04987531172,193600.0,268600.0
655.6335518762914,268600,55322.04987531172,193600.0,268600.0
655.7410787580119,268600,55322.04987531172,193600.0,268600.0
655.7410787580119,268600,55322.04987531172,193600.0,268600.0
655.8486056397323,268600,55322.04987531172,193600.0,268600.0
655.8486056397323,268600,55322.04987531172,193600.0,268600.0
655.9561325214528,268600,55322.04987531172,193600.0,268600.0
655.9561325214528,268600,55322.04987531172,193600.0,268600.0
656.0636594031732,268600,55322.04987531172,193600.0,268600.0
656.0636594031732,268600,55322.04987531172,193600.0,268600.0
656.1711862848937,268600,55322.04987531172,193600.0,268600.0
656.1711862848937,268600,55322.04987531172,193600.0,268600.0
656.2787131666141,268600,55322.04987531172,193600.0,268600.0
656.2787131666141,268600,55322.04987531172,193600.0,268600.0
656.3862400483346,268600,55322.04987531172,193600.0,268600.0
656.3862400483346,268600,55322.04987531172,193600.0,268600.0
656.493766930055,268600,55322.04987531172,193600.0,268600.0
656.493766930055,268600,55322.04987531172,193600.0,268600.0
656.6012938117755,268600,55322.04987531172,193600.0,268600.0
656.6012938117755,268600,55322.04987531172,193600.0,268600.0
656.7088206934959,268600,55322.04987531172,193600.0,268600.0
656.7088206934959,268600,55322.04987531172,193600.0,268600.0
656.8163475752164,268600,55322.04987531172,193600.0,268600.0
656.8163475752164,268600,55322.04987531172,193600.0,268600.0
656.9238744569368,268600,55322.04987531172,193600.0,268600.0
656.9238744569368,268600,55322.04987531172,193600.0,268600.0
657.0314013386572,268600,55322.04987531172,193600.0,268600.0
657.0314013386572,268600,55322.04987531172,193600.0,268600.0
657.1389282203777,268600,55322.04987531172,193600.0,268600.0
657.1389282203777,268600,55322.04987531172,193600.0,268600.0
657.2464551020981,268600,55322.04987531172,193600.0,268600.0
657.2464551020981,268600,55322.04987531172,193600.0,268600.0
657.3539819838186,268600,55322.04987531172,193600.0,268600.0
657.3539819838186,268600,55322.04987531172,193600.0,268600.0
657.461508865539,268600,55322.04987531172,193600.0,268600.0
657.461508865539,268600,55322.04987531172,193600.0,268600.0
657.5690357472595,268600,55322.04987531172,193600.0,268600.0
657.5690357472595,268600,55322.04987531172,193600.0,268600.0
657.6765626289799,268600,55322.04987531172,193600.0,268600.0
657.6765626289799,268600,55322.04987531172,193600.0,268600.0
657.7840895107004,268600,55322.04987531172,193600.0,268600.0
657.7840895107004,268600,55322.04987531172,193600.0,268600.0
657.8916163924208,268600,55322.04987531172,193600.0,268600.0
657.8916163924208,268600,55322.04987531172,193600.0,268600.0
657.9991432741413,268600,55322.04987531172,193600.0,268600.0
657.9991432741413,268600,55322.04987531172,193600.0,268600.0
658.1066701558617,268600,55322.04987531172,193600.0,268600.0
658.1066701558617,268600,55322.04987531172,193600.0,268600.0
658.2141970375822,268600,55322.04987531172,193600.0,268600.0
658.2141970375822,268600,55322.04987531172,193600.0,268600.0
658.3217239193026,268600,55322.04987531172,193600.0,268600.0
658.3217239193026,268600,55322.04987531172,193600.0,268600.0
658.429250801023,268600,55322.04987531172,193600.0,268600.0
658.429250801023,268600,55322.04987531172,193600.0,268600.0
658.5367776827435,268600,55322.04987531172,193600.0,268600.0
658.5367776827435,268600,55322.04987531172,193600.0,268600.0
658.6443045644639,268600,55322.04987531172,193600.0,268600.0
658.6443045644639,268600,55322.04987531172,193600.0,268600.0
658.7518314461844,268600,55322.04987531172,193600.0,268600.0
658.7518314461844,268600,55322.04987531172,193600.0,268600.0
658.8593583279048,268600,55322.04987531172,193600.0,268600.0
658.8593583279048,268600,55322.04987531172,193600.0,268600.0
658.9668852096253,268600,55322.04987531172,193600.0,268600.0
658.9668852096253,268600,55322.04987531172,193600.0,268600.0
659.0744120913457,268600,55322.04987531172,193600.0,268600.0
659.0744120913457,268600,55322.04987531172,193600.0,268600.0
659.1819389730662,268600,55322.04987531172,193600.0,268600.0
659.1819389730662,268600,55322.04987531172,193600.0,268600.0
659.2894658547866,268600,55322.04987531172,193600.0,268600.0
659.2894658547866,268600,55322.04987531172,193600.0,268600.0
659.3969927365071,268600,55322.04987531172,193600.0,268600.0
659.3969927365071,268600,55322.04987531172,193600.0,268600.0
659.5045196182275,268600,55322.04987531172,193600.0,268600.0
659.5045196182275,268600,55322.04987531172,193600.0,268600.0
659.612046499948,268600,55322.04987531172,193600.0,268600.0
659.612046499948,268600,55322.04987531172,193600.0,268600.0
659.7195733816684,268600,55322.04987531172,193600.0,268600.0
659.7195733816684,268600,55322.04987531172,193600.0,268600.0
659.8271002633888,268600,55322.04987531172,193600.0,268600.0
659.8271002633888,268600,55322.04987531172,193600.0,268600.0
659.9346271451093,268600,55322.04987531172,193600.0,268600.0
659.9346271451093,268600,55322.04987531172,193600.0,268600.0
660.0421540268297,268600,55322.04987531172,193600.0,268600.0
660.0421540268297,268600,55322.04987531172,193600.0,268600.0
660.1496809085502,268600,55322.04987531172,193600.0,268600.0
660.1496809085502,268600,55322.04987531172,193600.0,268600.0
660.2572077902706,268600,55322.04987531172,193600.0,268600.0
660.2572077902706,268600,55322.04987531172,193600.0,268600.0
660.3647346719911,268600,55322.04987531172,193600.0,268600.0
660.3647346719911,268600,55322.04987531172,193600.0,268600.0
660.4722615537115,268600,55322.04987531172,193600.0,268600.0
660.4722615537115,268600,55322.04987531172,193600.0,268600.0
660.579788435432,268600,55322.04987531172,193600.0,268600.0
660.579788435432,268600,55322.04987531172,193600.0,268600.0
660.6873153171524,268600,55322.04987531172,193600.0,268600.0
660.6873153171524,268600,55322.04987531172,193600.0,268600.0
660.7948421988729,268600,55322.04987531172,193600.0,268600.0
660.7948421988729,268600,55322.04987531172,193600.0,268600.0
660.9023690805933,268600,55322.04987531172,193600.0,268600.0
660.9023690805933,268600,55322.04987531172,193600.0,268600.0
661.0098959623137,268600,55322.04987531172,193600.0,268600.0
661.0098959623137,268600,55322.04987531172,193600.0,268600.0
661.1174228440342,268600,55322.04987531172,193600.0,268600.0
661.1174228440342,268600,55322.04987531172,193600.0,268600.0
661.2249497257546,268600,55322.04987531172,193600.0,268600.0
661.2249497257546,268600,55322.04987531172,193600.0,268600.0
661.3324766074751,268600,55322.04987531172,193600.0,268600.0
661.3324766074751,268600,55322.04987531172,193600.0,268600.0
661.4400034891955,268600,55322.04987531172,193600.0,268600.0
661.4400034891955,268600,55322.04987531172,193600.0,268600.0
661.547530370916,268600,55322.04987531172,193600.0,268600.0
661.547530370916,268600,55322.04987531172,193600.0,268600.0
661.6550572526364,268600,55322.04987531172,193600.0,268600.0
661.6550572526364,268600,55322.04987531172,193600.0,268600.0
661.7625841343569,268600,55322.04987531172,193600.0,268600.0
661.7625841343569,268600,55322.04987531172,193600.0,268600.0
661.8701110160773,268600,55322.04987531172,193600.0,268600.0
661.8701110160773,268600,55322.04987531172,193600.0,268600.0
661.9776378977978,268600,55322.04987531172,193600.0,268600.0
661.9776378977978,268600,55322.04987531172,193600.0,268600.0
662.0851647795182,268600,55322.04987531172,193600.0,268600.0
662.0851647795182,268600,55322.04987531172,193600.0,268600.0
662.1926916612387,268600,55322.04987531172,193600.0,268600.0
662.1926916612387,268600,55322.04987531172,193600.0,268600.0
662.3002185429591,268600,55322.04987531172,193600.0,268600.0
662.3002185429591,268600,55322.04987531172,193600.0,268600.0
662.4077454246795,268600,55322.04987531172,193600.0,268600.0
662.4077454246795,268600,55322.04987531172,193600.0,268600.0
662.5152723064,268600,55322.04987531172,193600.0,268600.0
662.5152723064,268600,55322.04987531172,193600.0,268600.0
662.6227991881204,268600,55322.04987531172,193600.0,268600.0
662.6227991881204,268600,55322.04987531172,193600.0,268600.0
662.7303260698409,268600,55322.04987531172,193600.0,268600.0
662.7303260698409,268600,55322.04987531172,193600.0,268600.0
662.8378529515613,268600,55322.04987531172,193600.0,268600.0
662.8378529515613,268600,55322.04987531172,193600.0,268600.0
662.9453798332818,268600,55322.04987531172,193600.0,268600.0
662.9453798332818,268600,55322.04987531172,193600.0,268600.0
663.0529067150022,268600,55322.04987531172,193600.0,268600.0
663.0529067150022,268600,55322.04987531172,193600.0,268600.0
663.1604335967227,268600,55322.04987531172,193600.0,268600.0
663.1604335967227,268600,55322.04987531172,193600.0,268600.0
663.2679604784431,268600,55322.04987531172,193600.0,268600.0
663.2679604784431,268600,55322.04987531172,193600.0,268600.0
663.3754873601636,268600,55322.04987531172,193600.0,268600.0
663.3754873601636,268600,55322.04987531172,193600.0,268600.0
663.483014241884,268600,55322.04987531172,193600.0,268600.0
663.483014241884,268600,55322.04987531172,193600.0,268600.0
663.5905411236045,268600,55322.04987531172,193600.0,268600.0
663.5905411236045,268600,55322.04987531172,193600.0,268600.0
663.6980680053249,268600,55322.04987531172,193600.0,268600.0
663.6980680053249,268600,55322.04987531172,193600.0,268600.0
663.8055948870453,268600,55322.04987531172,193600.0,268600.0
663.8055948870453,268600,55322.04987531172,193600.0,268600.0
663.9131217687658,268600,55322.04987531172,193600.0,268600.0
663.9131217687658,268600,55322.04987531172,193600.0,268600.0
664.0206486504862,268600,55322.04987531172,193600.0,268600.0
664.0206486504862,268600,55322.04987531172,193600.0,268600.0
664.1281755322067,268600,55322.04987531172,193600.0,268600.0
664.1281755322067,268600,55322.04987531172,193600.0,268600.0
664.2357024139271,268600,55322.04987531172,193600.0,268600.0
664.2357024139271,268600,55322.04987531172,193600.0,268600.0
664.3432292956476,268600,55322.04987531172,193600.0,268600.0
664.3432292956476,268600,55322.04987531172,193600.0,268600.0
664.450756177368,268600,55322.04987531172,193600.0,268600.0
664.450756177368,268600,55322.04987531172,193600.0,268600.0
664.5582830590885,268600,55322.04987531172,193600.0,268600.0
664.5582830590885,268600,55322.04987531172,193600.0,268600.0
664.6658099408089,268600,55322.04987531172,193600.0,268600.0
664.6658099408089,268600,55322.04987531172,193600.0,268600.0
664.7733368225294,268600,55322.04987531172,193600.0,268600.0
664.7733368225294,268600,55322.04987531172,193600.0,268600.0
664.8808637042498,268600,55322.04987531172,193600.0,268600.0
664.8808637042498,268600,55322.04987531172,193600.0,268600.0
664.9883905859703,268600,55322.04987531172,193600.0,268600.0
664.9883905859703,268600,55322.04987531172,193600.0,268600.0
665.0959174676907,268600,55322.04987531172,193600.0,268600.0
665.0959174676907,268600,55322.04987531172,193600.0,268600.0
665.2034443494111,268600,55322.04987531172,193600.0,268600.0
665.2034443494111,268600,55322.04987531172,193600.0,268600.0
665.3109712311316,268600,55322.04987531172,193600.0,268600.0
665.3109712311316,268600,55322.04987531172,193600.0,268600.0
665.418498112852,268600,55322.04987531172,193600.0,268600.0
665.418498112852,268600,55322.04987531172,193600.0,268600.0
665.5260249945725,268600,55322.04987531172,193600.0,268600.0
665.5260249945725,268600,55322.04987531172,193600.0,268600.0
665.6335518762929,268600,55322.04987531172,193600.0,268600.0
665.6335518762929,268600,55322.04987531172,193600.0,268600.0
665.7410787580134,268600,55322.04987531172,193600.0,268600.0
665.7410787580134,268600,55322.04987531172,193600.0,268600.0
665.8486056397338,268600,55322.04987531172,193600.0,268600.0
665.8486056397338,268600,55322.04987531172,193600.0,268600.0
665.9561325214543,268600,55322.04987531172,193600.0,268600.0
665.9561325214543,268600,55322.04987531172,193600.0,268600.0
666.0636594031747,268600,55322.04987531172,193600.0,268600.0
666.0636594031747,268600,55322.04987531172,193600.0,268600.0
666.1711862848952,268600,55322.04987531172,193600.0,268600.0
666.1711862848952,268600,55322.04987531172,193600.0,268600.0
666.2787131666156,268600,55322.04987531172,193600.0,268600.0
666.2787131666156,268600,55322.04987531172,193600.0,268600.0
666.386240048336,268600,55322.04987531172,193600.0,268600.0
666.386240048336,268600,55322.04987531172,193600.0,268600.0
666.4937669300565,268600,55322.04987531172,193600.0,268600.0
666.4937669300565,268600,55322.04987531172,193600.0,268600.0
666.6012938117769,268600,55322.04987531172,193600.0,268600.0
666.6012938117769,268600,55322.04987531172,193600.0,268600.0
666.7088206934974,268600,55322.04987531172,193600.0,268600.0
666.7088206934974,268600,55322.04987531172,193600.0,268600.0
666.8163475752178,268600,55322.04987531172,193600.0,268600.0
666.8163475752178,268600,55322.04987531172,193600.0,268600.0
666.9238744569383,268600,55322.04987531172,193600.0,268600.0
666.9238744569383,268600,55322.04987531172,193600.0,268600.0
667.0314013386587,268600,55322.04987531172,193600.0,268600.0
667.0314013386587,268600,55322.04987531172,193600.0,268600.0
667.1389282203792,268600,55322.04987531172,193600.0,268600.0
667.1389282203792,268600,55322.04987531172,193600.0,268600.0
667.2464551020996,268600,55322.04987531172,193600.0,268600.0
667.2464551020996,268600,55322.04987531172,193600.0,268600.0
667.3539819838201,268600,55322.04987531172,193600.0,268600.0
667.3539819838201,268600,55322.04987531172,193600.0,268600.0
667.4615088655405,268600,55322.04987531172,193600.0,268600.0
667.4615088655405,268600,55322.04987531172,193600.0,268600.0
667.569035747261,268600,55322.04987531172,193600.0,268600.0
667.569035747261,268600,55322.04987531172,193600.0,268600.0
667.6765626289814,268600,55322.04987531172,193600.0,268600.0
667.6765626289814,268600,55322.04987531172,193600.0,268600.0
667.7840895107018,268600,55322.04987531172,193600.0,268600.0
667.7840895107018,268600,55322.04987531172,193600.0,268600.0
667.8916163924223,268600,55322.04987531172,193600.0,268600.0
667.8916163924223,268600,55322.04987531172,193600.0,268600.0
667.9991432741427,268600,55322.04987531172,193600.0,268600.0
667.9991432741427,268600,55322.04987531172,193600.0,268600.0
668.1066701558632,268600,55322.04987531172,193600.0,268600.0
668.1066701558632,268600,55322.04987531172,193600.0,268600.0
668.2141970375836,268600,55322.04987531172,193600.0,268600.0
668.2141970375836,268600,55322.04987531172,193600.0,268600.0
668.3217239193041,268600,55322.04987531172,193600.0,268600.0
668.3217239193041,268600,55322.04987531172,193600.0,268600.0
668.4292508010245,268600,55322.04987531172,193600.0,268600.0
668.4292508010245,268600,55322.04987531172,193600.0,268600.0
668.536777682745,268600,55322.04987531172,193600.0,268600.0
668.536777682745,268600,55322.04987531172,193600.0,268600.0
668.6443045644654,268600,55322.04987531172,193600.0,268600.0
668.6443045644654,268600,55322.04987531172,193600.0,268600.0
668.7518314461859,268600,55322.04987531172,193600.0,268600.0
668.7518314461859,268600,55322.04987531172,193600.0,268600.0
668.8593583279063,268600,55322.04987531172,193600.0,268600.0
668.8593583279063,268600,55322.04987531172,193600.0,268600.0
668.9668852096268,268600,55322.04987531172,193600.0,268600.0
668.9668852096268,268600,55322.04987531172,193600.0,268600.0
669.0744120913472,268600,55322.04987531172,193600.0,268600.0
669.0744120913472,268600,55322.04987531172,193600.0,268600.0
669.1819389730676,268600,55322.04987531172,193600.0,268600.0
669.1819389730676,268600,55322.04987531172,193600.0,268600.0
669.2894658547881,268600,55322.04987531172,193600.0,268600.0
669.2894658547881,268600,55322.04987531172,193600.0,268600.0
669.3969927365085,268600,55322.04987531172,193600.0,268600.0
669.3969927365085,268600,55322.04987531172,193600.0,268600.0
669.504519618229,268600,55322.04987531172,193600.0,268600.0
669.504519618229,268600,55322.04987531172,193600.0,268600.0
669.6120464999494,268600,55322.04987531172,193600.0,268600.0
669.6120464999494,268600,55322.04987531172,193600.0,268600.0
669.7195733816699,268600,55322.04987531172,193600.0,268600.0
669.7195733816699,268600,55322.04987531172,193600.0,268600.0
669.8271002633903,268600,55322.04987531172,193600.0,268600.0
669.8271002633903,268600,55322.04987531172,193600.0,268600.0
669.9346271451108,268600,55322.04987531172,193600.0,268600.0
669.9346271451108,268600,55322.04987531172,193600.0,268600.0
670.0421540268312,268600,55322.04987531172,193600.0,268600.0
670.0421540268312,268600,55322.04987531172,193600.0,268600.0
670.1496809085517,268600,55322.04987531172,193600.0,268600.0
670.1496809085517,268600,55322.04987531172,193600.0,268600.0
670.2572077902721,268600,55322.04987531172,193600.0,268600.0
670.2572077902721,268600,55322.04987531172,193600.0,268600.0
670.3647346719926,268600,55322.04987531172,193600.0,268600.0
670.3647346719926,268600,55322.04987531172,193600.0,268600.0
670.472261553713,268600,55322.04987531172,193600.0,268600.0
670.472261553713,268600,55322.04987531172,193600.0,268600.0
670.5797884354334,268600,55322.04987531172,193600.0,268600.0
670.5797884354334,268600,55322.04987531172,193600.0,268600.0
670.6873153171539,268600,55322.04987531172,193600.0,268600.0
670.6873153171539,268600,55322.04987531172,193600.0,268600.0
670.7948421988743,268600,55322.04987531172,193600.0,268600.0
670.7948421988743,268600,55322.04987531172,193600.0,268600.0
670.9023690805948,268600,55322.04987531172,193600.0,268600.0
670.9023690805948,268600,55322.04987531172,193600.0,268600.0
671.0098959623152,268600,55322.04987531172,193600.0,268600.0
671.0098959623152,268600,55322.04987531172,193600.0,268600.0
671.1174228440357,268600,55322.04987531172,193600.0,268600.0
671.1174228440357,268600,55322.04987531172,193600.0,268600.0
671.2249497257561,268600,55322.04987531172,193600.0,268600.0
671.2249497257561,268600,55322.04987531172,193600.0,268600.0
671.3324766074766,268600,55322.04987531172,193600.0,268600.0
671.3324766074766,268600,55322.04987531172,193600.0,268600.0
671.440003489197,268600,55322.04987531172,193600.0,268600.0
671.440003489197,268600,55322.04987531172,193600.0,268600.0
671.5475303709175,268600,55322.04987531172,193600.0,268600.0
671.5475303709175,268600,55322.04987531172,193600.0,268600.0
671.6550572526379,268600,55322.04987531172,193600.0,268600.0
671.6550572526379,268600,55322.04987531172,193600.0,268600.0
671.7625841343583,268600,55322.04987531172,193600.0,268600.0
671.7625841343583,268600,55322.04987531172,193600.0,268600.0
671.8701110160788,268600,55322.04987531172,193600.0,268600.0
671.8701110160788,268600,55322.04987531172,193600.0,268600.0
671.9776378977992,268600,55322.04987531172,193600.0,268600.0
671.9776378977992,268600,55322.04987531172,193600.0,268600.0
672.0851647795197,268600,55322.04987531172,193600.0,268600.0
672.0851647795197,268600,55322.04987531172,193600.0,268600.0
672.1926916612401,268600,55322.04987531172,193600.0,268600.0
672.1926916612401,268600,55322.04987531172,193600.0,268600.0
672.3002185429606,268600,55322.04987531172,193600.0,268600.0
672.3002185429606,268600,55322.04987531172,193600.0,268600.0
672.407745424681,268600,55322.04987531172,193600.0,268600.0
672.407745424681,268600,55322.04987531172,193600.0,268600.0
672.5152723064015,268600,55322.04987531172,193600.0,268600.0
672.5152723064015,268600,55322.04987531172,193600.0,268600.0
672.6227991881219,268600,55322.04987531172,193600.0,268600.0
672.6227991881219,268600,55322.04987531172,193600.0,268600.0
672.7303260698424,268600,55322.04987531172,193600.0,268600.0
672.7303260698424,268600,55322.04987531172,193600.0,268600.0
672.8378529515628,268600,55322.04987531172,193600.0,268600.0
672.8378529515628,268600,55322.04987531172,193600.0,268600.0
672.9453798332833,268600,55322.04987531172,193600.0,268600.0
672.9453798332833,268600,55322.04987531172,193600.0,268600.0
673.0529067150037,268600,55322.04987531172,193600.0,268600.0
673.0529067150037,268600,55322.04987531172,193600.0,268600.0
673.1604335967241,268600,55322.04987531172,193600.0,268600.0
673.1604335967241,268600,55322.04987531172,193600.0,268600.0
673.2679604784446,268600,55322.04987531172,193600.0,268600.0
673.2679604784446,268600,55322.04987531172,193600.0,268600.0
673.375487360165,268600,55322.04987531172,193600.0,268600.0
673.375487360165,268600,55322.04987531172,193600.0,268600.0
673.4830142418855,268600,55322.04987531172,193600.0,268600.0
673.4830142418855,268600,55322.04987531172,193600.0,268600.0
673.5905411236059,268600,55322.04987531172,193600.0,268600.0
673.5905411236059,268600,55322.04987531172,193600.0,268600.0
673.6980680053264,268600,55322.04987531172,193600.0,268600.0
673.6980680053264,268600,55322.04987531172,193600.0,268600.0
673.8055948870468,268600,55322.04987531172,193600.0,268600.0
673.8055948870468,268600,55322.04987531172,193600.0,268600.0
673.9131217687673,268600,55322.04987531172,193600.0,268600.0
673.9131217687673,268600,55322.04987531172,193600.0,268600.0
674.0206486504877,268600,55322.04987531172,193600.0,268600.0
674.0206486504877,268600,55322.04987531172,193600.0,268600.0
674.1281755322082,268600,55322.04987531172,193600.0,268600.0
674.1281755322082,268600,55322.04987531172,193600.0,268600.0
674.2357024139286,268600,55322.04987531172,193600.0,268600.0
674.2357024139286,268600,55322.04987531172,193600.0,268600.0
674.343229295649,268600,55322.04987531172,193600.0,268600.0
674.343229295649,268600,55322.04987531172,193600.0,268600.0
674.4507561773695,268600,55322.04987531172,193600.0,268600.0
674.4507561773695,268600,55322.04987531172,193600.0,268600.0
674.55828305909,268600,55322.04987531172,193600.0,268600.0
674.55828305909,268600,55322.04987531172,193600.0,268600.0
674.6658099408104,268600,55322.04987531172,193600.0,268600.0
674.6658099408104,268600,55322.04987531172,193600.0,268600.0
674.7733368225308,268600,55322.04987531172,193600.0,268600.0
674.7733368225308,268600,55322.04987531172,193600.0,268600.0
674.8808637042513,268600,55322.04987531172,193600.0,268600.0
674.8808637042513,268600,55322.04987531172,193600.0,268600.0
674.9883905859717,268600,55322.04987531172,193600.0,268600.0
674.9883905859717,268600,55322.04987531172,193600.0,268600.0
675.0959174676922,268600,55322.04987531172,193600.0,268600.0
675.0959174676922,268600,55322.04987531172,193600.0,268600.0
675.2034443494126,268600,55322.04987531172,193600.0,268600.0
675.2034443494126,268600,55322.04987531172,193600.0,268600.0
675.3109712311331,268600,55322.04987531172,193600.0,268600.0
675.3109712311331,268600,55322.04987531172,193600.0,268600.0
675.4184981128535,268600,55322.04987531172,193600.0,268600.0
675.4184981128535,268600,55322.04987531172,193600.0,268600.0
675.526024994574,268600,55322.04987531172,193600.0,268600.0
675.526024994574,268600,55322.04987531172,193600.0,268600.0
675.6335518762944,268600,55322.04987531172,193600.0,268600.0
675.6335518762944,268600,55322.04987531172,193600.0,268600.0
675.7410787580149,268600,55322.04987531172,193600.0,268600.0
675.7410787580149,268600,55322.04987531172,193600.0,268600.0
675.8486056397353,268600,55322.04987531172,193600.0,268600.0
675.8486056397353,268600,55322.04987531172,193600.0,268600.0
675.9561325214557,268600,55322.04987531172,193600.0,268600.0
675.9561325214557,268600,55322.04987531172,193600.0,268600.0
676.0636594031762,268600,55322.04987531172,193600.0,268600.0
676.0636594031762,268600,55322.04987531172,193600.0,268600.0
676.1711862848966,268600,55322.04987531172,193600.0,268600.0
676.1711862848966,268600,55322.04987531172,193600.0,268600.0
676.2787131666171,268600,55322.04987531172,193600.0,268600.0
676.2787131666171,268600,55322.04987531172,193600.0,268600.0
676.3862400483375,268600,55322.04987531172,193600.0,268600.0
676.3862400483375,268600,55322.04987531172,193600.0,268600.0
676.493766930058,268600,55322.04987531172,193600.0,268600.0
676.493766930058,268600,55322.04987531172,193600.0,268600.0
676.6012938117784,268600,55322.04987531172,193600.0,268600.0
676.6012938117784,268600,55322.04987531172,193600.0,268600.0
676.7088206934989,268600,55322.04987531172,193600.0,268600.0
676.7088206934989,268600,55322.04987531172,193600.0,268600.0
676.8163475752193,268600,55322.04987531172,193600.0,268600.0
676.8163475752193,268600,55322.04987531172,193600.0,268600.0
676.9238744569398,268600,55322.04987531172,193600.0,268600.0
676.9238744569398,268600,55322.04987531172,193600.0,268600.0
677.0314013386602,268600,55322.04987531172,193600.0,268600.0
677.0314013386602,268600,55322.04987531172,193600.0,268600.0
677.1389282203806,268600,55322.04987531172,193600.0,268600.0
677.1389282203806,268600,55322.04987531172,193600.0,268600.0
677.2464551021011,268600,55322.04987531172,193600.0,268600.0
677.2464551021011,268600,55322.04987531172,193600.0,268600.0
677.3539819838215,268600,55322.04987531172,193600.0,268600.0
677.3539819838215,268600,55322.04987531172,193600.0,268600.0
677.461508865542,268600,55322.04987531172,193600.0,268600.0
677.461508865542,268600,55322.04987531172,193600.0,268600.0
677.5690357472624,268600,55322.04987531172,193600.0,268600.0
677.5690357472624,268600,55322.04987531172,193600.0,268600.0
677.6765626289829,268600,55322.04987531172,193600.0,268600.0
677.6765626289829,268600,55322.04987531172,193600.0,268600.0
677.7840895107033,268600,55322.04987531172,193600.0,268600.0
677.7840895107033,268600,55322.04987531172,193600.0,268600.0
677.8916163924238,268600,55322.04987531172,193600.0,268600.0
677.8916163924238,268600,55322.04987531172,193600.0,268600.0
677.9991432741442,268600,55322.04987531172,193600.0,268600.0
677.9991432741442,268600,55322.04987531172,193600.0,268600.0
678.1066701558647,268600,55322.04987531172,193600.0,268600.0
678.1066701558647,268600,55322.04987531172,193600.0,268600.0
678.2141970375851,268600,55322.04987531172,193600.0,268600.0
678.2141970375851,268600,55322.04987531172,193600.0,268600.0
678.3217239193056,268600,55322.04987531172,193600.0,268600.0
678.3217239193056,268600,55322.04987531172,193600.0,268600.0
678.429250801026,268600,55322.04987531172,193600.0,268600.0
678.429250801026,268600,55322.04987531172,193600.0,268600.0
678.5367776827464,268600,55322.04987531172,193600.0,268600.0
678.5367776827464,268600,55322.04987531172,193600.0,268600.0
678.6443045644669,268600,55322.04987531172,193600.0,268600.0
678.6443045644669,268600,55322.04987531172,193600.0,268600.0
678.7518314461873,268600,55322.04987531172,193600.0,268600.0
678.7518314461873,268600,55322.04987531172,193600.0,268600.0
678.8593583279078,268600,55322.04987531172,193600.0,268600.0
678.8593583279078,268600,55322.04987531172,193600.0,268600.0
678.9668852096282,268600,55322.04987531172,193600.0,268600.0
678.9668852096282,268600,55322.04987531172,193600.0,268600.0
679.0744120913487,268600,55322.04987531172,193600.0,268600.0
679.0744120913487,268600,55322.04987531172,193600.0,268600.0
679.1819389730691,268600,55322.04987531172,193600.0,268600.0
679.1819389730691,268600,55322.04987531172,193600.0,268600.0
679.2894658547896,268600,55322.04987531172,193600.0,268600.0
679.2894658547896,268600,55322.04987531172,193600.0,268600.0
679.39699273651,268600,55322.04987531172,193600.0,268600.0
679.39699273651,268600,55322.04987531172,193600.0,268600.0
679.5045196182305,268600,55322.04987531172,193600.0,268600.0
679.5045196182305,268600,55322.04987531172,193600.0,268600.0
679.6120464999509,268600,55322.04987531172,193600.0,268600.0
679.6120464999509,268600,55322.04987531172,193600.0,268600.0
679.7195733816714,268600,55322.04987531172,193600.0,268600.0
679.7195733816714,268600,55322.04987531172,193600.0,268600.0
679.8271002633918,268600,55322.04987531172,193600.0,268600.0
679.8271002633918,268600,55322.04987531172,193600.0,268600.0
679.9346271451122,268600,55322.04987531172,193600.0,268600.0
679.9346271451122,268600,55322.04987531172,193600.0,268600.0
680.0421540268327,268600,55322.04987531172,193600.0,268600.0
680.0421540268327,268600,55322.04987531172,193600.0,268600.0
680.1496809085531,268600,55322.04987531172,193600.0,268600.0
680.1496809085531,268600,55322.04987531172,193600.0,268600.0
680.2572077902736,268600,55322.04987531172,193600.0,268600.0
680.2572077902736,268600,55322.04987531172,193600.0,268600.0
680.364734671994,268600,55322.04987531172,193600.0,268600.0
680.364734671994,268600,55322.04987531172,193600.0,268600.0
680.4722615537145,268600,55322.04987531172,193600.0,268600.0
680.4722615537145,268600,55322.04987531172,193600.0,268600.0
680.5797884354349,268600,55322.04987531172,193600.0,268600.0
680.5797884354349,268600,55322.04987531172,193600.0,268600.0
680.6873153171554,268600,55322.04987531172,193600.0,268600.0
680.6873153171554,268600,55322.04987531172,193600.0,268600.0
680.7948421988758,268600,55322.04987531172,193600.0,268600.0
680.7948421988758,268600,55322.04987531172,193600.0,268600.0
680.9023690805963,268600,55322.04987531172,193600.0,268600.0
680.9023690805963,268600,55322.04987531172,193600.0,268600.0
681.0098959623167,268600,55322.04987531172,193600.0,268600.0
681.0098959623167,268600,55322.04987531172,193600.0,268600.0
681.1174228440372,268600,55322.04987531172,193600.0,268600.0
681.1174228440372,268600,55322.04987531172,193600.0,268600.0
681.2249497257576,268600,55322.04987531172,193600.0,268600.0
681.2249497257576,268600,55322.04987531172,193600.0,268600.0
681.332476607478,268600,55322.04987531172,193600.0,268600.0
681.332476607478,268600,55322.04987531172,193600.0,268600.0
681.4400034891985,268600,55322.04987531172,193600.0,268600.0
681.4400034891985,268600,55322.04987531172,193600.0,268600.0
681.5475303709189,268600,55322.04987531172,193600.0,268600.0
681.5475303709189,268600,55322.04987531172,193600.0,268600.0
681.6550572526394,268600,55322.04987531172,193600.0,268600.0
681.6550572526394,268600,55322.04987531172,193600.0,268600.0
681.7625841343598,268600,55322.04987531172,193600.0,268600.0
681.7625841343598,268600,55322.04987531172,193600.0,268600.0
681.8701110160803,268600,55322.04987531172,193600.0,268600.0
681.8701110160803,268600,55322.04987531172,193600.0,268600.0
681.9776378978007,268600,55322.04987531172,193600.0,268600.0
681.9776378978007,268600,55322.04987531172,193600.0,268600.0
682.0851647795212,268600,55322.04987531172,193600.0,268600.0
682.0851647795212,268600,55322.04987531172,193600.0,268600.0
682.1926916612416,268600,55322.04987531172,193600.0,268600.0
682.1926916612416,268600,55322.04987531172,193600.0,268600.0
682.300218542962,268600,55322.04987531172,193600.0,268600.0
682.300218542962,268600,55322.04987531172,193600.0,268600.0
682.4077454246825,268600,55322.04987531172,193600.0,268600.0
682.4077454246825,268600,55322.04987531172,193600.0,268600.0
682.515272306403,268600,55322.04987531172,193600.0,268600.0
682.515272306403,268600,55322.04987531172,193600.0,268600.0
682.6227991881234,268600,55322.04987531172,193600.0,268600.0
682.6227991881234,268600,55322.04987531172,193600.0,268600.0
682.7303260698438,268600,55322.04987531172,193600.0,268600.0
682.7303260698438,268600,55322.04987531172,193600.0,268600.0
682.8378529515643,268600,55322.04987531172,193600.0,268600.0
682.8378529515643,268600,55322.04987531172,193600.0,268600.0
682.9453798332847,268600,55322.04987531172,193600.0,268600.0
682.9453798332847,268600,55322.04987531172,193600.0,268600.0
683.0529067150052,268600,55322.04987531172,193600.0,268600.0
683.0529067150052,268600,55322.04987531172,193600.0,268600.0
683.1604335967256,268600,55322.04987531172,193600.0,268600.0
683.1604335967256,268600,55322.04987531172,193600.0,268600.0
683.2679604784461,268600,55322.04987531172,193600.0,268600.0
683.2679604784461,268600,55322.04987531172,193600.0,268600.0
683.3754873601665,268600,55322.04987531172,193600.0,268600.0
683.3754873601665,268600,55322.04987531172,193600.0,268600.0
683.483014241887,268600,55322.04987531172,193600.0,268600.0
683.483014241887,268600,55322.04987531172,193600.0,268600.0
683.5905411236074,268600,55322.04987531172,193600.0,268600.0
683.5905411236074,268600,55322.04987531172,193600.0,268600.0
683.6980680053279,268600,55322.04987531172,193600.0,268600.0
683.6980680053279,268600,55322.04987531172,193600.0,268600.0
683.8055948870483,268600,55322.04987531172,193600.0,268600.0
683.8055948870483,268600,55322.04987531172,193600.0,268600.0
683.9131217687687,268600,55322.04987531172,193600.0,268600.0
683.9131217687687,268600,55322.04987531172,193600.0,268600.0
684.0206486504892,268600,55322.04987531172,193600.0,268600.0
684.0206486504892,268600,55322.04987531172,193600.0,268600.0
684.1281755322096,268600,55322.04987531172,193600.0,268600.0
684.1281755322096,268600,55322.04987531172,193600.0,268600.0
684.2357024139301,268600,55322.04987531172,193600.0,268600.0
684.2357024139301,268600,55322.04987531172,193600.0,268600.0
684.3432292956505,268600,55322.04987531172,193600.0,268600.0
684.3432292956505,268600,55322.04987531172,193600.0,268600.0
684.450756177371,268600,55322.04987531172,193600.0,268600.0
684.450756177371,268600,55322.04987531172,193600.0,268600.0
684.5582830590914,268600,55322.04987531172,193600.0,268600.0
684.5582830590914,268600,55322.04987531172,193600.0,268600.0
684.6658099408119,268600,55322.04987531172,193600.0,268600.0
684.6658099408119,268600,55322.04987531172,193600.0,268600.0
684.7733368225323,268600,55322.04987531172,193600.0,268600.0
684.7733368225323,268600,55322.04987531172,193600.0,268600.0
684.8808637042528,268600,55322.04987531172,193600.0,268600.0
684.8808637042528,268600,55322.04987531172,193600.0,268600.0
684.9883905859732,268600,55322.04987531172,193600.0,268600.0
684.9883905859732,268600,55322.04987531172,193600.0,268600.0
685.0959174676937,268600,55322.04987531172,193600.0,268600.0
685.0959174676937,268600,55322.04987531172,193600.0,268600.0
685.2034443494141,268600,55322.04987531172,193600.0,268600.0
685.2034443494141,268600,55322.04987531172,193600.0,268600.0
685.3109712311345,268600,55322.04987531172,193600.0,268600.0
685.3109712311345,268600,55322.04987531172,193600.0,268600.0
685.418498112855,268600,55322.04987531172,193600.0,268600.0
685.418498112855,268600,55322.04987531172,193600.0,268600.0
685.5260249945754,268600,55322.04987531172,193600.0,268600.0
685.5260249945754,268600,55322.04987531172,193600.0,268600.0
685.6335518762959,268600,55322.04987531172,193600.0,268600.0
685.6335518762959,268600,55322.04987531172,193600.0,268600.0
685.7410787580163,268600,55322.04987531172,193600.0,268600.0
685.7410787580163,268600,55322.04987531172,193600.0,268600.0
685.8486056397368,268600,55322.04987531172,193600.0,268600.0
685.8486056397368,268600,55322.04987531172,193600.0,268600.0
685.9561325214572,268600,55322.04987531172,193600.0,268600.0
685.9561325214572,268600,55322.04987531172,193600.0,268600.0
686.0636594031777,268600,55322.04987531172,193600.0,268600.0
686.0636594031777,268600,55322.04987531172,193600.0,268600.0
686.1711862848981,268600,55322.04987531172,193600.0,268600.0
686.1711862848981,268600,55322.04987531172,193600.0,268600.0
686.2787131666186,268600,55322.04987531172,193600.0,268600.0
686.2787131666186,268600,55322.04987531172,193600.0,268600.0
686.386240048339,268600,55322.04987531172,193600.0,268600.0
686.386240048339,268600,55322.04987531172,193600.0,268600.0
686.4937669300595,268600,55322.04987531172,193600.0,268600.0
686.4937669300595,268600,55322.04987531172,193600.0,268600.0
686.6012938117799,268600,55322.04987531172,193600.0,268600.0
686.6012938117799,268600,55322.04987531172,193600.0,268600.0
686.7088206935003,268600,55322.04987531172,193600.0,268600.0
686.7088206935003,268600,55322.04987531172,193600.0,268600.0
686.8163475752208,268600,55322.04987531172,193600.0,268600.0
686.8163475752208,268600,55322.04987531172,193600.0,268600.0
686.9238744569412,268600,55322.04987531172,193600.0,268600.0
686.9238744569412,268600,55322.04987531172,193600.0,268600.0
687.0314013386617,268600,55322.04987531172,193600.0,268600.0
687.0314013386617,268600,55322.04987531172,193600.0,268600.0
687.1389282203821,268600,55322.04987531172,193600.0,268600.0
687.1389282203821,268600,55322.04987531172,193600.0,268600.0
687.2464551021026,268600,55322.04987531172,193600.0,268600.0
687.2464551021026,268600,55322.04987531172,193600.0,268600.0
687.353981983823,268600,55322.04987531172,193600.0,268600.0
687.353981983823,268600,55322.04987531172,193600.0,268600.0
687.4615088655435,268600,55322.04987531172,193600.0,268600.0
687.4615088655435,268600,55322.04987531172,193600.0,268600.0
687.5690357472639,268600,55322.04987531172,193600.0,268600.0
687.5690357472639,268600,55322.04987531172,193600.0,268600.0
687.6765626289844,268600,55322.04987531172,193600.0,268600.0
687.6765626289844,268600,55322.04987531172,193600.0,268600.0
687.7840895107048,268600,55322.04987531172,193600.0,268600.0
687.7840895107048,268600,55322.04987531172,193600.0,268600.0
687.8916163924252,268600,55322.04987531172,193600.0,268600.0
687.8916163924252,268600,55322.04987531172,193600.0,268600.0
687.9991432741457,268600,55322.04987531172,193600.0,268600.0
687.9991432741457,268600,55322.04987531172,193600.0,268600.0
688.1066701558661,268600,55322.04987531172,193600.0,268600.0
688.1066701558661,268600,55322.04987531172,193600.0,268600.0
688.2141970375866,268600,55322.04987531172,193600.0,268600.0
688.2141970375866,268600,55322.04987531172,193600.0,268600.0
688.321723919307,268600,55322.04987531172,193600.0,268600.0
688.321723919307,268600,55322.04987531172,193600.0,268600.0
688.4292508010275,268600,55322.04987531172,193600.0,268600.0
688.4292508010275,268600,55322.04987531172,193600.0,268600.0
688.5367776827479,268600,55322.04987531172,193600.0,268600.0
688.5367776827479,268600,55322.04987531172,193600.0,268600.0
688.6443045644684,268600,55322.04987531172,193600.0,268600.0
688.6443045644684,268600,55322.04987531172,193600.0,268600.0
688.7518314461888,268600,55322.04987531172,193600.0,268600.0
688.7518314461888,268600,55322.04987531172,193600.0,268600.0
688.8593583279093,268600,55322.04987531172,193600.0,268600.0
688.8593583279093,268600,55322.04987531172,193600.0,268600.0
688.9668852096297,268600,55322.04987531172,193600.0,268600.0
688.9668852096297,268600,55322.04987531172,193600.0,268600.0
689.0744120913502,268600,55322.04987531172,193600.0,268600.0
689.0744120913502,268600,55322.04987531172,193600.0,268600.0
689.1819389730706,268600,55322.04987531172,193600.0,268600.0
689.1819389730706,268600,55322.04987531172,193600.0,268600.0
689.289465854791,268600,55322.04987531172,193600.0,268600.0
689.289465854791,268600,55322.04987531172,193600.0,268600.0
689.3969927365115,268600,55322.04987531172,193600.0,268600.0
689.3969927365115,268600,55322.04987531172,193600.0,268600.0
689.5045196182319,268600,55322.04987531172,193600.0,268600.0
689.5045196182319,268600,55322.04987531172,193600.0,268600.0
689.6120464999524,268600,55322.04987531172,193600.0,268600.0
689.6120464999524,268600,55322.04987531172,193600.0,268600.0
689.7195733816728,268600,55322.04987531172,193600.0,268600.0
689.7195733816728,268600,55322.04987531172,193600.0,268600.0
689.8271002633933,268600,55322.04987531172,193600.0,268600.0
689.8271002633933,268600,55322.04987531172,193600.0,268600.0
689.9346271451137,268600,55322.04987531172,193600.0,268600.0
689.9346271451137,268600,55322.04987531172,193600.0,268600.0
690.0421540268342,268600,55322.04987531172,193600.0,268600.0
690.0421540268342,268600,55322.04987531172,193600.0,268600.0
690.1496809085546,268600,55322.04987531172,193600.0,268600.0
690.1496809085546,268600,55322.04987531172,193600.0,268600.0
690.2572077902751,268600,55322.04987531172,193600.0,268600.0
690.2572077902751,268600,55322.04987531172,193600.0,268600.0
690.3647346719955,268600,55322.04987531172,193600.0,268600.0
690.3647346719955,268600,55322.04987531172,193600.0,268600.0
690.472261553716,268600,55322.04987531172,193600.0,268600.0
690.472261553716,268600,55322.04987531172,193600.0,268600.0
690.5797884354364,268600,55322.04987531172,193600.0,268600.0
690.5797884354364,268600,55322.04987531172,193600.0,268600.0
690.6873153171568,268600,55322.04987531172,193600.0,268600.0
690.6873153171568,268600,55322.04987531172,193600.0,268600.0
690.7948421988773,268600,55322.04987531172,193600.0,268600.0
690.7948421988773,268600,55322.04987531172,193600.0,268600.0
690.9023690805977,268600,55322.04987531172,193600.0,268600.0
690.9023690805977,268600,55322.04987531172,193600.0,268600.0
691.0098959623182,268600,55322.04987531172,193600.0,268600.0
691.0098959623182,268600,55322.04987531172,193600.0,268600.0
691.1174228440386,268600,55322.04987531172,193600.0,268600.0
691.1174228440386,268600,55322.04987531172,193600.0,268600.0
691.2249497257591,268600,55322.04987531172,193600.0,268600.0
691.2249497257591,268600,55322.04987531172,193600.0,268600.0
691.3324766074795,268600,55322.04987531172,193600.0,268600.0
691.3324766074795,268600,55322.04987531172,193600.0,268600.0
691.4400034892,268600,55322.04987531172,193600.0,268600.0
691.4400034892,268600,55322.04987531172,193600.0,268600.0
691.5475303709204,268600,55322.04987531172,193600.0,268600.0
691.5475303709204,268600,55322.04987531172,193600.0,268600.0
691.6550572526409,268600,55322.04987531172,193600.0,268600.0
691.6550572526409,268600,55322.04987531172,193600.0,268600.0
691.7625841343613,268600,55322.04987531172,193600.0,268600.0
691.7625841343613,268600,55322.04987531172,193600.0,268600.0
691.8701110160818,268600,55322.04987531172,193600.0,268600.0
691.8701110160818,268600,55322.04987531172,193600.0,268600.0
691.9776378978022,268600,55322.04987531172,193600.0,268600.0
691.9776378978022,268600,55322.04987531172,193600.0,268600.0
692.0851647795226,268600,55322.04987531172,193600.0,268600.0
692.0851647795226,268600,55322.04987531172,193600.0,268600.0
692.1926916612431,268600,55322.04987531172,193600.0,268600.0
692.1926916612431,268600,55322.04987531172,193600.0,268600.0
692.3002185429635,268600,55322.04987531172,193600.0,268600.0
692.3002185429635,268600,55322.04987531172,193600.0,268600.0
692.407745424684,268600,55322.04987531172,193600.0,268600.0
692.407745424684,268600,55322.04987531172,193600.0,268600.0
692.5152723064044,268600,55322.04987531172,193600.0,268600.0
692.5152723064044,268600,55322.04987531172,193600.0,268600.0
692.6227991881249,268600,55322.04987531172,193600.0,268600.0
692.6227991881249,268600,55322.04987531172,193600.0,268600.0
692.7303260698453,268600,55322.04987531172,193600.0,268600.0
692.7303260698453,268600,55322.04987531172,193600.0,268600.0
692.8378529515658,268600,55322.04987531172,193600.0,268600.0
692.8378529515658,268600,55322.04987531172,193600.0,268600.0
692.9453798332862,268600,55322.04987531172,193600.0,268600.0
692.9453798332862,268600,55322.04987531172,193600.0,268600.0
693.0529067150067,268600,55322.04987531172,193600.0,268600.0
693.0529067150067,268600,55322.04987531172,193600.0,268600.0
693.1604335967271,268600,55322.04987531172,193600.0,268600.0
693.1604335967271,268600,55322.04987531172,193600.0,268600.0
693.2679604784475,268600,55322.04987531172,193600.0,268600.0
693.2679604784475,268600,55322.04987531172,193600.0,268600.0
693.375487360168,268600,55322.04987531172,193600.0,268600.0
693.375487360168,268600,55322.04987531172,193600.0,268600.0
693.4830142418884,268600,55322.04987531172,193600.0,268600.0
693.4830142418884,268600,55322.04987531172,193600.0,268600.0
693.5905411236089,268600,55322.04987531172,193600.0,268600.0
693.5905411236089,268600,55322.04987531172,193600.0,268600.0
693.6980680053293,268600,55322.04987531172,193600.0,268600.0
693.6980680053293,268600,55322.04987531172,193600.0,268600.0
693.8055948870498,268600,55322.04987531172,193600.0,268600.0
693.8055948870498,268600,55322.04987531172,193600.0,268600.0
693.9131217687702,268600,55322.04987531172,193600.0,268600.0
693.9131217687702,268600,55322.04987531172,193600.0,268600.0
694.0206486504907,268600,55322.04987531172,193600.0,268600.0
694.0206486504907,268600,55322.04987531172,193600.0,268600.0
694.1281755322111,268600,55322.04987531172,193600.0,268600.0
694.1281755322111,268600,55322.04987531172,193600.0,268600.0
694.2357024139316,268600,55322.04987531172,193600.0,268600.0
694.2357024139316,268600,55322.04987531172,193600.0,268600.0
694.343229295652,268600,55322.04987531172,193600.0,268600.0
694.343229295652,268600,55322.04987531172,193600.0,268600.0
694.4507561773725,268600,55322.04987531172,193600.0,268600.0
694.4507561773725,268600,55322.04987531172,193600.0,268600.0
694.5582830590929,268600,55322.04987531172,193600.0,268600.0
694.5582830590929,268600,55322.04987531172,193600.0,268600.0
694.6658099408133,268600,55322.04987531172,193600.0,268600.0
694.6658099408133,268600,55322.04987531172,193600.0,268600.0
694.7733368225338,268600,55322.04987531172,193600.0,268600.0
694.7733368225338,268600,55322.04987531172,193600.0,268600.0
694.8808637042542,268600,55322.04987531172,193600.0,268600.0
694.8808637042542,268600,55322.04987531172,193600.0,268600.0
694.9883905859747,268600,55322.04987531172,193600.0,268600.0
694.9883905859747,268600,55322.04987531172,193600.0,268600.0
695.0959174676951,268600,55322.04987531172,193600.0,268600.0
695.0959174676951,268600,55322.04987531172,193600.0,268600.0
695.2034443494156,268600,55322.04987531172,193600.0,268600.0
695.2034443494156,268600,55322.04987531172,193600.0,268600.0
695.310971231136,268600,55322.04987531172,193600.0,268600.0
695.310971231136,268600,55322.04987531172,193600.0,268600.0
695.4184981128565,268600,55322.04987531172,193600.0,268600.0
695.4184981128565,268600,55322.04987531172,193600.0,268600.0
695.5260249945769,268600,55322.04987531172,193600.0,268600.0
695.5260249945769,268600,55322.04987531172,193600.0,268600.0
695.6335518762974,268600,55322.04987531172,193600.0,268600.0
695.6335518762974,268600,55322.04987531172,193600.0,268600.0
695.7410787580178,268600,55322.04987531172,193600.0,268600.0
695.7410787580178,268600,55322.04987531172,193600.0,268600.0
695.8486056397383,268600,55322.04987531172,193600.0,268600.0
695.8486056397383,268600,55322.04987531172,193600.0,268600.0
695.9561325214587,268600,55322.04987531172,193600.0,268600.0
695.9561325214587,268600,55322.04987531172,193600.0,268600.0
696.0636594031791,268600,55322.04987531172,193600.0,268600.0
696.0636594031791,268600,55322.04987531172,193600.0,268600.0
696.1711862848996,268600,55322.04987531172,193600.0,268600.0
696.1711862848996,268600,55322.04987531172,193600.0,268600.0
696.27871316662,268600,55322.04987531172,193600.0,268600.0
696.27871316662,268600,55322.04987531172,193600.0,268600.0
696.3862400483405,268600,55322.04987531172,193600.0,268600.0
696.3862400483405,268600,55322.04987531172,193600.0,268600.0
696.4937669300609,268600,55322.04987531172,193600.0,268600.0
696.4937669300609,268600,55322.04987531172,193600.0,268600.0
696.6012938117814,268600,55322.04987531172,193600.0,268600.0
696.6012938117814,268600,55322.04987531172,193600.0,268600.0
696.7088206935018,268600,55322.04987531172,193600.0,268600.0
696.7088206935018,268600,55322.04987531172,193600.0,268600.0
696.8163475752223,268600,55322.04987531172,193600.0,268600.0
696.8163475752223,268600,55322.04987531172,193600.0,268600.0
696.9238744569427,268600,55322.04987531172,193600.0,268600.0
696.9238744569427,268600,55322.04987531172,193600.0,268600.0
697.0314013386632,268600,55322.04987531172,193600.0,268600.0
697.0314013386632,268600,55322.04987531172,193600.0,268600.0
697.1389282203836,268600,55322.04987531172,193600.0,268600.0
697.1389282203836,268600,55322.04987531172,193600.0,268600.0
697.246455102104,268600,55322.04987531172,193600.0,268600.0
697.246455102104,268600,55322.04987531172,193600.0,268600.0
697.3539819838245,268600,55322.04987531172,193600.0,268600.0
697.3539819838245,268600,55322.04987531172,193600.0,268600.0
697.4615088655449,268600,55322.04987531172,193600.0,268600.0
697.4615088655449,268600,55322.04987531172,193600.0,268600.0
697.5690357472654,268600,55322.04987531172,193600.0,268600.0
697.5690357472654,268600,55322.04987531172,193600.0,268600.0
697.6765626289858,268600,55322.04987531172,193600.0,268600.0
697.6765626289858,268600,55322.04987531172,193600.0,268600.0
697.7840895107063,268600,55322.04987531172,193600.0,268600.0
697.7840895107063,268600,55322.04987531172,193600.0,268600.0
697.8916163924267,268600,55322.04987531172,193600.0,268600.0
697.8916163924267,268600,55322.04987531172,193600.0,268600.0
697.9991432741472,268600,55322.04987531172,193600.0,268600.0
697.9991432741472,268600,55322.04987531172,193600.0,268600.0
698.1066701558676,268600,55322.04987531172,193600.0,268600.0
698.1066701558676,268600,55322.04987531172,193600.0,268600.0
698.2141970375881,268600,55322.04987531172,193600.0,268600.0
698.2141970375881,268600,55322.04987531172,193600.0,268600.0
698.3217239193085,268600,55322.04987531172,193600.0,268600.0
698.3217239193085,268600,55322.04987531172,193600.0,268600.0
698.429250801029,268600,55322.04987531172,193600.0,268600.0
698.429250801029,268600,55322.04987531172,193600.0,268600.0
698.5367776827494,268600,55322.04987531172,193600.0,268600.0
698.5367776827494,268600,55322.04987531172,193600.0,268600.0
698.6443045644698,268600,55322.04987531172,193600.0,268600.0
698.6443045644698,268600,55322.04987531172,193600.0,268600.0
698.7518314461903,268600,55322.04987531172,193600.0,268600.0
698.7518314461903,268600,55322.04987531172,193600.0,268600.0
698.8593583279107,268600,55322.04987531172,193600.0,268600.0
698.8593583279107,268600,55322.04987531172,193600.0,268600.0
698.9668852096312,268600,55322.04987531172,193600.0,268600.0
698.9668852096312,268600,55322.04987531172,193600.0,268600.0
699.0744120913516,268600,55322.04987531172,193600.0,268600.0
699.0744120913516,268600,55322.04987531172,193600.0,268600.0
699.1819389730721,268600,55322.04987531172,193600.0,268600.0
699.1819389730721,268600,55322.04987531172,193600.0,268600.0
699.2894658547925,268600,55322.04987531172,193600.0,268600.0
699.2894658547925,268600,55322.04987531172,193600.0,268600.0
699.396992736513,268600,55322.04987531172,193600.0,268600.0
699.396992736513,268600,55322.04987531172,193600.0,268600.0
699.5045196182334,268600,55322.04987531172,193600.0,268600.0
699.5045196182334,268600,55322.04987531172,193600.0,268600.0
699.6120464999539,268600,55322.04987531172,193600.0,268600.0
699.6120464999539,268600,55322.04987531172,193600.0,268600.0
699.7195733816743,268600,55322.04987531172,193600.0,268600.0
699.7195733816743,268600,55322.04987531172,193600.0,268600.0
699.8271002633948,268600,55322.04987531172,193600.0,268600.0
699.8271002633948,268600,55322.04987531172,193600.0,268600.0
699.9346271451152,268600,55322.04987531172,193600.0,268600.0
699.9346271451152,268600,55322.04987531172,193600.0,268600.0
700.0421540268356,268600,55322.04987531172,193600.0,268600.0


==> exp/pysim/export/75gb_sim_time.csv <==
type,start,end
read,0,161.29032258064302
write,271.290322580643,325.0508808623517
read,325.0508808623517,340.6369157750527
write,450.6369157750527,512.5889133954294
read,512.5889133954294,528.1749483081304
write,638.1749483081304,700.0421540268356


==> exp/simgrid/CMakeLists.txt <==
cmake_minimum_required(VERSION 3.2)
message(STATUS "Cmake version ${CMAKE_MAJOR_VERSION}.${CMAKE_MINOR_VERSION}.${CMAKE_PATCH_VERSION}")

project(%s)

add_definitions("-Wall -Wno-unused-variable -Wno-unused-private-field")

set(CMAKE_CXX_STANDARD 11)

set(CMAKE_MODULE_PATH ${CMAKE_MODULE_PATH} "${CMAKE_SOURCE_DIR}/CmakeModules/")

find_package(SimGrid REQUIRED)

# include directories for dependencies and WRENCH libraries
include_directories(src/ ${SimGrid_INCLUDE_DIR}/include /usr/local/include /opt/local/include /usr/local/include/wrench)

# source files
set(SOURCE_FILES
       src/SimpleWMS.h
       src/SimpleWMS.cpp
        src/PipelineWMS.h
        src/PipelineWMS.cpp
       src/SimpleStandardJobScheduler.h
       src/SimpleStandardJobScheduler.cpp
       src/SimpleSimulator.cpp
       )

# test files
set(TEST_FILES
       )

# wrench library and dependencies
find_library(WRENCH_LIBRARY NAMES wrench)
find_library(WRENCH_PEGASUS_WORKFLOW_PARSER_LIBRARY NAMES wrenchpegasusworkflowparser)
find_library(PUGIXML_LIBRARY NAMES pugixml)
find_library(GTEST_LIBRARY NAMES gtest)

# generating the executable
add_executable(my-executable ${SOURCE_FILES})

if (ENABLE_BATSCHED)
target_link_libraries(my-executable
                       ${WRENCH_LIBRARY}
                       ${WRENCH_PEGASUS_WORKFLOW_PARSER_LIBRARY}
                       ${SimGrid_LIBRARY}
                       ${PUGIXML_LIBRARY}
                      -lzmq )
else()
target_link_libraries(my-executable
                       ${WRENCH_LIBRARY}
                       ${WRENCH_PEGASUS_WORKFLOW_PARSER_LIBRARY}
                       ${SimGrid_LIBRARY}
                       ${PUGIXML_LIBRARY}
                      )
endif()

install(TARGETS my-executable DESTINATION bin)

# generating unit tests
add_executable(unit_tests EXCLUDE_FROM_ALL
                   ${SOURCE_FILES}
                   ${TEST_FILES}
               )
target_link_libraries(unit_tests
                       ${GTEST_LIBRARY} wrench -lpthread -lm
                      )


==> exp/simgrid/export/unified_1.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 11.772162935530012,
                    "start": 6.771967785530013
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 6.771967785530013,
                        "id": "file_0_0",
                        "start": 0.00019726981948412205
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 18.543937507151412,
                    "start": 0.00019726981948412205
                },
                "write": [
                    {
                        "end": 18.543937507151412,
                        "id": "file_0_1",
                        "start": 11.772162935530012
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 30.316688012497803,
                    "start": 25.316492862497803
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 25.316492862497803,
                        "id": "file_0_1",
                        "start": 18.54472234679038
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 37.08846258412686,
                    "start": 18.54472234679038
                },
                "write": [
                    {
                        "end": 37.08846258412686,
                        "id": "file_0_2",
                        "start": 30.316688012497803
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 48.86121308948345,
                    "start": 43.861017939483446
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 43.861017939483446,
                        "id": "file_0_2",
                        "start": 37.08924742376584
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 55.63298766111504,
                    "start": 37.08924742376584
                },
                "write": [
                    {
                        "end": 55.63298766111504,
                        "id": "file_0_3",
                        "start": 48.86121308948345
                    }
                ]
            }
        ]
    }
}


==> exp/simgrid/export/unified_10.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 69.51190848570425,
                    "start": 64.51171333570426
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 64.51171333570426,
                        "id": "file_0_0",
                        "start": 0.00019726981948412205
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 133.98968758263953,
                    "start": 0.00019726981948412205
                },
                "write": [
                    {
                        "end": 133.98968758263953,
                        "id": "file_0_1",
                        "start": 69.51190848570425
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 203.50754982719934,
                    "start": 198.50735467719934
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 198.50735467719934,
                        "id": "file_0_1",
                        "start": 133.99047242227846
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 267.7238074279933,
                    "start": 133.99047242227846
                },
                "write": [
                    {
                        "end": 267.7238074279933,
                        "id": "file_0_2",
                        "start": 203.50754982719934
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 337.24195350026946,
                    "start": 332.24175835026944
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 332.24175835026944,
                        "id": "file_0_2",
                        "start": 267.7245922676324
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 399.3324035637273,
                    "start": 267.7245922676324
                },
                "write": [
                    {
                        "end": 399.3324035637273,
                        "id": "file_0_3",
                        "start": 337.24195350026946
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 69.51551110629129,
                    "start": 64.51531595629129
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 64.51531595629129,
                        "id": "file_1_0",
                        "start": 0.0005918094584523661
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 134.02445304703068,
                    "start": 0.0005918094584523661
                },
                "write": [
                    {
                        "end": 134.02445304703068,
                        "id": "file_1_1",
                        "start": 69.51551110629129
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 203.53902749433675,
                    "start": 198.53883234433675
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 198.53883234433675,
                        "id": "file_1_1",
                        "start": 134.0252378866696
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 268.02402400228874,
                    "start": 134.0252378866696
                },
                "write": [
                    {
                        "end": 268.02402400228874,
                        "id": "file_1_2",
                        "start": 203.53902749433675
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 337.5123347320133,
                    "start": 332.5121395820133
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 332.5121395820133,
                        "id": "file_1_2",
                        "start": 268.02480884192784
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 401.65210144766905,
                    "start": 268.02480884192784
                },
                "write": [
                    {
                        "end": 401.65210144766905,
                        "id": "file_1_3",
                        "start": 337.5123347320133
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 69.51714100252784,
                    "start": 64.51694585252784
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 64.51694585252784,
                        "id": "file_2_0",
                        "start": 0.0009863490974206103
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 134.03244997362034,
                    "start": 0.0009863490974206103
                },
                "write": [
                    {
                        "end": 134.03244997362034,
                        "id": "file_2_1",
                        "start": 69.51714100252784
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 203.54559882460117,
                    "start": 198.54540367460118
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 198.54540367460118,
                        "id": "file_2_1",
                        "start": 134.03323481325927
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 268.0567282382057,
                    "start": 134.03323481325927
                },
                "write": [
                    {
                        "end": 268.0567282382057,
                        "id": "file_2_2",
                        "start": 203.54559882460117
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 337.53867181814417,
                    "start": 332.53847666814414
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 332.53847666814414,
                        "id": "file_2_2",
                        "start": 268.0575130778448
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 401.75744968440887,
                    "start": 268.0575130778448
                },
                "write": [
                    {
                        "end": 401.75744968440887,
                        "id": "file_2_3",
                        "start": 337.53867181814417
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 69.51811334875485,
                    "start": 64.51791819875486
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 64.51791819875486,
                        "id": "file_3_0",
                        "start": 0.0013808887363888547
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 134.0355386421455,
                    "start": 0.0013808887363888547
                },
                "write": [
                    {
                        "end": 134.0355386421455,
                        "id": "file_3_1",
                        "start": 69.51811334875485
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 203.5479194348162,
                    "start": 198.5477242848162
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 198.5477242848162,
                        "id": "file_3_1",
                        "start": 134.03632348178442
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 268.06431108898937,
                    "start": 134.03632348178442
                },
                "write": [
                    {
                        "end": 268.06431108898937,
                        "id": "file_3_2",
                        "start": 203.5479194348162
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 337.5441383290539,
                    "start": 332.5439431790539
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 332.5439431790539,
                        "id": "file_3_2",
                        "start": 268.06509592862847
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 401.7702048154808,
                    "start": 268.06509592862847
                },
                "write": [
                    {
                        "end": 401.7702048154808,
                        "id": "file_3_3",
                        "start": 337.5441383290539
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 69.51875690107187,
                    "start": 64.51856175107187
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 64.51856175107187,
                        "id": "file_4_0",
                        "start": 0.001775428375357099
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 134.03699496558238,
                    "start": 0.001775428375357099
                },
                "write": [
                    {
                        "end": 134.03699496558238,
                        "id": "file_4_1",
                        "start": 69.51875690107187
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 203.54899993551078,
                    "start": 198.54880478551078
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 198.54880478551078,
                        "id": "file_4_1",
                        "start": 134.0377798052213
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 268.06685977902026,
                    "start": 134.0377798052213
                },
                "write": [
                    {
                        "end": 268.06685977902026,
                        "id": "file_4_2",
                        "start": 203.54899993551078
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 337.5458108209894,
                    "start": 332.5456156709894
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 332.5456156709894,
                        "id": "file_4_2",
                        "start": 268.06764461865936
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 401.7727135240101,
                    "start": 268.06764461865936
                },
                "write": [
                    {
                        "end": 401.7727135240101,
                        "id": "file_4_3",
                        "start": 337.5458108209894
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 69.51920319085681,
                    "start": 64.51900804085682
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 64.51900804085682,
                        "id": "file_5_0",
                        "start": 0.002169968014325343
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 134.03779825959538,
                    "start": 0.002169968014325343
                },
                "write": [
                    {
                        "end": 134.03779825959538,
                        "id": "file_5_1",
                        "start": 69.51920319085681
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 203.54979790271506,
                    "start": 198.54960275271506
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 198.54960275271506,
                        "id": "file_5_1",
                        "start": 134.0385830992343
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 268.06830315622085,
                    "start": 134.0385830992343
                },
                "write": [
                    {
                        "end": 268.06830315622085,
                        "id": "file_5_2",
                        "start": 203.54979790271506
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 337.5467936130819,
                    "start": 332.54659846308186
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 332.54659846308186,
                        "id": "file_5_2",
                        "start": 268.06908799585995
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 401.7736963185609,
                    "start": 268.06908799585995
                },
                "write": [
                    {
                        "end": 401.7736963185609,
                        "id": "file_5_3",
                        "start": 337.5467936130819
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 69.51951796165807,
                    "start": 64.51932281165807
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 64.51932281165807,
                        "id": "file_6_0",
                        "start": 0.002564507653293587
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 134.03817222504077,
                    "start": 0.002564507653293587
                },
                "write": [
                    {
                        "end": 134.03817222504077,
                        "id": "file_6_1",
                        "start": 69.51951796165807
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 203.55024277099463,
                    "start": 198.55004762099463
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 198.55004762099463,
                        "id": "file_6_1",
                        "start": 134.03917278887323
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 268.06897043847897,
                    "start": 134.03917278887323
                },
                "write": [
                    {
                        "end": 268.06897043847897,
                        "id": "file_6_2",
                        "start": 203.55024277099463
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 337.5472384851249,
                    "start": 332.5470433351249
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 332.5470433351249,
                        "id": "file_6_2",
                        "start": 268.069677685499
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 401.7739928965179,
                    "start": 268.069677685499
                },
                "write": [
                    {
                        "end": 401.7739928965179,
                        "id": "file_6_3",
                        "start": 337.5472384851249
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 69.5197388105828,
                    "start": 64.5195436605828
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 64.5195436605828,
                        "id": "file_7_0",
                        "start": 0.002959047292261831
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 134.03844899991793,
                    "start": 0.002959047292261831
                },
                "write": [
                    {
                        "end": 134.03844899991793,
                        "id": "file_7_1",
                        "start": 69.5197388105828
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 203.5507464236828,
                    "start": 198.5505512736828
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 198.5505512736828,
                        "id": "file_7_1",
                        "start": 134.0403521681511
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 268.0694804156795,
                    "start": 134.0403521681511
                },
                "write": [
                    {
                        "end": 268.0694804156795,
                        "id": "file_7_2",
                        "start": 203.5507464236828
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 337.54774214426476,
                    "start": 332.54754699426474
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 332.54754699426474,
                        "id": "file_7_2",
                        "start": 268.07085706477716
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 401.7739928965179,
                    "start": 268.07085706477716
                },
                "write": [
                    {
                        "end": 401.7739928965179,
                        "id": "file_7_3",
                        "start": 337.54774214426476
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 69.5197388105828,
                    "start": 64.5195436605828
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 64.5195436605828,
                        "id": "file_8_0",
                        "start": 0.003353586931230075
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 134.03844899991793,
                    "start": 0.003353586931230075
                },
                "write": [
                    {
                        "end": 134.03844899991793,
                        "id": "file_8_1",
                        "start": 69.5197388105828
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 203.5507464236828,
                    "start": 198.5505512736828
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 198.5505512736828,
                        "id": "file_8_1",
                        "start": 134.04094185779002
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 268.0694804156795,
                    "start": 134.04094185779002
                },
                "write": [
                    {
                        "end": 268.0694804156795,
                        "id": "file_8_2",
                        "start": 203.5507464236828
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 337.54774214426476,
                    "start": 332.54754699426474
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 332.54754699426474,
                        "id": "file_8_2",
                        "start": 268.07144675441623
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 401.7739928965179,
                    "start": 268.07144675441623
                },
                "write": [
                    {
                        "end": 401.7739928965179,
                        "id": "file_8_3",
                        "start": 337.54774214426476
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 69.51997687741594,
                    "start": 64.51978172741595
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 64.51978172741595,
                        "id": "file_9_0",
                        "start": 0.0037481265701983187
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 134.03844899991793,
                    "start": 0.0037481265701983187
                },
                "write": [
                    {
                        "end": 134.03844899991793,
                        "id": "file_9_1",
                        "start": 69.51997687741594
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 203.5505472521774,
                    "start": 198.5503521021774
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 198.5503521021774,
                        "id": "file_9_1",
                        "start": 134.03976247851216
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 268.069318428191,
                    "start": 134.03976247851216
                },
                "write": [
                    {
                        "end": 268.069318428191,
                        "id": "file_9_2",
                        "start": 203.5505472521774
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 337.54754297275935,
                    "start": 332.5473478227593
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 332.5473478227593,
                        "id": "file_9_2",
                        "start": 268.0702673751381
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 401.7739928965179,
                    "start": 268.0702673751381
                },
                "write": [
                    {
                        "end": 401.7739928965179,
                        "id": "file_9_3",
                        "start": 337.54754297275935
                    }
                ]
            }
        ]
    }
}


==> exp/simgrid/export/unified_11.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 75.96155606373945,
                    "start": 70.96136091373945
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 70.96136091373945,
                        "id": "file_0_0",
                        "start": 0.00019726981948412205
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 146.87967260408962,
                    "start": 0.00019726981948412205
                },
                "write": [
                    {
                        "end": 146.87967260408962,
                        "id": "file_0_1",
                        "start": 75.96155606373945
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 222.84842076218533,
                    "start": 217.84822561218533
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 217.84822561218533,
                        "id": "file_0_1",
                        "start": 146.88045744372855
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 293.39986733242995,
                    "start": 146.88045744372855
                },
                "write": [
                    {
                        "end": 293.39986733242995,
                        "id": "file_0_2",
                        "start": 222.84842076218533
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 369.3689288880283,
                    "start": 364.36873373802825
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 364.36873373802825,
                        "id": "file_0_2",
                        "start": 293.40065217206904
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 436.6204662710794,
                    "start": 293.40065217206904
                },
                "write": [
                    {
                        "end": 436.6204662710794,
                        "id": "file_0_3",
                        "start": 369.3689288880283
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 75.96555326067056,
                    "start": 70.96535811067056
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 70.96535811067056,
                        "id": "file_10_0",
                        "start": 0.0005918094584523661
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 146.9222850839569,
                    "start": 0.0005918094584523661
                },
                "write": [
                    {
                        "end": 146.9222850839569,
                        "id": "file_10_1",
                        "start": 75.96555326067056
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 222.88733635956797,
                    "start": 217.88714120956797
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 217.88714120956797,
                        "id": "file_10_1",
                        "start": 146.92306992359582
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 293.80829093927923,
                    "start": 146.92306992359582
                },
                "write": [
                    {
                        "end": 293.80829093927923,
                        "id": "file_10_2",
                        "start": 222.88733635956797
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 369.7404036728872,
                    "start": 364.7402085228872
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 364.7402085228872,
                        "id": "file_10_2",
                        "start": 293.8090757789183
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 440.1612079990509,
                    "start": 293.8090757789183
                },
                "write": [
                    {
                        "end": 440.1612079990509,
                        "id": "file_10_3",
                        "start": 369.7404036728872
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 75.96738044077809,
                    "start": 70.96718529077809
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 70.96718529077809,
                        "id": "file_1_0",
                        "start": 0.0009863490974206103
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 146.9321973411917,
                    "start": 0.0009863490974206103
                },
                "write": [
                    {
                        "end": 146.9321973411917,
                        "id": "file_1_1",
                        "start": 75.96738044077809
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 222.89561040596143,
                    "start": 217.89541525596144
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 217.89541525596144,
                        "id": "file_1_1",
                        "start": 146.93298218083063
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 293.8536606241432,
                    "start": 146.93298218083063
                },
                "write": [
                    {
                        "end": 293.8536606241432,
                        "id": "file_1_2",
                        "start": 222.89561040596143
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 369.7776884353241,
                    "start": 364.77749328532406
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 364.77749328532406,
                        "id": "file_1_2",
                        "start": 293.85444546378227
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 440.3289886923981,
                    "start": 293.85444546378227
                },
                "write": [
                    {
                        "end": 440.3289886923981,
                        "id": "file_1_3",
                        "start": 369.7776884353241
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 75.96848429684898,
                    "start": 70.96828914684899
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 70.96828914684899,
                        "id": "file_2_0",
                        "start": 0.0013808887363888547
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 146.93610770219,
                    "start": 0.0013808887363888547
                },
                "write": [
                    {
                        "end": 146.93610770219,
                        "id": "file_2_1",
                        "start": 75.96848429684898
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 222.89860583783877,
                    "start": 217.89841068783878
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 217.89841068783878,
                        "id": "file_2_1",
                        "start": 146.9368925418289
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 293.8645066324441,
                    "start": 146.9368925418289
                },
                "write": [
                    {
                        "end": 293.8645066324441,
                        "id": "file_2_2",
                        "start": 222.89860583783877
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 369.78572798064243,
                    "start": 364.7855328306424
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 364.7855328306424,
                        "id": "file_2_2",
                        "start": 293.8652914720832
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 440.3504274121417,
                    "start": 293.8652914720832
                },
                "write": [
                    {
                        "end": 440.3504274121417,
                        "id": "file_2_3",
                        "start": 369.78572798064243
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 75.96922647480598,
                    "start": 70.96903132480598
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 70.96903132480598,
                        "id": "file_3_0",
                        "start": 0.001775428375357099
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 146.93801147394095,
                    "start": 0.001775428375357099
                },
                "write": [
                    {
                        "end": 146.93801147394095,
                        "id": "file_3_1",
                        "start": 75.96922647480598
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 222.8999814480538,
                    "start": 217.8997862980538
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 217.8997862980538,
                        "id": "file_3_1",
                        "start": 146.93879631357987
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 293.8681522837653,
                    "start": 146.93879631357987
                },
                "write": [
                    {
                        "end": 293.8681522837653,
                        "id": "file_3_2",
                        "start": 222.8999814480538
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 369.7881870085899,
                    "start": 364.78799185858986
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 364.78799185858986,
                        "id": "file_3_2",
                        "start": 293.8689371234044
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 440.3547305980904,
                    "start": 293.8689371234044
                },
                "write": [
                    {
                        "end": 440.3547305980904,
                        "id": "file_3_3",
                        "start": 369.7881870085899
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 75.969751666575,
                    "start": 70.969556516575
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 70.969556516575,
                        "id": "file_4_0",
                        "start": 0.002169968014325343
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 146.9390618813948,
                    "start": 0.002169968014325343
                },
                "write": [
                    {
                        "end": 146.9390618813948,
                        "id": "file_4_1",
                        "start": 75.969751666575
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 222.90082246902153,
                    "start": 217.90062731902154
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 217.90062731902154,
                        "id": "file_4_1",
                        "start": 146.93984672103372
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 293.8698653178822,
                    "start": 146.93984672103372
                },
                "write": [
                    {
                        "end": 293.8698653178822,
                        "id": "file_4_2",
                        "start": 222.90082246902153
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 369.78927913026183,
                    "start": 364.7890839802618
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 364.7890839802618,
                        "id": "file_4_2",
                        "start": 293.8706501575213
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 440.3560411259745,
                    "start": 293.8706501575213
                },
                "write": [
                    {
                        "end": 440.3560411259745,
                        "id": "file_4_3",
                        "start": 369.78927913026183
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 75.97013218932211,
                    "start": 70.96993703932212
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 70.96993703932212,
                        "id": "file_5_0",
                        "start": 0.002564507653293587
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 146.93966027763133,
                    "start": 0.002564507653293587
                },
                "write": [
                    {
                        "end": 146.93966027763133,
                        "id": "file_5_1",
                        "start": 75.97013218932211
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 222.90136559498492,
                    "start": 217.90117044498493
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 217.90117044498493,
                        "id": "file_5_1",
                        "start": 146.94043641067265
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 293.8707705538308,
                    "start": 146.94043641067265
                },
                "write": [
                    {
                        "end": 293.8707705538308,
                        "id": "file_5_2",
                        "start": 222.90136559498492
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 369.7899634630576,
                    "start": 364.78976831305755
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 364.78976831305755,
                        "id": "file_5_2",
                        "start": 293.8715553934699
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 440.35661140446916,
                    "start": 293.8715553934699
                },
                "write": [
                    {
                        "end": 440.35661140446916,
                        "id": "file_5_3",
                        "start": 369.7899634630576
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 75.97040939899952,
                    "start": 70.97021424899953
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 70.97021424899953,
                        "id": "file_6_0",
                        "start": 0.002959047292261831
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 146.94001669214745,
                    "start": 0.002959047292261831
                },
                "write": [
                    {
                        "end": 146.94001669214745,
                        "id": "file_6_1",
                        "start": 75.97040939899952
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 222.90175432509244,
                    "start": 217.90155917509244
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 217.90155917509244,
                        "id": "file_6_1",
                        "start": 146.94102610031157
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 293.8712739639,
                    "start": 146.94102610031157
                },
                "write": [
                    {
                        "end": 293.8712739639,
                        "id": "file_6_2",
                        "start": 222.90175432509244
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 369.79035218510063,
                    "start": 364.7901570351006
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 364.7901570351006,
                        "id": "file_6_2",
                        "start": 293.872145083109
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 440.35683354041777,
                    "start": 293.872145083109
                },
                "write": [
                    {
                        "end": 440.35683354041777,
                        "id": "file_6_3",
                        "start": 369.79035218510063
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 75.97060666512856,
                    "start": 70.97041151512856
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 70.97041151512856,
                        "id": "file_7_0",
                        "start": 0.003353586931230075
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 146.9402139754808,
                    "start": 0.003353586931230075
                },
                "write": [
                    {
                        "end": 146.9402139754808,
                        "id": "file_7_1",
                        "start": 75.97060666512856
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 222.90202720627525,
                    "start": 217.90183205627525
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 217.90183205627525,
                        "id": "file_7_1",
                        "start": 146.9416157899505
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 293.8715809123601,
                    "start": 146.9416157899505
                },
                "write": [
                    {
                        "end": 293.8715809123601,
                        "id": "file_7_2",
                        "start": 222.90202720627525
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 369.7906250623438,
                    "start": 364.79042991234377
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 364.79042991234377,
                        "id": "file_7_2",
                        "start": 293.87273477274806
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 440.35683354041777,
                    "start": 293.87273477274806
                },
                "write": [
                    {
                        "end": 440.35683354041777,
                        "id": "file_7_3",
                        "start": 369.7906250623438
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 75.97060666512856,
                    "start": 70.97041151512856
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 70.97041151512856,
                        "id": "file_8_0",
                        "start": 0.0037481265701983187
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 146.9402139754808,
                    "start": 0.0037481265701983187
                },
                "write": [
                    {
                        "end": 146.9402139754808,
                        "id": "file_8_1",
                        "start": 75.97060666512856
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 222.90202720627525,
                    "start": 217.90183205627525
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 217.90183205627525,
                        "id": "file_8_1",
                        "start": 146.94220547958943
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 293.8715809123601,
                    "start": 146.94220547958943
                },
                "write": [
                    {
                        "end": 293.8715809123601,
                        "id": "file_8_2",
                        "start": 222.90202720627525
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 369.7906250623438,
                    "start": 364.79042991234377
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 364.79042991234377,
                        "id": "file_8_2",
                        "start": 293.87332446238713
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 440.35683354041777,
                    "start": 293.87332446238713
                },
                "write": [
                    {
                        "end": 440.35683354041777,
                        "id": "file_8_3",
                        "start": 369.7906250623438
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 75.97082744093501,
                    "start": 70.97063229093501
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 70.97063229093501,
                        "id": "file_9_0",
                        "start": 0.004142666209166563
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 146.94023914085318,
                    "start": 0.004142666209166563
                },
                "write": [
                    {
                        "end": 146.94023914085318,
                        "id": "file_9_1",
                        "start": 75.97082744093501
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 222.90232072831827,
                    "start": 217.90212557831828
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 217.90212557831828,
                        "id": "file_9_1",
                        "start": 146.94279516922836
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 293.8717863591343,
                    "start": 146.94279516922836
                },
                "write": [
                    {
                        "end": 293.8717863591343,
                        "id": "file_9_2",
                        "start": 222.90232072831827
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 369.7909185843868,
                    "start": 364.7907234343868
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 364.7907234343868,
                        "id": "file_9_2",
                        "start": 293.8739141520262
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 440.35683354041777,
                    "start": 293.8739141520262
                },
                "write": [
                    {
                        "end": 440.35683354041777,
                        "id": "file_9_3",
                        "start": 369.7909185843868
                    }
                ]
            }
        ]
    }
}


==> exp/simgrid/export/unified_12.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 82.41256457793573,
                    "start": 77.41236942793573
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 77.41236942793573,
                        "id": "file_0_0",
                        "start": 0.00019726981948412205
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 159.77107424474596,
                    "start": 0.00019726981948412205
                },
                "write": [
                    {
                        "end": 159.77107424474596,
                        "id": "file_0_1",
                        "start": 82.41256457793573
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 242.19194917563064,
                    "start": 237.19175402563064
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 237.19175402563064,
                        "id": "file_0_1",
                        "start": 159.7718590843849
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 319.0534209701451,
                    "start": 159.7718590843849
                },
                "write": [
                    {
                        "end": 319.0534209701451,
                        "id": "file_0_2",
                        "start": 242.19194917563064
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 401.4746435344468,
                    "start": 396.47444838444676
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 396.47444838444676,
                        "id": "file_0_2",
                        "start": 319.0542058097842
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 473.4311416908241,
                    "start": 319.0542058097842
                },
                "write": [
                    {
                        "end": 473.4311416908241,
                        "id": "file_0_3",
                        "start": 401.4746435344468
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 82.41695625443673,
                    "start": 77.41676110443673
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 77.41676110443673,
                        "id": "file_10_0",
                        "start": 0.0005918094584523661
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 159.82231956580645,
                    "start": 0.0005918094584523661
                },
                "write": [
                    {
                        "end": 159.82231956580645,
                        "id": "file_10_1",
                        "start": 82.41695625443673
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 242.23908990905394,
                    "start": 237.23889475905395
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 237.23889475905395,
                        "id": "file_10_1",
                        "start": 159.82310440544538
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 319.59316758700794,
                    "start": 159.82310440544538
                },
                "write": [
                    {
                        "end": 319.59316758700794,
                        "id": "file_10_2",
                        "start": 242.23908990905394
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 401.969573914869,
                    "start": 396.96937876486896
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 396.96937876486896,
                        "id": "file_10_2",
                        "start": 319.59395242664704
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 478.6205074589858,
                    "start": 319.59395242664704
                },
                "write": [
                    {
                        "end": 478.6205074589858,
                        "id": "file_10_3",
                        "start": 401.969573914869
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 82.41898068185607,
                    "start": 77.41878553185607
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 77.41878553185607,
                        "id": "file_11_0",
                        "start": 0.0009863490974206103
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 159.83434125797797,
                    "start": 0.0009863490974206103
                },
                "write": [
                    {
                        "end": 159.83434125797797,
                        "id": "file_11_1",
                        "start": 82.41898068185607
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 242.24926381566246,
                    "start": 237.24906866566246
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 237.24906866566246,
                        "id": "file_11_1",
                        "start": 159.8351260976169
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 319.65435931399276,
                    "start": 159.8351260976169
                },
                "write": [
                    {
                        "end": 319.65435931399276,
                        "id": "file_11_2",
                        "start": 242.24926381566246
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 402.0207229813209,
                    "start": 397.02052783132086
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 397.02052783132086,
                        "id": "file_11_2",
                        "start": 319.65514415363185
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 478.87625406732553,
                    "start": 319.65514415363185
                },
                "write": [
                    {
                        "end": 478.87625406732553,
                        "id": "file_11_3",
                        "start": 402.0207229813209
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 82.42021606212053,
                    "start": 77.42002091212053
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 77.42002091212053,
                        "id": "file_1_0",
                        "start": 0.0013808887363888547
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 159.8391579824171,
                    "start": 0.0013808887363888547
                },
                "write": [
                    {
                        "end": 159.8391579824171,
                        "id": "file_1_1",
                        "start": 82.42021606212053
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 242.25302175883013,
                    "start": 237.25282660883013
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 237.25282660883013,
                        "id": "file_1_1",
                        "start": 159.83994282205603
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 319.6692662061742,
                    "start": 159.83994282205603
                },
                "write": [
                    {
                        "end": 319.6692662061742,
                        "id": "file_1_2",
                        "start": 242.25302175883013
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 402.03204855495767,
                    "start": 397.03185340495764
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 397.03185340495764,
                        "id": "file_1_2",
                        "start": 319.6700510458133
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 478.91023057808655,
                    "start": 319.6700510458133
                },
                "write": [
                    {
                        "end": 478.91023057808655,
                        "id": "file_1_3",
                        "start": 402.03204855495767
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 82.42105686588395,
                    "start": 77.42086171588396
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 77.42086171588396,
                        "id": "file_2_0",
                        "start": 0.001775428375357099
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 159.84155553266268,
                    "start": 0.001775428375357099
                },
                "write": [
                    {
                        "end": 159.84155553266268,
                        "id": "file_2_1",
                        "start": 82.42105686588395
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 242.25475827012045,
                    "start": 237.25456312012045
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 237.25456312012045,
                        "id": "file_2_1",
                        "start": 159.8423403723016
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 319.674350775775,
                    "start": 159.8423403723016
                },
                "write": [
                    {
                        "end": 319.674350775775,
                        "id": "file_2_2",
                        "start": 242.25475827012045
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 402.035573244362,
                    "start": 397.035378094362
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 397.035378094362,
                        "id": "file_2_2",
                        "start": 319.6751356154141
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 478.91727988016424,
                    "start": 319.6751356154141
                },
                "write": [
                    {
                        "end": 478.91727988016424,
                        "id": "file_2_3",
                        "start": 402.035573244362
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 82.42166098093773,
                    "start": 77.42146583093773
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 77.42146583093773,
                        "id": "file_3_0",
                        "start": 0.002169968014325343
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 159.84273279212107,
                    "start": 0.002169968014325343
                },
                "write": [
                    {
                        "end": 159.84273279212107,
                        "id": "file_3_1",
                        "start": 82.42166098093773
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 242.25558511742273,
                    "start": 237.25538996742273
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 237.25538996742273,
                        "id": "file_3_1",
                        "start": 159.84351763176
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 319.6762103647306,
                    "start": 159.84351763176
                },
                "write": [
                    {
                        "end": 319.6762103647306,
                        "id": "file_3_2",
                        "start": 242.25558511742273
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 402.0367826008137,
                    "start": 397.03658745081367
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 397.03658745081367,
                        "id": "file_3_2",
                        "start": 319.6769952043697
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 478.9189728940699,
                    "start": 319.6769952043697
                },
                "write": [
                    {
                        "end": 478.9189728940699,
                        "id": "file_3_3",
                        "start": 402.0367826008137
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 82.42210724652912,
                    "start": 77.42191209652913
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 77.42191209652913,
                        "id": "file_4_0",
                        "start": 0.002564507653293587
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 159.843698253876,
                    "start": 0.002564507653293587
                },
                "write": [
                    {
                        "end": 159.843698253876,
                        "id": "file_4_1",
                        "start": 82.42210724652912
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 242.25638345038487,
                    "start": 237.25618830038488
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 237.25618830038488,
                        "id": "file_4_1",
                        "start": 159.84448309351492
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 319.67768215483443,
                    "start": 159.84448309351492
                },
                "write": [
                    {
                        "end": 319.67768215483443,
                        "id": "file_4_2",
                        "start": 242.25638345038487
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 402.0376800088782,
                    "start": 397.0374848588782
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 397.0374848588782,
                        "id": "file_4_2",
                        "start": 319.6784669944735
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 478.9198703235669,
                    "start": 319.6784669944735
                },
                "write": [
                    {
                        "end": 478.9198703235669,
                        "id": "file_4_3",
                        "start": 402.0376800088782
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 82.42244082663665,
                    "start": 77.42224567663665
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 77.42224567663665,
                        "id": "file_5_0",
                        "start": 0.002959047292261831
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 159.8441817521171,
                    "start": 0.002959047292261831
                },
                "write": [
                    {
                        "end": 159.8441817521171,
                        "id": "file_5_1",
                        "start": 82.42244082663665
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 242.25685641758915,
                    "start": 237.25666126758915
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 237.25666126758915,
                        "id": "file_5_1",
                        "start": 159.84507278315385
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 319.6784253897807,
                    "start": 159.84507278315385
                },
                "write": [
                    {
                        "end": 319.6784253897807,
                        "id": "file_5_2",
                        "start": 242.25685641758915
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 402.03812263790087,
                    "start": 397.03792748790084
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 397.03792748790084,
                        "id": "file_5_2",
                        "start": 319.6790566841126
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 478.9201864950723,
                    "start": 319.6790566841126
                },
                "write": [
                    {
                        "end": 478.9201864950723,
                        "id": "file_5_3",
                        "start": 402.03812263790087
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 82.42268741749686,
                    "start": 77.42249226749686
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 77.42249226749686,
                        "id": "file_6_0",
                        "start": 0.003353586931230075
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 159.84448996294276,
                    "start": 0.003353586931230075
                },
                "write": [
                    {
                        "end": 159.84448996294276,
                        "id": "file_6_1",
                        "start": 82.42268741749686
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 242.25720300559476,
                    "start": 237.25700785559476
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 237.25700785559476,
                        "id": "file_6_1",
                        "start": 159.84566247279278
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 319.6788594142931,
                    "start": 159.84566247279278
                },
                "write": [
                    {
                        "end": 319.6788594142931,
                        "id": "file_6_2",
                        "start": 242.25720300559476
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 402.03846922462657,
                    "start": 397.03827407462654
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 397.03827407462654,
                        "id": "file_6_2",
                        "start": 319.67964637375167
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 478.9201864950723,
                    "start": 319.67964637375167
                },
                "write": [
                    {
                        "end": 478.9201864950723,
                        "id": "file_6_3",
                        "start": 402.03846922462657
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 82.42268741749686,
                    "start": 77.42249226749686
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 77.42249226749686,
                        "id": "file_7_0",
                        "start": 0.0037481265701983187
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 159.84448996294276,
                    "start": 0.0037481265701983187
                },
                "write": [
                    {
                        "end": 159.84448996294276,
                        "id": "file_7_1",
                        "start": 82.42268741749686
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 242.25745133193885,
                    "start": 237.25725618193886
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 237.25725618193886,
                        "id": "file_7_1",
                        "start": 159.8462521624317
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 319.67911277934684,
                    "start": 159.8462521624317
                },
                "write": [
                    {
                        "end": 319.67911277934684,
                        "id": "file_7_2",
                        "start": 242.25745133193885
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 402.0387175509707,
                    "start": 397.0385224009707
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 397.0385224009707,
                        "id": "file_7_2",
                        "start": 319.68023606339074
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 478.92044256120136,
                    "start": 319.68023606339074
                },
                "write": [
                    {
                        "end": 478.92044256120136,
                        "id": "file_7_3",
                        "start": 402.0387175509707
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 82.42299148792696,
                    "start": 77.42279633792697
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 77.42279633792697,
                        "id": "file_8_0",
                        "start": 0.004142666209166563
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 159.84473323337286,
                    "start": 0.004142666209166563
                },
                "write": [
                    {
                        "end": 159.84473323337286,
                        "id": "file_8_1",
                        "start": 82.42299148792696
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 242.25745133193885,
                    "start": 237.25725618193886
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 237.25725618193886,
                        "id": "file_8_1",
                        "start": 159.84684185207064
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 319.67911277934684,
                    "start": 159.84684185207064
                },
                "write": [
                    {
                        "end": 319.67911277934684,
                        "id": "file_8_2",
                        "start": 242.25745133193885
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 402.0387175509707,
                    "start": 397.0385224009707
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 397.0385224009707,
                        "id": "file_8_2",
                        "start": 319.6808257530298
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 478.92044256120136,
                    "start": 319.6808257530298
                },
                "write": [
                    {
                        "end": 478.92044256120136,
                        "id": "file_8_3",
                        "start": 402.0387175509707
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 82.42299148792696,
                    "start": 77.42279633792697
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 77.42279633792697,
                        "id": "file_9_0",
                        "start": 0.004537205848134807
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 159.84473323337286,
                    "start": 0.004537205848134807
                },
                "write": [
                    {
                        "end": 159.84473323337286,
                        "id": "file_9_1",
                        "start": 82.42299148792696
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 242.2577263873152,
                    "start": 237.2575312373152
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 237.2575312373152,
                        "id": "file_9_1",
                        "start": 159.84743154170957
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 319.67931281536835,
                    "start": 159.84743154170957
                },
                "write": [
                    {
                        "end": 319.67931281536835,
                        "id": "file_9_2",
                        "start": 242.2577263873152
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 402.0389926063471,
                    "start": 397.0387974563471
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 397.0387974563471,
                        "id": "file_9_2",
                        "start": 319.6814154426689
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 478.92044256120136,
                    "start": 319.6814154426689
                },
                "write": [
                    {
                        "end": 478.92044256120136,
                        "id": "file_9_3",
                        "start": 402.0389926063471
                    }
                ]
            }
        ]
    }
}


==> exp/simgrid/export/unified_13.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 88.86316427242816,
                    "start": 83.86296912242817
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 83.86296912242817,
                        "id": "file_0_0",
                        "start": 0.00019726981948412205
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 172.6616425557375,
                    "start": 0.00019726981948412205
                },
                "write": [
                    {
                        "end": 172.6616425557375,
                        "id": "file_0_1",
                        "start": 88.86316427242816
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 261.5343064997941,
                    "start": 256.5341113497941
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 256.5341113497941,
                        "id": "file_0_1",
                        "start": 172.66242739537643
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 344.6926058308249,
                    "start": 172.66242739537643
                },
                "write": [
                    {
                        "end": 344.6926058308249,
                        "id": "file_0_2",
                        "start": 261.5343064997941
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 433.5655507440571,
                    "start": 428.5653555940571
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 428.5653555940571,
                        "id": "file_0_2",
                        "start": 344.693390670464
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 509.85425178438084,
                    "start": 344.693390670464
                },
                "write": [
                    {
                        "end": 509.85425178438084,
                        "id": "file_0_3",
                        "start": 433.5655507440571
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 88.8679505446281,
                    "start": 83.8677553946281
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 83.8677553946281,
                        "id": "file_10_0",
                        "start": 0.0005918094584523661
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 172.72086801309234,
                    "start": 0.0005918094584523661
                },
                "write": [
                    {
                        "end": 172.72086801309234,
                        "id": "file_10_1",
                        "start": 88.8679505446281
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 261.5891334412537,
                    "start": 256.58893829125367
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 256.58893829125367,
                        "id": "file_10_1",
                        "start": 172.72165285273127
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 345.3721024394752,
                    "start": 172.72165285273127
                },
                "write": [
                    {
                        "end": 345.3721024394752,
                        "id": "file_10_2",
                        "start": 261.5891334412537
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 434.19293466874757,
                    "start": 429.19273951874754
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 429.19273951874754,
                        "id": "file_10_2",
                        "start": 345.3728872791143
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 517.030393508026,
                    "start": 345.3728872791143
                },
                "write": [
                    {
                        "end": 517.030393508026,
                        "id": "file_10_3",
                        "start": 434.19293466874757
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 88.87017225376789,
                    "start": 83.8699771037679
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 83.8699771037679,
                        "id": "file_11_0",
                        "start": 0.0009863490974206103
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 172.73519471899675,
                    "start": 0.0009863490974206103
                },
                "write": [
                    {
                        "end": 172.73519471899675,
                        "id": "file_11_1",
                        "start": 88.87017225376789
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 261.60140447941626,
                    "start": 256.60120932941624
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 256.60120932941624,
                        "id": "file_11_1",
                        "start": 172.73597955863568
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 345.4517500336928,
                    "start": 172.73597955863568
                },
                "write": [
                    {
                        "end": 345.4517500336928,
                        "id": "file_11_2",
                        "start": 261.60140447941626
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 434.2604768284965,
                    "start": 429.2602816784965
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 429.2602816784965,
                        "id": "file_11_2",
                        "start": 345.4525348733319
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 517.4018729425636,
                    "start": 345.4525348733319
                },
                "write": [
                    {
                        "end": 517.4018729425636,
                        "id": "file_11_3",
                        "start": 434.2604768284965
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 88.87153913940868,
                    "start": 83.87134398940869
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 83.87134398940869,
                        "id": "file_12_0",
                        "start": 0.0013808887363888547
                    }
                ],
                "task_id": "task_12_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 172.7410036563391,
                    "start": 0.0013808887363888547
                },
                "write": [
                    {
                        "end": 172.7410036563391,
                        "id": "file_12_1",
                        "start": 88.87153913940868
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 261.60601262258405,
                    "start": 256.605817472584
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 256.605817472584,
                        "id": "file_12_1",
                        "start": 172.74178849597803
                    }
                ],
                "task_id": "task_12_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 345.47160436439515,
                    "start": 172.74178849597803
                },
                "write": [
                    {
                        "end": 345.47160436439515,
                        "id": "file_12_2",
                        "start": 261.60601262258405
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 434.27588916788176,
                    "start": 429.27569401788173
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 429.27569401788173,
                        "id": "file_12_2",
                        "start": 345.47238920403424
                    }
                ],
                "task_id": "task_12_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 517.4532477882944,
                    "start": 345.47238920403424
                },
                "write": [
                    {
                        "end": 517.4532477882944,
                        "id": "file_12_3",
                        "start": 434.27588916788176
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 88.87247859048395,
                    "start": 83.87228344048395
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 83.87228344048395,
                        "id": "file_1_0",
                        "start": 0.001775428375357099
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 172.74394244529438,
                    "start": 0.001775428375357099
                },
                "write": [
                    {
                        "end": 172.74394244529438,
                        "id": "file_1_1",
                        "start": 88.87247859048395
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 261.60817808656253,
                    "start": 256.6079829365625
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 256.6079829365625,
                        "id": "file_1_1",
                        "start": 172.7447272849333
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 345.47852772324325,
                    "start": 172.7447272849333
                },
                "write": [
                    {
                        "end": 345.47852772324325,
                        "id": "file_1_2",
                        "start": 261.60817808656253
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 434.28081316266247,
                    "start": 429.28061801266244
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 429.28061801266244,
                        "id": "file_1_2",
                        "start": 345.47931256288234
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 517.4643266774685,
                    "start": 345.47931256288234
                },
                "write": [
                    {
                        "end": 517.4643266774685,
                        "id": "file_1_3",
                        "start": 434.28081316266247
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 88.87316157811836,
                    "start": 83.87296642811836
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 83.87296642811836,
                        "id": "file_2_0",
                        "start": 0.002169968014325343
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 172.74560387941094,
                    "start": 0.002169968014325343
                },
                "write": [
                    {
                        "end": 172.74560387941094,
                        "id": "file_2_1",
                        "start": 88.87316157811836
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 261.60934374639703,
                    "start": 256.609148596397
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 256.609148596397,
                        "id": "file_2_1",
                        "start": 172.74638871904986
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 345.4814440906935,
                    "start": 172.74638871904986
                },
                "write": [
                    {
                        "end": 345.4814440906935,
                        "id": "file_2_2",
                        "start": 261.60934374639703
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 434.2827299578238,
                    "start": 429.28253480782377
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 429.28253480782377,
                        "id": "file_2_2",
                        "start": 345.4822289303326
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 517.467393527933,
                    "start": 345.4822289303326
                },
                "write": [
                    {
                        "end": 517.467393527933,
                        "id": "file_2_3",
                        "start": 434.2827299578238
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 88.87367361413986,
                    "start": 83.87347846413986
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 83.87347846413986,
                        "id": "file_3_0",
                        "start": 0.002564507653293587
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 172.74662796858522,
                    "start": 0.002564507653293587
                },
                "write": [
                    {
                        "end": 172.74662796858522,
                        "id": "file_3_1",
                        "start": 88.87367361413986
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 261.6100672576874,
                    "start": 256.60987210768735
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 256.60987210768735,
                        "id": "file_3_1",
                        "start": 172.74741280822414
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 345.4828973517651,
                    "start": 172.74741280822414
                },
                "write": [
                    {
                        "end": 345.4828973517651,
                        "id": "file_3_2",
                        "start": 261.6100672576874
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 434.28365039023885,
                    "start": 429.2834552402388
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 429.2834552402388,
                        "id": "file_3_2",
                        "start": 345.48368219140417
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 517.4684673203329,
                    "start": 345.48368219140417
                },
                "write": [
                    {
                        "end": 517.4684673203329,
                        "id": "file_3_3",
                        "start": 434.28365039023885
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 88.87406355230236,
                    "start": 83.87386840230236
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 83.87386840230236,
                        "id": "file_4_0",
                        "start": 0.002959047292261831
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 172.74726474761746,
                    "start": 0.002959047292261831
                },
                "write": [
                    {
                        "end": 172.74726474761746,
                        "id": "file_4_1",
                        "start": 88.87406355230236
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 261.6105976220369,
                    "start": 256.61040247203687
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 256.61040247203687,
                        "id": "file_4_1",
                        "start": 172.74800249786307
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 345.48380654900404,
                    "start": 172.74800249786307
                },
                "write": [
                    {
                        "end": 345.48380654900404,
                        "id": "file_4_2",
                        "start": 261.6105976220369
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 434.284240004755,
                    "start": 429.284044854755
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 429.284044854755,
                        "id": "file_4_2",
                        "start": 345.48459138864314
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 517.468972717107,
                    "start": 345.48459138864314
                },
                "write": [
                    {
                        "end": 517.468972717107,
                        "id": "file_4_3",
                        "start": 434.284240004755
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 88.87435944870539,
                    "start": 83.8741642987054
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 83.8741642987054,
                        "id": "file_5_0",
                        "start": 0.003353586931230075
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 172.74767160675725,
                    "start": 0.003353586931230075
                },
                "write": [
                    {
                        "end": 172.74767160675725,
                        "id": "file_5_1",
                        "start": 88.87435944870539
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 261.61101791844,
                    "start": 256.61082276843996
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 256.61082276843996,
                        "id": "file_5_1",
                        "start": 172.748592187502
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 345.4843948377138,
                    "start": 172.748592187502
                },
                "write": [
                    {
                        "end": 345.4843948377138,
                        "id": "file_5_2",
                        "start": 261.61101791844
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 434.28466029454,
                    "start": 429.28446514454
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 429.28446514454,
                        "id": "file_5_2",
                        "start": 345.4851810782822
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 517.4692353939887,
                    "start": 345.4851810782822
                },
                "write": [
                    {
                        "end": 517.4692353939887,
                        "id": "file_5_3",
                        "start": 434.28466029454
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 88.87458109332904,
                    "start": 83.87438594332905
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 83.87438594332905,
                        "id": "file_6_0",
                        "start": 0.0037481265701983187
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 172.7478052280436,
                    "start": 0.0037481265701983187
                },
                "write": [
                    {
                        "end": 172.7478052280436,
                        "id": "file_6_1",
                        "start": 88.87458109332904
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 261.61133176736473,
                    "start": 256.6111366173647
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 256.6111366173647,
                        "id": "file_6_1",
                        "start": 172.74918187714093
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 345.48477843072453,
                    "start": 172.74918187714093
                },
                "write": [
                    {
                        "end": 345.48477843072453,
                        "id": "file_6_2",
                        "start": 261.61133176736473
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 434.28497414346475,
                    "start": 429.2847789934647
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 429.2847789934647,
                        "id": "file_6_2",
                        "start": 345.4857707679213
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 517.4692353939887,
                    "start": 345.4857707679213
                },
                "write": [
                    {
                        "end": 517.4692353939887,
                        "id": "file_6_3",
                        "start": 434.28497414346475
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 88.87458109332904,
                    "start": 83.87438594332905
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 83.87438594332905,
                        "id": "file_7_0",
                        "start": 0.004142666209166563
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 172.7478052280436,
                    "start": 0.004142666209166563
                },
                "write": [
                    {
                        "end": 172.7478052280436,
                        "id": "file_7_1",
                        "start": 88.87458109332904
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 261.6115604356443,
                    "start": 256.6113652856443
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 256.6113652856443,
                        "id": "file_7_1",
                        "start": 172.74977156677986
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 345.4849838084627,
                    "start": 172.74977156677986
                },
                "write": [
                    {
                        "end": 345.4849838084627,
                        "id": "file_7_2",
                        "start": 261.6115604356443
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 434.2852028052927,
                    "start": 429.2850076552927
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 429.2850076552927,
                        "id": "file_7_2",
                        "start": 345.4869501471994
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 517.4694434859241,
                    "start": 345.4869501471994
                },
                "write": [
                    {
                        "end": 517.4694434859241,
                        "id": "file_7_3",
                        "start": 434.2852028052927
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 88.87486672595827,
                    "start": 83.87467157595827
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 83.87467157595827,
                        "id": "file_8_0",
                        "start": 0.004537205848134807
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 172.7481412809508,
                    "start": 0.004537205848134807
                },
                "write": [
                    {
                        "end": 172.7481412809508,
                        "id": "file_8_1",
                        "start": 88.87486672595827
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 261.6115604356443,
                    "start": 256.6113652856443
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 256.6113652856443,
                        "id": "file_8_1",
                        "start": 172.75036125641878
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 345.4849838084627,
                    "start": 172.75036125641878
                },
                "write": [
                    {
                        "end": 345.4849838084627,
                        "id": "file_8_2",
                        "start": 261.6115604356443
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 434.28546006281965,
                    "start": 429.2852649128196
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 429.2852649128196,
                        "id": "file_8_2",
                        "start": 345.4875398368385
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 517.4694434859241,
                    "start": 345.4875398368385
                },
                "write": [
                    {
                        "end": 517.4694434859241,
                        "id": "file_8_3",
                        "start": 434.28546006281965
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 88.87486672595827,
                    "start": 83.87467157595827
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 83.87467157595827,
                        "id": "file_9_0",
                        "start": 0.004931745487103051
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 172.7481412809508,
                    "start": 0.004931745487103051
                },
                "write": [
                    {
                        "end": 172.7481412809508,
                        "id": "file_9_1",
                        "start": 88.87486672595827
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 261.61181769317125,
                    "start": 256.6116225431712
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 256.6116225431712,
                        "id": "file_9_1",
                        "start": 172.7509509460577
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 345.4849838084627,
                    "start": 172.7509509460577
                },
                "write": [
                    {
                        "end": 345.4849838084627,
                        "id": "file_9_2",
                        "start": 261.61181769317125
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 434.2852028052927,
                    "start": 429.2850076552927
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 429.2850076552927,
                        "id": "file_9_2",
                        "start": 345.48636045756035
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 517.4694434859241,
                    "start": 345.48636045756035
                },
                "write": [
                    {
                        "end": 517.4694434859241,
                        "id": "file_9_3",
                        "start": 434.2852028052927
                    }
                ]
            }
        ]
    }
}


==> exp/simgrid/export/unified_14.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 95.3126579787709,
                    "start": 90.3124628287709
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 90.3124628287709,
                        "id": "file_0_0",
                        "start": 0.00019726981948412205
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 185.54816282675884,
                    "start": 0.00019726981948412205
                },
                "write": [
                    {
                        "end": 185.54816282675884,
                        "id": "file_0_1",
                        "start": 95.3126579787709
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 280.871853274131,
                    "start": 275.871658124131
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 275.871658124131,
                        "id": "file_0_1",
                        "start": 185.54894766639777
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 370.28106510342593,
                    "start": 185.54894766639777
                },
                "write": [
                    {
                        "end": 370.28106510342593,
                        "id": "file_0_2",
                        "start": 280.871853274131
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 465.6047841988678,
                    "start": 460.6045890488677
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 460.6045890488677,
                        "id": "file_0_2",
                        "start": 370.281849943065
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 545.4319023694288,
                    "start": 370.281849943065
                },
                "write": [
                    {
                        "end": 545.4319023694288,
                        "id": "file_0_3",
                        "start": 465.6047841988678
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 95.31783878430416,
                    "start": 90.31764363430416
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 90.31764363430416,
                        "id": "file_10_0",
                        "start": 0.0005918094584523661
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 185.617484766895,
                    "start": 0.0005918094584523661
                },
                "write": [
                    {
                        "end": 185.617484766895,
                        "id": "file_10_1",
                        "start": 95.31783878430416
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 280.93637397614793,
                    "start": 275.9361788261479
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 275.9361788261479,
                        "id": "file_10_1",
                        "start": 185.61826960653391
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 371.1423481455854,
                    "start": 185.61826960653391
                },
                "write": [
                    {
                        "end": 371.1423481455854,
                        "id": "file_10_2",
                        "start": 280.93637397614793
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 466.40470363027833,
                    "start": 461.4045084802783
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 461.4045084802783,
                        "id": "file_10_2",
                        "start": 371.1431329852245
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 555.3438618932831,
                    "start": 371.1431329852245
                },
                "write": [
                    {
                        "end": 555.3438618932831,
                        "id": "file_10_3",
                        "start": 466.40470363027833
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 95.32025776493977,
                    "start": 90.32006261493977
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 90.32006261493977,
                        "id": "file_11_0",
                        "start": 0.0009863490974206103
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 185.63431203757068,
                    "start": 0.0009863490974206103
                },
                "write": [
                    {
                        "end": 185.63431203757068,
                        "id": "file_11_1",
                        "start": 95.32025776493977
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 280.9509395551516,
                    "start": 275.95074440515157
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 275.95074440515157,
                        "id": "file_11_1",
                        "start": 185.6350968772096
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 371.2442012247505,
                    "start": 185.6350968772096
                },
                "write": [
                    {
                        "end": 371.2442012247505,
                        "id": "file_11_2",
                        "start": 280.9509395551516
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 466.4921489827854,
                    "start": 461.4919538327854
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 461.4919538327854,
                        "id": "file_11_2",
                        "start": 371.2449860643896
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 555.8685342815271,
                    "start": 371.2449860643896
                },
                "write": [
                    {
                        "end": 555.8685342815271,
                        "id": "file_11_3",
                        "start": 466.4921489827854
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 95.32175618338582,
                    "start": 90.32156103338582
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 90.32156103338582,
                        "id": "file_12_0",
                        "start": 0.0013808887363888547
                    }
                ],
                "task_id": "task_12_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 185.6411992179238,
                    "start": 0.0013808887363888547
                },
                "write": [
                    {
                        "end": 185.6411992179238,
                        "id": "file_12_1",
                        "start": 95.32175618338582
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 280.9564855219753,
                    "start": 275.9562903719753
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 275.9562903719753,
                        "id": "file_12_1",
                        "start": 185.64198405756272
                    }
                ],
                "task_id": "task_12_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 371.26997669691576,
                    "start": 185.64198405756272
                },
                "write": [
                    {
                        "end": 371.26997669691576,
                        "id": "file_12_2",
                        "start": 280.9564855219753
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 466.51253582860323,
                    "start": 461.5123406786032
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 461.5123406786032,
                        "id": "file_12_2",
                        "start": 371.27076153655486
                    }
                ],
                "task_id": "task_12_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 555.9432854285574,
                    "start": 371.27076153655486
                },
                "write": [
                    {
                        "end": 555.9432854285574,
                        "id": "file_12_3",
                        "start": 466.51253582860323
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 95.3227942552528,
                    "start": 90.3225991052528
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 90.3225991052528,
                        "id": "file_13_0",
                        "start": 0.001775428375357099
                    }
                ],
                "task_id": "task_13_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 185.64472693322315,
                    "start": 0.001775428375357099
                },
                "write": [
                    {
                        "end": 185.64472693322315,
                        "id": "file_13_1",
                        "start": 95.3227942552528
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 280.9591324404119,
                    "start": 275.9589372904119
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 275.9589372904119,
                        "id": "file_13_1",
                        "start": 185.64551177286208
                    }
                ],
                "task_id": "task_13_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 371.27913527486317,
                    "start": 185.64551177286208
                },
                "write": [
                    {
                        "end": 371.27913527486317,
                        "id": "file_13_2",
                        "start": 280.9591324404119
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 466.5192048319861,
                    "start": 461.51900968198606
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 461.51900968198606,
                        "id": "file_13_2",
                        "start": 371.27992011450226
                    }
                ],
                "task_id": "task_13_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 555.9599580279429,
                    "start": 371.27992011450226
                },
                "write": [
                    {
                        "end": 555.9599580279429,
                        "id": "file_13_3",
                        "start": 466.5192048319861
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 95.32355619197841,
                    "start": 90.32336104197842
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 90.32336104197842,
                        "id": "file_1_0",
                        "start": 0.002169968014325343
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 185.64675484906013,
                    "start": 0.002169968014325343
                },
                "write": [
                    {
                        "end": 185.64675484906013,
                        "id": "file_1_1",
                        "start": 95.32355619197841
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 280.9605626242829,
                    "start": 275.96036747428286
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 275.96036747428286,
                        "id": "file_1_1",
                        "start": 185.64753968869906
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 371.28303425306603,
                    "start": 185.64753968869906
                },
                "write": [
                    {
                        "end": 371.28303425306603,
                        "id": "file_1_2",
                        "start": 280.9605626242829
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 466.5218308945087,
                    "start": 461.52163574450867
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 461.52163574450867,
                        "id": "file_1_2",
                        "start": 371.28381909270513
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 555.9646848913105,
                    "start": 371.28381909270513
                },
                "write": [
                    {
                        "end": 555.9646848913105,
                        "id": "file_1_3",
                        "start": 466.5218308945087
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 95.3241339683225,
                    "start": 90.3239388183225
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 90.3239388183225,
                        "id": "file_2_0",
                        "start": 0.002564507653293587
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 185.64793210851852,
                    "start": 0.002564507653293587
                },
                "write": [
                    {
                        "end": 185.64793210851852,
                        "id": "file_2_1",
                        "start": 95.3241339683225
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 280.9613633936378,
                    "start": 275.96116824363776
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 275.96116824363776,
                        "id": "file_2_1",
                        "start": 185.64871694815744
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 371.2847972226668,
                    "start": 185.64871694815744
                },
                "write": [
                    {
                        "end": 371.2847972226668,
                        "id": "file_2_2",
                        "start": 280.9613633936378
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 466.5229587127883,
                    "start": 461.52276356278827
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 461.52276356278827,
                        "id": "file_2_2",
                        "start": 371.2855820623059
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 555.9661886277964,
                    "start": 371.2855820623059
                },
                "write": [
                    {
                        "end": 555.9661886277964,
                        "id": "file_2_3",
                        "start": 466.5229587127883
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 95.32458026902661,
                    "start": 90.32438511902662
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 90.32438511902662,
                        "id": "file_3_0",
                        "start": 0.002959047292261831
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 185.6488255380154,
                    "start": 0.002959047292261831
                },
                "write": [
                    {
                        "end": 185.6488255380154,
                        "id": "file_3_1",
                        "start": 95.32458026902661
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 280.9620144529345,
                    "start": 275.9618193029345
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 275.9618193029345,
                        "id": "file_3_1",
                        "start": 185.6496103776543
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 371.2859744821254,
                    "start": 185.6496103776543
                },
                "write": [
                    {
                        "end": 371.2859744821254,
                        "id": "file_3_2",
                        "start": 280.9620144529345
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 466.5236715359066,
                    "start": 461.5234763859066
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 461.5234763859066,
                        "id": "file_3_2",
                        "start": 371.2867593217645
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 555.9669014476888,
                    "start": 371.2867593217645
                },
                "write": [
                    {
                        "end": 555.9669014476888,
                        "id": "file_3_3",
                        "start": 466.5236715359066
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 95.32492547494058,
                    "start": 90.32473032494059
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 90.32473032494059,
                        "id": "file_4_0",
                        "start": 0.003353586931230075
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 185.6493465932457,
                    "start": 0.003353586931230075
                },
                "write": [
                    {
                        "end": 185.6493465932457,
                        "id": "file_4_1",
                        "start": 95.32492547494058
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 280.962508428741,
                    "start": 275.96231327874096
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 275.96231327874096,
                        "id": "file_4_1",
                        "start": 185.65020006729324
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 371.28679544710633,
                    "start": 185.65020006729324
                },
                "write": [
                    {
                        "end": 371.28679544710633,
                        "id": "file_4_2",
                        "start": 280.962508428741
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 466.5242077848217,
                    "start": 461.5240126348217
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 461.5240126348217,
                        "id": "file_4_2",
                        "start": 371.2875802867454
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 555.9673036315596,
                    "start": 371.2875802867454
                },
                "write": [
                    {
                        "end": 555.9673036315596,
                        "id": "file_4_3",
                        "start": 466.5242077848217
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 95.32519096492068,
                    "start": 90.32499581492068
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 90.32499581492068,
                        "id": "file_5_0",
                        "start": 0.0037481265701983187
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 185.6497006449316,
                    "start": 0.0037481265701983187
                },
                "write": [
                    {
                        "end": 185.6497006449316,
                        "id": "file_5_1",
                        "start": 95.32519096492068
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 280.9628878045475,
                    "start": 275.9626926545475
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 275.9626926545475,
                        "id": "file_5_1",
                        "start": 185.65078975693217
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 371.28715174158407,
                    "start": 185.65078975693217
                },
                "write": [
                    {
                        "end": 371.28715174158407,
                        "id": "file_5_2",
                        "start": 280.9628878045475
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 466.5245871462786,
                    "start": 461.52439199627855
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 461.52439199627855,
                        "id": "file_5_2",
                        "start": 371.2881699763845
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 555.9675143944628,
                    "start": 371.2881699763845
                },
                "write": [
                    {
                        "end": 555.9675143944628,
                        "id": "file_5_3",
                        "start": 466.5245871462786
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 95.32539614717874,
                    "start": 90.32520099717874
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 90.32520099717874,
                        "id": "file_6_0",
                        "start": 0.004142666209166563
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 185.64992633471655,
                    "start": 0.004142666209166563
                },
                "write": [
                    {
                        "end": 185.64992633471655,
                        "id": "file_6_1",
                        "start": 95.32539614717874
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 280.9631754308915,
                    "start": 275.9629802808915
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 275.9629802808915,
                        "id": "file_6_1",
                        "start": 185.6513794465711
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 371.28764229595816,
                    "start": 185.6513794465711
                },
                "write": [
                    {
                        "end": 371.28764229595816,
                        "id": "file_6_2",
                        "start": 280.9631754308915
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 466.52487477531093,
                    "start": 461.5246796253109
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 461.5246796253109,
                        "id": "file_6_2",
                        "start": 371.28875966602357
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 555.9675143944628,
                    "start": 371.28875966602357
                },
                "write": [
                    {
                        "end": 555.9675143944628,
                        "id": "file_6_3",
                        "start": 466.52487477531093
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 95.32539614717874,
                    "start": 90.32520099717874
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 90.32520099717874,
                        "id": "file_7_0",
                        "start": 0.004537205848134807
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 185.64992633471655,
                    "start": 0.004537205848134807
                },
                "write": [
                    {
                        "end": 185.64992633471655,
                        "id": "file_7_1",
                        "start": 95.32539614717874
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 280.96338801530015,
                    "start": 275.96319286530013
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 275.96319286530013,
                        "id": "file_7_1",
                        "start": 185.65196913621003
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 371.2878549040227,
                    "start": 185.65196913621003
                },
                "write": [
                    {
                        "end": 371.2878549040227,
                        "id": "file_7_2",
                        "start": 280.96338801530015
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 466.5250873661712,
                    "start": 461.52489221617117
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 461.52489221617117,
                        "id": "file_7_2",
                        "start": 371.28934935566264
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 555.9675143944628,
                    "start": 371.28934935566264
                },
                "write": [
                    {
                        "end": 555.9675143944628,
                        "id": "file_7_3",
                        "start": 466.5250873661712
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 95.3256664441194,
                    "start": 90.32547129411941
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 90.32547129411941,
                        "id": "file_8_0",
                        "start": 0.004931745487103051
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 185.65000279747377,
                    "start": 0.004931745487103051
                },
                "write": [
                    {
                        "end": 185.65000279747377,
                        "id": "file_8_1",
                        "start": 95.3256664441194
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 280.96338801530015,
                    "start": 275.96319286530013
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 275.96319286530013,
                        "id": "file_8_1",
                        "start": 185.65255882584896
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 371.2878549040227,
                    "start": 185.65255882584896
                },
                "write": [
                    {
                        "end": 371.2878549040227,
                        "id": "file_8_2",
                        "start": 280.96338801530015
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 466.5250873661712,
                    "start": 461.52489221617117
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 461.52489221617117,
                        "id": "file_8_2",
                        "start": 371.2899390453017
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 555.9675143944628,
                    "start": 371.2899390453017
                },
                "write": [
                    {
                        "end": 555.9675143944628,
                        "id": "file_8_3",
                        "start": 466.5250873661712
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 95.3256664441194,
                    "start": 90.32547129411941
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 90.32547129411941,
                        "id": "file_9_0",
                        "start": 0.005326285126071295
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 185.65000279747377,
                    "start": 0.005326285126071295
                },
                "write": [
                    {
                        "end": 185.65000279747377,
                        "id": "file_9_1",
                        "start": 95.3256664441194
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 280.9636287653002,
                    "start": 275.9634336153002
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 275.9634336153002,
                        "id": "file_9_1",
                        "start": 185.65314851548789
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 371.287972706565,
                    "start": 185.65314851548789
                },
                "write": [
                    {
                        "end": 371.287972706565,
                        "id": "file_9_2",
                        "start": 280.9636287653002
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 466.5253281192304,
                    "start": 461.52513296923036
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 461.52513296923036,
                        "id": "file_9_2",
                        "start": 371.2905287349408
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 555.9675143944628,
                    "start": 371.2905287349408
                },
                "write": [
                    {
                        "end": 555.9675143944628,
                        "id": "file_9_3",
                        "start": 466.5253281192304
                    }
                ]
            }
        ]
    }
}


==> exp/simgrid/export/unified_15.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 101.7626887418016,
                    "start": 96.7624935918016
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 96.7624935918016,
                        "id": "file_0_0",
                        "start": 0.00019726981948412205
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 198.434143797991,
                    "start": 0.00019726981948412205
                },
                "write": [
                    {
                        "end": 198.434143797991,
                        "id": "file_0_1",
                        "start": 101.7626887418016
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 300.2088771137931,
                    "start": 295.2086819637931
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 295.2086819637931,
                        "id": "file_0_1",
                        "start": 198.43492863762992
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 395.83424762440507,
                    "start": 198.43492863762992
                },
                "write": [
                    {
                        "end": 395.83424762440507,
                        "id": "file_0_2",
                        "start": 300.2088771137931
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 497.609281567427,
                    "start": 492.60908641742697
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 492.60908641742697,
                        "id": "file_0_2",
                        "start": 395.83503246404416
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 580.1996833674639,
                    "start": 395.83503246404416
                },
                "write": [
                    {
                        "end": 580.1996833674639,
                        "id": "file_0_3",
                        "start": 497.609281567427
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 101.76826404625959,
                    "start": 96.76806889625959
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 96.76806889625959,
                        "id": "file_10_0",
                        "start": 0.0005918094584523661
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 198.514349645405,
                    "start": 0.0005918094584523661
                },
                "write": [
                    {
                        "end": 198.514349645405,
                        "id": "file_10_1",
                        "start": 101.76826404625959
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 300.28387938103066,
                    "start": 295.28368423103063
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 295.28368423103063,
                        "id": "file_10_1",
                        "start": 198.51513448504392
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 396.90763389488825,
                    "start": 198.51513448504392
                },
                "write": [
                    {
                        "end": 396.90763389488825,
                        "id": "file_10_2",
                        "start": 300.28387938103066
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 498.61125584511893,
                    "start": 493.6110606951189
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 493.6110606951189,
                        "id": "file_10_2",
                        "start": 396.90841873452734
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 593.5708644879395,
                    "start": 396.90841873452734
                },
                "write": [
                    {
                        "end": 593.5708644879395,
                        "id": "file_10_3",
                        "start": 498.61125584511893
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 101.77088028082512,
                    "start": 96.77068513082513
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 96.77068513082513,
                        "id": "file_11_0",
                        "start": 0.0009863490974206103
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 198.53387330102348,
                    "start": 0.0009863490974206103
                },
                "write": [
                    {
                        "end": 198.53387330102348,
                        "id": "file_11_1",
                        "start": 101.77088028082512
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 300.3009367073367,
                    "start": 295.30074155733666
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 295.30074155733666,
                        "id": "file_11_1",
                        "start": 198.5346581406624
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 397.0354647800661,
                    "start": 198.5346581406624
                },
                "write": [
                    {
                        "end": 397.0354647800661,
                        "id": "file_11_2",
                        "start": 300.3009367073367
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 498.72218080746114,
                    "start": 493.7219856574611
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 493.7219856574611,
                        "id": "file_11_2",
                        "start": 397.0362496197052
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 594.2918797199726,
                    "start": 397.0362496197052
                },
                "write": [
                    {
                        "end": 594.2918797199726,
                        "id": "file_11_3",
                        "start": 498.72218080746114
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 101.77251021953478,
                    "start": 96.77231506953478
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 96.77231506953478,
                        "id": "file_12_0",
                        "start": 0.0013808887363888547
                    }
                ],
                "task_id": "task_12_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 198.5419248899692,
                    "start": 0.0013808887363888547
                },
                "write": [
                    {
                        "end": 198.5419248899692,
                        "id": "file_12_1",
                        "start": 101.77251021953478
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 300.3075082182464,
                    "start": 295.3073130682464
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 295.3073130682464,
                        "id": "file_12_1",
                        "start": 198.54270972960813
                    }
                ],
                "task_id": "task_12_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 397.06822423253385,
                    "start": 198.54270972960813
                },
                "write": [
                    {
                        "end": 397.06822423253385,
                        "id": "file_12_2",
                        "start": 300.3075082182464
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 498.7485186957521,
                    "start": 493.7483235457521
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 493.7483235457521,
                        "id": "file_12_2",
                        "start": 397.06900907217295
                    }
                ],
                "task_id": "task_12_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 594.3972314231479,
                    "start": 397.06900907217295
                },
                "write": [
                    {
                        "end": 594.3972314231479,
                        "id": "file_12_3",
                        "start": 498.7485186957521
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 101.77364691324011,
                    "start": 96.77345176324012
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 96.77345176324012,
                        "id": "file_13_0",
                        "start": 0.001775428375357099
                    }
                ],
                "task_id": "task_13_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 198.5460893434406,
                    "start": 0.001775428375357099
                },
                "write": [
                    {
                        "end": 198.5460893434406,
                        "id": "file_13_1",
                        "start": 101.77364691324011
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 300.3106857786185,
                    "start": 295.3104906286185
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 295.3104906286185,
                        "id": "file_13_1",
                        "start": 198.54687418307952
                    }
                ],
                "task_id": "task_13_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 397.0800419069638,
                    "start": 198.54687418307952
                },
                "write": [
                    {
                        "end": 397.0800419069638,
                        "id": "file_13_2",
                        "start": 300.3106857786185
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 498.75730864537155,
                    "start": 493.7571134953715
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 493.7571134953715,
                        "id": "file_13_2",
                        "start": 397.0808267466029
                    }
                ],
                "task_id": "task_13_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 594.4214035373094,
                    "start": 397.0808267466029
                },
                "write": [
                    {
                        "end": 594.4214035373094,
                        "id": "file_13_3",
                        "start": 498.75730864537155
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 101.77448771646591,
                    "start": 96.77429256646592
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 96.77429256646592,
                        "id": "file_14_0",
                        "start": 0.002169968014325343
                    }
                ],
                "task_id": "task_14_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 198.54851370013782,
                    "start": 0.002169968014325343
                },
                "write": [
                    {
                        "end": 198.54851370013782,
                        "id": "file_14_1",
                        "start": 101.77448771646591
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 300.3124191307691,
                    "start": 295.3122239807691
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 295.3122239807691,
                        "id": "file_14_1",
                        "start": 198.54929853977674
                    }
                ],
                "task_id": "task_14_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 397.0851439088226,
                    "start": 198.54929853977674
                },
                "write": [
                    {
                        "end": 397.0851439088226,
                        "id": "file_14_2",
                        "start": 300.3124191307691
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 498.76082713262537,
                    "start": 493.76063198262534
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 493.76063198262534,
                        "id": "file_14_2",
                        "start": 397.0859287484617
                    }
                ],
                "task_id": "task_14_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 594.428440568419,
                    "start": 397.0859287484617
                },
                "write": [
                    {
                        "end": 594.428440568419,
                        "id": "file_14_3",
                        "start": 498.76082713262537
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 101.77513126915407,
                    "start": 96.77493611915408
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 96.77493611915408,
                        "id": "file_1_0",
                        "start": 0.002564507653293587
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 198.55002449669297,
                    "start": 0.002564507653293587
                },
                "write": [
                    {
                        "end": 198.55002449669297,
                        "id": "file_1_1",
                        "start": 101.77513126915407
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 300.3134543314637,
                    "start": 295.31325918146365
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 295.31325918146365,
                        "id": "file_1_1",
                        "start": 198.5508093363319
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 397.08763382312,
                    "start": 198.5508093363319
                },
                "write": [
                    {
                        "end": 397.08763382312,
                        "id": "file_1_2",
                        "start": 300.3134543314637
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 498.76243318370064,
                    "start": 493.7622380337006
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 493.7622380337006,
                        "id": "file_1_2",
                        "start": 397.08841866275907
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 594.4308496898511,
                    "start": 397.08841866275907
                },
                "write": [
                    {
                        "end": 594.4308496898511,
                        "id": "file_1_3",
                        "start": 498.76243318370064
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 101.77563393474546,
                    "start": 96.77543878474546
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 96.77543878474546,
                        "id": "file_2_0",
                        "start": 0.002959047292261831
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 198.55102985468446,
                    "start": 0.002959047292261831
                },
                "write": [
                    {
                        "end": 198.55102985468446,
                        "id": "file_2_1",
                        "start": 101.77563393474546
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 300.3141252551197,
                    "start": 295.31393010511965
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 295.31393010511965,
                        "id": "file_2_1",
                        "start": 198.55181469432338
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 397.0888110825786,
                    "start": 198.55181469432338
                },
                "write": [
                    {
                        "end": 397.0888110825786,
                        "id": "file_2_2",
                        "start": 300.3141252551197
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 498.76317372079745,
                    "start": 493.76297857079743
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 493.76297857079743,
                        "id": "file_2_2",
                        "start": 397.0895959222177
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 594.4316960139715,
                    "start": 397.0895959222177
                },
                "write": [
                    {
                        "end": 594.4316960139715,
                        "id": "file_2_3",
                        "start": 498.76317372079745
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 101.77602846591874,
                    "start": 96.77583331591875
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 96.77583331591875,
                        "id": "file_3_0",
                        "start": 0.003353586931230075
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 198.551692078878,
                    "start": 0.003353586931230075
                },
                "write": [
                    {
                        "end": 198.551692078878,
                        "id": "file_3_1",
                        "start": 101.77602846591874
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 300.3146078158724,
                    "start": 295.3144126658724
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 295.3144126658724,
                        "id": "file_3_1",
                        "start": 198.5524043839623
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 397.08981785562406,
                    "start": 198.5524043839623
                },
                "write": [
                    {
                        "end": 397.08981785562406,
                        "id": "file_3_2",
                        "start": 300.3146078158724
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 498.763767689234,
                    "start": 493.76357253923396
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 493.76357253923396,
                        "id": "file_3_2",
                        "start": 397.09060269526316
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 594.4322157311758,
                    "start": 397.09060269526316
                },
                "write": [
                    {
                        "end": 594.4322157311758,
                        "id": "file_3_3",
                        "start": 498.763767689234
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 101.77633779511747,
                    "start": 96.77614264511747
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 96.77614264511747,
                        "id": "file_4_0",
                        "start": 0.0037481265701983187
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 198.55213890791026,
                    "start": 0.0037481265701983187
                },
                "write": [
                    {
                        "end": 198.55213890791026,
                        "id": "file_4_1",
                        "start": 101.77633779511747
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 300.3150527029691,
                    "start": 295.3148575529691
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 295.3148575529691,
                        "id": "file_4_1",
                        "start": 198.55299407360124
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 397.09048173573166,
                    "start": 198.55299407360124
                },
                "write": [
                    {
                        "end": 397.09048173573166,
                        "id": "file_4_2",
                        "start": 300.3150527029691
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 498.76416166504043,
                    "start": 493.7639665150404
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 493.7639665150404,
                        "id": "file_4_2",
                        "start": 397.09119238490223
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 594.4324783946165,
                    "start": 397.09119238490223
                },
                "write": [
                    {
                        "end": 594.4324783946165,
                        "id": "file_4_3",
                        "start": 498.76416166504043
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 101.77658242898843,
                    "start": 96.77638727898844
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 96.77638727898844,
                        "id": "file_5_0",
                        "start": 0.004142666209166563
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 198.55243497382025,
                    "start": 0.004142666209166563
                },
                "write": [
                    {
                        "end": 198.55243497382025,
                        "id": "file_5_1",
                        "start": 101.77658242898843
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 300.31539930458206,
                    "start": 295.31520415458203
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 295.31520415458203,
                        "id": "file_5_1",
                        "start": 198.55358376324017
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 397.0909322830435,
                    "start": 198.55358376324017
                },
                "write": [
                    {
                        "end": 397.0909322830435,
                        "id": "file_5_2",
                        "start": 300.31539930458206
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 498.76450828815877,
                    "start": 493.76431313815874
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 493.76431313815874,
                        "id": "file_5_2",
                        "start": 397.0917820745413
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 594.4324783946165,
                    "start": 397.0917820745413
                },
                "write": [
                    {
                        "end": 594.4324783946165,
                        "id": "file_5_3",
                        "start": 498.76450828815877
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 101.77658242898843,
                    "start": 96.77638727898844
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 96.77638727898844,
                        "id": "file_6_0",
                        "start": 0.004537205848134807
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 198.55243497382025,
                    "start": 0.004537205848134807
                },
                "write": [
                    {
                        "end": 198.55243497382025,
                        "id": "file_6_1",
                        "start": 101.77658242898843
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 300.315665506195,
                    "start": 295.31547035619496
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 295.31547035619496,
                        "id": "file_6_1",
                        "start": 198.5541734528791
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 397.09122543497523,
                    "start": 198.5541734528791
                },
                "write": [
                    {
                        "end": 397.09122543497523,
                        "id": "file_6_2",
                        "start": 300.315665506195
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 498.7647744897717,
                    "start": 493.76457933977167
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 493.76457933977167,
                        "id": "file_6_2",
                        "start": 397.09237176418037
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 594.4327484988446,
                    "start": 397.09237176418037
                },
                "write": [
                    {
                        "end": 594.4327484988446,
                        "id": "file_6_3",
                        "start": 498.7647744897717
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 101.776921466994,
                    "start": 96.776726316994
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 96.776726316994,
                        "id": "file_7_0",
                        "start": 0.004931745487103051
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 198.55274571920057,
                    "start": 0.004931745487103051
                },
                "write": [
                    {
                        "end": 198.55274571920057,
                        "id": "file_7_1",
                        "start": 101.776921466994
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 300.3158620669477,
                    "start": 295.3156669169477
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 295.3156669169477,
                        "id": "file_7_1",
                        "start": 198.55476314251803
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 397.09142200433007,
                    "start": 198.55476314251803
                },
                "write": [
                    {
                        "end": 397.09142200433007,
                        "id": "file_7_2",
                        "start": 300.3158620669477
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 498.76497104192225,
                    "start": 493.7647758919222
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 493.7647758919222,
                        "id": "file_7_2",
                        "start": 397.09296145381944
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 594.4327484988446,
                    "start": 397.09296145381944
                },
                "write": [
                    {
                        "end": 594.4327484988446,
                        "id": "file_7_3",
                        "start": 498.76497104192225
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 101.776921466994,
                    "start": 96.776726316994
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 96.776726316994,
                        "id": "file_8_0",
                        "start": 0.005326285126071295
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 198.55274571920057,
                    "start": 0.005326285126071295
                },
                "write": [
                    {
                        "end": 198.55274571920057,
                        "id": "file_8_1",
                        "start": 101.776921466994
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 300.3158620669477,
                    "start": 295.3156669169477
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 295.3156669169477,
                        "id": "file_8_1",
                        "start": 198.55535283215696
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 397.09142200433007,
                    "start": 198.55535283215696
                },
                "write": [
                    {
                        "end": 397.09142200433007,
                        "id": "file_8_2",
                        "start": 300.3158620669477
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 498.76497104192225,
                    "start": 493.7647758919222
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 493.7647758919222,
                        "id": "file_8_2",
                        "start": 397.0935511434585
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 594.4327484988446,
                    "start": 397.0935511434585
                },
                "write": [
                    {
                        "end": 594.4327484988446,
                        "id": "file_8_3",
                        "start": 498.76497104192225
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 101.776921466994,
                    "start": 96.776726316994
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 96.776726316994,
                        "id": "file_9_0",
                        "start": 0.005720824765039539
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 198.55274571920057,
                    "start": 0.005720824765039539
                },
                "write": [
                    {
                        "end": 198.55274571920057,
                        "id": "file_9_1",
                        "start": 101.776921466994
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 300.3160913832336,
                    "start": 295.31589623323356
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 295.31589623323356,
                        "id": "file_9_1",
                        "start": 198.55594252179588
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 397.0915848047218,
                    "start": 198.55594252179588
                },
                "write": [
                    {
                        "end": 397.0915848047218,
                        "id": "file_9_2",
                        "start": 300.3160913832336
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 498.7652003639653,
                    "start": 493.76500521396525
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 493.76500521396525,
                        "id": "file_9_2",
                        "start": 397.0941408330976
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 594.4327484988446,
                    "start": 397.0941408330976
                },
                "write": [
                    {
                        "end": 594.4327484988446,
                        "id": "file_9_3",
                        "start": 498.7652003639653
                    }
                ]
            }
        ]
    }
}


==> exp/simgrid/export/unified_16.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 108.21293882354354,
                    "start": 103.21274367354354
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 103.21274367354354,
                        "id": "file_0_0",
                        "start": 0.00019726981948412205
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 211.31918187395306,
                    "start": 0.00019726981948412205
                },
                "write": [
                    {
                        "end": 211.31918187395306,
                        "id": "file_0_1",
                        "start": 108.21293882354354
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 319.5451629775411,
                    "start": 314.5449678275411
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 314.5449678275411,
                        "id": "file_0_1",
                        "start": 211.31996671359198
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 421.35130174504104,
                    "start": 211.31996671359198
                },
                "write": [
                    {
                        "end": 421.35130174504104,
                        "id": "file_0_2",
                        "start": 319.5451629775411
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 529.5779854300177,
                    "start": 524.5777902800178
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 524.5777902800178,
                        "id": "file_0_2",
                        "start": 421.35208658468014
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 614.0529544827098,
                    "start": 421.35208658468014
                },
                "write": [
                    {
                        "end": 614.0529544827098,
                        "id": "file_0_3",
                        "start": 529.5779854300177
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 108.21890867638864,
                    "start": 103.21871352638864
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 103.21871352638864,
                        "id": "file_10_0",
                        "start": 0.0005918094584523661
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 211.4110603831855,
                    "start": 0.0005918094584523661
                },
                "write": [
                    {
                        "end": 211.4110603831855,
                        "id": "file_10_1",
                        "start": 108.21890867638864
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 319.63143675926614,
                    "start": 314.6312416092661
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 314.6312416092661,
                        "id": "file_10_1",
                        "start": 211.4118452228244
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 422.66773600648236,
                    "start": 211.4118452228244
                },
                "write": [
                    {
                        "end": 422.66773600648236,
                        "id": "file_10_2",
                        "start": 319.63143675926614
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 530.8122817431863,
                    "start": 525.8120865931863
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 525.8120865931863,
                        "id": "file_10_2",
                        "start": 422.66852084612145
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 631.7010518435378,
                    "start": 422.66852084612145
                },
                "write": [
                    {
                        "end": 631.7010518435378,
                        "id": "file_10_3",
                        "start": 530.8122817431863
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 108.22172216417997,
                    "start": 103.22152701417997
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 103.22152701417997,
                        "id": "file_11_0",
                        "start": 0.0009863490974206103
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 211.433476373463,
                    "start": 0.0009863490974206103
                },
                "write": [
                    {
                        "end": 211.433476373463,
                        "id": "file_11_1",
                        "start": 108.22172216417997
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 319.65118270653034,
                    "start": 314.6509875565303
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 314.6509875565303,
                        "id": "file_11_1",
                        "start": 211.43426121310193
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 422.8256109070184,
                    "start": 211.43426121310193
                },
                "write": [
                    {
                        "end": 422.8256109070184,
                        "id": "file_11_2",
                        "start": 319.65118270653034
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 530.9505548576019,
                    "start": 525.9503597076019
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 525.9503597076019,
                        "id": "file_11_2",
                        "start": 422.8263957466575
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 632.668960089489,
                    "start": 422.8263957466575
                },
                "write": [
                    {
                        "end": 632.668960089489,
                        "id": "file_11_3",
                        "start": 530.9505548576019
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 108.22348358944878,
                    "start": 103.22328843944878
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 103.22328843944878,
                        "id": "file_12_0",
                        "start": 0.0013808887363888547
                    }
                ],
                "task_id": "task_12_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 211.4427790419882,
                    "start": 0.0013808887363888547
                },
                "write": [
                    {
                        "end": 211.4427790419882,
                        "id": "file_12_1",
                        "start": 108.22348358944878
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 319.6588673400207,
                    "start": 314.6586721900207
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 314.6586721900207,
                        "id": "file_12_1",
                        "start": 211.4435638816271
                    }
                ],
                "task_id": "task_12_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 422.8665036072881,
                    "start": 211.4435638816271
                },
                "write": [
                    {
                        "end": 422.8665036072881,
                        "id": "file_12_2",
                        "start": 319.6588673400207
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 530.9839067602232,
                    "start": 525.9837116102233
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 525.9837116102233,
                        "id": "file_12_2",
                        "start": 422.8672884469272
                    }
                ],
                "task_id": "task_12_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 632.813485483849,
                    "start": 422.8672884469272
                },
                "write": [
                    {
                        "end": 632.813485483849,
                        "id": "file_12_3",
                        "start": 530.9839067602232
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 108.22471896379925,
                    "start": 103.22452381379925
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 103.22452381379925,
                        "id": "file_13_0",
                        "start": 0.001775428375357099
                    }
                ],
                "task_id": "task_13_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 211.44762879008326,
                    "start": 0.001775428375357099
                },
                "write": [
                    {
                        "end": 211.44762879008326,
                        "id": "file_13_1",
                        "start": 108.22471896379925
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 319.6626251218982,
                    "start": 314.6624299718982
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 314.6624299718982,
                        "id": "file_13_1",
                        "start": 211.44841362972218
                    }
                ],
                "task_id": "task_13_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 422.8814429662725,
                    "start": 211.44841362972218
                },
                "write": [
                    {
                        "end": 422.8814429662725,
                        "id": "file_13_2",
                        "start": 319.6626251218982
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 530.995231767907,
                    "start": 525.995036617907
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 525.995036617907,
                        "id": "file_13_2",
                        "start": 422.8822278059116
                    }
                ],
                "task_id": "task_13_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 632.8474605451908,
                    "start": 422.8822278059116
                },
                "write": [
                    {
                        "end": 632.8474605451908,
                        "id": "file_13_3",
                        "start": 530.995231767907
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 108.22563869874548,
                    "start": 103.22544354874549
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 103.22544354874549,
                        "id": "file_14_0",
                        "start": 0.002169968014325343
                    }
                ],
                "task_id": "task_14_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 211.45048029301702,
                    "start": 0.002169968014325343
                },
                "write": [
                    {
                        "end": 211.45048029301702,
                        "id": "file_14_1",
                        "start": 108.22563869874548
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 319.66470028265087,
                    "start": 314.66450513265085
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 314.66450513265085,
                        "id": "file_14_1",
                        "start": 211.45126513265595
                    }
                ],
                "task_id": "task_14_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 422.8879918240358,
                    "start": 211.45126513265595
                },
                "write": [
                    {
                        "end": 422.8879918240358,
                        "id": "file_14_2",
                        "start": 319.66470028265087
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 530.9998488379563,
                    "start": 525.9996536879563
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 525.9996536879563,
                        "id": "file_14_2",
                        "start": 422.8887766636749
                    }
                ],
                "task_id": "task_14_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 632.8576180451175,
                    "start": 422.8887766636749
                },
                "write": [
                    {
                        "end": 632.8576180451175,
                        "id": "file_14_3",
                        "start": 530.9998488379563
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 108.22634795896055,
                    "start": 103.22615280896055
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 103.22615280896055,
                        "id": "file_15_0",
                        "start": 0.002564507653293587
                    }
                ],
                "task_id": "task_15_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 211.45227995939166,
                    "start": 0.002564507653293587
                },
                "write": [
                    {
                        "end": 211.45227995939166,
                        "id": "file_15_1",
                        "start": 108.22634795896055
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 319.66594238334557,
                    "start": 314.66574723334554
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 314.66574723334554,
                        "id": "file_15_1",
                        "start": 211.45306479903059
                    }
                ],
                "task_id": "task_15_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 422.89121235922795,
                    "start": 211.45306479903059
                },
                "write": [
                    {
                        "end": 422.89121235922795,
                        "id": "file_15_2",
                        "start": 319.66594238334557
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 531.0019706847305,
                    "start": 526.0017755347305
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 526.0017755347305,
                        "id": "file_15_2",
                        "start": 422.89199719886705
                    }
                ],
                "task_id": "task_15_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 632.8611544310659,
                    "start": 422.89199719886705
                },
                "write": [
                    {
                        "end": 632.8611544310659,
                        "id": "file_15_3",
                        "start": 531.0019706847305
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 108.22690701003582,
                    "start": 103.22671186003582
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 103.22671186003582,
                        "id": "file_1_0",
                        "start": 0.002959047292261831
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 211.45345721885005,
                    "start": 0.002959047292261831
                },
                "write": [
                    {
                        "end": 211.45345721885005,
                        "id": "file_1_1",
                        "start": 108.22690701003582
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 319.666723298937,
                    "start": 314.66652814893695
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 314.66652814893695,
                        "id": "file_1_1",
                        "start": 211.45424205848897
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 422.89290566861365,
                    "start": 211.45424205848897
                },
                "write": [
                    {
                        "end": 422.89290566861365,
                        "id": "file_1_2",
                        "start": 319.666723298937
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 531.0030396843497,
                    "start": 526.0028445343497
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 526.0028445343497,
                        "id": "file_1_2",
                        "start": 422.89369050825275
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 632.8625288234658,
                    "start": 422.89369050825275
                },
                "write": [
                    {
                        "end": 632.8625288234658,
                        "id": "file_1_3",
                        "start": 531.0030396843497
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 108.22735087148305,
                    "start": 103.22715572148306
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 103.22715572148306,
                        "id": "file_2_0",
                        "start": 0.003353586931230075
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 211.45429761608887,
                    "start": 0.003353586931230075
                },
                "write": [
                    {
                        "end": 211.45429761608887,
                        "id": "file_2_1",
                        "start": 108.22735087148305
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 319.6672905595231,
                    "start": 314.6670954095231
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 314.6670954095231,
                        "id": "file_2_1",
                        "start": 211.4550824557278
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 422.8939692158526,
                    "start": 211.4550824557278
                },
                "write": [
                    {
                        "end": 422.8939692158526,
                        "id": "file_2_2",
                        "start": 319.6672905595231
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 531.0036816924141,
                    "start": 526.0034865424142
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 526.0034865424142,
                        "id": "file_2_2",
                        "start": 422.8947540554917
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 632.8631708240033,
                    "start": 422.8947540554917
                },
                "write": [
                    {
                        "end": 632.8631708240033,
                        "id": "file_2_3",
                        "start": 531.0036816924141
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 108.22770404298842,
                    "start": 103.22750889298842
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 103.22750889298842,
                        "id": "file_3_0",
                        "start": 0.0037481265701983187
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 211.4548482734697,
                    "start": 0.0037481265701983187
                },
                "write": [
                    {
                        "end": 211.4548482734697,
                        "id": "file_3_1",
                        "start": 108.22770404298842
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 319.66777633334556,
                    "start": 314.66758118334553
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 314.66758118334553,
                        "id": "file_3_1",
                        "start": 211.45567214536672
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 422.89475680664,
                    "start": 211.45567214536672
                },
                "write": [
                    {
                        "end": 422.89475680664,
                        "id": "file_3_2",
                        "start": 319.66777633334556
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 531.0041555671453,
                    "start": 526.0039604171453
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 526.0039604171453,
                        "id": "file_3_2",
                        "start": 422.89554164627907
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 632.8635393900593,
                    "start": 422.89554164627907
                },
                "write": [
                    {
                        "end": 632.8635393900593,
                        "id": "file_3_3",
                        "start": 531.0041555671453
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 108.22798813062282,
                    "start": 103.22779298062282
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 103.22779298062282,
                        "id": "file_4_0",
                        "start": 0.004142666209166563
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 211.4552459799213,
                    "start": 0.004142666209166563
                },
                "write": [
                    {
                        "end": 211.4552459799213,
                        "id": "file_4_1",
                        "start": 108.22798813062282
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 319.6681818962488,
                    "start": 314.6679867462488
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 314.6679867462488,
                        "id": "file_4_1",
                        "start": 211.45626183500565
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 422.89514647531126,
                    "start": 211.45626183500565
                },
                "write": [
                    {
                        "end": 422.89514647531126,
                        "id": "file_4_2",
                        "start": 319.6681818962488
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 531.0045484927855,
                    "start": 526.0043533427855
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 526.0043533427855,
                        "id": "file_4_2",
                        "start": 422.89613133591814
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 632.8637751643258,
                    "start": 422.89613133591814
                },
                "write": [
                    {
                        "end": 632.8637751643258,
                        "id": "file_4_3",
                        "start": 531.0045484927855
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 108.22821565518754,
                    "start": 103.22802050518754
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 103.22802050518754,
                        "id": "file_5_0",
                        "start": 0.004537205848134807
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 211.45547487554725,
                    "start": 0.004537205848134807
                },
                "write": [
                    {
                        "end": 211.45547487554725,
                        "id": "file_5_1",
                        "start": 108.22821565518754
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 319.66850171291554,
                    "start": 314.6683065629155
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 314.6683065629155,
                        "id": "file_5_1",
                        "start": 211.45685152464458
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 422.8957303178574,
                    "start": 211.45685152464458
                },
                "write": [
                    {
                        "end": 422.8957303178574,
                        "id": "file_5_2",
                        "start": 319.66850171291554
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 531.0048682951024,
                    "start": 526.0046731451024
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 526.0046731451024,
                        "id": "file_5_2",
                        "start": 422.8967210255572
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 632.8637751643258,
                    "start": 422.8967210255572
                },
                "write": [
                    {
                        "end": 632.8637751643258,
                        "id": "file_5_3",
                        "start": 531.0048682951024
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 108.22821565518754,
                    "start": 103.22802050518754
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 103.22802050518754,
                        "id": "file_6_0",
                        "start": 0.004931745487103051
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 211.45547487554725,
                    "start": 0.004931745487103051
                },
                "write": [
                    {
                        "end": 211.45547487554725,
                        "id": "file_6_1",
                        "start": 108.22821565518754
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 319.66874741130266,
                    "start": 314.66855226130264
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 314.66855226130264,
                        "id": "file_6_1",
                        "start": 211.4574412142835
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 422.8959340660986,
                    "start": 211.4574412142835
                },
                "write": [
                    {
                        "end": 422.8959340660986,
                        "id": "file_6_2",
                        "start": 319.66874741130266
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 531.0051139934894,
                    "start": 526.0049188434895
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 526.0049188434895,
                        "id": "file_6_2",
                        "start": 422.8973107151963
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 632.8640024261538,
                    "start": 422.8973107151963
                },
                "write": [
                    {
                        "end": 632.8640024261538,
                        "id": "file_6_3",
                        "start": 531.0051139934894
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 108.22853619513897,
                    "start": 103.22834104513898
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 103.22834104513898,
                        "id": "file_7_0",
                        "start": 0.005326285126071295
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 211.45579668361177,
                    "start": 0.005326285126071295
                },
                "write": [
                    {
                        "end": 211.45579668361177,
                        "id": "file_7_1",
                        "start": 108.22853619513897
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 319.66874741130266,
                    "start": 314.66855226130264
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 314.66855226130264,
                        "id": "file_7_1",
                        "start": 211.45803090392243
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 422.8959340660986,
                    "start": 211.45803090392243
                },
                "write": [
                    {
                        "end": 422.8959340660986,
                        "id": "file_7_2",
                        "start": 319.66874741130266
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 531.0051139934894,
                    "start": 526.0049188434895
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 526.0049188434895,
                        "id": "file_7_2",
                        "start": 422.89790040483535
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 632.8640024261538,
                    "start": 422.89790040483535
                },
                "write": [
                    {
                        "end": 632.8640024261538,
                        "id": "file_7_3",
                        "start": 531.0051139934894
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 108.22853619513897,
                    "start": 103.22834104513898
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 103.22834104513898,
                        "id": "file_8_0",
                        "start": 0.005720824765039539
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 211.45579668361177,
                    "start": 0.005720824765039539
                },
                "write": [
                    {
                        "end": 211.45579668361177,
                        "id": "file_8_1",
                        "start": 108.22853619513897
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 319.66906421253486,
                    "start": 314.66886906253484
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 314.66886906253484,
                        "id": "file_8_1",
                        "start": 211.45862059356136
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 422.8962560031954,
                    "start": 211.45862059356136
                },
                "write": [
                    {
                        "end": 422.8962560031954,
                        "id": "file_8_2",
                        "start": 319.66906421253486
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 531.0054307940176,
                    "start": 526.0052356440176
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 526.0052356440176,
                        "id": "file_8_2",
                        "start": 422.8984900944744
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 632.8640024261538,
                    "start": 422.8984900944744
                },
                "write": [
                    {
                        "end": 632.8640024261538,
                        "id": "file_8_3",
                        "start": 531.0054307940176
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 108.22853619513897,
                    "start": 103.22834104513898
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 103.22834104513898,
                        "id": "file_9_0",
                        "start": 0.006115364404007783
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 211.45579668361177,
                    "start": 0.006115364404007783
                },
                "write": [
                    {
                        "end": 211.45579668361177,
                        "id": "file_9_1",
                        "start": 108.22853619513897
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 319.66906421253486,
                    "start": 314.66886906253484
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 314.66886906253484,
                        "id": "file_9_1",
                        "start": 211.4592102832003
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 422.8962560031954,
                    "start": 211.4592102832003
                },
                "write": [
                    {
                        "end": 422.8962560031954,
                        "id": "file_9_2",
                        "start": 319.66906421253486
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 531.0054307940176,
                    "start": 526.0052356440176
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 526.0052356440176,
                        "id": "file_9_2",
                        "start": 422.8990797841135
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 632.8640024261538,
                    "start": 422.8990797841135
                },
                "write": [
                    {
                        "end": 632.8640024261538,
                        "id": "file_9_3",
                        "start": 531.0054307940176
                    }
                ]
            }
        ]
    }
}


==> exp/simgrid/export/unified_17.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 114.66362673735563,
                    "start": 109.66343158735563
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 109.66343158735563,
                        "id": "file_0_0",
                        "start": 0.00019726981948412205
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 224.20413052496278,
                    "start": 0.00019726981948412205
                },
                "write": [
                    {
                        "end": 224.20413052496278,
                        "id": "file_0_1",
                        "start": 114.66362673735563
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 338.8824046069861,
                    "start": 333.88220945698606
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 333.88220945698606,
                        "id": "file_0_1",
                        "start": 224.2049153646017
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 446.8295220776347,
                    "start": 224.2049153646017
                },
                "write": [
                    {
                        "end": 446.8295220776347,
                        "id": "file_0_2",
                        "start": 338.8824046069861
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 561.5081616022013,
                    "start": 556.5079664522013
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 556.5079664522013,
                        "id": "file_0_2",
                        "start": 446.8303069172738
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 646.8355875755408,
                    "start": 446.8303069172738
                },
                "write": [
                    {
                        "end": 646.8355875755408,
                        "id": "file_0_3",
                        "start": 561.5081616022013
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 114.66999111708245,
                    "start": 109.66979596708245
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 109.66979596708245,
                        "id": "file_10_0",
                        "start": 0.0005918094584523661
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 224.30847030129644,
                    "start": 0.0005918094584523661
                },
                "write": [
                    {
                        "end": 224.30847030129644,
                        "id": "file_10_1",
                        "start": 114.66999111708245
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 338.9807387836866,
                    "start": 333.9805436336866
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 333.9805436336866,
                        "id": "file_10_1",
                        "start": 224.30925514093536
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 448.42385755932065,
                    "start": 224.30925514093536
                },
                "write": [
                    {
                        "end": 448.42385755932065,
                        "id": "file_10_2",
                        "start": 338.9807387836866
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 563.0088350646864,
                    "start": 558.0086399146865
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 558.0086399146865,
                        "id": "file_10_2",
                        "start": 448.42464239895975
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 669.7218166015582,
                    "start": 448.42464239895975
                },
                "write": [
                    {
                        "end": 669.7218166015582,
                        "id": "file_10_3",
                        "start": 563.0088350646864
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 114.67300187315334,
                    "start": 109.67280672315334
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 109.67280672315334,
                        "id": "file_11_0",
                        "start": 0.0009863490974206103
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 224.3339755062948,
                    "start": 0.0009863490974206103
                },
                "write": [
                    {
                        "end": 224.3339755062948,
                        "id": "file_11_1",
                        "start": 114.67300187315334
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 339.0033709383291,
                    "start": 334.0031757883291
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 334.0031757883291,
                        "id": "file_11_1",
                        "start": 224.33476034593372
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 448.61614447860416,
                    "start": 224.33476034593372
                },
                "write": [
                    {
                        "end": 448.61614447860416,
                        "id": "file_11_2",
                        "start": 339.0033709383291
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 563.1786268424048,
                    "start": 558.1784316924048
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 558.1784316924048,
                        "id": "file_11_2",
                        "start": 448.61692931824325
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 670.9952440575772,
                    "start": 448.61692931824325
                },
                "write": [
                    {
                        "end": 670.9952440575772,
                        "id": "file_11_3",
                        "start": 563.1786268424048
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 114.67489480809958,
                    "start": 109.67469965809958
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 109.67469965809958,
                        "id": "file_12_0",
                        "start": 0.0013808887363888547
                    }
                ],
                "task_id": "task_12_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 224.34461620277696,
                    "start": 0.0013808887363888547
                },
                "write": [
                    {
                        "end": 224.34461620277696,
                        "id": "file_12_1",
                        "start": 114.67489480809958
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 339.0122563546152,
                    "start": 334.0120612046152
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 334.0120612046152,
                        "id": "file_12_1",
                        "start": 224.3454010424159
                    }
                ],
                "task_id": "task_12_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 448.66640897770026,
                    "start": 224.3454010424159
                },
                "write": [
                    {
                        "end": 448.66640897770026,
                        "id": "file_12_2",
                        "start": 339.0122563546152
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 563.2201436785165,
                    "start": 558.2199485285165
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 558.2199485285165,
                        "id": "file_12_2",
                        "start": 448.66719381733935
                    }
                ],
                "task_id": "task_12_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 671.1889886067985,
                    "start": 448.66719381733935
                },
                "write": [
                    {
                        "end": 671.1889886067985,
                        "id": "file_12_3",
                        "start": 563.2201436785165
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 114.67622873675111,
                    "start": 109.67603358675112
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 109.67603358675112,
                        "id": "file_13_0",
                        "start": 0.001775428375357099
                    }
                ],
                "task_id": "task_13_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 224.35019937829136,
                    "start": 0.001775428375357099
                },
                "write": [
                    {
                        "end": 224.35019937829136,
                        "id": "file_13_1",
                        "start": 114.67622873675111
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 339.01664329348193,
                    "start": 334.0164481434819
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 334.0164481434819,
                        "id": "file_13_1",
                        "start": 224.3509842179303
                    }
                ],
                "task_id": "task_13_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 448.68496742686136,
                    "start": 224.3509842179303
                },
                "write": [
                    {
                        "end": 448.68496742686136,
                        "id": "file_13_2",
                        "start": 339.01664329348193
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 563.2344529242058,
                    "start": 558.2342577742058
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 558.2342577742058,
                        "id": "file_13_2",
                        "start": 448.68575226650046
                    }
                ],
                "task_id": "task_13_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 671.2354938662494,
                    "start": 448.68575226650046
                },
                "write": [
                    {
                        "end": 671.2354938662494,
                        "id": "file_13_3",
                        "start": 563.2344529242058
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 114.67722738782638,
                    "start": 109.67703223782638
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 109.67703223782638,
                        "id": "file_14_0",
                        "start": 0.002169968014325343
                    }
                ],
                "task_id": "task_14_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 224.3535089070316,
                    "start": 0.002169968014325343
                },
                "write": [
                    {
                        "end": 224.3535089070316,
                        "id": "file_14_1",
                        "start": 114.67722738782638
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 339.0190918483111,
                    "start": 334.0188966983111
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 334.0188966983111,
                        "id": "file_14_1",
                        "start": 224.35429374667052
                    }
                ],
                "task_id": "task_14_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 448.6932065900105,
                    "start": 224.35429374667052
                },
                "write": [
                    {
                        "end": 448.6932065900105,
                        "id": "file_14_2",
                        "start": 339.0190918483111
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 563.2403812093089,
                    "start": 558.2401860593089
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 558.2401860593089,
                        "id": "file_14_2",
                        "start": 448.6939914296496
                    }
                ],
                "task_id": "task_14_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 671.2497218005848,
                    "start": 448.6939914296496
                },
                "write": [
                    {
                        "end": 671.2497218005848,
                        "id": "file_14_3",
                        "start": 563.2403812093089
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 114.67800246524575,
                    "start": 109.67780731524576
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 109.67780731524576,
                        "id": "file_15_0",
                        "start": 0.002564507653293587
                    }
                ],
                "task_id": "task_15_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 224.35561900351374,
                    "start": 0.002564507653293587
                },
                "write": [
                    {
                        "end": 224.35561900351374,
                        "id": "file_15_1",
                        "start": 114.67800246524575
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 339.02056457643465,
                    "start": 334.0203694264346
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 334.0203694264346,
                        "id": "file_15_1",
                        "start": 224.35640384315266
                    }
                ],
                "task_id": "task_15_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 448.69729324860316,
                    "start": 224.35640384315266
                },
                "write": [
                    {
                        "end": 448.69729324860316,
                        "id": "file_15_2",
                        "start": 339.02056457643465
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 563.2431328675303,
                    "start": 558.2429377175304
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 558.2429377175304,
                        "id": "file_15_2",
                        "start": 448.69807808824226
                    }
                ],
                "task_id": "task_15_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 671.254766405888,
                    "start": 448.69807808824226
                },
                "write": [
                    {
                        "end": 671.254766405888,
                        "id": "file_15_3",
                        "start": 563.2431328675303
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 114.67861785072006,
                    "start": 109.67842270072006
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 109.67842270072006,
                        "id": "file_16_0",
                        "start": 0.002959047292261831
                    }
                ],
                "task_id": "task_16_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 224.35702764307965,
                    "start": 0.002959047292261831
                },
                "write": [
                    {
                        "end": 224.35702764307965,
                        "id": "file_16_1",
                        "start": 114.67861785072006
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 339.0215115429252,
                    "start": 334.0213163929252
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 334.0213163929252,
                        "id": "file_16_1",
                        "start": 224.35781248271857
                    }
                ],
                "task_id": "task_16_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 448.69950717304266,
                    "start": 224.35781248271857
                },
                "write": [
                    {
                        "end": 448.69950717304266,
                        "id": "file_16_2",
                        "start": 339.0215115429252
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 563.2445411976378,
                    "start": 558.2443460476378
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 558.2443460476378,
                        "id": "file_16_2",
                        "start": 448.70029201268176
                    }
                ],
                "task_id": "task_16_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 671.2567784047395,
                    "start": 448.70029201268176
                },
                "write": [
                    {
                        "end": 671.2567784047395,
                        "id": "file_16_3",
                        "start": 563.2445411976378
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 114.67911104174675,
                    "start": 109.67891589174675
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 109.67891589174675,
                        "id": "file_1_0",
                        "start": 0.003353586931230075
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 224.35801394300663,
                    "start": 0.003353586931230075
                },
                "write": [
                    {
                        "end": 224.35801394300663,
                        "id": "file_1_1",
                        "start": 114.67911104174675
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 339.02215290115635,
                    "start": 334.0219577511563
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 334.0219577511563,
                        "id": "file_1_1",
                        "start": 224.35879878264555
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 448.7006844325013,
                    "start": 224.35879878264555
                },
                "write": [
                    {
                        "end": 448.7006844325013,
                        "id": "file_1_2",
                        "start": 339.02215290115635
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 563.2452766100033,
                    "start": 558.2450814600033
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 558.2450814600033,
                        "id": "file_1_2",
                        "start": 448.7014692721404
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 671.2576056793976,
                    "start": 448.7014692721404
                },
                "write": [
                    {
                        "end": 671.2576056793976,
                        "id": "file_1_3",
                        "start": 563.2452766100033
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 114.67950804335965,
                    "start": 109.67931289335965
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 109.67931289335965,
                        "id": "file_2_0",
                        "start": 0.0037481265701983187
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 224.35869394784532,
                    "start": 0.0037481265701983187
                },
                "write": [
                    {
                        "end": 224.35869394784532,
                        "id": "file_2_1",
                        "start": 114.67950804335965
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 339.0225479285757,
                    "start": 334.0223527785757
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 334.0223527785757,
                        "id": "file_2_1",
                        "start": 224.35938847228448
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 448.7014859394177,
                    "start": 224.35938847228448
                },
                "write": [
                    {
                        "end": 448.7014859394177,
                        "id": "file_2_2",
                        "start": 339.0225479285757
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 563.2457576139237,
                    "start": 558.2455624639238
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 558.2455624639238,
                        "id": "file_2_2",
                        "start": 448.7022707790568
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 671.2580332611179,
                    "start": 448.7022707790568
                },
                "write": [
                    {
                        "end": 671.2580332611179,
                        "id": "file_2_3",
                        "start": 563.2457576139237
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 114.67983158297811,
                    "start": 109.67963643297811
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 109.67963643297811,
                        "id": "file_3_0",
                        "start": 0.004142666209166563
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 224.35917928010338,
                    "start": 0.004142666209166563
                },
                "write": [
                    {
                        "end": 224.35917928010338,
                        "id": "file_3_1",
                        "start": 114.67983158297811
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 339.0230102667477,
                    "start": 334.02281511674767
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 334.02281511674767,
                        "id": "file_3_1",
                        "start": 224.3599781619234
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 448.70218758726725,
                    "start": 224.3599781619234
                },
                "write": [
                    {
                        "end": 448.70218758726725,
                        "id": "file_3_2",
                        "start": 339.0230102667477
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 563.2461011682248,
                    "start": 558.2459060182248
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 558.2459060182248,
                        "id": "file_3_2",
                        "start": 448.70286046869586
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 671.2582737379996,
                    "start": 448.70286046869586
                },
                "write": [
                    {
                        "end": 671.2582737379996,
                        "id": "file_3_3",
                        "start": 563.2461011682248
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 114.68009497884351,
                    "start": 109.67989982884352
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 109.67989982884352,
                        "id": "file_4_0",
                        "start": 0.004537205848134807
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 224.3595237073037,
                    "start": 0.004537205848134807
                },
                "write": [
                    {
                        "end": 224.3595237073037,
                        "id": "file_4_1",
                        "start": 114.68009497884351
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 339.02338367067773,
                    "start": 334.0231885206777
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 334.0231885206777,
                        "id": "file_4_1",
                        "start": 224.36056785156234
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 448.70266319887634,
                    "start": 224.36056785156234
                },
                "write": [
                    {
                        "end": 448.70266319887634,
                        "id": "file_4_2",
                        "start": 339.02338367067773
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 563.246474791343,
                    "start": 558.246279641343
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 558.246279641343,
                        "id": "file_4_2",
                        "start": 448.70345015833493
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 671.2584775460641,
                    "start": 448.70345015833493
                },
                "write": [
                    {
                        "end": 671.2584775460641,
                        "id": "file_4_3",
                        "start": 563.246474791343
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 114.6803081288435,
                    "start": 109.68011297884351
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 109.68011297884351,
                        "id": "file_5_0",
                        "start": 0.004931745487103051
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 224.35977234730765,
                    "start": 0.004931745487103051
                },
                "write": [
                    {
                        "end": 224.35977234730765,
                        "id": "file_5_1",
                        "start": 114.6803081288435
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 339.02367851100036,
                    "start": 334.02348336100033
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 334.02348336100033,
                        "id": "file_5_1",
                        "start": 224.36115754120127
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 448.703053789199,
                    "start": 224.36115754120127
                },
                "write": [
                    {
                        "end": 448.703053789199,
                        "id": "file_5_2",
                        "start": 339.02367851100036
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 563.2467696187623,
                    "start": 558.2465744687623
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 558.2465744687623,
                        "id": "file_5_2",
                        "start": 448.704039847974
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 671.2584775460641,
                    "start": 448.704039847974
                },
                "write": [
                    {
                        "end": 671.2584775460641,
                        "id": "file_5_3",
                        "start": 563.2467696187623
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 114.6803081288435,
                    "start": 109.68011297884351
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 109.68011297884351,
                        "id": "file_6_0",
                        "start": 0.005326285126071295
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 224.35977234730765,
                    "start": 0.005326285126071295
                },
                "write": [
                    {
                        "end": 224.35977234730765,
                        "id": "file_6_1",
                        "start": 114.6803081288435
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 339.0239079257114,
                    "start": 334.0237127757114
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 334.0237127757114,
                        "id": "file_6_1",
                        "start": 224.3617472308402
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 448.7032528885154,
                    "start": 224.3617472308402
                },
                "write": [
                    {
                        "end": 448.7032528885154,
                        "id": "file_6_2",
                        "start": 339.0239079257114
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 563.2469990268268,
                    "start": 558.2468038768268
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 558.2468038768268,
                        "id": "file_6_2",
                        "start": 448.7046295376131
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 671.2584775460641,
                    "start": 448.7046295376131
                },
                "write": [
                    {
                        "end": 671.2584775460641,
                        "id": "file_6_3",
                        "start": 563.2469990268268
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 114.68061286469856,
                    "start": 109.68041771469856
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 109.68041771469856,
                        "id": "file_7_0",
                        "start": 0.005720824765039539
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 224.36003835823297,
                    "start": 0.005720824765039539
                },
                "write": [
                    {
                        "end": 224.36003835823297,
                        "id": "file_7_1",
                        "start": 114.68061286469856
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 339.0239079257114,
                    "start": 334.0237127757114
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 334.0237127757114,
                        "id": "file_7_1",
                        "start": 224.36233692047912
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 448.7032528885154,
                    "start": 224.36233692047912
                },
                "write": [
                    {
                        "end": 448.7032528885154,
                        "id": "file_7_2",
                        "start": 339.0239079257114
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 563.2469990268268,
                    "start": 558.2468038768268
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 558.2468038768268,
                        "id": "file_7_2",
                        "start": 448.70521922725214
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 671.2584775460641,
                    "start": 448.70521922725214
                },
                "write": [
                    {
                        "end": 671.2584775460641,
                        "id": "file_7_3",
                        "start": 563.2469990268268
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 114.68061286469856,
                    "start": 109.68041771469856
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 109.68041771469856,
                        "id": "file_8_0",
                        "start": 0.006115364404007783
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 224.36003835823297,
                    "start": 0.006115364404007783
                },
                "write": [
                    {
                        "end": 224.36003835823297,
                        "id": "file_8_1",
                        "start": 114.68061286469856
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 339.02421037318976,
                    "start": 334.02401522318974
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 334.02401522318974,
                        "id": "file_8_1",
                        "start": 224.36292661011805
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 448.70355066862294,
                    "start": 224.36292661011805
                },
                "write": [
                    {
                        "end": 448.70355066862294,
                        "id": "file_8_2",
                        "start": 339.02421037318976
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 563.2473014736009,
                    "start": 558.247106323601
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 558.247106323601,
                        "id": "file_8_2",
                        "start": 448.7058089168912
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 671.258711315419,
                    "start": 448.7058089168912
                },
                "write": [
                    {
                        "end": 671.258711315419,
                        "id": "file_8_3",
                        "start": 563.2473014736009
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 114.68061286469856,
                    "start": 109.68041771469856
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 109.68041771469856,
                        "id": "file_9_0",
                        "start": 0.006509904042976027
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 224.36003835823297,
                    "start": 0.006509904042976027
                },
                "write": [
                    {
                        "end": 224.36003835823297,
                        "id": "file_9_1",
                        "start": 114.68061286469856
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 339.02421037318976,
                    "start": 334.02401522318974
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 334.02401522318974,
                        "id": "file_9_1",
                        "start": 224.36351629975698
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 448.70355066862294,
                    "start": 224.36351629975698
                },
                "write": [
                    {
                        "end": 448.70355066862294,
                        "id": "file_9_2",
                        "start": 339.02421037318976
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 563.2473014736009,
                    "start": 558.247106323601
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 558.247106323601,
                        "id": "file_9_2",
                        "start": 448.7063986065303
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 671.258711315419,
                    "start": 448.7063986065303
                },
                "write": [
                    {
                        "end": 671.258711315419,
                        "id": "file_9_3",
                        "start": 563.2473014736009
                    }
                ]
            }
        ]
    }
}


==> exp/simgrid/export/unified_18.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 121.11461301072815,
                    "start": 116.11441786072815
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 116.11441786072815,
                        "id": "file_0_0",
                        "start": 0.00019726981948412205
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 237.08851003818552,
                    "start": 0.00019726981948412205
                },
                "write": [
                    {
                        "end": 237.08851003818552,
                        "id": "file_0_1",
                        "start": 121.11461301072815
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 358.219213008859,
                    "start": 353.219017858859
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 353.219017858859,
                        "id": "file_0_1",
                        "start": 237.08929487782444
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 472.26615526217023,
                    "start": 237.08929487782444
                },
                "write": [
                    {
                        "end": 472.26615526217023,
                        "id": "file_0_2",
                        "start": 358.219213008859
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 593.3971925247764,
                    "start": 588.3969973747764
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 588.3969973747764,
                        "id": "file_0_2",
                        "start": 472.2669401018093
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 678.4249252160346,
                    "start": 472.2669401018093
                },
                "write": [
                    {
                        "end": 678.4249252160346,
                        "id": "file_0_3",
                        "start": 593.3971925247764
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 121.12137196249797,
                    "start": 116.12117681249798
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 116.12117681249798,
                        "id": "file_10_0",
                        "start": 0.0005918094584523661
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 237.2061008613296,
                    "start": 0.0005918094584523661
                },
                "write": [
                    {
                        "end": 237.2061008613296,
                        "id": "file_10_1",
                        "start": 121.12137196249797
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 358.3303981243882,
                    "start": 353.33020297438816
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 353.33020297438816,
                        "id": "file_10_1",
                        "start": 237.2068857009685
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 474.17364456835986,
                    "start": 237.2068857009685
                },
                "write": [
                    {
                        "end": 474.17364456835986,
                        "id": "file_10_2",
                        "start": 358.3303981243882
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 595.1988251578872,
                    "start": 590.1986300078872
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 590.1986300078872,
                        "id": "file_10_2",
                        "start": 474.17442940799896
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 707.6186581938779,
                    "start": 474.17442940799896
                },
                "write": [
                    {
                        "end": 707.6186581938779,
                        "id": "file_10_3",
                        "start": 595.1988251578872
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 121.12457997233231,
                    "start": 116.12438482233232
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 116.12438482233232,
                        "id": "file_11_0",
                        "start": 0.0009863490974206103
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 237.23489221107988,
                    "start": 0.0009863490974206103
                },
                "write": [
                    {
                        "end": 237.23489221107988,
                        "id": "file_11_1",
                        "start": 121.12457997233231
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 358.35611362557285,
                    "start": 353.3559184755728
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 353.3559184755728,
                        "id": "file_11_1",
                        "start": 237.2356770507188
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 474.4050910868106,
                    "start": 237.2356770507188
                },
                "write": [
                    {
                        "end": 474.4050910868106,
                        "id": "file_11_2",
                        "start": 358.35611362557285
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 595.4046763478186,
                    "start": 590.4044811978187
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 590.4044811978187,
                        "id": "file_11_2",
                        "start": 474.4058759264497
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 709.2654518368803,
                    "start": 474.4058759264497
                },
                "write": [
                    {
                        "end": 709.2654518368803,
                        "id": "file_11_3",
                        "start": 595.4046763478186
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 121.12660441695596,
                    "start": 116.12640926695596
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 116.12640926695596,
                        "id": "file_12_0",
                        "start": 0.0013808887363888547
                    }
                ],
                "task_id": "task_12_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 237.24695809680935,
                    "start": 0.0013808887363888547
                },
                "write": [
                    {
                        "end": 237.24695809680935,
                        "id": "file_12_1",
                        "start": 121.12660441695596
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 358.3662875429342,
                    "start": 353.36609239293415
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 353.36609239293415,
                        "id": "file_12_1",
                        "start": 237.24774293644828
                    }
                ],
                "task_id": "task_12_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 474.4660540806667,
                    "start": 237.24774293644828
                },
                "write": [
                    {
                        "end": 474.4660540806667,
                        "id": "file_12_2",
                        "start": 358.3662875429342
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 595.4555974552692,
                    "start": 590.4554023052692
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 590.4554023052692,
                        "id": "file_12_2",
                        "start": 474.4668389203058
                    }
                ],
                "task_id": "task_12_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 709.5200556208613,
                    "start": 474.4668389203058
                },
                "write": [
                    {
                        "end": 709.5200556208613,
                        "id": "file_12_3",
                        "start": 595.4555974552692
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 121.12803700152149,
                    "start": 116.1278418515215
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 116.1278418515215,
                        "id": "file_13_0",
                        "start": 0.001775428375357099
                    }
                ],
                "task_id": "task_13_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 237.25332391285582,
                    "start": 0.001775428375357099
                },
                "write": [
                    {
                        "end": 237.25332391285582,
                        "id": "file_13_1",
                        "start": 121.12803700152149
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 358.3713532473923,
                    "start": 353.37115809739225
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 353.37115809739225,
                        "id": "file_13_1",
                        "start": 237.25410875249474
                    }
                ],
                "task_id": "task_13_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 474.48876897347617,
                    "start": 237.25410875249474
                },
                "write": [
                    {
                        "end": 474.48876897347617,
                        "id": "file_13_2",
                        "start": 358.3713532473923
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 595.4733789236864,
                    "start": 590.4731837736864
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 590.4731837736864,
                        "id": "file_13_2",
                        "start": 474.48955381311526
                    }
                ],
                "task_id": "task_13_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 709.5822904347442,
                    "start": 474.48955381311526
                },
                "write": [
                    {
                        "end": 709.5822904347442,
                        "id": "file_13_3",
                        "start": 595.4733789236864
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 121.12911454812921,
                    "start": 116.12891939812921
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 116.12891939812921,
                        "id": "file_14_0",
                        "start": 0.002169968014325343
                    }
                ],
                "task_id": "task_14_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 237.2571223018111,
                    "start": 0.002169968014325343
                },
                "write": [
                    {
                        "end": 237.2571223018111,
                        "id": "file_14_1",
                        "start": 121.12911454812921
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 358.3742065953988,
                    "start": 353.37401144539876
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 353.37401144539876,
                        "id": "file_14_1",
                        "start": 237.25790714145003
                    }
                ],
                "task_id": "task_14_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 474.49896030436724,
                    "start": 237.25790714145003
                },
                "write": [
                    {
                        "end": 474.49896030436724,
                        "id": "file_14_2",
                        "start": 358.3742065953988
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 595.4808494066389,
                    "start": 590.4806542566389
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 590.4806542566389,
                        "id": "file_14_2",
                        "start": 474.49974514400634
                    }
                ],
                "task_id": "task_14_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 709.6017138270673,
                    "start": 474.49974514400634
                },
                "write": [
                    {
                        "end": 709.6017138270673,
                        "id": "file_14_3",
                        "start": 595.4808494066389
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 121.12995538377955,
                    "start": 116.12976023377955
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 116.12976023377955,
                        "id": "file_15_0",
                        "start": 0.002564507653293587
                    }
                ],
                "task_id": "task_15_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 237.25956395528252,
                    "start": 0.002564507653293587
                },
                "write": [
                    {
                        "end": 237.25956395528252,
                        "id": "file_15_1",
                        "start": 121.12995538377955
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 358.3759399561515,
                    "start": 353.3757448061515
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 353.3757448061515,
                        "id": "file_15_1",
                        "start": 237.26034879492144
                    }
                ],
                "task_id": "task_15_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 474.5040795586588,
                    "start": 237.26034879492144
                },
                "write": [
                    {
                        "end": 474.5040795586588,
                        "id": "file_15_2",
                        "start": 358.3759399561515
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 595.4843678594839,
                    "start": 590.4841727094839
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 590.4841727094839,
                        "id": "file_15_2",
                        "start": 474.5048643982979
                    }
                ],
                "task_id": "task_15_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 709.608750690435,
                    "start": 474.5048643982979
                },
                "write": [
                    {
                        "end": 709.608750690435,
                        "id": "file_15_3",
                        "start": 595.4843678594839
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 121.13062716441516,
                    "start": 116.13043201441516
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 116.13043201441516,
                        "id": "file_16_0",
                        "start": 0.002959047292261831
                    }
                ],
                "task_id": "task_16_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 237.26121062810876,
                    "start": 0.002959047292261831
                },
                "write": [
                    {
                        "end": 237.26121062810876,
                        "id": "file_16_1",
                        "start": 121.13062716441516
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 358.3770562251257,
                    "start": 353.3768610751257
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 353.3768610751257,
                        "id": "file_16_1",
                        "start": 237.26199546774768
                    }
                ],
                "task_id": "task_16_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 474.5068692508402,
                    "start": 237.26199546774768
                },
                "write": [
                    {
                        "end": 474.5068692508402,
                        "id": "file_16_2",
                        "start": 358.3770562251257
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 595.4861737686236,
                    "start": 590.4859786186237
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 590.4859786186237,
                        "id": "file_16_2",
                        "start": 474.5076540904793
                    }
                ],
                "task_id": "task_16_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 709.6115885301468,
                    "start": 474.5076540904793
                },
                "write": [
                    {
                        "end": 709.6115885301468,
                        "id": "file_16_3",
                        "start": 595.4861737686236
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 121.1311696156569,
                    "start": 116.1309744656569
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 116.1309744656569,
                        "id": "file_17_0",
                        "start": 0.003353586931230075
                    }
                ],
                "task_id": "task_17_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 237.26236332373466,
                    "start": 0.003353586931230075
                },
                "write": [
                    {
                        "end": 237.26236332373466,
                        "id": "file_17_1",
                        "start": 121.1311696156569
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 358.3778063944806,
                    "start": 353.3776112444806
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 353.3776112444806,
                        "id": "file_17_1",
                        "start": 237.2631481633736
                    }
                ],
                "task_id": "task_17_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 474.5084763623765,
                    "start": 237.2631481633736
                },
                "write": [
                    {
                        "end": 474.5084763623765,
                        "id": "file_17_2",
                        "start": 358.3778063944806
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 595.4871771322214,
                    "start": 590.4869819822214
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 590.4869819822214,
                        "id": "file_17_2",
                        "start": 474.5092612020156
                    }
                ],
                "task_id": "task_17_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 709.6128427440522,
                    "start": 474.5092612020156
                },
                "write": [
                    {
                        "end": 709.6128427440522,
                        "id": "file_17_3",
                        "start": 595.4871771322214
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 121.13161045779708,
                    "start": 116.13141530779708
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 116.13141530779708,
                        "id": "file_1_0",
                        "start": 0.0037481265701983187
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 237.26318227366164,
                    "start": 0.0037481265701983187
                },
                "write": [
                    {
                        "end": 237.26318227366164,
                        "id": "file_1_1",
                        "start": 121.13161045779708
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 358.37833319915273,
                    "start": 353.3781380491527
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 353.3781380491527,
                        "id": "file_1_1",
                        "start": 237.26396711330057
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 474.50947145155095,
                    "start": 237.26396711330057
                },
                "write": [
                    {
                        "end": 474.50947145155095,
                        "id": "file_1_2",
                        "start": 358.37833319915273
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 595.487779828458,
                    "start": 590.487584678458
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 590.487584678458,
                        "id": "file_1_2",
                        "start": 474.51025629119005
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 709.6134454392134,
                    "start": 474.51025629119005
                },
                "write": [
                    {
                        "end": 709.6134454392134,
                        "id": "file_1_3",
                        "start": 595.487779828458
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 121.13197346387753,
                    "start": 116.13177831387753
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 116.13177831387753,
                        "id": "file_2_0",
                        "start": 0.004142666209166563
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 237.26376472459089,
                    "start": 0.004142666209166563
                },
                "write": [
                    {
                        "end": 237.26376472459089,
                        "id": "file_2_1",
                        "start": 121.13197346387753
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 358.37875716222254,
                    "start": 353.3785620122225
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 353.3785620122225,
                        "id": "file_2_1",
                        "start": 237.2645568029395
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 474.5101685491449,
                    "start": 237.2645568029395
                },
                "write": [
                    {
                        "end": 474.5101685491449,
                        "id": "file_2_2",
                        "start": 358.37875716222254
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 595.4881183784579,
                    "start": 590.4879232284579
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 590.4879232284579,
                        "id": "file_2_2",
                        "start": 474.5108459808291
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 709.6137162881381,
                    "start": 474.5108459808291
                },
                "write": [
                    {
                        "end": 709.6137162881381,
                        "id": "file_2_3",
                        "start": 595.4881183784579
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 121.13227273430763,
                    "start": 116.13207758430764
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 116.13207758430764,
                        "id": "file_3_0",
                        "start": 0.004537205848134807
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 237.2641999886424,
                    "start": 0.004537205848134807
                },
                "write": [
                    {
                        "end": 237.2641999886424,
                        "id": "file_3_1",
                        "start": 121.13227273430763
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 358.3791888175989,
                    "start": 353.3789936675989
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 353.3789936675989,
                        "id": "file_3_1",
                        "start": 237.26514649257842
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 474.5106487110096,
                    "start": 237.26514649257842
                },
                "write": [
                    {
                        "end": 474.5106487110096,
                        "id": "file_3_2",
                        "start": 358.3791888175989
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 595.4884596961998,
                    "start": 590.4882645461998
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 590.4882645461998,
                        "id": "file_3_2",
                        "start": 474.5114356704682
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 709.6139334919015,
                    "start": 474.5114356704682
                },
                "write": [
                    {
                        "end": 709.6139334919015,
                        "id": "file_3_3",
                        "start": 595.4884596961998
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 121.13251875742591,
                    "start": 116.13232360742592
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 116.13232360742592,
                        "id": "file_4_0",
                        "start": 0.004931745487103051
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 237.26435953312003,
                    "start": 0.004931745487103051
                },
                "write": [
                    {
                        "end": 237.26435953312003,
                        "id": "file_4_1",
                        "start": 121.13251875742591
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 358.37953279070757,
                    "start": 353.37933764070755
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 353.37933764070755,
                        "id": "file_4_1",
                        "start": 237.26573618221735
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 474.51123840064866,
                    "start": 237.26573618221735
                },
                "write": [
                    {
                        "end": 474.51123840064866,
                        "id": "file_4_2",
                        "start": 358.37953279070757
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 595.4888125042644,
                    "start": 590.4886173542644
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 590.4886173542644,
                        "id": "file_4_2",
                        "start": 474.51202536010726
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 709.6139334919015,
                    "start": 474.51202536010726
                },
                "write": [
                    {
                        "end": 709.6139334919015,
                        "id": "file_4_3",
                        "start": 595.4888125042644
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 121.13271972678075,
                    "start": 116.13252457678075
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 116.13252457678075,
                        "id": "file_5_0",
                        "start": 0.005326285126071295
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 237.2647359983198,
                    "start": 0.005326285126071295
                },
                "write": [
                    {
                        "end": 237.2647359983198,
                        "id": "file_5_1",
                        "start": 121.13271972678075
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 358.37980756651405,
                    "start": 353.379612416514
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 353.379612416514,
                        "id": "file_5_1",
                        "start": 237.26632587185628
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 474.5115778603261,
                    "start": 237.26632587185628
                },
                "write": [
                    {
                        "end": 474.5115778603261,
                        "id": "file_5_2",
                        "start": 358.37980756651405
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 595.4890875897482,
                    "start": 590.4888924397483
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 590.4888924397483,
                        "id": "file_5_2",
                        "start": 474.51261504974633
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 709.6142156849123,
                    "start": 474.51261504974633
                },
                "write": [
                    {
                        "end": 709.6142156849123,
                        "id": "file_5_3",
                        "start": 595.4890875897482
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 121.13271972678075,
                    "start": 116.13252457678075
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 116.13252457678075,
                        "id": "file_6_0",
                        "start": 0.005720824765039539
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 237.2647359983198,
                    "start": 0.005720824765039539
                },
                "write": [
                    {
                        "end": 237.2647359983198,
                        "id": "file_6_1",
                        "start": 121.13271972678075
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 358.38002455522377,
                    "start": 353.37982940522375
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 353.37982940522375,
                        "id": "file_6_1",
                        "start": 237.2669155614952
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 474.51181033290675,
                    "start": 237.2669155614952
                },
                "write": [
                    {
                        "end": 474.51181033290675,
                        "id": "file_6_2",
                        "start": 358.38002455522377
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 595.4893045677052,
                    "start": 590.4891094177052
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 590.4891094177052,
                        "id": "file_6_2",
                        "start": 474.5132047393854
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 709.6142156849123,
                    "start": 474.5132047393854
                },
                "write": [
                    {
                        "end": 709.6142156849123,
                        "id": "file_6_3",
                        "start": 595.4893045677052
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 121.13301083322281,
                    "start": 116.13281568322282
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 116.13281568322282,
                        "id": "file_7_0",
                        "start": 0.006115364404007783
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 237.26494922275896,
                    "start": 0.006115364404007783
                },
                "write": [
                    {
                        "end": 237.26494922275896,
                        "id": "file_7_1",
                        "start": 121.13301083322281
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 358.38002455522377,
                    "start": 353.37982940522375
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 353.37982940522375,
                        "id": "file_7_1",
                        "start": 237.26750525113414
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 474.51181033290675,
                    "start": 237.26750525113414
                },
                "write": [
                    {
                        "end": 474.51181033290675,
                        "id": "file_7_2",
                        "start": 358.38002455522377
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 595.4893045677052,
                    "start": 590.4891094177052
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 590.4891094177052,
                        "id": "file_7_2",
                        "start": 474.5137944290245
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 709.6142156849123,
                    "start": 474.5137944290245
                },
                "write": [
                    {
                        "end": 709.6142156849123,
                        "id": "file_7_3",
                        "start": 595.4893045677052
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 121.13301083322281,
                    "start": 116.13281568322282
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 116.13281568322282,
                        "id": "file_8_0",
                        "start": 0.006509904042976027
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 237.26494922275896,
                    "start": 0.006509904042976027
                },
                "write": [
                    {
                        "end": 237.26494922275896,
                        "id": "file_8_1",
                        "start": 121.13301083322281
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 358.38031446221305,
                    "start": 353.380119312213
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 353.380119312213,
                        "id": "file_8_1",
                        "start": 237.26809494077307
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 474.5120475671695,
                    "start": 237.26809494077307
                },
                "write": [
                    {
                        "end": 474.5120475671695,
                        "id": "file_8_2",
                        "start": 358.38031446221305
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 595.489594480599,
                    "start": 590.489399330599
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 590.489399330599,
                        "id": "file_8_2",
                        "start": 474.51438411866354
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 709.6142156849123,
                    "start": 474.51438411866354
                },
                "write": [
                    {
                        "end": 709.6142156849123,
                        "id": "file_8_3",
                        "start": 595.489594480599
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 121.13301083322281,
                    "start": 116.13281568322282
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 116.13281568322282,
                        "id": "file_9_0",
                        "start": 0.006904443681944271
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 237.26494922275896,
                    "start": 0.006904443681944271
                },
                "write": [
                    {
                        "end": 237.26494922275896,
                        "id": "file_9_1",
                        "start": 121.13301083322281
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 358.38031446221305,
                    "start": 353.380119312213
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 353.380119312213,
                        "id": "file_9_1",
                        "start": 237.268684630412
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 474.5120475671695,
                    "start": 237.268684630412
                },
                "write": [
                    {
                        "end": 474.5120475671695,
                        "id": "file_9_2",
                        "start": 358.38031446221305
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 595.489594480599,
                    "start": 590.489399330599
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 590.489399330599,
                        "id": "file_9_2",
                        "start": 474.5149738083026
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 709.6142156849123,
                    "start": 474.5149738083026
                },
                "write": [
                    {
                        "end": 709.6142156849123,
                        "id": "file_9_3",
                        "start": 595.489594480599
                    }
                ]
            }
        ]
    }
}


==> exp/simgrid/export/unified_19.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 127.564134599288,
                    "start": 122.563939449288
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 122.563939449288,
                        "id": "file_0_0",
                        "start": 0.00019726981948412205
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 249.97046830240757,
                    "start": 0.00019726981948412205
                },
                "write": [
                    {
                        "end": 249.97046830240757,
                        "id": "file_0_1",
                        "start": 127.564134599288
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 377.55196340162473,
                    "start": 372.5517682516247
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 372.5517682516247,
                        "id": "file_0_1",
                        "start": 249.9712531420465
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 497.6837945910948,
                    "start": 249.9712531420465
                },
                "write": [
                    {
                        "end": 497.6837945910948,
                        "id": "file_0_2",
                        "start": 377.55196340162473
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 625.2656418577067,
                    "start": 620.2654467077067
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 620.2654467077067,
                        "id": "file_0_2",
                        "start": 497.6845794307339
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 709.2173185539101,
                    "start": 497.6845794307339
                },
                "write": [
                    {
                        "end": 709.2173185539101,
                        "id": "file_0_3",
                        "start": 625.2656418577067
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 127.57128813600406,
                    "start": 122.57109298600406
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 122.57109298600406,
                        "id": "file_10_0",
                        "start": 0.0005918094584523661
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 250.09999127599608,
                    "start": 0.0005918094584523661
                },
                "write": [
                    {
                        "end": 250.09999127599608,
                        "id": "file_10_1",
                        "start": 127.57128813600406
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 377.6747941212311,
                    "start": 372.6745989712311
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 372.6745989712311,
                        "id": "file_10_1",
                        "start": 250.100776115635
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 499.90955386850027,
                    "start": 250.100776115635
                },
                "write": [
                    {
                        "end": 499.90955386850027,
                        "id": "file_10_2",
                        "start": 377.6747941212311
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 627.3743952940079,
                    "start": 622.3742001440079
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 622.3742001440079,
                        "id": "file_10_2",
                        "start": 499.91033870813936
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 745.3974590779253,
                    "start": 499.91033870813936
                },
                "write": [
                    {
                        "end": 745.3974590779253,
                        "id": "file_10_3",
                        "start": 627.3743952940079
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 127.57469344476313,
                    "start": 122.57449829476313
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 122.57449829476313,
                        "id": "file_11_0",
                        "start": 0.0009863490974206103
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 250.13226550900055,
                    "start": 0.0009863490974206103
                },
                "write": [
                    {
                        "end": 250.13226550900055,
                        "id": "file_11_1",
                        "start": 127.57469344476313
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 377.70379081379457,
                    "start": 372.70359566379454
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 372.70359566379454,
                        "id": "file_11_1",
                        "start": 250.13305034863947
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 500.18521626238487,
                    "start": 250.13305034863947
                },
                "write": [
                    {
                        "end": 500.18521626238487,
                        "id": "file_11_2",
                        "start": 377.70379081379457
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 627.6211601807657,
                    "start": 622.6209650307658
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 622.6209650307658,
                        "id": "file_11_2",
                        "start": 500.18600110202397
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 747.4949545945859,
                    "start": 500.18600110202397
                },
                "write": [
                    {
                        "end": 747.4949545945859,
                        "id": "file_11_3",
                        "start": 627.6211601807657
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 127.5768494162685,
                    "start": 122.5766542662685
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 122.5766542662685,
                        "id": "file_12_0",
                        "start": 0.0013808887363888547
                    }
                ],
                "task_id": "task_12_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 250.14584379902152,
                    "start": 0.0013808887363888547
                },
                "write": [
                    {
                        "end": 250.14584379902152,
                        "id": "file_12_1",
                        "start": 127.5768494162685
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 377.7153410171774,
                    "start": 372.7151458671774
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 372.7151458671774,
                        "id": "file_12_1",
                        "start": 250.14662863866045
                    }
                ],
                "task_id": "task_12_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 500.25829132124403,
                    "start": 250.14662863866045
                },
                "write": [
                    {
                        "end": 500.25829132124403,
                        "id": "file_12_2",
                        "start": 377.7153410171774
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 627.6828124688143,
                    "start": 622.6826173188143
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 622.6826173188143,
                        "id": "file_12_2",
                        "start": 500.2590761608831
                    }
                ],
                "task_id": "task_12_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 747.8237633087614,
                    "start": 500.2590761608831
                },
                "write": [
                    {
                        "end": 747.8237633087614,
                        "id": "file_12_3",
                        "start": 627.6828124688143
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 127.5783805879308,
                    "start": 122.5781854379308
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 122.5781854379308,
                        "id": "file_13_0",
                        "start": 0.001775428375357099
                    }
                ],
                "task_id": "task_13_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 250.15304062453595,
                    "start": 0.001775428375357099
                },
                "write": [
                    {
                        "end": 250.15304062453595,
                        "id": "file_13_1",
                        "start": 127.5783805879308
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 377.72113457970005,
                    "start": 372.7209394297
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 372.7209394297,
                        "id": "file_13_1",
                        "start": 250.15382546417487
                    }
                ],
                "task_id": "task_13_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 500.28573464105415,
                    "start": 250.15382546417487
                },
                "write": [
                    {
                        "end": 500.28573464105415,
                        "id": "file_13_2",
                        "start": 377.72113457970005
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 627.7045898506533,
                    "start": 622.7043947006533
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 622.7043947006533,
                        "id": "file_13_2",
                        "start": 500.28651948069324
                    }
                ],
                "task_id": "task_13_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 747.9054278390422,
                    "start": 500.28651948069324
                },
                "write": [
                    {
                        "end": 747.9054278390422,
                        "id": "file_13_3",
                        "start": 627.7045898506533
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 127.57953700137166,
                    "start": 122.57934185137167
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 122.57934185137167,
                        "id": "file_14_0",
                        "start": 0.002169968014325343
                    }
                ],
                "task_id": "task_14_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 250.1573587661794,
                    "start": 0.002169968014325343
                },
                "write": [
                    {
                        "end": 250.1573587661794,
                        "id": "file_14_1",
                        "start": 127.57953700137166
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 377.7244242110399,
                    "start": 372.72422906103986
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 372.72422906103986,
                        "id": "file_14_1",
                        "start": 250.15814360581834
                    }
                ],
                "task_id": "task_14_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 500.2981590423754,
                    "start": 250.15814360581834
                },
                "write": [
                    {
                        "end": 500.2981590423754,
                        "id": "file_14_2",
                        "start": 377.7244242110399
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 627.7138525443585,
                    "start": 622.7136573943585
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 622.7136573943585,
                        "id": "file_14_2",
                        "start": 500.2989438820145
                    }
                ],
                "task_id": "task_14_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 747.931363163585,
                    "start": 500.2989438820145
                },
                "write": [
                    {
                        "end": 747.931363163585,
                        "id": "file_14_3",
                        "start": 627.7138525443585
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 127.58044355083403,
                    "start": 122.58024840083404
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 122.58024840083404,
                        "id": "file_15_0",
                        "start": 0.002564507653293587
                    }
                ],
                "task_id": "task_15_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 250.16015331212395,
                    "start": 0.002564507653293587
                },
                "write": [
                    {
                        "end": 250.16015331212395,
                        "id": "file_15_1",
                        "start": 127.58044355083403
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 377.72644012878186,
                    "start": 372.72624497878184
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 372.72624497878184,
                        "id": "file_15_1",
                        "start": 250.16093815176288
                    }
                ],
                "task_id": "task_15_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 500.30446655741963,
                    "start": 250.16093815176288
                },
                "write": [
                    {
                        "end": 500.30446655741963,
                        "id": "file_15_2",
                        "start": 377.72644012878186
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 627.7182720810745,
                    "start": 622.7180769310745
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 622.7180769310745,
                        "id": "file_15_2",
                        "start": 500.3052513970587
                    }
                ],
                "task_id": "task_15_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 747.9409388140496,
                    "start": 500.3052513970587
                },
                "write": [
                    {
                        "end": 747.9409388140496,
                        "id": "file_15_3",
                        "start": 627.7182720810745
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 127.58117171927051,
                    "start": 122.58097656927052
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 122.58097656927052,
                        "id": "file_16_0",
                        "start": 0.002959047292261831
                    }
                ],
                "task_id": "task_16_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 250.16205371398246,
                    "start": 0.002959047292261831
                },
                "write": [
                    {
                        "end": 250.16205371398246,
                        "id": "file_16_1",
                        "start": 127.58117171927051
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 377.7277418638851,
                    "start": 372.7275467138851
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 372.7275467138851,
                        "id": "file_16_1",
                        "start": 250.16283855362138
                    }
                ],
                "task_id": "task_16_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 500.3079237743322,
                    "start": 250.16283855362138
                },
                "write": [
                    {
                        "end": 500.3079237743322,
                        "id": "file_16_2",
                        "start": 377.7277418638851
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 627.7205554547304,
                    "start": 622.7203603047304
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 622.7203603047304,
                        "id": "file_16_2",
                        "start": 500.3087086139713
                    }
                ],
                "task_id": "task_16_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 747.9448532516108,
                    "start": 500.3087086139713
                },
                "write": [
                    {
                        "end": 747.9448532516108,
                        "id": "file_16_3",
                        "start": 627.7205554547304
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 127.58176350529202,
                    "start": 122.58156835529202
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 122.58156835529202,
                        "id": "file_17_0",
                        "start": 0.003353586931230075
                    }
                ],
                "task_id": "task_17_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 250.16323097344085,
                    "start": 0.003353586931230075
                },
                "write": [
                    {
                        "end": 250.16323097344085,
                        "id": "file_17_1",
                        "start": 127.58176350529202
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 377.7285220762507,
                    "start": 372.7283269262507
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 372.7283269262507,
                        "id": "file_17_1",
                        "start": 250.16401581307977
                    }
                ],
                "task_id": "task_17_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 500.3097005740405,
                    "start": 250.16401581307977
                },
                "write": [
                    {
                        "end": 500.3097005740405,
                        "id": "file_17_2",
                        "start": 377.7285220762507
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 627.7216799790807,
                    "start": 622.7214848290807
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 622.7214848290807,
                        "id": "file_17_2",
                        "start": 500.3104854136796
                    }
                ],
                "task_id": "task_17_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 747.9463993601397,
                    "start": 500.3104854136796
                },
                "write": [
                    {
                        "end": 747.9463993601397,
                        "id": "file_17_3",
                        "start": 627.7216799790807
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 127.5822482079802,
                    "start": 122.5820530579802
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 122.5820530579802,
                        "id": "file_18_0",
                        "start": 0.0037481265701983187
                    }
                ],
                "task_id": "task_18_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 250.16435226261513,
                    "start": 0.0037481265701983187
                },
                "write": [
                    {
                        "end": 250.16435226261513,
                        "id": "file_18_1",
                        "start": 127.5822482079802
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 377.7292237267883,
                    "start": 372.72902857678827
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 372.72902857678827,
                        "id": "file_18_1",
                        "start": 250.16513710225405
                    }
                ],
                "task_id": "task_18_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 500.31110575339164,
                    "start": 250.16513710225405
                },
                "write": [
                    {
                        "end": 500.31110575339164,
                        "id": "file_18_2",
                        "start": 377.7292237267883
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 627.7225373957474,
                    "start": 622.7223422457474
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 622.7223422457474,
                        "id": "file_18_2",
                        "start": 500.31189059303074
                    }
                ],
                "task_id": "task_18_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 747.9473521444752,
                    "start": 500.31189059303074
                },
                "write": [
                    {
                        "end": 747.9473521444752,
                        "id": "file_18_3",
                        "start": 627.7225373957474
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 127.58265067142105,
                    "start": 122.58245552142105
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 122.58245552142105,
                        "id": "file_1_0",
                        "start": 0.004142666209166563
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 250.1650618932603,
                    "start": 0.004142666209166563
                },
                "write": [
                    {
                        "end": 250.1650618932603,
                        "id": "file_1_1",
                        "start": 127.58265067142105
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 377.729589089154,
                    "start": 372.72939393915397
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 372.72939393915397,
                        "id": "file_1_1",
                        "start": 250.16572679189298
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 500.31176343564977,
                    "start": 250.16572679189298
                },
                "write": [
                    {
                        "end": 500.31176343564977,
                        "id": "file_1_2",
                        "start": 377.729589089154
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 627.7228879220914,
                    "start": 622.7226927720915
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 622.7226927720915,
                        "id": "file_1_2",
                        "start": 500.3124802826698
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 747.9476676041526,
                    "start": 500.3124802826698
                },
                "write": [
                    {
                        "end": 747.9476676041526,
                        "id": "file_1_3",
                        "start": 627.7228879220914
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 127.58298581496943,
                    "start": 122.58279066496944
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 122.58279066496944,
                        "id": "file_2_0",
                        "start": 0.004537205848134807
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 250.1655295220735,
                    "start": 0.004537205848134807
                },
                "write": [
                    {
                        "end": 250.1655295220735,
                        "id": "file_2_1",
                        "start": 127.58298581496943
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 377.73000540689594,
                    "start": 372.7298102568959
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 372.7298102568959,
                        "id": "file_2_1",
                        "start": 250.1663164815319
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 500.3122830128503,
                    "start": 250.1663164815319
                },
                "write": [
                    {
                        "end": 500.3122830128503,
                        "id": "file_2_2",
                        "start": 377.73000540689594
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 627.7232259366077,
                    "start": 622.7230307866078
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 622.7230307866078,
                        "id": "file_2_2",
                        "start": 500.3130699723089
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 747.9479134380235,
                    "start": 500.3130699723089
                },
                "write": [
                    {
                        "end": 747.9479134380235,
                        "id": "file_2_3",
                        "start": 627.7232259366077
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 127.5832647031415,
                    "start": 122.5830695531415
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 122.5830695531415,
                        "id": "file_3_0",
                        "start": 0.004931745487103051
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 250.165965885979,
                    "start": 0.004931745487103051
                },
                "write": [
                    {
                        "end": 250.165965885979,
                        "id": "file_3_1",
                        "start": 127.5832647031415
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 377.73040569845074,
                    "start": 372.7302105484507
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 372.7302105484507,
                        "id": "file_3_1",
                        "start": 250.16690617117084
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 500.31287270248936,
                    "start": 250.16690617117084
                },
                "write": [
                    {
                        "end": 500.31287270248936,
                        "id": "file_3_2",
                        "start": 377.73040569845074
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 627.7235723075754,
                    "start": 622.7233771575754
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 622.7233771575754,
                        "id": "file_3_2",
                        "start": 500.31365966194795
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 747.9481154826472,
                    "start": 500.31365966194795
                },
                "write": [
                    {
                        "end": 747.9481154826472,
                        "id": "file_3_3",
                        "start": 627.7235723075754
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 127.58349601228127,
                    "start": 122.58330086228128
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 122.58330086228128,
                        "id": "file_4_0",
                        "start": 0.005326285126071295
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 250.16611921171244,
                    "start": 0.005326285126071295
                },
                "write": [
                    {
                        "end": 250.16611921171244,
                        "id": "file_4_1",
                        "start": 127.58349601228127
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 377.7307258398486,
                    "start": 372.7305306898486
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 372.7305306898486,
                        "id": "file_4_1",
                        "start": 250.16749586080977
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 500.3133818922014,
                    "start": 250.16749586080977
                },
                "write": [
                    {
                        "end": 500.3133818922014,
                        "id": "file_4_2",
                        "start": 377.7307258398486
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 627.7239003070378,
                    "start": 622.7237051570378
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 622.7237051570378,
                        "id": "file_4_2",
                        "start": 500.314249351587
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 747.9481154826472,
                    "start": 500.314249351587
                },
                "write": [
                    {
                        "end": 747.9481154826472,
                        "id": "file_4_3",
                        "start": 627.7239003070378
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 127.58349601228127,
                    "start": 122.58330086228128
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 122.58330086228128,
                        "id": "file_5_0",
                        "start": 0.005720824765039539
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 250.16611921171244,
                    "start": 0.005720824765039539
                },
                "write": [
                    {
                        "end": 250.16611921171244,
                        "id": "file_5_1",
                        "start": 127.58349601228127
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 377.73098493823574,
                    "start": 372.7307897882357
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 372.7307897882357,
                        "id": "file_5_1",
                        "start": 250.1680855504487
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 500.31367922169835,
                    "start": 250.1680855504487
                },
                "write": [
                    {
                        "end": 500.31367922169835,
                        "id": "file_5_2",
                        "start": 377.73098493823574
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 627.7241593925216,
                    "start": 622.7239642425217
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 622.7239642425217,
                        "id": "file_5_2",
                        "start": 500.3148390412261
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 747.9483594013913,
                    "start": 500.3148390412261
                },
                "write": [
                    {
                        "end": 747.9483594013913,
                        "id": "file_5_3",
                        "start": 627.7241593925216
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 127.58384160114788,
                    "start": 122.58364645114789
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 122.58364645114789,
                        "id": "file_6_0",
                        "start": 0.006115364404007783
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 250.16659159404352,
                    "start": 0.006115364404007783
                },
                "write": [
                    {
                        "end": 250.16659159404352,
                        "id": "file_6_1",
                        "start": 127.58384160114788
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 377.7311911419992,
                    "start": 372.7309959919992
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 372.7309959919992,
                        "id": "file_6_1",
                        "start": 250.16867524008762
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 500.31389918030055,
                    "start": 250.16867524008762
                },
                "write": [
                    {
                        "end": 500.31389918030055,
                        "id": "file_6_2",
                        "start": 377.7311911419992
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 627.7243656070377,
                    "start": 622.7241704570378
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 622.7241704570378,
                        "id": "file_6_2",
                        "start": 500.31542873086516
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 747.9483594013913,
                    "start": 500.31542873086516
                },
                "write": [
                    {
                        "end": 747.9483594013913,
                        "id": "file_6_3",
                        "start": 627.7243656070377
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 127.58384160114788,
                    "start": 122.58364645114789
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 122.58364645114789,
                        "id": "file_7_0",
                        "start": 0.006509904042976027
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 250.16659159404352,
                    "start": 0.006509904042976027
                },
                "write": [
                    {
                        "end": 250.16659159404352,
                        "id": "file_7_1",
                        "start": 127.58384160114788
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 377.7311911419992,
                    "start": 372.7309959919992
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 372.7309959919992,
                        "id": "file_7_1",
                        "start": 250.16926492972655
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 500.31389918030055,
                    "start": 250.16926492972655
                },
                "write": [
                    {
                        "end": 500.31389918030055,
                        "id": "file_7_2",
                        "start": 377.7311911419992
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 627.7243656070377,
                    "start": 622.7241704570378
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 622.7241704570378,
                        "id": "file_7_2",
                        "start": 500.31601842050424
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 747.9483594013913,
                    "start": 500.31601842050424
                },
                "write": [
                    {
                        "end": 747.9483594013913,
                        "id": "file_7_3",
                        "start": 627.7243656070377
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 127.58405852319089,
                    "start": 122.5838633731909
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 122.5838633731909,
                        "id": "file_8_0",
                        "start": 0.006904443681944271
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 250.16670890135137,
                    "start": 0.006904443681944271
                },
                "write": [
                    {
                        "end": 250.16670890135137,
                        "id": "file_8_1",
                        "start": 127.58405852319089
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 377.7314699694186,
                    "start": 372.73127481941856
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 372.73127481941856,
                        "id": "file_8_1",
                        "start": 250.16985461936548
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 500.3140520817675,
                    "start": 250.16985461936548
                },
                "write": [
                    {
                        "end": 500.3140520817675,
                        "id": "file_8_2",
                        "start": 377.7314699694186
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 627.7246444366076,
                    "start": 622.7244492866076
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 622.7244492866076,
                        "id": "file_8_2",
                        "start": 500.3166081101433
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 747.9483594013913,
                    "start": 500.3166081101433
                },
                "write": [
                    {
                        "end": 747.9483594013913,
                        "id": "file_8_3",
                        "start": 627.7246444366076
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 127.58405852319089,
                    "start": 122.5838633731909
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 122.5838633731909,
                        "id": "file_9_0",
                        "start": 0.007298983320912515
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 250.16670890135137,
                    "start": 0.007298983320912515
                },
                "write": [
                    {
                        "end": 250.16670890135137,
                        "id": "file_9_1",
                        "start": 127.58405852319089
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 377.7314699694186,
                    "start": 372.73127481941856
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 372.73127481941856,
                        "id": "file_9_1",
                        "start": 250.1704443090044
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 500.3140520817675,
                    "start": 250.1704443090044
                },
                "write": [
                    {
                        "end": 500.3140520817675,
                        "id": "file_9_2",
                        "start": 377.7314699694186
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 627.7246444366076,
                    "start": 622.7244492866076
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 622.7244492866076,
                        "id": "file_9_2",
                        "start": 500.3171977997824
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 747.9483594013913,
                    "start": 500.3171977997824
                },
                "write": [
                    {
                        "end": 747.9483594013913,
                        "id": "file_9_3",
                        "start": 627.7246444366076
                    }
                ]
            }
        ]
    }
}


==> exp/simgrid/export/unified_2.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 17.906335437493887,
                    "start": 12.906140287493889
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 12.906140287493889,
                        "id": "file_0_0",
                        "start": 0.00019726981948412205
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 30.812282487971704,
                    "start": 0.00019726981948412205
                },
                "write": [
                    {
                        "end": 30.812282487971704,
                        "id": "file_0_1",
                        "start": 17.906335437493887
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 48.71901032720997,
                    "start": 43.71881517720997
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 43.71881517720997,
                        "id": "file_0_1",
                        "start": 30.81306732761067
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 61.624762239378924,
                    "start": 30.81306732761067
                },
                "write": [
                    {
                        "end": 61.624762239378924,
                        "id": "file_0_2",
                        "start": 48.71901032720997
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 79.53149008290929,
                    "start": 74.53129493290929
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 74.53129493290929,
                        "id": "file_0_2",
                        "start": 61.625547079017906
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 92.43724199242723,
                    "start": 61.625547079017906
                },
                "write": [
                    {
                        "end": 92.43724199242723,
                        "id": "file_0_3",
                        "start": 79.53149008290929
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 17.906781729429373,
                    "start": 12.906586579429373
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 12.906586579429373,
                        "id": "file_1_0",
                        "start": 0.0005918094584523661
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 30.81272877936955,
                    "start": 0.0005918094584523661
                },
                "write": [
                    {
                        "end": 30.81272877936955,
                        "id": "file_1_1",
                        "start": 17.906781729429373
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 48.7196517696831,
                    "start": 43.71945661968309
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 43.71945661968309,
                        "id": "file_1_1",
                        "start": 30.81365701724964
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 61.625403680776785,
                    "start": 30.81365701724964
                },
                "write": [
                    {
                        "end": 61.625403680776785,
                        "id": "file_1_2",
                        "start": 48.7196517696831
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 79.5321315253824,
                    "start": 74.5319363753824
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 74.5319363753824,
                        "id": "file_1_2",
                        "start": 61.626136768656885
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 92.43788343382508,
                    "start": 61.626136768656885
                },
                "write": [
                    {
                        "end": 92.43788343382508,
                        "id": "file_1_3",
                        "start": 79.5321315253824
                    }
                ]
            }
        ]
    }
}


==> exp/simgrid/export/unified_20.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 134.0150134221999,
                    "start": 129.0148182721999
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 129.0148182721999,
                        "id": "file_0_0",
                        "start": 0.00019726981948412205
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 262.8518078980271,
                    "start": 0.00019726981948412205
                },
                "write": [
                    {
                        "end": 262.8518078980271,
                        "id": "file_0_1",
                        "start": 134.0150134221999
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 396.8852617990096,
                    "start": 391.88506664900956
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 391.88506664900956,
                        "id": "file_0_1",
                        "start": 262.8525927376662
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 523.0276855305877,
                    "start": 262.8525927376662
                },
                "write": [
                    {
                        "end": 523.0276855305877,
                        "id": "file_0_2",
                        "start": 396.8852617990096
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 657.0617929092064,
                    "start": 652.0615977592064
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 652.0615977592064,
                        "id": "file_0_2",
                        "start": 523.0284703702265
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 738.0153329907299,
                    "start": 523.0284703702265
                },
                "write": [
                    {
                        "end": 738.0153329907299,
                        "id": "file_0_3",
                        "start": 657.0617929092064
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 134.0225614987009,
                    "start": 129.0223663487009
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 129.0223663487009,
                        "id": "file_10_0",
                        "start": 0.0005918094584523661
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 262.99604709352974,
                    "start": 0.0005918094584523661
                },
                "write": [
                    {
                        "end": 262.99604709352974,
                        "id": "file_10_1",
                        "start": 134.0225614987009
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 397.02240890858684,
                    "start": 392.0222137585868
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 392.0222137585868,
                        "id": "file_10_1",
                        "start": 262.99683193316883
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 525.6419899439896,
                    "start": 262.99683193316883
                },
                "write": [
                    {
                        "end": 525.6419899439896,
                        "id": "file_10_2",
                        "start": 397.02240890858684
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 659.5454896957198,
                    "start": 654.5452945457198
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 654.5452945457198,
                        "id": "file_10_2",
                        "start": 525.6427747836284
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 782.9963577785377,
                    "start": 525.6427747836284
                },
                "write": [
                    {
                        "end": 782.9963577785377,
                        "id": "file_10_3",
                        "start": 659.5454896957198
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 134.0261641192879,
                    "start": 129.0259689692879
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 129.0259689692879,
                        "id": "file_11_0",
                        "start": 0.0009863490974206103
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 263.0320012736703,
                    "start": 0.0009863490974206103
                },
                "write": [
                    {
                        "end": 263.0320012736703,
                        "id": "file_11_1",
                        "start": 134.0261641192879
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 397.0548844355589,
                    "start": 392.0546892855589
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 392.0546892855589,
                        "id": "file_11_1",
                        "start": 263.0327861133094
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 525.9673938941513,
                    "start": 263.0327861133094
                },
                "write": [
                    {
                        "end": 525.9673938941513,
                        "id": "file_11_2",
                        "start": 397.0548844355589
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 659.8384703899571,
                    "start": 654.8382752399572
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 654.8382752399572,
                        "id": "file_11_2",
                        "start": 525.9681787337901
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 785.6331995856548,
                    "start": 525.9681787337901
                },
                "write": [
                    {
                        "end": 785.6331995856548,
                        "id": "file_11_3",
                        "start": 659.8384703899571
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 134.02845162197605,
                    "start": 129.02825647197605
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 129.02825647197605,
                        "id": "file_12_0",
                        "start": 0.0013808887363888547
                    }
                ],
                "task_id": "task_12_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 263.0471790508518,
                    "start": 0.0013808887363888547
                },
                "write": [
                    {
                        "end": 263.0471790508518,
                        "id": "file_12_1",
                        "start": 134.02845162197605
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 397.06789869270517,
                    "start": 392.06770354270515
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 392.06770354270515,
                        "id": "file_12_1",
                        "start": 263.0479638904909
                    }
                ],
                "task_id": "task_12_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 526.054083770677,
                    "start": 263.0479638904909
                },
                "write": [
                    {
                        "end": 526.054083770677,
                        "id": "file_12_2",
                        "start": 397.06789869270517
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 659.9122693824723,
                    "start": 654.9120742324724
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 654.9120742324724,
                        "id": "file_12_2",
                        "start": 526.0548686103158
                    }
                ],
                "task_id": "task_12_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 786.0513927050306,
                    "start": 526.0548686103158
                },
                "write": [
                    {
                        "end": 786.0513927050306,
                        "id": "file_12_3",
                        "start": 659.9122693824723
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 134.03008146245554,
                    "start": 129.02988631245555
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 129.02988631245555,
                        "id": "file_13_0",
                        "start": 0.001775428375357099
                    }
                ],
                "task_id": "task_13_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 263.05525586991496,
                    "start": 0.001775428375357099
                },
                "write": [
                    {
                        "end": 263.05525586991496,
                        "id": "file_13_1",
                        "start": 134.03008146245554
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 397.07446962727084,
                    "start": 392.0742744772708
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 392.0742744772708,
                        "id": "file_13_1",
                        "start": 263.05604070955405
                    }
                ],
                "task_id": "task_13_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 526.0868664306031,
                    "start": 263.05604070955405
                },
                "write": [
                    {
                        "end": 526.0868664306031,
                        "id": "file_13_2",
                        "start": 397.07446962727084
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 659.9386045657485,
                    "start": 654.9384094157485
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 654.9384094157485,
                        "id": "file_13_2",
                        "start": 526.0876512702418
                    }
                ],
                "task_id": "task_13_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 786.1567322673272,
                    "start": 526.0876512702418
                },
                "write": [
                    {
                        "end": 786.1567322673272,
                        "id": "file_13_3",
                        "start": 659.9386045657485
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 134.03131680869208,
                    "start": 129.0311216586921
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 129.0311216586921,
                        "id": "file_14_0",
                        "start": 0.002169968014325343
                    }
                ],
                "task_id": "task_14_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 263.0601250330641,
                    "start": 0.002169968014325343
                },
                "write": [
                    {
                        "end": 263.0601250330641,
                        "id": "file_14_1",
                        "start": 134.03131680869208
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 397.07822738334187,
                    "start": 392.07803223334184
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 392.07803223334184,
                        "id": "file_14_1",
                        "start": 263.0609098727032
                    }
                ],
                "task_id": "task_14_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 526.1018252872904,
                    "start": 263.0609098727032
                },
                "write": [
                    {
                        "end": 526.1018252872904,
                        "id": "file_14_2",
                        "start": 397.07822738334187
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 659.9499295476257,
                    "start": 654.9497343976258
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 654.9497343976258,
                        "id": "file_14_2",
                        "start": 526.1026101269291
                    }
                ],
                "task_id": "task_14_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 786.1907071705311,
                    "start": 526.1026101269291
                },
                "write": [
                    {
                        "end": 786.1907071705311,
                        "id": "file_14_3",
                        "start": 659.9499295476257
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 134.03228911568132,
                    "start": 129.03209396568133
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 129.03209396568133,
                        "id": "file_15_0",
                        "start": 0.002564507653293587
                    }
                ],
                "task_id": "task_15_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 263.06329380911643,
                    "start": 0.002564507653293587
                },
                "write": [
                    {
                        "end": 263.06329380911643,
                        "id": "file_15_1",
                        "start": 134.03228911568132
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 397.0805478150623,
                    "start": 392.08035266506226
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 392.08035266506226,
                        "id": "file_15_1",
                        "start": 263.0640786487555
                    }
                ],
                "task_id": "task_15_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 526.1094877794616,
                    "start": 263.0640786487555
                },
                "write": [
                    {
                        "end": 526.1094877794616,
                        "id": "file_15_2",
                        "start": 397.0805478150623
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 659.9553955617611,
                    "start": 654.9552004117611
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 654.9552004117611,
                        "id": "file_15_2",
                        "start": 526.1102726191003
                    }
                ],
                "task_id": "task_15_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 786.2034611478773,
                    "start": 526.1102726191003
                },
                "write": [
                    {
                        "end": 786.2034611478773,
                        "id": "file_15_3",
                        "start": 659.9553955617611
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 134.03307359970924,
                    "start": 129.03287844970924
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 129.03287844970924,
                        "id": "file_16_0",
                        "start": 0.002959047292261831
                    }
                ],
                "task_id": "task_16_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 263.0654629722656,
                    "start": 0.002959047292261831
                },
                "write": [
                    {
                        "end": 263.0654629722656,
                        "id": "file_16_1",
                        "start": 134.03307359970924
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 397.08205646844516,
                    "start": 392.08186131844514
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 392.08186131844514,
                        "id": "file_16_1",
                        "start": 263.0662478119047
                    }
                ],
                "task_id": "task_16_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 526.1137260178789,
                    "start": 263.0662478119047
                },
                "write": [
                    {
                        "end": 526.1137260178789,
                        "id": "file_16_2",
                        "start": 397.08205646844516
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 659.9582491054663,
                    "start": 654.9580539554663
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 654.9580539554663,
                        "id": "file_16_2",
                        "start": 526.1145108575176
                    }
                ],
                "task_id": "task_16_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 786.2087606929655,
                    "start": 526.1145108575176
                },
                "write": [
                    {
                        "end": 786.2087606929655,
                        "id": "file_16_3",
                        "start": 659.9582491054663
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 134.0337147205105,
                    "start": 129.0335195705105
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 129.0335195705105,
                        "id": "file_17_0",
                        "start": 0.003353586931230075
                    }
                ],
                "task_id": "task_17_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 263.06699357527265,
                    "start": 0.003353586931230075
                },
                "write": [
                    {
                        "end": 263.06699357527265,
                        "id": "file_17_1",
                        "start": 134.0337147205105
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 397.0830789763431,
                    "start": 392.08288382634305
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 392.08288382634305,
                        "id": "file_17_1",
                        "start": 263.06777841491174
                    }
                ],
                "task_id": "task_17_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 526.1162100197371,
                    "start": 263.06777841491174
                },
                "write": [
                    {
                        "end": 526.1162100197371,
                        "id": "file_17_2",
                        "start": 397.0830789763431
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 659.9598345952512,
                    "start": 654.9596394452512
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 654.9596394452512,
                        "id": "file_17_2",
                        "start": 526.1169948593758
                    }
                ],
                "task_id": "task_17_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 786.2111389498816,
                    "start": 526.1169948593758
                },
                "write": [
                    {
                        "end": 786.2111389498816,
                        "id": "file_17_3",
                        "start": 659.9598345952512
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 134.0342432341178,
                    "start": 129.0340480841178
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 129.0340480841178,
                        "id": "file_18_0",
                        "start": 0.0037481265701983187
                    }
                ],
                "task_id": "task_18_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 263.0681093891783,
                    "start": 0.0037481265701983187
                },
                "write": [
                    {
                        "end": 263.0681093891783,
                        "id": "file_18_1",
                        "start": 134.0342432341178
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 397.0837943130688,
                    "start": 392.08359916306875
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 392.08359916306875,
                        "id": "file_18_1",
                        "start": 263.0688942288174
                    }
                ],
                "task_id": "task_18_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 526.1177275474747,
                    "start": 263.0688942288174
                },
                "write": [
                    {
                        "end": 526.1177275474747,
                        "id": "file_18_2",
                        "start": 397.0837943130688
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 659.9607735398654,
                    "start": 654.9605783898654
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 654.9605783898654,
                        "id": "file_18_2",
                        "start": 526.1185123871135
                    }
                ],
                "task_id": "task_18_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 786.2122865272278,
                    "start": 526.1185123871135
                },
                "write": [
                    {
                        "end": 786.2122865272278,
                        "id": "file_18_3",
                        "start": 659.9607735398654
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 134.0346851457793,
                    "start": 129.0344899957793
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 129.0344899957793,
                        "id": "file_19_0",
                        "start": 0.004142666209166563
                    }
                ],
                "task_id": "task_19_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 263.0689347262022,
                    "start": 0.004142666209166563
                },
                "write": [
                    {
                        "end": 263.0689347262022,
                        "id": "file_19_1",
                        "start": 134.0346851457793
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 397.08430720930534,
                    "start": 392.0841120593053
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 392.0841120593053,
                        "id": "file_19_1",
                        "start": 263.0697195658413
                    }
                ],
                "task_id": "task_19_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 526.1187020651435,
                    "start": 263.0697195658413
                },
                "write": [
                    {
                        "end": 526.1187020651435,
                        "id": "file_19_2",
                        "start": 397.08430720930534
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 659.96136351315,
                    "start": 654.96116836315
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 654.96116836315,
                        "id": "file_19_2",
                        "start": 526.1194869047822
                    }
                ],
                "task_id": "task_19_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 786.2128765363675,
                    "start": 526.1194869047822
                },
                "write": [
                    {
                        "end": 786.2128765363675,
                        "id": "file_19_3",
                        "start": 659.96136351315
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 134.03505614164467,
                    "start": 129.03486099164468
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 129.03486099164468,
                        "id": "file_1_0",
                        "start": 0.004537205848134807
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 263.0695451826539,
                    "start": 0.004537205848134807
                },
                "write": [
                    {
                        "end": 263.0695451826539,
                        "id": "file_1_1",
                        "start": 134.03505614164467
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 397.0846790643011,
                    "start": 392.0844839143011
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 392.0844839143011,
                        "id": "file_1_1",
                        "start": 263.07030925548037
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 526.1193222332039,
                    "start": 263.07030925548037
                },
                "write": [
                    {
                        "end": 526.1193222332039,
                        "id": "file_1_2",
                        "start": 397.0846790643011
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 659.9616973083113,
                    "start": 654.9615021583113
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 654.9615021583113,
                        "id": "file_1_2",
                        "start": 526.120076594421
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 786.2131496476578,
                    "start": 526.120076594421
                },
                "write": [
                    {
                        "end": 786.2131496476578,
                        "id": "file_1_3",
                        "start": 659.9616973083113
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 134.0353679169135,
                    "start": 129.0351727669135
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 129.0351727669135,
                        "id": "file_2_0",
                        "start": 0.004931745487103051
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 263.0700128245894,
                    "start": 0.004931745487103051
                },
                "write": [
                    {
                        "end": 263.0700128245894,
                        "id": "file_2_1",
                        "start": 134.0353679169135
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 397.0851119664517,
                    "start": 392.08491681645165
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 392.08491681645165,
                        "id": "file_2_1",
                        "start": 263.07089894511944
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 526.1198793246016,
                    "start": 263.07089894511944
                },
                "write": [
                    {
                        "end": 526.1198793246016,
                        "id": "file_2_2",
                        "start": 397.0851119664517
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 659.9620264518596,
                    "start": 654.9618313018597
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 654.9618313018597,
                        "id": "file_2_2",
                        "start": 526.1206662840598
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 786.2133690557223,
                    "start": 526.1206662840598
                },
                "write": [
                    {
                        "end": 786.2133690557223,
                        "id": "file_2_3",
                        "start": 659.9620264518596
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 134.03562956153715,
                    "start": 129.03543441153715
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 129.03543441153715,
                        "id": "file_3_0",
                        "start": 0.005326285126071295
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 263.07035776791895,
                    "start": 0.005326285126071295
                },
                "write": [
                    {
                        "end": 263.07035776791895,
                        "id": "file_3_1",
                        "start": 134.03562956153715
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 397.08548017633353,
                    "start": 392.0852850263335
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 392.0852850263335,
                        "id": "file_3_1",
                        "start": 263.0714886347585
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 526.1204690142404,
                    "start": 263.0714886347585
                },
                "write": [
                    {
                        "end": 526.1204690142404,
                        "id": "file_3_2",
                        "start": 397.08548017633353
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 659.9623770083113,
                    "start": 654.9621818583113
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 654.9621818583113,
                        "id": "file_3_2",
                        "start": 526.1212559736986
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 786.2133690557223,
                    "start": 526.1212559736986
                },
                "write": [
                    {
                        "end": 786.2133690557223,
                        "id": "file_3_3",
                        "start": 659.9623770083113
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 134.03584821046186,
                    "start": 129.03565306046187
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 129.03565306046187,
                        "id": "file_4_0",
                        "start": 0.005720824765039539
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 263.07062324448196,
                    "start": 0.005720824765039539
                },
                "write": [
                    {
                        "end": 263.07062324448196,
                        "id": "file_4_1",
                        "start": 134.03584821046186
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 397.08578137434955,
                    "start": 392.0855862243495
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 392.0855862243495,
                        "id": "file_4_1",
                        "start": 263.0720783243976
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 526.1208515577887,
                    "start": 263.0720783243976
                },
                "write": [
                    {
                        "end": 526.1208515577887,
                        "id": "file_4_2",
                        "start": 397.08578137434955
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 659.9626818787414,
                    "start": 654.9624867287414
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 654.9624867287414,
                        "id": "file_4_2",
                        "start": 526.1218456633374
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 786.2136884819932,
                    "start": 526.1218456633374
                },
                "write": [
                    {
                        "end": 786.2136884819932,
                        "id": "file_4_3",
                        "start": 659.9626818787414
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 134.03584821046186,
                    "start": 129.03565306046187
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 129.03565306046187,
                        "id": "file_5_0",
                        "start": 0.006115364404007783
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 263.07062324448196,
                    "start": 0.006115364404007783
                },
                "write": [
                    {
                        "end": 263.07062324448196,
                        "id": "file_5_1",
                        "start": 134.03584821046186
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 397.08602689854314,
                    "start": 392.0858317485431
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 392.0858317485431,
                        "id": "file_5_1",
                        "start": 263.07266801403665
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 526.1210587038792,
                    "start": 263.07266801403665
                },
                "write": [
                    {
                        "end": 526.1210587038792,
                        "id": "file_5_2",
                        "start": 397.08602689854314
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 659.9629274158381,
                    "start": 654.9627322658381
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 654.9627322658381,
                        "id": "file_5_2",
                        "start": 526.1224353529761
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 786.2136884819932,
                    "start": 526.1224353529761
                },
                "write": [
                    {
                        "end": 786.2136884819932,
                        "id": "file_5_3",
                        "start": 659.9629274158381
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 134.03617757211384,
                    "start": 129.03598242211385
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 129.03598242211385,
                        "id": "file_6_0",
                        "start": 0.006509904042976027
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 263.07093433067627,
                    "start": 0.006509904042976027
                },
                "write": [
                    {
                        "end": 263.07093433067627,
                        "id": "file_6_1",
                        "start": 134.03617757211384
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 397.0864926200486,
                    "start": 392.0862974700486
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 392.0862974700486,
                        "id": "file_6_1",
                        "start": 263.07443708295386
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 526.1215552899006,
                    "start": 263.07443708295386
                },
                "write": [
                    {
                        "end": 526.1215552899006,
                        "id": "file_6_2",
                        "start": 397.0864926200486
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 659.9633931443234,
                    "start": 654.9631979943234
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 654.9631979943234,
                        "id": "file_6_2",
                        "start": 526.1242044218925
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 786.2136884819932,
                    "start": 526.1242044218925
                },
                "write": [
                    {
                        "end": 786.2136884819932,
                        "id": "file_6_3",
                        "start": 659.9633931443234
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 134.03617757211384,
                    "start": 129.03598242211385
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 129.03598242211385,
                        "id": "file_7_0",
                        "start": 0.006904443681944271
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 263.07093433067627,
                    "start": 0.006904443681944271
                },
                "write": [
                    {
                        "end": 263.07093433067627,
                        "id": "file_7_1",
                        "start": 134.03617757211384
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 397.0864926200486,
                    "start": 392.0862974700486
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 392.0862974700486,
                        "id": "file_7_1",
                        "start": 263.07502677259293
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 526.1215552899006,
                    "start": 263.07502677259293
                },
                "write": [
                    {
                        "end": 526.1215552899006,
                        "id": "file_7_2",
                        "start": 397.0864926200486
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 659.9633931443234,
                    "start": 654.9631979943234
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 654.9631979943234,
                        "id": "file_7_2",
                        "start": 526.1247941115313
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 786.2136884819932,
                    "start": 526.1247941115313
                },
                "write": [
                    {
                        "end": 786.2136884819932,
                        "id": "file_7_3",
                        "start": 659.9633931443234
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 134.03638595222137,
                    "start": 129.03619080222137
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 129.03619080222137,
                        "id": "file_8_0",
                        "start": 0.007298983320912515
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 263.07093433067627,
                    "start": 0.007298983320912515
                },
                "write": [
                    {
                        "end": 263.07093433067627,
                        "id": "file_8_1",
                        "start": 134.03638595222137
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 397.08622362918834,
                    "start": 392.0860284791883
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 392.0860284791883,
                        "id": "file_8_1",
                        "start": 263.0732577036757
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 526.1213311399006,
                    "start": 263.0732577036757
                },
                "write": [
                    {
                        "end": 526.1213311399006,
                        "id": "file_8_2",
                        "start": 397.08622362918834
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 659.9631241464832,
                    "start": 654.9629289964832
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 654.9629289964832,
                        "id": "file_8_2",
                        "start": 526.1230250426149
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 786.2136884819932,
                    "start": 526.1230250426149
                },
                "write": [
                    {
                        "end": 786.2136884819932,
                        "id": "file_8_3",
                        "start": 659.9631241464832
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 134.03638595222137,
                    "start": 129.03619080222137
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 129.03619080222137,
                        "id": "file_9_0",
                        "start": 0.007693522959880759
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 263.07093433067627,
                    "start": 0.007693522959880759
                },
                "write": [
                    {
                        "end": 263.07093433067627,
                        "id": "file_9_1",
                        "start": 134.03638595222137
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 397.08622362918834,
                    "start": 392.0860284791883
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 392.0860284791883,
                        "id": "file_9_1",
                        "start": 263.0738473933148
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 526.1213311399006,
                    "start": 263.0738473933148
                },
                "write": [
                    {
                        "end": 526.1213311399006,
                        "id": "file_9_2",
                        "start": 397.08622362918834
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 659.9631241464832,
                    "start": 654.9629289964832
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 654.9629289964832,
                        "id": "file_9_2",
                        "start": 526.1236147322537
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 786.2136884819932,
                    "start": 526.1236147322537
                },
                "write": [
                    {
                        "end": 786.2136884819932,
                        "id": "file_9_3",
                        "start": 659.9631241464832
                    }
                ]
            }
        ]
    }
}


==> exp/simgrid/export/unified_21.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 140.46514383103576,
                    "start": 135.46494868103576
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.46494868103576,
                        "id": "file_0_0",
                        "start": 0.00019726981948412205
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 275.7312376081676,
                    "start": 0.00019726981948412205
                },
                "write": [
                    {
                        "end": 275.7312376081676,
                        "id": "file_0_1",
                        "start": 140.46514383103576
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 416.2166465137258,
                    "start": 411.21645136372575
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 411.21645136372575,
                        "id": "file_0_1",
                        "start": 275.7320224478067
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 548.3172509249389,
                    "start": 275.7320224478067
                },
                "write": [
                    {
                        "end": 548.3172509249389,
                        "id": "file_0_2",
                        "start": 416.2166465137258
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 688.8030151321922,
                    "start": 683.8028199821922
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 683.8028199821922,
                        "id": "file_0_2",
                        "start": 548.3180357645776
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 765.08542026758,
                    "start": 548.3180357645776
                },
                "write": [
                    {
                        "end": 765.08542026758,
                        "id": "file_0_3",
                        "start": 688.8030151321922
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 140.4730864473217,
                    "start": 135.4728912973217
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.4728912973217,
                        "id": "file_10_0",
                        "start": 0.0005918094584523661
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 275.8909820539235,
                    "start": 0.0005918094584523661
                },
                "write": [
                    {
                        "end": 275.8909820539235,
                        "id": "file_10_1",
                        "start": 140.4730864473217
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 416.368900766247,
                    "start": 411.368705616247
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 411.368705616247,
                        "id": "file_10_1",
                        "start": 275.8917668935626
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 551.3655622377474,
                    "start": 275.8917668935626
                },
                "write": [
                    {
                        "end": 551.3655622377474,
                        "id": "file_10_2",
                        "start": 416.368900766247
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 691.7062857571373,
                    "start": 686.7060906071373
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 686.7060906071373,
                        "id": "file_10_2",
                        "start": 551.3663470773862
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 820.4309342864518,
                    "start": 551.3663470773862
                },
                "write": [
                    {
                        "end": 820.4309342864518,
                        "id": "file_10_3",
                        "start": 691.7062857571373
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 140.47688633457537,
                    "start": 135.47669118457537
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.47669118457537,
                        "id": "file_11_0",
                        "start": 0.0009863490974206103
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 275.93081244611926,
                    "start": 0.0009863490974206103
                },
                "write": [
                    {
                        "end": 275.93081244611926,
                        "id": "file_11_1",
                        "start": 140.47688633457537
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 416.40505140076516,
                    "start": 411.40485625076514
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 411.40485625076514,
                        "id": "file_11_1",
                        "start": 275.93159728575836
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 551.7450765983615,
                    "start": 275.93159728575836
                },
                "write": [
                    {
                        "end": 551.7450765983615,
                        "id": "file_11_2",
                        "start": 416.40505140076516
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 692.0497680182681,
                    "start": 687.0495728682681
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 687.0495728682681,
                        "id": "file_11_2",
                        "start": 551.7458614380002
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 823.6940102430334,
                    "start": 551.7458614380002
                },
                "write": [
                    {
                        "end": 823.6940102430334,
                        "id": "file_11_3",
                        "start": 692.0497680182681
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 140.4793053281142,
                    "start": 135.4791101781142
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.4791101781142,
                        "id": "file_12_0",
                        "start": 0.0013808887363888547
                    }
                ],
                "task_id": "task_12_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 275.9476768802266,
                    "start": 0.0013808887363888547
                },
                "write": [
                    {
                        "end": 275.9476768802266,
                        "id": "file_12_1",
                        "start": 140.4793053281142
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 416.41961713031594,
                    "start": 411.4194219803159
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 411.4194219803159,
                        "id": "file_12_1",
                        "start": 275.9484617198657
                    }
                ],
                "task_id": "task_12_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 551.8469685270268,
                    "start": 275.9484617198657
                },
                "write": [
                    {
                        "end": 551.8469685270268,
                        "id": "file_12_2",
                        "start": 416.41961713031594
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 692.1372146386833,
                    "start": 687.1370194886834
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 687.1370194886834,
                        "id": "file_12_2",
                        "start": 551.8477533666655
                    }
                ],
                "task_id": "task_12_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 824.2186923278838,
                    "start": 551.8477533666655
                },
                "write": [
                    {
                        "end": 824.2186923278838,
                        "id": "file_12_3",
                        "start": 692.1372146386833
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 140.48103386699034,
                    "start": 135.48083871699035
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.48083871699035,
                        "id": "file_13_0",
                        "start": 0.001775428375357099
                    }
                ],
                "task_id": "task_13_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 275.95668308853703,
                    "start": 0.001775428375357099
                },
                "write": [
                    {
                        "end": 275.95668308853703,
                        "id": "file_13_1",
                        "start": 140.48103386699034
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 416.4270150627311,
                    "start": 411.42681991273105
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 411.42681991273105,
                        "id": "file_13_1",
                        "start": 275.95746792817613
                    }
                ],
                "task_id": "task_13_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 551.8857392643724,
                    "start": 275.95746792817613
                },
                "write": [
                    {
                        "end": 551.8857392643724,
                        "id": "file_13_2",
                        "start": 416.4270150627311
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 692.1687074860948,
                    "start": 687.168512336095
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 687.168512336095,
                        "id": "file_13_2",
                        "start": 551.8865241040112
                    }
                ],
                "task_id": "task_13_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 824.3525365654489,
                    "start": 551.8865241040112
                },
                "write": [
                    {
                        "end": 824.3525365654489,
                        "id": "file_13_3",
                        "start": 692.1687074860948
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 140.482348107841,
                    "start": 135.482152957841
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.482152957841,
                        "id": "file_14_0",
                        "start": 0.002169968014325343
                    }
                ],
                "task_id": "task_14_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 275.96213429039585,
                    "start": 0.002169968014325343
                },
                "write": [
                    {
                        "end": 275.96213429039585,
                        "id": "file_14_1",
                        "start": 140.482348107841
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 416.4312722596623,
                    "start": 411.4310771096623
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 411.4310771096623,
                        "id": "file_14_1",
                        "start": 275.96291913003495
                    }
                ],
                "task_id": "task_14_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 551.9035510355664,
                    "start": 275.96291913003495
                },
                "write": [
                    {
                        "end": 551.9035510355664,
                        "id": "file_14_2",
                        "start": 416.4312722596623
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 692.1823821798,
                    "start": 687.1821870298002
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 687.1821870298002,
                        "id": "file_14_2",
                        "start": 551.9043358752051
                    }
                ],
                "task_id": "task_14_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 824.3962950623483,
                    "start": 551.9043358752051
                },
                "write": [
                    {
                        "end": 824.3962950623483,
                        "id": "file_14_3",
                        "start": 692.1823821798
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 140.48338616536788,
                    "start": 135.48319101536788
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.48319101536788,
                        "id": "file_15_0",
                        "start": 0.002564507653293587
                    }
                ],
                "task_id": "task_15_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 275.96569887935146,
                    "start": 0.002564507653293587
                },
                "write": [
                    {
                        "end": 275.96569887935146,
                        "id": "file_15_1",
                        "start": 140.48338616536788
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 416.433919070572,
                    "start": 411.433723920572
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 411.433723920572,
                        "id": "file_15_1",
                        "start": 275.96648371899056
                    }
                ],
                "task_id": "task_15_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 551.9127462890375,
                    "start": 275.96648371899056
                },
                "write": [
                    {
                        "end": 551.9127462890375,
                        "id": "file_15_2",
                        "start": 416.433919070572
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 692.1890508713547,
                    "start": 687.1888557213548
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 687.1888557213548,
                        "id": "file_15_2",
                        "start": 551.9135311286763
                    }
                ],
                "task_id": "task_15_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 824.4129667063611,
                    "start": 551.9135311286763
                },
                "write": [
                    {
                        "end": 824.4129667063611,
                        "id": "file_15_3",
                        "start": 692.1890508713547
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 140.48422700800748,
                    "start": 135.48403185800748
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.48403185800748,
                        "id": "file_16_0",
                        "start": 0.002959047292261831
                    }
                ],
                "task_id": "task_16_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 275.96815290701676,
                    "start": 0.002959047292261831
                },
                "write": [
                    {
                        "end": 275.96815290701676,
                        "id": "file_16_1",
                        "start": 140.48422700800748
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 416.43565248455053,
                    "start": 411.4354573345505
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 411.4354573345505,
                        "id": "file_16_1",
                        "start": 275.96893774665585
                    }
                ],
                "task_id": "task_16_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 551.9178779828311,
                    "start": 275.96893774665585
                },
                "write": [
                    {
                        "end": 551.9178779828311,
                        "id": "file_16_2",
                        "start": 416.43565248455053
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 692.1925693801136,
                    "start": 687.1923742301137
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 687.1923742301137,
                        "id": "file_16_2",
                        "start": 551.9186628224699
                    }
                ],
                "task_id": "task_16_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 824.4200038363955,
                    "start": 551.9186628224699
                },
                "write": [
                    {
                        "end": 824.4200038363955,
                        "id": "file_16_3",
                        "start": 692.1925693801136
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 140.48491741267014,
                    "start": 135.48472226267015
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.48472226267015,
                        "id": "file_17_0",
                        "start": 0.003353586931230075
                    }
                ],
                "task_id": "task_17_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 275.9698966379079,
                    "start": 0.003353586931230075
                },
                "write": [
                    {
                        "end": 275.9698966379079,
                        "id": "file_17_1",
                        "start": 140.48491741267014
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 416.4368295626645,
                    "start": 411.4366344126645
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 411.4366344126645,
                        "id": "file_17_1",
                        "start": 275.970681477547
                    }
                ],
                "task_id": "task_17_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 551.9208992457249,
                    "start": 275.970681477547
                },
                "write": [
                    {
                        "end": 551.9208992457249,
                        "id": "file_17_2",
                        "start": 416.4368295626645
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 692.1945338290383,
                    "start": 687.1943386790384
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 687.1943386790384,
                        "id": "file_17_2",
                        "start": 551.9216840853636
                    }
                ],
                "task_id": "task_17_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 824.4231960675052,
                    "start": 551.9216840853636
                },
                "write": [
                    {
                        "end": 824.4231960675052,
                        "id": "file_17_3",
                        "start": 692.1945338290383
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 140.48548975853555,
                    "start": 135.48529460853555
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.48529460853555,
                        "id": "file_18_0",
                        "start": 0.0037481265701983187
                    }
                ],
                "task_id": "task_18_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 275.9710738973665,
                    "start": 0.0037481265701983187
                },
                "write": [
                    {
                        "end": 275.9710738973665,
                        "id": "file_18_1",
                        "start": 140.48548975853555
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 416.4375977621269,
                    "start": 411.4374026121269
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 411.4374026121269,
                        "id": "file_18_1",
                        "start": 275.9718587370056
                    }
                ],
                "task_id": "task_18_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 551.922623331454,
                    "start": 275.9718587370056
                },
                "write": [
                    {
                        "end": 551.922623331454,
                        "id": "file_18_2",
                        "start": 416.4375977621269
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 692.1956120910231,
                    "start": 687.1954169410233
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 687.1954169410233,
                        "id": "file_18_2",
                        "start": 551.9234081710928
                    }
                ],
                "task_id": "task_18_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 824.424633859905,
                    "start": 551.9234081710928
                },
                "write": [
                    {
                        "end": 824.424633859905,
                        "id": "file_18_3",
                        "start": 692.1956120910231
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 140.4859711089067,
                    "start": 135.48577595890671
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.48577595890671,
                        "id": "file_19_0",
                        "start": 0.004142666209166563
                    }
                ],
                "task_id": "task_19_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 275.9721260897668,
                    "start": 0.004142666209166563
                },
                "write": [
                    {
                        "end": 275.9721260897668,
                        "id": "file_19_1",
                        "start": 140.4859711089067
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 416.43825035067005,
                    "start": 411.43805520067
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 411.43805520067,
                        "id": "file_19_1",
                        "start": 275.9729109294059
                    }
                ],
                "task_id": "task_19_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 551.9238005909122,
                    "start": 275.9729109294059
                },
                "write": [
                    {
                        "end": 551.9238005909122,
                        "id": "file_19_2",
                        "start": 416.43825035067005
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 692.1963300173672,
                    "start": 687.1961348673674
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 687.1961348673674,
                        "id": "file_19_2",
                        "start": 551.9245854305509
                    }
                ],
                "task_id": "task_19_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 824.425423558219,
                    "start": 551.9245854305509
                },
                "write": [
                    {
                        "end": 824.425423558219,
                        "id": "file_19_3",
                        "start": 692.1963300173672
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 140.4863780144495,
                    "start": 135.48618286444952
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.48618286444952,
                        "id": "file_1_0",
                        "start": 0.004537205848134807
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 275.97284908815396,
                    "start": 0.004537205848134807
                },
                "write": [
                    {
                        "end": 275.97284908815396,
                        "id": "file_1_1",
                        "start": 140.4863780144495
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 416.4386005701914,
                    "start": 411.4384054201914
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 411.4384054201914,
                        "id": "file_1_1",
                        "start": 275.97350061904496
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 551.9245619118798,
                    "start": 275.97350061904496
                },
                "write": [
                    {
                        "end": 551.9245619118798,
                        "id": "file_1_2",
                        "start": 416.4386005701914
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 692.1966721415607,
                    "start": 687.1964769915609
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 687.1964769915609,
                        "id": "file_1_2",
                        "start": 551.9251751201897
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 824.4257345576814,
                    "start": 551.9251751201897
                },
                "write": [
                    {
                        "end": 824.4257345576814,
                        "id": "file_1_3",
                        "start": 692.1966721415607
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 140.48672263810545,
                    "start": 135.48652748810545
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.48652748810545,
                        "id": "file_20_0",
                        "start": 0.004931745487103051
                    }
                ],
                "task_id": "task_20_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 275.97330334922543,
                    "start": 0.004931745487103051
                },
                "write": [
                    {
                        "end": 275.97330334922543,
                        "id": "file_20_1",
                        "start": 140.48672263810545
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 416.43896711804086,
                    "start": 411.43877196804084
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 411.43877196804084,
                        "id": "file_20_1",
                        "start": 275.974090308684
                    }
                ],
                "task_id": "task_20_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 551.9249778503703,
                    "start": 275.974090308684
                },
                "write": [
                    {
                        "end": 551.9249778503703,
                        "id": "file_20_2",
                        "start": 416.43896711804086
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 692.1970073946202,
                    "start": 687.1968122446203
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 687.1968122446203,
                        "id": "file_20_2",
                        "start": 551.9257648098285
                    }
                ],
                "task_id": "task_20_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 824.4259859915524,
                    "start": 551.9257648098285
                },
                "write": [
                    {
                        "end": 824.4259859915524,
                        "id": "file_20_3",
                        "start": 692.1970073946202
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 140.4870146590732,
                    "start": 135.4868195090732
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.4868195090732,
                        "id": "file_2_0",
                        "start": 0.005326285126071295
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 275.9738157346364,
                    "start": 0.005326285126071295
                },
                "write": [
                    {
                        "end": 275.9738157346364,
                        "id": "file_2_1",
                        "start": 140.4870146590732
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 416.4393774594292,
                    "start": 411.43918230942916
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 411.43918230942916,
                        "id": "file_2_1",
                        "start": 275.9746799983231
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 551.9255675400091,
                    "start": 275.9746799983231
                },
                "write": [
                    {
                        "end": 551.9255675400091,
                        "id": "file_2_2",
                        "start": 416.4393774594292
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 692.1973245768783,
                    "start": 687.1971294268784
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 687.1971294268784,
                        "id": "file_2_2",
                        "start": 551.9263544994673
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 824.4261811587567,
                    "start": 551.9263544994673
                },
                "write": [
                    {
                        "end": 824.4261811587567,
                        "id": "file_2_3",
                        "start": 692.1973245768783
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 140.48726151246547,
                    "start": 135.48706636246547
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.48706636246547,
                        "id": "file_3_0",
                        "start": 0.005720824765039539
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 275.97413554585376,
                    "start": 0.005720824765039539
                },
                "write": [
                    {
                        "end": 275.97413554585376,
                        "id": "file_3_1",
                        "start": 140.48726151246547
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 416.43972245690753,
                    "start": 411.4395273069075
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 411.4395273069075,
                        "id": "file_3_1",
                        "start": 275.97526968796217
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 551.9261572296479,
                    "start": 275.97526968796217
                },
                "write": [
                    {
                        "end": 551.9261572296479,
                        "id": "file_3_2",
                        "start": 416.43972245690753
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 692.197661064679,
                    "start": 687.1974659146791
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 687.1974659146791,
                        "id": "file_3_2",
                        "start": 551.926944189106
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 824.4261811587567,
                    "start": 551.926944189106
                },
                "write": [
                    {
                        "end": 824.4261811587567,
                        "id": "file_3_3",
                        "start": 692.197661064679
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 140.48746921730418,
                    "start": 135.48727406730418
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.48727406730418,
                        "id": "file_4_0",
                        "start": 0.006115364404007783
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 275.97438477327313,
                    "start": 0.006115364404007783
                },
                "write": [
                    {
                        "end": 275.97438477327313,
                        "id": "file_4_1",
                        "start": 140.48746921730418
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 416.4400072933002,
                    "start": 411.4398121433002
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 411.4398121433002,
                        "id": "file_4_1",
                        "start": 275.97585937760124
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 551.9265599053812,
                    "start": 275.97585937760124
                },
                "write": [
                    {
                        "end": 551.9265599053812,
                        "id": "file_4_2",
                        "start": 416.4400072933002
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 692.1979483136037,
                    "start": 687.1977531636038
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 687.1977531636038,
                        "id": "file_4_2",
                        "start": 551.9275338787448
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 824.4264642925544,
                    "start": 551.9275338787448
                },
                "write": [
                    {
                        "end": 824.4264642925544,
                        "id": "file_4_3",
                        "start": 692.1979483136037
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 140.48746921730418,
                    "start": 135.48727406730418
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.48727406730418,
                        "id": "file_5_0",
                        "start": 0.006509904042976027
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 275.97438477327313,
                    "start": 0.006509904042976027
                },
                "write": [
                    {
                        "end": 275.97438477327313,
                        "id": "file_5_1",
                        "start": 140.48746921730418
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 416.440240882714,
                    "start": 411.440045732714
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 411.440045732714,
                        "id": "file_5_1",
                        "start": 275.9764490672403
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 551.9267469192866,
                    "start": 275.9764490672403
                },
                "write": [
                    {
                        "end": 551.9267469192866,
                        "id": "file_5_2",
                        "start": 416.440240882714
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 692.1981818990781,
                    "start": 687.1979867490783
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 687.1979867490783,
                        "id": "file_5_2",
                        "start": 551.9281235683836
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 824.4264642925544,
                    "start": 551.9281235683836
                },
                "write": [
                    {
                        "end": 824.4264642925544,
                        "id": "file_5_3",
                        "start": 692.1981818990781
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 140.48778188970877,
                    "start": 135.48758673970877
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.48758673970877,
                        "id": "file_6_0",
                        "start": 0.006904443681944271
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 275.97467904839607,
                    "start": 0.006904443681944271
                },
                "write": [
                    {
                        "end": 275.97467904839607,
                        "id": "file_6_1",
                        "start": 140.48778188970877
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 416.4405773316388,
                    "start": 411.44038218163877
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 411.44038218163877,
                        "id": "file_6_1",
                        "start": 275.9782181361575
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 551.9271328914026,
                    "start": 275.9782181361575
                },
                "write": [
                    {
                        "end": 551.9271328914026,
                        "id": "file_6_2",
                        "start": 416.4405773316388
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 692.1985183422553,
                    "start": 687.1983231922554
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 687.1983231922554,
                        "id": "file_6_2",
                        "start": 551.9298926373
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 824.4264642925544,
                    "start": 551.9298926373
                },
                "write": [
                    {
                        "end": 824.4264642925544,
                        "id": "file_6_3",
                        "start": 692.1985183422553
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 140.48778188970877,
                    "start": 135.48758673970877
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.48758673970877,
                        "id": "file_7_0",
                        "start": 0.007298983320912515
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 275.97467904839607,
                    "start": 0.007298983320912515
                },
                "write": [
                    {
                        "end": 275.97467904839607,
                        "id": "file_7_1",
                        "start": 140.48778188970877
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 416.4405773316388,
                    "start": 411.44038218163877
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 411.44038218163877,
                        "id": "file_7_1",
                        "start": 275.9788078257966
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 551.9271328914026,
                    "start": 275.9788078257966
                },
                "write": [
                    {
                        "end": 551.9271328914026,
                        "id": "file_7_2",
                        "start": 416.4405773316388
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 692.1985183422553,
                    "start": 687.1983231922554
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 687.1983231922554,
                        "id": "file_7_2",
                        "start": 551.9304823269388
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 824.4264642925544,
                    "start": 551.9304823269388
                },
                "write": [
                    {
                        "end": 824.4264642925544,
                        "id": "file_7_3",
                        "start": 692.1985183422553
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 140.48798504831092,
                    "start": 135.48778989831092
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.48778989831092,
                        "id": "file_8_0",
                        "start": 0.007693522959880759
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 275.97467904839607,
                    "start": 0.007693522959880759
                },
                "write": [
                    {
                        "end": 275.97467904839607,
                        "id": "file_8_1",
                        "start": 140.48798504831092
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 416.440240882714,
                    "start": 411.440045732714
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 411.440045732714,
                        "id": "file_8_1",
                        "start": 275.9770387568794
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 551.9267469192866,
                    "start": 275.9770387568794
                },
                "write": [
                    {
                        "end": 551.9267469192866,
                        "id": "file_8_2",
                        "start": 416.440240882714
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 692.1981818990781,
                    "start": 687.1979867490783
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 687.1979867490783,
                        "id": "file_8_2",
                        "start": 551.9287132580224
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 824.4264642925544,
                    "start": 551.9287132580224
                },
                "write": [
                    {
                        "end": 824.4264642925544,
                        "id": "file_8_3",
                        "start": 692.1981818990781
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 140.48798504831092,
                    "start": 135.48778989831092
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.48778989831092,
                        "id": "file_9_0",
                        "start": 0.008088062598849002
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 275.97467904839607,
                    "start": 0.008088062598849002
                },
                "write": [
                    {
                        "end": 275.97467904839607,
                        "id": "file_9_1",
                        "start": 140.48798504831092
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 416.4405773316388,
                    "start": 411.44038218163877
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 411.44038218163877,
                        "id": "file_9_1",
                        "start": 275.97762844651845
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 551.9271328914026,
                    "start": 275.97762844651845
                },
                "write": [
                    {
                        "end": 551.9271328914026,
                        "id": "file_9_2",
                        "start": 416.4405773316388
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 692.1985183422553,
                    "start": 687.1983231922554
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 687.1983231922554,
                        "id": "file_9_2",
                        "start": 551.9293029476612
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 824.4264642925544,
                    "start": 551.9293029476612
                },
                "write": [
                    {
                        "end": 824.4264642925544,
                        "id": "file_9_3",
                        "start": 692.1985183422553
                    }
                ]
            }
        ]
    }
}


==> exp/simgrid/export/unified_22.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 146.9137409863779,
                    "start": 141.9135458363779
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 141.9135458363779,
                        "id": "file_0_0",
                        "start": 0.00019726981948412205
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 288.60542841600454,
                    "start": 0.00019726981948412205
                },
                "write": [
                    {
                        "end": 288.60542841600454,
                        "id": "file_0_1",
                        "start": 146.9137409863779
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 435.5406008120216,
                    "start": 430.54040566202156
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 430.54040566202156,
                        "id": "file_0_1",
                        "start": 288.60621325564364
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 573.5456484488734,
                    "start": 288.60621325564364
                },
                "write": [
                    {
                        "end": 573.5456484488734,
                        "id": "file_0_2",
                        "start": 435.5406008120216
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 720.4812675216085,
                    "start": 715.4810723716084
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 715.4810723716084,
                        "id": "file_0_2",
                        "start": 573.5464332885122
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 790.2861294319378,
                    "start": 573.5464332885122
                },
                "write": [
                    {
                        "end": 790.2861294319378,
                        "id": "file_0_3",
                        "start": 720.4812675216085
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 146.92207812954555,
                    "start": 141.92188297954556
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 141.92188297954556,
                        "id": "file_10_0",
                        "start": 0.0005918094584523661
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 288.78146332735247,
                    "start": 0.0005918094584523661
                },
                "write": [
                    {
                        "end": 288.78146332735247,
                        "id": "file_10_1",
                        "start": 146.92207812954555
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 435.7087504477191,
                    "start": 430.7085552977191
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 430.7085552977191,
                        "id": "file_10_1",
                        "start": 288.78224816699156
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 577.0717194079688,
                    "start": 288.78224816699156
                },
                "write": [
                    {
                        "end": 577.0717194079688,
                        "id": "file_10_2",
                        "start": 435.7087504477191
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 723.847210919604,
                    "start": 718.847015769604
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 718.847015769604,
                        "id": "file_10_2",
                        "start": 577.0725042476075
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 857.661288235541,
                    "start": 577.0725042476075
                },
                "write": [
                    {
                        "end": 857.661288235541,
                        "id": "file_10_3",
                        "start": 723.847210919604
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 146.9260752834659,
                    "start": 141.9258801334659
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 141.9258801334659,
                        "id": "file_11_0",
                        "start": 0.0009863490974206103
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 288.82536632471056,
                    "start": 0.0009863490974206103
                },
                "write": [
                    {
                        "end": 288.82536632471056,
                        "id": "file_11_1",
                        "start": 146.9260752834659
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 435.74877374674384,
                    "start": 430.7485785967438
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 430.7485785967438,
                        "id": "file_11_1",
                        "start": 288.82615116434965
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 577.5119073377273,
                    "start": 288.82615116434965
                },
                "write": [
                    {
                        "end": 577.5119073377273,
                        "id": "file_11_2",
                        "start": 435.74877374674384
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 724.2474971374475,
                    "start": 719.2473019874476
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 719.2473019874476,
                        "id": "file_11_2",
                        "start": 577.512692177366
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 861.664161434489,
                    "start": 577.512692177366
                },
                "write": [
                    {
                        "end": 861.664161434489,
                        "id": "file_11_3",
                        "start": 724.2474971374475
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 146.9286258167897,
                    "start": 141.9284306667897
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 141.9284306667897,
                        "id": "file_12_0",
                        "start": 0.0013808887363888547
                    }
                ],
                "task_id": "task_12_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 288.84400494591466,
                    "start": 0.0013808887363888547
                },
                "write": [
                    {
                        "end": 288.84400494591466,
                        "id": "file_12_1",
                        "start": 146.9286258167897
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 435.7649789510163,
                    "start": 430.7647838010163
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 430.7647838010163,
                        "id": "file_12_1",
                        "start": 288.84478978555376
                    }
                ],
                "task_id": "task_12_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 577.6306792574783,
                    "start": 288.84478978555376
                },
                "write": [
                    {
                        "end": 577.6306792574783,
                        "id": "file_12_2",
                        "start": 435.7649789510163
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 724.3501817476476,
                    "start": 719.3499865976478
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 719.3499865976478,
                        "id": "file_12_2",
                        "start": 577.631464097117
                    }
                ],
                "task_id": "task_12_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 862.3144965864184,
                    "start": 577.631464097117
                },
                "write": [
                    {
                        "end": 862.3144965864184,
                        "id": "file_12_3",
                        "start": 724.3501817476476
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 146.93045295996689,
                    "start": 141.9302578099669
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 141.9302578099669,
                        "id": "file_13_0",
                        "start": 0.001775428375357099
                    }
                ],
                "task_id": "task_13_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 288.85398879723584,
                    "start": 0.001775428375357099
                },
                "write": [
                    {
                        "end": 288.85398879723584,
                        "id": "file_13_1",
                        "start": 146.93045295996689
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 435.77325278450667,
                    "start": 430.77305763450664
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 430.77305763450664,
                        "id": "file_13_1",
                        "start": 288.85477363687494
                    }
                ],
                "task_id": "task_13_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 577.676119790337,
                    "start": 288.85477363687494
                },
                "write": [
                    {
                        "end": 577.676119790337,
                        "id": "file_13_2",
                        "start": 435.77325278450667
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 724.3874659568967,
                    "start": 719.3872708068968
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 719.3872708068968,
                        "id": "file_13_2",
                        "start": 577.6769046299758
                    }
                ],
                "task_id": "task_13_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 862.4822766330946,
                    "start": 577.6769046299758
                },
                "write": [
                    {
                        "end": 862.4822766330946,
                        "id": "file_13_3",
                        "start": 724.3874659568967
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 146.9318461728606,
                    "start": 141.9316510228606
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 141.9316510228606,
                        "id": "file_14_0",
                        "start": 0.002169968014325343
                    }
                ],
                "task_id": "task_14_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 288.86005361926937,
                    "start": 0.002169968014325343
                },
                "write": [
                    {
                        "end": 288.86005361926937,
                        "id": "file_14_1",
                        "start": 146.9318461728606
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 435.77804145455616,
                    "start": 430.77784630455614
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 430.77784630455614,
                        "id": "file_14_1",
                        "start": 288.86083845890846
                    }
                ],
                "task_id": "task_14_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 577.6971245706802,
                    "start": 288.86083845890846
                },
                "write": [
                    {
                        "end": 577.6971245706802,
                        "id": "file_14_2",
                        "start": 435.77804145455616
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 724.4037992263987,
                    "start": 719.4036040763989
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 719.4036040763989,
                        "id": "file_14_2",
                        "start": 577.697909410319
                    }
                ],
                "task_id": "task_14_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 862.5378097098901,
                    "start": 577.697909410319
                },
                "write": [
                    {
                        "end": 862.5378097098901,
                        "id": "file_14_3",
                        "start": 724.4037992263987
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 146.9329500051186,
                    "start": 141.93275485511862
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 141.93275485511862,
                        "id": "file_15_0",
                        "start": 0.002564507653293587
                    }
                ],
                "task_id": "task_15_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 288.8640355867196,
                    "start": 0.002564507653293587
                },
                "write": [
                    {
                        "end": 288.8640355867196,
                        "id": "file_15_1",
                        "start": 146.9329500051186
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 435.7810366627777,
                    "start": 430.78084151277767
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 430.78084151277767,
                        "id": "file_15_1",
                        "start": 288.8648204263587
                    }
                ],
                "task_id": "task_15_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 577.7080415531835,
                    "start": 288.8648204263587
                },
                "write": [
                    {
                        "end": 577.7080415531835,
                        "id": "file_15_2",
                        "start": 435.7810366627777
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 724.4118380663405,
                    "start": 719.4116429163406
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 719.4116429163406,
                        "id": "file_15_2",
                        "start": 577.7088263928223
                    }
                ],
                "task_id": "task_15_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 862.5592462602395,
                    "start": 577.7088263928223
                },
                "write": [
                    {
                        "end": 862.5592462602395,
                        "id": "file_15_3",
                        "start": 724.4118380663405
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 146.93384721926355,
                    "start": 141.93365206926356
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 141.93365206926356,
                        "id": "file_16_0",
                        "start": 0.002959047292261831
                    }
                ],
                "task_id": "task_16_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 288.86679004879346,
                    "start": 0.002959047292261831
                },
                "write": [
                    {
                        "end": 288.86679004879346,
                        "id": "file_16_1",
                        "start": 146.93384721926355
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 435.78301097836913,
                    "start": 430.7828158283691
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 430.7828158283691,
                        "id": "file_16_1",
                        "start": 288.86757488843256
                    }
                ],
                "task_id": "task_16_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 577.7141813243869,
                    "start": 288.86757488843256
                },
                "write": [
                    {
                        "end": 577.7141813243869,
                        "id": "file_16_2",
                        "start": 435.78301097836913
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 724.4161205643468,
                    "start": 719.4159254143469
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 719.4159254143469,
                        "id": "file_16_2",
                        "start": 577.7149661640257
                    }
                ],
                "task_id": "task_16_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 862.5684230655427,
                    "start": 577.7149661640257
                },
                "write": [
                    {
                        "end": 862.5684230655427,
                        "id": "file_16_3",
                        "start": 724.4161205643468
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 146.93458695151213,
                    "start": 141.93439180151213
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 141.93439180151213,
                        "id": "file_17_0",
                        "start": 0.003353586931230075
                    }
                ],
                "task_id": "task_17_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 288.8687589925878,
                    "start": 0.003353586931230075
                },
                "write": [
                    {
                        "end": 288.8687589925878,
                        "id": "file_17_1",
                        "start": 146.93458695151213
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 435.78435724465515,
                    "start": 430.78416209465513
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 430.78416209465513,
                        "id": "file_17_1",
                        "start": 288.8695438322269
                    }
                ],
                "task_id": "task_17_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 577.7178181657752,
                    "start": 288.8695438322269
                },
                "write": [
                    {
                        "end": 577.7178181657752,
                        "id": "file_17_2",
                        "start": 435.78435724465515
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 724.4185282288533,
                    "start": 719.4183330788535
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 719.4183330788535,
                        "id": "file_17_2",
                        "start": 577.7186030054139
                    }
                ],
                "task_id": "task_17_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 862.5726364407383,
                    "start": 577.7186030054139
                },
                "write": [
                    {
                        "end": 862.5726364407383,
                        "id": "file_17_3",
                        "start": 724.4185282288533
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 146.93520315473793,
                    "start": 141.93500800473794
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 141.93500800473794,
                        "id": "file_18_0",
                        "start": 0.0037481265701983187
                    }
                ],
                "task_id": "task_18_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 288.87020009882065,
                    "start": 0.0037481265701983187
                },
                "write": [
                    {
                        "end": 288.87020009882065,
                        "id": "file_18_1",
                        "start": 146.93520315473793
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 435.7853077494939,
                    "start": 430.78511259949386
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 430.78511259949386,
                        "id": "file_18_1",
                        "start": 288.87098493845974
                    }
                ],
                "task_id": "task_18_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 577.7200765184538,
                    "start": 288.87098493845974
                },
                "write": [
                    {
                        "end": 577.7200765184538,
                        "id": "file_18_2",
                        "start": 435.7853077494939
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 724.4199530257939,
                    "start": 719.4197578757941
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 719.4197578757941,
                        "id": "file_18_2",
                        "start": 577.7208613580925
                    }
                ],
                "task_id": "task_18_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 862.574694624536,
                    "start": 577.7208613580925
                },
                "write": [
                    {
                        "end": 862.574694624536,
                        "id": "file_18_3",
                        "start": 724.4199530257939
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 146.93572397301747,
                    "start": 141.93552882301748
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 141.93552882301748,
                        "id": "file_19_0",
                        "start": 0.004142666209166563
                    }
                ],
                "task_id": "task_19_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 288.87129380734996,
                    "start": 0.004142666209166563
                },
                "write": [
                    {
                        "end": 288.87129380734996,
                        "id": "file_19_1",
                        "start": 146.93572397301747
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 435.78599989411754,
                    "start": 430.7858047441175
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 430.7858047441175,
                        "id": "file_19_1",
                        "start": 288.87207864698905
                    }
                ],
                "task_id": "task_19_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 577.7215340892022,
                    "start": 288.87207864698905
                },
                "write": [
                    {
                        "end": 577.7215340892022,
                        "id": "file_19_2",
                        "start": 435.78599989411754
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 724.4208471607401,
                    "start": 719.4206520107402
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 719.4206520107402,
                        "id": "file_19_2",
                        "start": 577.722318928841
                    }
                ],
                "task_id": "task_19_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 862.5757676685489,
                    "start": 577.722318928841
                },
                "write": [
                    {
                        "end": 862.5757676685489,
                        "id": "file_19_3",
                        "start": 724.4208471607401
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 146.93616672893143,
                    "start": 141.93597157893143
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 141.93597157893143,
                        "id": "file_1_0",
                        "start": 0.004537205848134807
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 288.87212516587925,
                    "start": 0.004537205848134807
                },
                "write": [
                    {
                        "end": 288.87212516587925,
                        "id": "file_1_1",
                        "start": 146.93616672893143
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 435.7865037150853,
                    "start": 430.7863085650853
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 430.7863085650853,
                        "id": "file_1_1",
                        "start": 288.87291000551835
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 577.7224960090216,
                    "start": 288.87291000551835
                },
                "write": [
                    {
                        "end": 577.7224960090216,
                        "id": "file_1_2",
                        "start": 435.7865037150853
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 724.42142453815,
                    "start": 719.4212293881501
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 719.4212293881501,
                        "id": "file_1_2",
                        "start": 577.7232808486604
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 862.5763450868284,
                    "start": 577.7232808486604
                },
                "write": [
                    {
                        "end": 862.5763450868284,
                        "id": "file_1_3",
                        "start": 724.42142453815
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 146.9365442559796,
                    "start": 141.93634910597962
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 141.93634910597962,
                        "id": "file_20_0",
                        "start": 0.004931745487103051
                    }
                ],
                "task_id": "task_20_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 288.8727588029761,
                    "start": 0.004931745487103051
                },
                "write": [
                    {
                        "end": 288.8727588029761,
                        "id": "file_20_1",
                        "start": 146.9365442559796
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 435.7868559414198,
                    "start": 430.78666079141976
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 430.78666079141976,
                        "id": "file_20_1",
                        "start": 288.8734996951574
                    }
                ],
                "task_id": "task_20_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 577.7230919364408,
                    "start": 288.8734996951574
                },
                "write": [
                    {
                        "end": 577.7230919364408,
                        "id": "file_20_2",
                        "start": 435.7868559414198
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 724.4217585956768,
                    "start": 719.421563445677
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 719.421563445677,
                        "id": "file_20_2",
                        "start": 577.7238705382991
                    }
                ],
                "task_id": "task_20_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 862.5766234851424,
                    "start": 577.7238705382991
                },
                "write": [
                    {
                        "end": 862.5766234851424,
                        "id": "file_20_3",
                        "start": 724.4217585956768
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 146.93686660974305,
                    "start": 141.93667145974305
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 141.93667145974305,
                        "id": "file_21_0",
                        "start": 0.005326285126071295
                    }
                ],
                "task_id": "task_21_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 288.87325473738474,
                    "start": 0.005326285126071295
                },
                "write": [
                    {
                        "end": 288.87325473738474,
                        "id": "file_21_1",
                        "start": 146.93686660974305
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 435.7872469690057,
                    "start": 430.7870518190057
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 430.7870518190057,
                        "id": "file_21_1",
                        "start": 288.8740893847965
                    }
                ],
                "task_id": "task_21_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 577.7236732684797,
                    "start": 288.8740893847965
                },
                "write": [
                    {
                        "end": 577.7236732684797,
                        "id": "file_21_2",
                        "start": 435.7872469690057
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 724.4220868768596,
                    "start": 719.4218917268597
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 719.4218917268597,
                        "id": "file_21_2",
                        "start": 577.7244602279379
                    }
                ],
                "task_id": "task_21_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 862.5768507448197,
                    "start": 577.7244602279379
                },
                "write": [
                    {
                        "end": 862.5768507448197,
                        "id": "file_21_3",
                        "start": 724.4220868768596
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 146.9371416264097,
                    "start": 141.9369464764097
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 141.9369464764097,
                        "id": "file_2_0",
                        "start": 0.005720824765039539
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 288.8736348656605,
                    "start": 0.005720824765039539
                },
                "write": [
                    {
                        "end": 288.8736348656605,
                        "id": "file_2_1",
                        "start": 146.9371416264097
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 435.78764073836055,
                    "start": 430.7874455883605
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 430.7874455883605,
                        "id": "file_2_1",
                        "start": 288.87467907443556
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 577.7242468495895,
                    "start": 288.87467907443556
                },
                "write": [
                    {
                        "end": 577.7242468495895,
                        "id": "file_2_2",
                        "start": 435.78764073836055
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 724.4224224386876,
                    "start": 719.4222272886877
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 719.4222272886877,
                        "id": "file_2_2",
                        "start": 577.7250499175767
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 862.5768507448197,
                    "start": 577.7250499175767
                },
                "write": [
                    {
                        "end": 862.5768507448197,
                        "id": "file_2_3",
                        "start": 724.4224224386876
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 146.93737563447422,
                    "start": 141.93718048447423
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 141.93718048447423,
                        "id": "file_3_0",
                        "start": 0.006115364404007783
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 288.87389211497697,
                    "start": 0.006115364404007783
                },
                "write": [
                    {
                        "end": 288.87389211497697,
                        "id": "file_3_1",
                        "start": 146.93737563447422
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 435.78796485717777,
                    "start": 430.78776970717774
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 430.78776970717774,
                        "id": "file_3_1",
                        "start": 288.87526876407463
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 577.7246678940669,
                    "start": 288.87526876407463
                },
                "write": [
                    {
                        "end": 577.7246678940669,
                        "id": "file_3_2",
                        "start": 435.78796485717777
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 724.4227537779349,
                    "start": 719.422558627935
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 719.422558627935,
                        "id": "file_3_2",
                        "start": 577.7256396072155
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 862.5771971292284,
                    "start": 577.7256396072155
                },
                "write": [
                    {
                        "end": 862.5771971292284,
                        "id": "file_3_3",
                        "start": 724.4227537779349
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 146.93757293501184,
                    "start": 141.93737778501185
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 141.93737778501185,
                        "id": "file_4_0",
                        "start": 0.006509904042976027
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 288.87415689078347,
                    "start": 0.006509904042976027
                },
                "write": [
                    {
                        "end": 288.87415689078347,
                        "id": "file_4_1",
                        "start": 146.93757293501184
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 435.78823532115626,
                    "start": 430.78804017115624
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 430.78804017115624,
                        "id": "file_4_1",
                        "start": 288.8758584537137
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 577.7248526477573,
                    "start": 288.8758584537137
                },
                "write": [
                    {
                        "end": 577.7248526477573,
                        "id": "file_4_2",
                        "start": 435.78823532115626
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 724.423024227026,
                    "start": 719.4228290770261
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 719.4228290770261,
                        "id": "file_4_2",
                        "start": 577.7262292968543
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 862.5771971292284,
                    "start": 577.7262292968543
                },
                "write": [
                    {
                        "end": 862.5771971292284,
                        "id": "file_4_3",
                        "start": 724.423024227026
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 146.93757293501184,
                    "start": 141.93737778501185
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 141.93737778501185,
                        "id": "file_5_0",
                        "start": 0.006904443681944271
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 288.87415689078347,
                    "start": 0.006904443681944271
                },
                "write": [
                    {
                        "end": 288.87415689078347,
                        "id": "file_5_1",
                        "start": 146.93757293501184
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 435.78845834212404,
                    "start": 430.788263192124
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 430.788263192124,
                        "id": "file_5_1",
                        "start": 288.8764481433528
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 577.7252350779378,
                    "start": 288.8764481433528
                },
                "write": [
                    {
                        "end": 577.7252350779378,
                        "id": "file_5_2",
                        "start": 435.78845834212404
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 724.4232472479937,
                    "start": 719.4230520979938
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 719.4230520979938,
                        "id": "file_5_2",
                        "start": 577.7268189864931
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 862.5771971292284,
                    "start": 577.7268189864931
                },
                "write": [
                    {
                        "end": 862.5771971292284,
                        "id": "file_5_3",
                        "start": 724.4232472479937
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 146.93787156564753,
                    "start": 141.93767641564753
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 141.93767641564753,
                        "id": "file_6_0",
                        "start": 0.007298983320912515
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 288.8744388994586,
                    "start": 0.007298983320912515
                },
                "write": [
                    {
                        "end": 288.8744388994586,
                        "id": "file_6_1",
                        "start": 146.93787156564753
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 435.78845834212404,
                    "start": 430.788263192124
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 430.788263192124,
                        "id": "file_6_1",
                        "start": 288.87703783299185
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 577.7252350779378,
                    "start": 288.87703783299185
                },
                "write": [
                    {
                        "end": 577.7252350779378,
                        "id": "file_6_2",
                        "start": 435.78845834212404
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 724.4232472479937,
                    "start": 719.4230520979938
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 719.4230520979938,
                        "id": "file_6_2",
                        "start": 577.7274086761319
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 862.5771971292284,
                    "start": 577.7274086761319
                },
                "write": [
                    {
                        "end": 862.5771971292284,
                        "id": "file_6_3",
                        "start": 724.4232472479937
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 146.93787156564753,
                    "start": 141.93767641564753
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 141.93767641564753,
                        "id": "file_7_0",
                        "start": 0.007693522959880759
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 288.8744388994586,
                    "start": 0.007693522959880759
                },
                "write": [
                    {
                        "end": 288.8744388994586,
                        "id": "file_7_1",
                        "start": 146.93787156564753
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 435.78878235664024,
                    "start": 430.7885872066402
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 430.7885872066402,
                        "id": "file_7_1",
                        "start": 288.8776275226309
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 577.7254423373961,
                    "start": 288.8776275226309
                },
                "write": [
                    {
                        "end": 577.7254423373961,
                        "id": "file_7_2",
                        "start": 435.78878235664024
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 724.4235712469185,
                    "start": 719.4233760969187
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 719.4233760969187,
                        "id": "file_7_2",
                        "start": 577.7279983657706
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 862.5774153017359,
                    "start": 577.7279983657706
                },
                "write": [
                    {
                        "end": 862.5774153017359,
                        "id": "file_7_3",
                        "start": 724.4235712469185
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 146.93806998446473,
                    "start": 141.93787483446474
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 141.93787483446474,
                        "id": "file_8_0",
                        "start": 0.008088062598849002
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 288.87448180461604,
                    "start": 0.008088062598849002
                },
                "write": [
                    {
                        "end": 288.87448180461604,
                        "id": "file_8_1",
                        "start": 146.93806998446473
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 435.78878235664024,
                    "start": 430.7885872066402
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 430.7885872066402,
                        "id": "file_8_1",
                        "start": 288.87821721227
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 577.7254423373961,
                    "start": 288.87821721227
                },
                "write": [
                    {
                        "end": 577.7254423373961,
                        "id": "file_8_2",
                        "start": 435.78878235664024
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 724.4235712469185,
                    "start": 719.4233760969187
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 719.4233760969187,
                        "id": "file_8_2",
                        "start": 577.7285880554094
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 862.5774153017359,
                    "start": 577.7285880554094
                },
                "write": [
                    {
                        "end": 862.5774153017359,
                        "id": "file_8_3",
                        "start": 724.4235712469185
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 146.93806998446473,
                    "start": 141.93787483446474
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 141.93787483446474,
                        "id": "file_9_0",
                        "start": 0.008482602237817244
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 288.87448180461604,
                    "start": 0.008482602237817244
                },
                "write": [
                    {
                        "end": 288.87448180461604,
                        "id": "file_9_1",
                        "start": 146.93806998446473
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 435.78878235664024,
                    "start": 430.7885872066402
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 430.7885872066402,
                        "id": "file_9_1",
                        "start": 288.87880690190906
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 577.7254423373961,
                    "start": 288.87880690190906
                },
                "write": [
                    {
                        "end": 577.7254423373961,
                        "id": "file_9_2",
                        "start": 435.78878235664024
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 724.4235712469185,
                    "start": 719.4233760969187
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 719.4233760969187,
                        "id": "file_9_2",
                        "start": 577.7291777450482
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 862.5774153017359,
                    "start": 577.7291777450482
                },
                "write": [
                    {
                        "end": 862.5774153017359,
                        "id": "file_9_3",
                        "start": 724.4235712469185
                    }
                ]
            }
        ]
    }
}


==> exp/simgrid/export/unified_23.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 153.36584851781132,
                    "start": 148.36565336781132
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 148.36565336781132,
                        "id": "file_0_0",
                        "start": 0.00019726981948412205
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 301.4852840926187,
                    "start": 0.00019726981948412205
                },
                "write": [
                    {
                        "end": 301.4852840926187,
                        "id": "file_0_1",
                        "start": 153.36584851781132
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 454.8738312528571,
                    "start": 449.87363610285706
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 449.87363610285706,
                        "id": "file_0_1",
                        "start": 301.4860689322578
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 598.7301504177361,
                    "start": 301.4860689322578
                },
                "write": [
                    {
                        "end": 598.7301504177361,
                        "id": "file_0_2",
                        "start": 454.8738312528571
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 752.1193844756014,
                    "start": 747.1191893256014
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 747.1191893256014,
                        "id": "file_0_2",
                        "start": 598.7309352573749
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 813.4243321783459,
                    "start": 598.7309352573749
                },
                "write": [
                    {
                        "end": 813.4243321783459,
                        "id": "file_0_3",
                        "start": 752.1193844756014
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 153.37458017925854,
                    "start": 148.37438502925855
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 148.37438502925855,
                        "id": "file_10_0",
                        "start": 0.0005918094584523661
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 301.6784024351442,
                    "start": 0.0005918094584523661
                },
                "write": [
                    {
                        "end": 301.6784024351442,
                        "id": "file_10_1",
                        "start": 153.37458017925854
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 455.0586629998449,
                    "start": 450.0584678498449
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 450.0584678498449,
                        "id": "file_10_1",
                        "start": 301.6791872747833
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 602.782399232719,
                    "start": 301.6791872747833
                },
                "write": [
                    {
                        "end": 602.782399232719,
                        "id": "file_10_2",
                        "start": 455.0586629998449
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 755.9955019256645,
                    "start": 750.9953067756646
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 750.9953067756646,
                        "id": "file_10_2",
                        "start": 602.7831840723577
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 894.7040475094448,
                    "start": 602.7831840723577
                },
                "write": [
                    {
                        "end": 894.7040475094448,
                        "id": "file_10_3",
                        "start": 755.9955019256645
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 153.37877458694234,
                    "start": 148.37857943694235
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 148.37857943694235,
                        "id": "file_11_0",
                        "start": 0.0009863490974206103
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 301.72657579101394,
                    "start": 0.0009863490974206103
                },
                "write": [
                    {
                        "end": 301.72657579101394,
                        "id": "file_11_1",
                        "start": 153.37877458694234
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 455.1027561368655,
                    "start": 450.10256098686546
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 450.10256098686546,
                        "id": "file_11_1",
                        "start": 301.72736063065304
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 603.2894113857194,
                    "start": 301.72736063065304
                },
                "write": [
                    {
                        "end": 603.2894113857194,
                        "id": "file_11_2",
                        "start": 455.1027561368655
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 756.4585335084552,
                    "start": 751.4583383584553
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 751.4583383584553,
                        "id": "file_11_2",
                        "start": 603.2901962253582
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 899.5658944957221,
                    "start": 603.2901962253582
                },
                "write": [
                    {
                        "end": 899.5658944957221,
                        "id": "file_11_3",
                        "start": 756.4585335084552
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 153.3814566236584,
                    "start": 148.3812614736584
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 148.3812614736584,
                        "id": "file_12_0",
                        "start": 0.0013808887363888547
                    }
                ],
                "task_id": "task_12_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 301.74707573822604,
                    "start": 0.0013808887363888547
                },
                "write": [
                    {
                        "end": 301.74707573822604,
                        "id": "file_12_1",
                        "start": 153.3814566236584
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 455.12068828521444,
                    "start": 450.1204931352144
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 450.1204931352144,
                        "id": "file_12_1",
                        "start": 301.74786057786514
                    }
                ],
                "task_id": "task_12_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 603.426829471229,
                    "start": 301.74786057786514
                },
                "write": [
                    {
                        "end": 603.426829471229,
                        "id": "file_12_2",
                        "start": 455.12068828521444
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 756.578133189614,
                    "start": 751.5779380396142
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 751.5779380396142,
                        "id": "file_12_2",
                        "start": 603.4276143108677
                    }
                ],
                "task_id": "task_12_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 900.3632288763547,
                    "start": 603.4276143108677
                },
                "write": [
                    {
                        "end": 900.3632288763547,
                        "id": "file_12_3",
                        "start": 756.578133189614
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 153.38338240752935,
                    "start": 148.38318725752936
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 148.38318725752936,
                        "id": "file_13_0",
                        "start": 0.001775428375357099
                    }
                ],
                "task_id": "task_13_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 301.7580863981494,
                    "start": 0.001775428375357099
                },
                "write": [
                    {
                        "end": 301.7580863981494,
                        "id": "file_13_1",
                        "start": 153.38338240752935
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 455.12988744128546,
                    "start": 450.12969229128544
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 450.12969229128544,
                        "id": "file_13_1",
                        "start": 301.75887123778847
                    }
                ],
                "task_id": "task_13_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 603.4796624632353,
                    "start": 301.75887123778847
                },
                "write": [
                    {
                        "end": 603.4796624632353,
                        "id": "file_13_2",
                        "start": 455.12988744128546
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 756.6218809105055,
                    "start": 751.6216857605057
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 751.6216857605057,
                        "id": "file_13_2",
                        "start": 603.480447302874
                    }
                ],
                "task_id": "task_13_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 900.571030180425,
                    "start": 603.480447302874
                },
                "write": [
                    {
                        "end": 900.571030180425,
                        "id": "file_13_3",
                        "start": 756.6218809105055
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 153.38485450876155,
                    "start": 148.38465935876155
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 148.38465935876155,
                        "id": "file_14_0",
                        "start": 0.002169968014325343
                    }
                ],
                "task_id": "task_14_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 301.76479556344907,
                    "start": 0.002169968014325343
                },
                "write": [
                    {
                        "end": 301.76479556344907,
                        "id": "file_14_1",
                        "start": 153.38485450876155
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 455.13523877155006,
                    "start": 450.13504362155004
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 450.13504362155004,
                        "id": "file_14_1",
                        "start": 301.76558040308817
                    }
                ],
                "task_id": "task_14_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 603.5042163520657,
                    "start": 301.76558040308817
                },
                "write": [
                    {
                        "end": 603.5042163520657,
                        "id": "file_14_2",
                        "start": 455.13523877155006
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 756.6411977142402,
                    "start": 751.6410025642404
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 751.6410025642404,
                        "id": "file_14_2",
                        "start": 603.5050011917044
                    }
                ],
                "task_id": "task_14_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 900.6405712317473,
                    "start": 603.5050011917044
                },
                "write": [
                    {
                        "end": 900.6405712317473,
                        "id": "file_14_3",
                        "start": 756.6411977142402
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 153.38602407435295,
                    "start": 148.38582892435295
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 148.38582892435295,
                        "id": "file_15_0",
                        "start": 0.002564507653293587
                    }
                ],
                "task_id": "task_15_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 301.7692163029423,
                    "start": 0.002564507653293587
                },
                "write": [
                    {
                        "end": 301.7692163029423,
                        "id": "file_15_1",
                        "start": 153.38602407435295
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 455.1386041942878,
                    "start": 450.13840904428776
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 450.13840904428776,
                        "id": "file_15_1",
                        "start": 301.7700011425814
                    }
                ],
                "task_id": "task_15_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 603.517054508753,
                    "start": 301.7700011425814
                },
                "write": [
                    {
                        "end": 603.517054508753,
                        "id": "file_15_2",
                        "start": 455.1386041942878
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 756.650784698268,
                    "start": 751.6505895482682
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 751.6505895482682,
                        "id": "file_15_2",
                        "start": 603.5178393483917
                    }
                ],
                "task_id": "task_15_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 900.6677341028596,
                    "start": 603.5178393483917
                },
                "write": [
                    {
                        "end": 900.6677341028596,
                        "id": "file_15_3",
                        "start": 756.650784698268
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 153.38697766897658,
                    "start": 148.3867825189766
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 148.3867825189766,
                        "id": "file_16_0",
                        "start": 0.002959047292261831
                    }
                ],
                "task_id": "task_16_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 301.77228706609145,
                    "start": 0.002959047292261831
                },
                "write": [
                    {
                        "end": 301.77228706609145,
                        "id": "file_16_1",
                        "start": 153.38697766897658
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 455.14083558944907,
                    "start": 450.14064043944904
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 450.14064043944904,
                        "id": "file_16_1",
                        "start": 301.77307190573055
                    }
                ],
                "task_id": "task_16_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 603.5243238848047,
                    "start": 301.77307190573055
                },
                "write": [
                    {
                        "end": 603.5243238848047,
                        "id": "file_16_2",
                        "start": 455.14083558944907
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 756.6559368285324,
                    "start": 751.6557416785325
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 751.6557416785325,
                        "id": "file_16_2",
                        "start": 603.5251087244435
                    }
                ],
                "task_id": "task_16_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 900.6795104587004,
                    "start": 603.5251087244435
                },
                "write": [
                    {
                        "end": 900.6795104587004,
                        "id": "file_16_3",
                        "start": 756.6559368285324
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 153.387766689026,
                    "start": 148.387571539026
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 148.387571539026,
                        "id": "file_17_0",
                        "start": 0.003353586931230075
                    }
                ],
                "task_id": "task_17_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 301.77449297977824,
                    "start": 0.003353586931230075
                },
                "write": [
                    {
                        "end": 301.77449297977824,
                        "id": "file_17_1",
                        "start": 153.387766689026
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 455.14236672240185,
                    "start": 450.1421715724018
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 450.1421715724018,
                        "id": "file_17_1",
                        "start": 301.77527781941734
                    }
                ],
                "task_id": "task_17_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 603.5286633576306,
                    "start": 301.77527781941734
                },
                "write": [
                    {
                        "end": 603.5286633576306,
                        "id": "file_17_2",
                        "start": 455.14236672240185
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 756.6588594023451,
                    "start": 751.6586642523453
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 751.6586642523453,
                        "id": "file_17_2",
                        "start": 603.5294481972694
                    }
                ],
                "task_id": "task_17_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 900.6849901672294,
                    "start": 603.5294481972694
                },
                "write": [
                    {
                        "end": 900.6849901672294,
                        "id": "file_17_3",
                        "start": 756.6588594023451
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 153.38842675821437,
                    "start": 148.38823160821437
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 148.38823160821437,
                        "id": "file_18_0",
                        "start": 0.0037481265701983187
                    }
                ],
                "task_id": "task_18_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 301.77611736443276,
                    "start": 0.0037481265701983187
                },
                "write": [
                    {
                        "end": 301.77611736443276,
                        "id": "file_18_1",
                        "start": 153.38842675821437
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 455.143449441219,
                    "start": 450.14325429121897
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 450.14325429121897,
                        "id": "file_18_1",
                        "start": 301.77690220407186
                    }
                ],
                "task_id": "task_18_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 603.5313679508866,
                    "start": 301.77690220407186
                },
                "write": [
                    {
                        "end": 603.5313679508866,
                        "id": "file_18_2",
                        "start": 455.143449441219
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 756.6605954469687,
                    "start": 751.6604002969689
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 751.6604002969689,
                        "id": "file_18_2",
                        "start": 603.5321527905254
                    }
                ],
                "task_id": "task_18_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 900.6876906994144,
                    "start": 603.5321527905254
                },
                "write": [
                    {
                        "end": 900.6876906994144,
                        "id": "file_18_3",
                        "start": 756.6605954469687
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 153.3889870159077,
                    "start": 148.3887918659077
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 148.3887918659077,
                        "id": "file_19_0",
                        "start": 0.004142666209166563
                    }
                ],
                "task_id": "task_19_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 301.7772946238914,
                    "start": 0.004142666209166563
                },
                "write": [
                    {
                        "end": 301.7772946238914,
                        "id": "file_19_1",
                        "start": 153.3889870159077
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 455.1442071756276,
                    "start": 450.1440120256276
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 450.1440120256276,
                        "id": "file_19_1",
                        "start": 301.7780794635305
                    }
                ],
                "task_id": "task_19_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 603.5330483269383,
                    "start": 301.7780794635305
                },
                "write": [
                    {
                        "end": 603.5330483269383,
                        "id": "file_19_2",
                        "start": 455.1442071756276
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 756.6616363057278,
                    "start": 751.661441155728
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 751.661441155728,
                        "id": "file_19_2",
                        "start": 603.5338331665771
                    }
                ],
                "task_id": "task_19_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 900.6890439477282,
                    "start": 603.5338331665771
                },
                "write": [
                    {
                        "end": 900.6890439477282,
                        "id": "file_19_3",
                        "start": 756.6616363057278
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 153.38946563025735,
                    "start": 148.38927048025735
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 148.38927048025735,
                        "id": "file_1_0",
                        "start": 0.004537205848134807
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 301.77830045500133,
                    "start": 0.004537205848134807
                },
                "write": [
                    {
                        "end": 301.77830045500133,
                        "id": "file_1_1",
                        "start": 153.38946563025735
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 455.14482163852136,
                    "start": 450.14462648852134
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 450.14462648852134,
                        "id": "file_1_1",
                        "start": 301.7790852946404
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 603.5342255863965,
                    "start": 301.7790852946404
                },
                "write": [
                    {
                        "end": 603.5342255863965,
                        "id": "file_1_2",
                        "start": 455.14482163852136
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 756.6623515863729,
                    "start": 751.662156436373
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 751.662156436373,
                        "id": "file_1_2",
                        "start": 603.5350104260352
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 900.6898243138571,
                    "start": 603.5350104260352
                },
                "write": [
                    {
                        "end": 900.6898243138571,
                        "id": "file_1_3",
                        "start": 756.6623515863729
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 153.3898760427894,
                    "start": 148.38968089278941
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 148.38968089278941,
                        "id": "file_20_0",
                        "start": 0.004931745487103051
                    }
                ],
                "task_id": "task_20_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 301.7790354103778,
                    "start": 0.004931745487103051
                },
                "write": [
                    {
                        "end": 301.7790354103778,
                        "id": "file_20_1",
                        "start": 153.3898760427894
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 455.14516896916655,
                    "start": 450.1449738191665
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 450.1449738191665,
                        "id": "file_20_1",
                        "start": 301.7796749842795
                    }
                ],
                "task_id": "task_20_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 603.534907126719,
                    "start": 301.7796749842795
                },
                "write": [
                    {
                        "end": 603.534907126719,
                        "id": "file_20_2",
                        "start": 455.14516896916655
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 756.6626926202438,
                    "start": 751.6624974702439
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 751.6624974702439,
                        "id": "file_20_2",
                        "start": 603.535600115674
                    }
                ],
                "task_id": "task_20_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 900.6901369272249,
                    "start": 603.535600115674
                },
                "write": [
                    {
                        "end": 900.6901369272249,
                        "id": "file_20_3",
                        "start": 756.6626926202438
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 153.39022874277987,
                    "start": 148.39003359277987
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 148.39003359277987,
                        "id": "file_21_0",
                        "start": 0.005326285126071295
                    }
                ],
                "task_id": "task_21_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 301.77947771446,
                    "start": 0.005326285126071295
                },
                "write": [
                    {
                        "end": 301.77947771446,
                        "id": "file_21_1",
                        "start": 153.39022874277987
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 455.14552259890297,
                    "start": 450.14532744890295
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 450.14532744890295,
                        "id": "file_21_1",
                        "start": 301.78026467391857
                    }
                ],
                "task_id": "task_21_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 603.5354028458546,
                    "start": 301.78026467391857
                },
                "write": [
                    {
                        "end": 603.5354028458546,
                        "id": "file_21_2",
                        "start": 455.14552259890297
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 756.6630305996474,
                    "start": 751.6628354496476
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 751.6628354496476,
                        "id": "file_21_2",
                        "start": 603.5361898053128
                    }
                ],
                "task_id": "task_21_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 900.6903969159346,
                    "start": 603.5361898053128
                },
                "write": [
                    {
                        "end": 900.6903969159346,
                        "id": "file_21_3",
                        "start": 756.6630305996474
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 153.39053194009168,
                    "start": 148.39033679009168
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 148.39033679009168,
                        "id": "file_22_0",
                        "start": 0.005720824765039539
                    }
                ],
                "task_id": "task_22_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 301.7800564697634,
                    "start": 0.005720824765039539
                },
                "write": [
                    {
                        "end": 301.7800564697634,
                        "id": "file_22_1",
                        "start": 153.39053194009168
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 455.1459042541127,
                    "start": 450.14570910411265
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 450.14570910411265,
                        "id": "file_22_1",
                        "start": 301.78085436355764
                    }
                ],
                "task_id": "task_22_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 603.5359925354934,
                    "start": 301.78085436355764
                },
                "write": [
                    {
                        "end": 603.5359925354934,
                        "id": "file_22_2",
                        "start": 455.1459042541127
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 756.663347584056,
                    "start": 751.6631524340562
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 751.6631524340562,
                        "id": "file_22_2",
                        "start": 603.5367794949516
                    }
                ],
                "task_id": "task_22_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 900.6906006788378,
                    "start": 603.5367794949516
                },
                "write": [
                    {
                        "end": 900.6906006788378,
                        "id": "file_22_3",
                        "start": 756.663347584056
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 153.3907922644517,
                    "start": 148.3905971144517
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 148.3905971144517,
                        "id": "file_2_0",
                        "start": 0.006115364404007783
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 301.78041063797,
                    "start": 0.006115364404007783
                },
                "write": [
                    {
                        "end": 301.78041063797,
                        "id": "file_2_1",
                        "start": 153.3907922644517
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 455.14627384729,
                    "start": 450.14607869728997
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 450.14607869728997,
                        "id": "file_2_1",
                        "start": 301.7814440531967
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 603.5365552133773,
                    "start": 301.7814440531967
                },
                "write": [
                    {
                        "end": 603.5365552133773,
                        "id": "file_2_2",
                        "start": 455.14627384729
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 756.6636783901363,
                    "start": 751.6634832401364
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 751.6634832401364,
                        "id": "file_2_2",
                        "start": 603.5373691845904
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 900.6906006788378,
                    "start": 603.5373691845904
                },
                "write": [
                    {
                        "end": 900.6906006788378,
                        "id": "file_2_3",
                        "start": 756.6636783901363
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 153.39101421143062,
                    "start": 148.39081906143062
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 148.39081906143062,
                        "id": "file_3_0",
                        "start": 0.006509904042976027
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 301.7806570937381,
                    "start": 0.006509904042976027
                },
                "write": [
                    {
                        "end": 301.7806570937381,
                        "id": "file_3_1",
                        "start": 153.39101421143062
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 455.1465811756181,
                    "start": 450.1463860256181
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 450.1463860256181,
                        "id": "file_3_1",
                        "start": 301.7820337428358
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 603.5369475907966,
                    "start": 301.7820337428358
                },
                "write": [
                    {
                        "end": 603.5369475907966,
                        "id": "file_3_2",
                        "start": 455.1465811756181
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 756.6639907530395,
                    "start": 751.6637956030396
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 751.6637956030396,
                        "id": "file_3_2",
                        "start": 603.5379588742292
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 900.6909137772249,
                    "start": 603.5379588742292
                },
                "write": [
                    {
                        "end": 900.6909137772249,
                        "id": "file_3_3",
                        "start": 756.6639907530395
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 153.39101421143062,
                    "start": 148.39081906143062
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 148.39081906143062,
                        "id": "file_4_0",
                        "start": 0.006904443681944271
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 301.7806570937381,
                    "start": 0.006904443681944271
                },
                "write": [
                    {
                        "end": 301.7806570937381,
                        "id": "file_4_1",
                        "start": 153.39101421143062
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 455.146838881161,
                    "start": 450.14664373116096
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 450.14664373116096,
                        "id": "file_4_1",
                        "start": 301.78262343247485
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 603.537171914771,
                    "start": 301.78262343247485
                },
                "write": [
                    {
                        "end": 603.537171914771,
                        "id": "file_4_2",
                        "start": 455.146838881161
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 756.6642484714761,
                    "start": 751.6640533214762
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 751.6640533214762,
                        "id": "file_4_2",
                        "start": 603.538548563868
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 900.6909137772249,
                    "start": 603.538548563868
                },
                "write": [
                    {
                        "end": 900.6909137772249,
                        "id": "file_4_3",
                        "start": 756.6642484714761
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 153.391357979339,
                    "start": 148.391162829339
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 148.391162829339,
                        "id": "file_5_0",
                        "start": 0.007298983320912515
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 301.78104189227116,
                    "start": 0.007298983320912515
                },
                "write": [
                    {
                        "end": 301.78104189227116,
                        "id": "file_5_1",
                        "start": 153.391357979339
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 455.1470525214836,
                    "start": 450.1468573714836
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 450.1468573714836,
                        "id": "file_5_1",
                        "start": 301.7832131221139
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 603.5374820325129,
                    "start": 301.7832131221139
                },
                "write": [
                    {
                        "end": 603.5374820325129,
                        "id": "file_5_2",
                        "start": 455.1470525214836
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 756.6644620988953,
                    "start": 751.6642669488955
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 751.6642669488955,
                        "id": "file_5_2",
                        "start": 603.5391382535067
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 900.6909137772249,
                    "start": 603.5391382535067
                },
                "write": [
                    {
                        "end": 900.6909137772249,
                        "id": "file_5_3",
                        "start": 756.6644620988953
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 153.391357979339,
                    "start": 148.391162829339
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 148.391162829339,
                        "id": "file_6_0",
                        "start": 0.007693522959880759
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 301.78104189227116,
                    "start": 0.007693522959880759
                },
                "write": [
                    {
                        "end": 301.78104189227116,
                        "id": "file_6_1",
                        "start": 153.391357979339
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 455.1470525214836,
                    "start": 450.1468573714836
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 450.1468573714836,
                        "id": "file_6_1",
                        "start": 301.783802811753
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 603.5374820325129,
                    "start": 301.783802811753
                },
                "write": [
                    {
                        "end": 603.5374820325129,
                        "id": "file_6_2",
                        "start": 455.1470525214836
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 756.6644620988953,
                    "start": 751.6642669488955
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 751.6642669488955,
                        "id": "file_6_2",
                        "start": 603.5397279431455
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 900.6909137772249,
                    "start": 603.5397279431455
                },
                "write": [
                    {
                        "end": 900.6909137772249,
                        "id": "file_6_3",
                        "start": 756.6644620988953
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 153.39159689277986,
                    "start": 148.39140174277986
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 148.39140174277986,
                        "id": "file_7_0",
                        "start": 0.008088062598849002
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 301.7812467833772,
                    "start": 0.008088062598849002
                },
                "write": [
                    {
                        "end": 301.7812467833772,
                        "id": "file_7_1",
                        "start": 153.39159689277986
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 455.1473653338492,
                    "start": 450.1471701838492
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 450.1471701838492,
                        "id": "file_7_1",
                        "start": 301.78439250139206
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 603.5377616044098,
                    "start": 301.78439250139206
                },
                "write": [
                    {
                        "end": 603.5377616044098,
                        "id": "file_7_2",
                        "start": 455.1473653338492
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 756.6647749110946,
                    "start": 751.6645797610947
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 751.6645797610947,
                        "id": "file_7_2",
                        "start": 603.5403176327843
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 900.6911109723861,
                    "start": 603.5403176327843
                },
                "write": [
                    {
                        "end": 900.6911109723861,
                        "id": "file_7_3",
                        "start": 756.6647749110946
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 153.39159689277986,
                    "start": 148.39140174277986
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 148.39140174277986,
                        "id": "file_8_0",
                        "start": 0.008482602237817244
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 301.7812467833772,
                    "start": 0.008482602237817244
                },
                "write": [
                    {
                        "end": 301.7812467833772,
                        "id": "file_8_1",
                        "start": 153.39159689277986
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 455.1473653338492,
                    "start": 450.1471701838492
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 450.1471701838492,
                        "id": "file_8_1",
                        "start": 301.78498219103113
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 603.5377616044098,
                    "start": 301.78498219103113
                },
                "write": [
                    {
                        "end": 603.5377616044098,
                        "id": "file_8_2",
                        "start": 455.1473653338492
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 756.6647749110946,
                    "start": 751.6645797610947
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 751.6645797610947,
                        "id": "file_8_2",
                        "start": 603.5409073224231
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 900.6911109723861,
                    "start": 603.5409073224231
                },
                "write": [
                    {
                        "end": 900.6911109723861,
                        "id": "file_8_3",
                        "start": 756.6647749110946
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 153.39159689277986,
                    "start": 148.39140174277986
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 148.39140174277986,
                        "id": "file_9_0",
                        "start": 0.008877141876785486
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 301.7812467833772,
                    "start": 0.008877141876785486
                },
                "write": [
                    {
                        "end": 301.7812467833772,
                        "id": "file_9_1",
                        "start": 153.39159689277986
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 455.1473653338492,
                    "start": 450.1471701838492
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 450.1471701838492,
                        "id": "file_9_1",
                        "start": 301.7855718806702
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 603.5377616044098,
                    "start": 301.7855718806702
                },
                "write": [
                    {
                        "end": 603.5377616044098,
                        "id": "file_9_2",
                        "start": 455.1473653338492
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 756.6647749110946,
                    "start": 751.6645797610947
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 751.6645797610947,
                        "id": "file_9_2",
                        "start": 603.5414970120619
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 900.6911109723861,
                    "start": 603.5414970120619
                },
                "write": [
                    {
                        "end": 900.6911109723861,
                        "id": "file_9_3",
                        "start": 756.6647749110946
                    }
                ]
            }
        ]
    }
}


==> exp/simgrid/export/unified_24.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 159.8151553772173,
                    "start": 154.8149602272173
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 154.8149602272173,
                        "id": "file_0_0",
                        "start": 0.00019726981948412205
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 314.35944565425757,
                    "start": 0.00019726981948412205
                },
                "write": [
                    {
                        "end": 314.35944565425757,
                        "id": "file_0_1",
                        "start": 159.8151553772173
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 474.1990134734705,
                    "start": 469.19881832347045
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 469.19881832347045,
                        "id": "file_0_1",
                        "start": 314.36023049389667
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 623.8439349659161,
                    "start": 314.36023049389667
                },
                "write": [
                    {
                        "end": 623.8439349659161,
                        "id": "file_0_2",
                        "start": 474.1990134734705
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 783.6838898498038,
                    "start": 778.6836946998038
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 778.6836946998038,
                        "id": "file_0_2",
                        "start": 623.8447198055549
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 838.8204182628572,
                    "start": 623.8447198055549
                },
                "write": [
                    {
                        "end": 838.8204182628572,
                        "id": "file_0_3",
                        "start": 783.6838898498038
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 159.8242816601699,
                    "start": 154.8240865101699
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 154.8240865101699,
                        "id": "file_10_0",
                        "start": 0.0005918094584523661
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 314.570436579721,
                    "start": 0.0005918094584523661
                },
                "write": [
                    {
                        "end": 314.570436579721,
                        "id": "file_10_1",
                        "start": 159.8242816601699
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 474.401322935094,
                    "start": 469.401127785094
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 469.401127785094,
                        "id": "file_10_1",
                        "start": 314.5712214193601
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 628.4731942749593,
                    "start": 314.5712214193601
                },
                "write": [
                    {
                        "end": 628.4731942749593,
                        "id": "file_10_2",
                        "start": 474.401322935094
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 788.1203987948647,
                    "start": 783.1202036448648
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 783.1202036448648,
                        "id": "file_10_2",
                        "start": 628.473979114598
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 931.6480141130145,
                    "start": 628.473979114598
                },
                "write": [
                    {
                        "end": 931.6480141130145,
                        "id": "file_10_3",
                        "start": 788.1203987948647
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 159.82867331301497,
                    "start": 154.82847816301498
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 154.82847816301498,
                        "id": "file_11_0",
                        "start": 0.0009863490974206103
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 314.62307677042435,
                    "start": 0.0009863490974206103
                },
                "write": [
                    {
                        "end": 314.62307677042435,
                        "id": "file_11_1",
                        "start": 159.82867331301497
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 474.4496824328674,
                    "start": 469.4494872828674
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 469.4494872828674,
                        "id": "file_11_1",
                        "start": 314.62386161006344
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 629.0534492628175,
                    "start": 314.62386161006344
                },
                "write": [
                    {
                        "end": 629.0534492628175,
                        "id": "file_11_2",
                        "start": 474.4496824328674
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 788.652400702715,
                    "start": 783.6522055527153
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 783.6522055527153,
                        "id": "file_11_2",
                        "start": 629.0542341024562
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 937.4999893740523,
                    "start": 629.0542341024562
                },
                "write": [
                    {
                        "end": 937.4999893740523,
                        "id": "file_11_3",
                        "start": 788.652400702715
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 159.83148686102135,
                    "start": 154.83129171102135
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 154.83129171102135,
                        "id": "file_12_0",
                        "start": 0.0013808887363888547
                    }
                ],
                "task_id": "task_12_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 314.645525631837,
                    "start": 0.0013808887363888547
                },
                "write": [
                    {
                        "end": 314.645525631837,
                        "id": "file_12_1",
                        "start": 159.83148686102135
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 474.46942905342604,
                    "start": 469.469233903426
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 469.469233903426,
                        "id": "file_12_1",
                        "start": 314.6463104714761
                    }
                ],
                "task_id": "task_12_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 629.2113628357179,
                    "start": 314.6463104714761
                },
                "write": [
                    {
                        "end": 629.2113628357179,
                        "id": "file_12_2",
                        "start": 474.46942905342604
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 788.7954796426053,
                    "start": 783.7952844926056
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 783.7952844926056,
                        "id": "file_12_2",
                        "start": 629.2121476753566
                    }
                ],
                "task_id": "task_12_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 938.501545673003,
                    "start": 629.2121476753566
                },
                "write": [
                    {
                        "end": 938.501545673003,
                        "id": "file_12_3",
                        "start": 788.7954796426053
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 159.8335112647848,
                    "start": 154.8333161147848
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 154.8333161147848,
                        "id": "file_13_0",
                        "start": 0.001775428375357099
                    }
                ],
                "task_id": "task_13_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 314.65761242079265,
                    "start": 0.001775428375357099
                },
                "write": [
                    {
                        "end": 314.65761242079265,
                        "id": "file_13_1",
                        "start": 159.8335112647848
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 474.4796027664863,
                    "start": 469.4794076164863
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 469.4794076164863,
                        "id": "file_13_1",
                        "start": 314.65839726043174
                    }
                ],
                "task_id": "task_13_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 629.2723455396309,
                    "start": 314.65839726043174
                },
                "write": [
                    {
                        "end": 629.2723455396309,
                        "id": "file_13_2",
                        "start": 474.4796027664863
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 788.8489435372998,
                    "start": 783.8487483873
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 783.8487483873,
                        "id": "file_13_2",
                        "start": 629.2731303792697
                    }
                ],
                "task_id": "task_13_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 938.7688659326961,
                    "start": 629.2731303792697
                },
                "write": [
                    {
                        "end": 938.7688659326961,
                        "id": "file_13_3",
                        "start": 788.8489435372998
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 159.83506232031803,
                    "start": 154.83486717031803
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 154.83486717031803,
                        "id": "file_14_0",
                        "start": 0.002169968014325343
                    }
                ],
                "task_id": "task_14_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 314.6649978936192,
                    "start": 0.002169968014325343
                },
                "write": [
                    {
                        "end": 314.6649978936192,
                        "id": "file_14_1",
                        "start": 159.83506232031803
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 474.4855485096541,
                    "start": 469.4853533596541
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 469.4853533596541,
                        "id": "file_14_1",
                        "start": 314.6657827332583
                    }
                ],
                "task_id": "task_14_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 629.3008257221376,
                    "start": 314.6657827332583
                },
                "write": [
                    {
                        "end": 629.3008257221376,
                        "id": "file_14_2",
                        "start": 474.4855485096541
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 788.8727785293443,
                    "start": 783.8725833793445
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 783.8725833793445,
                        "id": "file_14_2",
                        "start": 629.3016105617763
                    }
                ],
                "task_id": "task_14_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 938.8594389785851,
                    "start": 629.3016105617763
                },
                "write": [
                    {
                        "end": 938.8594389785851,
                        "id": "file_14_3",
                        "start": 788.8727785293443
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 159.83629766279117,
                    "start": 154.83610251279117
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 154.83610251279117,
                        "id": "file_15_0",
                        "start": 0.002564507653293587
                    }
                ],
                "task_id": "task_15_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 314.66987967612323,
                    "start": 0.002564507653293587
                },
                "write": [
                    {
                        "end": 314.66987967612323,
                        "id": "file_15_1",
                        "start": 159.83629766279117
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 474.48930627862836,
                    "start": 469.48911112862834
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 469.48911112862834,
                        "id": "file_15_1",
                        "start": 314.6706645157623
                    }
                ],
                "task_id": "task_15_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 629.3157971691476,
                    "start": 314.6706645157623
                },
                "write": [
                    {
                        "end": 629.3157971691476,
                        "id": "file_15_2",
                        "start": 474.48930627862836
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 788.88472982304,
                    "start": 783.8845346730402
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 783.8845346730402,
                        "id": "file_15_2",
                        "start": 629.3165820087863
                    }
                ],
                "task_id": "task_15_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 938.8952930306755,
                    "start": 629.3165820087863
                },
                "write": [
                    {
                        "end": 938.8952930306755,
                        "id": "file_15_3",
                        "start": 788.88472982304
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 159.8373076574148,
                    "start": 154.83711250741482
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 154.83711250741482,
                        "id": "file_16_0",
                        "start": 0.002959047292261831
                    }
                ],
                "task_id": "task_16_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 314.6732831102401,
                    "start": 0.002959047292261831
                },
                "write": [
                    {
                        "end": 314.6732831102401,
                        "id": "file_16_1",
                        "start": 159.8373076574148
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 474.49181097539304,
                    "start": 469.491615825393
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 469.491615825393,
                        "id": "file_16_1",
                        "start": 314.6740679498792
                    }
                ],
                "task_id": "task_16_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 629.3243253645446,
                    "start": 314.6740679498792
                },
                "write": [
                    {
                        "end": 629.3243253645446,
                        "id": "file_16_2",
                        "start": 474.49181097539304
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 788.891222392014,
                    "start": 783.8910272420143
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 783.8910272420143,
                        "id": "file_16_2",
                        "start": 629.3251102041834
                    }
                ],
                "task_id": "task_16_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 938.9110607542582,
                    "start": 629.3251102041834
                },
                "write": [
                    {
                        "end": 938.9110607542582,
                        "id": "file_16_3",
                        "start": 788.891222392014
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 159.8381460183244,
                    "start": 154.8379508683244
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 154.8379508683244,
                        "id": "file_17_0",
                        "start": 0.003353586931230075
                    }
                ],
                "task_id": "task_17_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 314.6757386733893,
                    "start": 0.003353586931230075
                },
                "write": [
                    {
                        "end": 314.6757386733893,
                        "id": "file_17_1",
                        "start": 159.8381460183244
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 474.4935394346994,
                    "start": 469.4933442846994
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 469.4933442846994,
                        "id": "file_17_1",
                        "start": 314.67652351302837
                    }
                ],
                "task_id": "task_17_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 629.3294511074727,
                    "start": 314.67652351302837
                },
                "write": [
                    {
                        "end": 629.3294511074727,
                        "id": "file_17_2",
                        "start": 474.4935394346994
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 788.894947044859,
                    "start": 783.8947518948593
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 783.8947518948593,
                        "id": "file_17_2",
                        "start": 629.3302359471114
                    }
                ],
                "task_id": "task_17_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 938.9185099187011,
                    "start": 629.3302359471114
                },
                "write": [
                    {
                        "end": 938.9185099187011,
                        "id": "file_17_3",
                        "start": 788.894947044859
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 159.83884989934074,
                    "start": 154.83865474934075
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 154.83865474934075,
                        "id": "file_18_0",
                        "start": 0.0037481265701983187
                    }
                ],
                "task_id": "task_18_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 314.67755635266747,
                    "start": 0.0037481265701983187
                },
                "write": [
                    {
                        "end": 314.67755635266747,
                        "id": "file_18_1",
                        "start": 159.83884989934074
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 474.49476445243175,
                    "start": 469.4945693024317
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 469.4945693024317,
                        "id": "file_18_1",
                        "start": 314.67834119230656
                    }
                ],
                "task_id": "task_18_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 629.3326584641695,
                    "start": 314.67834119230656
                },
                "write": [
                    {
                        "end": 629.3326584641695,
                        "id": "file_18_2",
                        "start": 474.49476445243175
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 788.8971767195901,
                    "start": 783.8969815695904
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 783.8969815695904,
                        "id": "file_18_2",
                        "start": 629.3334433038083
                    }
                ],
                "task_id": "task_18_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 938.9222260788431,
                    "start": 629.3334433038083
                },
                "write": [
                    {
                        "end": 938.9222260788431,
                        "id": "file_18_3",
                        "start": 788.8971767195901
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 159.83944958015238,
                    "start": 154.83925443015238
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 154.83925443015238,
                        "id": "file_19_0",
                        "start": 0.004142666209166563
                    }
                ],
                "task_id": "task_19_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 314.6789361943842,
                    "start": 0.004142666209166563
                },
                "write": [
                    {
                        "end": 314.6789361943842,
                        "id": "file_19_1",
                        "start": 159.83944958015238
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 474.4956640497436,
                    "start": 469.49546889974357
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 469.49546889974357,
                        "id": "file_19_1",
                        "start": 314.6797210340233
                    }
                ],
                "task_id": "task_19_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 629.3347580531245,
                    "start": 314.6797210340233
                },
                "write": [
                    {
                        "end": 629.3347580531245,
                        "id": "file_19_2",
                        "start": 474.4956640497436
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 788.8985779170588,
                    "start": 783.898382767059
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 783.898382767059,
                        "id": "file_19_2",
                        "start": 629.3355428927632
                    }
                ],
                "task_id": "task_19_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 938.9241878024259,
                    "start": 629.3355428927632
                },
                "write": [
                    {
                        "end": 938.9241878024259,
                        "id": "file_19_3",
                        "start": 788.8985779170588
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 159.83996405112012,
                    "start": 154.83976890112012
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 154.83976890112012,
                        "id": "file_1_0",
                        "start": 0.004537205848134807
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 314.6800121480748,
                    "start": 0.004537205848134807
                },
                "write": [
                    {
                        "end": 314.6800121480748,
                        "id": "file_1_1",
                        "start": 159.83996405112012
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 474.4963338112005,
                    "start": 469.49613866120046
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 469.49613866120046,
                        "id": "file_1_1",
                        "start": 314.6807969877139
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 629.3361599335503,
                    "start": 314.6807969877139
                },
                "write": [
                    {
                        "end": 629.3361599335503,
                        "id": "file_1_2",
                        "start": 474.4963338112005
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 788.8994936218975,
                    "start": 783.8992984718977
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 783.8992984718977,
                        "id": "file_1_2",
                        "start": 629.3369447731891
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 938.9252701195569,
                    "start": 629.3369447731891
                },
                "write": [
                    {
                        "end": 938.9252701195569,
                        "id": "file_1_3",
                        "start": 788.8994936218975
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 159.8404073167115,
                    "start": 154.8402121667115
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 154.8402121667115,
                        "id": "file_20_0",
                        "start": 0.004931745487103051
                    }
                ],
                "task_id": "task_20_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 314.6808482377869,
                    "start": 0.004931745487103051
                },
                "write": [
                    {
                        "end": 314.6808482377869,
                        "id": "file_20_1",
                        "start": 159.8404073167115
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 474.49683440152313,
                    "start": 469.4966392515231
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 469.4966392515231,
                        "id": "file_20_1",
                        "start": 314.681633077426
                    }
                ],
                "task_id": "task_20_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 629.3371193824019,
                    "start": 314.681633077426
                },
                "write": [
                    {
                        "end": 629.3371193824019,
                        "id": "file_20_2",
                        "start": 474.49683440152313
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 788.9001056095319,
                    "start": 783.8999104595322
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 783.8999104595322,
                        "id": "file_20_2",
                        "start": 629.3379042220406
                    }
                ],
                "task_id": "task_20_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 938.9258820985891,
                    "start": 629.3379042220406
                },
                "write": [
                    {
                        "end": 938.9258820985891,
                        "id": "file_20_3",
                        "start": 788.9001056095319
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 159.84079035181466,
                    "start": 154.84059520181466
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 154.84059520181466,
                        "id": "file_21_0",
                        "start": 0.005326285126071295
                    }
                ],
                "task_id": "task_21_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 314.6815015501526,
                    "start": 0.005326285126071295
                },
                "write": [
                    {
                        "end": 314.6815015501526,
                        "id": "file_21_1",
                        "start": 159.84079035181466
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 474.4971809298416,
                    "start": 469.49698577984157
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 469.49698577984157,
                        "id": "file_21_1",
                        "start": 314.68222276706507
                    }
                ],
                "task_id": "task_21_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 629.3377137850899,
                    "start": 314.68222276706507
                },
                "write": [
                    {
                        "end": 629.3377137850899,
                        "id": "file_21_2",
                        "start": 474.4971809298416
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 788.9004685853383,
                    "start": 783.9002734353386
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 783.9002734353386,
                        "id": "file_21_2",
                        "start": 629.3384939116794
                    }
                ],
                "task_id": "task_21_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 938.9261892356858,
                    "start": 629.3384939116794
                },
                "write": [
                    {
                        "end": 938.9261892356858,
                        "id": "file_21_3",
                        "start": 788.9004685853383
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 159.84112174267486,
                    "start": 154.84092659267486
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 154.84092659267486,
                        "id": "file_22_0",
                        "start": 0.005720824765039539
                    }
                ],
                "task_id": "task_22_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 314.6820221565313,
                    "start": 0.005720824765039539
                },
                "write": [
                    {
                        "end": 314.6820221565313,
                        "id": "file_22_1",
                        "start": 159.84112174267486
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 474.49753895511043,
                    "start": 469.4973438051104
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 469.4973438051104,
                        "id": "file_22_1",
                        "start": 314.68281245670414
                    }
                ],
                "task_id": "task_22_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 629.3382764420792,
                    "start": 314.68281245670414
                },
                "write": [
                    {
                        "end": 629.3382764420792,
                        "id": "file_22_2",
                        "start": 474.49753895511043
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 788.9008239331878,
                    "start": 783.900628783188
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 783.900628783188,
                        "id": "file_22_2",
                        "start": 629.3390836013182
                    }
                ],
                "task_id": "task_22_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 938.9264430738577,
                    "start": 629.3390836013182
                },
                "write": [
                    {
                        "end": 938.9264430738577,
                        "id": "file_22_3",
                        "start": 788.9008239331878
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 159.84140835504047,
                    "start": 154.84121320504048
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 154.84121320504048,
                        "id": "file_23_0",
                        "start": 0.006115364404007783
                    }
                ],
                "task_id": "task_23_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 314.68243305685,
                    "start": 0.006115364404007783
                },
                "write": [
                    {
                        "end": 314.68243305685,
                        "id": "file_23_1",
                        "start": 159.84140835504047
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 474.4979378730189,
                    "start": 469.49774272301886
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 469.49774272301886,
                        "id": "file_23_1",
                        "start": 314.6834021463432
                    }
                ],
                "task_id": "task_23_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 629.3388512939374,
                    "start": 314.6834021463432
                },
                "write": [
                    {
                        "end": 629.3388512939374,
                        "id": "file_23_2",
                        "start": 474.4979378730189
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 788.9011694756514,
                    "start": 783.9009743256516
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 783.9009743256516,
                        "id": "file_23_2",
                        "start": 629.339673290957
                    }
                ],
                "task_id": "task_23_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 938.9266503980513,
                    "start": 629.339673290957
                },
                "write": [
                    {
                        "end": 938.9266503980513,
                        "id": "file_23_3",
                        "start": 788.9011694756514
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 159.84165498891144,
                    "start": 154.84145983891145
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 154.84145983891145,
                        "id": "file_2_0",
                        "start": 0.006509904042976027
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 314.6826151868846,
                    "start": 0.006509904042976027
                },
                "write": [
                    {
                        "end": 314.6826151868846,
                        "id": "file_2_1",
                        "start": 159.84165498891144
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 474.4982835896855,
                    "start": 469.4980884396855
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 469.4980884396855,
                        "id": "file_2_1",
                        "start": 314.6839918359823
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 629.339315654544,
                    "start": 314.6839918359823
                },
                "write": [
                    {
                        "end": 629.339315654544,
                        "id": "file_2_2",
                        "start": 474.4982835896855
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 788.901541888721,
                    "start": 783.9013467387213
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 783.9013467387213,
                        "id": "file_2_2",
                        "start": 629.3402629805958
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 938.9266503980513,
                    "start": 629.3402629805958
                },
                "write": [
                    {
                        "end": 938.9266503980513,
                        "id": "file_2_3",
                        "start": 788.901541888721
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 159.84186463605678,
                    "start": 154.8416694860568
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 154.8416694860568,
                        "id": "file_3_0",
                        "start": 0.006904443681944271
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 314.6830130712203,
                    "start": 0.006904443681944271
                },
                "write": [
                    {
                        "end": 314.6830130712203,
                        "id": "file_3_1",
                        "start": 159.84186463605678
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 474.49857599559954,
                    "start": 469.4983808455995
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 469.4983808455995,
                        "id": "file_3_1",
                        "start": 314.68458152562135
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 629.3396771324278,
                    "start": 314.68458152562135
                },
                "write": [
                    {
                        "end": 629.3396771324278,
                        "id": "file_3_2",
                        "start": 474.49857599559954
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 788.9018708476943,
                    "start": 783.9016756976946
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 783.9016756976946,
                        "id": "file_3_2",
                        "start": 629.3408526702345
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 938.9269720759352,
                    "start": 629.3408526702345
                },
                "write": [
                    {
                        "end": 938.9269720759352,
                        "id": "file_3_3",
                        "start": 788.9018708476943
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 159.84186463605678,
                    "start": 154.8416694860568
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 154.8416694860568,
                        "id": "file_4_0",
                        "start": 0.007298983320912515
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 314.6830130712203,
                    "start": 0.007298983320912515
                },
                "write": [
                    {
                        "end": 314.6830130712203,
                        "id": "file_4_1",
                        "start": 159.84186463605678
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 474.49882238861034,
                    "start": 469.4986272386103
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 469.4986272386103,
                        "id": "file_4_1",
                        "start": 314.6851712152604
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 629.3399646464793,
                    "start": 314.6851712152604
                },
                "write": [
                    {
                        "end": 629.3399646464793,
                        "id": "file_4_2",
                        "start": 474.49882238861034
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 788.9021500242048,
                    "start": 783.9019548742051
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 783.9019548742051,
                        "id": "file_4_2",
                        "start": 629.3414423598733
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 938.9269720759352,
                    "start": 629.3414423598733
                },
                "write": [
                    {
                        "end": 938.9269720759352,
                        "id": "file_4_3",
                        "start": 788.9021500242048
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 159.84219585772865,
                    "start": 154.84200070772866
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 154.84200070772866,
                        "id": "file_5_0",
                        "start": 0.007693522959880759
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 314.6832048765237,
                    "start": 0.007693522959880759
                },
                "write": [
                    {
                        "end": 314.6832048765237,
                        "id": "file_5_1",
                        "start": 159.84219585772865
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 474.49902759022325,
                    "start": 469.4988324402232
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 469.4988324402232,
                        "id": "file_5_1",
                        "start": 314.6857609048995
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 629.3400657107763,
                    "start": 314.6857609048995
                },
                "write": [
                    {
                        "end": 629.3400657107763,
                        "id": "file_5_2",
                        "start": 474.49902759022325
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 788.902386270979,
                    "start": 783.9021911209793
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 783.9021911209793,
                        "id": "file_5_2",
                        "start": 629.3420320495121
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 938.9269720759352,
                    "start": 629.3420320495121
                },
                "write": [
                    {
                        "end": 938.9269720759352,
                        "id": "file_5_3",
                        "start": 788.902386270979
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 159.84219585772865,
                    "start": 154.84200070772866
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 154.84200070772866,
                        "id": "file_6_0",
                        "start": 0.008088062598849002
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 314.6832048765237,
                    "start": 0.008088062598849002
                },
                "write": [
                    {
                        "end": 314.6832048765237,
                        "id": "file_6_1",
                        "start": 159.84219585772865
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 474.49902759022325,
                    "start": 469.4988324402232
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 469.4988324402232,
                        "id": "file_6_1",
                        "start": 314.68635059453857
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 629.3400657107763,
                    "start": 314.68635059453857
                },
                "write": [
                    {
                        "end": 629.3400657107763,
                        "id": "file_6_2",
                        "start": 474.49902759022325
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 788.9025838725919,
                    "start": 783.9023887225921
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 783.9023887225921,
                        "id": "file_6_2",
                        "start": 629.3426217391509
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 938.9269720759352,
                    "start": 629.3426217391509
                },
                "write": [
                    {
                        "end": 938.9269720759352,
                        "id": "file_6_3",
                        "start": 788.9025838725919
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 159.84242845934156,
                    "start": 154.84223330934157
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 154.84223330934157,
                        "id": "file_7_0",
                        "start": 0.008482602237817244
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 314.6835403647687,
                    "start": 0.008482602237817244
                },
                "write": [
                    {
                        "end": 314.6835403647687,
                        "id": "file_7_1",
                        "start": 159.84242845934156
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 474.4993303036641,
                    "start": 469.4991351536641
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 469.4991351536641,
                        "id": "file_7_1",
                        "start": 314.68694028417764
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 629.3404501507803,
                    "start": 314.68694028417764
                },
                "write": [
                    {
                        "end": 629.3404501507803,
                        "id": "file_7_2",
                        "start": 474.4993303036641
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 788.9025838725919,
                    "start": 783.9023887225921
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 783.9023887225921,
                        "id": "file_7_2",
                        "start": 629.3432114287897
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 938.9269720759352,
                    "start": 629.3432114287897
                },
                "write": [
                    {
                        "end": 938.9269720759352,
                        "id": "file_7_3",
                        "start": 788.9025838725919
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 159.84242845934156,
                    "start": 154.84223330934157
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 154.84223330934157,
                        "id": "file_8_0",
                        "start": 0.008877141876785486
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 314.6835403647687,
                    "start": 0.008877141876785486
                },
                "write": [
                    {
                        "end": 314.6835403647687,
                        "id": "file_8_1",
                        "start": 159.84242845934156
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 474.4993303036641,
                    "start": 469.4991351536641
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 469.4991351536641,
                        "id": "file_8_1",
                        "start": 314.6875299738167
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 629.3404501507803,
                    "start": 314.6875299738167
                },
                "write": [
                    {
                        "end": 629.3404501507803,
                        "id": "file_8_2",
                        "start": 474.4993303036641
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 788.9028774240385,
                    "start": 783.9026822740387
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 783.9026822740387,
                        "id": "file_8_2",
                        "start": 629.3438011184285
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 938.9271935098061,
                    "start": 629.3438011184285
                },
                "write": [
                    {
                        "end": 938.9271935098061,
                        "id": "file_8_3",
                        "start": 788.9028774240385
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 159.84242845934156,
                    "start": 154.84223330934157
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 154.84223330934157,
                        "id": "file_9_0",
                        "start": 0.009271681515753728
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 314.6835403647687,
                    "start": 0.009271681515753728
                },
                "write": [
                    {
                        "end": 314.6835403647687,
                        "id": "file_9_1",
                        "start": 159.84242845934156
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 474.4993303036641,
                    "start": 469.4991351536641
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 469.4991351536641,
                        "id": "file_9_1",
                        "start": 314.6881196634558
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 629.3404501507803,
                    "start": 314.6881196634558
                },
                "write": [
                    {
                        "end": 629.3404501507803,
                        "id": "file_9_2",
                        "start": 474.4993303036641
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 788.9028774240385,
                    "start": 783.9026822740387
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 783.9026822740387,
                        "id": "file_9_2",
                        "start": 629.3443908080673
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 938.9271935098061,
                    "start": 629.3443908080673
                },
                "write": [
                    {
                        "end": 938.9271935098061,
                        "id": "file_9_3",
                        "start": 788.9028774240385
                    }
                ]
            }
        ]
    }
}


==> exp/simgrid/export/unified_25.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 166.26397724633108,
                    "start": 161.26378209633108
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 161.26378209633108,
                        "id": "file_0_0",
                        "start": 0.00019726981948412205
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 327.23372190271067,
                    "start": 0.00019726981948412205
                },
                "write": [
                    {
                        "end": 327.23372190271067,
                        "id": "file_0_1",
                        "start": 166.26397724633108
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 493.5236865793022,
                    "start": 488.52349142930217
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 488.52349142930217,
                        "id": "file_0_1",
                        "start": 327.23450674234977
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 648.958742095693,
                    "start": 327.23450674234977
                },
                "write": [
                    {
                        "end": 648.958742095693,
                        "id": "file_0_2",
                        "start": 493.5236865793022
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 815.2489676592563,
                    "start": 810.2487725092564
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 810.2487725092564,
                        "id": "file_0_2",
                        "start": 648.9595269353317
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 874.2624538700296,
                    "start": 648.9595269353317
                },
                "write": [
                    {
                        "end": 874.2624538700296,
                        "id": "file_0_3",
                        "start": 815.2489676592563
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 166.27349799595035,
                    "start": 161.27330284595035
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 161.27330284595035,
                        "id": "file_10_0",
                        "start": 0.0005918094584523661
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 327.4605981784727,
                    "start": 0.0005918094584523661
                },
                "write": [
                    {
                        "end": 327.4605981784727,
                        "id": "file_10_1",
                        "start": 166.27349799595035
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 493.74159589991785,
                    "start": 488.74140074991783
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 488.74140074991783,
                        "id": "file_10_1",
                        "start": 327.4613830181118
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 654.1514565461755,
                    "start": 327.4613830181118
                },
                "write": [
                    {
                        "end": 654.1514565461755,
                        "id": "file_10_2",
                        "start": 493.74159589991785
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 820.2341164668842,
                    "start": 815.2339213168843
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 815.2339213168843,
                        "id": "file_10_2",
                        "start": 654.1522413858142
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 968.5815945938983,
                    "start": 654.1522413858142
                },
                "write": [
                    {
                        "end": 968.5815945938983,
                        "id": "file_10_3",
                        "start": 820.2341164668842
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 166.27808699718253,
                    "start": 161.27789184718253
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 161.27789184718253,
                        "id": "file_11_0",
                        "start": 0.0009863490974206103
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 327.51790314808466,
                    "start": 0.0009863490974206103
                },
                "write": [
                    {
                        "end": 327.51790314808466,
                        "id": "file_11_1",
                        "start": 166.27808699718253
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 493.7944216073495,
                    "start": 488.79422645734945
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 488.79422645734945,
                        "id": "file_11_1",
                        "start": 327.51868798772375
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 654.8117171359289,
                    "start": 327.51868798772375
                },
                "write": [
                    {
                        "end": 654.8117171359289,
                        "id": "file_11_2",
                        "start": 493.7944216073495
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 820.8671751823017,
                    "start": 815.866980032302
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 815.866980032302,
                        "id": "file_11_2",
                        "start": 654.8125019755677
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 975.8618180522653,
                    "start": 654.8125019755677
                },
                "write": [
                    {
                        "end": 975.8618180522653,
                        "id": "file_11_3",
                        "start": 820.8671751823017
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 166.28103205486633,
                    "start": 161.28083690486633
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 161.28083690486633,
                        "id": "file_12_0",
                        "start": 0.0013808887363888547
                    }
                ],
                "task_id": "task_12_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 327.5423878154984,
                    "start": 0.0013808887363888547
                },
                "write": [
                    {
                        "end": 327.5423878154984,
                        "id": "file_12_1",
                        "start": 166.28103205486633
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 493.8160702771848,
                    "start": 488.81587512718477
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 488.81587512718477,
                        "id": "file_12_1",
                        "start": 327.5431726551375
                    }
                ],
                "task_id": "task_12_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 654.9920645357994,
                    "start": 327.5431726551375
                },
                "write": [
                    {
                        "end": 654.9920645357994,
                        "id": "file_12_2",
                        "start": 493.8160702771848
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 821.0332008250161,
                    "start": 816.0330056750164
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 816.0330056750164,
                        "id": "file_12_2",
                        "start": 654.9928493754381
                    }
                ],
                "task_id": "task_12_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 977.0793311500033,
                    "start": 654.9928493754381
                },
                "write": [
                    {
                        "end": 977.0793311500033,
                        "id": "file_12_3",
                        "start": 821.0332008250161
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 166.28315507153297,
                    "start": 161.28295992153298
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 161.28295992153298,
                        "id": "file_13_0",
                        "start": 0.001775428375357099
                    }
                ],
                "task_id": "task_13_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 327.555599376497,
                    "start": 0.001775428375357099
                },
                "write": [
                    {
                        "end": 327.555599376497,
                        "id": "file_13_1",
                        "start": 166.28315507153297
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 493.8272677558365,
                    "start": 488.82707260583646
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 488.82707260583646,
                        "id": "file_13_1",
                        "start": 327.5563842161361
                    }
                ],
                "task_id": "task_13_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 655.0619912704359,
                    "start": 327.5563842161361
                },
                "write": [
                    {
                        "end": 655.0619912704359,
                        "id": "file_13_2",
                        "start": 493.8272677558365
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 821.0948383438945,
                    "start": 816.0946431938947
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 816.0946431938947,
                        "id": "file_13_2",
                        "start": 655.0627761100747
                    }
                ],
                "task_id": "task_13_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 977.4029291920007,
                    "start": 655.0627761100747
                },
                "write": [
                    {
                        "end": 977.4029291920007,
                        "id": "file_13_3",
                        "start": 821.0948383438945
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 166.28478499588346,
                    "start": 161.28458984588346
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 161.28458984588346,
                        "id": "file_14_0",
                        "start": 0.002169968014325343
                    }
                ],
                "task_id": "task_14_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 327.5636918514741,
                    "start": 0.002169968014325343
                },
                "write": [
                    {
                        "end": 327.5636918514741,
                        "id": "file_14_1",
                        "start": 166.28478499588346
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 493.8338392323376,
                    "start": 488.83364408233757
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 488.83364408233757,
                        "id": "file_14_1",
                        "start": 327.5644766911132
                    }
                ],
                "task_id": "task_14_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 655.0947909199517,
                    "start": 327.5644766911132
                },
                "write": [
                    {
                        "end": 655.0947909199517,
                        "id": "file_14_2",
                        "start": 493.8338392323376
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 821.1224904434563,
                    "start": 816.1222952934565
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 816.1222952934565,
                        "id": "file_14_2",
                        "start": 655.0955757595905
                    }
                ],
                "task_id": "task_14_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 977.5135379810315,
                    "start": 655.0955757595905
                },
                "write": [
                    {
                        "end": 977.5135379810315,
                        "id": "file_14_3",
                        "start": 821.1224904434563
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 166.28608610556086,
                    "start": 161.28589095556086
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 161.28589095556086,
                        "id": "file_15_0",
                        "start": 0.002564507653293587
                    }
                ],
                "task_id": "task_15_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 327.5690559393544,
                    "start": 0.002564507653293587
                },
                "write": [
                    {
                        "end": 327.5690559393544,
                        "id": "file_15_1",
                        "start": 166.28608610556086
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 493.83801115184946,
                    "start": 488.83781600184943
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 488.83781600184943,
                        "id": "file_15_1",
                        "start": 327.5698407789935
                    }
                ],
                "task_id": "task_15_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 655.1121166629433,
                    "start": 327.5698407789935
                },
                "write": [
                    {
                        "end": 655.1121166629433,
                        "id": "file_15_2",
                        "start": 493.83801115184946
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 821.1364485436131,
                    "start": 816.1362533936134
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 816.1362533936134,
                        "id": "file_15_2",
                        "start": 655.1129015025821
                    }
                ],
                "task_id": "task_15_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 977.5577385733354,
                    "start": 655.1129015025821
                },
                "write": [
                    {
                        "end": 977.5577385733354,
                        "id": "file_15_3",
                        "start": 821.1364485436131
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 166.28715242813195,
                    "start": 161.28695727813195
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 161.28695727813195,
                        "id": "file_16_0",
                        "start": 0.002959047292261831
                    }
                ],
                "task_id": "task_16_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 327.5728070702455,
                    "start": 0.002959047292261831
                },
                "write": [
                    {
                        "end": 327.5728070702455,
                        "id": "file_16_1",
                        "start": 166.28715242813195
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 493.840804865985,
                    "start": 488.84060971598495
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 488.84060971598495,
                        "id": "file_16_1",
                        "start": 327.5735919098846
                    }
                ],
                "task_id": "task_16_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 655.1220372948995,
                    "start": 327.5735919098846
                },
                "write": [
                    {
                        "end": 655.1220372948995,
                        "id": "file_16_2",
                        "start": 493.840804865985
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 821.144083448071,
                    "start": 816.1438882980713
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 816.1438882980713,
                        "id": "file_16_2",
                        "start": 655.1228221345383
                    }
                ],
                "task_id": "task_16_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 977.5773713638794,
                    "start": 655.1228221345383
                },
                "write": [
                    {
                        "end": 977.5773713638794,
                        "id": "file_16_3",
                        "start": 821.144083448071
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 166.28804015840595,
                    "start": 161.28784500840595
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 161.28784500840595,
                        "id": "file_17_0",
                        "start": 0.003353586931230075
                    }
                ],
                "task_id": "task_17_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 327.5755239627091,
                    "start": 0.003353586931230075
                },
                "write": [
                    {
                        "end": 327.5755239627091,
                        "id": "file_17_1",
                        "start": 166.28804015840595
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 493.8427429874904,
                    "start": 488.8425478374904
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 488.8425478374904,
                        "id": "file_17_1",
                        "start": 327.5763088023482
                    }
                ],
                "task_id": "task_17_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 655.1280367053599,
                    "start": 327.5763088023482
                },
                "write": [
                    {
                        "end": 655.1280367053599,
                        "id": "file_17_2",
                        "start": 493.8427429874904
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 821.148495952529,
                    "start": 816.1483008025292
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 816.1483008025292,
                        "id": "file_17_2",
                        "start": 655.1288215449987
                    }
                ],
                "task_id": "task_17_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 977.5867478552041,
                    "start": 655.1288215449987
                },
                "write": [
                    {
                        "end": 977.5867478552041,
                        "id": "file_17_3",
                        "start": 821.148495952529
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 166.28878787561024,
                    "start": 161.28859272561024
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 161.28859272561024,
                        "id": "file_18_0",
                        "start": 0.0037481265701983187
                    }
                ],
                "task_id": "task_18_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 327.57754385704106,
                    "start": 0.0037481265701983187
                },
                "write": [
                    {
                        "end": 327.57754385704106,
                        "id": "file_18_1",
                        "start": 166.28878787561024
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 493.8441240156044,
                    "start": 488.84392886560437
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 488.84392886560437,
                        "id": "file_18_1",
                        "start": 327.57832869668016
                    }
                ],
                "task_id": "task_18_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 655.131815847003,
                    "start": 327.57832869668016
                },
                "write": [
                    {
                        "end": 655.131815847003,
                        "id": "file_18_2",
                        "start": 493.8441240156044
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 821.1511563741913,
                    "start": 816.1509612241915
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 816.1509612241915,
                        "id": "file_18_2",
                        "start": 655.1326006866418
                    }
                ],
                "task_id": "task_18_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 977.5914775013674,
                    "start": 655.1326006866418
                },
                "write": [
                    {
                        "end": 977.5914775013674,
                        "id": "file_18_3",
                        "start": 821.1511563741913
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 166.2894270358253,
                    "start": 161.2892318858253
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 161.2892318858253,
                        "id": "file_19_0",
                        "start": 0.004142666209166563
                    }
                ],
                "task_id": "task_19_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 327.5790846535965,
                    "start": 0.004142666209166563
                },
                "write": [
                    {
                        "end": 327.5790846535965,
                        "id": "file_19_1",
                        "start": 166.2894270358253
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 493.84513918748087,
                    "start": 488.84494403748084
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 488.84494403748084,
                        "id": "file_19_1",
                        "start": 327.5798694932356
                    }
                ],
                "task_id": "task_19_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 655.1342967090762,
                    "start": 327.5798694932356
                },
                "write": [
                    {
                        "end": 655.1342967090762,
                        "id": "file_19_2",
                        "start": 493.84513918748087
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 821.1528324462341,
                    "start": 816.1526372962344
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 816.1526372962344,
                        "id": "file_19_2",
                        "start": 655.135081548715
                    }
                ],
                "task_id": "task_19_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 977.5939916615093,
                    "start": 655.135081548715
                },
                "write": [
                    {
                        "end": 977.5939916615093,
                        "id": "file_19_3",
                        "start": 821.1528324462341
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 166.28997738904155,
                    "start": 161.28978223904156
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 161.28978223904156,
                        "id": "file_1_0",
                        "start": 0.004537205848134807
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 327.58026191305515,
                    "start": 0.004537205848134807
                },
                "write": [
                    {
                        "end": 327.58026191305515,
                        "id": "file_1_1",
                        "start": 166.28997738904155
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 493.8458859371098,
                    "start": 488.8456907871098
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 488.8456907871098,
                        "id": "file_1_1",
                        "start": 327.58104675269425
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 655.1359367646978,
                    "start": 327.58104675269425
                },
                "write": [
                    {
                        "end": 655.1359367646978,
                        "id": "file_1_2",
                        "start": 493.8458859371098
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 821.1539080883266,
                    "start": 816.1537129383269
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 816.1537129383269,
                        "id": "file_1_2",
                        "start": 655.1367216043366
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 977.5953607184254,
                    "start": 655.1367216043366
                },
                "write": [
                    {
                        "end": 977.5953607184254,
                        "id": "file_1_3",
                        "start": 821.1539080883266
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 166.29045354334264,
                    "start": 161.29025839334264
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 161.29025839334264,
                        "id": "file_20_0",
                        "start": 0.004931745487103051
                    }
                ],
                "task_id": "task_20_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 327.58123033610053,
                    "start": 0.004931745487103051
                },
                "write": [
                    {
                        "end": 327.58123033610053,
                        "id": "file_20_1",
                        "start": 166.29045354334264
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 493.8464697150668,
                    "start": 488.8462745650668
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 488.8462745650668,
                        "id": "file_20_1",
                        "start": 327.5820151757396
                    }
                ],
                "task_id": "task_20_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 655.1371043635494,
                    "start": 327.5820151757396
                },
                "write": [
                    {
                        "end": 655.1371043635494,
                        "id": "file_20_2",
                        "start": 493.8464697150668
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 821.1546631947782,
                    "start": 816.1544680447785
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 816.1544680447785,
                        "id": "file_20_2",
                        "start": 655.1378892031881
                    }
                ],
                "task_id": "task_20_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 977.596178775879,
                    "start": 655.1378892031881
                },
                "write": [
                    {
                        "end": 977.596178775879,
                        "id": "file_20_3",
                        "start": 821.1546631947782
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 166.29086691931553,
                    "start": 161.29067176931554
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 161.29067176931554,
                        "id": "file_21_0",
                        "start": 0.005326285126071295
                    }
                ],
                "task_id": "task_21_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 327.58197590201075,
                    "start": 0.005326285126071295
                },
                "write": [
                    {
                        "end": 327.58197590201075,
                        "id": "file_21_1",
                        "start": 166.29086691931553
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 493.84681699210546,
                    "start": 488.84662184210544
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 488.84662184210544,
                        "id": "file_21_1",
                        "start": 327.5826048653787
                    }
                ],
                "task_id": "task_21_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 655.1377366264525,
                    "start": 327.5826048653787
                },
                "write": [
                    {
                        "end": 655.1377366264525,
                        "id": "file_21_2",
                        "start": 493.84681699210546
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 821.1550303490792,
                    "start": 816.1548351990795
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 816.1548351990795,
                        "id": "file_21_2",
                        "start": 655.1384788928269
                    }
                ],
                "task_id": "task_21_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 977.5965176936209,
                    "start": 655.1384788928269
                },
                "write": [
                    {
                        "end": 977.5965176936209,
                        "id": "file_21_3",
                        "start": 821.1550303490792
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 166.2912264949555,
                    "start": 161.2910313449555
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 161.2910313449555,
                        "id": "file_22_0",
                        "start": 0.005720824765039539
                    }
                ],
                "task_id": "task_22_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 327.5824075955592,
                    "start": 0.005720824765039539
                },
                "write": [
                    {
                        "end": 327.5824075955592,
                        "id": "file_22_1",
                        "start": 166.2912264949555
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 493.8471602512453,
                    "start": 488.8469651012453
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 488.8469651012453,
                        "id": "file_22_1",
                        "start": 327.58319455501777
                    }
                ],
                "task_id": "task_22_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 655.1382816230075,
                    "start": 327.58319455501777
                },
                "write": [
                    {
                        "end": 655.1382816230075,
                        "id": "file_22_2",
                        "start": 493.8471602512453
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 821.1553969639665,
                    "start": 816.1552018139668
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 816.1552018139668,
                        "id": "file_22_2",
                        "start": 655.1390685824657
                    }
                ],
                "task_id": "task_22_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 977.596805718352,
                    "start": 655.1390685824657
                },
                "write": [
                    {
                        "end": 977.596805718352,
                        "id": "file_22_3",
                        "start": 821.1553969639665
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 166.29153942560066,
                    "start": 161.29134427560066
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 161.29134427560066,
                        "id": "file_23_0",
                        "start": 0.006115364404007783
                    }
                ],
                "task_id": "task_23_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 327.58299728519825,
                    "start": 0.006115364404007783
                },
                "write": [
                    {
                        "end": 327.58299728519825,
                        "id": "file_23_1",
                        "start": 166.29153942560066
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 493.84750519822404,
                    "start": 488.847310048224
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 488.847310048224,
                        "id": "file_23_1",
                        "start": 327.58378424465684
                    }
                ],
                "task_id": "task_23_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 655.1388214406763,
                    "start": 327.58378424465684
                },
                "write": [
                    {
                        "end": 655.1388214406763,
                        "id": "file_23_2",
                        "start": 493.84750519822404
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 821.1557440910146,
                    "start": 816.1555489410149
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 816.1555489410149,
                        "id": "file_23_2",
                        "start": 655.1396582721045
                    }
                ],
                "task_id": "task_23_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 977.5970371479219,
                    "start": 655.1396582721045
                },
                "write": [
                    {
                        "end": 977.5970371479219,
                        "id": "file_23_3",
                        "start": 821.1557440910146
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 166.29181071753618,
                    "start": 161.29161556753618
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 161.29161556753618,
                        "id": "file_24_0",
                        "start": 0.006509904042976027
                    }
                ],
                "task_id": "task_24_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 327.5834281372758,
                    "start": 0.006509904042976027
                },
                "write": [
                    {
                        "end": 327.5834281372758,
                        "id": "file_24_1",
                        "start": 166.29181071753618
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 493.84788538118625,
                    "start": 488.8476902311862
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 488.8476902311862,
                        "id": "file_24_1",
                        "start": 327.5843739342959
                    }
                ],
                "task_id": "task_24_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 655.1393568206378,
                    "start": 327.5843739342959
                },
                "write": [
                    {
                        "end": 655.1393568206378,
                        "id": "file_24_2",
                        "start": 493.84788538118625
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 821.1560871442405,
                    "start": 816.1558919942407
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 816.1558919942407,
                        "id": "file_24_2",
                        "start": 655.1402479617433
                    }
                ],
                "task_id": "task_24_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 977.5970371479219,
                    "start": 655.1402479617433
                },
                "write": [
                    {
                        "end": 977.5970371479219,
                        "id": "file_24_3",
                        "start": 821.1560871442405
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 166.2920435886704,
                    "start": 161.2918484386704
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 161.2918484386704,
                        "id": "file_2_0",
                        "start": 0.006904443681944271
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 327.5835869748373,
                    "start": 0.006904443681944271
                },
                "write": [
                    {
                        "end": 327.5835869748373,
                        "id": "file_2_1",
                        "start": 166.2920435886704
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 493.84821357580995,
                    "start": 488.8480184258099
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 488.8480184258099,
                        "id": "file_2_1",
                        "start": 327.584963623935
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 655.1397872346162,
                    "start": 327.584963623935
                },
                "write": [
                    {
                        "end": 655.1397872346162,
                        "id": "file_2_2",
                        "start": 493.84821357580995
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 821.1564548490792,
                    "start": 816.1562596990794
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 816.1562596990794,
                        "id": "file_2_2",
                        "start": 655.1408376513821
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 977.5974031941583,
                    "start": 655.1408376513821
                },
                "write": [
                    {
                        "end": 977.5974031941583,
                        "id": "file_2_3",
                        "start": 821.1564548490792
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 166.29224471931556,
                    "start": 161.29204956931557
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 161.29204956931557,
                        "id": "file_3_0",
                        "start": 0.007298983320912515
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 327.5839728157705,
                    "start": 0.007298983320912515
                },
                "write": [
                    {
                        "end": 327.5839728157705,
                        "id": "file_3_1",
                        "start": 166.29224471931556
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 493.84849273011105,
                    "start": 488.848297580111
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 488.848297580111,
                        "id": "file_3_1",
                        "start": 327.58555331357405
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 655.1400506919239,
                    "start": 327.58555331357405
                },
                "write": [
                    {
                        "end": 655.1400506919239,
                        "id": "file_3_2",
                        "start": 493.84849273011105
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 821.1567670040748,
                    "start": 816.1565718540751
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 816.1565718540751,
                        "id": "file_3_2",
                        "start": 655.1414273410209
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 977.5974031941583,
                    "start": 655.1414273410209
                },
                "write": [
                    {
                        "end": 977.5974031941583,
                        "id": "file_3_3",
                        "start": 821.1567670040748
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 166.29224471931556,
                    "start": 161.29204956931557
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 161.29204956931557,
                        "id": "file_4_0",
                        "start": 0.007693522959880759
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 327.5839728157705,
                    "start": 0.007693522959880759
                },
                "write": [
                    {
                        "end": 327.5839728157705,
                        "id": "file_4_1",
                        "start": 166.29224471931556
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 493.84872896038513,
                    "start": 488.8485338103851
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 488.8485338103851,
                        "id": "file_4_1",
                        "start": 327.5861430032131
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 655.1403962932183,
                    "start": 327.5861430032131
                },
                "write": [
                    {
                        "end": 655.1403962932183,
                        "id": "file_4_2",
                        "start": 493.84872896038513
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 821.1570342700375,
                    "start": 816.1568391200377
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 816.1568391200377,
                        "id": "file_4_2",
                        "start": 655.1420170306596
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 977.5976089893196,
                    "start": 655.1420170306596
                },
                "write": [
                    {
                        "end": 977.5976089893196,
                        "id": "file_4_3",
                        "start": 821.1570342700375
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 166.2925646078492,
                    "start": 161.2923694578492
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 161.2923694578492,
                        "id": "file_5_0",
                        "start": 0.008088062598849002
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 327.5841766644764,
                    "start": 0.008088062598849002
                },
                "write": [
                    {
                        "end": 327.5841766644764,
                        "id": "file_5_1",
                        "start": 166.2925646078492
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 493.84892657490127,
                    "start": 488.84873142490125
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 488.84873142490125,
                        "id": "file_5_1",
                        "start": 327.5867326928522
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 655.1406037270892,
                    "start": 327.5867326928522
                },
                "write": [
                    {
                        "end": 655.1406037270892,
                        "id": "file_5_2",
                        "start": 493.84892657490127
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 821.1572613641234,
                    "start": 816.1570662141237
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 816.1570662141237,
                        "id": "file_5_2",
                        "start": 655.1426067202984
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 977.5976089893196,
                    "start": 655.1426067202984
                },
                "write": [
                    {
                        "end": 977.5976089893196,
                        "id": "file_5_3",
                        "start": 821.1572613641234
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 166.2925646078492,
                    "start": 161.2923694578492
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 161.2923694578492,
                        "id": "file_6_0",
                        "start": 0.008482602237817244
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 327.5841766644764,
                    "start": 0.008482602237817244
                },
                "write": [
                    {
                        "end": 327.5841766644764,
                        "id": "file_6_1",
                        "start": 166.2925646078492
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 493.84892657490127,
                    "start": 488.84873142490125
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 488.84873142490125,
                        "id": "file_6_1",
                        "start": 327.58732238249127
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 655.1406037270892,
                    "start": 327.58732238249127
                },
                "write": [
                    {
                        "end": 655.1406037270892,
                        "id": "file_6_2",
                        "start": 493.84892657490127
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 821.1572613641234,
                    "start": 816.1570662141237
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 816.1570662141237,
                        "id": "file_6_2",
                        "start": 655.1431964099372
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 977.5976089893196,
                    "start": 655.1431964099372
                },
                "write": [
                    {
                        "end": 977.5976089893196,
                        "id": "file_6_3",
                        "start": 821.1572613641234
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 166.29279151124146,
                    "start": 161.29259636124146
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 161.29259636124146,
                        "id": "file_7_0",
                        "start": 0.008877141876785486
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 327.58448426178825,
                    "start": 0.008877141876785486
                },
                "write": [
                    {
                        "end": 327.58448426178825,
                        "id": "file_7_1",
                        "start": 166.29279151124146
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 493.84922014263356,
                    "start": 488.84902499263353
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 488.84902499263353,
                        "id": "file_7_1",
                        "start": 327.58791207213034
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 655.140858413283,
                    "start": 327.58791207213034
                },
                "write": [
                    {
                        "end": 655.140858413283,
                        "id": "file_7_2",
                        "start": 493.84922014263356
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 821.1576097958439,
                    "start": 816.1574146458441
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 816.1574146458441,
                        "id": "file_7_2",
                        "start": 655.143786099576
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 977.5976089893196,
                    "start": 655.143786099576
                },
                "write": [
                    {
                        "end": 977.5976089893196,
                        "id": "file_7_3",
                        "start": 821.1576097958439
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 166.29279151124146,
                    "start": 161.29259636124146
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 161.29259636124146,
                        "id": "file_8_0",
                        "start": 0.009271681515753728
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 327.58448426178825,
                    "start": 0.009271681515753728
                },
                "write": [
                    {
                        "end": 327.58448426178825,
                        "id": "file_8_1",
                        "start": 166.29279151124146
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 493.84922014263356,
                    "start": 488.84902499263353
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 488.84902499263353,
                        "id": "file_8_1",
                        "start": 327.5885017617694
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 655.140858413283,
                    "start": 327.5885017617694
                },
                "write": [
                    {
                        "end": 655.140858413283,
                        "id": "file_8_2",
                        "start": 493.84922014263356
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 821.1576097958439,
                    "start": 816.1574146458441
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 816.1574146458441,
                        "id": "file_8_2",
                        "start": 655.1443757892148
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 977.5976089893196,
                    "start": 655.1443757892148
                },
                "write": [
                    {
                        "end": 977.5976089893196,
                        "id": "file_8_3",
                        "start": 821.1576097958439
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 166.29279151124146,
                    "start": 161.29259636124146
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 161.29259636124146,
                        "id": "file_9_0",
                        "start": 0.00966622115472197
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 327.58448426178825,
                    "start": 0.00966622115472197
                },
                "write": [
                    {
                        "end": 327.58448426178825,
                        "id": "file_9_1",
                        "start": 166.29279151124146
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 493.84922014263356,
                    "start": 488.84902499263353
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 488.84902499263353,
                        "id": "file_9_1",
                        "start": 327.5890914514085
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 655.140858413283,
                    "start": 327.5890914514085
                },
                "write": [
                    {
                        "end": 655.140858413283,
                        "id": "file_9_2",
                        "start": 493.84922014263356
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 821.1578355694998,
                    "start": 816.1576404195
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 816.1576404195,
                        "id": "file_9_2",
                        "start": 655.1449654788536
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 977.5976089893196,
                    "start": 655.1449654788536
                },
                "write": [
                    {
                        "end": 977.5976089893196,
                        "id": "file_9_3",
                        "start": 821.1578355694998
                    }
                ]
            }
        ]
    }
}


==> exp/simgrid/export/unified_26.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 172.71536577362622,
                    "start": 167.71517062362622
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 167.71517062362622,
                        "id": "file_0_0",
                        "start": 0.00019726981948412205
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 340.1091580392808,
                    "start": 0.00019726981948412205
                },
                "write": [
                    {
                        "end": 340.1091580392808,
                        "id": "file_0_1",
                        "start": 172.71536577362622
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 512.8521873509252,
                    "start": 507.85199220092517
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 507.85199220092517,
                        "id": "file_0_1",
                        "start": 340.1099428789199
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 673.9587544247304,
                    "start": 340.1099428789199
                },
                "write": [
                    {
                        "end": 673.9587544247304,
                        "id": "file_0_2",
                        "start": 512.8521873509252
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 846.7019879528993,
                    "start": 841.7017928028994
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 841.7017928028994,
                        "id": "file_0_2",
                        "start": 673.9595392643691
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 909.6269039761193,
                    "start": 673.9595392643691
                },
                "write": [
                    {
                        "end": 909.6269039761193,
                        "id": "file_0_3",
                        "start": 846.7019879528993
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 172.72528102432076,
                    "start": 167.72508587432077
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 167.72508587432077,
                        "id": "file_10_0",
                        "start": 0.0005918094584523661
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 340.35537312267434,
                    "start": 0.0005918094584523661
                },
                "write": [
                    {
                        "end": 340.35537312267434,
                        "id": "file_10_1",
                        "start": 172.72528102432076
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 513.0890351258397,
                    "start": 508.08883997583973
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 508.08883997583973,
                        "id": "file_10_1",
                        "start": 340.35615796231343
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 679.828569389771,
                    "start": 340.35615796231343
                },
                "write": [
                    {
                        "end": 679.828569389771,
                        "id": "file_10_2",
                        "start": 513.0890351258397
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 852.3716419840796,
                    "start": 847.3714468340797
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 847.3714468340797,
                        "id": "file_10_2",
                        "start": 679.8293542294098
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1005.5789686438472,
                    "start": 679.8293542294098
                },
                "write": [
                    {
                        "end": 1005.5789686438472,
                        "id": "file_10_3",
                        "start": 852.3716419840796
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 172.73006721910133,
                    "start": 167.72987206910133
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 167.72987206910133,
                        "id": "file_11_0",
                        "start": 0.0009863490974206103
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 340.4175389234499,
                    "start": 0.0009863490974206103
                },
                "write": [
                    {
                        "end": 340.4175389234499,
                        "id": "file_11_1",
                        "start": 172.73006721910133
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 513.1465212725092,
                    "start": 508.14632612250927
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 508.14632612250927,
                        "id": "file_11_1",
                        "start": 340.418323763089
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 680.5758366397565,
                    "start": 340.418323763089
                },
                "write": [
                    {
                        "end": 680.5758366397565,
                        "id": "file_11_2",
                        "start": 513.1465212725092
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 853.0902672691665,
                    "start": 848.0900721191666
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 848.0900721191666,
                        "id": "file_11_2",
                        "start": 680.5766214793953
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1014.2024902368101,
                    "start": 680.5766214793953
                },
                "write": [
                    {
                        "end": 1014.2024902368101,
                        "id": "file_11_3",
                        "start": 853.0902672691665
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 172.73314385904317,
                    "start": 167.73294870904317
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 167.73294870904317,
                        "id": "file_12_0",
                        "start": 0.0013808887363888547
                    }
                ],
                "task_id": "task_12_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 340.4441482609735,
                    "start": 0.0013808887363888547
                },
                "write": [
                    {
                        "end": 340.4441482609735,
                        "id": "file_12_1",
                        "start": 172.73314385904317
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 513.1701609837424,
                    "start": 508.1699658337425
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 508.1699658337425,
                        "id": "file_12_1",
                        "start": 340.4449331006126
                    }
                ],
                "task_id": "task_12_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 680.7806599765672,
                    "start": 340.4449331006126
                },
                "write": [
                    {
                        "end": 680.7806599765672,
                        "id": "file_12_2",
                        "start": 513.1701609837424
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 853.2794369419695,
                    "start": 848.2792417919698
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 848.2792417919698,
                        "id": "file_12_2",
                        "start": 680.781444816206
                    }
                ],
                "task_id": "task_12_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1015.6528023432782,
                    "start": 680.781444816206
                },
                "write": [
                    {
                        "end": 1015.6528023432782,
                        "id": "file_12_3",
                        "start": 853.2794369419695
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 172.73536554022596,
                    "start": 167.73517039022596
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 167.73517039022596,
                        "id": "file_13_0",
                        "start": 0.001775428375357099
                    }
                ],
                "task_id": "task_13_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 340.4585342069184,
                    "start": 0.001775428375357099
                },
                "write": [
                    {
                        "end": 340.4585342069184,
                        "id": "file_13_1",
                        "start": 172.73536554022596
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 513.1824319011038,
                    "start": 508.18223675110386
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 508.18223675110386,
                        "id": "file_13_1",
                        "start": 340.4593190465575
                    }
                ],
                "task_id": "task_13_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 680.8603661265314,
                    "start": 340.4593190465575
                },
                "write": [
                    {
                        "end": 680.8603661265314,
                        "id": "file_13_2",
                        "start": 513.1824319011038
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 853.3500467194503,
                    "start": 848.3498515694506
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 848.3498515694506,
                        "id": "file_13_2",
                        "start": 680.8611509661702
                    }
                ],
                "task_id": "task_13_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1016.0411530945439,
                    "start": 680.8611509661702
                },
                "write": [
                    {
                        "end": 1016.0411530945439,
                        "id": "file_13_3",
                        "start": 853.3500467194503
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 172.7370743161893,
                    "start": 167.7368791661893
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 167.7368791661893,
                        "id": "file_14_0",
                        "start": 0.002169968014325343
                    }
                ],
                "task_id": "task_14_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 340.4673650001655,
                    "start": 0.002169968014325343
                },
                "write": [
                    {
                        "end": 340.4673650001655,
                        "id": "file_14_1",
                        "start": 172.7370743161893
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 513.1896605604006,
                    "start": 508.1894654104007
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 508.1894654104007,
                        "id": "file_14_1",
                        "start": 340.4681498398046
                    }
                ],
                "task_id": "task_14_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 680.8979004267611,
                    "start": 340.4681498398046
                },
                "write": [
                    {
                        "end": 680.8979004267611,
                        "id": "file_14_2",
                        "start": 513.1896605604006
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 853.3819043716907,
                    "start": 848.3817092216909
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 848.3817092216909,
                        "id": "file_14_2",
                        "start": 680.8986852663999
                    }
                ],
                "task_id": "task_14_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1016.1749559391718,
                    "start": 680.8986852663999
                },
                "write": [
                    {
                        "end": 1016.1749559391718,
                        "id": "file_14_3",
                        "start": 853.3819043716907
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 172.73844118876997,
                    "start": 167.73824603876997
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 167.73824603876997,
                        "id": "file_15_0",
                        "start": 0.002564507653293587
                    }
                ],
                "task_id": "task_15_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 340.47323317836845,
                    "start": 0.002564507653293587
                },
                "write": [
                    {
                        "end": 340.47323317836845,
                        "id": "file_15_1",
                        "start": 172.73844118876997
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 513.1942685530308,
                    "start": 508.19407340303087
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 508.19407340303087,
                        "id": "file_15_1",
                        "start": 340.47401801800754
                    }
                ],
                "task_id": "task_15_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 680.9178134502613,
                    "start": 340.47401801800754
                },
                "write": [
                    {
                        "end": 680.9178134502613,
                        "id": "file_15_2",
                        "start": 513.1942685530308
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 853.3980840890517,
                    "start": 848.397888939052
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 848.397888939052,
                        "id": "file_15_2",
                        "start": 680.9185982899
                    }
                ],
                "task_id": "task_15_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1016.2288886058458,
                    "start": 680.9185982899
                },
                "write": [
                    {
                        "end": 1016.2288886058458,
                        "id": "file_15_3",
                        "start": 853.3980840890517
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 172.73956389037332,
                    "start": 167.73936874037332
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 167.73936874037332,
                        "id": "file_16_0",
                        "start": 0.002959047292261831
                    }
                ],
                "task_id": "task_16_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 340.4773482396493,
                    "start": 0.002959047292261831
                },
                "write": [
                    {
                        "end": 340.4773482396493,
                        "id": "file_16_1",
                        "start": 172.73956389037332
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 513.197367605876,
                    "start": 508.1971724558761
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 508.1971724558761,
                        "id": "file_16_1",
                        "start": 340.4781330792884
                    }
                ],
                "task_id": "task_16_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 680.9292694709271,
                    "start": 340.4781330792884
                },
                "write": [
                    {
                        "end": 680.9292694709271,
                        "id": "file_16_2",
                        "start": 513.197367605876
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 853.4069903999517,
                    "start": 848.406795249952
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 848.406795249952,
                        "id": "file_16_2",
                        "start": 680.9300543105659
                    }
                ],
                "task_id": "task_16_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1016.2530631237323,
                    "start": 680.9300543105659
                },
                "write": [
                    {
                        "end": 1016.2530631237323,
                        "id": "file_16_3",
                        "start": 853.4069903999517
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 172.74050090451826,
                    "start": 167.74030575451826
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 167.74030575451826,
                        "id": "file_17_0",
                        "start": 0.003353586931230075
                    }
                ],
                "task_id": "task_17_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 340.4803385880269,
                    "start": 0.003353586931230075
                },
                "write": [
                    {
                        "end": 340.4803385880269,
                        "id": "file_17_1",
                        "start": 172.74050090451826
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 513.1995276031879,
                    "start": 508.19933245318794
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 508.19933245318794,
                        "id": "file_17_1",
                        "start": 340.481123427666
                    }
                ],
                "task_id": "task_17_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 680.936234510165,
                    "start": 340.481123427666
                },
                "write": [
                    {
                        "end": 680.936234510165,
                        "id": "file_17_2",
                        "start": 513.1995276031879
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 853.4121721388183,
                    "start": 848.4119769888185
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 848.4119769888185,
                        "id": "file_17_2",
                        "start": 680.9370193498038
                    }
                ],
                "task_id": "task_17_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1016.2647220774226,
                    "start": 680.9370193498038
                },
                "write": [
                    {
                        "end": 1016.2647220774226,
                        "id": "file_17_3",
                        "start": 853.4121721388183
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 172.7412925174215,
                    "start": 167.7410973674215
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 167.7410973674215,
                        "id": "file_18_0",
                        "start": 0.0037481265701983187
                    }
                ],
                "task_id": "task_18_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 340.48257062429434,
                    "start": 0.0037481265701983187
                },
                "write": [
                    {
                        "end": 340.48257062429434,
                        "id": "file_18_1",
                        "start": 172.7412925174215
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 513.2010747275384,
                    "start": 508.2008795775385
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 508.2008795775385,
                        "id": "file_18_1",
                        "start": 340.48335546393344
                    }
                ],
                "task_id": "task_18_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 680.9406491348866,
                    "start": 340.48335546393344
                },
                "write": [
                    {
                        "end": 680.9406491348866,
                        "id": "file_18_2",
                        "start": 513.2010747275384
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 853.4153182174697,
                    "start": 848.41512306747
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 848.41512306747,
                        "id": "file_18_2",
                        "start": 680.9414339745254
                    }
                ],
                "task_id": "task_18_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1016.2706647149838,
                    "start": 680.9414339745254
                },
                "write": [
                    {
                        "end": 1016.2706647149838,
                        "id": "file_18_3",
                        "start": 853.4153182174697
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 172.74197112047128,
                    "start": 167.74177597047128
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 167.74177597047128,
                        "id": "file_19_0",
                        "start": 0.004142666209166563
                    }
                ],
                "task_id": "task_19_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 340.4842802562607,
                    "start": 0.004142666209166563
                },
                "write": [
                    {
                        "end": 340.4842802562607,
                        "id": "file_19_1",
                        "start": 172.74197112047128
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 513.2022134248502,
                    "start": 508.20201827485033
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 508.20201827485033,
                        "id": "file_19_1",
                        "start": 340.4850650958998
                    }
                ],
                "task_id": "task_19_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 680.9435549905081,
                    "start": 340.4850650958998
                },
                "write": [
                    {
                        "end": 680.9435549905081,
                        "id": "file_19_2",
                        "start": 513.2022134248502
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 853.4173058620934,
                    "start": 848.4171107120936
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 848.4171107120936,
                        "id": "file_19_2",
                        "start": 680.9443398301469
                    }
                ],
                "task_id": "task_19_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1016.273844804158,
                    "start": 680.9443398301469
                },
                "write": [
                    {
                        "end": 1016.273844804158,
                        "id": "file_19_3",
                        "start": 853.4173058620934
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 172.74255734375603,
                    "start": 167.74236219375604
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 167.74236219375604,
                        "id": "file_1_0",
                        "start": 0.004537205848134807
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 340.48545751571936,
                    "start": 0.004537205848134807
                },
                "write": [
                    {
                        "end": 340.48545751571936,
                        "id": "file_1_1",
                        "start": 172.74255734375603
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 513.2029710366783,
                    "start": 508.2027758866783
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 508.2027758866783,
                        "id": "file_1_1",
                        "start": 340.48624235535846
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 680.9452909579577,
                    "start": 340.48624235535846
                },
                "write": [
                    {
                        "end": 680.9452909579577,
                        "id": "file_1_2",
                        "start": 513.2029710366783
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 853.4184596466588,
                    "start": 848.418264496659
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 848.418264496659,
                        "id": "file_1_2",
                        "start": 680.9460757975964
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1016.2754182223644,
                    "start": 680.9460757975964
                },
                "write": [
                    {
                        "end": 1016.2754182223644,
                        "id": "file_1_3",
                        "start": 853.4184596466588
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 172.7430663512829,
                    "start": 167.7428712012829
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 167.7428712012829,
                        "id": "file_20_0",
                        "start": 0.004931745487103051
                    }
                ],
                "task_id": "task_20_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 340.486634775178,
                    "start": 0.004931745487103051
                },
                "write": [
                    {
                        "end": 340.486634775178,
                        "id": "file_20_1",
                        "start": 172.7430663512829
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 513.2036939900611,
                    "start": 508.2034988400611
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 508.2034988400611,
                        "id": "file_20_1",
                        "start": 340.4874196148171
                    }
                ],
                "task_id": "task_20_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 680.9468023136524,
                    "start": 340.4874196148171
                },
                "write": [
                    {
                        "end": 680.9468023136524,
                        "id": "file_20_2",
                        "start": 513.2036939900611
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 853.4194243170889,
                    "start": 848.4192291670892
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 848.4192291670892,
                        "id": "file_20_2",
                        "start": 680.9475871532911
                    }
                ],
                "task_id": "task_20_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1016.2765436792804,
                    "start": 680.9475871532911
                },
                "write": [
                    {
                        "end": 1016.2765436792804,
                        "id": "file_20_3",
                        "start": 853.4194243170889
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 172.74351014446012,
                    "start": 167.74331499446012
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 167.74331499446012,
                        "id": "file_21_0",
                        "start": 0.005326285126071295
                    }
                ],
                "task_id": "task_21_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 340.48751830144926,
                    "start": 0.005326285126071295
                },
                "write": [
                    {
                        "end": 340.48751830144926,
                        "id": "file_21_1",
                        "start": 172.74351014446012
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 513.2042129481256,
                    "start": 508.2040177981257
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 508.2040177981257,
                        "id": "file_21_1",
                        "start": 340.48830314108835
                    }
                ],
                "task_id": "task_21_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 680.9478002372351,
                    "start": 340.48830314108835
                },
                "write": [
                    {
                        "end": 680.9478002372351,
                        "id": "file_21_2",
                        "start": 513.2042129481256
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 853.4200486084868,
                    "start": 848.4198534584871
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 848.4198534584871,
                        "id": "file_21_2",
                        "start": 680.9485850768739
                    }
                ],
                "task_id": "task_21_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1016.2771679894953,
                    "start": 680.9485850768739
                },
                "write": [
                    {
                        "end": 1016.2771679894953,
                        "id": "file_21_3",
                        "start": 853.4200486084868
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 172.74389788031516,
                    "start": 167.74370273031516
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 167.74370273031516,
                        "id": "file_22_0",
                        "start": 0.005720824765039539
                    }
                ],
                "task_id": "task_22_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 340.4881903105891,
                    "start": 0.005720824765039539
                },
                "write": [
                    {
                        "end": 340.4881903105891,
                        "id": "file_22_1",
                        "start": 172.74389788031516
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 513.204554603502,
                    "start": 508.20435945350204
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 508.20435945350204,
                        "id": "file_22_1",
                        "start": 340.4888928307274
                    }
                ],
                "task_id": "task_22_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 680.9483947194931,
                    "start": 340.4888928307274
                },
                "write": [
                    {
                        "end": 680.9483947194931,
                        "id": "file_22_2",
                        "start": 513.204554603502
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 853.4204095493469,
                    "start": 848.4202143993472
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 848.4202143993472,
                        "id": "file_22_2",
                        "start": 680.9491747665127
                    }
                ],
                "task_id": "task_22_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1016.2774773072372,
                    "start": 680.9491747665127
                },
                "write": [
                    {
                        "end": 1016.2774773072372,
                        "id": "file_22_3",
                        "start": 853.4204095493469
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 172.74423712134185,
                    "start": 167.74404197134186
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 167.74404197134186,
                        "id": "file_23_0",
                        "start": 0.006115364404007783
                    }
                ],
                "task_id": "task_23_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 340.4886955609079,
                    "start": 0.006115364404007783
                },
                "write": [
                    {
                        "end": 340.4886955609079,
                        "id": "file_23_1",
                        "start": 172.74423712134185
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 513.2049013411363,
                    "start": 508.2047061911363
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 508.2047061911363,
                        "id": "file_23_1",
                        "start": 340.4894825203665
                    }
                ],
                "task_id": "task_23_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 680.9489495614285,
                    "start": 340.4894825203665
                },
                "write": [
                    {
                        "end": 680.9489495614285,
                        "id": "file_23_2",
                        "start": 513.2049013411363
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 853.4207624326802,
                    "start": 848.4205672826805
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 848.4205672826805,
                        "id": "file_23_2",
                        "start": 680.9497644561515
                    }
                ],
                "task_id": "task_23_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1016.2777361153016,
                    "start": 680.9497644561515
                },
                "write": [
                    {
                        "end": 1016.2777361153016,
                        "id": "file_23_3",
                        "start": 853.4207624326802
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 172.7445330704617,
                    "start": 167.7443379204617
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 167.7443379204617,
                        "id": "file_24_0",
                        "start": 0.006509904042976027
                    }
                ],
                "task_id": "task_24_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 340.4891702000823,
                    "start": 0.006509904042976027
                },
                "write": [
                    {
                        "end": 340.4891702000823,
                        "id": "file_24_1",
                        "start": 172.7445330704617
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 513.2052701981256,
                    "start": 508.20507504812565
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 508.20507504812565,
                        "id": "file_24_1",
                        "start": 340.49007221000556
                    }
                ],
                "task_id": "task_24_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 680.9494931165126,
                    "start": 340.49007221000556
                },
                "write": [
                    {
                        "end": 680.9494931165126,
                        "id": "file_24_2",
                        "start": 513.2052701981256
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 853.4211016855254,
                    "start": 848.4209065355257
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 848.4209065355257,
                        "id": "file_24_2",
                        "start": 680.9503541457902
                    }
                ],
                "task_id": "task_24_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1016.277948147022,
                    "start": 680.9503541457902
                },
                "write": [
                    {
                        "end": 1016.277948147022,
                        "id": "file_24_3",
                        "start": 853.4211016855254
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 172.74478916955292,
                    "start": 167.74459401955292
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 167.74459401955292,
                        "id": "file_25_0",
                        "start": 0.006904443681944271
                    }
                ],
                "task_id": "task_25_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 340.48951828441795,
                    "start": 0.006904443681944271
                },
                "write": [
                    {
                        "end": 340.48951828441795,
                        "id": "file_25_1",
                        "start": 172.74478916955292
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 513.205637568018,
                    "start": 508.2054424180181
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 508.2054424180181,
                        "id": "file_25_1",
                        "start": 340.49066189964464
                    }
                ],
                "task_id": "task_25_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 680.9500000190546,
                    "start": 340.49066189964464
                },
                "write": [
                    {
                        "end": 680.9500000190546,
                        "id": "file_25_2",
                        "start": 513.205637568018
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 853.4214507602566,
                    "start": 848.4212556102568
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 848.4212556102568,
                        "id": "file_25_2",
                        "start": 680.950943835429
                    }
                ],
                "task_id": "task_25_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1016.277948147022,
                    "start": 680.950943835429
                },
                "write": [
                    {
                        "end": 1016.277948147022,
                        "id": "file_25_3",
                        "start": 853.4214507602566
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 172.7450122335314,
                    "start": 167.74481708353142
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 167.74481708353142,
                        "id": "file_2_0",
                        "start": 0.007298983320912515
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 340.4898033318028,
                    "start": 0.007298983320912515
                },
                "write": [
                    {
                        "end": 340.4898033318028,
                        "id": "file_2_1",
                        "start": 172.7450122335314
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 513.20594948576,
                    "start": 508.20575433576005
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 508.20575433576005,
                        "id": "file_2_1",
                        "start": 340.4912515892837
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 680.9504006416353,
                    "start": 340.4912515892837
                },
                "write": [
                    {
                        "end": 680.9504006416353,
                        "id": "file_2_2",
                        "start": 513.20594948576
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 853.4218007858966,
                    "start": 848.4216056358969
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 848.4216056358969,
                        "id": "file_2_2",
                        "start": 680.9515335250678
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1016.2782885001748,
                    "start": 680.9515335250678
                },
                "write": [
                    {
                        "end": 1016.2782885001748,
                        "id": "file_2_3",
                        "start": 853.4218007858966
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 172.7450122335314,
                    "start": 167.74481708353142
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 167.74481708353142,
                        "id": "file_3_0",
                        "start": 0.007693522959880759
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 340.4898033318028,
                    "start": 0.007693522959880759
                },
                "write": [
                    {
                        "end": 340.4898033318028,
                        "id": "file_3_1",
                        "start": 172.7450122335314
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 513.2062167561901,
                    "start": 508.2060216061902
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 508.2060216061902,
                        "id": "file_3_1",
                        "start": 340.4918412789228
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 680.9507241464739,
                    "start": 340.4918412789228
                },
                "write": [
                    {
                        "end": 680.9507241464739,
                        "id": "file_3_2",
                        "start": 513.2062167561901
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 853.4220991150952,
                    "start": 848.4219039650955
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 848.4219039650955,
                        "id": "file_3_2",
                        "start": 680.9521232147066
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1016.2782885001748,
                    "start": 680.9521232147066
                },
                "write": [
                    {
                        "end": 1016.2782885001748,
                        "id": "file_3_3",
                        "start": 853.4220991150952
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 172.74537259498823,
                    "start": 167.74517744498823
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 167.74517744498823,
                        "id": "file_4_0",
                        "start": 0.008088062598849002
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 340.4901869559234,
                    "start": 0.008088062598849002
                },
                "write": [
                    {
                        "end": 340.4901869559234,
                        "id": "file_4_1",
                        "start": 172.74537259498823
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 513.2064438352224,
                    "start": 508.2062486852225
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 508.2062486852225,
                        "id": "file_4_1",
                        "start": 340.49243096856185
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 680.9509753500182,
                    "start": 340.49243096856185
                },
                "write": [
                    {
                        "end": 680.9509753500182,
                        "id": "file_4_2",
                        "start": 513.2064438352224
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 853.42235568445,
                    "start": 848.4221605344503
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 848.4221605344503,
                        "id": "file_4_2",
                        "start": 680.9527129043454
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1016.2782885001748,
                    "start": 680.9527129043454
                },
                "write": [
                    {
                        "end": 1016.2782885001748,
                        "id": "file_4_3",
                        "start": 853.42235568445
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 172.74537259498823,
                    "start": 167.74517744498823
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 167.74517744498823,
                        "id": "file_5_0",
                        "start": 0.008482602237817244
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 340.4901869559234,
                    "start": 0.008482602237817244
                },
                "write": [
                    {
                        "end": 340.4901869559234,
                        "id": "file_5_1",
                        "start": 172.74537259498823
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 513.2064438352224,
                    "start": 508.2062486852225
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 508.2062486852225,
                        "id": "file_5_1",
                        "start": 340.4930206582009
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 680.9509753500182,
                    "start": 340.4930206582009
                },
                "write": [
                    {
                        "end": 680.9509753500182,
                        "id": "file_5_2",
                        "start": 513.2064438352224
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 853.42257451402,
                    "start": 848.4223793640202
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 848.4223793640202,
                        "id": "file_5_2",
                        "start": 680.9533025939842
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1016.2785274802823,
                    "start": 680.9533025939842
                },
                "write": [
                    {
                        "end": 1016.2785274802823,
                        "id": "file_5_3",
                        "start": 853.42257451402
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 172.74563621095075,
                    "start": 167.74544106095075
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 167.74544106095075,
                        "id": "file_6_0",
                        "start": 0.008877141876785486
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 340.4904266312653,
                    "start": 0.008877141876785486
                },
                "write": [
                    {
                        "end": 340.4904266312653,
                        "id": "file_6_1",
                        "start": 172.74563621095075
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 513.2067922916644,
                    "start": 508.20659714166453
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 508.20659714166453,
                        "id": "file_6_1",
                        "start": 340.49361034784
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 680.9513079614546,
                    "start": 340.49361034784
                },
                "write": [
                    {
                        "end": 680.9513079614546,
                        "id": "file_6_2",
                        "start": 513.2067922916644
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 853.42257451402,
                    "start": 848.4223793640202
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 848.4223793640202,
                        "id": "file_6_2",
                        "start": 680.953892283623
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1016.2785274802823,
                    "start": 680.953892283623
                },
                "write": [
                    {
                        "end": 1016.2785274802823,
                        "id": "file_6_3",
                        "start": 853.42257451402
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 172.74563621095075,
                    "start": 167.74544106095075
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 167.74544106095075,
                        "id": "file_7_0",
                        "start": 0.009271681515753728
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 340.4904266312653,
                    "start": 0.009271681515753728
                },
                "write": [
                    {
                        "end": 340.4904266312653,
                        "id": "file_7_1",
                        "start": 172.74563621095075
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 513.2067922916644,
                    "start": 508.20659714166453
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 508.20659714166453,
                        "id": "file_7_1",
                        "start": 340.49420003747906
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 680.9513079614546,
                    "start": 340.49420003747906
                },
                "write": [
                    {
                        "end": 680.9513079614546,
                        "id": "file_7_2",
                        "start": 513.2067922916644
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 853.4229121715468,
                    "start": 848.4227170215471
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 848.4227170215471,
                        "id": "file_7_2",
                        "start": 680.9544819732617
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1016.2785274802823,
                    "start": 680.9544819732617
                },
                "write": [
                    {
                        "end": 1016.2785274802823,
                        "id": "file_7_3",
                        "start": 853.4229121715468
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 172.74563621095075,
                    "start": 167.74544106095075
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 167.74544106095075,
                        "id": "file_8_0",
                        "start": 0.00966622115472197
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 340.4904266312653,
                    "start": 0.00966622115472197
                },
                "write": [
                    {
                        "end": 340.4904266312653,
                        "id": "file_8_1",
                        "start": 172.74563621095075
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 513.2070180653204,
                    "start": 508.20682291532046
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 508.20682291532046,
                        "id": "file_8_1",
                        "start": 340.49478972711813
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 680.9513362552484,
                    "start": 340.49478972711813
                },
                "write": [
                    {
                        "end": 680.9513362552484,
                        "id": "file_8_2",
                        "start": 513.2070180653204
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 853.4229121715468,
                    "start": 848.4227170215471
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 848.4227170215471,
                        "id": "file_8_2",
                        "start": 680.9550716629005
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1016.2785274802823,
                    "start": 680.9550716629005
                },
                "write": [
                    {
                        "end": 1016.2785274802823,
                        "id": "file_8_3",
                        "start": 853.4229121715468
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 172.74588252724627,
                    "start": 167.74568737724627
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 167.74568737724627,
                        "id": "file_9_0",
                        "start": 0.010060760793690213
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 340.4904646298251,
                    "start": 0.010060760793690213
                },
                "write": [
                    {
                        "end": 340.4904646298251,
                        "id": "file_9_1",
                        "start": 172.74588252724627
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 513.2070180653204,
                    "start": 508.20682291532046
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 508.20682291532046,
                        "id": "file_9_1",
                        "start": 340.4953794167572
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 680.9513362552484,
                    "start": 340.4953794167572
                },
                "write": [
                    {
                        "end": 680.9513362552484,
                        "id": "file_9_2",
                        "start": 513.2070180653204
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 853.4231309100901,
                    "start": 848.4229357600904
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 848.4229357600904,
                        "id": "file_9_2",
                        "start": 680.9556613525393
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1016.2785274802823,
                    "start": 680.9556613525393
                },
                "write": [
                    {
                        "end": 1016.2785274802823,
                        "id": "file_9_3",
                        "start": 853.4231309100901
                    }
                ]
            }
        ]
    }
}


==> exp/simgrid/export/unified_27.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 179.1650424687705,
                    "start": 174.1648473187705
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 174.1648473187705,
                        "id": "file_0_0",
                        "start": 0.00019726981948412205
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 352.9793324382753,
                    "start": 0.00019726981948412205
                },
                "write": [
                    {
                        "end": 352.9793324382753,
                        "id": "file_0_1",
                        "start": 179.1650424687705
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 532.1735075073492,
                    "start": 527.1733123573492
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 527.1733123573492,
                        "id": "file_0_1",
                        "start": 352.9801172779144
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 698.8822320838816,
                    "start": 352.9801172779144
                },
                "write": [
                    {
                        "end": 698.8822320838816,
                        "id": "file_0_2",
                        "start": 532.1735075073492
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 878.0764728091821,
                    "start": 873.0762776591821
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 873.0762776591821,
                        "id": "file_0_2",
                        "start": 698.8830169235204
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 945.1911293961447,
                    "start": 698.8830169235204
                },
                "write": [
                    {
                        "end": 945.1911293961447,
                        "id": "file_0_3",
                        "start": 878.0764728091821
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 179.17535231946505,
                    "start": 174.17515716946505
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 174.17515716946505,
                        "id": "file_10_0",
                        "start": 0.0005918094584523661
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 353.24567458990356,
                    "start": 0.0005918094584523661
                },
                "write": [
                    {
                        "end": 353.24567458990356,
                        "id": "file_10_1",
                        "start": 179.17535231946505
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 532.4300885721293,
                    "start": 527.4298934221293
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 527.4298934221293,
                        "id": "file_10_1",
                        "start": 353.24645942954265
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 705.4866530136678,
                    "start": 353.24645942954265
                },
                "write": [
                    {
                        "end": 705.4866530136678,
                        "id": "file_10_2",
                        "start": 532.4300885721293
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 884.4884837460083,
                    "start": 879.4882885960084
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 879.4882885960084,
                        "id": "file_10_2",
                        "start": 705.4874378533066
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1042.353200313453,
                    "start": 705.4874378533066
                },
                "write": [
                    {
                        "end": 1042.353200313453,
                        "id": "file_10_3",
                        "start": 884.4884837460083
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 179.1803357422026,
                    "start": 174.1801405922026
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 174.1801405922026,
                        "id": "file_11_0",
                        "start": 0.0009863490974206103
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 353.3128978901922,
                    "start": 0.0009863490974206103
                },
                "write": [
                    {
                        "end": 353.3128978901922,
                        "id": "file_11_1",
                        "start": 179.1803357422026
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 532.4924326791798,
                    "start": 527.4922375291799
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 527.4922375291799,
                        "id": "file_11_1",
                        "start": 353.31368272983127
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 706.3282450495323,
                    "start": 353.31368272983127
                },
                "write": [
                    {
                        "end": 706.3282450495323,
                        "id": "file_11_2",
                        "start": 532.4924326791798
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 885.2990112179754,
                    "start": 880.2988160679755
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 880.2988160679755,
                        "id": "file_11_2",
                        "start": 706.329029889171
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1052.4847391210355,
                    "start": 706.329029889171
                },
                "write": [
                    {
                        "end": 1052.4847391210355,
                        "id": "file_11_3",
                        "start": 885.2990112179754
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 179.18354382085414,
                    "start": 174.18334867085414
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 174.18334867085414,
                        "id": "file_12_0",
                        "start": 0.0013808887363888547
                    }
                ],
                "task_id": "task_12_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 353.34171769256506,
                    "start": 0.0013808887363888547
                },
                "write": [
                    {
                        "end": 353.34171769256506,
                        "id": "file_12_1",
                        "start": 179.18354382085414
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 532.5181491787417,
                    "start": 527.5179540287418
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 527.5179540287418,
                        "id": "file_12_1",
                        "start": 353.34250253220415
                    }
                ],
                "task_id": "task_12_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 706.5596405508018,
                    "start": 353.34250253220415
                },
                "write": [
                    {
                        "end": 706.5596405508018,
                        "id": "file_12_2",
                        "start": 532.5181491787417
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 885.5133658559604,
                    "start": 880.5131707059606
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 880.5131707059606,
                        "id": "file_12_2",
                        "start": 706.5604253904405
                    }
                ],
                "task_id": "task_12_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1054.1995772158878,
                    "start": 706.5604253904405
                },
                "write": [
                    {
                        "end": 1054.1995772158878,
                        "id": "file_12_3",
                        "start": 885.5133658559604
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 179.18586411494016,
                    "start": 174.18566896494016
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 174.18566896494016,
                        "id": "file_13_0",
                        "start": 0.001775428375357099
                    }
                ],
                "task_id": "task_13_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 353.35732679764016,
                    "start": 0.001775428375357099
                },
                "write": [
                    {
                        "end": 353.35732679764016,
                        "id": "file_13_1",
                        "start": 179.18586411494016
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 532.5315425799738,
                    "start": 527.5313474299738
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 527.5313474299738,
                        "id": "file_13_1",
                        "start": 353.35811163727925
                    }
                ],
                "task_id": "task_13_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 706.6499932569843,
                    "start": 353.35811163727925
                },
                "write": [
                    {
                        "end": 706.6499932569843,
                        "id": "file_13_2",
                        "start": 532.5315425799738
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 885.5937781490038,
                    "start": 880.5935829990041
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 880.5935829990041,
                        "id": "file_13_2",
                        "start": 706.6507780966231
                    }
                ],
                "task_id": "task_13_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1054.6619519239068,
                    "start": 706.6507780966231
                },
                "write": [
                    {
                        "end": 1054.6619519239068,
                        "id": "file_13_3",
                        "start": 885.5937781490038
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 179.18765184789277,
                    "start": 174.18745669789277
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 174.18745669789277,
                        "id": "file_14_0",
                        "start": 0.002169968014325343
                    }
                ],
                "task_id": "task_14_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 353.36692772853127,
                    "start": 0.002169968014325343
                },
                "write": [
                    {
                        "end": 353.36692772853127,
                        "id": "file_14_1",
                        "start": 179.18765184789277
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 532.5394602887328,
                    "start": 527.5392651387328
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 527.5392651387328,
                        "id": "file_14_1",
                        "start": 353.36771256817036
                    }
                ],
                "task_id": "task_14_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 706.6926960742227,
                    "start": 353.36771256817036
                },
                "write": [
                    {
                        "end": 706.6926960742227,
                        "id": "file_14_2",
                        "start": 532.5394602887328
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 885.6302516867377,
                    "start": 880.6300565367379
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 880.6300565367379,
                        "id": "file_14_2",
                        "start": 706.6934809138614
                    }
                ],
                "task_id": "task_14_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1054.8224348533552,
                    "start": 706.6934809138614
                },
                "write": [
                    {
                        "end": 1054.8224348533552,
                        "id": "file_14_3",
                        "start": 885.6302516867377
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 179.18908443875299,
                    "start": 174.188889288753
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 174.188889288753,
                        "id": "file_15_0",
                        "start": 0.002564507653293587
                    }
                ],
                "task_id": "task_15_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 353.37332153038057,
                    "start": 0.002564507653293587
                },
                "write": [
                    {
                        "end": 353.37332153038057,
                        "id": "file_15_1",
                        "start": 179.18908443875299
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 532.544526038352,
                    "start": 527.5443308883521
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 527.5443308883521,
                        "id": "file_15_1",
                        "start": 353.37410637001966
                    }
                ],
                "task_id": "task_15_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 706.715439230891,
                    "start": 353.37410637001966
                },
                "write": [
                    {
                        "end": 706.715439230891,
                        "id": "file_15_2",
                        "start": 532.544526038352
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 885.6488777533851,
                    "start": 880.6486826033854
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 880.6486826033854,
                        "id": "file_15_2",
                        "start": 706.7162240705297
                    }
                ],
                "task_id": "task_15_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1054.8876262686758,
                    "start": 706.7162240705297
                },
                "write": [
                    {
                        "end": 1054.8876262686758,
                        "id": "file_15_3",
                        "start": 885.6488777533851
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 179.19026351901744,
                    "start": 174.19006836901744
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 174.19006836901744,
                        "id": "file_16_0",
                        "start": 0.002959047292261831
                    }
                ],
                "task_id": "task_16_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 353.37781673868153,
                    "start": 0.002959047292261831
                },
                "write": [
                    {
                        "end": 353.37781673868153,
                        "id": "file_16_1",
                        "start": 179.19026351901744
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 532.5479466761433,
                    "start": 527.5477515261433
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 527.5477515261433,
                        "id": "file_16_1",
                        "start": 353.3786015783206
                    }
                ],
                "task_id": "task_16_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 706.7285805875879,
                    "start": 353.3786015783206
                },
                "write": [
                    {
                        "end": 706.7285805875879,
                        "id": "file_16_2",
                        "start": 532.5479466761433
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 885.6591916062301,
                    "start": 880.6589964562304
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 880.6589964562304,
                        "id": "file_16_2",
                        "start": 706.7293654272266
                    }
                ],
                "task_id": "task_16_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1054.9170949064187,
                    "start": 706.7293654272266
                },
                "write": [
                    {
                        "end": 1054.9170949064187,
                        "id": "file_16_3",
                        "start": 885.6591916062301
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 179.19124986202817,
                    "start": 174.19105471202818
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 174.19105471202818,
                        "id": "file_17_0",
                        "start": 0.003353586931230075
                    }
                ],
                "task_id": "task_17_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 353.3810928179597,
                    "start": 0.003353586931230075
                },
                "write": [
                    {
                        "end": 353.3810928179597,
                        "id": "file_17_1",
                        "start": 179.19124986202817
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 532.5503409600047,
                    "start": 527.5501458100048
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 527.5501458100048,
                        "id": "file_17_1",
                        "start": 353.3818776575988
                    }
                ],
                "task_id": "task_17_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 706.7366084346074,
                    "start": 353.3818776575988
                },
                "write": [
                    {
                        "end": 706.7366084346074,
                        "id": "file_17_2",
                        "start": 532.5503409600047
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 885.6652290182149,
                    "start": 880.6650338682151
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 880.6650338682151,
                        "id": "file_17_2",
                        "start": 706.7373932742462
                    }
                ],
                "task_id": "task_17_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1054.931433657959,
                    "start": 706.7373932742462
                },
                "write": [
                    {
                        "end": 1054.931433657959,
                        "id": "file_17_3",
                        "start": 885.6652290182149
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 179.1920853028884,
                    "start": 174.1918901528884
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 174.1918901528884,
                        "id": "file_18_0",
                        "start": 0.0037481265701983187
                    }
                ],
                "task_id": "task_18_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 353.38354647143143,
                    "start": 0.0037481265701983187
                },
                "write": [
                    {
                        "end": 353.38354647143143,
                        "id": "file_18_1",
                        "start": 179.1920853028884
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 532.5520636644721,
                    "start": 527.5518685144722
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 527.5518685144722,
                        "id": "file_18_1",
                        "start": 353.3843313110705
                    }
                ],
                "task_id": "task_18_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 706.7417240136301,
                    "start": 353.3843313110705
                },
                "write": [
                    {
                        "end": 706.7417240136301,
                        "id": "file_18_2",
                        "start": 532.5520636644721
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 885.6689177656835,
                    "start": 880.6687226156838
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 880.6687226156838,
                        "id": "file_18_2",
                        "start": 706.7425088532689
                    }
                ],
                "task_id": "task_18_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1054.9388113600369,
                    "start": 706.7425088532689
                },
                "write": [
                    {
                        "end": 1054.9388113600369,
                        "id": "file_18_3",
                        "start": 885.6689177656835
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 179.19280336416915,
                    "start": 174.19260821416916
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 174.19260821416916,
                        "id": "file_19_0",
                        "start": 0.004142666209166563
                    }
                ],
                "task_id": "task_19_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 353.38543266038704,
                    "start": 0.004142666209166563
                },
                "write": [
                    {
                        "end": 353.38543266038704,
                        "id": "file_19_1",
                        "start": 179.19280336416915
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 532.5533362606992,
                    "start": 527.5531411106992
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 527.5531411106992,
                        "id": "file_19_1",
                        "start": 353.38621750002613
                    }
                ],
                "task_id": "task_19_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 706.7451073912948,
                    "start": 353.38621750002613
                },
                "write": [
                    {
                        "end": 706.7451073912948,
                        "id": "file_19_2",
                        "start": 532.5533362606992
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 885.6712602791245,
                    "start": 880.6710651291247
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 880.6710651291247,
                        "id": "file_19_2",
                        "start": 706.7458922309336
                    }
                ],
                "task_id": "task_19_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1054.942793550287,
                    "start": 706.7458922309336
                },
                "write": [
                    {
                        "end": 1054.942793550287,
                        "id": "file_19_3",
                        "start": 885.6712602791245
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 179.1934254901421,
                    "start": 174.1932303401421
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 174.1932303401421,
                        "id": "file_1_0",
                        "start": 0.004537205848134807
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 353.3869069730715,
                    "start": 0.004537205848134807
                },
                "write": [
                    {
                        "end": 353.3869069730715,
                        "id": "file_1_1",
                        "start": 179.1934254901421
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 532.5542978408067,
                    "start": 527.5541026908068
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 527.5541026908068,
                        "id": "file_1_1",
                        "start": 353.3876918127106
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 706.7474150705723,
                    "start": 353.3876918127106
                },
                "write": [
                    {
                        "end": 706.7474150705723,
                        "id": "file_1_2",
                        "start": 532.5542978408067
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 885.6727982228296,
                    "start": 880.6726030728298
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 880.6726030728298,
                        "id": "file_1_2",
                        "start": 706.748199910211
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1054.945030568494,
                    "start": 706.748199910211
                },
                "write": [
                    {
                        "end": 1054.945030568494,
                        "id": "file_1_3",
                        "start": 885.6727982228296
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 179.19396740842166,
                    "start": 174.19377225842166
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 174.19377225842166,
                        "id": "file_20_0",
                        "start": 0.004931745487103051
                    }
                ],
                "task_id": "task_20_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 353.3880811111707,
                    "start": 0.004931745487103051
                },
                "write": [
                    {
                        "end": 353.3880811111707,
                        "id": "file_20_1",
                        "start": 179.19396740842166
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 532.5550309329086,
                    "start": 527.5548357829086
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 527.5548357829086,
                        "id": "file_20_1",
                        "start": 353.3888659508098
                    }
                ],
                "task_id": "task_20_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 706.7490117498498,
                    "start": 353.3888659508098
                },
                "write": [
                    {
                        "end": 706.7490117498498,
                        "id": "file_20_2",
                        "start": 532.5550309329086
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 885.6738334549214,
                    "start": 880.6736383049216
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 880.6736383049216,
                        "id": "file_20_2",
                        "start": 706.7497965894886
                    }
                ],
                "task_id": "task_20_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1054.9463245350883,
                    "start": 706.7497965894886
                },
                "write": [
                    {
                        "end": 1054.9463245350883,
                        "id": "file_20_3",
                        "start": 885.6738334549214
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 179.19444147616358,
                    "start": 174.19424632616358
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 174.19424632616358,
                        "id": "file_21_0",
                        "start": 0.005326285126071295
                    }
                ],
                "task_id": "task_21_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 353.38902134066774,
                    "start": 0.005326285126071295
                },
                "write": [
                    {
                        "end": 353.38902134066774,
                        "id": "file_21_1",
                        "start": 179.19444147616358
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 532.5555936958118,
                    "start": 527.5553985458118
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 527.5553985458118,
                        "id": "file_21_1",
                        "start": 353.38980618030683
                    }
                ],
                "task_id": "task_21_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 706.7501372884864,
                    "start": 353.38980618030683
                },
                "write": [
                    {
                        "end": 706.7501372884864,
                        "id": "file_21_2",
                        "start": 532.5555936958118
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 885.6745489083136,
                    "start": 880.6743537583138
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 880.6743537583138,
                        "id": "file_21_2",
                        "start": 706.7509221281251
                    }
                ],
                "task_id": "task_21_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1054.9470950259486,
                    "start": 706.7509221281251
                },
                "write": [
                    {
                        "end": 1054.9470950259486,
                        "id": "file_21_3",
                        "start": 885.6745489083136
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 179.1948573998195,
                    "start": 174.19466224981952
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 174.19466224981952,
                        "id": "file_22_0",
                        "start": 0.005720824765039539
                    }
                ],
                "task_id": "task_22_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 353.38977648507256,
                    "start": 0.005720824765039539
                },
                "write": [
                    {
                        "end": 353.38977648507256,
                        "id": "file_22_1",
                        "start": 179.1948573998195
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 532.5559407612272,
                    "start": 527.5557456112273
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 527.5557456112273,
                        "id": "file_22_1",
                        "start": 353.3903958699459
                    }
                ],
                "task_id": "task_22_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 706.7507719987013,
                    "start": 353.3903958699459
                },
                "write": [
                    {
                        "end": 706.7507719987013,
                        "id": "file_22_2",
                        "start": 532.5559407612272
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 885.6749159615393,
                    "start": 880.6747208115396
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 880.6747208115396,
                        "id": "file_22_2",
                        "start": 706.7515118177639
                    }
                ],
                "task_id": "task_22_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1054.947435815661,
                    "start": 706.7515118177639
                },
                "write": [
                    {
                        "end": 1054.947435815661,
                        "id": "file_22_3",
                        "start": 885.6749159615393
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 179.1952229254499,
                    "start": 174.19502777544992
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 174.19502777544992,
                        "id": "file_23_0",
                        "start": 0.006115364404007783
                    }
                ],
                "task_id": "task_23_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 353.3901986001264,
                    "start": 0.006115364404007783
                },
                "write": [
                    {
                        "end": 353.3901986001264,
                        "id": "file_23_1",
                        "start": 179.1952229254499
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 532.556277494727,
                    "start": 527.5560823447271
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 527.5560823447271,
                        "id": "file_23_1",
                        "start": 353.390985559585
                    }
                ],
                "task_id": "task_23_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 706.7513145479445,
                    "start": 353.390985559585
                },
                "write": [
                    {
                        "end": 706.7513145479445,
                        "id": "file_23_2",
                        "start": 532.556277494727
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 885.6752777776587,
                    "start": 880.675082627659
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 880.675082627659,
                        "id": "file_23_2",
                        "start": 706.7521015074027
                    }
                ],
                "task_id": "task_23_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1054.9477252501424,
                    "start": 706.7521015074027
                },
                "write": [
                    {
                        "end": 1054.9477252501424,
                        "id": "file_23_3",
                        "start": 885.6752777776587
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 179.19554351846065,
                    "start": 174.19534836846066
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 174.19534836846066,
                        "id": "file_24_0",
                        "start": 0.006509904042976027
                    }
                ],
                "task_id": "task_24_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 353.39078828976545,
                    "start": 0.006509904042976027
                },
                "write": [
                    {
                        "end": 353.39078828976545,
                        "id": "file_24_1",
                        "start": 179.19554351846065
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 532.556613100641,
                    "start": 527.556417950641
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 527.556417950641,
                        "id": "file_24_1",
                        "start": 353.39157524922405
                    }
                ],
                "task_id": "task_24_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 706.7518503010972,
                    "start": 353.39157524922405
                },
                "write": [
                    {
                        "end": 706.7518503010972,
                        "id": "file_24_2",
                        "start": 532.556613100641
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 885.6756233923412,
                    "start": 880.6754282423415
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 880.6754282423415,
                        "id": "file_24_2",
                        "start": 706.7526911970415
                    }
                ],
                "task_id": "task_24_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1054.9479628625081,
                    "start": 706.7526911970415
                },
                "write": [
                    {
                        "end": 1054.9479628625081,
                        "id": "file_24_3",
                        "start": 885.6756233923412
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 179.1958227976594,
                    "start": 174.1956276476594
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 174.1956276476594,
                        "id": "file_25_0",
                        "start": 0.006904443681944271
                    }
                ],
                "task_id": "task_25_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 353.3912931289398,
                    "start": 0.006904443681944271
                },
                "write": [
                    {
                        "end": 353.3912931289398,
                        "id": "file_25_1",
                        "start": 179.1958227976594
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 532.5569715936517,
                    "start": 527.5567764436518
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 527.5567764436518,
                        "id": "file_25_1",
                        "start": 353.3921649388631
                    }
                ],
                "task_id": "task_25_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 706.7523671412737,
                    "start": 353.3921649388631
                },
                "write": [
                    {
                        "end": 706.7523671412737,
                        "id": "file_25_2",
                        "start": 532.5569715936517
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 885.6759599767498,
                    "start": 880.6757648267501
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 880.6757648267501,
                        "id": "file_25_2",
                        "start": 706.7532808866803
                    }
                ],
                "task_id": "task_25_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1054.9481608512178,
                    "start": 706.7532808866803
                },
                "write": [
                    {
                        "end": 1054.9481608512178,
                        "id": "file_25_3",
                        "start": 885.6759599767498
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 179.19606776341726,
                    "start": 174.19587261341727
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 174.19587261341727,
                        "id": "file_26_0",
                        "start": 0.007298983320912515
                    }
                ],
                "task_id": "task_26_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 353.39162167779165,
                    "start": 0.007298983320912515
                },
                "write": [
                    {
                        "end": 353.39162167779165,
                        "id": "file_26_1",
                        "start": 179.19606776341726
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 532.5573209732216,
                    "start": 527.5571258232217
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 527.5571258232217,
                        "id": "file_26_1",
                        "start": 353.3927546285022
                    }
                ],
                "task_id": "task_26_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 706.75283894665,
                    "start": 353.3927546285022
                },
                "write": [
                    {
                        "end": 706.75283894665,
                        "id": "file_26_2",
                        "start": 532.5573209732216
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 885.6763140871699,
                    "start": 880.6761189371701
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 880.6761189371701,
                        "id": "file_26_2",
                        "start": 706.7538705763191
                    }
                ],
                "task_id": "task_26_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1054.9481608512178,
                    "start": 706.7538705763191
                },
                "write": [
                    {
                        "end": 1054.9481608512178,
                        "id": "file_26_3",
                        "start": 885.6763140871699
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 179.19628205320222,
                    "start": 174.19608690320223
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 174.19608690320223,
                        "id": "file_2_0",
                        "start": 0.007693522959880759
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 353.39189235958503,
                    "start": 0.007693522959880759
                },
                "write": [
                    {
                        "end": 353.39189235958503,
                        "id": "file_2_1",
                        "start": 179.19628205320222
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 532.5576192764474,
                    "start": 527.5574241264475
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 527.5574241264475,
                        "id": "file_2_1",
                        "start": 353.39334431814126
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 706.7530836168609,
                    "start": 353.39334431814126
                },
                "write": [
                    {
                        "end": 706.7530836168609,
                        "id": "file_2_2",
                        "start": 532.5576192764474
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 885.6766465341104,
                    "start": 880.6764513841107
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 880.6764513841107,
                        "id": "file_2_2",
                        "start": 706.7544602659578
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1054.9484778403198,
                    "start": 706.7544602659578
                },
                "write": [
                    {
                        "end": 1054.9484778403198,
                        "id": "file_2_3",
                        "start": 885.6766465341104
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 179.19628205320222,
                    "start": 174.19608690320223
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 174.19608690320223,
                        "id": "file_3_0",
                        "start": 0.008088062598849002
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 353.39189235958503,
                    "start": 0.008088062598849002
                },
                "write": [
                    {
                        "end": 353.39189235958503,
                        "id": "file_3_1",
                        "start": 179.19628205320222
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 532.5578758443557,
                    "start": 527.5576806943558
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 527.5576806943558,
                        "id": "file_3_1",
                        "start": 353.39393400778033
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 706.7535210431319,
                    "start": 353.39393400778033
                },
                "write": [
                    {
                        "end": 706.7535210431319,
                        "id": "file_3_2",
                        "start": 532.5578758443557
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 885.6769325986266,
                    "start": 880.6767374486269
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 880.6767374486269,
                        "id": "file_3_2",
                        "start": 706.7550499555966
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1054.9484778403198,
                    "start": 706.7550499555966
                },
                "write": [
                    {
                        "end": 1054.9484778403198,
                        "id": "file_3_3",
                        "start": 885.6769325986266
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 179.1966302107291,
                    "start": 174.1964350607291
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 174.1964350607291,
                        "id": "file_4_0",
                        "start": 0.008482602237817244
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 353.3922613880068,
                    "start": 0.008482602237817244
                },
                "write": [
                    {
                        "end": 353.3922613880068,
                        "id": "file_4_1",
                        "start": 179.1966302107291
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 532.5580946739257,
                    "start": 527.5578995239257
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 527.5578995239257,
                        "id": "file_4_1",
                        "start": 353.3945236974194
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 706.7536733064996,
                    "start": 353.3945236974194
                },
                "write": [
                    {
                        "end": 706.7536733064996,
                        "id": "file_4_2",
                        "start": 532.5580946739257
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 885.6771795041694,
                    "start": 880.6769843541697
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 880.6769843541697,
                        "id": "file_4_2",
                        "start": 706.7556396452354
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1054.9484778403198,
                    "start": 706.7556396452354
                },
                "write": [
                    {
                        "end": 1054.9484778403198,
                        "id": "file_4_3",
                        "start": 885.6771795041694
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 179.1966302107291,
                    "start": 174.1964350607291
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 174.1964350607291,
                        "id": "file_5_0",
                        "start": 0.008877141876785486
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 353.3922613880068,
                    "start": 0.008877141876785486
                },
                "write": [
                    {
                        "end": 353.3922613880068,
                        "id": "file_5_1",
                        "start": 179.1966302107291
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 532.5580946739257,
                    "start": 527.5578995239257
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 527.5578995239257,
                        "id": "file_5_1",
                        "start": 353.3951133870585
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 706.7536733064996,
                    "start": 353.3951133870585
                },
                "write": [
                    {
                        "end": 706.7536733064996,
                        "id": "file_5_2",
                        "start": 532.5580946739257
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 885.6773908219113,
                    "start": 880.6771956719116
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 880.6771956719116,
                        "id": "file_5_2",
                        "start": 706.7562293348742
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1054.9486965064489,
                    "start": 706.7562293348742
                },
                "write": [
                    {
                        "end": 1054.9486965064489,
                        "id": "file_5_3",
                        "start": 885.6773908219113
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 179.1968869435248,
                    "start": 174.1966917935248
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 174.1966917935248,
                        "id": "file_6_0",
                        "start": 0.009271681515753728
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 353.39249578377866,
                    "start": 0.009271681515753728
                },
                "write": [
                    {
                        "end": 353.39249578377866,
                        "id": "file_6_1",
                        "start": 179.1968869435248
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 532.5584323169363,
                    "start": 527.5582371669364
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 527.5582371669364,
                        "id": "file_6_1",
                        "start": 353.39570307669754
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 706.7540785478244,
                    "start": 353.39570307669754
                },
                "write": [
                    {
                        "end": 706.7540785478244,
                        "id": "file_6_2",
                        "start": 532.5584323169363
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 885.6777170292621,
                    "start": 880.6775218792624
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 880.6775218792624,
                        "id": "file_6_2",
                        "start": 706.7579984037906
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1054.9486965064489,
                    "start": 706.7579984037906
                },
                "write": [
                    {
                        "end": 1054.9486965064489,
                        "id": "file_6_3",
                        "start": 885.6777170292621
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 179.1968869435248,
                    "start": 174.1966917935248
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 174.1966917935248,
                        "id": "file_7_0",
                        "start": 0.00966622115472197
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 353.39249578377866,
                    "start": 0.00966622115472197
                },
                "write": [
                    {
                        "end": 353.39249578377866,
                        "id": "file_7_1",
                        "start": 179.1968869435248
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 532.5584323169363,
                    "start": 527.5582371669364
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 527.5582371669364,
                        "id": "file_7_1",
                        "start": 353.3962927663366
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 706.7540785478244,
                    "start": 353.3962927663366
                },
                "write": [
                    {
                        "end": 706.7540785478244,
                        "id": "file_7_2",
                        "start": 532.5584323169363
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 885.6779308100832,
                    "start": 880.6777356600835
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 880.6777356600835,
                        "id": "file_7_2",
                        "start": 706.7585880934294
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1054.9486965064489,
                    "start": 706.7585880934294
                },
                "write": [
                    {
                        "end": 1054.9486965064489,
                        "id": "file_7_3",
                        "start": 885.6779308100832
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 179.1968869435248,
                    "start": 174.1966917935248
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 174.1966917935248,
                        "id": "file_8_0",
                        "start": 0.010060760793690213
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 353.39249578377866,
                    "start": 0.010060760793690213
                },
                "write": [
                    {
                        "end": 353.39249578377866,
                        "id": "file_8_1",
                        "start": 179.1968869435248
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 532.5586510474056,
                    "start": 527.5584558974057
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 527.5584558974057,
                        "id": "file_8_1",
                        "start": 353.3968824559757
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 706.7540785478244,
                    "start": 353.3968824559757
                },
                "write": [
                    {
                        "end": 706.7540785478244,
                        "id": "file_8_2",
                        "start": 532.5586510474056
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 885.6773908219113,
                    "start": 880.6771956719116
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 880.6771956719116,
                        "id": "file_8_2",
                        "start": 706.756819024513
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1054.9486965064489,
                    "start": 706.756819024513
                },
                "write": [
                    {
                        "end": 1054.9486965064489,
                        "id": "file_8_3",
                        "start": 885.6773908219113
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 179.1971277795463,
                    "start": 174.1969326295463
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 174.1969326295463,
                        "id": "file_9_0",
                        "start": 0.010455300432658455
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 353.39255735868267,
                    "start": 0.010455300432658455
                },
                "write": [
                    {
                        "end": 353.39255735868267,
                        "id": "file_9_1",
                        "start": 179.1971277795463
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 532.5586510474056,
                    "start": 527.5584558974057
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 527.5584558974057,
                        "id": "file_9_1",
                        "start": 353.39747214561476
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 706.7540785478244,
                    "start": 353.39747214561476
                },
                "write": [
                    {
                        "end": 706.7540785478244,
                        "id": "file_9_2",
                        "start": 532.5586510474056
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 885.6777170292621,
                    "start": 880.6775218792624
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 880.6775218792624,
                        "id": "file_9_2",
                        "start": 706.7574087141518
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1054.9486965064489,
                    "start": 706.7574087141518
                },
                "write": [
                    {
                        "end": 1054.9486965064489,
                        "id": "file_9_3",
                        "start": 885.6777170292621
                    }
                ]
            }
        ]
    }
}


==> exp/simgrid/export/unified_28.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 185.614749180316,
                    "start": 180.61455403031601
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 180.61455403031601,
                        "id": "file_0_0",
                        "start": 0.00019726981948412205
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 365.8485304532869,
                    "start": 0.00019726981948412205
                },
                "write": [
                    {
                        "end": 365.8485304532869,
                        "id": "file_0_1",
                        "start": 185.614749180316
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 551.493637904052,
                    "start": 546.493442754052
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 546.493442754052,
                        "id": "file_0_1",
                        "start": 365.849315292926
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 723.7370687299571,
                    "start": 365.849315292926
                },
                "write": [
                    {
                        "end": 723.7370687299571,
                        "id": "file_0_2",
                        "start": 551.493637904052
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 909.3824443160789,
                    "start": 904.3822491660789
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 904.3822491660789,
                        "id": "file_0_2",
                        "start": 723.7378535695958
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 981.0126109042723,
                    "start": 723.7378535695958
                },
                "write": [
                    {
                        "end": 981.0126109042723,
                        "id": "file_0_3",
                        "start": 909.3824443160789
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 185.62545353638689,
                    "start": 180.6252583863869
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 180.6252583863869,
                        "id": "file_10_0",
                        "start": 0.0005918094584523661
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 366.135786483809,
                    "start": 0.0005918094584523661
                },
                "write": [
                    {
                        "end": 366.135786483809,
                        "id": "file_10_1",
                        "start": 185.62545353638689
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 551.7707364809559,
                    "start": 546.7705413309559
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 546.7705413309559,
                        "id": "file_10_1",
                        "start": 366.1365713234481
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 731.1326372354396,
                    "start": 366.1365713234481
                },
                "write": [
                    {
                        "end": 731.1326372354396,
                        "id": "file_10_2",
                        "start": 551.7707364809559
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 916.5927318126267,
                    "start": 911.5925366626267
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 911.5925366626267,
                        "id": "file_10_2",
                        "start": 731.1334220750783
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1078.882359946803,
                    "start": 731.1334220750783
                },
                "write": [
                    {
                        "end": 1078.882359946803,
                        "id": "file_10_3",
                        "start": 916.5927318126267
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 185.63063428600617,
                    "start": 180.63043913600617
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 180.63043913600617,
                        "id": "file_11_0",
                        "start": 0.0009863490974206103
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 366.2082659253291,
                    "start": 0.0009863490974206103
                },
                "write": [
                    {
                        "end": 366.2082659253291,
                        "id": "file_11_1",
                        "start": 185.63063428600617
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 551.8381382116431,
                    "start": 546.8379430616432
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 546.8379430616432,
                        "id": "file_11_1",
                        "start": 366.2090507649682
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 732.0762069762196,
                    "start": 366.2090507649682
                },
                "write": [
                    {
                        "end": 732.0762069762196,
                        "id": "file_11_2",
                        "start": 551.8381382116431
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 917.502706260058,
                    "start": 912.5025111100581
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 912.5025111100581,
                        "id": "file_11_2",
                        "start": 732.0769918158584
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1090.7120624279755,
                    "start": 732.0769918158584
                },
                "write": [
                    {
                        "end": 1090.7120624279755,
                        "id": "file_11_3",
                        "start": 917.502706260058
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 185.63397383777598,
                    "start": 180.633778687776
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 180.633778687776,
                        "id": "file_12_0",
                        "start": 0.0013808887363888547
                    }
                ],
                "task_id": "task_12_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 366.23938425565893,
                    "start": 0.0013808887363888547
                },
                "write": [
                    {
                        "end": 366.23938425565893,
                        "id": "file_12_1",
                        "start": 185.63397383777598
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 551.8660192379109,
                    "start": 546.8658240879109
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 546.8658240879109,
                        "id": "file_12_1",
                        "start": 366.24016909529803
                    }
                ],
                "task_id": "task_12_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 732.3363778937385,
                    "start": 366.24016909529803
                },
                "write": [
                    {
                        "end": 732.3363778937385,
                        "id": "file_12_2",
                        "start": 551.8660192379109
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 917.7443939877886,
                    "start": 912.7441988377889
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 912.7441988377889,
                        "id": "file_12_2",
                        "start": 732.3371627333772
                    }
                ],
                "task_id": "task_12_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1092.7261146086046,
                    "start": 732.3371627333772
                },
                "write": [
                    {
                        "end": 1092.7261146086046,
                        "id": "file_12_3",
                        "start": 917.7443939877886
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 185.63639274099222,
                    "start": 180.63619759099223
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 180.63619759099223,
                        "id": "file_13_0",
                        "start": 0.001775428375357099
                    }
                ],
                "task_id": "task_13_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 366.2562655392382,
                    "start": 0.001775428375357099
                },
                "write": [
                    {
                        "end": 366.2562655392382,
                        "id": "file_13_1",
                        "start": 185.63639274099222
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 551.880584323014,
                    "start": 546.880389173014
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 546.880389173014,
                        "id": "file_13_1",
                        "start": 366.2570503788773
                    }
                ],
                "task_id": "task_13_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 732.4382820998129,
                    "start": 366.2570503788773
                },
                "write": [
                    {
                        "end": 732.4382820998129,
                        "id": "file_13_2",
                        "start": 551.880584323014
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 917.8354765741567,
                    "start": 912.835281424157
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 912.835281424157,
                        "id": "file_13_2",
                        "start": 732.4390669394517
                    }
                ],
                "task_id": "task_13_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1093.27261069494,
                    "start": 732.4390669394517
                },
                "write": [
                    {
                        "end": 1093.27261069494,
                        "id": "file_13_3",
                        "start": 917.8354765741567
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 185.6382593787931,
                    "start": 180.6380642287931
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 180.6380642287931,
                        "id": "file_14_0",
                        "start": 0.002169968014325343
                    }
                ],
                "task_id": "task_14_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 366.266667738937,
                    "start": 0.002169968014325343
                },
                "write": [
                    {
                        "end": 366.266667738937,
                        "id": "file_14_1",
                        "start": 185.6382593787931
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 551.88922265973,
                    "start": 546.88902750973
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 546.88902750973,
                        "id": "file_14_1",
                        "start": 366.26745257857607
                    }
                ],
                "task_id": "task_14_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 732.4866058660724,
                    "start": 366.26745257857607
                },
                "write": [
                    {
                        "end": 732.4866058660724,
                        "id": "file_14_2",
                        "start": 551.88922265973
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 917.8769923737377,
                    "start": 912.876797223738
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 912.876797223738,
                        "id": "file_14_2",
                        "start": 732.4873907057112
                    }
                ],
                "task_id": "task_14_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1093.4635846141807,
                    "start": 732.4873907057112
                },
                "write": [
                    {
                        "end": 1093.4635846141807,
                        "id": "file_14_3",
                        "start": 917.8769923737377
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 185.63975783899858,
                    "start": 180.63956268899858
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 180.63956268899858,
                        "id": "file_15_0",
                        "start": 0.002564507653293587
                    }
                ],
                "task_id": "task_15_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 366.27360949724743,
                    "start": 0.002564507653293587
                },
                "write": [
                    {
                        "end": 366.27360949724743,
                        "id": "file_15_1",
                        "start": 185.63975783899858
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 551.8947686738653,
                    "start": 546.8945735238653
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 546.8945735238653,
                        "id": "file_15_1",
                        "start": 366.27439433688653
                    }
                ],
                "task_id": "task_15_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 732.512436294018,
                    "start": 366.27439433688653
                },
                "write": [
                    {
                        "end": 732.512436294018,
                        "id": "file_15_2",
                        "start": 551.8947686738653
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 917.8983039968176,
                    "start": 912.8981088468179
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 912.8981088468179,
                        "id": "file_15_2",
                        "start": 732.5132211336568
                    }
                ],
                "task_id": "task_15_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1093.5417264921293,
                    "start": 732.5132211336568
                },
                "write": [
                    {
                        "end": 1093.5417264921293,
                        "id": "file_15_3",
                        "start": 917.8983039968176
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 185.64099322196074,
                    "start": 180.64079807196075
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 180.64079807196075,
                        "id": "file_16_0",
                        "start": 0.002959047292261831
                    }
                ],
                "task_id": "task_16_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 366.2785001571708,
                    "start": 0.002959047292261831
                },
                "write": [
                    {
                        "end": 366.2785001571708,
                        "id": "file_16_1",
                        "start": 185.64099322196074
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 551.8985266428393,
                    "start": 546.8983314928394
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 546.8983314928394,
                        "id": "file_16_1",
                        "start": 366.2792849968099
                    }
                ],
                "task_id": "task_16_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 732.5274172910089,
                    "start": 366.2792849968099
                },
                "write": [
                    {
                        "end": 732.5274172910089,
                        "id": "file_16_2",
                        "start": 551.8985266428393
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 917.9101665545013,
                    "start": 912.9099714045016
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 912.9099714045016,
                        "id": "file_16_2",
                        "start": 732.5282021306476
                    }
                ],
                "task_id": "task_16_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1093.5773145237536,
                    "start": 732.5282021306476
                },
                "write": [
                    {
                        "end": 1093.5773145237536,
                        "id": "file_16_3",
                        "start": 917.9101665545013
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 185.64202886389623,
                    "start": 180.64183371389623
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 180.64183371389623,
                        "id": "file_17_0",
                        "start": 0.003353586931230075
                    }
                ],
                "task_id": "task_17_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 366.2820739138684,
                    "start": 0.003353586931230075
                },
                "write": [
                    {
                        "end": 366.2820739138684,
                        "id": "file_17_1",
                        "start": 185.64202886389623
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 551.9011674752543,
                    "start": 546.9009723252543
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 546.9009723252543,
                        "id": "file_17_1",
                        "start": 366.28285875350747
                    }
                ],
                "task_id": "task_17_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 732.5366092420746,
                    "start": 366.28285875350747
                },
                "write": [
                    {
                        "end": 732.5366092420746,
                        "id": "file_17_2",
                        "start": 551.9011674752543
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 917.9171504847657,
                    "start": 912.9169553347659
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 912.9169553347659,
                        "id": "file_17_2",
                        "start": 732.5373940817134
                    }
                ],
                "task_id": "task_17_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1093.5947743290574,
                    "start": 732.5373940817134
                },
                "write": [
                    {
                        "end": 1093.5947743290574,
                        "id": "file_17_3",
                        "start": 917.9171504847657
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 185.6429081111985,
                    "start": 180.6427129611985
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 180.6427129611985,
                        "id": "file_18_0",
                        "start": 0.0037481265701983187
                    }
                ],
                "task_id": "task_18_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 366.284758474867,
                    "start": 0.0037481265701983187
                },
                "write": [
                    {
                        "end": 366.284758474867,
                        "id": "file_18_1",
                        "start": 185.6429081111985
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 551.9030754849316,
                    "start": 546.9028803349316
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 546.9028803349316,
                        "id": "file_18_1",
                        "start": 366.28554331450607
                    }
                ],
                "task_id": "task_18_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 732.5424944740403,
                    "start": 366.28554331450607
                },
                "write": [
                    {
                        "end": 732.5424944740403,
                        "id": "file_18_2",
                        "start": 551.9030754849316
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 917.9214423913741,
                    "start": 912.9212472413743
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 912.9212472413743,
                        "id": "file_18_2",
                        "start": 732.543279313679
                    }
                ],
                "task_id": "task_18_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1093.6038350848987,
                    "start": 732.543279313679
                },
                "write": [
                    {
                        "end": 1093.6038350848987,
                        "id": "file_18_3",
                        "start": 917.9214423913741
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 185.64366565007464,
                    "start": 180.64347050007464
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 180.64347050007464,
                        "id": "file_19_0",
                        "start": 0.004142666209166563
                    }
                ],
                "task_id": "task_19_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 366.286828601457,
                    "start": 0.004142666209166563
                },
                "write": [
                    {
                        "end": 366.286828601457,
                        "id": "file_19_1",
                        "start": 185.64366565007464
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 551.9044908055187,
                    "start": 546.9042956555187
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 546.9042956555187,
                        "id": "file_19_1",
                        "start": 366.2876134410961
                    }
                ],
                "task_id": "task_19_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 732.546406398479,
                    "start": 366.2876134410961
                },
                "write": [
                    {
                        "end": 732.546406398479,
                        "id": "file_19_2",
                        "start": 551.9044908055187
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 917.9241832603482,
                    "start": 912.9239881103484
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 912.9239881103484,
                        "id": "file_19_2",
                        "start": 732.5471912381178
                    }
                ],
                "task_id": "task_19_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1093.6087687353638,
                    "start": 732.5471912381178
                },
                "write": [
                    {
                        "end": 1093.6087687353638,
                        "id": "file_19_3",
                        "start": 917.9241832603482
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 185.64432363609615,
                    "start": 180.64412848609615
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 180.64412848609615,
                        "id": "file_1_0",
                        "start": 0.004537205848134807
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 366.28845265492873,
                    "start": 0.004537205848134807
                },
                "write": [
                    {
                        "end": 366.28845265492873,
                        "id": "file_1_1",
                        "start": 185.64432363609615
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 551.9055614268575,
                    "start": 546.9053662768575
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 546.9053662768575,
                        "id": "file_1_1",
                        "start": 366.28923749456783
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 732.549080843348,
                    "start": 366.28923749456783
                },
                "write": [
                    {
                        "end": 732.549080843348,
                        "id": "file_1_2",
                        "start": 551.9055614268575
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 917.9259870528211,
                    "start": 912.9257919028214
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 912.9257919028214,
                        "id": "file_1_2",
                        "start": 732.5498656829867
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1093.611556575076,
                    "start": 732.5498656829867
                },
                "write": [
                    {
                        "end": 1093.611556575076,
                        "id": "file_1_3",
                        "start": 917.9259870528211
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 185.64489843770906,
                    "start": 180.64470328770906
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 180.64470328770906,
                        "id": "file_20_0",
                        "start": 0.004931745487103051
                    }
                ],
                "task_id": "task_20_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 366.2896299143874,
                    "start": 0.004931745487103051
                },
                "write": [
                    {
                        "end": 366.2896299143874,
                        "id": "file_20_1",
                        "start": 185.64489843770906
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 551.9063077958411,
                    "start": 546.9061126458412
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 546.9061126458412,
                        "id": "file_20_1",
                        "start": 366.2904147540265
                    }
                ],
                "task_id": "task_20_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 732.5507713140233,
                    "start": 366.2904147540265
                },
                "write": [
                    {
                        "end": 732.5507713140233,
                        "id": "file_20_2",
                        "start": 551.9063077958411
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 917.9270961201825,
                    "start": 912.9269009701827
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 912.9269009701827,
                        "id": "file_20_2",
                        "start": 732.5515561536621
                    }
                ],
                "task_id": "task_20_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1093.6130351588745,
                    "start": 732.5515561536621
                },
                "write": [
                    {
                        "end": 1093.6130351588745,
                        "id": "file_20_3",
                        "start": 917.9270961201825
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 185.64540288538248,
                    "start": 180.64520773538248
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 180.64520773538248,
                        "id": "file_21_0",
                        "start": 0.005326285126071295
                    }
                ],
                "task_id": "task_21_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 366.29079039711024,
                    "start": 0.005326285126071295
                },
                "write": [
                    {
                        "end": 366.29079039711024,
                        "id": "file_21_1",
                        "start": 185.64540288538248
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 551.9070152743263,
                    "start": 546.9068201243264
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 546.9068201243264,
                        "id": "file_21_1",
                        "start": 366.29157523674934
                    }
                ],
                "task_id": "task_21_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 732.552244101976,
                    "start": 366.29157523674934
                },
                "write": [
                    {
                        "end": 732.552244101976,
                        "id": "file_21_2",
                        "start": 551.9070152743263
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 917.9280280056663,
                    "start": 912.9278328556666
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 912.9278328556666,
                        "id": "file_21_2",
                        "start": 732.5530289416148
                    }
                ],
                "task_id": "task_21_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1093.6141104480494,
                    "start": 732.5530289416148
                },
                "write": [
                    {
                        "end": 1093.6141104480494,
                        "id": "file_21_3",
                        "start": 917.9280280056663
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 185.6458469925382,
                    "start": 180.6456518425382
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 180.6456518425382,
                        "id": "file_22_0",
                        "start": 0.005720824765039539
                    }
                ],
                "task_id": "task_22_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 366.29163878789757,
                    "start": 0.005720824765039539
                },
                "write": [
                    {
                        "end": 366.29163878789757,
                        "id": "file_22_1",
                        "start": 185.6458469925382
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 551.9075121422346,
                    "start": 546.9073169922347
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 546.9073169922347,
                        "id": "file_22_1",
                        "start": 366.29242362753666
                    }
                ],
                "task_id": "task_22_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 732.5532022494976,
                    "start": 366.29242362753666
                },
                "write": [
                    {
                        "end": 732.5532022494976,
                        "id": "file_22_2",
                        "start": 551.9075121422346
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 917.9286191282469,
                    "start": 912.9284239782471
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 912.9284239782471,
                        "id": "file_22_2",
                        "start": 732.5539870891364
                    }
                ],
                "task_id": "task_22_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1093.6147015281572,
                    "start": 732.5539870891364
                },
                "write": [
                    {
                        "end": 1093.6147015281572,
                        "id": "file_22_3",
                        "start": 917.9286191282469
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 185.64623886888228,
                    "start": 180.64604371888228
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 180.64604371888228,
                        "id": "file_23_0",
                        "start": 0.006115364404007783
                    }
                ],
                "task_id": "task_23_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 366.2923239927363,
                    "start": 0.006115364404007783
                },
                "write": [
                    {
                        "end": 366.2923239927363,
                        "id": "file_23_1",
                        "start": 185.64623886888228
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 551.9078543115895,
                    "start": 546.9076591615895
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 546.9076591615895,
                        "id": "file_23_1",
                        "start": 366.29301331717573
                    }
                ],
                "task_id": "task_23_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 732.553802157562,
                    "start": 366.29301331717573
                },
                "write": [
                    {
                        "end": 732.553802157562,
                        "id": "file_23_2",
                        "start": 551.9078543115895
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 917.9289812051285,
                    "start": 912.9287860551287
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 912.9287860551287,
                        "id": "file_23_2",
                        "start": 732.5545767787752
                    }
                ],
                "task_id": "task_23_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1093.6150153835335,
                    "start": 732.5545767787752
                },
                "write": [
                    {
                        "end": 1093.6150153835335,
                        "id": "file_23_3",
                        "start": 917.9289812051285
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 185.6465841228122,
                    "start": 180.6463889728122
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 180.6463889728122,
                        "id": "file_24_0",
                        "start": 0.006509904042976027
                    }
                ],
                "task_id": "task_24_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 366.2928160473562,
                    "start": 0.006509904042976027
                },
                "write": [
                    {
                        "end": 366.2928160473562,
                        "id": "file_24_1",
                        "start": 185.6465841228122
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 551.9081857560467,
                    "start": 546.9079906060467
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 546.9079906060467,
                        "id": "file_24_1",
                        "start": 366.2936030068148
                    }
                ],
                "task_id": "task_24_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 732.5543406855189,
                    "start": 366.2936030068148
                },
                "write": [
                    {
                        "end": 732.5543406855189,
                        "id": "file_24_2",
                        "start": 551.9081857560467
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 917.9293298712574,
                    "start": 912.9291347212577
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 912.9291347212577,
                        "id": "file_24_2",
                        "start": 732.555166468414
                    }
                ],
                "task_id": "task_24_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1093.61527695934,
                    "start": 732.555166468414
                },
                "write": [
                    {
                        "end": 1093.61527695934,
                        "id": "file_24_3",
                        "start": 917.9293298712574
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 185.64688658823712,
                    "start": 180.64669143823713
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 180.64669143823713,
                        "id": "file_25_0",
                        "start": 0.006904443681944271
                    }
                ],
                "task_id": "task_25_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 366.29334260481016,
                    "start": 0.006904443681944271
                },
                "write": [
                    {
                        "end": 366.29334260481016,
                        "id": "file_25_1",
                        "start": 185.64688658823712
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 551.908528155509,
                    "start": 546.908333005509
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 546.908333005509,
                        "id": "file_25_1",
                        "start": 366.2941926964539
                    }
                ],
                "task_id": "task_25_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 732.5548550728612,
                    "start": 366.2941926964539
                },
                "write": [
                    {
                        "end": 732.5548550728612,
                        "id": "file_25_2",
                        "start": 551.908528155509
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 917.9296677733987,
                    "start": 912.929472623399
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 912.929472623399,
                        "id": "file_25_2",
                        "start": 732.5557561580528
                    }
                ],
                "task_id": "task_25_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1093.615495555504,
                    "start": 732.5557561580528
                },
                "write": [
                    {
                        "end": 1093.615495555504,
                        "id": "file_25_3",
                        "start": 917.9296677733987
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 185.64715346797348,
                    "start": 180.64695831797349
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 180.64695831797349,
                        "id": "file_26_0",
                        "start": 0.007298983320912515
                    }
                ],
                "task_id": "task_26_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 366.29371788182806,
                    "start": 0.007298983320912515
                },
                "write": [
                    {
                        "end": 366.29371788182806,
                        "id": "file_26_1",
                        "start": 185.64715346797348
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 551.9089030920682,
                    "start": 546.9087079420682
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 546.9087079420682,
                        "id": "file_26_1",
                        "start": 366.29478238609295
                    }
                ],
                "task_id": "task_26_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 732.5553843194892,
                    "start": 366.29478238609295
                },
                "write": [
                    {
                        "end": 732.5553843194892,
                        "id": "file_26_2",
                        "start": 551.9089030920682
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 917.930000909049,
                    "start": 912.9298057590493
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 912.9298057590493,
                        "id": "file_26_2",
                        "start": 732.5563458476915
                    }
                ],
                "task_id": "task_26_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1093.615495555504,
                    "start": 732.5563458476915
                },
                "write": [
                    {
                        "end": 1093.615495555504,
                        "id": "file_26_3",
                        "start": 917.930000909049
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 185.64738852550036,
                    "start": 180.64719337550036
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 180.64719337550036,
                        "id": "file_27_0",
                        "start": 0.007693522959880759
                    }
                ],
                "task_id": "task_27_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 366.29399542663435,
                    "start": 0.007693522959880759
                },
                "write": [
                    {
                        "end": 366.29399542663435,
                        "id": "file_27_1",
                        "start": 185.64738852550036
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 551.9092336470733,
                    "start": 546.9090384970733
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 546.9090384970733,
                        "id": "file_27_1",
                        "start": 366.295372075732
                    }
                ],
                "task_id": "task_27_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 732.555821978629,
                    "start": 366.295372075732
                },
                "write": [
                    {
                        "end": 732.555821978629,
                        "id": "file_27_2",
                        "start": 551.9092336470733
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 917.930355403135,
                    "start": 912.9301602531352
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 912.9301602531352,
                        "id": "file_27_2",
                        "start": 732.5569355373303
                    }
                ],
                "task_id": "task_27_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1093.6158485807728,
                    "start": 732.5569355373303
                },
                "write": [
                    {
                        "end": 1093.6158485807728,
                        "id": "file_27_3",
                        "start": 917.930355403135
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 185.6475948367907,
                    "start": 180.6473996867907
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 180.6473996867907,
                        "id": "file_2_0",
                        "start": 0.008088062598849002
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 366.29427842609675,
                    "start": 0.008088062598849002
                },
                "write": [
                    {
                        "end": 366.29427842609675,
                        "id": "file_2_1",
                        "start": 185.6475948367907
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 551.9095196852453,
                    "start": 546.9093245352453
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 546.9093245352453,
                        "id": "file_2_1",
                        "start": 366.2959617653711
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 732.5561485778721,
                    "start": 366.2959617653711
                },
                "write": [
                    {
                        "end": 732.5561485778721,
                        "id": "file_2_2",
                        "start": 551.9095196852453
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 917.9306724079737,
                    "start": 912.930477257974
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 912.930477257974,
                        "id": "file_2_2",
                        "start": 732.5575252269691
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1093.6158485807728,
                    "start": 732.5575252269691
                },
                "write": [
                    {
                        "end": 1093.6158485807728,
                        "id": "file_2_3",
                        "start": 917.9306724079737
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 185.6475948367907,
                    "start": 180.6473996867907
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 180.6473996867907,
                        "id": "file_3_0",
                        "start": 0.008482602237817244
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 366.29427842609675,
                    "start": 0.008482602237817244
                },
                "write": [
                    {
                        "end": 366.29427842609675,
                        "id": "file_3_1",
                        "start": 185.6475948367907
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 551.9097665857829,
                    "start": 546.9095714357829
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 546.9095714357829,
                        "id": "file_3_1",
                        "start": 366.29655145501016
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 732.5564667297041,
                    "start": 366.29655145501016
                },
                "write": [
                    {
                        "end": 732.5564667297041,
                        "id": "file_3_2",
                        "start": 551.9097665857829
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 917.9309474052856,
                    "start": 912.9307522552858
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 912.9307522552858,
                        "id": "file_3_2",
                        "start": 732.5581149166079
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1093.6160670253964,
                    "start": 732.5581149166079
                },
                "write": [
                    {
                        "end": 1093.6160670253964,
                        "id": "file_3_3",
                        "start": 917.9309474052856
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 185.64793190990898,
                    "start": 180.64773675990898
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 180.64773675990898,
                        "id": "file_4_0",
                        "start": 0.008877141876785486
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 366.2945851162734,
                    "start": 0.008877141876785486
                },
                "write": [
                    {
                        "end": 366.2945851162734,
                        "id": "file_4_1",
                        "start": 185.64793190990898
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 551.9099779035248,
                    "start": 546.9097827535248
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 546.9097827535248,
                        "id": "file_4_1",
                        "start": 366.29714114464923
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 732.5566972861557,
                    "start": 366.29714114464923
                },
                "write": [
                    {
                        "end": 732.5566972861557,
                        "id": "file_4_2",
                        "start": 551.9099779035248
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 917.9311855255492,
                    "start": 912.9309903755494
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 912.9309903755494,
                        "id": "file_4_2",
                        "start": 732.5587046062467
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1093.6160670253964,
                    "start": 732.5587046062467
                },
                "write": [
                    {
                        "end": 1093.6160670253964,
                        "id": "file_4_3",
                        "start": 917.9311855255492
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 185.64793190990898,
                    "start": 180.64773675990898
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 180.64773675990898,
                        "id": "file_5_0",
                        "start": 0.009271681515753728
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 366.2945851162734,
                    "start": 0.009271681515753728
                },
                "write": [
                    {
                        "end": 366.2945851162734,
                        "id": "file_5_1",
                        "start": 185.64793190990898
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 551.9099779035248,
                    "start": 546.9097827535248
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 546.9097827535248,
                        "id": "file_5_1",
                        "start": 366.2977308342883
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 732.5566972861557,
                    "start": 366.2977308342883
                },
                "write": [
                    {
                        "end": 732.5566972861557,
                        "id": "file_5_2",
                        "start": 551.9099779035248
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 917.9313899422158,
                    "start": 912.931194792216
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 912.931194792216,
                        "id": "file_5_2",
                        "start": 732.5592942958855
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1093.6160670253964,
                    "start": 732.5592942958855
                },
                "write": [
                    {
                        "end": 1093.6160670253964,
                        "id": "file_5_3",
                        "start": 917.9313899422158
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 185.64818208141435,
                    "start": 180.64798693141435
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 180.64798693141435,
                        "id": "file_6_0",
                        "start": 0.00966622115472197
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 366.2948529372412,
                    "start": 0.00966622115472197
                },
                "write": [
                    {
                        "end": 366.2948529372412,
                        "id": "file_6_1",
                        "start": 185.64818208141435
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 551.9103041180316,
                    "start": 546.9101089680316
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 546.9101089680316,
                        "id": "file_6_1",
                        "start": 366.29891021356644
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 732.5569991529948,
                    "start": 366.29891021356644
                },
                "write": [
                    {
                        "end": 732.5569991529948,
                        "id": "file_6_2",
                        "start": 551.9103041180316
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 917.9319148320006,
                    "start": 912.9317196820009
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 912.9317196820009,
                        "id": "file_6_2",
                        "start": 732.5616530544406
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1093.6160670253964,
                    "start": 732.5616530544406
                },
                "write": [
                    {
                        "end": 1093.6160670253964,
                        "id": "file_6_3",
                        "start": 917.9319148320006
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 185.64818208141435,
                    "start": 180.64798693141435
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 180.64798693141435,
                        "id": "file_7_0",
                        "start": 0.010060760793690213
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 366.2948529372412,
                    "start": 0.010060760793690213
                },
                "write": [
                    {
                        "end": 366.2948529372412,
                        "id": "file_7_1",
                        "start": 185.64818208141435
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 551.9105178983054,
                    "start": 546.9103227483055
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 546.9103227483055,
                        "id": "file_7_1",
                        "start": 366.2994999032055
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 732.5569991529948,
                    "start": 366.2994999032055
                },
                "write": [
                    {
                        "end": 732.5569991529948,
                        "id": "file_7_2",
                        "start": 551.9105178983054
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 917.9313899422158,
                    "start": 912.931194792216
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 912.931194792216,
                        "id": "file_7_2",
                        "start": 732.5598839855243
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1093.6160670253964,
                    "start": 732.5598839855243
                },
                "write": [
                    {
                        "end": 1093.6160670253964,
                        "id": "file_7_3",
                        "start": 917.9313899422158
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 185.64818208141435,
                    "start": 180.64798693141435
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 180.64798693141435,
                        "id": "file_8_0",
                        "start": 0.010455300432658455
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 366.2948529372412,
                    "start": 0.010455300432658455
                },
                "write": [
                    {
                        "end": 366.2948529372412,
                        "id": "file_8_1",
                        "start": 185.64818208141435
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 551.9105178983054,
                    "start": 546.9103227483055
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 546.9103227483055,
                        "id": "file_8_1",
                        "start": 366.3000895928446
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 732.5569991529948,
                    "start": 366.3000895928446
                },
                "write": [
                    {
                        "end": 732.5569991529948,
                        "id": "file_8_2",
                        "start": 551.9105178983054
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 917.9317049809254,
                    "start": 912.9315098309256
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 912.9315098309256,
                        "id": "file_8_2",
                        "start": 732.560473675163
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1093.6160670253964,
                    "start": 732.560473675163
                },
                "write": [
                    {
                        "end": 1093.6160670253964,
                        "id": "file_8_3",
                        "start": 917.9317049809254
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 185.6484180608082,
                    "start": 180.64822291080822
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 180.64822291080822,
                        "id": "file_9_0",
                        "start": 0.010849840071626697
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 366.2948529372412,
                    "start": 0.010849840071626697
                },
                "write": [
                    {
                        "end": 366.2948529372412,
                        "id": "file_9_1",
                        "start": 185.6484180608082
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 551.9103041180316,
                    "start": 546.9101089680316
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 546.9101089680316,
                        "id": "file_9_1",
                        "start": 366.2983205239274
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 732.5569991529948,
                    "start": 366.2983205239274
                },
                "write": [
                    {
                        "end": 732.5569991529948,
                        "id": "file_9_2",
                        "start": 551.9103041180316
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 917.9317049809254,
                    "start": 912.9315098309256
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 912.9315098309256,
                        "id": "file_9_2",
                        "start": 732.5610633648018
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1093.6160670253964,
                    "start": 732.5610633648018
                },
                "write": [
                    {
                        "end": 1093.6160670253964,
                        "id": "file_9_3",
                        "start": 917.9317049809254
                    }
                ]
            }
        ]
    }
}


==> exp/simgrid/export/unified_29.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 192.06552287157618,
                    "start": 187.06532772157618
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 187.06532772157618,
                        "id": "file_0_0",
                        "start": 0.00019726981948412205
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 378.7189041071229,
                    "start": 0.00019726981948412205
                },
                "write": [
                    {
                        "end": 378.7189041071229,
                        "id": "file_0_1",
                        "start": 192.06552287157618
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 570.8162422198453,
                    "start": 565.8160470698454
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 565.8160470698454,
                        "id": "file_0_1",
                        "start": 378.719688946762
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 748.5225337106097,
                    "start": 378.719688946762
                },
                "write": [
                    {
                        "end": 748.5225337106097,
                        "id": "file_0_2",
                        "start": 570.8162422198453
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 940.6200829679829,
                    "start": 935.6198878179829
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 935.6198878179829,
                        "id": "file_0_2",
                        "start": 748.5233185502484
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1017.1093822354786,
                    "start": 748.5233185502484
                },
                "write": [
                    {
                        "end": 1017.1093822354786,
                        "id": "file_0_3",
                        "start": 940.6200829679829
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 192.076621823346,
                    "start": 187.076426673346
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 187.076426673346,
                        "id": "file_10_0",
                        "start": 0.0005918094584523661
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 379.0278674450845,
                    "start": 0.0005918094584523661
                },
                "write": [
                    {
                        "end": 379.0278674450845,
                        "id": "file_10_1",
                        "start": 192.076621823346
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 571.1146498075116,
                    "start": 566.1144546575116
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 566.1144546575116,
                        "id": "file_10_1",
                        "start": 379.0286522847236
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 756.7713006157231,
                    "start": 379.0286522847236
                },
                "write": [
                    {
                        "end": 756.7713006157231,
                        "id": "file_10_2",
                        "start": 571.1146498075116
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 948.6901503737924,
                    "start": 943.6899552237925
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 943.6899552237925,
                        "id": "file_10_2",
                        "start": 756.7720854553619
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1115.154873931609,
                    "start": 756.7720854553619
                },
                "write": [
                    {
                        "end": 1115.154873931609,
                        "id": "file_10_3",
                        "start": 948.6901503737924
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 192.08199980522332,
                    "start": 187.08180465522332
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 187.08180465522332,
                        "id": "file_11_0",
                        "start": 0.0009863490974206103
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 379.10579911796344,
                    "start": 0.0009863490974206103
                },
                "write": [
                    {
                        "end": 379.10579911796344,
                        "id": "file_11_1",
                        "start": 192.08199980522332
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 571.1873042247677,
                    "start": 566.1871090747677
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 566.1871090747677,
                        "id": "file_11_1",
                        "start": 379.10658395760254
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 757.824741277484,
                    "start": 379.10658395760254
                },
                "write": [
                    {
                        "end": 757.824741277484,
                        "id": "file_11_2",
                        "start": 571.1873042247677
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 949.7073612688843,
                    "start": 944.7071661188844
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 944.7071661188844,
                        "id": "file_11_2",
                        "start": 757.8255261171228
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1128.8872118810664,
                    "start": 757.8255261171228
                },
                "write": [
                    {
                        "end": 1128.8872118810664,
                        "id": "file_11_3",
                        "start": 949.7073612688843
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 192.08547092903615,
                    "start": 187.08527577903615
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 187.08527577903615,
                        "id": "file_12_0",
                        "start": 0.0013808887363888547
                    }
                ],
                "task_id": "task_12_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 379.1393041238953,
                    "start": 0.0013808887363888547
                },
                "write": [
                    {
                        "end": 379.1393041238953,
                        "id": "file_12_1",
                        "start": 192.08547092903615
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 571.2174391684059,
                    "start": 566.217244018406
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 566.217244018406,
                        "id": "file_12_1",
                        "start": 379.14008896353437
                    }
                ],
                "task_id": "task_12_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 758.1159968806486,
                    "start": 379.14008896353437
                },
                "write": [
                    {
                        "end": 758.1159968806486,
                        "id": "file_12_2",
                        "start": 571.2174391684059
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 949.9786273017687,
                    "start": 944.978432151769
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 944.978432151769,
                        "id": "file_12_2",
                        "start": 758.1167817202873
                    }
                ],
                "task_id": "task_12_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1131.2381891454884,
                    "start": 758.1167817202873
                },
                "write": [
                    {
                        "end": 1131.2381891454884,
                        "id": "file_12_3",
                        "start": 949.9786273017687
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 192.08798849461797,
                    "start": 187.08779334461798
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 187.08779334461798,
                        "id": "file_13_0",
                        "start": 0.001775428375357099
                    }
                ],
                "task_id": "task_13_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 379.1575072676896,
                    "start": 0.001775428375357099
                },
                "write": [
                    {
                        "end": 379.1575072676896,
                        "id": "file_13_1",
                        "start": 192.08798849461797
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 571.2332254097942,
                    "start": 566.2330302597942
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 566.2330302597942,
                        "id": "file_13_1",
                        "start": 379.1582921073287
                    }
                ],
                "task_id": "task_13_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 758.230398100026,
                    "start": 379.1582921073287
                },
                "write": [
                    {
                        "end": 758.230398100026,
                        "id": "file_13_2",
                        "start": 571.2332254097942
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 950.0812895994848,
                    "start": 945.081094449485
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 945.081094449485,
                        "id": "file_13_2",
                        "start": 758.2311829396648
                    }
                ],
                "task_id": "task_13_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1131.8798249538206,
                    "start": 758.2311829396648
                },
                "write": [
                    {
                        "end": 1131.8798249538206,
                        "id": "file_13_3",
                        "start": 950.0812895994848
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 192.08993402274146,
                    "start": 187.08973887274146
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 187.08973887274146,
                        "id": "file_14_0",
                        "start": 0.002169968014325343
                    }
                ],
                "task_id": "task_14_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 379.1687423103991,
                    "start": 0.002169968014325343
                },
                "write": [
                    {
                        "end": 379.1687423103991,
                        "id": "file_14_1",
                        "start": 192.08993402274146
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 571.242615681994,
                    "start": 566.2424205319941
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 566.2424205319941,
                        "id": "file_14_1",
                        "start": 379.1695271500382
                    }
                ],
                "task_id": "task_14_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 758.2848128119341,
                    "start": 379.1695271500382
                },
                "write": [
                    {
                        "end": 758.2848128119341,
                        "id": "file_14_2",
                        "start": 571.242615681994
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 950.1282925784503,
                    "start": 945.1280974284506
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 945.1280974284506,
                        "id": "file_14_2",
                        "start": 758.2855976515729
                    }
                ],
                "task_id": "task_14_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1132.1054399172212,
                    "start": 758.2855976515729
                },
                "write": [
                    {
                        "end": 1132.1054399172212,
                        "id": "file_14_3",
                        "start": 950.1282925784503
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 192.09149813025874,
                    "start": 187.09130298025875
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 187.09130298025875,
                        "id": "file_15_0",
                        "start": 0.002564507653293587
                    }
                ],
                "task_id": "task_15_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 379.17625300472156,
                    "start": 0.002564507653293587
                },
                "write": [
                    {
                        "end": 379.17625300472156,
                        "id": "file_15_1",
                        "start": 192.09149813025874
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 571.2486631305379,
                    "start": 566.248467980538
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 566.248467980538,
                        "id": "file_15_1",
                        "start": 379.17703784436065
                    }
                ],
                "task_id": "task_15_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 758.3139929500601,
                    "start": 379.17703784436065
                },
                "write": [
                    {
                        "end": 758.3139929500601,
                        "id": "file_15_2",
                        "start": 571.2486631305379
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 950.1525341466725,
                    "start": 945.1523389966727
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 945.1523389966727,
                        "id": "file_15_2",
                        "start": 758.3147777896988
                    }
                ],
                "task_id": "task_15_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1132.1983667062643,
                    "start": 758.3147777896988
                },
                "write": [
                    {
                        "end": 1132.1983667062643,
                        "id": "file_15_3",
                        "start": 950.1525341466725
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 192.0927899449414,
                    "start": 187.0925947949414
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 187.0925947949414,
                        "id": "file_16_0",
                        "start": 0.002959047292261831
                    }
                ],
                "task_id": "task_16_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 379.1815559496546,
                    "start": 0.002959047292261831
                },
                "write": [
                    {
                        "end": 379.1815559496546,
                        "id": "file_16_1",
                        "start": 192.0927899449414
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 571.2527749812324,
                    "start": 566.2525798312324
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 566.2525798312324,
                        "id": "file_16_1",
                        "start": 379.1823407892937
                    }
                ],
                "task_id": "task_16_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 758.330978965642,
                    "start": 379.1823407892937
                },
                "write": [
                    {
                        "end": 758.330978965642,
                        "id": "file_16_2",
                        "start": 571.2527749812324
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 950.1660965113454,
                    "start": 945.1659013613456
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 945.1659013613456,
                        "id": "file_16_2",
                        "start": 758.3317638052807
                    }
                ],
                "task_id": "task_16_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1132.2409913856854,
                    "start": 758.3317638052807
                },
                "write": [
                    {
                        "end": 1132.2409913856854,
                        "id": "file_16_3",
                        "start": 950.1660965113454
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 192.09387490444274,
                    "start": 187.09367975444275
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 187.09367975444275,
                        "id": "file_17_0",
                        "start": 0.003353586931230075
                    }
                ],
                "task_id": "task_17_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 379.18543989129836,
                    "start": 0.003353586931230075
                },
                "write": [
                    {
                        "end": 379.18543989129836,
                        "id": "file_17_1",
                        "start": 192.09387490444274
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 571.2556747421419,
                    "start": 566.2554795921419
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 566.2554795921419,
                        "id": "file_17_1",
                        "start": 379.18622473093745
                    }
                ],
                "task_id": "task_17_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 758.3414415481357,
                    "start": 379.18622473093745
                },
                "write": [
                    {
                        "end": 758.3414415481357,
                        "id": "file_17_2",
                        "start": 571.2556747421419
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 950.1741225641904,
                    "start": 945.1739274141906
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 945.1739274141906,
                        "id": "file_17_2",
                        "start": 758.3422263877744
                    }
                ],
                "task_id": "task_17_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1132.2620598053913,
                    "start": 758.3422263877744
                },
                "write": [
                    {
                        "end": 1132.2620598053913,
                        "id": "file_17_3",
                        "start": 950.1741225641904
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 192.0947980282651,
                    "start": 187.0946028782651
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 187.0946028782651,
                        "id": "file_18_0",
                        "start": 0.0037481265701983187
                    }
                ],
                "task_id": "task_18_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 379.18836552326474,
                    "start": 0.0037481265701983187
                },
                "write": [
                    {
                        "end": 379.18836552326474,
                        "id": "file_18_1",
                        "start": 192.0947980282651
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 571.257777984615,
                    "start": 566.257582834615
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 566.257582834615,
                        "id": "file_18_1",
                        "start": 379.18915036290383
                    }
                ],
                "task_id": "task_18_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 758.3481697793088,
                    "start": 379.18915036290383
                },
                "write": [
                    {
                        "end": 758.3481697793088,
                        "id": "file_18_2",
                        "start": 571.257777984615
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 950.1790820041322,
                    "start": 945.1788868541324
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 945.1788868541324,
                        "id": "file_18_2",
                        "start": 758.3489546189476
                    }
                ],
                "task_id": "task_18_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1132.2730809010177,
                    "start": 758.3489546189476
                },
                "write": [
                    {
                        "end": 1132.2730809010177,
                        "id": "file_18_3",
                        "start": 950.1790820041322
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 192.09559503542087,
                    "start": 187.09539988542087
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 187.09539988542087,
                        "id": "file_19_0",
                        "start": 0.004142666209166563
                    }
                ],
                "task_id": "task_19_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 379.19062795953215,
                    "start": 0.004142666209166563
                },
                "write": [
                    {
                        "end": 379.19062795953215,
                        "id": "file_19_1",
                        "start": 192.09559503542087
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 571.259344199288,
                    "start": 566.259149049288
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 566.259149049288,
                        "id": "file_19_1",
                        "start": 379.19141279917125
                    }
                ],
                "task_id": "task_19_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 758.352662879226,
                    "start": 379.19141279917125
                },
                "write": [
                    {
                        "end": 758.352662879226,
                        "id": "file_19_2",
                        "start": 571.259344199288
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 950.1822662978374,
                    "start": 945.1820711478376
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 945.1820711478376,
                        "id": "file_19_2",
                        "start": 758.3534477188648
                    }
                ],
                "task_id": "task_19_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1132.2791309536333,
                    "start": 758.3534477188648
                },
                "write": [
                    {
                        "end": 1132.2791309536333,
                        "id": "file_19_3",
                        "start": 950.1822662978374
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 192.0962888829278,
                    "start": 187.0960937329278
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 187.0960937329278,
                        "id": "file_1_0",
                        "start": 0.004537205848134807
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 379.1924082474125,
                    "start": 0.004537205848134807
                },
                "write": [
                    {
                        "end": 379.1924082474125,
                        "id": "file_1_1",
                        "start": 192.0962888829278
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 571.2605313632665,
                    "start": 566.2603362132666
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 566.2603362132666,
                        "id": "file_1_1",
                        "start": 379.1931930870516
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 758.3557438638799,
                    "start": 379.1931930870516
                },
                "write": [
                    {
                        "end": 758.3557438638799,
                        "id": "file_1_2",
                        "start": 571.2605313632665
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 950.1843687605743,
                    "start": 945.1841736105746
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 945.1841736105746,
                        "id": "file_1_2",
                        "start": 758.3565287035186
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1132.2825716105501,
                    "start": 758.3565287035186
                },
                "write": [
                    {
                        "end": 1132.2825716105501,
                        "id": "file_1_3",
                        "start": 950.1843687605743
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 192.09689657019103,
                    "start": 187.09670142019104
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 187.09670142019104,
                        "id": "file_20_0",
                        "start": 0.004931745487103051
                    }
                ],
                "task_id": "task_20_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 379.19382774289267,
                    "start": 0.004931745487103051
                },
                "write": [
                    {
                        "end": 379.19382774289267,
                        "id": "file_20_1",
                        "start": 192.09689657019103
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 571.2614481535891,
                    "start": 566.2612530035891
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 566.2612530035891,
                        "id": "file_20_1",
                        "start": 379.19461258253176
                    }
                ],
                "task_id": "task_20_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 758.3579103818671,
                    "start": 379.19461258253176
                },
                "write": [
                    {
                        "end": 758.3579103818671,
                        "id": "file_20_2",
                        "start": 571.2614481535891
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 950.1857956818652,
                    "start": 945.1856005318655
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 945.1856005318655,
                        "id": "file_20_2",
                        "start": 758.3586952215059
                    }
                ],
                "task_id": "task_20_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1132.2845930610151,
                    "start": 758.3586952215059
                },
                "write": [
                    {
                        "end": 1132.2845930610151,
                        "id": "file_20_3",
                        "start": 950.1857956818652
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 192.09743135960483,
                    "start": 187.09723620960483
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 187.09723620960483,
                        "id": "file_21_0",
                        "start": 0.005326285126071295
                    }
                ],
                "task_id": "task_21_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 379.1949794535725,
                    "start": 0.005326285126071295
                },
                "write": [
                    {
                        "end": 379.1949794535725,
                        "id": "file_21_1",
                        "start": 192.09743135960483
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 571.2621579472943,
                    "start": 566.2619627972944
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 566.2619627972944,
                        "id": "file_21_1",
                        "start": 379.1957642932116
                    }
                ],
                "task_id": "task_21_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 758.3594446924004,
                    "start": 379.1957642932116
                },
                "write": [
                    {
                        "end": 758.3594446924004,
                        "id": "file_21_2",
                        "start": 571.2621579472943
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 950.186781401425,
                    "start": 945.1865862514253
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 945.1865862514253,
                        "id": "file_21_2",
                        "start": 758.3602295320392
                    }
                ],
                "task_id": "task_21_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1132.2858061136308,
                    "start": 758.3602295320392
                },
                "write": [
                    {
                        "end": 1132.2858061136308,
                        "id": "file_21_3",
                        "start": 950.186781401425
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 192.09790363809944,
                    "start": 187.09770848809944
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 187.09770848809944,
                        "id": "file_22_0",
                        "start": 0.005720824765039539
                    }
                ],
                "task_id": "task_22_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 379.19591578199424,
                    "start": 0.005720824765039539
                },
                "write": [
                    {
                        "end": 379.19591578199424,
                        "id": "file_22_1",
                        "start": 192.09790363809944
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 571.2627159704126,
                    "start": 566.2625208204126
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 566.2625208204126,
                        "id": "file_22_1",
                        "start": 379.19670062163334
                    }
                ],
                "task_id": "task_22_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 758.360560635338,
                    "start": 379.19670062163334
                },
                "write": [
                    {
                        "end": 758.360560635338,
                        "id": "file_22_2",
                        "start": 571.2627159704126
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 950.1874754908387,
                    "start": 945.1872803408389
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 945.1872803408389,
                        "id": "file_22_2",
                        "start": 758.3613454749767
                    }
                ],
                "task_id": "task_22_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1132.2865497249213,
                    "start": 758.3613454749767
                },
                "write": [
                    {
                        "end": 1132.2865497249213,
                        "id": "file_22_3",
                        "start": 950.1874754908387
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 192.0983217517068,
                    "start": 187.0981266017068
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 187.0981266017068,
                        "id": "file_23_0",
                        "start": 0.006115364404007783
                    }
                ],
                "task_id": "task_23_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 379.19668016080766,
                    "start": 0.006115364404007783
                },
                "write": [
                    {
                        "end": 379.19668016080766,
                        "id": "file_23_1",
                        "start": 192.0983217517068
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 571.2630620408427,
                    "start": 566.2628668908427
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 566.2628668908427,
                        "id": "file_23_1",
                        "start": 379.1972903112724
                    }
                ],
                "task_id": "task_23_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 758.3611972681335,
                    "start": 379.1972903112724
                },
                "write": [
                    {
                        "end": 758.3611972681335,
                        "id": "file_23_2",
                        "start": 571.2630620408427
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 950.187835974172,
                    "start": 945.1876408241723
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 945.1876408241723,
                        "id": "file_23_2",
                        "start": 758.3619351646155
                    }
                ],
                "task_id": "task_23_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1132.286886228612,
                    "start": 758.3619351646155
                },
                "write": [
                    {
                        "end": 1132.286886228612,
                        "id": "file_23_3",
                        "start": 950.187835974172
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 192.09869166356341,
                    "start": 187.09849651356342
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 187.09849651356342,
                        "id": "file_24_0",
                        "start": 0.006509904042976027
                    }
                ],
                "task_id": "task_24_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 379.1973048710228,
                    "start": 0.006509904042976027
                },
                "write": [
                    {
                        "end": 379.1973048710228,
                        "id": "file_24_1",
                        "start": 192.09869166356341
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 571.2635164274019,
                    "start": 566.2633212774019
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 566.2633212774019,
                        "id": "file_24_1",
                        "start": 379.1980897106619
                    }
                ],
                "task_id": "task_24_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 758.3619651996347,
                    "start": 379.1980897106619
                },
                "write": [
                    {
                        "end": 758.3619651996347,
                        "id": "file_24_2",
                        "start": 571.2635164274019
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 950.1883253399202,
                    "start": 945.1881301899205
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 945.1881301899205,
                        "id": "file_24_2",
                        "start": 758.3627500392735
                    }
                ],
                "task_id": "task_24_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1132.2872838813005,
                    "start": 758.3627500392735
                },
                "write": [
                    {
                        "end": 1132.2872838813005,
                        "id": "file_24_3",
                        "start": 950.1883253399202
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 192.09901735405248,
                    "start": 187.09882220405248
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 187.09882220405248,
                        "id": "file_25_0",
                        "start": 0.006904443681944271
                    }
                ],
                "task_id": "task_25_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 379.19768273109196,
                    "start": 0.006904443681944271
                },
                "write": [
                    {
                        "end": 379.19768273109196,
                        "id": "file_25_1",
                        "start": 192.09901735405248
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 571.2638462632569,
                    "start": 566.263651113257
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 566.263651113257,
                        "id": "file_25_1",
                        "start": 379.198679400301
                    }
                ],
                "task_id": "task_25_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 758.3623275844349,
                    "start": 379.198679400301
                },
                "write": [
                    {
                        "end": 758.3623275844349,
                        "id": "file_25_2",
                        "start": 571.2638462632569
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 950.1886601610544,
                    "start": 945.1884650110546
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 945.1884650110546,
                        "id": "file_25_2",
                        "start": 758.3633397289123
                    }
                ],
                "task_id": "task_25_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1132.2875202442037,
                    "start": 758.3633397289123
                },
                "write": [
                    {
                        "end": 1132.2875202442037,
                        "id": "file_25_3",
                        "start": 950.1886601610544
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 192.09930618093418,
                    "start": 187.09911103093418
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 187.09911103093418,
                        "id": "file_26_0",
                        "start": 0.007298983320912515
                    }
                ],
                "task_id": "task_26_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 379.1982530166489,
                    "start": 0.007298983320912515
                },
                "write": [
                    {
                        "end": 379.1982530166489,
                        "id": "file_26_1",
                        "start": 192.09930618093418
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 571.2642021601976,
                    "start": 566.2640070101976
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 566.2640070101976,
                        "id": "file_26_1",
                        "start": 379.19926908994006
                    }
                ],
                "task_id": "task_26_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 758.3630215146153,
                    "start": 379.19926908994006
                },
                "write": [
                    {
                        "end": 758.3630215146153,
                        "id": "file_26_2",
                        "start": 571.2642021601976
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 950.1889824852478,
                    "start": 945.1887873352481
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 945.1887873352481,
                        "id": "file_26_2",
                        "start": 758.363929418551
                    }
                ],
                "task_id": "task_26_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1132.2877171920534,
                    "start": 758.363929418551
                },
                "write": [
                    {
                        "end": 1132.2877171920534,
                        "id": "file_26_3",
                        "start": 950.1889824852478
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 192.0995620133587,
                    "start": 187.0993668633587
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 187.0993668633587,
                        "id": "file_27_0",
                        "start": 0.007693522959880759
                    }
                ],
                "task_id": "task_27_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 379.19848213048147,
                    "start": 0.007693522959880759
                },
                "write": [
                    {
                        "end": 379.19848213048147,
                        "id": "file_27_1",
                        "start": 192.0995620133587
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 571.2645685967472,
                    "start": 566.2643734467472
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 566.2643734467472,
                        "id": "file_27_1",
                        "start": 379.19985877957913
                    }
                ],
                "task_id": "task_27_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 758.3635300920346,
                    "start": 379.19985877957913
                },
                "write": [
                    {
                        "end": 758.3635300920346,
                        "id": "file_27_2",
                        "start": 571.2645685967472
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 950.1893119126671,
                    "start": 945.1891167626674
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 945.1891167626674,
                        "id": "file_27_2",
                        "start": 758.3645191081898
                    }
                ],
                "task_id": "task_27_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1132.2877171920534,
                    "start": 758.3645191081898
                },
                "write": [
                    {
                        "end": 1132.2877171920534,
                        "id": "file_27_3",
                        "start": 950.1893119126671
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 192.09978805798235,
                    "start": 187.09959290798236
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 187.09959290798236,
                        "id": "file_28_0",
                        "start": 0.008088062598849002
                    }
                ],
                "task_id": "task_28_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 379.1988940642795,
                    "start": 0.008088062598849002
                },
                "write": [
                    {
                        "end": 379.1988940642795,
                        "id": "file_28_1",
                        "start": 192.09978805798235
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 571.2648841130426,
                    "start": 566.2646889630427
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 566.2646889630427,
                        "id": "file_28_1",
                        "start": 379.2004484692182
                    }
                ],
                "task_id": "task_28_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 758.3639407696993,
                    "start": 379.2004484692182
                },
                "write": [
                    {
                        "end": 758.3639407696993,
                        "id": "file_28_2",
                        "start": 571.2648841130426
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 950.1896606333023,
                    "start": 945.1894654833026
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 945.1894654833026,
                        "id": "file_28_2",
                        "start": 758.3651087978286
                    }
                ],
                "task_id": "task_28_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1132.288047535602,
                    "start": 758.3651087978286
                },
                "write": [
                    {
                        "end": 1132.288047535602,
                        "id": "file_28_3",
                        "start": 950.1896606333023
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 192.09998718647697,
                    "start": 187.09979203647697
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 187.09979203647697,
                        "id": "file_2_0",
                        "start": 0.008482602237817244
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 379.19907182012054,
                    "start": 0.008482602237817244
                },
                "write": [
                    {
                        "end": 379.19907182012054,
                        "id": "file_2_1",
                        "start": 192.09998718647697
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 571.2651590969135,
                    "start": 566.2649639469136
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 566.2649639469136,
                        "id": "file_2_1",
                        "start": 379.2010381588573
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 758.3642812401293,
                    "start": 379.2010381588573
                },
                "write": [
                    {
                        "end": 758.3642812401293,
                        "id": "file_2_2",
                        "start": 571.2651590969135
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 950.1899643080335,
                    "start": 945.1897691580338
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 945.1897691580338,
                        "id": "file_2_2",
                        "start": 758.3656984874674
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1132.288047535602,
                    "start": 758.3656984874674
                },
                "write": [
                    {
                        "end": 1132.288047535602,
                        "id": "file_2_3",
                        "start": 950.1899643080335
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 192.09998718647697,
                    "start": 187.09979203647697
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 187.09979203647697,
                        "id": "file_3_0",
                        "start": 0.008877141876785486
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 379.19907182012054,
                    "start": 0.008877141876785486
                },
                "write": [
                    {
                        "end": 379.19907182012054,
                        "id": "file_3_1",
                        "start": 192.09998718647697
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 571.2653972146554,
                    "start": 566.2652020646555
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 566.2652020646555,
                        "id": "file_3_1",
                        "start": 379.20162784849634
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 758.3645532820648,
                    "start": 379.20162784849634
                },
                "write": [
                    {
                        "end": 758.3645532820648,
                        "id": "file_3_2",
                        "start": 571.2653972146554
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 950.1902292451302,
                    "start": 945.1900340951305
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 945.1900340951305,
                        "id": "file_3_2",
                        "start": 758.3662881771062
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1132.28824751786,
                    "start": 758.3662881771062
                },
                "write": [
                    {
                        "end": 1132.28824751786,
                        "id": "file_3_3",
                        "start": 950.1902292451302
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 192.10031410045545,
                    "start": 187.10011895045545
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 187.10011895045545,
                        "id": "file_4_0",
                        "start": 0.009271681515753728
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 379.199466407682,
                    "start": 0.009271681515753728
                },
                "write": [
                    {
                        "end": 379.199466407682,
                        "id": "file_4_1",
                        "start": 192.10031410045545
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 571.265601631322,
                    "start": 566.2654064813221
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 566.2654064813221,
                        "id": "file_4_1",
                        "start": 379.2022175381354
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 758.3647754750755,
                    "start": 379.2022175381354
                },
                "write": [
                    {
                        "end": 758.3647754750755,
                        "id": "file_4_2",
                        "start": 571.265601631322
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 950.1904593098127,
                    "start": 945.190264159813
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 945.190264159813,
                        "id": "file_4_2",
                        "start": 758.366877866745
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1132.28824751786,
                    "start": 758.366877866745
                },
                "write": [
                    {
                        "end": 1132.28824751786,
                        "id": "file_4_3",
                        "start": 950.1904593098127
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 192.10031410045545,
                    "start": 187.10011895045545
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 187.10011895045545,
                        "id": "file_5_0",
                        "start": 0.00966622115472197
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 379.199466407682,
                    "start": 0.00966622115472197
                },
                "write": [
                    {
                        "end": 379.199466407682,
                        "id": "file_5_1",
                        "start": 192.10031410045545
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 571.265601631322,
                    "start": 566.2654064813221
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 566.2654064813221,
                        "id": "file_5_1",
                        "start": 379.2028072277745
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 758.3647754750755,
                    "start": 379.2028072277745
                },
                "write": [
                    {
                        "end": 758.3647754750755,
                        "id": "file_5_2",
                        "start": 571.265601631322
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 950.1906558705654,
                    "start": 945.1904607205656
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 945.1904607205656,
                        "id": "file_5_2",
                        "start": 758.3674675563838
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1132.28824751786,
                    "start": 758.3674675563838
                },
                "write": [
                    {
                        "end": 1132.28824751786,
                        "id": "file_5_3",
                        "start": 950.1906558705654
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 192.10055629847142,
                    "start": 187.10036114847142
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 187.10036114847142,
                        "id": "file_6_0",
                        "start": 0.010060760793690213
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 379.1996615097596,
                    "start": 0.010060760793690213
                },
                "write": [
                    {
                        "end": 379.1996615097596,
                        "id": "file_6_1",
                        "start": 192.10055629847142
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 571.2659166725537,
                    "start": 566.2657215225537
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 566.2657215225537,
                        "id": "file_6_1",
                        "start": 379.2039866070526
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 758.3649115280092,
                    "start": 379.2039866070526
                },
                "write": [
                    {
                        "end": 758.3649115280092,
                        "id": "file_6_2",
                        "start": 571.2659166725537
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 950.1909621766363,
                    "start": 945.1907670266365
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 945.1907670266365,
                        "id": "file_6_2",
                        "start": 758.3686469356613
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1132.28824751786,
                    "start": 758.3686469356613
                },
                "write": [
                    {
                        "end": 1132.28824751786,
                        "id": "file_6_3",
                        "start": 950.1909621766363
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 192.10055629847142,
                    "start": 187.10036114847142
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 187.10036114847142,
                        "id": "file_7_0",
                        "start": 0.010455300432658455
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 379.1996615097596,
                    "start": 0.010455300432658455
                },
                "write": [
                    {
                        "end": 379.1996615097596,
                        "id": "file_7_1",
                        "start": 192.10055629847142
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 571.2661265236289,
                    "start": 566.265931373629
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 566.265931373629,
                        "id": "file_7_1",
                        "start": 379.2045762966917
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 758.3652342826023,
                    "start": 379.2045762966917
                },
                "write": [
                    {
                        "end": 758.3652342826023,
                        "id": "file_7_2",
                        "start": 571.2661265236289
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 950.1909621766363,
                    "start": 945.1907670266365
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 945.1907670266365,
                        "id": "file_7_2",
                        "start": 758.3692366253001
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1132.28824751786,
                    "start": 758.3692366253001
                },
                "write": [
                    {
                        "end": 1132.28824751786,
                        "id": "file_7_3",
                        "start": 950.1909621766363
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 192.10055629847142,
                    "start": 187.10036114847142
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 187.10036114847142,
                        "id": "file_8_0",
                        "start": 0.010849840071626697
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 379.1996615097596,
                    "start": 0.010849840071626697
                },
                "write": [
                    {
                        "end": 379.1996615097596,
                        "id": "file_8_1",
                        "start": 192.10055629847142
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 571.2661265236289,
                    "start": 566.265931373629
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 566.265931373629,
                        "id": "file_8_1",
                        "start": 379.20516598633077
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 758.3652342826023,
                    "start": 379.20516598633077
                },
                "write": [
                    {
                        "end": 758.3652342826023,
                        "id": "file_8_2",
                        "start": 571.2661265236289
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 950.191168337389,
                    "start": 945.1909731873892
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 945.1909731873892,
                        "id": "file_8_2",
                        "start": 758.3698263149389
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1132.28824751786,
                    "start": 758.3698263149389
                },
                "write": [
                    {
                        "end": 1132.28824751786,
                        "id": "file_8_3",
                        "start": 950.191168337389
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 192.10078970008433,
                    "start": 187.10059455008434
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 187.10059455008434,
                        "id": "file_9_0",
                        "start": 0.01124437971059494
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 379.1996615097596,
                    "start": 0.01124437971059494
                },
                "write": [
                    {
                        "end": 379.1996615097596,
                        "id": "file_9_1",
                        "start": 192.10078970008433
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 571.2659166725537,
                    "start": 566.2657215225537
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 566.2657215225537,
                        "id": "file_9_1",
                        "start": 379.20339691741356
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 758.3649115280092,
                    "start": 379.20339691741356
                },
                "write": [
                    {
                        "end": 758.3649115280092,
                        "id": "file_9_2",
                        "start": 571.2659166725537
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 950.1906558705654,
                    "start": 945.1904607205656
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 945.1904607205656,
                        "id": "file_9_2",
                        "start": 758.3680572460225
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1132.28824751786,
                    "start": 758.3680572460225
                },
                "write": [
                    {
                        "end": 1132.28824751786,
                        "id": "file_9_3",
                        "start": 950.1906558705654
                    }
                ]
            }
        ]
    }
}


==> exp/simgrid/export/unified_3.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 24.35731555073569,
                    "start": 19.357120400735692
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 19.357120400735692,
                        "id": "file_0_0",
                        "start": 0.00019726981948412205
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 43.71352177955856,
                    "start": 0.00019726981948412205
                },
                "write": [
                    {
                        "end": 43.71352177955856,
                        "id": "file_0_1",
                        "start": 24.35731555073569
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 68.06973586152988,
                    "start": 63.06954071152988
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 63.06954071152988,
                        "id": "file_0_1",
                        "start": 43.714306619197544
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 87.42219845064997,
                    "start": 43.714306619197544
                },
                "write": [
                    {
                        "end": 87.42219845064997,
                        "id": "file_0_2",
                        "start": 68.06973586152988
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 111.7785634764652,
                    "start": 106.7783683264652
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 106.7783683264652,
                        "id": "file_0_2",
                        "start": 87.42298329028893
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 131.1239330691825,
                    "start": 87.42298329028893
                },
                "write": [
                    {
                        "end": 131.1239330691825,
                        "id": "file_0_3",
                        "start": 111.7785634764652
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 24.358156386757198,
                    "start": 19.3579612367572
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 19.3579612367572,
                        "id": "file_1_0",
                        "start": 0.0005918094584523661
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 43.7153580975462,
                    "start": 0.0005918094584523661
                },
                "write": [
                    {
                        "end": 43.7153580975462,
                        "id": "file_1_1",
                        "start": 24.358156386757198
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 68.07259269985886,
                    "start": 63.07239754985886
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 63.07239754985886,
                        "id": "file_1_1",
                        "start": 43.71614293718518
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 87.42975025250853,
                    "start": 43.71614293718518
                },
                "write": [
                    {
                        "end": 87.42975025250853,
                        "id": "file_1_2",
                        "start": 68.07259269985886
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 111.78513305725774,
                    "start": 106.78493790725774
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 106.78493790725774,
                        "id": "file_1_2",
                        "start": 87.43053509214748
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 131.13662887594793,
                    "start": 87.43053509214748
                },
                "write": [
                    {
                        "end": 131.13662887594793,
                        "id": "file_1_3",
                        "start": 111.78513305725774
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 24.358405405574402,
                    "start": 19.358210255574402
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 19.358210255574402,
                        "id": "file_2_0",
                        "start": 0.0009863490974206103
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 43.71560711421287,
                    "start": 0.0009863490974206103
                },
                "write": [
                    {
                        "end": 43.71560711421287,
                        "id": "file_2_1",
                        "start": 24.358405405574402
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 68.07293929502016,
                    "start": 63.07274414502016
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 63.07274414502016,
                        "id": "file_2_1",
                        "start": 43.71673262682416
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 87.43009684766982,
                    "start": 43.71673262682416
                },
                "write": [
                    {
                        "end": 87.43009684766982,
                        "id": "file_2_2",
                        "start": 68.07293929502016
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 111.78547965241903,
                    "start": 106.78528450241903
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 106.78528450241903,
                        "id": "file_2_2",
                        "start": 87.43112478178644
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 131.13662887594793,
                    "start": 87.43112478178644
                },
                "write": [
                    {
                        "end": 131.13662887594793,
                        "id": "file_2_3",
                        "start": 111.78547965241903
                    }
                ]
            }
        ]
    }
}


==> exp/simgrid/export/unified_30.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 198.51392883892143,
                    "start": 193.51373368892143
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 193.51373368892143,
                        "id": "file_0_0",
                        "start": 0.00019726981948412205
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 391.5834494534867,
                    "start": 0.00019726981948412205
                },
                "write": [
                    {
                        "end": 391.5834494534867,
                        "id": "file_0_1",
                        "start": 198.51392883892143
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 590.1307131509737,
                    "start": 585.1305180009738
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 585.1305180009738,
                        "id": "file_0_1",
                        "start": 391.5842342931258
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 773.2217513119181,
                    "start": 391.5842342931258
                },
                "write": [
                    {
                        "end": 773.2217513119181,
                        "id": "file_0_2",
                        "start": 590.1307131509737
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 971.7692814876954,
                    "start": 966.7690863376954
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 966.7690863376954,
                        "id": "file_0_2",
                        "start": 773.2225361515568
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1053.4934735926645,
                    "start": 773.2225361515568
                },
                "write": [
                    {
                        "end": 1053.4934735926645,
                        "id": "file_0_3",
                        "start": 971.7692814876954
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 198.52542233477726,
                    "start": 193.52522718477726
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 193.52522718477726,
                        "id": "file_10_0",
                        "start": 0.0005918094584523661
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 391.9149041770216,
                    "start": 0.0005918094584523661
                },
                "write": [
                    {
                        "end": 391.9149041770216,
                        "id": "file_10_1",
                        "start": 198.52542233477726
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 590.4512184510675,
                    "start": 585.4510233010675
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 585.4510233010675,
                        "id": "file_10_1",
                        "start": 391.9156890166607
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 782.3878927055342,
                    "start": 391.9156890166607
                },
                "write": [
                    {
                        "end": 782.3878927055342,
                        "id": "file_10_2",
                        "start": 590.4512184510675
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 980.7629482724262,
                    "start": 975.7627531224264
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 975.7627531224264,
                        "id": "file_10_2",
                        "start": 782.388677545173
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1151.1318099226344,
                    "start": 782.388677545173
                },
                "write": [
                    {
                        "end": 1151.1318099226344,
                        "id": "file_10_3",
                        "start": 980.7629482724262
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 198.53099763923524,
                    "start": 193.53080248923524
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 193.53080248923524,
                        "id": "file_11_0",
                        "start": 0.0009863490974206103
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 391.99848587193384,
                    "start": 0.0009863490974206103
                },
                "write": [
                    {
                        "end": 391.99848587193384,
                        "id": "file_11_1",
                        "start": 198.53099763923524
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 590.5293241602499,
                    "start": 585.5291290102499
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 585.5291290102499,
                        "id": "file_11_1",
                        "start": 391.99927071157293
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 783.5594252066469,
                    "start": 391.99927071157293
                },
                "write": [
                    {
                        "end": 783.5594252066469,
                        "id": "file_11_2",
                        "start": 590.5293241602499
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 981.8955364415798,
                    "start": 976.8953412915799
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 976.8953412915799,
                        "id": "file_11_2",
                        "start": 783.5602100462856
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1166.9880002949672,
                    "start": 783.5602100462856
                },
                "write": [
                    {
                        "end": 1166.9880002949672,
                        "id": "file_11_3",
                        "start": 981.8955364415798
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 198.53460024046743,
                    "start": 193.53440509046743
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 193.53440509046743,
                        "id": "file_12_0",
                        "start": 0.0013808887363888547
                    }
                ],
                "task_id": "task_12_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 392.03446451106214,
                    "start": 0.0013808887363888547
                },
                "write": [
                    {
                        "end": 392.03446451106214,
                        "id": "file_12_1",
                        "start": 198.53460024046743
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 590.5617993033603,
                    "start": 585.5616041533603
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 585.5616041533603,
                        "id": "file_12_1",
                        "start": 392.03524935070124
                    }
                ],
                "task_id": "task_12_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 783.8841270644218,
                    "start": 392.03524935070124
                },
                "write": [
                    {
                        "end": 783.8841270644218,
                        "id": "file_12_2",
                        "start": 590.5617993033603
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 982.1986887867063,
                    "start": 977.1984936367065
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 977.1984936367065,
                        "id": "file_12_2",
                        "start": 783.8849119040606
                    }
                ],
                "task_id": "task_12_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1169.7163633863418,
                    "start": 783.8849119040606
                },
                "write": [
                    {
                        "end": 1169.7163633863418,
                        "id": "file_12_3",
                        "start": 982.1986887867063
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 198.53721641911898,
                    "start": 193.53702126911898
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 193.53702126911898,
                        "id": "file_13_0",
                        "start": 0.001775428375357099
                    }
                ],
                "task_id": "task_13_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 392.05403842258886,
                    "start": 0.001775428375357099
                },
                "write": [
                    {
                        "end": 392.05403842258886,
                        "id": "file_13_1",
                        "start": 198.53721641911898
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 590.578856382911,
                    "start": 585.578661232911
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 585.578661232911,
                        "id": "file_13_1",
                        "start": 392.05482326222796
                    }
                ],
                "task_id": "task_13_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 784.0120069632595,
                    "start": 392.05482326222796
                },
                "write": [
                    {
                        "end": 784.0120069632595,
                        "id": "file_13_2",
                        "start": 590.578856382911
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 982.3138756349023,
                    "start": 977.3136804849025
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 977.3136804849025,
                        "id": "file_13_2",
                        "start": 784.0127918028983
                    }
                ],
                "task_id": "task_13_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1170.4650808176239,
                    "start": 784.0127918028983
                },
                "write": [
                    {
                        "end": 1170.4650808176239,
                        "id": "file_13_3",
                        "start": 982.3138756349023
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 198.53924087825874,
                    "start": 193.53904572825874
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 193.53904572825874,
                        "id": "file_14_0",
                        "start": 0.002169968014325343
                    }
                ],
                "task_id": "task_14_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 392.0661378825027,
                    "start": 0.002169968014325343
                },
                "write": [
                    {
                        "end": 392.0661378825027,
                        "id": "file_14_1",
                        "start": 198.53924087825874
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 590.5890303970463,
                    "start": 585.5888352470463
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 585.5888352470463,
                        "id": "file_14_1",
                        "start": 392.0669227221418
                    }
                ],
                "task_id": "task_14_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 784.0730035298208,
                    "start": 392.0669227221418
                },
                "write": [
                    {
                        "end": 784.0730035298208,
                        "id": "file_14_2",
                        "start": 590.5890303970463
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 982.3668324994895,
                    "start": 977.3666373494898
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 977.3666373494898,
                        "id": "file_14_2",
                        "start": 784.0737883694595
                    }
                ],
                "task_id": "task_14_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1170.729864019873,
                    "start": 784.0737883694595
                },
                "write": [
                    {
                        "end": 1170.729864019873,
                        "id": "file_14_3",
                        "start": 982.3668324994895
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 198.54087067626511,
                    "start": 193.54067552626512
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 193.54067552626512,
                        "id": "file_15_0",
                        "start": 0.002564507653293587
                    }
                ],
                "task_id": "task_15_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 392.0742394436377,
                    "start": 0.002564507653293587
                },
                "write": [
                    {
                        "end": 392.0742394436377,
                        "id": "file_15_1",
                        "start": 198.54087067626511
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 590.5956012111816,
                    "start": 585.5954060611816
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 585.5954060611816,
                        "id": "file_15_1",
                        "start": 392.0750242832768
                    }
                ],
                "task_id": "task_15_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 784.105810111566,
                    "start": 392.0750242832768
                },
                "write": [
                    {
                        "end": 784.105810111566,
                        "id": "file_15_2",
                        "start": 590.5956012111816
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 982.3942623732353,
                    "start": 977.3940672232355
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 977.3940672232355,
                        "id": "file_15_2",
                        "start": 784.1065949512048
                    }
                ],
                "task_id": "task_15_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1170.8395836913946,
                    "start": 784.1065949512048
                },
                "write": [
                    {
                        "end": 1170.8395836913946,
                        "id": "file_15_3",
                        "start": 982.3942623732353
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 198.5422188434694,
                    "start": 193.54202369346942
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 193.54202369346942,
                        "id": "file_16_0",
                        "start": 0.002959047292261831
                    }
                ],
                "task_id": "task_16_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 392.0799702196901,
                    "start": 0.002959047292261831
                },
                "write": [
                    {
                        "end": 392.0799702196901,
                        "id": "file_16_1",
                        "start": 198.5422188434694
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 590.6000828790803,
                    "start": 585.5998877290804
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 585.5998877290804,
                        "id": "file_16_1",
                        "start": 392.0807550593292
                    }
                ],
                "task_id": "task_16_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 784.1249700876082,
                    "start": 392.0807550593292
                },
                "write": [
                    {
                        "end": 784.1249700876082,
                        "id": "file_16_2",
                        "start": 590.6000828790803
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 982.4096799486609,
                    "start": 977.4094847986612
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 977.4094847986612,
                        "id": "file_16_2",
                        "start": 784.1257549272469
                    }
                ],
                "task_id": "task_16_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1170.8902423262757,
                    "start": 784.1257549272469
                },
                "write": [
                    {
                        "end": 1170.8902423262757,
                        "id": "file_16_3",
                        "start": 982.4096799486609
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 198.5433531536749,
                    "start": 193.5431580036749
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 193.5431580036749,
                        "id": "file_17_0",
                        "start": 0.003353586931230075
                    }
                ],
                "task_id": "task_17_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 392.0841765441296,
                    "start": 0.003353586931230075
                },
                "write": [
                    {
                        "end": 392.0841765441296,
                        "id": "file_17_1",
                        "start": 198.5433531536749
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 590.6032539340758,
                    "start": 585.6030587840759
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 585.6030587840759,
                        "id": "file_17_1",
                        "start": 392.0849613837687
                    }
                ],
                "task_id": "task_17_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 784.1368141539824,
                    "start": 392.0849613837687
                },
                "write": [
                    {
                        "end": 784.1368141539824,
                        "id": "file_17_2",
                        "start": 590.6032539340758
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 982.4188484724737,
                    "start": 977.4186533224739
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 977.4186533224739,
                        "id": "file_17_2",
                        "start": 784.1375989936212
                    }
                ],
                "task_id": "task_17_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1170.9154554052504,
                    "start": 784.1375989936212
                },
                "write": [
                    {
                        "end": 1170.9154554052504,
                        "id": "file_17_3",
                        "start": 982.4188484724737
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 198.5443200667446,
                    "start": 193.5441249167446
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 193.5441249167446,
                        "id": "file_18_0",
                        "start": 0.0037481265701983187
                    }
                ],
                "task_id": "task_18_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 392.0873524169562,
                    "start": 0.0037481265701983187
                },
                "write": [
                    {
                        "end": 392.0873524169562,
                        "id": "file_18_1",
                        "start": 198.5443200667446
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 590.6055618862264,
                    "start": 585.6053667362264
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 585.6053667362264,
                        "id": "file_18_1",
                        "start": 392.0881372565953
                    }
                ],
                "task_id": "task_18_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 784.1444601300245,
                    "start": 392.0881372565953
                },
                "write": [
                    {
                        "end": 784.1444601300245,
                        "id": "file_18_2",
                        "start": 590.6055618862264
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 982.4245419575767,
                    "start": 977.424346807577
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 977.424346807577,
                        "id": "file_18_2",
                        "start": 784.1452449696633
                    }
                ],
                "task_id": "task_18_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1170.92874031378,
                    "start": 784.1452449696633
                },
                "write": [
                    {
                        "end": 1170.92874031378,
                        "id": "file_18_3",
                        "start": 982.4245419575767
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 198.5451565398629,
                    "start": 193.5449613898629
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 193.5449613898629,
                        "id": "file_19_0",
                        "start": 0.004142666209166563
                    }
                ],
                "task_id": "task_19_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 392.0898145478473,
                    "start": 0.004142666209166563
                },
                "write": [
                    {
                        "end": 392.0898145478473,
                        "id": "file_19_1",
                        "start": 198.5451565398629
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 590.6072866062756,
                    "start": 585.6070914562756
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 585.6070914562756,
                        "id": "file_19_1",
                        "start": 392.0905993874864
                    }
                ],
                "task_id": "task_19_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 784.1495868834957,
                    "start": 392.0905993874864
                },
                "write": [
                    {
                        "end": 784.1495868834957,
                        "id": "file_19_2",
                        "start": 590.6072866062756
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 982.4282156104217,
                    "start": 977.428020460422
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 977.428020460422,
                        "id": "file_19_2",
                        "start": 784.1503717231344
                    }
                ],
                "task_id": "task_19_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1170.936087559944,
                    "start": 784.1503717231344
                },
                "write": [
                    {
                        "end": 1170.936087559944,
                        "id": "file_19_3",
                        "start": 982.4282156104217
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 198.54588626764382,
                    "start": 193.54569111764383
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 193.54569111764383,
                        "id": "file_1_0",
                        "start": 0.004537205848134807
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 392.0917575819642,
                    "start": 0.004537205848134807
                },
                "write": [
                    {
                        "end": 392.0917575819642,
                        "id": "file_1_1",
                        "start": 198.54588626764382
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 590.6085989132649,
                    "start": 585.608403763265
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 585.608403763265,
                        "id": "file_1_1",
                        "start": 392.0925424216033
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 784.1531186272892,
                    "start": 392.0925424216033
                },
                "write": [
                    {
                        "end": 784.1531186272892,
                        "id": "file_1_2",
                        "start": 590.6085989132649
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 982.4306534125627,
                    "start": 977.430458262563
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 977.430458262563,
                        "id": "file_1_2",
                        "start": 784.153903466928
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1170.9402984125597,
                    "start": 784.153903466928
                },
                "write": [
                    {
                        "end": 1170.9402984125597,
                        "id": "file_1_3",
                        "start": 982.4306534125627
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 198.5465268581329,
                    "start": 193.5463317081329
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 193.5463317081329,
                        "id": "file_20_0",
                        "start": 0.004931745487103051
                    }
                ],
                "task_id": "task_20_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 392.0933117978745,
                    "start": 0.004931745487103051
                },
                "write": [
                    {
                        "end": 392.0933117978745,
                        "id": "file_20_1",
                        "start": 198.5465268581329
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 590.6096140331574,
                    "start": 585.6094188831574
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 585.6094188831574,
                        "id": "file_20_1",
                        "start": 392.0940966375136
                    }
                ],
                "task_id": "task_20_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 784.1556091452765,
                    "start": 392.0940966375136
                },
                "write": [
                    {
                        "end": 784.1556091452765,
                        "id": "file_20_2",
                        "start": 590.6096140331574
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 982.4323124374602,
                    "start": 977.4321172874604
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 977.4321172874604,
                        "id": "file_20_2",
                        "start": 784.1563939849152
                    }
                ],
                "task_id": "task_20_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1170.9427869662507,
                    "start": 784.1563939849152
                },
                "write": [
                    {
                        "end": 1170.9427869662507,
                        "id": "file_20_3",
                        "start": 982.4323124374602
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 198.5470919873316,
                    "start": 193.54689683733162
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 193.54689683733162,
                        "id": "file_21_0",
                        "start": 0.005326285126071295
                    }
                ],
                "task_id": "task_21_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 392.09448905733313,
                    "start": 0.005326285126071295
                },
                "write": [
                    {
                        "end": 392.09448905733313,
                        "id": "file_21_1",
                        "start": 198.5470919873316
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 590.6103504655722,
                    "start": 585.6101553155722
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 585.6101553155722,
                        "id": "file_21_1",
                        "start": 392.09527389697223
                    }
                ],
                "task_id": "task_21_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 784.157261340683,
                    "start": 392.09527389697223
                },
                "write": [
                    {
                        "end": 784.157261340683,
                        "id": "file_21_2",
                        "start": 590.6103504655722
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 982.4333839073433,
                    "start": 977.4331887573436
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 977.4331887573436,
                        "id": "file_21_2",
                        "start": 784.1580461803218
                    }
                ],
                "task_id": "task_21_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1170.9441881543503,
                    "start": 784.1580461803218
                },
                "write": [
                    {
                        "end": 1170.9441881543503,
                        "id": "file_21_3",
                        "start": 982.4333839073433
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 198.54759250544473,
                    "start": 193.54739735544473
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 193.54739735544473,
                        "id": "file_22_0",
                        "start": 0.005720824765039539
                    }
                ],
                "task_id": "task_22_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 392.09560525403447,
                    "start": 0.005720824765039539
                },
                "write": [
                    {
                        "end": 392.09560525403447,
                        "id": "file_22_1",
                        "start": 198.54759250544473
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 590.6110265068038,
                    "start": 585.6108313568038
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 585.6108313568038,
                        "id": "file_22_1",
                        "start": 392.09639009367356
                    }
                ],
                "task_id": "task_22_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 784.158662653367,
                    "start": 392.09639009367356
                },
                "write": [
                    {
                        "end": 784.158662653367,
                        "id": "file_22_2",
                        "start": 590.6110265068038
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 982.4342621492787,
                    "start": 977.4340669992789
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 977.4340669992789,
                        "id": "file_22_2",
                        "start": 784.1594474930057
                    }
                ],
                "task_id": "task_22_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1170.9451916929875,
                    "start": 784.1594474930057
                },
                "write": [
                    {
                        "end": 1170.9451916929875,
                        "id": "file_22_3",
                        "start": 982.4342621492787
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 198.54803694163272,
                    "start": 193.54784179163272
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 193.54784179163272,
                        "id": "file_23_0",
                        "start": 0.006115364404007783
                    }
                ],
                "task_id": "task_23_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 392.0964553910584,
                    "start": 0.006115364404007783
                },
                "write": [
                    {
                        "end": 392.0964553910584,
                        "id": "file_23_1",
                        "start": 198.54803694163272
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 590.6115236182604,
                    "start": 585.6113284682605
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 585.6113284682605,
                        "id": "file_23_1",
                        "start": 392.0972402306975
                    }
                ],
                "task_id": "task_23_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 784.1596238011432,
                    "start": 392.0972402306975
                },
                "write": [
                    {
                        "end": 784.1596238011432,
                        "id": "file_23_2",
                        "start": 590.6115236182604
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 982.4348498546549,
                    "start": 977.4346547046551
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 977.4346547046551,
                        "id": "file_23_2",
                        "start": 784.160408640782
                    }
                ],
                "task_id": "task_23_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1170.9457794655684,
                    "start": 784.160408640782
                },
                "write": [
                    {
                        "end": 1170.9457794655684,
                        "id": "file_23_3",
                        "start": 982.4348498546549
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 198.54843155365577,
                    "start": 193.54823640365578
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 193.54823640365578,
                        "id": "file_24_0",
                        "start": 0.006509904042976027
                    }
                ],
                "task_id": "task_24_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 392.09715210127354,
                    "start": 0.006509904042976027
                },
                "write": [
                    {
                        "end": 392.09715210127354,
                        "id": "file_24_1",
                        "start": 198.54843155365577
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 590.6118651080453,
                    "start": 585.6116699580454
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 585.6116699580454,
                        "id": "file_24_1",
                        "start": 392.09782992033655
                    }
                ],
                "task_id": "task_24_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 784.1602281479173,
                    "start": 392.09782992033655
                },
                "write": [
                    {
                        "end": 784.1602281479173,
                        "id": "file_24_2",
                        "start": 590.6118651080453
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 982.4352108607353,
                    "start": 977.4350157107356
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 977.4350157107356,
                        "id": "file_24_2",
                        "start": 784.1609983304207
                    }
                ],
                "task_id": "task_24_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1170.946095376859,
                    "start": 784.1609983304207
                },
                "write": [
                    {
                        "end": 1170.946095376859,
                        "id": "file_24_3",
                        "start": 982.4352108607353
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 198.54878048661794,
                    "start": 193.54858533661795
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 193.54858533661795,
                        "id": "file_25_0",
                        "start": 0.006904443681944271
                    }
                ],
                "task_id": "task_25_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 392.097632650517,
                    "start": 0.006904443681944271
                },
                "write": [
                    {
                        "end": 392.097632650517,
                        "id": "file_25_1",
                        "start": 198.54878048661794
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 590.6121906089543,
                    "start": 585.6119954589543
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 585.6119954589543,
                        "id": "file_25_1",
                        "start": 392.0984196099756
                    }
                ],
                "task_id": "task_25_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 784.1607642285625,
                    "start": 392.0984196099756
                },
                "write": [
                    {
                        "end": 784.1607642285625,
                        "id": "file_25_2",
                        "start": 590.6121906089543
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 982.4355562042837,
                    "start": 977.4353610542839
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 977.4353610542839,
                        "id": "file_25_2",
                        "start": 784.1615880200595
                    }
                ],
                "task_id": "task_25_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1170.9463594687945,
                    "start": 784.1615880200595
                },
                "write": [
                    {
                        "end": 1170.9463594687945,
                        "id": "file_25_3",
                        "start": 982.4355562042837
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 198.54909122532763,
                    "start": 193.54889607532763
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 193.54889607532763,
                        "id": "file_26_0",
                        "start": 0.007298983320912515
                    }
                ],
                "task_id": "task_26_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 392.09820637786345,
                    "start": 0.007298983320912515
                },
                "write": [
                    {
                        "end": 392.09820637786345,
                        "id": "file_26_1",
                        "start": 198.54909122532763
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 590.612520914497,
                    "start": 585.6123257644971
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 585.6123257644971,
                        "id": "file_26_1",
                        "start": 392.0990092996147
                    }
                ],
                "task_id": "task_26_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 784.1612694718186,
                    "start": 392.0990092996147
                },
                "write": [
                    {
                        "end": 784.1612694718186,
                        "id": "file_26_2",
                        "start": 590.612520914497
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 982.4358933865417,
                    "start": 977.435698236542
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 977.435698236542,
                        "id": "file_26_2",
                        "start": 784.1621777096983
                    }
                ],
                "task_id": "task_26_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1170.9465842240982,
                    "start": 784.1621777096983
                },
                "write": [
                    {
                        "end": 1170.9465842240982,
                        "id": "file_26_3",
                        "start": 982.4358933865417
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 198.54936779323603,
                    "start": 193.54917264323603
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 193.54917264323603,
                        "id": "file_27_0",
                        "start": 0.007693522959880759
                    }
                ],
                "task_id": "task_27_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 392.0986060111968,
                    "start": 0.007693522959880759
                },
                "write": [
                    {
                        "end": 392.0986060111968,
                        "id": "file_27_1",
                        "start": 198.54936779323603
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 590.6128763365305,
                    "start": 585.6126811865305
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 585.6126811865305,
                        "id": "file_27_1",
                        "start": 392.09959898925376
                    }
                ],
                "task_id": "task_27_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 784.1617814717454,
                    "start": 392.09959898925376
                },
                "write": [
                    {
                        "end": 784.1617814717454,
                        "id": "file_27_2",
                        "start": 590.6128763365305
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 982.4362178080378,
                    "start": 977.436022658038
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 977.436022658038,
                        "id": "file_27_2",
                        "start": 784.1627673993371
                    }
                ],
                "task_id": "task_27_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1170.9465842240982,
                    "start": 784.1627673993371
                },
                "write": [
                    {
                        "end": 1170.9465842240982,
                        "id": "file_27_3",
                        "start": 982.4362178080378
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 198.54961354968765,
                    "start": 193.54941839968765
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 193.54941839968765,
                        "id": "file_28_0",
                        "start": 0.008088062598849002
                    }
                ],
                "task_id": "task_28_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 392.09881202979517,
                    "start": 0.008088062598849002
                },
                "write": [
                    {
                        "end": 392.09881202979517,
                        "id": "file_28_1",
                        "start": 198.54961354968765
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 590.6132276135785,
                    "start": 585.6130324635785
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 585.6130324635785,
                        "id": "file_28_1",
                        "start": 392.10018867889283
                    }
                ],
                "task_id": "task_28_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 784.162258626438,
                    "start": 392.10018867889283
                },
                "write": [
                    {
                        "end": 784.162258626438,
                        "id": "file_28_2",
                        "start": 590.6132276135785
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 982.4365559021238,
                    "start": 977.4363607521241
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 977.4363607521241,
                        "id": "file_28_2",
                        "start": 784.1633570889759
                    }
                ],
                "task_id": "task_28_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1170.9469410644206,
                    "start": 784.1633570889759
                },
                "write": [
                    {
                        "end": 1170.9469410644206,
                        "id": "file_28_3",
                        "start": 982.4365559021238
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 198.5498314803328,
                    "start": 193.54963633033282
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 193.54963633033282,
                        "id": "file_29_0",
                        "start": 0.008482602237817244
                    }
                ],
                "task_id": "task_29_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 392.09921519155023,
                    "start": 0.008482602237817244
                },
                "write": [
                    {
                        "end": 392.09921519155023,
                        "id": "file_29_1",
                        "start": 198.5498314803328
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 590.6135306646537,
                    "start": 585.6133355146537
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 585.6133355146537,
                        "id": "file_29_1",
                        "start": 392.1007783685319
                    }
                ],
                "task_id": "task_29_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 784.1625701295177,
                    "start": 392.1007783685319
                },
                "write": [
                    {
                        "end": 784.1625701295177,
                        "id": "file_29_2",
                        "start": 590.6135306646537
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 982.4368948225538,
                    "start": 977.436699672554
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 977.436699672554,
                        "id": "file_29_2",
                        "start": 784.1639467786147
                    }
                ],
                "task_id": "task_29_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1170.9469410644206,
                    "start": 784.1639467786147
                },
                "write": [
                    {
                        "end": 1170.9469410644206,
                        "id": "file_29_3",
                        "start": 982.4368948225538
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 198.5498314803328,
                    "start": 193.54963633033282
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 193.54963633033282,
                        "id": "file_2_0",
                        "start": 0.008877141876785486
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 392.09921519155023,
                    "start": 0.008877141876785486
                },
                "write": [
                    {
                        "end": 392.09921519155023,
                        "id": "file_2_1",
                        "start": 198.5498314803328
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 590.6137956039009,
                    "start": 585.613600453901
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 585.613600453901,
                        "id": "file_2_1",
                        "start": 392.101368058171
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 784.1629687622403,
                    "start": 392.101368058171
                },
                "write": [
                    {
                        "end": 784.1629687622403,
                        "id": "file_2_2",
                        "start": 590.6137956039009
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 982.4371865704032,
                    "start": 977.4369914204035
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 977.4369914204035,
                        "id": "file_2_2",
                        "start": 784.1645364682535
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1170.947192383776,
                    "start": 784.1645364682535
                },
                "write": [
                    {
                        "end": 1170.947192383776,
                        "id": "file_2_3",
                        "start": 982.4371865704032
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 198.55019346188678,
                    "start": 193.54999831188678
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 193.54999831188678,
                        "id": "file_3_0",
                        "start": 0.009271681515753728
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 392.09960918187284,
                    "start": 0.009271681515753728
                },
                "write": [
                    {
                        "end": 392.09960918187284,
                        "id": "file_3_1",
                        "start": 198.55019346188678
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 590.6140256528256,
                    "start": 585.6138305028256
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 585.6138305028256,
                        "id": "file_3_1",
                        "start": 392.10195774781005
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 784.1631598191565,
                    "start": 392.10195774781005
                },
                "write": [
                    {
                        "end": 784.1631598191565,
                        "id": "file_3_2",
                        "start": 590.6140256528256
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 982.4374422412045,
                    "start": 977.4372470912048
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 977.4372470912048,
                        "id": "file_3_2",
                        "start": 784.1651261578922
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1170.947192383776,
                    "start": 784.1651261578922
                },
                "write": [
                    {
                        "end": 1170.947192383776,
                        "id": "file_3_3",
                        "start": 982.4374422412045
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 198.55019346188678,
                    "start": 193.54999831188678
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 193.54999831188678,
                        "id": "file_4_0",
                        "start": 0.00966622115472197
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 392.09960918187284,
                    "start": 0.00966622115472197
                },
                "write": [
                    {
                        "end": 392.09960918187284,
                        "id": "file_4_1",
                        "start": 198.55019346188678
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 590.6142222135783,
                    "start": 585.6140270635783
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 585.6140270635783,
                        "id": "file_4_1",
                        "start": 392.1025474374491
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 784.1634368385844,
                    "start": 392.1025474374491
                },
                "write": [
                    {
                        "end": 784.1634368385844,
                        "id": "file_4_2",
                        "start": 590.6142222135783
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 982.4376633833064,
                    "start": 977.4374682333066
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 977.4374682333066,
                        "id": "file_4_2",
                        "start": 784.165715847531
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1170.947192383776,
                    "start": 784.165715847531
                },
                "write": [
                    {
                        "end": 1170.947192383776,
                        "id": "file_4_3",
                        "start": 982.4376633833064
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 198.55046788785972,
                    "start": 193.55027273785973
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 193.55027273785973,
                        "id": "file_5_0",
                        "start": 0.010060760793690213
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 392.0998727189696,
                    "start": 0.010060760793690213
                },
                "write": [
                    {
                        "end": 392.0998727189696,
                        "id": "file_5_1",
                        "start": 198.55046788785972
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 590.6142222135783,
                    "start": 585.6140270635783
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 585.6140270635783,
                        "id": "file_5_1",
                        "start": 392.1031371270882
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 784.1634368385844,
                    "start": 392.1031371270882
                },
                "write": [
                    {
                        "end": 784.1634368385844,
                        "id": "file_5_2",
                        "start": 590.6142222135783
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 982.4376633833064,
                    "start": 977.4374682333066
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 977.4374682333066,
                        "id": "file_5_2",
                        "start": 784.1663055371698
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1170.947192383776,
                    "start": 784.1663055371698
                },
                "write": [
                    {
                        "end": 1170.947192383776,
                        "id": "file_5_3",
                        "start": 982.4376633833064
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 198.55046788785972,
                    "start": 193.55027273785973
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 193.55027273785973,
                        "id": "file_6_0",
                        "start": 0.010455300432658455
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 392.0998727189696,
                    "start": 0.010455300432658455
                },
                "write": [
                    {
                        "end": 392.0998727189696,
                        "id": "file_6_1",
                        "start": 198.55046788785972
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 590.6145285356215,
                    "start": 585.6143333856215
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 585.6143333856215,
                        "id": "file_6_1",
                        "start": 392.10372681672726
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 784.1637195756812,
                    "start": 392.10372681672726
                },
                "write": [
                    {
                        "end": 784.1637195756812,
                        "id": "file_6_2",
                        "start": 590.6145285356215
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 982.4380159548118,
                    "start": 977.4378208048121
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 977.4378208048121,
                        "id": "file_6_2",
                        "start": 784.1668952268086
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1170.947192383776,
                    "start": 784.1668952268086
                },
                "write": [
                    {
                        "end": 1170.947192383776,
                        "id": "file_6_3",
                        "start": 982.4380159548118
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 198.5506685217307,
                    "start": 193.5504733717307
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 193.5504733717307,
                        "id": "file_7_0",
                        "start": 0.010849840071626697
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 392.0999914090733,
                    "start": 0.010849840071626697
                },
                "write": [
                    {
                        "end": 392.0999914090733,
                        "id": "file_7_1",
                        "start": 198.5506685217307
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 590.6145285356215,
                    "start": 585.6143333856215
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 585.6143333856215,
                        "id": "file_7_1",
                        "start": 392.10431650636633
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 784.1637195756812,
                    "start": 392.10431650636633
                },
                "write": [
                    {
                        "end": 784.1637195756812,
                        "id": "file_7_2",
                        "start": 590.6145285356215
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 982.4380159548118,
                    "start": 977.4378208048121
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 977.4378208048121,
                        "id": "file_7_2",
                        "start": 784.1674849164474
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1170.947192383776,
                    "start": 784.1674849164474
                },
                "write": [
                    {
                        "end": 1170.947192383776,
                        "id": "file_7_3",
                        "start": 982.4380159548118
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 198.5506685217307,
                    "start": 193.5504733717307
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 193.5504733717307,
                        "id": "file_8_0",
                        "start": 0.01124437971059494
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 392.0999914090733,
                    "start": 0.01124437971059494
                },
                "write": [
                    {
                        "end": 392.0999914090733,
                        "id": "file_8_1",
                        "start": 198.5506685217307
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 590.6147346963742,
                    "start": 585.6145395463742
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 585.6145395463742,
                        "id": "file_8_1",
                        "start": 392.1049061960054
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 784.1637495087953,
                    "start": 392.1049061960054
                },
                "write": [
                    {
                        "end": 784.1637495087953,
                        "id": "file_8_2",
                        "start": 590.6147346963742
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 982.4382650166397,
                    "start": 977.4380698666399
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 977.4380698666399,
                        "id": "file_8_2",
                        "start": 784.1680746060862
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1170.947397533776,
                    "start": 784.1680746060862
                },
                "write": [
                    {
                        "end": 1170.947397533776,
                        "id": "file_8_3",
                        "start": 982.4382650166397
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 198.5506685217307,
                    "start": 193.5504733717307
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 193.5504733717307,
                        "id": "file_9_0",
                        "start": 0.011638919349563182
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 392.0999914090733,
                    "start": 0.011638919349563182
                },
                "write": [
                    {
                        "end": 392.0999914090733,
                        "id": "file_9_1",
                        "start": 198.5506685217307
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 590.6147346963742,
                    "start": 585.6145395463742
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 585.6145395463742,
                        "id": "file_9_1",
                        "start": 392.1054958856445
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 784.1637495087953,
                    "start": 392.1054958856445
                },
                "write": [
                    {
                        "end": 784.1637495087953,
                        "id": "file_9_2",
                        "start": 590.6147346963742
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 982.4382650166397,
                    "start": 977.4380698666399
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 977.4380698666399,
                        "id": "file_9_2",
                        "start": 784.168664295725
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1170.947397533776,
                    "start": 784.168664295725
                },
                "write": [
                    {
                        "end": 1170.947397533776,
                        "id": "file_9_3",
                        "start": 982.4382650166397
                    }
                ]
            }
        ]
    }
}


==> exp/simgrid/export/unified_31.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 204.96693595609565,
                    "start": 199.96674080609566
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 199.96674080609566,
                        "id": "file_0_0",
                        "start": 0.00019726981948412205
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 404.45914737729476,
                    "start": 0.00019726981948412205
                },
                "write": [
                    {
                        "end": 404.45914737729476,
                        "id": "file_0_1",
                        "start": 204.96693595609565
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 609.4607162045688,
                    "start": 604.4605210545689
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 604.4605210545689,
                        "id": "file_0_1",
                        "start": 404.45993221693385
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 797.9581696082173,
                    "start": 404.45993221693385
                },
                "write": [
                    {
                        "end": 797.9581696082173,
                        "id": "file_0_2",
                        "start": 609.4607162045688
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1002.9601338442819,
                    "start": 997.959938694282
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 997.959938694282,
                        "id": "file_0_2",
                        "start": 797.9589544478561
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1090.3199478503816,
                    "start": 797.9589544478561
                },
                "write": [
                    {
                        "end": 1090.3199478503816,
                        "id": "file_0_3",
                        "start": 1002.9601338442819
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 204.97882397023105,
                    "start": 199.97862882023105
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 199.97862882023105,
                        "id": "file_10_0",
                        "start": 0.0005918094584523661
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 404.8104527945841,
                    "start": 0.0005918094584523661
                },
                "write": [
                    {
                        "end": 404.8104527945841,
                        "id": "file_10_1",
                        "start": 204.97882397023105
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 609.8007798426096,
                    "start": 604.8005846926096
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 604.8005846926096,
                        "id": "file_10_1",
                        "start": 404.8112376342232
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 808.0088100686022,
                    "start": 404.8112376342232
                },
                "write": [
                    {
                        "end": 808.0088100686022,
                        "id": "file_10_2",
                        "start": 609.8007798426096
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1012.843943246095,
                    "start": 1007.843748096095
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1007.843748096095,
                        "id": "file_10_2",
                        "start": 808.009594908241
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1186.829165780337,
                    "start": 808.009594908241
                },
                "write": [
                    {
                        "end": 1186.829165780337,
                        "id": "file_10_3",
                        "start": 1012.843943246095
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 204.98459654565676,
                    "start": 199.98440139565676
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 199.98440139565676,
                        "id": "file_11_0",
                        "start": 0.0009863490974206103
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 404.8998824130728,
                    "start": 0.0009863490974206103
                },
                "write": [
                    {
                        "end": 404.8998824130728,
                        "id": "file_11_1",
                        "start": 204.98459654565676
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 609.8845339049889,
                    "start": 604.8843387549889
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 604.8843387549889,
                        "id": "file_11_1",
                        "start": 404.9006672527119
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 809.3069605576862,
                    "start": 404.9006672527119
                },
                "write": [
                    {
                        "end": 809.3069605576862,
                        "id": "file_11_2",
                        "start": 609.8845339049889
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1014.1002977945603,
                    "start": 1009.1001026445605
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1009.1001026445605,
                        "id": "file_11_2",
                        "start": 809.307745397325
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1205.0463075779198,
                    "start": 809.307745397325
                },
                "write": [
                    {
                        "end": 1205.0463075779198,
                        "id": "file_11_3",
                        "start": 1014.1002977945603
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 204.98833071463088,
                    "start": 199.98813556463088
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 199.98813556463088,
                        "id": "file_12_0",
                        "start": 0.0013808887363888547
                    }
                ],
                "task_id": "task_12_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 404.93842357690255,
                    "start": 0.0013808887363888547
                },
                "write": [
                    {
                        "end": 404.93842357690255,
                        "id": "file_12_1",
                        "start": 204.98833071463088
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 609.9194378597513,
                    "start": 604.9192427097513
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 604.9192427097513,
                        "id": "file_12_1",
                        "start": 404.93920841654165
                    }
                ],
                "task_id": "task_12_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 809.6675915333421,
                    "start": 404.93920841654165
                },
                "write": [
                    {
                        "end": 809.6675915333421,
                        "id": "file_12_2",
                        "start": 609.9194378597513
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1014.4377545860801,
                    "start": 1009.4375594360804
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1009.4375594360804,
                        "id": "file_12_2",
                        "start": 809.6683763729809
                    }
                ],
                "task_id": "task_12_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1208.1958989953514,
                    "start": 809.6683763729809
                },
                "write": [
                    {
                        "end": 1208.1958989953514,
                        "id": "file_12_3",
                        "start": 1014.4377545860801
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 204.99104551908886,
                    "start": 199.99085036908886
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 199.99085036908886,
                        "id": "file_13_0",
                        "start": 0.001775428375357099
                    }
                ],
                "task_id": "task_13_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 404.9594173179992,
                    "start": 0.001775428375357099
                },
                "write": [
                    {
                        "end": 404.9594173179992,
                        "id": "file_13_1",
                        "start": 204.99104551908886
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 609.9378142206416,
                    "start": 604.9376190706416
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 604.9376190706416,
                        "id": "file_13_1",
                        "start": 404.9602021576383
                    }
                ],
                "task_id": "task_13_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 809.8099634296285,
                    "start": 404.9602021576383
                },
                "write": [
                    {
                        "end": 809.8099634296285,
                        "id": "file_13_2",
                        "start": 609.9378142206416
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1014.566440351452,
                    "start": 1009.5662452014523
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1009.5662452014523,
                        "id": "file_13_2",
                        "start": 809.8107482692673
                    }
                ],
                "task_id": "task_13_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1209.0645256059602,
                    "start": 809.8107482692673
                },
                "write": [
                    {
                        "end": 1209.0645256059602,
                        "id": "file_13_3",
                        "start": 1014.566440351452
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 204.993148855648,
                    "start": 199.992953705648
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 199.992953705648,
                        "id": "file_14_0",
                        "start": 0.002169968014325343
                    }
                ],
                "task_id": "task_14_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 404.97241214727745,
                    "start": 0.002169968014325343
                },
                "write": [
                    {
                        "end": 404.97241214727745,
                        "id": "file_14_1",
                        "start": 204.993148855648
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 609.9488033143468,
                    "start": 604.9486081643469
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 604.9486081643469,
                        "id": "file_14_1",
                        "start": 404.97319698691655
                    }
                ],
                "task_id": "task_14_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 809.8780505143629,
                    "start": 404.97319698691655
                },
                "write": [
                    {
                        "end": 809.8780505143629,
                        "id": "file_14_2",
                        "start": 609.9488033143468
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1014.6258332364694,
                    "start": 1009.6256380864696
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1009.6256380864696,
                        "id": "file_14_2",
                        "start": 809.8788353540017
                    }
                ],
                "task_id": "task_14_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1209.3733700962962,
                    "start": 809.8788353540017
                },
                "write": [
                    {
                        "end": 1209.3733700962962,
                        "id": "file_14_3",
                        "start": 1014.6258332364694
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 204.9948444966651,
                    "start": 199.9946493466651
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 199.9946493466651,
                        "id": "file_15_0",
                        "start": 0.002564507653293587
                    }
                ],
                "task_id": "task_15_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 404.98112702655567,
                    "start": 0.002564507653293587
                },
                "write": [
                    {
                        "end": 404.98112702655567,
                        "id": "file_15_1",
                        "start": 204.9948444966651
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 609.955920124181,
                    "start": 604.9557249741811
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 604.9557249741811,
                        "id": "file_15_1",
                        "start": 404.98191186619476
                    }
                ],
                "task_id": "task_15_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 809.9147754234197,
                    "start": 404.98191186619476
                },
                "write": [
                    {
                        "end": 809.9147754234197,
                        "id": "file_15_2",
                        "start": 609.955920124181
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1014.6567246460797,
                    "start": 1009.65652949608
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1009.65652949608,
                        "id": "file_15_2",
                        "start": 809.9155602630584
                    }
                ],
                "task_id": "task_15_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1209.5020838299258,
                    "start": 809.9155602630584
                },
                "write": [
                    {
                        "end": 1209.5020838299258,
                        "id": "file_15_3",
                        "start": 1014.6567246460797
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 204.996248960106,
                    "start": 199.996053810106
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 199.996053810106,
                        "id": "file_16_0",
                        "start": 0.002959047292261831
                    }
                ],
                "task_id": "task_16_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 404.98730110583386,
                    "start": 0.002959047292261831
                },
                "write": [
                    {
                        "end": 404.98730110583386,
                        "id": "file_16_1",
                        "start": 204.996248960106
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 609.9607872996066,
                    "start": 604.9605921496067
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 604.9605921496067,
                        "id": "file_16_1",
                        "start": 404.98808594547296
                    }
                ],
                "task_id": "task_16_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 809.9362843026971,
                    "start": 404.98808594547296
                },
                "write": [
                    {
                        "end": 809.9362843026971,
                        "id": "file_16_2",
                        "start": 609.9607872996066
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1014.6741592095109,
                    "start": 1009.6739640595111
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1009.6739640595111,
                        "id": "file_16_2",
                        "start": 809.9370691423359
                    }
                ],
                "task_id": "task_16_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1209.5618600378866,
                    "start": 809.9370691423359
                },
                "write": [
                    {
                        "end": 1209.5618600378866,
                        "id": "file_16_3",
                        "start": 1014.6741592095109
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 204.99743253697812,
                    "start": 199.99723738697813
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 199.99723738697813,
                        "id": "file_17_0",
                        "start": 0.003353586931230075
                    }
                ],
                "task_id": "task_17_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 404.99184158511207,
                    "start": 0.003353586931230075
                },
                "write": [
                    {
                        "end": 404.99184158511207,
                        "id": "file_17_1",
                        "start": 204.99743253697812
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 609.9642418814839,
                    "start": 604.9640467314839
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 604.9640467314839,
                        "id": "file_17_1",
                        "start": 404.99262642475117
                    }
                ],
                "task_id": "task_17_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 809.9496248746574,
                    "start": 404.99262642475117
                },
                "write": [
                    {
                        "end": 809.9496248746574,
                        "id": "file_17_2",
                        "start": 609.9642418814839
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1014.6845746171946,
                    "start": 1009.6843794671948
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1009.6843794671948,
                        "id": "file_17_2",
                        "start": 809.9504097142961
                    }
                ],
                "task_id": "task_17_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1209.591804719882,
                    "start": 809.9504097142961
                },
                "write": [
                    {
                        "end": 1209.591804719882,
                        "id": "file_17_3",
                        "start": 1014.6845746171946
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 204.99844336026288,
                    "start": 199.9982482102629
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 199.9982482102629,
                        "id": "file_18_0",
                        "start": 0.0037481265701983187
                    }
                ],
                "task_id": "task_18_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 404.99527753105696,
                    "start": 0.0037481265701983187
                },
                "write": [
                    {
                        "end": 404.99527753105696,
                        "id": "file_18_1",
                        "start": 204.99844336026288
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 609.9667646126571,
                    "start": 604.9665694626572
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 604.9665694626572,
                        "id": "file_18_1",
                        "start": 404.99606237069605
                    }
                ],
                "task_id": "task_18_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 809.9582685669747,
                    "start": 404.99606237069605
                },
                "write": [
                    {
                        "end": 809.9582685669747,
                        "id": "file_18_2",
                        "start": 609.9667646126571
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1014.6910735087492,
                    "start": 1009.6908783587495
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1009.6908783587495,
                        "id": "file_18_2",
                        "start": 809.9590534066134
                    }
                ],
                "task_id": "task_18_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1209.6076910198096,
                    "start": 809.9590534066134
                },
                "write": [
                    {
                        "end": 1209.6076910198096,
                        "id": "file_18_3",
                        "start": 1014.6910735087492
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 204.99931924090805,
                    "start": 199.99912409090805
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 199.99912409090805,
                        "id": "file_19_0",
                        "start": 0.004142666209166563
                    }
                ],
                "task_id": "task_19_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 404.99794701033517,
                    "start": 0.004142666209166563
                },
                "write": [
                    {
                        "end": 404.99794701033517,
                        "id": "file_19_1",
                        "start": 204.99931924090805
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 609.9686557450815,
                    "start": 604.9684605950815
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 604.9684605950815,
                        "id": "file_19_1",
                        "start": 404.99873184997426
                    }
                ],
                "task_id": "task_19_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 809.9640850462521,
                    "start": 404.99873184997426
                },
                "write": [
                    {
                        "end": 809.9640850462521,
                        "id": "file_19_2",
                        "start": 609.9686557450815
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1014.6952856132071,
                    "start": 1009.6950904632074
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1009.6950904632074,
                        "id": "file_19_2",
                        "start": 809.9648698858908
                    }
                ],
                "task_id": "task_19_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1209.6165364380167,
                    "start": 809.9648698858908
                },
                "write": [
                    {
                        "end": 1209.6165364380167,
                        "id": "file_19_3",
                        "start": 1014.6952856132071
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 205.00008480595224,
                    "start": 199.99988965595224
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 199.99988965595224,
                        "id": "file_1_0",
                        "start": 0.004537205848134807
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 405.00005875628,
                    "start": 0.004537205848134807
                },
                "write": [
                    {
                        "end": 405.00005875628,
                        "id": "file_1_1",
                        "start": 205.00008480595224
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 609.9700995300183,
                    "start": 604.9699043800183
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 604.9699043800183,
                        "id": "file_1_1",
                        "start": 405.0008435959191
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 809.9681083421963,
                    "start": 405.0008435959191
                },
                "write": [
                    {
                        "end": 809.9681083421963,
                        "id": "file_1_2",
                        "start": 609.9700995300183
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1014.6980938773424,
                    "start": 1009.6978987273427
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1009.6978987273427,
                        "id": "file_1_2",
                        "start": 809.968893181835
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1209.6216425659013,
                    "start": 809.968893181835
                },
                "write": [
                    {
                        "end": 1209.6216425659013,
                        "id": "file_1_3",
                        "start": 1014.6980938773424
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 205.00075825003825,
                    "start": 200.00056310003825
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 200.00056310003825,
                        "id": "file_20_0",
                        "start": 0.004931745487103051
                    }
                ],
                "task_id": "task_20_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 405.0017525688915,
                    "start": 0.004931745487103051
                },
                "write": [
                    {
                        "end": 405.0017525688915,
                        "id": "file_20_1",
                        "start": 205.00075825003825
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 609.9712175165773,
                    "start": 604.9710223665774
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 604.9710223665774,
                        "id": "file_20_1",
                        "start": 405.0025374085306
                    }
                ],
                "task_id": "task_20_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 809.9709506214738,
                    "start": 405.0025374085306
                },
                "write": [
                    {
                        "end": 809.9709506214738,
                        "id": "file_20_2",
                        "start": 609.9712175165773
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1014.7000089477725,
                    "start": 1009.6998137977728
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1009.6998137977728,
                        "id": "file_20_2",
                        "start": 809.9717354611125
                    }
                ],
                "task_id": "task_20_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1209.6246747238933,
                    "start": 809.9717354611125
                },
                "write": [
                    {
                        "end": 1209.6246747238933,
                        "id": "file_20_3",
                        "start": 1014.7000089477725
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 205.00135371902195,
                    "start": 200.00115856902195
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 200.00115856902195,
                        "id": "file_21_0",
                        "start": 0.005326285126071295
                    }
                ],
                "task_id": "task_21_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 405.0031267116835,
                    "start": 0.005326285126071295
                },
                "write": [
                    {
                        "end": 405.0031267116835,
                        "id": "file_21_1",
                        "start": 205.00135371902195
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 609.9720930387867,
                    "start": 604.9718978887868
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 604.9718978887868,
                        "id": "file_21_1",
                        "start": 405.0039115513226
                    }
                ],
                "task_id": "task_21_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 809.9729925674179,
                    "start": 405.0039115513226
                },
                "write": [
                    {
                        "end": 809.9729925674179,
                        "id": "file_21_2",
                        "start": 609.9720930387867
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1014.7013403538433,
                    "start": 1009.7011452038436
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1009.7011452038436,
                        "id": "file_21_2",
                        "start": 809.9737774070567
                    }
                ],
                "task_id": "task_21_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1209.6265184130682,
                    "start": 809.9737774070567
                },
                "write": [
                    {
                        "end": 1209.6265184130682,
                        "id": "file_21_3",
                        "start": 1014.7013403538433
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 205.00188236509203,
                    "start": 200.00168721509203
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 200.00168721509203,
                        "id": "file_22_0",
                        "start": 0.005720824765039539
                    }
                ],
                "task_id": "task_22_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 405.0042592911805,
                    "start": 0.005720824765039539
                },
                "write": [
                    {
                        "end": 405.0042592911805,
                        "id": "file_22_1",
                        "start": 205.00188236509203
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 609.9727874506052,
                    "start": 604.9725923006052
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 604.9725923006052,
                        "id": "file_22_1",
                        "start": 405.0050441308196
                    }
                ],
                "task_id": "task_22_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 809.9744843102094,
                    "start": 405.0050441308196
                },
                "write": [
                    {
                        "end": 809.9744843102094,
                        "id": "file_22_2",
                        "start": 609.9727874506052
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1014.7022884758862,
                    "start": 1009.7020933258865
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1009.7020933258865,
                        "id": "file_22_2",
                        "start": 809.9752691498481
                    }
                ],
                "task_id": "task_22_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1209.6276696097698,
                    "start": 809.9752691498481
                },
                "write": [
                    {
                        "end": 1209.6276696097698,
                        "id": "file_22_3",
                        "start": 1014.7022884758862
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 205.00235314536604,
                    "start": 200.00215799536605
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 200.00215799536605,
                        "id": "file_23_0",
                        "start": 0.006115364404007783
                    }
                ],
                "task_id": "task_23_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 405.0051926561614,
                    "start": 0.006115364404007783
                },
                "write": [
                    {
                        "end": 405.0051926561614,
                        "id": "file_23_1",
                        "start": 205.00235314536604
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 609.9733416387772,
                    "start": 604.9731464887773
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 604.9731464887773,
                        "id": "file_23_1",
                        "start": 405.0059774958005
                    }
                ],
                "task_id": "task_23_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 809.9755926316416,
                    "start": 405.0059774958005
                },
                "write": [
                    {
                        "end": 809.9755926316416,
                        "id": "file_23_2",
                        "start": 609.9733416387772
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1014.7029704828756,
                    "start": 1009.7027753328758
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1009.7027753328758,
                        "id": "file_23_2",
                        "start": 809.9763774712803
                    }
                ],
                "task_id": "task_23_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1209.628397167297,
                    "start": 809.9763774712803
                },
                "write": [
                    {
                        "end": 1209.628397167297,
                        "id": "file_23_3",
                        "start": 1014.7029704828756
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 205.0027723910554,
                    "start": 200.0025772410554
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 200.0025772410554,
                        "id": "file_24_0",
                        "start": 0.006509904042976027
                    }
                ],
                "task_id": "task_24_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 405.0059634220716,
                    "start": 0.006509904042976027
                },
                "write": [
                    {
                        "end": 405.0059634220716,
                        "id": "file_24_1",
                        "start": 205.0027723910554
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 609.9736866714065,
                    "start": 604.9734915214066
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 604.9734915214066,
                        "id": "file_24_1",
                        "start": 405.00656718543956
                    }
                ],
                "task_id": "task_24_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 809.9762305332544,
                    "start": 405.00656718543956
                },
                "write": [
                    {
                        "end": 809.9762305332544,
                        "id": "file_24_2",
                        "start": 609.9736866714065
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1014.7033295059938,
                    "start": 1009.703134355994
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1009.703134355994,
                        "id": "file_24_2",
                        "start": 809.9769671609191
                    }
                ],
                "task_id": "task_24_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1209.6287337699123,
                    "start": 809.9769671609191
                },
                "write": [
                    {
                        "end": 1209.6287337699123,
                        "id": "file_24_3",
                        "start": 1014.7033295059938
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 205.00314449949104,
                    "start": 200.00294934949105
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 200.00294934949105,
                        "id": "file_25_0",
                        "start": 0.006904443681944271
                    }
                ],
                "task_id": "task_25_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 405.00659932368455,
                    "start": 0.006904443681944271
                },
                "write": [
                    {
                        "end": 405.00659932368455,
                        "id": "file_25_1",
                        "start": 205.00314449949104
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 609.9741452151213,
                    "start": 604.9739500651214
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 604.9739500651214,
                        "id": "file_25_1",
                        "start": 405.00738416332365
                    }
                ],
                "task_id": "task_25_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 809.9770143959383,
                    "start": 405.00738416332365
                },
                "write": [
                    {
                        "end": 809.9770143959383,
                        "id": "file_25_2",
                        "start": 609.9741452151213
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1014.7038244312531,
                    "start": 1009.7036292812534
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1009.7036292812534,
                        "id": "file_25_2",
                        "start": 809.9777992355771
                    }
                ],
                "task_id": "task_25_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1209.629141291418,
                    "start": 809.9777992355771
                },
                "write": [
                    {
                        "end": 1209.629141291418,
                        "id": "file_25_3",
                        "start": 1014.7038244312531
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 205.00347712546397,
                    "start": 200.00328197546398
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 200.00328197546398,
                        "id": "file_26_0",
                        "start": 0.007298983320912515
                    }
                ],
                "task_id": "task_26_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 405.0069596052591,
                    "start": 0.007298983320912515
                },
                "write": [
                    {
                        "end": 405.0069596052591,
                        "id": "file_26_1",
                        "start": 205.00347712546397
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 609.9744708516804,
                    "start": 604.9742757016804
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 604.9742757016804,
                        "id": "file_26_1",
                        "start": 405.0079738529627
                    }
                ],
                "task_id": "task_26_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 809.9773595807385,
                    "start": 405.0079738529627
                },
                "write": [
                    {
                        "end": 809.9773595807385,
                        "id": "file_26_2",
                        "start": 609.9744708516804
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1014.7041600781937,
                    "start": 1009.703964928194
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1009.703964928194,
                        "id": "file_26_2",
                        "start": 809.9783889252159
                    }
                ],
                "task_id": "task_26_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1209.6293836478696,
                    "start": 809.9783889252159
                },
                "write": [
                    {
                        "end": 1209.6293836478696,
                        "id": "file_26_3",
                        "start": 1014.7041600781937
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 205.00377444481882,
                    "start": 200.00357929481882
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 200.00357929481882,
                        "id": "file_27_0",
                        "start": 0.007693522959880759
                    }
                ],
                "task_id": "task_27_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 405.0075882945794,
                    "start": 0.007693522959880759
                },
                "write": [
                    {
                        "end": 405.0075882945794,
                        "id": "file_27_1",
                        "start": 205.00377444481882
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 609.9748006152877,
                    "start": 604.9746054652877
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 604.9746054652877,
                        "id": "file_27_1",
                        "start": 405.0085635426018
                    }
                ],
                "task_id": "task_27_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 809.9780419087683,
                    "start": 405.0085635426018
                },
                "write": [
                    {
                        "end": 809.9780419087683,
                        "id": "file_27_2",
                        "start": 609.9748006152877
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1014.7044805185162,
                    "start": 1009.7042853685165
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1009.7042853685165,
                        "id": "file_27_2",
                        "start": 809.9789786148547
                    }
                ],
                "task_id": "task_27_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1209.6295860494827,
                    "start": 809.9789786148547
                },
                "write": [
                    {
                        "end": 1209.6295860494827,
                        "id": "file_27_3",
                        "start": 1014.7044805185162
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 205.00403993460375,
                    "start": 200.00384478460376
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 200.00384478460376,
                        "id": "file_28_0",
                        "start": 0.008088062598849002
                    }
                ],
                "task_id": "task_28_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 405.0077765831432,
                    "start": 0.008088062598849002
                },
                "write": [
                    {
                        "end": 405.0077765831432,
                        "id": "file_28_1",
                        "start": 205.00403993460375
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 609.9751759022085,
                    "start": 604.9749807522086
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 604.9749807522086,
                        "id": "file_28_1",
                        "start": 405.00915323224086
                    }
                ],
                "task_id": "task_28_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 809.9785738410263,
                    "start": 405.00915323224086
                },
                "write": [
                    {
                        "end": 809.9785738410263,
                        "id": "file_28_2",
                        "start": 609.9751759022085
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1014.7048024513119,
                    "start": 1009.7046073013122
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1009.7046073013122,
                        "id": "file_28_2",
                        "start": 809.9795683044935
                    }
                ],
                "task_id": "task_28_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1209.6295860494827,
                    "start": 809.9795683044935
                },
                "write": [
                    {
                        "end": 1209.6295860494827,
                        "id": "file_28_3",
                        "start": 1014.7048024513119
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 205.00427662314698,
                    "start": 200.00408147314698
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 200.00408147314698,
                        "id": "file_29_0",
                        "start": 0.008482602237817244
                    }
                ],
                "task_id": "task_29_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 405.00827502629994,
                    "start": 0.008482602237817244
                },
                "write": [
                    {
                        "end": 405.00827502629994,
                        "id": "file_29_1",
                        "start": 205.00427662314698
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 609.975508190547,
                    "start": 604.975313040547
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 604.975313040547,
                        "id": "file_29_1",
                        "start": 405.00974292187993
                    }
                ],
                "task_id": "task_29_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 809.9790183423471,
                    "start": 405.00974292187993
                },
                "write": [
                    {
                        "end": 809.9790183423471,
                        "id": "file_29_2",
                        "start": 609.975508190547
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1014.7051435292689,
                    "start": 1009.7049483792691
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1009.7049483792691,
                        "id": "file_29_2",
                        "start": 809.9801579941322
                    }
                ],
                "task_id": "task_29_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1209.629925516614,
                    "start": 809.9801579941322
                },
                "write": [
                    {
                        "end": 1209.629925516614,
                        "id": "file_29_3",
                        "start": 1014.7051435292689
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 205.00448714949107,
                    "start": 200.00429199949107
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 200.00429199949107,
                        "id": "file_2_0",
                        "start": 0.008877141876785486
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 405.00836627278227,
                    "start": 0.008877141876785486
                },
                "write": [
                    {
                        "end": 405.00836627278227,
                        "id": "file_2_1",
                        "start": 205.00448714949107
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 609.9757999163535,
                    "start": 604.9756047663535
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 604.9756047663535,
                        "id": "file_2_1",
                        "start": 405.010332611519
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 809.979371034674,
                    "start": 405.010332611519
                },
                "write": [
                    {
                        "end": 809.979371034674,
                        "id": "file_2_2",
                        "start": 609.9757999163535
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1014.7054684126022,
                    "start": 1009.7052732626024
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1009.7052732626024,
                        "id": "file_2_2",
                        "start": 809.980747683771
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1209.629925516614,
                    "start": 809.980747683771
                },
                "write": [
                    {
                        "end": 1209.629925516614,
                        "id": "file_2_3",
                        "start": 1014.7054684126022
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 205.00448714949107,
                    "start": 200.00429199949107
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 200.00429199949107,
                        "id": "file_30_0",
                        "start": 0.009271681515753728
                    }
                ],
                "task_id": "task_30_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 405.00836627278227,
                    "start": 0.009271681515753728
                },
                "write": [
                    {
                        "end": 405.00836627278227,
                        "id": "file_30_1",
                        "start": 205.00448714949107
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 609.9760556133325,
                    "start": 604.9758604633325
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 604.9758604633325,
                        "id": "file_30_1",
                        "start": 405.0109223011581
                    }
                ],
                "task_id": "task_30_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 809.9796943557878,
                    "start": 405.0109223011581
                },
                "write": [
                    {
                        "end": 809.9796943557878,
                        "id": "file_30_2",
                        "start": 609.9760556133325
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1014.705749725339,
                    "start": 1009.7055545753393
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1009.7055545753393,
                        "id": "file_30_2",
                        "start": 809.9813373734098
                    }
                ],
                "task_id": "task_30_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1209.630156262313,
                    "start": 809.9813373734098
                },
                "write": [
                    {
                        "end": 1209.630156262313,
                        "id": "file_30_3",
                        "start": 1014.705749725339
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 205.00483808729197,
                    "start": 200.00464293729198
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 200.00464293729198,
                        "id": "file_3_0",
                        "start": 0.00966622115472197
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 405.0089124763,
                    "start": 0.00966622115472197
                },
                "write": [
                    {
                        "end": 405.0089124763,
                        "id": "file_3_1",
                        "start": 205.00483808729197
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 609.9762767375261,
                    "start": 604.9760815875261
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 604.9760815875261,
                        "id": "file_3_1",
                        "start": 405.01151199079715
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 809.9799430412717,
                    "start": 405.01151199079715
                },
                "write": [
                    {
                        "end": 809.9799430412717,
                        "id": "file_3_2",
                        "start": 609.9762767375261
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1014.7059954432474,
                    "start": 1009.7058002932476
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1009.7058002932476,
                        "id": "file_3_2",
                        "start": 809.9819270630486
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1209.630156262313,
                    "start": 809.9819270630486
                },
                "write": [
                    {
                        "end": 1209.630156262313,
                        "id": "file_3_3",
                        "start": 1014.7059954432474
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 205.00483808729197,
                    "start": 200.00464293729198
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 200.00464293729198,
                        "id": "file_4_0",
                        "start": 0.010060760793690213
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 405.0089124763,
                    "start": 0.010060760793690213
                },
                "write": [
                    {
                        "end": 405.0089124763,
                        "id": "file_4_1",
                        "start": 205.00483808729197
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 609.9762767375261,
                    "start": 604.9760815875261
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 604.9760815875261,
                        "id": "file_4_1",
                        "start": 405.0121016804362
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 809.9799430412717,
                    "start": 405.0121016804362
                },
                "write": [
                    {
                        "end": 809.9799430412717,
                        "id": "file_4_2",
                        "start": 609.9762767375261
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1014.7062092513119,
                    "start": 1009.7060141013121
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1009.7060141013121,
                        "id": "file_4_2",
                        "start": 809.9825167526874
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1209.630156262313,
                    "start": 809.9825167526874
                },
                "write": [
                    {
                        "end": 1209.630156262313,
                        "id": "file_4_3",
                        "start": 1014.7062092513119
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 205.0051041018081,
                    "start": 200.0049089518081
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 200.0049089518081,
                        "id": "file_5_0",
                        "start": 0.010455300432658455
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 405.00915837048586,
                    "start": 0.010455300432658455
                },
                "write": [
                    {
                        "end": 405.00915837048586,
                        "id": "file_5_1",
                        "start": 205.0051041018081
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 609.9768783957569,
                    "start": 604.9766832457569
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 604.9766832457569,
                        "id": "file_5_1",
                        "start": 405.0144604389925
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 809.9805007106264,
                    "start": 405.0144604389925
                },
                "write": [
                    {
                        "end": 809.9805007106264,
                        "id": "file_5_2",
                        "start": 609.9768783957569
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1014.7067967708236,
                    "start": 1009.7066016208239
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1009.7066016208239,
                        "id": "file_5_2",
                        "start": 809.9848755112425
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1209.630156262313,
                    "start": 809.9848755112425
                },
                "write": [
                    {
                        "end": 1209.630156262313,
                        "id": "file_5_3",
                        "start": 1014.7067967708236
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 205.0051041018081,
                    "start": 200.0049089518081
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 200.0049089518081,
                        "id": "file_6_0",
                        "start": 0.010849840071626697
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 405.00915837048586,
                    "start": 0.010849840071626697
                },
                "write": [
                    {
                        "end": 405.00915837048586,
                        "id": "file_6_1",
                        "start": 205.0051041018081
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 609.9768783957569,
                    "start": 604.9766832457569
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 604.9766832457569,
                        "id": "file_6_1",
                        "start": 405.0150501286316
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 809.9805007106264,
                    "start": 405.0150501286316
                },
                "write": [
                    {
                        "end": 809.9805007106264,
                        "id": "file_6_2",
                        "start": 609.9768783957569
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1014.7067967708236,
                    "start": 1009.7066016208239
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1009.7066016208239,
                        "id": "file_6_2",
                        "start": 809.9854652008813
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1209.630156262313,
                    "start": 809.9854652008813
                },
                "write": [
                    {
                        "end": 1209.630156262313,
                        "id": "file_6_3",
                        "start": 1014.7067967708236
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 205.00530148406614,
                    "start": 200.00510633406614
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 200.00510633406614,
                        "id": "file_7_0",
                        "start": 0.01124437971059494
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 405.00915837048586,
                    "start": 0.01124437971059494
                },
                "write": [
                    {
                        "end": 405.00915837048586,
                        "id": "file_7_1",
                        "start": 205.00530148406614
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 609.9766293226387,
                    "start": 604.9764341726387
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 604.9764341726387,
                        "id": "file_7_1",
                        "start": 405.0126913700753
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 809.9802871864329,
                    "start": 405.0126913700753
                },
                "write": [
                    {
                        "end": 809.9802871864329,
                        "id": "file_7_2",
                        "start": 609.9766293226387
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1014.7062092513119,
                    "start": 1009.7060141013121
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1009.7060141013121,
                        "id": "file_7_2",
                        "start": 809.9831064423262
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1209.630156262313,
                    "start": 809.9831064423262
                },
                "write": [
                    {
                        "end": 1209.630156262313,
                        "id": "file_7_3",
                        "start": 1014.7062092513119
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 205.00530148406614,
                    "start": 200.00510633406614
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 200.00510633406614,
                        "id": "file_8_0",
                        "start": 0.011638919349563182
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 405.00915837048586,
                    "start": 0.011638919349563182
                },
                "write": [
                    {
                        "end": 405.00915837048586,
                        "id": "file_8_1",
                        "start": 205.00530148406614
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 609.9766293226387,
                    "start": 604.9764341726387
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 604.9764341726387,
                        "id": "file_8_1",
                        "start": 405.01328105971436
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 809.9802871864329,
                    "start": 405.01328105971436
                },
                "write": [
                    {
                        "end": 809.9802871864329,
                        "id": "file_8_2",
                        "start": 609.9766293226387
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1014.7065526588293,
                    "start": 1009.7063575088296
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1009.7063575088296,
                        "id": "file_8_2",
                        "start": 809.983696131965
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1209.630156262313,
                    "start": 809.983696131965
                },
                "write": [
                    {
                        "end": 1209.630156262313,
                        "id": "file_8_3",
                        "start": 1014.7065526588293
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 205.00530148406614,
                    "start": 200.00510633406614
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 200.00510633406614,
                        "id": "file_9_0",
                        "start": 0.012033458988531424
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 405.00915837048586,
                    "start": 0.012033458988531424
                },
                "write": [
                    {
                        "end": 405.00915837048586,
                        "id": "file_9_1",
                        "start": 205.00530148406614
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 609.9768783957569,
                    "start": 604.9766832457569
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 604.9766832457569,
                        "id": "file_9_1",
                        "start": 405.01387074935343
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 809.9805007106264,
                    "start": 405.01387074935343
                },
                "write": [
                    {
                        "end": 809.9805007106264,
                        "id": "file_9_2",
                        "start": 609.9768783957569
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1014.7065526588293,
                    "start": 1009.7063575088296
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1009.7063575088296,
                        "id": "file_9_2",
                        "start": 809.9842858216037
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1209.630156262313,
                    "start": 809.9842858216037
                },
                "write": [
                    {
                        "end": 1209.630156262313,
                        "id": "file_9_3",
                        "start": 1014.7065526588293
                    }
                ]
            }
        ]
    }
}


==> exp/simgrid/export/unified_32.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 211.41351793008482,
                    "start": 206.41332278008483
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 206.41332278008483,
                        "id": "file_0_0",
                        "start": 0.00019726981948412205
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 417.3174456092114,
                    "start": 0.00019726981948412205
                },
                "write": [
                    {
                        "end": 417.3174456092114,
                        "id": "file_0_1",
                        "start": 211.41351793008482
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 628.7676709267118,
                    "start": 623.7674757767119
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 623.7674757767119,
                        "id": "file_0_1",
                        "start": 417.3182304488505
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 822.4981761582895,
                    "start": 417.3182304488505
                },
                "write": [
                    {
                        "end": 822.4981761582895,
                        "id": "file_0_2",
                        "start": 628.7676709267118
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1033.948988877736,
                    "start": 1028.9487937277358
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1028.9487937277358,
                        "id": "file_0_2",
                        "start": 822.4989609979283
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1127.3756655823404,
                    "start": 822.4989609979283
                },
                "write": [
                    {
                        "end": 1127.3756655823404,
                        "id": "file_0_3",
                        "start": 1033.948988877736
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 211.42580050766108,
                    "start": 206.42560535766108
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 206.42560535766108,
                        "id": "file_10_0",
                        "start": 0.0005918094584523661
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 417.6927065521087,
                    "start": 0.0005918094584523661
                },
                "write": [
                    {
                        "end": 417.6927065521087,
                        "id": "file_10_1",
                        "start": 211.42580050766108
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 629.1313062945512,
                    "start": 624.1311111445513
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 624.1311111445513,
                        "id": "file_10_1",
                        "start": 417.6934913917478
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 833.5917038043643,
                    "start": 417.6934913917478
                },
                "write": [
                    {
                        "end": 833.5917038043643,
                        "id": "file_10_2",
                        "start": 629.1313062945512
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1044.8812196749175,
                    "start": 1039.8810245249174
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1039.8810245249174,
                        "id": "file_10_2",
                        "start": 833.5924886440031
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1222.1645409542525,
                    "start": 833.5924886440031
                },
                "write": [
                    {
                        "end": 1222.1645409542525,
                        "id": "file_10_3",
                        "start": 1044.8812196749175
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 211.4317703282481,
                    "start": 206.4315751782481
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 206.4315751782481,
                        "id": "file_11_0",
                        "start": 0.0009863490974206103
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 417.7881788031208,
                    "start": 0.0009863490974206103
                },
                "write": [
                    {
                        "end": 417.7881788031208,
                        "id": "file_11_1",
                        "start": 211.4317703282481
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 629.2209048003126,
                    "start": 624.2207096503126
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 624.2207096503126,
                        "id": "file_11_1",
                        "start": 417.7889636427599
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 835.025224369387,
                    "start": 417.7889636427599
                },
                "write": [
                    {
                        "end": 835.025224369387,
                        "id": "file_11_2",
                        "start": 629.2209048003126
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1046.2700583716162,
                    "start": 1041.269863221616
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1041.269863221616,
                        "id": "file_11_2",
                        "start": 835.0260092090258
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1242.998532256378,
                    "start": 835.0260092090258
                },
                "write": [
                    {
                        "end": 1242.998532256378,
                        "id": "file_11_3",
                        "start": 1046.2700583716162
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 211.43563601335123,
                    "start": 206.43544086335123
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 206.43544086335123,
                        "id": "file_12_0",
                        "start": 0.0013808887363888547
                    }
                ],
                "task_id": "task_12_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 417.82936828620524,
                    "start": 0.0013808887363888547
                },
                "write": [
                    {
                        "end": 417.82936828620524,
                        "id": "file_12_1",
                        "start": 211.43563601335123
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 629.2583249106176,
                    "start": 624.2581297606176
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 624.2581297606176,
                        "id": "file_12_1",
                        "start": 417.83015312584433
                    }
                ],
                "task_id": "task_12_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 835.4243249097268,
                    "start": 417.83015312584433
                },
                "write": [
                    {
                        "end": 835.4243249097268,
                        "id": "file_12_2",
                        "start": 629.2583249106176
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1046.644308577919,
                    "start": 1041.6441134279187
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1041.6441134279187,
                        "id": "file_12_2",
                        "start": 835.4251097493656
                    }
                ],
                "task_id": "task_12_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1246.6162844638297,
                    "start": 835.4251097493656
                },
                "write": [
                    {
                        "end": 1246.6162844638297,
                        "id": "file_12_3",
                        "start": 1046.644308577919
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 211.43844950114254,
                    "start": 206.43825435114255
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 206.43825435114255,
                        "id": "file_13_0",
                        "start": 0.001775428375357099
                    }
                ],
                "task_id": "task_13_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 417.8518315085752,
                    "start": 0.001775428375357099
                },
                "write": [
                    {
                        "end": 417.8518315085752,
                        "id": "file_13_1",
                        "start": 211.43844950114254
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 629.2780706455162,
                    "start": 624.2778754955162
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 624.2778754955162,
                        "id": "file_13_1",
                        "start": 417.85261634821427
                    }
                ],
                "task_id": "task_13_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 835.5822453437615,
                    "start": 417.85261634821427
                },
                "write": [
                    {
                        "end": 835.5822453437615,
                        "id": "file_13_2",
                        "start": 629.2780706455162
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1046.7875172133272,
                    "start": 1041.7873220633269
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1041.7873220633269,
                        "id": "file_13_2",
                        "start": 835.5830301834003
                    }
                ],
                "task_id": "task_13_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1247.6187408308087,
                    "start": 835.5830301834003
                },
                "write": [
                    {
                        "end": 1247.6187408308087,
                        "id": "file_13_3",
                        "start": 1046.7875172133272
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 211.44063174791674,
                    "start": 206.44043659791674
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 206.44043659791674,
                        "id": "file_14_0",
                        "start": 0.002169968014325343
                    }
                ],
                "task_id": "task_14_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 417.8657536480589,
                    "start": 0.002169968014325343
                },
                "write": [
                    {
                        "end": 417.8657536480589,
                        "id": "file_14_1",
                        "start": 211.44063174791674
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 629.2899065048128,
                    "start": 624.2897113548129
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 624.2897113548129,
                        "id": "file_14_1",
                        "start": 417.866538487698
                    }
                ],
                "task_id": "task_14_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 835.657950156072,
                    "start": 417.866538487698
                },
                "write": [
                    {
                        "end": 835.657950156072,
                        "id": "file_14_2",
                        "start": 629.2899065048128
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1046.8538495843493,
                    "start": 1041.853654434349
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1041.853654434349,
                        "id": "file_14_2",
                        "start": 835.6587349957108
                    }
                ],
                "task_id": "task_14_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1247.9769350820163,
                    "start": 835.6587349957108
                },
                "write": [
                    {
                        "end": 1247.9769350820163,
                        "id": "file_14_3",
                        "start": 1046.8538495843493
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 211.44239310452525,
                    "start": 206.44219795452526
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 206.44219795452526,
                        "id": "file_15_0",
                        "start": 0.002564507653293587
                    }
                ],
                "task_id": "task_15_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 417.87510318110054,
                    "start": 0.002564507653293587
                },
                "write": [
                    {
                        "end": 417.87510318110054,
                        "id": "file_15_1",
                        "start": 211.44239310452525
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 629.2975906909912,
                    "start": 624.2973955409913
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 624.2973955409913,
                        "id": "file_15_1",
                        "start": 417.87588802073964
                    }
                ],
                "task_id": "task_15_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 835.6988878121869,
                    "start": 417.87588802073964
                },
                "write": [
                    {
                        "end": 835.6988878121869,
                        "id": "file_15_2",
                        "start": 629.2975906909912
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1046.8884801452034,
                    "start": 1041.888284995203
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1041.888284995203,
                        "id": "file_15_2",
                        "start": 835.6996726518256
                    }
                ],
                "task_id": "task_15_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1248.1270014615277,
                    "start": 835.6996726518256
                },
                "write": [
                    {
                        "end": 1248.1270014615277,
                        "id": "file_15_3",
                        "start": 1046.8884801452034
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 211.44385402441773,
                    "start": 206.44365887441774
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 206.44365887441774,
                        "id": "file_16_0",
                        "start": 0.002959047292261831
                    }
                ],
                "task_id": "task_16_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 417.88173753134646,
                    "start": 0.002959047292261831
                },
                "write": [
                    {
                        "end": 417.88173753134646,
                        "id": "file_16_1",
                        "start": 211.44385402441773
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 629.3028600277072,
                    "start": 624.3026648777072
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 624.3026648777072,
                        "id": "file_16_1",
                        "start": 417.88252237098555
                    }
                ],
                "task_id": "task_16_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 835.722932046284,
                    "start": 417.88252237098555
                },
                "write": [
                    {
                        "end": 835.722932046284,
                        "id": "file_16_2",
                        "start": 629.3028600277072
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1046.90810385323,
                    "start": 1041.9079087032296
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1041.9079087032296,
                        "id": "file_16_2",
                        "start": 835.7237168859227
                    }
                ],
                "task_id": "task_16_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1248.1970860138733,
                    "start": 835.7237168859227
                },
                "write": [
                    {
                        "end": 1248.1970860138733,
                        "id": "file_16_3",
                        "start": 1046.90810385323
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 211.4450868724241,
                    "start": 206.4448917224241
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 206.4448917224241,
                        "id": "file_17_0",
                        "start": 0.003353586931230075
                    }
                ],
                "task_id": "task_17_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 417.8866246127752,
                    "start": 0.003353586931230075
                },
                "write": [
                    {
                        "end": 417.8866246127752,
                        "id": "file_17_1",
                        "start": 211.4450868724241
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 629.3066102482941,
                    "start": 624.3064150982941
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 624.3064150982941,
                        "id": "file_17_1",
                        "start": 417.8874094524143
                    }
                ],
                "task_id": "task_17_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 835.7378886244671,
                    "start": 417.8874094524143
                },
                "write": [
                    {
                        "end": 835.7378886244671,
                        "id": "file_17_2",
                        "start": 629.3066102482941
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1046.9198749641398,
                    "start": 1041.9196798141395
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1041.9196798141395,
                        "id": "file_17_2",
                        "start": 835.7386734641059
                    }
                ],
                "task_id": "task_17_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1248.2323995015784,
                    "start": 835.7386734641059
                },
                "write": [
                    {
                        "end": 1248.2323995015784,
                        "id": "file_17_3",
                        "start": 1046.9198749641398
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 211.44614146704774,
                    "start": 206.44594631704774
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 206.44594631704774,
                        "id": "file_18_0",
                        "start": 0.0037481265701983187
                    }
                ],
                "task_id": "task_18_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 417.8903301028061,
                    "start": 0.0037481265701983187
                },
                "write": [
                    {
                        "end": 417.8903301028061,
                        "id": "file_18_1",
                        "start": 211.44614146704774
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 629.3093571301714,
                    "start": 624.3091619801714
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 624.3091619801714,
                        "id": "file_18_1",
                        "start": 417.8911149424452
                    }
                ],
                "task_id": "task_18_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 835.7476113532069,
                    "start": 417.8911149424452
                },
                "write": [
                    {
                        "end": 835.7476113532069,
                        "id": "file_18_2",
                        "start": 629.3093571301714
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1046.927251921824,
                    "start": 1041.9270567718238
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1041.9270567718238,
                        "id": "file_18_2",
                        "start": 835.7483961928457
                    }
                ],
                "task_id": "task_18_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1248.251251982151,
                    "start": 835.7483961928457
                },
                "write": [
                    {
                        "end": 1248.251251982151,
                        "id": "file_18_3",
                        "start": 1046.927251921824
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 211.44705689231657,
                    "start": 206.44686174231657
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 206.44686174231657,
                        "id": "file_19_0",
                        "start": 0.004142666209166563
                    }
                ],
                "task_id": "task_19_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 417.8932152917617,
                    "start": 0.004142666209166563
                },
                "write": [
                    {
                        "end": 417.8932152917617,
                        "id": "file_19_1",
                        "start": 211.44705689231657
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 629.3114228925369,
                    "start": 624.311227742537
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 624.311227742537,
                        "id": "file_19_1",
                        "start": 417.8940001314008
                    }
                ],
                "task_id": "task_19_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 835.7541774365307,
                    "start": 417.8940001314008
                },
                "write": [
                    {
                        "end": 835.7541774365307,
                        "id": "file_19_2",
                        "start": 629.3114228925369
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1046.9320549467125,
                    "start": 1041.9318597967122
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1041.9318597967122,
                        "id": "file_19_2",
                        "start": 835.7549622761694
                    }
                ],
                "task_id": "task_19_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1248.2618184455193,
                    "start": 835.7549622761694
                },
                "write": [
                    {
                        "end": 1248.2618184455193,
                        "id": "file_19_3",
                        "start": 1046.9320549467125
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 211.44785835430145,
                    "start": 206.44766320430145
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 206.44766320430145,
                        "id": "file_1_0",
                        "start": 0.004537205848134807
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 417.8955026656635,
                    "start": 0.004537205848134807
                },
                "write": [
                    {
                        "end": 417.8955026656635,
                        "id": "file_1_1",
                        "start": 211.44785835430145
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 629.3130046991454,
                    "start": 624.3128095491454
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 624.3128095491454,
                        "id": "file_1_1",
                        "start": 417.8962875053026
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 835.7587351432276,
                    "start": 417.8962875053026
                },
                "write": [
                    {
                        "end": 835.7587351432276,
                        "id": "file_1_2",
                        "start": 629.3130046991454
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1046.9352705221386,
                    "start": 1041.9350753721383
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1041.9350753721383,
                        "id": "file_1_2",
                        "start": 835.7595199828663
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1248.2679575282425,
                    "start": 835.7595199828663
                },
                "write": [
                    {
                        "end": 1248.2679575282425,
                        "id": "file_1_3",
                        "start": 1046.9352705221386
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 211.4485646218769,
                    "start": 206.4483694718769
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 206.4483694718769,
                        "id": "file_20_0",
                        "start": 0.004931745487103051
                    }
                ],
                "task_id": "task_20_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 417.8973418331137,
                    "start": 0.004931745487103051
                },
                "write": [
                    {
                        "end": 417.8973418331137,
                        "id": "file_20_1",
                        "start": 211.4485646218769
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 629.3142335846293,
                    "start": 624.3140384346293
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 624.3140384346293,
                        "id": "file_20_1",
                        "start": 417.8981266727528
                    }
                ],
                "task_id": "task_20_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 835.7619678590642,
                    "start": 417.8981266727528
                },
                "write": [
                    {
                        "end": 835.7619678590642,
                        "id": "file_20_2",
                        "start": 629.3142335846293
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1046.9374727517086,
                    "start": 1041.9372776017083
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1041.9372776017083,
                        "id": "file_20_2",
                        "start": 835.7627526987029
                    }
                ],
                "task_id": "task_20_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1248.2716279572023,
                    "start": 835.7627526987029
                },
                "write": [
                    {
                        "end": 1248.2716279572023,
                        "id": "file_20_3",
                        "start": 1046.9374727517086
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 211.44919049193584,
                    "start": 206.44899534193584
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 206.44899534193584,
                        "id": "file_21_0",
                        "start": 0.005326285126071295
                    }
                ],
                "task_id": "task_21_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 417.89883838880894,
                    "start": 0.005326285126071295
                },
                "write": [
                    {
                        "end": 417.89883838880894,
                        "id": "file_21_1",
                        "start": 211.44919049193584
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 629.3151995733389,
                    "start": 624.3150044233389
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 624.3150044233389,
                        "id": "file_21_1",
                        "start": 417.89962322844804
                    }
                ],
                "task_id": "task_21_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 835.7643014781266,
                    "start": 417.89962322844804
                },
                "write": [
                    {
                        "end": 835.7643014781266,
                        "id": "file_21_2",
                        "start": 629.3151995733389
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1046.9390106760593,
                    "start": 1041.938815526059
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1041.938815526059,
                        "id": "file_21_2",
                        "start": 835.7650863177654
                    }
                ],
                "task_id": "task_21_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1248.2738756807857,
                    "start": 835.7650863177654
                },
                "write": [
                    {
                        "end": 1248.2738756807857,
                        "id": "file_21_3",
                        "start": 1046.9390106760593
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 211.44974738064553,
                    "start": 206.44955223064554
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 206.44955223064554,
                        "id": "file_22_0",
                        "start": 0.005720824765039539
                    }
                ],
                "task_id": "task_22_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 417.9000156482676,
                    "start": 0.005720824765039539
                },
                "write": [
                    {
                        "end": 417.9000156482676,
                        "id": "file_22_1",
                        "start": 211.44974738064553
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 629.3159305439259,
                    "start": 624.3157353939259
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 624.3157353939259,
                        "id": "file_22_1",
                        "start": 417.9008004879067
                    }
                ],
                "task_id": "task_22_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 835.7659280692321,
                    "start": 417.9008004879067
                },
                "write": [
                    {
                        "end": 835.7659280692321,
                        "id": "file_22_2",
                        "start": 629.3159305439259
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1046.9400551016993,
                    "start": 1041.939859951699
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1041.939859951699,
                        "id": "file_22_2",
                        "start": 835.7667129088709
                    }
                ],
                "task_id": "task_22_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1248.275218428025,
                    "start": 835.7667129088709
                },
                "write": [
                    {
                        "end": 1248.275218428025,
                        "id": "file_22_3",
                        "start": 1046.9400551016993
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 211.45024444461447,
                    "start": 206.45004929461447
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 206.45004929461447,
                        "id": "file_23_0",
                        "start": 0.006115364404007783
                    }
                ],
                "task_id": "task_23_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 417.90109425142055,
                    "start": 0.006115364404007783
                },
                "write": [
                    {
                        "end": 417.90109425142055,
                        "id": "file_23_1",
                        "start": 211.45024444461447
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 629.3165804315602,
                    "start": 624.3163852815602
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 624.3163852815602,
                        "id": "file_23_1",
                        "start": 417.90187909105964
                    }
                ],
                "task_id": "task_23_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 835.7671053286903,
                    "start": 417.90187909105964
                },
                "write": [
                    {
                        "end": 835.7671053286903,
                        "id": "file_23_2",
                        "start": 629.3165804315602
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1046.9407816217583,
                    "start": 1041.940586471758
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1041.940586471758,
                        "id": "file_23_2",
                        "start": 835.767890168329
                    }
                ],
                "task_id": "task_23_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1248.2760418747266,
                    "start": 835.767890168329
                },
                "write": [
                    {
                        "end": 1248.2760418747266,
                        "id": "file_23_3",
                        "start": 1046.9407816217583
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 211.4506883926304,
                    "start": 206.45049324263042
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 206.45049324263042,
                        "id": "file_24_0",
                        "start": 0.006509904042976027
                    }
                ],
                "task_id": "task_24_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 417.90194457124016,
                    "start": 0.006509904042976027
                },
                "write": [
                    {
                        "end": 417.90194457124016,
                        "id": "file_24_1",
                        "start": 211.4506883926304
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 629.3170768358614,
                    "start": 624.3168816858614
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 624.3168816858614,
                        "id": "file_24_1",
                        "start": 417.90272941087926
                    }
                ],
                "task_id": "task_24_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 835.7682323318429,
                    "start": 417.90272941087926
                },
                "write": [
                    {
                        "end": 835.7682323318429,
                        "id": "file_24_2",
                        "start": 629.3170768358614
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1046.9414689986306,
                    "start": 1041.9412738486303
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1041.9412738486303,
                        "id": "file_24_2",
                        "start": 835.7690171714817
                    }
                ],
                "task_id": "task_24_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1248.2767292774151,
                    "start": 835.7690171714817
                },
                "write": [
                    {
                        "end": 1248.2767292774151,
                        "id": "file_24_3",
                        "start": 1046.9414689986306
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 211.45108368638347,
                    "start": 206.45088853638347
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 206.45088853638347,
                        "id": "file_25_0",
                        "start": 0.006904443681944271
                    }
                ],
                "task_id": "task_25_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 417.9026480556488,
                    "start": 0.006904443681944271
                },
                "write": [
                    {
                        "end": 417.9026480556488,
                        "id": "file_25_1",
                        "start": 211.45108368638347
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 629.3174143105925,
                    "start": 624.3172191605926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 624.3172191605926,
                        "id": "file_25_1",
                        "start": 417.90331910051833
                    }
                ],
                "task_id": "task_25_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 835.7688394485095,
                    "start": 417.90331910051833
                },
                "write": [
                    {
                        "end": 835.7688394485095,
                        "id": "file_25_2",
                        "start": 629.3174143105925
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1046.9418235466467,
                    "start": 1041.9416283966464
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1041.9416283966464,
                        "id": "file_25_2",
                        "start": 835.7696068611205
                    }
                ],
                "task_id": "task_25_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1248.2770420671272,
                    "start": 835.7696068611205
                },
                "write": [
                    {
                        "end": 1248.2770420671272,
                        "id": "file_25_3",
                        "start": 1046.9418235466467
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 211.45143826450692,
                    "start": 206.45124311450692
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 206.45124311450692,
                        "id": "file_26_0",
                        "start": 0.007298983320912515
                    }
                ],
                "task_id": "task_26_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 417.9031218306988,
                    "start": 0.007298983320912515
                },
                "write": [
                    {
                        "end": 417.9031218306988,
                        "id": "file_26_1",
                        "start": 211.45143826450692
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 629.3177386648936,
                    "start": 624.3175435148936
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 624.3175435148936,
                        "id": "file_26_1",
                        "start": 417.9039087901574
                    }
                ],
                "task_id": "task_26_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 835.769380006574,
                    "start": 417.9039087901574
                },
                "write": [
                    {
                        "end": 835.769380006574,
                        "id": "file_26_2",
                        "start": 629.3177386648936
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1046.9421659203026,
                    "start": 1041.9419707703023
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1041.9419707703023,
                        "id": "file_26_2",
                        "start": 835.7701965507592
                    }
                ],
                "task_id": "task_26_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1248.2773084214284,
                    "start": 835.7701965507592
                },
                "write": [
                    {
                        "end": 1248.2773084214284,
                        "id": "file_26_3",
                        "start": 1046.9421659203026
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 211.45175639031336,
                    "start": 206.45156124031337
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 206.45156124031337,
                        "id": "file_27_0",
                        "start": 0.007693522959880759
                    }
                ],
                "task_id": "task_27_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 417.9037115203379,
                    "start": 0.007693522959880759
                },
                "write": [
                    {
                        "end": 417.9037115203379,
                        "id": "file_27_1",
                        "start": 211.45175639031336
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 629.3180611471516,
                    "start": 624.3178659971517
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 624.3178659971517,
                        "id": "file_27_1",
                        "start": 417.9044984797965
                    }
                ],
                "task_id": "task_27_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 835.7698814949914,
                    "start": 417.9044984797965
                },
                "write": [
                    {
                        "end": 835.7698814949914,
                        "id": "file_27_2",
                        "start": 629.3180611471516
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1046.9425030113673,
                    "start": 1041.942307861367
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1041.942307861367,
                        "id": "file_27_2",
                        "start": 835.770786240398
                    }
                ],
                "task_id": "task_27_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1248.2775390036866,
                    "start": 835.770786240398
                },
                "write": [
                    {
                        "end": 1248.2775390036866,
                        "id": "file_27_3",
                        "start": 1046.9425030113673
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 211.45204161413577,
                    "start": 206.45184646413577
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 206.45184646413577,
                        "id": "file_28_0",
                        "start": 0.008088062598849002
                    }
                ],
                "task_id": "task_28_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 417.9041605853187,
                    "start": 0.008088062598849002
                },
                "write": [
                    {
                        "end": 417.9041605853187,
                        "id": "file_28_1",
                        "start": 211.45204161413577
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 629.3183886686476,
                    "start": 624.3181935186476
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 624.3181935186476,
                        "id": "file_28_1",
                        "start": 417.90508816943554
                    }
                ],
                "task_id": "task_28_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 835.770362117572,
                    "start": 417.90508816943554
                },
                "write": [
                    {
                        "end": 835.770362117572,
                        "id": "file_28_2",
                        "start": 629.3183886686476
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1046.942826000077,
                    "start": 1041.9426308500767
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1041.9426308500767,
                        "id": "file_28_2",
                        "start": 835.7713759300368
                    }
                ],
                "task_id": "task_28_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1248.2775390036866,
                    "start": 835.7713759300368
                },
                "write": [
                    {
                        "end": 1248.2775390036866,
                        "id": "file_28_3",
                        "start": 1046.942826000077
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 211.45229709531856,
                    "start": 206.45210194531856
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 206.45210194531856,
                        "id": "file_29_0",
                        "start": 0.008482602237817244
                    }
                ],
                "task_id": "task_29_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 417.9045139728802,
                    "start": 0.008482602237817244
                },
                "write": [
                    {
                        "end": 417.9045139728802,
                        "id": "file_29_1",
                        "start": 211.45229709531856
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 629.3187514618247,
                    "start": 624.3185563118248
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 624.3185563118248,
                        "id": "file_29_1",
                        "start": 417.9056778590746
                    }
                ],
                "task_id": "task_29_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 835.770865862514,
                    "start": 417.9056778590746
                },
                "write": [
                    {
                        "end": 835.770865862514,
                        "id": "file_29_2",
                        "start": 629.3187514618247
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1046.9431489120716,
                    "start": 1041.9429537620713
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1041.9429537620713,
                        "id": "file_29_2",
                        "start": 835.7719656196756
                    }
                ],
                "task_id": "task_29_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1248.2779019380953,
                    "start": 835.7719656196756
                },
                "write": [
                    {
                        "end": 1248.2779019380953,
                        "id": "file_29_3",
                        "start": 1046.9431489120716
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 211.45252556144757,
                    "start": 206.45233041144758
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 206.45233041144758,
                        "id": "file_2_0",
                        "start": 0.008877141876785486
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 417.90481513639406,
                    "start": 0.008877141876785486
                },
                "write": [
                    {
                        "end": 417.90481513639406,
                        "id": "file_2_1",
                        "start": 211.45252556144757
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 629.3190725903194,
                    "start": 624.3188774403194
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 624.3188774403194,
                        "id": "file_2_1",
                        "start": 417.9062675487137
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 835.7711786602174,
                    "start": 417.9062675487137
                },
                "write": [
                    {
                        "end": 835.7711786602174,
                        "id": "file_2_2",
                        "start": 629.3190725903194
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1046.9434953143887,
                    "start": 1041.9433001643883
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1041.9433001643883,
                        "id": "file_2_2",
                        "start": 835.7725553093144
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1248.2779019380953,
                    "start": 835.7725553093144
                },
                "write": [
                    {
                        "end": 1248.2779019380953,
                        "id": "file_2_3",
                        "start": 1046.9434953143887
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 211.45272927488844,
                    "start": 206.45253412488844
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 206.45253412488844,
                        "id": "file_30_0",
                        "start": 0.009271681515753728
                    }
                ],
                "task_id": "task_30_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 417.904890899616,
                    "start": 0.009271681515753728
                },
                "write": [
                    {
                        "end": 417.904890899616,
                        "id": "file_30_1",
                        "start": 211.45272927488844
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 629.3193539188139,
                    "start": 624.319158768814
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 624.319158768814,
                        "id": "file_30_1",
                        "start": 417.90685723835276
                    }
                ],
                "task_id": "task_30_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 835.7716408671336,
                    "start": 417.90685723835276
                },
                "write": [
                    {
                        "end": 835.7716408671336,
                        "id": "file_30_2",
                        "start": 629.3193539188139
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1046.943806474604,
                    "start": 1041.9436113246036
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1041.9436113246036,
                        "id": "file_30_2",
                        "start": 835.7731449989532
                    }
                ],
                "task_id": "task_30_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1248.2781811440095,
                    "start": 835.7731449989532
                },
                "write": [
                    {
                        "end": 1248.2781811440095,
                        "id": "file_30_3",
                        "start": 1046.943806474604
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 211.45272927488844,
                    "start": 206.45253412488844
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 206.45253412488844,
                        "id": "file_31_0",
                        "start": 0.00966622115472197
                    }
                ],
                "task_id": "task_31_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 417.904890899616,
                    "start": 0.00966622115472197
                },
                "write": [
                    {
                        "end": 417.904890899616,
                        "id": "file_31_1",
                        "start": 211.45272927488844
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 629.3195996284912,
                    "start": 624.3194044784913
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 624.3194044784913,
                        "id": "file_31_1",
                        "start": 417.9074469279918
                    }
                ],
                "task_id": "task_31_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 835.7717683498562,
                    "start": 417.9074469279918
                },
                "write": [
                    {
                        "end": 835.7717683498562,
                        "id": "file_31_2",
                        "start": 629.3195996284912
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1046.944076879804,
                    "start": 1041.9438817298037
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1041.9438817298037,
                        "id": "file_31_2",
                        "start": 835.773734688592
                    }
                ],
                "task_id": "task_31_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1248.2781811440095,
                    "start": 835.773734688592
                },
                "write": [
                    {
                        "end": 1248.2781811440095,
                        "id": "file_31_3",
                        "start": 1046.944076879804
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 211.45306815176065,
                    "start": 206.45287300176065
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 206.45287300176065,
                        "id": "file_3_0",
                        "start": 0.010060760793690213
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 417.9054281670393,
                    "start": 0.010060760793690213
                },
                "write": [
                    {
                        "end": 417.9054281670393,
                        "id": "file_3_1",
                        "start": 211.45306815176065
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 629.3198134172009,
                    "start": 624.3196182672009
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 624.3196182672009,
                        "id": "file_3_1",
                        "start": 417.9080366176309
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 835.7721655868799,
                    "start": 417.9080366176309
                },
                "write": [
                    {
                        "end": 835.7721655868799,
                        "id": "file_3_2",
                        "start": 629.3198134172009
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1046.9443142713685,
                    "start": 1041.9441191213682
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1041.9441191213682,
                        "id": "file_3_2",
                        "start": 835.7743243782307
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1248.2781811440095,
                    "start": 835.7743243782307
                },
                "write": [
                    {
                        "end": 1248.2781811440095,
                        "id": "file_3_3",
                        "start": 1046.9443142713685
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 211.45306815176065,
                    "start": 206.45287300176065
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 206.45287300176065,
                        "id": "file_4_0",
                        "start": 0.010455300432658455
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 417.9054281670393,
                    "start": 0.010455300432658455
                },
                "write": [
                    {
                        "end": 417.9054281670393,
                        "id": "file_4_1",
                        "start": 211.45306815176065
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 629.3198134172009,
                    "start": 624.3196182672009
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 624.3196182672009,
                        "id": "file_4_1",
                        "start": 417.90862630726997
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 835.7721655868799,
                    "start": 417.90862630726997
                },
                "write": [
                    {
                        "end": 835.7721655868799,
                        "id": "file_4_2",
                        "start": 629.3198134172009
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1046.944521982659,
                    "start": 1041.9443268326586
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1041.9443268326586,
                        "id": "file_4_2",
                        "start": 835.7749140678695
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1248.278385687558,
                    "start": 835.7749140678695
                },
                "write": [
                    {
                        "end": 1248.278385687558,
                        "id": "file_4_3",
                        "start": 1046.944521982659
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 211.45332836483033,
                    "start": 206.45313321483033
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 206.45313321483033,
                        "id": "file_5_0",
                        "start": 0.010849840071626697
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 417.9054805892551,
                    "start": 0.010849840071626697
                },
                "write": [
                    {
                        "end": 417.9054805892551,
                        "id": "file_5_1",
                        "start": 211.45332836483033
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 629.320156836927,
                    "start": 624.3199616869271
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 624.3199616869271,
                        "id": "file_5_1",
                        "start": 417.90921599690904
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 835.772358039495,
                    "start": 417.90921599690904
                },
                "write": [
                    {
                        "end": 835.772358039495,
                        "id": "file_5_2",
                        "start": 629.320156836927
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1046.944521982659,
                    "start": 1041.9443268326586
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1041.9443268326586,
                        "id": "file_5_2",
                        "start": 835.7755037575083
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1248.278385687558,
                    "start": 835.7755037575083
                },
                "write": [
                    {
                        "end": 1248.278385687558,
                        "id": "file_5_3",
                        "start": 1046.944521982659
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 211.45332836483033,
                    "start": 206.45313321483033
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 206.45313321483033,
                        "id": "file_6_0",
                        "start": 0.01124437971059494
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 417.9054805892551,
                    "start": 0.01124437971059494
                },
                "write": [
                    {
                        "end": 417.9054805892551,
                        "id": "file_6_1",
                        "start": 211.45332836483033
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 629.320156836927,
                    "start": 624.3199616869271
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 624.3199616869271,
                        "id": "file_6_1",
                        "start": 417.9098056865481
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 835.772358039495,
                    "start": 417.9098056865481
                },
                "write": [
                    {
                        "end": 835.772358039495,
                        "id": "file_6_2",
                        "start": 629.320156836927
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1046.9448568575567,
                    "start": 1041.9446617075564
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1041.9446617075564,
                        "id": "file_6_2",
                        "start": 835.7760934471471
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1248.278385687558,
                    "start": 835.7760934471471
                },
                "write": [
                    {
                        "end": 1248.278385687558,
                        "id": "file_6_3",
                        "start": 1046.9448568575567
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 211.45332836483033,
                    "start": 206.45313321483033
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 206.45313321483033,
                        "id": "file_7_0",
                        "start": 0.011638919349563182
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 417.9054805892551,
                    "start": 0.011638919349563182
                },
                "write": [
                    {
                        "end": 417.9054805892551,
                        "id": "file_7_1",
                        "start": 211.45332836483033
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 629.3204009331636,
                    "start": 624.3202057831636
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 624.3202057831636,
                        "id": "file_7_1",
                        "start": 417.9103953761872
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 835.77270432774,
                    "start": 417.9103953761872
                },
                "write": [
                    {
                        "end": 835.77270432774,
                        "id": "file_7_2",
                        "start": 629.3204009331636
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1046.9448568575567,
                    "start": 1041.9446617075564
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1041.9446617075564,
                        "id": "file_7_2",
                        "start": 835.7766831367859
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1248.278385687558,
                    "start": 835.7766831367859
                },
                "write": [
                    {
                        "end": 1248.278385687558,
                        "id": "file_7_3",
                        "start": 1046.9448568575567
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 211.4535978675185,
                    "start": 206.45340271751851
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 206.45340271751851,
                        "id": "file_8_0",
                        "start": 0.012033458988531424
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 417.90587543273057,
                    "start": 0.012033458988531424
                },
                "write": [
                    {
                        "end": 417.90587543273057,
                        "id": "file_8_1",
                        "start": 211.4535978675185
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 629.3204009331636,
                    "start": 624.3202057831636
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 624.3202057831636,
                        "id": "file_8_1",
                        "start": 417.91098506582625
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 835.77270432774,
                    "start": 417.91098506582625
                },
                "write": [
                    {
                        "end": 835.77270432774,
                        "id": "file_8_2",
                        "start": 629.3204009331636
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1046.9450963506054,
                    "start": 1041.944901200605
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1041.944901200605,
                        "id": "file_8_2",
                        "start": 835.7772728264247
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1248.278385687558,
                    "start": 835.7772728264247
                },
                "write": [
                    {
                        "end": 1248.278385687558,
                        "id": "file_8_3",
                        "start": 1046.9450963506054
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 211.4535978675185,
                    "start": 206.45340271751851
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 206.45340271751851,
                        "id": "file_9_0",
                        "start": 0.012427998627499666
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 417.90587543273057,
                    "start": 0.012427998627499666
                },
                "write": [
                    {
                        "end": 417.90587543273057,
                        "id": "file_9_1",
                        "start": 211.4535978675185
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 629.3204009331636,
                    "start": 624.3202057831636
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 624.3202057831636,
                        "id": "file_9_1",
                        "start": 417.9115747554653
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 835.77270432774,
                    "start": 417.9115747554653
                },
                "write": [
                    {
                        "end": 835.77270432774,
                        "id": "file_9_2",
                        "start": 629.3204009331636
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1046.9450963506054,
                    "start": 1041.944901200605
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1041.944901200605,
                        "id": "file_9_2",
                        "start": 835.7778625160635
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1248.278385687558,
                    "start": 835.7778625160635
                },
                "write": [
                    {
                        "end": 1248.278385687558,
                        "id": "file_9_3",
                        "start": 1046.9450963506054
                    }
                ]
            }
        ]
    }
}


==> exp/simgrid/export/unified_4.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 30.808154897381414,
                    "start": 25.807959747381414
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 25.807959747381414,
                        "id": "file_0_0",
                        "start": 0.00019726981948412205
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 56.61363388585128,
                    "start": 0.00019726981948412205
                },
                "write": [
                    {
                        "end": 56.61363388585128,
                        "id": "file_0_1",
                        "start": 30.808154897381414
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 87.42096465993251,
                    "start": 82.42076950993251
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 82.42076950993251,
                        "id": "file_0_1",
                        "start": 56.61441872549026
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 113.21526711275823,
                    "start": 56.61441872549026
                },
                "write": [
                    {
                        "end": 113.21526711275823,
                        "id": "file_0_2",
                        "start": 87.42096465993251
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 144.02334774583971,
                    "start": 139.02315259583972
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 139.02315259583972,
                        "id": "file_0_2",
                        "start": 113.21605195239718
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 169.78818845508036,
                    "start": 113.21605195239718
                },
                "write": [
                    {
                        "end": 169.78818845508036,
                        "id": "file_0_3",
                        "start": 144.02334774583971
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 30.8093902753384,
                    "start": 25.8091951253384
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 25.8091951253384,
                        "id": "file_1_0",
                        "start": 0.0005918094584523661
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 56.618117939322794,
                    "start": 0.0005918094584523661
                },
                "write": [
                    {
                        "end": 56.618117939322794,
                        "id": "file_1_1",
                        "start": 30.8093902753384
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 87.42612849342277,
                    "start": 82.42593334342277
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 82.42593334342277,
                        "id": "file_1_1",
                        "start": 56.618902778961775
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 113.23457825831254,
                    "start": 56.618902778961775
                },
                "write": [
                    {
                        "end": 113.23457825831254,
                        "id": "file_1_2",
                        "start": 87.42612849342277
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 144.0387981325366,
                    "start": 139.03860298253662
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 139.03860298253662,
                        "id": "file_1_2",
                        "start": 113.23536309795149
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 169.8325445027707,
                    "start": 113.23536309795149
                },
                "write": [
                    {
                        "end": 169.8325445027707,
                        "id": "file_1_3",
                        "start": 144.0387981325366
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 30.809836565123348,
                    "start": 25.809641415123348
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 25.809641415123348,
                        "id": "file_2_0",
                        "start": 0.0009863490974206103
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 56.618787376419576,
                    "start": 0.0009863490974206103
                },
                "write": [
                    {
                        "end": 56.618787376419576,
                        "id": "file_2_1",
                        "start": 30.809836565123348
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 87.42676993589588,
                    "start": 82.42657478589588
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 82.42657478589588,
                        "id": "file_2_1",
                        "start": 56.619492468600754
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 113.2355404232933,
                    "start": 56.619492468600754
                },
                "write": [
                    {
                        "end": 113.2355404232933,
                        "id": "file_2_2",
                        "start": 87.42676993589588
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 144.04006035941833,
                    "start": 139.03986520941834
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 139.03986520941834,
                        "id": "file_2_2",
                        "start": 113.23691495257121
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 169.83355841990198,
                    "start": 113.23691495257121
                },
                "write": [
                    {
                        "end": 169.83355841990198,
                        "id": "file_2_3",
                        "start": 144.04006035941833
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 30.809836565123348,
                    "start": 25.809641415123348
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 25.809641415123348,
                        "id": "file_3_0",
                        "start": 0.0013808887363888547
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 56.618787376419576,
                    "start": 0.0013808887363888547
                },
                "write": [
                    {
                        "end": 56.618787376419576,
                        "id": "file_3_1",
                        "start": 30.809836565123348
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 87.42701825148727,
                    "start": 82.42682310148727
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 82.42682310148727,
                        "id": "file_3_1",
                        "start": 56.62008215823973
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 113.2355404232933,
                    "start": 56.62008215823973
                },
                "write": [
                    {
                        "end": 113.2355404232933,
                        "id": "file_3_2",
                        "start": 87.42701825148727
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 144.03981204382694,
                    "start": 139.03961689382695
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 139.03961689382695,
                        "id": "file_3_2",
                        "start": 113.23632526293225
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 169.83355841990198,
                    "start": 113.23632526293225
                },
                "write": [
                    {
                        "end": 169.83355841990198,
                        "id": "file_3_3",
                        "start": 144.03981204382694
                    }
                ]
            }
        ]
    }
}


==> exp/simgrid/export/unified_5.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 37.25883720610147,
                    "start": 32.258642056101465
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 32.258642056101465,
                        "id": "file_0_0",
                        "start": 0.00019726981948412205
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 69.51233296309047,
                    "start": 0.00019726981948412205
                },
                "write": [
                    {
                        "end": 69.51233296309047,
                        "id": "file_0_1",
                        "start": 37.25883720610147
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 106.7719853508415,
                    "start": 101.77179020084151
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 101.77179020084151,
                        "id": "file_0_1",
                        "start": 69.51311780272943
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 139.00515321344088,
                    "start": 69.51311780272943
                },
                "write": [
                    {
                        "end": 139.00515321344088,
                        "id": "file_0_2",
                        "start": 106.7719853508415
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 176.26503193896434,
                    "start": 171.26483678896435
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 171.26483678896435,
                        "id": "file_0_2",
                        "start": 139.0059380530798
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 208.42474010949783,
                    "start": 139.0059380530798
                },
                "write": [
                    {
                        "end": 208.42474010949783,
                        "id": "file_0_3",
                        "start": 176.26503193896434
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 37.26046712384341,
                    "start": 32.26027197384341
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 32.26027197384341,
                        "id": "file_1_0",
                        "start": 0.0005918094584523661
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 69.52013948107805,
                    "start": 0.0005918094584523661
                },
                "write": [
                    {
                        "end": 69.52013948107805,
                        "id": "file_1_1",
                        "start": 37.26046712384341
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 106.7785852185739,
                    "start": 101.7783900685739
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 101.7783900685739,
                        "id": "file_1_1",
                        "start": 69.520924320717
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 139.03670103162958,
                    "start": 69.520924320717
                },
                "write": [
                    {
                        "end": 139.03670103162958,
                        "id": "file_1_2",
                        "start": 106.7785852185739
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 176.29059646004112,
                    "start": 171.29040131004112
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 171.29040131004112,
                        "id": "file_1_2",
                        "start": 139.0374858712685
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 208.522564597377,
                    "start": 139.0374858712685
                },
                "write": [
                    {
                        "end": 208.522564597377,
                        "id": "file_1_3",
                        "start": 176.29059646004112
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 37.26111068244556,
                    "start": 32.26091553244556
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 32.26091553244556,
                        "id": "file_2_0",
                        "start": 0.0009863490974206103
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 69.52131674053648,
                    "start": 0.0009863490974206103
                },
                "write": [
                    {
                        "end": 69.52131674053648,
                        "id": "file_2_1",
                        "start": 37.26111068244556
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 106.78017336427281,
                    "start": 101.77997821427282
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 101.77997821427282,
                        "id": "file_2_1",
                        "start": 69.52210158017543
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 139.040328323273,
                    "start": 69.52210158017543
                },
                "write": [
                    {
                        "end": 139.040328323273,
                        "id": "file_2_2",
                        "start": 106.78017336427281
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 176.29354018224103,
                    "start": 171.29334503224104
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 171.29334503224104,
                        "id": "file_2_2",
                        "start": 139.04111316291193
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 208.52698019622872,
                    "start": 139.04111316291193
                },
                "write": [
                    {
                        "end": 208.52698019622872,
                        "id": "file_2_3",
                        "start": 176.29354018224103
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 37.26142546146827,
                    "start": 32.26123031146827
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 32.26123031146827,
                        "id": "file_3_0",
                        "start": 0.0013808887363888547
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 69.5218178829366,
                    "start": 0.0013808887363888547
                },
                "write": [
                    {
                        "end": 69.5218178829366,
                        "id": "file_3_1",
                        "start": 37.26142546146827
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 106.78061824760614,
                    "start": 101.78042309760615
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 101.78042309760615,
                        "id": "file_3_1",
                        "start": 69.52269126981439
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 139.0409215066063,
                    "start": 69.52269126981439
                },
                "write": [
                    {
                        "end": 139.0409215066063,
                        "id": "file_3_2",
                        "start": 106.78061824760614
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 176.2941842349292,
                    "start": 171.2939890849292
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 171.2939890849292,
                        "id": "file_3_2",
                        "start": 139.04229254218978
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 208.52727679139,
                    "start": 139.04229254218978
                },
                "write": [
                    {
                        "end": 208.52727679139,
                        "id": "file_3_3",
                        "start": 176.2941842349292
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 37.26142546146827,
                    "start": 32.26123031146827
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 32.26123031146827,
                        "id": "file_4_0",
                        "start": 0.001775428375357099
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 69.5218178829366,
                    "start": 0.001775428375357099
                },
                "write": [
                    {
                        "end": 69.5218178829366,
                        "id": "file_4_1",
                        "start": 37.26142546146827
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 106.78081741696097,
                    "start": 101.78062226696098
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 101.78062226696098,
                        "id": "file_4_1",
                        "start": 69.52328095945334
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 139.0409215066063,
                    "start": 69.52328095945334
                },
                "write": [
                    {
                        "end": 139.0409215066063,
                        "id": "file_4_2",
                        "start": 106.78081741696097
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 176.29398506557436,
                    "start": 171.29378991557437
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 171.29378991557437,
                        "id": "file_4_2",
                        "start": 139.04170285255086
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 208.52727679139,
                    "start": 139.04170285255086
                },
                "write": [
                    {
                        "end": 208.52727679139,
                        "id": "file_4_3",
                        "start": 176.29398506557436
                    }
                ]
            }
        ]
    }
}


==> exp/simgrid/export/unified_6.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 43.709529762646014,
                    "start": 38.709334612646
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 38.709334612646,
                        "id": "file_0_0",
                        "start": 0.00019726981948412205
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 82.40998771518507,
                    "start": 0.00019726981948412205
                },
                "write": [
                    {
                        "end": 82.40998771518507,
                        "id": "file_0_1",
                        "start": 43.709529762646014
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 126.1212236365797,
                    "start": 121.1210284865797
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 121.1210284865797,
                        "id": "file_0_1",
                        "start": 82.41077255482402
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 164.78054943282615,
                    "start": 82.41077255482402
                },
                "write": [
                    {
                        "end": 164.78054943282615,
                        "id": "file_0_2",
                        "start": 126.1212236365797
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 208.49202537085145,
                    "start": 203.49183022085145
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 203.49183022085145,
                        "id": "file_0_2",
                        "start": 164.78133427246507
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 246.9641764805396,
                    "start": 164.78133427246507
                },
                "write": [
                    {
                        "end": 246.9641764805396,
                        "id": "file_0_3",
                        "start": 208.49202537085145
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 43.71155422447397,
                    "start": 38.71135907447397
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 38.71135907447397,
                        "id": "file_1_0",
                        "start": 0.0005918094584523661
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 82.42186003035279,
                    "start": 0.0005918094584523661
                },
                "write": [
                    {
                        "end": 82.42186003035279,
                        "id": "file_1_1",
                        "start": 43.71155422447397
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 126.13139771038297,
                    "start": 121.13120256038297
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 121.13120256038297,
                        "id": "file_1_1",
                        "start": 82.42264486999174
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 164.838659183133,
                    "start": 82.42264486999174
                },
                "write": [
                    {
                        "end": 164.838659183133,
                        "id": "file_1_2",
                        "start": 126.13139771038297
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 208.54073058040458,
                    "start": 203.5405354304046
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 203.5405354304046,
                        "id": "file_1_2",
                        "start": 164.83944402277191
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 247.19661805936184,
                    "start": 164.83944402277191
                },
                "write": [
                    {
                        "end": 247.19661805936184,
                        "id": "file_1_3",
                        "start": 208.54073058040458
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 43.712395052587894,
                    "start": 38.71219990258789
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 38.71219990258789,
                        "id": "file_2_0",
                        "start": 0.0009863490974206103
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 82.42410803221134,
                    "start": 0.0009863490974206103
                },
                "write": [
                    {
                        "end": 82.42410803221134,
                        "id": "file_2_1",
                        "start": 43.712395052587894
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 126.1336364109206,
                    "start": 121.1334412609206
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 121.1334412609206,
                        "id": "file_2_1",
                        "start": 82.42489287185029
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 164.84510079789473,
                    "start": 82.42489287185029
                },
                "write": [
                    {
                        "end": 164.84510079789473,
                        "id": "file_2_2",
                        "start": 126.1336364109206
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 208.54532038808838,
                    "start": 203.5451252380884
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 203.5451252380884,
                        "id": "file_2_2",
                        "start": 164.84588563753366
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 247.2057976800519,
                    "start": 164.84588563753366
                },
                "write": [
                    {
                        "end": 247.2057976800519,
                        "id": "file_2_3",
                        "start": 208.54532038808838
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 43.71284134667392,
                    "start": 38.712646196673916
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 38.712646196673916,
                        "id": "file_3_0",
                        "start": 0.0013808887363888547
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 82.42485184780273,
                    "start": 0.0013808887363888547
                },
                "write": [
                    {
                        "end": 82.42485184780273,
                        "id": "file_3_1",
                        "start": 43.71284134667392
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 126.13427787129258,
                    "start": 121.13408272129259
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 121.13408272129259,
                        "id": "file_3_1",
                        "start": 82.42548256148925
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 164.84616989352062,
                    "start": 82.42548256148925
                },
                "write": [
                    {
                        "end": 164.84616989352062,
                        "id": "file_3_2",
                        "start": 126.13427787129258
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 208.54641960475507,
                    "start": 203.54622445475508
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 203.54622445475508,
                        "id": "file_3_2",
                        "start": 164.84695473315955
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 247.20689690471005,
                    "start": 164.84695473315955
                },
                "write": [
                    {
                        "end": 247.20689690471005,
                        "id": "file_3_3",
                        "start": 208.54641960475507
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 43.71309036334059,
                    "start": 38.71289521334059
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 38.71289521334059,
                        "id": "file_4_0",
                        "start": 0.001775428375357099
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 82.42510086117059,
                    "start": 0.001775428375357099
                },
                "write": [
                    {
                        "end": 82.42510086117059,
                        "id": "file_4_1",
                        "start": 43.71309036334059
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 126.1346244621528,
                    "start": 121.1344293121528
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 121.1344293121528,
                        "id": "file_4_1",
                        "start": 82.4260722511282
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 164.8465273041273,
                    "start": 82.4260722511282
                },
                "write": [
                    {
                        "end": 164.8465273041273,
                        "id": "file_4_2",
                        "start": 126.1346244621528
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 208.54676619561528,
                    "start": 203.54657104561528
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 203.54657104561528,
                        "id": "file_4_2",
                        "start": 164.84754442279848
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 247.20689690471005,
                    "start": 164.84754442279848
                },
                "write": [
                    {
                        "end": 247.20689690471005,
                        "id": "file_4_3",
                        "start": 208.54676619561528
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 43.71309036334059,
                    "start": 38.71289521334059
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 38.71289521334059,
                        "id": "file_5_0",
                        "start": 0.002169968014325343
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 82.42510086117059,
                    "start": 0.002169968014325343
                },
                "write": [
                    {
                        "end": 82.42510086117059,
                        "id": "file_5_1",
                        "start": 43.71309036334059
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 126.1346244621528,
                    "start": 121.1344293121528
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 121.1344293121528,
                        "id": "file_5_1",
                        "start": 82.42666194076716
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 164.8465273041273,
                    "start": 82.42666194076716
                },
                "write": [
                    {
                        "end": 164.8465273041273,
                        "id": "file_5_2",
                        "start": 126.1346244621528
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 208.54676619561528,
                    "start": 203.54657104561528
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 203.54657104561528,
                        "id": "file_5_2",
                        "start": 164.8481341124374
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 247.20689690471005,
                    "start": 164.8481341124374
                },
                "write": [
                    {
                        "end": 247.20689690471005,
                        "id": "file_5_3",
                        "start": 208.54676619561528
                    }
                ]
            }
        ]
    }
}


==> exp/simgrid/export/unified_7.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 50.15993371204487,
                    "start": 45.159738562044865
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 45.159738562044865,
                        "id": "file_0_0",
                        "start": 0.00019726981948412205
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 95.30677893044857,
                    "start": 0.00019726981948412205
                },
                "write": [
                    {
                        "end": 95.30677893044857,
                        "id": "file_0_1",
                        "start": 50.15993371204487
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 145.46939755965485,
                    "start": 140.46920240965486
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 140.46920240965486,
                        "id": "file_0_1",
                        "start": 95.30756377008753
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 190.5452159737365,
                    "start": 95.30756377008753
                },
                "write": [
                    {
                        "end": 190.5452159737365,
                        "id": "file_0_2",
                        "start": 145.46939755965485
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 240.70824858597172,
                    "start": 235.70805343597172
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 235.70805343597172,
                        "id": "file_0_2",
                        "start": 190.54600081337543
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 285.39726045803883,
                    "start": 190.54600081337543
                },
                "write": [
                    {
                        "end": 285.39726045803883,
                        "id": "file_0_3",
                        "start": 240.70824858597172
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 50.16235270558371,
                    "start": 45.162157555583704
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 45.162157555583704,
                        "id": "file_1_0",
                        "start": 0.0005918094584523661
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 95.32270724910205,
                    "start": 0.0005918094584523661
                },
                "write": [
                    {
                        "end": 95.32270724910205,
                        "id": "file_1_1",
                        "start": 50.16235270558371
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 145.483298209255,
                    "start": 140.483103059255
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 140.483103059255,
                        "id": "file_1_1",
                        "start": 95.323492088741
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 190.63841209543392,
                    "start": 95.323492088741
                },
                "write": [
                    {
                        "end": 190.63841209543392,
                        "id": "file_1_2",
                        "start": 145.483298209255
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 240.7883789741955,
                    "start": 235.7881838241955
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 235.7881838241955,
                        "id": "file_1_2",
                        "start": 190.63919693507285
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 285.85609587851854,
                    "start": 190.63919693507285
                },
                "write": [
                    {
                        "end": 285.85609587851854,
                        "id": "file_1_3",
                        "start": 240.7883789741955
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 50.16339080144912,
                    "start": 45.163195651449115
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 45.163195651449115,
                        "id": "file_2_0",
                        "start": 0.0009863490974206103
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 95.32611186171329,
                    "start": 0.0009863490974206103
                },
                "write": [
                    {
                        "end": 95.32611186171329,
                        "id": "file_2_1",
                        "start": 50.16339080144912
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 145.48598133199255,
                    "start": 140.48578618199255
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 140.48578618199255,
                        "id": "file_2_1",
                        "start": 95.32689670135224
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 190.64757430158392,
                    "start": 95.32689670135224
                },
                "write": [
                    {
                        "end": 190.64757430158392,
                        "id": "file_2_2",
                        "start": 145.48598133199255
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 240.7951385259653,
                    "start": 235.79494337596532
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 235.79494337596532,
                        "id": "file_2_2",
                        "start": 190.64835914122284
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 285.87299472964946,
                    "start": 190.64835914122284
                },
                "write": [
                    {
                        "end": 285.87299472964946,
                        "id": "file_2_3",
                        "start": 240.7951385259653
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 50.1639686073631,
                    "start": 45.1637734573631
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 45.1637734573631,
                        "id": "file_3_0",
                        "start": 0.0013808887363888547
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 95.32726748637147,
                    "start": 0.0013808887363888547
                },
                "write": [
                    {
                        "end": 95.32726748637147,
                        "id": "file_3_1",
                        "start": 50.1639686073631
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 145.4872879309173,
                    "start": 140.4870927809173
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 140.4870927809173,
                        "id": "file_3_1",
                        "start": 95.32805232601042
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 190.65039431634563,
                    "start": 95.32805232601042
                },
                "write": [
                    {
                        "end": 190.65039431634563,
                        "id": "file_3_2",
                        "start": 145.4872879309173
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 240.79719995338465,
                    "start": 235.79700480338465
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 235.79700480338465,
                        "id": "file_3_2",
                        "start": 190.65117915598455
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 285.8757433091465,
                    "start": 190.65117915598455
                },
                "write": [
                    {
                        "end": 285.8757433091465,
                        "id": "file_3_3",
                        "start": 240.79719995338465
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 50.16431625628783,
                    "start": 45.16412110628783
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 45.16412110628783,
                        "id": "file_4_0",
                        "start": 0.001775428375357099
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 95.32774560550732,
                    "start": 0.001775428375357099
                },
                "write": [
                    {
                        "end": 95.32774560550732,
                        "id": "file_4_1",
                        "start": 50.16431625628783
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 145.48778194113234,
                    "start": 140.48758679113234
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 140.48758679113234,
                        "id": "file_4_1",
                        "start": 95.32864201564938
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 190.65113534053916,
                    "start": 95.32864201564938
                },
                "write": [
                    {
                        "end": 190.65113534053916,
                        "id": "file_4_2",
                        "start": 145.48778194113234
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 240.79769397111704,
                    "start": 235.79749882111705
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 235.79749882111705,
                        "id": "file_4_2",
                        "start": 190.65176884562348
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 285.87611382043684,
                    "start": 190.65176884562348
                },
                "write": [
                    {
                        "end": 285.87611382043684,
                        "id": "file_4_3",
                        "start": 240.79769397111704
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 50.164525823492134,
                    "start": 45.16433067349213
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 45.16433067349213,
                        "id": "file_5_0",
                        "start": 0.002169968014325343
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 95.32795517486215,
                    "start": 0.002169968014325343
                },
                "write": [
                    {
                        "end": 95.32795517486215,
                        "id": "file_5_1",
                        "start": 50.164525823492134
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 145.48806956855168,
                    "start": 140.48787441855168
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 140.48787441855168,
                        "id": "file_5_1",
                        "start": 95.32923170528834
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 190.65142296035862,
                    "start": 95.32923170528834
                },
                "write": [
                    {
                        "end": 190.65142296035862,
                        "id": "file_5_2",
                        "start": 145.48806956855168
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 240.7979816008534,
                    "start": 235.7977864508534
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 235.7977864508534,
                        "id": "file_5_2",
                        "start": 190.6523585352624
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 285.87611382043684,
                    "start": 190.6523585352624
                },
                "write": [
                    {
                        "end": 285.87611382043684,
                        "id": "file_5_3",
                        "start": 240.7979816008534
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 50.164525823492134,
                    "start": 45.16433067349213
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 45.16433067349213,
                        "id": "file_6_0",
                        "start": 0.002564507653293587
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 95.32795517486215,
                    "start": 0.002564507653293587
                },
                "write": [
                    {
                        "end": 95.32795517486215,
                        "id": "file_6_1",
                        "start": 50.164525823492134
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 145.48806956855168,
                    "start": 140.48787441855168
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 140.48787441855168,
                        "id": "file_6_1",
                        "start": 95.3298213949273
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 190.65142296035862,
                    "start": 95.3298213949273
                },
                "write": [
                    {
                        "end": 190.65142296035862,
                        "id": "file_6_2",
                        "start": 145.48806956855168
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 240.7979816008534,
                    "start": 235.7977864508534
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 235.7977864508534,
                        "id": "file_6_2",
                        "start": 190.65294822490134
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 285.87611382043684,
                    "start": 190.65294822490134
                },
                "write": [
                    {
                        "end": 285.87611382043684,
                        "id": "file_6_3",
                        "start": 240.7979816008534
                    }
                ]
            }
        ]
    }
}


==> exp/simgrid/export/unified_8.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 56.61065810697342,
                    "start": 51.610462956973414
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 51.610462956973414,
                        "id": "file_0_0",
                        "start": 0.00019726981948412205
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 108.20231502986336,
                    "start": 0.00019726981948412205
                },
                "write": [
                    {
                        "end": 108.20231502986336,
                        "id": "file_0_1",
                        "start": 56.61065810697342
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 164.8168504237286,
                    "start": 159.8166552737286
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 159.8166552737286,
                        "id": "file_0_1",
                        "start": 108.20309986950231
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 216.29263494969794,
                    "start": 108.20309986950231
                },
                "write": [
                    {
                        "end": 216.29263494969794,
                        "id": "file_0_2",
                        "start": 164.8168504237286
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 272.9073654542114,
                    "start": 267.9071703042114
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 267.9071703042114,
                        "id": "file_0_2",
                        "start": 216.29341978933687
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 323.6445425844422,
                    "start": 216.29341978933687
                },
                "write": [
                    {
                        "end": 323.6445425844422,
                        "id": "file_0_3",
                        "start": 272.9073654542114
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 56.613471639926054,
                    "start": 51.61327648992605
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 51.61327648992605,
                        "id": "file_1_0",
                        "start": 0.0005918094584523661
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 108.22374043218312,
                    "start": 0.0005918094584523661
                },
                "write": [
                    {
                        "end": 108.22374043218312,
                        "id": "file_1_1",
                        "start": 56.613471639926054
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 164.8358209614912,
                    "start": 159.8356258114912
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 159.8356258114912,
                        "id": "file_1_1",
                        "start": 108.22452527182207
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 216.43710935465924,
                    "start": 108.22452527182207
                },
                "write": [
                    {
                        "end": 216.43710935465924,
                        "id": "file_1_2",
                        "start": 164.8358209614912
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 273.03400318504634,
                    "start": 268.0338080350463
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 268.0338080350463,
                        "id": "file_1_2",
                        "start": 216.43789419429817
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 324.48988120172874,
                    "start": 216.43789419429817
                },
                "write": [
                    {
                        "end": 324.48988120172874,
                        "id": "file_1_3",
                        "start": 273.03400318504634
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 56.61470699637767,
                    "start": 51.61451184637767
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 51.61451184637767,
                        "id": "file_2_0",
                        "start": 0.0009863490974206103
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 108.2284857157621,
                    "start": 0.0009863490974206103
                },
                "write": [
                    {
                        "end": 108.2284857157621,
                        "id": "file_2_1",
                        "start": 56.61470699637767
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 164.83957875627178,
                    "start": 159.83938360627178
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 159.83938360627178,
                        "id": "file_2_1",
                        "start": 108.22927055540106
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 216.45194439651212,
                    "start": 108.22927055540106
                },
                "write": [
                    {
                        "end": 216.45194439651212,
                        "id": "file_2_2",
                        "start": 164.83957875627178
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 273.04532832373695,
                    "start": 268.04513317373693
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 268.04513317373693,
                        "id": "file_2_2",
                        "start": 216.45272923615104
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 324.5238565530706,
                    "start": 216.45272923615104
                },
                "write": [
                    {
                        "end": 324.5238565530706,
                        "id": "file_2_3",
                        "start": 273.04532832373695
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 56.615416318420685,
                    "start": 51.61522116842068
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 51.61522116842068,
                        "id": "file_3_0",
                        "start": 0.0013808887363888547
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 108.23018112407227,
                    "start": 0.0013808887363888547
                },
                "write": [
                    {
                        "end": 108.23018112407227,
                        "id": "file_3_1",
                        "start": 56.615416318420685
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 164.8410181320782,
                    "start": 159.8408229820782
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 159.8408229820782,
                        "id": "file_3_1",
                        "start": 108.23096596371123
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 216.4555866263276,
                    "start": 108.23096596371123
                },
                "write": [
                    {
                        "end": 216.4555866263276,
                        "id": "file_3_2",
                        "start": 164.8410181320782
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 273.04780876028656,
                    "start": 268.04761361028653
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 268.04761361028653,
                        "id": "file_3_2",
                        "start": 216.45637146596653
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 324.52799063794396,
                    "start": 216.45637146596653
                },
                "write": [
                    {
                        "end": 324.52799063794396,
                        "id": "file_3_3",
                        "start": 273.04780876028656
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 56.615862594755214,
                    "start": 51.61566744475521
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 51.61566744475521,
                        "id": "file_4_0",
                        "start": 0.001775428375357099
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 108.23096207030882,
                    "start": 0.001775428375357099
                },
                "write": [
                    {
                        "end": 108.23096207030882,
                        "id": "file_4_1",
                        "start": 56.615862594755214
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 164.84165956809971,
                    "start": 159.84146441809972
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 159.84146441809972,
                        "id": "file_4_1",
                        "start": 108.23155565335018
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 216.45670911765242,
                    "start": 108.23155565335018
                },
                "write": [
                    {
                        "end": 216.45670911765242,
                        "id": "file_4_2",
                        "start": 164.84165956809971
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 273.0487818475499,
                    "start": 268.04858669754987
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 268.04858669754987,
                        "id": "file_4_2",
                        "start": 216.45749395729135
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 324.5289637319571,
                    "start": 216.45749395729135
                },
                "write": [
                    {
                        "end": 324.5289637319571,
                        "id": "file_4_3",
                        "start": 273.0487818475499
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 56.61615107019052,
                    "start": 51.615955920190515
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 51.615955920190515,
                        "id": "file_5_0",
                        "start": 0.002169968014325343
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 108.23130824550465,
                    "start": 0.002169968014325343
                },
                "write": [
                    {
                        "end": 108.23130824550465,
                        "id": "file_5_1",
                        "start": 56.61615107019052
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 164.84206513045575,
                    "start": 159.84186998045575
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 159.84186998045575,
                        "id": "file_5_1",
                        "start": 108.23214534298914
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 216.4572352625947,
                    "start": 108.23214534298914
                },
                "write": [
                    {
                        "end": 216.4572352625947,
                        "id": "file_5_2",
                        "start": 164.84206513045575
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 273.0491874126037,
                    "start": 268.0489922626037
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 268.0489922626037,
                        "id": "file_5_2",
                        "start": 216.45808364693028
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 324.5292070755055,
                    "start": 216.45808364693028
                },
                "write": [
                    {
                        "end": 324.5292070755055,
                        "id": "file_5_3",
                        "start": 273.0491874126037
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 56.61615107019052,
                    "start": 51.615955920190515
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 51.615955920190515,
                        "id": "file_6_0",
                        "start": 0.002564507653293587
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 108.23130824550465,
                    "start": 0.002564507653293587
                },
                "write": [
                    {
                        "end": 108.23130824550465,
                        "id": "file_6_1",
                        "start": 56.61615107019052
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 164.84231344604714,
                    "start": 159.84211829604715
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 159.84211829604715,
                        "id": "file_6_1",
                        "start": 108.2327350326281
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 216.457483573885,
                    "start": 108.2327350326281
                },
                "write": [
                    {
                        "end": 216.457483573885,
                        "id": "file_6_2",
                        "start": 164.84231344604714
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 273.0494357238941,
                    "start": 268.04924057389405
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 268.04924057389405,
                        "id": "file_6_2",
                        "start": 216.4586733365692
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 324.5292070755055,
                    "start": 216.4586733365692
                },
                "write": [
                    {
                        "end": 324.5292070755055,
                        "id": "file_6_3",
                        "start": 273.0494357238941
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 56.61644244814751,
                    "start": 51.616247298147506
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 51.616247298147506,
                        "id": "file_7_0",
                        "start": 0.002959047292261831
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 108.2313583835307,
                    "start": 0.002959047292261831
                },
                "write": [
                    {
                        "end": 108.2313583835307,
                        "id": "file_7_1",
                        "start": 56.61644244814751
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 164.84231344604714,
                    "start": 159.84211829604715
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 159.84211829604715,
                        "id": "file_7_1",
                        "start": 108.23332472226706
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 216.457483573885,
                    "start": 108.23332472226706
                },
                "write": [
                    {
                        "end": 216.457483573885,
                        "id": "file_7_2",
                        "start": 164.84231344604714
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 273.0494357238941,
                    "start": 268.04924057389405
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 268.04924057389405,
                        "id": "file_7_2",
                        "start": 216.45926302620813
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 324.5292070755055,
                    "start": 216.45926302620813
                },
                "write": [
                    {
                        "end": 324.5292070755055,
                        "id": "file_7_3",
                        "start": 273.0494357238941
                    }
                ]
            }
        ]
    }
}


==> exp/simgrid/export/unified_9.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 63.06098068663974,
                    "start": 58.060785536639735
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 58.060785536639735,
                        "id": "file_0_0",
                        "start": 0.00019726981948412205
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 121.0959907772475,
                    "start": 0.00019726981948412205
                },
                "write": [
                    {
                        "end": 121.0959907772475,
                        "id": "file_0_1",
                        "start": 63.06098068663974
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 184.16176531006363,
                    "start": 179.16157016006363
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 179.16157016006363,
                        "id": "file_0_1",
                        "start": 121.09677561688645
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 242.01729971366274,
                    "start": 121.09677561688645
                },
                "write": [
                    {
                        "end": 242.01729971366274,
                        "id": "file_0_2",
                        "start": 184.16176531006363
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 305.08336744599376,
                    "start": 300.08317229599373
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 300.08317229599373,
                        "id": "file_0_2",
                        "start": 242.01808455330166
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 361.64012766332604,
                    "start": 242.01808455330166
                },
                "write": [
                    {
                        "end": 361.64012766332604,
                        "id": "file_0_3",
                        "start": 305.08336744599376
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 63.064188765291306,
                    "start": 58.0639936152913
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 58.0639936152913,
                        "id": "file_1_0",
                        "start": 0.0005918094584523661
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 121.12369427488548,
                    "start": 0.0005918094584523661
                },
                "write": [
                    {
                        "end": 121.12369427488548,
                        "id": "file_1_1",
                        "start": 63.064188765291306
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 184.18659494228348,
                    "start": 179.18639979228348
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 179.18639979228348,
                        "id": "file_1_1",
                        "start": 121.12447911452443
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 242.23061833534328,
                    "start": 121.12447911452443
                },
                "write": [
                    {
                        "end": 242.23061833534328,
                        "id": "file_1_2",
                        "start": 184.18659494228348
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 305.2731888775756,
                    "start": 300.27299372757557
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 300.27299372757557,
                        "id": "file_1_2",
                        "start": 242.2314031749822
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 363.0877604552433,
                    "start": 242.2314031749822
                },
                "write": [
                    {
                        "end": 363.0877604552433,
                        "id": "file_1_3",
                        "start": 305.2731888775756
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 63.065621399162275,
                    "start": 58.06542624916227
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 58.06542624916227,
                        "id": "file_2_0",
                        "start": 0.0009863490974206103
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 121.12996957996984,
                    "start": 0.0009863490974206103
                },
                "write": [
                    {
                        "end": 121.12996957996984,
                        "id": "file_2_1",
                        "start": 63.065621399162275
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 184.19166088760167,
                    "start": 179.19146573760167
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 179.19146573760167,
                        "id": "file_2_1",
                        "start": 121.13075441960879
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 242.2532434534495,
                    "start": 121.13075441960879
                },
                "write": [
                    {
                        "end": 242.2532434534495,
                        "id": "file_2_2",
                        "start": 184.19166088760167
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 305.2909713318482,
                    "start": 300.2907761818482
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 300.2907761818482,
                        "id": "file_2_2",
                        "start": 242.25402829308842
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 363.14999873764754,
                    "start": 242.25402829308842
                },
                "write": [
                    {
                        "end": 363.14999873764754,
                        "id": "file_2_3",
                        "start": 305.2909713318482
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 63.06646222658163,
                    "start": 58.066267076581624
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 58.066267076581624,
                        "id": "file_3_0",
                        "start": 0.0013808887363888547
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 121.13232053666711,
                    "start": 0.0013808887363888547
                },
                "write": [
                    {
                        "end": 121.13232053666711,
                        "id": "file_3_1",
                        "start": 63.06646222658163
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 184.19342459244038,
                    "start": 179.19322944244038
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 179.19322944244038,
                        "id": "file_3_1",
                        "start": 121.13310537630606
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 242.25836310046927,
                    "start": 121.13310537630606
                },
                "write": [
                    {
                        "end": 242.25836310046927,
                        "id": "file_3_2",
                        "start": 184.19342459244038
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 305.2945505330805,
                    "start": 300.2943553830805
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 300.2943553830805,
                        "id": "file_3_2",
                        "start": 242.2591479401082
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 363.1571571623059,
                    "start": 242.2591479401082
                },
                "write": [
                    {
                        "end": 363.1571571623059,
                        "id": "file_3_3",
                        "start": 305.2945505330805
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 63.067007134803085,
                    "start": 58.06681198480308
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 58.06681198480308,
                        "id": "file_4_0",
                        "start": 0.001775428375357099
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 121.13341037207798,
                    "start": 0.001775428375357099
                },
                "write": [
                    {
                        "end": 121.13341037207798,
                        "id": "file_4_1",
                        "start": 63.067007134803085
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 184.19447634313494,
                    "start": 179.19428119313494
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 179.19428119313494,
                        "id": "file_4_1",
                        "start": 121.13419521171693
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 242.26055799910193,
                    "start": 121.13419521171693
                },
                "write": [
                    {
                        "end": 242.26055799910193,
                        "id": "file_4_2",
                        "start": 184.19447634313494
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 305.2959802637257,
                    "start": 300.2957851137257
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 300.2957851137257,
                        "id": "file_4_2",
                        "start": 242.26134283874086
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 363.15894431169545,
                    "start": 242.26134283874086
                },
                "write": [
                    {
                        "end": 363.15894431169545,
                        "id": "file_4_3",
                        "start": 305.2959802637257
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 63.06737451491062,
                    "start": 58.067179364910615
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 58.067179364910615,
                        "id": "file_5_0",
                        "start": 0.002169968014325343
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 121.13395777723534,
                    "start": 0.002169968014325343
                },
                "write": [
                    {
                        "end": 121.13395777723534,
                        "id": "file_5_1",
                        "start": 63.06737451491062
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 184.19499984367258,
                    "start": 179.19480469367258
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 179.19480469367258,
                        "id": "file_5_1",
                        "start": 121.13478490135589
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 242.26139561784612,
                    "start": 121.13478490135589
                },
                "write": [
                    {
                        "end": 242.26139561784612,
                        "id": "file_5_2",
                        "start": 184.19499984367258
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 305.296686542758,
                    "start": 300.29649139275796
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 300.29649139275796,
                        "id": "file_5_2",
                        "start": 242.26218045748504
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 363.1595093385772,
                    "start": 242.26218045748504
                },
                "write": [
                    {
                        "end": 363.1595093385772,
                        "id": "file_5_3",
                        "start": 305.296686542758
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 63.06762353157729,
                    "start": 58.06742838157729
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 58.06742838157729,
                        "id": "file_6_0",
                        "start": 0.002564507653293587
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 121.13424830910175,
                    "start": 0.002564507653293587
                },
                "write": [
                    {
                        "end": 121.13424830910175,
                        "id": "file_6_1",
                        "start": 63.06762353157729
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 184.19556667270484,
                    "start": 179.19537152270485
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 179.19537152270485,
                        "id": "file_6_1",
                        "start": 121.1359642806338
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 242.2619984850504,
                    "start": 121.1359642806338
                },
                "write": [
                    {
                        "end": 242.2619984850504,
                        "id": "file_6_2",
                        "start": 184.19556667270484
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 305.2972533755441,
                    "start": 300.29705822554405
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 300.29705822554405,
                        "id": "file_6_2",
                        "start": 242.2633598367629
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 363.1597455562462,
                    "start": 242.2633598367629
                },
                "write": [
                    {
                        "end": 363.1597455562462,
                        "id": "file_6_3",
                        "start": 305.2972533755441
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 63.06762353157729,
                    "start": 58.06742838157729
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 58.06742838157729,
                        "id": "file_7_0",
                        "start": 0.002959047292261831
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 121.13424830910175,
                    "start": 0.002959047292261831
                },
                "write": [
                    {
                        "end": 121.13424830910175,
                        "id": "file_7_1",
                        "start": 63.06762353157729
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 184.19556667270484,
                    "start": 179.19537152270485
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 179.19537152270485,
                        "id": "file_7_1",
                        "start": 121.13655397027276
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 242.2619984850504,
                    "start": 121.13655397027276
                },
                "write": [
                    {
                        "end": 242.2619984850504,
                        "id": "file_7_2",
                        "start": 184.19556667270484
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 305.2972533755441,
                    "start": 300.29705822554405
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 300.29705822554405,
                        "id": "file_7_2",
                        "start": 242.26394952640183
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 363.1597455562462,
                    "start": 242.26394952640183
                },
                "write": [
                    {
                        "end": 363.1597455562462,
                        "id": "file_7_3",
                        "start": 305.2972533755441
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 63.06788664716869,
                    "start": 58.06769149716869
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 58.06769149716869,
                        "id": "file_8_0",
                        "start": 0.003353586931230075
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 121.13424830910175,
                    "start": 0.003353586931230075
                },
                "write": [
                    {
                        "end": 121.13424830910175,
                        "id": "file_8_1",
                        "start": 63.06788664716869
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 184.1953464345328,
                    "start": 179.1951512845328
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 179.1951512845328,
                        "id": "file_8_1",
                        "start": 121.13537459099484
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 242.26173525856032,
                    "start": 121.13537459099484
                },
                "write": [
                    {
                        "end": 242.26173525856032,
                        "id": "file_8_2",
                        "start": 184.1953464345328
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 305.29703313307095,
                    "start": 300.29683798307093
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 300.29683798307093,
                        "id": "file_8_2",
                        "start": 242.26277014712397
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 363.1595093385772,
                    "start": 242.26277014712397
                },
                "write": [
                    {
                        "end": 363.1595093385772,
                        "id": "file_8_3",
                        "start": 305.29703313307095
                    }
                ]
            }
        ]
    }
}


==> result/multi/local/real_step5/1/aggregated.csv <==
no_pipeline,makespan,readtime,writetime
1,23.585999965667725,7.655000448226929,2.862999677658081
6,311.3679995536804,203.35399961471558,22.165000200271606
7,401.03700065612793,274.4059998989105,25.94200038909912
8,513.5989999771118,357.2860007286072,38.94800019264221
9,621.191999912262,447.8529996871948,38.957000494003296
10,738.3569996356964,537.3869998455048,52.862998962402344
11,979.7300002574921,647.7990009784698,168.9919991493225
12,1342.427000284195,769.0059993267059,392.59199953079224
13,1921.9959993362427,902.4380004405975,824.7619998455048
14,2386.1009998321533,1038.778998374939,1137.9570000171661
15,2892.984999895096,1191.9990000724792,1476.3660008907318
16,3396.956000328064,1366.192999124527,1790.4350004196167
21,7054.256999492645,2347.478000164032,4381.423999071121
26,11714.086000680923,3578.3100020885468,7732.675000190735
31,17708.005999565125,5028.073999404907,12191.465000629425


==> result/multi/local/real_step5/1/time_pipeline_10_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608336432.265000, 1608336485.522000, 1608336485.522000, 1608336490.957000, 1608336490.957000, 1608336492.034000
1608336492.044000, 1608336492.976000, 1608336492.976000, 1608336498.234000, 1608336498.234000, 1608336499.438000
1608336499.447000, 1608336500.462000, 1608336500.462000, 1608336505.412000, 1608336505.412000, 1608336510.388000


==> result/multi/local/real_step5/1/time_pipeline_10_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608336432.279000, 1608336484.269000, 1608336484.269000, 1608336489.131000, 1608336489.131000, 1608336490.337000
1608336490.348000, 1608336491.426000, 1608336491.426000, 1608336496.476000, 1608336496.476000, 1608336497.781000
1608336497.792000, 1608336498.808000, 1608336498.808000, 1608336503.638000, 1608336503.638000, 1608336507.630000


==> result/multi/local/real_step5/1/time_pipeline_10_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608336432.265000, 1608336485.028000, 1608336485.028000, 1608336489.775000, 1608336489.775000, 1608336490.931000
1608336490.941000, 1608336491.896000, 1608336491.896000, 1608336496.636000, 1608336496.636000, 1608336497.828000
1608336497.839000, 1608336498.818000, 1608336498.818000, 1608336503.553000, 1608336503.553000, 1608336507.480000


==> result/multi/local/real_step5/1/time_pipeline_10_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608336432.266000, 1608336484.308000, 1608336484.308000, 1608336489.505000, 1608336489.505000, 1608336490.694000
1608336490.706000, 1608336491.679000, 1608336491.679000, 1608336496.414000, 1608336496.414000, 1608336497.618000
1608336497.630000, 1608336498.623000, 1608336498.623000, 1608336503.357000, 1608336503.357000, 1608336506.475000


==> result/multi/local/real_step5/1/time_pipeline_10_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608336432.268000, 1608336483.909000, 1608336483.909000, 1608336489.045000, 1608336489.045000, 1608336490.319000
1608336490.331000, 1608336491.464000, 1608336491.464000, 1608336496.201000, 1608336496.201000, 1608336497.408000
1608336497.420000, 1608336498.405000, 1608336498.405000, 1608336503.139000, 1608336503.139000, 1608336505.215000


==> result/multi/local/real_step5/1/time_pipeline_10_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608336432.269000, 1608336482.342000, 1608336482.342000, 1608336487.135000, 1608336487.135000, 1608336488.214000
1608336488.224000, 1608336489.150000, 1608336489.150000, 1608336494.406000, 1608336494.406000, 1608336495.626000
1608336495.636000, 1608336496.741000, 1608336496.741000, 1608336501.584000, 1608336501.584000, 1608336502.737000


==> result/multi/local/real_step5/1/time_pipeline_10_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608336432.272000, 1608336483.726000, 1608336483.726000, 1608336488.746000, 1608336488.746000, 1608336490.060000
1608336490.073000, 1608336491.183000, 1608336491.183000, 1608336495.931000, 1608336495.931000, 1608336497.132000
1608336497.144000, 1608336498.113000, 1608336498.113000, 1608336502.865000, 1608336502.865000, 1608336504.461000


==> result/multi/local/real_step5/1/time_pipeline_10_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608336432.273000, 1608336483.025000, 1608336483.025000, 1608336487.915000, 1608336487.915000, 1608336489.152000
1608336489.164000, 1608336490.188000, 1608336490.188000, 1608336495.004000, 1608336495.004000, 1608336496.273000
1608336496.285000, 1608336497.286000, 1608336497.286000, 1608336502.054000, 1608336502.054000, 1608336503.270000


==> result/multi/local/real_step5/1/time_pipeline_10_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608336432.276000, 1608336483.839000, 1608336483.839000, 1608336489.011000, 1608336489.011000, 1608336490.224000
1608336490.235000, 1608336491.291000, 1608336491.291000, 1608336496.177000, 1608336496.177000, 1608336497.501000
1608336497.512000, 1608336498.611000, 1608336498.611000, 1608336503.857000, 1608336503.857000, 1608336508.482000


==> result/multi/local/real_step5/1/time_pipeline_10_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608336432.277000, 1608336483.841000, 1608336483.841000, 1608336488.550000, 1608336488.550000, 1608336489.659000
1608336489.669000, 1608336490.624000, 1608336490.624000, 1608336495.438000, 1608336495.438000, 1608336496.636000
1608336496.649000, 1608336497.633000, 1608336497.633000, 1608336502.923000, 1608336502.923000, 1608336504.929000


==> result/multi/local/real_step5/1/time_pipeline_11_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608320843.883000, 1608320902.462000, 1608320902.462000, 1608320907.865000, 1608320907.865000, 1608320908.984000
1608320908.993000, 1608320910.076000, 1608320910.076000, 1608320915.012000, 1608320915.012000, 1608320916.096000
1608320916.105000, 1608320917.064000, 1608320917.064000, 1608320921.837000, 1608320921.837000, 1608320942.122000


==> result/multi/local/real_step5/1/time_pipeline_11_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608320843.893000, 1608320899.864000, 1608320899.864000, 1608320905.051000, 1608320905.051000, 1608320906.234000
1608320906.246000, 1608320907.376000, 1608320907.376000, 1608320912.298000, 1608320912.298000, 1608320913.554000
1608320913.567000, 1608320914.594000, 1608320914.594000, 1608320919.640000, 1608320919.640000, 1608320928.652000


==> result/multi/local/real_step5/1/time_pipeline_11_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608320843.895000, 1608320900.576000, 1608320900.576000, 1608320905.401000, 1608320905.401000, 1608320906.684000
1608320906.697000, 1608320907.719000, 1608320907.719000, 1608320913.004000, 1608320913.004000, 1608320914.391000
1608320914.402000, 1608320915.343000, 1608320915.343000, 1608320920.078000, 1608320920.078000, 1608320938.060000


==> result/multi/local/real_step5/1/time_pipeline_11_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608320843.883000, 1608320901.889000, 1608320901.889000, 1608320907.192000, 1608320907.192000, 1608320908.393000
1608320908.402000, 1608320909.491000, 1608320909.491000, 1608320914.406000, 1608320914.406000, 1608320915.509000
1608320915.519000, 1608320916.472000, 1608320916.472000, 1608320921.286000, 1608320921.286000, 1608320941.588000


==> result/multi/local/real_step5/1/time_pipeline_11_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608320843.885000, 1608320901.051000, 1608320901.051000, 1608320905.906000, 1608320905.906000, 1608320907.188000
1608320907.201000, 1608320908.174000, 1608320908.174000, 1608320913.053000, 1608320913.053000, 1608320914.288000
1608320914.299000, 1608320915.259000, 1608320915.259000, 1608320920.161000, 1608320920.161000, 1608320938.650000


==> result/multi/local/real_step5/1/time_pipeline_11_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608320843.886000, 1608320900.358000, 1608320900.358000, 1608320905.194000, 1608320905.194000, 1608320906.537000
1608320906.550000, 1608320907.658000, 1608320907.658000, 1608320912.405000, 1608320912.405000, 1608320913.738000
1608320913.751000, 1608320914.716000, 1608320914.716000, 1608320919.450000, 1608320919.450000, 1608320921.681000


==> result/multi/local/real_step5/1/time_pipeline_11_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608320843.887000, 1608320900.464000, 1608320900.464000, 1608320905.224000, 1608320905.224000, 1608320906.468000
1608320906.481000, 1608320907.523000, 1608320907.523000, 1608320912.494000, 1608320912.494000, 1608320913.756000
1608320913.767000, 1608320914.756000, 1608320914.756000, 1608320919.670000, 1608320919.670000, 1608320927.222000


==> result/multi/local/real_step5/1/time_pipeline_11_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608320843.889000, 1608320900.991000, 1608320900.991000, 1608320905.750000, 1608320905.750000, 1608320906.916000
1608320906.926000, 1608320908.041000, 1608320908.041000, 1608320912.923000, 1608320912.923000, 1608320914.170000
1608320914.182000, 1608320915.145000, 1608320915.145000, 1608320920.048000, 1608320920.048000, 1608320937.659000


==> result/multi/local/real_step5/1/time_pipeline_11_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608320843.891000, 1608320899.737000, 1608320899.737000, 1608320904.696000, 1608320904.696000, 1608320905.970000
1608320905.983000, 1608320906.990000, 1608320906.990000, 1608320912.289000, 1608320912.289000, 1608320913.673000
1608320913.685000, 1608320914.812000, 1608320914.812000, 1608320919.723000, 1608320919.723000, 1608320929.686000


==> result/multi/local/real_step5/1/time_pipeline_11_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608320843.892000, 1608320899.956000, 1608320899.956000, 1608320904.977000, 1608320904.977000, 1608320906.160000
1608320906.172000, 1608320907.183000, 1608320907.183000, 1608320911.933000, 1608320911.933000, 1608320913.218000
1608320913.231000, 1608320914.262000, 1608320914.262000, 1608320919.060000, 1608320919.060000, 1608320920.339000


==> result/multi/local/real_step5/1/time_pipeline_11_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608320843.894000, 1608320900.576000, 1608320900.576000, 1608320905.492000, 1608320905.492000, 1608320906.739000
1608320906.751000, 1608320907.851000, 1608320907.851000, 1608320912.691000, 1608320912.691000, 1608320914.055000
1608320914.067000, 1608320915.125000, 1608320915.125000, 1608320920.028000, 1608320920.028000, 1608320936.849000


==> result/multi/local/real_step5/1/time_pipeline_12_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608336622.299000, 1608336686.204000, 1608336686.204000, 1608336691.358000, 1608336691.358000, 1608336692.539000
1608336692.549000, 1608336693.633000, 1608336693.633000, 1608336698.544000, 1608336698.544000, 1608336700.463000
1608336700.473000, 1608336701.455000, 1608336701.455000, 1608336706.159000, 1608336706.159000, 1608336747.097000


==> result/multi/local/real_step5/1/time_pipeline_12_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608336622.310000, 1608336684.210000, 1608336684.210000, 1608336689.427000, 1608336689.427000, 1608336690.648000
1608336690.660000, 1608336691.775000, 1608336691.775000, 1608336696.675000, 1608336696.675000, 1608336697.881000
1608336697.892000, 1608336698.863000, 1608336698.863000, 1608336703.755000, 1608336703.755000, 1608336740.151000


==> result/multi/local/real_step5/1/time_pipeline_12_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608336622.314000, 1608336684.814000, 1608336684.814000, 1608336689.916000, 1608336689.916000, 1608336691.180000
1608336691.192000, 1608336692.219000, 1608336692.219000, 1608336697.045000, 1608336697.045000, 1608336698.340000
1608336698.351000, 1608336699.454000, 1608336699.454000, 1608336704.726000, 1608336704.726000, 1608336745.331000


==> result/multi/local/real_step5/1/time_pipeline_12_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608336622.314000, 1608336683.140000, 1608336683.140000, 1608336688.019000, 1608336688.019000, 1608336689.241000
1608336689.251000, 1608336690.202000, 1608336690.202000, 1608336695.147000, 1608336695.147000, 1608336696.324000
1608336696.334000, 1608336697.314000, 1608336697.314000, 1608336702.632000, 1608336702.632000, 1608336715.036000


==> result/multi/local/real_step5/1/time_pipeline_12_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608336622.299000, 1608336685.561000, 1608336685.561000, 1608336690.966000, 1608336690.966000, 1608336692.169000
1608336692.181000, 1608336693.315000, 1608336693.315000, 1608336698.154000, 1608336698.154000, 1608336699.712000
1608336699.722000, 1608336700.812000, 1608336700.812000, 1608336705.582000, 1608336705.582000, 1608336746.680000


==> result/multi/local/real_step5/1/time_pipeline_12_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608336622.299000, 1608336685.131000, 1608336685.131000, 1608336690.274000, 1608336690.274000, 1608336691.476000
1608336691.488000, 1608336692.593000, 1608336692.593000, 1608336697.996000, 1608336697.996000, 1608336699.593000
1608336699.603000, 1608336700.696000, 1608336700.696000, 1608336705.474000, 1608336705.474000, 1608336746.602000


==> result/multi/local/real_step5/1/time_pipeline_12_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608336622.301000, 1608336683.277000, 1608336683.277000, 1608336687.987000, 1608336687.987000, 1608336689.159000
1608336689.169000, 1608336690.277000, 1608336690.277000, 1608336695.173000, 1608336695.173000, 1608336696.333000
1608336696.343000, 1608336697.452000, 1608336697.452000, 1608336702.453000, 1608336702.453000, 1608336713.877000


==> result/multi/local/real_step5/1/time_pipeline_12_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608336622.303000, 1608336682.835000, 1608336682.835000, 1608336687.794000, 1608336687.794000, 1608336688.980000
1608336688.992000, 1608336690.077000, 1608336690.077000, 1608336695.022000, 1608336695.022000, 1608336696.200000
1608336696.212000, 1608336697.186000, 1608336697.186000, 1608336702.208000, 1608336702.208000, 1608336705.478000


==> result/multi/local/real_step5/1/time_pipeline_12_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608336622.305000, 1608336684.185000, 1608336684.185000, 1608336689.254000, 1608336689.254000, 1608336690.470000
1608336690.482000, 1608336691.592000, 1608336691.592000, 1608336696.495000, 1608336696.495000, 1608336697.699000
1608336697.709000, 1608336698.692000, 1608336698.692000, 1608336703.601000, 1608336703.601000, 1608336738.259000


==> result/multi/local/real_step5/1/time_pipeline_12_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608336622.306000, 1608336683.412000, 1608336683.412000, 1608336688.249000, 1608336688.249000, 1608336689.413000
1608336689.424000, 1608336690.375000, 1608336690.375000, 1608336695.732000, 1608336695.732000, 1608336697.079000
1608336697.091000, 1608336698.101000, 1608336698.101000, 1608336702.881000, 1608336702.881000, 1608336724.472000


==> result/multi/local/real_step5/1/time_pipeline_12_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608336622.309000, 1608336684.861000, 1608336684.861000, 1608336690.250000, 1608336690.250000, 1608336691.463000
1608336691.474000, 1608336692.449000, 1608336692.449000, 1608336697.358000, 1608336697.358000, 1608336698.550000
1608336698.562000, 1608336699.620000, 1608336699.620000, 1608336704.526000, 1608336704.526000, 1608336744.755000


==> result/multi/local/real_step5/1/time_pipeline_12_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608336622.309000, 1608336683.902000, 1608336683.902000, 1608336689.137000, 1608336689.137000, 1608336690.276000
1608336690.288000, 1608336691.322000, 1608336691.322000, 1608336696.337000, 1608336696.337000, 1608336697.669000
1608336697.680000, 1608336698.790000, 1608336698.790000, 1608336704.054000, 1608336704.054000, 1608336742.357000


==> result/multi/local/real_step5/1/time_pipeline_13_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608336756.595000, 1608336825.812000, 1608336825.812000, 1608336830.850000, 1608336830.850000, 1608336832.009000
1608336832.019000, 1608336832.976000, 1608336832.976000, 1608336837.885000, 1608336837.885000, 1608336843.085000
1608336843.099000, 1608336844.042000, 1608336844.042000, 1608336848.563000, 1608336848.563000, 1608336909.057000


==> result/multi/local/real_step5/1/time_pipeline_13_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608336756.607000, 1608336824.190000, 1608336824.190000, 1608336829.352000, 1608336829.352000, 1608336830.535000
1608336830.548000, 1608336831.570000, 1608336831.570000, 1608336836.794000, 1608336836.794000, 1608336839.133000
1608336839.146000, 1608336840.229000, 1608336840.229000, 1608336845.478000, 1608336845.478000, 1608336908.123000


==> result/multi/local/real_step5/1/time_pipeline_13_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608336756.607000, 1608336822.647000, 1608336822.647000, 1608336827.526000, 1608336827.526000, 1608336828.701000
1608336828.712000, 1608336829.667000, 1608336829.667000, 1608336835.124000, 1608336835.124000, 1608336836.522000
1608336836.534000, 1608336837.663000, 1608336837.663000, 1608336842.483000, 1608336842.483000, 1608336900.612000


==> result/multi/local/real_step5/1/time_pipeline_13_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608336756.611000, 1608336824.847000, 1608336824.847000, 1608336830.193000, 1608336830.193000, 1608336831.468000
1608336831.479000, 1608336832.469000, 1608336832.469000, 1608336837.352000, 1608336837.352000, 1608336840.871000
1608336840.885000, 1608336841.832000, 1608336841.832000, 1608336846.508000, 1608336846.508000, 1608336908.639000


==> result/multi/local/real_step5/1/time_pipeline_13_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608336756.613000, 1608336824.664000, 1608336824.664000, 1608336829.627000, 1608336829.627000, 1608336830.932000
1608336830.943000, 1608336831.901000, 1608336831.901000, 1608336836.790000, 1608336836.790000, 1608336838.541000
1608336838.551000, 1608336839.514000, 1608336839.514000, 1608336844.330000, 1608336844.330000, 1608336906.950000


==> result/multi/local/real_step5/1/time_pipeline_13_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608336756.596000, 1608336825.136000, 1608336825.136000, 1608336830.178000, 1608336830.178000, 1608336831.435000
1608336831.446000, 1608336832.440000, 1608336832.440000, 1608336837.838000, 1608336837.838000, 1608336842.907000
1608336842.920000, 1608336844.042000, 1608336844.042000, 1608336849.063000, 1608336849.063000, 1608336909.136000


==> result/multi/local/real_step5/1/time_pipeline_13_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608336756.597000, 1608336824.347000, 1608336824.347000, 1608336829.449000, 1608336829.449000, 1608336830.691000
1608336830.702000, 1608336831.704000, 1608336831.704000, 1608336836.582000, 1608336836.582000, 1608336838.155000
1608336838.166000, 1608336839.249000, 1608336839.249000, 1608336844.014000, 1608336844.014000, 1608336906.330000


==> result/multi/local/real_step5/1/time_pipeline_13_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608336756.599000, 1608336824.580000, 1608336824.580000, 1608336829.416000, 1608336829.416000, 1608336830.647000
1608336830.659000, 1608336831.786000, 1608336831.786000, 1608336836.676000, 1608336836.676000, 1608336838.265000
1608336838.277000, 1608336839.231000, 1608336839.231000, 1608336844.482000, 1608336844.482000, 1608336907.189000


==> result/multi/local/real_step5/1/time_pipeline_13_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608336756.601000, 1608336823.331000, 1608336823.331000, 1608336828.332000, 1608336828.332000, 1608336829.560000
1608336829.573000, 1608336830.721000, 1608336830.721000, 1608336835.681000, 1608336835.681000, 1608336836.899000
1608336836.912000, 1608336837.890000, 1608336837.890000, 1608336842.705000, 1608336842.705000, 1608336901.984000


==> result/multi/local/real_step5/1/time_pipeline_13_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608336756.602000, 1608336822.383000, 1608336822.383000, 1608336827.189000, 1608336827.189000, 1608336828.397000
1608336828.409000, 1608336829.497000, 1608336829.497000, 1608336834.543000, 1608336834.543000, 1608336835.710000
1608336835.721000, 1608336836.691000, 1608336836.691000, 1608336841.649000, 1608336841.649000, 1608336892.936000


==> result/multi/local/real_step5/1/time_pipeline_13_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608336756.604000, 1608336822.994000, 1608336822.994000, 1608336827.997000, 1608336827.997000, 1608336829.208000
1608336829.219000, 1608336830.284000, 1608336830.284000, 1608336835.308000, 1608336835.308000, 1608336836.704000
1608336836.715000, 1608336837.742000, 1608336837.742000, 1608336842.532000, 1608336842.532000, 1608336901.134000


==> result/multi/local/real_step5/1/time_pipeline_13_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608336756.605000, 1608336822.996000, 1608336822.996000, 1608336828.070000, 1608336828.070000, 1608336829.294000
1608336829.306000, 1608336830.458000, 1608336830.458000, 1608336835.446000, 1608336835.446000, 1608336836.668000
1608336836.680000, 1608336837.670000, 1608336837.670000, 1608336842.551000, 1608336842.551000, 1608336901.247000


==> result/multi/local/real_step5/1/time_pipeline_13_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608336756.607000, 1608336823.562000, 1608336823.562000, 1608336828.623000, 1608336828.623000, 1608336829.871000
1608336829.883000, 1608336831.016000, 1608336831.016000, 1608336835.968000, 1608336835.968000, 1608336837.189000
1608336837.201000, 1608336838.214000, 1608336838.214000, 1608336843.328000, 1608336843.328000, 1608336904.503000


==> result/multi/local/real_step5/1/time_pipeline_14_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608336919.789000, 1608336994.344000, 1608336994.344000, 1608336999.524000, 1608336999.524000, 1608337000.604000
1608337000.613000, 1608337001.643000, 1608337001.643000, 1608337006.607000, 1608337006.607000, 1608337050.638000
1608337050.652000, 1608337051.729000, 1608337051.729000, 1608337056.218000, 1608337056.218000, 1608337097.304000


==> result/multi/local/real_step5/1/time_pipeline_14_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608336919.801000, 1608336990.972000, 1608336990.972000, 1608336995.994000, 1608336995.994000, 1608336997.302000
1608336997.315000, 1608336998.307000, 1608336998.307000, 1608337003.585000, 1608337003.585000, 1608337004.826000
1608337004.838000, 1608337005.823000, 1608337005.823000, 1608337010.741000, 1608337010.741000, 1608337087.429000


==> result/multi/local/real_step5/1/time_pipeline_14_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608336919.801000, 1608336993.123000, 1608336993.123000, 1608336998.226000, 1608336998.226000, 1608336999.505000
1608336999.516000, 1608337000.509000, 1608337000.509000, 1608337005.897000, 1608337005.897000, 1608337035.878000
1608337035.895000, 1608337037.001000, 1608337037.001000, 1608337041.444000, 1608337041.444000, 1608337096.141000


==> result/multi/local/real_step5/1/time_pipeline_14_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608336919.803000, 1608336991.411000, 1608336991.411000, 1608336996.342000, 1608336996.342000, 1608336997.571000
1608336997.584000, 1608336998.593000, 1608336998.593000, 1608337003.836000, 1608337003.836000, 1608337005.126000
1608337005.138000, 1608337006.125000, 1608337006.125000, 1608337010.990000, 1608337010.990000, 1608337088.444000


==> result/multi/local/real_step5/1/time_pipeline_14_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608336919.803000, 1608336991.757000, 1608336991.757000, 1608336996.948000, 1608336996.948000, 1608336998.116000
1608336998.128000, 1608336999.204000, 1608336999.204000, 1608337004.177000, 1608337004.177000, 1608337005.906000
1608337005.918000, 1608337006.932000, 1608337006.932000, 1608337011.578000, 1608337011.578000, 1608337089.944000


==> result/multi/local/real_step5/1/time_pipeline_14_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608336919.804000, 1608336992.146000, 1608336992.146000, 1608336997.544000, 1608336997.544000, 1608336998.783000
1608336998.795000, 1608336999.943000, 1608336999.943000, 1608337005.121000, 1608337005.121000, 1608337010.578000
1608337010.592000, 1608337011.518000, 1608337011.518000, 1608337016.084000, 1608337016.084000, 1608337093.334000


==> result/multi/local/real_step5/1/time_pipeline_14_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608336919.789000, 1608336993.757000, 1608336993.757000, 1608336998.957000, 1608336998.957000, 1608337000.190000
1608337000.200000, 1608337001.182000, 1608337001.182000, 1608337006.349000, 1608337006.349000, 1608337046.532000
1608337046.548000, 1608337047.510000, 1608337047.510000, 1608337052.068000, 1608337052.068000, 1608337097.045000


==> result/multi/local/real_step5/1/time_pipeline_14_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608336919.790000, 1608336992.475000, 1608336992.475000, 1608336997.576000, 1608336997.576000, 1608336998.861000
1608336998.872000, 1608336999.949000, 1608336999.949000, 1608337004.740000, 1608337004.740000, 1608337008.325000
1608337008.339000, 1608337009.345000, 1608337009.345000, 1608337014.001000, 1608337014.001000, 1608337092.670000


==> result/multi/local/real_step5/1/time_pipeline_14_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608336919.792000, 1608336992.893000, 1608336992.893000, 1608336998.167000, 1608336998.167000, 1608336999.299000
1608336999.310000, 1608337000.414000, 1608337000.414000, 1608337005.589000, 1608337005.589000, 1608337024.476000
1608337024.491000, 1608337025.452000, 1608337025.452000, 1608337029.910000, 1608337029.910000, 1608337094.886000


==> result/multi/local/real_step5/1/time_pipeline_14_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608336919.793000, 1608336991.726000, 1608336991.726000, 1608336997.053000, 1608336997.053000, 1608336998.325000
1608336998.337000, 1608336999.490000, 1608336999.490000, 1608337004.785000, 1608337004.785000, 1608337008.589000
1608337008.603000, 1608337009.570000, 1608337009.570000, 1608337014.190000, 1608337014.190000, 1608337092.798000


==> result/multi/local/real_step5/1/time_pipeline_14_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608336919.795000, 1608336991.733000, 1608336991.733000, 1608336996.923000, 1608336996.923000, 1608336998.156000
1608336998.168000, 1608336999.199000, 1608336999.199000, 1608337003.993000, 1608337003.993000, 1608337005.491000
1608337005.502000, 1608337006.591000, 1608337006.591000, 1608337011.505000, 1608337011.505000, 1608337089.888000


==> result/multi/local/real_step5/1/time_pipeline_14_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608336919.796000, 1608336992.040000, 1608336992.040000, 1608336997.017000, 1608336997.017000, 1608336998.272000
1608336998.286000, 1608336999.296000, 1608336999.296000, 1608337004.500000, 1608337004.500000, 1608337006.638000
1608337006.650000, 1608337007.605000, 1608337007.605000, 1608337012.414000, 1608337012.414000, 1608337091.389000


==> result/multi/local/real_step5/1/time_pipeline_14_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608336919.798000, 1608336989.014000, 1608336989.014000, 1608336993.669000, 1608336993.669000, 1608336994.919000
1608336994.930000, 1608336995.934000, 1608336995.934000, 1608337001.249000, 1608337001.249000, 1608337002.395000
1608337002.405000, 1608337003.374000, 1608337003.374000, 1608337008.451000, 1608337008.451000, 1608337074.400000


==> result/multi/local/real_step5/1/time_pipeline_14_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608336919.799000, 1608336989.984000, 1608336989.984000, 1608336995.171000, 1608336995.171000, 1608336996.207000
1608336996.217000, 1608336997.223000, 1608336997.223000, 1608337002.007000, 1608337002.007000, 1608337003.201000
1608337003.211000, 1608337004.149000, 1608337004.149000, 1608337008.866000, 1608337008.866000, 1608337077.582000


==> result/multi/local/real_step5/1/time_pipeline_15_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608337107.826000, 1608337187.668000, 1608337187.668000, 1608337192.978000, 1608337192.978000, 1608337194.140000
1608337194.151000, 1608337195.119000, 1608337195.119000, 1608337200.260000, 1608337200.260000, 1608337271.699000
1608337271.714000, 1608337272.668000, 1608337272.668000, 1608337277.171000, 1608337277.171000, 1608337309.356000


==> result/multi/local/real_step5/1/time_pipeline_15_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608337107.836000, 1608337183.151000, 1608337183.151000, 1608337188.169000, 1608337188.169000, 1608337189.311000
1608337189.322000, 1608337190.429000, 1608337190.429000, 1608337195.719000, 1608337195.719000, 1608337196.904000
1608337196.915000, 1608337197.894000, 1608337197.894000, 1608337202.883000, 1608337202.883000, 1608337295.141000


==> result/multi/local/real_step5/1/time_pipeline_15_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608337107.840000, 1608337185.277000, 1608337185.277000, 1608337190.338000, 1608337190.338000, 1608337191.489000
1608337191.501000, 1608337192.503000, 1608337192.503000, 1608337197.246000, 1608337197.246000, 1608337198.887000
1608337198.898000, 1608337199.897000, 1608337199.897000, 1608337204.510000, 1608337204.510000, 1608337298.259000


==> result/multi/local/real_step5/1/time_pipeline_15_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608337107.841000, 1608337185.361000, 1608337185.361000, 1608337190.736000, 1608337190.736000, 1608337191.917000
1608337191.929000, 1608337192.929000, 1608337192.929000, 1608337197.677000, 1608337197.677000, 1608337200.343000
1608337200.355000, 1608337201.430000, 1608337201.430000, 1608337206.072000, 1608337206.072000, 1608337299.089000


==> result/multi/local/real_step5/1/time_pipeline_15_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608337107.842000, 1608337184.741000, 1608337184.741000, 1608337189.680000, 1608337189.680000, 1608337190.867000
1608337190.878000, 1608337191.867000, 1608337191.867000, 1608337197.159000, 1608337197.159000, 1608337198.542000
1608337198.553000, 1608337199.547000, 1608337199.547000, 1608337204.643000, 1608337204.643000, 1608337298.353000


==> result/multi/local/real_step5/1/time_pipeline_15_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608337107.841000, 1608337186.072000, 1608337186.072000, 1608337191.212000, 1608337191.212000, 1608337192.386000
1608337192.398000, 1608337193.479000, 1608337193.479000, 1608337198.449000, 1608337198.449000, 1608337223.387000
1608337223.401000, 1608337224.467000, 1608337224.467000, 1608337229.138000, 1608337229.138000, 1608337303.076000


==> result/multi/local/real_step5/1/time_pipeline_15_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608337107.844000, 1608337185.906000, 1608337185.906000, 1608337191.174000, 1608337191.174000, 1608337192.354000
1608337192.367000, 1608337193.492000, 1608337193.492000, 1608337198.716000, 1608337198.716000, 1608337236.570000
1608337236.585000, 1608337237.528000, 1608337237.528000, 1608337242.035000, 1608337242.035000, 1608337305.394000


==> result/multi/local/real_step5/1/time_pipeline_15_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608337107.826000, 1608337187.290000, 1608337187.290000, 1608337192.356000, 1608337192.356000, 1608337193.469000
1608337193.479000, 1608337194.570000, 1608337194.570000, 1608337199.716000, 1608337199.716000, 1608337262.413000
1608337262.426000, 1608337263.369000, 1608337263.369000, 1608337267.868000, 1608337267.868000, 1608337308.721000


==> result/multi/local/real_step5/1/time_pipeline_15_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608337107.827000, 1608337186.536000, 1608337186.536000, 1608337191.723000, 1608337191.723000, 1608337192.967000
1608337192.978000, 1608337193.976000, 1608337193.976000, 1608337199.221000, 1608337199.221000, 1608337251.240000
1608337251.257000, 1608337252.363000, 1608337252.363000, 1608337256.857000, 1608337256.857000, 1608337307.505000


==> result/multi/local/real_step5/1/time_pipeline_15_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608337107.829000, 1608337186.200000, 1608337186.200000, 1608337191.342000, 1608337191.342000, 1608337192.563000
1608337192.575000, 1608337193.678000, 1608337193.678000, 1608337198.428000, 1608337198.428000, 1608337221.937000
1608337221.952000, 1608337223.065000, 1608337223.065000, 1608337227.616000, 1608337227.616000, 1608337302.767000


==> result/multi/local/real_step5/1/time_pipeline_15_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608337107.830000, 1608337183.786000, 1608337183.786000, 1608337188.738000, 1608337188.738000, 1608337189.943000
1608337189.953000, 1608337190.927000, 1608337190.927000, 1608337196.247000, 1608337196.247000, 1608337197.414000
1608337197.425000, 1608337198.402000, 1608337198.402000, 1608337203.289000, 1608337203.289000, 1608337296.159000


==> result/multi/local/real_step5/1/time_pipeline_15_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608337107.832000, 1608337185.149000, 1608337185.149000, 1608337190.169000, 1608337190.169000, 1608337191.371000
1608337191.383000, 1608337192.371000, 1608337192.371000, 1608337197.573000, 1608337197.573000, 1608337199.672000
1608337199.684000, 1608337200.649000, 1608337200.649000, 1608337205.385000, 1608337205.385000, 1608337298.896000


==> result/multi/local/real_step5/1/time_pipeline_15_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608337107.833000, 1608337183.371000, 1608337183.371000, 1608337188.522000, 1608337188.522000, 1608337189.658000
1608337189.668000, 1608337190.661000, 1608337190.661000, 1608337195.409000, 1608337195.409000, 1608337196.627000
1608337196.637000, 1608337197.637000, 1608337197.637000, 1608337202.424000, 1608337202.424000, 1608337292.967000


==> result/multi/local/real_step5/1/time_pipeline_15_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608337107.835000, 1608337181.678000, 1608337181.678000, 1608337186.452000, 1608337186.452000, 1608337187.751000
1608337187.761000, 1608337188.751000, 1608337188.751000, 1608337194.097000, 1608337194.097000, 1608337195.299000
1608337195.309000, 1608337196.409000, 1608337196.409000, 1608337201.413000, 1608337201.413000, 1608337286.123000


==> result/multi/local/real_step5/1/time_pipeline_15_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608337107.836000, 1608337186.614000, 1608337186.614000, 1608337192.138000, 1608337192.138000, 1608337193.374000
1608337193.386000, 1608337194.370000, 1608337194.370000, 1608337199.713000, 1608337199.713000, 1608337261.761000
1608337261.778000, 1608337262.888000, 1608337262.888000, 1608337267.731000, 1608337267.731000, 1608337308.697000


==> result/multi/local/real_step5/1/time_pipeline_16_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608321071.677000, 1608321156.843000, 1608321156.843000, 1608321162.095000, 1608321162.095000, 1608321163.286000
1608321163.296000, 1608321164.271000, 1608321164.271000, 1608321169.394000, 1608321169.394000, 1608321257.198000
1608321257.213000, 1608321258.157000, 1608321258.157000, 1608321262.632000, 1608321262.632000, 1608321293.664000


==> result/multi/local/real_step5/1/time_pipeline_16_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608321071.688000, 1608321153.343000, 1608321153.343000, 1608321158.332000, 1608321158.332000, 1608321159.461000
1608321159.472000, 1608321160.521000, 1608321160.521000, 1608321165.796000, 1608321165.796000, 1608321167.073000
1608321167.085000, 1608321168.130000, 1608321168.130000, 1608321172.958000, 1608321172.958000, 1608321277.035000


==> result/multi/local/real_step5/1/time_pipeline_16_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608321071.690000, 1608321153.348000, 1608321153.348000, 1608321158.112000, 1608321158.112000, 1608321159.300000
1608321159.310000, 1608321160.378000, 1608321160.378000, 1608321165.538000, 1608321165.538000, 1608321166.801000
1608321166.812000, 1608321167.789000, 1608321167.789000, 1608321172.613000, 1608321172.613000, 1608321276.088000


==> result/multi/local/real_step5/1/time_pipeline_16_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608321071.689000, 1608321155.417000, 1608321155.417000, 1608321160.544000, 1608321160.544000, 1608321161.869000
1608321161.882000, 1608321162.930000, 1608321162.930000, 1608321168.087000, 1608321168.087000, 1608321220.714000
1608321220.730000, 1608321221.692000, 1608321221.692000, 1608321226.668000, 1608321226.668000, 1608321289.185000


==> result/multi/local/real_step5/1/time_pipeline_16_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608321071.692000, 1608321155.331000, 1608321155.331000, 1608321160.827000, 1608321160.827000, 1608321162.112000
1608321162.124000, 1608321163.196000, 1608321163.196000, 1608321168.497000, 1608321168.497000, 1608321236.916000
1608321236.932000, 1608321238.047000, 1608321238.047000, 1608321242.504000, 1608321242.504000, 1608321292.154000


==> result/multi/local/real_step5/1/time_pipeline_16_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608321071.693000, 1608321155.500000, 1608321155.500000, 1608321160.792000, 1608321160.792000, 1608321162.066000
1608321162.077000, 1608321163.126000, 1608321163.126000, 1608321168.294000, 1608321168.294000, 1608321229.496000
1608321229.509000, 1608321230.581000, 1608321230.581000, 1608321235.038000, 1608321235.038000, 1608321291.173000


==> result/multi/local/real_step5/1/time_pipeline_16_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608321071.694000, 1608321154.415000, 1608321154.415000, 1608321159.607000, 1608321159.607000, 1608321160.836000
1608321160.850000, 1608321162.009000, 1608321162.009000, 1608321167.201000, 1608321167.201000, 1608321168.861000
1608321168.874000, 1608321169.847000, 1608321169.847000, 1608321174.616000, 1608321174.616000, 1608321277.648000


==> result/multi/local/real_step5/1/time_pipeline_16_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608321071.698000, 1608321155.348000, 1608321155.348000, 1608321160.176000, 1608321160.176000, 1608321161.461000
1608321161.474000, 1608321162.648000, 1608321162.648000, 1608321167.848000, 1608321167.848000, 1608321206.120000
1608321206.137000, 1608321207.103000, 1608321207.103000, 1608321211.547000, 1608321211.547000, 1608321284.789000


==> result/multi/local/real_step5/1/time_pipeline_16_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608321071.677000, 1608321156.491000, 1608321156.491000, 1608321161.609000, 1608321161.609000, 1608321162.867000
1608321162.877000, 1608321163.845000, 1608321163.845000, 1608321168.965000, 1608321168.965000, 1608321248.560000
1608321248.576000, 1608321249.509000, 1608321249.509000, 1608321253.960000, 1608321253.960000, 1608321293.171000


==> result/multi/local/real_step5/1/time_pipeline_16_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608321071.679000, 1608321155.532000, 1608321155.532000, 1608321160.540000, 1608321160.540000, 1608321161.827000
1608321161.841000, 1608321163.010000, 1608321163.010000, 1608321168.127000, 1608321168.127000, 1608321222.242000
1608321222.256000, 1608321223.346000, 1608321223.346000, 1608321227.869000, 1608321227.869000, 1608321289.606000


==> result/multi/local/real_step5/1/time_pipeline_16_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608321071.680000, 1608321154.014000, 1608321154.014000, 1608321159.091000, 1608321159.091000, 1608321160.284000
1608321160.296000, 1608321161.369000, 1608321161.369000, 1608321166.680000, 1608321166.680000, 1608321168.030000
1608321168.043000, 1608321169.162000, 1608321169.162000, 1608321174.357000, 1608321174.357000, 1608321277.477000


==> result/multi/local/real_step5/1/time_pipeline_16_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608321071.682000, 1608321154.935000, 1608321154.935000, 1608321159.852000, 1608321159.852000, 1608321161.100000
1608321161.114000, 1608321162.182000, 1608321162.182000, 1608321167.422000, 1608321167.422000, 1608321169.954000
1608321169.968000, 1608321170.924000, 1608321170.924000, 1608321175.576000, 1608321175.576000, 1608321278.029000


==> result/multi/local/real_step5/1/time_pipeline_16_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608321071.683000, 1608321154.709000, 1608321154.709000, 1608321160.034000, 1608321160.034000, 1608321161.296000
1608321161.310000, 1608321162.373000, 1608321162.373000, 1608321167.538000, 1608321167.538000, 1608321170.603000
1608321170.617000, 1608321171.570000, 1608321171.570000, 1608321176.566000, 1608321176.566000, 1608321278.225000


==> result/multi/local/real_step5/1/time_pipeline_16_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608321071.684000, 1608321154.824000, 1608321154.824000, 1608321159.691000, 1608321159.691000, 1608321160.930000
1608321160.944000, 1608321161.935000, 1608321161.935000, 1608321167.070000, 1608321167.070000, 1608321168.446000
1608321168.458000, 1608321169.423000, 1608321169.423000, 1608321174.093000, 1608321174.093000, 1608321277.601000


==> result/multi/local/real_step5/1/time_pipeline_16_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608321071.686000, 1608321154.382000, 1608321154.382000, 1608321159.316000, 1608321159.316000, 1608321160.515000
1608321160.528000, 1608321161.602000, 1608321161.602000, 1608321166.993000, 1608321166.993000, 1608321168.612000
1608321168.624000, 1608321169.721000, 1608321169.721000, 1608321174.495000, 1608321174.495000, 1608321277.585000


==> result/multi/local/real_step5/1/time_pipeline_16_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608321071.688000, 1608321155.602000, 1608321155.602000, 1608321160.648000, 1608321160.648000, 1608321161.987000
1608321162.000000, 1608321163.037000, 1608321163.037000, 1608321168.194000, 1608321168.194000, 1608321225.855000
1608321225.867000, 1608321226.802000, 1608321226.802000, 1608321231.777000, 1608321231.777000, 1608321290.506000


==> result/multi/local/real_step5/1/time_pipeline_1_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608320520.115000, 1608320525.992000, 1608320525.992000, 1608320530.349000, 1608320530.349000, 1608320531.304000
1608320531.314000, 1608320532.207000, 1608320532.207000, 1608320536.552000, 1608320536.552000, 1608320537.508000
1608320537.518000, 1608320538.403000, 1608320538.403000, 1608320542.749000, 1608320542.749000, 1608320543.701000


==> result/multi/local/real_step5/1/time_pipeline_21_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608321425.363000, 1608321533.578000, 1608321533.578000, 1608321539.195000, 1608321539.195000, 1608321540.346000
1608321540.356000, 1608321541.345000, 1608321541.345000, 1608321546.790000, 1608321546.790000, 1608321648.917000
1608321648.933000, 1608321649.866000, 1608321649.866000, 1608321654.237000, 1608321654.237000, 1608321757.133000


==> result/multi/local/real_step5/1/time_pipeline_21_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608321425.375000, 1608321534.678000, 1608321534.678000, 1608321540.076000, 1608321540.076000, 1608321541.281000
1608321541.293000, 1608321542.294000, 1608321542.294000, 1608321547.630000, 1608321547.630000, 1608321664.605000
1608321664.621000, 1608321665.565000, 1608321665.565000, 1608321669.944000, 1608321669.944000, 1608321766.197000


==> result/multi/local/real_step5/1/time_pipeline_21_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608321425.377000, 1608321535.307000, 1608321535.307000, 1608321540.804000, 1608321540.804000, 1608321542.085000
1608321542.098000, 1608321543.142000, 1608321543.142000, 1608321548.363000, 1608321548.363000, 1608321675.807000
1608321675.821000, 1608321676.736000, 1608321676.736000, 1608321681.704000, 1608321681.704000, 1608321772.689000


==> result/multi/local/real_step5/1/time_pipeline_21_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608321425.378000, 1608321535.926000, 1608321535.926000, 1608321541.736000, 1608321541.736000, 1608321543.040000
1608321543.054000, 1608321544.247000, 1608321544.247000, 1608321549.316000, 1608321549.316000, 1608321684.859000
1608321684.874000, 1608321686.055000, 1608321686.055000, 1608321691.427000, 1608321691.427000, 1608321777.289000


==> result/multi/local/real_step5/1/time_pipeline_21_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608321425.378000, 1608321534.973000, 1608321534.973000, 1608321540.570000, 1608321540.570000, 1608321541.790000
1608321541.803000, 1608321542.969000, 1608321542.969000, 1608321548.220000, 1608321548.220000, 1608321674.185000
1608321674.201000, 1608321675.142000, 1608321675.142000, 1608321679.609000, 1608321679.609000, 1608321771.803000


==> result/multi/local/real_step5/1/time_pipeline_21_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608321425.380000, 1608321535.822000, 1608321535.822000, 1608321541.375000, 1608321541.375000, 1608321542.677000
1608321542.693000, 1608321543.887000, 1608321543.887000, 1608321549.158000, 1608321549.158000, 1608321683.783000
1608321683.798000, 1608321684.885000, 1608321684.885000, 1608321689.760000, 1608321689.760000, 1608321776.434000


==> result/multi/local/real_step5/1/time_pipeline_21_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608321425.383000, 1608321532.821000, 1608321532.821000, 1608321538.399000, 1608321538.399000, 1608321539.653000
1608321539.663000, 1608321540.759000, 1608321540.759000, 1608321546.137000, 1608321546.137000, 1608321631.731000
1608321631.747000, 1608321632.690000, 1608321632.690000, 1608321637.177000, 1608321637.177000, 1608321745.799000


==> result/multi/local/real_step5/1/time_pipeline_21_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608321425.385000, 1608321531.660000, 1608321531.660000, 1608321536.502000, 1608321536.502000, 1608321537.711000
1608321537.721000, 1608321538.727000, 1608321538.727000, 1608321544.054000, 1608321544.054000, 1608321547.548000
1608321547.562000, 1608321548.523000, 1608321548.523000, 1608321553.141000, 1608321553.141000, 1608321689.603000


==> result/multi/local/real_step5/1/time_pipeline_21_17.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608321425.386000, 1608321535.935000, 1608321535.935000, 1608321541.679000, 1608321541.679000, 1608321543.095000
1608321543.113000, 1608321544.300000, 1608321544.300000, 1608321549.499000, 1608321549.499000, 1608321685.486000
1608321685.502000, 1608321686.448000, 1608321686.448000, 1608321691.281000, 1608321691.281000, 1608321777.294000


==> result/multi/local/real_step5/1/time_pipeline_21_18.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608321425.387000, 1608321537.054000, 1608321537.054000, 1608321542.558000, 1608321542.558000, 1608321543.860000
1608321543.873000, 1608321544.876000, 1608321544.876000, 1608321550.015000, 1608321550.015000, 1608321687.339000
1608321687.356000, 1608321688.312000, 1608321688.312000, 1608321693.078000, 1608321693.078000, 1608321777.813000


==> result/multi/local/real_step5/1/time_pipeline_21_19.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608321425.389000, 1608321537.083000, 1608321537.083000, 1608321542.783000, 1608321542.783000, 1608321544.189000
1608321544.202000, 1608321545.340000, 1608321545.340000, 1608321550.452000, 1608321550.452000, 1608321688.034000
1608321688.047000, 1608321688.986000, 1608321688.986000, 1608321693.896000, 1608321693.896000, 1608321777.932000


==> result/multi/local/real_step5/1/time_pipeline_21_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608321425.363000, 1608321537.083000, 1608321537.083000, 1608321542.642000, 1608321542.642000, 1608321544.035000
1608321544.048000, 1608321545.056000, 1608321545.056000, 1608321550.029000, 1608321550.029000, 1608321687.248000
1608321687.262000, 1608321688.330000, 1608321688.330000, 1608321693.105000, 1608321693.105000, 1608321777.799000


==> result/multi/local/real_step5/1/time_pipeline_21_20.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608321425.391000, 1608321533.084000, 1608321533.084000, 1608321538.051000, 1608321538.051000, 1608321539.271000
1608321539.282000, 1608321540.260000, 1608321540.260000, 1608321545.591000, 1608321545.591000, 1608321614.907000
1608321614.923000, 1608321615.889000, 1608321615.889000, 1608321620.787000, 1608321620.787000, 1608321734.455000


==> result/multi/local/real_step5/1/time_pipeline_21_21.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608321425.392000, 1608321536.625000, 1608321536.625000, 1608321542.310000, 1608321542.310000, 1608321543.751000
1608321543.765000, 1608321544.939000, 1608321544.939000, 1608321550.071000, 1608321550.071000, 1608321687.378000
1608321687.395000, 1608321688.353000, 1608321688.353000, 1608321693.114000, 1608321693.114000, 1608321777.823000


==> result/multi/local/real_step5/1/time_pipeline_21_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608321425.363000, 1608321536.301000, 1608321536.301000, 1608321541.723000, 1608321541.723000, 1608321543.032000
1608321543.046000, 1608321544.233000, 1608321544.233000, 1608321549.308000, 1608321549.308000, 1608321684.454000
1608321684.469000, 1608321685.403000, 1608321685.403000, 1608321690.150000, 1608321690.150000, 1608321776.689000


==> result/multi/local/real_step5/1/time_pipeline_21_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608321425.366000, 1608321535.781000, 1608321535.781000, 1608321541.048000, 1608321541.048000, 1608321542.328000
1608321542.342000, 1608321543.551000, 1608321543.551000, 1608321548.829000, 1608321548.829000, 1608321680.653000
1608321680.667000, 1608321682.202000, 1608321682.202000, 1608321687.546000, 1608321687.546000, 1608321775.269000


==> result/multi/local/real_step5/1/time_pipeline_21_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608321425.367000, 1608321530.610000, 1608321530.610000, 1608321535.602000, 1608321535.602000, 1608321537.272000
1608321537.284000, 1608321538.275000, 1608321538.275000, 1608321544.129000, 1608321544.129000, 1608321547.475000
1608321547.489000, 1608321548.617000, 1608321548.617000, 1608321553.093000, 1608321553.093000, 1608321689.685000


==> result/multi/local/real_step5/1/time_pipeline_21_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608321425.369000, 1608321532.909000, 1608321532.909000, 1608321537.827000, 1608321537.827000, 1608321539.028000
1608321539.039000, 1608321540.170000, 1608321540.170000, 1608321545.671000, 1608321545.671000, 1608321617.509000
1608321617.520000, 1608321618.455000, 1608321618.455000, 1608321623.423000, 1608321623.423000, 1608321736.478000


==> result/multi/local/real_step5/1/time_pipeline_21_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608321425.371000, 1608321536.578000, 1608321536.578000, 1608321541.924000, 1608321541.924000, 1608321543.246000
1608321543.261000, 1608321544.311000, 1608321544.311000, 1608321549.514000, 1608321549.514000, 1608321685.519000
1608321685.536000, 1608321686.915000, 1608321686.915000, 1608321691.827000, 1608321691.827000, 1608321777.488000


==> result/multi/local/real_step5/1/time_pipeline_21_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608321425.373000, 1608321535.288000, 1608321535.288000, 1608321540.985000, 1608321540.985000, 1608321542.231000
1608321542.244000, 1608321543.449000, 1608321543.449000, 1608321548.621000, 1608321548.621000, 1608321678.741000
1608321678.754000, 1608321679.690000, 1608321679.690000, 1608321684.212000, 1608321684.212000, 1608321773.760000


==> result/multi/local/real_step5/1/time_pipeline_21_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608321425.373000, 1608321536.818000, 1608321536.818000, 1608321542.507000, 1608321542.507000, 1608321543.898000
1608321543.911000, 1608321544.920000, 1608321544.920000, 1608321549.908000, 1608321549.908000, 1608321687.067000
1608321687.081000, 1608321688.010000, 1608321688.010000, 1608321692.694000, 1608321692.694000, 1608321777.734000


==> result/multi/local/real_step5/1/time_pipeline_26_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608321912.349000, 1608322050.663000, 1608322050.663000, 1608322056.998000, 1608322056.998000, 1608322180.637000
1608322180.650000, 1608322181.635000, 1608322181.635000, 1608322186.223000, 1608322186.223000, 1608322333.828000
1608322333.847000, 1608322335.647000, 1608322335.647000, 1608322340.814000, 1608322340.814000, 1608322381.703000


==> result/multi/local/real_step5/1/time_pipeline_26_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608321912.359000, 1608322049.136000, 1608322049.136000, 1608322055.188000, 1608322055.188000, 1608322062.403000
1608322062.419000, 1608322063.523000, 1608322063.523000, 1608322068.001000, 1608322068.001000, 1608322234.225000
1608322234.238000, 1608322235.260000, 1608322235.260000, 1608322239.959000, 1608322239.959000, 1608322368.444000


==> result/multi/local/real_step5/1/time_pipeline_26_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608321912.361000, 1608322048.223000, 1608322048.223000, 1608322053.882000, 1608322053.882000, 1608322055.167000
1608322055.178000, 1608322056.195000, 1608322056.195000, 1608322061.400000, 1608322061.400000, 1608322226.373000
1608322226.387000, 1608322228.022000, 1608322228.022000, 1608322232.693000, 1608322232.693000, 1608322366.985000


==> result/multi/local/real_step5/1/time_pipeline_26_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608321912.364000, 1608322048.010000, 1608322048.010000, 1608322053.894000, 1608322053.894000, 1608322055.285000
1608322055.296000, 1608322056.292000, 1608322056.292000, 1608322061.228000, 1608322061.228000, 1608322225.784000
1608322225.794000, 1608322226.790000, 1608322226.790000, 1608322231.755000, 1608322231.755000, 1608322366.635000


==> result/multi/local/real_step5/1/time_pipeline_26_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608321912.363000, 1608322050.160000, 1608322050.160000, 1608322056.342000, 1608322056.342000, 1608322161.757000
1608322161.774000, 1608322162.750000, 1608322162.750000, 1608322167.371000, 1608322167.371000, 1608322318.104000
1608322318.127000, 1608322319.137000, 1608322319.137000, 1608322323.759000, 1608322323.759000, 1608322380.298000


==> result/multi/local/real_step5/1/time_pipeline_26_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608321912.366000, 1608322049.712000, 1608322049.712000, 1608322055.533000, 1608322055.533000, 1608322110.620000
1608322110.635000, 1608322111.666000, 1608322111.666000, 1608322116.125000, 1608322116.125000, 1608322273.314000
1608322273.330000, 1608322274.395000, 1608322274.395000, 1608322279.104000, 1608322279.104000, 1608322374.582000


==> result/multi/local/real_step5/1/time_pipeline_26_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608321912.368000, 1608322050.097000, 1608322050.097000, 1608322056.405000, 1608322056.405000, 1608322163.986000
1608322164.001000, 1608322164.937000, 1608322164.937000, 1608322169.576000, 1608322169.576000, 1608322319.915000
1608322319.932000, 1608322321.307000, 1608322321.307000, 1608322326.432000, 1608322326.432000, 1608322380.664000


==> result/multi/local/real_step5/1/time_pipeline_26_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608321912.371000, 1608322047.407000, 1608322047.407000, 1608322053.006000, 1608322053.006000, 1608322054.294000
1608322054.306000, 1608322055.460000, 1608322055.460000, 1608322060.944000, 1608322060.944000, 1608322224.755000
1608322224.768000, 1608322226.325000, 1608322226.325000, 1608322231.917000, 1608322231.917000, 1608322366.715000


==> result/multi/local/real_step5/1/time_pipeline_26_17.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608321912.372000, 1608322048.473000, 1608322048.473000, 1608322054.476000, 1608322054.476000, 1608322055.805000
1608322055.818000, 1608322056.960000, 1608322056.960000, 1608322061.820000, 1608322061.820000, 1608322227.599000
1608322227.614000, 1608322228.864000, 1608322228.864000, 1608322234.005000, 1608322234.005000, 1608322367.353000


==> result/multi/local/real_step5/1/time_pipeline_26_18.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608321912.373000, 1608322048.575000, 1608322048.575000, 1608322054.749000, 1608322054.749000, 1608322056.687000
1608322056.702000, 1608322057.851000, 1608322057.851000, 1608322062.623000, 1608322062.623000, 1608322229.363000
1608322229.378000, 1608322230.474000, 1608322230.474000, 1608322235.526000, 1608322235.526000, 1608322367.683000


==> result/multi/local/real_step5/1/time_pipeline_26_19.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608321912.375000, 1608322048.681000, 1608322048.681000, 1608322054.528000, 1608322054.528000, 1608322056.004000
1608322056.023000, 1608322056.999000, 1608322056.999000, 1608322061.744000, 1608322061.744000, 1608322227.387000
1608322227.402000, 1608322228.348000, 1608322228.348000, 1608322232.920000, 1608322232.920000, 1608322367.051000


==> result/multi/local/real_step5/1/time_pipeline_26_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608321912.349000, 1608322045.146000, 1608322045.146000, 1608322050.656000, 1608322050.656000, 1608322051.924000
1608322051.936000, 1608322053.128000, 1608322053.128000, 1608322058.645000, 1608322058.645000, 1608322209.301000
1608322209.316000, 1608322210.264000, 1608322210.264000, 1608322214.961000, 1608322214.961000, 1608322358.191000


==> result/multi/local/real_step5/1/time_pipeline_26_20.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608321912.376000, 1608322047.534000, 1608322047.534000, 1608322052.944000, 1608322052.944000, 1608322054.233000
1608322054.244000, 1608322055.267000, 1608322055.267000, 1608322060.235000, 1608322060.235000, 1608322221.501000
1608322221.515000, 1608322222.462000, 1608322222.462000, 1608322226.912000, 1608322226.912000, 1608322364.381000


==> result/multi/local/real_step5/1/time_pipeline_26_21.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608321912.376000, 1608322050.629000, 1608322050.629000, 1608322056.789000, 1608322056.789000, 1608322175.401000
1608322175.416000, 1608322176.428000, 1608322176.428000, 1608322181.087000, 1608322181.087000, 1608322329.347000
1608322329.368000, 1608322330.417000, 1608322330.417000, 1608322335.000000, 1608322335.000000, 1608322381.449000


==> result/multi/local/real_step5/1/time_pipeline_26_22.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608321912.379000, 1608322045.904000, 1608322045.904000, 1608322051.190000, 1608322051.190000, 1608322052.505000
1608322052.518000, 1608322053.693000, 1608322053.693000, 1608322058.913000, 1608322058.913000, 1608322211.744000
1608322211.758000, 1608322212.673000, 1608322212.673000, 1608322217.134000, 1608322217.134000, 1608322359.638000


==> result/multi/local/real_step5/1/time_pipeline_26_23.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608321912.380000, 1608322049.858000, 1608322049.858000, 1608322055.619000, 1608322055.619000, 1608322120.618000
1608322120.635000, 1608322121.579000, 1608322121.579000, 1608322125.948000, 1608322125.948000, 1608322280.812000
1608322280.830000, 1608322281.804000, 1608322281.804000, 1608322286.225000, 1608322286.225000, 1608322375.684000


==> result/multi/local/real_step5/1/time_pipeline_26_24.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608321912.382000, 1608322043.482000, 1608322043.482000, 1608322048.225000, 1608322048.225000, 1608322049.451000
1608322049.465000, 1608322050.457000, 1608322050.457000, 1608322056.111000, 1608322056.111000, 1608322153.599000
1608322153.621000, 1608322154.619000, 1608322154.619000, 1608322159.010000, 1608322159.010000, 1608322310.942000


==> result/multi/local/real_step5/1/time_pipeline_26_25.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608321912.383000, 1608322045.130000, 1608322045.130000, 1608322050.610000, 1608322050.610000, 1608322051.948000
1608322051.962000, 1608322053.174000, 1608322053.174000, 1608322058.487000, 1608322058.487000, 1608322207.353000
1608322207.368000, 1608322208.325000, 1608322208.325000, 1608322212.790000, 1608322212.790000, 1608322356.699000


==> result/multi/local/real_step5/1/time_pipeline_26_26.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608321912.385000, 1608322045.804000, 1608322045.804000, 1608322051.068000, 1608322051.068000, 1608322052.403000
1608322052.416000, 1608322053.543000, 1608322053.543000, 1608322059.269000, 1608322059.269000, 1608322214.917000
1608322214.931000, 1608322215.851000, 1608322215.851000, 1608322220.273000, 1608322220.273000, 1608322361.126000


==> result/multi/local/real_step5/1/time_pipeline_26_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608321912.350000, 1608322044.934000, 1608322044.934000, 1608322050.040000, 1608322050.040000, 1608322051.313000
1608322051.326000, 1608322052.389000, 1608322052.389000, 1608322057.993000, 1608322057.993000, 1608322201.008000
1608322201.023000, 1608322201.989000, 1608322201.989000, 1608322206.519000, 1608322206.519000, 1608322351.503000


==> result/multi/local/real_step5/1/time_pipeline_26_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608321912.351000, 1608322041.657000, 1608322041.657000, 1608322046.648000, 1608322046.648000, 1608322048.570000
1608322048.580000, 1608322049.722000, 1608322049.722000, 1608322055.492000, 1608322055.492000, 1608322104.729000
1608322104.745000, 1608322105.686000, 1608322105.686000, 1608322110.200000, 1608322110.200000, 1608322267.726000


==> result/multi/local/real_step5/1/time_pipeline_26_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608321912.353000, 1608322045.707000, 1608322045.707000, 1608322050.809000, 1608322050.809000, 1608322052.225000
1608322052.238000, 1608322053.310000, 1608322053.310000, 1608322058.755000, 1608322058.755000, 1608322210.255000
1608322210.268000, 1608322211.249000, 1608322211.249000, 1608322216.050000, 1608322216.050000, 1608322358.887000


==> result/multi/local/real_step5/1/time_pipeline_26_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608321912.355000, 1608322049.431000, 1608322049.431000, 1608322055.528000, 1608322055.528000, 1608322110.729000
1608322110.744000, 1608322111.833000, 1608322111.833000, 1608322116.333000, 1608322116.333000, 1608322273.436000
1608322273.450000, 1608322274.731000, 1608322274.731000, 1608322279.475000, 1608322279.475000, 1608322374.641000


==> result/multi/local/real_step5/1/time_pipeline_26_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608321912.356000, 1608322050.632000, 1608322050.632000, 1608322056.478000, 1608322056.478000, 1608322166.676000
1608322166.690000, 1608322168.366000, 1608322168.366000, 1608322174.042000, 1608322174.042000, 1608322323.658000
1608322323.734000, 1608322325.421000, 1608322325.421000, 1608322330.185000, 1608322330.185000, 1608322381.115000


==> result/multi/local/real_step5/1/time_pipeline_26_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608321912.358000, 1608322050.273000, 1608322050.273000, 1608322056.539000, 1608322056.539000, 1608322169.036000
1608322169.050000, 1608322170.084000, 1608322170.084000, 1608322174.604000, 1608322174.604000, 1608322324.102000
1608322324.131000, 1608322325.107000, 1608322325.107000, 1608322329.713000, 1608322329.713000, 1608322381.071000


==> result/multi/local/real_step5/1/time_pipeline_26_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608321912.360000, 1608322046.889000, 1608322046.889000, 1608322052.493000, 1608322052.493000, 1608322053.730000
1608322053.742000, 1608322054.893000, 1608322054.893000, 1608322060.087000, 1608322060.087000, 1608322221.312000
1608322221.328000, 1608322222.343000, 1608322222.343000, 1608322227.029000, 1608322227.029000, 1608322364.434000


==> result/multi/local/real_step5/1/time_pipeline_31_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608322517.255000, 1608322681.696000, 1608322681.696000, 1608322687.690000, 1608322687.690000, 1608322909.522000
1608322909.536000, 1608322910.536000, 1608322910.536000, 1608322915.326000, 1608322915.326000, 1608323086.004000
1608323086.020000, 1608323087.108000, 1608323087.108000, 1608323091.977000, 1608323091.977000, 1608323154.325000


==> result/multi/local/real_step5/1/time_pipeline_31_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608322517.265000, 1608322681.710000, 1608322681.710000, 1608322687.724000, 1608322687.724000, 1608322909.178000
1608322909.192000, 1608322910.349000, 1608322910.349000, 1608322915.666000, 1608322915.666000, 1608323086.299000
1608323086.328000, 1608323087.284000, 1608323087.284000, 1608323092.152000, 1608323092.152000, 1608323154.551000


==> result/multi/local/real_step5/1/time_pipeline_31_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608322517.267000, 1608322677.120000, 1608322677.120000, 1608322682.659000, 1608322682.659000, 1608322685.487000
1608322685.499000, 1608322686.500000, 1608322686.500000, 1608322691.284000, 1608322691.284000, 1608322915.778000
1608322915.791000, 1608322916.821000, 1608322916.821000, 1608322921.641000, 1608322921.641000, 1608323091.253000


==> result/multi/local/real_step5/1/time_pipeline_31_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608322517.272000, 1608322682.360000, 1608322682.360000, 1608322688.460000, 1608322688.460000, 1608322912.730000
1608322912.745000, 1608322913.836000, 1608322913.836000, 1608322918.680000, 1608322918.680000, 1608323089.456000
1608323089.478000, 1608323090.421000, 1608323090.421000, 1608323095.134000, 1608323095.134000, 1608323156.602000


==> result/multi/local/real_step5/1/time_pipeline_31_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608322517.272000, 1608322673.979000, 1608322673.979000, 1608322679.396000, 1608322679.396000, 1608322680.609000
1608322680.621000, 1608322681.777000, 1608322681.777000, 1608322687.432000, 1608322687.432000, 1608322906.695000
1608322906.711000, 1608322907.699000, 1608322907.699000, 1608322912.499000, 1608322912.499000, 1608323083.280000


==> result/multi/local/real_step5/1/time_pipeline_31_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608322517.273000, 1608322674.383000, 1608322674.383000, 1608322679.709000, 1608322679.709000, 1608322681.006000
1608322681.017000, 1608322682.100000, 1608322682.100000, 1608322687.826000, 1608322687.826000, 1608322909.930000
1608322909.945000, 1608322911.821000, 1608322911.821000, 1608322919.702000, 1608322919.702000, 1608323090.117000


==> result/multi/local/real_step5/1/time_pipeline_31_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608322517.276000, 1608322659.110000, 1608322659.110000, 1608322663.821000, 1608322663.821000, 1608322665.670000
1608322665.681000, 1608322666.598000, 1608322666.598000, 1608322671.130000, 1608322671.130000, 1608322672.166000
1608322672.175000, 1608322673.123000, 1608322673.123000, 1608322677.957000, 1608322677.957000, 1608322679.172000


==> result/multi/local/real_step5/1/time_pipeline_31_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608322517.276000, 1608322683.253000, 1608322683.253000, 1608322688.796000, 1608322688.796000, 1608322913.671000
1608322913.688000, 1608322914.932000, 1608322914.932000, 1608322920.199000, 1608322920.199000, 1608323090.508000
1608323090.561000, 1608323091.526000, 1608323091.526000, 1608323096.190000, 1608323096.190000, 1608323156.995000


==> result/multi/local/real_step5/1/time_pipeline_31_17.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608322517.278000, 1608322682.023000, 1608322682.023000, 1608322687.845000, 1608322687.845000, 1608322910.058000
1608322910.072000, 1608322911.056000, 1608322911.056000, 1608322915.807000, 1608322915.807000, 1608323086.418000
1608323086.429000, 1608323087.394000, 1608323087.394000, 1608323092.161000, 1608323092.161000, 1608323154.554000


==> result/multi/local/real_step5/1/time_pipeline_31_18.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608322517.277000, 1608322682.025000, 1608322682.025000, 1608322688.017000, 1608322688.017000, 1608322910.985000
1608322910.998000, 1608322912.750000, 1608322912.750000, 1608322919.177000, 1608322919.177000, 1608323089.719000
1608323089.804000, 1608323090.791000, 1608323090.791000, 1608323095.573000, 1608323095.573000, 1608323156.776000


==> result/multi/local/real_step5/1/time_pipeline_31_19.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608322517.283000, 1608322674.074000, 1608322674.074000, 1608322679.538000, 1608322679.538000, 1608322680.787000
1608322680.799000, 1608322681.809000, 1608322681.809000, 1608322687.425000, 1608322687.425000, 1608322906.630000
1608322906.646000, 1608322907.646000, 1608322907.646000, 1608322912.472000, 1608322912.472000, 1608323083.214000


==> result/multi/local/real_step5/1/time_pipeline_31_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608322517.255000, 1608322664.934000, 1608322664.934000, 1608322669.779000, 1608322669.779000, 1608322670.809000
1608322670.819000, 1608322671.720000, 1608322671.720000, 1608322676.442000, 1608322676.442000, 1608322677.549000
1608322677.558000, 1608322678.533000, 1608322678.533000, 1608322684.080000, 1608322684.080000, 1608322784.316000


==> result/multi/local/real_step5/1/time_pipeline_31_20.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608322517.283000, 1608322672.619000, 1608322672.619000, 1608322677.889000, 1608322677.889000, 1608322679.105000
1608322679.120000, 1608322680.231000, 1608322680.231000, 1608322685.922000, 1608322685.922000, 1608322874.758000
1608322874.771000, 1608322875.743000, 1608322875.743000, 1608322880.414000, 1608322880.414000, 1608323058.951000


==> result/multi/local/real_step5/1/time_pipeline_31_21.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608322517.283000, 1608322678.407000, 1608322678.407000, 1608322684.475000, 1608322684.475000, 1608322808.272000
1608322808.295000, 1608322809.348000, 1608322809.348000, 1608322814.005000, 1608322814.005000, 1608322998.286000
1608322998.310000, 1608322999.296000, 1608322999.296000, 1608323003.783000, 1608323003.783000, 1608323111.014000


==> result/multi/local/real_step5/1/time_pipeline_31_22.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608322517.284000, 1608322672.859000, 1608322672.859000, 1608322678.030000, 1608322678.030000, 1608322679.215000
1608322679.226000, 1608322680.213000, 1608322680.213000, 1608322685.910000, 1608322685.910000, 1608322874.221000
1608322874.237000, 1608322875.227000, 1608322875.227000, 1608322879.872000, 1608322879.872000, 1608323058.720000


==> result/multi/local/real_step5/1/time_pipeline_31_23.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608322517.285000, 1608322683.222000, 1608322683.222000, 1608322689.117000, 1608322689.117000, 1608322914.254000
1608322914.271000, 1608322915.746000, 1608322915.746000, 1608322921.075000, 1608322921.075000, 1608323090.974000
1608323091.030000, 1608323092.090000, 1608323092.090000, 1608323096.714000, 1608323096.714000, 1608323157.125000


==> result/multi/local/real_step5/1/time_pipeline_31_24.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608322517.287000, 1608322676.325000, 1608322676.325000, 1608322681.651000, 1608322681.651000, 1608322684.787000
1608322684.799000, 1608322685.822000, 1608322685.822000, 1608322691.324000, 1608322691.324000, 1608322915.750000
1608322915.765000, 1608322917.022000, 1608322917.022000, 1608322921.747000, 1608322921.747000, 1608323091.307000


==> result/multi/local/real_step5/1/time_pipeline_31_25.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608322517.288000, 1608322680.874000, 1608322680.874000, 1608322686.916000, 1608322686.916000, 1608322898.459000
1608322898.475000, 1608322900.066000, 1608322900.066000, 1608322904.635000, 1608322904.635000, 1608323075.991000
1608323076.136000, 1608323077.710000, 1608323077.710000, 1608323082.566000, 1608323082.566000, 1608323148.747000


==> result/multi/local/real_step5/1/time_pipeline_31_26.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608322517.289000, 1608322680.356000, 1608322680.356000, 1608322685.931000, 1608322685.931000, 1608322874.829000
1608322874.843000, 1608322875.817000, 1608322875.817000, 1608322880.280000, 1608322880.280000, 1608323058.861000
1608323058.877000, 1608323059.849000, 1608323059.849000, 1608323064.341000, 1608323064.341000, 1608323138.399000


==> result/multi/local/real_step5/1/time_pipeline_31_27.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608322517.290000, 1608322680.781000, 1608322680.781000, 1608322686.849000, 1608322686.849000, 1608322897.147000
1608322897.163000, 1608322898.766000, 1608322898.766000, 1608322903.483000, 1608322903.483000, 1608323075.058000
1608323075.180000, 1608323076.726000, 1608323076.726000, 1608323081.388000, 1608323081.388000, 1608323148.234000


==> result/multi/local/real_step5/1/time_pipeline_31_28.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608322517.291000, 1608322681.668000, 1608322681.668000, 1608322687.627000, 1608322687.627000, 1608322908.378000
1608322908.392000, 1608322909.447000, 1608322909.447000, 1608322914.224000, 1608322914.224000, 1608323085.086000
1608323085.101000, 1608323086.104000, 1608323086.104000, 1608323090.882000, 1608323090.882000, 1608323153.150000


==> result/multi/local/real_step5/1/time_pipeline_31_29.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608322517.292000, 1608322677.095000, 1608322677.095000, 1608322682.735000, 1608322682.735000, 1608322685.635000
1608322685.651000, 1608322686.655000, 1608322686.655000, 1608322691.545000, 1608322691.545000, 1608322915.706000
1608322915.725000, 1608322916.832000, 1608322916.832000, 1608322921.580000, 1608322921.580000, 1608323091.231000


==> result/multi/local/real_step5/1/time_pipeline_31_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608322517.256000, 1608322682.454000, 1608322682.454000, 1608322688.360000, 1608322688.360000, 1608322912.432000
1608322912.446000, 1608322913.448000, 1608322913.448000, 1608322918.450000, 1608322918.450000, 1608323089.169000
1608323089.183000, 1608323090.136000, 1608323090.136000, 1608323094.991000, 1608323094.991000, 1608323156.528000


==> result/multi/local/real_step5/1/time_pipeline_31_30.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608322517.294000, 1608322676.381000, 1608322676.381000, 1608322681.990000, 1608322681.990000, 1608322685.556000
1608322685.568000, 1608322686.717000, 1608322686.717000, 1608322691.590000, 1608322691.590000, 1608322915.689000
1608322915.709000, 1608322916.821000, 1608322916.821000, 1608322921.583000, 1608322921.583000, 1608323091.263000


==> result/multi/local/real_step5/1/time_pipeline_31_31.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608322517.296000, 1608322681.670000, 1608322681.670000, 1608322687.521000, 1608322687.521000, 1608322907.522000
1608322907.537000, 1608322908.500000, 1608322908.500000, 1608322913.235000, 1608322913.235000, 1608323084.110000
1608323084.125000, 1608323085.135000, 1608323085.135000, 1608323089.884000, 1608323089.884000, 1608323152.533000


==> result/multi/local/real_step5/1/time_pipeline_31_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608322517.257000, 1608322673.414000, 1608322673.414000, 1608322678.765000, 1608322678.765000, 1608322679.975000
1608322679.987000, 1608322681.022000, 1608322681.022000, 1608322686.562000, 1608322686.562000, 1608322891.161000
1608322891.177000, 1608322893.065000, 1608322893.065000, 1608322899.187000, 1608322899.187000, 1608323071.903000


==> result/multi/local/real_step5/1/time_pipeline_31_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608322517.259000, 1608322667.183000, 1608322667.183000, 1608322672.204000, 1608322672.204000, 1608322673.246000
1608322673.256000, 1608322674.330000, 1608322674.330000, 1608322679.219000, 1608322679.219000, 1608322680.462000
1608322680.473000, 1608322681.533000, 1608322681.533000, 1608322687.430000, 1608322687.430000, 1608322906.703000


==> result/multi/local/real_step5/1/time_pipeline_31_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608322517.260000, 1608322675.372000, 1608322675.372000, 1608322680.812000, 1608322680.812000, 1608322683.223000
1608322683.237000, 1608322684.405000, 1608322684.405000, 1608322689.599000, 1608322689.599000, 1608322914.757000
1608322914.774000, 1608322915.792000, 1608322915.792000, 1608322920.796000, 1608322920.796000, 1608323090.847000


==> result/multi/local/real_step5/1/time_pipeline_31_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608322517.262000, 1608322680.927000, 1608322680.927000, 1608322686.950000, 1608322686.950000, 1608322899.595000
1608322899.610000, 1608322900.565000, 1608322900.565000, 1608322905.125000, 1608322905.125000, 1608323076.112000
1608323076.127000, 1608323077.086000, 1608323077.086000, 1608323081.692000, 1608323081.692000, 1608323148.387000


==> result/multi/local/real_step5/1/time_pipeline_31_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608322517.264000, 1608322679.637000, 1608322679.637000, 1608322685.498000, 1608322685.498000, 1608322859.291000
1608322859.308000, 1608322861.194000, 1608322861.194000, 1608322866.940000, 1608322866.940000, 1608323047.141000
1608323047.232000, 1608323048.546000, 1608323048.546000, 1608323053.155000, 1608323053.155000, 1608323132.213000


==> result/multi/local/real_step5/1/time_pipeline_31_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608322517.265000, 1608322675.516000, 1608322675.516000, 1608322681.138000, 1608322681.138000, 1608322683.453000
1608322683.466000, 1608322684.639000, 1608322684.639000, 1608322690.432000, 1608322690.432000, 1608322915.264000
1608322915.284000, 1608322916.386000, 1608322916.386000, 1608322921.285000, 1608322921.285000, 1608323091.130000


==> result/multi/local/real_step5/1/time_pipeline_6_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608320665.650000, 1608320697.527000, 1608320697.527000, 1608320702.172000, 1608320702.172000, 1608320703.299000
1608320703.310000, 1608320704.330000, 1608320704.330000, 1608320708.942000, 1608320708.942000, 1608320710.300000
1608320710.311000, 1608320711.331000, 1608320711.331000, 1608320716.123000, 1608320716.123000, 1608320717.447000


==> result/multi/local/real_step5/1/time_pipeline_6_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608320665.650000, 1608320697.488000, 1608320697.488000, 1608320702.101000, 1608320702.101000, 1608320703.278000
1608320703.290000, 1608320704.282000, 1608320704.282000, 1608320709.158000, 1608320709.158000, 1608320710.528000
1608320710.539000, 1608320711.570000, 1608320711.570000, 1608320716.403000, 1608320716.403000, 1608320717.736000


==> result/multi/local/real_step5/1/time_pipeline_6_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608320665.651000, 1608320697.536000, 1608320697.536000, 1608320702.152000, 1608320702.152000, 1608320703.330000
1608320703.341000, 1608320704.321000, 1608320704.321000, 1608320709.315000, 1608320709.315000, 1608320710.687000
1608320710.698000, 1608320711.783000, 1608320711.783000, 1608320716.943000, 1608320716.943000, 1608320718.228000


==> result/multi/local/real_step5/1/time_pipeline_6_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608320665.653000, 1608320697.540000, 1608320697.540000, 1608320702.439000, 1608320702.439000, 1608320703.567000
1608320703.578000, 1608320704.662000, 1608320704.662000, 1608320709.288000, 1608320709.288000, 1608320710.497000
1608320710.508000, 1608320711.470000, 1608320711.470000, 1608320716.137000, 1608320716.137000, 1608320717.337000


==> result/multi/local/real_step5/1/time_pipeline_6_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608320665.655000, 1608320697.540000, 1608320697.540000, 1608320702.158000, 1608320702.158000, 1608320703.337000
1608320703.348000, 1608320704.311000, 1608320704.311000, 1608320708.934000, 1608320708.934000, 1608320710.140000
1608320710.151000, 1608320711.113000, 1608320711.113000, 1608320715.790000, 1608320715.790000, 1608320716.965000


==> result/multi/local/real_step5/1/time_pipeline_6_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608320665.657000, 1608320697.538000, 1608320697.538000, 1608320702.728000, 1608320702.728000, 1608320703.926000
1608320703.936000, 1608320704.999000, 1608320704.999000, 1608320709.615000, 1608320709.615000, 1608320710.785000
1608320710.794000, 1608320711.733000, 1608320711.733000, 1608320716.395000, 1608320716.395000, 1608320717.571000


==> result/multi/local/real_step5/1/time_pipeline_7_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608336216.918000, 1608336254.067000, 1608336254.067000, 1608336259.279000, 1608336259.279000, 1608336260.480000
1608336260.491000, 1608336261.518000, 1608336261.518000, 1608336266.300000, 1608336266.300000, 1608336267.633000
1608336267.643000, 1608336268.722000, 1608336268.722000, 1608336273.456000, 1608336273.456000, 1608336274.604000


==> result/multi/local/real_step5/1/time_pipeline_7_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608336216.918000, 1608336254.069000, 1608336254.069000, 1608336258.676000, 1608336258.676000, 1608336259.834000
1608336259.845000, 1608336260.844000, 1608336260.844000, 1608336265.458000, 1608336265.458000, 1608336266.765000
1608336266.777000, 1608336267.774000, 1608336267.774000, 1608336272.435000, 1608336272.435000, 1608336273.755000


==> result/multi/local/real_step5/1/time_pipeline_7_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608336216.919000, 1608336254.072000, 1608336254.072000, 1608336258.783000, 1608336258.783000, 1608336259.996000
1608336260.008000, 1608336261.014000, 1608336261.014000, 1608336265.906000, 1608336265.906000, 1608336267.267000
1608336267.278000, 1608336268.342000, 1608336268.342000, 1608336273.258000, 1608336273.258000, 1608336274.568000


==> result/multi/local/real_step5/1/time_pipeline_7_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608336216.921000, 1608336254.134000, 1608336254.134000, 1608336259.373000, 1608336259.373000, 1608336260.519000
1608336260.529000, 1608336261.609000, 1608336261.609000, 1608336266.339000, 1608336266.339000, 1608336267.518000
1608336267.528000, 1608336268.495000, 1608336268.495000, 1608336273.228000, 1608336273.228000, 1608336274.426000


==> result/multi/local/real_step5/1/time_pipeline_7_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608336216.922000, 1608336254.132000, 1608336254.132000, 1608336258.844000, 1608336258.844000, 1608336260.055000
1608336260.067000, 1608336261.046000, 1608336261.046000, 1608336265.779000, 1608336265.779000, 1608336266.995000
1608336267.010000, 1608336267.997000, 1608336267.997000, 1608336272.737000, 1608336272.737000, 1608336273.955000


==> result/multi/local/real_step5/1/time_pipeline_7_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608336216.924000, 1608336254.136000, 1608336254.136000, 1608336258.851000, 1608336258.851000, 1608336260.063000
1608336260.074000, 1608336261.046000, 1608336261.046000, 1608336265.779000, 1608336265.779000, 1608336266.995000
1608336267.010000, 1608336267.973000, 1608336267.973000, 1608336272.714000, 1608336272.714000, 1608336273.927000


==> result/multi/local/real_step5/1/time_pipeline_7_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608336216.925000, 1608336254.136000, 1608336254.136000, 1608336258.855000, 1608336258.855000, 1608336260.072000
1608336260.083000, 1608336261.054000, 1608336261.054000, 1608336265.788000, 1608336265.788000, 1608336267.000000
1608336267.013000, 1608336268.029000, 1608336268.029000, 1608336272.896000, 1608336272.896000, 1608336274.249000


==> result/multi/local/real_step5/1/time_pipeline_8_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608336281.151000, 1608336323.732000, 1608336323.732000, 1608336328.453000, 1608336328.453000, 1608336329.709000
1608336329.721000, 1608336330.760000, 1608336330.760000, 1608336335.600000, 1608336335.600000, 1608336336.970000
1608336336.982000, 1608336338.089000, 1608336338.089000, 1608336342.820000, 1608336342.820000, 1608336344.277000


==> result/multi/local/real_step5/1/time_pipeline_8_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608336281.151000, 1608336323.617000, 1608336323.617000, 1608336328.840000, 1608336328.840000, 1608336330.070000
1608336330.081000, 1608336331.226000, 1608336331.226000, 1608336335.962000, 1608336335.962000, 1608336337.237000
1608336337.250000, 1608336338.229000, 1608336338.229000, 1608336343.461000, 1608336343.461000, 1608336346.492000


==> result/multi/local/real_step5/1/time_pipeline_8_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608336281.152000, 1608336323.723000, 1608336323.723000, 1608336328.468000, 1608336328.468000, 1608336329.720000
1608336329.733000, 1608336330.729000, 1608336330.729000, 1608336335.849000, 1608336335.849000, 1608336337.231000
1608336337.244000, 1608336338.204000, 1608336338.204000, 1608336342.960000, 1608336342.960000, 1608336344.845000


==> result/multi/local/real_step5/1/time_pipeline_8_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608336281.154000, 1608336323.724000, 1608336323.724000, 1608336328.953000, 1608336328.953000, 1608336330.212000
1608336330.222000, 1608336331.350000, 1608336331.350000, 1608336336.084000, 1608336336.084000, 1608336337.351000
1608336337.363000, 1608336338.330000, 1608336338.330000, 1608336343.060000, 1608336343.060000, 1608336345.467000


==> result/multi/local/real_step5/1/time_pipeline_8_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608336281.156000, 1608336323.726000, 1608336323.726000, 1608336328.820000, 1608336328.820000, 1608336330.047000
1608336330.059000, 1608336331.202000, 1608336331.202000, 1608336335.933000, 1608336335.933000, 1608336337.206000
1608336337.218000, 1608336338.343000, 1608336338.343000, 1608336343.119000, 1608336343.119000, 1608336345.883000


==> result/multi/local/real_step5/1/time_pipeline_8_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608336281.158000, 1608336323.727000, 1608336323.727000, 1608336328.961000, 1608336328.961000, 1608336330.151000
1608336330.162000, 1608336331.285000, 1608336331.285000, 1608336336.021000, 1608336336.021000, 1608336337.287000
1608336337.298000, 1608336338.275000, 1608336338.275000, 1608336343.005000, 1608336343.005000, 1608336345.257000


==> result/multi/local/real_step5/1/time_pipeline_8_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608336281.159000, 1608336323.730000, 1608336323.730000, 1608336328.474000, 1608336328.474000, 1608336329.759000
1608336329.771000, 1608336330.810000, 1608336330.810000, 1608336335.785000, 1608336335.785000, 1608336337.197000
1608336337.209000, 1608336338.326000, 1608336338.326000, 1608336343.056000, 1608336343.056000, 1608336345.478000


==> result/multi/local/real_step5/1/time_pipeline_8_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608336281.162000, 1608336323.730000, 1608336323.730000, 1608336328.474000, 1608336328.474000, 1608336329.720000
1608336329.734000, 1608336330.742000, 1608336330.742000, 1608336335.869000, 1608336335.869000, 1608336337.276000
1608336337.287000, 1608336338.254000, 1608336338.254000, 1608336343.010000, 1608336343.010000, 1608336345.143000


==> result/multi/local/real_step5/1/time_pipeline_9_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608336353.834000, 1608336401.743000, 1608336401.743000, 1608336407.022000, 1608336407.022000, 1608336408.242000
1608336408.253000, 1608336409.234000, 1608336409.234000, 1608336413.973000, 1608336413.973000, 1608336415.221000
1608336415.232000, 1608336416.207000, 1608336416.207000, 1608336421.454000, 1608336421.454000, 1608336423.680000


==> result/multi/local/real_step5/1/time_pipeline_9_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608336353.834000, 1608336401.641000, 1608336401.641000, 1608336406.898000, 1608336406.898000, 1608336408.116000
1608336408.128000, 1608336409.268000, 1608336409.268000, 1608336414.498000, 1608336414.498000, 1608336415.823000
1608336415.834000, 1608336416.862000, 1608336416.862000, 1608336421.699000, 1608336421.699000, 1608336424.327000


==> result/multi/local/real_step5/1/time_pipeline_9_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608336353.835000, 1608336401.390000, 1608336401.390000, 1608336405.995000, 1608336405.995000, 1608336407.192000
1608336407.203000, 1608336408.173000, 1608336408.173000, 1608336413.006000, 1608336413.006000, 1608336414.206000
1608336414.220000, 1608336415.215000, 1608336415.215000, 1608336420.075000, 1608336420.075000, 1608336421.257000


==> result/multi/local/real_step5/1/time_pipeline_9_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608336353.837000, 1608336401.476000, 1608336401.476000, 1608336406.870000, 1608336406.870000, 1608336408.101000
1608336408.113000, 1608336409.259000, 1608336409.259000, 1608336413.999000, 1608336413.999000, 1608336415.247000
1608336415.258000, 1608336416.227000, 1608336416.227000, 1608336421.455000, 1608336421.455000, 1608336423.702000


==> result/multi/local/real_step5/1/time_pipeline_9_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608336353.838000, 1608336401.304000, 1608336401.304000, 1608336405.903000, 1608336405.903000, 1608336407.078000
1608336407.091000, 1608336408.052000, 1608336408.052000, 1608336412.895000, 1608336412.895000, 1608336414.079000
1608336414.092000, 1608336415.083000, 1608336415.083000, 1608336419.978000, 1608336419.978000, 1608336421.177000


==> result/multi/local/real_step5/1/time_pipeline_9_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608336353.839000, 1608336401.306000, 1608336401.306000, 1608336406.243000, 1608336406.243000, 1608336407.510000
1608336407.522000, 1608336408.508000, 1608336408.508000, 1608336413.304000, 1608336413.304000, 1608336414.526000
1608336414.539000, 1608336415.523000, 1608336415.523000, 1608336420.333000, 1608336420.333000, 1608336421.519000


==> result/multi/local/real_step5/1/time_pipeline_9_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608336353.840000, 1608336401.415000, 1608336401.415000, 1608336406.815000, 1608336406.815000, 1608336408.035000
1608336408.047000, 1608336409.171000, 1608336409.171000, 1608336414.298000, 1608336414.298000, 1608336415.670000
1608336415.681000, 1608336416.802000, 1608336416.802000, 1608336421.570000, 1608336421.570000, 1608336423.671000


==> result/multi/local/real_step5/1/time_pipeline_9_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608336353.842000, 1608336401.644000, 1608336401.644000, 1608336406.493000, 1608336406.493000, 1608336407.727000
1608336407.739000, 1608336408.862000, 1608336408.862000, 1608336413.790000, 1608336413.790000, 1608336415.150000
1608336415.162000, 1608336416.256000, 1608336416.256000, 1608336421.291000, 1608336421.291000, 1608336423.159000


==> result/multi/local/real_step5/1/time_pipeline_9_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608336353.843000, 1608336401.651000, 1608336401.651000, 1608336406.868000, 1608336406.868000, 1608336408.074000
1608336408.086000, 1608336409.201000, 1608336409.201000, 1608336414.121000, 1608336414.121000, 1608336415.494000
1608336415.505000, 1608336416.627000, 1608336416.627000, 1608336421.422000, 1608336421.422000, 1608336423.242000


==> result/multi/local/real_step5/2/aggregated.csv <==
no_pipeline,makespan,readtime,writetime
1,24.30400013923645,7.856000185012817,2.9700000286102295
6,313.6069996356964,203.54199981689453,22.58399987220764
7,403.1229999065399,275.00100016593933,26.204999923706055
8,505.7000000476837,357.1440007686615,30.898999452590942
9,617.6819999217987,447.4930000305176,38.399999380111694
10,743.7370002269745,538.4519999027252,56.89900040626526
11,956.0639998912811,646.4730007648468,144.49200010299683
12,1397.3729996681213,770.9839992523193,446.8039984703064
13,1918.177000284195,904.1490006446838,818.408998966217
14,2395.378000497818,1047.0620007514954,1139.5030000209808
15,2845.365000486374,1198.273999929428,1424.5860006809235
16,3624.598000049591,1367.1429998874664,2013.4279997348785
21,7697.632000684738,2340.5060000419617,5023.519000291824
26,11803.268000602722,3578.654000043869,7814.637001276016
31,15787.65800023079,5000.068001270294,10295.746000766754


==> result/multi/local/real_step5/2/time_pipeline_10_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608337593.167000, 1608337646.517000, 1608337646.517000, 1608337651.688000, 1608337651.688000, 1608337652.837000
1608337652.847000, 1608337653.893000, 1608337653.893000, 1608337658.644000, 1608337658.644000, 1608337659.864000
1608337659.874000, 1608337660.959000, 1608337660.959000, 1608337666.151000, 1608337666.151000, 1608337672.119000


==> result/multi/local/real_step5/2/time_pipeline_10_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608337593.179000, 1608337645.134000, 1608337645.134000, 1608337649.899000, 1608337649.899000, 1608337651.132000
1608337651.145000, 1608337652.217000, 1608337652.217000, 1608337657.106000, 1608337657.106000, 1608337658.416000
1608337658.427000, 1608337659.372000, 1608337659.372000, 1608337664.111000, 1608337664.111000, 1608337666.385000


==> result/multi/local/real_step5/2/time_pipeline_10_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608337593.168000, 1608337645.876000, 1608337645.876000, 1608337651.095000, 1608337651.095000, 1608337652.215000
1608337652.225000, 1608337653.293000, 1608337653.293000, 1608337658.063000, 1608337658.063000, 1608337659.265000
1608337659.275000, 1608337660.251000, 1608337660.251000, 1608337665.395000, 1608337665.395000, 1608337671.234000


==> result/multi/local/real_step5/2/time_pipeline_10_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608337593.169000, 1608337645.337000, 1608337645.337000, 1608337650.329000, 1608337650.329000, 1608337651.525000
1608337651.536000, 1608337652.659000, 1608337652.659000, 1608337657.429000, 1608337657.429000, 1608337658.658000
1608337658.670000, 1608337659.672000, 1608337659.672000, 1608337664.450000, 1608337664.450000, 1608337668.292000


==> result/multi/local/real_step5/2/time_pipeline_10_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608337593.171000, 1608337643.366000, 1608337643.366000, 1608337648.063000, 1608337648.063000, 1608337649.188000
1608337649.199000, 1608337650.170000, 1608337650.170000, 1608337655.116000, 1608337655.116000, 1608337656.178000
1608337656.187000, 1608337657.150000, 1608337657.150000, 1608337662.072000, 1608337662.072000, 1608337663.199000


==> result/multi/local/real_step5/2/time_pipeline_10_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608337593.172000, 1608337644.334000, 1608337644.334000, 1608337649.675000, 1608337649.675000, 1608337650.878000
1608337650.890000, 1608337651.917000, 1608337651.917000, 1608337656.684000, 1608337656.684000, 1608337657.994000
1608337658.006000, 1608337659.139000, 1608337659.139000, 1608337664.002000, 1608337664.002000, 1608337666.125000


==> result/multi/local/real_step5/2/time_pipeline_10_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608337593.174000, 1608337645.137000, 1608337645.137000, 1608337650.088000, 1608337650.088000, 1608337651.278000
1608337651.289000, 1608337652.423000, 1608337652.423000, 1608337657.217000, 1608337657.217000, 1608337658.452000
1608337658.463000, 1608337659.448000, 1608337659.448000, 1608337664.253000, 1608337664.253000, 1608337667.203000


==> result/multi/local/real_step5/2/time_pipeline_10_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608337593.175000, 1608337644.358000, 1608337644.358000, 1608337649.102000, 1608337649.102000, 1608337650.262000
1608337650.274000, 1608337651.241000, 1608337651.241000, 1608337656.603000, 1608337656.603000, 1608337657.876000
1608337657.887000, 1608337658.914000, 1608337658.914000, 1608337663.767000, 1608337663.767000, 1608337665.607000


==> result/multi/local/real_step5/2/time_pipeline_10_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608337593.177000, 1608337645.124000, 1608337645.124000, 1608337649.895000, 1608337649.895000, 1608337651.130000
1608337651.143000, 1608337652.139000, 1608337652.139000, 1608337657.378000, 1608337657.378000, 1608337658.684000
1608337658.695000, 1608337659.750000, 1608337659.750000, 1608337664.657000, 1608337664.657000, 1608337669.143000


==> result/multi/local/real_step5/2/time_pipeline_10_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608337593.178000, 1608337644.313000, 1608337644.313000, 1608337649.635000, 1608337649.635000, 1608337650.933000
1608337650.945000, 1608337652.077000, 1608337652.077000, 1608337656.893000, 1608337656.893000, 1608337658.112000
1608337658.124000, 1608337659.103000, 1608337659.103000, 1608337663.985000, 1608337663.985000, 1608337666.160000


==> result/multi/local/real_step5/2/time_pipeline_11_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608323619.571000, 1608323678.175000, 1608323678.175000, 1608323683.552000, 1608323683.552000, 1608323684.637000
1608323684.647000, 1608323685.752000, 1608323685.752000, 1608323690.813000, 1608323690.813000, 1608323691.979000
1608323691.988000, 1608323692.933000, 1608323692.933000, 1608323698.104000, 1608323698.104000, 1608323717.288000


==> result/multi/local/real_step5/2/time_pipeline_11_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608323619.583000, 1608323675.865000, 1608323675.865000, 1608323680.723000, 1608323680.723000, 1608323681.948000
1608323681.960000, 1608323683.019000, 1608323683.019000, 1608323687.934000, 1608323687.934000, 1608323689.263000
1608323689.274000, 1608323690.335000, 1608323690.335000, 1608323695.079000, 1608323695.079000, 1608323697.474000


==> result/multi/local/real_step5/2/time_pipeline_11_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608323619.583000, 1608323676.671000, 1608323676.671000, 1608323681.659000, 1608323681.659000, 1608323682.961000
1608323682.974000, 1608323683.971000, 1608323683.971000, 1608323689.280000, 1608323689.280000, 1608323690.540000
1608323690.550000, 1608323691.623000, 1608323691.623000, 1608323696.648000, 1608323696.648000, 1608323715.260000


==> result/multi/local/real_step5/2/time_pipeline_11_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608323619.571000, 1608323677.457000, 1608323677.457000, 1608323682.298000, 1608323682.298000, 1608323683.489000
1608323683.500000, 1608323684.470000, 1608323684.470000, 1608323689.518000, 1608323689.518000, 1608323690.722000
1608323690.732000, 1608323691.717000, 1608323691.717000, 1608323696.737000, 1608323696.737000, 1608323715.563000


==> result/multi/local/real_step5/2/time_pipeline_11_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608323619.572000, 1608323676.710000, 1608323676.710000, 1608323681.808000, 1608323681.808000, 1608323683.032000
1608323683.044000, 1608323684.037000, 1608323684.037000, 1608323689.012000, 1608323689.012000, 1608323690.256000
1608323690.268000, 1608323691.251000, 1608323691.251000, 1608323696.294000, 1608323696.294000, 1608323713.356000


==> result/multi/local/real_step5/2/time_pipeline_11_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608323619.574000, 1608323676.213000, 1608323676.213000, 1608323681.040000, 1608323681.040000, 1608323682.324000
1608323682.336000, 1608323683.349000, 1608323683.349000, 1608323688.374000, 1608323688.374000, 1608323689.644000
1608323689.656000, 1608323690.631000, 1608323690.631000, 1608323695.702000, 1608323695.702000, 1608323705.417000


==> result/multi/local/real_step5/2/time_pipeline_11_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608323619.575000, 1608323675.263000, 1608323675.263000, 1608323680.587000, 1608323680.587000, 1608323681.764000
1608323681.776000, 1608323682.892000, 1608323682.892000, 1608323688.007000, 1608323688.007000, 1608323689.346000
1608323689.358000, 1608323690.443000, 1608323690.443000, 1608323695.327000, 1608323695.327000, 1608323698.116000


==> result/multi/local/real_step5/2/time_pipeline_11_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608323619.577000, 1608323675.942000, 1608323675.942000, 1608323680.756000, 1608323680.756000, 1608323681.933000
1608323681.945000, 1608323682.938000, 1608323682.938000, 1608323687.678000, 1608323687.678000, 1608323688.881000
1608323688.893000, 1608323689.830000, 1608323689.830000, 1608323694.556000, 1608323694.556000, 1608323695.858000


==> result/multi/local/real_step5/2/time_pipeline_11_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608323619.579000, 1608323676.668000, 1608323676.668000, 1608323681.430000, 1608323681.430000, 1608323682.651000
1608323682.664000, 1608323683.677000, 1608323683.677000, 1608323688.687000, 1608323688.687000, 1608323689.953000
1608323689.965000, 1608323690.959000, 1608323690.959000, 1608323696.152000, 1608323696.152000, 1608323712.133000


==> result/multi/local/real_step5/2/time_pipeline_11_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608323619.578000, 1608323674.438000, 1608323674.438000, 1608323679.622000, 1608323679.622000, 1608323680.718000
1608323680.728000, 1608323681.744000, 1608323681.744000, 1608323686.481000, 1608323686.481000, 1608323687.668000
1608323687.678000, 1608323688.702000, 1608323688.702000, 1608323693.476000, 1608323693.476000, 1608323694.694000


==> result/multi/local/real_step5/2/time_pipeline_11_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608323619.580000, 1608323675.966000, 1608323675.966000, 1608323681.060000, 1608323681.060000, 1608323682.234000
1608323682.245000, 1608323683.374000, 1608323683.374000, 1608323688.399000, 1608323688.399000, 1608323689.675000
1608323689.687000, 1608323690.669000, 1608323690.669000, 1608323695.740000, 1608323695.740000, 1608323706.248000


==> result/multi/local/real_step5/2/time_pipeline_12_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608337787.817000, 1608337851.709000, 1608337851.709000, 1608337857.001000, 1608337857.001000, 1608337858.082000
1608337858.092000, 1608337859.188000, 1608337859.188000, 1608337864.156000, 1608337864.156000, 1608337865.635000
1608337865.644000, 1608337866.642000, 1608337866.642000, 1608337871.403000, 1608337871.403000, 1608337914.981000


==> result/multi/local/real_step5/2/time_pipeline_12_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608337787.826000, 1608337848.283000, 1608337848.283000, 1608337853.124000, 1608337853.124000, 1608337854.396000
1608337854.408000, 1608337855.398000, 1608337855.398000, 1608337860.775000, 1608337860.775000, 1608337861.970000
1608337861.981000, 1608337863.098000, 1608337863.098000, 1608337868.129000, 1608337868.129000, 1608337870.508000


==> result/multi/local/real_step5/2/time_pipeline_12_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608337787.829000, 1608337849.885000, 1608337849.885000, 1608337854.710000, 1608337854.710000, 1608337855.965000
1608337855.977000, 1608337857.000000, 1608337857.000000, 1608337861.907000, 1608337861.907000, 1608337863.184000
1608337863.197000, 1608337864.197000, 1608337864.197000, 1608337869.125000, 1608337869.125000, 1608337902.175000


==> result/multi/local/real_step5/2/time_pipeline_12_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608337787.831000, 1608337850.519000, 1608337850.519000, 1608337855.294000, 1608337855.294000, 1608337856.484000
1608337856.496000, 1608337857.650000, 1608337857.650000, 1608337862.548000, 1608337862.548000, 1608337863.829000
1608337863.842000, 1608337864.848000, 1608337864.848000, 1608337869.746000, 1608337869.746000, 1608337912.234000


==> result/multi/local/real_step5/2/time_pipeline_12_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608337787.817000, 1608337851.199000, 1608337851.199000, 1608337856.128000, 1608337856.128000, 1608337857.348000
1608337857.358000, 1608337858.392000, 1608337858.392000, 1608337863.206000, 1608337863.206000, 1608337864.560000
1608337864.571000, 1608337865.548000, 1608337865.548000, 1608337870.276000, 1608337870.276000, 1608337914.063000


==> result/multi/local/real_step5/2/time_pipeline_12_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608337787.818000, 1608337850.118000, 1608337850.118000, 1608337855.483000, 1608337855.483000, 1608337856.654000
1608337856.665000, 1608337857.689000, 1608337857.689000, 1608337862.432000, 1608337862.432000, 1608337863.773000
1608337863.785000, 1608337864.908000, 1608337864.908000, 1608337869.765000, 1608337869.765000, 1608337912.465000


==> result/multi/local/real_step5/2/time_pipeline_12_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608337787.819000, 1608337850.194000, 1608337850.194000, 1608337855.035000, 1608337855.035000, 1608337856.329000
1608337856.345000, 1608337857.360000, 1608337857.360000, 1608337862.262000, 1608337862.262000, 1608337863.530000
1608337863.543000, 1608337864.537000, 1608337864.537000, 1608337869.429000, 1608337869.429000, 1608337909.034000


==> result/multi/local/real_step5/2/time_pipeline_12_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608337787.821000, 1608337850.369000, 1608337850.369000, 1608337855.259000, 1608337855.259000, 1608337856.557000
1608337856.569000, 1608337857.563000, 1608337857.563000, 1608337862.869000, 1608337862.869000, 1608337864.216000
1608337864.227000, 1608337865.338000, 1608337865.338000, 1608337870.164000, 1608337870.164000, 1608337913.853000


==> result/multi/local/real_step5/2/time_pipeline_12_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608337787.822000, 1608337849.158000, 1608337849.158000, 1608337853.941000, 1608337853.941000, 1608337855.178000
1608337855.190000, 1608337856.187000, 1608337856.187000, 1608337861.180000, 1608337861.180000, 1608337862.407000
1608337862.420000, 1608337863.508000, 1608337863.508000, 1608337868.370000, 1608337868.370000, 1608337871.463000


==> result/multi/local/real_step5/2/time_pipeline_12_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608337787.824000, 1608337849.876000, 1608337849.876000, 1608337855.190000, 1608337855.190000, 1608337856.460000
1608337856.473000, 1608337857.563000, 1608337857.563000, 1608337862.442000, 1608337862.442000, 1608337863.836000
1608337863.848000, 1608337864.883000, 1608337864.883000, 1608337869.588000, 1608337869.588000, 1608337910.895000


==> result/multi/local/real_step5/2/time_pipeline_12_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608337787.826000, 1608337848.977000, 1608337848.977000, 1608337854.262000, 1608337854.262000, 1608337855.530000
1608337855.543000, 1608337856.685000, 1608337856.685000, 1608337861.663000, 1608337861.663000, 1608337862.939000
1608337862.952000, 1608337863.968000, 1608337863.968000, 1608337869.306000, 1608337869.306000, 1608337906.850000


==> result/multi/local/real_step5/2/time_pipeline_12_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608337787.827000, 1608337849.332000, 1608337849.332000, 1608337854.616000, 1608337854.616000, 1608337855.907000
1608337855.920000, 1608337857.063000, 1608337857.063000, 1608337862.403000, 1608337862.403000, 1608337863.791000
1608337863.803000, 1608337864.878000, 1608337864.878000, 1608337869.819000, 1608337869.819000, 1608337912.729000


==> result/multi/local/real_step5/2/time_pipeline_13_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608337924.557000, 1608337993.782000, 1608337993.782000, 1608337998.741000, 1608337998.741000, 1608337999.946000
1608337999.957000, 1608338001.043000, 1608338001.043000, 1608338005.784000, 1608338005.784000, 1608338008.916000
1608338008.927000, 1608338009.957000, 1608338009.957000, 1608338014.844000, 1608338014.844000, 1608338077.873000


==> result/multi/local/real_step5/2/time_pipeline_13_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608337924.566000, 1608337990.653000, 1608337990.653000, 1608337995.631000, 1608337995.631000, 1608337996.837000
1608337996.848000, 1608337997.826000, 1608337997.826000, 1608338003.017000, 1608338003.017000, 1608338004.258000
1608338004.269000, 1608338005.288000, 1608338005.288000, 1608338010.386000, 1608338010.386000, 1608338061.451000


==> result/multi/local/real_step5/2/time_pipeline_13_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608337924.569000, 1608337992.182000, 1608337992.182000, 1608337997.112000, 1608337997.112000, 1608337998.306000
1608337998.318000, 1608337999.466000, 1608337999.466000, 1608338004.608000, 1608338004.608000, 1608338005.930000
1608338005.941000, 1608338006.942000, 1608338006.942000, 1608338011.800000, 1608338011.800000, 1608338074.719000


==> result/multi/local/real_step5/2/time_pipeline_13_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608337924.568000, 1608337992.259000, 1608337992.259000, 1608337997.200000, 1608337997.200000, 1608337998.452000
1608337998.465000, 1608337999.587000, 1608337999.587000, 1608338004.367000, 1608338004.367000, 1608338005.727000
1608338005.740000, 1608338006.685000, 1608338006.685000, 1608338011.419000, 1608338011.419000, 1608338072.419000


==> result/multi/local/real_step5/2/time_pipeline_13_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608337924.572000, 1608337992.104000, 1608337992.104000, 1608337997.206000, 1608337997.206000, 1608337998.406000
1608337998.418000, 1608337999.577000, 1608337999.577000, 1608338004.720000, 1608338004.720000, 1608338006.121000
1608338006.133000, 1608338007.177000, 1608338007.177000, 1608338012.187000, 1608338012.187000, 1608338076.348000


==> result/multi/local/real_step5/2/time_pipeline_13_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608337924.557000, 1608337993.140000, 1608337993.140000, 1608337998.551000, 1608337998.551000, 1608337999.652000
1608337999.662000, 1608338000.769000, 1608338000.769000, 1608338005.936000, 1608338005.936000, 1608338009.307000
1608338009.319000, 1608338010.269000, 1608338010.269000, 1608338015.383000, 1608338015.383000, 1608338077.921000


==> result/multi/local/real_step5/2/time_pipeline_13_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608337924.557000, 1608337992.143000, 1608337992.143000, 1608337997.323000, 1608337997.323000, 1608337998.590000
1608337998.603000, 1608337999.622000, 1608337999.622000, 1608338004.766000, 1608338004.766000, 1608338006.188000
1608338006.199000, 1608338007.292000, 1608338007.292000, 1608338012.059000, 1608338012.059000, 1608338075.911000


==> result/multi/local/real_step5/2/time_pipeline_13_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608337924.557000, 1608337991.924000, 1608337991.924000, 1608337997.247000, 1608337997.247000, 1608337998.567000
1608337998.578000, 1608337999.685000, 1608337999.685000, 1608338004.702000, 1608338004.702000, 1608338006.277000
1608338006.289000, 1608338007.418000, 1608338007.418000, 1608338012.313000, 1608338012.313000, 1608338076.626000


==> result/multi/local/real_step5/2/time_pipeline_13_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608337924.558000, 1608337990.623000, 1608337990.623000, 1608337995.895000, 1608337995.895000, 1608337997.100000
1608337997.109000, 1608337998.220000, 1608337998.220000, 1608338003.427000, 1608338003.427000, 1608338004.749000
1608338004.761000, 1608338005.875000, 1608338005.875000, 1608338010.840000, 1608338010.840000, 1608338067.000000


==> result/multi/local/real_step5/2/time_pipeline_13_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608337924.560000, 1608337991.128000, 1608337991.128000, 1608337996.198000, 1608337996.198000, 1608337997.349000
1608337997.361000, 1608337998.491000, 1608337998.491000, 1608338003.673000, 1608338003.673000, 1608338004.936000
1608338004.951000, 1608338005.945000, 1608338005.945000, 1608338010.913000, 1608338010.913000, 1608338067.899000


==> result/multi/local/real_step5/2/time_pipeline_13_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608337924.562000, 1608337992.594000, 1608337992.594000, 1608337997.441000, 1608337997.441000, 1608337998.721000
1608337998.734000, 1608337999.773000, 1608337999.773000, 1608338004.910000, 1608338004.910000, 1608338006.428000
1608338006.439000, 1608338007.438000, 1608338007.438000, 1608338012.297000, 1608338012.297000, 1608338076.677000


==> result/multi/local/real_step5/2/time_pipeline_13_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608337924.563000, 1608337990.645000, 1608337990.645000, 1608337995.372000, 1608337995.372000, 1608337996.566000
1608337996.576000, 1608337997.553000, 1608337997.553000, 1608338002.790000, 1608338002.790000, 1608338004.110000
1608338004.121000, 1608338005.173000, 1608338005.173000, 1608338010.088000, 1608338010.088000, 1608338056.308000


==> result/multi/local/real_step5/2/time_pipeline_13_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608337924.563000, 1608337992.681000, 1608337992.681000, 1608337997.530000, 1608337997.530000, 1608337998.802000
1608337998.816000, 1608337999.934000, 1608337999.934000, 1608338004.686000, 1608338004.686000, 1608338006.230000
1608338006.241000, 1608338007.370000, 1608338007.370000, 1608338012.186000, 1608338012.186000, 1608338076.334000


==> result/multi/local/real_step5/2/time_pipeline_14_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608338088.665000, 1608338163.184000, 1608338163.184000, 1608338168.539000, 1608338168.539000, 1608338169.688000
1608338169.698000, 1608338170.670000, 1608338170.670000, 1608338175.411000, 1608338175.411000, 1608338215.724000
1608338215.738000, 1608338216.806000, 1608338216.806000, 1608338221.294000, 1608338221.294000, 1608338265.298000


==> result/multi/local/real_step5/2/time_pipeline_14_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608338088.677000, 1608338161.338000, 1608338161.338000, 1608338166.318000, 1608338166.318000, 1608338167.496000
1608338167.508000, 1608338168.691000, 1608338168.691000, 1608338173.794000, 1608338173.794000, 1608338175.890000
1608338175.904000, 1608338176.972000, 1608338176.972000, 1608338181.655000, 1608338181.655000, 1608338260.497000


==> result/multi/local/real_step5/2/time_pipeline_14_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608338088.675000, 1608338161.226000, 1608338161.226000, 1608338166.379000, 1608338166.379000, 1608338167.562000
1608338167.574000, 1608338168.758000, 1608338168.758000, 1608338173.857000, 1608338173.857000, 1608338176.195000
1608338176.211000, 1608338177.199000, 1608338177.199000, 1608338181.986000, 1608338181.986000, 1608338260.970000


==> result/multi/local/real_step5/2/time_pipeline_14_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608338088.679000, 1608338160.411000, 1608338160.411000, 1608338165.372000, 1608338165.372000, 1608338166.674000
1608338166.686000, 1608338167.705000, 1608338167.705000, 1608338173.059000, 1608338173.059000, 1608338174.392000
1608338174.406000, 1608338175.510000, 1608338175.510000, 1608338180.780000, 1608338180.780000, 1608338258.611000


==> result/multi/local/real_step5/2/time_pipeline_14_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608338088.681000, 1608338161.826000, 1608338161.826000, 1608338166.846000, 1608338166.846000, 1608338168.159000
1608338168.173000, 1608338169.210000, 1608338169.210000, 1608338174.301000, 1608338174.301000, 1608338179.442000
1608338179.455000, 1608338180.444000, 1608338180.444000, 1608338185.395000, 1608338185.395000, 1608338262.590000


==> result/multi/local/real_step5/2/time_pipeline_14_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608338088.681000, 1608338161.018000, 1608338161.018000, 1608338166.215000, 1608338166.215000, 1608338167.384000
1608338167.397000, 1608338168.556000, 1608338168.556000, 1608338173.749000, 1608338173.749000, 1608338176.188000
1608338176.204000, 1608338177.322000, 1608338177.322000, 1608338182.165000, 1608338182.165000, 1608338261.206000


==> result/multi/local/real_step5/2/time_pipeline_14_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608338088.665000, 1608338162.898000, 1608338162.898000, 1608338168.046000, 1608338168.046000, 1608338169.170000
1608338169.181000, 1608338170.296000, 1608338170.296000, 1608338175.372000, 1608338175.372000, 1608338215.168000
1608338215.183000, 1608338216.168000, 1608338216.168000, 1608338220.926000, 1608338220.926000, 1608338265.276000


==> result/multi/local/real_step5/2/time_pipeline_14_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608338088.666000, 1608338162.369000, 1608338162.369000, 1608338167.326000, 1608338167.326000, 1608338168.639000
1608338168.654000, 1608338169.677000, 1608338169.677000, 1608338174.763000, 1608338174.763000, 1608338195.404000
1608338195.420000, 1608338196.534000, 1608338196.534000, 1608338201.039000, 1608338201.039000, 1608338263.906000


==> result/multi/local/real_step5/2/time_pipeline_14_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608338088.668000, 1608338161.586000, 1608338161.586000, 1608338166.509000, 1608338166.509000, 1608338167.799000
1608338167.813000, 1608338168.874000, 1608338168.874000, 1608338173.967000, 1608338173.967000, 1608338176.736000
1608338176.751000, 1608338177.706000, 1608338177.706000, 1608338182.480000, 1608338182.480000, 1608338261.547000


==> result/multi/local/real_step5/2/time_pipeline_14_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608338088.670000, 1608338161.403000, 1608338161.403000, 1608338166.293000, 1608338166.293000, 1608338167.572000
1608338167.586000, 1608338168.722000, 1608338168.722000, 1608338173.465000, 1608338173.465000, 1608338175.023000
1608338175.033000, 1608338176.150000, 1608338176.150000, 1608338181.048000, 1608338181.048000, 1608338259.160000


==> result/multi/local/real_step5/2/time_pipeline_14_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608338088.670000, 1608338160.156000, 1608338160.156000, 1608338165.466000, 1608338165.466000, 1608338166.585000
1608338166.597000, 1608338167.618000, 1608338167.618000, 1608338172.399000, 1608338172.399000, 1608338173.702000
1608338173.712000, 1608338174.722000, 1608338174.722000, 1608338179.346000, 1608338179.346000, 1608338253.128000


==> result/multi/local/real_step5/2/time_pipeline_14_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608338088.672000, 1608338161.509000, 1608338161.509000, 1608338166.444000, 1608338166.444000, 1608338167.747000
1608338167.760000, 1608338168.811000, 1608338168.811000, 1608338173.910000, 1608338173.910000, 1608338176.438000
1608338176.452000, 1608338177.460000, 1608338177.460000, 1608338182.473000, 1608338182.473000, 1608338261.529000


==> result/multi/local/real_step5/2/time_pipeline_14_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608338088.674000, 1608338157.895000, 1608338157.895000, 1608338162.645000, 1608338162.645000, 1608338163.861000
1608338163.871000, 1608338164.872000, 1608338164.872000, 1608338170.047000, 1608338170.047000, 1608338171.155000
1608338171.164000, 1608338172.148000, 1608338172.148000, 1608338177.243000, 1608338177.243000, 1608338240.355000


==> result/multi/local/real_step5/2/time_pipeline_14_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608338088.675000, 1608338162.049000, 1608338162.049000, 1608338167.304000, 1608338167.304000, 1608338168.540000
1608338168.553000, 1608338169.591000, 1608338169.591000, 1608338174.355000, 1608338174.355000, 1608338180.826000
1608338180.840000, 1608338181.944000, 1608338181.944000, 1608338186.471000, 1608338186.471000, 1608338262.723000


==> result/multi/local/real_step5/2/time_pipeline_15_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608338275.962000, 1608338355.818000, 1608338355.818000, 1608338361.161000, 1608338361.161000, 1608338362.427000
1608338362.437000, 1608338363.409000, 1608338363.409000, 1608338368.573000, 1608338368.573000, 1608338437.153000
1608338437.168000, 1608338438.126000, 1608338438.126000, 1608338442.642000, 1608338442.642000, 1608338473.405000


==> result/multi/local/real_step5/2/time_pipeline_15_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608338275.974000, 1608338354.432000, 1608338354.432000, 1608338359.542000, 1608338359.542000, 1608338360.895000
1608338360.906000, 1608338361.991000, 1608338361.991000, 1608338366.871000, 1608338366.871000, 1608338376.884000
1608338376.900000, 1608338378.018000, 1608338378.018000, 1608338382.535000, 1608338382.535000, 1608338465.086000


==> result/multi/local/real_step5/2/time_pipeline_15_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608338275.978000, 1608338351.312000, 1608338351.312000, 1608338356.382000, 1608338356.382000, 1608338357.597000
1608338357.606000, 1608338358.603000, 1608338358.603000, 1608338363.355000, 1608338363.355000, 1608338364.592000
1608338364.602000, 1608338365.553000, 1608338365.553000, 1608338370.250000, 1608338370.250000, 1608338455.025000


==> result/multi/local/real_step5/2/time_pipeline_15_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608338275.980000, 1608338352.934000, 1608338352.934000, 1608338357.825000, 1608338357.825000, 1608338359.175000
1608338359.185000, 1608338360.184000, 1608338360.184000, 1608338365.458000, 1608338365.458000, 1608338366.727000
1608338366.737000, 1608338367.717000, 1608338367.717000, 1608338372.548000, 1608338372.548000, 1608338462.607000


==> result/multi/local/real_step5/2/time_pipeline_15_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608338275.979000, 1608338354.580000, 1608338354.580000, 1608338359.554000, 1608338359.554000, 1608338360.839000
1608338360.852000, 1608338361.882000, 1608338361.882000, 1608338367.085000, 1608338367.085000, 1608338395.623000
1608338395.638000, 1608338396.663000, 1608338396.663000, 1608338401.098000, 1608338401.098000, 1608338468.912000


==> result/multi/local/real_step5/2/time_pipeline_15_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608338275.983000, 1608338354.534000, 1608338354.534000, 1608338359.446000, 1608338359.446000, 1608338360.630000
1608338360.641000, 1608338361.783000, 1608338361.783000, 1608338366.985000, 1608338366.985000, 1608338390.154000
1608338390.169000, 1608338391.111000, 1608338391.111000, 1608338395.607000, 1608338395.607000, 1608338467.674000


==> result/multi/local/real_step5/2/time_pipeline_15_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608338275.984000, 1608338354.800000, 1608338354.800000, 1608338359.981000, 1608338359.981000, 1608338361.274000
1608338361.287000, 1608338362.315000, 1608338362.315000, 1608338367.525000, 1608338367.525000, 1608338414.091000
1608338414.104000, 1608338415.033000, 1608338415.033000, 1608338419.580000, 1608338419.580000, 1608338471.844000


==> result/multi/local/real_step5/2/time_pipeline_15_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608338275.962000, 1608338355.275000, 1608338355.275000, 1608338360.611000, 1608338360.611000, 1608338361.756000
1608338361.767000, 1608338362.855000, 1608338362.855000, 1608338368.011000, 1608338368.011000, 1608338426.536000
1608338426.550000, 1608338427.504000, 1608338427.504000, 1608338432.011000, 1608338432.011000, 1608338472.848000


==> result/multi/local/real_step5/2/time_pipeline_15_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608338275.964000, 1608338354.510000, 1608338354.510000, 1608338359.902000, 1608338359.902000, 1608338361.080000
1608338361.092000, 1608338362.216000, 1608338362.216000, 1608338367.394000, 1608338367.394000, 1608338410.601000
1608338410.616000, 1608338411.579000, 1608338411.579000, 1608338416.150000, 1608338416.150000, 1608338471.425000


==> result/multi/local/real_step5/2/time_pipeline_15_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608338275.966000, 1608338353.472000, 1608338353.472000, 1608338358.493000, 1608338358.493000, 1608338359.795000
1608338359.808000, 1608338360.866000, 1608338360.866000, 1608338365.912000, 1608338365.912000, 1608338367.392000
1608338367.402000, 1608338368.489000, 1608338368.489000, 1608338373.272000, 1608338373.272000, 1608338463.144000


==> result/multi/local/real_step5/2/time_pipeline_15_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608338275.967000, 1608338352.893000, 1608338352.893000, 1608338357.764000, 1608338357.764000, 1608338358.999000
1608338359.010000, 1608338360.127000, 1608338360.127000, 1608338364.897000, 1608338364.897000, 1608338366.105000
1608338366.115000, 1608338367.132000, 1608338367.132000, 1608338371.750000, 1608338371.750000, 1608338461.002000


==> result/multi/local/real_step5/2/time_pipeline_15_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608338275.969000, 1608338354.327000, 1608338354.327000, 1608338359.595000, 1608338359.595000, 1608338360.884000
1608338360.896000, 1608338361.917000, 1608338361.917000, 1608338367.206000, 1608338367.206000, 1608338401.327000
1608338401.343000, 1608338402.445000, 1608338402.445000, 1608338406.960000, 1608338406.960000, 1608338470.062000


==> result/multi/local/real_step5/2/time_pipeline_15_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608338275.970000, 1608338351.581000, 1608338351.581000, 1608338356.356000, 1608338356.356000, 1608338357.579000
1608338357.589000, 1608338358.653000, 1608338358.653000, 1608338363.471000, 1608338363.471000, 1608338364.726000
1608338364.736000, 1608338365.701000, 1608338365.701000, 1608338370.359000, 1608338370.359000, 1608338455.674000


==> result/multi/local/real_step5/2/time_pipeline_15_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608338275.971000, 1608338353.745000, 1608338353.745000, 1608338358.928000, 1608338358.928000, 1608338360.211000
1608338360.223000, 1608338361.286000, 1608338361.286000, 1608338366.304000, 1608338366.304000, 1608338368.703000
1608338368.717000, 1608338369.791000, 1608338369.791000, 1608338374.735000, 1608338374.735000, 1608338463.770000


==> result/multi/local/real_step5/2/time_pipeline_15_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608338275.975000, 1608338352.684000, 1608338352.684000, 1608338357.679000, 1608338357.679000, 1608338358.849000
1608338358.860000, 1608338359.977000, 1608338359.977000, 1608338365.335000, 1608338365.335000, 1608338366.601000
1608338366.611000, 1608338367.602000, 1608338367.602000, 1608338372.470000, 1608338372.470000, 1608338462.471000


==> result/multi/local/real_step5/2/time_pipeline_16_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608323846.488000, 1608323931.655000, 1608323931.655000, 1608323937.071000, 1608323937.071000, 1608323938.188000
1608323938.199000, 1608323939.203000, 1608323939.203000, 1608323944.412000, 1608323944.412000, 1608324049.366000
1608324049.381000, 1608324050.784000, 1608324050.784000, 1608324055.716000, 1608324055.716000, 1608324084.106000


==> result/multi/local/real_step5/2/time_pipeline_16_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608323846.499000, 1608323930.665000, 1608323930.665000, 1608323935.975000, 1608323935.975000, 1608323937.294000
1608323937.306000, 1608323938.351000, 1608323938.351000, 1608323943.758000, 1608323943.758000, 1608324026.173000
1608324026.188000, 1608324027.305000, 1608324027.305000, 1608324031.871000, 1608324031.871000, 1608324081.964000


==> result/multi/local/real_step5/2/time_pipeline_16_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608323846.499000, 1608323929.852000, 1608323929.852000, 1608323935.309000, 1608323935.309000, 1608323936.610000
1608323936.623000, 1608323937.798000, 1608323937.798000, 1608323943.047000, 1608323943.047000, 1608323968.284000
1608323968.300000, 1608323969.296000, 1608323969.296000, 1608323973.705000, 1608323973.705000, 1608324070.895000


==> result/multi/local/real_step5/2/time_pipeline_16_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608323846.500000, 1608323929.591000, 1608323929.591000, 1608323934.568000, 1608323934.568000, 1608323935.776000
1608323935.790000, 1608323936.808000, 1608323936.808000, 1608323942.158000, 1608323942.158000, 1608323943.393000
1608323943.406000, 1608323944.422000, 1608323944.422000, 1608323949.184000, 1608323949.184000, 1608324067.566000


==> result/multi/local/real_step5/2/time_pipeline_16_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608323846.503000, 1608323930.313000, 1608323930.313000, 1608323935.743000, 1608323935.743000, 1608323936.993000
1608323937.005000, 1608323938.200000, 1608323938.200000, 1608323943.819000, 1608323943.819000, 1608324029.681000
1608324029.694000, 1608324030.779000, 1608324030.779000, 1608324035.312000, 1608324035.312000, 1608324082.377000


==> result/multi/local/real_step5/2/time_pipeline_16_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608323846.502000, 1608323930.411000, 1608323930.411000, 1608323935.530000, 1608323935.530000, 1608323936.843000
1608323936.856000, 1608323937.889000, 1608323937.889000, 1608323943.135000, 1608323943.135000, 1608323980.069000
1608323980.084000, 1608323981.096000, 1608323981.096000, 1608323985.521000, 1608323985.521000, 1608324073.087000


==> result/multi/local/real_step5/2/time_pipeline_16_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608323846.506000, 1608323928.347000, 1608323928.347000, 1608323933.269000, 1608323933.269000, 1608323934.574000
1608323934.584000, 1608323935.681000, 1608323935.681000, 1608323940.647000, 1608323940.647000, 1608323941.901000
1608323941.911000, 1608323942.926000, 1608323942.926000, 1608323947.740000, 1608323947.740000, 1608324066.762000


==> result/multi/local/real_step5/2/time_pipeline_16_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608323846.507000, 1608323930.489000, 1608323930.489000, 1608323935.897000, 1608323935.897000, 1608323937.122000
1608323937.134000, 1608323938.229000, 1608323938.229000, 1608323943.480000, 1608323943.480000, 1608324009.544000
1608324009.558000, 1608324010.652000, 1608324010.652000, 1608324015.133000, 1608324015.133000, 1608324079.167000


==> result/multi/local/real_step5/2/time_pipeline_16_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608323846.488000, 1608323931.177000, 1608323931.177000, 1608323936.693000, 1608323936.693000, 1608323937.846000
1608323937.857000, 1608323938.977000, 1608323938.977000, 1608323944.497000, 1608323944.497000, 1608324051.047000
1608324051.061000, 1608324053.142000, 1608324053.142000, 1608324057.794000, 1608324057.794000, 1608324084.220000


==> result/multi/local/real_step5/2/time_pipeline_16_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608323846.489000, 1608323930.466000, 1608323930.466000, 1608323935.766000, 1608323935.766000, 1608323937.003000
1608323937.015000, 1608323938.204000, 1608323938.204000, 1608323943.440000, 1608323943.440000, 1608324009.207000
1608324009.223000, 1608324010.232000, 1608324010.232000, 1608324015.145000, 1608324015.145000, 1608324079.177000


==> result/multi/local/real_step5/2/time_pipeline_16_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608323846.490000, 1608323929.730000, 1608323929.730000, 1608323934.873000, 1608323934.873000, 1608323936.133000
1608323936.148000, 1608323937.187000, 1608323937.187000, 1608323942.511000, 1608323942.511000, 1608323943.791000
1608323943.803000, 1608323944.809000, 1608323944.809000, 1608323949.842000, 1608323949.842000, 1608324067.774000


==> result/multi/local/real_step5/2/time_pipeline_16_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608323846.491000, 1608323925.633000, 1608323925.633000, 1608323930.261000, 1608323930.261000, 1608323931.715000
1608323931.726000, 1608323932.750000, 1608323932.750000, 1608323937.961000, 1608323937.961000, 1608323939.111000
1608323939.120000, 1608323940.189000, 1608323940.189000, 1608323945.233000, 1608323945.233000, 1608324060.356000


==> result/multi/local/real_step5/2/time_pipeline_16_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608323846.493000, 1608323930.296000, 1608323930.296000, 1608323935.339000, 1608323935.339000, 1608323936.640000
1608323936.654000, 1608323937.693000, 1608323937.693000, 1608323942.952000, 1608323942.952000, 1608323947.653000
1608323947.667000, 1608323948.652000, 1608323948.652000, 1608323953.120000, 1608323953.120000, 1608324068.423000


==> result/multi/local/real_step5/2/time_pipeline_16_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608323846.495000, 1608323929.640000, 1608323929.640000, 1608323934.713000, 1608323934.713000, 1608323935.947000
1608323935.961000, 1608323936.988000, 1608323936.988000, 1608323942.324000, 1608323942.324000, 1608323943.586000
1608323943.600000, 1608323944.615000, 1608323944.615000, 1608323949.315000, 1608323949.315000, 1608324067.698000


==> result/multi/local/real_step5/2/time_pipeline_16_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608323846.496000, 1608323929.642000, 1608323929.642000, 1608323935.152000, 1608323935.152000, 1608323936.354000
1608323936.368000, 1608323937.493000, 1608323937.493000, 1608323942.823000, 1608323942.823000, 1608323945.646000
1608323945.660000, 1608323946.644000, 1608323946.644000, 1608323951.176000, 1608323951.176000, 1608324068.081000


==> result/multi/local/real_step5/2/time_pipeline_16_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608323846.497000, 1608323927.991000, 1608323927.991000, 1608323933.342000, 1608323933.342000, 1608323934.475000
1608323934.485000, 1608323935.590000, 1608323935.590000, 1608323941.001000, 1608323941.001000, 1608323942.168000
1608323942.178000, 1608323943.149000, 1608323943.149000, 1608323947.973000, 1608323947.973000, 1608324066.888000


==> result/multi/local/real_step5/2/time_pipeline_1_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608323294.975000, 1608323300.851000, 1608323300.851000, 1608323305.588000, 1608323305.588000, 1608323306.584000
1608323306.594000, 1608323307.668000, 1608323307.668000, 1608323312.028000, 1608323312.028000, 1608323313.015000
1608323313.024000, 1608323313.930000, 1608323313.930000, 1608323318.292000, 1608323318.292000, 1608323319.279000


==> result/multi/local/real_step5/2/time_pipeline_21_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608324216.837000, 1608324328.480000, 1608324328.480000, 1608324334.158000, 1608324334.158000, 1608324336.852000
1608324336.864000, 1608324337.876000, 1608324337.876000, 1608324342.767000, 1608324342.767000, 1608324500.736000
1608324500.748000, 1608324501.914000, 1608324501.914000, 1608324507.229000, 1608324507.229000, 1608324599.950000


==> result/multi/local/real_step5/2/time_pipeline_21_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608324216.848000, 1608324327.317000, 1608324327.317000, 1608324333.259000, 1608324333.259000, 1608324334.706000
1608324334.719000, 1608324335.750000, 1608324335.750000, 1608324340.909000, 1608324340.909000, 1608324498.091000
1608324498.105000, 1608324499.054000, 1608324499.054000, 1608324503.920000, 1608324503.920000, 1608324599.196000


==> result/multi/local/real_step5/2/time_pipeline_21_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608324216.850000, 1608324319.239000, 1608324319.239000, 1608324323.911000, 1608324323.911000, 1608324325.626000
1608324325.636000, 1608324326.592000, 1608324326.592000, 1608324331.986000, 1608324331.986000, 1608324333.335000
1608324333.349000, 1608324334.418000, 1608324334.418000, 1608324339.927000, 1608324339.927000, 1608324492.331000


==> result/multi/local/real_step5/2/time_pipeline_21_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608324216.853000, 1608324328.063000, 1608324328.063000, 1608324333.733000, 1608324333.733000, 1608324335.315000
1608324335.326000, 1608324336.480000, 1608324336.480000, 1608324341.558000, 1608324341.558000, 1608324499.766000
1608324499.781000, 1608324500.965000, 1608324500.965000, 1608324506.685000, 1608324506.685000, 1608324599.880000


==> result/multi/local/real_step5/2/time_pipeline_21_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608324216.853000, 1608324322.987000, 1608324322.987000, 1608324327.978000, 1608324327.978000, 1608324329.292000
1608324329.303000, 1608324330.329000, 1608324330.329000, 1608324335.919000, 1608324335.919000, 1608324413.437000
1608324413.452000, 1608324414.429000, 1608324414.429000, 1608324419.315000, 1608324419.315000, 1608324545.090000


==> result/multi/local/real_step5/2/time_pipeline_21_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608324216.855000, 1608324328.597000, 1608324328.597000, 1608324333.932000, 1608324333.932000, 1608324335.799000
1608324335.811000, 1608324336.953000, 1608324336.953000, 1608324341.971000, 1608324341.971000, 1608324500.539000
1608324500.552000, 1608324501.586000, 1608324501.586000, 1608324506.527000, 1608324506.527000, 1608324599.853000


==> result/multi/local/real_step5/2/time_pipeline_21_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608324216.858000, 1608324324.986000, 1608324324.986000, 1608324330.619000, 1608324330.619000, 1608324331.907000
1608324331.918000, 1608324333.048000, 1608324333.048000, 1608324338.207000, 1608324338.207000, 1608324469.867000
1608324469.883000, 1608324471.939000, 1608324471.939000, 1608324478.167000, 1608324478.167000, 1608324586.387000


==> result/multi/local/real_step5/2/time_pipeline_21_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608324216.856000, 1608324325.411000, 1608324325.411000, 1608324330.983000, 1608324330.983000, 1608324332.406000
1608324332.419000, 1608324333.469000, 1608324333.469000, 1608324338.908000, 1608324338.908000, 1608324480.142000
1608324480.156000, 1608324481.179000, 1608324481.179000, 1608324486.021000, 1608324486.021000, 1608324590.362000


==> result/multi/local/real_step5/2/time_pipeline_21_17.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608324216.858000, 1608324327.853000, 1608324327.853000, 1608324333.490000, 1608324333.490000, 1608324335.039000
1608324335.052000, 1608324336.226000, 1608324336.226000, 1608324341.658000, 1608324341.658000, 1608324499.827000
1608324499.843000, 1608324500.847000, 1608324500.847000, 1608324505.520000, 1608324505.520000, 1608324599.644000


==> result/multi/local/real_step5/2/time_pipeline_21_18.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608324216.858000, 1608324326.732000, 1608324326.732000, 1608324332.005000, 1608324332.005000, 1608324333.259000
1608324333.272000, 1608324334.443000, 1608324334.443000, 1608324340.038000, 1608324340.038000, 1608324493.035000
1608324493.052000, 1608324494.908000, 1608324494.908000, 1608324501.544000, 1608324501.544000, 1608324598.105000


==> result/multi/local/real_step5/2/time_pipeline_21_19.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608324216.861000, 1608324328.525000, 1608324328.525000, 1608324334.221000, 1608324334.221000, 1608324337.160000
1608324337.174000, 1608324338.154000, 1608324338.154000, 1608324342.824000, 1608324342.824000, 1608324500.780000
1608324500.797000, 1608324501.749000, 1608324501.749000, 1608324506.356000, 1608324506.356000, 1608324599.921000


==> result/multi/local/real_step5/2/time_pipeline_21_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608324216.837000, 1608324322.453000, 1608324322.453000, 1608324327.650000, 1608324327.650000, 1608324328.884000
1608324328.894000, 1608324330.039000, 1608324330.039000, 1608324335.664000, 1608324335.664000, 1608324402.123000
1608324402.137000, 1608324403.184000, 1608324403.184000, 1608324407.555000, 1608324407.555000, 1608324537.708000


==> result/multi/local/real_step5/2/time_pipeline_21_20.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608324216.863000, 1608324326.458000, 1608324326.458000, 1608324332.000000, 1608324332.000000, 1608324333.249000
1608324333.261000, 1608324334.306000, 1608324334.306000, 1608324339.394000, 1608324339.394000, 1608324486.648000
1608324486.664000, 1608324487.611000, 1608324487.611000, 1608324492.023000, 1608324492.023000, 1608324593.118000


==> result/multi/local/real_step5/2/time_pipeline_21_21.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608324216.864000, 1608324327.659000, 1608324327.659000, 1608324333.529000, 1608324333.529000, 1608324335.086000
1608324335.100000, 1608324336.231000, 1608324336.231000, 1608324341.163000, 1608324341.163000, 1608324498.782000
1608324498.799000, 1608324499.731000, 1608324499.731000, 1608324504.409000, 1608324504.409000, 1608324599.363000


==> result/multi/local/real_step5/2/time_pipeline_21_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608324216.839000, 1608324327.176000, 1608324327.176000, 1608324332.953000, 1608324332.953000, 1608324334.222000
1608324334.238000, 1608324335.413000, 1608324335.413000, 1608324340.612000, 1608324340.612000, 1608324496.451000
1608324496.465000, 1608324497.425000, 1608324497.425000, 1608324502.556000, 1608324502.556000, 1608324598.651000


==> result/multi/local/real_step5/2/time_pipeline_21_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608324216.840000, 1608324327.064000, 1608324327.064000, 1608324332.569000, 1608324332.569000, 1608324333.921000
1608324333.936000, 1608324334.992000, 1608324334.992000, 1608324340.262000, 1608324340.262000, 1608324494.801000
1608324494.816000, 1608324495.837000, 1608324495.837000, 1608324500.822000, 1608324500.822000, 1608324597.544000


==> result/multi/local/real_step5/2/time_pipeline_21_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608324216.842000, 1608324324.941000, 1608324324.941000, 1608324330.523000, 1608324330.523000, 1608324331.768000
1608324331.779000, 1608324332.931000, 1608324332.931000, 1608324338.455000, 1608324338.455000, 1608324473.351000
1608324473.366000, 1608324474.373000, 1608324474.373000, 1608324478.756000, 1608324478.756000, 1608324586.660000


==> result/multi/local/real_step5/2/time_pipeline_21_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608324216.843000, 1608324327.508000, 1608324327.508000, 1608324333.243000, 1608324333.243000, 1608324334.618000
1608324334.631000, 1608324335.677000, 1608324335.677000, 1608324341.132000, 1608324341.132000, 1608324498.792000
1608324498.811000, 1608324500.216000, 1608324500.216000, 1608324506.246000, 1608324506.246000, 1608324599.798000


==> result/multi/local/real_step5/2/time_pipeline_21_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608324216.845000, 1608324327.192000, 1608324327.192000, 1608324332.700000, 1608324332.700000, 1608324334.047000
1608324334.061000, 1608324335.260000, 1608324335.260000, 1608324340.486000, 1608324340.486000, 1608324495.747000
1608324495.762000, 1608324496.781000, 1608324496.781000, 1608324501.418000, 1608324501.418000, 1608324598.004000


==> result/multi/local/real_step5/2/time_pipeline_21_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608324216.847000, 1608324322.169000, 1608324322.169000, 1608324327.411000, 1608324327.411000, 1608324328.634000
1608324328.645000, 1608324329.787000, 1608324329.787000, 1608324335.569000, 1608324335.569000, 1608324398.303000
1608324398.320000, 1608324399.434000, 1608324399.434000, 1608324403.920000, 1608324403.920000, 1608324535.758000


==> result/multi/local/real_step5/2/time_pipeline_21_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608324216.848000, 1608324326.115000, 1608324326.115000, 1608324331.559000, 1608324331.559000, 1608324332.916000
1608324332.931000, 1608324334.063000, 1608324334.063000, 1608324339.442000, 1608324339.442000, 1608324487.265000
1608324487.280000, 1608324488.945000, 1608324488.945000, 1608324494.226000, 1608324494.226000, 1608324594.164000


==> result/multi/local/real_step5/2/time_pipeline_26_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608324735.165000, 1608324872.933000, 1608324872.933000, 1608324878.773000, 1608324878.773000, 1608324990.644000
1608324990.664000, 1608324992.679000, 1608324992.679000, 1608324998.561000, 1608324998.561000, 1608325150.828000
1608325150.927000, 1608325152.623000, 1608325152.623000, 1608325157.602000, 1608325157.602000, 1608325220.371000


==> result/multi/local/real_step5/2/time_pipeline_26_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608324735.177000, 1608324871.953000, 1608324871.953000, 1608324877.676000, 1608324877.676000, 1608324880.424000
1608324880.439000, 1608324881.438000, 1608324881.438000, 1608324886.109000, 1608324886.109000, 1608325070.462000
1608325070.477000, 1608325072.084000, 1608325072.084000, 1608325077.369000, 1608325077.369000, 1608325208.290000


==> result/multi/local/real_step5/2/time_pipeline_26_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608324735.181000, 1608324870.177000, 1608324870.177000, 1608324875.971000, 1608324875.971000, 1608324877.332000
1608324877.345000, 1608324878.573000, 1608324878.573000, 1608324883.806000, 1608324883.806000, 1608325068.953000
1608325068.968000, 1608325070.353000, 1608325070.353000, 1608325075.824000, 1608325075.824000, 1608325207.748000


==> result/multi/local/real_step5/2/time_pipeline_26_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608324735.181000, 1608324870.345000, 1608324870.345000, 1608324875.820000, 1608324875.820000, 1608324877.203000
1608324877.216000, 1608324878.297000, 1608324878.297000, 1608324883.469000, 1608324883.469000, 1608325068.640000
1608325068.655000, 1608325069.815000, 1608325069.815000, 1608325074.654000, 1608325074.654000, 1608325207.136000


==> result/multi/local/real_step5/2/time_pipeline_26_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608324735.182000, 1608324870.010000, 1608324870.010000, 1608324875.675000, 1608324875.675000, 1608324877.013000
1608324877.027000, 1608324878.161000, 1608324878.161000, 1608324883.257000, 1608324883.257000, 1608325067.607000
1608325067.622000, 1608325069.005000, 1608325069.005000, 1608325074.606000, 1608325074.606000, 1608325207.121000


==> result/multi/local/real_step5/2/time_pipeline_26_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608324735.187000, 1608324871.421000, 1608324871.421000, 1608324876.987000, 1608324876.987000, 1608324878.355000
1608324878.368000, 1608324879.369000, 1608324879.369000, 1608324884.385000, 1608324884.385000, 1608325069.516000
1608325069.532000, 1608325070.905000, 1608325070.905000, 1608325076.550000, 1608325076.550000, 1608325208.060000


==> result/multi/local/real_step5/2/time_pipeline_26_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608324735.184000, 1608324870.256000, 1608324870.256000, 1608324875.945000, 1608324875.945000, 1608324877.300000
1608324877.313000, 1608324878.553000, 1608324878.553000, 1608324883.711000, 1608324883.711000, 1608325068.775000
1608325068.789000, 1608325069.816000, 1608325069.816000, 1608325074.572000, 1608325074.572000, 1608325207.066000


==> result/multi/local/real_step5/2/time_pipeline_26_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608324735.188000, 1608324871.019000, 1608324871.019000, 1608324876.642000, 1608324876.642000, 1608324877.976000
1608324877.991000, 1608324879.172000, 1608324879.172000, 1608324884.576000, 1608324884.576000, 1608325069.743000
1608325069.759000, 1608325071.422000, 1608325071.422000, 1608325076.610000, 1608325076.610000, 1608325208.081000


==> result/multi/local/real_step5/2/time_pipeline_26_17.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608324735.188000, 1608324872.071000, 1608324872.071000, 1608324878.264000, 1608324878.264000, 1608324933.961000
1608324933.976000, 1608324934.920000, 1608324934.920000, 1608324939.296000, 1608324939.296000, 1608325100.197000
1608325100.212000, 1608325101.375000, 1608325101.375000, 1608325106.123000, 1608325106.123000, 1608325212.535000


==> result/multi/local/real_step5/2/time_pipeline_26_18.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608324735.189000, 1608324871.965000, 1608324871.965000, 1608324877.536000, 1608324877.536000, 1608324879.528000
1608324879.542000, 1608324880.639000, 1608324880.639000, 1608324885.577000, 1608324885.577000, 1608325070.312000
1608325070.329000, 1608325071.686000, 1608325071.686000, 1608325076.593000, 1608325076.593000, 1608325208.081000


==> result/multi/local/real_step5/2/time_pipeline_26_19.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608324735.191000, 1608324867.270000, 1608324867.270000, 1608324872.612000, 1608324872.612000, 1608324873.908000
1608324873.920000, 1608324875.071000, 1608324875.071000, 1608324881.222000, 1608324881.222000, 1608325053.893000
1608325053.908000, 1608325055.534000, 1608325055.534000, 1608325060.577000, 1608325060.577000, 1608325195.354000


==> result/multi/local/real_step5/2/time_pipeline_26_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608324735.165000, 1608324870.434000, 1608324870.434000, 1608324876.267000, 1608324876.267000, 1608324877.625000
1608324877.640000, 1608324878.733000, 1608324878.733000, 1608324883.598000, 1608324883.598000, 1608325068.552000
1608325068.563000, 1608325069.828000, 1608325069.828000, 1608325074.767000, 1608325074.767000, 1608325207.225000


==> result/multi/local/real_step5/2/time_pipeline_26_20.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608324735.192000, 1608324873.333000, 1608324873.333000, 1608324879.213000, 1608324879.213000, 1608325014.316000
1608325014.332000, 1608325015.858000, 1608325015.858000, 1608325020.690000, 1608325020.690000, 1608325165.875000
1608325165.933000, 1608325167.389000, 1608325167.389000, 1608325172.145000, 1608325172.145000, 1608325223.113000


==> result/multi/local/real_step5/2/time_pipeline_26_21.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608324735.194000, 1608324870.268000, 1608324870.268000, 1608324875.760000, 1608324875.760000, 1608324877.044000
1608324877.058000, 1608324878.259000, 1608324878.259000, 1608324883.144000, 1608324883.144000, 1608325067.046000
1608325067.060000, 1608325068.019000, 1608325068.019000, 1608325072.733000, 1608325072.733000, 1608325205.292000


==> result/multi/local/real_step5/2/time_pipeline_26_22.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608324735.194000, 1608324874.574000, 1608324874.574000, 1608324880.187000, 1608324880.187000, 1608325040.956000
1608325040.973000, 1608325041.921000, 1608325041.921000, 1608325046.340000, 1608325046.340000, 1608325185.937000
1608325185.954000, 1608325187.011000, 1608325187.011000, 1608325191.626000, 1608325191.626000, 1608325225.562000


==> result/multi/local/real_step5/2/time_pipeline_26_23.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608324735.198000, 1608324868.332000, 1608324868.332000, 1608324873.527000, 1608324873.527000, 1608324874.814000
1608324874.824000, 1608324875.952000, 1608324875.952000, 1608324882.033000, 1608324882.033000, 1608325061.653000
1608325061.669000, 1608325063.110000, 1608325063.110000, 1608325067.573000, 1608325067.573000, 1608325200.147000


==> result/multi/local/real_step5/2/time_pipeline_26_24.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608324735.199000, 1608324873.545000, 1608324873.545000, 1608324879.233000, 1608324879.233000, 1608325015.063000
1608325015.078000, 1608325016.427000, 1608325016.427000, 1608325021.114000, 1608325021.114000, 1608325166.212000
1608325166.316000, 1608325167.645000, 1608325167.645000, 1608325172.524000, 1608325172.524000, 1608325223.168000


==> result/multi/local/real_step5/2/time_pipeline_26_25.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608324735.198000, 1608324874.291000, 1608324874.291000, 1608324880.671000, 1608324880.671000, 1608325047.708000
1608325047.724000, 1608325049.418000, 1608325049.418000, 1608325054.439000, 1608325054.439000, 1608325191.410000
1608325191.483000, 1608325193.118000, 1608325193.118000, 1608325198.527000, 1608325198.527000, 1608325226.051000


==> result/multi/local/real_step5/2/time_pipeline_26_26.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608324735.199000, 1608324866.779000, 1608324866.779000, 1608324871.759000, 1608324871.759000, 1608324873.000000
1608324873.011000, 1608324874.166000, 1608324874.166000, 1608324879.715000, 1608324879.715000, 1608325030.855000
1608325030.872000, 1608325031.840000, 1608325031.840000, 1608325036.247000, 1608325036.247000, 1608325177.537000


==> result/multi/local/real_step5/2/time_pipeline_26_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608324735.167000, 1608324871.075000, 1608324871.075000, 1608324876.844000, 1608324876.844000, 1608324878.182000
1608324878.199000, 1608324879.232000, 1608324879.232000, 1608324884.274000, 1608324884.274000, 1608325069.576000
1608325069.590000, 1608325071.014000, 1608325071.014000, 1608325076.551000, 1608325076.551000, 1608325208.050000


==> result/multi/local/real_step5/2/time_pipeline_26_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608324735.168000, 1608324874.346000, 1608324874.346000, 1608324880.235000, 1608324880.235000, 1608325041.688000
1608325041.703000, 1608325042.807000, 1608325042.807000, 1608325047.592000, 1608325047.592000, 1608325186.752000
1608325186.787000, 1608325187.867000, 1608325187.867000, 1608325192.597000, 1608325192.597000, 1608325225.657000


==> result/multi/local/real_step5/2/time_pipeline_26_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608324735.170000, 1608324864.853000, 1608324864.853000, 1608324869.810000, 1608324869.810000, 1608324870.927000
1608324870.937000, 1608324872.074000, 1608324872.074000, 1608324878.157000, 1608324878.157000, 1608324932.876000
1608324932.893000, 1608324934.140000, 1608324934.140000, 1608324938.891000, 1608324938.891000, 1608325100.146000


==> result/multi/local/real_step5/2/time_pipeline_26_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608324735.172000, 1608324873.494000, 1608324873.494000, 1608324879.418000, 1608324879.418000, 1608325023.097000
1608325023.114000, 1608325024.129000, 1608325024.129000, 1608325028.629000, 1608325028.629000, 1608325171.537000
1608325171.551000, 1608325173.426000, 1608325173.426000, 1608325178.524000, 1608325178.524000, 1608325224.049000


==> result/multi/local/real_step5/2/time_pipeline_26_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608324735.174000, 1608324864.868000, 1608324864.868000, 1608324869.887000, 1608324869.887000, 1608324871.008000
1608324871.018000, 1608324872.021000, 1608324872.021000, 1608324878.079000, 1608324878.079000, 1608324911.484000
1608324911.499000, 1608324912.438000, 1608324912.438000, 1608324916.938000, 1608324916.938000, 1608325083.047000


==> result/multi/local/real_step5/2/time_pipeline_26_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608324735.175000, 1608324853.847000, 1608324853.847000, 1608324858.364000, 1608324858.364000, 1608324860.014000
1608324860.024000, 1608324860.957000, 1608324860.957000, 1608324865.432000, 1608324865.432000, 1608324866.484000
1608324866.493000, 1608324867.438000, 1608324867.438000, 1608324872.319000, 1608324872.319000, 1608324873.557000


==> result/multi/local/real_step5/2/time_pipeline_26_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608324735.173000, 1608324874.264000, 1608324874.264000, 1608324880.032000, 1608324880.032000, 1608325037.876000
1608325037.892000, 1608325039.783000, 1608325039.783000, 1608325045.763000, 1608325045.763000, 1608325185.300000
1608325185.388000, 1608325186.729000, 1608325186.729000, 1608325191.701000, 1608325191.701000, 1608325225.575000


==> result/multi/local/real_step5/2/time_pipeline_31_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608325362.618000, 1608325512.044000, 1608325512.044000, 1608325516.982000, 1608325516.982000, 1608325518.061000
1608325518.070000, 1608325519.017000, 1608325519.017000, 1608325524.318000, 1608325524.318000, 1608325525.888000
1608325525.901000, 1608325527.014000, 1608325527.014000, 1608325532.489000, 1608325532.489000, 1608325734.027000


==> result/multi/local/real_step5/2/time_pipeline_31_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608325362.629000, 1608325515.547000, 1608325515.547000, 1608325520.504000, 1608325520.504000, 1608325521.692000
1608325521.703000, 1608325522.838000, 1608325522.838000, 1608325528.148000, 1608325528.148000, 1608325619.514000
1608325619.532000, 1608325620.512000, 1608325620.512000, 1608325625.014000, 1608325625.014000, 1608325736.501000


==> result/multi/local/real_step5/2/time_pipeline_31_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608325362.632000, 1608325528.499000, 1608325528.499000, 1608325533.960000, 1608325533.960000, 1608325734.141000
1608325734.197000, 1608325735.966000, 1608325735.966000, 1608325741.561000, 1608325741.561000, 1608325883.998000
1608325884.012000, 1608325885.039000, 1608325885.039000, 1608325889.826000, 1608325889.826000, 1608325959.311000


==> result/multi/local/real_step5/2/time_pipeline_31_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608325362.634000, 1608325528.798000, 1608325528.798000, 1608325534.240000, 1608325534.240000, 1608325734.139000
1608325734.179000, 1608325735.955000, 1608325735.955000, 1608325741.517000, 1608325741.517000, 1608325883.843000
1608325883.857000, 1608325884.892000, 1608325884.892000, 1608325889.578000, 1608325889.578000, 1608325959.250000


==> result/multi/local/real_step5/2/time_pipeline_31_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608325362.636000, 1608325527.281000, 1608325527.281000, 1608325532.805000, 1608325532.805000, 1608325734.105000
1608325734.151000, 1608325735.845000, 1608325735.845000, 1608325741.449000, 1608325741.449000, 1608325883.414000
1608325883.426000, 1608325884.459000, 1608325884.459000, 1608325889.119000, 1608325889.119000, 1608325959.075000


==> result/multi/local/real_step5/2/time_pipeline_31_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608325362.637000, 1608325519.010000, 1608325519.010000, 1608325524.246000, 1608325524.246000, 1608325525.724000
1608325525.736000, 1608325526.842000, 1608325526.842000, 1608325532.339000, 1608325532.339000, 1608325733.944000
1608325733.962000, 1608325735.759000, 1608325735.759000, 1608325741.126000, 1608325741.126000, 1608325879.256000


==> result/multi/local/real_step5/2/time_pipeline_31_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608325362.637000, 1608325526.844000, 1608325526.844000, 1608325532.718000, 1608325532.718000, 1608325733.991000
1608325734.008000, 1608325735.608000, 1608325735.608000, 1608325741.239000, 1608325741.239000, 1608325881.196000
1608325881.212000, 1608325882.188000, 1608325882.188000, 1608325887.189000, 1608325887.189000, 1608325957.596000


==> result/multi/local/real_step5/2/time_pipeline_31_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608325362.639000, 1608325528.145000, 1608325528.145000, 1608325534.104000, 1608325534.104000, 1608325734.147000
1608325734.172000, 1608325735.750000, 1608325735.750000, 1608325741.368000, 1608325741.368000, 1608325882.697000
1608325882.711000, 1608325883.725000, 1608325883.725000, 1608325888.623000, 1608325888.623000, 1608325958.818000


==> result/multi/local/real_step5/2/time_pipeline_31_17.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608325362.641000, 1608325528.215000, 1608325528.215000, 1608325533.676000, 1608325533.676000, 1608325734.111000
1608325734.146000, 1608325735.956000, 1608325735.956000, 1608325741.139000, 1608325741.139000, 1608325879.616000
1608325879.633000, 1608325880.678000, 1608325880.678000, 1608325885.664000, 1608325885.664000, 1608325955.832000


==> result/multi/local/real_step5/2/time_pipeline_31_18.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608325362.643000, 1608325519.662000, 1608325519.662000, 1608325524.943000, 1608325524.943000, 1608325526.286000
1608325526.297000, 1608325527.301000, 1608325527.301000, 1608325532.738000, 1608325532.738000, 1608325734.024000
1608325734.046000, 1608325735.622000, 1608325735.622000, 1608325741.260000, 1608325741.260000, 1608325881.466000


==> result/multi/local/real_step5/2/time_pipeline_31_19.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608325362.645000, 1608325520.310000, 1608325520.310000, 1608325525.489000, 1608325525.489000, 1608325526.785000
1608325526.796000, 1608325528.071000, 1608325528.071000, 1608325534.149000, 1608325534.149000, 1608325734.143000
1608325734.224000, 1608325735.995000, 1608325735.995000, 1608325741.171000, 1608325741.171000, 1608325880.531000


==> result/multi/local/real_step5/2/time_pipeline_31_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608325362.618000, 1608325508.131000, 1608325508.131000, 1608325513.269000, 1608325513.269000, 1608325514.402000
1608325514.413000, 1608325515.494000, 1608325515.494000, 1608325520.658000, 1608325520.658000, 1608325521.989000
1608325522.000000, 1608325523.045000, 1608325523.045000, 1608325528.323000, 1608325528.323000, 1608325671.507000


==> result/multi/local/real_step5/2/time_pipeline_31_20.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608325362.646000, 1608325518.064000, 1608325518.064000, 1608325523.355000, 1608325523.355000, 1608325524.548000
1608325524.559000, 1608325525.900000, 1608325525.900000, 1608325531.849000, 1608325531.849000, 1608325733.949000
1608325733.980000, 1608325735.766000, 1608325735.766000, 1608325740.952000, 1608325740.952000, 1608325873.284000


==> result/multi/local/real_step5/2/time_pipeline_31_21.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608325362.648000, 1608325528.313000, 1608325528.313000, 1608325533.882000, 1608325533.882000, 1608325734.104000
1608325734.141000, 1608325735.937000, 1608325735.937000, 1608325741.117000, 1608325741.117000, 1608325879.608000
1608325879.625000, 1608325880.634000, 1608325880.634000, 1608325885.299000, 1608325885.299000, 1608325955.203000


==> result/multi/local/real_step5/2/time_pipeline_31_22.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608325362.649000, 1608325494.800000, 1608325494.800000, 1608325499.669000, 1608325499.669000, 1608325501.437000
1608325501.447000, 1608325502.359000, 1608325502.359000, 1608325506.802000, 1608325506.802000, 1608325507.801000
1608325507.811000, 1608325508.719000, 1608325508.719000, 1608325513.252000, 1608325513.252000, 1608325514.379000


==> result/multi/local/real_step5/2/time_pipeline_31_23.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608325362.650000, 1608325521.387000, 1608325521.387000, 1608325526.686000, 1608325526.686000, 1608325528.041000
1608325528.054000, 1608325529.209000, 1608325529.209000, 1608325534.787000, 1608325534.787000, 1608325734.186000
1608325734.227000, 1608325735.782000, 1608325735.782000, 1608325741.396000, 1608325741.396000, 1608325883.088000


==> result/multi/local/real_step5/2/time_pipeline_31_24.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608325362.652000, 1608325519.682000, 1608325519.682000, 1608325525.349000, 1608325525.349000, 1608325526.690000
1608325526.703000, 1608325528.115000, 1608325528.115000, 1608325534.147000, 1608325534.147000, 1608325734.143000
1608325734.220000, 1608325736.003000, 1608325736.003000, 1608325741.178000, 1608325741.178000, 1608325880.386000


==> result/multi/local/real_step5/2/time_pipeline_31_25.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608325362.654000, 1608325524.787000, 1608325524.787000, 1608325530.903000, 1608325530.903000, 1608325733.578000
1608325733.594000, 1608325735.174000, 1608325735.174000, 1608325740.397000, 1608325740.397000, 1608325846.734000
1608325846.751000, 1608325847.759000, 1608325847.759000, 1608325852.158000, 1608325852.158000, 1608325935.991000


==> result/multi/local/real_step5/2/time_pipeline_31_26.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608325362.655000, 1608325526.191000, 1608325526.191000, 1608325532.046000, 1608325532.046000, 1608325733.851000
1608325733.869000, 1608325735.668000, 1608325735.668000, 1608325740.858000, 1608325740.858000, 1608325868.815000
1608325868.830000, 1608325869.847000, 1608325869.847000, 1608325874.268000, 1608325874.268000, 1608325947.116000


==> result/multi/local/real_step5/2/time_pipeline_31_27.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608325362.656000, 1608325525.200000, 1608325525.200000, 1608325530.769000, 1608325530.769000, 1608325733.787000
1608325733.804000, 1608325735.516000, 1608325735.516000, 1608325740.719000, 1608325740.719000, 1608325862.681000
1608325862.694000, 1608325863.707000, 1608325863.707000, 1608325868.167000, 1608325868.167000, 1608325944.542000


==> result/multi/local/real_step5/2/time_pipeline_31_28.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608325362.657000, 1608325508.644000, 1608325508.644000, 1608325513.579000, 1608325513.579000, 1608325514.676000
1608325514.685000, 1608325515.739000, 1608325515.739000, 1608325520.391000, 1608325520.391000, 1608325521.563000
1608325521.573000, 1608325522.526000, 1608325522.526000, 1608325527.614000, 1608325527.614000, 1608325559.892000


==> result/multi/local/real_step5/2/time_pipeline_31_29.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608325362.659000, 1608325525.089000, 1608325525.089000, 1608325531.166000, 1608325531.166000, 1608325733.469000
1608325733.484000, 1608325735.022000, 1608325735.022000, 1608325740.242000, 1608325740.242000, 1608325837.361000
1608325837.383000, 1608325838.384000, 1608325838.384000, 1608325842.794000, 1608325842.794000, 1608325930.531000


==> result/multi/local/real_step5/2/time_pipeline_31_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608325362.619000, 1608325527.936000, 1608325527.936000, 1608325533.546000, 1608325533.546000, 1608325734.108000
1608325734.140000, 1608325735.917000, 1608325735.917000, 1608325741.510000, 1608325741.510000, 1608325883.745000
1608325883.759000, 1608325884.776000, 1608325884.776000, 1608325889.562000, 1608325889.562000, 1608325959.228000


==> result/multi/local/real_step5/2/time_pipeline_31_30.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608325362.662000, 1608325526.105000, 1608325526.105000, 1608325531.824000, 1608325531.824000, 1608325733.785000
1608325733.804000, 1608325735.507000, 1608325735.507000, 1608325740.707000, 1608325740.707000, 1608325862.289000
1608325862.305000, 1608325863.332000, 1608325863.332000, 1608325867.889000, 1608325867.889000, 1608325944.413000


==> result/multi/local/real_step5/2/time_pipeline_31_31.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608325362.664000, 1608325528.026000, 1608325528.026000, 1608325533.503000, 1608325533.503000, 1608325734.112000
1608325734.146000, 1608325735.956000, 1608325735.956000, 1608325741.136000, 1608325741.136000, 1608325879.687000
1608325879.702000, 1608325880.708000, 1608325880.708000, 1608325885.342000, 1608325885.342000, 1608325955.316000


==> result/multi/local/real_step5/2/time_pipeline_31_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608325362.621000, 1608325513.427000, 1608325513.427000, 1608325518.402000, 1608325518.402000, 1608325519.565000
1608325519.575000, 1608325520.524000, 1608325520.524000, 1608325525.701000, 1608325525.701000, 1608325526.969000
1608325526.980000, 1608325527.976000, 1608325527.976000, 1608325533.333000, 1608325533.333000, 1608325734.065000


==> result/multi/local/real_step5/2/time_pipeline_31_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608325362.622000, 1608325518.591000, 1608325518.591000, 1608325523.718000, 1608325523.718000, 1608325524.951000
1608325524.963000, 1608325525.991000, 1608325525.991000, 1608325531.623000, 1608325531.623000, 1608325733.851000
1608325733.869000, 1608325735.411000, 1608325735.411000, 1608325741.092000, 1608325741.092000, 1608325878.294000


==> result/multi/local/real_step5/2/time_pipeline_31_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608325362.625000, 1608325515.530000, 1608325515.530000, 1608325520.450000, 1608325520.450000, 1608325521.651000
1608325521.661000, 1608325522.633000, 1608325522.633000, 1608325527.929000, 1608325527.929000, 1608325589.133000
1608325589.150000, 1608325590.132000, 1608325590.132000, 1608325594.631000, 1608325594.631000, 1608325735.838000


==> result/multi/local/real_step5/2/time_pipeline_31_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608325362.627000, 1608325527.609000, 1608325527.609000, 1608325533.506000, 1608325533.506000, 1608325734.110000
1608325734.141000, 1608325735.724000, 1608325735.724000, 1608325741.343000, 1608325741.343000, 1608325882.436000
1608325882.449000, 1608325883.439000, 1608325883.439000, 1608325888.365000, 1608325888.365000, 1608325958.640000


==> result/multi/local/real_step5/2/time_pipeline_31_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608325362.629000, 1608325525.671000, 1608325525.671000, 1608325531.449000, 1608325531.449000, 1608325733.602000
1608325733.617000, 1608325735.210000, 1608325735.210000, 1608325740.863000, 1608325740.863000, 1608325869.241000
1608325869.256000, 1608325870.226000, 1608325870.226000, 1608325874.724000, 1608325874.724000, 1608325947.328000


==> result/multi/local/real_step5/2/time_pipeline_31_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608325362.630000, 1608325524.051000, 1608325524.051000, 1608325529.686000, 1608325529.686000, 1608325731.877000
1608325731.894000, 1608325733.716000, 1608325733.716000, 1608325741.374000, 1608325741.374000, 1608325882.809000
1608325882.882000, 1608325883.909000, 1608325883.909000, 1608325888.599000, 1608325888.599000, 1608325958.788000


==> result/multi/local/real_step5/2/time_pipeline_6_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608323441.232000, 1608323473.018000, 1608323473.018000, 1608323478.210000, 1608323478.210000, 1608323479.401000
1608323479.412000, 1608323480.511000, 1608323480.511000, 1608323485.146000, 1608323485.146000, 1608323486.385000
1608323486.396000, 1608323487.375000, 1608323487.375000, 1608323492.457000, 1608323492.457000, 1608323493.741000


==> result/multi/local/real_step5/2/time_pipeline_6_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608323441.232000, 1608323473.043000, 1608323473.043000, 1608323477.690000, 1608323477.690000, 1608323478.917000
1608323478.928000, 1608323479.936000, 1608323479.936000, 1608323484.803000, 1608323484.803000, 1608323486.123000
1608323486.134000, 1608323487.133000, 1608323487.133000, 1608323491.749000, 1608323491.749000, 1608323493.032000


==> result/multi/local/real_step5/2/time_pipeline_6_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608323441.232000, 1608323473.079000, 1608323473.079000, 1608323477.728000, 1608323477.728000, 1608323478.964000
1608323478.975000, 1608323479.958000, 1608323479.958000, 1608323484.984000, 1608323484.984000, 1608323486.316000
1608323486.327000, 1608323487.433000, 1608323487.433000, 1608323492.160000, 1608323492.160000, 1608323493.423000


==> result/multi/local/real_step5/2/time_pipeline_6_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608323441.234000, 1608323473.131000, 1608323473.131000, 1608323478.224000, 1608323478.224000, 1608323479.412000
1608323479.423000, 1608323480.539000, 1608323480.539000, 1608323485.608000, 1608323485.608000, 1608323486.877000
1608323486.887000, 1608323487.971000, 1608323487.971000, 1608323492.701000, 1608323492.701000, 1608323493.905000


==> result/multi/local/real_step5/2/time_pipeline_6_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608323441.236000, 1608323473.128000, 1608323473.128000, 1608323478.324000, 1608323478.324000, 1608323479.546000
1608323479.556000, 1608323480.650000, 1608323480.650000, 1608323485.285000, 1608323485.285000, 1608323486.518000
1608323486.528000, 1608323487.504000, 1608323487.504000, 1608323492.230000, 1608323492.230000, 1608323493.494000


==> result/multi/local/real_step5/2/time_pipeline_6_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608323441.238000, 1608323473.128000, 1608323473.128000, 1608323477.835000, 1608323477.835000, 1608323479.118000
1608323479.129000, 1608323480.108000, 1608323480.108000, 1608323484.757000, 1608323484.757000, 1608323485.984000
1608323485.995000, 1608323486.991000, 1608323486.991000, 1608323492.097000, 1608323492.097000, 1608323493.416000


==> result/multi/local/real_step5/2/time_pipeline_7_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608337379.042000, 1608337416.174000, 1608337416.174000, 1608337421.362000, 1608337421.362000, 1608337422.523000
1608337422.534000, 1608337423.551000, 1608337423.551000, 1608337428.178000, 1608337428.178000, 1608337429.533000
1608337429.544000, 1608337430.666000, 1608337430.666000, 1608337435.412000, 1608337435.412000, 1608337436.649000


==> result/multi/local/real_step5/2/time_pipeline_7_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608337379.043000, 1608337416.264000, 1608337416.264000, 1608337421.003000, 1608337421.003000, 1608337422.228000
1608337422.239000, 1608337423.223000, 1608337423.223000, 1608337428.288000, 1608337428.288000, 1608337429.644000
1608337429.655000, 1608337430.761000, 1608337430.761000, 1608337435.505000, 1608337435.505000, 1608337436.733000


==> result/multi/local/real_step5/2/time_pipeline_7_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608337379.044000, 1608337416.266000, 1608337416.266000, 1608337421.010000, 1608337421.010000, 1608337422.242000
1608337422.255000, 1608337423.241000, 1608337423.241000, 1608337427.976000, 1608337427.976000, 1608337429.204000
1608337429.218000, 1608337430.255000, 1608337430.255000, 1608337435.050000, 1608337435.050000, 1608337436.384000


==> result/multi/local/real_step5/2/time_pipeline_7_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608337379.045000, 1608337416.268000, 1608337416.268000, 1608337421.010000, 1608337421.010000, 1608337422.209000
1608337422.221000, 1608337423.207000, 1608337423.207000, 1608337427.946000, 1608337427.946000, 1608337429.138000
1608337429.150000, 1608337430.116000, 1608337430.116000, 1608337434.879000, 1608337434.879000, 1608337436.088000


==> result/multi/local/real_step5/2/time_pipeline_7_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608337379.047000, 1608337416.268000, 1608337416.268000, 1608337421.009000, 1608337421.009000, 1608337422.244000
1608337422.255000, 1608337423.242000, 1608337423.242000, 1608337427.976000, 1608337427.976000, 1608337429.203000
1608337429.218000, 1608337430.231000, 1608337430.231000, 1608337435.213000, 1608337435.213000, 1608337436.573000


==> result/multi/local/real_step5/2/time_pipeline_7_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608337379.049000, 1608337416.273000, 1608337416.273000, 1608337421.465000, 1608337421.465000, 1608337422.707000
1608337422.718000, 1608337423.818000, 1608337423.818000, 1608337428.773000, 1608337428.773000, 1608337430.064000
1608337430.074000, 1608337431.158000, 1608337431.158000, 1608337435.900000, 1608337435.900000, 1608337437.072000


==> result/multi/local/real_step5/2/time_pipeline_7_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608337379.051000, 1608337416.288000, 1608337416.288000, 1608337421.523000, 1608337421.523000, 1608337422.713000
1608337422.723000, 1608337423.838000, 1608337423.838000, 1608337428.574000, 1608337428.574000, 1608337429.782000
1608337429.794000, 1608337430.812000, 1608337430.812000, 1608337435.621000, 1608337435.621000, 1608337436.945000


==> result/multi/local/real_step5/2/time_pipeline_8_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608337443.464000, 1608337486.019000, 1608337486.019000, 1608337491.230000, 1608337491.230000, 1608337492.476000
1608337492.486000, 1608337493.628000, 1608337493.628000, 1608337498.360000, 1608337498.360000, 1608337499.623000
1608337499.636000, 1608337500.664000, 1608337500.664000, 1608337505.553000, 1608337505.553000, 1608337506.946000


==> result/multi/local/real_step5/2/time_pipeline_8_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608337443.464000, 1608337486.011000, 1608337486.011000, 1608337490.797000, 1608337490.797000, 1608337492.076000
1608337492.087000, 1608337493.091000, 1608337493.091000, 1608337497.847000, 1608337497.847000, 1608337499.124000
1608337499.136000, 1608337500.147000, 1608337500.147000, 1608337505.071000, 1608337505.071000, 1608337506.412000


==> result/multi/local/real_step5/2/time_pipeline_8_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608337443.465000, 1608337485.933000, 1608337485.933000, 1608337490.722000, 1608337490.722000, 1608337492.017000
1608337492.028000, 1608337493.062000, 1608337493.062000, 1608337497.912000, 1608337497.912000, 1608337499.260000
1608337499.272000, 1608337500.400000, 1608337500.400000, 1608337505.197000, 1608337505.197000, 1608337506.439000


==> result/multi/local/real_step5/2/time_pipeline_8_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608337443.467000, 1608337486.012000, 1608337486.012000, 1608337490.809000, 1608337490.809000, 1608337492.068000
1608337492.079000, 1608337493.084000, 1608337493.084000, 1608337498.164000, 1608337498.164000, 1608337499.523000
1608337499.535000, 1608337500.673000, 1608337500.673000, 1608337505.490000, 1608337505.490000, 1608337506.756000


==> result/multi/local/real_step5/2/time_pipeline_8_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608337443.467000, 1608337486.013000, 1608337486.013000, 1608337491.124000, 1608337491.124000, 1608337492.547000
1608337492.559000, 1608337493.682000, 1608337493.682000, 1608337498.757000, 1608337498.757000, 1608337500.066000
1608337500.077000, 1608337501.011000, 1608337501.011000, 1608337505.612000, 1608337505.612000, 1608337506.809000


==> result/multi/local/real_step5/2/time_pipeline_8_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608337443.469000, 1608337486.017000, 1608337486.017000, 1608337491.172000, 1608337491.172000, 1608337492.409000
1608337492.421000, 1608337493.546000, 1608337493.546000, 1608337498.527000, 1608337498.527000, 1608337499.875000
1608337499.886000, 1608337501.006000, 1608337501.006000, 1608337505.742000, 1608337505.742000, 1608337506.954000


==> result/multi/local/real_step5/2/time_pipeline_8_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608337443.471000, 1608337485.979000, 1608337485.979000, 1608337490.729000, 1608337490.729000, 1608337492.001000
1608337492.013000, 1608337493.018000, 1608337493.018000, 1608337497.784000, 1608337497.784000, 1608337499.040000
1608337499.053000, 1608337500.024000, 1608337500.024000, 1608337504.802000, 1608337504.802000, 1608337506.001000


==> result/multi/local/real_step5/2/time_pipeline_8_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608337443.472000, 1608337486.019000, 1608337486.019000, 1608337491.265000, 1608337491.265000, 1608337492.560000
1608337492.570000, 1608337493.704000, 1608337493.704000, 1608337498.437000, 1608337498.437000, 1608337499.699000
1608337499.710000, 1608337500.688000, 1608337500.688000, 1608337505.801000, 1608337505.801000, 1608337507.122000


==> result/multi/local/real_step5/2/time_pipeline_9_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608337514.806000, 1608337562.710000, 1608337562.710000, 1608337567.797000, 1608337567.797000, 1608337568.991000
1608337569.002000, 1608337570.123000, 1608337570.123000, 1608337574.859000, 1608337574.859000, 1608337576.124000
1608337576.136000, 1608337577.149000, 1608337577.149000, 1608337582.311000, 1608337582.311000, 1608337584.665000


==> result/multi/local/real_step5/2/time_pipeline_9_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608337514.806000, 1608337562.596000, 1608337562.596000, 1608337567.675000, 1608337567.675000, 1608337569.082000
1608337569.093000, 1608337570.185000, 1608337570.185000, 1608337574.921000, 1608337574.921000, 1608337576.175000
1608337576.187000, 1608337577.289000, 1608337577.289000, 1608337582.047000, 1608337582.047000, 1608337584.011000


==> result/multi/local/real_step5/2/time_pipeline_9_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608337514.807000, 1608337562.178000, 1608337562.178000, 1608337567.353000, 1608337567.353000, 1608337568.587000
1608337568.599000, 1608337569.742000, 1608337569.742000, 1608337574.989000, 1608337574.989000, 1608337576.346000
1608337576.357000, 1608337577.305000, 1608337577.305000, 1608337582.057000, 1608337582.057000, 1608337583.833000


==> result/multi/local/real_step5/2/time_pipeline_9_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608337514.808000, 1608337562.300000, 1608337562.300000, 1608337567.069000, 1608337567.069000, 1608337568.326000
1608337568.339000, 1608337569.371000, 1608337569.371000, 1608337574.152000, 1608337574.152000, 1608337575.422000
1608337575.435000, 1608337576.445000, 1608337576.445000, 1608337581.205000, 1608337581.205000, 1608337582.403000


==> result/multi/local/real_step5/2/time_pipeline_9_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608337514.810000, 1608337562.302000, 1608337562.302000, 1608337567.074000, 1608337567.074000, 1608337568.357000
1608337568.369000, 1608337569.391000, 1608337569.391000, 1608337574.128000, 1608337574.128000, 1608337575.382000
1608337575.397000, 1608337576.398000, 1608337576.398000, 1608337581.160000, 1608337581.160000, 1608337582.345000


==> result/multi/local/real_step5/2/time_pipeline_9_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608337514.811000, 1608337562.541000, 1608337562.541000, 1608337567.334000, 1608337567.334000, 1608337568.612000
1608337568.624000, 1608337569.647000, 1608337569.647000, 1608337574.383000, 1608337574.383000, 1608337575.661000
1608337575.673000, 1608337576.687000, 1608337576.687000, 1608337581.471000, 1608337581.471000, 1608337582.707000


==> result/multi/local/real_step5/2/time_pipeline_9_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608337514.813000, 1608337562.319000, 1608337562.319000, 1608337567.104000, 1608337567.104000, 1608337568.389000
1608337568.402000, 1608337569.438000, 1608337569.438000, 1608337574.665000, 1608337574.665000, 1608337576.079000
1608337576.090000, 1608337577.226000, 1608337577.226000, 1608337581.959000, 1608337581.959000, 1608337583.680000


==> result/multi/local/real_step5/2/time_pipeline_9_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608337514.815000, 1608337562.463000, 1608337562.463000, 1608337567.229000, 1608337567.229000, 1608337568.501000
1608337568.513000, 1608337569.565000, 1608337569.565000, 1608337574.608000, 1608337574.608000, 1608337576.033000
1608337576.044000, 1608337577.118000, 1608337577.118000, 1608337582.068000, 1608337582.068000, 1608337584.263000


==> result/multi/local/real_step5/2/time_pipeline_9_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608337514.816000, 1608337562.409000, 1608337562.409000, 1608337567.362000, 1608337567.362000, 1608337568.632000
1608337568.642000, 1608337569.663000, 1608337569.663000, 1608337574.420000, 1608337574.420000, 1608337575.827000
1608337575.838000, 1608337576.965000, 1608337576.965000, 1608337581.700000, 1608337581.700000, 1608337583.067000


==> result/multi/local/real_step5/3/aggregated.csv <==
no_pipeline,makespan,readtime,writetime
1,23.871000051498413,7.704000234603882,3.0169999599456787
6,312.65199995040894,203.45199990272522,22.257999658584595
7,401.82099986076355,274.66999912261963,26.13800048828125
8,503.9069998264313,356.60399985313416,30.95199990272522
9,614.9439997673035,447.9100008010864,37.043999910354614
10,734.9619998931885,535.1720006465912,51.651999711990356
11,986.7080001831055,647.6210014820099,176.0230004787445
12,1364.0110003948212,767.0700008869171,416.93300104141235
13,1890.621999502182,896.9540002346039,799.4069998264313
14,2428.4919998645782,1050.529000043869,1171.3960003852844
15,2863.98300075531,1194.145000219345,1445.9960007667542
16,3447.1380004882812,1364.9700005054474,1839.0719997882843
21,7096.338999032974,2333.835999250412,4439.5849986076355
26,11221.686000585556,3551.3490002155304,7272.435999393463
31,16826.26200079918,5038.879000425339,11296.946999311447


==> result/multi/local/real_step5/3/time_pipeline_10_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608338757.615000, 1608338810.867000, 1608338810.867000, 1608338815.976000, 1608338815.976000, 1608338817.153000
1608338817.162000, 1608338818.126000, 1608338818.126000, 1608338823.002000, 1608338823.002000, 1608338824.131000
1608338824.141000, 1608338825.101000, 1608338825.101000, 1608338830.219000, 1608338830.219000, 1608338835.433000


==> result/multi/local/real_step5/3/time_pipeline_10_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608338757.626000, 1608338809.387000, 1608338809.387000, 1608338814.716000, 1608338814.716000, 1608338815.849000
1608338815.860000, 1608338816.951000, 1608338816.951000, 1608338821.763000, 1608338821.763000, 1608338822.966000
1608338822.976000, 1608338823.944000, 1608338823.944000, 1608338828.842000, 1608338828.842000, 1608338832.604000


==> result/multi/local/real_step5/3/time_pipeline_10_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608338757.615000, 1608338810.429000, 1608338810.429000, 1608338815.568000, 1608338815.568000, 1608338816.706000
1608338816.718000, 1608338817.703000, 1608338817.703000, 1608338822.457000, 1608338822.457000, 1608338823.705000
1608338823.715000, 1608338824.691000, 1608338824.691000, 1608338829.438000, 1608338829.438000, 1608338834.319000


==> result/multi/local/real_step5/3/time_pipeline_10_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608338757.616000, 1608338809.651000, 1608338809.651000, 1608338814.476000, 1608338814.476000, 1608338815.709000
1608338815.721000, 1608338816.808000, 1608338816.808000, 1608338821.550000, 1608338821.550000, 1608338822.807000
1608338822.817000, 1608338823.930000, 1608338823.930000, 1608338828.796000, 1608338828.796000, 1608338832.428000


==> result/multi/local/real_step5/3/time_pipeline_10_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608338757.618000, 1608338808.690000, 1608338808.690000, 1608338813.640000, 1608338813.640000, 1608338814.866000
1608338814.878000, 1608338815.942000, 1608338815.942000, 1608338820.755000, 1608338820.755000, 1608338822.040000
1608338822.051000, 1608338823.146000, 1608338823.146000, 1608338828.064000, 1608338828.064000, 1608338829.645000


==> result/multi/local/real_step5/3/time_pipeline_10_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608338757.619000, 1608338807.182000, 1608338807.182000, 1608338812.134000, 1608338812.134000, 1608338813.193000
1608338813.203000, 1608338814.160000, 1608338814.160000, 1608338818.897000, 1608338818.897000, 1608338819.904000
1608338819.913000, 1608338820.913000, 1608338820.913000, 1608338825.724000, 1608338825.724000, 1608338826.905000


==> result/multi/local/real_step5/3/time_pipeline_10_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608338757.621000, 1608338808.241000, 1608338808.241000, 1608338813.502000, 1608338813.502000, 1608338814.738000
1608338814.750000, 1608338815.838000, 1608338815.838000, 1608338821.116000, 1608338821.116000, 1608338822.400000
1608338822.412000, 1608338823.364000, 1608338823.364000, 1608338828.109000, 1608338828.109000, 1608338829.674000


==> result/multi/local/real_step5/3/time_pipeline_10_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608338757.621000, 1608338808.487000, 1608338808.487000, 1608338813.235000, 1608338813.235000, 1608338814.435000
1608338814.445000, 1608338815.426000, 1608338815.426000, 1608338820.280000, 1608338820.280000, 1608338821.407000
1608338821.417000, 1608338822.392000, 1608338822.392000, 1608338827.349000, 1608338827.349000, 1608338828.521000


==> result/multi/local/real_step5/3/time_pipeline_10_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608338757.624000, 1608338808.877000, 1608338808.877000, 1608338813.621000, 1608338813.621000, 1608338814.848000
1608338814.860000, 1608338815.841000, 1608338815.841000, 1608338820.680000, 1608338820.680000, 1608338821.880000
1608338821.893000, 1608338822.868000, 1608338822.868000, 1608338828.119000, 1608338828.119000, 1608338830.016000


==> result/multi/local/real_step5/3/time_pipeline_10_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608338757.624000, 1608338809.258000, 1608338809.258000, 1608338814.357000, 1608338814.357000, 1608338815.520000
1608338815.532000, 1608338816.646000, 1608338816.646000, 1608338821.494000, 1608338821.494000, 1608338822.718000
1608338822.730000, 1608338823.706000, 1608338823.706000, 1608338828.605000, 1608338828.605000, 1608338831.616000


==> result/multi/local/real_step5/3/time_pipeline_11_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608326420.665000, 1608326479.244000, 1608326479.244000, 1608326484.557000, 1608326484.557000, 1608326485.710000
1608326485.720000, 1608326486.821000, 1608326486.821000, 1608326492.079000, 1608326492.079000, 1608326493.734000
1608326493.744000, 1608326494.717000, 1608326494.717000, 1608326499.393000, 1608326499.393000, 1608326519.670000


==> result/multi/local/real_step5/3/time_pipeline_11_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608326420.678000, 1608326477.094000, 1608326477.094000, 1608326481.955000, 1608326481.955000, 1608326483.347000
1608326483.360000, 1608326484.391000, 1608326484.391000, 1608326489.296000, 1608326489.296000, 1608326490.575000
1608326490.588000, 1608326491.680000, 1608326491.680000, 1608326496.422000, 1608326496.422000, 1608326503.981000


==> result/multi/local/real_step5/3/time_pipeline_11_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608326420.681000, 1608326477.500000, 1608326477.500000, 1608326482.434000, 1608326482.434000, 1608326483.710000
1608326483.722000, 1608326484.729000, 1608326484.729000, 1608326489.585000, 1608326489.585000, 1608326490.848000
1608326490.860000, 1608326491.854000, 1608326491.854000, 1608326496.718000, 1608326496.718000, 1608326512.456000


==> result/multi/local/real_step5/3/time_pipeline_11_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608326420.665000, 1608326478.774000, 1608326478.774000, 1608326484.055000, 1608326484.055000, 1608326485.241000
1608326485.251000, 1608326486.350000, 1608326486.350000, 1608326491.274000, 1608326491.274000, 1608326492.705000
1608326492.715000, 1608326493.663000, 1608326493.663000, 1608326498.457000, 1608326498.457000, 1608326518.843000


==> result/multi/local/real_step5/3/time_pipeline_11_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608326420.666000, 1608326477.912000, 1608326477.912000, 1608326482.853000, 1608326482.853000, 1608326484.200000
1608326484.212000, 1608326485.190000, 1608326485.190000, 1608326490.458000, 1608326490.458000, 1608326491.709000
1608326491.720000, 1608326492.647000, 1608326492.647000, 1608326497.375000, 1608326497.375000, 1608326516.816000


==> result/multi/local/real_step5/3/time_pipeline_11_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608326420.669000, 1608326477.650000, 1608326477.650000, 1608326482.479000, 1608326482.479000, 1608326483.800000
1608326483.813000, 1608326484.818000, 1608326484.818000, 1608326489.674000, 1608326489.674000, 1608326490.934000
1608326490.945000, 1608326491.951000, 1608326491.951000, 1608326496.872000, 1608326496.872000, 1608326514.632000


==> result/multi/local/real_step5/3/time_pipeline_11_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608326420.671000, 1608326476.555000, 1608326476.555000, 1608326481.334000, 1608326481.334000, 1608326482.548000
1608326482.561000, 1608326483.550000, 1608326483.550000, 1608326488.471000, 1608326488.471000, 1608326489.673000
1608326489.686000, 1608326490.669000, 1608326490.669000, 1608326495.618000, 1608326495.618000, 1608326497.336000


==> result/multi/local/real_step5/3/time_pipeline_11_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608326420.672000, 1608326477.266000, 1608326477.266000, 1608326482.479000, 1608326482.479000, 1608326483.653000
1608326483.664000, 1608326484.696000, 1608326484.696000, 1608326489.505000, 1608326489.505000, 1608326490.841000
1608326490.852000, 1608326491.976000, 1608326491.976000, 1608326496.806000, 1608326496.806000, 1608326513.805000


==> result/multi/local/real_step5/3/time_pipeline_11_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608326420.674000, 1608326476.868000, 1608326476.868000, 1608326482.202000, 1608326482.202000, 1608326483.417000
1608326483.429000, 1608326484.543000, 1608326484.543000, 1608326489.404000, 1608326489.404000, 1608326490.667000
1608326490.679000, 1608326491.695000, 1608326491.695000, 1608326496.573000, 1608326496.573000, 1608326510.350000


==> result/multi/local/real_step5/3/time_pipeline_11_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608326420.676000, 1608326476.658000, 1608326476.658000, 1608326481.773000, 1608326481.773000, 1608326482.972000
1608326482.985000, 1608326483.988000, 1608326483.988000, 1608326488.736000, 1608326488.736000, 1608326489.980000
1608326489.992000, 1608326490.930000, 1608326490.930000, 1608326495.664000, 1608326495.664000, 1608326497.496000


==> result/multi/local/real_step5/3/time_pipeline_11_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608326420.675000, 1608326476.988000, 1608326476.988000, 1608326481.819000, 1608326481.819000, 1608326483.191000
1608326483.203000, 1608326484.276000, 1608326484.276000, 1608326489.194000, 1608326489.194000, 1608326490.532000
1608326490.544000, 1608326491.615000, 1608326491.615000, 1608326496.550000, 1608326496.550000, 1608326508.715000


==> result/multi/local/real_step5/3/time_pipeline_12_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608338949.133000, 1608339013.052000, 1608339013.052000, 1608339018.038000, 1608339018.038000, 1608339019.194000
1608339019.204000, 1608339020.203000, 1608339020.203000, 1608339025.132000, 1608339025.132000, 1608339026.889000
1608339026.899000, 1608339027.868000, 1608339027.868000, 1608339033.057000, 1608339033.057000, 1608339075.447000


==> result/multi/local/real_step5/3/time_pipeline_12_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608338949.146000, 1608339011.455000, 1608339011.455000, 1608339016.353000, 1608339016.353000, 1608339017.578000
1608339017.590000, 1608339018.591000, 1608339018.591000, 1608339023.610000, 1608339023.610000, 1608339024.866000
1608339024.879000, 1608339025.888000, 1608339025.888000, 1608339030.764000, 1608339030.764000, 1608339070.340000


==> result/multi/local/real_step5/3/time_pipeline_12_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608338949.146000, 1608339008.346000, 1608339008.346000, 1608339013.110000, 1608339013.110000, 1608339014.270000
1608339014.280000, 1608339015.286000, 1608339015.286000, 1608339020.330000, 1608339020.330000, 1608339021.526000
1608339021.535000, 1608339022.543000, 1608339022.543000, 1608339027.664000, 1608339027.664000, 1608339029.755000


==> result/multi/local/real_step5/3/time_pipeline_12_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608338949.150000, 1608339010.890000, 1608339010.890000, 1608339016.243000, 1608339016.243000, 1608339017.447000
1608339017.458000, 1608339018.602000, 1608339018.602000, 1608339023.886000, 1608339023.886000, 1608339025.242000
1608339025.254000, 1608339026.374000, 1608339026.374000, 1608339031.179000, 1608339031.179000, 1608339073.244000


==> result/multi/local/real_step5/3/time_pipeline_12_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608338949.133000, 1608339012.355000, 1608339012.355000, 1608339017.470000, 1608339017.470000, 1608339018.561000
1608339018.571000, 1608339019.654000, 1608339019.654000, 1608339024.640000, 1608339024.640000, 1608339026.023000
1608339026.033000, 1608339027.074000, 1608339027.074000, 1608339031.871000, 1608339031.871000, 1608339074.789000


==> result/multi/local/real_step5/3/time_pipeline_12_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608338949.134000, 1608339011.572000, 1608339011.572000, 1608339016.760000, 1608339016.760000, 1608339017.938000
1608339017.949000, 1608339019.083000, 1608339019.083000, 1608339024.077000, 1608339024.077000, 1608339025.341000
1608339025.353000, 1608339026.328000, 1608339026.328000, 1608339031.163000, 1608339031.163000, 1608339073.138000


==> result/multi/local/real_step5/3/time_pipeline_12_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608338949.136000, 1608339011.154000, 1608339011.154000, 1608339015.974000, 1608339015.974000, 1608339017.176000
1608339017.187000, 1608339018.169000, 1608339018.169000, 1608339023.202000, 1608339023.202000, 1608339024.430000
1608339024.442000, 1608339025.418000, 1608339025.418000, 1608339030.335000, 1608339030.335000, 1608339064.687000


==> result/multi/local/real_step5/3/time_pipeline_12_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608338949.138000, 1608339010.952000, 1608339010.952000, 1608339016.145000, 1608339016.145000, 1608339017.353000
1608339017.365000, 1608339018.504000, 1608339018.504000, 1608339023.742000, 1608339023.742000, 1608339025.098000
1608339025.109000, 1608339026.161000, 1608339026.161000, 1608339031.042000, 1608339031.042000, 1608339072.343000


==> result/multi/local/real_step5/3/time_pipeline_12_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608338949.139000, 1608339009.099000, 1608339009.099000, 1608339013.827000, 1608339013.827000, 1608339014.898000
1608339014.907000, 1608339015.899000, 1608339015.899000, 1608339020.718000, 1608339020.718000, 1608339021.908000
1608339021.917000, 1608339023.031000, 1608339023.031000, 1608339028.136000, 1608339028.136000, 1608339030.576000


==> result/multi/local/real_step5/3/time_pipeline_12_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608338949.141000, 1608339011.336000, 1608339011.336000, 1608339016.701000, 1608339016.701000, 1608339017.878000
1608339017.889000, 1608339019.010000, 1608339019.010000, 1608339024.126000, 1608339024.126000, 1608339025.532000
1608339025.543000, 1608339026.569000, 1608339026.569000, 1608339031.420000, 1608339031.420000, 1608339073.971000


==> result/multi/local/real_step5/3/time_pipeline_12_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608338949.143000, 1608339011.267000, 1608339011.267000, 1608339016.127000, 1608339016.127000, 1608339017.335000
1608339017.347000, 1608339018.380000, 1608339018.380000, 1608339023.557000, 1608339023.557000, 1608339024.929000
1608339024.941000, 1608339025.972000, 1608339025.972000, 1608339030.759000, 1608339030.759000, 1608339070.167000


==> result/multi/local/real_step5/3/time_pipeline_12_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608338949.144000, 1608339010.278000, 1608339010.278000, 1608339015.060000, 1608339015.060000, 1608339016.198000
1608339016.208000, 1608339017.168000, 1608339017.168000, 1608339022.271000, 1608339022.271000, 1608339023.430000
1608339023.440000, 1608339024.522000, 1608339024.522000, 1608339029.312000, 1608339029.312000, 1608339045.237000


==> result/multi/local/real_step5/3/time_pipeline_13_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608339084.912000, 1608339154.134000, 1608339154.134000, 1608339159.493000, 1608339159.493000, 1608339160.647000
1608339160.657000, 1608339161.759000, 1608339161.759000, 1608339166.814000, 1608339166.814000, 1608339171.997000
1608339172.011000, 1608339172.943000, 1608339172.943000, 1608339177.430000, 1608339177.430000, 1608339238.113000


==> result/multi/local/real_step5/3/time_pipeline_13_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608339084.923000, 1608339152.277000, 1608339152.277000, 1608339157.647000, 1608339157.647000, 1608339158.777000
1608339158.788000, 1608339159.883000, 1608339159.883000, 1608339165.254000, 1608339165.254000, 1608339167.094000
1608339167.104000, 1608339168.037000, 1608339168.037000, 1608339172.704000, 1608339172.704000, 1608339237.096000


==> result/multi/local/real_step5/3/time_pipeline_13_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608339084.925000, 1608339148.621000, 1608339148.621000, 1608339153.310000, 1608339153.310000, 1608339154.554000
1608339154.564000, 1608339155.617000, 1608339155.617000, 1608339160.420000, 1608339160.420000, 1608339161.622000
1608339161.632000, 1608339162.547000, 1608339162.547000, 1608339167.311000, 1608339167.311000, 1608339180.348000


==> result/multi/local/real_step5/3/time_pipeline_13_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608339084.929000, 1608339151.034000, 1608339151.034000, 1608339156.385000, 1608339156.385000, 1608339157.598000
1608339157.609000, 1608339158.732000, 1608339158.732000, 1608339163.740000, 1608339163.740000, 1608339165.004000
1608339165.016000, 1608339166.023000, 1608339166.023000, 1608339171.058000, 1608339171.058000, 1608339233.366000


==> result/multi/local/real_step5/3/time_pipeline_13_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608339084.931000, 1608339152.360000, 1608339152.360000, 1608339157.424000, 1608339157.424000, 1608339158.766000
1608339158.778000, 1608339159.782000, 1608339159.782000, 1608339164.748000, 1608339164.748000, 1608339166.010000
1608339166.023000, 1608339166.985000, 1608339166.985000, 1608339171.947000, 1608339171.947000, 1608339236.181000


==> result/multi/local/real_step5/3/time_pipeline_13_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608339084.912000, 1608339153.600000, 1608339153.600000, 1608339158.600000, 1608339158.600000, 1608339159.688000
1608339159.698000, 1608339160.735000, 1608339160.735000, 1608339165.731000, 1608339165.731000, 1608339168.426000
1608339168.439000, 1608339169.427000, 1608339169.427000, 1608339174.083000, 1608339174.083000, 1608339237.795000


==> result/multi/local/real_step5/3/time_pipeline_13_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608339084.914000, 1608339152.901000, 1608339152.901000, 1608339157.922000, 1608339157.922000, 1608339159.256000
1608339159.268000, 1608339160.259000, 1608339160.259000, 1608339165.242000, 1608339165.242000, 1608339166.879000
1608339166.889000, 1608339167.837000, 1608339167.837000, 1608339172.718000, 1608339172.718000, 1608339237.138000


==> result/multi/local/real_step5/3/time_pipeline_13_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608339084.916000, 1608339152.960000, 1608339152.960000, 1608339158.058000, 1608339158.058000, 1608339159.318000
1608339159.329000, 1608339160.310000, 1608339160.310000, 1608339165.294000, 1608339165.294000, 1608339166.999000
1608339167.009000, 1608339167.963000, 1608339167.963000, 1608339172.880000, 1608339172.880000, 1608339237.245000


==> result/multi/local/real_step5/3/time_pipeline_13_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608339084.917000, 1608339150.894000, 1608339150.894000, 1608339156.227000, 1608339156.227000, 1608339157.397000
1608339157.409000, 1608339158.454000, 1608339158.454000, 1608339163.344000, 1608339163.344000, 1608339164.677000
1608339164.689000, 1608339165.648000, 1608339165.648000, 1608339170.370000, 1608339170.370000, 1608339228.360000


==> result/multi/local/real_step5/3/time_pipeline_13_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608339084.919000, 1608339151.214000, 1608339151.214000, 1608339156.096000, 1608339156.096000, 1608339157.318000
1608339157.329000, 1608339158.418000, 1608339158.418000, 1608339163.234000, 1608339163.234000, 1608339164.531000
1608339164.543000, 1608339165.497000, 1608339165.497000, 1608339170.188000, 1608339170.188000, 1608339226.787000


==> result/multi/local/real_step5/3/time_pipeline_13_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608339084.920000, 1608339151.566000, 1608339151.566000, 1608339156.409000, 1608339156.409000, 1608339157.648000
1608339157.661000, 1608339158.693000, 1608339158.693000, 1608339163.744000, 1608339163.744000, 1608339165.025000
1608339165.036000, 1608339166.053000, 1608339166.053000, 1608339171.099000, 1608339171.099000, 1608339233.465000


==> result/multi/local/real_step5/3/time_pipeline_13_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608339084.923000, 1608339152.090000, 1608339152.090000, 1608339157.059000, 1608339157.059000, 1608339158.435000
1608339158.447000, 1608339159.453000, 1608339159.453000, 1608339164.460000, 1608339164.460000, 1608339165.733000
1608339165.745000, 1608339166.729000, 1608339166.729000, 1608339171.704000, 1608339171.704000, 1608339235.333000


==> result/multi/local/real_step5/3/time_pipeline_13_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608339084.923000, 1608339151.126000, 1608339151.126000, 1608339156.375000, 1608339156.375000, 1608339157.710000
1608339157.722000, 1608339158.734000, 1608339158.734000, 1608339164.015000, 1608339164.015000, 1608339165.353000
1608339165.365000, 1608339166.383000, 1608339166.383000, 1608339171.104000, 1608339171.104000, 1608339233.359000


==> result/multi/local/real_step5/3/time_pipeline_14_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608339249.061000, 1608339323.599000, 1608339323.599000, 1608339328.995000, 1608339328.995000, 1608339330.055000
1608339330.064000, 1608339331.138000, 1608339331.138000, 1608339336.106000, 1608339336.106000, 1608339383.103000
1608339383.117000, 1608339384.061000, 1608339384.061000, 1608339388.525000, 1608339388.525000, 1608339427.203000


==> result/multi/local/real_step5/3/time_pipeline_14_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608339249.071000, 1608339321.035000, 1608339321.035000, 1608339326.179000, 1608339326.179000, 1608339327.328000
1608339327.341000, 1608339328.507000, 1608339328.507000, 1608339333.634000, 1608339333.634000, 1608339334.938000
1608339334.952000, 1608339335.974000, 1608339335.974000, 1608339340.795000, 1608339340.795000, 1608339419.159000


==> result/multi/local/real_step5/3/time_pipeline_14_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608339249.075000, 1608339321.921000, 1608339321.921000, 1608339327.006000, 1608339327.006000, 1608339328.193000
1608339328.206000, 1608339329.387000, 1608339329.387000, 1608339334.371000, 1608339334.371000, 1608339337.170000
1608339337.184000, 1608339338.150000, 1608339338.150000, 1608339343.319000, 1608339343.319000, 1608339422.903000


==> result/multi/local/real_step5/3/time_pipeline_14_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608339249.076000, 1608339321.649000, 1608339321.649000, 1608339326.434000, 1608339326.434000, 1608339327.716000
1608339327.730000, 1608339328.789000, 1608339328.789000, 1608339333.851000, 1608339333.851000, 1608339335.226000
1608339335.239000, 1608339336.257000, 1608339336.257000, 1608339341.284000, 1608339341.284000, 1608339420.224000


==> result/multi/local/real_step5/3/time_pipeline_14_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608339249.077000, 1608339322.272000, 1608339322.272000, 1608339327.160000, 1608339327.160000, 1608339328.521000
1608339328.535000, 1608339329.594000, 1608339329.594000, 1608339334.932000, 1608339334.932000, 1608339346.144000
1608339346.158000, 1608339347.149000, 1608339347.149000, 1608339351.636000, 1608339351.636000, 1608339425.250000


==> result/multi/local/real_step5/3/time_pipeline_14_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608339249.079000, 1608339320.631000, 1608339320.631000, 1608339325.784000, 1608339325.784000, 1608339326.907000
1608339326.919000, 1608339327.959000, 1608339327.959000, 1608339332.747000, 1608339332.747000, 1608339334.035000
1608339334.046000, 1608339335.074000, 1608339335.074000, 1608339339.763000, 1608339339.763000, 1608339415.394000


==> result/multi/local/real_step5/3/time_pipeline_14_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608339249.061000, 1608339323.000000, 1608339323.000000, 1608339327.942000, 1608339327.942000, 1608339329.276000
1608339329.289000, 1608339330.351000, 1608339330.351000, 1608339335.117000, 1608339335.117000, 1608339354.653000
1608339354.669000, 1608339355.783000, 1608339355.783000, 1608339360.242000, 1608339360.242000, 1608339425.992000


==> result/multi/local/real_step5/3/time_pipeline_14_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608339249.062000, 1608339322.459000, 1608339322.459000, 1608339327.585000, 1608339327.585000, 1608339328.771000
1608339328.781000, 1608339329.839000, 1608339329.839000, 1608339334.689000, 1608339334.689000, 1608339341.182000
1608339341.195000, 1608339342.298000, 1608339342.298000, 1608339346.956000, 1608339346.956000, 1608339424.629000


==> result/multi/local/real_step5/3/time_pipeline_14_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608339249.064000, 1608339322.318000, 1608339322.318000, 1608339327.204000, 1608339327.204000, 1608339328.563000
1608339328.579000, 1608339329.623000, 1608339329.623000, 1608339334.973000, 1608339334.973000, 1608339347.677000
1608339347.690000, 1608339348.757000, 1608339348.757000, 1608339353.221000, 1608339353.221000, 1608339425.417000


==> result/multi/local/real_step5/3/time_pipeline_14_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608339249.065000, 1608339321.900000, 1608339321.900000, 1608339326.758000, 1608339326.758000, 1608339328.103000
1608339328.118000, 1608339329.211000, 1608339329.211000, 1608339334.296000, 1608339334.296000, 1608339337.218000
1608339337.232000, 1608339338.300000, 1608339338.300000, 1608339343.080000, 1608339343.080000, 1608339422.774000


==> result/multi/local/real_step5/3/time_pipeline_14_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608339249.066000, 1608339321.320000, 1608339321.320000, 1608339326.190000, 1608339326.190000, 1608339327.590000
1608339327.604000, 1608339328.749000, 1608339328.749000, 1608339333.495000, 1608339333.495000, 1608339334.687000
1608339334.699000, 1608339335.823000, 1608339335.823000, 1608339340.649000, 1608339340.649000, 1608339418.827000


==> result/multi/local/real_step5/3/time_pipeline_14_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608339249.068000, 1608339322.188000, 1608339322.188000, 1608339327.364000, 1608339327.364000, 1608339328.569000
1608339328.582000, 1608339329.752000, 1608339329.752000, 1608339334.707000, 1608339334.707000, 1608339340.291000
1608339340.304000, 1608339341.366000, 1608339341.366000, 1608339345.908000, 1608339345.908000, 1608339424.213000


==> result/multi/local/real_step5/3/time_pipeline_14_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608339249.070000, 1608339322.016000, 1608339322.016000, 1608339327.131000, 1608339327.131000, 1608339328.626000
1608339328.637000, 1608339329.794000, 1608339329.794000, 1608339334.750000, 1608339334.750000, 1608339340.884000
1608339340.897000, 1608339341.876000, 1608339341.876000, 1608339346.588000, 1608339346.588000, 1608339424.518000


==> result/multi/local/real_step5/3/time_pipeline_14_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608339249.069000, 1608339321.347000, 1608339321.347000, 1608339326.110000, 1608339326.110000, 1608339327.415000
1608339327.429000, 1608339328.460000, 1608339328.460000, 1608339333.567000, 1608339333.567000, 1608339334.836000
1608339334.850000, 1608339335.863000, 1608339335.863000, 1608339340.694000, 1608339340.694000, 1608339418.953000


==> result/multi/local/real_step5/3/time_pipeline_15_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608339438.291000, 1608339518.128000, 1608339518.128000, 1608339523.254000, 1608339523.254000, 1608339524.469000
1608339524.480000, 1608339525.464000, 1608339525.464000, 1608339530.669000, 1608339530.669000, 1608339604.027000
1608339604.045000, 1608339605.026000, 1608339605.026000, 1608339609.569000, 1608339609.569000, 1608339636.279000


==> result/multi/local/real_step5/3/time_pipeline_15_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608339438.301000, 1608339516.765000, 1608339516.765000, 1608339521.695000, 1608339521.695000, 1608339522.992000
1608339523.005000, 1608339524.141000, 1608339524.141000, 1608339528.903000, 1608339528.903000, 1608339530.806000
1608339530.820000, 1608339531.924000, 1608339531.924000, 1608339536.688000, 1608339536.688000, 1608339628.856000


==> result/multi/local/real_step5/3/time_pipeline_15_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608339438.303000, 1608339512.150000, 1608339512.150000, 1608339516.855000, 1608339516.855000, 1608339518.145000
1608339518.155000, 1608339519.135000, 1608339519.135000, 1608339524.430000, 1608339524.430000, 1608339525.628000
1608339525.639000, 1608339526.584000, 1608339526.584000, 1608339531.344000, 1608339531.344000, 1608339613.998000


==> result/multi/local/real_step5/3/time_pipeline_15_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608339438.305000, 1608339513.553000, 1608339513.553000, 1608339518.391000, 1608339518.391000, 1608339519.655000
1608339519.666000, 1608339520.662000, 1608339520.662000, 1608339525.917000, 1608339525.917000, 1608339527.128000
1608339527.138000, 1608339528.115000, 1608339528.115000, 1608339533.105000, 1608339533.105000, 1608339625.857000


==> result/multi/local/real_step5/3/time_pipeline_15_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608339438.306000, 1608339516.621000, 1608339516.621000, 1608339521.597000, 1608339521.597000, 1608339522.887000
1608339522.900000, 1608339523.934000, 1608339523.934000, 1608339529.177000, 1608339529.177000, 1608339532.808000
1608339532.822000, 1608339533.744000, 1608339533.744000, 1608339538.428000, 1608339538.428000, 1608339629.055000


==> result/multi/local/real_step5/3/time_pipeline_15_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608339438.306000, 1608339516.163000, 1608339516.163000, 1608339521.389000, 1608339521.389000, 1608339522.576000
1608339522.589000, 1608339523.624000, 1608339523.624000, 1608339528.387000, 1608339528.387000, 1608339529.658000
1608339529.670000, 1608339530.630000, 1608339530.630000, 1608339535.205000, 1608339535.205000, 1608339628.367000


==> result/multi/local/real_step5/3/time_pipeline_15_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608339438.307000, 1608339517.359000, 1608339517.359000, 1608339522.456000, 1608339522.456000, 1608339523.747000
1608339523.760000, 1608339524.776000, 1608339524.776000, 1608339529.987000, 1608339529.987000, 1608339587.838000
1608339587.853000, 1608339588.800000, 1608339588.800000, 1608339593.699000, 1608339593.699000, 1608339635.301000


==> result/multi/local/real_step5/3/time_pipeline_15_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608339438.291000, 1608339517.759000, 1608339517.759000, 1608339522.668000, 1608339522.668000, 1608339523.839000
1608339523.850000, 1608339524.882000, 1608339524.882000, 1608339529.713000, 1608339529.713000, 1608339573.727000
1608339573.745000, 1608339574.870000, 1608339574.870000, 1608339579.423000, 1608339579.423000, 1608339633.839000


==> result/multi/local/real_step5/3/time_pipeline_15_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608339438.291000, 1608339517.169000, 1608339517.169000, 1608339522.397000, 1608339522.397000, 1608339523.701000
1608339523.713000, 1608339524.845000, 1608339524.845000, 1608339530.052000, 1608339530.052000, 1608339589.308000
1608339589.321000, 1608339590.260000, 1608339590.260000, 1608339594.751000, 1608339594.751000, 1608339635.437000


==> result/multi/local/real_step5/3/time_pipeline_15_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608339438.292000, 1608339516.306000, 1608339516.306000, 1608339521.650000, 1608339521.650000, 1608339522.932000
1608339522.945000, 1608339524.125000, 1608339524.125000, 1608339529.347000, 1608339529.347000, 1608339553.599000
1608339553.615000, 1608339554.576000, 1608339554.576000, 1608339559.078000, 1608339559.078000, 1608339631.380000


==> result/multi/local/real_step5/3/time_pipeline_15_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608339438.294000, 1608339513.075000, 1608339513.075000, 1608339518.153000, 1608339518.153000, 1608339519.288000
1608339519.299000, 1608339520.386000, 1608339520.386000, 1608339525.628000, 1608339525.628000, 1608339526.825000
1608339526.836000, 1608339527.822000, 1608339527.822000, 1608339533.079000, 1608339533.079000, 1608339625.764000


==> result/multi/local/real_step5/3/time_pipeline_15_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608339438.295000, 1608339516.419000, 1608339516.419000, 1608339521.644000, 1608339521.644000, 1608339522.838000
1608339522.851000, 1608339524.025000, 1608339524.025000, 1608339529.228000, 1608339529.228000, 1608339540.164000
1608339540.180000, 1608339541.307000, 1608339541.307000, 1608339545.748000, 1608339545.748000, 1608339629.782000


==> result/multi/local/real_step5/3/time_pipeline_15_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608339438.297000, 1608339514.030000, 1608339514.030000, 1608339518.804000, 1608339518.804000, 1608339520.030000
1608339520.040000, 1608339521.037000, 1608339521.037000, 1608339526.375000, 1608339526.375000, 1608339527.668000
1608339527.678000, 1608339528.774000, 1608339528.774000, 1608339533.705000, 1608339533.705000, 1608339627.352000


==> result/multi/local/real_step5/3/time_pipeline_15_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608339438.298000, 1608339515.932000, 1608339515.932000, 1608339521.023000, 1608339521.023000, 1608339522.163000
1608339522.175000, 1608339523.336000, 1608339523.336000, 1608339528.609000, 1608339528.609000, 1608339529.902000
1608339529.912000, 1608339530.861000, 1608339530.861000, 1608339535.669000, 1608339535.669000, 1608339628.542000


==> result/multi/local/real_step5/3/time_pipeline_15_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608339438.299000, 1608339516.222000, 1608339516.222000, 1608339521.206000, 1608339521.206000, 1608339522.518000
1608339522.531000, 1608339523.586000, 1608339523.586000, 1608339528.769000, 1608339528.769000, 1608339530.590000
1608339530.604000, 1608339531.556000, 1608339531.556000, 1608339536.055000, 1608339536.055000, 1608339628.650000


==> result/multi/local/real_step5/3/time_pipeline_16_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608326648.613000, 1608326733.771000, 1608326733.771000, 1608326739.206000, 1608326739.206000, 1608326740.458000
1608326740.468000, 1608326741.508000, 1608326741.508000, 1608326746.686000, 1608326746.686000, 1608326829.296000
1608326829.312000, 1608326831.317000, 1608326831.317000, 1608326836.576000, 1608326836.576000, 1608326877.074000


==> result/multi/local/real_step5/3/time_pipeline_16_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608326648.625000, 1608326732.906000, 1608326732.906000, 1608326737.944000, 1608326737.944000, 1608326739.194000
1608326739.207000, 1608326740.381000, 1608326740.381000, 1608326745.940000, 1608326745.940000, 1608326812.548000
1608326812.563000, 1608326813.661000, 1608326813.661000, 1608326818.591000, 1608326818.591000, 1608326875.674000


==> result/multi/local/real_step5/3/time_pipeline_16_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608326648.629000, 1608326731.076000, 1608326731.076000, 1608326736.065000, 1608326736.065000, 1608326737.192000
1608326737.202000, 1608326738.321000, 1608326738.321000, 1608326743.642000, 1608326743.642000, 1608326745.175000
1608326745.186000, 1608326746.185000, 1608326746.185000, 1608326750.933000, 1608326750.933000, 1608326854.112000


==> result/multi/local/real_step5/3/time_pipeline_16_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608326648.627000, 1608326728.160000, 1608326728.160000, 1608326732.819000, 1608326732.819000, 1608326734.171000
1608326734.181000, 1608326735.199000, 1608326735.199000, 1608326740.523000, 1608326740.523000, 1608326741.623000
1608326741.633000, 1608326742.649000, 1608326742.649000, 1608326747.759000, 1608326747.759000, 1608326844.026000


==> result/multi/local/real_step5/3/time_pipeline_16_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608326648.631000, 1608326730.403000, 1608326730.403000, 1608326735.257000, 1608326735.257000, 1608326736.478000
1608326736.490000, 1608326737.569000, 1608326737.569000, 1608326742.724000, 1608326742.724000, 1608326744.052000
1608326744.064000, 1608326745.171000, 1608326745.171000, 1608326750.105000, 1608326750.105000, 1608326853.440000


==> result/multi/local/real_step5/3/time_pipeline_16_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608326648.632000, 1608326733.009000, 1608326733.009000, 1608326738.169000, 1608326738.169000, 1608326739.439000
1608326739.452000, 1608326740.494000, 1608326740.494000, 1608326745.749000, 1608326745.749000, 1608326807.025000
1608326807.039000, 1608326807.977000, 1608326807.977000, 1608326812.621000, 1608326812.621000, 1608326874.263000


==> result/multi/local/real_step5/3/time_pipeline_16_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608326648.633000, 1608326730.944000, 1608326730.944000, 1608326736.073000, 1608326736.073000, 1608326737.317000
1608326737.328000, 1608326738.318000, 1608326738.318000, 1608326743.648000, 1608326743.648000, 1608326745.184000
1608326745.195000, 1608326746.278000, 1608326746.278000, 1608326750.923000, 1608326750.923000, 1608326854.079000


==> result/multi/local/real_step5/3/time_pipeline_16_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608326648.635000, 1608326732.682000, 1608326732.682000, 1608326737.758000, 1608326737.758000, 1608326738.982000
1608326738.994000, 1608326740.164000, 1608326740.164000, 1608326745.430000, 1608326745.430000, 1608326795.947000
1608326795.962000, 1608326796.910000, 1608326796.910000, 1608326801.383000, 1608326801.383000, 1608326869.447000


==> result/multi/local/real_step5/3/time_pipeline_16_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608326648.613000, 1608326733.235000, 1608326733.235000, 1608326738.390000, 1608326738.390000, 1608326739.625000
1608326739.637000, 1608326740.782000, 1608326740.782000, 1608326746.024000, 1608326746.024000, 1608326815.043000
1608326815.052000, 1608326815.997000, 1608326815.997000, 1608326820.638000, 1608326820.638000, 1608326876.022000


==> result/multi/local/real_step5/3/time_pipeline_16_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608326648.615000, 1608326732.714000, 1608326732.714000, 1608326737.849000, 1608326737.849000, 1608326739.104000
1608326739.117000, 1608326740.165000, 1608326740.165000, 1608326745.697000, 1608326745.697000, 1608326805.870000
1608326805.883000, 1608326806.987000, 1608326806.987000, 1608326811.685000, 1608326811.685000, 1608326874.060000


==> result/multi/local/real_step5/3/time_pipeline_16_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608326648.616000, 1608326732.952000, 1608326732.952000, 1608326738.389000, 1608326738.389000, 1608326739.632000
1608326739.643000, 1608326740.791000, 1608326740.791000, 1608326746.031000, 1608326746.031000, 1608326814.658000
1608326814.671000, 1608326815.630000, 1608326815.630000, 1608326820.415000, 1608326820.415000, 1608326875.988000


==> result/multi/local/real_step5/3/time_pipeline_16_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608326648.618000, 1608326731.149000, 1608326731.149000, 1608326736.069000, 1608326736.069000, 1608326737.310000
1608326737.321000, 1608326738.437000, 1608326738.437000, 1608326743.476000, 1608326743.476000, 1608326745.022000
1608326745.032000, 1608326746.137000, 1608326746.137000, 1608326751.056000, 1608326751.056000, 1608326854.098000


==> result/multi/local/real_step5/3/time_pipeline_16_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608326648.620000, 1608326730.038000, 1608326730.038000, 1608326735.289000, 1608326735.289000, 1608326736.541000
1608326736.553000, 1608326737.660000, 1608326737.660000, 1608326742.958000, 1608326742.958000, 1608326744.225000
1608326744.236000, 1608326745.214000, 1608326745.214000, 1608326750.072000, 1608326750.072000, 1608326853.394000


==> result/multi/local/real_step5/3/time_pipeline_16_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608326648.621000, 1608326729.490000, 1608326729.490000, 1608326734.541000, 1608326734.541000, 1608326735.681000
1608326735.692000, 1608326736.750000, 1608326736.750000, 1608326741.929000, 1608326741.929000, 1608326743.176000
1608326743.187000, 1608326744.161000, 1608326744.161000, 1608326748.904000, 1608326748.904000, 1608326850.670000


==> result/multi/local/real_step5/3/time_pipeline_16_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608326648.622000, 1608326732.730000, 1608326732.730000, 1608326737.855000, 1608326737.855000, 1608326739.100000
1608326739.114000, 1608326740.135000, 1608326740.135000, 1608326745.166000, 1608326745.166000, 1608326785.341000
1608326785.357000, 1608326786.467000, 1608326786.467000, 1608326790.969000, 1608326790.969000, 1608326864.881000


==> result/multi/local/real_step5/3/time_pipeline_16_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608326648.625000, 1608326732.821000, 1608326732.821000, 1608326738.043000, 1608326738.043000, 1608326739.302000
1608326739.315000, 1608326740.394000, 1608326740.394000, 1608326745.687000, 1608326745.687000, 1608326805.528000
1608326805.545000, 1608326806.687000, 1608326806.687000, 1608326811.624000, 1608326811.624000, 1608326873.885000


==> result/multi/local/real_step5/3/time_pipeline_1_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608326096.313000, 1608326102.191000, 1608326102.191000, 1608326106.558000, 1608326106.558000, 1608326107.550000
1608326107.560000, 1608326108.464000, 1608326108.464000, 1608326112.845000, 1608326112.845000, 1608326113.832000
1608326113.840000, 1608326114.762000, 1608326114.762000, 1608326119.146000, 1608326119.146000, 1608326120.184000


==> result/multi/local/real_step5/3/time_pipeline_21_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608327009.364000, 1608327121.094000, 1608327121.094000, 1608327126.436000, 1608327126.436000, 1608327128.447000
1608327128.459000, 1608327129.579000, 1608327129.579000, 1608327134.737000, 1608327134.737000, 1608327276.185000
1608327276.199000, 1608327277.198000, 1608327277.198000, 1608327281.811000, 1608327281.811000, 1608327364.441000


==> result/multi/local/real_step5/3/time_pipeline_21_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608327009.376000, 1608327118.566000, 1608327118.566000, 1608327123.834000, 1608327123.834000, 1608327125.170000
1608327125.183000, 1608327126.281000, 1608327126.281000, 1608327131.457000, 1608327131.457000, 1608327261.666000
1608327261.679000, 1608327262.760000, 1608327262.760000, 1608327267.284000, 1608327267.284000, 1608327357.554000


==> result/multi/local/real_step5/3/time_pipeline_21_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608327009.375000, 1608327118.574000, 1608327118.574000, 1608327124.216000, 1608327124.216000, 1608327125.479000
1608327125.494000, 1608327126.569000, 1608327126.569000, 1608327132.150000, 1608327132.150000, 1608327268.668000
1608327268.683000, 1608327269.744000, 1608327269.744000, 1608327274.496000, 1608327274.496000, 1608327361.244000


==> result/multi/local/real_step5/3/time_pipeline_21_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608327009.377000, 1608327119.346000, 1608327119.346000, 1608327124.638000, 1608327124.638000, 1608327125.947000
1608327125.961000, 1608327127.176000, 1608327127.176000, 1608327132.485000, 1608327132.485000, 1608327271.118000
1608327271.132000, 1608327272.068000, 1608327272.068000, 1608327276.963000, 1608327276.963000, 1608327362.702000


==> result/multi/local/real_step5/3/time_pipeline_21_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608327009.381000, 1608327118.807000, 1608327118.807000, 1608327124.167000, 1608327124.167000, 1608327125.427000
1608327125.440000, 1608327126.564000, 1608327126.564000, 1608327131.883000, 1608327131.883000, 1608327266.580000
1608327266.595000, 1608327267.578000, 1608327267.578000, 1608327272.002000, 1608327272.002000, 1608327359.996000


==> result/multi/local/real_step5/3/time_pipeline_21_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608327009.381000, 1608327121.052000, 1608327121.052000, 1608327126.369000, 1608327126.369000, 1608327128.232000
1608327128.244000, 1608327129.314000, 1608327129.314000, 1608327134.402000, 1608327134.402000, 1608327276.011000
1608327276.026000, 1608327277.152000, 1608327277.152000, 1608327281.923000, 1608327281.923000, 1608327364.415000


==> result/multi/local/real_step5/3/time_pipeline_21_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608327009.383000, 1608327120.252000, 1608327120.252000, 1608327125.466000, 1608327125.466000, 1608327126.759000
1608327126.772000, 1608327127.943000, 1608327127.943000, 1608327133.158000, 1608327133.158000, 1608327274.399000
1608327274.412000, 1608327275.373000, 1608327275.373000, 1608327280.250000, 1608327280.250000, 1608327364.049000


==> result/multi/local/real_step5/3/time_pipeline_21_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608327009.384000, 1608327119.660000, 1608327119.660000, 1608327125.454000, 1608327125.454000, 1608327126.807000
1608327126.825000, 1608327127.997000, 1608327127.997000, 1608327133.013000, 1608327133.013000, 1608327273.828000
1608327273.841000, 1608327274.857000, 1608327274.857000, 1608327279.677000, 1608327279.677000, 1608327363.870000


==> result/multi/local/real_step5/3/time_pipeline_21_17.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608327009.386000, 1608327120.537000, 1608327120.537000, 1608327125.830000, 1608327125.830000, 1608327127.111000
1608327127.124000, 1608327128.286000, 1608327128.286000, 1608327133.512000, 1608327133.512000, 1608327275.214000
1608327275.228000, 1608327276.189000, 1608327276.189000, 1608327281.078000, 1608327281.078000, 1608327364.259000


==> result/multi/local/real_step5/3/time_pipeline_21_18.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608327009.386000, 1608327118.982000, 1608327118.982000, 1608327124.358000, 1608327124.358000, 1608327125.617000
1608327125.630000, 1608327126.846000, 1608327126.846000, 1608327132.201000, 1608327132.201000, 1608327269.423000
1608327269.438000, 1608327270.366000, 1608327270.366000, 1608327275.159000, 1608327275.159000, 1608327361.704000


==> result/multi/local/real_step5/3/time_pipeline_21_19.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608327009.388000, 1608327112.968000, 1608327112.968000, 1608327118.120000, 1608327118.120000, 1608327119.450000
1608327119.460000, 1608327120.455000, 1608327120.455000, 1608327126.410000, 1608327126.410000, 1608327128.826000
1608327128.838000, 1608327129.833000, 1608327129.833000, 1608327134.765000, 1608327134.765000, 1608327276.342000


==> result/multi/local/real_step5/3/time_pipeline_21_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608327009.364000, 1608327120.522000, 1608327120.522000, 1608327126.433000, 1608327126.433000, 1608327128.564000
1608327128.576000, 1608327129.582000, 1608327129.582000, 1608327134.550000, 1608327134.550000, 1608327276.098000
1608327276.112000, 1608327277.113000, 1608327277.113000, 1608327281.938000, 1608327281.938000, 1608327364.416000


==> result/multi/local/real_step5/3/time_pipeline_21_20.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608327009.390000, 1608327119.584000, 1608327119.584000, 1608327124.998000, 1608327124.998000, 1608327126.327000
1608327126.342000, 1608327127.532000, 1608327127.532000, 1608327132.557000, 1608327132.557000, 1608327271.918000
1608327271.932000, 1608327272.852000, 1608327272.852000, 1608327277.440000, 1608327277.440000, 1608327362.957000


==> result/multi/local/real_step5/3/time_pipeline_21_21.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608327009.391000, 1608327116.099000, 1608327116.099000, 1608327121.271000, 1608327121.271000, 1608327122.455000
1608327122.465000, 1608327123.444000, 1608327123.444000, 1608327128.587000, 1608327128.587000, 1608327203.218000
1608327203.235000, 1608327204.198000, 1608327204.198000, 1608327208.619000, 1608327208.619000, 1608327315.465000


==> result/multi/local/real_step5/3/time_pipeline_21_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608327009.365000, 1608327116.784000, 1608327116.784000, 1608327121.898000, 1608327121.898000, 1608327123.023000
1608327123.033000, 1608327124.019000, 1608327124.019000, 1608327129.700000, 1608327129.700000, 1608327233.227000
1608327233.243000, 1608327234.204000, 1608327234.204000, 1608327239.086000, 1608327239.086000, 1608327338.449000


==> result/multi/local/real_step5/3/time_pipeline_21_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608327009.368000, 1608327115.354000, 1608327115.354000, 1608327120.459000, 1608327120.459000, 1608327121.586000
1608327121.596000, 1608327122.550000, 1608327122.550000, 1608327128.050000, 1608327128.050000, 1608327186.215000
1608327186.231000, 1608327187.180000, 1608327187.180000, 1608327191.684000, 1608327191.684000, 1608327301.879000


==> result/multi/local/real_step5/3/time_pipeline_21_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608327009.369000, 1608327118.103000, 1608327118.103000, 1608327123.429000, 1608327123.429000, 1608327124.632000
1608327124.644000, 1608327125.808000, 1608327125.808000, 1608327131.277000, 1608327131.277000, 1608327259.382000
1608327259.398000, 1608327260.356000, 1608327260.356000, 1608327265.243000, 1608327265.243000, 1608327356.400000


==> result/multi/local/real_step5/3/time_pipeline_21_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608327009.370000, 1608327119.500000, 1608327119.500000, 1608327124.660000, 1608327124.660000, 1608327125.964000
1608327125.979000, 1608327127.067000, 1608327127.067000, 1608327132.392000, 1608327132.392000, 1608327270.612000
1608327270.626000, 1608327271.664000, 1608327271.664000, 1608327276.240000, 1608327276.240000, 1608327362.225000


==> result/multi/local/real_step5/3/time_pipeline_21_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608327009.372000, 1608327112.986000, 1608327112.986000, 1608327117.629000, 1608327117.629000, 1608327119.407000
1608327119.417000, 1608327120.370000, 1608327120.370000, 1608327125.649000, 1608327125.649000, 1608327127.041000
1608327127.057000, 1608327128.096000, 1608327128.096000, 1608327133.306000, 1608327133.306000, 1608327274.840000


==> result/multi/local/real_step5/3/time_pipeline_21_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608327009.374000, 1608327120.161000, 1608327120.161000, 1608327125.775000, 1608327125.775000, 1608327127.164000
1608327127.179000, 1608327128.297000, 1608327128.297000, 1608327133.274000, 1608327133.274000, 1608327274.633000
1608327274.647000, 1608327275.718000, 1608327275.718000, 1608327280.513000, 1608327280.513000, 1608327364.126000


==> result/multi/local/real_step5/3/time_pipeline_21_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608327009.375000, 1608327117.818000, 1608327117.818000, 1608327123.092000, 1608327123.092000, 1608327124.365000
1608327124.377000, 1608327125.462000, 1608327125.462000, 1608327130.770000, 1608327130.770000, 1608327252.776000
1608327252.793000, 1608327253.911000, 1608327253.911000, 1608327258.421000, 1608327258.421000, 1608327351.925000


==> result/multi/local/real_step5/3/time_pipeline_26_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608327498.863000, 1608327634.058000, 1608327634.058000, 1608327639.902000, 1608327639.902000, 1608327644.407000
1608327644.422000, 1608327645.370000, 1608327645.370000, 1608327650.049000, 1608327650.049000, 1608327809.472000
1608327809.485000, 1608327810.759000, 1608327810.759000, 1608327816.123000, 1608327816.123000, 1608327946.096000


==> result/multi/local/real_step5/3/time_pipeline_26_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608327498.875000, 1608327636.077000, 1608327636.077000, 1608327641.751000, 1608327641.751000, 1608327746.106000
1608327746.126000, 1608327747.101000, 1608327747.101000, 1608327751.614000, 1608327751.614000, 1608327895.217000
1608327895.235000, 1608327896.906000, 1608327896.906000, 1608327901.920000, 1608327901.920000, 1608327963.483000


==> result/multi/local/real_step5/3/time_pipeline_26_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608327498.878000, 1608327626.135000, 1608327626.135000, 1608327631.073000, 1608327631.073000, 1608327632.223000
1608327632.233000, 1608327633.209000, 1608327633.209000, 1608327638.306000, 1608327638.306000, 1608327639.766000
1608327639.781000, 1608327640.819000, 1608327640.819000, 1608327645.876000, 1608327645.876000, 1608327801.437000


==> result/multi/local/real_step5/3/time_pipeline_26_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608327498.880000, 1608327635.536000, 1608327635.536000, 1608327641.438000, 1608327641.438000, 1608327737.824000
1608327737.841000, 1608327738.853000, 1608327738.853000, 1608327743.533000, 1608327743.533000, 1608327887.734000
1608327887.757000, 1608327888.776000, 1608327888.776000, 1608327893.442000, 1608327893.442000, 1608327961.663000


==> result/multi/local/real_step5/3/time_pipeline_26_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608327498.883000, 1608327637.167000, 1608327637.167000, 1608327643.293000, 1608327643.293000, 1608327778.328000
1608327778.342000, 1608327779.314000, 1608327779.314000, 1608327784.029000, 1608327784.029000, 1608327923.412000
1608327923.426000, 1608327924.400000, 1608327924.400000, 1608327929.074000, 1608327929.074000, 1608327966.549000


==> result/multi/local/real_step5/3/time_pipeline_26_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608327498.884000, 1608327632.564000, 1608327632.564000, 1608327638.116000, 1608327638.116000, 1608327639.452000
1608327639.466000, 1608327640.627000, 1608327640.627000, 1608327646.220000, 1608327646.220000, 1608327802.695000
1608327802.709000, 1608327803.707000, 1608327803.707000, 1608327808.450000, 1608327808.450000, 1608327943.646000


==> result/multi/local/real_step5/3/time_pipeline_26_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608327498.884000, 1608327637.307000, 1608327637.307000, 1608327643.334000, 1608327643.334000, 1608327778.876000
1608327778.890000, 1608327779.901000, 1608327779.901000, 1608327784.648000, 1608327784.648000, 1608327923.844000
1608327923.866000, 1608327924.955000, 1608327924.955000, 1608327929.939000, 1608327929.939000, 1608327966.605000


==> result/multi/local/real_step5/3/time_pipeline_26_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608327498.885000, 1608327637.185000, 1608327637.185000, 1608327643.253000, 1608327643.253000, 1608327777.488000
1608327777.504000, 1608327778.499000, 1608327778.499000, 1608327783.185000, 1608327783.185000, 1608327922.738000
1608327922.755000, 1608327923.765000, 1608327923.765000, 1608327928.512000, 1608327928.512000, 1608327966.498000


==> result/multi/local/real_step5/3/time_pipeline_26_17.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608327498.888000, 1608327634.513000, 1608327634.513000, 1608327640.624000, 1608327640.624000, 1608327705.926000
1608327705.941000, 1608327706.869000, 1608327706.869000, 1608327711.396000, 1608327711.396000, 1608327860.585000
1608327860.602000, 1608327861.637000, 1608327861.637000, 1608327866.216000, 1608327866.216000, 1608327955.123000


==> result/multi/local/real_step5/3/time_pipeline_26_18.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608327498.889000, 1608327632.896000, 1608327632.896000, 1608327638.466000, 1608327638.466000, 1608327639.803000
1608327639.817000, 1608327640.852000, 1608327640.852000, 1608327645.922000, 1608327645.922000, 1608327801.458000
1608327801.472000, 1608327802.440000, 1608327802.440000, 1608327807.228000, 1608327807.228000, 1608327942.969000


==> result/multi/local/real_step5/3/time_pipeline_26_19.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608327498.893000, 1608327636.229000, 1608327636.229000, 1608327641.978000, 1608327641.978000, 1608327751.721000
1608327751.736000, 1608327752.678000, 1608327752.678000, 1608327757.085000, 1608327757.085000, 1608327900.407000
1608327900.421000, 1608327901.387000, 1608327901.387000, 1608327905.798000, 1608327905.798000, 1608327964.118000


==> result/multi/local/real_step5/3/time_pipeline_26_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608327498.863000, 1608327634.062000, 1608327634.062000, 1608327639.796000, 1608327639.796000, 1608327643.376000
1608327643.390000, 1608327644.479000, 1608327644.479000, 1608327649.215000, 1608327649.215000, 1608327808.770000
1608327808.784000, 1608327809.771000, 1608327809.771000, 1608327814.524000, 1608327814.524000, 1608327945.777000


==> result/multi/local/real_step5/3/time_pipeline_26_20.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608327498.894000, 1608327633.020000, 1608327633.020000, 1608327638.230000, 1608327638.230000, 1608327639.531000
1608327639.544000, 1608327640.600000, 1608327640.600000, 1608327645.683000, 1608327645.683000, 1608327800.602000
1608327800.616000, 1608327801.540000, 1608327801.540000, 1608327806.166000, 1608327806.166000, 1608327942.374000


==> result/multi/local/real_step5/3/time_pipeline_26_21.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608327498.893000, 1608327636.317000, 1608327636.317000, 1608327642.204000, 1608327642.204000, 1608327757.009000
1608327757.024000, 1608327757.961000, 1608327757.961000, 1608327762.360000, 1608327762.360000, 1608327904.886000
1608327904.901000, 1608327905.878000, 1608327905.878000, 1608327910.243000, 1608327910.243000, 1608327964.733000


==> result/multi/local/real_step5/3/time_pipeline_26_22.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608327498.894000, 1608327633.155000, 1608327633.155000, 1608327638.680000, 1608327638.680000, 1608327640.085000
1608327640.099000, 1608327641.136000, 1608327641.136000, 1608327646.209000, 1608327646.209000, 1608327802.632000
1608327802.642000, 1608327803.550000, 1608327803.550000, 1608327808.151000, 1608327808.151000, 1608327943.458000


==> result/multi/local/real_step5/3/time_pipeline_26_23.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608327498.895000, 1608327633.841000, 1608327633.841000, 1608327639.762000, 1608327639.762000, 1608327643.029000
1608327643.044000, 1608327644.170000, 1608327644.170000, 1608327648.800000, 1608327648.800000, 1608327808.292000
1608327808.306000, 1608327809.259000, 1608327809.259000, 1608327814.279000, 1608327814.279000, 1608327945.717000


==> result/multi/local/real_step5/3/time_pipeline_26_24.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608327498.899000, 1608327630.661000, 1608327630.661000, 1608327635.655000, 1608327635.655000, 1608327636.844000
1608327636.855000, 1608327637.864000, 1608327637.864000, 1608327643.341000, 1608327643.341000, 1608327778.793000
1608327778.808000, 1608327779.741000, 1608327779.741000, 1608327784.195000, 1608327784.195000, 1608327923.530000


==> result/multi/local/real_step5/3/time_pipeline_26_25.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608327498.900000, 1608327633.843000, 1608327633.843000, 1608327639.607000, 1608327639.607000, 1608327642.146000
1608327642.157000, 1608327643.117000, 1608327643.117000, 1608327647.877000, 1608327647.877000, 1608327807.033000
1608327807.044000, 1608327807.966000, 1608327807.966000, 1608327812.509000, 1608327812.509000, 1608327945.209000


==> result/multi/local/real_step5/3/time_pipeline_26_26.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608327498.899000, 1608327633.565000, 1608327633.565000, 1608327639.236000, 1608327639.236000, 1608327640.761000
1608327640.774000, 1608327641.907000, 1608327641.907000, 1608327646.807000, 1608327646.807000, 1608327804.432000
1608327804.447000, 1608327805.375000, 1608327805.375000, 1608327809.970000, 1608327809.970000, 1608327944.387000


==> result/multi/local/real_step5/3/time_pipeline_26_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608327498.865000, 1608327619.390000, 1608327619.390000, 1608327624.181000, 1608327624.181000, 1608327626.024000
1608327626.034000, 1608327627.106000, 1608327627.106000, 1608327631.745000, 1608327631.745000, 1608327632.820000
1608327632.829000, 1608327633.891000, 1608327633.891000, 1608327639.286000, 1608327639.286000, 1608327641.437000


==> result/multi/local/real_step5/3/time_pipeline_26_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608327498.867000, 1608327628.346000, 1608327628.346000, 1608327633.095000, 1608327633.095000, 1608327634.188000
1608327634.198000, 1608327635.171000, 1608327635.171000, 1608327640.751000, 1608327640.751000, 1608327710.538000
1608327710.552000, 1608327711.630000, 1608327711.630000, 1608327716.027000, 1608327716.027000, 1608327864.608000


==> result/multi/local/real_step5/3/time_pipeline_26_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608327498.868000, 1608327635.623000, 1608327635.623000, 1608327641.523000, 1608327641.523000, 1608327739.606000
1608327739.621000, 1608327741.422000, 1608327741.422000, 1608327746.282000, 1608327746.282000, 1608327890.137000
1608327890.255000, 1608327891.899000, 1608327891.899000, 1608327897.210000, 1608327897.210000, 1608327962.542000


==> result/multi/local/real_step5/3/time_pipeline_26_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608327498.870000, 1608327632.111000, 1608327632.111000, 1608327637.603000, 1608327637.603000, 1608327638.968000
1608327638.982000, 1608327640.065000, 1608327640.065000, 1608327645.302000, 1608327645.302000, 1608327798.201000
1608327798.217000, 1608327799.803000, 1608327799.803000, 1608327804.828000, 1608327804.828000, 1608327940.819000


==> result/multi/local/real_step5/3/time_pipeline_26_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608327498.873000, 1608327632.642000, 1608327632.642000, 1608327638.168000, 1608327638.168000, 1608327639.506000
1608327639.520000, 1608327640.573000, 1608327640.573000, 1608327645.676000, 1608327645.676000, 1608327800.299000
1608327800.312000, 1608327801.314000, 1608327801.314000, 1608327806.125000, 1608327806.125000, 1608327942.186000


==> result/multi/local/real_step5/3/time_pipeline_26_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608327498.874000, 1608327636.965000, 1608327636.965000, 1608327642.667000, 1608327642.667000, 1608327766.792000
1608327766.808000, 1608327768.434000, 1608327768.434000, 1608327773.127000, 1608327773.127000, 1608327913.511000
1608327913.609000, 1608327915.018000, 1608327915.018000, 1608327919.614000, 1608327919.614000, 1608327965.704000


==> result/multi/local/real_step5/3/time_pipeline_26_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608327498.874000, 1608327632.764000, 1608327632.764000, 1608327638.095000, 1608327638.095000, 1608327639.431000
1608327639.446000, 1608327640.489000, 1608327640.489000, 1608327645.604000, 1608327645.604000, 1608327800.127000
1608327800.142000, 1608327801.141000, 1608327801.141000, 1608327805.830000, 1608327805.830000, 1608327941.948000


==> result/multi/local/real_step5/3/time_pipeline_31_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608328102.972000, 1608328267.466000, 1608328267.466000, 1608328273.454000, 1608328273.454000, 1608328482.818000
1608328482.835000, 1608328484.028000, 1608328484.028000, 1608328489.063000, 1608328489.063000, 1608328633.076000
1608328633.125000, 1608328634.202000, 1608328634.202000, 1608328638.950000, 1608328638.950000, 1608328709.420000


==> result/multi/local/real_step5/3/time_pipeline_31_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608328102.984000, 1608328261.327000, 1608328261.327000, 1608328266.796000, 1608328266.796000, 1608328268.692000
1608328268.705000, 1608328269.932000, 1608328269.932000, 1608328275.322000, 1608328275.322000, 1608328489.266000
1608328489.283000, 1608328490.301000, 1608328490.301000, 1608328495.190000, 1608328495.190000, 1608328642.031000


==> result/multi/local/real_step5/3/time_pipeline_31_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608328102.984000, 1608328254.276000, 1608328254.276000, 1608328259.264000, 1608328259.264000, 1608328260.409000
1608328260.419000, 1608328261.446000, 1608328261.446000, 1608328266.426000, 1608328266.426000, 1608328267.815000
1608328267.828000, 1608328268.981000, 1608328268.981000, 1608328274.579000, 1608328274.579000, 1608328487.931000


==> result/multi/local/real_step5/3/time_pipeline_31_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608328102.985000, 1608328266.858000, 1608328266.858000, 1608328273.080000, 1608328273.080000, 1608328478.517000
1608328478.531000, 1608328479.499000, 1608328479.499000, 1608328484.256000, 1608328484.256000, 1608328627.694000
1608328627.707000, 1608328629.137000, 1608328629.137000, 1608328634.472000, 1608328634.472000, 1608328707.563000


==> result/multi/local/real_step5/3/time_pipeline_31_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608328102.988000, 1608328261.470000, 1608328261.470000, 1608328267.055000, 1608328267.055000, 1608328268.995000
1608328269.008000, 1608328270.268000, 1608328270.268000, 1608328275.903000, 1608328275.903000, 1608328489.620000
1608328489.637000, 1608328490.776000, 1608328490.776000, 1608328495.639000, 1608328495.639000, 1608328642.581000


==> result/multi/local/real_step5/3/time_pipeline_31_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608328102.992000, 1608328265.435000, 1608328265.435000, 1608328271.495000, 1608328271.495000, 1608328447.957000
1608328447.973000, 1608328448.996000, 1608328448.996000, 1608328453.679000, 1608328453.679000, 1608328603.584000
1608328603.606000, 1608328604.591000, 1608328604.591000, 1608328609.254000, 1608328609.254000, 1608328695.592000


==> result/multi/local/real_step5/3/time_pipeline_31_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608328102.992000, 1608328254.094000, 1608328254.094000, 1608328258.971000, 1608328258.971000, 1608328260.106000
1608328260.117000, 1608328261.209000, 1608328261.209000, 1608328266.108000, 1608328266.108000, 1608328267.346000
1608328267.358000, 1608328268.404000, 1608328268.404000, 1608328274.038000, 1608328274.038000, 1608328486.475000


==> result/multi/local/real_step5/3/time_pipeline_31_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608328102.993000, 1608328263.372000, 1608328263.372000, 1608328268.948000, 1608328268.948000, 1608328279.869000
1608328279.883000, 1608328280.813000, 1608328280.813000, 1608328285.336000, 1608328285.336000, 1608328490.837000
1608328490.856000, 1608328491.894000, 1608328491.894000, 1608328496.776000, 1608328496.776000, 1608328643.291000


==> result/multi/local/real_step5/3/time_pipeline_31_17.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608328102.994000, 1608328267.270000, 1608328267.270000, 1608328273.542000, 1608328273.542000, 1608328483.382000
1608328483.397000, 1608328484.392000, 1608328484.392000, 1608328489.249000, 1608328489.249000, 1608328633.281000
1608328633.298000, 1608328634.455000, 1608328634.455000, 1608328639.218000, 1608328639.218000, 1608328709.516000


==> result/multi/local/real_step5/3/time_pipeline_31_18.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608328102.998000, 1608328253.814000, 1608328253.814000, 1608328258.725000, 1608328258.725000, 1608328259.829000
1608328259.840000, 1608328260.801000, 1608328260.801000, 1608328265.660000, 1608328265.660000, 1608328266.877000
1608328266.890000, 1608328267.885000, 1608328267.885000, 1608328273.607000, 1608328273.607000, 1608328483.837000


==> result/multi/local/real_step5/3/time_pipeline_31_19.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608328102.999000, 1608328268.098000, 1608328268.098000, 1608328274.025000, 1608328274.025000, 1608328486.415000
1608328486.430000, 1608328487.435000, 1608328487.435000, 1608328492.444000, 1608328492.444000, 1608328638.350000
1608328638.364000, 1608328639.994000, 1608328639.994000, 1608328646.454000, 1608328646.454000, 1608328711.598000


==> result/multi/local/real_step5/3/time_pipeline_31_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608328102.972000, 1608328266.747000, 1608328266.747000, 1608328272.644000, 1608328272.644000, 1608328472.756000
1608328472.774000, 1608328473.998000, 1608328473.998000, 1608328478.527000, 1608328478.527000, 1608328623.168000
1608328623.201000, 1608328624.179000, 1608328624.179000, 1608328628.734000, 1608328628.734000, 1608328704.657000


==> result/multi/local/real_step5/3/time_pipeline_31_20.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608328102.998000, 1608328268.323000, 1608328268.323000, 1608328274.423000, 1608328274.423000, 1608328487.762000
1608328487.777000, 1608328488.948000, 1608328488.948000, 1608328494.167000, 1608328494.167000, 1608328640.827000
1608328640.855000, 1608328642.326000, 1608328642.326000, 1608328648.215000, 1608328648.215000, 1608328711.903000


==> result/multi/local/real_step5/3/time_pipeline_31_21.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608328103.000000, 1608328268.421000, 1608328268.421000, 1608328274.002000, 1608328274.002000, 1608328486.396000
1608328486.413000, 1608328487.815000, 1608328487.815000, 1608328493.865000, 1608328493.865000, 1608328640.409000
1608328640.461000, 1608328641.415000, 1608328641.415000, 1608328646.047000, 1608328646.047000, 1608328711.504000


==> result/multi/local/real_step5/3/time_pipeline_31_22.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608328103.001000, 1608328259.401000, 1608328259.401000, 1608328264.871000, 1608328264.871000, 1608328266.183000
1608328266.194000, 1608328267.313000, 1608328267.313000, 1608328272.879000, 1608328272.879000, 1608328475.941000
1608328475.955000, 1608328476.917000, 1608328476.917000, 1608328481.371000, 1608328481.371000, 1608328625.422000


==> result/multi/local/real_step5/3/time_pipeline_31_23.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608328103.003000, 1608328267.716000, 1608328267.716000, 1608328273.677000, 1608328273.677000, 1608328484.434000
1608328484.448000, 1608328485.533000, 1608328485.533000, 1608328490.980000, 1608328490.980000, 1608328635.974000
1608328635.997000, 1608328637.777000, 1608328637.777000, 1608328643.179000, 1608328643.179000, 1608328710.487000


==> result/multi/local/real_step5/3/time_pipeline_31_24.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608328103.005000, 1608328267.718000, 1608328267.718000, 1608328273.292000, 1608328273.292000, 1608328481.070000
1608328481.086000, 1608328482.046000, 1608328482.046000, 1608328486.701000, 1608328486.701000, 1608328629.983000
1608328629.996000, 1608328631.008000, 1608328631.008000, 1608328635.943000, 1608328635.943000, 1608328708.285000


==> result/multi/local/real_step5/3/time_pipeline_31_25.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608328103.005000, 1608328256.954000, 1608328256.954000, 1608328261.989000, 1608328261.989000, 1608328263.177000
1608328263.187000, 1608328264.288000, 1608328264.288000, 1608328269.631000, 1608328269.631000, 1608328362.815000
1608328362.830000, 1608328363.824000, 1608328363.824000, 1608328368.252000, 1608328368.252000, 1608328537.381000


==> result/multi/local/real_step5/3/time_pipeline_31_26.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608328103.007000, 1608328262.394000, 1608328262.394000, 1608328267.769000, 1608328267.769000, 1608328270.743000
1608328270.756000, 1608328271.860000, 1608328271.860000, 1608328276.772000, 1608328276.772000, 1608328489.787000
1608328489.805000, 1608328490.782000, 1608328490.782000, 1608328495.494000, 1608328495.494000, 1608328642.371000


==> result/multi/local/real_step5/3/time_pipeline_31_27.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608328103.007000, 1608328267.632000, 1608328267.632000, 1608328273.767000, 1608328273.767000, 1608328484.957000
1608328484.972000, 1608328486.600000, 1608328486.600000, 1608328492.108000, 1608328492.108000, 1608328637.992000
1608328638.059000, 1608328639.871000, 1608328639.871000, 1608328644.964000, 1608328644.964000, 1608328711.157000


==> result/multi/local/real_step5/3/time_pipeline_31_28.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608328103.009000, 1608328267.806000, 1608328267.806000, 1608328273.391000, 1608328273.391000, 1608328481.891000
1608328481.907000, 1608328482.926000, 1608328482.926000, 1608328487.703000, 1608328487.703000, 1608328631.256000
1608328631.283000, 1608328632.247000, 1608328632.247000, 1608328636.848000, 1608328636.848000, 1608328708.681000


==> result/multi/local/real_step5/3/time_pipeline_31_29.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608328103.011000, 1608328267.889000, 1608328267.889000, 1608328273.998000, 1608328273.998000, 1608328486.389000
1608328486.407000, 1608328487.867000, 1608328487.867000, 1608328493.889000, 1608328493.889000, 1608328640.660000
1608328640.714000, 1608328641.686000, 1608328641.686000, 1608328646.311000, 1608328646.311000, 1608328711.569000


==> result/multi/local/real_step5/3/time_pipeline_31_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608328102.974000, 1608328255.074000, 1608328255.074000, 1608328259.873000, 1608328259.873000, 1608328260.977000
1608328260.987000, 1608328261.921000, 1608328261.921000, 1608328266.852000, 1608328266.852000, 1608328268.736000
1608328268.749000, 1608328269.827000, 1608328269.827000, 1608328275.470000, 1608328275.470000, 1608328489.269000


==> result/multi/local/real_step5/3/time_pipeline_31_30.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608328103.011000, 1608328259.131000, 1608328259.131000, 1608328264.321000, 1608328264.321000, 1608328265.457000
1608328265.468000, 1608328266.425000, 1608328266.425000, 1608328272.022000, 1608328272.022000, 1608328460.403000
1608328460.418000, 1608328461.385000, 1608328461.385000, 1608328465.800000, 1608328465.800000, 1608328613.561000


==> result/multi/local/real_step5/3/time_pipeline_31_31.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608328103.013000, 1608328263.647000, 1608328263.647000, 1608328269.228000, 1608328269.228000, 1608328323.134000
1608328323.152000, 1608328324.177000, 1608328324.177000, 1608328328.579000, 1608328328.579000, 1608328507.145000
1608328507.173000, 1608328508.144000, 1608328508.144000, 1608328512.531000, 1608328512.531000, 1608328648.425000


==> result/multi/local/real_step5/3/time_pipeline_31_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608328102.975000, 1608328252.187000, 1608328252.187000, 1608328256.815000, 1608328256.815000, 1608328258.541000
1608328258.551000, 1608328259.572000, 1608328259.572000, 1608328264.513000, 1608328264.513000, 1608328265.845000
1608328265.856000, 1608328266.965000, 1608328266.965000, 1608328272.671000, 1608328272.671000, 1608328473.157000


==> result/multi/local/real_step5/3/time_pipeline_31_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608328102.977000, 1608328263.341000, 1608328263.341000, 1608328268.965000, 1608328268.965000, 1608328274.523000
1608328274.537000, 1608328275.512000, 1608328275.512000, 1608328280.025000, 1608328280.025000, 1608328490.314000
1608328490.333000, 1608328491.378000, 1608328491.378000, 1608328496.125000, 1608328496.125000, 1608328642.927000


==> result/multi/local/real_step5/3/time_pipeline_31_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608328102.978000, 1608328267.477000, 1608328267.477000, 1608328273.216000, 1608328273.216000, 1608328480.084000
1608328480.099000, 1608328482.043000, 1608328482.043000, 1608328489.527000, 1608328489.527000, 1608328633.625000
1608328633.734000, 1608328635.207000, 1608328635.207000, 1608328640.421000, 1608328640.421000, 1608328709.833000


==> result/multi/local/real_step5/3/time_pipeline_31_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608328102.980000, 1608328262.436000, 1608328262.436000, 1608328267.895000, 1608328267.895000, 1608328271.340000
1608328271.353000, 1608328272.350000, 1608328272.350000, 1608328277.564000, 1608328277.564000, 1608328489.956000
1608328489.970000, 1608328491.034000, 1608328491.034000, 1608328495.919000, 1608328495.919000, 1608328642.779000


==> result/multi/local/real_step5/3/time_pipeline_31_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608328102.981000, 1608328265.761000, 1608328265.761000, 1608328271.654000, 1608328271.654000, 1608328451.774000
1608328451.788000, 1608328453.689000, 1608328453.689000, 1608328459.851000, 1608328459.851000, 1608328608.771000
1608328608.859000, 1608328610.257000, 1608328610.257000, 1608328614.965000, 1608328614.965000, 1608328698.442000


==> result/multi/local/real_step5/3/time_pipeline_31_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608328102.983000, 1608328265.839000, 1608328265.839000, 1608328271.615000, 1608328271.615000, 1608328450.921000
1608328450.936000, 1608328452.032000, 1608328452.032000, 1608328456.487000, 1608328456.487000, 1608328606.042000
1608328606.081000, 1608328607.904000, 1608328607.904000, 1608328612.694000, 1608328612.694000, 1608328697.388000


==> result/multi/local/real_step5/3/time_pipeline_6_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608326242.547000, 1608326274.393000, 1608326274.393000, 1608326279.596000, 1608326279.596000, 1608326280.767000
1608326280.777000, 1608326281.820000, 1608326281.820000, 1608326286.536000, 1608326286.536000, 1608326287.859000
1608326287.869000, 1608326288.812000, 1608326288.812000, 1608326293.418000, 1608326293.418000, 1608326294.574000


==> result/multi/local/real_step5/3/time_pipeline_6_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608326242.547000, 1608326274.396000, 1608326274.396000, 1608326279.506000, 1608326279.506000, 1608326280.685000
1608326280.696000, 1608326281.803000, 1608326281.803000, 1608326286.426000, 1608326286.426000, 1608326287.655000
1608326287.666000, 1608326288.614000, 1608326288.614000, 1608326293.346000, 1608326293.346000, 1608326294.561000


==> result/multi/local/real_step5/3/time_pipeline_6_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608326242.548000, 1608326274.398000, 1608326274.398000, 1608326279.048000, 1608326279.048000, 1608326280.271000
1608326280.282000, 1608326281.303000, 1608326281.303000, 1608326286.155000, 1608326286.155000, 1608326287.464000
1608326287.475000, 1608326288.580000, 1608326288.580000, 1608326293.685000, 1608326293.685000, 1608326294.965000


==> result/multi/local/real_step5/3/time_pipeline_6_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608326242.550000, 1608326274.444000, 1608326274.444000, 1608326279.143000, 1608326279.143000, 1608326280.421000
1608326280.431000, 1608326281.386000, 1608326281.386000, 1608326286.032000, 1608326286.032000, 1608326287.236000
1608326287.248000, 1608326288.255000, 1608326288.255000, 1608326293.058000, 1608326293.058000, 1608326294.368000


==> result/multi/local/real_step5/3/time_pipeline_6_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608326242.551000, 1608326274.444000, 1608326274.444000, 1608326279.115000, 1608326279.115000, 1608326280.363000
1608326280.374000, 1608326281.338000, 1608326281.338000, 1608326286.419000, 1608326286.419000, 1608326287.727000
1608326287.738000, 1608326288.820000, 1608326288.820000, 1608326293.554000, 1608326293.554000, 1608326294.760000


==> result/multi/local/real_step5/3/time_pipeline_6_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608326242.552000, 1608326274.447000, 1608326274.447000, 1608326279.680000, 1608326279.680000, 1608326280.861000
1608326280.871000, 1608326281.968000, 1608326281.968000, 1608326286.583000, 1608326286.583000, 1608326287.804000
1608326287.814000, 1608326288.767000, 1608326288.767000, 1608326293.502000, 1608326293.502000, 1608326294.719000


==> result/multi/local/real_step5/3/time_pipeline_7_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608338543.634000, 1608338580.849000, 1608338580.849000, 1608338586.021000, 1608338586.021000, 1608338587.283000
1608338587.293000, 1608338588.375000, 1608338588.375000, 1608338593.113000, 1608338593.113000, 1608338594.309000
1608338594.319000, 1608338595.373000, 1608338595.373000, 1608338600.063000, 1608338600.063000, 1608338601.380000


==> result/multi/local/real_step5/3/time_pipeline_7_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608338543.634000, 1608338580.751000, 1608338580.751000, 1608338585.948000, 1608338585.948000, 1608338587.154000
1608338587.164000, 1608338588.165000, 1608338588.165000, 1608338592.769000, 1608338592.769000, 1608338594.052000
1608338594.063000, 1608338595.050000, 1608338595.050000, 1608338599.656000, 1608338599.656000, 1608338600.919000


==> result/multi/local/real_step5/3/time_pipeline_7_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608338543.635000, 1608338580.842000, 1608338580.842000, 1608338586.040000, 1608338586.040000, 1608338587.277000
1608338587.287000, 1608338588.340000, 1608338588.340000, 1608338593.125000, 1608338593.125000, 1608338594.436000
1608338594.446000, 1608338595.478000, 1608338595.478000, 1608338600.216000, 1608338600.216000, 1608338601.499000


==> result/multi/local/real_step5/3/time_pipeline_7_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608338543.636000, 1608338580.844000, 1608338580.844000, 1608338585.591000, 1608338585.591000, 1608338586.840000
1608338586.854000, 1608338587.855000, 1608338587.855000, 1608338592.592000, 1608338592.592000, 1608338593.820000
1608338593.832000, 1608338594.829000, 1608338594.829000, 1608338599.580000, 1608338599.580000, 1608338600.782000


==> result/multi/local/real_step5/3/time_pipeline_7_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608338543.638000, 1608338580.846000, 1608338580.846000, 1608338585.589000, 1608338585.589000, 1608338586.837000
1608338586.853000, 1608338587.834000, 1608338587.834000, 1608338592.567000, 1608338592.567000, 1608338593.773000
1608338593.785000, 1608338594.768000, 1608338594.768000, 1608338599.522000, 1608338599.522000, 1608338600.720000


==> result/multi/local/real_step5/3/time_pipeline_7_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608338543.640000, 1608338580.848000, 1608338580.848000, 1608338585.593000, 1608338585.593000, 1608338586.838000
1608338586.854000, 1608338587.845000, 1608338587.845000, 1608338592.576000, 1608338592.576000, 1608338593.792000
1608338593.803000, 1608338594.800000, 1608338594.800000, 1608338599.551000, 1608338599.551000, 1608338600.754000


==> result/multi/local/real_step5/3/time_pipeline_7_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608338543.641000, 1608338580.850000, 1608338580.850000, 1608338585.593000, 1608338585.593000, 1608338586.836000
1608338586.851000, 1608338587.878000, 1608338587.878000, 1608338592.817000, 1608338592.817000, 1608338594.163000
1608338594.174000, 1608338595.286000, 1608338595.286000, 1608338600.029000, 1608338600.029000, 1608338601.225000


==> result/multi/local/real_step5/3/time_pipeline_8_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608338608.469000, 1608338650.997000, 1608338650.997000, 1608338655.856000, 1608338655.856000, 1608338657.135000
1608338657.147000, 1608338658.214000, 1608338658.214000, 1608338662.972000, 1608338662.972000, 1608338664.309000
1608338664.321000, 1608338665.344000, 1608338665.344000, 1608338669.974000, 1608338669.974000, 1608338671.364000


==> result/multi/local/real_step5/3/time_pipeline_8_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608338608.469000, 1608338650.912000, 1608338650.912000, 1608338656.122000, 1608338656.122000, 1608338657.351000
1608338657.362000, 1608338658.453000, 1608338658.453000, 1608338663.274000, 1608338663.274000, 1608338664.636000
1608338664.647000, 1608338665.600000, 1608338665.600000, 1608338670.197000, 1608338670.197000, 1608338671.425000


==> result/multi/local/real_step5/3/time_pipeline_8_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608338608.470000, 1608338650.921000, 1608338650.921000, 1608338655.751000, 1608338655.751000, 1608338657.058000
1608338657.070000, 1608338658.072000, 1608338658.072000, 1608338663.176000, 1608338663.176000, 1608338664.515000
1608338664.528000, 1608338665.474000, 1608338665.474000, 1608338670.073000, 1608338670.073000, 1608338671.283000


==> result/multi/local/real_step5/3/time_pipeline_8_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608338608.472000, 1608338650.999000, 1608338650.999000, 1608338655.800000, 1608338655.800000, 1608338657.091000
1608338657.103000, 1608338658.106000, 1608338658.106000, 1608338662.843000, 1608338662.843000, 1608338664.077000
1608338664.089000, 1608338665.075000, 1608338665.075000, 1608338669.788000, 1608338669.788000, 1608338670.960000


==> result/multi/local/real_step5/3/time_pipeline_8_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608338608.473000, 1608338651.042000, 1608338651.042000, 1608338656.301000, 1608338656.301000, 1608338657.547000
1608338657.558000, 1608338658.690000, 1608338658.690000, 1608338663.422000, 1608338663.422000, 1608338664.688000
1608338664.699000, 1608338665.652000, 1608338665.652000, 1608338670.384000, 1608338670.384000, 1608338671.644000


==> result/multi/local/real_step5/3/time_pipeline_8_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608338608.474000, 1608338651.016000, 1608338651.016000, 1608338656.191000, 1608338656.191000, 1608338657.404000
1608338657.415000, 1608338658.559000, 1608338658.559000, 1608338663.292000, 1608338663.292000, 1608338664.567000
1608338664.578000, 1608338665.546000, 1608338665.546000, 1608338670.277000, 1608338670.277000, 1608338671.513000


==> result/multi/local/real_step5/3/time_pipeline_8_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608338608.476000, 1608338651.043000, 1608338651.043000, 1608338656.138000, 1608338656.138000, 1608338657.543000
1608338657.554000, 1608338658.690000, 1608338658.690000, 1608338663.443000, 1608338663.443000, 1608338664.707000
1608338664.717000, 1608338665.682000, 1608338665.682000, 1608338670.441000, 1608338670.441000, 1608338671.725000


==> result/multi/local/real_step5/3/time_pipeline_8_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608338608.478000, 1608338651.039000, 1608338651.039000, 1608338655.808000, 1608338655.808000, 1608338657.102000
1608338657.114000, 1608338658.118000, 1608338658.118000, 1608338663.204000, 1608338663.204000, 1608338664.547000
1608338664.559000, 1608338665.602000, 1608338665.602000, 1608338670.286000, 1608338670.286000, 1608338671.774000


==> result/multi/local/real_step5/3/time_pipeline_9_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608338679.665000, 1608338727.554000, 1608338727.554000, 1608338732.308000, 1608338732.308000, 1608338733.579000
1608338733.590000, 1608338734.691000, 1608338734.691000, 1608338739.326000, 1608338739.326000, 1608338740.705000
1608338740.716000, 1608338741.857000, 1608338741.857000, 1608338746.868000, 1608338746.868000, 1608338748.898000


==> result/multi/local/real_step5/3/time_pipeline_9_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608338679.665000, 1608338727.456000, 1608338727.456000, 1608338732.249000, 1608338732.249000, 1608338733.569000
1608338733.581000, 1608338734.601000, 1608338734.601000, 1608338739.372000, 1608338739.372000, 1608338740.630000
1608338740.643000, 1608338741.657000, 1608338741.657000, 1608338746.410000, 1608338746.410000, 1608338747.776000


==> result/multi/local/real_step5/3/time_pipeline_9_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608338679.667000, 1608338727.171000, 1608338727.171000, 1608338732.427000, 1608338732.427000, 1608338733.654000
1608338733.664000, 1608338734.787000, 1608338734.787000, 1608338739.567000, 1608338739.567000, 1608338740.818000
1608338740.831000, 1608338741.844000, 1608338741.844000, 1608338746.620000, 1608338746.620000, 1608338748.269000


==> result/multi/local/real_step5/3/time_pipeline_9_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608338679.668000, 1608338727.361000, 1608338727.361000, 1608338732.132000, 1608338732.132000, 1608338733.422000
1608338733.434000, 1608338734.467000, 1608338734.467000, 1608338739.277000, 1608338739.277000, 1608338740.541000
1608338740.554000, 1608338741.589000, 1608338741.589000, 1608338746.372000, 1608338746.372000, 1608338747.723000


==> result/multi/local/real_step5/3/time_pipeline_9_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608338679.670000, 1608338726.961000, 1608338726.961000, 1608338731.534000, 1608338731.534000, 1608338732.573000
1608338732.585000, 1608338733.602000, 1608338733.602000, 1608338738.217000, 1608338738.217000, 1608338739.382000
1608338739.393000, 1608338740.425000, 1608338740.425000, 1608338745.061000, 1608338745.061000, 1608338746.284000


==> result/multi/local/real_step5/3/time_pipeline_9_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608338679.671000, 1608338727.497000, 1608338727.497000, 1608338732.247000, 1608338732.247000, 1608338733.507000
1608338733.519000, 1608338734.536000, 1608338734.536000, 1608338739.314000, 1608338739.314000, 1608338740.569000
1608338740.582000, 1608338741.614000, 1608338741.614000, 1608338746.398000, 1608338746.398000, 1608338747.771000


==> result/multi/local/real_step5/3/time_pipeline_9_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608338679.672000, 1608338727.385000, 1608338727.385000, 1608338732.191000, 1608338732.191000, 1608338733.457000
1608338733.468000, 1608338734.489000, 1608338734.489000, 1608338739.563000, 1608338739.563000, 1608338740.938000
1608338740.948000, 1608338741.940000, 1608338741.940000, 1608338746.545000, 1608338746.545000, 1608338748.030000


==> result/multi/local/real_step5/3/time_pipeline_9_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608338679.674000, 1608338727.219000, 1608338727.219000, 1608338732.403000, 1608338732.403000, 1608338733.669000
1608338733.679000, 1608338734.818000, 1608338734.818000, 1608338739.597000, 1608338739.597000, 1608338740.855000
1608338740.868000, 1608338741.940000, 1608338741.940000, 1608338746.711000, 1608338746.711000, 1608338748.622000


==> result/multi/local/real_step5/3/time_pipeline_9_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608338679.676000, 1608338727.384000, 1608338727.384000, 1608338732.507000, 1608338732.507000, 1608338733.872000
1608338733.882000, 1608338734.892000, 1608338734.892000, 1608338739.500000, 1608338739.500000, 1608338740.861000
1608338740.872000, 1608338742.010000, 1608338742.010000, 1608338746.813000, 1608338746.813000, 1608338748.599000


==> result/multi/local/real_step5/4/aggregated.csv <==
no_pipeline,makespan,readtime,writetime
1,23.740000009536743,7.696999788284302,2.951000213623047
6,312.24900007247925,203.59699988365173,21.889000177383423
7,402.31400084495544,274.67300057411194,26.36299991607666
8,505.22699999809265,357.24400067329407,31.011000156402588
9,616.5060002803802,449.1199998855591,35.861000537872314
10,739.9400000572205,540.2059996128082,51.789000511169434
11,975.1020002365112,648.4740002155304,164.98999953269958
12,1360.3650002479553,769.6999998092651,410.9080002307892
13,1895.034999847412,902.5660014152527,795.7590003013611
14,2417.094000339508,1043.4179990291595,1165.099999666214
15,2871.5150003433228,1195.646000623703,1450.1289992332458
16,3411.058000087738,1365.698001384735,1802.9640004634857
21,7222.2349989414215,2346.23099899292,4547.827999353409
26,11423.84199976921,3581.3040001392365,7436.990999221802
31,16326.717999696732,5050.240998744965,10783.909999847412


==> result/multi/local/real_step5/4/time_pipeline_10_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608339920.104000, 1608339973.365000, 1608339973.365000, 1608339978.691000, 1608339978.691000, 1608339979.833000
1608339979.843000, 1608339980.937000, 1608339980.937000, 1608339985.726000, 1608339985.726000, 1608339986.855000
1608339986.864000, 1608339987.811000, 1608339987.811000, 1608339992.554000, 1608339992.554000, 1608339997.245000


==> result/multi/local/real_step5/4/time_pipeline_10_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608339920.115000, 1608339972.175000, 1608339972.175000, 1608339976.963000, 1608339976.963000, 1608339978.205000
1608339978.217000, 1608339979.257000, 1608339979.257000, 1608339984.321000, 1608339984.321000, 1608339985.702000
1608339985.713000, 1608339986.660000, 1608339986.660000, 1608339991.393000, 1608339991.393000, 1608339993.709000


==> result/multi/local/real_step5/4/time_pipeline_10_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608339920.104000, 1608339972.822000, 1608339972.822000, 1608339977.591000, 1608339977.591000, 1608339978.815000
1608339978.827000, 1608339979.809000, 1608339979.809000, 1608339984.619000, 1608339984.619000, 1608339985.876000
1608339985.887000, 1608339986.856000, 1608339986.856000, 1608339991.603000, 1608339991.603000, 1608339994.740000


==> result/multi/local/real_step5/4/time_pipeline_10_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608339920.105000, 1608339972.253000, 1608339972.253000, 1608339977.579000, 1608339977.579000, 1608339978.730000
1608339978.741000, 1608339979.820000, 1608339979.820000, 1608339984.577000, 1608339984.577000, 1608339985.818000
1608339985.829000, 1608339986.921000, 1608339986.921000, 1608339991.667000, 1608339991.667000, 1608339995.351000


==> result/multi/local/real_step5/4/time_pipeline_10_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608339920.106000, 1608339971.731000, 1608339971.731000, 1608339976.476000, 1608339976.476000, 1608339977.723000
1608339977.735000, 1608339978.857000, 1608339978.857000, 1608339983.596000, 1608339983.596000, 1608339984.808000
1608339984.820000, 1608339985.940000, 1608339985.940000, 1608339991.217000, 1608339991.217000, 1608339993.509000


==> result/multi/local/real_step5/4/time_pipeline_10_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608339920.108000, 1608339971.529000, 1608339971.529000, 1608339976.275000, 1608339976.275000, 1608339977.491000
1608339977.502000, 1608339978.506000, 1608339978.506000, 1608339983.388000, 1608339983.388000, 1608339984.622000
1608339984.635000, 1608339985.666000, 1608339985.666000, 1608339990.709000, 1608339990.709000, 1608339992.107000


==> result/multi/local/real_step5/4/time_pipeline_10_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608339920.109000, 1608339971.034000, 1608339971.034000, 1608339976.209000, 1608339976.209000, 1608339977.371000
1608339977.384000, 1608339978.451000, 1608339978.451000, 1608339983.498000, 1608339983.498000, 1608339984.858000
1608339984.871000, 1608339985.826000, 1608339985.826000, 1608339990.560000, 1608339990.560000, 1608339991.692000


==> result/multi/local/real_step5/4/time_pipeline_10_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608339920.112000, 1608339971.911000, 1608339971.911000, 1608339976.852000, 1608339976.852000, 1608339978.045000
1608339978.057000, 1608339979.185000, 1608339979.185000, 1608339984.427000, 1608339984.427000, 1608339985.789000
1608339985.801000, 1608339986.919000, 1608339986.919000, 1608339991.669000, 1608339991.669000, 1608339995.154000


==> result/multi/local/real_step5/4/time_pipeline_10_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608339920.112000, 1608339971.544000, 1608339971.544000, 1608339976.717000, 1608339976.717000, 1608339977.913000
1608339977.925000, 1608339979.061000, 1608339979.061000, 1608339984.278000, 1608339984.278000, 1608339985.671000
1608339985.683000, 1608339986.815000, 1608339986.815000, 1608339991.567000, 1608339991.567000, 1608339994.520000


==> result/multi/local/real_step5/4/time_pipeline_10_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608339920.114000, 1608339971.995000, 1608339971.995000, 1608339977.127000, 1608339977.127000, 1608339978.418000
1608339978.429000, 1608339979.418000, 1608339979.418000, 1608339984.175000, 1608339984.175000, 1608339985.443000
1608339985.455000, 1608339986.439000, 1608339986.439000, 1608339991.202000, 1608339991.202000, 1608339993.002000


==> result/multi/local/real_step5/4/time_pipeline_11_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608329173.655000, 1608329232.237000, 1608329232.237000, 1608329237.133000, 1608329237.133000, 1608329238.279000
1608329238.290000, 1608329239.238000, 1608329239.238000, 1608329244.104000, 1608329244.104000, 1608329245.680000
1608329245.689000, 1608329246.625000, 1608329246.625000, 1608329251.355000, 1608329251.355000, 1608329272.048000


==> result/multi/local/real_step5/4/time_pipeline_11_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608329173.665000, 1608329230.567000, 1608329230.567000, 1608329235.874000, 1608329235.874000, 1608329237.137000
1608329237.149000, 1608329238.145000, 1608329238.145000, 1608329242.981000, 1608329242.981000, 1608329244.223000
1608329244.236000, 1608329245.338000, 1608329245.338000, 1608329250.091000, 1608329250.091000, 1608329268.281000


==> result/multi/local/real_step5/4/time_pipeline_11_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608329173.669000, 1608329230.974000, 1608329230.974000, 1608329235.721000, 1608329235.721000, 1608329236.906000
1608329236.916000, 1608329237.862000, 1608329237.862000, 1608329242.595000, 1608329242.595000, 1608329243.796000
1608329243.808000, 1608329244.763000, 1608329244.763000, 1608329249.502000, 1608329249.502000, 1608329257.167000


==> result/multi/local/real_step5/4/time_pipeline_11_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608329173.655000, 1608329231.722000, 1608329231.722000, 1608329236.495000, 1608329236.495000, 1608329237.699000
1608329237.709000, 1608329238.683000, 1608329238.683000, 1608329243.519000, 1608329243.519000, 1608329244.877000
1608329244.888000, 1608329245.864000, 1608329245.864000, 1608329250.597000, 1608329250.597000, 1608329271.021000


==> result/multi/local/real_step5/4/time_pipeline_11_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608329173.656000, 1608329230.842000, 1608329230.842000, 1608329236.108000, 1608329236.108000, 1608329237.275000
1608329237.286000, 1608329238.377000, 1608329238.377000, 1608329243.220000, 1608329243.220000, 1608329244.440000
1608329244.452000, 1608329245.424000, 1608329245.424000, 1608329250.136000, 1608329250.136000, 1608329269.012000


==> result/multi/local/real_step5/4/time_pipeline_11_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608329173.658000, 1608329230.375000, 1608329230.375000, 1608329235.176000, 1608329235.176000, 1608329236.359000
1608329236.371000, 1608329237.361000, 1608329237.361000, 1608329242.221000, 1608329242.221000, 1608329243.468000
1608329243.479000, 1608329244.470000, 1608329244.470000, 1608329249.740000, 1608329249.740000, 1608329259.990000


==> result/multi/local/real_step5/4/time_pipeline_11_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608329173.659000, 1608329229.917000, 1608329229.917000, 1608329235.124000, 1608329235.124000, 1608329236.328000
1608329236.340000, 1608329237.319000, 1608329237.319000, 1608329242.183000, 1608329242.183000, 1608329243.422000
1608329243.435000, 1608329244.429000, 1608329244.429000, 1608329249.198000, 1608329249.198000, 1608329252.085000


==> result/multi/local/real_step5/4/time_pipeline_11_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608329173.660000, 1608329230.488000, 1608329230.488000, 1608329235.566000, 1608329235.566000, 1608329236.753000
1608329236.766000, 1608329237.775000, 1608329237.775000, 1608329242.921000, 1608329242.921000, 1608329244.314000
1608329244.326000, 1608329245.447000, 1608329245.447000, 1608329250.201000, 1608329250.201000, 1608329269.521000


==> result/multi/local/real_step5/4/time_pipeline_11_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608329173.662000, 1608329230.490000, 1608329230.490000, 1608329235.548000, 1608329235.548000, 1608329236.800000
1608329236.811000, 1608329237.825000, 1608329237.825000, 1608329242.572000, 1608329242.572000, 1608329243.942000
1608329243.954000, 1608329245.093000, 1608329245.093000, 1608329249.926000, 1608329249.926000, 1608329266.483000


==> result/multi/local/real_step5/4/time_pipeline_11_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608329173.664000, 1608329229.383000, 1608329229.383000, 1608329234.321000, 1608329234.321000, 1608329235.473000
1608329235.483000, 1608329236.510000, 1608329236.510000, 1608329241.283000, 1608329241.283000, 1608329242.524000
1608329242.535000, 1608329243.556000, 1608329243.556000, 1608329248.368000, 1608329248.368000, 1608329249.587000


==> result/multi/local/real_step5/4/time_pipeline_11_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608329173.665000, 1608329229.513000, 1608329229.513000, 1608329234.564000, 1608329234.564000, 1608329235.738000
1608329235.750000, 1608329236.789000, 1608329236.789000, 1608329241.626000, 1608329241.626000, 1608329242.923000
1608329242.936000, 1608329243.950000, 1608329243.950000, 1608329248.767000, 1608329248.767000, 1608329250.175000


==> result/multi/local/real_step5/4/time_pipeline_12_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608340111.882000, 1608340175.786000, 1608340175.786000, 1608340181.008000, 1608340181.008000, 1608340182.151000
1608340182.161000, 1608340183.193000, 1608340183.193000, 1608340188.185000, 1608340188.185000, 1608340189.988000
1608340189.997000, 1608340191.060000, 1608340191.060000, 1608340196.094000, 1608340196.094000, 1608340237.627000


==> result/multi/local/real_step5/4/time_pipeline_12_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608340111.894000, 1608340172.920000, 1608340172.920000, 1608340177.726000, 1608340177.726000, 1608340178.919000
1608340178.931000, 1608340180.015000, 1608340180.015000, 1608340184.792000, 1608340184.792000, 1608340186.113000
1608340186.124000, 1608340187.245000, 1608340187.245000, 1608340192.531000, 1608340192.531000, 1608340211.216000


==> result/multi/local/real_step5/4/time_pipeline_12_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608340111.894000, 1608340174.472000, 1608340174.472000, 1608340179.493000, 1608340179.493000, 1608340180.755000
1608340180.766000, 1608340181.814000, 1608340181.814000, 1608340186.714000, 1608340186.714000, 1608340188.117000
1608340188.128000, 1608340189.252000, 1608340189.252000, 1608340194.108000, 1608340194.108000, 1608340235.850000


==> result/multi/local/real_step5/4/time_pipeline_12_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608340111.896000, 1608340172.937000, 1608340172.937000, 1608340177.676000, 1608340177.676000, 1608340178.923000
1608340178.934000, 1608340179.917000, 1608340179.917000, 1608340184.929000, 1608340184.929000, 1608340186.178000
1608340186.190000, 1608340187.283000, 1608340187.283000, 1608340192.063000, 1608340192.063000, 1608340194.556000


==> result/multi/local/real_step5/4/time_pipeline_12_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608340111.882000, 1608340175.200000, 1608340175.200000, 1608340180.036000, 1608340180.036000, 1608340181.263000
1608340181.274000, 1608340182.251000, 1608340182.251000, 1608340187.197000, 1608340187.197000, 1608340188.562000
1608340188.572000, 1608340189.598000, 1608340189.598000, 1608340194.674000, 1608340194.674000, 1608340236.965000


==> result/multi/local/real_step5/4/time_pipeline_12_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608340111.882000, 1608340174.589000, 1608340174.589000, 1608340179.829000, 1608340179.829000, 1608340180.956000
1608340180.967000, 1608340182.091000, 1608340182.091000, 1608340187.039000, 1608340187.039000, 1608340188.372000
1608340188.385000, 1608340189.478000, 1608340189.478000, 1608340194.203000, 1608340194.203000, 1608340236.234000


==> result/multi/local/real_step5/4/time_pipeline_12_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608340111.883000, 1608340172.402000, 1608340172.402000, 1608340177.635000, 1608340177.635000, 1608340178.854000
1608340178.865000, 1608340179.983000, 1608340179.983000, 1608340185.001000, 1608340185.001000, 1608340186.256000
1608340186.267000, 1608340187.277000, 1608340187.277000, 1608340192.310000, 1608340192.310000, 1608340205.453000


==> result/multi/local/real_step5/4/time_pipeline_12_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608340111.885000, 1608340173.745000, 1608340173.745000, 1608340178.557000, 1608340178.557000, 1608340179.794000
1608340179.807000, 1608340180.830000, 1608340180.830000, 1608340185.886000, 1608340185.886000, 1608340187.230000
1608340187.243000, 1608340188.261000, 1608340188.261000, 1608340192.998000, 1608340192.998000, 1608340225.677000


==> result/multi/local/real_step5/4/time_pipeline_12_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608340111.886000, 1608340173.434000, 1608340173.434000, 1608340178.203000, 1608340178.203000, 1608340179.449000
1608340179.461000, 1608340180.455000, 1608340180.455000, 1608340185.449000, 1608340185.449000, 1608340186.698000
1608340186.711000, 1608340187.713000, 1608340187.713000, 1608340192.670000, 1608340192.670000, 1608340217.853000


==> result/multi/local/real_step5/4/time_pipeline_12_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608340111.888000, 1608340173.927000, 1608340173.927000, 1608340179.111000, 1608340179.111000, 1608340180.305000
1608340180.317000, 1608340181.458000, 1608340181.458000, 1608340186.698000, 1608340186.698000, 1608340188.087000
1608340188.099000, 1608340189.222000, 1608340189.222000, 1608340194.047000, 1608340194.047000, 1608340235.670000


==> result/multi/local/real_step5/4/time_pipeline_12_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608340111.890000, 1608340173.859000, 1608340173.859000, 1608340179.237000, 1608340179.237000, 1608340180.435000
1608340180.447000, 1608340181.576000, 1608340181.576000, 1608340186.496000, 1608340186.496000, 1608340187.749000
1608340187.760000, 1608340188.734000, 1608340188.734000, 1608340193.634000, 1608340193.634000, 1608340233.487000


==> result/multi/local/real_step5/4/time_pipeline_12_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608340111.893000, 1608340173.585000, 1608340173.585000, 1608340178.895000, 1608340178.895000, 1608340180.063000
1608340180.075000, 1608340181.152000, 1608340181.152000, 1608340186.163000, 1608340186.163000, 1608340187.489000
1608340187.501000, 1608340188.623000, 1608340188.623000, 1608340193.531000, 1608340193.531000, 1608340232.432000


==> result/multi/local/real_step5/4/time_pipeline_13_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608340247.732000, 1608340316.946000, 1608340316.946000, 1608340321.971000, 1608340321.971000, 1608340323.060000
1608340323.070000, 1608340324.088000, 1608340324.088000, 1608340328.932000, 1608340328.932000, 1608340331.880000
1608340331.893000, 1608340332.976000, 1608340332.976000, 1608340337.684000, 1608340337.684000, 1608340400.030000


==> result/multi/local/real_step5/4/time_pipeline_13_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608340247.745000, 1608340313.853000, 1608340313.853000, 1608340318.816000, 1608340318.816000, 1608340320.103000
1608340320.114000, 1608340321.114000, 1608340321.114000, 1608340326.337000, 1608340326.337000, 1608340327.576000
1608340327.586000, 1608340328.581000, 1608340328.581000, 1608340333.631000, 1608340333.631000, 1608340384.905000


==> result/multi/local/real_step5/4/time_pipeline_13_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608340247.745000, 1608340315.454000, 1608340315.454000, 1608340320.851000, 1608340320.851000, 1608340322.148000
1608340322.160000, 1608340323.307000, 1608340323.307000, 1608340328.431000, 1608340328.431000, 1608340330.189000
1608340330.200000, 1608340331.149000, 1608340331.149000, 1608340335.995000, 1608340335.995000, 1608340399.366000


==> result/multi/local/real_step5/4/time_pipeline_13_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608340247.747000, 1608340315.254000, 1608340315.254000, 1608340320.630000, 1608340320.630000, 1608340321.924000
1608340321.936000, 1608340323.108000, 1608340323.108000, 1608340328.240000, 1608340328.240000, 1608340329.769000
1608340329.781000, 1608340330.749000, 1608340330.749000, 1608340335.651000, 1608340335.651000, 1608340398.862000


==> result/multi/local/real_step5/4/time_pipeline_13_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608340247.747000, 1608340315.262000, 1608340315.262000, 1608340320.437000, 1608340320.437000, 1608340321.706000
1608340321.717000, 1608340322.783000, 1608340322.783000, 1608340327.883000, 1608340327.883000, 1608340329.311000
1608340329.324000, 1608340330.351000, 1608340330.351000, 1608340335.126000, 1608340335.126000, 1608340397.190000


==> result/multi/local/real_step5/4/time_pipeline_13_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608340247.732000, 1608340316.657000, 1608340316.657000, 1608340321.881000, 1608340321.881000, 1608340323.116000
1608340323.126000, 1608340324.112000, 1608340324.112000, 1608340329.238000, 1608340329.238000, 1608340332.738000
1608340332.748000, 1608340333.804000, 1608340333.804000, 1608340338.392000, 1608340338.392000, 1608340400.102000


==> result/multi/local/real_step5/4/time_pipeline_13_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608340247.733000, 1608340315.378000, 1608340315.378000, 1608340320.802000, 1608340320.802000, 1608340322.060000
1608340322.071000, 1608340323.243000, 1608340323.243000, 1608340328.370000, 1608340328.370000, 1608340330.057000
1608340330.066000, 1608340331.097000, 1608340331.097000, 1608340335.937000, 1608340335.937000, 1608340399.280000


==> result/multi/local/real_step5/4/time_pipeline_13_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608340247.735000, 1608340314.109000, 1608340314.109000, 1608340318.940000, 1608340318.940000, 1608340320.171000
1608340320.182000, 1608340321.244000, 1608340321.244000, 1608340326.256000, 1608340326.256000, 1608340327.543000
1608340327.554000, 1608340328.561000, 1608340328.561000, 1608340333.301000, 1608340333.301000, 1608340380.596000


==> result/multi/local/real_step5/4/time_pipeline_13_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608340247.736000, 1608340315.486000, 1608340315.486000, 1608340320.411000, 1608340320.411000, 1608340321.670000
1608340321.683000, 1608340322.727000, 1608340322.727000, 1608340327.978000, 1608340327.978000, 1608340329.468000
1608340329.480000, 1608340330.511000, 1608340330.511000, 1608340335.307000, 1608340335.307000, 1608340397.901000


==> result/multi/local/real_step5/4/time_pipeline_13_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608340247.738000, 1608340313.377000, 1608340313.377000, 1608340318.313000, 1608340318.313000, 1608340319.611000
1608340319.622000, 1608340320.602000, 1608340320.602000, 1608340325.824000, 1608340325.824000, 1608340327.060000
1608340327.071000, 1608340328.058000, 1608340328.058000, 1608340333.144000, 1608340333.144000, 1608340377.310000


==> result/multi/local/real_step5/4/time_pipeline_13_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608340247.740000, 1608340315.331000, 1608340315.331000, 1608340320.246000, 1608340320.246000, 1608340321.507000
1608340321.518000, 1608340322.552000, 1608340322.552000, 1608340327.912000, 1608340327.912000, 1608340329.313000
1608340329.326000, 1608340330.438000, 1608340330.438000, 1608340335.327000, 1608340335.327000, 1608340398.047000


==> result/multi/local/real_step5/4/time_pipeline_13_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608340247.742000, 1608340314.134000, 1608340314.134000, 1608340319.312000, 1608340319.312000, 1608340320.480000
1608340320.491000, 1608340321.602000, 1608340321.602000, 1608340326.767000, 1608340326.767000, 1608340328.045000
1608340328.057000, 1608340329.025000, 1608340329.025000, 1608340333.777000, 1608340333.777000, 1608340386.685000


==> result/multi/local/real_step5/4/time_pipeline_13_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608340247.741000, 1608340314.803000, 1608340314.803000, 1608340320.094000, 1608340320.094000, 1608340321.278000
1608340321.290000, 1608340322.433000, 1608340322.433000, 1608340327.587000, 1608340327.587000, 1608340328.851000
1608340328.863000, 1608340329.849000, 1608340329.849000, 1608340334.792000, 1608340334.792000, 1608340395.374000


==> result/multi/local/real_step5/4/time_pipeline_14_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608340410.284000, 1608340484.820000, 1608340484.820000, 1608340489.861000, 1608340489.861000, 1608340491.024000
1608340491.034000, 1608340491.981000, 1608340491.981000, 1608340497.260000, 1608340497.260000, 1608340539.939000
1608340539.955000, 1608340541.055000, 1608340541.055000, 1608340545.535000, 1608340545.535000, 1608340588.225000


==> result/multi/local/real_step5/4/time_pipeline_14_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608340410.294000, 1608340481.376000, 1608340481.376000, 1608340486.356000, 1608340486.356000, 1608340487.677000
1608340487.690000, 1608340488.700000, 1608340488.700000, 1608340493.917000, 1608340493.917000, 1608340495.179000
1608340495.193000, 1608340496.204000, 1608340496.204000, 1608340501.120000, 1608340501.120000, 1608340578.973000


==> result/multi/local/real_step5/4/time_pipeline_14_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608340410.297000, 1608340483.797000, 1608340483.797000, 1608340489.189000, 1608340489.189000, 1608340490.455000
1608340490.466000, 1608340491.578000, 1608340491.578000, 1608340496.802000, 1608340496.802000, 1608340531.574000
1608340531.589000, 1608340532.533000, 1608340532.533000, 1608340537.016000, 1608340537.016000, 1608340587.713000


==> result/multi/local/real_step5/4/time_pipeline_14_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608340410.299000, 1608340482.180000, 1608340482.180000, 1608340487.098000, 1608340487.098000, 1608340488.429000
1608340488.443000, 1608340489.447000, 1608340489.447000, 1608340494.652000, 1608340494.652000, 1608340496.084000
1608340496.095000, 1608340497.076000, 1608340497.076000, 1608340502.303000, 1608340502.303000, 1608340581.777000


==> result/multi/local/real_step5/4/time_pipeline_14_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608340410.300000, 1608340482.514000, 1608340482.514000, 1608340487.450000, 1608340487.450000, 1608340488.790000
1608340488.801000, 1608340489.793000, 1608340489.793000, 1608340494.979000, 1608340494.979000, 1608340496.940000
1608340496.952000, 1608340498.031000, 1608340498.031000, 1608340502.763000, 1608340502.763000, 1608340582.510000


==> result/multi/local/real_step5/4/time_pipeline_14_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608340410.302000, 1608340483.572000, 1608340483.572000, 1608340488.937000, 1608340488.937000, 1608340490.142000
1608340490.153000, 1608340491.186000, 1608340491.186000, 1608340496.131000, 1608340496.131000, 1608340509.877000
1608340509.891000, 1608340510.985000, 1608340510.985000, 1608340515.381000, 1608340515.381000, 1608340585.680000


==> result/multi/local/real_step5/4/time_pipeline_14_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608340410.284000, 1608340484.173000, 1608340484.173000, 1608340489.572000, 1608340489.572000, 1608340490.706000
1608340490.717000, 1608340491.710000, 1608340491.710000, 1608340496.518000, 1608340496.518000, 1608340524.885000
1608340524.900000, 1608340526.003000, 1608340526.003000, 1608340530.518000, 1608340530.518000, 1608340587.142000


==> result/multi/local/real_step5/4/time_pipeline_14_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608340410.285000, 1608340483.320000, 1608340483.320000, 1608340488.434000, 1608340488.434000, 1608340489.692000
1608340489.711000, 1608340490.832000, 1608340490.832000, 1608340496.024000, 1608340496.024000, 1608340504.639000
1608340504.652000, 1608340505.593000, 1608340505.593000, 1608340509.987000, 1608340509.987000, 1608340585.118000


==> result/multi/local/real_step5/4/time_pipeline_14_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608340410.287000, 1608340481.663000, 1608340481.663000, 1608340487.022000, 1608340487.022000, 1608340488.216000
1608340488.227000, 1608340489.267000, 1608340489.267000, 1608340494.047000, 1608340494.047000, 1608340495.368000
1608340495.380000, 1608340496.357000, 1608340496.357000, 1608340501.070000, 1608340501.070000, 1608340578.747000


==> result/multi/local/real_step5/4/time_pipeline_14_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608340410.288000, 1608340482.004000, 1608340482.004000, 1608340486.778000, 1608340486.778000, 1608340488.072000
1608340488.084000, 1608340489.076000, 1608340489.076000, 1608340494.289000, 1608340494.289000, 1608340495.564000
1608340495.578000, 1608340496.578000, 1608340496.578000, 1608340501.472000, 1608340501.472000, 1608340580.093000


==> result/multi/local/real_step5/4/time_pipeline_14_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608340410.290000, 1608340482.790000, 1608340482.790000, 1608340488.210000, 1608340488.210000, 1608340489.410000
1608340489.421000, 1608340490.419000, 1608340490.419000, 1608340495.168000, 1608340495.168000, 1608340498.084000
1608340498.097000, 1608340499.181000, 1608340499.181000, 1608340503.849000, 1608340503.849000, 1608340583.549000


==> result/multi/local/real_step5/4/time_pipeline_14_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608340410.292000, 1608340481.694000, 1608340481.694000, 1608340486.592000, 1608340486.592000, 1608340487.833000
1608340487.845000, 1608340488.847000, 1608340488.847000, 1608340494.062000, 1608340494.062000, 1608340495.331000
1608340495.344000, 1608340496.353000, 1608340496.353000, 1608340501.282000, 1608340501.282000, 1608340579.719000


==> result/multi/local/real_step5/4/time_pipeline_14_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608340410.293000, 1608340481.260000, 1608340481.260000, 1608340486.527000, 1608340486.527000, 1608340487.683000
1608340487.696000, 1608340488.715000, 1608340488.715000, 1608340493.499000, 1608340493.499000, 1608340494.794000
1608340494.805000, 1608340495.930000, 1608340495.930000, 1608340500.877000, 1608340500.877000, 1608340577.688000


==> result/multi/local/real_step5/4/time_pipeline_14_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608340410.294000, 1608340483.606000, 1608340483.606000, 1608340488.441000, 1608340488.441000, 1608340489.608000
1608340489.619000, 1608340490.645000, 1608340490.645000, 1608340495.434000, 1608340495.434000, 1608340499.580000
1608340499.594000, 1608340500.595000, 1608340500.595000, 1608340505.236000, 1608340505.236000, 1608340584.249000


==> result/multi/local/real_step5/4/time_pipeline_15_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608340598.885000, 1608340678.727000, 1608340678.727000, 1608340684.061000, 1608340684.061000, 1608340685.170000
1608340685.180000, 1608340686.153000, 1608340686.153000, 1608340690.898000, 1608340690.898000, 1608340750.843000
1608340750.859000, 1608340751.966000, 1608340751.966000, 1608340756.507000, 1608340756.507000, 1608340796.704000


==> result/multi/local/real_step5/4/time_pipeline_15_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608340598.898000, 1608340674.409000, 1608340674.409000, 1608340679.291000, 1608340679.291000, 1608340680.488000
1608340680.499000, 1608340681.491000, 1608340681.491000, 1608340686.811000, 1608340686.811000, 1608340687.974000
1608340687.984000, 1608340688.960000, 1608340688.960000, 1608340694.001000, 1608340694.001000, 1608340785.697000


==> result/multi/local/real_step5/4/time_pipeline_15_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608340598.899000, 1608340677.561000, 1608340677.561000, 1608340682.899000, 1608340682.899000, 1608340684.246000
1608340684.259000, 1608340685.245000, 1608340685.245000, 1608340690.439000, 1608340690.439000, 1608340734.152000
1608340734.167000, 1608340735.120000, 1608340735.120000, 1608340740.025000, 1608340740.025000, 1608340795.362000


==> result/multi/local/real_step5/4/time_pipeline_15_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608340598.899000, 1608340673.760000, 1608340673.760000, 1608340678.816000, 1608340678.816000, 1608340679.961000
1608340679.971000, 1608340681.089000, 1608340681.089000, 1608340686.415000, 1608340686.415000, 1608340687.614000
1608340687.624000, 1608340688.598000, 1608340688.598000, 1608340693.634000, 1608340693.634000, 1608340784.429000


==> result/multi/local/real_step5/4/time_pipeline_15_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608340598.902000, 1608340677.058000, 1608340677.058000, 1608340682.237000, 1608340682.237000, 1608340683.452000
1608340683.464000, 1608340684.464000, 1608340684.464000, 1608340689.205000, 1608340689.205000, 1608340690.467000
1608340690.478000, 1608340691.579000, 1608340691.579000, 1608340696.397000, 1608340696.397000, 1608340788.937000


==> result/multi/local/real_step5/4/time_pipeline_15_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608340598.903000, 1608340677.147000, 1608340677.147000, 1608340682.628000, 1608340682.628000, 1608340684.016000
1608340684.030000, 1608340685.035000, 1608340685.035000, 1608340690.238000, 1608340690.238000, 1608340724.826000
1608340724.842000, 1608340725.820000, 1608340725.820000, 1608340730.330000, 1608340730.330000, 1608340793.953000


==> result/multi/local/real_step5/4/time_pipeline_15_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608340598.905000, 1608340676.960000, 1608340676.960000, 1608340682.302000, 1608340682.302000, 1608340683.511000
1608340683.523000, 1608340684.629000, 1608340684.629000, 1608340689.640000, 1608340689.640000, 1608340691.945000
1608340691.958000, 1608340692.949000, 1608340692.949000, 1608340697.469000, 1608340697.469000, 1608340789.140000


==> result/multi/local/real_step5/4/time_pipeline_15_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608340598.885000, 1608340678.334000, 1608340678.334000, 1608340683.749000, 1608340683.749000, 1608340684.951000
1608340684.961000, 1608340686.062000, 1608340686.062000, 1608340691.249000, 1608340691.249000, 1608340758.470000
1608340758.485000, 1608340759.447000, 1608340759.447000, 1608340763.976000, 1608340763.976000, 1608340797.152000


==> result/multi/local/real_step5/4/time_pipeline_15_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608340598.886000, 1608340677.704000, 1608340677.704000, 1608340682.959000, 1608340682.959000, 1608340684.280000
1608340684.293000, 1608340685.273000, 1608340685.273000, 1608340690.463000, 1608340690.463000, 1608340734.925000
1608340734.939000, 1608340735.886000, 1608340735.886000, 1608340740.390000, 1608340740.390000, 1608340795.425000


==> result/multi/local/real_step5/4/time_pipeline_15_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608340598.888000, 1608340677.116000, 1608340677.116000, 1608340682.261000, 1608340682.261000, 1608340683.530000
1608340683.544000, 1608340684.655000, 1608340684.655000, 1608340689.468000, 1608340689.468000, 1608340691.436000
1608340691.449000, 1608340692.451000, 1608340692.451000, 1608340697.025000, 1608340697.025000, 1608340789.151000


==> result/multi/local/real_step5/4/time_pipeline_15_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608340598.889000, 1608340677.201000, 1608340677.201000, 1608340682.543000, 1608340682.543000, 1608340683.841000
1608340683.855000, 1608340684.895000, 1608340684.895000, 1608340690.124000, 1608340690.124000, 1608340717.489000
1608340717.504000, 1608340718.499000, 1608340718.499000, 1608340723.037000, 1608340723.037000, 1608340792.695000


==> result/multi/local/real_step5/4/time_pipeline_15_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608340598.890000, 1608340675.562000, 1608340675.562000, 1608340680.869000, 1608340680.869000, 1608340682.031000
1608340682.041000, 1608340683.058000, 1608340683.058000, 1608340687.814000, 1608340687.814000, 1608340689.026000
1608340689.035000, 1608340690.048000, 1608340690.048000, 1608340694.732000, 1608340694.732000, 1608340787.663000


==> result/multi/local/real_step5/4/time_pipeline_15_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608340598.892000, 1608340676.473000, 1608340676.473000, 1608340681.741000, 1608340681.741000, 1608340682.964000
1608340682.977000, 1608340684.029000, 1608340684.029000, 1608340689.328000, 1608340689.328000, 1608340690.741000
1608340690.753000, 1608340691.712000, 1608340691.712000, 1608340696.512000, 1608340696.512000, 1608340788.841000


==> result/multi/local/real_step5/4/time_pipeline_15_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608340598.894000, 1608340676.822000, 1608340676.822000, 1608340682.130000, 1608340682.130000, 1608340683.328000
1608340683.341000, 1608340684.512000, 1608340684.512000, 1608340689.881000, 1608340689.881000, 1608340694.393000
1608340694.407000, 1608340695.482000, 1608340695.482000, 1608340700.030000, 1608340700.030000, 1608340789.673000


==> result/multi/local/real_step5/4/time_pipeline_15_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608340598.894000, 1608340673.534000, 1608340673.534000, 1608340678.342000, 1608340678.342000, 1608340679.652000
1608340679.663000, 1608340680.665000, 1608340680.665000, 1608340685.869000, 1608340685.869000, 1608340687.095000
1608340687.105000, 1608340688.105000, 1608340688.105000, 1608340692.877000, 1608340692.877000, 1608340780.102000


==> result/multi/local/real_step5/4/time_pipeline_16_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608329402.071000, 1608329487.221000, 1608329487.221000, 1608329492.576000, 1608329492.576000, 1608329493.814000
1608329493.825000, 1608329494.801000, 1608329494.801000, 1608329499.944000, 1608329499.944000, 1608329584.048000
1608329584.063000, 1608329584.990000, 1608329584.990000, 1608329589.433000, 1608329589.433000, 1608329627.167000


==> result/multi/local/real_step5/4/time_pipeline_16_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608329402.082000, 1608329485.119000, 1608329485.119000, 1608329490.325000, 1608329490.325000, 1608329491.577000
1608329491.589000, 1608329492.640000, 1608329492.640000, 1608329498.191000, 1608329498.191000, 1608329499.799000
1608329499.813000, 1608329500.887000, 1608329500.887000, 1608329505.515000, 1608329505.515000, 1608329610.084000


==> result/multi/local/real_step5/4/time_pipeline_16_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608329402.084000, 1608329485.512000, 1608329485.512000, 1608329490.821000, 1608329490.821000, 1608329492.066000
1608329492.080000, 1608329493.245000, 1608329493.245000, 1608329498.438000, 1608329498.438000, 1608329500.102000
1608329500.115000, 1608329501.087000, 1608329501.087000, 1608329505.702000, 1608329505.702000, 1608329610.334000


==> result/multi/local/real_step5/4/time_pipeline_16_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608329402.088000, 1608329484.034000, 1608329484.034000, 1608329489.390000, 1608329489.390000, 1608329490.661000
1608329490.671000, 1608329491.773000, 1608329491.773000, 1608329496.989000, 1608329496.989000, 1608329498.163000
1608329498.173000, 1608329499.153000, 1608329499.153000, 1608329504.152000, 1608329504.152000, 1608329609.713000


==> result/multi/local/real_step5/4/time_pipeline_16_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608329402.089000, 1608329486.512000, 1608329486.512000, 1608329491.943000, 1608329491.943000, 1608329493.221000
1608329493.236000, 1608329494.219000, 1608329494.219000, 1608329499.375000, 1608329499.375000, 1608329566.483000
1608329566.499000, 1608329567.466000, 1608329567.466000, 1608329571.911000, 1608329571.911000, 1608329624.741000


==> result/multi/local/real_step5/4/time_pipeline_16_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608329402.090000, 1608329485.023000, 1608329485.023000, 1608329490.288000, 1608329490.288000, 1608329491.609000
1608329491.623000, 1608329492.611000, 1608329492.611000, 1608329497.775000, 1608329497.775000, 1608329498.927000
1608329498.939000, 1608329499.903000, 1608329499.903000, 1608329504.445000, 1608329504.445000, 1608329609.615000


==> result/multi/local/real_step5/4/time_pipeline_16_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608329402.092000, 1608329479.509000, 1608329479.509000, 1608329483.988000, 1608329483.988000, 1608329485.730000
1608329485.740000, 1608329486.692000, 1608329486.692000, 1608329492.142000, 1608329492.142000, 1608329493.591000
1608329493.604000, 1608329494.740000, 1608329494.740000, 1608329499.863000, 1608329499.863000, 1608329582.916000


==> result/multi/local/real_step5/4/time_pipeline_16_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608329402.093000, 1608329485.973000, 1608329485.973000, 1608329491.263000, 1608329491.263000, 1608329492.582000
1608329492.597000, 1608329493.600000, 1608329493.600000, 1608329498.758000, 1608329498.758000, 1608329523.636000
1608329523.653000, 1608329524.787000, 1608329524.787000, 1608329529.154000, 1608329529.154000, 1608329614.522000


==> result/multi/local/real_step5/4/time_pipeline_16_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608329402.071000, 1608329486.910000, 1608329486.910000, 1608329492.384000, 1608329492.384000, 1608329493.644000
1608329493.657000, 1608329494.649000, 1608329494.649000, 1608329499.799000, 1608329499.799000, 1608329580.708000
1608329580.723000, 1608329581.678000, 1608329581.678000, 1608329586.160000, 1608329586.160000, 1608329626.864000


==> result/multi/local/real_step5/4/time_pipeline_16_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608329402.073000, 1608329486.550000, 1608329486.550000, 1608329491.983000, 1608329491.983000, 1608329493.261000
1608329493.274000, 1608329494.296000, 1608329494.296000, 1608329499.533000, 1608329499.533000, 1608329573.389000
1608329573.402000, 1608329574.369000, 1608329574.369000, 1608329579.143000, 1608329579.143000, 1608329626.044000


==> result/multi/local/real_step5/4/time_pipeline_16_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608329402.074000, 1608329486.755000, 1608329486.755000, 1608329491.934000, 1608329491.934000, 1608329493.219000
1608329493.235000, 1608329494.361000, 1608329494.361000, 1608329499.531000, 1608329499.531000, 1608329573.083000
1608329573.100000, 1608329574.056000, 1608329574.056000, 1608329578.547000, 1608329578.547000, 1608329625.969000


==> result/multi/local/real_step5/4/time_pipeline_16_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608329402.076000, 1608329486.130000, 1608329486.130000, 1608329491.383000, 1608329491.383000, 1608329492.637000
1608329492.651000, 1608329493.812000, 1608329493.812000, 1608329498.974000, 1608329498.974000, 1608329540.399000
1608329540.415000, 1608329541.522000, 1608329541.522000, 1608329545.936000, 1608329545.936000, 1608329619.204000


==> result/multi/local/real_step5/4/time_pipeline_16_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608329402.077000, 1608329485.482000, 1608329485.482000, 1608329491.161000, 1608329491.161000, 1608329492.427000
1608329492.442000, 1608329493.614000, 1608329493.614000, 1608329498.805000, 1608329498.805000, 1608329530.162000
1608329530.177000, 1608329531.127000, 1608329531.127000, 1608329535.510000, 1608329535.510000, 1608329616.547000


==> result/multi/local/real_step5/4/time_pipeline_16_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608329402.079000, 1608329485.613000, 1608329485.613000, 1608329491.139000, 1608329491.139000, 1608329492.400000
1608329492.416000, 1608329493.573000, 1608329493.573000, 1608329499.108000, 1608329499.108000, 1608329550.996000
1608329551.012000, 1608329552.109000, 1608329552.109000, 1608329556.521000, 1608329556.521000, 1608329621.725000


==> result/multi/local/real_step5/4/time_pipeline_16_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608329402.081000, 1608329483.708000, 1608329483.708000, 1608329488.564000, 1608329488.564000, 1608329489.706000
1608329489.716000, 1608329490.694000, 1608329490.694000, 1608329496.360000, 1608329496.360000, 1608329497.600000
1608329497.610000, 1608329498.709000, 1608329498.709000, 1608329503.491000, 1608329503.491000, 1608329608.851000


==> result/multi/local/real_step5/4/time_pipeline_16_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608329402.082000, 1608329485.844000, 1608329485.844000, 1608329490.778000, 1608329490.778000, 1608329491.979000
1608329491.991000, 1608329493.014000, 1608329493.014000, 1608329498.207000, 1608329498.207000, 1608329499.519000
1608329499.531000, 1608329500.500000, 1608329500.500000, 1608329505.202000, 1608329505.202000, 1608329610.064000


==> result/multi/local/real_step5/4/time_pipeline_1_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608328849.093000, 1608328854.973000, 1608328854.973000, 1608328859.336000, 1608328859.336000, 1608328860.311000
1608328860.321000, 1608328861.234000, 1608328861.234000, 1608328865.592000, 1608328865.592000, 1608328866.575000
1608328866.584000, 1608328867.488000, 1608328867.488000, 1608328871.840000, 1608328871.840000, 1608328872.833000


==> result/multi/local/real_step5/4/time_pipeline_21_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608329761.160000, 1608329872.904000, 1608329872.904000, 1608329878.639000, 1608329878.639000, 1608329880.587000
1608329880.597000, 1608329881.712000, 1608329881.712000, 1608329886.623000, 1608329886.623000, 1608330027.481000
1608330027.492000, 1608330028.960000, 1608330028.960000, 1608330034.629000, 1608330034.629000, 1608330119.034000


==> result/multi/local/real_step5/4/time_pipeline_21_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608329761.173000, 1608329867.356000, 1608329867.356000, 1608329872.595000, 1608329872.595000, 1608329873.974000
1608329873.985000, 1608329875.136000, 1608329875.136000, 1608329880.699000, 1608329880.699000, 1608329934.834000
1608329934.850000, 1608329935.779000, 1608329935.779000, 1608329940.251000, 1608329940.251000, 1608330059.750000


==> result/multi/local/real_step5/4/time_pipeline_21_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608329761.178000, 1608329870.112000, 1608329870.112000, 1608329875.734000, 1608329875.734000, 1608329877.002000
1608329877.015000, 1608329878.025000, 1608329878.025000, 1608329883.702000, 1608329883.702000, 1608330014.534000
1608330014.550000, 1608330016.146000, 1608330016.146000, 1608330021.301000, 1608330021.301000, 1608330114.701000


==> result/multi/local/real_step5/4/time_pipeline_21_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608329761.179000, 1608329868.358000, 1608329868.358000, 1608329873.488000, 1608329873.488000, 1608329874.761000
1608329874.772000, 1608329875.860000, 1608329875.860000, 1608329881.598000, 1608329881.598000, 1608329969.841000
1608329969.858000, 1608329970.939000, 1608329970.939000, 1608329975.362000, 1608329975.362000, 1608330085.547000


==> result/multi/local/real_step5/4/time_pipeline_21_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608329761.178000, 1608329871.645000, 1608329871.645000, 1608329877.371000, 1608329877.371000, 1608329878.645000
1608329878.659000, 1608329879.669000, 1608329879.669000, 1608329884.916000, 1608329884.916000, 1608330024.586000
1608330024.599000, 1608330025.526000, 1608330025.526000, 1608330030.370000, 1608330030.370000, 1608330118.250000


==> result/multi/local/real_step5/4/time_pipeline_21_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608329761.182000, 1608329867.651000, 1608329867.651000, 1608329872.665000, 1608329872.665000, 1608329873.932000
1608329873.943000, 1608329875.007000, 1608329875.007000, 1608329880.366000, 1608329880.366000, 1608329917.151000
1608329917.166000, 1608329918.283000, 1608329918.283000, 1608329922.752000, 1608329922.752000, 1608330045.508000


==> result/multi/local/real_step5/4/time_pipeline_21_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608329761.184000, 1608329867.386000, 1608329867.386000, 1608329872.666000, 1608329872.666000, 1608329873.860000
1608329873.872000, 1608329874.872000, 1608329874.872000, 1608329880.481000, 1608329880.481000, 1608329922.587000
1608329922.602000, 1608329923.694000, 1608329923.694000, 1608329928.142000, 1608329928.142000, 1608330050.313000


==> result/multi/local/real_step5/4/time_pipeline_21_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608329761.185000, 1608329870.457000, 1608329870.457000, 1608329875.678000, 1608329875.678000, 1608329876.925000
1608329876.938000, 1608329878.009000, 1608329878.009000, 1608329883.254000, 1608329883.254000, 1608330008.405000
1608330008.420000, 1608330009.507000, 1608330009.507000, 1608330013.960000, 1608330013.960000, 1608330111.777000


==> result/multi/local/real_step5/4/time_pipeline_21_17.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608329761.186000, 1608329870.871000, 1608329870.871000, 1608329876.087000, 1608329876.087000, 1608329877.393000
1608329877.406000, 1608329878.571000, 1608329878.571000, 1608329883.879000, 1608329883.879000, 1608330017.142000
1608330017.155000, 1608330018.107000, 1608330018.107000, 1608330022.958000, 1608330022.958000, 1608330115.317000


==> result/multi/local/real_step5/4/time_pipeline_21_18.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608329761.188000, 1608329871.774000, 1608329871.774000, 1608329877.362000, 1608329877.362000, 1608329878.635000
1608329878.648000, 1608329879.636000, 1608329879.636000, 1608329884.636000, 1608329884.636000, 1608330023.063000
1608330023.078000, 1608330024.032000, 1608330024.032000, 1608330028.762000, 1608330028.762000, 1608330117.625000


==> result/multi/local/real_step5/4/time_pipeline_21_19.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608329761.187000, 1608329871.239000, 1608329871.239000, 1608329876.474000, 1608329876.474000, 1608329877.750000
1608329877.764000, 1608329878.919000, 1608329878.919000, 1608329884.528000, 1608329884.528000, 1608330022.274000
1608330022.287000, 1608330024.196000, 1608330024.196000, 1608330030.122000, 1608330030.122000, 1608330118.142000


==> result/multi/local/real_step5/4/time_pipeline_21_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608329761.160000, 1608329872.657000, 1608329872.657000, 1608329878.303000, 1608329878.303000, 1608329879.944000
1608329879.955000, 1608329880.975000, 1608329880.975000, 1608329886.007000, 1608329886.007000, 1608330027.072000
1608330027.086000, 1608330028.363000, 1608330028.363000, 1608330033.218000, 1608330033.218000, 1608330118.876000


==> result/multi/local/real_step5/4/time_pipeline_21_20.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608329761.191000, 1608329869.575000, 1608329869.575000, 1608329875.010000, 1608329875.010000, 1608329876.185000
1608329876.197000, 1608329877.198000, 1608329877.198000, 1608329882.612000, 1608329882.612000, 1608329997.098000
1608329997.115000, 1608329998.054000, 1608329998.054000, 1608330002.532000, 1608330002.532000, 1608330105.073000


==> result/multi/local/real_step5/4/time_pipeline_21_21.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608329761.193000, 1608329870.032000, 1608329870.032000, 1608329875.454000, 1608329875.454000, 1608329876.702000
1608329876.714000, 1608329877.700000, 1608329877.700000, 1608329882.902000, 1608329882.902000, 1608330002.963000
1608330002.977000, 1608330003.902000, 1608330003.902000, 1608330008.364000, 1608330008.364000, 1608330108.914000


==> result/multi/local/real_step5/4/time_pipeline_21_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608329761.161000, 1608329872.264000, 1608329872.264000, 1608329877.739000, 1608329877.739000, 1608329879.044000
1608329879.056000, 1608329880.078000, 1608329880.078000, 1608329885.213000, 1608329885.213000, 1608330025.441000
1608330025.455000, 1608330026.450000, 1608330026.450000, 1608330031.396000, 1608330031.396000, 1608330118.519000


==> result/multi/local/real_step5/4/time_pipeline_21_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608329761.163000, 1608329872.127000, 1608329872.127000, 1608329877.723000, 1608329877.723000, 1608329879.027000
1608329879.039000, 1608329880.191000, 1608329880.191000, 1608329885.309000, 1608329885.309000, 1608330025.828000
1608330025.842000, 1608330026.787000, 1608330026.787000, 1608330031.827000, 1608330031.827000, 1608330118.622000


==> result/multi/local/real_step5/4/time_pipeline_21_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608329761.165000, 1608329872.383000, 1608329872.383000, 1608329878.187000, 1608329878.187000, 1608329879.741000
1608329879.752000, 1608329880.843000, 1608329880.843000, 1608329885.733000, 1608329885.733000, 1608330026.701000
1608330026.715000, 1608330028.096000, 1608330028.096000, 1608330033.136000, 1608330033.136000, 1608330118.872000


==> result/multi/local/real_step5/4/time_pipeline_21_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608329761.167000, 1608329872.340000, 1608329872.340000, 1608329878.051000, 1608329878.051000, 1608329879.459000
1608329879.471000, 1608329880.615000, 1608329880.615000, 1608329886.015000, 1608329886.015000, 1608330026.988000
1608330027.003000, 1608330028.135000, 1608330028.135000, 1608330033.000000, 1608330033.000000, 1608330118.837000


==> result/multi/local/real_step5/4/time_pipeline_21_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608329761.170000, 1608329869.983000, 1608329869.983000, 1608329875.241000, 1608329875.241000, 1608329876.473000
1608329876.486000, 1608329877.485000, 1608329877.485000, 1608329882.881000, 1608329882.881000, 1608330001.991000
1608330002.006000, 1608330002.916000, 1608330002.916000, 1608330007.388000, 1608330007.388000, 1608330108.299000


==> result/multi/local/real_step5/4/time_pipeline_21_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608329761.171000, 1608329870.925000, 1608329870.925000, 1608329876.442000, 1608329876.442000, 1608329877.684000
1608329877.695000, 1608329878.853000, 1608329878.853000, 1608329883.966000, 1608329883.966000, 1608330018.070000
1608330018.085000, 1608330019.906000, 1608330019.906000, 1608330025.385000, 1608330025.385000, 1608330116.298000


==> result/multi/local/real_step5/4/time_pipeline_21_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608329761.173000, 1608329872.073000, 1608329872.073000, 1608329877.703000, 1608329877.703000, 1608329879.009000
1608329879.021000, 1608329880.044000, 1608329880.044000, 1608329885.188000, 1608329885.188000, 1608330025.903000
1608330025.922000, 1608330026.885000, 1608330026.885000, 1608330031.811000, 1608330031.811000, 1608330118.655000


==> result/multi/local/real_step5/4/time_pipeline_26_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608330253.514000, 1608330391.666000, 1608330391.666000, 1608330397.748000, 1608330397.748000, 1608330524.491000
1608330524.505000, 1608330526.468000, 1608330526.468000, 1608330531.325000, 1608330531.325000, 1608330664.097000
1608330664.188000, 1608330665.917000, 1608330665.917000, 1608330670.469000, 1608330670.469000, 1608330721.817000


==> result/multi/local/real_step5/4/time_pipeline_26_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608330253.526000, 1608330384.116000, 1608330384.116000, 1608330388.856000, 1608330388.856000, 1608330389.976000
1608330389.986000, 1608330390.951000, 1608330390.951000, 1608330396.576000, 1608330396.576000, 1608330449.776000
1608330449.790000, 1608330450.729000, 1608330450.729000, 1608330455.709000, 1608330455.709000, 1608330607.503000


==> result/multi/local/real_step5/4/time_pipeline_26_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608330253.527000, 1608330391.682000, 1608330391.682000, 1608330397.392000, 1608330397.392000, 1608330511.546000
1608330511.560000, 1608330512.619000, 1608330512.619000, 1608330517.282000, 1608330517.282000, 1608330654.768000
1608330654.802000, 1608330656.065000, 1608330656.065000, 1608330660.844000, 1608330660.844000, 1608330720.962000


==> result/multi/local/real_step5/4/time_pipeline_26_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608330253.528000, 1608330391.128000, 1608330391.128000, 1608330397.043000, 1608330397.043000, 1608330495.587000
1608330495.601000, 1608330496.567000, 1608330496.567000, 1608330501.162000, 1608330501.162000, 1608330644.232000
1608330644.251000, 1608330645.202000, 1608330645.202000, 1608330649.665000, 1608330649.665000, 1608330719.106000


==> result/multi/local/real_step5/4/time_pipeline_26_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608330253.530000, 1608330391.288000, 1608330391.288000, 1608330397.591000, 1608330397.591000, 1608330519.759000
1608330519.777000, 1608330521.283000, 1608330521.283000, 1608330525.895000, 1608330525.895000, 1608330660.220000
1608330660.313000, 1608330661.911000, 1608330661.911000, 1608330666.720000, 1608330666.720000, 1608330721.538000


==> result/multi/local/real_step5/4/time_pipeline_26_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608330253.532000, 1608330391.832000, 1608330391.832000, 1608330398.052000, 1608330398.052000, 1608330531.956000
1608330531.972000, 1608330533.826000, 1608330533.826000, 1608330538.876000, 1608330538.876000, 1608330669.340000
1608330669.414000, 1608330671.083000, 1608330671.083000, 1608330676.180000, 1608330676.180000, 1608330722.130000


==> result/multi/local/real_step5/4/time_pipeline_26_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608330253.533000, 1608330388.209000, 1608330388.209000, 1608330393.460000, 1608330393.460000, 1608330394.724000
1608330394.738000, 1608330395.768000, 1608330395.768000, 1608330400.977000, 1608330400.977000, 1608330568.304000
1608330568.320000, 1608330569.250000, 1608330569.250000, 1608330574.413000, 1608330574.413000, 1608330699.649000


==> result/multi/local/real_step5/4/time_pipeline_26_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608330253.536000, 1608330387.494000, 1608330387.494000, 1608330392.594000, 1608330392.594000, 1608330393.874000
1608330393.885000, 1608330395.072000, 1608330395.072000, 1608330400.869000, 1608330400.869000, 1608330567.347000
1608330567.362000, 1608330569.429000, 1608330569.429000, 1608330576.418000, 1608330576.418000, 1608330701.527000


==> result/multi/local/real_step5/4/time_pipeline_26_17.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608330253.537000, 1608330390.296000, 1608330390.296000, 1608330396.392000, 1608330396.392000, 1608330429.659000
1608330429.674000, 1608330430.604000, 1608330430.604000, 1608330435.528000, 1608330435.528000, 1608330590.419000
1608330590.433000, 1608330592.255000, 1608330592.255000, 1608330598.019000, 1608330598.019000, 1608330708.430000


==> result/multi/local/real_step5/4/time_pipeline_26_18.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608330253.539000, 1608330390.519000, 1608330390.519000, 1608330396.415000, 1608330396.415000, 1608330427.684000
1608330427.702000, 1608330428.823000, 1608330428.823000, 1608330433.380000, 1608330433.380000, 1608330589.651000
1608330589.666000, 1608330590.852000, 1608330590.852000, 1608330596.081000, 1608330596.081000, 1608330708.083000


==> result/multi/local/real_step5/4/time_pipeline_26_19.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608330253.540000, 1608330390.527000, 1608330390.527000, 1608330396.509000, 1608330396.509000, 1608330444.381000
1608330444.396000, 1608330445.378000, 1608330445.378000, 1608330449.880000, 1608330449.880000, 1608330602.200000
1608330602.216000, 1608330603.246000, 1608330603.246000, 1608330607.783000, 1608330607.783000, 1608330710.691000


==> result/multi/local/real_step5/4/time_pipeline_26_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608330253.513000, 1608330388.756000, 1608330388.756000, 1608330394.513000, 1608330394.513000, 1608330395.836000
1608330395.849000, 1608330397.027000, 1608330397.027000, 1608330401.934000, 1608330401.934000, 1608330571.452000
1608330571.469000, 1608330572.414000, 1608330572.414000, 1608330577.095000, 1608330577.095000, 1608330701.981000


==> result/multi/local/real_step5/4/time_pipeline_26_20.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608330253.542000, 1608330388.725000, 1608330388.725000, 1608330394.211000, 1608330394.211000, 1608330395.518000
1608330395.530000, 1608330396.702000, 1608330396.702000, 1608330401.616000, 1608330401.616000, 1608330570.711000
1608330570.727000, 1608330571.698000, 1608330571.698000, 1608330576.640000, 1608330576.640000, 1608330701.703000


==> result/multi/local/real_step5/4/time_pipeline_26_21.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608330253.543000, 1608330390.869000, 1608330390.869000, 1608330396.937000, 1608330396.937000, 1608330489.794000
1608330489.810000, 1608330490.842000, 1608330490.842000, 1608330495.521000, 1608330495.521000, 1608330640.312000
1608330640.335000, 1608330641.351000, 1608330641.351000, 1608330645.885000, 1608330645.885000, 1608330718.324000


==> result/multi/local/real_step5/4/time_pipeline_26_22.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608330253.545000, 1608330389.777000, 1608330389.777000, 1608330395.563000, 1608330395.563000, 1608330396.868000
1608330396.880000, 1608330397.887000, 1608330397.887000, 1608330402.652000, 1608330402.652000, 1608330573.005000
1608330573.015000, 1608330574.076000, 1608330574.076000, 1608330579.013000, 1608330579.013000, 1608330702.857000


==> result/multi/local/real_step5/4/time_pipeline_26_23.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608330253.546000, 1608330389.162000, 1608330389.162000, 1608330394.722000, 1608330394.722000, 1608330396.037000
1608330396.049000, 1608330397.090000, 1608330397.090000, 1608330401.962000, 1608330401.962000, 1608330571.591000
1608330571.606000, 1608330572.559000, 1608330572.559000, 1608330577.290000, 1608330577.290000, 1608330702.197000


==> result/multi/local/real_step5/4/time_pipeline_26_24.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608330253.545000, 1608330381.674000, 1608330381.674000, 1608330386.643000, 1608330386.643000, 1608330387.843000
1608330387.853000, 1608330388.792000, 1608330388.792000, 1608330394.173000, 1608330394.173000, 1608330395.487000
1608330395.500000, 1608330396.532000, 1608330396.532000, 1608330401.474000, 1608330401.474000, 1608330570.228000


==> result/multi/local/real_step5/4/time_pipeline_26_25.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608330253.547000, 1608330384.180000, 1608330384.180000, 1608330389.082000, 1608330389.082000, 1608330390.261000
1608330390.271000, 1608330391.254000, 1608330391.254000, 1608330396.998000, 1608330396.998000, 1608330492.697000
1608330492.717000, 1608330494.124000, 1608330494.124000, 1608330498.759000, 1608330498.759000, 1608330642.735000


==> result/multi/local/real_step5/4/time_pipeline_26_26.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608330253.548000, 1608330387.338000, 1608330387.338000, 1608330392.407000, 1608330392.407000, 1608330393.691000
1608330393.702000, 1608330394.722000, 1608330394.722000, 1608330400.534000, 1608330400.534000, 1608330565.582000
1608330565.598000, 1608330567.695000, 1608330567.695000, 1608330573.389000, 1608330573.389000, 1608330698.354000


==> result/multi/local/real_step5/4/time_pipeline_26_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608330253.514000, 1608330388.663000, 1608330388.663000, 1608330393.961000, 1608330393.961000, 1608330395.268000
1608330395.280000, 1608330396.291000, 1608330396.291000, 1608330401.332000, 1608330401.332000, 1608330569.423000
1608330569.440000, 1608330570.361000, 1608330570.361000, 1608330575.020000, 1608330575.020000, 1608330700.294000


==> result/multi/local/real_step5/4/time_pipeline_26_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608330253.516000, 1608330391.499000, 1608330391.499000, 1608330397.367000, 1608330397.367000, 1608330510.672000
1608330510.687000, 1608330511.832000, 1608330511.832000, 1608330516.664000, 1608330516.664000, 1608330654.431000
1608330654.465000, 1608330655.542000, 1608330655.542000, 1608330660.276000, 1608330660.276000, 1608330720.887000


==> result/multi/local/real_step5/4/time_pipeline_26_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608330253.518000, 1608330389.371000, 1608330389.371000, 1608330395.351000, 1608330395.351000, 1608330396.719000
1608330396.735000, 1608330397.861000, 1608330397.861000, 1608330403.121000, 1608330403.121000, 1608330573.913000
1608330573.924000, 1608330575.394000, 1608330575.394000, 1608330580.371000, 1608330580.371000, 1608330703.388000


==> result/multi/local/real_step5/4/time_pipeline_26_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608330253.520000, 1608330391.189000, 1608330391.189000, 1608330397.342000, 1608330397.342000, 1608330509.930000
1608330509.946000, 1608330511.384000, 1608330511.384000, 1608330516.033000, 1608330516.033000, 1608330654.028000
1608330654.076000, 1608330655.190000, 1608330655.190000, 1608330659.823000, 1608330659.823000, 1608330720.830000


==> result/multi/local/real_step5/4/time_pipeline_26_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608330253.521000, 1608330379.821000, 1608330379.821000, 1608330384.723000, 1608330384.723000, 1608330386.621000
1608330386.632000, 1608330387.569000, 1608330387.569000, 1608330392.451000, 1608330392.451000, 1608330393.736000
1608330393.747000, 1608330394.775000, 1608330394.775000, 1608330400.074000, 1608330400.074000, 1608330563.253000


==> result/multi/local/real_step5/4/time_pipeline_26_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608330253.523000, 1608330390.797000, 1608330390.797000, 1608330396.563000, 1608330396.563000, 1608330447.733000
1608330447.747000, 1608330448.672000, 1608330448.672000, 1608330453.221000, 1608330453.221000, 1608330605.175000
1608330605.189000, 1608330606.110000, 1608330606.110000, 1608330610.553000, 1608330610.553000, 1608330711.339000


==> result/multi/local/real_step5/4/time_pipeline_26_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608330253.525000, 1608330390.899000, 1608330390.899000, 1608330396.766000, 1608330396.766000, 1608330474.936000
1608330474.953000, 1608330475.893000, 1608330475.893000, 1608330480.344000, 1608330480.344000, 1608330628.027000
1608330628.042000, 1608330629.023000, 1608330629.023000, 1608330633.475000, 1608330633.475000, 1608330715.844000


==> result/multi/local/real_step5/4/time_pipeline_31_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608330858.352000, 1608331012.297000, 1608331012.297000, 1608331017.280000, 1608331017.280000, 1608331018.365000
1608331018.375000, 1608331019.325000, 1608331019.325000, 1608331025.356000, 1608331025.356000, 1608331026.847000
1608331026.860000, 1608331028.031000, 1608331028.031000, 1608331032.986000, 1608331032.986000, 1608331247.997000


==> result/multi/local/real_step5/4/time_pipeline_31_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608330858.365000, 1608331021.347000, 1608331021.347000, 1608331027.383000, 1608331027.383000, 1608331203.923000
1608331203.940000, 1608331205.760000, 1608331205.760000, 1608331211.520000, 1608331211.520000, 1608331344.140000
1608331344.214000, 1608331345.483000, 1608331345.483000, 1608331350.086000, 1608331350.086000, 1608331435.553000


==> result/multi/local/real_step5/4/time_pipeline_31_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608330858.365000, 1608331021.553000, 1608331021.553000, 1608331027.573000, 1608331027.573000, 1608331213.972000
1608331213.988000, 1608331215.562000, 1608331215.562000, 1608331220.222000, 1608331220.222000, 1608331350.632000
1608331350.735000, 1608331352.014000, 1608331352.014000, 1608331356.729000, 1608331356.729000, 1608331438.685000


==> result/multi/local/real_step5/4/time_pipeline_31_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608330858.367000, 1608331019.235000, 1608331019.235000, 1608331024.860000, 1608331024.860000, 1608331026.160000
1608331026.173000, 1608331027.204000, 1608331027.204000, 1608331032.276000, 1608331032.276000, 1608331247.889000
1608331247.906000, 1608331248.919000, 1608331248.919000, 1608331253.706000, 1608331253.706000, 1608331390.235000


==> result/multi/local/real_step5/4/time_pipeline_31_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608330858.366000, 1608331023.157000, 1608331023.157000, 1608331029.028000, 1608331029.028000, 1608331244.114000
1608331244.128000, 1608331245.883000, 1608331245.883000, 1608331253.432000, 1608331253.432000, 1608331389.868000
1608331389.976000, 1608331391.005000, 1608331391.005000, 1608331395.938000, 1608331395.938000, 1608331447.541000


==> result/multi/local/real_step5/4/time_pipeline_31_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608330858.372000, 1608331009.829000, 1608331009.829000, 1608331014.881000, 1608331014.881000, 1608331015.915000
1608331015.925000, 1608331016.934000, 1608331016.934000, 1608331021.837000, 1608331021.837000, 1608331023.247000
1608331023.260000, 1608331024.435000, 1608331024.435000, 1608331029.998000, 1608331029.998000, 1608331246.436000


==> result/multi/local/real_step5/4/time_pipeline_31_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608330858.372000, 1608331013.683000, 1608331013.683000, 1608331018.852000, 1608331018.852000, 1608331019.967000
1608331019.977000, 1608331021.080000, 1608331021.080000, 1608331026.741000, 1608331026.741000, 1608331127.108000
1608331127.124000, 1608331128.126000, 1608331128.126000, 1608331132.771000, 1608331132.771000, 1608331291.424000


==> result/multi/local/real_step5/4/time_pipeline_31_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608330858.373000, 1608331020.740000, 1608331020.740000, 1608331026.766000, 1608331026.766000, 1608331129.916000
1608331129.931000, 1608331131.011000, 1608331131.011000, 1608331135.413000, 1608331135.413000, 1608331293.728000
1608331293.756000, 1608331295.278000, 1608331295.278000, 1608331300.767000, 1608331300.767000, 1608331409.432000


==> result/multi/local/real_step5/4/time_pipeline_31_17.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608330858.374000, 1608331021.817000, 1608331021.817000, 1608331027.959000, 1608331027.959000, 1608331228.935000
1608331228.951000, 1608331229.954000, 1608331229.954000, 1608331234.481000, 1608331234.481000, 1608331362.532000
1608331362.548000, 1608331363.578000, 1608331363.578000, 1608331368.141000, 1608331368.141000, 1608331441.876000


==> result/multi/local/real_step5/4/time_pipeline_31_18.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608330858.376000, 1608331017.780000, 1608331017.780000, 1608331023.056000, 1608331023.056000, 1608331024.359000
1608331024.371000, 1608331025.515000, 1608331025.515000, 1608331031.004000, 1608331031.004000, 1608331247.687000
1608331247.704000, 1608331248.805000, 1608331248.805000, 1608331253.859000, 1608331253.859000, 1608331390.403000


==> result/multi/local/real_step5/4/time_pipeline_31_19.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608330858.379000, 1608331022.287000, 1608331022.287000, 1608331028.074000, 1608331028.074000, 1608331231.412000
1608331231.426000, 1608331232.412000, 1608331232.412000, 1608331236.872000, 1608331236.872000, 1608331363.832000
1608331363.851000, 1608331364.831000, 1608331364.831000, 1608331369.254000, 1608331369.254000, 1608331442.115000


==> result/multi/local/real_step5/4/time_pipeline_31_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608330858.352000, 1608331007.978000, 1608331007.978000, 1608331012.555000, 1608331012.555000, 1608331014.360000
1608331014.369000, 1608331015.306000, 1608331015.306000, 1608331020.186000, 1608331020.186000, 1608331021.281000
1608331021.291000, 1608331022.284000, 1608331022.284000, 1608331027.967000, 1608331027.967000, 1608331229.074000


==> result/multi/local/real_step5/4/time_pipeline_31_20.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608330858.379000, 1608331023.068000, 1608331023.068000, 1608331028.888000, 1608331028.888000, 1608331242.767000
1608331242.782000, 1608331243.994000, 1608331243.994000, 1608331249.594000, 1608331249.594000, 1608331379.907000
1608331379.951000, 1608331380.959000, 1608331380.959000, 1608331385.488000, 1608331385.488000, 1608331445.240000


==> result/multi/local/real_step5/4/time_pipeline_31_21.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608330858.380000, 1608331022.992000, 1608331022.992000, 1608331028.732000, 1608331028.732000, 1608331241.347000
1608331241.363000, 1608331242.373000, 1608331242.373000, 1608331247.368000, 1608331247.368000, 1608331373.276000
1608331373.297000, 1608331374.357000, 1608331374.357000, 1608331378.824000, 1608331378.824000, 1608331444.038000


==> result/multi/local/real_step5/4/time_pipeline_31_22.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608330858.380000, 1608331017.399000, 1608331017.399000, 1608331023.028000, 1608331023.028000, 1608331024.330000
1608331024.341000, 1608331025.583000, 1608331025.583000, 1608331030.826000, 1608331030.826000, 1608331247.433000
1608331247.450000, 1608331248.463000, 1608331248.463000, 1608331253.317000, 1608331253.317000, 1608331389.643000


==> result/multi/local/real_step5/4/time_pipeline_31_23.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608330858.381000, 1608331019.616000, 1608331019.616000, 1608331025.300000, 1608331025.300000, 1608331026.631000
1608331026.644000, 1608331027.669000, 1608331027.669000, 1608331032.450000, 1608331032.450000, 1608331247.868000
1608331247.886000, 1608331248.978000, 1608331248.978000, 1608331253.901000, 1608331253.901000, 1608331390.435000


==> result/multi/local/real_step5/4/time_pipeline_31_24.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608330858.383000, 1608331020.484000, 1608331020.484000, 1608331026.126000, 1608331026.126000, 1608331027.919000
1608331027.933000, 1608331029.067000, 1608331029.067000, 1608331033.635000, 1608331033.635000, 1608331248.100000
1608331248.144000, 1608331249.531000, 1608331249.531000, 1608331254.833000, 1608331254.833000, 1608331391.246000


==> result/multi/local/real_step5/4/time_pipeline_31_25.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608330858.384000, 1608331023.247000, 1608331023.247000, 1608331029.506000, 1608331029.506000, 1608331245.693000
1608331245.710000, 1608331246.924000, 1608331246.924000, 1608331252.570000, 1608331252.570000, 1608331388.103000
1608331388.139000, 1608331389.102000, 1608331389.102000, 1608331393.653000, 1608331393.653000, 1608331447.095000


==> result/multi/local/real_step5/4/time_pipeline_31_26.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608330858.387000, 1608331016.483000, 1608331016.483000, 1608331021.452000, 1608331021.452000, 1608331022.644000
1608331022.655000, 1608331023.690000, 1608331023.691000, 1608331029.381000, 1608331029.381000, 1608331245.304000
1608331245.319000, 1608331246.296000, 1608331246.296000, 1608331251.227000, 1608331251.227000, 1608331384.904000


==> result/multi/local/real_step5/4/time_pipeline_31_27.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608330858.387000, 1608331020.494000, 1608331020.494000, 1608331026.625000, 1608331026.625000, 1608331111.221000
1608331111.239000, 1608331113.126000, 1608331113.126000, 1608331118.196000, 1608331118.196000, 1608331280.523000
1608331280.616000, 1608331282.392000, 1608331282.392000, 1608331287.450000, 1608331287.450000, 1608331402.681000


==> result/multi/local/real_step5/4/time_pipeline_31_28.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608330858.388000, 1608331022.583000, 1608331022.583000, 1608331028.899000, 1608331028.899000, 1608331243.224000
1608331243.238000, 1608331244.502000, 1608331244.502000, 1608331249.746000, 1608331249.746000, 1608331380.295000
1608331380.332000, 1608331381.457000, 1608331381.457000, 1608331386.108000, 1608331386.108000, 1608331445.338000


==> result/multi/local/real_step5/4/time_pipeline_31_29.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608330858.388000, 1608331021.271000, 1608331021.271000, 1608331027.296000, 1608331027.296000, 1608331197.521000
1608331197.539000, 1608331199.029000, 1608331199.029000, 1608331203.524000, 1608331203.524000, 1608331338.548000
1608331338.636000, 1608331340.176000, 1608331340.176000, 1608331344.833000, 1608331344.833000, 1608331432.803000


==> result/multi/local/real_step5/4/time_pipeline_31_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608330858.353000, 1608331023.563000, 1608331023.563000, 1608331029.335000, 1608331029.335000, 1608331245.569000
1608331245.586000, 1608331246.714000, 1608331246.714000, 1608331251.657000, 1608331251.657000, 1608331386.069000
1608331386.091000, 1608331387.189000, 1608331387.189000, 1608331392.207000, 1608331392.207000, 1608331446.623000


==> result/multi/local/real_step5/4/time_pipeline_31_30.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608330858.390000, 1608331018.921000, 1608331018.921000, 1608331024.505000, 1608331024.505000, 1608331025.788000
1608331025.799000, 1608331026.901000, 1608331026.901000, 1608331032.081000, 1608331032.081000, 1608331247.904000
1608331247.919000, 1608331249.199000, 1608331249.199000, 1608331254.331000, 1608331254.331000, 1608331390.826000


==> result/multi/local/real_step5/4/time_pipeline_31_31.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608330858.391000, 1608331021.516000, 1608331021.516000, 1608331027.610000, 1608331027.610000, 1608331215.754000
1608331215.768000, 1608331216.860000, 1608331216.860000, 1608331221.320000, 1608331221.320000, 1608331351.356000
1608331351.378000, 1608331352.580000, 1608331352.580000, 1608331357.581000, 1608331357.581000, 1608331438.946000


==> result/multi/local/real_step5/4/time_pipeline_31_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608330858.355000, 1608331012.909000, 1608331012.909000, 1608331017.864000, 1608331017.864000, 1608331018.977000
1608331018.988000, 1608331019.938000, 1608331019.938000, 1608331025.360000, 1608331025.360000, 1608331026.640000
1608331026.652000, 1608331027.663000, 1608331027.663000, 1608331032.731000, 1608331032.731000, 1608331247.927000


==> result/multi/local/real_step5/4/time_pipeline_31_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608330858.356000, 1608331023.050000, 1608331023.050000, 1608331028.938000, 1608331028.938000, 1608331243.989000
1608331244.004000, 1608331245.755000, 1608331245.755000, 1608331253.460000, 1608331253.460000, 1608331389.866000
1608331389.976000, 1608331390.975000, 1608331390.975000, 1608331395.660000, 1608331395.660000, 1608331447.486000


==> result/multi/local/real_step5/4/time_pipeline_31_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608330858.358000, 1608331010.939000, 1608331010.939000, 1608331015.652000, 1608331015.652000, 1608331016.759000
1608331016.768000, 1608331017.707000, 1608331017.707000, 1608331022.773000, 1608331022.773000, 1608331024.055000
1608331024.066000, 1608331025.088000, 1608331025.088000, 1608331030.587000, 1608331030.587000, 1608331246.976000


==> result/multi/local/real_step5/4/time_pipeline_31_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608330858.361000, 1608331011.052000, 1608331011.052000, 1608331016.116000, 1608331016.116000, 1608331017.197000
1608331017.207000, 1608331018.211000, 1608331018.211000, 1608331023.397000, 1608331023.397000, 1608331024.850000
1608331024.862000, 1608331025.939000, 1608331025.939000, 1608331031.164000, 1608331031.164000, 1608331247.607000


==> result/multi/local/real_step5/4/time_pipeline_31_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608330858.361000, 1608331023.525000, 1608331023.525000, 1608331029.695000, 1608331029.695000, 1608331246.248000
1608331246.266000, 1608331247.247000, 1608331247.247000, 1608331252.153000, 1608331252.153000, 1608331387.172000
1608331387.186000, 1608331388.272000, 1608331388.272000, 1608331393.404000, 1608331393.404000, 1608331447.031000


==> result/multi/local/real_step5/4/time_pipeline_31_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608330858.363000, 1608331021.437000, 1608331021.437000, 1608331027.536000, 1608331027.536000, 1608331212.092000
1608331212.109000, 1608331213.974000, 1608331213.974000, 1608331218.695000, 1608331218.695000, 1608331349.528000
1608331349.607000, 1608331351.137000, 1608331351.137000, 1608331356.605000, 1608331356.605000, 1608331438.640000


==> result/multi/local/real_step5/4/time_pipeline_6_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608328995.075000, 1608329026.868000, 1608329026.868000, 1608329031.924000, 1608329031.924000, 1608329033.075000
1608329033.085000, 1608329034.174000, 1608329034.174000, 1608329039.161000, 1608329039.161000, 1608329040.467000
1608329040.477000, 1608329041.562000, 1608329041.562000, 1608329046.793000, 1608329046.793000, 1608329047.983000


==> result/multi/local/real_step5/4/time_pipeline_6_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608328995.075000, 1608329026.915000, 1608329026.915000, 1608329031.524000, 1608329031.524000, 1608329032.718000
1608329032.731000, 1608329033.707000, 1608329033.707000, 1608329038.358000, 1608329038.358000, 1608329039.566000
1608329039.577000, 1608329040.537000, 1608329040.537000, 1608329045.189000, 1608329045.189000, 1608329046.369000


==> result/multi/local/real_step5/4/time_pipeline_6_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608328995.076000, 1608329026.931000, 1608329026.931000, 1608329031.539000, 1608329031.539000, 1608329032.719000
1608329032.731000, 1608329033.744000, 1608329033.744000, 1608329038.558000, 1608329038.558000, 1608329039.883000
1608329039.894000, 1608329040.986000, 1608329040.986000, 1608329045.625000, 1608329045.625000, 1608329046.789000


==> result/multi/local/real_step5/4/time_pipeline_6_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608328995.077000, 1608329026.979000, 1608329026.979000, 1608329032.148000, 1608329032.148000, 1608329033.273000
1608329033.283000, 1608329034.379000, 1608329034.379000, 1608329039.008000, 1608329039.008000, 1608329040.177000
1608329040.187000, 1608329041.238000, 1608329041.238000, 1608329046.009000, 1608329046.009000, 1608329047.325000


==> result/multi/local/real_step5/4/time_pipeline_6_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608328995.079000, 1608329026.978000, 1608329026.978000, 1608329031.945000, 1608329031.945000, 1608329033.095000
1608329033.105000, 1608329034.138000, 1608329034.138000, 1608329038.887000, 1608329038.887000, 1608329040.234000
1608329040.245000, 1608329041.343000, 1608329041.343000, 1608329045.977000, 1608329045.977000, 1608329047.160000


==> result/multi/local/real_step5/4/time_pipeline_6_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608328995.081000, 1608329026.980000, 1608329026.980000, 1608329031.595000, 1608329031.595000, 1608329032.777000
1608329032.788000, 1608329033.739000, 1608329033.739000, 1608329038.384000, 1608329038.384000, 1608329039.581000
1608329039.592000, 1608329040.557000, 1608329040.557000, 1608329045.764000, 1608329045.764000, 1608329047.086000


==> result/multi/local/real_step5/4/time_pipeline_7_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608339706.449000, 1608339743.558000, 1608339743.558000, 1608339748.339000, 1608339748.339000, 1608339749.635000
1608339749.650000, 1608339750.636000, 1608339750.636000, 1608339755.687000, 1608339755.687000, 1608339757.020000
1608339757.031000, 1608339758.128000, 1608339758.128000, 1608339762.860000, 1608339762.860000, 1608339764.053000


==> result/multi/local/real_step5/4/time_pipeline_7_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608339706.449000, 1608339743.560000, 1608339743.560000, 1608339748.637000, 1608339748.637000, 1608339750.041000
1608339750.051000, 1608339751.169000, 1608339751.169000, 1608339755.900000, 1608339755.900000, 1608339757.148000
1608339757.160000, 1608339758.248000, 1608339758.248000, 1608339762.850000, 1608339762.850000, 1608339764.088000


==> result/multi/local/real_step5/4/time_pipeline_7_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608339706.449000, 1608339743.559000, 1608339743.559000, 1608339748.777000, 1608339748.777000, 1608339749.977000
1608339749.988000, 1608339751.098000, 1608339751.098000, 1608339755.828000, 1608339755.828000, 1608339757.072000
1608339757.083000, 1608339758.152000, 1608339758.152000, 1608339762.888000, 1608339762.888000, 1608339764.203000


==> result/multi/local/real_step5/4/time_pipeline_7_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608339706.451000, 1608339743.624000, 1608339743.624000, 1608339748.368000, 1608339748.368000, 1608339749.619000
1608339749.631000, 1608339750.660000, 1608339750.660000, 1608339755.460000, 1608339755.460000, 1608339756.789000
1608339756.800000, 1608339757.755000, 1608339757.755000, 1608339762.353000, 1608339762.353000, 1608339763.492000


==> result/multi/local/real_step5/4/time_pipeline_7_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608339706.452000, 1608339743.625000, 1608339743.625000, 1608339748.378000, 1608339748.378000, 1608339749.636000
1608339749.650000, 1608339750.652000, 1608339750.652000, 1608339755.384000, 1608339755.384000, 1608339756.626000
1608339756.637000, 1608339757.616000, 1608339757.616000, 1608339762.351000, 1608339762.351000, 1608339763.519000


==> result/multi/local/real_step5/4/time_pipeline_7_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608339706.454000, 1608339743.627000, 1608339743.627000, 1608339748.840000, 1608339748.840000, 1608339750.077000
1608339750.087000, 1608339751.206000, 1608339751.206000, 1608339755.904000, 1608339755.904000, 1608339757.150000
1608339757.162000, 1608339758.137000, 1608339758.137000, 1608339762.873000, 1608339762.873000, 1608339764.067000


==> result/multi/local/real_step5/4/time_pipeline_7_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608339706.455000, 1608339743.628000, 1608339743.628000, 1608339748.394000, 1608339748.394000, 1608339749.671000
1608339749.683000, 1608339750.699000, 1608339750.699000, 1608339755.648000, 1608339755.648000, 1608339757.004000
1608339757.016000, 1608339758.124000, 1608339758.124000, 1608339762.856000, 1608339762.856000, 1608339764.051000


==> result/multi/local/real_step5/4/time_pipeline_8_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608339770.664000, 1608339813.242000, 1608339813.242000, 1608339818.449000, 1608339818.449000, 1608339819.750000
1608339819.760000, 1608339820.874000, 1608339820.874000, 1608339825.505000, 1608339825.505000, 1608339826.752000
1608339826.764000, 1608339827.780000, 1608339827.780000, 1608339832.557000, 1608339832.557000, 1608339833.827000


==> result/multi/local/real_step5/4/time_pipeline_8_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608339770.664000, 1608339813.208000, 1608339813.208000, 1608339818.031000, 1608339818.031000, 1608339819.316000
1608339819.327000, 1608339820.339000, 1608339820.339000, 1608339824.993000, 1608339824.993000, 1608339826.258000
1608339826.270000, 1608339827.254000, 1608339827.254000, 1608339832.048000, 1608339832.048000, 1608339833.269000


==> result/multi/local/real_step5/4/time_pipeline_8_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608339770.666000, 1608339813.242000, 1608339813.242000, 1608339818.005000, 1608339818.005000, 1608339819.287000
1608339819.299000, 1608339820.301000, 1608339820.301000, 1608339824.933000, 1608339824.933000, 1608339826.190000
1608339826.201000, 1608339827.189000, 1608339827.189000, 1608339832.369000, 1608339832.369000, 1608339833.687000


==> result/multi/local/real_step5/4/time_pipeline_8_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608339770.667000, 1608339813.224000, 1608339813.224000, 1608339818.449000, 1608339818.449000, 1608339819.700000
1608339819.710000, 1608339820.717000, 1608339820.717000, 1608339825.324000, 1608339825.324000, 1608339826.614000
1608339826.626000, 1608339827.648000, 1608339827.648000, 1608339832.247000, 1608339832.247000, 1608339833.584000


==> result/multi/local/real_step5/4/time_pipeline_8_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608339770.669000, 1608339813.225000, 1608339813.225000, 1608339817.989000, 1608339817.989000, 1608339819.282000
1608339819.296000, 1608339820.324000, 1608339820.324000, 1608339825.398000, 1608339825.398000, 1608339826.738000
1608339826.751000, 1608339827.905000, 1608339827.905000, 1608339832.642000, 1608339832.642000, 1608339833.899000


==> result/multi/local/real_step5/4/time_pipeline_8_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608339770.670000, 1608339813.228000, 1608339813.228000, 1608339818.010000, 1608339818.010000, 1608339819.305000
1608339819.316000, 1608339820.309000, 1608339820.309000, 1608339825.410000, 1608339825.410000, 1608339826.737000
1608339826.750000, 1608339827.888000, 1608339827.888000, 1608339832.977000, 1608339832.977000, 1608339834.282000


==> result/multi/local/real_step5/4/time_pipeline_8_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608339770.672000, 1608339813.229000, 1608339813.229000, 1608339818.366000, 1608339818.366000, 1608339819.809000
1608339819.820000, 1608339820.943000, 1608339820.943000, 1608339825.581000, 1608339825.581000, 1608339826.816000
1608339826.827000, 1608339827.831000, 1608339827.831000, 1608339832.577000, 1608339832.577000, 1608339833.840000


==> result/multi/local/real_step5/4/time_pipeline_8_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608339770.673000, 1608339813.236000, 1608339813.236000, 1608339818.354000, 1608339818.354000, 1608339819.614000
1608339819.626000, 1608339820.698000, 1608339820.698000, 1608339825.482000, 1608339825.482000, 1608339826.826000
1608339826.836000, 1608339827.934000, 1608339827.934000, 1608339832.859000, 1608339832.859000, 1608339834.184000


==> result/multi/local/real_step5/4/time_pipeline_9_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608339841.859000, 1608339889.752000, 1608339889.752000, 1608339894.495000, 1608339894.495000, 1608339895.759000
1608339895.773000, 1608339896.799000, 1608339896.799000, 1608339902.064000, 1608339902.064000, 1608339903.441000
1608339903.452000, 1608339904.558000, 1608339904.558000, 1608339909.295000, 1608339909.295000, 1608339910.869000


==> result/multi/local/real_step5/4/time_pipeline_9_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608339841.859000, 1608339889.656000, 1608339889.656000, 1608339894.476000, 1608339894.476000, 1608339895.732000
1608339895.744000, 1608339896.780000, 1608339896.780000, 1608339901.540000, 1608339901.540000, 1608339902.813000
1608339902.826000, 1608339903.822000, 1608339903.822000, 1608339908.590000, 1608339908.590000, 1608339909.815000


==> result/multi/local/real_step5/4/time_pipeline_9_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608339841.860000, 1608339889.573000, 1608339889.573000, 1608339894.794000, 1608339894.794000, 1608339895.991000
1608339896.002000, 1608339897.120000, 1608339897.120000, 1608339902.144000, 1608339902.144000, 1608339903.517000
1608339903.527000, 1608339904.605000, 1608339904.605000, 1608339909.625000, 1608339909.625000, 1608339911.487000


==> result/multi/local/real_step5/4/time_pipeline_9_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608339841.861000, 1608339889.659000, 1608339889.659000, 1608339894.400000, 1608339894.400000, 1608339895.655000
1608339895.667000, 1608339896.695000, 1608339896.695000, 1608339901.462000, 1608339901.462000, 1608339902.716000
1608339902.729000, 1608339903.811000, 1608339903.811000, 1608339908.638000, 1608339908.638000, 1608339910.041000


==> result/multi/local/real_step5/4/time_pipeline_9_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608339841.863000, 1608339889.668000, 1608339889.668000, 1608339894.865000, 1608339894.865000, 1608339896.124000
1608339896.134000, 1608339897.263000, 1608339897.263000, 1608339901.999000, 1608339901.999000, 1608339903.260000
1608339903.272000, 1608339904.339000, 1608339904.339000, 1608339909.199000, 1608339909.199000, 1608339910.969000


==> result/multi/local/real_step5/4/time_pipeline_9_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608339841.864000, 1608339889.754000, 1608339889.754000, 1608339894.526000, 1608339894.526000, 1608339895.793000
1608339895.806000, 1608339896.830000, 1608339896.830000, 1608339901.585000, 1608339901.585000, 1608339902.856000
1608339902.869000, 1608339903.875000, 1608339903.875000, 1608339908.643000, 1608339908.643000, 1608339909.888000


==> result/multi/local/real_step5/4/time_pipeline_9_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608339841.866000, 1608339889.510000, 1608339889.510000, 1608339894.403000, 1608339894.403000, 1608339895.582000
1608339895.595000, 1608339896.753000, 1608339896.753000, 1608339901.573000, 1608339901.573000, 1608339902.833000
1608339902.847000, 1608339903.854000, 1608339903.854000, 1608339908.621000, 1608339908.621000, 1608339909.855000


==> result/multi/local/real_step5/4/time_pipeline_9_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608339841.867000, 1608339889.519000, 1608339889.519000, 1608339894.541000, 1608339894.541000, 1608339895.789000
1608339895.802000, 1608339896.804000, 1608339896.804000, 1608339901.525000, 1608339901.525000, 1608339902.839000
1608339902.852000, 1608339903.989000, 1608339903.989000, 1608339908.752000, 1608339908.752000, 1608339910.016000


==> result/multi/local/real_step5/4/time_pipeline_9_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608339841.869000, 1608339889.762000, 1608339889.762000, 1608339894.504000, 1608339894.504000, 1608339895.762000
1608339895.776000, 1608339896.850000, 1608339896.850000, 1608339901.892000, 1608339901.892000, 1608339903.288000
1608339903.298000, 1608339904.259000, 1608339904.259000, 1608339909.012000, 1608339909.012000, 1608339910.334000


==> result/multi/local/real_step5/5/aggregated.csv <==
no_pipeline,makespan,readtime,writetime
1,23.95300006866455,7.741999864578247,3.013000249862671
6,311.73299980163574,203.13600039482117,22.44399905204773
7,403.29300022125244,275.38899993896484,26.56999969482422
8,502.76900005340576,357.0869998931885,30.436000108718872
9,619.2140004634857,448.5420002937317,38.35099983215332
10,755.7360002994537,545.0060000419617,63.12700033187866
11,983.6369998455048,646.3559999465942,174.14699935913086
12,1377.056000471115,772.1320013999939,424.081999540329
13,1905.6519997119904,897.581000328064,811.717999458313
14,2426.186999797821,1046.1009991168976,1169.0390002727509
15,2901.3929994106293,1195.0569999217987,1479.522999048233
16,3440.04000043869,1362.6060009002686,1835.231999874115
21,7184.733000278473,2354.2439987659454,4502.963999509811
26,10510.374999761581,3570.9230012893677,6532.107999801636
31,15035.46299958229,4972.263999938965,9586.569000005722


==> result/multi/local/real_step5/5/time_pipeline_10_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608341081.322000, 1608341134.568000, 1608341134.568000, 1608341139.359000, 1608341139.359000, 1608341140.650000
1608341140.661000, 1608341141.622000, 1608341141.622000, 1608341146.848000, 1608341146.848000, 1608341148.132000
1608341148.142000, 1608341149.230000, 1608341149.230000, 1608341153.977000, 1608341153.977000, 1608341160.242000


==> result/multi/local/real_step5/5/time_pipeline_10_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608341081.334000, 1608341133.717000, 1608341133.717000, 1608341138.554000, 1608341138.554000, 1608341139.851000
1608341139.866000, 1608341140.918000, 1608341140.918000, 1608341146.010000, 1608341146.010000, 1608341147.431000
1608341147.443000, 1608341148.395000, 1608341148.395000, 1608341153.125000, 1608341153.125000, 1608341156.504000


==> result/multi/local/real_step5/5/time_pipeline_10_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608341081.322000, 1608341134.291000, 1608341134.291000, 1608341139.039000, 1608341139.039000, 1608341140.268000
1608341140.279000, 1608341141.284000, 1608341141.284000, 1608341146.011000, 1608341146.011000, 1608341147.334000
1608341147.346000, 1608341148.360000, 1608341148.360000, 1608341153.101000, 1608341153.101000, 1608341157.003000


==> result/multi/local/real_step5/5/time_pipeline_10_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608341081.324000, 1608341133.952000, 1608341133.952000, 1608341138.721000, 1608341138.721000, 1608341140.014000
1608341140.027000, 1608341141.046000, 1608341141.046000, 1608341145.843000, 1608341145.843000, 1608341147.113000
1608341147.126000, 1608341148.104000, 1608341148.104000, 1608341152.915000, 1608341152.915000, 1608341155.400000


==> result/multi/local/real_step5/5/time_pipeline_10_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608341081.325000, 1608341133.630000, 1608341133.630000, 1608341138.382000, 1608341138.382000, 1608341139.648000
1608341139.661000, 1608341140.679000, 1608341140.679000, 1608341145.508000, 1608341145.508000, 1608341146.748000
1608341146.760000, 1608341147.738000, 1608341147.738000, 1608341152.575000, 1608341152.575000, 1608341153.980000


==> result/multi/local/real_step5/5/time_pipeline_10_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608341081.327000, 1608341133.555000, 1608341133.555000, 1608341138.853000, 1608341138.853000, 1608341140.155000
1608341140.166000, 1608341141.311000, 1608341141.311000, 1608341146.063000, 1608341146.063000, 1608341147.343000
1608341147.355000, 1608341148.346000, 1608341148.346000, 1608341153.608000, 1608341153.608000, 1608341159.240000


==> result/multi/local/real_step5/5/time_pipeline_10_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608341081.329000, 1608341133.398000, 1608341133.398000, 1608341138.710000, 1608341138.710000, 1608341139.960000
1608341139.973000, 1608341141.143000, 1608341141.143000, 1608341145.936000, 1608341145.936000, 1608341147.213000
1608341147.225000, 1608341148.218000, 1608341148.218000, 1608341153.021000, 1608341153.021000, 1608341156.033000


==> result/multi/local/real_step5/5/time_pipeline_10_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608341081.330000, 1608341133.479000, 1608341133.479000, 1608341138.609000, 1608341138.609000, 1608341139.853000
1608341139.868000, 1608341141.032000, 1608341141.032000, 1608341146.244000, 1608341146.244000, 1608341147.622000
1608341147.633000, 1608341148.748000, 1608341148.748000, 1608341153.515000, 1608341153.515000, 1608341158.933000


==> result/multi/local/real_step5/5/time_pipeline_10_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608341081.333000, 1608341133.705000, 1608341133.705000, 1608341138.843000, 1608341138.843000, 1608341140.333000
1608341140.345000, 1608341141.296000, 1608341141.296000, 1608341146.016000, 1608341146.016000, 1608341147.240000
1608341147.252000, 1608341148.206000, 1608341148.206000, 1608341152.936000, 1608341152.936000, 1608341155.302000


==> result/multi/local/real_step5/5/time_pipeline_10_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608341081.334000, 1608341133.425000, 1608341133.425000, 1608341138.229000, 1608341138.229000, 1608341139.487000
1608341139.500000, 1608341140.526000, 1608341140.526000, 1608341145.439000, 1608341145.439000, 1608341146.668000
1608341146.682000, 1608341147.674000, 1608341147.674000, 1608341152.962000, 1608341152.962000, 1608341156.379000


==> result/multi/local/real_step5/5/time_pipeline_11_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608331910.943000, 1608331969.526000, 1608331969.526000, 1608331974.419000, 1608331974.419000, 1608331975.582000
1608331975.592000, 1608331976.568000, 1608331976.568000, 1608331981.519000, 1608331981.519000, 1608331983.046000
1608331983.055000, 1608331983.997000, 1608331983.997000, 1608331988.738000, 1608331988.738000, 1608332010.145000


==> result/multi/local/real_step5/5/time_pipeline_11_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608331910.953000, 1608331967.313000, 1608331967.313000, 1608331972.220000, 1608331972.220000, 1608331973.540000
1608331973.553000, 1608331974.526000, 1608331974.526000, 1608331979.854000, 1608331979.854000, 1608331981.167000
1608331981.187000, 1608331982.193000, 1608331982.193000, 1608331986.935000, 1608331986.935000, 1608331999.075000


==> result/multi/local/real_step5/5/time_pipeline_11_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608331910.957000, 1608331967.426000, 1608331967.426000, 1608331972.642000, 1608331972.642000, 1608331973.784000
1608331973.796000, 1608331974.913000, 1608331974.913000, 1608331979.841000, 1608331979.841000, 1608331981.096000
1608331981.109000, 1608331982.103000, 1608331982.103000, 1608331986.904000, 1608331986.904000, 1608332000.472000


==> result/multi/local/real_step5/5/time_pipeline_11_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608331910.944000, 1608331968.796000, 1608331968.796000, 1608331973.974000, 1608331973.974000, 1608331975.164000
1608331975.174000, 1608331976.143000, 1608331976.143000, 1608331980.890000, 1608331980.890000, 1608331982.357000
1608331982.367000, 1608331983.296000, 1608331983.296000, 1608331988.010000, 1608331988.010000, 1608332009.205000


==> result/multi/local/real_step5/5/time_pipeline_11_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608331910.945000, 1608331968.223000, 1608331968.223000, 1608331973.100000, 1608331973.100000, 1608331974.329000
1608331974.341000, 1608331975.323000, 1608331975.323000, 1608331980.223000, 1608331980.223000, 1608331981.484000
1608331981.495000, 1608331982.466000, 1608331982.466000, 1608331987.252000, 1608331987.252000, 1608332005.619000


==> result/multi/local/real_step5/5/time_pipeline_11_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608331910.947000, 1608331966.786000, 1608331966.786000, 1608331972.023000, 1608331972.023000, 1608331973.171000
1608331973.183000, 1608331974.190000, 1608331974.190000, 1608331978.934000, 1608331978.934000, 1608331980.193000
1608331980.204000, 1608331981.279000, 1608331981.279000, 1608331986.301000, 1608331986.301000, 1608331988.822000


==> result/multi/local/real_step5/5/time_pipeline_11_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608331910.948000, 1608331965.898000, 1608331965.898000, 1608331970.928000, 1608331970.928000, 1608331972.079000
1608331972.089000, 1608331973.048000, 1608331973.048000, 1608331978.045000, 1608331978.045000, 1608331979.189000
1608331979.200000, 1608331980.182000, 1608331980.182000, 1608331985.127000, 1608331985.127000, 1608331986.200000


==> result/multi/local/real_step5/5/time_pipeline_11_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608331910.949000, 1608331968.070000, 1608331968.070000, 1608331973.510000, 1608331973.510000, 1608331974.709000
1608331974.720000, 1608331975.821000, 1608331975.821000, 1608331980.725000, 1608331980.725000, 1608331981.989000
1608331982.000000, 1608331982.964000, 1608331982.964000, 1608331987.746000, 1608331987.746000, 1608332008.489000


==> result/multi/local/real_step5/5/time_pipeline_11_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608331910.951000, 1608331966.926000, 1608331966.926000, 1608331971.697000, 1608331971.697000, 1608331972.888000
1608331972.900000, 1608331973.895000, 1608331973.895000, 1608331979.143000, 1608331979.143000, 1608331980.431000
1608331980.443000, 1608331981.449000, 1608331981.449000, 1608331986.190000, 1608331986.190000, 1608331988.540000


==> result/multi/local/real_step5/5/time_pipeline_11_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608331910.952000, 1608331968.138000, 1608331968.138000, 1608331973.411000, 1608331973.411000, 1608331974.664000
1608331974.675000, 1608331975.664000, 1608331975.664000, 1608331980.407000, 1608331980.407000, 1608331981.700000
1608331981.710000, 1608331982.632000, 1608331982.632000, 1608331987.362000, 1608331987.362000, 1608332006.616000


==> result/multi/local/real_step5/5/time_pipeline_11_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608331910.953000, 1608331967.866000, 1608331967.866000, 1608331972.657000, 1608331972.657000, 1608331973.892000
1608331973.903000, 1608331974.871000, 1608331974.871000, 1608331979.799000, 1608331979.799000, 1608331981.044000
1608331981.056000, 1608331982.059000, 1608331982.059000, 1608331986.904000, 1608331986.904000, 1608332000.896000


==> result/multi/local/real_step5/5/time_pipeline_12_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608341277.198000, 1608341341.109000, 1608341341.109000, 1608341346.149000, 1608341346.149000, 1608341347.352000
1608341347.362000, 1608341348.349000, 1608341348.349000, 1608341353.095000, 1608341353.095000, 1608341355.343000
1608341355.353000, 1608341356.477000, 1608341356.477000, 1608341361.262000, 1608341361.262000, 1608341402.985000


==> result/multi/local/real_step5/5/time_pipeline_12_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608341277.209000, 1608341338.331000, 1608341338.331000, 1608341343.166000, 1608341343.166000, 1608341344.477000
1608341344.488000, 1608341345.494000, 1608341345.494000, 1608341350.558000, 1608341350.558000, 1608341351.801000
1608341351.812000, 1608341352.906000, 1608341352.906000, 1608341357.724000, 1608341357.724000, 1608341361.139000


==> result/multi/local/real_step5/5/time_pipeline_12_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608341277.211000, 1608341338.092000, 1608341338.092000, 1608341342.920000, 1608341342.920000, 1608341344.036000
1608341344.047000, 1608341345.151000, 1608341345.151000, 1608341350.446000, 1608341350.446000, 1608341351.753000
1608341351.764000, 1608341352.864000, 1608341352.864000, 1608341357.868000, 1608341357.868000, 1608341364.028000


==> result/multi/local/real_step5/5/time_pipeline_12_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608341277.211000, 1608341339.933000, 1608341339.933000, 1608341345.319000, 1608341345.319000, 1608341346.567000
1608341346.578000, 1608341347.683000, 1608341347.683000, 1608341352.667000, 1608341352.667000, 1608341354.203000
1608341354.214000, 1608341355.204000, 1608341355.204000, 1608341360.084000, 1608341360.084000, 1608341401.793000


==> result/multi/local/real_step5/5/time_pipeline_12_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608341277.198000, 1608341340.387000, 1608341340.387000, 1608341345.381000, 1608341345.381000, 1608341346.698000
1608341346.709000, 1608341347.669000, 1608341347.669000, 1608341352.653000, 1608341352.653000, 1608341354.159000
1608341354.171000, 1608341355.223000, 1608341355.223000, 1608341359.998000, 1608341359.998000, 1608341401.604000


==> result/multi/local/real_step5/5/time_pipeline_12_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608341277.199000, 1608341339.816000, 1608341339.816000, 1608341344.976000, 1608341344.976000, 1608341346.214000
1608341346.225000, 1608341347.358000, 1608341347.358000, 1608341352.664000, 1608341352.664000, 1608341354.532000
1608341354.541000, 1608341355.637000, 1608341355.637000, 1608341360.866000, 1608341360.866000, 1608341402.750000


==> result/multi/local/real_step5/5/time_pipeline_12_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608341277.201000, 1608341339.576000, 1608341339.576000, 1608341344.947000, 1608341344.947000, 1608341346.152000
1608341346.164000, 1608341347.186000, 1608341347.186000, 1608341351.951000, 1608341351.951000, 1608341353.334000
1608341353.346000, 1608341354.467000, 1608341354.467000, 1608341359.434000, 1608341359.434000, 1608341399.341000


==> result/multi/local/real_step5/5/time_pipeline_12_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608341277.202000, 1608341338.756000, 1608341338.756000, 1608341343.777000, 1608341343.777000, 1608341344.940000
1608341344.951000, 1608341346.065000, 1608341346.065000, 1608341351.108000, 1608341351.108000, 1608341352.445000
1608341352.457000, 1608341353.474000, 1608341353.474000, 1608341358.492000, 1608341358.492000, 1608341389.042000


==> result/multi/local/real_step5/5/time_pipeline_12_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608341277.203000, 1608341339.403000, 1608341339.403000, 1608341344.323000, 1608341344.323000, 1608341345.592000
1608341345.605000, 1608341346.619000, 1608341346.619000, 1608341351.901000, 1608341351.901000, 1608341353.276000
1608341353.287000, 1608341354.408000, 1608341354.408000, 1608341359.654000, 1608341359.654000, 1608341400.378000


==> result/multi/local/real_step5/5/time_pipeline_12_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608341277.205000, 1608341338.846000, 1608341338.846000, 1608341343.644000, 1608341343.644000, 1608341344.907000
1608341344.919000, 1608341346.053000, 1608341346.053000, 1608341350.787000, 1608341350.787000, 1608341351.955000
1608341351.967000, 1608341353.112000, 1608341353.112000, 1608341358.413000, 1608341358.413000, 1608341387.572000


==> result/multi/local/real_step5/5/time_pipeline_12_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608341277.207000, 1608341339.205000, 1608341339.205000, 1608341344.327000, 1608341344.327000, 1608341345.587000
1608341345.600000, 1608341346.604000, 1608341346.604000, 1608341351.622000, 1608341351.622000, 1608341352.959000
1608341352.972000, 1608341353.974000, 1608341353.974000, 1608341358.965000, 1608341358.965000, 1608341395.590000


==> result/multi/local/real_step5/5/time_pipeline_12_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608341277.208000, 1608341339.659000, 1608341339.659000, 1608341344.552000, 1608341344.552000, 1608341345.832000
1608341345.845000, 1608341346.875000, 1608341346.875000, 1608341351.822000, 1608341351.822000, 1608341353.106000
1608341353.120000, 1608341354.116000, 1608341354.116000, 1608341359.131000, 1608341359.131000, 1608341397.286000


==> result/multi/local/real_step5/5/time_pipeline_13_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608341412.519000, 1608341481.738000, 1608341481.738000, 1608341487.041000, 1608341487.041000, 1608341488.123000
1608341488.132000, 1608341489.259000, 1608341489.259000, 1608341494.287000, 1608341494.287000, 1608341499.977000
1608341499.991000, 1608341500.943000, 1608341500.943000, 1608341505.930000, 1608341505.930000, 1608341564.702000


==> result/multi/local/real_step5/5/time_pipeline_13_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608341412.530000, 1608341477.927000, 1608341477.927000, 1608341483.069000, 1608341483.069000, 1608341484.307000
1608341484.319000, 1608341485.323000, 1608341485.323000, 1608341490.493000, 1608341490.493000, 1608341491.760000
1608341491.771000, 1608341492.765000, 1608341492.765000, 1608341497.643000, 1608341497.643000, 1608341552.773000


==> result/multi/local/real_step5/5/time_pipeline_13_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608341412.533000, 1608341478.477000, 1608341478.477000, 1608341483.327000, 1608341483.327000, 1608341484.626000
1608341484.637000, 1608341485.631000, 1608341485.631000, 1608341490.764000, 1608341490.764000, 1608341491.981000
1608341491.993000, 1608341493.009000, 1608341493.009000, 1608341498.211000, 1608341498.211000, 1608341557.075000


==> result/multi/local/real_step5/5/time_pipeline_13_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608341412.534000, 1608341480.618000, 1608341480.618000, 1608341485.931000, 1608341485.931000, 1608341487.047000
1608341487.059000, 1608341488.074000, 1608341488.074000, 1608341492.879000, 1608341492.879000, 1608341495.435000
1608341495.447000, 1608341496.542000, 1608341496.542000, 1608341501.321000, 1608341501.321000, 1608341564.039000


==> result/multi/local/real_step5/5/time_pipeline_13_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608341412.534000, 1608341479.997000, 1608341479.997000, 1608341485.218000, 1608341485.218000, 1608341486.352000
1608341486.363000, 1608341487.472000, 1608341487.472000, 1608341492.730000, 1608341492.730000, 1608341494.981000
1608341494.994000, 1608341496.031000, 1608341496.031000, 1608341500.988000, 1608341500.988000, 1608341563.730000


==> result/multi/local/real_step5/5/time_pipeline_13_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608341412.519000, 1608341481.251000, 1608341481.251000, 1608341486.440000, 1608341486.440000, 1608341487.553000
1608341487.565000, 1608341488.564000, 1608341488.564000, 1608341493.375000, 1608341493.375000, 1608341496.787000
1608341496.798000, 1608341497.897000, 1608341497.897000, 1608341502.562000, 1608341502.562000, 1608341564.407000


==> result/multi/local/real_step5/5/time_pipeline_13_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608341412.520000, 1608341480.027000, 1608341480.027000, 1608341485.474000, 1608341485.474000, 1608341486.655000
1608341486.666000, 1608341487.792000, 1608341487.792000, 1608341492.886000, 1608341492.886000, 1608341495.024000
1608341495.036000, 1608341496.034000, 1608341496.034000, 1608341501.053000, 1608341501.053000, 1608341563.783000


==> result/multi/local/real_step5/5/time_pipeline_13_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608341412.522000, 1608341479.285000, 1608341479.285000, 1608341484.026000, 1608341484.026000, 1608341485.235000
1608341485.247000, 1608341486.348000, 1608341486.348000, 1608341491.188000, 1608341491.188000, 1608341492.415000
1608341492.425000, 1608341493.531000, 1608341493.531000, 1608341498.418000, 1608341498.418000, 1608341558.324000


==> result/multi/local/real_step5/5/time_pipeline_13_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608341412.523000, 1608341478.941000, 1608341478.941000, 1608341483.861000, 1608341483.861000, 1608341484.976000
1608341484.987000, 1608341486.091000, 1608341486.091000, 1608341491.227000, 1608341491.227000, 1608341492.430000
1608341492.441000, 1608341493.441000, 1608341493.441000, 1608341498.313000, 1608341498.313000, 1608341557.827000


==> result/multi/local/real_step5/5/time_pipeline_13_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608341412.526000, 1608341477.903000, 1608341477.903000, 1608341482.587000, 1608341482.587000, 1608341483.778000
1608341483.789000, 1608341484.761000, 1608341484.761000, 1608341489.889000, 1608341489.889000, 1608341491.090000
1608341491.101000, 1608341492.078000, 1608341492.078000, 1608341497.022000, 1608341497.022000, 1608341545.824000


==> result/multi/local/real_step5/5/time_pipeline_13_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608341412.527000, 1608341479.972000, 1608341479.972000, 1608341484.800000, 1608341484.800000, 1608341486.006000
1608341486.018000, 1608341486.975000, 1608341486.975000, 1608341492.325000, 1608341492.325000, 1608341493.847000
1608341493.857000, 1608341494.934000, 1608341494.934000, 1608341499.772000, 1608341499.772000, 1608341562.277000


==> result/multi/local/real_step5/5/time_pipeline_13_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608341412.529000, 1608341479.717000, 1608341479.717000, 1608341484.637000, 1608341484.637000, 1608341485.859000
1608341485.870000, 1608341486.855000, 1608341486.855000, 1608341491.967000, 1608341491.967000, 1608341493.174000
1608341493.185000, 1608341494.167000, 1608341494.167000, 1608341499.378000, 1608341499.378000, 1608341561.496000


==> result/multi/local/real_step5/5/time_pipeline_13_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608341412.530000, 1608341477.703000, 1608341477.703000, 1608341482.959000, 1608341482.959000, 1608341484.088000
1608341484.100000, 1608341485.200000, 1608341485.200000, 1608341490.549000, 1608341490.549000, 1608341491.844000
1608341491.854000, 1608341492.799000, 1608341492.799000, 1608341497.590000, 1608341497.590000, 1608341552.241000


==> result/multi/local/real_step5/5/time_pipeline_14_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608341575.098000, 1608341649.667000, 1608341649.667000, 1608341655.177000, 1608341655.177000, 1608341656.277000
1608341656.287000, 1608341657.324000, 1608341657.324000, 1608341662.197000, 1608341662.197000, 1608341708.237000
1608341708.253000, 1608341709.338000, 1608341709.338000, 1608341713.753000, 1608341713.753000, 1608341753.102000


==> result/multi/local/real_step5/5/time_pipeline_14_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608341575.111000, 1608341647.842000, 1608341647.842000, 1608341652.867000, 1608341652.867000, 1608341654.138000
1608341654.151000, 1608341655.272000, 1608341655.272000, 1608341660.348000, 1608341660.348000, 1608341662.719000
1608341662.735000, 1608341663.812000, 1608341663.812000, 1608341668.524000, 1608341668.524000, 1608341749.454000


==> result/multi/local/real_step5/5/time_pipeline_14_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608341575.114000, 1608341647.363000, 1608341647.363000, 1608341652.672000, 1608341652.672000, 1608341653.948000
1608341653.962000, 1608341655.136000, 1608341655.136000, 1608341660.289000, 1608341660.289000, 1608341661.826000
1608341661.838000, 1608341662.799000, 1608341662.799000, 1608341667.572000, 1608341667.572000, 1608341748.293000


==> result/multi/local/real_step5/5/time_pipeline_14_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608341575.117000, 1608341647.672000, 1608341647.672000, 1608341653.017000, 1608341653.017000, 1608341654.338000
1608341654.351000, 1608341655.391000, 1608341655.391000, 1608341660.528000, 1608341660.528000, 1608341662.728000
1608341662.742000, 1608341663.763000, 1608341663.763000, 1608341668.791000, 1608341668.791000, 1608341749.744000


==> result/multi/local/real_step5/5/time_pipeline_14_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608341575.119000, 1608341648.195000, 1608341648.195000, 1608341653.356000, 1608341653.356000, 1608341654.690000
1608341654.702000, 1608341655.859000, 1608341655.859000, 1608341661.043000, 1608341661.043000, 1608341667.317000
1608341667.332000, 1608341668.282000, 1608341668.282000, 1608341672.744000, 1608341672.744000, 1608341751.038000


==> result/multi/local/real_step5/5/time_pipeline_14_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608341575.120000, 1608341647.695000, 1608341647.695000, 1608341652.685000, 1608341652.685000, 1608341653.881000
1608341653.894000, 1608341654.908000, 1608341654.908000, 1608341660.085000, 1608341660.085000, 1608341661.360000
1608341661.374000, 1608341662.335000, 1608341662.335000, 1608341667.125000, 1608341667.125000, 1608341747.179000


==> result/multi/local/real_step5/5/time_pipeline_14_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608341575.098000, 1608341648.722000, 1608341648.722000, 1608341653.823000, 1608341653.823000, 1608341655.034000
1608341655.045000, 1608341656.056000, 1608341656.056000, 1608341660.891000, 1608341660.891000, 1608341666.531000
1608341666.546000, 1608341667.478000, 1608341667.478000, 1608341672.156000, 1608341672.156000, 1608341750.929000


==> result/multi/local/real_step5/5/time_pipeline_14_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608341575.099000, 1608341648.418000, 1608341648.418000, 1608341653.504000, 1608341653.504000, 1608341654.800000
1608341654.812000, 1608341655.986000, 1608341655.986000, 1608341661.337000, 1608341661.337000, 1608341681.612000
1608341681.628000, 1608341682.733000, 1608341682.733000, 1608341687.123000, 1608341687.123000, 1608341752.029000


==> result/multi/local/real_step5/5/time_pipeline_14_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608341575.101000, 1608341647.013000, 1608341647.013000, 1608341652.073000, 1608341652.073000, 1608341653.188000
1608341653.201000, 1608341654.178000, 1608341654.178000, 1608341659.546000, 1608341659.546000, 1608341660.858000
1608341660.870000, 1608341661.978000, 1608341661.978000, 1608341667.235000, 1608341667.235000, 1608341747.500000


==> result/multi/local/real_step5/5/time_pipeline_14_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608341575.103000, 1608341648.351000, 1608341648.351000, 1608341653.467000, 1608341653.467000, 1608341654.772000
1608341654.786000, 1608341655.843000, 1608341655.843000, 1608341661.049000, 1608341661.049000, 1608341668.532000
1608341668.546000, 1608341669.649000, 1608341669.649000, 1608341674.079000, 1608341674.079000, 1608341751.107000


==> result/multi/local/real_step5/5/time_pipeline_14_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608341575.105000, 1608341648.193000, 1608341648.193000, 1608341653.171000, 1608341653.171000, 1608341654.526000
1608341654.539000, 1608341655.721000, 1608341655.721000, 1608341660.839000, 1608341660.839000, 1608341664.819000
1608341664.833000, 1608341665.795000, 1608341665.795000, 1608341671.000000, 1608341671.000000, 1608341750.615000


==> result/multi/local/real_step5/5/time_pipeline_14_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608341575.107000, 1608341646.388000, 1608341646.388000, 1608341651.471000, 1608341651.471000, 1608341652.536000
1608341652.546000, 1608341653.507000, 1608341653.507000, 1608341658.778000, 1608341658.778000, 1608341659.899000
1608341659.909000, 1608341660.916000, 1608341660.916000, 1608341666.024000, 1608341666.024000, 1608341743.427000


==> result/multi/local/real_step5/5/time_pipeline_14_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608341575.110000, 1608341647.741000, 1608341647.741000, 1608341652.744000, 1608341652.744000, 1608341654.103000
1608341654.117000, 1608341655.305000, 1608341655.305000, 1608341660.443000, 1608341660.443000, 1608341662.358000
1608341662.370000, 1608341663.350000, 1608341663.350000, 1608341668.083000, 1608341668.083000, 1608341748.946000


==> result/multi/local/real_step5/5/time_pipeline_14_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608341575.111000, 1608341644.935000, 1608341644.935000, 1608341649.862000, 1608341649.862000, 1608341650.986000
1608341651.002000, 1608341652.093000, 1608341652.093000, 1608341657.244000, 1608341657.244000, 1608341658.409000
1608341658.420000, 1608341659.403000, 1608341659.403000, 1608341664.368000, 1608341664.368000, 1608341734.337000


==> result/multi/local/real_step5/5/time_pipeline_15_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608341764.528000, 1608341844.397000, 1608341844.397000, 1608341849.548000, 1608341849.548000, 1608341850.672000
1608341850.687000, 1608341851.680000, 1608341851.680000, 1608341856.543000, 1608341856.543000, 1608341918.015000
1608341918.031000, 1608341919.136000, 1608341919.136000, 1608341923.595000, 1608341923.595000, 1608341962.838000


==> result/multi/local/real_step5/5/time_pipeline_15_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608341764.538000, 1608341841.789000, 1608341841.789000, 1608341846.936000, 1608341846.936000, 1608341848.169000
1608341848.181000, 1608341849.191000, 1608341849.191000, 1608341854.386000, 1608341854.386000, 1608341855.751000
1608341855.761000, 1608341856.856000, 1608341856.856000, 1608341861.611000, 1608341861.611000, 1608341956.458000


==> result/multi/local/real_step5/5/time_pipeline_15_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608341764.540000, 1608341843.185000, 1608341843.185000, 1608341848.499000, 1608341848.499000, 1608341849.693000
1608341849.709000, 1608341850.755000, 1608341850.755000, 1608341855.610000, 1608341855.610000, 1608341879.435000
1608341879.451000, 1608341880.574000, 1608341880.574000, 1608341885.518000, 1608341885.518000, 1608341959.408000


==> result/multi/local/real_step5/5/time_pipeline_15_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608341764.543000, 1608341841.100000, 1608341841.100000, 1608341845.825000, 1608341845.825000, 1608341847.045000
1608341847.059000, 1608341848.118000, 1608341848.118000, 1608341853.252000, 1608341853.252000, 1608341854.602000
1608341854.614000, 1608341855.635000, 1608341855.635000, 1608341860.383000, 1608341860.383000, 1608341955.421000


==> result/multi/local/real_step5/5/time_pipeline_15_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608341764.542000, 1608341840.864000, 1608341840.864000, 1608341845.833000, 1608341845.833000, 1608341847.071000
1608341847.081000, 1608341848.210000, 1608341848.210000, 1608341853.528000, 1608341853.528000, 1608341854.782000
1608341854.796000, 1608341855.808000, 1608341855.808000, 1608341860.658000, 1608341860.658000, 1608341955.593000


==> result/multi/local/real_step5/5/time_pipeline_15_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608341764.546000, 1608341842.986000, 1608341842.986000, 1608341848.306000, 1608341848.306000, 1608341849.481000
1608341849.493000, 1608341850.640000, 1608341850.640000, 1608341856.026000, 1608341856.026000, 1608341903.225000
1608341903.242000, 1608341904.360000, 1608341904.360000, 1608341908.837000, 1608341908.837000, 1608341961.827000


==> result/multi/local/real_step5/5/time_pipeline_15_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608341764.548000, 1608341842.253000, 1608341842.253000, 1608341847.515000, 1608341847.515000, 1608341848.684000
1608341848.696000, 1608341849.835000, 1608341849.835000, 1608341855.156000, 1608341855.156000, 1608341858.566000
1608341858.580000, 1608341859.615000, 1608341859.615000, 1608341864.236000, 1608341864.236000, 1608341956.763000


==> result/multi/local/real_step5/5/time_pipeline_15_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608341764.528000, 1608341843.851000, 1608341843.851000, 1608341849.473000, 1608341849.473000, 1608341850.672000
1608341850.686000, 1608341851.673000, 1608341851.673000, 1608341856.905000, 1608341856.905000, 1608341925.171000
1608341925.187000, 1608341926.137000, 1608341926.137000, 1608341930.594000, 1608341930.594000, 1608341963.201000


==> result/multi/local/real_step5/5/time_pipeline_15_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608341764.528000, 1608341841.357000, 1608341841.357000, 1608341846.308000, 1608341846.308000, 1608341847.569000
1608341847.582000, 1608341848.592000, 1608341848.592000, 1608341853.929000, 1608341853.929000, 1608341855.214000
1608341855.227000, 1608341856.221000, 1608341856.221000, 1608341861.489000, 1608341861.489000, 1608341956.260000


==> result/multi/local/real_step5/5/time_pipeline_15_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608341764.530000, 1608341841.984000, 1608341841.984000, 1608341846.962000, 1608341846.962000, 1608341848.195000
1608341848.205000, 1608341849.173000, 1608341849.173000, 1608341854.478000, 1608341854.478000, 1608341855.730000
1608341855.743000, 1608341856.732000, 1608341856.732000, 1608341861.513000, 1608341861.513000, 1608341956.282000


==> result/multi/local/real_step5/5/time_pipeline_15_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608341764.532000, 1608341842.732000, 1608341842.732000, 1608341847.899000, 1608341847.899000, 1608341849.075000
1608341849.087000, 1608341850.241000, 1608341850.241000, 1608341855.532000, 1608341855.532000, 1608341880.799000
1608341880.811000, 1608341881.759000, 1608341881.759000, 1608341886.312000, 1608341886.312000, 1608341959.530000


==> result/multi/local/real_step5/5/time_pipeline_15_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608341764.534000, 1608341843.084000, 1608341843.084000, 1608341848.298000, 1608341848.298000, 1608341849.466000
1608341849.478000, 1608341850.588000, 1608341850.588000, 1608341855.697000, 1608341855.697000, 1608341884.428000
1608341884.444000, 1608341885.544000, 1608341885.544000, 1608341890.480000, 1608341890.480000, 1608341960.111000


==> result/multi/local/real_step5/5/time_pipeline_15_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608341764.536000, 1608341840.931000, 1608341840.931000, 1608341845.811000, 1608341845.811000, 1608341847.048000
1608341847.061000, 1608341848.204000, 1608341848.204000, 1608341853.522000, 1608341853.522000, 1608341854.787000
1608341854.801000, 1608341855.799000, 1608341855.799000, 1608341860.648000, 1608341860.648000, 1608341955.825000


==> result/multi/local/real_step5/5/time_pipeline_15_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608341764.537000, 1608341840.058000, 1608341840.058000, 1608341845.127000, 1608341845.127000, 1608341846.318000
1608341846.330000, 1608341847.439000, 1608341847.439000, 1608341852.762000, 1608341852.762000, 1608341853.988000
1608341853.999000, 1608341855.001000, 1608341855.001000, 1608341859.992000, 1608341859.992000, 1608341954.283000


==> result/multi/local/real_step5/5/time_pipeline_15_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608341764.540000, 1608341840.828000, 1608341840.828000, 1608341845.780000, 1608341845.780000, 1608341847.028000
1608341847.040000, 1608341848.149000, 1608341848.149000, 1608341853.048000, 1608341853.048000, 1608341854.385000
1608341854.397000, 1608341855.502000, 1608341855.502000, 1608341860.624000, 1608341860.624000, 1608341955.643000


==> result/multi/local/real_step5/5/time_pipeline_16_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608332139.215000, 1608332224.378000, 1608332224.378000, 1608332229.903000, 1608332229.903000, 1608332231.060000
1608332231.070000, 1608332232.071000, 1608332232.071000, 1608332237.054000, 1608332237.054000, 1608332326.207000
1608332326.224000, 1608332327.348000, 1608332327.348000, 1608332331.898000, 1608332331.898000, 1608332365.628000


==> result/multi/local/real_step5/5/time_pipeline_16_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608332139.227000, 1608332219.172000, 1608332219.172000, 1608332223.926000, 1608332223.926000, 1608332225.116000
1608332225.126000, 1608332226.115000, 1608332226.115000, 1608332231.589000, 1608332231.589000, 1608332232.792000
1608332232.802000, 1608332233.822000, 1608332233.822000, 1608332238.746000, 1608332238.746000, 1608332343.109000


==> result/multi/local/real_step5/5/time_pipeline_16_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608332139.226000, 1608332223.527000, 1608332223.527000, 1608332228.933000, 1608332228.933000, 1608332230.223000
1608332230.234000, 1608332231.239000, 1608332231.239000, 1608332236.443000, 1608332236.443000, 1608332312.713000
1608332312.726000, 1608332313.673000, 1608332313.673000, 1608332318.176000, 1608332318.176000, 1608332364.424000


==> result/multi/local/real_step5/5/time_pipeline_16_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608332139.230000, 1608332220.311000, 1608332220.311000, 1608332225.491000, 1608332225.491000, 1608332226.631000
1608332226.642000, 1608332227.758000, 1608332227.758000, 1608332233.065000, 1608332233.065000, 1608332234.293000
1608332234.303000, 1608332235.276000, 1608332235.276000, 1608332240.194000, 1608332240.194000, 1608332347.159000


==> result/multi/local/real_step5/5/time_pipeline_16_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608332139.228000, 1608332221.741000, 1608332221.741000, 1608332227.194000, 1608332227.194000, 1608332228.389000
1608332228.401000, 1608332229.574000, 1608332229.574000, 1608332234.840000, 1608332234.840000, 1608332236.635000
1608332236.648000, 1608332237.632000, 1608332237.632000, 1608332242.385000, 1608332242.385000, 1608332348.170000


==> result/multi/local/real_step5/5/time_pipeline_16_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608332139.233000, 1608332220.991000, 1608332220.991000, 1608332225.969000, 1608332225.969000, 1608332227.190000
1608332227.201000, 1608332228.235000, 1608332228.235000, 1608332233.229000, 1608332233.229000, 1608332234.514000
1608332234.524000, 1608332235.493000, 1608332235.493000, 1608332240.155000, 1608332240.155000, 1608332347.017000


==> result/multi/local/real_step5/5/time_pipeline_16_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608332139.233000, 1608332221.964000, 1608332221.964000, 1608332226.883000, 1608332226.883000, 1608332228.065000
1608332228.077000, 1608332229.233000, 1608332229.233000, 1608332234.467000, 1608332234.467000, 1608332235.734000
1608332235.745000, 1608332236.735000, 1608332236.735000, 1608332241.738000, 1608332241.738000, 1608332348.063000


==> result/multi/local/real_step5/5/time_pipeline_16_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608332139.235000, 1608332222.318000, 1608332222.318000, 1608332227.515000, 1608332227.515000, 1608332228.790000
1608332228.804000, 1608332229.939000, 1608332229.939000, 1608332235.105000, 1608332235.105000, 1608332240.773000
1608332240.787000, 1608332241.719000, 1608332241.719000, 1608332246.079000, 1608332246.079000, 1608332348.780000


==> result/multi/local/real_step5/5/time_pipeline_16_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608332139.215000, 1608332224.108000, 1608332224.108000, 1608332229.776000, 1608332229.776000, 1608332230.945000
1608332230.955000, 1608332232.086000, 1608332232.086000, 1608332237.271000, 1608332237.271000, 1608332329.409000
1608332329.422000, 1608332330.398000, 1608332330.398000, 1608332334.964000, 1608332334.964000, 1608332365.795000


==> result/multi/local/real_step5/5/time_pipeline_16_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608332139.216000, 1608332223.360000, 1608332223.360000, 1608332228.393000, 1608332228.393000, 1608332229.717000
1608332229.729000, 1608332230.835000, 1608332230.835000, 1608332235.869000, 1608332235.869000, 1608332295.076000
1608332295.092000, 1608332296.213000, 1608332296.213000, 1608332300.742000, 1608332300.742000, 1608332360.992000


==> result/multi/local/real_step5/5/time_pipeline_16_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608332139.218000, 1608332222.365000, 1608332222.365000, 1608332227.341000, 1608332227.341000, 1608332228.596000
1608332228.610000, 1608332229.682000, 1608332229.682000, 1608332235.207000, 1608332235.207000, 1608332257.437000
1608332257.452000, 1608332258.552000, 1608332258.552000, 1608332263.018000, 1608332263.018000, 1608332351.730000


==> result/multi/local/real_step5/5/time_pipeline_16_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608332139.220000, 1608332221.568000, 1608332221.568000, 1608332226.464000, 1608332226.464000, 1608332227.672000
1608332227.684000, 1608332228.692000, 1608332228.692000, 1608332234.096000, 1608332234.096000, 1608332235.428000
1608332235.440000, 1608332236.544000, 1608332236.544000, 1608332241.336000, 1608332241.336000, 1608332347.744000


==> result/multi/local/real_step5/5/time_pipeline_16_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608332139.221000, 1608332223.254000, 1608332223.254000, 1608332228.457000, 1608332228.457000, 1608332229.594000
1608332229.605000, 1608332230.717000, 1608332230.717000, 1608332236.271000, 1608332236.271000, 1608332308.395000
1608332308.409000, 1608332309.526000, 1608332309.526000, 1608332314.389000, 1608332314.389000, 1608332363.858000


==> result/multi/local/real_step5/5/time_pipeline_16_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608332139.222000, 1608332223.192000, 1608332223.192000, 1608332228.636000, 1608332228.636000, 1608332229.957000
1608332229.969000, 1608332230.964000, 1608332230.964000, 1608332236.175000, 1608332236.175000, 1608332305.701000
1608332305.715000, 1608332306.666000, 1608332306.666000, 1608332311.245000, 1608332311.245000, 1608332363.293000


==> result/multi/local/real_step5/5/time_pipeline_16_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608332139.224000, 1608332222.301000, 1608332222.301000, 1608332227.781000, 1608332227.781000, 1608332228.964000
1608332228.977000, 1608332230.115000, 1608332230.115000, 1608332235.322000, 1608332235.322000, 1608332265.518000
1608332265.535000, 1608332266.480000, 1608332266.480000, 1608332270.986000, 1608332270.986000, 1608332353.744000


==> result/multi/local/real_step5/5/time_pipeline_16_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608332139.225000, 1608332222.176000, 1608332222.176000, 1608332227.190000, 1608332227.190000, 1608332228.446000
1608332228.459000, 1608332229.526000, 1608332229.526000, 1608332234.759000, 1608332234.759000, 1608332236.289000
1608332236.301000, 1608332237.278000, 1608332237.278000, 1608332242.000000, 1608332242.000000, 1608332348.122000


==> result/multi/local/real_step5/5/time_pipeline_1_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608331586.161000, 1608331592.043000, 1608331592.043000, 1608331596.411000, 1608331596.411000, 1608331597.410000
1608331597.420000, 1608331598.342000, 1608331598.342000, 1608331602.737000, 1608331602.737000, 1608331603.727000
1608331603.736000, 1608331604.674000, 1608331604.674000, 1608331609.090000, 1608331609.090000, 1608331610.114000


==> result/multi/local/real_step5/5/time_pipeline_21_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608332498.163000, 1608332609.859000, 1608332609.859000, 1608332615.494000, 1608332615.494000, 1608332616.998000
1608332617.009000, 1608332618.139000, 1608332618.139000, 1608332623.071000, 1608332623.071000, 1608332762.016000
1608332762.032000, 1608332763.067000, 1608332763.067000, 1608332768.083000, 1608332768.083000, 1608332854.571000


==> result/multi/local/real_step5/5/time_pipeline_21_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608332498.178000, 1608332609.298000, 1608332609.298000, 1608332615.114000, 1608332615.114000, 1608332616.489000
1608332616.505000, 1608332617.677000, 1608332617.677000, 1608332622.659000, 1608332622.659000, 1608332760.750000
1608332760.763000, 1608332762.105000, 1608332762.105000, 1608332767.649000, 1608332767.649000, 1608332854.496000


==> result/multi/local/real_step5/5/time_pipeline_21_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608332498.178000, 1608332607.789000, 1608332607.789000, 1608332613.223000, 1608332613.223000, 1608332614.433000
1608332614.446000, 1608332615.580000, 1608332615.580000, 1608332620.978000, 1608332620.978000, 1608332744.180000
1608332744.193000, 1608332745.201000, 1608332745.201000, 1608332749.825000, 1608332749.825000, 1608332847.944000


==> result/multi/local/real_step5/5/time_pipeline_21_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608332498.182000, 1608332609.095000, 1608332609.095000, 1608332614.491000, 1608332614.491000, 1608332615.749000
1608332615.764000, 1608332616.971000, 1608332616.971000, 1608332622.183000, 1608332622.183000, 1608332758.039000
1608332758.053000, 1608332759.140000, 1608332759.140000, 1608332764.130000, 1608332764.130000, 1608332853.621000


==> result/multi/local/real_step5/5/time_pipeline_21_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608332498.183000, 1608332607.458000, 1608332607.458000, 1608332612.701000, 1608332612.701000, 1608332614.004000
1608332614.015000, 1608332615.150000, 1608332615.150000, 1608332620.731000, 1608332620.731000, 1608332740.205000
1608332740.220000, 1608332742.275000, 1608332742.275000, 1608332747.651000, 1608332747.651000, 1608332847.021000


==> result/multi/local/real_step5/5/time_pipeline_21_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608332498.183000, 1608332608.870000, 1608332608.870000, 1608332614.391000, 1608332614.391000, 1608332615.645000
1608332615.660000, 1608332616.853000, 1608332616.853000, 1608332622.083000, 1608332622.083000, 1608332757.181000
1608332757.195000, 1608332758.155000, 1608332758.155000, 1608332762.968000, 1608332762.968000, 1608332853.223000


==> result/multi/local/real_step5/5/time_pipeline_21_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608332498.189000, 1608332609.761000, 1608332609.761000, 1608332615.009000, 1608332615.009000, 1608332616.304000
1608332616.318000, 1608332617.514000, 1608332617.514000, 1608332622.632000, 1608332622.632000, 1608332760.624000
1608332760.638000, 1608332761.665000, 1608332761.665000, 1608332766.765000, 1608332766.765000, 1608332854.362000


==> result/multi/local/real_step5/5/time_pipeline_21_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608332498.190000, 1608332605.240000, 1608332605.240000, 1608332610.355000, 1608332610.355000, 1608332611.599000
1608332611.611000, 1608332612.612000, 1608332612.612000, 1608332618.288000, 1608332618.288000, 1608332660.581000
1608332660.596000, 1608332661.561000, 1608332661.561000, 1608332666.052000, 1608332666.052000, 1608332787.840000


==> result/multi/local/real_step5/5/time_pipeline_21_17.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608332498.189000, 1608332607.897000, 1608332607.897000, 1608332613.778000, 1608332613.778000, 1608332615.079000
1608332615.091000, 1608332616.134000, 1608332616.134000, 1608332621.464000, 1608332621.464000, 1608332751.093000
1608332751.110000, 1608332752.201000, 1608332752.201000, 1608332757.007000, 1608332757.007000, 1608332850.874000


==> result/multi/local/real_step5/5/time_pipeline_21_18.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608332498.190000, 1608332609.622000, 1608332609.622000, 1608332615.342000, 1608332615.342000, 1608332616.636000
1608332616.650000, 1608332617.654000, 1608332617.654000, 1608332622.635000, 1608332622.635000, 1608332760.666000
1608332760.680000, 1608332761.608000, 1608332761.608000, 1608332766.287000, 1608332766.287000, 1608332854.272000


==> result/multi/local/real_step5/5/time_pipeline_21_19.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608332498.191000, 1608332608.635000, 1608332608.635000, 1608332614.247000, 1608332614.247000, 1608332615.576000
1608332615.591000, 1608332616.780000, 1608332616.780000, 1608332621.840000, 1608332621.840000, 1608332754.989000
1608332755.009000, 1608332755.916000, 1608332755.916000, 1608332760.424000, 1608332760.424000, 1608332852.128000


==> result/multi/local/real_step5/5/time_pipeline_21_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608332498.163000, 1608332609.735000, 1608332609.735000, 1608332615.533000, 1608332615.533000, 1608332616.961000
1608332616.973000, 1608332618.134000, 1608332618.134000, 1608332623.161000, 1608332623.161000, 1608332762.180000
1608332762.194000, 1608332763.186000, 1608332763.186000, 1608332767.885000, 1608332767.885000, 1608332854.551000


==> result/multi/local/real_step5/5/time_pipeline_21_20.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608332498.193000, 1608332609.575000, 1608332609.575000, 1608332615.641000, 1608332615.641000, 1608332617.241000
1608332617.253000, 1608332618.384000, 1608332618.384000, 1608332623.277000, 1608332623.277000, 1608332762.559000
1608332762.573000, 1608332763.500000, 1608332763.500000, 1608332768.137000, 1608332768.137000, 1608332854.595000


==> result/multi/local/real_step5/5/time_pipeline_21_21.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608332498.194000, 1608332608.530000, 1608332608.530000, 1608332614.420000, 1608332614.420000, 1608332615.752000
1608332615.771000, 1608332616.957000, 1608332616.957000, 1608332621.996000, 1608332621.996000, 1608332756.375000
1608332756.391000, 1608332757.314000, 1608332757.314000, 1608332761.859000, 1608332761.859000, 1608332852.805000


==> result/multi/local/real_step5/5/time_pipeline_21_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608332498.165000, 1608332606.281000, 1608332606.281000, 1608332611.528000, 1608332611.528000, 1608332612.769000
1608332612.782000, 1608332613.884000, 1608332613.884000, 1608332619.338000, 1608332619.338000, 1608332705.385000
1608332705.401000, 1608332706.917000, 1608332706.917000, 1608332711.835000, 1608332711.835000, 1608332824.238000


==> result/multi/local/real_step5/5/time_pipeline_21_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608332498.167000, 1608332607.641000, 1608332607.641000, 1608332612.872000, 1608332612.872000, 1608332614.153000
1608332614.165000, 1608332615.288000, 1608332615.288000, 1608332620.475000, 1608332620.475000, 1608332735.619000
1608332735.634000, 1608332736.706000, 1608332736.706000, 1608332741.098000, 1608332741.098000, 1608332843.688000


==> result/multi/local/real_step5/5/time_pipeline_21_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608332498.169000, 1608332606.576000, 1608332606.576000, 1608332611.674000, 1608332611.674000, 1608332612.881000
1608332612.893000, 1608332614.025000, 1608332614.025000, 1608332619.578000, 1608332619.578000, 1608332712.006000
1608332712.021000, 1608332713.079000, 1608332713.079000, 1608332717.783000, 1608332717.783000, 1608332828.572000


==> result/multi/local/real_step5/5/time_pipeline_21_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608332498.170000, 1608332609.462000, 1608332609.462000, 1608332615.145000, 1608332615.145000, 1608332616.442000
1608332616.455000, 1608332617.646000, 1608332617.646000, 1608332622.740000, 1608332622.740000, 1608332761.212000
1608332761.227000, 1608332762.536000, 1608332762.536000, 1608332768.160000, 1608332768.160000, 1608332854.599000


==> result/multi/local/real_step5/5/time_pipeline_21_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608332498.172000, 1608332605.202000, 1608332605.202000, 1608332610.571000, 1608332610.571000, 1608332611.789000
1608332611.800000, 1608332612.952000, 1608332612.952000, 1608332618.609000, 1608332618.609000, 1608332674.727000
1608332674.743000, 1608332675.694000, 1608332675.694000, 1608332680.193000, 1608332680.193000, 1608332800.744000


==> result/multi/local/real_step5/5/time_pipeline_21_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608332498.175000, 1608332607.337000, 1608332607.337000, 1608332612.530000, 1608332612.530000, 1608332613.810000
1608332613.822000, 1608332614.852000, 1608332614.852000, 1608332620.369000, 1608332620.369000, 1608332733.661000
1608332733.676000, 1608332734.715000, 1608332734.715000, 1608332739.410000, 1608332739.410000, 1608332842.505000


==> result/multi/local/real_step5/5/time_pipeline_21_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608332498.174000, 1608332605.207000, 1608332605.207000, 1608332610.036000, 1608332610.036000, 1608332611.261000
1608332611.272000, 1608332612.292000, 1608332612.292000, 1608332618.134000, 1608332618.134000, 1608332651.181000
1608332651.197000, 1608332652.305000, 1608332652.305000, 1608332656.790000, 1608332656.790000, 1608332779.842000


==> result/multi/local/real_step5/5/time_pipeline_26_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608332988.935000, 1608333129.314000, 1608333129.314000, 1608333135.224000, 1608333135.224000, 1608333271.365000
1608333271.376000, 1608333272.821000, 1608333272.821000, 1608333278.121000, 1608333278.121000, 1608333398.698000
1608333398.761000, 1608333399.844000, 1608333399.844000, 1608333404.621000, 1608333404.621000, 1608333443.115000


==> result/multi/local/real_step5/5/time_pipeline_26_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608332988.948000, 1608333126.020000, 1608333126.020000, 1608333131.568000, 1608333131.568000, 1608333132.878000
1608333132.890000, 1608333134.068000, 1608333134.068000, 1608333138.923000, 1608333138.923000, 1608333292.352000
1608333292.365000, 1608333293.348000, 1608333293.348000, 1608333298.174000, 1608333298.174000, 1608333411.981000


==> result/multi/local/real_step5/5/time_pipeline_26_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608332988.949000, 1608333124.178000, 1608333124.178000, 1608333129.727000, 1608333129.727000, 1608333131.043000
1608333131.055000, 1608333132.217000, 1608333132.217000, 1608333137.791000, 1608333137.791000, 1608333290.502000
1608333290.517000, 1608333291.993000, 1608333291.993000, 1608333297.926000, 1608333297.926000, 1608333411.727000


==> result/multi/local/real_step5/5/time_pipeline_26_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608332988.951000, 1608333127.325000, 1608333127.325000, 1608333133.135000, 1608333133.135000, 1608333189.268000
1608333189.286000, 1608333190.412000, 1608333190.412000, 1608333194.917000, 1608333194.917000, 1608333331.654000
1608333331.670000, 1608333332.731000, 1608333332.731000, 1608333337.287000, 1608333337.287000, 1608333422.266000


==> result/multi/local/real_step5/5/time_pipeline_26_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608332988.950000, 1608333127.738000, 1608333127.738000, 1608333133.316000, 1608333133.316000, 1608333203.138000
1608333203.152000, 1608333204.281000, 1608333204.281000, 1608333208.659000, 1608333208.659000, 1608333344.416000
1608333344.450000, 1608333345.887000, 1608333345.887000, 1608333351.340000, 1608333351.340000, 1608333426.619000


==> result/multi/local/real_step5/5/time_pipeline_26_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608332988.956000, 1608333120.270000, 1608333120.270000, 1608333125.393000, 1608333125.393000, 1608333126.530000
1608333126.541000, 1608333127.672000, 1608333127.672000, 1608333133.297000, 1608333133.297000, 1608333200.373000
1608333200.389000, 1608333201.360000, 1608333201.360000, 1608333205.915000, 1608333205.915000, 1608333342.225000


==> result/multi/local/real_step5/5/time_pipeline_26_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608332988.955000, 1608333124.877000, 1608333124.877000, 1608333130.327000, 1608333130.327000, 1608333131.573000
1608333131.585000, 1608333132.668000, 1608333132.668000, 1608333137.694000, 1608333137.694000, 1608333289.514000
1608333289.531000, 1608333291.185000, 1608333291.185000, 1608333298.185000, 1608333298.185000, 1608333411.952000


==> result/multi/local/real_step5/5/time_pipeline_26_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608332988.957000, 1608333125.957000, 1608333125.957000, 1608333131.725000, 1608333131.725000, 1608333132.988000
1608333133.000000, 1608333134.175000, 1608333134.175000, 1608333139.039000, 1608333139.039000, 1608333292.973000
1608333292.991000, 1608333294.159000, 1608333294.159000, 1608333299.369000, 1608333299.369000, 1608333412.698000


==> result/multi/local/real_step5/5/time_pipeline_26_17.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608332988.960000, 1608333128.772000, 1608333128.772000, 1608333134.977000, 1608333134.977000, 1608333268.313000
1608333268.329000, 1608333269.302000, 1608333269.302000, 1608333273.995000, 1608333273.995000, 1608333396.264000
1608333396.278000, 1608333397.277000, 1608333397.277000, 1608333401.986000, 1608333401.986000, 1608333442.695000


==> result/multi/local/real_step5/5/time_pipeline_26_18.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608332988.958000, 1608333120.726000, 1608333120.726000, 1608333125.711000, 1608333125.711000, 1608333126.874000
1608333126.884000, 1608333128.022000, 1608333128.022000, 1608333133.683000, 1608333133.683000, 1608333234.030000
1608333234.044000, 1608333234.988000, 1608333234.988000, 1608333239.531000, 1608333239.531000, 1608333370.648000


==> result/multi/local/real_step5/5/time_pipeline_26_19.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608332988.961000, 1608333129.454000, 1608333129.454000, 1608333135.336000, 1608333135.336000, 1608333272.430000
1608333272.448000, 1608333273.985000, 1608333273.985000, 1608333279.074000, 1608333279.074000, 1608333399.267000
1608333399.337000, 1608333400.693000, 1608333400.693000, 1608333405.378000, 1608333405.378000, 1608333443.192000


==> result/multi/local/real_step5/5/time_pipeline_26_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608332988.935000, 1608333118.457000, 1608333118.457000, 1608333123.483000, 1608333123.483000, 1608333124.558000
1608333124.568000, 1608333125.661000, 1608333125.661000, 1608333131.028000, 1608333131.028000, 1608333132.341000
1608333132.352000, 1608333133.372000, 1608333133.372000, 1608333138.406000, 1608333138.406000, 1608333291.567000


==> result/multi/local/real_step5/5/time_pipeline_26_20.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608332988.963000, 1608333128.129000, 1608333128.129000, 1608333133.956000, 1608333133.956000, 1608333244.725000
1608333244.739000, 1608333246.319000, 1608333246.319000, 1608333251.026000, 1608333251.026000, 1608333379.300000
1608333379.404000, 1608333380.937000, 1608333380.937000, 1608333385.467000, 1608333385.467000, 1608333438.235000


==> result/multi/local/real_step5/5/time_pipeline_26_21.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608332988.967000, 1608333120.615000, 1608333120.615000, 1608333125.823000, 1608333125.823000, 1608333127.047000
1608333127.058000, 1608333128.164000, 1608333128.164000, 1608333133.625000, 1608333133.625000, 1608333230.259000
1608333230.283000, 1608333231.261000, 1608333231.261000, 1608333235.659000, 1608333235.659000, 1608333367.203000


==> result/multi/local/real_step5/5/time_pipeline_26_22.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608332988.968000, 1608333128.583000, 1608333128.583000, 1608333134.549000, 1608333134.549000, 1608333262.335000
1608333262.349000, 1608333264.023000, 1608333264.023000, 1608333268.727000, 1608333268.727000, 1608333392.005000
1608333392.117000, 1608333393.848000, 1608333393.848000, 1608333398.990000, 1608333398.990000, 1608333442.003000


==> result/multi/local/real_step5/5/time_pipeline_26_23.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608332988.967000, 1608333128.683000, 1608333128.683000, 1608333134.593000, 1608333134.593000, 1608333262.441000
1608333262.455000, 1608333264.184000, 1608333264.184000, 1608333268.943000, 1608333268.943000, 1608333392.401000
1608333392.535000, 1608333394.292000, 1608333394.292000, 1608333399.268000, 1608333399.268000, 1608333442.080000


==> result/multi/local/real_step5/5/time_pipeline_26_24.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608332988.968000, 1608333080.204000, 1608333080.204000, 1608333084.692000, 1608333084.692000, 1608333086.794000
1608333086.804000, 1608333087.877000, 1608333087.877000, 1608333092.299000, 1608333092.299000, 1608333093.323000
1608333093.332000, 1608333094.282000, 1608333094.282000, 1608333098.720000, 1608333098.720000, 1608333099.747000


==> result/multi/local/real_step5/5/time_pipeline_26_25.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608332988.970000, 1608333126.831000, 1608333126.831000, 1608333132.708000, 1608333132.708000, 1608333136.003000
1608333136.018000, 1608333137.101000, 1608333137.101000, 1608333141.659000, 1608333141.659000, 1608333294.334000
1608333294.349000, 1608333295.299000, 1608333295.299000, 1608333299.865000, 1608333299.865000, 1608333412.936000


==> result/multi/local/real_step5/5/time_pipeline_26_26.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608332988.971000, 1608333128.693000, 1608333128.693000, 1608333134.932000, 1608333134.932000, 1608333267.994000
1608333268.006000, 1608333270.026000, 1608333270.026000, 1608333275.955000, 1608333275.955000, 1608333397.556000
1608333397.671000, 1608333399.292000, 1608333399.292000, 1608333404.279000, 1608333404.279000, 1608333443.069000


==> result/multi/local/real_step5/5/time_pipeline_26_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608332988.937000, 1608333128.713000, 1608333128.713000, 1608333134.345000, 1608333134.345000, 1608333257.190000
1608333257.207000, 1608333258.169000, 1608333258.169000, 1608333262.559000, 1608333262.559000, 1608333386.853000
1608333386.869000, 1608333388.756000, 1608333388.756000, 1608333393.464000, 1608333393.464000, 1608333440.558000


==> result/multi/local/real_step5/5/time_pipeline_26_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608332988.939000, 1608333126.665000, 1608333126.665000, 1608333132.489000, 1608333132.489000, 1608333134.285000
1608333134.299000, 1608333135.364000, 1608333135.364000, 1608333140.520000, 1608333140.520000, 1608333293.688000
1608333293.705000, 1608333295.360000, 1608333295.360000, 1608333301.344000, 1608333301.344000, 1608333413.495000


==> result/multi/local/real_step5/5/time_pipeline_26_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608332988.939000, 1608333125.596000, 1608333125.596000, 1608333131.185000, 1608333131.185000, 1608333132.489000
1608333132.501000, 1608333133.542000, 1608333133.542000, 1608333138.809000, 1608333138.809000, 1608333292.830000
1608333292.845000, 1608333294.086000, 1608333294.086000, 1608333299.300000, 1608333299.300000, 1608333412.692000


==> result/multi/local/real_step5/5/time_pipeline_26_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608332988.941000, 1608333114.620000, 1608333114.620000, 1608333119.093000, 1608333119.093000, 1608333120.099000
1608333120.107000, 1608333121.026000, 1608333121.026000, 1608333125.761000, 1608333125.761000, 1608333126.978000
1608333126.989000, 1608333128.005000, 1608333128.005000, 1608333133.665000, 1608333133.665000, 1608333232.694000


==> result/multi/local/real_step5/5/time_pipeline_26_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608332988.944000, 1608333122.170000, 1608333122.170000, 1608333127.094000, 1608333127.094000, 1608333128.274000
1608333128.283000, 1608333129.288000, 1608333129.288000, 1608333134.943000, 1608333134.943000, 1608333267.937000
1608333267.951000, 1608333270.015000, 1608333270.015000, 1608333275.748000, 1608333275.748000, 1608333397.382000


==> result/multi/local/real_step5/5/time_pipeline_26_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608332988.943000, 1608333126.299000, 1608333126.299000, 1608333132.062000, 1608333132.062000, 1608333133.354000
1608333133.368000, 1608333134.425000, 1608333134.425000, 1608333139.215000, 1608333139.215000, 1608333292.826000
1608333292.842000, 1608333293.903000, 1608333293.903000, 1608333298.753000, 1608333298.753000, 1608333412.410000


==> result/multi/local/real_step5/5/time_pipeline_26_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608332988.946000, 1608333128.106000, 1608333128.106000, 1608333133.884000, 1608333133.884000, 1608333242.402000
1608333242.419000, 1608333244.396000, 1608333244.396000, 1608333249.357000, 1608333249.357000, 1608333378.202000
1608333378.287000, 1608333379.936000, 1608333379.936000, 1608333384.725000, 1608333384.725000, 1608333437.964000


==> result/multi/local/real_step5/5/time_pipeline_31_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608333580.546000, 1608333732.324000, 1608333732.324000, 1608333737.239000, 1608333737.239000, 1608333738.322000
1608333738.332000, 1608333739.295000, 1608333739.295000, 1608333744.435000, 1608333744.435000, 1608333860.911000
1608333860.926000, 1608333861.939000, 1608333861.939000, 1608333866.484000, 1608333866.484000, 1608333996.714000


==> result/multi/local/real_step5/5/time_pipeline_31_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608333580.558000, 1608333745.730000, 1608333745.730000, 1608333750.859000, 1608333750.859000, 1608333919.786000
1608333919.802000, 1608333921.039000, 1608333921.039000, 1608333926.294000, 1608333926.294000, 1608334067.850000
1608334067.875000, 1608334068.935000, 1608334068.935000, 1608334073.791000, 1608334073.791000, 1608334147.840000


==> result/multi/local/real_step5/5/time_pipeline_31_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608333580.560000, 1608333737.377000, 1608333737.377000, 1608333742.762000, 1608333742.762000, 1608333759.524000
1608333759.541000, 1608333760.554000, 1608333760.554000, 1608333765.405000, 1608333765.405000, 1608333920.964000
1608333920.979000, 1608333922.302000, 1608333922.302000, 1608333927.771000, 1608333927.771000, 1608334068.455000


==> result/multi/local/real_step5/5/time_pipeline_31_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608333580.558000, 1608333726.030000, 1608333726.030000, 1608333731.282000, 1608333731.282000, 1608333732.345000
1608333732.355000, 1608333733.401000, 1608333733.401000, 1608333738.651000, 1608333738.651000, 1608333740.077000
1608333740.088000, 1608333741.136000, 1608333741.136000, 1608333746.310000, 1608333746.310000, 1608333903.572000


==> result/multi/local/real_step5/5/time_pipeline_31_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608333580.561000, 1608333738.323000, 1608333738.323000, 1608333743.612000, 1608333743.612000, 1608333828.836000
1608333828.851000, 1608333830.174000, 1608333830.174000, 1608333835.442000, 1608333835.442000, 1608333967.062000
1608333967.102000, 1608333968.144000, 1608333968.144000, 1608333972.680000, 1608333972.680000, 1608334075.028000


==> result/multi/local/real_step5/5/time_pipeline_31_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608333580.565000, 1608333746.551000, 1608333746.551000, 1608333751.527000, 1608333751.527000, 1608333919.755000
1608333919.774000, 1608333921.015000, 1608333921.015000, 1608333926.336000, 1608333926.336000, 1608334067.869000
1608334067.892000, 1608334068.951000, 1608334068.951000, 1608334073.812000, 1608334073.812000, 1608334147.856000


==> result/multi/local/real_step5/5/time_pipeline_31_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608333580.565000, 1608333736.169000, 1608333736.169000, 1608333741.264000, 1608333741.264000, 1608333744.105000
1608333744.117000, 1608333745.162000, 1608333745.162000, 1608333750.257000, 1608333750.257000, 1608333919.421000
1608333919.432000, 1608333920.530000, 1608333920.530000, 1608333925.828000, 1608333925.828000, 1608334067.282000


==> result/multi/local/real_step5/5/time_pipeline_31_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608333580.570000, 1608333743.074000, 1608333743.074000, 1608333748.806000, 1608333748.806000, 1608333917.944000
1608333917.958000, 1608333918.931000, 1608333918.931000, 1608333924.281000, 1608333924.281000, 1608334063.355000
1608334063.370000, 1608334064.352000, 1608334064.352000, 1608334069.348000, 1608334069.348000, 1608334139.810000


==> result/multi/local/real_step5/5/time_pipeline_31_17.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608333580.571000, 1608333742.956000, 1608333742.956000, 1608333748.235000, 1608333748.235000, 1608333916.695000
1608333916.705000, 1608333918.240000, 1608333918.240000, 1608333924.637000, 1608333924.637000, 1608334064.417000
1608334064.481000, 1608334065.618000, 1608334065.618000, 1608334070.643000, 1608334070.643000, 1608334143.333000


==> result/multi/local/real_step5/5/time_pipeline_31_18.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608333580.570000, 1608333742.310000, 1608333742.310000, 1608333747.616000, 1608333747.616000, 1608333914.435000
1608333914.452000, 1608333915.526000, 1608333915.526000, 1608333920.478000, 1608333920.478000, 1608334048.188000
1608334048.205000, 1608334049.903000, 1608334049.903000, 1608334055.922000, 1608334055.922000, 1608334127.421000


==> result/multi/local/real_step5/5/time_pipeline_31_19.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608333580.572000, 1608333745.288000, 1608333745.288000, 1608333750.946000, 1608333750.946000, 1608333919.624000
1608333919.646000, 1608333920.925000, 1608333920.925000, 1608333926.030000, 1608333926.030000, 1608334067.568000
1608334067.597000, 1608334068.588000, 1608334068.588000, 1608334073.318000, 1608334073.318000, 1608334147.527000


==> result/multi/local/real_step5/5/time_pipeline_31_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608333580.546000, 1608333723.118000, 1608333723.118000, 1608333727.890000, 1608333727.890000, 1608333729.766000
1608333729.776000, 1608333730.733000, 1608333730.733000, 1608333735.467000, 1608333735.467000, 1608333736.637000
1608333736.647000, 1608333737.583000, 1608333737.583000, 1608333742.611000, 1608333742.611000, 1608333747.061000


==> result/multi/local/real_step5/5/time_pipeline_31_20.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608333580.573000, 1608333744.607000, 1608333744.607000, 1608333750.149000, 1608333750.149000, 1608333919.364000
1608333919.382000, 1608333920.562000, 1608333920.562000, 1608333925.643000, 1608333925.643000, 1608334067.063000
1608334067.078000, 1608334068.147000, 1608334068.147000, 1608334073.300000, 1608334073.300000, 1608334147.498000


==> result/multi/local/real_step5/5/time_pipeline_31_21.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608333580.574000, 1608333744.790000, 1608333744.790000, 1608333750.081000, 1608333750.081000, 1608333919.318000
1608333919.335000, 1608333920.385000, 1608333920.385000, 1608333925.476000, 1608333925.476000, 1608334066.605000
1608334066.616000, 1608334067.559000, 1608334067.559000, 1608334072.349000, 1608334072.349000, 1608334146.329000


==> result/multi/local/real_step5/5/time_pipeline_31_22.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608333580.577000, 1608333746.169000, 1608333746.169000, 1608333751.670000, 1608333751.670000, 1608333919.790000
1608333919.808000, 1608333921.092000, 1608333921.092000, 1608333926.154000, 1608333926.154000, 1608334067.744000
1608334067.776000, 1608334068.779000, 1608334068.779000, 1608334073.498000, 1608334073.498000, 1608334147.679000


==> result/multi/local/real_step5/5/time_pipeline_31_23.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608333580.578000, 1608333741.269000, 1608333741.269000, 1608333746.507000, 1608333746.507000, 1608333906.107000
1608333906.125000, 1608333907.270000, 1608333907.270000, 1608333911.883000, 1608333911.883000, 1608334035.915000
1608334035.945000, 1608334037.000000, 1608334037.000000, 1608334041.460000, 1608334041.460000, 1608334118.925000


==> result/multi/local/real_step5/5/time_pipeline_31_24.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608333580.579000, 1608333743.623000, 1608333743.623000, 1608333748.848000, 1608333748.848000, 1608333917.984000
1608333918.000000, 1608333918.980000, 1608333918.980000, 1608333924.164000, 1608333924.164000, 1608334062.983000
1608334063.000000, 1608334063.997000, 1608334063.997000, 1608334068.749000, 1608334068.749000, 1608334137.909000


==> result/multi/local/real_step5/5/time_pipeline_31_25.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608333580.580000, 1608333723.718000, 1608333723.718000, 1608333728.547000, 1608333728.547000, 1608333729.773000
1608333729.783000, 1608333730.870000, 1608333730.870000, 1608333735.583000, 1608333735.583000, 1608333736.737000
1608333736.746000, 1608333737.706000, 1608333737.706000, 1608333742.664000, 1608333742.664000, 1608333748.840000


==> result/multi/local/real_step5/5/time_pipeline_31_26.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608333580.582000, 1608333735.385000, 1608333735.385000, 1608333740.932000, 1608333740.932000, 1608333743.217000
1608333743.229000, 1608333744.702000, 1608333744.702000, 1608333750.245000, 1608333750.245000, 1608333919.443000
1608333919.491000, 1608333920.581000, 1608333920.581000, 1608333925.661000, 1608333925.661000, 1608334067.015000


==> result/multi/local/real_step5/5/time_pipeline_31_27.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608333580.583000, 1608333743.958000, 1608333743.958000, 1608333749.157000, 1608333749.157000, 1608333918.468000
1608333918.484000, 1608333919.511000, 1608333919.511000, 1608333924.775000, 1608333924.775000, 1608334064.861000
1608334064.878000, 1608334065.891000, 1608334065.891000, 1608334070.825000, 1608334070.825000, 1608334143.741000


==> result/multi/local/real_step5/5/time_pipeline_31_28.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608333580.584000, 1608333738.017000, 1608333738.017000, 1608333743.574000, 1608333743.574000, 1608333827.308000
1608333827.325000, 1608333828.531000, 1608333828.531000, 1608333833.143000, 1608333833.143000, 1608333964.730000
1608333964.762000, 1608333965.738000, 1608333965.738000, 1608333970.150000, 1608333970.150000, 1608334074.404000


==> result/multi/local/real_step5/5/time_pipeline_31_29.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608333580.585000, 1608333724.703000, 1608333724.703000, 1608333729.752000, 1608333729.752000, 1608333730.819000
1608333730.829000, 1608333731.761000, 1608333731.761000, 1608333736.438000, 1608333736.438000, 1608333737.571000
1608333737.580000, 1608333738.543000, 1608333738.543000, 1608333743.558000, 1608333743.558000, 1608333826.682000


==> result/multi/local/real_step5/5/time_pipeline_31_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608333580.547000, 1608333735.022000, 1608333735.022000, 1608333740.163000, 1608333740.163000, 1608333741.417000
1608333741.428000, 1608333742.503000, 1608333742.503000, 1608333747.719000, 1608333747.719000, 1608333914.941000
1608333914.954000, 1608333915.961000, 1608333915.961000, 1608333921.174000, 1608333921.174000, 1608334051.355000


==> result/multi/local/real_step5/5/time_pipeline_31_30.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608333580.586000, 1608333733.349000, 1608333733.349000, 1608333738.479000, 1608333738.479000, 1608333739.778000
1608333739.787000, 1608333740.835000, 1608333740.835000, 1608333745.937000, 1608333745.937000, 1608333897.674000
1608333897.689000, 1608333898.634000, 1608333898.634000, 1608333903.050000, 1608333903.050000, 1608334028.331000


==> result/multi/local/real_step5/5/time_pipeline_31_31.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608333580.588000, 1608333745.757000, 1608333745.757000, 1608333751.338000, 1608333751.338000, 1608333919.817000
1608333919.835000, 1608333921.120000, 1608333921.120000, 1608333926.163000, 1608333926.163000, 1608334067.712000
1608334067.744000, 1608334068.749000, 1608334068.749000, 1608334073.468000, 1608334073.468000, 1608334147.629000


==> result/multi/local/real_step5/5/time_pipeline_31_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608333580.548000, 1608333727.861000, 1608333727.861000, 1608333732.983000, 1608333732.983000, 1608333734.073000
1608333734.082000, 1608333735.003000, 1608333735.003000, 1608333739.836000, 1608333739.836000, 1608333741.022000
1608333741.032000, 1608333741.986000, 1608333741.986000, 1608333747.195000, 1608333747.195000, 1608333911.800000


==> result/multi/local/real_step5/5/time_pipeline_31_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608333580.550000, 1608333746.109000, 1608333746.109000, 1608333751.119000, 1608333751.119000, 1608333919.681000
1608333919.698000, 1608333920.893000, 1608333920.893000, 1608333926.166000, 1608333926.166000, 1608334067.813000
1608334067.829000, 1608334068.886000, 1608334068.886000, 1608334073.751000, 1608334073.751000, 1608334147.821000


==> result/multi/local/real_step5/5/time_pipeline_31_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608333580.551000, 1608333746.288000, 1608333746.288000, 1608333751.820000, 1608333751.820000, 1608333919.845000
1608333919.866000, 1608333921.024000, 1608333921.024000, 1608333926.293000, 1608333926.293000, 1608334067.845000
1608334067.871000, 1608334068.934000, 1608334068.934000, 1608334073.788000, 1608334073.788000, 1608334147.853000


==> result/multi/local/real_step5/5/time_pipeline_31_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608333580.553000, 1608333745.882000, 1608333745.882000, 1608333750.921000, 1608333750.921000, 1608333919.632000
1608333919.650000, 1608333920.837000, 1608333920.837000, 1608333926.117000, 1608333926.117000, 1608334067.663000
1608334067.678000, 1608334068.720000, 1608334068.720000, 1608334073.594000, 1608334073.594000, 1608334147.737000


==> result/multi/local/real_step5/5/time_pipeline_31_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608333580.554000, 1608333735.415000, 1608333735.415000, 1608333740.790000, 1608333740.790000, 1608333743.152000
1608333743.165000, 1608333744.182000, 1608333744.182000, 1608333749.351000, 1608333749.351000, 1608333918.702000
1608333918.716000, 1608333919.683000, 1608333919.683000, 1608333925.058000, 1608333925.058000, 1608334065.575000


==> result/multi/local/real_step5/5/time_pipeline_31_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608333580.557000, 1608333740.469000, 1608333740.469000, 1608333745.801000, 1608333745.801000, 1608333895.754000
1608333895.773000, 1608333897.318000, 1608333897.318000, 1608333902.859000, 1608333902.859000, 1608334027.934000
1608334027.993000, 1608334029.210000, 1608334029.210000, 1608334034.039000, 1608334034.039000, 1608334114.012000


==> result/multi/local/real_step5/5/time_pipeline_6_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608331732.256000, 1608331764.148000, 1608331764.148000, 1608331768.806000, 1608331768.806000, 1608331770.052000
1608331770.063000, 1608331771.032000, 1608331771.032000, 1608331775.687000, 1608331775.687000, 1608331776.866000
1608331776.878000, 1608331777.856000, 1608331777.856000, 1608331782.594000, 1608331782.594000, 1608331783.792000


==> result/multi/local/real_step5/5/time_pipeline_6_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608331732.257000, 1608331764.058000, 1608331764.058000, 1608331769.254000, 1608331769.254000, 1608331770.438000
1608331770.449000, 1608331771.524000, 1608331771.524000, 1608331776.500000, 1608331776.500000, 1608331777.787000
1608331777.797000, 1608331778.780000, 1608331778.780000, 1608331783.400000, 1608331783.400000, 1608331784.972000


==> result/multi/local/real_step5/5/time_pipeline_6_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608331732.258000, 1608331764.148000, 1608331764.148000, 1608331769.215000, 1608331769.215000, 1608331770.564000
1608331770.575000, 1608331771.556000, 1608331771.556000, 1608331776.159000, 1608331776.159000, 1608331777.385000
1608331777.396000, 1608331778.325000, 1608331778.325000, 1608331782.930000, 1608331782.930000, 1608331784.041000


==> result/multi/local/real_step5/5/time_pipeline_6_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608331732.259000, 1608331764.167000, 1608331764.167000, 1608331768.831000, 1608331768.831000, 1608331770.084000
1608331770.095000, 1608331771.050000, 1608331771.050000, 1608331775.697000, 1608331775.697000, 1608331776.881000
1608331776.892000, 1608331777.846000, 1608331777.846000, 1608331782.583000, 1608331782.583000, 1608331783.774000


==> result/multi/local/real_step5/5/time_pipeline_6_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608331732.261000, 1608331764.170000, 1608331764.170000, 1608331768.864000, 1608331768.864000, 1608331770.101000
1608331770.111000, 1608331771.069000, 1608331771.069000, 1608331775.717000, 1608331775.717000, 1608331776.906000
1608331776.917000, 1608331777.892000, 1608331777.892000, 1608331782.627000, 1608331782.627000, 1608331783.826000


==> result/multi/local/real_step5/5/time_pipeline_6_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608331732.263000, 1608331764.158000, 1608331764.158000, 1608331769.354000, 1608331769.354000, 1608331770.572000
1608331770.582000, 1608331771.613000, 1608331771.613000, 1608331776.283000, 1608331776.283000, 1608331777.600000
1608331777.610000, 1608331778.663000, 1608331778.663000, 1608331783.578000, 1608331783.578000, 1608331784.882000


==> result/multi/local/real_step5/5/time_pipeline_7_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608340867.155000, 1608340904.365000, 1608340904.365000, 1608340909.574000, 1608340909.574000, 1608340910.797000
1608340910.807000, 1608340911.824000, 1608340911.824000, 1608340916.443000, 1608340916.443000, 1608340917.819000
1608340917.829000, 1608340918.919000, 1608340918.919000, 1608340923.825000, 1608340923.825000, 1608340925.146000


==> result/multi/local/real_step5/5/time_pipeline_7_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608340867.155000, 1608340904.367000, 1608340904.367000, 1608340909.563000, 1608340909.563000, 1608340910.823000
1608340910.833000, 1608340911.941000, 1608340911.941000, 1608340916.556000, 1608340916.556000, 1608340917.790000
1608340917.801000, 1608340918.847000, 1608340918.847000, 1608340923.651000, 1608340923.651000, 1608340925.005000


==> result/multi/local/real_step5/5/time_pipeline_7_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608340867.156000, 1608340904.367000, 1608340904.367000, 1608340909.447000, 1608340909.447000, 1608340910.687000
1608340910.699000, 1608340911.816000, 1608340911.816000, 1608340916.432000, 1608340916.432000, 1608340917.671000
1608340917.682000, 1608340918.747000, 1608340918.747000, 1608340923.423000, 1608340923.423000, 1608340924.760000


==> result/multi/local/real_step5/5/time_pipeline_7_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608340867.158000, 1608340904.435000, 1608340904.435000, 1608340909.183000, 1608340909.183000, 1608340910.416000
1608340910.427000, 1608340911.429000, 1608340911.429000, 1608340916.491000, 1608340916.491000, 1608340917.847000
1608340917.857000, 1608340918.972000, 1608340918.972000, 1608340923.707000, 1608340923.707000, 1608340924.901000


==> result/multi/local/real_step5/5/time_pipeline_7_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608340867.160000, 1608340904.435000, 1608340904.435000, 1608340909.256000, 1608340909.256000, 1608340910.538000
1608340910.549000, 1608340911.535000, 1608340911.535000, 1608340916.155000, 1608340916.155000, 1608340917.383000
1608340917.395000, 1608340918.398000, 1608340918.398000, 1608340923.102000, 1608340923.102000, 1608340924.305000


==> result/multi/local/real_step5/5/time_pipeline_7_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608340867.162000, 1608340904.431000, 1608340904.431000, 1608340909.202000, 1608340909.202000, 1608340910.467000
1608340910.478000, 1608340911.484000, 1608340911.484000, 1608340916.128000, 1608340916.128000, 1608340917.363000
1608340917.375000, 1608340918.379000, 1608340918.379000, 1608340923.145000, 1608340923.145000, 1608340924.357000


==> result/multi/local/real_step5/5/time_pipeline_7_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608340867.164000, 1608340904.433000, 1608340904.433000, 1608340909.208000, 1608340909.208000, 1608340910.435000
1608340910.446000, 1608340911.446000, 1608340911.446000, 1608340916.528000, 1608340916.528000, 1608340917.890000
1608340917.899000, 1608340919.006000, 1608340919.006000, 1608340923.740000, 1608340923.740000, 1608340924.929000


==> result/multi/local/real_step5/5/time_pipeline_8_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608340931.957000, 1608340974.547000, 1608340974.547000, 1608340979.664000, 1608340979.664000, 1608340981.017000
1608340981.027000, 1608340982.103000, 1608340982.103000, 1608340987.001000, 1608340987.001000, 1608340988.299000
1608340988.309000, 1608340989.325000, 1608340989.325000, 1608340994.021000, 1608340994.021000, 1608340995.349000


==> result/multi/local/real_step5/5/time_pipeline_8_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608340931.957000, 1608340974.535000, 1608340974.535000, 1608340979.743000, 1608340979.743000, 1608340980.985000
1608340980.997000, 1608340982.045000, 1608340982.045000, 1608340986.742000, 1608340986.742000, 1608340988.087000
1608340988.097000, 1608340989.091000, 1608340989.091000, 1608340993.664000, 1608340993.664000, 1608340994.991000


==> result/multi/local/real_step5/5/time_pipeline_8_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608340931.959000, 1608340974.537000, 1608340974.537000, 1608340979.780000, 1608340979.780000, 1608340980.984000
1608340980.997000, 1608340982.006000, 1608340982.006000, 1608340986.616000, 1608340986.616000, 1608340987.932000
1608340987.943000, 1608340989.047000, 1608340989.047000, 1608340993.794000, 1608340993.794000, 1608340994.996000


==> result/multi/local/real_step5/5/time_pipeline_8_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608340931.960000, 1608340974.539000, 1608340974.539000, 1608340979.188000, 1608340979.188000, 1608340980.327000
1608340980.339000, 1608340981.460000, 1608340981.460000, 1608340986.193000, 1608340986.193000, 1608340987.420000
1608340987.432000, 1608340988.430000, 1608340988.430000, 1608340993.182000, 1608340993.182000, 1608340994.402000


==> result/multi/local/real_step5/5/time_pipeline_8_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608340931.961000, 1608340974.540000, 1608340974.540000, 1608340979.298000, 1608340979.298000, 1608340980.573000
1608340980.583000, 1608340981.572000, 1608340981.572000, 1608340986.304000, 1608340986.304000, 1608340987.543000
1608340987.556000, 1608340988.538000, 1608340988.538000, 1608340993.290000, 1608340993.290000, 1608340994.515000


==> result/multi/local/real_step5/5/time_pipeline_8_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608340931.963000, 1608340974.543000, 1608340974.543000, 1608340979.288000, 1608340979.288000, 1608340980.553000
1608340980.565000, 1608340981.564000, 1608340981.564000, 1608340986.296000, 1608340986.296000, 1608340987.539000
1608340987.552000, 1608340988.555000, 1608340988.555000, 1608340993.331000, 1608340993.331000, 1608340994.568000


==> result/multi/local/real_step5/5/time_pipeline_8_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608340931.965000, 1608340974.544000, 1608340974.544000, 1608340979.297000, 1608340979.297000, 1608340980.603000
1608340980.614000, 1608340981.603000, 1608340981.603000, 1608340986.337000, 1608340986.337000, 1608340987.579000
1608340987.591000, 1608340988.574000, 1608340988.574000, 1608340993.704000, 1608340993.704000, 1608340995.058000


==> result/multi/local/real_step5/5/time_pipeline_8_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608340931.966000, 1608340974.545000, 1608340974.545000, 1608340979.304000, 1608340979.304000, 1608340980.585000
1608340980.597000, 1608340981.705000, 1608340981.705000, 1608340986.306000, 1608340986.306000, 1608340987.513000
1608340987.525000, 1608340988.551000, 1608340988.551000, 1608340993.217000, 1608340993.217000, 1608340994.578000


==> result/multi/local/real_step5/5/time_pipeline_9_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608341002.751000, 1608341050.601000, 1608341050.601000, 1608341055.509000, 1608341055.509000, 1608341056.709000
1608341056.720000, 1608341057.813000, 1608341057.813000, 1608341062.745000, 1608341062.745000, 1608341064.120000
1608341064.131000, 1608341065.255000, 1608341065.255000, 1608341070.386000, 1608341070.386000, 1608341072.762000


==> result/multi/local/real_step5/5/time_pipeline_9_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608341002.751000, 1608341050.566000, 1608341050.566000, 1608341055.680000, 1608341055.680000, 1608341056.906000
1608341056.918000, 1608341058.055000, 1608341058.055000, 1608341063.215000, 1608341063.215000, 1608341064.563000
1608341064.574000, 1608341065.565000, 1608341065.565000, 1608341070.331000, 1608341070.331000, 1608341072.630000


==> result/multi/local/real_step5/5/time_pipeline_9_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608341002.753000, 1608341050.543000, 1608341050.543000, 1608341055.367000, 1608341055.367000, 1608341056.658000
1608341056.670000, 1608341057.775000, 1608341057.775000, 1608341062.573000, 1608341062.573000, 1608341063.941000
1608341063.952000, 1608341065.080000, 1608341065.080000, 1608341069.826000, 1608341069.826000, 1608341071.307000


==> result/multi/local/real_step5/5/time_pipeline_9_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608341002.754000, 1608341050.419000, 1608341050.419000, 1608341055.603000, 1608341055.603000, 1608341056.841000
1608341056.854000, 1608341057.983000, 1608341057.983000, 1608341063.009000, 1608341063.009000, 1608341064.379000
1608341064.389000, 1608341065.498000, 1608341065.498000, 1608341070.243000, 1608341070.243000, 1608341072.237000


==> result/multi/local/real_step5/5/time_pipeline_9_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608341002.756000, 1608341050.502000, 1608341050.502000, 1608341055.262000, 1608341055.262000, 1608341056.515000
1608341056.528000, 1608341057.565000, 1608341057.565000, 1608341062.318000, 1608341062.318000, 1608341063.563000
1608341063.576000, 1608341064.584000, 1608341064.584000, 1608341069.375000, 1608341069.375000, 1608341070.627000


==> result/multi/local/real_step5/5/time_pipeline_9_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608341002.757000, 1608341050.338000, 1608341050.338000, 1608341055.528000, 1608341055.528000, 1608341056.817000
1608341056.828000, 1608341057.994000, 1608341057.994000, 1608341062.731000, 1608341062.731000, 1608341063.987000
1608341063.999000, 1608341064.986000, 1608341064.986000, 1608341069.741000, 1608341069.741000, 1608341071.134000


==> result/multi/local/real_step5/5/time_pipeline_9_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608341002.758000, 1608341050.340000, 1608341050.340000, 1608341055.091000, 1608341055.091000, 1608341056.332000
1608341056.345000, 1608341057.390000, 1608341057.390000, 1608341062.212000, 1608341062.212000, 1608341063.454000
1608341063.467000, 1608341064.476000, 1608341064.476000, 1608341069.282000, 1608341069.282000, 1608341070.520000


==> result/multi/local/real_step5/5/time_pipeline_9_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608341002.759000, 1608341050.348000, 1608341050.348000, 1608341055.136000, 1608341055.136000, 1608341056.422000
1608341056.435000, 1608341057.472000, 1608341057.472000, 1608341062.230000, 1608341062.230000, 1608341063.470000
1608341063.484000, 1608341064.527000, 1608341064.527000, 1608341069.538000, 1608341069.538000, 1608341070.985000


==> result/multi/local/real_step5/5/time_pipeline_9_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1608341002.761000, 1608341050.511000, 1608341050.511000, 1608341055.313000, 1608341055.313000, 1608341056.602000
1608341056.615000, 1608341057.649000, 1608341057.649000, 1608341062.386000, 1608341062.386000, 1608341063.638000
1608341063.650000, 1608341064.642000, 1608341064.642000, 1608341069.950000, 1608341069.950000, 1608341071.812000


==> result/multi/local/wrench/original/aggregated.csv <==
no_pipeline,makespan,readtime,writetime
1,51.90967741935517,19.354838709678155,19.35483870967702
2,181.23870967741937,77.41935483871183,77.41935483870753
3,387.9870967741936,174.19354838709972,174.19354838709387
4,672.1548387096774,309.6774193548438,309.6774193548335
5,1033.7419354838707,483.8709677419437,483.8709677419274
6,1472.748387096774,696.7741935483989,696.7741935483754
7,1989.174205651613,948.3871028709834,948.3871027806293
8,2583.0193548387083,1238.7096774193749,1238.7096774193344
9,3254.2838508774194,1567.7419253806718,1567.7419254967483
10,4002.9677419354853,1935.4838709677751,1935.4838709677101
11,4829.070997595698,2341.9354989161684,2341.93549867953
12,5732.593548387092,2787.096774193595,2787.096774193502
13,6713.535442354837,3270.967720883925,3270.967721470914
14,7771.89670970323,3793.5483545807065,3793.5483551225143
15,8907.67741935484,4354.838709677492,4354.838709677346
16,10120.877419354834,4954.838709677498,4954.838709677338
17,11411.496845593543,5593.548423180737,5593.548422412813
18,12779.53564505806,6270.9678227613995,6270.967822296668
19,14224.993667086004,6987.096834176463,6987.096832909569
20,15747.870967741917,7741.935483871097,7741.935483870843
21,17348.167852625786,8535.483925974337,8535.483926651463
22,19025.88355019357,9367.741774623817,9367.741775569735
23,20781.019661554827,10238.709831148572,10238.709830406295
24,22613.574193548386,11148.387096774393,11148.387096774008
25,24523.548387096733,12096.774193548576,12096.774193548174
26,26510.942494959134,13083.871248989468,13083.871245969694
27,28575.755200509713,14109.677601213123,14109.67759929654
28,30717.98683471823,15174.193417841103,15174.193416877179
29,32937.63822066888,16277.419109929293,16277.41911073953
30,35234.709677419305,17419.354838709995,17419.354838709383
31,37609.20000000006,18600.00000000033,18599.99999999967
32,40061.109677419336,19819.35483871002,19819.35483870935


==> result/multi/local/wrench/original/dump_1.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 10.851612903226131,
                    "start": 6.451612903226131
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 6.451612903226131,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 17.303225806451614,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 17.303225806451614,
                        "id": "file_0_1",
                        "start": 10.851612903226131
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 28.154838709677843,
                    "start": 23.754838709677845
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 23.754838709677845,
                        "id": "file_0_1",
                        "start": 17.303225806451614
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 34.60645161290334,
                    "start": 17.303225806451614
                },
                "write": [
                    {
                        "end": 34.60645161290334,
                        "id": "file_0_2",
                        "start": 28.154838709677843
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 45.458064516129134,
                    "start": 41.058064516129136
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 41.058064516129136,
                        "id": "file_0_2",
                        "start": 34.60645161290334
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 51.90967741935517,
                    "start": 34.60645161290334
                },
                "write": [
                    {
                        "end": 51.90967741935517,
                        "id": "file_0_3",
                        "start": 45.458064516129134
                    }
                ]
            }
        ]
    }
}


==> result/multi/local/wrench/original/dump_10.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 68.91612903225915,
                    "start": 64.51612903225914
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 64.51612903225914,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 133.43225806451613,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 133.43225806451613,
                        "id": "file_0_1",
                        "start": 68.91612903225915
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 202.34838709677527,
                    "start": 197.94838709677526
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 197.94838709677526,
                        "id": "file_0_1",
                        "start": 133.43225806451613
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 266.86451612903227,
                    "start": 133.43225806451613
                },
                "write": [
                    {
                        "end": 266.86451612903227,
                        "id": "file_0_2",
                        "start": 202.34838709677527
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 335.7806451612914,
                    "start": 331.3806451612914
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 331.3806451612914,
                        "id": "file_0_2",
                        "start": 266.86451612903227
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 400.2967741935484,
                    "start": 266.86451612903227
                },
                "write": [
                    {
                        "end": 400.2967741935484,
                        "id": "file_0_3",
                        "start": 335.7806451612914
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 68.91612903225915,
                    "start": 64.51612903225914
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 64.51612903225914,
                        "id": "file_1_0",
                        "start": 5.542268041237114e-18
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 133.43225806451613,
                    "start": 5.542268041237114e-18
                },
                "write": [
                    {
                        "end": 133.43225806451613,
                        "id": "file_1_1",
                        "start": 68.91612903225915
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 202.34838709677527,
                    "start": 197.94838709677526
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 197.94838709677526,
                        "id": "file_1_1",
                        "start": 133.43225806451613
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 266.86451612903227,
                    "start": 133.43225806451613
                },
                "write": [
                    {
                        "end": 266.86451612903227,
                        "id": "file_1_2",
                        "start": 202.34838709677527
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 335.7806451612914,
                    "start": 331.3806451612914
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 331.3806451612914,
                        "id": "file_1_2",
                        "start": 266.86451612903227
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 400.2967741935484,
                    "start": 266.86451612903227
                },
                "write": [
                    {
                        "end": 400.2967741935484,
                        "id": "file_1_3",
                        "start": 335.7806451612914
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 68.91612903225915,
                    "start": 64.51612903225914
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 64.51612903225914,
                        "id": "file_2_0",
                        "start": 9.976082474226805e-18
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 133.43225806451613,
                    "start": 9.976082474226805e-18
                },
                "write": [
                    {
                        "end": 133.43225806451613,
                        "id": "file_2_1",
                        "start": 68.91612903225915
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 202.34838709677527,
                    "start": 197.94838709677526
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 197.94838709677526,
                        "id": "file_2_1",
                        "start": 133.43225806451613
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 266.86451612903227,
                    "start": 133.43225806451613
                },
                "write": [
                    {
                        "end": 266.86451612903227,
                        "id": "file_2_2",
                        "start": 202.34838709677527
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 335.7806451612914,
                    "start": 331.3806451612914
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 331.3806451612914,
                        "id": "file_2_2",
                        "start": 266.86451612903227
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 400.2967741935484,
                    "start": 266.86451612903227
                },
                "write": [
                    {
                        "end": 400.2967741935484,
                        "id": "file_2_3",
                        "start": 335.7806451612914
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 68.91612903225915,
                    "start": 64.51612903225914
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 64.51612903225914,
                        "id": "file_3_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 133.43225806451613,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 133.43225806451613,
                        "id": "file_3_1",
                        "start": 68.91612903225915
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 202.34838709677527,
                    "start": 197.94838709677526
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 197.94838709677526,
                        "id": "file_3_1",
                        "start": 133.43225806451613
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 266.86451612903227,
                    "start": 133.43225806451613
                },
                "write": [
                    {
                        "end": 266.86451612903227,
                        "id": "file_3_2",
                        "start": 202.34838709677527
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 335.7806451612914,
                    "start": 331.3806451612914
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 331.3806451612914,
                        "id": "file_3_2",
                        "start": 266.86451612903227
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 400.2967741935484,
                    "start": 266.86451612903227
                },
                "write": [
                    {
                        "end": 400.2967741935484,
                        "id": "file_3_3",
                        "start": 335.7806451612914
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 68.91612903225915,
                    "start": 64.51612903225914
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 64.51612903225914,
                        "id": "file_4_0",
                        "start": 1.8843711340206188e-17
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 133.43225806451613,
                    "start": 1.8843711340206188e-17
                },
                "write": [
                    {
                        "end": 133.43225806451613,
                        "id": "file_4_1",
                        "start": 68.91612903225915
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 202.34838709677527,
                    "start": 197.94838709677526
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 197.94838709677526,
                        "id": "file_4_1",
                        "start": 133.43225806451613
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 266.86451612903227,
                    "start": 133.43225806451613
                },
                "write": [
                    {
                        "end": 266.86451612903227,
                        "id": "file_4_2",
                        "start": 202.34838709677527
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 335.7806451612914,
                    "start": 331.3806451612914
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 331.3806451612914,
                        "id": "file_4_2",
                        "start": 266.86451612903227
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 400.2967741935484,
                    "start": 266.86451612903227
                },
                "write": [
                    {
                        "end": 400.2967741935484,
                        "id": "file_4_3",
                        "start": 335.7806451612914
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 68.91612903225915,
                    "start": 64.51612903225914
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 64.51612903225914,
                        "id": "file_5_0",
                        "start": 2.327752577319588e-17
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 133.43225806451613,
                    "start": 2.327752577319588e-17
                },
                "write": [
                    {
                        "end": 133.43225806451613,
                        "id": "file_5_1",
                        "start": 68.91612903225915
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 202.34838709677527,
                    "start": 197.94838709677526
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 197.94838709677526,
                        "id": "file_5_1",
                        "start": 133.43225806451613
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 266.86451612903227,
                    "start": 133.43225806451613
                },
                "write": [
                    {
                        "end": 266.86451612903227,
                        "id": "file_5_2",
                        "start": 202.34838709677527
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 335.7806451612914,
                    "start": 331.3806451612914
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 331.3806451612914,
                        "id": "file_5_2",
                        "start": 266.86451612903227
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 400.2967741935484,
                    "start": 266.86451612903227
                },
                "write": [
                    {
                        "end": 400.2967741935484,
                        "id": "file_5_3",
                        "start": 335.7806451612914
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 68.91612903225915,
                    "start": 64.51612903225914
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 64.51612903225914,
                        "id": "file_6_0",
                        "start": 2.771134020618557e-17
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 133.43225806451613,
                    "start": 2.771134020618557e-17
                },
                "write": [
                    {
                        "end": 133.43225806451613,
                        "id": "file_6_1",
                        "start": 68.91612903225915
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 202.34838709677527,
                    "start": 197.94838709677526
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 197.94838709677526,
                        "id": "file_6_1",
                        "start": 133.43225806451613
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 266.86451612903227,
                    "start": 133.43225806451613
                },
                "write": [
                    {
                        "end": 266.86451612903227,
                        "id": "file_6_2",
                        "start": 202.34838709677527
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 335.7806451612914,
                    "start": 331.3806451612914
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 331.3806451612914,
                        "id": "file_6_2",
                        "start": 266.86451612903227
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 400.2967741935484,
                    "start": 266.86451612903227
                },
                "write": [
                    {
                        "end": 400.2967741935484,
                        "id": "file_6_3",
                        "start": 335.7806451612914
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 68.91612903225915,
                    "start": 64.51612903225914
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 64.51612903225914,
                        "id": "file_7_0",
                        "start": 3.214515463917526e-17
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 133.43225806451613,
                    "start": 3.214515463917526e-17
                },
                "write": [
                    {
                        "end": 133.43225806451613,
                        "id": "file_7_1",
                        "start": 68.91612903225915
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 202.34838709677527,
                    "start": 197.94838709677526
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 197.94838709677526,
                        "id": "file_7_1",
                        "start": 133.43225806451613
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 266.86451612903227,
                    "start": 133.43225806451613
                },
                "write": [
                    {
                        "end": 266.86451612903227,
                        "id": "file_7_2",
                        "start": 202.34838709677527
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 335.7806451612914,
                    "start": 331.3806451612914
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 331.3806451612914,
                        "id": "file_7_2",
                        "start": 266.86451612903227
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 400.2967741935484,
                    "start": 266.86451612903227
                },
                "write": [
                    {
                        "end": 400.2967741935484,
                        "id": "file_7_3",
                        "start": 335.7806451612914
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 68.91612903225915,
                    "start": 64.51612903225914
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 64.51612903225914,
                        "id": "file_8_0",
                        "start": 3.657896907216495e-17
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 133.43225806451613,
                    "start": 3.657896907216495e-17
                },
                "write": [
                    {
                        "end": 133.43225806451613,
                        "id": "file_8_1",
                        "start": 68.91612903225915
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 202.34838709677527,
                    "start": 197.94838709677526
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 197.94838709677526,
                        "id": "file_8_1",
                        "start": 133.43225806451613
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 266.86451612903227,
                    "start": 133.43225806451613
                },
                "write": [
                    {
                        "end": 266.86451612903227,
                        "id": "file_8_2",
                        "start": 202.34838709677527
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 335.7806451612914,
                    "start": 331.3806451612914
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 331.3806451612914,
                        "id": "file_8_2",
                        "start": 266.86451612903227
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 400.2967741935484,
                    "start": 266.86451612903227
                },
                "write": [
                    {
                        "end": 400.2967741935484,
                        "id": "file_8_3",
                        "start": 335.7806451612914
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 68.91612903225915,
                    "start": 64.51612903225914
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 64.51612903225914,
                        "id": "file_9_0",
                        "start": 4.1012783505154644e-17
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 133.43225806451613,
                    "start": 4.1012783505154644e-17
                },
                "write": [
                    {
                        "end": 133.43225806451613,
                        "id": "file_9_1",
                        "start": 68.91612903225915
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 202.34838709677527,
                    "start": 197.94838709677526
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 197.94838709677526,
                        "id": "file_9_1",
                        "start": 133.43225806451613
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 266.86451612903227,
                    "start": 133.43225806451613
                },
                "write": [
                    {
                        "end": 266.86451612903227,
                        "id": "file_9_2",
                        "start": 202.34838709677527
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 335.7806451612914,
                    "start": 331.3806451612914
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 331.3806451612914,
                        "id": "file_9_2",
                        "start": 266.86451612903227
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 400.2967741935484,
                    "start": 266.86451612903227
                },
                "write": [
                    {
                        "end": 400.2967741935484,
                        "id": "file_9_3",
                        "start": 335.7806451612914
                    }
                ]
            }
        ]
    }
}


==> result/multi/local/wrench/original/dump_11.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 75.36774238709798,
                    "start": 70.96774238709797
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 70.96774238709797,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 146.3354847655914,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 146.3354847655914,
                        "id": "file_0_1",
                        "start": 75.36774238709798
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 221.703227159141,
                    "start": 217.303227159141
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 217.303227159141,
                        "id": "file_0_1",
                        "start": 146.3354847655914
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 292.67096955483873,
                    "start": 146.3354847655914
                },
                "write": [
                    {
                        "end": 292.67096955483873,
                        "id": "file_0_2",
                        "start": 221.703227159141
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 368.03871194838825,
                    "start": 363.6387119483883
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 363.6387119483883,
                        "id": "file_0_2",
                        "start": 292.67096955483873
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 439.00645432688174,
                    "start": 292.67096955483873
                },
                "write": [
                    {
                        "end": 439.00645432688174,
                        "id": "file_0_3",
                        "start": 368.03871194838825
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 75.36774238709798,
                    "start": 70.96774238709797
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 70.96774238709797,
                        "id": "file_10_0",
                        "start": 5.542268041237114e-18
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 146.3354847655914,
                    "start": 5.542268041237114e-18
                },
                "write": [
                    {
                        "end": 146.3354847655914,
                        "id": "file_10_1",
                        "start": 75.36774238709798
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 221.703227159141,
                    "start": 217.303227159141
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 217.303227159141,
                        "id": "file_10_1",
                        "start": 146.3354847655914
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 292.67096955483873,
                    "start": 146.3354847655914
                },
                "write": [
                    {
                        "end": 292.67096955483873,
                        "id": "file_10_2",
                        "start": 221.703227159141
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 368.03871194838825,
                    "start": 363.6387119483883
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 363.6387119483883,
                        "id": "file_10_2",
                        "start": 292.67096955483873
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 439.00645432688174,
                    "start": 292.67096955483873
                },
                "write": [
                    {
                        "end": 439.00645432688174,
                        "id": "file_10_3",
                        "start": 368.03871194838825
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 75.36774238709798,
                    "start": 70.96774238709797
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 70.96774238709797,
                        "id": "file_1_0",
                        "start": 9.976082474226805e-18
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 146.3354847655914,
                    "start": 9.976082474226805e-18
                },
                "write": [
                    {
                        "end": 146.3354847655914,
                        "id": "file_1_1",
                        "start": 75.36774238709798
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 221.703227159141,
                    "start": 217.303227159141
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 217.303227159141,
                        "id": "file_1_1",
                        "start": 146.3354847655914
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 292.67096955483873,
                    "start": 146.3354847655914
                },
                "write": [
                    {
                        "end": 292.67096955483873,
                        "id": "file_1_2",
                        "start": 221.703227159141
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 368.03871194838825,
                    "start": 363.6387119483883
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 363.6387119483883,
                        "id": "file_1_2",
                        "start": 292.67096955483873
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 439.00645432688174,
                    "start": 292.67096955483873
                },
                "write": [
                    {
                        "end": 439.00645432688174,
                        "id": "file_1_3",
                        "start": 368.03871194838825
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 75.36774238709798,
                    "start": 70.96774238709797
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 70.96774238709797,
                        "id": "file_2_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 146.3354847655914,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 146.3354847655914,
                        "id": "file_2_1",
                        "start": 75.36774238709798
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 221.703227159141,
                    "start": 217.303227159141
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 217.303227159141,
                        "id": "file_2_1",
                        "start": 146.3354847655914
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 292.67096955483873,
                    "start": 146.3354847655914
                },
                "write": [
                    {
                        "end": 292.67096955483873,
                        "id": "file_2_2",
                        "start": 221.703227159141
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 368.03871194838825,
                    "start": 363.6387119483883
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 363.6387119483883,
                        "id": "file_2_2",
                        "start": 292.67096955483873
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 439.00645432688174,
                    "start": 292.67096955483873
                },
                "write": [
                    {
                        "end": 439.00645432688174,
                        "id": "file_2_3",
                        "start": 368.03871194838825
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 75.36774238709798,
                    "start": 70.96774238709797
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 70.96774238709797,
                        "id": "file_3_0",
                        "start": 1.8843711340206188e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 146.3354847655914,
                    "start": 1.8843711340206188e-17
                },
                "write": [
                    {
                        "end": 146.3354847655914,
                        "id": "file_3_1",
                        "start": 75.36774238709798
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 221.703227159141,
                    "start": 217.303227159141
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 217.303227159141,
                        "id": "file_3_1",
                        "start": 146.3354847655914
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 292.67096955483873,
                    "start": 146.3354847655914
                },
                "write": [
                    {
                        "end": 292.67096955483873,
                        "id": "file_3_2",
                        "start": 221.703227159141
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 368.03871194838825,
                    "start": 363.6387119483883
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 363.6387119483883,
                        "id": "file_3_2",
                        "start": 292.67096955483873
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 439.00645432688174,
                    "start": 292.67096955483873
                },
                "write": [
                    {
                        "end": 439.00645432688174,
                        "id": "file_3_3",
                        "start": 368.03871194838825
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 75.36774238709798,
                    "start": 70.96774238709797
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 70.96774238709797,
                        "id": "file_4_0",
                        "start": 2.327752577319588e-17
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 146.3354847655914,
                    "start": 2.327752577319588e-17
                },
                "write": [
                    {
                        "end": 146.3354847655914,
                        "id": "file_4_1",
                        "start": 75.36774238709798
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 221.703227159141,
                    "start": 217.303227159141
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 217.303227159141,
                        "id": "file_4_1",
                        "start": 146.3354847655914
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 292.67096955483873,
                    "start": 146.3354847655914
                },
                "write": [
                    {
                        "end": 292.67096955483873,
                        "id": "file_4_2",
                        "start": 221.703227159141
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 368.03871194838825,
                    "start": 363.6387119483883
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 363.6387119483883,
                        "id": "file_4_2",
                        "start": 292.67096955483873
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 439.00645432688174,
                    "start": 292.67096955483873
                },
                "write": [
                    {
                        "end": 439.00645432688174,
                        "id": "file_4_3",
                        "start": 368.03871194838825
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 75.36774238709798,
                    "start": 70.96774238709797
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 70.96774238709797,
                        "id": "file_5_0",
                        "start": 2.771134020618557e-17
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 146.3354847655914,
                    "start": 2.771134020618557e-17
                },
                "write": [
                    {
                        "end": 146.3354847655914,
                        "id": "file_5_1",
                        "start": 75.36774238709798
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 221.703227159141,
                    "start": 217.303227159141
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 217.303227159141,
                        "id": "file_5_1",
                        "start": 146.3354847655914
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 292.67096955483873,
                    "start": 146.3354847655914
                },
                "write": [
                    {
                        "end": 292.67096955483873,
                        "id": "file_5_2",
                        "start": 221.703227159141
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 368.03871194838825,
                    "start": 363.6387119483883
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 363.6387119483883,
                        "id": "file_5_2",
                        "start": 292.67096955483873
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 439.00645432688174,
                    "start": 292.67096955483873
                },
                "write": [
                    {
                        "end": 439.00645432688174,
                        "id": "file_5_3",
                        "start": 368.03871194838825
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 75.36774238709798,
                    "start": 70.96774238709797
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 70.96774238709797,
                        "id": "file_6_0",
                        "start": 3.214515463917526e-17
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 146.3354847655914,
                    "start": 3.214515463917526e-17
                },
                "write": [
                    {
                        "end": 146.3354847655914,
                        "id": "file_6_1",
                        "start": 75.36774238709798
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 221.703227159141,
                    "start": 217.303227159141
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 217.303227159141,
                        "id": "file_6_1",
                        "start": 146.3354847655914
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 292.67096955483873,
                    "start": 146.3354847655914
                },
                "write": [
                    {
                        "end": 292.67096955483873,
                        "id": "file_6_2",
                        "start": 221.703227159141
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 368.03871194838825,
                    "start": 363.6387119483883
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 363.6387119483883,
                        "id": "file_6_2",
                        "start": 292.67096955483873
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 439.00645432688174,
                    "start": 292.67096955483873
                },
                "write": [
                    {
                        "end": 439.00645432688174,
                        "id": "file_6_3",
                        "start": 368.03871194838825
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 75.36774238709798,
                    "start": 70.96774238709797
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 70.96774238709797,
                        "id": "file_7_0",
                        "start": 3.657896907216495e-17
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 146.3354847655914,
                    "start": 3.657896907216495e-17
                },
                "write": [
                    {
                        "end": 146.3354847655914,
                        "id": "file_7_1",
                        "start": 75.36774238709798
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 221.703227159141,
                    "start": 217.303227159141
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 217.303227159141,
                        "id": "file_7_1",
                        "start": 146.3354847655914
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 292.67096955483873,
                    "start": 146.3354847655914
                },
                "write": [
                    {
                        "end": 292.67096955483873,
                        "id": "file_7_2",
                        "start": 221.703227159141
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 368.03871194838825,
                    "start": 363.6387119483883
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 363.6387119483883,
                        "id": "file_7_2",
                        "start": 292.67096955483873
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 439.00645432688174,
                    "start": 292.67096955483873
                },
                "write": [
                    {
                        "end": 439.00645432688174,
                        "id": "file_7_3",
                        "start": 368.03871194838825
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 75.36774238709798,
                    "start": 70.96774238709797
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 70.96774238709797,
                        "id": "file_8_0",
                        "start": 4.1012783505154644e-17
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 146.3354847655914,
                    "start": 4.1012783505154644e-17
                },
                "write": [
                    {
                        "end": 146.3354847655914,
                        "id": "file_8_1",
                        "start": 75.36774238709798
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 221.703227159141,
                    "start": 217.303227159141
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 217.303227159141,
                        "id": "file_8_1",
                        "start": 146.3354847655914
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 292.67096955483873,
                    "start": 146.3354847655914
                },
                "write": [
                    {
                        "end": 292.67096955483873,
                        "id": "file_8_2",
                        "start": 221.703227159141
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 368.03871194838825,
                    "start": 363.6387119483883
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 363.6387119483883,
                        "id": "file_8_2",
                        "start": 292.67096955483873
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 439.00645432688174,
                    "start": 292.67096955483873
                },
                "write": [
                    {
                        "end": 439.00645432688174,
                        "id": "file_8_3",
                        "start": 368.03871194838825
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 75.36774238709798,
                    "start": 70.96774238709797
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 70.96774238709797,
                        "id": "file_9_0",
                        "start": 4.5446597938144336e-17
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 146.3354847655914,
                    "start": 4.5446597938144336e-17
                },
                "write": [
                    {
                        "end": 146.3354847655914,
                        "id": "file_9_1",
                        "start": 75.36774238709798
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 221.703227159141,
                    "start": 217.303227159141
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 217.303227159141,
                        "id": "file_9_1",
                        "start": 146.3354847655914
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 292.67096955483873,
                    "start": 146.3354847655914
                },
                "write": [
                    {
                        "end": 292.67096955483873,
                        "id": "file_9_2",
                        "start": 221.703227159141
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 368.03871194838825,
                    "start": 363.6387119483883
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 363.6387119483883,
                        "id": "file_9_2",
                        "start": 292.67096955483873
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 439.00645432688174,
                    "start": 292.67096955483873
                },
                "write": [
                    {
                        "end": 439.00645432688174,
                        "id": "file_9_3",
                        "start": 368.03871194838825
                    }
                ]
            }
        ]
    }
}


==> result/multi/local/wrench/original/dump_12.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 81.81935483871098,
                    "start": 77.41935483871097
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 77.41935483871097,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 159.23870967741937,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 159.23870967741937,
                        "id": "file_0_1",
                        "start": 81.81935483871098
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 241.05806451613034,
                    "start": 236.65806451613034
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 236.65806451613034,
                        "id": "file_0_1",
                        "start": 159.23870967741937
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 318.47741935483873,
                    "start": 159.23870967741937
                },
                "write": [
                    {
                        "end": 318.47741935483873,
                        "id": "file_0_2",
                        "start": 241.05806451613034
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 400.29677419354965,
                    "start": 395.8967741935497
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 395.8967741935497,
                        "id": "file_0_2",
                        "start": 318.47741935483873
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 477.71612903225804,
                    "start": 318.47741935483873
                },
                "write": [
                    {
                        "end": 477.71612903225804,
                        "id": "file_0_3",
                        "start": 400.29677419354965
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 81.81935483871098,
                    "start": 77.41935483871097
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 77.41935483871097,
                        "id": "file_10_0",
                        "start": 5.542268041237114e-18
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 159.23870967741937,
                    "start": 5.542268041237114e-18
                },
                "write": [
                    {
                        "end": 159.23870967741937,
                        "id": "file_10_1",
                        "start": 81.81935483871098
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 241.05806451613034,
                    "start": 236.65806451613034
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 236.65806451613034,
                        "id": "file_10_1",
                        "start": 159.23870967741937
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 318.47741935483873,
                    "start": 159.23870967741937
                },
                "write": [
                    {
                        "end": 318.47741935483873,
                        "id": "file_10_2",
                        "start": 241.05806451613034
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 400.29677419354965,
                    "start": 395.8967741935497
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 395.8967741935497,
                        "id": "file_10_2",
                        "start": 318.47741935483873
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 477.71612903225804,
                    "start": 318.47741935483873
                },
                "write": [
                    {
                        "end": 477.71612903225804,
                        "id": "file_10_3",
                        "start": 400.29677419354965
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 81.81935483871098,
                    "start": 77.41935483871097
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 77.41935483871097,
                        "id": "file_11_0",
                        "start": 9.976082474226805e-18
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 159.23870967741937,
                    "start": 9.976082474226805e-18
                },
                "write": [
                    {
                        "end": 159.23870967741937,
                        "id": "file_11_1",
                        "start": 81.81935483871098
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 241.05806451613034,
                    "start": 236.65806451613034
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 236.65806451613034,
                        "id": "file_11_1",
                        "start": 159.23870967741937
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 318.47741935483873,
                    "start": 159.23870967741937
                },
                "write": [
                    {
                        "end": 318.47741935483873,
                        "id": "file_11_2",
                        "start": 241.05806451613034
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 400.29677419354965,
                    "start": 395.8967741935497
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 395.8967741935497,
                        "id": "file_11_2",
                        "start": 318.47741935483873
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 477.71612903225804,
                    "start": 318.47741935483873
                },
                "write": [
                    {
                        "end": 477.71612903225804,
                        "id": "file_11_3",
                        "start": 400.29677419354965
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 81.81935483871098,
                    "start": 77.41935483871097
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 77.41935483871097,
                        "id": "file_1_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 159.23870967741937,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 159.23870967741937,
                        "id": "file_1_1",
                        "start": 81.81935483871098
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 241.05806451613034,
                    "start": 236.65806451613034
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 236.65806451613034,
                        "id": "file_1_1",
                        "start": 159.23870967741937
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 318.47741935483873,
                    "start": 159.23870967741937
                },
                "write": [
                    {
                        "end": 318.47741935483873,
                        "id": "file_1_2",
                        "start": 241.05806451613034
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 400.29677419354965,
                    "start": 395.8967741935497
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 395.8967741935497,
                        "id": "file_1_2",
                        "start": 318.47741935483873
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 477.71612903225804,
                    "start": 318.47741935483873
                },
                "write": [
                    {
                        "end": 477.71612903225804,
                        "id": "file_1_3",
                        "start": 400.29677419354965
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 81.81935483871098,
                    "start": 77.41935483871097
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 77.41935483871097,
                        "id": "file_2_0",
                        "start": 1.8843711340206188e-17
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 159.23870967741937,
                    "start": 1.8843711340206188e-17
                },
                "write": [
                    {
                        "end": 159.23870967741937,
                        "id": "file_2_1",
                        "start": 81.81935483871098
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 241.05806451613034,
                    "start": 236.65806451613034
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 236.65806451613034,
                        "id": "file_2_1",
                        "start": 159.23870967741937
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 318.47741935483873,
                    "start": 159.23870967741937
                },
                "write": [
                    {
                        "end": 318.47741935483873,
                        "id": "file_2_2",
                        "start": 241.05806451613034
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 400.29677419354965,
                    "start": 395.8967741935497
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 395.8967741935497,
                        "id": "file_2_2",
                        "start": 318.47741935483873
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 477.71612903225804,
                    "start": 318.47741935483873
                },
                "write": [
                    {
                        "end": 477.71612903225804,
                        "id": "file_2_3",
                        "start": 400.29677419354965
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 81.81935483871098,
                    "start": 77.41935483871097
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 77.41935483871097,
                        "id": "file_3_0",
                        "start": 2.327752577319588e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 159.23870967741937,
                    "start": 2.327752577319588e-17
                },
                "write": [
                    {
                        "end": 159.23870967741937,
                        "id": "file_3_1",
                        "start": 81.81935483871098
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 241.05806451613034,
                    "start": 236.65806451613034
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 236.65806451613034,
                        "id": "file_3_1",
                        "start": 159.23870967741937
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 318.47741935483873,
                    "start": 159.23870967741937
                },
                "write": [
                    {
                        "end": 318.47741935483873,
                        "id": "file_3_2",
                        "start": 241.05806451613034
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 400.29677419354965,
                    "start": 395.8967741935497
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 395.8967741935497,
                        "id": "file_3_2",
                        "start": 318.47741935483873
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 477.71612903225804,
                    "start": 318.47741935483873
                },
                "write": [
                    {
                        "end": 477.71612903225804,
                        "id": "file_3_3",
                        "start": 400.29677419354965
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 81.81935483871098,
                    "start": 77.41935483871097
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 77.41935483871097,
                        "id": "file_4_0",
                        "start": 2.771134020618557e-17
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 159.23870967741937,
                    "start": 2.771134020618557e-17
                },
                "write": [
                    {
                        "end": 159.23870967741937,
                        "id": "file_4_1",
                        "start": 81.81935483871098
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 241.05806451613034,
                    "start": 236.65806451613034
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 236.65806451613034,
                        "id": "file_4_1",
                        "start": 159.23870967741937
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 318.47741935483873,
                    "start": 159.23870967741937
                },
                "write": [
                    {
                        "end": 318.47741935483873,
                        "id": "file_4_2",
                        "start": 241.05806451613034
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 400.29677419354965,
                    "start": 395.8967741935497
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 395.8967741935497,
                        "id": "file_4_2",
                        "start": 318.47741935483873
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 477.71612903225804,
                    "start": 318.47741935483873
                },
                "write": [
                    {
                        "end": 477.71612903225804,
                        "id": "file_4_3",
                        "start": 400.29677419354965
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 81.81935483871098,
                    "start": 77.41935483871097
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 77.41935483871097,
                        "id": "file_5_0",
                        "start": 3.214515463917526e-17
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 159.23870967741937,
                    "start": 3.214515463917526e-17
                },
                "write": [
                    {
                        "end": 159.23870967741937,
                        "id": "file_5_1",
                        "start": 81.81935483871098
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 241.05806451613034,
                    "start": 236.65806451613034
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 236.65806451613034,
                        "id": "file_5_1",
                        "start": 159.23870967741937
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 318.47741935483873,
                    "start": 159.23870967741937
                },
                "write": [
                    {
                        "end": 318.47741935483873,
                        "id": "file_5_2",
                        "start": 241.05806451613034
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 400.29677419354965,
                    "start": 395.8967741935497
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 395.8967741935497,
                        "id": "file_5_2",
                        "start": 318.47741935483873
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 477.71612903225804,
                    "start": 318.47741935483873
                },
                "write": [
                    {
                        "end": 477.71612903225804,
                        "id": "file_5_3",
                        "start": 400.29677419354965
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 81.81935483871098,
                    "start": 77.41935483871097
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 77.41935483871097,
                        "id": "file_6_0",
                        "start": 3.657896907216495e-17
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 159.23870967741937,
                    "start": 3.657896907216495e-17
                },
                "write": [
                    {
                        "end": 159.23870967741937,
                        "id": "file_6_1",
                        "start": 81.81935483871098
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 241.05806451613034,
                    "start": 236.65806451613034
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 236.65806451613034,
                        "id": "file_6_1",
                        "start": 159.23870967741937
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 318.47741935483873,
                    "start": 159.23870967741937
                },
                "write": [
                    {
                        "end": 318.47741935483873,
                        "id": "file_6_2",
                        "start": 241.05806451613034
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 400.29677419354965,
                    "start": 395.8967741935497
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 395.8967741935497,
                        "id": "file_6_2",
                        "start": 318.47741935483873
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 477.71612903225804,
                    "start": 318.47741935483873
                },
                "write": [
                    {
                        "end": 477.71612903225804,
                        "id": "file_6_3",
                        "start": 400.29677419354965
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 81.81935483871098,
                    "start": 77.41935483871097
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 77.41935483871097,
                        "id": "file_7_0",
                        "start": 4.1012783505154644e-17
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 159.23870967741937,
                    "start": 4.1012783505154644e-17
                },
                "write": [
                    {
                        "end": 159.23870967741937,
                        "id": "file_7_1",
                        "start": 81.81935483871098
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 241.05806451613034,
                    "start": 236.65806451613034
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 236.65806451613034,
                        "id": "file_7_1",
                        "start": 159.23870967741937
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 318.47741935483873,
                    "start": 159.23870967741937
                },
                "write": [
                    {
                        "end": 318.47741935483873,
                        "id": "file_7_2",
                        "start": 241.05806451613034
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 400.29677419354965,
                    "start": 395.8967741935497
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 395.8967741935497,
                        "id": "file_7_2",
                        "start": 318.47741935483873
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 477.71612903225804,
                    "start": 318.47741935483873
                },
                "write": [
                    {
                        "end": 477.71612903225804,
                        "id": "file_7_3",
                        "start": 400.29677419354965
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 81.81935483871098,
                    "start": 77.41935483871097
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 77.41935483871097,
                        "id": "file_8_0",
                        "start": 4.5446597938144336e-17
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 159.23870967741937,
                    "start": 4.5446597938144336e-17
                },
                "write": [
                    {
                        "end": 159.23870967741937,
                        "id": "file_8_1",
                        "start": 81.81935483871098
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 241.05806451613034,
                    "start": 236.65806451613034
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 236.65806451613034,
                        "id": "file_8_1",
                        "start": 159.23870967741937
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 318.47741935483873,
                    "start": 159.23870967741937
                },
                "write": [
                    {
                        "end": 318.47741935483873,
                        "id": "file_8_2",
                        "start": 241.05806451613034
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 400.29677419354965,
                    "start": 395.8967741935497
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 395.8967741935497,
                        "id": "file_8_2",
                        "start": 318.47741935483873
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 477.71612903225804,
                    "start": 318.47741935483873
                },
                "write": [
                    {
                        "end": 477.71612903225804,
                        "id": "file_8_3",
                        "start": 400.29677419354965
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 81.81935483871098,
                    "start": 77.41935483871097
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 77.41935483871097,
                        "id": "file_9_0",
                        "start": 4.9880412371134027e-17
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 159.23870967741937,
                    "start": 4.9880412371134027e-17
                },
                "write": [
                    {
                        "end": 159.23870967741937,
                        "id": "file_9_1",
                        "start": 81.81935483871098
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 241.05806451613034,
                    "start": 236.65806451613034
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 236.65806451613034,
                        "id": "file_9_1",
                        "start": 159.23870967741937
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 318.47741935483873,
                    "start": 159.23870967741937
                },
                "write": [
                    {
                        "end": 318.47741935483873,
                        "id": "file_9_2",
                        "start": 241.05806451613034
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 400.29677419354965,
                    "start": 395.8967741935497
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 395.8967741935497,
                        "id": "file_9_2",
                        "start": 318.47741935483873
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 477.71612903225804,
                    "start": 318.47741935483873
                },
                "write": [
                    {
                        "end": 477.71612903225804,
                        "id": "file_9_3",
                        "start": 400.29677419354965
                    }
                ]
            }
        ]
    }
}


==> result/multi/local/wrench/original/dump_13.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 88.27096720645302,
                    "start": 83.87096720645302
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 83.87096720645302,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 172.14193441935484,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 172.14193441935484,
                        "id": "file_0_1",
                        "start": 88.27096720645302
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 260.41290161935626,
                    "start": 256.0129016193563
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 256.0129016193563,
                        "id": "file_0_1",
                        "start": 172.14193441935484
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 344.2838688387097,
                    "start": 172.14193441935484
                },
                "write": [
                    {
                        "end": 344.2838688387097,
                        "id": "file_0_2",
                        "start": 260.41290161935626
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 432.5548360387111,
                    "start": 428.1548360387111
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 428.1548360387111,
                        "id": "file_0_2",
                        "start": 344.2838688387097
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 516.4258032580645,
                    "start": 344.2838688387097
                },
                "write": [
                    {
                        "end": 516.4258032580645,
                        "id": "file_0_3",
                        "start": 432.5548360387111
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 88.27096720645302,
                    "start": 83.87096720645302
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 83.87096720645302,
                        "id": "file_10_0",
                        "start": 5.542268041237114e-18
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 172.14193441935484,
                    "start": 5.542268041237114e-18
                },
                "write": [
                    {
                        "end": 172.14193441935484,
                        "id": "file_10_1",
                        "start": 88.27096720645302
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 260.41290161935626,
                    "start": 256.0129016193563
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 256.0129016193563,
                        "id": "file_10_1",
                        "start": 172.14193441935484
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 344.2838688387097,
                    "start": 172.14193441935484
                },
                "write": [
                    {
                        "end": 344.2838688387097,
                        "id": "file_10_2",
                        "start": 260.41290161935626
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 432.5548360387111,
                    "start": 428.1548360387111
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 428.1548360387111,
                        "id": "file_10_2",
                        "start": 344.2838688387097
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 516.4258032580645,
                    "start": 344.2838688387097
                },
                "write": [
                    {
                        "end": 516.4258032580645,
                        "id": "file_10_3",
                        "start": 432.5548360387111
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 88.27096720645302,
                    "start": 83.87096720645302
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 83.87096720645302,
                        "id": "file_11_0",
                        "start": 9.976082474226805e-18
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 172.14193441935484,
                    "start": 9.976082474226805e-18
                },
                "write": [
                    {
                        "end": 172.14193441935484,
                        "id": "file_11_1",
                        "start": 88.27096720645302
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 260.41290161935626,
                    "start": 256.0129016193563
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 256.0129016193563,
                        "id": "file_11_1",
                        "start": 172.14193441935484
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 344.2838688387097,
                    "start": 172.14193441935484
                },
                "write": [
                    {
                        "end": 344.2838688387097,
                        "id": "file_11_2",
                        "start": 260.41290161935626
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 432.5548360387111,
                    "start": 428.1548360387111
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 428.1548360387111,
                        "id": "file_11_2",
                        "start": 344.2838688387097
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 516.4258032580645,
                    "start": 344.2838688387097
                },
                "write": [
                    {
                        "end": 516.4258032580645,
                        "id": "file_11_3",
                        "start": 432.5548360387111
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 88.27096720645302,
                    "start": 83.87096720645302
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 83.87096720645302,
                        "id": "file_12_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_12_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 172.14193441935484,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 172.14193441935484,
                        "id": "file_12_1",
                        "start": 88.27096720645302
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 260.41290161935626,
                    "start": 256.0129016193563
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 256.0129016193563,
                        "id": "file_12_1",
                        "start": 172.14193441935484
                    }
                ],
                "task_id": "task_12_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 344.2838688387097,
                    "start": 172.14193441935484
                },
                "write": [
                    {
                        "end": 344.2838688387097,
                        "id": "file_12_2",
                        "start": 260.41290161935626
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 432.5548360387111,
                    "start": 428.1548360387111
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 428.1548360387111,
                        "id": "file_12_2",
                        "start": 344.2838688387097
                    }
                ],
                "task_id": "task_12_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 516.4258032580645,
                    "start": 344.2838688387097
                },
                "write": [
                    {
                        "end": 516.4258032580645,
                        "id": "file_12_3",
                        "start": 432.5548360387111
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 88.27096720645302,
                    "start": 83.87096720645302
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 83.87096720645302,
                        "id": "file_1_0",
                        "start": 1.8843711340206188e-17
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 172.14193441935484,
                    "start": 1.8843711340206188e-17
                },
                "write": [
                    {
                        "end": 172.14193441935484,
                        "id": "file_1_1",
                        "start": 88.27096720645302
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 260.41290161935626,
                    "start": 256.0129016193563
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 256.0129016193563,
                        "id": "file_1_1",
                        "start": 172.14193441935484
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 344.2838688387097,
                    "start": 172.14193441935484
                },
                "write": [
                    {
                        "end": 344.2838688387097,
                        "id": "file_1_2",
                        "start": 260.41290161935626
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 432.5548360387111,
                    "start": 428.1548360387111
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 428.1548360387111,
                        "id": "file_1_2",
                        "start": 344.2838688387097
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 516.4258032580645,
                    "start": 344.2838688387097
                },
                "write": [
                    {
                        "end": 516.4258032580645,
                        "id": "file_1_3",
                        "start": 432.5548360387111
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 88.27096720645302,
                    "start": 83.87096720645302
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 83.87096720645302,
                        "id": "file_2_0",
                        "start": 2.327752577319588e-17
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 172.14193441935484,
                    "start": 2.327752577319588e-17
                },
                "write": [
                    {
                        "end": 172.14193441935484,
                        "id": "file_2_1",
                        "start": 88.27096720645302
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 260.41290161935626,
                    "start": 256.0129016193563
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 256.0129016193563,
                        "id": "file_2_1",
                        "start": 172.14193441935484
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 344.2838688387097,
                    "start": 172.14193441935484
                },
                "write": [
                    {
                        "end": 344.2838688387097,
                        "id": "file_2_2",
                        "start": 260.41290161935626
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 432.5548360387111,
                    "start": 428.1548360387111
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 428.1548360387111,
                        "id": "file_2_2",
                        "start": 344.2838688387097
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 516.4258032580645,
                    "start": 344.2838688387097
                },
                "write": [
                    {
                        "end": 516.4258032580645,
                        "id": "file_2_3",
                        "start": 432.5548360387111
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 88.27096720645302,
                    "start": 83.87096720645302
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 83.87096720645302,
                        "id": "file_3_0",
                        "start": 2.771134020618557e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 172.14193441935484,
                    "start": 2.771134020618557e-17
                },
                "write": [
                    {
                        "end": 172.14193441935484,
                        "id": "file_3_1",
                        "start": 88.27096720645302
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 260.41290161935626,
                    "start": 256.0129016193563
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 256.0129016193563,
                        "id": "file_3_1",
                        "start": 172.14193441935484
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 344.2838688387097,
                    "start": 172.14193441935484
                },
                "write": [
                    {
                        "end": 344.2838688387097,
                        "id": "file_3_2",
                        "start": 260.41290161935626
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 432.5548360387111,
                    "start": 428.1548360387111
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 428.1548360387111,
                        "id": "file_3_2",
                        "start": 344.2838688387097
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 516.4258032580645,
                    "start": 344.2838688387097
                },
                "write": [
                    {
                        "end": 516.4258032580645,
                        "id": "file_3_3",
                        "start": 432.5548360387111
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 88.27096720645302,
                    "start": 83.87096720645302
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 83.87096720645302,
                        "id": "file_4_0",
                        "start": 3.214515463917526e-17
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 172.14193441935484,
                    "start": 3.214515463917526e-17
                },
                "write": [
                    {
                        "end": 172.14193441935484,
                        "id": "file_4_1",
                        "start": 88.27096720645302
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 260.41290161935626,
                    "start": 256.0129016193563
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 256.0129016193563,
                        "id": "file_4_1",
                        "start": 172.14193441935484
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 344.2838688387097,
                    "start": 172.14193441935484
                },
                "write": [
                    {
                        "end": 344.2838688387097,
                        "id": "file_4_2",
                        "start": 260.41290161935626
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 432.5548360387111,
                    "start": 428.1548360387111
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 428.1548360387111,
                        "id": "file_4_2",
                        "start": 344.2838688387097
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 516.4258032580645,
                    "start": 344.2838688387097
                },
                "write": [
                    {
                        "end": 516.4258032580645,
                        "id": "file_4_3",
                        "start": 432.5548360387111
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 88.27096720645302,
                    "start": 83.87096720645302
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 83.87096720645302,
                        "id": "file_5_0",
                        "start": 3.657896907216495e-17
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 172.14193441935484,
                    "start": 3.657896907216495e-17
                },
                "write": [
                    {
                        "end": 172.14193441935484,
                        "id": "file_5_1",
                        "start": 88.27096720645302
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 260.41290161935626,
                    "start": 256.0129016193563
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 256.0129016193563,
                        "id": "file_5_1",
                        "start": 172.14193441935484
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 344.2838688387097,
                    "start": 172.14193441935484
                },
                "write": [
                    {
                        "end": 344.2838688387097,
                        "id": "file_5_2",
                        "start": 260.41290161935626
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 432.5548360387111,
                    "start": 428.1548360387111
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 428.1548360387111,
                        "id": "file_5_2",
                        "start": 344.2838688387097
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 516.4258032580645,
                    "start": 344.2838688387097
                },
                "write": [
                    {
                        "end": 516.4258032580645,
                        "id": "file_5_3",
                        "start": 432.5548360387111
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 88.27096720645302,
                    "start": 83.87096720645302
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 83.87096720645302,
                        "id": "file_6_0",
                        "start": 4.1012783505154644e-17
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 172.14193441935484,
                    "start": 4.1012783505154644e-17
                },
                "write": [
                    {
                        "end": 172.14193441935484,
                        "id": "file_6_1",
                        "start": 88.27096720645302
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 260.41290161935626,
                    "start": 256.0129016193563
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 256.0129016193563,
                        "id": "file_6_1",
                        "start": 172.14193441935484
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 344.2838688387097,
                    "start": 172.14193441935484
                },
                "write": [
                    {
                        "end": 344.2838688387097,
                        "id": "file_6_2",
                        "start": 260.41290161935626
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 432.5548360387111,
                    "start": 428.1548360387111
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 428.1548360387111,
                        "id": "file_6_2",
                        "start": 344.2838688387097
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 516.4258032580645,
                    "start": 344.2838688387097
                },
                "write": [
                    {
                        "end": 516.4258032580645,
                        "id": "file_6_3",
                        "start": 432.5548360387111
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 88.27096720645302,
                    "start": 83.87096720645302
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 83.87096720645302,
                        "id": "file_7_0",
                        "start": 4.5446597938144336e-17
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 172.14193441935484,
                    "start": 4.5446597938144336e-17
                },
                "write": [
                    {
                        "end": 172.14193441935484,
                        "id": "file_7_1",
                        "start": 88.27096720645302
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 260.41290161935626,
                    "start": 256.0129016193563
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 256.0129016193563,
                        "id": "file_7_1",
                        "start": 172.14193441935484
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 344.2838688387097,
                    "start": 172.14193441935484
                },
                "write": [
                    {
                        "end": 344.2838688387097,
                        "id": "file_7_2",
                        "start": 260.41290161935626
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 432.5548360387111,
                    "start": 428.1548360387111
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 428.1548360387111,
                        "id": "file_7_2",
                        "start": 344.2838688387097
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 516.4258032580645,
                    "start": 344.2838688387097
                },
                "write": [
                    {
                        "end": 516.4258032580645,
                        "id": "file_7_3",
                        "start": 432.5548360387111
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 88.27096720645302,
                    "start": 83.87096720645302
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 83.87096720645302,
                        "id": "file_8_0",
                        "start": 4.9880412371134027e-17
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 172.14193441935484,
                    "start": 4.9880412371134027e-17
                },
                "write": [
                    {
                        "end": 172.14193441935484,
                        "id": "file_8_1",
                        "start": 88.27096720645302
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 260.41290161935626,
                    "start": 256.0129016193563
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 256.0129016193563,
                        "id": "file_8_1",
                        "start": 172.14193441935484
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 344.2838688387097,
                    "start": 172.14193441935484
                },
                "write": [
                    {
                        "end": 344.2838688387097,
                        "id": "file_8_2",
                        "start": 260.41290161935626
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 432.5548360387111,
                    "start": 428.1548360387111
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 428.1548360387111,
                        "id": "file_8_2",
                        "start": 344.2838688387097
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 516.4258032580645,
                    "start": 344.2838688387097
                },
                "write": [
                    {
                        "end": 516.4258032580645,
                        "id": "file_8_3",
                        "start": 432.5548360387111
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 88.27096720645302,
                    "start": 83.87096720645302
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 83.87096720645302,
                        "id": "file_9_0",
                        "start": 5.431422680412372e-17
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 172.14193441935484,
                    "start": 5.431422680412372e-17
                },
                "write": [
                    {
                        "end": 172.14193441935484,
                        "id": "file_9_1",
                        "start": 88.27096720645302
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 260.41290161935626,
                    "start": 256.0129016193563
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 256.0129016193563,
                        "id": "file_9_1",
                        "start": 172.14193441935484
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 344.2838688387097,
                    "start": 172.14193441935484
                },
                "write": [
                    {
                        "end": 344.2838688387097,
                        "id": "file_9_2",
                        "start": 260.41290161935626
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 432.5548360387111,
                    "start": 428.1548360387111
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 428.1548360387111,
                        "id": "file_9_2",
                        "start": 344.2838688387097
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 516.4258032580645,
                    "start": 344.2838688387097
                },
                "write": [
                    {
                        "end": 516.4258032580645,
                        "id": "file_9_3",
                        "start": 432.5548360387111
                    }
                ]
            }
        ]
    }
}


==> result/multi/local/wrench/original/dump_14.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 94.72257987096927,
                    "start": 90.32257987096926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 90.32257987096926,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 185.04515975483872,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 185.04515975483872,
                        "id": "file_0_1",
                        "start": 94.72257987096927
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 279.76773962580796,
                    "start": 275.367739625808
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 275.367739625808,
                        "id": "file_0_1",
                        "start": 185.04515975483872
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 370.09031950967744,
                    "start": 185.04515975483872
                },
                "write": [
                    {
                        "end": 370.09031950967744,
                        "id": "file_0_2",
                        "start": 279.76773962580796
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 464.8128993806467,
                    "start": 460.4128993806467
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 460.4128993806467,
                        "id": "file_0_2",
                        "start": 370.09031950967744
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 555.1354792645161,
                    "start": 370.09031950967744
                },
                "write": [
                    {
                        "end": 555.1354792645161,
                        "id": "file_0_3",
                        "start": 464.8128993806467
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 94.72257987096927,
                    "start": 90.32257987096926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 90.32257987096926,
                        "id": "file_10_0",
                        "start": 5.542268041237114e-18
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 185.04515975483872,
                    "start": 5.542268041237114e-18
                },
                "write": [
                    {
                        "end": 185.04515975483872,
                        "id": "file_10_1",
                        "start": 94.72257987096927
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 279.76773962580796,
                    "start": 275.367739625808
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 275.367739625808,
                        "id": "file_10_1",
                        "start": 185.04515975483872
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 370.09031950967744,
                    "start": 185.04515975483872
                },
                "write": [
                    {
                        "end": 370.09031950967744,
                        "id": "file_10_2",
                        "start": 279.76773962580796
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 464.8128993806467,
                    "start": 460.4128993806467
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 460.4128993806467,
                        "id": "file_10_2",
                        "start": 370.09031950967744
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 555.1354792645161,
                    "start": 370.09031950967744
                },
                "write": [
                    {
                        "end": 555.1354792645161,
                        "id": "file_10_3",
                        "start": 464.8128993806467
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 94.72257987096927,
                    "start": 90.32257987096926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 90.32257987096926,
                        "id": "file_11_0",
                        "start": 9.976082474226805e-18
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 185.04515975483872,
                    "start": 9.976082474226805e-18
                },
                "write": [
                    {
                        "end": 185.04515975483872,
                        "id": "file_11_1",
                        "start": 94.72257987096927
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 279.76773962580796,
                    "start": 275.367739625808
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 275.367739625808,
                        "id": "file_11_1",
                        "start": 185.04515975483872
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 370.09031950967744,
                    "start": 185.04515975483872
                },
                "write": [
                    {
                        "end": 370.09031950967744,
                        "id": "file_11_2",
                        "start": 279.76773962580796
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 464.8128993806467,
                    "start": 460.4128993806467
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 460.4128993806467,
                        "id": "file_11_2",
                        "start": 370.09031950967744
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 555.1354792645161,
                    "start": 370.09031950967744
                },
                "write": [
                    {
                        "end": 555.1354792645161,
                        "id": "file_11_3",
                        "start": 464.8128993806467
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 94.72257987096927,
                    "start": 90.32257987096926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 90.32257987096926,
                        "id": "file_12_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_12_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 185.04515975483872,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 185.04515975483872,
                        "id": "file_12_1",
                        "start": 94.72257987096927
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 279.76773962580796,
                    "start": 275.367739625808
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 275.367739625808,
                        "id": "file_12_1",
                        "start": 185.04515975483872
                    }
                ],
                "task_id": "task_12_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 370.09031950967744,
                    "start": 185.04515975483872
                },
                "write": [
                    {
                        "end": 370.09031950967744,
                        "id": "file_12_2",
                        "start": 279.76773962580796
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 464.8128993806467,
                    "start": 460.4128993806467
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 460.4128993806467,
                        "id": "file_12_2",
                        "start": 370.09031950967744
                    }
                ],
                "task_id": "task_12_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 555.1354792645161,
                    "start": 370.09031950967744
                },
                "write": [
                    {
                        "end": 555.1354792645161,
                        "id": "file_12_3",
                        "start": 464.8128993806467
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 94.72257987096927,
                    "start": 90.32257987096926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 90.32257987096926,
                        "id": "file_13_0",
                        "start": 1.8843711340206188e-17
                    }
                ],
                "task_id": "task_13_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 185.04515975483872,
                    "start": 1.8843711340206188e-17
                },
                "write": [
                    {
                        "end": 185.04515975483872,
                        "id": "file_13_1",
                        "start": 94.72257987096927
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 279.76773962580796,
                    "start": 275.367739625808
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 275.367739625808,
                        "id": "file_13_1",
                        "start": 185.04515975483872
                    }
                ],
                "task_id": "task_13_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 370.09031950967744,
                    "start": 185.04515975483872
                },
                "write": [
                    {
                        "end": 370.09031950967744,
                        "id": "file_13_2",
                        "start": 279.76773962580796
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 464.8128993806467,
                    "start": 460.4128993806467
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 460.4128993806467,
                        "id": "file_13_2",
                        "start": 370.09031950967744
                    }
                ],
                "task_id": "task_13_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 555.1354792645161,
                    "start": 370.09031950967744
                },
                "write": [
                    {
                        "end": 555.1354792645161,
                        "id": "file_13_3",
                        "start": 464.8128993806467
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 94.72257987096927,
                    "start": 90.32257987096926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 90.32257987096926,
                        "id": "file_1_0",
                        "start": 2.327752577319588e-17
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 185.04515975483872,
                    "start": 2.327752577319588e-17
                },
                "write": [
                    {
                        "end": 185.04515975483872,
                        "id": "file_1_1",
                        "start": 94.72257987096927
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 279.76773962580796,
                    "start": 275.367739625808
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 275.367739625808,
                        "id": "file_1_1",
                        "start": 185.04515975483872
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 370.09031950967744,
                    "start": 185.04515975483872
                },
                "write": [
                    {
                        "end": 370.09031950967744,
                        "id": "file_1_2",
                        "start": 279.76773962580796
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 464.8128993806467,
                    "start": 460.4128993806467
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 460.4128993806467,
                        "id": "file_1_2",
                        "start": 370.09031950967744
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 555.1354792645161,
                    "start": 370.09031950967744
                },
                "write": [
                    {
                        "end": 555.1354792645161,
                        "id": "file_1_3",
                        "start": 464.8128993806467
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 94.72257987096927,
                    "start": 90.32257987096926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 90.32257987096926,
                        "id": "file_2_0",
                        "start": 2.771134020618557e-17
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 185.04515975483872,
                    "start": 2.771134020618557e-17
                },
                "write": [
                    {
                        "end": 185.04515975483872,
                        "id": "file_2_1",
                        "start": 94.72257987096927
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 279.76773962580796,
                    "start": 275.367739625808
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 275.367739625808,
                        "id": "file_2_1",
                        "start": 185.04515975483872
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 370.09031950967744,
                    "start": 185.04515975483872
                },
                "write": [
                    {
                        "end": 370.09031950967744,
                        "id": "file_2_2",
                        "start": 279.76773962580796
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 464.8128993806467,
                    "start": 460.4128993806467
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 460.4128993806467,
                        "id": "file_2_2",
                        "start": 370.09031950967744
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 555.1354792645161,
                    "start": 370.09031950967744
                },
                "write": [
                    {
                        "end": 555.1354792645161,
                        "id": "file_2_3",
                        "start": 464.8128993806467
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 94.72257987096927,
                    "start": 90.32257987096926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 90.32257987096926,
                        "id": "file_3_0",
                        "start": 3.214515463917526e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 185.04515975483872,
                    "start": 3.214515463917526e-17
                },
                "write": [
                    {
                        "end": 185.04515975483872,
                        "id": "file_3_1",
                        "start": 94.72257987096927
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 279.76773962580796,
                    "start": 275.367739625808
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 275.367739625808,
                        "id": "file_3_1",
                        "start": 185.04515975483872
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 370.09031950967744,
                    "start": 185.04515975483872
                },
                "write": [
                    {
                        "end": 370.09031950967744,
                        "id": "file_3_2",
                        "start": 279.76773962580796
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 464.8128993806467,
                    "start": 460.4128993806467
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 460.4128993806467,
                        "id": "file_3_2",
                        "start": 370.09031950967744
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 555.1354792645161,
                    "start": 370.09031950967744
                },
                "write": [
                    {
                        "end": 555.1354792645161,
                        "id": "file_3_3",
                        "start": 464.8128993806467
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 94.72257987096927,
                    "start": 90.32257987096926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 90.32257987096926,
                        "id": "file_4_0",
                        "start": 3.657896907216495e-17
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 185.04515975483872,
                    "start": 3.657896907216495e-17
                },
                "write": [
                    {
                        "end": 185.04515975483872,
                        "id": "file_4_1",
                        "start": 94.72257987096927
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 279.76773962580796,
                    "start": 275.367739625808
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 275.367739625808,
                        "id": "file_4_1",
                        "start": 185.04515975483872
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 370.09031950967744,
                    "start": 185.04515975483872
                },
                "write": [
                    {
                        "end": 370.09031950967744,
                        "id": "file_4_2",
                        "start": 279.76773962580796
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 464.8128993806467,
                    "start": 460.4128993806467
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 460.4128993806467,
                        "id": "file_4_2",
                        "start": 370.09031950967744
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 555.1354792645161,
                    "start": 370.09031950967744
                },
                "write": [
                    {
                        "end": 555.1354792645161,
                        "id": "file_4_3",
                        "start": 464.8128993806467
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 94.72257987096927,
                    "start": 90.32257987096926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 90.32257987096926,
                        "id": "file_5_0",
                        "start": 4.1012783505154644e-17
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 185.04515975483872,
                    "start": 4.1012783505154644e-17
                },
                "write": [
                    {
                        "end": 185.04515975483872,
                        "id": "file_5_1",
                        "start": 94.72257987096927
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 279.76773962580796,
                    "start": 275.367739625808
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 275.367739625808,
                        "id": "file_5_1",
                        "start": 185.04515975483872
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 370.09031950967744,
                    "start": 185.04515975483872
                },
                "write": [
                    {
                        "end": 370.09031950967744,
                        "id": "file_5_2",
                        "start": 279.76773962580796
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 464.8128993806467,
                    "start": 460.4128993806467
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 460.4128993806467,
                        "id": "file_5_2",
                        "start": 370.09031950967744
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 555.1354792645161,
                    "start": 370.09031950967744
                },
                "write": [
                    {
                        "end": 555.1354792645161,
                        "id": "file_5_3",
                        "start": 464.8128993806467
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 94.72257987096927,
                    "start": 90.32257987096926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 90.32257987096926,
                        "id": "file_6_0",
                        "start": 4.5446597938144336e-17
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 185.04515975483872,
                    "start": 4.5446597938144336e-17
                },
                "write": [
                    {
                        "end": 185.04515975483872,
                        "id": "file_6_1",
                        "start": 94.72257987096927
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 279.76773962580796,
                    "start": 275.367739625808
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 275.367739625808,
                        "id": "file_6_1",
                        "start": 185.04515975483872
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 370.09031950967744,
                    "start": 185.04515975483872
                },
                "write": [
                    {
                        "end": 370.09031950967744,
                        "id": "file_6_2",
                        "start": 279.76773962580796
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 464.8128993806467,
                    "start": 460.4128993806467
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 460.4128993806467,
                        "id": "file_6_2",
                        "start": 370.09031950967744
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 555.1354792645161,
                    "start": 370.09031950967744
                },
                "write": [
                    {
                        "end": 555.1354792645161,
                        "id": "file_6_3",
                        "start": 464.8128993806467
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 94.72257987096927,
                    "start": 90.32257987096926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 90.32257987096926,
                        "id": "file_7_0",
                        "start": 4.9880412371134027e-17
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 185.04515975483872,
                    "start": 4.9880412371134027e-17
                },
                "write": [
                    {
                        "end": 185.04515975483872,
                        "id": "file_7_1",
                        "start": 94.72257987096927
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 279.76773962580796,
                    "start": 275.367739625808
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 275.367739625808,
                        "id": "file_7_1",
                        "start": 185.04515975483872
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 370.09031950967744,
                    "start": 185.04515975483872
                },
                "write": [
                    {
                        "end": 370.09031950967744,
                        "id": "file_7_2",
                        "start": 279.76773962580796
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 464.8128993806467,
                    "start": 460.4128993806467
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 460.4128993806467,
                        "id": "file_7_2",
                        "start": 370.09031950967744
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 555.1354792645161,
                    "start": 370.09031950967744
                },
                "write": [
                    {
                        "end": 555.1354792645161,
                        "id": "file_7_3",
                        "start": 464.8128993806467
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 94.72257987096927,
                    "start": 90.32257987096926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 90.32257987096926,
                        "id": "file_8_0",
                        "start": 5.431422680412372e-17
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 185.04515975483872,
                    "start": 5.431422680412372e-17
                },
                "write": [
                    {
                        "end": 185.04515975483872,
                        "id": "file_8_1",
                        "start": 94.72257987096927
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 279.76773962580796,
                    "start": 275.367739625808
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 275.367739625808,
                        "id": "file_8_1",
                        "start": 185.04515975483872
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 370.09031950967744,
                    "start": 185.04515975483872
                },
                "write": [
                    {
                        "end": 370.09031950967744,
                        "id": "file_8_2",
                        "start": 279.76773962580796
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 464.8128993806467,
                    "start": 460.4128993806467
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 460.4128993806467,
                        "id": "file_8_2",
                        "start": 370.09031950967744
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 555.1354792645161,
                    "start": 370.09031950967744
                },
                "write": [
                    {
                        "end": 555.1354792645161,
                        "id": "file_8_3",
                        "start": 464.8128993806467
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 94.72257987096927,
                    "start": 90.32257987096926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 90.32257987096926,
                        "id": "file_9_0",
                        "start": 5.87480412371134e-17
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 185.04515975483872,
                    "start": 5.87480412371134e-17
                },
                "write": [
                    {
                        "end": 185.04515975483872,
                        "id": "file_9_1",
                        "start": 94.72257987096927
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 279.76773962580796,
                    "start": 275.367739625808
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 275.367739625808,
                        "id": "file_9_1",
                        "start": 185.04515975483872
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 370.09031950967744,
                    "start": 185.04515975483872
                },
                "write": [
                    {
                        "end": 370.09031950967744,
                        "id": "file_9_2",
                        "start": 279.76773962580796
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 464.8128993806467,
                    "start": 460.4128993806467
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 460.4128993806467,
                        "id": "file_9_2",
                        "start": 370.09031950967744
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 555.1354792645161,
                    "start": 370.09031950967744
                },
                "write": [
                    {
                        "end": 555.1354792645161,
                        "id": "file_9_3",
                        "start": 464.8128993806467
                    }
                ]
            }
        ]
    }
}


==> result/multi/local/wrench/original/dump_15.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 101.17419354838873,
                    "start": 96.77419354838872
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 96.77419354838872,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 197.94838709677418,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 197.94838709677418,
                        "id": "file_0_1",
                        "start": 101.17419354838873
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 299.12258064516294,
                    "start": 294.72258064516296
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 294.72258064516296,
                        "id": "file_0_1",
                        "start": 197.94838709677418
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 395.89677419354837,
                    "start": 197.94838709677418
                },
                "write": [
                    {
                        "end": 395.89677419354837,
                        "id": "file_0_2",
                        "start": 299.12258064516294
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 497.0709677419371,
                    "start": 492.67096774193715
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 492.67096774193715,
                        "id": "file_0_2",
                        "start": 395.89677419354837
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 593.8451612903226,
                    "start": 395.89677419354837
                },
                "write": [
                    {
                        "end": 593.8451612903226,
                        "id": "file_0_3",
                        "start": 497.0709677419371
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 101.17419354838873,
                    "start": 96.77419354838872
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 96.77419354838872,
                        "id": "file_10_0",
                        "start": 5.542268041237114e-18
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 197.94838709677418,
                    "start": 5.542268041237114e-18
                },
                "write": [
                    {
                        "end": 197.94838709677418,
                        "id": "file_10_1",
                        "start": 101.17419354838873
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 299.12258064516294,
                    "start": 294.72258064516296
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 294.72258064516296,
                        "id": "file_10_1",
                        "start": 197.94838709677418
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 395.89677419354837,
                    "start": 197.94838709677418
                },
                "write": [
                    {
                        "end": 395.89677419354837,
                        "id": "file_10_2",
                        "start": 299.12258064516294
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 497.0709677419371,
                    "start": 492.67096774193715
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 492.67096774193715,
                        "id": "file_10_2",
                        "start": 395.89677419354837
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 593.8451612903226,
                    "start": 395.89677419354837
                },
                "write": [
                    {
                        "end": 593.8451612903226,
                        "id": "file_10_3",
                        "start": 497.0709677419371
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 101.17419354838873,
                    "start": 96.77419354838872
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 96.77419354838872,
                        "id": "file_11_0",
                        "start": 9.976082474226805e-18
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 197.94838709677418,
                    "start": 9.976082474226805e-18
                },
                "write": [
                    {
                        "end": 197.94838709677418,
                        "id": "file_11_1",
                        "start": 101.17419354838873
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 299.12258064516294,
                    "start": 294.72258064516296
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 294.72258064516296,
                        "id": "file_11_1",
                        "start": 197.94838709677418
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 395.89677419354837,
                    "start": 197.94838709677418
                },
                "write": [
                    {
                        "end": 395.89677419354837,
                        "id": "file_11_2",
                        "start": 299.12258064516294
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 497.0709677419371,
                    "start": 492.67096774193715
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 492.67096774193715,
                        "id": "file_11_2",
                        "start": 395.89677419354837
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 593.8451612903226,
                    "start": 395.89677419354837
                },
                "write": [
                    {
                        "end": 593.8451612903226,
                        "id": "file_11_3",
                        "start": 497.0709677419371
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 101.17419354838873,
                    "start": 96.77419354838872
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 96.77419354838872,
                        "id": "file_12_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_12_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 197.94838709677418,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 197.94838709677418,
                        "id": "file_12_1",
                        "start": 101.17419354838873
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 299.12258064516294,
                    "start": 294.72258064516296
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 294.72258064516296,
                        "id": "file_12_1",
                        "start": 197.94838709677418
                    }
                ],
                "task_id": "task_12_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 395.89677419354837,
                    "start": 197.94838709677418
                },
                "write": [
                    {
                        "end": 395.89677419354837,
                        "id": "file_12_2",
                        "start": 299.12258064516294
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 497.0709677419371,
                    "start": 492.67096774193715
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 492.67096774193715,
                        "id": "file_12_2",
                        "start": 395.89677419354837
                    }
                ],
                "task_id": "task_12_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 593.8451612903226,
                    "start": 395.89677419354837
                },
                "write": [
                    {
                        "end": 593.8451612903226,
                        "id": "file_12_3",
                        "start": 497.0709677419371
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 101.17419354838873,
                    "start": 96.77419354838872
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 96.77419354838872,
                        "id": "file_13_0",
                        "start": 1.8843711340206188e-17
                    }
                ],
                "task_id": "task_13_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 197.94838709677418,
                    "start": 1.8843711340206188e-17
                },
                "write": [
                    {
                        "end": 197.94838709677418,
                        "id": "file_13_1",
                        "start": 101.17419354838873
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 299.12258064516294,
                    "start": 294.72258064516296
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 294.72258064516296,
                        "id": "file_13_1",
                        "start": 197.94838709677418
                    }
                ],
                "task_id": "task_13_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 395.89677419354837,
                    "start": 197.94838709677418
                },
                "write": [
                    {
                        "end": 395.89677419354837,
                        "id": "file_13_2",
                        "start": 299.12258064516294
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 497.0709677419371,
                    "start": 492.67096774193715
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 492.67096774193715,
                        "id": "file_13_2",
                        "start": 395.89677419354837
                    }
                ],
                "task_id": "task_13_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 593.8451612903226,
                    "start": 395.89677419354837
                },
                "write": [
                    {
                        "end": 593.8451612903226,
                        "id": "file_13_3",
                        "start": 497.0709677419371
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 101.17419354838873,
                    "start": 96.77419354838872
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 96.77419354838872,
                        "id": "file_14_0",
                        "start": 2.327752577319588e-17
                    }
                ],
                "task_id": "task_14_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 197.94838709677418,
                    "start": 2.327752577319588e-17
                },
                "write": [
                    {
                        "end": 197.94838709677418,
                        "id": "file_14_1",
                        "start": 101.17419354838873
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 299.12258064516294,
                    "start": 294.72258064516296
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 294.72258064516296,
                        "id": "file_14_1",
                        "start": 197.94838709677418
                    }
                ],
                "task_id": "task_14_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 395.89677419354837,
                    "start": 197.94838709677418
                },
                "write": [
                    {
                        "end": 395.89677419354837,
                        "id": "file_14_2",
                        "start": 299.12258064516294
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 497.0709677419371,
                    "start": 492.67096774193715
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 492.67096774193715,
                        "id": "file_14_2",
                        "start": 395.89677419354837
                    }
                ],
                "task_id": "task_14_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 593.8451612903226,
                    "start": 395.89677419354837
                },
                "write": [
                    {
                        "end": 593.8451612903226,
                        "id": "file_14_3",
                        "start": 497.0709677419371
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 101.17419354838873,
                    "start": 96.77419354838872
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 96.77419354838872,
                        "id": "file_1_0",
                        "start": 2.771134020618557e-17
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 197.94838709677418,
                    "start": 2.771134020618557e-17
                },
                "write": [
                    {
                        "end": 197.94838709677418,
                        "id": "file_1_1",
                        "start": 101.17419354838873
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 299.12258064516294,
                    "start": 294.72258064516296
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 294.72258064516296,
                        "id": "file_1_1",
                        "start": 197.94838709677418
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 395.89677419354837,
                    "start": 197.94838709677418
                },
                "write": [
                    {
                        "end": 395.89677419354837,
                        "id": "file_1_2",
                        "start": 299.12258064516294
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 497.0709677419371,
                    "start": 492.67096774193715
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 492.67096774193715,
                        "id": "file_1_2",
                        "start": 395.89677419354837
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 593.8451612903226,
                    "start": 395.89677419354837
                },
                "write": [
                    {
                        "end": 593.8451612903226,
                        "id": "file_1_3",
                        "start": 497.0709677419371
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 101.17419354838873,
                    "start": 96.77419354838872
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 96.77419354838872,
                        "id": "file_2_0",
                        "start": 3.214515463917526e-17
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 197.94838709677418,
                    "start": 3.214515463917526e-17
                },
                "write": [
                    {
                        "end": 197.94838709677418,
                        "id": "file_2_1",
                        "start": 101.17419354838873
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 299.12258064516294,
                    "start": 294.72258064516296
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 294.72258064516296,
                        "id": "file_2_1",
                        "start": 197.94838709677418
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 395.89677419354837,
                    "start": 197.94838709677418
                },
                "write": [
                    {
                        "end": 395.89677419354837,
                        "id": "file_2_2",
                        "start": 299.12258064516294
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 497.0709677419371,
                    "start": 492.67096774193715
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 492.67096774193715,
                        "id": "file_2_2",
                        "start": 395.89677419354837
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 593.8451612903226,
                    "start": 395.89677419354837
                },
                "write": [
                    {
                        "end": 593.8451612903226,
                        "id": "file_2_3",
                        "start": 497.0709677419371
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 101.17419354838873,
                    "start": 96.77419354838872
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 96.77419354838872,
                        "id": "file_3_0",
                        "start": 3.657896907216495e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 197.94838709677418,
                    "start": 3.657896907216495e-17
                },
                "write": [
                    {
                        "end": 197.94838709677418,
                        "id": "file_3_1",
                        "start": 101.17419354838873
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 299.12258064516294,
                    "start": 294.72258064516296
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 294.72258064516296,
                        "id": "file_3_1",
                        "start": 197.94838709677418
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 395.89677419354837,
                    "start": 197.94838709677418
                },
                "write": [
                    {
                        "end": 395.89677419354837,
                        "id": "file_3_2",
                        "start": 299.12258064516294
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 497.0709677419371,
                    "start": 492.67096774193715
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 492.67096774193715,
                        "id": "file_3_2",
                        "start": 395.89677419354837
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 593.8451612903226,
                    "start": 395.89677419354837
                },
                "write": [
                    {
                        "end": 593.8451612903226,
                        "id": "file_3_3",
                        "start": 497.0709677419371
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 101.17419354838873,
                    "start": 96.77419354838872
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 96.77419354838872,
                        "id": "file_4_0",
                        "start": 4.1012783505154644e-17
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 197.94838709677418,
                    "start": 4.1012783505154644e-17
                },
                "write": [
                    {
                        "end": 197.94838709677418,
                        "id": "file_4_1",
                        "start": 101.17419354838873
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 299.12258064516294,
                    "start": 294.72258064516296
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 294.72258064516296,
                        "id": "file_4_1",
                        "start": 197.94838709677418
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 395.89677419354837,
                    "start": 197.94838709677418
                },
                "write": [
                    {
                        "end": 395.89677419354837,
                        "id": "file_4_2",
                        "start": 299.12258064516294
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 497.0709677419371,
                    "start": 492.67096774193715
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 492.67096774193715,
                        "id": "file_4_2",
                        "start": 395.89677419354837
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 593.8451612903226,
                    "start": 395.89677419354837
                },
                "write": [
                    {
                        "end": 593.8451612903226,
                        "id": "file_4_3",
                        "start": 497.0709677419371
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 101.17419354838873,
                    "start": 96.77419354838872
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 96.77419354838872,
                        "id": "file_5_0",
                        "start": 4.5446597938144336e-17
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 197.94838709677418,
                    "start": 4.5446597938144336e-17
                },
                "write": [
                    {
                        "end": 197.94838709677418,
                        "id": "file_5_1",
                        "start": 101.17419354838873
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 299.12258064516294,
                    "start": 294.72258064516296
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 294.72258064516296,
                        "id": "file_5_1",
                        "start": 197.94838709677418
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 395.89677419354837,
                    "start": 197.94838709677418
                },
                "write": [
                    {
                        "end": 395.89677419354837,
                        "id": "file_5_2",
                        "start": 299.12258064516294
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 497.0709677419371,
                    "start": 492.67096774193715
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 492.67096774193715,
                        "id": "file_5_2",
                        "start": 395.89677419354837
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 593.8451612903226,
                    "start": 395.89677419354837
                },
                "write": [
                    {
                        "end": 593.8451612903226,
                        "id": "file_5_3",
                        "start": 497.0709677419371
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 101.17419354838873,
                    "start": 96.77419354838872
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 96.77419354838872,
                        "id": "file_6_0",
                        "start": 4.9880412371134027e-17
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 197.94838709677418,
                    "start": 4.9880412371134027e-17
                },
                "write": [
                    {
                        "end": 197.94838709677418,
                        "id": "file_6_1",
                        "start": 101.17419354838873
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 299.12258064516294,
                    "start": 294.72258064516296
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 294.72258064516296,
                        "id": "file_6_1",
                        "start": 197.94838709677418
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 395.89677419354837,
                    "start": 197.94838709677418
                },
                "write": [
                    {
                        "end": 395.89677419354837,
                        "id": "file_6_2",
                        "start": 299.12258064516294
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 497.0709677419371,
                    "start": 492.67096774193715
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 492.67096774193715,
                        "id": "file_6_2",
                        "start": 395.89677419354837
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 593.8451612903226,
                    "start": 395.89677419354837
                },
                "write": [
                    {
                        "end": 593.8451612903226,
                        "id": "file_6_3",
                        "start": 497.0709677419371
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 101.17419354838873,
                    "start": 96.77419354838872
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 96.77419354838872,
                        "id": "file_7_0",
                        "start": 5.431422680412372e-17
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 197.94838709677418,
                    "start": 5.431422680412372e-17
                },
                "write": [
                    {
                        "end": 197.94838709677418,
                        "id": "file_7_1",
                        "start": 101.17419354838873
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 299.12258064516294,
                    "start": 294.72258064516296
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 294.72258064516296,
                        "id": "file_7_1",
                        "start": 197.94838709677418
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 395.89677419354837,
                    "start": 197.94838709677418
                },
                "write": [
                    {
                        "end": 395.89677419354837,
                        "id": "file_7_2",
                        "start": 299.12258064516294
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 497.0709677419371,
                    "start": 492.67096774193715
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 492.67096774193715,
                        "id": "file_7_2",
                        "start": 395.89677419354837
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 593.8451612903226,
                    "start": 395.89677419354837
                },
                "write": [
                    {
                        "end": 593.8451612903226,
                        "id": "file_7_3",
                        "start": 497.0709677419371
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 101.17419354838873,
                    "start": 96.77419354838872
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 96.77419354838872,
                        "id": "file_8_0",
                        "start": 5.87480412371134e-17
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 197.94838709677418,
                    "start": 5.87480412371134e-17
                },
                "write": [
                    {
                        "end": 197.94838709677418,
                        "id": "file_8_1",
                        "start": 101.17419354838873
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 299.12258064516294,
                    "start": 294.72258064516296
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 294.72258064516296,
                        "id": "file_8_1",
                        "start": 197.94838709677418
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 395.89677419354837,
                    "start": 197.94838709677418
                },
                "write": [
                    {
                        "end": 395.89677419354837,
                        "id": "file_8_2",
                        "start": 299.12258064516294
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 497.0709677419371,
                    "start": 492.67096774193715
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 492.67096774193715,
                        "id": "file_8_2",
                        "start": 395.89677419354837
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 593.8451612903226,
                    "start": 395.89677419354837
                },
                "write": [
                    {
                        "end": 593.8451612903226,
                        "id": "file_8_3",
                        "start": 497.0709677419371
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 101.17419354838873,
                    "start": 96.77419354838872
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 96.77419354838872,
                        "id": "file_9_0",
                        "start": 6.31818556701031e-17
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 197.94838709677418,
                    "start": 6.31818556701031e-17
                },
                "write": [
                    {
                        "end": 197.94838709677418,
                        "id": "file_9_1",
                        "start": 101.17419354838873
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 299.12258064516294,
                    "start": 294.72258064516296
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 294.72258064516296,
                        "id": "file_9_1",
                        "start": 197.94838709677418
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 395.89677419354837,
                    "start": 197.94838709677418
                },
                "write": [
                    {
                        "end": 395.89677419354837,
                        "id": "file_9_2",
                        "start": 299.12258064516294
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 497.0709677419371,
                    "start": 492.67096774193715
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 492.67096774193715,
                        "id": "file_9_2",
                        "start": 395.89677419354837
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 593.8451612903226,
                    "start": 395.89677419354837
                },
                "write": [
                    {
                        "end": 593.8451612903226,
                        "id": "file_9_3",
                        "start": 497.0709677419371
                    }
                ]
            }
        ]
    }
}


==> result/multi/local/wrench/original/dump_16.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 107.62580645161464,
                    "start": 103.22580645161463
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 103.22580645161463,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 210.8516129032258,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 210.8516129032258,
                        "id": "file_0_1",
                        "start": 107.62580645161464
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 318.4774193548404,
                    "start": 314.0774193548404
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 314.0774193548404,
                        "id": "file_0_1",
                        "start": 210.8516129032258
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 421.7032258064516,
                    "start": 210.8516129032258
                },
                "write": [
                    {
                        "end": 421.7032258064516,
                        "id": "file_0_2",
                        "start": 318.4774193548404
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 529.3290322580661,
                    "start": 524.9290322580662
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 524.9290322580662,
                        "id": "file_0_2",
                        "start": 421.7032258064516
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 632.5548387096774,
                    "start": 421.7032258064516
                },
                "write": [
                    {
                        "end": 632.5548387096774,
                        "id": "file_0_3",
                        "start": 529.3290322580661
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 107.62580645161464,
                    "start": 103.22580645161463
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 103.22580645161463,
                        "id": "file_10_0",
                        "start": 5.542268041237114e-18
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 210.8516129032258,
                    "start": 5.542268041237114e-18
                },
                "write": [
                    {
                        "end": 210.8516129032258,
                        "id": "file_10_1",
                        "start": 107.62580645161464
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 318.4774193548404,
                    "start": 314.0774193548404
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 314.0774193548404,
                        "id": "file_10_1",
                        "start": 210.8516129032258
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 421.7032258064516,
                    "start": 210.8516129032258
                },
                "write": [
                    {
                        "end": 421.7032258064516,
                        "id": "file_10_2",
                        "start": 318.4774193548404
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 529.3290322580661,
                    "start": 524.9290322580662
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 524.9290322580662,
                        "id": "file_10_2",
                        "start": 421.7032258064516
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 632.5548387096774,
                    "start": 421.7032258064516
                },
                "write": [
                    {
                        "end": 632.5548387096774,
                        "id": "file_10_3",
                        "start": 529.3290322580661
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 107.62580645161464,
                    "start": 103.22580645161463
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 103.22580645161463,
                        "id": "file_11_0",
                        "start": 9.976082474226805e-18
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 210.8516129032258,
                    "start": 9.976082474226805e-18
                },
                "write": [
                    {
                        "end": 210.8516129032258,
                        "id": "file_11_1",
                        "start": 107.62580645161464
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 318.4774193548404,
                    "start": 314.0774193548404
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 314.0774193548404,
                        "id": "file_11_1",
                        "start": 210.8516129032258
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 421.7032258064516,
                    "start": 210.8516129032258
                },
                "write": [
                    {
                        "end": 421.7032258064516,
                        "id": "file_11_2",
                        "start": 318.4774193548404
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 529.3290322580661,
                    "start": 524.9290322580662
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 524.9290322580662,
                        "id": "file_11_2",
                        "start": 421.7032258064516
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 632.5548387096774,
                    "start": 421.7032258064516
                },
                "write": [
                    {
                        "end": 632.5548387096774,
                        "id": "file_11_3",
                        "start": 529.3290322580661
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 107.62580645161464,
                    "start": 103.22580645161463
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 103.22580645161463,
                        "id": "file_12_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_12_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 210.8516129032258,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 210.8516129032258,
                        "id": "file_12_1",
                        "start": 107.62580645161464
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 318.4774193548404,
                    "start": 314.0774193548404
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 314.0774193548404,
                        "id": "file_12_1",
                        "start": 210.8516129032258
                    }
                ],
                "task_id": "task_12_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 421.7032258064516,
                    "start": 210.8516129032258
                },
                "write": [
                    {
                        "end": 421.7032258064516,
                        "id": "file_12_2",
                        "start": 318.4774193548404
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 529.3290322580661,
                    "start": 524.9290322580662
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 524.9290322580662,
                        "id": "file_12_2",
                        "start": 421.7032258064516
                    }
                ],
                "task_id": "task_12_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 632.5548387096774,
                    "start": 421.7032258064516
                },
                "write": [
                    {
                        "end": 632.5548387096774,
                        "id": "file_12_3",
                        "start": 529.3290322580661
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 107.62580645161464,
                    "start": 103.22580645161463
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 103.22580645161463,
                        "id": "file_13_0",
                        "start": 1.8843711340206188e-17
                    }
                ],
                "task_id": "task_13_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 210.8516129032258,
                    "start": 1.8843711340206188e-17
                },
                "write": [
                    {
                        "end": 210.8516129032258,
                        "id": "file_13_1",
                        "start": 107.62580645161464
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 318.4774193548404,
                    "start": 314.0774193548404
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 314.0774193548404,
                        "id": "file_13_1",
                        "start": 210.8516129032258
                    }
                ],
                "task_id": "task_13_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 421.7032258064516,
                    "start": 210.8516129032258
                },
                "write": [
                    {
                        "end": 421.7032258064516,
                        "id": "file_13_2",
                        "start": 318.4774193548404
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 529.3290322580661,
                    "start": 524.9290322580662
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 524.9290322580662,
                        "id": "file_13_2",
                        "start": 421.7032258064516
                    }
                ],
                "task_id": "task_13_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 632.5548387096774,
                    "start": 421.7032258064516
                },
                "write": [
                    {
                        "end": 632.5548387096774,
                        "id": "file_13_3",
                        "start": 529.3290322580661
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 107.62580645161464,
                    "start": 103.22580645161463
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 103.22580645161463,
                        "id": "file_14_0",
                        "start": 2.327752577319588e-17
                    }
                ],
                "task_id": "task_14_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 210.8516129032258,
                    "start": 2.327752577319588e-17
                },
                "write": [
                    {
                        "end": 210.8516129032258,
                        "id": "file_14_1",
                        "start": 107.62580645161464
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 318.4774193548404,
                    "start": 314.0774193548404
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 314.0774193548404,
                        "id": "file_14_1",
                        "start": 210.8516129032258
                    }
                ],
                "task_id": "task_14_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 421.7032258064516,
                    "start": 210.8516129032258
                },
                "write": [
                    {
                        "end": 421.7032258064516,
                        "id": "file_14_2",
                        "start": 318.4774193548404
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 529.3290322580661,
                    "start": 524.9290322580662
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 524.9290322580662,
                        "id": "file_14_2",
                        "start": 421.7032258064516
                    }
                ],
                "task_id": "task_14_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 632.5548387096774,
                    "start": 421.7032258064516
                },
                "write": [
                    {
                        "end": 632.5548387096774,
                        "id": "file_14_3",
                        "start": 529.3290322580661
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 107.62580645161464,
                    "start": 103.22580645161463
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 103.22580645161463,
                        "id": "file_15_0",
                        "start": 2.771134020618557e-17
                    }
                ],
                "task_id": "task_15_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 210.8516129032258,
                    "start": 2.771134020618557e-17
                },
                "write": [
                    {
                        "end": 210.8516129032258,
                        "id": "file_15_1",
                        "start": 107.62580645161464
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 318.4774193548404,
                    "start": 314.0774193548404
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 314.0774193548404,
                        "id": "file_15_1",
                        "start": 210.8516129032258
                    }
                ],
                "task_id": "task_15_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 421.7032258064516,
                    "start": 210.8516129032258
                },
                "write": [
                    {
                        "end": 421.7032258064516,
                        "id": "file_15_2",
                        "start": 318.4774193548404
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 529.3290322580661,
                    "start": 524.9290322580662
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 524.9290322580662,
                        "id": "file_15_2",
                        "start": 421.7032258064516
                    }
                ],
                "task_id": "task_15_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 632.5548387096774,
                    "start": 421.7032258064516
                },
                "write": [
                    {
                        "end": 632.5548387096774,
                        "id": "file_15_3",
                        "start": 529.3290322580661
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 107.62580645161464,
                    "start": 103.22580645161463
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 103.22580645161463,
                        "id": "file_1_0",
                        "start": 3.214515463917526e-17
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 210.8516129032258,
                    "start": 3.214515463917526e-17
                },
                "write": [
                    {
                        "end": 210.8516129032258,
                        "id": "file_1_1",
                        "start": 107.62580645161464
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 318.4774193548404,
                    "start": 314.0774193548404
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 314.0774193548404,
                        "id": "file_1_1",
                        "start": 210.8516129032258
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 421.7032258064516,
                    "start": 210.8516129032258
                },
                "write": [
                    {
                        "end": 421.7032258064516,
                        "id": "file_1_2",
                        "start": 318.4774193548404
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 529.3290322580661,
                    "start": 524.9290322580662
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 524.9290322580662,
                        "id": "file_1_2",
                        "start": 421.7032258064516
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 632.5548387096774,
                    "start": 421.7032258064516
                },
                "write": [
                    {
                        "end": 632.5548387096774,
                        "id": "file_1_3",
                        "start": 529.3290322580661
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 107.62580645161464,
                    "start": 103.22580645161463
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 103.22580645161463,
                        "id": "file_2_0",
                        "start": 3.657896907216495e-17
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 210.8516129032258,
                    "start": 3.657896907216495e-17
                },
                "write": [
                    {
                        "end": 210.8516129032258,
                        "id": "file_2_1",
                        "start": 107.62580645161464
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 318.4774193548404,
                    "start": 314.0774193548404
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 314.0774193548404,
                        "id": "file_2_1",
                        "start": 210.8516129032258
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 421.7032258064516,
                    "start": 210.8516129032258
                },
                "write": [
                    {
                        "end": 421.7032258064516,
                        "id": "file_2_2",
                        "start": 318.4774193548404
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 529.3290322580661,
                    "start": 524.9290322580662
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 524.9290322580662,
                        "id": "file_2_2",
                        "start": 421.7032258064516
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 632.5548387096774,
                    "start": 421.7032258064516
                },
                "write": [
                    {
                        "end": 632.5548387096774,
                        "id": "file_2_3",
                        "start": 529.3290322580661
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 107.62580645161464,
                    "start": 103.22580645161463
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 103.22580645161463,
                        "id": "file_3_0",
                        "start": 4.1012783505154644e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 210.8516129032258,
                    "start": 4.1012783505154644e-17
                },
                "write": [
                    {
                        "end": 210.8516129032258,
                        "id": "file_3_1",
                        "start": 107.62580645161464
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 318.4774193548404,
                    "start": 314.0774193548404
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 314.0774193548404,
                        "id": "file_3_1",
                        "start": 210.8516129032258
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 421.7032258064516,
                    "start": 210.8516129032258
                },
                "write": [
                    {
                        "end": 421.7032258064516,
                        "id": "file_3_2",
                        "start": 318.4774193548404
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 529.3290322580661,
                    "start": 524.9290322580662
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 524.9290322580662,
                        "id": "file_3_2",
                        "start": 421.7032258064516
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 632.5548387096774,
                    "start": 421.7032258064516
                },
                "write": [
                    {
                        "end": 632.5548387096774,
                        "id": "file_3_3",
                        "start": 529.3290322580661
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 107.62580645161464,
                    "start": 103.22580645161463
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 103.22580645161463,
                        "id": "file_4_0",
                        "start": 4.5446597938144336e-17
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 210.8516129032258,
                    "start": 4.5446597938144336e-17
                },
                "write": [
                    {
                        "end": 210.8516129032258,
                        "id": "file_4_1",
                        "start": 107.62580645161464
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 318.4774193548404,
                    "start": 314.0774193548404
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 314.0774193548404,
                        "id": "file_4_1",
                        "start": 210.8516129032258
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 421.7032258064516,
                    "start": 210.8516129032258
                },
                "write": [
                    {
                        "end": 421.7032258064516,
                        "id": "file_4_2",
                        "start": 318.4774193548404
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 529.3290322580661,
                    "start": 524.9290322580662
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 524.9290322580662,
                        "id": "file_4_2",
                        "start": 421.7032258064516
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 632.5548387096774,
                    "start": 421.7032258064516
                },
                "write": [
                    {
                        "end": 632.5548387096774,
                        "id": "file_4_3",
                        "start": 529.3290322580661
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 107.62580645161464,
                    "start": 103.22580645161463
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 103.22580645161463,
                        "id": "file_5_0",
                        "start": 4.9880412371134027e-17
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 210.8516129032258,
                    "start": 4.9880412371134027e-17
                },
                "write": [
                    {
                        "end": 210.8516129032258,
                        "id": "file_5_1",
                        "start": 107.62580645161464
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 318.4774193548404,
                    "start": 314.0774193548404
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 314.0774193548404,
                        "id": "file_5_1",
                        "start": 210.8516129032258
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 421.7032258064516,
                    "start": 210.8516129032258
                },
                "write": [
                    {
                        "end": 421.7032258064516,
                        "id": "file_5_2",
                        "start": 318.4774193548404
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 529.3290322580661,
                    "start": 524.9290322580662
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 524.9290322580662,
                        "id": "file_5_2",
                        "start": 421.7032258064516
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 632.5548387096774,
                    "start": 421.7032258064516
                },
                "write": [
                    {
                        "end": 632.5548387096774,
                        "id": "file_5_3",
                        "start": 529.3290322580661
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 107.62580645161464,
                    "start": 103.22580645161463
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 103.22580645161463,
                        "id": "file_6_0",
                        "start": 5.431422680412372e-17
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 210.8516129032258,
                    "start": 5.431422680412372e-17
                },
                "write": [
                    {
                        "end": 210.8516129032258,
                        "id": "file_6_1",
                        "start": 107.62580645161464
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 318.4774193548404,
                    "start": 314.0774193548404
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 314.0774193548404,
                        "id": "file_6_1",
                        "start": 210.8516129032258
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 421.7032258064516,
                    "start": 210.8516129032258
                },
                "write": [
                    {
                        "end": 421.7032258064516,
                        "id": "file_6_2",
                        "start": 318.4774193548404
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 529.3290322580661,
                    "start": 524.9290322580662
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 524.9290322580662,
                        "id": "file_6_2",
                        "start": 421.7032258064516
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 632.5548387096774,
                    "start": 421.7032258064516
                },
                "write": [
                    {
                        "end": 632.5548387096774,
                        "id": "file_6_3",
                        "start": 529.3290322580661
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 107.62580645161464,
                    "start": 103.22580645161463
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 103.22580645161463,
                        "id": "file_7_0",
                        "start": 5.87480412371134e-17
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 210.8516129032258,
                    "start": 5.87480412371134e-17
                },
                "write": [
                    {
                        "end": 210.8516129032258,
                        "id": "file_7_1",
                        "start": 107.62580645161464
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 318.4774193548404,
                    "start": 314.0774193548404
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 314.0774193548404,
                        "id": "file_7_1",
                        "start": 210.8516129032258
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 421.7032258064516,
                    "start": 210.8516129032258
                },
                "write": [
                    {
                        "end": 421.7032258064516,
                        "id": "file_7_2",
                        "start": 318.4774193548404
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 529.3290322580661,
                    "start": 524.9290322580662
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 524.9290322580662,
                        "id": "file_7_2",
                        "start": 421.7032258064516
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 632.5548387096774,
                    "start": 421.7032258064516
                },
                "write": [
                    {
                        "end": 632.5548387096774,
                        "id": "file_7_3",
                        "start": 529.3290322580661
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 107.62580645161464,
                    "start": 103.22580645161463
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 103.22580645161463,
                        "id": "file_8_0",
                        "start": 6.31818556701031e-17
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 210.8516129032258,
                    "start": 6.31818556701031e-17
                },
                "write": [
                    {
                        "end": 210.8516129032258,
                        "id": "file_8_1",
                        "start": 107.62580645161464
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 318.4774193548404,
                    "start": 314.0774193548404
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 314.0774193548404,
                        "id": "file_8_1",
                        "start": 210.8516129032258
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 421.7032258064516,
                    "start": 210.8516129032258
                },
                "write": [
                    {
                        "end": 421.7032258064516,
                        "id": "file_8_2",
                        "start": 318.4774193548404
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 529.3290322580661,
                    "start": 524.9290322580662
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 524.9290322580662,
                        "id": "file_8_2",
                        "start": 421.7032258064516
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 632.5548387096774,
                    "start": 421.7032258064516
                },
                "write": [
                    {
                        "end": 632.5548387096774,
                        "id": "file_8_3",
                        "start": 529.3290322580661
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 107.62580645161464,
                    "start": 103.22580645161463
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 103.22580645161463,
                        "id": "file_9_0",
                        "start": 6.761567010309279e-17
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 210.8516129032258,
                    "start": 6.761567010309279e-17
                },
                "write": [
                    {
                        "end": 210.8516129032258,
                        "id": "file_9_1",
                        "start": 107.62580645161464
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 318.4774193548404,
                    "start": 314.0774193548404
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 314.0774193548404,
                        "id": "file_9_1",
                        "start": 210.8516129032258
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 421.7032258064516,
                    "start": 210.8516129032258
                },
                "write": [
                    {
                        "end": 421.7032258064516,
                        "id": "file_9_2",
                        "start": 318.4774193548404
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 529.3290322580661,
                    "start": 524.9290322580662
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 524.9290322580662,
                        "id": "file_9_2",
                        "start": 421.7032258064516
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 632.5548387096774,
                    "start": 421.7032258064516
                },
                "write": [
                    {
                        "end": 632.5548387096774,
                        "id": "file_9_3",
                        "start": 529.3290322580661
                    }
                ]
            }
        ]
    }
}


==> result/multi/local/wrench/original/dump_17.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 114.07742005806635,
                    "start": 109.67742005806635
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 109.67742005806635,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 223.75484010537633,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 223.75484010537633,
                        "id": "file_0_1",
                        "start": 114.07742005806635
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 337.83226016989425,
                    "start": 333.4322601698943
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 333.4322601698943,
                        "id": "file_0_1",
                        "start": 223.75484010537633
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 447.5096802172043,
                    "start": 223.75484010537633
                },
                "write": [
                    {
                        "end": 447.5096802172043,
                        "id": "file_0_2",
                        "start": 337.83226016989425
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 561.5871002817222,
                    "start": 557.1871002817222
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 557.1871002817222,
                        "id": "file_0_2",
                        "start": 447.5096802172043
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 671.2645203290323,
                    "start": 447.5096802172043
                },
                "write": [
                    {
                        "end": 671.2645203290323,
                        "id": "file_0_3",
                        "start": 561.5871002817222
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 114.07742005806635,
                    "start": 109.67742005806635
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 109.67742005806635,
                        "id": "file_10_0",
                        "start": 5.542268041237114e-18
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 223.75484010537633,
                    "start": 5.542268041237114e-18
                },
                "write": [
                    {
                        "end": 223.75484010537633,
                        "id": "file_10_1",
                        "start": 114.07742005806635
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 337.83226016989425,
                    "start": 333.4322601698943
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 333.4322601698943,
                        "id": "file_10_1",
                        "start": 223.75484010537633
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 447.5096802172043,
                    "start": 223.75484010537633
                },
                "write": [
                    {
                        "end": 447.5096802172043,
                        "id": "file_10_2",
                        "start": 337.83226016989425
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 561.5871002817222,
                    "start": 557.1871002817222
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 557.1871002817222,
                        "id": "file_10_2",
                        "start": 447.5096802172043
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 671.2645203290323,
                    "start": 447.5096802172043
                },
                "write": [
                    {
                        "end": 671.2645203290323,
                        "id": "file_10_3",
                        "start": 561.5871002817222
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 114.07742005806635,
                    "start": 109.67742005806635
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 109.67742005806635,
                        "id": "file_11_0",
                        "start": 9.976082474226805e-18
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 223.75484010537633,
                    "start": 9.976082474226805e-18
                },
                "write": [
                    {
                        "end": 223.75484010537633,
                        "id": "file_11_1",
                        "start": 114.07742005806635
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 337.83226016989425,
                    "start": 333.4322601698943
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 333.4322601698943,
                        "id": "file_11_1",
                        "start": 223.75484010537633
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 447.5096802172043,
                    "start": 223.75484010537633
                },
                "write": [
                    {
                        "end": 447.5096802172043,
                        "id": "file_11_2",
                        "start": 337.83226016989425
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 561.5871002817222,
                    "start": 557.1871002817222
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 557.1871002817222,
                        "id": "file_11_2",
                        "start": 447.5096802172043
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 671.2645203290323,
                    "start": 447.5096802172043
                },
                "write": [
                    {
                        "end": 671.2645203290323,
                        "id": "file_11_3",
                        "start": 561.5871002817222
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 114.07742005806635,
                    "start": 109.67742005806635
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 109.67742005806635,
                        "id": "file_12_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_12_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 223.75484010537633,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 223.75484010537633,
                        "id": "file_12_1",
                        "start": 114.07742005806635
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 337.83226016989425,
                    "start": 333.4322601698943
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 333.4322601698943,
                        "id": "file_12_1",
                        "start": 223.75484010537633
                    }
                ],
                "task_id": "task_12_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 447.5096802172043,
                    "start": 223.75484010537633
                },
                "write": [
                    {
                        "end": 447.5096802172043,
                        "id": "file_12_2",
                        "start": 337.83226016989425
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 561.5871002817222,
                    "start": 557.1871002817222
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 557.1871002817222,
                        "id": "file_12_2",
                        "start": 447.5096802172043
                    }
                ],
                "task_id": "task_12_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 671.2645203290323,
                    "start": 447.5096802172043
                },
                "write": [
                    {
                        "end": 671.2645203290323,
                        "id": "file_12_3",
                        "start": 561.5871002817222
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 114.07742005806635,
                    "start": 109.67742005806635
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 109.67742005806635,
                        "id": "file_13_0",
                        "start": 1.8843711340206188e-17
                    }
                ],
                "task_id": "task_13_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 223.75484010537633,
                    "start": 1.8843711340206188e-17
                },
                "write": [
                    {
                        "end": 223.75484010537633,
                        "id": "file_13_1",
                        "start": 114.07742005806635
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 337.83226016989425,
                    "start": 333.4322601698943
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 333.4322601698943,
                        "id": "file_13_1",
                        "start": 223.75484010537633
                    }
                ],
                "task_id": "task_13_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 447.5096802172043,
                    "start": 223.75484010537633
                },
                "write": [
                    {
                        "end": 447.5096802172043,
                        "id": "file_13_2",
                        "start": 337.83226016989425
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 561.5871002817222,
                    "start": 557.1871002817222
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 557.1871002817222,
                        "id": "file_13_2",
                        "start": 447.5096802172043
                    }
                ],
                "task_id": "task_13_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 671.2645203290323,
                    "start": 447.5096802172043
                },
                "write": [
                    {
                        "end": 671.2645203290323,
                        "id": "file_13_3",
                        "start": 561.5871002817222
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 114.07742005806635,
                    "start": 109.67742005806635
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 109.67742005806635,
                        "id": "file_14_0",
                        "start": 2.327752577319588e-17
                    }
                ],
                "task_id": "task_14_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 223.75484010537633,
                    "start": 2.327752577319588e-17
                },
                "write": [
                    {
                        "end": 223.75484010537633,
                        "id": "file_14_1",
                        "start": 114.07742005806635
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 337.83226016989425,
                    "start": 333.4322601698943
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 333.4322601698943,
                        "id": "file_14_1",
                        "start": 223.75484010537633
                    }
                ],
                "task_id": "task_14_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 447.5096802172043,
                    "start": 223.75484010537633
                },
                "write": [
                    {
                        "end": 447.5096802172043,
                        "id": "file_14_2",
                        "start": 337.83226016989425
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 561.5871002817222,
                    "start": 557.1871002817222
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 557.1871002817222,
                        "id": "file_14_2",
                        "start": 447.5096802172043
                    }
                ],
                "task_id": "task_14_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 671.2645203290323,
                    "start": 447.5096802172043
                },
                "write": [
                    {
                        "end": 671.2645203290323,
                        "id": "file_14_3",
                        "start": 561.5871002817222
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 114.07742005806635,
                    "start": 109.67742005806635
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 109.67742005806635,
                        "id": "file_15_0",
                        "start": 2.771134020618557e-17
                    }
                ],
                "task_id": "task_15_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 223.75484010537633,
                    "start": 2.771134020618557e-17
                },
                "write": [
                    {
                        "end": 223.75484010537633,
                        "id": "file_15_1",
                        "start": 114.07742005806635
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 337.83226016989425,
                    "start": 333.4322601698943
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 333.4322601698943,
                        "id": "file_15_1",
                        "start": 223.75484010537633
                    }
                ],
                "task_id": "task_15_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 447.5096802172043,
                    "start": 223.75484010537633
                },
                "write": [
                    {
                        "end": 447.5096802172043,
                        "id": "file_15_2",
                        "start": 337.83226016989425
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 561.5871002817222,
                    "start": 557.1871002817222
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 557.1871002817222,
                        "id": "file_15_2",
                        "start": 447.5096802172043
                    }
                ],
                "task_id": "task_15_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 671.2645203290323,
                    "start": 447.5096802172043
                },
                "write": [
                    {
                        "end": 671.2645203290323,
                        "id": "file_15_3",
                        "start": 561.5871002817222
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 114.07742005806635,
                    "start": 109.67742005806635
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 109.67742005806635,
                        "id": "file_16_0",
                        "start": 3.214515463917526e-17
                    }
                ],
                "task_id": "task_16_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 223.75484010537633,
                    "start": 3.214515463917526e-17
                },
                "write": [
                    {
                        "end": 223.75484010537633,
                        "id": "file_16_1",
                        "start": 114.07742005806635
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 337.83226016989425,
                    "start": 333.4322601698943
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 333.4322601698943,
                        "id": "file_16_1",
                        "start": 223.75484010537633
                    }
                ],
                "task_id": "task_16_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 447.5096802172043,
                    "start": 223.75484010537633
                },
                "write": [
                    {
                        "end": 447.5096802172043,
                        "id": "file_16_2",
                        "start": 337.83226016989425
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 561.5871002817222,
                    "start": 557.1871002817222
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 557.1871002817222,
                        "id": "file_16_2",
                        "start": 447.5096802172043
                    }
                ],
                "task_id": "task_16_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 671.2645203290323,
                    "start": 447.5096802172043
                },
                "write": [
                    {
                        "end": 671.2645203290323,
                        "id": "file_16_3",
                        "start": 561.5871002817222
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 114.07742005806635,
                    "start": 109.67742005806635
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 109.67742005806635,
                        "id": "file_1_0",
                        "start": 3.657896907216495e-17
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 223.75484010537633,
                    "start": 3.657896907216495e-17
                },
                "write": [
                    {
                        "end": 223.75484010537633,
                        "id": "file_1_1",
                        "start": 114.07742005806635
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 337.83226016989425,
                    "start": 333.4322601698943
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 333.4322601698943,
                        "id": "file_1_1",
                        "start": 223.75484010537633
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 447.5096802172043,
                    "start": 223.75484010537633
                },
                "write": [
                    {
                        "end": 447.5096802172043,
                        "id": "file_1_2",
                        "start": 337.83226016989425
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 561.5871002817222,
                    "start": 557.1871002817222
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 557.1871002817222,
                        "id": "file_1_2",
                        "start": 447.5096802172043
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 671.2645203290323,
                    "start": 447.5096802172043
                },
                "write": [
                    {
                        "end": 671.2645203290323,
                        "id": "file_1_3",
                        "start": 561.5871002817222
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 114.07742005806635,
                    "start": 109.67742005806635
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 109.67742005806635,
                        "id": "file_2_0",
                        "start": 4.1012783505154644e-17
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 223.75484010537633,
                    "start": 4.1012783505154644e-17
                },
                "write": [
                    {
                        "end": 223.75484010537633,
                        "id": "file_2_1",
                        "start": 114.07742005806635
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 337.83226016989425,
                    "start": 333.4322601698943
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 333.4322601698943,
                        "id": "file_2_1",
                        "start": 223.75484010537633
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 447.5096802172043,
                    "start": 223.75484010537633
                },
                "write": [
                    {
                        "end": 447.5096802172043,
                        "id": "file_2_2",
                        "start": 337.83226016989425
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 561.5871002817222,
                    "start": 557.1871002817222
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 557.1871002817222,
                        "id": "file_2_2",
                        "start": 447.5096802172043
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 671.2645203290323,
                    "start": 447.5096802172043
                },
                "write": [
                    {
                        "end": 671.2645203290323,
                        "id": "file_2_3",
                        "start": 561.5871002817222
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 114.07742005806635,
                    "start": 109.67742005806635
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 109.67742005806635,
                        "id": "file_3_0",
                        "start": 4.5446597938144336e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 223.75484010537633,
                    "start": 4.5446597938144336e-17
                },
                "write": [
                    {
                        "end": 223.75484010537633,
                        "id": "file_3_1",
                        "start": 114.07742005806635
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 337.83226016989425,
                    "start": 333.4322601698943
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 333.4322601698943,
                        "id": "file_3_1",
                        "start": 223.75484010537633
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 447.5096802172043,
                    "start": 223.75484010537633
                },
                "write": [
                    {
                        "end": 447.5096802172043,
                        "id": "file_3_2",
                        "start": 337.83226016989425
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 561.5871002817222,
                    "start": 557.1871002817222
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 557.1871002817222,
                        "id": "file_3_2",
                        "start": 447.5096802172043
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 671.2645203290323,
                    "start": 447.5096802172043
                },
                "write": [
                    {
                        "end": 671.2645203290323,
                        "id": "file_3_3",
                        "start": 561.5871002817222
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 114.07742005806635,
                    "start": 109.67742005806635
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 109.67742005806635,
                        "id": "file_4_0",
                        "start": 4.9880412371134027e-17
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 223.75484010537633,
                    "start": 4.9880412371134027e-17
                },
                "write": [
                    {
                        "end": 223.75484010537633,
                        "id": "file_4_1",
                        "start": 114.07742005806635
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 337.83226016989425,
                    "start": 333.4322601698943
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 333.4322601698943,
                        "id": "file_4_1",
                        "start": 223.75484010537633
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 447.5096802172043,
                    "start": 223.75484010537633
                },
                "write": [
                    {
                        "end": 447.5096802172043,
                        "id": "file_4_2",
                        "start": 337.83226016989425
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 561.5871002817222,
                    "start": 557.1871002817222
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 557.1871002817222,
                        "id": "file_4_2",
                        "start": 447.5096802172043
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 671.2645203290323,
                    "start": 447.5096802172043
                },
                "write": [
                    {
                        "end": 671.2645203290323,
                        "id": "file_4_3",
                        "start": 561.5871002817222
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 114.07742005806635,
                    "start": 109.67742005806635
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 109.67742005806635,
                        "id": "file_5_0",
                        "start": 5.431422680412372e-17
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 223.75484010537633,
                    "start": 5.431422680412372e-17
                },
                "write": [
                    {
                        "end": 223.75484010537633,
                        "id": "file_5_1",
                        "start": 114.07742005806635
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 337.83226016989425,
                    "start": 333.4322601698943
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 333.4322601698943,
                        "id": "file_5_1",
                        "start": 223.75484010537633
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 447.5096802172043,
                    "start": 223.75484010537633
                },
                "write": [
                    {
                        "end": 447.5096802172043,
                        "id": "file_5_2",
                        "start": 337.83226016989425
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 561.5871002817222,
                    "start": 557.1871002817222
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 557.1871002817222,
                        "id": "file_5_2",
                        "start": 447.5096802172043
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 671.2645203290323,
                    "start": 447.5096802172043
                },
                "write": [
                    {
                        "end": 671.2645203290323,
                        "id": "file_5_3",
                        "start": 561.5871002817222
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 114.07742005806635,
                    "start": 109.67742005806635
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 109.67742005806635,
                        "id": "file_6_0",
                        "start": 5.87480412371134e-17
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 223.75484010537633,
                    "start": 5.87480412371134e-17
                },
                "write": [
                    {
                        "end": 223.75484010537633,
                        "id": "file_6_1",
                        "start": 114.07742005806635
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 337.83226016989425,
                    "start": 333.4322601698943
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 333.4322601698943,
                        "id": "file_6_1",
                        "start": 223.75484010537633
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 447.5096802172043,
                    "start": 223.75484010537633
                },
                "write": [
                    {
                        "end": 447.5096802172043,
                        "id": "file_6_2",
                        "start": 337.83226016989425
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 561.5871002817222,
                    "start": 557.1871002817222
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 557.1871002817222,
                        "id": "file_6_2",
                        "start": 447.5096802172043
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 671.2645203290323,
                    "start": 447.5096802172043
                },
                "write": [
                    {
                        "end": 671.2645203290323,
                        "id": "file_6_3",
                        "start": 561.5871002817222
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 114.07742005806635,
                    "start": 109.67742005806635
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 109.67742005806635,
                        "id": "file_7_0",
                        "start": 6.31818556701031e-17
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 223.75484010537633,
                    "start": 6.31818556701031e-17
                },
                "write": [
                    {
                        "end": 223.75484010537633,
                        "id": "file_7_1",
                        "start": 114.07742005806635
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 337.83226016989425,
                    "start": 333.4322601698943
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 333.4322601698943,
                        "id": "file_7_1",
                        "start": 223.75484010537633
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 447.5096802172043,
                    "start": 223.75484010537633
                },
                "write": [
                    {
                        "end": 447.5096802172043,
                        "id": "file_7_2",
                        "start": 337.83226016989425
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 561.5871002817222,
                    "start": 557.1871002817222
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 557.1871002817222,
                        "id": "file_7_2",
                        "start": 447.5096802172043
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 671.2645203290323,
                    "start": 447.5096802172043
                },
                "write": [
                    {
                        "end": 671.2645203290323,
                        "id": "file_7_3",
                        "start": 561.5871002817222
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 114.07742005806635,
                    "start": 109.67742005806635
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 109.67742005806635,
                        "id": "file_8_0",
                        "start": 6.761567010309279e-17
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 223.75484010537633,
                    "start": 6.761567010309279e-17
                },
                "write": [
                    {
                        "end": 223.75484010537633,
                        "id": "file_8_1",
                        "start": 114.07742005806635
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 337.83226016989425,
                    "start": 333.4322601698943
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 333.4322601698943,
                        "id": "file_8_1",
                        "start": 223.75484010537633
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 447.5096802172043,
                    "start": 223.75484010537633
                },
                "write": [
                    {
                        "end": 447.5096802172043,
                        "id": "file_8_2",
                        "start": 337.83226016989425
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 561.5871002817222,
                    "start": 557.1871002817222
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 557.1871002817222,
                        "id": "file_8_2",
                        "start": 447.5096802172043
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 671.2645203290323,
                    "start": 447.5096802172043
                },
                "write": [
                    {
                        "end": 671.2645203290323,
                        "id": "file_8_3",
                        "start": 561.5871002817222
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 114.07742005806635,
                    "start": 109.67742005806635
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 109.67742005806635,
                        "id": "file_9_0",
                        "start": 7.204948453608248e-17
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 223.75484010537633,
                    "start": 7.204948453608248e-17
                },
                "write": [
                    {
                        "end": 223.75484010537633,
                        "id": "file_9_1",
                        "start": 114.07742005806635
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 337.83226016989425,
                    "start": 333.4322601698943
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 333.4322601698943,
                        "id": "file_9_1",
                        "start": 223.75484010537633
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 447.5096802172043,
                    "start": 223.75484010537633
                },
                "write": [
                    {
                        "end": 447.5096802172043,
                        "id": "file_9_2",
                        "start": 337.83226016989425
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 561.5871002817222,
                    "start": 557.1871002817222
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 557.1871002817222,
                        "id": "file_9_2",
                        "start": 447.5096802172043
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 671.2645203290323,
                    "start": 447.5096802172043
                },
                "write": [
                    {
                        "end": 671.2645203290323,
                        "id": "file_9_3",
                        "start": 561.5871002817222
                    }
                ]
            }
        ]
    }
}


==> result/multi/local/wrench/original/dump_18.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 120.52903375484067,
                    "start": 116.12903375484066
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 116.12903375484066,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 236.65806749677418,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 236.65806749677418,
                        "id": "file_0_1",
                        "start": 120.52903375484067
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 357.1871012516148,
                    "start": 352.78710125161484
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 352.78710125161484,
                        "id": "file_0_1",
                        "start": 236.65806749677418
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 473.3161350064516,
                    "start": 236.65806749677418
                },
                "write": [
                    {
                        "end": 473.3161350064516,
                        "id": "file_0_2",
                        "start": 357.1871012516148
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 593.8451687612923,
                    "start": 589.4451687612923
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 589.4451687612923,
                        "id": "file_0_2",
                        "start": 473.3161350064516
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 709.9742025032258,
                    "start": 473.3161350064516
                },
                "write": [
                    {
                        "end": 709.9742025032258,
                        "id": "file_0_3",
                        "start": 593.8451687612923
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 120.52903375484067,
                    "start": 116.12903375484066
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 116.12903375484066,
                        "id": "file_10_0",
                        "start": 5.542268041237114e-18
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 236.65806749677418,
                    "start": 5.542268041237114e-18
                },
                "write": [
                    {
                        "end": 236.65806749677418,
                        "id": "file_10_1",
                        "start": 120.52903375484067
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 357.1871012516148,
                    "start": 352.78710125161484
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 352.78710125161484,
                        "id": "file_10_1",
                        "start": 236.65806749677418
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 473.3161350064516,
                    "start": 236.65806749677418
                },
                "write": [
                    {
                        "end": 473.3161350064516,
                        "id": "file_10_2",
                        "start": 357.1871012516148
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 593.8451687612923,
                    "start": 589.4451687612923
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 589.4451687612923,
                        "id": "file_10_2",
                        "start": 473.3161350064516
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 709.9742025032258,
                    "start": 473.3161350064516
                },
                "write": [
                    {
                        "end": 709.9742025032258,
                        "id": "file_10_3",
                        "start": 593.8451687612923
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 120.52903375484067,
                    "start": 116.12903375484066
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 116.12903375484066,
                        "id": "file_11_0",
                        "start": 9.976082474226805e-18
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 236.65806749677418,
                    "start": 9.976082474226805e-18
                },
                "write": [
                    {
                        "end": 236.65806749677418,
                        "id": "file_11_1",
                        "start": 120.52903375484067
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 357.1871012516148,
                    "start": 352.78710125161484
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 352.78710125161484,
                        "id": "file_11_1",
                        "start": 236.65806749677418
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 473.3161350064516,
                    "start": 236.65806749677418
                },
                "write": [
                    {
                        "end": 473.3161350064516,
                        "id": "file_11_2",
                        "start": 357.1871012516148
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 593.8451687612923,
                    "start": 589.4451687612923
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 589.4451687612923,
                        "id": "file_11_2",
                        "start": 473.3161350064516
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 709.9742025032258,
                    "start": 473.3161350064516
                },
                "write": [
                    {
                        "end": 709.9742025032258,
                        "id": "file_11_3",
                        "start": 593.8451687612923
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 120.52903375484067,
                    "start": 116.12903375484066
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 116.12903375484066,
                        "id": "file_12_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_12_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 236.65806749677418,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 236.65806749677418,
                        "id": "file_12_1",
                        "start": 120.52903375484067
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 357.1871012516148,
                    "start": 352.78710125161484
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 352.78710125161484,
                        "id": "file_12_1",
                        "start": 236.65806749677418
                    }
                ],
                "task_id": "task_12_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 473.3161350064516,
                    "start": 236.65806749677418
                },
                "write": [
                    {
                        "end": 473.3161350064516,
                        "id": "file_12_2",
                        "start": 357.1871012516148
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 593.8451687612923,
                    "start": 589.4451687612923
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 589.4451687612923,
                        "id": "file_12_2",
                        "start": 473.3161350064516
                    }
                ],
                "task_id": "task_12_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 709.9742025032258,
                    "start": 473.3161350064516
                },
                "write": [
                    {
                        "end": 709.9742025032258,
                        "id": "file_12_3",
                        "start": 593.8451687612923
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 120.52903375484067,
                    "start": 116.12903375484066
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 116.12903375484066,
                        "id": "file_13_0",
                        "start": 1.8843711340206188e-17
                    }
                ],
                "task_id": "task_13_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 236.65806749677418,
                    "start": 1.8843711340206188e-17
                },
                "write": [
                    {
                        "end": 236.65806749677418,
                        "id": "file_13_1",
                        "start": 120.52903375484067
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 357.1871012516148,
                    "start": 352.78710125161484
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 352.78710125161484,
                        "id": "file_13_1",
                        "start": 236.65806749677418
                    }
                ],
                "task_id": "task_13_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 473.3161350064516,
                    "start": 236.65806749677418
                },
                "write": [
                    {
                        "end": 473.3161350064516,
                        "id": "file_13_2",
                        "start": 357.1871012516148
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 593.8451687612923,
                    "start": 589.4451687612923
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 589.4451687612923,
                        "id": "file_13_2",
                        "start": 473.3161350064516
                    }
                ],
                "task_id": "task_13_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 709.9742025032258,
                    "start": 473.3161350064516
                },
                "write": [
                    {
                        "end": 709.9742025032258,
                        "id": "file_13_3",
                        "start": 593.8451687612923
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 120.52903375484067,
                    "start": 116.12903375484066
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 116.12903375484066,
                        "id": "file_14_0",
                        "start": 2.327752577319588e-17
                    }
                ],
                "task_id": "task_14_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 236.65806749677418,
                    "start": 2.327752577319588e-17
                },
                "write": [
                    {
                        "end": 236.65806749677418,
                        "id": "file_14_1",
                        "start": 120.52903375484067
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 357.1871012516148,
                    "start": 352.78710125161484
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 352.78710125161484,
                        "id": "file_14_1",
                        "start": 236.65806749677418
                    }
                ],
                "task_id": "task_14_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 473.3161350064516,
                    "start": 236.65806749677418
                },
                "write": [
                    {
                        "end": 473.3161350064516,
                        "id": "file_14_2",
                        "start": 357.1871012516148
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 593.8451687612923,
                    "start": 589.4451687612923
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 589.4451687612923,
                        "id": "file_14_2",
                        "start": 473.3161350064516
                    }
                ],
                "task_id": "task_14_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 709.9742025032258,
                    "start": 473.3161350064516
                },
                "write": [
                    {
                        "end": 709.9742025032258,
                        "id": "file_14_3",
                        "start": 593.8451687612923
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 120.52903375484067,
                    "start": 116.12903375484066
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 116.12903375484066,
                        "id": "file_15_0",
                        "start": 2.771134020618557e-17
                    }
                ],
                "task_id": "task_15_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 236.65806749677418,
                    "start": 2.771134020618557e-17
                },
                "write": [
                    {
                        "end": 236.65806749677418,
                        "id": "file_15_1",
                        "start": 120.52903375484067
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 357.1871012516148,
                    "start": 352.78710125161484
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 352.78710125161484,
                        "id": "file_15_1",
                        "start": 236.65806749677418
                    }
                ],
                "task_id": "task_15_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 473.3161350064516,
                    "start": 236.65806749677418
                },
                "write": [
                    {
                        "end": 473.3161350064516,
                        "id": "file_15_2",
                        "start": 357.1871012516148
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 593.8451687612923,
                    "start": 589.4451687612923
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 589.4451687612923,
                        "id": "file_15_2",
                        "start": 473.3161350064516
                    }
                ],
                "task_id": "task_15_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 709.9742025032258,
                    "start": 473.3161350064516
                },
                "write": [
                    {
                        "end": 709.9742025032258,
                        "id": "file_15_3",
                        "start": 593.8451687612923
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 120.52903375484067,
                    "start": 116.12903375484066
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 116.12903375484066,
                        "id": "file_16_0",
                        "start": 3.214515463917526e-17
                    }
                ],
                "task_id": "task_16_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 236.65806749677418,
                    "start": 3.214515463917526e-17
                },
                "write": [
                    {
                        "end": 236.65806749677418,
                        "id": "file_16_1",
                        "start": 120.52903375484067
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 357.1871012516148,
                    "start": 352.78710125161484
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 352.78710125161484,
                        "id": "file_16_1",
                        "start": 236.65806749677418
                    }
                ],
                "task_id": "task_16_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 473.3161350064516,
                    "start": 236.65806749677418
                },
                "write": [
                    {
                        "end": 473.3161350064516,
                        "id": "file_16_2",
                        "start": 357.1871012516148
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 593.8451687612923,
                    "start": 589.4451687612923
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 589.4451687612923,
                        "id": "file_16_2",
                        "start": 473.3161350064516
                    }
                ],
                "task_id": "task_16_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 709.9742025032258,
                    "start": 473.3161350064516
                },
                "write": [
                    {
                        "end": 709.9742025032258,
                        "id": "file_16_3",
                        "start": 593.8451687612923
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 120.52903375484067,
                    "start": 116.12903375484066
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 116.12903375484066,
                        "id": "file_17_0",
                        "start": 3.657896907216495e-17
                    }
                ],
                "task_id": "task_17_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 236.65806749677418,
                    "start": 3.657896907216495e-17
                },
                "write": [
                    {
                        "end": 236.65806749677418,
                        "id": "file_17_1",
                        "start": 120.52903375484067
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 357.1871012516148,
                    "start": 352.78710125161484
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 352.78710125161484,
                        "id": "file_17_1",
                        "start": 236.65806749677418
                    }
                ],
                "task_id": "task_17_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 473.3161350064516,
                    "start": 236.65806749677418
                },
                "write": [
                    {
                        "end": 473.3161350064516,
                        "id": "file_17_2",
                        "start": 357.1871012516148
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 593.8451687612923,
                    "start": 589.4451687612923
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 589.4451687612923,
                        "id": "file_17_2",
                        "start": 473.3161350064516
                    }
                ],
                "task_id": "task_17_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 709.9742025032258,
                    "start": 473.3161350064516
                },
                "write": [
                    {
                        "end": 709.9742025032258,
                        "id": "file_17_3",
                        "start": 593.8451687612923
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 120.52903375484067,
                    "start": 116.12903375484066
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 116.12903375484066,
                        "id": "file_1_0",
                        "start": 4.1012783505154644e-17
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 236.65806749677418,
                    "start": 4.1012783505154644e-17
                },
                "write": [
                    {
                        "end": 236.65806749677418,
                        "id": "file_1_1",
                        "start": 120.52903375484067
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 357.1871012516148,
                    "start": 352.78710125161484
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 352.78710125161484,
                        "id": "file_1_1",
                        "start": 236.65806749677418
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 473.3161350064516,
                    "start": 236.65806749677418
                },
                "write": [
                    {
                        "end": 473.3161350064516,
                        "id": "file_1_2",
                        "start": 357.1871012516148
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 593.8451687612923,
                    "start": 589.4451687612923
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 589.4451687612923,
                        "id": "file_1_2",
                        "start": 473.3161350064516
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 709.9742025032258,
                    "start": 473.3161350064516
                },
                "write": [
                    {
                        "end": 709.9742025032258,
                        "id": "file_1_3",
                        "start": 593.8451687612923
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 120.52903375484067,
                    "start": 116.12903375484066
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 116.12903375484066,
                        "id": "file_2_0",
                        "start": 4.5446597938144336e-17
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 236.65806749677418,
                    "start": 4.5446597938144336e-17
                },
                "write": [
                    {
                        "end": 236.65806749677418,
                        "id": "file_2_1",
                        "start": 120.52903375484067
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 357.1871012516148,
                    "start": 352.78710125161484
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 352.78710125161484,
                        "id": "file_2_1",
                        "start": 236.65806749677418
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 473.3161350064516,
                    "start": 236.65806749677418
                },
                "write": [
                    {
                        "end": 473.3161350064516,
                        "id": "file_2_2",
                        "start": 357.1871012516148
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 593.8451687612923,
                    "start": 589.4451687612923
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 589.4451687612923,
                        "id": "file_2_2",
                        "start": 473.3161350064516
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 709.9742025032258,
                    "start": 473.3161350064516
                },
                "write": [
                    {
                        "end": 709.9742025032258,
                        "id": "file_2_3",
                        "start": 593.8451687612923
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 120.52903375484067,
                    "start": 116.12903375484066
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 116.12903375484066,
                        "id": "file_3_0",
                        "start": 4.9880412371134027e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 236.65806749677418,
                    "start": 4.9880412371134027e-17
                },
                "write": [
                    {
                        "end": 236.65806749677418,
                        "id": "file_3_1",
                        "start": 120.52903375484067
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 357.1871012516148,
                    "start": 352.78710125161484
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 352.78710125161484,
                        "id": "file_3_1",
                        "start": 236.65806749677418
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 473.3161350064516,
                    "start": 236.65806749677418
                },
                "write": [
                    {
                        "end": 473.3161350064516,
                        "id": "file_3_2",
                        "start": 357.1871012516148
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 593.8451687612923,
                    "start": 589.4451687612923
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 589.4451687612923,
                        "id": "file_3_2",
                        "start": 473.3161350064516
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 709.9742025032258,
                    "start": 473.3161350064516
                },
                "write": [
                    {
                        "end": 709.9742025032258,
                        "id": "file_3_3",
                        "start": 593.8451687612923
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 120.52903375484067,
                    "start": 116.12903375484066
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 116.12903375484066,
                        "id": "file_4_0",
                        "start": 5.431422680412372e-17
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 236.65806749677418,
                    "start": 5.431422680412372e-17
                },
                "write": [
                    {
                        "end": 236.65806749677418,
                        "id": "file_4_1",
                        "start": 120.52903375484067
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 357.1871012516148,
                    "start": 352.78710125161484
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 352.78710125161484,
                        "id": "file_4_1",
                        "start": 236.65806749677418
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 473.3161350064516,
                    "start": 236.65806749677418
                },
                "write": [
                    {
                        "end": 473.3161350064516,
                        "id": "file_4_2",
                        "start": 357.1871012516148
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 593.8451687612923,
                    "start": 589.4451687612923
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 589.4451687612923,
                        "id": "file_4_2",
                        "start": 473.3161350064516
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 709.9742025032258,
                    "start": 473.3161350064516
                },
                "write": [
                    {
                        "end": 709.9742025032258,
                        "id": "file_4_3",
                        "start": 593.8451687612923
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 120.52903375484067,
                    "start": 116.12903375484066
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 116.12903375484066,
                        "id": "file_5_0",
                        "start": 5.87480412371134e-17
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 236.65806749677418,
                    "start": 5.87480412371134e-17
                },
                "write": [
                    {
                        "end": 236.65806749677418,
                        "id": "file_5_1",
                        "start": 120.52903375484067
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 357.1871012516148,
                    "start": 352.78710125161484
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 352.78710125161484,
                        "id": "file_5_1",
                        "start": 236.65806749677418
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 473.3161350064516,
                    "start": 236.65806749677418
                },
                "write": [
                    {
                        "end": 473.3161350064516,
                        "id": "file_5_2",
                        "start": 357.1871012516148
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 593.8451687612923,
                    "start": 589.4451687612923
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 589.4451687612923,
                        "id": "file_5_2",
                        "start": 473.3161350064516
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 709.9742025032258,
                    "start": 473.3161350064516
                },
                "write": [
                    {
                        "end": 709.9742025032258,
                        "id": "file_5_3",
                        "start": 593.8451687612923
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 120.52903375484067,
                    "start": 116.12903375484066
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 116.12903375484066,
                        "id": "file_6_0",
                        "start": 6.31818556701031e-17
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 236.65806749677418,
                    "start": 6.31818556701031e-17
                },
                "write": [
                    {
                        "end": 236.65806749677418,
                        "id": "file_6_1",
                        "start": 120.52903375484067
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 357.1871012516148,
                    "start": 352.78710125161484
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 352.78710125161484,
                        "id": "file_6_1",
                        "start": 236.65806749677418
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 473.3161350064516,
                    "start": 236.65806749677418
                },
                "write": [
                    {
                        "end": 473.3161350064516,
                        "id": "file_6_2",
                        "start": 357.1871012516148
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 593.8451687612923,
                    "start": 589.4451687612923
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 589.4451687612923,
                        "id": "file_6_2",
                        "start": 473.3161350064516
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 709.9742025032258,
                    "start": 473.3161350064516
                },
                "write": [
                    {
                        "end": 709.9742025032258,
                        "id": "file_6_3",
                        "start": 593.8451687612923
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 120.52903375484067,
                    "start": 116.12903375484066
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 116.12903375484066,
                        "id": "file_7_0",
                        "start": 6.761567010309279e-17
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 236.65806749677418,
                    "start": 6.761567010309279e-17
                },
                "write": [
                    {
                        "end": 236.65806749677418,
                        "id": "file_7_1",
                        "start": 120.52903375484067
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 357.1871012516148,
                    "start": 352.78710125161484
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 352.78710125161484,
                        "id": "file_7_1",
                        "start": 236.65806749677418
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 473.3161350064516,
                    "start": 236.65806749677418
                },
                "write": [
                    {
                        "end": 473.3161350064516,
                        "id": "file_7_2",
                        "start": 357.1871012516148
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 593.8451687612923,
                    "start": 589.4451687612923
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 589.4451687612923,
                        "id": "file_7_2",
                        "start": 473.3161350064516
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 709.9742025032258,
                    "start": 473.3161350064516
                },
                "write": [
                    {
                        "end": 709.9742025032258,
                        "id": "file_7_3",
                        "start": 593.8451687612923
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 120.52903375484067,
                    "start": 116.12903375484066
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 116.12903375484066,
                        "id": "file_8_0",
                        "start": 7.204948453608248e-17
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 236.65806749677418,
                    "start": 7.204948453608248e-17
                },
                "write": [
                    {
                        "end": 236.65806749677418,
                        "id": "file_8_1",
                        "start": 120.52903375484067
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 357.1871012516148,
                    "start": 352.78710125161484
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 352.78710125161484,
                        "id": "file_8_1",
                        "start": 236.65806749677418
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 473.3161350064516,
                    "start": 236.65806749677418
                },
                "write": [
                    {
                        "end": 473.3161350064516,
                        "id": "file_8_2",
                        "start": 357.1871012516148
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 593.8451687612923,
                    "start": 589.4451687612923
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 589.4451687612923,
                        "id": "file_8_2",
                        "start": 473.3161350064516
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 709.9742025032258,
                    "start": 473.3161350064516
                },
                "write": [
                    {
                        "end": 709.9742025032258,
                        "id": "file_8_3",
                        "start": 593.8451687612923
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 120.52903375484067,
                    "start": 116.12903375484066
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 116.12903375484066,
                        "id": "file_9_0",
                        "start": 7.648329896907217e-17
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 236.65806749677418,
                    "start": 7.648329896907217e-17
                },
                "write": [
                    {
                        "end": 236.65806749677418,
                        "id": "file_9_1",
                        "start": 120.52903375484067
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 357.1871012516148,
                    "start": 352.78710125161484
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 352.78710125161484,
                        "id": "file_9_1",
                        "start": 236.65806749677418
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 473.3161350064516,
                    "start": 236.65806749677418
                },
                "write": [
                    {
                        "end": 473.3161350064516,
                        "id": "file_9_2",
                        "start": 357.1871012516148
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 593.8451687612923,
                    "start": 589.4451687612923
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 589.4451687612923,
                        "id": "file_9_2",
                        "start": 473.3161350064516
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 709.9742025032258,
                    "start": 473.3161350064516
                },
                "write": [
                    {
                        "end": 709.9742025032258,
                        "id": "file_9_3",
                        "start": 593.8451687612923
                    }
                ]
            }
        ]
    }
}


==> result/multi/local/wrench/original/dump_19.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 126.98064621075476,
                    "start": 122.58064621075475
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 122.58064621075475,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 249.56129240215054,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 249.56129240215054,
                        "id": "file_0_1",
                        "start": 126.98064621075476
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 376.5419386215074,
                    "start": 372.14193862150745
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 372.14193862150745,
                        "id": "file_0_1",
                        "start": 249.56129240215054
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 499.1225848129032,
                    "start": 249.56129240215054
                },
                "write": [
                    {
                        "end": 499.1225848129032,
                        "id": "file_0_2",
                        "start": 376.5419386215074
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 626.1032310236579,
                    "start": 621.703231023658
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 621.703231023658,
                        "id": "file_0_2",
                        "start": 499.1225848129032
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 748.6838772150537,
                    "start": 499.1225848129032
                },
                "write": [
                    {
                        "end": 748.6838772150537,
                        "id": "file_0_3",
                        "start": 626.1032310236579
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 126.98064621075476,
                    "start": 122.58064621075475
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 122.58064621075475,
                        "id": "file_10_0",
                        "start": 5.542268041237114e-18
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 249.56129240215054,
                    "start": 5.542268041237114e-18
                },
                "write": [
                    {
                        "end": 249.56129240215054,
                        "id": "file_10_1",
                        "start": 126.98064621075476
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 376.5419386215074,
                    "start": 372.14193862150745
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 372.14193862150745,
                        "id": "file_10_1",
                        "start": 249.56129240215054
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 499.1225848129032,
                    "start": 249.56129240215054
                },
                "write": [
                    {
                        "end": 499.1225848129032,
                        "id": "file_10_2",
                        "start": 376.5419386215074
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 626.1032310236579,
                    "start": 621.703231023658
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 621.703231023658,
                        "id": "file_10_2",
                        "start": 499.1225848129032
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 748.6838772150537,
                    "start": 499.1225848129032
                },
                "write": [
                    {
                        "end": 748.6838772150537,
                        "id": "file_10_3",
                        "start": 626.1032310236579
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 126.98064621075476,
                    "start": 122.58064621075475
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 122.58064621075475,
                        "id": "file_11_0",
                        "start": 9.976082474226805e-18
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 249.56129240215054,
                    "start": 9.976082474226805e-18
                },
                "write": [
                    {
                        "end": 249.56129240215054,
                        "id": "file_11_1",
                        "start": 126.98064621075476
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 376.5419386215074,
                    "start": 372.14193862150745
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 372.14193862150745,
                        "id": "file_11_1",
                        "start": 249.56129240215054
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 499.1225848129032,
                    "start": 249.56129240215054
                },
                "write": [
                    {
                        "end": 499.1225848129032,
                        "id": "file_11_2",
                        "start": 376.5419386215074
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 626.1032310236579,
                    "start": 621.703231023658
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 621.703231023658,
                        "id": "file_11_2",
                        "start": 499.1225848129032
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 748.6838772150537,
                    "start": 499.1225848129032
                },
                "write": [
                    {
                        "end": 748.6838772150537,
                        "id": "file_11_3",
                        "start": 626.1032310236579
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 126.98064621075476,
                    "start": 122.58064621075475
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 122.58064621075475,
                        "id": "file_12_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_12_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 249.56129240215054,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 249.56129240215054,
                        "id": "file_12_1",
                        "start": 126.98064621075476
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 376.5419386215074,
                    "start": 372.14193862150745
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 372.14193862150745,
                        "id": "file_12_1",
                        "start": 249.56129240215054
                    }
                ],
                "task_id": "task_12_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 499.1225848129032,
                    "start": 249.56129240215054
                },
                "write": [
                    {
                        "end": 499.1225848129032,
                        "id": "file_12_2",
                        "start": 376.5419386215074
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 626.1032310236579,
                    "start": 621.703231023658
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 621.703231023658,
                        "id": "file_12_2",
                        "start": 499.1225848129032
                    }
                ],
                "task_id": "task_12_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 748.6838772150537,
                    "start": 499.1225848129032
                },
                "write": [
                    {
                        "end": 748.6838772150537,
                        "id": "file_12_3",
                        "start": 626.1032310236579
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 126.98064621075476,
                    "start": 122.58064621075475
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 122.58064621075475,
                        "id": "file_13_0",
                        "start": 1.8843711340206188e-17
                    }
                ],
                "task_id": "task_13_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 249.56129240215054,
                    "start": 1.8843711340206188e-17
                },
                "write": [
                    {
                        "end": 249.56129240215054,
                        "id": "file_13_1",
                        "start": 126.98064621075476
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 376.5419386215074,
                    "start": 372.14193862150745
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 372.14193862150745,
                        "id": "file_13_1",
                        "start": 249.56129240215054
                    }
                ],
                "task_id": "task_13_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 499.1225848129032,
                    "start": 249.56129240215054
                },
                "write": [
                    {
                        "end": 499.1225848129032,
                        "id": "file_13_2",
                        "start": 376.5419386215074
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 626.1032310236579,
                    "start": 621.703231023658
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 621.703231023658,
                        "id": "file_13_2",
                        "start": 499.1225848129032
                    }
                ],
                "task_id": "task_13_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 748.6838772150537,
                    "start": 499.1225848129032
                },
                "write": [
                    {
                        "end": 748.6838772150537,
                        "id": "file_13_3",
                        "start": 626.1032310236579
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 126.98064621075476,
                    "start": 122.58064621075475
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 122.58064621075475,
                        "id": "file_14_0",
                        "start": 2.327752577319588e-17
                    }
                ],
                "task_id": "task_14_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 249.56129240215054,
                    "start": 2.327752577319588e-17
                },
                "write": [
                    {
                        "end": 249.56129240215054,
                        "id": "file_14_1",
                        "start": 126.98064621075476
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 376.5419386215074,
                    "start": 372.14193862150745
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 372.14193862150745,
                        "id": "file_14_1",
                        "start": 249.56129240215054
                    }
                ],
                "task_id": "task_14_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 499.1225848129032,
                    "start": 249.56129240215054
                },
                "write": [
                    {
                        "end": 499.1225848129032,
                        "id": "file_14_2",
                        "start": 376.5419386215074
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 626.1032310236579,
                    "start": 621.703231023658
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 621.703231023658,
                        "id": "file_14_2",
                        "start": 499.1225848129032
                    }
                ],
                "task_id": "task_14_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 748.6838772150537,
                    "start": 499.1225848129032
                },
                "write": [
                    {
                        "end": 748.6838772150537,
                        "id": "file_14_3",
                        "start": 626.1032310236579
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 126.98064621075476,
                    "start": 122.58064621075475
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 122.58064621075475,
                        "id": "file_15_0",
                        "start": 2.771134020618557e-17
                    }
                ],
                "task_id": "task_15_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 249.56129240215054,
                    "start": 2.771134020618557e-17
                },
                "write": [
                    {
                        "end": 249.56129240215054,
                        "id": "file_15_1",
                        "start": 126.98064621075476
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 376.5419386215074,
                    "start": 372.14193862150745
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 372.14193862150745,
                        "id": "file_15_1",
                        "start": 249.56129240215054
                    }
                ],
                "task_id": "task_15_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 499.1225848129032,
                    "start": 249.56129240215054
                },
                "write": [
                    {
                        "end": 499.1225848129032,
                        "id": "file_15_2",
                        "start": 376.5419386215074
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 626.1032310236579,
                    "start": 621.703231023658
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 621.703231023658,
                        "id": "file_15_2",
                        "start": 499.1225848129032
                    }
                ],
                "task_id": "task_15_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 748.6838772150537,
                    "start": 499.1225848129032
                },
                "write": [
                    {
                        "end": 748.6838772150537,
                        "id": "file_15_3",
                        "start": 626.1032310236579
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 126.98064621075476,
                    "start": 122.58064621075475
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 122.58064621075475,
                        "id": "file_16_0",
                        "start": 3.214515463917526e-17
                    }
                ],
                "task_id": "task_16_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 249.56129240215054,
                    "start": 3.214515463917526e-17
                },
                "write": [
                    {
                        "end": 249.56129240215054,
                        "id": "file_16_1",
                        "start": 126.98064621075476
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 376.5419386215074,
                    "start": 372.14193862150745
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 372.14193862150745,
                        "id": "file_16_1",
                        "start": 249.56129240215054
                    }
                ],
                "task_id": "task_16_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 499.1225848129032,
                    "start": 249.56129240215054
                },
                "write": [
                    {
                        "end": 499.1225848129032,
                        "id": "file_16_2",
                        "start": 376.5419386215074
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 626.1032310236579,
                    "start": 621.703231023658
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 621.703231023658,
                        "id": "file_16_2",
                        "start": 499.1225848129032
                    }
                ],
                "task_id": "task_16_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 748.6838772150537,
                    "start": 499.1225848129032
                },
                "write": [
                    {
                        "end": 748.6838772150537,
                        "id": "file_16_3",
                        "start": 626.1032310236579
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 126.98064621075476,
                    "start": 122.58064621075475
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 122.58064621075475,
                        "id": "file_17_0",
                        "start": 3.657896907216495e-17
                    }
                ],
                "task_id": "task_17_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 249.56129240215054,
                    "start": 3.657896907216495e-17
                },
                "write": [
                    {
                        "end": 249.56129240215054,
                        "id": "file_17_1",
                        "start": 126.98064621075476
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 376.5419386215074,
                    "start": 372.14193862150745
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 372.14193862150745,
                        "id": "file_17_1",
                        "start": 249.56129240215054
                    }
                ],
                "task_id": "task_17_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 499.1225848129032,
                    "start": 249.56129240215054
                },
                "write": [
                    {
                        "end": 499.1225848129032,
                        "id": "file_17_2",
                        "start": 376.5419386215074
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 626.1032310236579,
                    "start": 621.703231023658
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 621.703231023658,
                        "id": "file_17_2",
                        "start": 499.1225848129032
                    }
                ],
                "task_id": "task_17_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 748.6838772150537,
                    "start": 499.1225848129032
                },
                "write": [
                    {
                        "end": 748.6838772150537,
                        "id": "file_17_3",
                        "start": 626.1032310236579
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 126.98064621075476,
                    "start": 122.58064621075475
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 122.58064621075475,
                        "id": "file_18_0",
                        "start": 4.1012783505154644e-17
                    }
                ],
                "task_id": "task_18_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 249.56129240215054,
                    "start": 4.1012783505154644e-17
                },
                "write": [
                    {
                        "end": 249.56129240215054,
                        "id": "file_18_1",
                        "start": 126.98064621075476
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 376.5419386215074,
                    "start": 372.14193862150745
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 372.14193862150745,
                        "id": "file_18_1",
                        "start": 249.56129240215054
                    }
                ],
                "task_id": "task_18_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 499.1225848129032,
                    "start": 249.56129240215054
                },
                "write": [
                    {
                        "end": 499.1225848129032,
                        "id": "file_18_2",
                        "start": 376.5419386215074
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 626.1032310236579,
                    "start": 621.703231023658
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 621.703231023658,
                        "id": "file_18_2",
                        "start": 499.1225848129032
                    }
                ],
                "task_id": "task_18_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 748.6838772150537,
                    "start": 499.1225848129032
                },
                "write": [
                    {
                        "end": 748.6838772150537,
                        "id": "file_18_3",
                        "start": 626.1032310236579
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 126.98064621075476,
                    "start": 122.58064621075475
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 122.58064621075475,
                        "id": "file_1_0",
                        "start": 4.5446597938144336e-17
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 249.56129240215054,
                    "start": 4.5446597938144336e-17
                },
                "write": [
                    {
                        "end": 249.56129240215054,
                        "id": "file_1_1",
                        "start": 126.98064621075476
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 376.5419386215074,
                    "start": 372.14193862150745
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 372.14193862150745,
                        "id": "file_1_1",
                        "start": 249.56129240215054
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 499.1225848129032,
                    "start": 249.56129240215054
                },
                "write": [
                    {
                        "end": 499.1225848129032,
                        "id": "file_1_2",
                        "start": 376.5419386215074
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 626.1032310236579,
                    "start": 621.703231023658
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 621.703231023658,
                        "id": "file_1_2",
                        "start": 499.1225848129032
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 748.6838772150537,
                    "start": 499.1225848129032
                },
                "write": [
                    {
                        "end": 748.6838772150537,
                        "id": "file_1_3",
                        "start": 626.1032310236579
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 126.98064621075476,
                    "start": 122.58064621075475
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 122.58064621075475,
                        "id": "file_2_0",
                        "start": 4.9880412371134027e-17
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 249.56129240215054,
                    "start": 4.9880412371134027e-17
                },
                "write": [
                    {
                        "end": 249.56129240215054,
                        "id": "file_2_1",
                        "start": 126.98064621075476
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 376.5419386215074,
                    "start": 372.14193862150745
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 372.14193862150745,
                        "id": "file_2_1",
                        "start": 249.56129240215054
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 499.1225848129032,
                    "start": 249.56129240215054
                },
                "write": [
                    {
                        "end": 499.1225848129032,
                        "id": "file_2_2",
                        "start": 376.5419386215074
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 626.1032310236579,
                    "start": 621.703231023658
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 621.703231023658,
                        "id": "file_2_2",
                        "start": 499.1225848129032
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 748.6838772150537,
                    "start": 499.1225848129032
                },
                "write": [
                    {
                        "end": 748.6838772150537,
                        "id": "file_2_3",
                        "start": 626.1032310236579
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 126.98064621075476,
                    "start": 122.58064621075475
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 122.58064621075475,
                        "id": "file_3_0",
                        "start": 5.431422680412372e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 249.56129240215054,
                    "start": 5.431422680412372e-17
                },
                "write": [
                    {
                        "end": 249.56129240215054,
                        "id": "file_3_1",
                        "start": 126.98064621075476
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 376.5419386215074,
                    "start": 372.14193862150745
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 372.14193862150745,
                        "id": "file_3_1",
                        "start": 249.56129240215054
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 499.1225848129032,
                    "start": 249.56129240215054
                },
                "write": [
                    {
                        "end": 499.1225848129032,
                        "id": "file_3_2",
                        "start": 376.5419386215074
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 626.1032310236579,
                    "start": 621.703231023658
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 621.703231023658,
                        "id": "file_3_2",
                        "start": 499.1225848129032
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 748.6838772150537,
                    "start": 499.1225848129032
                },
                "write": [
                    {
                        "end": 748.6838772150537,
                        "id": "file_3_3",
                        "start": 626.1032310236579
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 126.98064621075476,
                    "start": 122.58064621075475
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 122.58064621075475,
                        "id": "file_4_0",
                        "start": 5.87480412371134e-17
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 249.56129240215054,
                    "start": 5.87480412371134e-17
                },
                "write": [
                    {
                        "end": 249.56129240215054,
                        "id": "file_4_1",
                        "start": 126.98064621075476
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 376.5419386215074,
                    "start": 372.14193862150745
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 372.14193862150745,
                        "id": "file_4_1",
                        "start": 249.56129240215054
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 499.1225848129032,
                    "start": 249.56129240215054
                },
                "write": [
                    {
                        "end": 499.1225848129032,
                        "id": "file_4_2",
                        "start": 376.5419386215074
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 626.1032310236579,
                    "start": 621.703231023658
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 621.703231023658,
                        "id": "file_4_2",
                        "start": 499.1225848129032
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 748.6838772150537,
                    "start": 499.1225848129032
                },
                "write": [
                    {
                        "end": 748.6838772150537,
                        "id": "file_4_3",
                        "start": 626.1032310236579
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 126.98064621075476,
                    "start": 122.58064621075475
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 122.58064621075475,
                        "id": "file_5_0",
                        "start": 6.31818556701031e-17
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 249.56129240215054,
                    "start": 6.31818556701031e-17
                },
                "write": [
                    {
                        "end": 249.56129240215054,
                        "id": "file_5_1",
                        "start": 126.98064621075476
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 376.5419386215074,
                    "start": 372.14193862150745
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 372.14193862150745,
                        "id": "file_5_1",
                        "start": 249.56129240215054
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 499.1225848129032,
                    "start": 249.56129240215054
                },
                "write": [
                    {
                        "end": 499.1225848129032,
                        "id": "file_5_2",
                        "start": 376.5419386215074
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 626.1032310236579,
                    "start": 621.703231023658
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 621.703231023658,
                        "id": "file_5_2",
                        "start": 499.1225848129032
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 748.6838772150537,
                    "start": 499.1225848129032
                },
                "write": [
                    {
                        "end": 748.6838772150537,
                        "id": "file_5_3",
                        "start": 626.1032310236579
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 126.98064621075476,
                    "start": 122.58064621075475
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 122.58064621075475,
                        "id": "file_6_0",
                        "start": 6.761567010309279e-17
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 249.56129240215054,
                    "start": 6.761567010309279e-17
                },
                "write": [
                    {
                        "end": 249.56129240215054,
                        "id": "file_6_1",
                        "start": 126.98064621075476
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 376.5419386215074,
                    "start": 372.14193862150745
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 372.14193862150745,
                        "id": "file_6_1",
                        "start": 249.56129240215054
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 499.1225848129032,
                    "start": 249.56129240215054
                },
                "write": [
                    {
                        "end": 499.1225848129032,
                        "id": "file_6_2",
                        "start": 376.5419386215074
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 626.1032310236579,
                    "start": 621.703231023658
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 621.703231023658,
                        "id": "file_6_2",
                        "start": 499.1225848129032
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 748.6838772150537,
                    "start": 499.1225848129032
                },
                "write": [
                    {
                        "end": 748.6838772150537,
                        "id": "file_6_3",
                        "start": 626.1032310236579
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 126.98064621075476,
                    "start": 122.58064621075475
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 122.58064621075475,
                        "id": "file_7_0",
                        "start": 7.204948453608248e-17
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 249.56129240215054,
                    "start": 7.204948453608248e-17
                },
                "write": [
                    {
                        "end": 249.56129240215054,
                        "id": "file_7_1",
                        "start": 126.98064621075476
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 376.5419386215074,
                    "start": 372.14193862150745
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 372.14193862150745,
                        "id": "file_7_1",
                        "start": 249.56129240215054
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 499.1225848129032,
                    "start": 249.56129240215054
                },
                "write": [
                    {
                        "end": 499.1225848129032,
                        "id": "file_7_2",
                        "start": 376.5419386215074
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 626.1032310236579,
                    "start": 621.703231023658
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 621.703231023658,
                        "id": "file_7_2",
                        "start": 499.1225848129032
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 748.6838772150537,
                    "start": 499.1225848129032
                },
                "write": [
                    {
                        "end": 748.6838772150537,
                        "id": "file_7_3",
                        "start": 626.1032310236579
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 126.98064621075476,
                    "start": 122.58064621075475
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 122.58064621075475,
                        "id": "file_8_0",
                        "start": 7.648329896907217e-17
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 249.56129240215054,
                    "start": 7.648329896907217e-17
                },
                "write": [
                    {
                        "end": 249.56129240215054,
                        "id": "file_8_1",
                        "start": 126.98064621075476
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 376.5419386215074,
                    "start": 372.14193862150745
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 372.14193862150745,
                        "id": "file_8_1",
                        "start": 249.56129240215054
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 499.1225848129032,
                    "start": 249.56129240215054
                },
                "write": [
                    {
                        "end": 499.1225848129032,
                        "id": "file_8_2",
                        "start": 376.5419386215074
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 626.1032310236579,
                    "start": 621.703231023658
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 621.703231023658,
                        "id": "file_8_2",
                        "start": 499.1225848129032
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 748.6838772150537,
                    "start": 499.1225848129032
                },
                "write": [
                    {
                        "end": 748.6838772150537,
                        "id": "file_8_3",
                        "start": 626.1032310236579
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 126.98064621075476,
                    "start": 122.58064621075475
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 122.58064621075475,
                        "id": "file_9_0",
                        "start": 8.091711340206186e-17
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 249.56129240215054,
                    "start": 8.091711340206186e-17
                },
                "write": [
                    {
                        "end": 249.56129240215054,
                        "id": "file_9_1",
                        "start": 126.98064621075476
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 376.5419386215074,
                    "start": 372.14193862150745
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 372.14193862150745,
                        "id": "file_9_1",
                        "start": 249.56129240215054
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 499.1225848129032,
                    "start": 249.56129240215054
                },
                "write": [
                    {
                        "end": 499.1225848129032,
                        "id": "file_9_2",
                        "start": 376.5419386215074
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 626.1032310236579,
                    "start": 621.703231023658
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 621.703231023658,
                        "id": "file_9_2",
                        "start": 499.1225848129032
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 748.6838772150537,
                    "start": 499.1225848129032
                },
                "write": [
                    {
                        "end": 748.6838772150537,
                        "id": "file_9_3",
                        "start": 626.1032310236579
                    }
                ]
            }
        ]
    }
}


==> result/multi/local/wrench/original/dump_2.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 17.30322580645226,
                    "start": 12.903225806452262
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 12.903225806452262,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 30.206451612903226,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 30.206451612903226,
                        "id": "file_0_1",
                        "start": 17.30322580645226
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 47.50967741935505,
                    "start": 43.10967741935505
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 43.10967741935505,
                        "id": "file_0_1",
                        "start": 30.206451612903226
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 60.41290322580645,
                    "start": 30.206451612903226
                },
                "write": [
                    {
                        "end": 60.41290322580645,
                        "id": "file_0_2",
                        "start": 47.50967741935505
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 77.71612903225828,
                    "start": 73.31612903225827
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 73.31612903225827,
                        "id": "file_0_2",
                        "start": 60.41290322580645
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 90.61935483870968,
                    "start": 60.41290322580645
                },
                "write": [
                    {
                        "end": 90.61935483870968,
                        "id": "file_0_3",
                        "start": 77.71612903225828
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 17.30322580645226,
                    "start": 12.903225806452262
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 12.903225806452262,
                        "id": "file_1_0",
                        "start": 5.542268041237114e-18
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 30.206451612903226,
                    "start": 5.542268041237114e-18
                },
                "write": [
                    {
                        "end": 30.206451612903226,
                        "id": "file_1_1",
                        "start": 17.30322580645226
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 47.50967741935505,
                    "start": 43.10967741935505
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 43.10967741935505,
                        "id": "file_1_1",
                        "start": 30.206451612903226
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 60.41290322580645,
                    "start": 30.206451612903226
                },
                "write": [
                    {
                        "end": 60.41290322580645,
                        "id": "file_1_2",
                        "start": 47.50967741935505
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 77.71612903225828,
                    "start": 73.31612903225827
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 73.31612903225827,
                        "id": "file_1_2",
                        "start": 60.41290322580645
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 90.61935483870968,
                    "start": 60.41290322580645
                },
                "write": [
                    {
                        "end": 90.61935483870968,
                        "id": "file_1_3",
                        "start": 77.71612903225828
                    }
                ]
            }
        ]
    }
}


==> result/multi/local/wrench/original/dump_20.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 133.4322580645183,
                    "start": 129.0322580645183
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 129.0322580645183,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 262.46451612903223,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 262.46451612903223,
                        "id": "file_0_1",
                        "start": 133.4322580645183
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 395.8967741935505,
                    "start": 391.49677419355055
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 391.49677419355055,
                        "id": "file_0_1",
                        "start": 262.46451612903223
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 524.9290322580645,
                    "start": 262.46451612903223
                },
                "write": [
                    {
                        "end": 524.9290322580645,
                        "id": "file_0_2",
                        "start": 395.8967741935505
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 658.3612903225828,
                    "start": 653.9612903225828
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 653.9612903225828,
                        "id": "file_0_2",
                        "start": 524.9290322580645
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 787.3935483870968,
                    "start": 524.9290322580645
                },
                "write": [
                    {
                        "end": 787.3935483870968,
                        "id": "file_0_3",
                        "start": 658.3612903225828
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 133.4322580645183,
                    "start": 129.0322580645183
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 129.0322580645183,
                        "id": "file_10_0",
                        "start": 5.542268041237114e-18
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 262.46451612903223,
                    "start": 5.542268041237114e-18
                },
                "write": [
                    {
                        "end": 262.46451612903223,
                        "id": "file_10_1",
                        "start": 133.4322580645183
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 395.8967741935505,
                    "start": 391.49677419355055
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 391.49677419355055,
                        "id": "file_10_1",
                        "start": 262.46451612903223
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 524.9290322580645,
                    "start": 262.46451612903223
                },
                "write": [
                    {
                        "end": 524.9290322580645,
                        "id": "file_10_2",
                        "start": 395.8967741935505
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 658.3612903225828,
                    "start": 653.9612903225828
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 653.9612903225828,
                        "id": "file_10_2",
                        "start": 524.9290322580645
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 787.3935483870968,
                    "start": 524.9290322580645
                },
                "write": [
                    {
                        "end": 787.3935483870968,
                        "id": "file_10_3",
                        "start": 658.3612903225828
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 133.4322580645183,
                    "start": 129.0322580645183
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 129.0322580645183,
                        "id": "file_11_0",
                        "start": 9.976082474226805e-18
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 262.46451612903223,
                    "start": 9.976082474226805e-18
                },
                "write": [
                    {
                        "end": 262.46451612903223,
                        "id": "file_11_1",
                        "start": 133.4322580645183
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 395.8967741935505,
                    "start": 391.49677419355055
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 391.49677419355055,
                        "id": "file_11_1",
                        "start": 262.46451612903223
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 524.9290322580645,
                    "start": 262.46451612903223
                },
                "write": [
                    {
                        "end": 524.9290322580645,
                        "id": "file_11_2",
                        "start": 395.8967741935505
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 658.3612903225828,
                    "start": 653.9612903225828
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 653.9612903225828,
                        "id": "file_11_2",
                        "start": 524.9290322580645
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 787.3935483870968,
                    "start": 524.9290322580645
                },
                "write": [
                    {
                        "end": 787.3935483870968,
                        "id": "file_11_3",
                        "start": 658.3612903225828
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 133.4322580645183,
                    "start": 129.0322580645183
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 129.0322580645183,
                        "id": "file_12_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_12_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 262.46451612903223,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 262.46451612903223,
                        "id": "file_12_1",
                        "start": 133.4322580645183
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 395.8967741935505,
                    "start": 391.49677419355055
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 391.49677419355055,
                        "id": "file_12_1",
                        "start": 262.46451612903223
                    }
                ],
                "task_id": "task_12_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 524.9290322580645,
                    "start": 262.46451612903223
                },
                "write": [
                    {
                        "end": 524.9290322580645,
                        "id": "file_12_2",
                        "start": 395.8967741935505
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 658.3612903225828,
                    "start": 653.9612903225828
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 653.9612903225828,
                        "id": "file_12_2",
                        "start": 524.9290322580645
                    }
                ],
                "task_id": "task_12_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 787.3935483870968,
                    "start": 524.9290322580645
                },
                "write": [
                    {
                        "end": 787.3935483870968,
                        "id": "file_12_3",
                        "start": 658.3612903225828
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 133.4322580645183,
                    "start": 129.0322580645183
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 129.0322580645183,
                        "id": "file_13_0",
                        "start": 1.8843711340206188e-17
                    }
                ],
                "task_id": "task_13_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 262.46451612903223,
                    "start": 1.8843711340206188e-17
                },
                "write": [
                    {
                        "end": 262.46451612903223,
                        "id": "file_13_1",
                        "start": 133.4322580645183
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 395.8967741935505,
                    "start": 391.49677419355055
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 391.49677419355055,
                        "id": "file_13_1",
                        "start": 262.46451612903223
                    }
                ],
                "task_id": "task_13_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 524.9290322580645,
                    "start": 262.46451612903223
                },
                "write": [
                    {
                        "end": 524.9290322580645,
                        "id": "file_13_2",
                        "start": 395.8967741935505
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 658.3612903225828,
                    "start": 653.9612903225828
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 653.9612903225828,
                        "id": "file_13_2",
                        "start": 524.9290322580645
                    }
                ],
                "task_id": "task_13_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 787.3935483870968,
                    "start": 524.9290322580645
                },
                "write": [
                    {
                        "end": 787.3935483870968,
                        "id": "file_13_3",
                        "start": 658.3612903225828
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 133.4322580645183,
                    "start": 129.0322580645183
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 129.0322580645183,
                        "id": "file_14_0",
                        "start": 2.327752577319588e-17
                    }
                ],
                "task_id": "task_14_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 262.46451612903223,
                    "start": 2.327752577319588e-17
                },
                "write": [
                    {
                        "end": 262.46451612903223,
                        "id": "file_14_1",
                        "start": 133.4322580645183
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 395.8967741935505,
                    "start": 391.49677419355055
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 391.49677419355055,
                        "id": "file_14_1",
                        "start": 262.46451612903223
                    }
                ],
                "task_id": "task_14_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 524.9290322580645,
                    "start": 262.46451612903223
                },
                "write": [
                    {
                        "end": 524.9290322580645,
                        "id": "file_14_2",
                        "start": 395.8967741935505
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 658.3612903225828,
                    "start": 653.9612903225828
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 653.9612903225828,
                        "id": "file_14_2",
                        "start": 524.9290322580645
                    }
                ],
                "task_id": "task_14_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 787.3935483870968,
                    "start": 524.9290322580645
                },
                "write": [
                    {
                        "end": 787.3935483870968,
                        "id": "file_14_3",
                        "start": 658.3612903225828
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 133.4322580645183,
                    "start": 129.0322580645183
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 129.0322580645183,
                        "id": "file_15_0",
                        "start": 2.771134020618557e-17
                    }
                ],
                "task_id": "task_15_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 262.46451612903223,
                    "start": 2.771134020618557e-17
                },
                "write": [
                    {
                        "end": 262.46451612903223,
                        "id": "file_15_1",
                        "start": 133.4322580645183
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 395.8967741935505,
                    "start": 391.49677419355055
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 391.49677419355055,
                        "id": "file_15_1",
                        "start": 262.46451612903223
                    }
                ],
                "task_id": "task_15_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 524.9290322580645,
                    "start": 262.46451612903223
                },
                "write": [
                    {
                        "end": 524.9290322580645,
                        "id": "file_15_2",
                        "start": 395.8967741935505
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 658.3612903225828,
                    "start": 653.9612903225828
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 653.9612903225828,
                        "id": "file_15_2",
                        "start": 524.9290322580645
                    }
                ],
                "task_id": "task_15_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 787.3935483870968,
                    "start": 524.9290322580645
                },
                "write": [
                    {
                        "end": 787.3935483870968,
                        "id": "file_15_3",
                        "start": 658.3612903225828
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 133.4322580645183,
                    "start": 129.0322580645183
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 129.0322580645183,
                        "id": "file_16_0",
                        "start": 3.214515463917526e-17
                    }
                ],
                "task_id": "task_16_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 262.46451612903223,
                    "start": 3.214515463917526e-17
                },
                "write": [
                    {
                        "end": 262.46451612903223,
                        "id": "file_16_1",
                        "start": 133.4322580645183
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 395.8967741935505,
                    "start": 391.49677419355055
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 391.49677419355055,
                        "id": "file_16_1",
                        "start": 262.46451612903223
                    }
                ],
                "task_id": "task_16_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 524.9290322580645,
                    "start": 262.46451612903223
                },
                "write": [
                    {
                        "end": 524.9290322580645,
                        "id": "file_16_2",
                        "start": 395.8967741935505
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 658.3612903225828,
                    "start": 653.9612903225828
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 653.9612903225828,
                        "id": "file_16_2",
                        "start": 524.9290322580645
                    }
                ],
                "task_id": "task_16_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 787.3935483870968,
                    "start": 524.9290322580645
                },
                "write": [
                    {
                        "end": 787.3935483870968,
                        "id": "file_16_3",
                        "start": 658.3612903225828
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 133.4322580645183,
                    "start": 129.0322580645183
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 129.0322580645183,
                        "id": "file_17_0",
                        "start": 3.657896907216495e-17
                    }
                ],
                "task_id": "task_17_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 262.46451612903223,
                    "start": 3.657896907216495e-17
                },
                "write": [
                    {
                        "end": 262.46451612903223,
                        "id": "file_17_1",
                        "start": 133.4322580645183
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 395.8967741935505,
                    "start": 391.49677419355055
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 391.49677419355055,
                        "id": "file_17_1",
                        "start": 262.46451612903223
                    }
                ],
                "task_id": "task_17_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 524.9290322580645,
                    "start": 262.46451612903223
                },
                "write": [
                    {
                        "end": 524.9290322580645,
                        "id": "file_17_2",
                        "start": 395.8967741935505
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 658.3612903225828,
                    "start": 653.9612903225828
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 653.9612903225828,
                        "id": "file_17_2",
                        "start": 524.9290322580645
                    }
                ],
                "task_id": "task_17_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 787.3935483870968,
                    "start": 524.9290322580645
                },
                "write": [
                    {
                        "end": 787.3935483870968,
                        "id": "file_17_3",
                        "start": 658.3612903225828
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 133.4322580645183,
                    "start": 129.0322580645183
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 129.0322580645183,
                        "id": "file_18_0",
                        "start": 4.1012783505154644e-17
                    }
                ],
                "task_id": "task_18_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 262.46451612903223,
                    "start": 4.1012783505154644e-17
                },
                "write": [
                    {
                        "end": 262.46451612903223,
                        "id": "file_18_1",
                        "start": 133.4322580645183
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 395.8967741935505,
                    "start": 391.49677419355055
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 391.49677419355055,
                        "id": "file_18_1",
                        "start": 262.46451612903223
                    }
                ],
                "task_id": "task_18_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 524.9290322580645,
                    "start": 262.46451612903223
                },
                "write": [
                    {
                        "end": 524.9290322580645,
                        "id": "file_18_2",
                        "start": 395.8967741935505
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 658.3612903225828,
                    "start": 653.9612903225828
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 653.9612903225828,
                        "id": "file_18_2",
                        "start": 524.9290322580645
                    }
                ],
                "task_id": "task_18_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 787.3935483870968,
                    "start": 524.9290322580645
                },
                "write": [
                    {
                        "end": 787.3935483870968,
                        "id": "file_18_3",
                        "start": 658.3612903225828
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 133.4322580645183,
                    "start": 129.0322580645183
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 129.0322580645183,
                        "id": "file_19_0",
                        "start": 4.5446597938144336e-17
                    }
                ],
                "task_id": "task_19_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 262.46451612903223,
                    "start": 4.5446597938144336e-17
                },
                "write": [
                    {
                        "end": 262.46451612903223,
                        "id": "file_19_1",
                        "start": 133.4322580645183
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 395.8967741935505,
                    "start": 391.49677419355055
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 391.49677419355055,
                        "id": "file_19_1",
                        "start": 262.46451612903223
                    }
                ],
                "task_id": "task_19_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 524.9290322580645,
                    "start": 262.46451612903223
                },
                "write": [
                    {
                        "end": 524.9290322580645,
                        "id": "file_19_2",
                        "start": 395.8967741935505
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 658.3612903225828,
                    "start": 653.9612903225828
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 653.9612903225828,
                        "id": "file_19_2",
                        "start": 524.9290322580645
                    }
                ],
                "task_id": "task_19_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 787.3935483870968,
                    "start": 524.9290322580645
                },
                "write": [
                    {
                        "end": 787.3935483870968,
                        "id": "file_19_3",
                        "start": 658.3612903225828
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 133.4322580645183,
                    "start": 129.0322580645183
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 129.0322580645183,
                        "id": "file_1_0",
                        "start": 4.9880412371134027e-17
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 262.46451612903223,
                    "start": 4.9880412371134027e-17
                },
                "write": [
                    {
                        "end": 262.46451612903223,
                        "id": "file_1_1",
                        "start": 133.4322580645183
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 395.8967741935505,
                    "start": 391.49677419355055
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 391.49677419355055,
                        "id": "file_1_1",
                        "start": 262.46451612903223
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 524.9290322580645,
                    "start": 262.46451612903223
                },
                "write": [
                    {
                        "end": 524.9290322580645,
                        "id": "file_1_2",
                        "start": 395.8967741935505
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 658.3612903225828,
                    "start": 653.9612903225828
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 653.9612903225828,
                        "id": "file_1_2",
                        "start": 524.9290322580645
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 787.3935483870968,
                    "start": 524.9290322580645
                },
                "write": [
                    {
                        "end": 787.3935483870968,
                        "id": "file_1_3",
                        "start": 658.3612903225828
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 133.4322580645183,
                    "start": 129.0322580645183
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 129.0322580645183,
                        "id": "file_2_0",
                        "start": 5.431422680412372e-17
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 262.46451612903223,
                    "start": 5.431422680412372e-17
                },
                "write": [
                    {
                        "end": 262.46451612903223,
                        "id": "file_2_1",
                        "start": 133.4322580645183
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 395.8967741935505,
                    "start": 391.49677419355055
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 391.49677419355055,
                        "id": "file_2_1",
                        "start": 262.46451612903223
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 524.9290322580645,
                    "start": 262.46451612903223
                },
                "write": [
                    {
                        "end": 524.9290322580645,
                        "id": "file_2_2",
                        "start": 395.8967741935505
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 658.3612903225828,
                    "start": 653.9612903225828
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 653.9612903225828,
                        "id": "file_2_2",
                        "start": 524.9290322580645
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 787.3935483870968,
                    "start": 524.9290322580645
                },
                "write": [
                    {
                        "end": 787.3935483870968,
                        "id": "file_2_3",
                        "start": 658.3612903225828
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 133.4322580645183,
                    "start": 129.0322580645183
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 129.0322580645183,
                        "id": "file_3_0",
                        "start": 5.87480412371134e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 262.46451612903223,
                    "start": 5.87480412371134e-17
                },
                "write": [
                    {
                        "end": 262.46451612903223,
                        "id": "file_3_1",
                        "start": 133.4322580645183
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 395.8967741935505,
                    "start": 391.49677419355055
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 391.49677419355055,
                        "id": "file_3_1",
                        "start": 262.46451612903223
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 524.9290322580645,
                    "start": 262.46451612903223
                },
                "write": [
                    {
                        "end": 524.9290322580645,
                        "id": "file_3_2",
                        "start": 395.8967741935505
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 658.3612903225828,
                    "start": 653.9612903225828
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 653.9612903225828,
                        "id": "file_3_2",
                        "start": 524.9290322580645
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 787.3935483870968,
                    "start": 524.9290322580645
                },
                "write": [
                    {
                        "end": 787.3935483870968,
                        "id": "file_3_3",
                        "start": 658.3612903225828
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 133.4322580645183,
                    "start": 129.0322580645183
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 129.0322580645183,
                        "id": "file_4_0",
                        "start": 6.31818556701031e-17
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 262.46451612903223,
                    "start": 6.31818556701031e-17
                },
                "write": [
                    {
                        "end": 262.46451612903223,
                        "id": "file_4_1",
                        "start": 133.4322580645183
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 395.8967741935505,
                    "start": 391.49677419355055
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 391.49677419355055,
                        "id": "file_4_1",
                        "start": 262.46451612903223
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 524.9290322580645,
                    "start": 262.46451612903223
                },
                "write": [
                    {
                        "end": 524.9290322580645,
                        "id": "file_4_2",
                        "start": 395.8967741935505
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 658.3612903225828,
                    "start": 653.9612903225828
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 653.9612903225828,
                        "id": "file_4_2",
                        "start": 524.9290322580645
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 787.3935483870968,
                    "start": 524.9290322580645
                },
                "write": [
                    {
                        "end": 787.3935483870968,
                        "id": "file_4_3",
                        "start": 658.3612903225828
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 133.4322580645183,
                    "start": 129.0322580645183
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 129.0322580645183,
                        "id": "file_5_0",
                        "start": 6.761567010309279e-17
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 262.46451612903223,
                    "start": 6.761567010309279e-17
                },
                "write": [
                    {
                        "end": 262.46451612903223,
                        "id": "file_5_1",
                        "start": 133.4322580645183
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 395.8967741935505,
                    "start": 391.49677419355055
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 391.49677419355055,
                        "id": "file_5_1",
                        "start": 262.46451612903223
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 524.9290322580645,
                    "start": 262.46451612903223
                },
                "write": [
                    {
                        "end": 524.9290322580645,
                        "id": "file_5_2",
                        "start": 395.8967741935505
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 658.3612903225828,
                    "start": 653.9612903225828
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 653.9612903225828,
                        "id": "file_5_2",
                        "start": 524.9290322580645
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 787.3935483870968,
                    "start": 524.9290322580645
                },
                "write": [
                    {
                        "end": 787.3935483870968,
                        "id": "file_5_3",
                        "start": 658.3612903225828
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 133.4322580645183,
                    "start": 129.0322580645183
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 129.0322580645183,
                        "id": "file_6_0",
                        "start": 7.204948453608248e-17
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 262.46451612903223,
                    "start": 7.204948453608248e-17
                },
                "write": [
                    {
                        "end": 262.46451612903223,
                        "id": "file_6_1",
                        "start": 133.4322580645183
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 395.8967741935505,
                    "start": 391.49677419355055
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 391.49677419355055,
                        "id": "file_6_1",
                        "start": 262.46451612903223
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 524.9290322580645,
                    "start": 262.46451612903223
                },
                "write": [
                    {
                        "end": 524.9290322580645,
                        "id": "file_6_2",
                        "start": 395.8967741935505
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 658.3612903225828,
                    "start": 653.9612903225828
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 653.9612903225828,
                        "id": "file_6_2",
                        "start": 524.9290322580645
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 787.3935483870968,
                    "start": 524.9290322580645
                },
                "write": [
                    {
                        "end": 787.3935483870968,
                        "id": "file_6_3",
                        "start": 658.3612903225828
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 133.4322580645183,
                    "start": 129.0322580645183
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 129.0322580645183,
                        "id": "file_7_0",
                        "start": 7.648329896907217e-17
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 262.46451612903223,
                    "start": 7.648329896907217e-17
                },
                "write": [
                    {
                        "end": 262.46451612903223,
                        "id": "file_7_1",
                        "start": 133.4322580645183
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 395.8967741935505,
                    "start": 391.49677419355055
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 391.49677419355055,
                        "id": "file_7_1",
                        "start": 262.46451612903223
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 524.9290322580645,
                    "start": 262.46451612903223
                },
                "write": [
                    {
                        "end": 524.9290322580645,
                        "id": "file_7_2",
                        "start": 395.8967741935505
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 658.3612903225828,
                    "start": 653.9612903225828
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 653.9612903225828,
                        "id": "file_7_2",
                        "start": 524.9290322580645
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 787.3935483870968,
                    "start": 524.9290322580645
                },
                "write": [
                    {
                        "end": 787.3935483870968,
                        "id": "file_7_3",
                        "start": 658.3612903225828
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 133.4322580645183,
                    "start": 129.0322580645183
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 129.0322580645183,
                        "id": "file_8_0",
                        "start": 8.091711340206186e-17
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 262.46451612903223,
                    "start": 8.091711340206186e-17
                },
                "write": [
                    {
                        "end": 262.46451612903223,
                        "id": "file_8_1",
                        "start": 133.4322580645183
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 395.8967741935505,
                    "start": 391.49677419355055
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 391.49677419355055,
                        "id": "file_8_1",
                        "start": 262.46451612903223
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 524.9290322580645,
                    "start": 262.46451612903223
                },
                "write": [
                    {
                        "end": 524.9290322580645,
                        "id": "file_8_2",
                        "start": 395.8967741935505
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 658.3612903225828,
                    "start": 653.9612903225828
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 653.9612903225828,
                        "id": "file_8_2",
                        "start": 524.9290322580645
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 787.3935483870968,
                    "start": 524.9290322580645
                },
                "write": [
                    {
                        "end": 787.3935483870968,
                        "id": "file_8_3",
                        "start": 658.3612903225828
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 133.4322580645183,
                    "start": 129.0322580645183
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 129.0322580645183,
                        "id": "file_9_0",
                        "start": 8.535092783505155e-17
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 262.46451612903223,
                    "start": 8.535092783505155e-17
                },
                "write": [
                    {
                        "end": 262.46451612903223,
                        "id": "file_9_1",
                        "start": 133.4322580645183
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 395.8967741935505,
                    "start": 391.49677419355055
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 391.49677419355055,
                        "id": "file_9_1",
                        "start": 262.46451612903223
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 524.9290322580645,
                    "start": 262.46451612903223
                },
                "write": [
                    {
                        "end": 524.9290322580645,
                        "id": "file_9_2",
                        "start": 395.8967741935505
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 658.3612903225828,
                    "start": 653.9612903225828
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 653.9612903225828,
                        "id": "file_9_2",
                        "start": 524.9290322580645
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 787.3935483870968,
                    "start": 524.9290322580645
                },
                "write": [
                    {
                        "end": 787.3935483870968,
                        "id": "file_9_3",
                        "start": 658.3612903225828
                    }
                ]
            }
        ]
    }
}


==> result/multi/local/wrench/original/dump_21.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 139.88387183871197,
                    "start": 135.48387183871196
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.48387183871196,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 275.3677436903226,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 275.3677436903226,
                        "id": "file_0_1",
                        "start": 139.88387183871197
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 415.2516155290345,
                    "start": 410.8516155290345
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 410.8516155290345,
                        "id": "file_0_1",
                        "start": 275.3677436903226
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 550.7354873806452,
                    "start": 275.3677436903226
                },
                "write": [
                    {
                        "end": 550.7354873806452,
                        "id": "file_0_2",
                        "start": 415.2516155290345
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 690.6193592258087,
                    "start": 686.2193592258087
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 686.2193592258087,
                        "id": "file_0_2",
                        "start": 550.7354873806452
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 826.1032310774193,
                    "start": 550.7354873806452
                },
                "write": [
                    {
                        "end": 826.1032310774193,
                        "id": "file_0_3",
                        "start": 690.6193592258087
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 139.88387183871197,
                    "start": 135.48387183871196
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.48387183871196,
                        "id": "file_10_0",
                        "start": 5.542268041237114e-18
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 275.3677436903226,
                    "start": 5.542268041237114e-18
                },
                "write": [
                    {
                        "end": 275.3677436903226,
                        "id": "file_10_1",
                        "start": 139.88387183871197
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 415.2516155290345,
                    "start": 410.8516155290345
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 410.8516155290345,
                        "id": "file_10_1",
                        "start": 275.3677436903226
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 550.7354873806452,
                    "start": 275.3677436903226
                },
                "write": [
                    {
                        "end": 550.7354873806452,
                        "id": "file_10_2",
                        "start": 415.2516155290345
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 690.6193592258087,
                    "start": 686.2193592258087
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 686.2193592258087,
                        "id": "file_10_2",
                        "start": 550.7354873806452
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 826.1032310774193,
                    "start": 550.7354873806452
                },
                "write": [
                    {
                        "end": 826.1032310774193,
                        "id": "file_10_3",
                        "start": 690.6193592258087
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 139.88387183871197,
                    "start": 135.48387183871196
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.48387183871196,
                        "id": "file_11_0",
                        "start": 9.976082474226805e-18
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 275.3677436903226,
                    "start": 9.976082474226805e-18
                },
                "write": [
                    {
                        "end": 275.3677436903226,
                        "id": "file_11_1",
                        "start": 139.88387183871197
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 415.2516155290345,
                    "start": 410.8516155290345
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 410.8516155290345,
                        "id": "file_11_1",
                        "start": 275.3677436903226
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 550.7354873806452,
                    "start": 275.3677436903226
                },
                "write": [
                    {
                        "end": 550.7354873806452,
                        "id": "file_11_2",
                        "start": 415.2516155290345
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 690.6193592258087,
                    "start": 686.2193592258087
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 686.2193592258087,
                        "id": "file_11_2",
                        "start": 550.7354873806452
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 826.1032310774193,
                    "start": 550.7354873806452
                },
                "write": [
                    {
                        "end": 826.1032310774193,
                        "id": "file_11_3",
                        "start": 690.6193592258087
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 139.88387183871197,
                    "start": 135.48387183871196
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.48387183871196,
                        "id": "file_12_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_12_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 275.3677436903226,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 275.3677436903226,
                        "id": "file_12_1",
                        "start": 139.88387183871197
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 415.2516155290345,
                    "start": 410.8516155290345
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 410.8516155290345,
                        "id": "file_12_1",
                        "start": 275.3677436903226
                    }
                ],
                "task_id": "task_12_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 550.7354873806452,
                    "start": 275.3677436903226
                },
                "write": [
                    {
                        "end": 550.7354873806452,
                        "id": "file_12_2",
                        "start": 415.2516155290345
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 690.6193592258087,
                    "start": 686.2193592258087
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 686.2193592258087,
                        "id": "file_12_2",
                        "start": 550.7354873806452
                    }
                ],
                "task_id": "task_12_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 826.1032310774193,
                    "start": 550.7354873806452
                },
                "write": [
                    {
                        "end": 826.1032310774193,
                        "id": "file_12_3",
                        "start": 690.6193592258087
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 139.88387183871197,
                    "start": 135.48387183871196
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.48387183871196,
                        "id": "file_13_0",
                        "start": 1.8843711340206188e-17
                    }
                ],
                "task_id": "task_13_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 275.3677436903226,
                    "start": 1.8843711340206188e-17
                },
                "write": [
                    {
                        "end": 275.3677436903226,
                        "id": "file_13_1",
                        "start": 139.88387183871197
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 415.2516155290345,
                    "start": 410.8516155290345
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 410.8516155290345,
                        "id": "file_13_1",
                        "start": 275.3677436903226
                    }
                ],
                "task_id": "task_13_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 550.7354873806452,
                    "start": 275.3677436903226
                },
                "write": [
                    {
                        "end": 550.7354873806452,
                        "id": "file_13_2",
                        "start": 415.2516155290345
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 690.6193592258087,
                    "start": 686.2193592258087
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 686.2193592258087,
                        "id": "file_13_2",
                        "start": 550.7354873806452
                    }
                ],
                "task_id": "task_13_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 826.1032310774193,
                    "start": 550.7354873806452
                },
                "write": [
                    {
                        "end": 826.1032310774193,
                        "id": "file_13_3",
                        "start": 690.6193592258087
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 139.88387183871197,
                    "start": 135.48387183871196
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.48387183871196,
                        "id": "file_14_0",
                        "start": 2.327752577319588e-17
                    }
                ],
                "task_id": "task_14_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 275.3677436903226,
                    "start": 2.327752577319588e-17
                },
                "write": [
                    {
                        "end": 275.3677436903226,
                        "id": "file_14_1",
                        "start": 139.88387183871197
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 415.2516155290345,
                    "start": 410.8516155290345
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 410.8516155290345,
                        "id": "file_14_1",
                        "start": 275.3677436903226
                    }
                ],
                "task_id": "task_14_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 550.7354873806452,
                    "start": 275.3677436903226
                },
                "write": [
                    {
                        "end": 550.7354873806452,
                        "id": "file_14_2",
                        "start": 415.2516155290345
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 690.6193592258087,
                    "start": 686.2193592258087
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 686.2193592258087,
                        "id": "file_14_2",
                        "start": 550.7354873806452
                    }
                ],
                "task_id": "task_14_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 826.1032310774193,
                    "start": 550.7354873806452
                },
                "write": [
                    {
                        "end": 826.1032310774193,
                        "id": "file_14_3",
                        "start": 690.6193592258087
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 139.88387183871197,
                    "start": 135.48387183871196
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.48387183871196,
                        "id": "file_15_0",
                        "start": 2.771134020618557e-17
                    }
                ],
                "task_id": "task_15_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 275.3677436903226,
                    "start": 2.771134020618557e-17
                },
                "write": [
                    {
                        "end": 275.3677436903226,
                        "id": "file_15_1",
                        "start": 139.88387183871197
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 415.2516155290345,
                    "start": 410.8516155290345
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 410.8516155290345,
                        "id": "file_15_1",
                        "start": 275.3677436903226
                    }
                ],
                "task_id": "task_15_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 550.7354873806452,
                    "start": 275.3677436903226
                },
                "write": [
                    {
                        "end": 550.7354873806452,
                        "id": "file_15_2",
                        "start": 415.2516155290345
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 690.6193592258087,
                    "start": 686.2193592258087
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 686.2193592258087,
                        "id": "file_15_2",
                        "start": 550.7354873806452
                    }
                ],
                "task_id": "task_15_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 826.1032310774193,
                    "start": 550.7354873806452
                },
                "write": [
                    {
                        "end": 826.1032310774193,
                        "id": "file_15_3",
                        "start": 690.6193592258087
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 139.88387183871197,
                    "start": 135.48387183871196
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.48387183871196,
                        "id": "file_16_0",
                        "start": 3.214515463917526e-17
                    }
                ],
                "task_id": "task_16_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 275.3677436903226,
                    "start": 3.214515463917526e-17
                },
                "write": [
                    {
                        "end": 275.3677436903226,
                        "id": "file_16_1",
                        "start": 139.88387183871197
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 415.2516155290345,
                    "start": 410.8516155290345
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 410.8516155290345,
                        "id": "file_16_1",
                        "start": 275.3677436903226
                    }
                ],
                "task_id": "task_16_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 550.7354873806452,
                    "start": 275.3677436903226
                },
                "write": [
                    {
                        "end": 550.7354873806452,
                        "id": "file_16_2",
                        "start": 415.2516155290345
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 690.6193592258087,
                    "start": 686.2193592258087
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 686.2193592258087,
                        "id": "file_16_2",
                        "start": 550.7354873806452
                    }
                ],
                "task_id": "task_16_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 826.1032310774193,
                    "start": 550.7354873806452
                },
                "write": [
                    {
                        "end": 826.1032310774193,
                        "id": "file_16_3",
                        "start": 690.6193592258087
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 139.88387183871197,
                    "start": 135.48387183871196
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.48387183871196,
                        "id": "file_17_0",
                        "start": 3.657896907216495e-17
                    }
                ],
                "task_id": "task_17_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 275.3677436903226,
                    "start": 3.657896907216495e-17
                },
                "write": [
                    {
                        "end": 275.3677436903226,
                        "id": "file_17_1",
                        "start": 139.88387183871197
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 415.2516155290345,
                    "start": 410.8516155290345
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 410.8516155290345,
                        "id": "file_17_1",
                        "start": 275.3677436903226
                    }
                ],
                "task_id": "task_17_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 550.7354873806452,
                    "start": 275.3677436903226
                },
                "write": [
                    {
                        "end": 550.7354873806452,
                        "id": "file_17_2",
                        "start": 415.2516155290345
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 690.6193592258087,
                    "start": 686.2193592258087
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 686.2193592258087,
                        "id": "file_17_2",
                        "start": 550.7354873806452
                    }
                ],
                "task_id": "task_17_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 826.1032310774193,
                    "start": 550.7354873806452
                },
                "write": [
                    {
                        "end": 826.1032310774193,
                        "id": "file_17_3",
                        "start": 690.6193592258087
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 139.88387183871197,
                    "start": 135.48387183871196
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.48387183871196,
                        "id": "file_18_0",
                        "start": 4.1012783505154644e-17
                    }
                ],
                "task_id": "task_18_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 275.3677436903226,
                    "start": 4.1012783505154644e-17
                },
                "write": [
                    {
                        "end": 275.3677436903226,
                        "id": "file_18_1",
                        "start": 139.88387183871197
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 415.2516155290345,
                    "start": 410.8516155290345
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 410.8516155290345,
                        "id": "file_18_1",
                        "start": 275.3677436903226
                    }
                ],
                "task_id": "task_18_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 550.7354873806452,
                    "start": 275.3677436903226
                },
                "write": [
                    {
                        "end": 550.7354873806452,
                        "id": "file_18_2",
                        "start": 415.2516155290345
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 690.6193592258087,
                    "start": 686.2193592258087
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 686.2193592258087,
                        "id": "file_18_2",
                        "start": 550.7354873806452
                    }
                ],
                "task_id": "task_18_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 826.1032310774193,
                    "start": 550.7354873806452
                },
                "write": [
                    {
                        "end": 826.1032310774193,
                        "id": "file_18_3",
                        "start": 690.6193592258087
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 139.88387183871197,
                    "start": 135.48387183871196
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.48387183871196,
                        "id": "file_19_0",
                        "start": 4.5446597938144336e-17
                    }
                ],
                "task_id": "task_19_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 275.3677436903226,
                    "start": 4.5446597938144336e-17
                },
                "write": [
                    {
                        "end": 275.3677436903226,
                        "id": "file_19_1",
                        "start": 139.88387183871197
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 415.2516155290345,
                    "start": 410.8516155290345
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 410.8516155290345,
                        "id": "file_19_1",
                        "start": 275.3677436903226
                    }
                ],
                "task_id": "task_19_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 550.7354873806452,
                    "start": 275.3677436903226
                },
                "write": [
                    {
                        "end": 550.7354873806452,
                        "id": "file_19_2",
                        "start": 415.2516155290345
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 690.6193592258087,
                    "start": 686.2193592258087
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 686.2193592258087,
                        "id": "file_19_2",
                        "start": 550.7354873806452
                    }
                ],
                "task_id": "task_19_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 826.1032310774193,
                    "start": 550.7354873806452
                },
                "write": [
                    {
                        "end": 826.1032310774193,
                        "id": "file_19_3",
                        "start": 690.6193592258087
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 139.88387183871197,
                    "start": 135.48387183871196
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.48387183871196,
                        "id": "file_1_0",
                        "start": 4.9880412371134027e-17
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 275.3677436903226,
                    "start": 4.9880412371134027e-17
                },
                "write": [
                    {
                        "end": 275.3677436903226,
                        "id": "file_1_1",
                        "start": 139.88387183871197
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 415.2516155290345,
                    "start": 410.8516155290345
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 410.8516155290345,
                        "id": "file_1_1",
                        "start": 275.3677436903226
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 550.7354873806452,
                    "start": 275.3677436903226
                },
                "write": [
                    {
                        "end": 550.7354873806452,
                        "id": "file_1_2",
                        "start": 415.2516155290345
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 690.6193592258087,
                    "start": 686.2193592258087
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 686.2193592258087,
                        "id": "file_1_2",
                        "start": 550.7354873806452
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 826.1032310774193,
                    "start": 550.7354873806452
                },
                "write": [
                    {
                        "end": 826.1032310774193,
                        "id": "file_1_3",
                        "start": 690.6193592258087
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 139.88387183871197,
                    "start": 135.48387183871196
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.48387183871196,
                        "id": "file_20_0",
                        "start": 5.431422680412372e-17
                    }
                ],
                "task_id": "task_20_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 275.3677436903226,
                    "start": 5.431422680412372e-17
                },
                "write": [
                    {
                        "end": 275.3677436903226,
                        "id": "file_20_1",
                        "start": 139.88387183871197
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 415.2516155290345,
                    "start": 410.8516155290345
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 410.8516155290345,
                        "id": "file_20_1",
                        "start": 275.3677436903226
                    }
                ],
                "task_id": "task_20_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 550.7354873806452,
                    "start": 275.3677436903226
                },
                "write": [
                    {
                        "end": 550.7354873806452,
                        "id": "file_20_2",
                        "start": 415.2516155290345
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 690.6193592258087,
                    "start": 686.2193592258087
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 686.2193592258087,
                        "id": "file_20_2",
                        "start": 550.7354873806452
                    }
                ],
                "task_id": "task_20_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 826.1032310774193,
                    "start": 550.7354873806452
                },
                "write": [
                    {
                        "end": 826.1032310774193,
                        "id": "file_20_3",
                        "start": 690.6193592258087
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 139.88387183871197,
                    "start": 135.48387183871196
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.48387183871196,
                        "id": "file_2_0",
                        "start": 5.87480412371134e-17
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 275.3677436903226,
                    "start": 5.87480412371134e-17
                },
                "write": [
                    {
                        "end": 275.3677436903226,
                        "id": "file_2_1",
                        "start": 139.88387183871197
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 415.2516155290345,
                    "start": 410.8516155290345
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 410.8516155290345,
                        "id": "file_2_1",
                        "start": 275.3677436903226
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 550.7354873806452,
                    "start": 275.3677436903226
                },
                "write": [
                    {
                        "end": 550.7354873806452,
                        "id": "file_2_2",
                        "start": 415.2516155290345
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 690.6193592258087,
                    "start": 686.2193592258087
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 686.2193592258087,
                        "id": "file_2_2",
                        "start": 550.7354873806452
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 826.1032310774193,
                    "start": 550.7354873806452
                },
                "write": [
                    {
                        "end": 826.1032310774193,
                        "id": "file_2_3",
                        "start": 690.6193592258087
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 139.88387183871197,
                    "start": 135.48387183871196
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.48387183871196,
                        "id": "file_3_0",
                        "start": 6.31818556701031e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 275.3677436903226,
                    "start": 6.31818556701031e-17
                },
                "write": [
                    {
                        "end": 275.3677436903226,
                        "id": "file_3_1",
                        "start": 139.88387183871197
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 415.2516155290345,
                    "start": 410.8516155290345
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 410.8516155290345,
                        "id": "file_3_1",
                        "start": 275.3677436903226
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 550.7354873806452,
                    "start": 275.3677436903226
                },
                "write": [
                    {
                        "end": 550.7354873806452,
                        "id": "file_3_2",
                        "start": 415.2516155290345
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 690.6193592258087,
                    "start": 686.2193592258087
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 686.2193592258087,
                        "id": "file_3_2",
                        "start": 550.7354873806452
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 826.1032310774193,
                    "start": 550.7354873806452
                },
                "write": [
                    {
                        "end": 826.1032310774193,
                        "id": "file_3_3",
                        "start": 690.6193592258087
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 139.88387183871197,
                    "start": 135.48387183871196
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.48387183871196,
                        "id": "file_4_0",
                        "start": 6.761567010309279e-17
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 275.3677436903226,
                    "start": 6.761567010309279e-17
                },
                "write": [
                    {
                        "end": 275.3677436903226,
                        "id": "file_4_1",
                        "start": 139.88387183871197
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 415.2516155290345,
                    "start": 410.8516155290345
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 410.8516155290345,
                        "id": "file_4_1",
                        "start": 275.3677436903226
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 550.7354873806452,
                    "start": 275.3677436903226
                },
                "write": [
                    {
                        "end": 550.7354873806452,
                        "id": "file_4_2",
                        "start": 415.2516155290345
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 690.6193592258087,
                    "start": 686.2193592258087
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 686.2193592258087,
                        "id": "file_4_2",
                        "start": 550.7354873806452
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 826.1032310774193,
                    "start": 550.7354873806452
                },
                "write": [
                    {
                        "end": 826.1032310774193,
                        "id": "file_4_3",
                        "start": 690.6193592258087
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 139.88387183871197,
                    "start": 135.48387183871196
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.48387183871196,
                        "id": "file_5_0",
                        "start": 7.204948453608248e-17
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 275.3677436903226,
                    "start": 7.204948453608248e-17
                },
                "write": [
                    {
                        "end": 275.3677436903226,
                        "id": "file_5_1",
                        "start": 139.88387183871197
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 415.2516155290345,
                    "start": 410.8516155290345
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 410.8516155290345,
                        "id": "file_5_1",
                        "start": 275.3677436903226
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 550.7354873806452,
                    "start": 275.3677436903226
                },
                "write": [
                    {
                        "end": 550.7354873806452,
                        "id": "file_5_2",
                        "start": 415.2516155290345
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 690.6193592258087,
                    "start": 686.2193592258087
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 686.2193592258087,
                        "id": "file_5_2",
                        "start": 550.7354873806452
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 826.1032310774193,
                    "start": 550.7354873806452
                },
                "write": [
                    {
                        "end": 826.1032310774193,
                        "id": "file_5_3",
                        "start": 690.6193592258087
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 139.88387183871197,
                    "start": 135.48387183871196
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.48387183871196,
                        "id": "file_6_0",
                        "start": 7.648329896907217e-17
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 275.3677436903226,
                    "start": 7.648329896907217e-17
                },
                "write": [
                    {
                        "end": 275.3677436903226,
                        "id": "file_6_1",
                        "start": 139.88387183871197
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 415.2516155290345,
                    "start": 410.8516155290345
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 410.8516155290345,
                        "id": "file_6_1",
                        "start": 275.3677436903226
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 550.7354873806452,
                    "start": 275.3677436903226
                },
                "write": [
                    {
                        "end": 550.7354873806452,
                        "id": "file_6_2",
                        "start": 415.2516155290345
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 690.6193592258087,
                    "start": 686.2193592258087
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 686.2193592258087,
                        "id": "file_6_2",
                        "start": 550.7354873806452
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 826.1032310774193,
                    "start": 550.7354873806452
                },
                "write": [
                    {
                        "end": 826.1032310774193,
                        "id": "file_6_3",
                        "start": 690.6193592258087
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 139.88387183871197,
                    "start": 135.48387183871196
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.48387183871196,
                        "id": "file_7_0",
                        "start": 8.091711340206186e-17
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 275.3677436903226,
                    "start": 8.091711340206186e-17
                },
                "write": [
                    {
                        "end": 275.3677436903226,
                        "id": "file_7_1",
                        "start": 139.88387183871197
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 415.2516155290345,
                    "start": 410.8516155290345
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 410.8516155290345,
                        "id": "file_7_1",
                        "start": 275.3677436903226
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 550.7354873806452,
                    "start": 275.3677436903226
                },
                "write": [
                    {
                        "end": 550.7354873806452,
                        "id": "file_7_2",
                        "start": 415.2516155290345
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 690.6193592258087,
                    "start": 686.2193592258087
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 686.2193592258087,
                        "id": "file_7_2",
                        "start": 550.7354873806452
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 826.1032310774193,
                    "start": 550.7354873806452
                },
                "write": [
                    {
                        "end": 826.1032310774193,
                        "id": "file_7_3",
                        "start": 690.6193592258087
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 139.88387183871197,
                    "start": 135.48387183871196
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.48387183871196,
                        "id": "file_8_0",
                        "start": 8.535092783505155e-17
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 275.3677436903226,
                    "start": 8.535092783505155e-17
                },
                "write": [
                    {
                        "end": 275.3677436903226,
                        "id": "file_8_1",
                        "start": 139.88387183871197
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 415.2516155290345,
                    "start": 410.8516155290345
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 410.8516155290345,
                        "id": "file_8_1",
                        "start": 275.3677436903226
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 550.7354873806452,
                    "start": 275.3677436903226
                },
                "write": [
                    {
                        "end": 550.7354873806452,
                        "id": "file_8_2",
                        "start": 415.2516155290345
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 690.6193592258087,
                    "start": 686.2193592258087
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 686.2193592258087,
                        "id": "file_8_2",
                        "start": 550.7354873806452
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 826.1032310774193,
                    "start": 550.7354873806452
                },
                "write": [
                    {
                        "end": 826.1032310774193,
                        "id": "file_8_3",
                        "start": 690.6193592258087
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 139.88387183871197,
                    "start": 135.48387183871196
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.48387183871196,
                        "id": "file_9_0",
                        "start": 8.978474226804124e-17
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 275.3677436903226,
                    "start": 8.978474226804124e-17
                },
                "write": [
                    {
                        "end": 275.3677436903226,
                        "id": "file_9_1",
                        "start": 139.88387183871197
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 415.2516155290345,
                    "start": 410.8516155290345
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 410.8516155290345,
                        "id": "file_9_1",
                        "start": 275.3677436903226
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 550.7354873806452,
                    "start": 275.3677436903226
                },
                "write": [
                    {
                        "end": 550.7354873806452,
                        "id": "file_9_2",
                        "start": 415.2516155290345
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 690.6193592258087,
                    "start": 686.2193592258087
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 686.2193592258087,
                        "id": "file_9_2",
                        "start": 550.7354873806452
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 826.1032310774193,
                    "start": 550.7354873806452
                },
                "write": [
                    {
                        "end": 826.1032310774193,
                        "id": "file_9_3",
                        "start": 690.6193592258087
                    }
                ]
            }
        ]
    }
}


==> result/multi/local/wrench/original/dump_22.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 146.33548144516368,
                    "start": 141.93548144516367
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 141.93548144516367,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 288.27096288172044,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 288.27096288172044,
                        "id": "file_0_1",
                        "start": 146.33548144516368
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 434.6064443096798,
                    "start": 430.2064443096798
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 430.2064443096798,
                        "id": "file_0_1",
                        "start": 288.27096288172044
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 576.5419257634409,
                    "start": 288.27096288172044
                },
                "write": [
                    {
                        "end": 576.5419257634409,
                        "id": "file_0_2",
                        "start": 434.6064443096798
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 722.8774071914003,
                    "start": 718.4774071914003
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 718.4774071914003,
                        "id": "file_0_2",
                        "start": 576.5419257634409
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 864.8128886451613,
                    "start": 576.5419257634409
                },
                "write": [
                    {
                        "end": 864.8128886451613,
                        "id": "file_0_3",
                        "start": 722.8774071914003
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 146.33548144516368,
                    "start": 141.93548144516367
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 141.93548144516367,
                        "id": "file_10_0",
                        "start": 5.542268041237114e-18
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 288.27096288172044,
                    "start": 5.542268041237114e-18
                },
                "write": [
                    {
                        "end": 288.27096288172044,
                        "id": "file_10_1",
                        "start": 146.33548144516368
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 434.6064443096798,
                    "start": 430.2064443096798
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 430.2064443096798,
                        "id": "file_10_1",
                        "start": 288.27096288172044
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 576.5419257634409,
                    "start": 288.27096288172044
                },
                "write": [
                    {
                        "end": 576.5419257634409,
                        "id": "file_10_2",
                        "start": 434.6064443096798
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 722.8774071914003,
                    "start": 718.4774071914003
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 718.4774071914003,
                        "id": "file_10_2",
                        "start": 576.5419257634409
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 864.8128886451613,
                    "start": 576.5419257634409
                },
                "write": [
                    {
                        "end": 864.8128886451613,
                        "id": "file_10_3",
                        "start": 722.8774071914003
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 146.33548144516368,
                    "start": 141.93548144516367
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 141.93548144516367,
                        "id": "file_11_0",
                        "start": 9.976082474226805e-18
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 288.27096288172044,
                    "start": 9.976082474226805e-18
                },
                "write": [
                    {
                        "end": 288.27096288172044,
                        "id": "file_11_1",
                        "start": 146.33548144516368
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 434.6064443096798,
                    "start": 430.2064443096798
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 430.2064443096798,
                        "id": "file_11_1",
                        "start": 288.27096288172044
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 576.5419257634409,
                    "start": 288.27096288172044
                },
                "write": [
                    {
                        "end": 576.5419257634409,
                        "id": "file_11_2",
                        "start": 434.6064443096798
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 722.8774071914003,
                    "start": 718.4774071914003
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 718.4774071914003,
                        "id": "file_11_2",
                        "start": 576.5419257634409
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 864.8128886451613,
                    "start": 576.5419257634409
                },
                "write": [
                    {
                        "end": 864.8128886451613,
                        "id": "file_11_3",
                        "start": 722.8774071914003
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 146.33548144516368,
                    "start": 141.93548144516367
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 141.93548144516367,
                        "id": "file_12_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_12_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 288.27096288172044,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 288.27096288172044,
                        "id": "file_12_1",
                        "start": 146.33548144516368
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 434.6064443096798,
                    "start": 430.2064443096798
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 430.2064443096798,
                        "id": "file_12_1",
                        "start": 288.27096288172044
                    }
                ],
                "task_id": "task_12_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 576.5419257634409,
                    "start": 288.27096288172044
                },
                "write": [
                    {
                        "end": 576.5419257634409,
                        "id": "file_12_2",
                        "start": 434.6064443096798
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 722.8774071914003,
                    "start": 718.4774071914003
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 718.4774071914003,
                        "id": "file_12_2",
                        "start": 576.5419257634409
                    }
                ],
                "task_id": "task_12_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 864.8128886451613,
                    "start": 576.5419257634409
                },
                "write": [
                    {
                        "end": 864.8128886451613,
                        "id": "file_12_3",
                        "start": 722.8774071914003
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 146.33548144516368,
                    "start": 141.93548144516367
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 141.93548144516367,
                        "id": "file_13_0",
                        "start": 1.8843711340206188e-17
                    }
                ],
                "task_id": "task_13_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 288.27096288172044,
                    "start": 1.8843711340206188e-17
                },
                "write": [
                    {
                        "end": 288.27096288172044,
                        "id": "file_13_1",
                        "start": 146.33548144516368
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 434.6064443096798,
                    "start": 430.2064443096798
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 430.2064443096798,
                        "id": "file_13_1",
                        "start": 288.27096288172044
                    }
                ],
                "task_id": "task_13_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 576.5419257634409,
                    "start": 288.27096288172044
                },
                "write": [
                    {
                        "end": 576.5419257634409,
                        "id": "file_13_2",
                        "start": 434.6064443096798
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 722.8774071914003,
                    "start": 718.4774071914003
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 718.4774071914003,
                        "id": "file_13_2",
                        "start": 576.5419257634409
                    }
                ],
                "task_id": "task_13_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 864.8128886451613,
                    "start": 576.5419257634409
                },
                "write": [
                    {
                        "end": 864.8128886451613,
                        "id": "file_13_3",
                        "start": 722.8774071914003
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 146.33548144516368,
                    "start": 141.93548144516367
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 141.93548144516367,
                        "id": "file_14_0",
                        "start": 2.327752577319588e-17
                    }
                ],
                "task_id": "task_14_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 288.27096288172044,
                    "start": 2.327752577319588e-17
                },
                "write": [
                    {
                        "end": 288.27096288172044,
                        "id": "file_14_1",
                        "start": 146.33548144516368
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 434.6064443096798,
                    "start": 430.2064443096798
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 430.2064443096798,
                        "id": "file_14_1",
                        "start": 288.27096288172044
                    }
                ],
                "task_id": "task_14_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 576.5419257634409,
                    "start": 288.27096288172044
                },
                "write": [
                    {
                        "end": 576.5419257634409,
                        "id": "file_14_2",
                        "start": 434.6064443096798
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 722.8774071914003,
                    "start": 718.4774071914003
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 718.4774071914003,
                        "id": "file_14_2",
                        "start": 576.5419257634409
                    }
                ],
                "task_id": "task_14_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 864.8128886451613,
                    "start": 576.5419257634409
                },
                "write": [
                    {
                        "end": 864.8128886451613,
                        "id": "file_14_3",
                        "start": 722.8774071914003
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 146.33548144516368,
                    "start": 141.93548144516367
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 141.93548144516367,
                        "id": "file_15_0",
                        "start": 2.771134020618557e-17
                    }
                ],
                "task_id": "task_15_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 288.27096288172044,
                    "start": 2.771134020618557e-17
                },
                "write": [
                    {
                        "end": 288.27096288172044,
                        "id": "file_15_1",
                        "start": 146.33548144516368
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 434.6064443096798,
                    "start": 430.2064443096798
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 430.2064443096798,
                        "id": "file_15_1",
                        "start": 288.27096288172044
                    }
                ],
                "task_id": "task_15_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 576.5419257634409,
                    "start": 288.27096288172044
                },
                "write": [
                    {
                        "end": 576.5419257634409,
                        "id": "file_15_2",
                        "start": 434.6064443096798
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 722.8774071914003,
                    "start": 718.4774071914003
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 718.4774071914003,
                        "id": "file_15_2",
                        "start": 576.5419257634409
                    }
                ],
                "task_id": "task_15_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 864.8128886451613,
                    "start": 576.5419257634409
                },
                "write": [
                    {
                        "end": 864.8128886451613,
                        "id": "file_15_3",
                        "start": 722.8774071914003
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 146.33548144516368,
                    "start": 141.93548144516367
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 141.93548144516367,
                        "id": "file_16_0",
                        "start": 3.214515463917526e-17
                    }
                ],
                "task_id": "task_16_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 288.27096288172044,
                    "start": 3.214515463917526e-17
                },
                "write": [
                    {
                        "end": 288.27096288172044,
                        "id": "file_16_1",
                        "start": 146.33548144516368
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 434.6064443096798,
                    "start": 430.2064443096798
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 430.2064443096798,
                        "id": "file_16_1",
                        "start": 288.27096288172044
                    }
                ],
                "task_id": "task_16_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 576.5419257634409,
                    "start": 288.27096288172044
                },
                "write": [
                    {
                        "end": 576.5419257634409,
                        "id": "file_16_2",
                        "start": 434.6064443096798
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 722.8774071914003,
                    "start": 718.4774071914003
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 718.4774071914003,
                        "id": "file_16_2",
                        "start": 576.5419257634409
                    }
                ],
                "task_id": "task_16_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 864.8128886451613,
                    "start": 576.5419257634409
                },
                "write": [
                    {
                        "end": 864.8128886451613,
                        "id": "file_16_3",
                        "start": 722.8774071914003
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 146.33548144516368,
                    "start": 141.93548144516367
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 141.93548144516367,
                        "id": "file_17_0",
                        "start": 3.657896907216495e-17
                    }
                ],
                "task_id": "task_17_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 288.27096288172044,
                    "start": 3.657896907216495e-17
                },
                "write": [
                    {
                        "end": 288.27096288172044,
                        "id": "file_17_1",
                        "start": 146.33548144516368
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 434.6064443096798,
                    "start": 430.2064443096798
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 430.2064443096798,
                        "id": "file_17_1",
                        "start": 288.27096288172044
                    }
                ],
                "task_id": "task_17_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 576.5419257634409,
                    "start": 288.27096288172044
                },
                "write": [
                    {
                        "end": 576.5419257634409,
                        "id": "file_17_2",
                        "start": 434.6064443096798
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 722.8774071914003,
                    "start": 718.4774071914003
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 718.4774071914003,
                        "id": "file_17_2",
                        "start": 576.5419257634409
                    }
                ],
                "task_id": "task_17_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 864.8128886451613,
                    "start": 576.5419257634409
                },
                "write": [
                    {
                        "end": 864.8128886451613,
                        "id": "file_17_3",
                        "start": 722.8774071914003
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 146.33548144516368,
                    "start": 141.93548144516367
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 141.93548144516367,
                        "id": "file_18_0",
                        "start": 4.1012783505154644e-17
                    }
                ],
                "task_id": "task_18_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 288.27096288172044,
                    "start": 4.1012783505154644e-17
                },
                "write": [
                    {
                        "end": 288.27096288172044,
                        "id": "file_18_1",
                        "start": 146.33548144516368
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 434.6064443096798,
                    "start": 430.2064443096798
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 430.2064443096798,
                        "id": "file_18_1",
                        "start": 288.27096288172044
                    }
                ],
                "task_id": "task_18_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 576.5419257634409,
                    "start": 288.27096288172044
                },
                "write": [
                    {
                        "end": 576.5419257634409,
                        "id": "file_18_2",
                        "start": 434.6064443096798
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 722.8774071914003,
                    "start": 718.4774071914003
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 718.4774071914003,
                        "id": "file_18_2",
                        "start": 576.5419257634409
                    }
                ],
                "task_id": "task_18_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 864.8128886451613,
                    "start": 576.5419257634409
                },
                "write": [
                    {
                        "end": 864.8128886451613,
                        "id": "file_18_3",
                        "start": 722.8774071914003
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 146.33548144516368,
                    "start": 141.93548144516367
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 141.93548144516367,
                        "id": "file_19_0",
                        "start": 4.5446597938144336e-17
                    }
                ],
                "task_id": "task_19_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 288.27096288172044,
                    "start": 4.5446597938144336e-17
                },
                "write": [
                    {
                        "end": 288.27096288172044,
                        "id": "file_19_1",
                        "start": 146.33548144516368
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 434.6064443096798,
                    "start": 430.2064443096798
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 430.2064443096798,
                        "id": "file_19_1",
                        "start": 288.27096288172044
                    }
                ],
                "task_id": "task_19_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 576.5419257634409,
                    "start": 288.27096288172044
                },
                "write": [
                    {
                        "end": 576.5419257634409,
                        "id": "file_19_2",
                        "start": 434.6064443096798
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 722.8774071914003,
                    "start": 718.4774071914003
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 718.4774071914003,
                        "id": "file_19_2",
                        "start": 576.5419257634409
                    }
                ],
                "task_id": "task_19_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 864.8128886451613,
                    "start": 576.5419257634409
                },
                "write": [
                    {
                        "end": 864.8128886451613,
                        "id": "file_19_3",
                        "start": 722.8774071914003
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 146.33548144516368,
                    "start": 141.93548144516367
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 141.93548144516367,
                        "id": "file_1_0",
                        "start": 4.9880412371134027e-17
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 288.27096288172044,
                    "start": 4.9880412371134027e-17
                },
                "write": [
                    {
                        "end": 288.27096288172044,
                        "id": "file_1_1",
                        "start": 146.33548144516368
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 434.6064443096798,
                    "start": 430.2064443096798
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 430.2064443096798,
                        "id": "file_1_1",
                        "start": 288.27096288172044
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 576.5419257634409,
                    "start": 288.27096288172044
                },
                "write": [
                    {
                        "end": 576.5419257634409,
                        "id": "file_1_2",
                        "start": 434.6064443096798
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 722.8774071914003,
                    "start": 718.4774071914003
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 718.4774071914003,
                        "id": "file_1_2",
                        "start": 576.5419257634409
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 864.8128886451613,
                    "start": 576.5419257634409
                },
                "write": [
                    {
                        "end": 864.8128886451613,
                        "id": "file_1_3",
                        "start": 722.8774071914003
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 146.33548144516368,
                    "start": 141.93548144516367
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 141.93548144516367,
                        "id": "file_20_0",
                        "start": 5.431422680412372e-17
                    }
                ],
                "task_id": "task_20_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 288.27096288172044,
                    "start": 5.431422680412372e-17
                },
                "write": [
                    {
                        "end": 288.27096288172044,
                        "id": "file_20_1",
                        "start": 146.33548144516368
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 434.6064443096798,
                    "start": 430.2064443096798
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 430.2064443096798,
                        "id": "file_20_1",
                        "start": 288.27096288172044
                    }
                ],
                "task_id": "task_20_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 576.5419257634409,
                    "start": 288.27096288172044
                },
                "write": [
                    {
                        "end": 576.5419257634409,
                        "id": "file_20_2",
                        "start": 434.6064443096798
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 722.8774071914003,
                    "start": 718.4774071914003
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 718.4774071914003,
                        "id": "file_20_2",
                        "start": 576.5419257634409
                    }
                ],
                "task_id": "task_20_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 864.8128886451613,
                    "start": 576.5419257634409
                },
                "write": [
                    {
                        "end": 864.8128886451613,
                        "id": "file_20_3",
                        "start": 722.8774071914003
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 146.33548144516368,
                    "start": 141.93548144516367
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 141.93548144516367,
                        "id": "file_21_0",
                        "start": 5.87480412371134e-17
                    }
                ],
                "task_id": "task_21_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 288.27096288172044,
                    "start": 5.87480412371134e-17
                },
                "write": [
                    {
                        "end": 288.27096288172044,
                        "id": "file_21_1",
                        "start": 146.33548144516368
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 434.6064443096798,
                    "start": 430.2064443096798
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 430.2064443096798,
                        "id": "file_21_1",
                        "start": 288.27096288172044
                    }
                ],
                "task_id": "task_21_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 576.5419257634409,
                    "start": 288.27096288172044
                },
                "write": [
                    {
                        "end": 576.5419257634409,
                        "id": "file_21_2",
                        "start": 434.6064443096798
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 722.8774071914003,
                    "start": 718.4774071914003
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 718.4774071914003,
                        "id": "file_21_2",
                        "start": 576.5419257634409
                    }
                ],
                "task_id": "task_21_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 864.8128886451613,
                    "start": 576.5419257634409
                },
                "write": [
                    {
                        "end": 864.8128886451613,
                        "id": "file_21_3",
                        "start": 722.8774071914003
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 146.33548144516368,
                    "start": 141.93548144516367
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 141.93548144516367,
                        "id": "file_2_0",
                        "start": 6.31818556701031e-17
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 288.27096288172044,
                    "start": 6.31818556701031e-17
                },
                "write": [
                    {
                        "end": 288.27096288172044,
                        "id": "file_2_1",
                        "start": 146.33548144516368
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 434.6064443096798,
                    "start": 430.2064443096798
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 430.2064443096798,
                        "id": "file_2_1",
                        "start": 288.27096288172044
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 576.5419257634409,
                    "start": 288.27096288172044
                },
                "write": [
                    {
                        "end": 576.5419257634409,
                        "id": "file_2_2",
                        "start": 434.6064443096798
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 722.8774071914003,
                    "start": 718.4774071914003
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 718.4774071914003,
                        "id": "file_2_2",
                        "start": 576.5419257634409
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 864.8128886451613,
                    "start": 576.5419257634409
                },
                "write": [
                    {
                        "end": 864.8128886451613,
                        "id": "file_2_3",
                        "start": 722.8774071914003
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 146.33548144516368,
                    "start": 141.93548144516367
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 141.93548144516367,
                        "id": "file_3_0",
                        "start": 6.761567010309279e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 288.27096288172044,
                    "start": 6.761567010309279e-17
                },
                "write": [
                    {
                        "end": 288.27096288172044,
                        "id": "file_3_1",
                        "start": 146.33548144516368
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 434.6064443096798,
                    "start": 430.2064443096798
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 430.2064443096798,
                        "id": "file_3_1",
                        "start": 288.27096288172044
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 576.5419257634409,
                    "start": 288.27096288172044
                },
                "write": [
                    {
                        "end": 576.5419257634409,
                        "id": "file_3_2",
                        "start": 434.6064443096798
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 722.8774071914003,
                    "start": 718.4774071914003
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 718.4774071914003,
                        "id": "file_3_2",
                        "start": 576.5419257634409
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 864.8128886451613,
                    "start": 576.5419257634409
                },
                "write": [
                    {
                        "end": 864.8128886451613,
                        "id": "file_3_3",
                        "start": 722.8774071914003
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 146.33548144516368,
                    "start": 141.93548144516367
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 141.93548144516367,
                        "id": "file_4_0",
                        "start": 7.204948453608248e-17
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 288.27096288172044,
                    "start": 7.204948453608248e-17
                },
                "write": [
                    {
                        "end": 288.27096288172044,
                        "id": "file_4_1",
                        "start": 146.33548144516368
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 434.6064443096798,
                    "start": 430.2064443096798
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 430.2064443096798,
                        "id": "file_4_1",
                        "start": 288.27096288172044
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 576.5419257634409,
                    "start": 288.27096288172044
                },
                "write": [
                    {
                        "end": 576.5419257634409,
                        "id": "file_4_2",
                        "start": 434.6064443096798
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 722.8774071914003,
                    "start": 718.4774071914003
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 718.4774071914003,
                        "id": "file_4_2",
                        "start": 576.5419257634409
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 864.8128886451613,
                    "start": 576.5419257634409
                },
                "write": [
                    {
                        "end": 864.8128886451613,
                        "id": "file_4_3",
                        "start": 722.8774071914003
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 146.33548144516368,
                    "start": 141.93548144516367
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 141.93548144516367,
                        "id": "file_5_0",
                        "start": 7.648329896907217e-17
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 288.27096288172044,
                    "start": 7.648329896907217e-17
                },
                "write": [
                    {
                        "end": 288.27096288172044,
                        "id": "file_5_1",
                        "start": 146.33548144516368
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 434.6064443096798,
                    "start": 430.2064443096798
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 430.2064443096798,
                        "id": "file_5_1",
                        "start": 288.27096288172044
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 576.5419257634409,
                    "start": 288.27096288172044
                },
                "write": [
                    {
                        "end": 576.5419257634409,
                        "id": "file_5_2",
                        "start": 434.6064443096798
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 722.8774071914003,
                    "start": 718.4774071914003
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 718.4774071914003,
                        "id": "file_5_2",
                        "start": 576.5419257634409
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 864.8128886451613,
                    "start": 576.5419257634409
                },
                "write": [
                    {
                        "end": 864.8128886451613,
                        "id": "file_5_3",
                        "start": 722.8774071914003
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 146.33548144516368,
                    "start": 141.93548144516367
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 141.93548144516367,
                        "id": "file_6_0",
                        "start": 8.091711340206186e-17
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 288.27096288172044,
                    "start": 8.091711340206186e-17
                },
                "write": [
                    {
                        "end": 288.27096288172044,
                        "id": "file_6_1",
                        "start": 146.33548144516368
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 434.6064443096798,
                    "start": 430.2064443096798
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 430.2064443096798,
                        "id": "file_6_1",
                        "start": 288.27096288172044
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 576.5419257634409,
                    "start": 288.27096288172044
                },
                "write": [
                    {
                        "end": 576.5419257634409,
                        "id": "file_6_2",
                        "start": 434.6064443096798
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 722.8774071914003,
                    "start": 718.4774071914003
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 718.4774071914003,
                        "id": "file_6_2",
                        "start": 576.5419257634409
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 864.8128886451613,
                    "start": 576.5419257634409
                },
                "write": [
                    {
                        "end": 864.8128886451613,
                        "id": "file_6_3",
                        "start": 722.8774071914003
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 146.33548144516368,
                    "start": 141.93548144516367
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 141.93548144516367,
                        "id": "file_7_0",
                        "start": 8.535092783505155e-17
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 288.27096288172044,
                    "start": 8.535092783505155e-17
                },
                "write": [
                    {
                        "end": 288.27096288172044,
                        "id": "file_7_1",
                        "start": 146.33548144516368
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 434.6064443096798,
                    "start": 430.2064443096798
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 430.2064443096798,
                        "id": "file_7_1",
                        "start": 288.27096288172044
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 576.5419257634409,
                    "start": 288.27096288172044
                },
                "write": [
                    {
                        "end": 576.5419257634409,
                        "id": "file_7_2",
                        "start": 434.6064443096798
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 722.8774071914003,
                    "start": 718.4774071914003
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 718.4774071914003,
                        "id": "file_7_2",
                        "start": 576.5419257634409
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 864.8128886451613,
                    "start": 576.5419257634409
                },
                "write": [
                    {
                        "end": 864.8128886451613,
                        "id": "file_7_3",
                        "start": 722.8774071914003
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 146.33548144516368,
                    "start": 141.93548144516367
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 141.93548144516367,
                        "id": "file_8_0",
                        "start": 8.978474226804124e-17
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 288.27096288172044,
                    "start": 8.978474226804124e-17
                },
                "write": [
                    {
                        "end": 288.27096288172044,
                        "id": "file_8_1",
                        "start": 146.33548144516368
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 434.6064443096798,
                    "start": 430.2064443096798
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 430.2064443096798,
                        "id": "file_8_1",
                        "start": 288.27096288172044
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 576.5419257634409,
                    "start": 288.27096288172044
                },
                "write": [
                    {
                        "end": 576.5419257634409,
                        "id": "file_8_2",
                        "start": 434.6064443096798
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 722.8774071914003,
                    "start": 718.4774071914003
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 718.4774071914003,
                        "id": "file_8_2",
                        "start": 576.5419257634409
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 864.8128886451613,
                    "start": 576.5419257634409
                },
                "write": [
                    {
                        "end": 864.8128886451613,
                        "id": "file_8_3",
                        "start": 722.8774071914003
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 146.33548144516368,
                    "start": 141.93548144516367
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 141.93548144516367,
                        "id": "file_9_0",
                        "start": 9.421855670103093e-17
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 288.27096288172044,
                    "start": 9.421855670103093e-17
                },
                "write": [
                    {
                        "end": 288.27096288172044,
                        "id": "file_9_1",
                        "start": 146.33548144516368
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 434.6064443096798,
                    "start": 430.2064443096798
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 430.2064443096798,
                        "id": "file_9_1",
                        "start": 288.27096288172044
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 576.5419257634409,
                    "start": 288.27096288172044
                },
                "write": [
                    {
                        "end": 576.5419257634409,
                        "id": "file_9_2",
                        "start": 434.6064443096798
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 722.8774071914003,
                    "start": 718.4774071914003
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 718.4774071914003,
                        "id": "file_9_2",
                        "start": 576.5419257634409
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 864.8128886451613,
                    "start": 576.5419257634409
                },
                "write": [
                    {
                        "end": 864.8128886451613,
                        "id": "file_9_3",
                        "start": 722.8774071914003
                    }
                ]
            }
        ]
    }
}


==> result/multi/local/wrench/original/dump_23.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 152.78709900215304,
                    "start": 148.38709900215304
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 148.38709900215304,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 301.1741979935484,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 301.1741979935484,
                        "id": "file_0_1",
                        "start": 152.78709900215304
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 453.9612969957014,
                    "start": 449.5612969957014
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 449.5612969957014,
                        "id": "file_0_1",
                        "start": 301.1741979935484
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 602.3483959870968,
                    "start": 301.1741979935484
                },
                "write": [
                    {
                        "end": 602.3483959870968,
                        "id": "file_0_2",
                        "start": 453.9612969957014
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 755.1354949892498,
                    "start": 750.7354949892498
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 750.7354949892498,
                        "id": "file_0_2",
                        "start": 602.3483959870968
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 903.5225939806452,
                    "start": 602.3483959870968
                },
                "write": [
                    {
                        "end": 903.5225939806452,
                        "id": "file_0_3",
                        "start": 755.1354949892498
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 152.78709900215304,
                    "start": 148.38709900215304
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 148.38709900215304,
                        "id": "file_10_0",
                        "start": 5.542268041237114e-18
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 301.1741979935484,
                    "start": 5.542268041237114e-18
                },
                "write": [
                    {
                        "end": 301.1741979935484,
                        "id": "file_10_1",
                        "start": 152.78709900215304
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 453.9612969957014,
                    "start": 449.5612969957014
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 449.5612969957014,
                        "id": "file_10_1",
                        "start": 301.1741979935484
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 602.3483959870968,
                    "start": 301.1741979935484
                },
                "write": [
                    {
                        "end": 602.3483959870968,
                        "id": "file_10_2",
                        "start": 453.9612969957014
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 755.1354949892498,
                    "start": 750.7354949892498
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 750.7354949892498,
                        "id": "file_10_2",
                        "start": 602.3483959870968
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 903.5225939806452,
                    "start": 602.3483959870968
                },
                "write": [
                    {
                        "end": 903.5225939806452,
                        "id": "file_10_3",
                        "start": 755.1354949892498
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 152.78709900215304,
                    "start": 148.38709900215304
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 148.38709900215304,
                        "id": "file_11_0",
                        "start": 9.976082474226805e-18
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 301.1741979935484,
                    "start": 9.976082474226805e-18
                },
                "write": [
                    {
                        "end": 301.1741979935484,
                        "id": "file_11_1",
                        "start": 152.78709900215304
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 453.9612969957014,
                    "start": 449.5612969957014
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 449.5612969957014,
                        "id": "file_11_1",
                        "start": 301.1741979935484
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 602.3483959870968,
                    "start": 301.1741979935484
                },
                "write": [
                    {
                        "end": 602.3483959870968,
                        "id": "file_11_2",
                        "start": 453.9612969957014
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 755.1354949892498,
                    "start": 750.7354949892498
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 750.7354949892498,
                        "id": "file_11_2",
                        "start": 602.3483959870968
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 903.5225939806452,
                    "start": 602.3483959870968
                },
                "write": [
                    {
                        "end": 903.5225939806452,
                        "id": "file_11_3",
                        "start": 755.1354949892498
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 152.78709900215304,
                    "start": 148.38709900215304
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 148.38709900215304,
                        "id": "file_12_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_12_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 301.1741979935484,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 301.1741979935484,
                        "id": "file_12_1",
                        "start": 152.78709900215304
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 453.9612969957014,
                    "start": 449.5612969957014
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 449.5612969957014,
                        "id": "file_12_1",
                        "start": 301.1741979935484
                    }
                ],
                "task_id": "task_12_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 602.3483959870968,
                    "start": 301.1741979935484
                },
                "write": [
                    {
                        "end": 602.3483959870968,
                        "id": "file_12_2",
                        "start": 453.9612969957014
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 755.1354949892498,
                    "start": 750.7354949892498
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 750.7354949892498,
                        "id": "file_12_2",
                        "start": 602.3483959870968
                    }
                ],
                "task_id": "task_12_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 903.5225939806452,
                    "start": 602.3483959870968
                },
                "write": [
                    {
                        "end": 903.5225939806452,
                        "id": "file_12_3",
                        "start": 755.1354949892498
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 152.78709900215304,
                    "start": 148.38709900215304
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 148.38709900215304,
                        "id": "file_13_0",
                        "start": 1.8843711340206188e-17
                    }
                ],
                "task_id": "task_13_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 301.1741979935484,
                    "start": 1.8843711340206188e-17
                },
                "write": [
                    {
                        "end": 301.1741979935484,
                        "id": "file_13_1",
                        "start": 152.78709900215304
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 453.9612969957014,
                    "start": 449.5612969957014
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 449.5612969957014,
                        "id": "file_13_1",
                        "start": 301.1741979935484
                    }
                ],
                "task_id": "task_13_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 602.3483959870968,
                    "start": 301.1741979935484
                },
                "write": [
                    {
                        "end": 602.3483959870968,
                        "id": "file_13_2",
                        "start": 453.9612969957014
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 755.1354949892498,
                    "start": 750.7354949892498
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 750.7354949892498,
                        "id": "file_13_2",
                        "start": 602.3483959870968
                    }
                ],
                "task_id": "task_13_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 903.5225939806452,
                    "start": 602.3483959870968
                },
                "write": [
                    {
                        "end": 903.5225939806452,
                        "id": "file_13_3",
                        "start": 755.1354949892498
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 152.78709900215304,
                    "start": 148.38709900215304
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 148.38709900215304,
                        "id": "file_14_0",
                        "start": 2.327752577319588e-17
                    }
                ],
                "task_id": "task_14_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 301.1741979935484,
                    "start": 2.327752577319588e-17
                },
                "write": [
                    {
                        "end": 301.1741979935484,
                        "id": "file_14_1",
                        "start": 152.78709900215304
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 453.9612969957014,
                    "start": 449.5612969957014
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 449.5612969957014,
                        "id": "file_14_1",
                        "start": 301.1741979935484
                    }
                ],
                "task_id": "task_14_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 602.3483959870968,
                    "start": 301.1741979935484
                },
                "write": [
                    {
                        "end": 602.3483959870968,
                        "id": "file_14_2",
                        "start": 453.9612969957014
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 755.1354949892498,
                    "start": 750.7354949892498
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 750.7354949892498,
                        "id": "file_14_2",
                        "start": 602.3483959870968
                    }
                ],
                "task_id": "task_14_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 903.5225939806452,
                    "start": 602.3483959870968
                },
                "write": [
                    {
                        "end": 903.5225939806452,
                        "id": "file_14_3",
                        "start": 755.1354949892498
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 152.78709900215304,
                    "start": 148.38709900215304
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 148.38709900215304,
                        "id": "file_15_0",
                        "start": 2.771134020618557e-17
                    }
                ],
                "task_id": "task_15_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 301.1741979935484,
                    "start": 2.771134020618557e-17
                },
                "write": [
                    {
                        "end": 301.1741979935484,
                        "id": "file_15_1",
                        "start": 152.78709900215304
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 453.9612969957014,
                    "start": 449.5612969957014
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 449.5612969957014,
                        "id": "file_15_1",
                        "start": 301.1741979935484
                    }
                ],
                "task_id": "task_15_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 602.3483959870968,
                    "start": 301.1741979935484
                },
                "write": [
                    {
                        "end": 602.3483959870968,
                        "id": "file_15_2",
                        "start": 453.9612969957014
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 755.1354949892498,
                    "start": 750.7354949892498
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 750.7354949892498,
                        "id": "file_15_2",
                        "start": 602.3483959870968
                    }
                ],
                "task_id": "task_15_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 903.5225939806452,
                    "start": 602.3483959870968
                },
                "write": [
                    {
                        "end": 903.5225939806452,
                        "id": "file_15_3",
                        "start": 755.1354949892498
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 152.78709900215304,
                    "start": 148.38709900215304
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 148.38709900215304,
                        "id": "file_16_0",
                        "start": 3.214515463917526e-17
                    }
                ],
                "task_id": "task_16_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 301.1741979935484,
                    "start": 3.214515463917526e-17
                },
                "write": [
                    {
                        "end": 301.1741979935484,
                        "id": "file_16_1",
                        "start": 152.78709900215304
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 453.9612969957014,
                    "start": 449.5612969957014
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 449.5612969957014,
                        "id": "file_16_1",
                        "start": 301.1741979935484
                    }
                ],
                "task_id": "task_16_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 602.3483959870968,
                    "start": 301.1741979935484
                },
                "write": [
                    {
                        "end": 602.3483959870968,
                        "id": "file_16_2",
                        "start": 453.9612969957014
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 755.1354949892498,
                    "start": 750.7354949892498
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 750.7354949892498,
                        "id": "file_16_2",
                        "start": 602.3483959870968
                    }
                ],
                "task_id": "task_16_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 903.5225939806452,
                    "start": 602.3483959870968
                },
                "write": [
                    {
                        "end": 903.5225939806452,
                        "id": "file_16_3",
                        "start": 755.1354949892498
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 152.78709900215304,
                    "start": 148.38709900215304
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 148.38709900215304,
                        "id": "file_17_0",
                        "start": 3.657896907216495e-17
                    }
                ],
                "task_id": "task_17_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 301.1741979935484,
                    "start": 3.657896907216495e-17
                },
                "write": [
                    {
                        "end": 301.1741979935484,
                        "id": "file_17_1",
                        "start": 152.78709900215304
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 453.9612969957014,
                    "start": 449.5612969957014
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 449.5612969957014,
                        "id": "file_17_1",
                        "start": 301.1741979935484
                    }
                ],
                "task_id": "task_17_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 602.3483959870968,
                    "start": 301.1741979935484
                },
                "write": [
                    {
                        "end": 602.3483959870968,
                        "id": "file_17_2",
                        "start": 453.9612969957014
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 755.1354949892498,
                    "start": 750.7354949892498
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 750.7354949892498,
                        "id": "file_17_2",
                        "start": 602.3483959870968
                    }
                ],
                "task_id": "task_17_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 903.5225939806452,
                    "start": 602.3483959870968
                },
                "write": [
                    {
                        "end": 903.5225939806452,
                        "id": "file_17_3",
                        "start": 755.1354949892498
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 152.78709900215304,
                    "start": 148.38709900215304
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 148.38709900215304,
                        "id": "file_18_0",
                        "start": 4.1012783505154644e-17
                    }
                ],
                "task_id": "task_18_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 301.1741979935484,
                    "start": 4.1012783505154644e-17
                },
                "write": [
                    {
                        "end": 301.1741979935484,
                        "id": "file_18_1",
                        "start": 152.78709900215304
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 453.9612969957014,
                    "start": 449.5612969957014
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 449.5612969957014,
                        "id": "file_18_1",
                        "start": 301.1741979935484
                    }
                ],
                "task_id": "task_18_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 602.3483959870968,
                    "start": 301.1741979935484
                },
                "write": [
                    {
                        "end": 602.3483959870968,
                        "id": "file_18_2",
                        "start": 453.9612969957014
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 755.1354949892498,
                    "start": 750.7354949892498
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 750.7354949892498,
                        "id": "file_18_2",
                        "start": 602.3483959870968
                    }
                ],
                "task_id": "task_18_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 903.5225939806452,
                    "start": 602.3483959870968
                },
                "write": [
                    {
                        "end": 903.5225939806452,
                        "id": "file_18_3",
                        "start": 755.1354949892498
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 152.78709900215304,
                    "start": 148.38709900215304
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 148.38709900215304,
                        "id": "file_19_0",
                        "start": 4.5446597938144336e-17
                    }
                ],
                "task_id": "task_19_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 301.1741979935484,
                    "start": 4.5446597938144336e-17
                },
                "write": [
                    {
                        "end": 301.1741979935484,
                        "id": "file_19_1",
                        "start": 152.78709900215304
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 453.9612969957014,
                    "start": 449.5612969957014
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 449.5612969957014,
                        "id": "file_19_1",
                        "start": 301.1741979935484
                    }
                ],
                "task_id": "task_19_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 602.3483959870968,
                    "start": 301.1741979935484
                },
                "write": [
                    {
                        "end": 602.3483959870968,
                        "id": "file_19_2",
                        "start": 453.9612969957014
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 755.1354949892498,
                    "start": 750.7354949892498
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 750.7354949892498,
                        "id": "file_19_2",
                        "start": 602.3483959870968
                    }
                ],
                "task_id": "task_19_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 903.5225939806452,
                    "start": 602.3483959870968
                },
                "write": [
                    {
                        "end": 903.5225939806452,
                        "id": "file_19_3",
                        "start": 755.1354949892498
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 152.78709900215304,
                    "start": 148.38709900215304
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 148.38709900215304,
                        "id": "file_1_0",
                        "start": 4.9880412371134027e-17
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 301.1741979935484,
                    "start": 4.9880412371134027e-17
                },
                "write": [
                    {
                        "end": 301.1741979935484,
                        "id": "file_1_1",
                        "start": 152.78709900215304
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 453.9612969957014,
                    "start": 449.5612969957014
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 449.5612969957014,
                        "id": "file_1_1",
                        "start": 301.1741979935484
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 602.3483959870968,
                    "start": 301.1741979935484
                },
                "write": [
                    {
                        "end": 602.3483959870968,
                        "id": "file_1_2",
                        "start": 453.9612969957014
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 755.1354949892498,
                    "start": 750.7354949892498
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 750.7354949892498,
                        "id": "file_1_2",
                        "start": 602.3483959870968
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 903.5225939806452,
                    "start": 602.3483959870968
                },
                "write": [
                    {
                        "end": 903.5225939806452,
                        "id": "file_1_3",
                        "start": 755.1354949892498
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 152.78709900215304,
                    "start": 148.38709900215304
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 148.38709900215304,
                        "id": "file_20_0",
                        "start": 5.431422680412372e-17
                    }
                ],
                "task_id": "task_20_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 301.1741979935484,
                    "start": 5.431422680412372e-17
                },
                "write": [
                    {
                        "end": 301.1741979935484,
                        "id": "file_20_1",
                        "start": 152.78709900215304
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 453.9612969957014,
                    "start": 449.5612969957014
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 449.5612969957014,
                        "id": "file_20_1",
                        "start": 301.1741979935484
                    }
                ],
                "task_id": "task_20_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 602.3483959870968,
                    "start": 301.1741979935484
                },
                "write": [
                    {
                        "end": 602.3483959870968,
                        "id": "file_20_2",
                        "start": 453.9612969957014
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 755.1354949892498,
                    "start": 750.7354949892498
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 750.7354949892498,
                        "id": "file_20_2",
                        "start": 602.3483959870968
                    }
                ],
                "task_id": "task_20_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 903.5225939806452,
                    "start": 602.3483959870968
                },
                "write": [
                    {
                        "end": 903.5225939806452,
                        "id": "file_20_3",
                        "start": 755.1354949892498
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 152.78709900215304,
                    "start": 148.38709900215304
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 148.38709900215304,
                        "id": "file_21_0",
                        "start": 5.87480412371134e-17
                    }
                ],
                "task_id": "task_21_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 301.1741979935484,
                    "start": 5.87480412371134e-17
                },
                "write": [
                    {
                        "end": 301.1741979935484,
                        "id": "file_21_1",
                        "start": 152.78709900215304
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 453.9612969957014,
                    "start": 449.5612969957014
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 449.5612969957014,
                        "id": "file_21_1",
                        "start": 301.1741979935484
                    }
                ],
                "task_id": "task_21_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 602.3483959870968,
                    "start": 301.1741979935484
                },
                "write": [
                    {
                        "end": 602.3483959870968,
                        "id": "file_21_2",
                        "start": 453.9612969957014
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 755.1354949892498,
                    "start": 750.7354949892498
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 750.7354949892498,
                        "id": "file_21_2",
                        "start": 602.3483959870968
                    }
                ],
                "task_id": "task_21_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 903.5225939806452,
                    "start": 602.3483959870968
                },
                "write": [
                    {
                        "end": 903.5225939806452,
                        "id": "file_21_3",
                        "start": 755.1354949892498
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 152.78709900215304,
                    "start": 148.38709900215304
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 148.38709900215304,
                        "id": "file_22_0",
                        "start": 6.31818556701031e-17
                    }
                ],
                "task_id": "task_22_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 301.1741979935484,
                    "start": 6.31818556701031e-17
                },
                "write": [
                    {
                        "end": 301.1741979935484,
                        "id": "file_22_1",
                        "start": 152.78709900215304
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 453.9612969957014,
                    "start": 449.5612969957014
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 449.5612969957014,
                        "id": "file_22_1",
                        "start": 301.1741979935484
                    }
                ],
                "task_id": "task_22_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 602.3483959870968,
                    "start": 301.1741979935484
                },
                "write": [
                    {
                        "end": 602.3483959870968,
                        "id": "file_22_2",
                        "start": 453.9612969957014
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 755.1354949892498,
                    "start": 750.7354949892498
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 750.7354949892498,
                        "id": "file_22_2",
                        "start": 602.3483959870968
                    }
                ],
                "task_id": "task_22_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 903.5225939806452,
                    "start": 602.3483959870968
                },
                "write": [
                    {
                        "end": 903.5225939806452,
                        "id": "file_22_3",
                        "start": 755.1354949892498
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 152.78709900215304,
                    "start": 148.38709900215304
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 148.38709900215304,
                        "id": "file_2_0",
                        "start": 6.761567010309279e-17
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 301.1741979935484,
                    "start": 6.761567010309279e-17
                },
                "write": [
                    {
                        "end": 301.1741979935484,
                        "id": "file_2_1",
                        "start": 152.78709900215304
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 453.9612969957014,
                    "start": 449.5612969957014
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 449.5612969957014,
                        "id": "file_2_1",
                        "start": 301.1741979935484
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 602.3483959870968,
                    "start": 301.1741979935484
                },
                "write": [
                    {
                        "end": 602.3483959870968,
                        "id": "file_2_2",
                        "start": 453.9612969957014
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 755.1354949892498,
                    "start": 750.7354949892498
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 750.7354949892498,
                        "id": "file_2_2",
                        "start": 602.3483959870968
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 903.5225939806452,
                    "start": 602.3483959870968
                },
                "write": [
                    {
                        "end": 903.5225939806452,
                        "id": "file_2_3",
                        "start": 755.1354949892498
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 152.78709900215304,
                    "start": 148.38709900215304
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 148.38709900215304,
                        "id": "file_3_0",
                        "start": 7.204948453608248e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 301.1741979935484,
                    "start": 7.204948453608248e-17
                },
                "write": [
                    {
                        "end": 301.1741979935484,
                        "id": "file_3_1",
                        "start": 152.78709900215304
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 453.9612969957014,
                    "start": 449.5612969957014
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 449.5612969957014,
                        "id": "file_3_1",
                        "start": 301.1741979935484
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 602.3483959870968,
                    "start": 301.1741979935484
                },
                "write": [
                    {
                        "end": 602.3483959870968,
                        "id": "file_3_2",
                        "start": 453.9612969957014
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 755.1354949892498,
                    "start": 750.7354949892498
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 750.7354949892498,
                        "id": "file_3_2",
                        "start": 602.3483959870968
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 903.5225939806452,
                    "start": 602.3483959870968
                },
                "write": [
                    {
                        "end": 903.5225939806452,
                        "id": "file_3_3",
                        "start": 755.1354949892498
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 152.78709900215304,
                    "start": 148.38709900215304
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 148.38709900215304,
                        "id": "file_4_0",
                        "start": 7.648329896907217e-17
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 301.1741979935484,
                    "start": 7.648329896907217e-17
                },
                "write": [
                    {
                        "end": 301.1741979935484,
                        "id": "file_4_1",
                        "start": 152.78709900215304
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 453.9612969957014,
                    "start": 449.5612969957014
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 449.5612969957014,
                        "id": "file_4_1",
                        "start": 301.1741979935484
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 602.3483959870968,
                    "start": 301.1741979935484
                },
                "write": [
                    {
                        "end": 602.3483959870968,
                        "id": "file_4_2",
                        "start": 453.9612969957014
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 755.1354949892498,
                    "start": 750.7354949892498
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 750.7354949892498,
                        "id": "file_4_2",
                        "start": 602.3483959870968
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 903.5225939806452,
                    "start": 602.3483959870968
                },
                "write": [
                    {
                        "end": 903.5225939806452,
                        "id": "file_4_3",
                        "start": 755.1354949892498
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 152.78709900215304,
                    "start": 148.38709900215304
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 148.38709900215304,
                        "id": "file_5_0",
                        "start": 8.091711340206186e-17
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 301.1741979935484,
                    "start": 8.091711340206186e-17
                },
                "write": [
                    {
                        "end": 301.1741979935484,
                        "id": "file_5_1",
                        "start": 152.78709900215304
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 453.9612969957014,
                    "start": 449.5612969957014
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 449.5612969957014,
                        "id": "file_5_1",
                        "start": 301.1741979935484
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 602.3483959870968,
                    "start": 301.1741979935484
                },
                "write": [
                    {
                        "end": 602.3483959870968,
                        "id": "file_5_2",
                        "start": 453.9612969957014
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 755.1354949892498,
                    "start": 750.7354949892498
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 750.7354949892498,
                        "id": "file_5_2",
                        "start": 602.3483959870968
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 903.5225939806452,
                    "start": 602.3483959870968
                },
                "write": [
                    {
                        "end": 903.5225939806452,
                        "id": "file_5_3",
                        "start": 755.1354949892498
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 152.78709900215304,
                    "start": 148.38709900215304
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 148.38709900215304,
                        "id": "file_6_0",
                        "start": 8.535092783505155e-17
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 301.1741979935484,
                    "start": 8.535092783505155e-17
                },
                "write": [
                    {
                        "end": 301.1741979935484,
                        "id": "file_6_1",
                        "start": 152.78709900215304
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 453.9612969957014,
                    "start": 449.5612969957014
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 449.5612969957014,
                        "id": "file_6_1",
                        "start": 301.1741979935484
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 602.3483959870968,
                    "start": 301.1741979935484
                },
                "write": [
                    {
                        "end": 602.3483959870968,
                        "id": "file_6_2",
                        "start": 453.9612969957014
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 755.1354949892498,
                    "start": 750.7354949892498
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 750.7354949892498,
                        "id": "file_6_2",
                        "start": 602.3483959870968
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 903.5225939806452,
                    "start": 602.3483959870968
                },
                "write": [
                    {
                        "end": 903.5225939806452,
                        "id": "file_6_3",
                        "start": 755.1354949892498
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 152.78709900215304,
                    "start": 148.38709900215304
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 148.38709900215304,
                        "id": "file_7_0",
                        "start": 8.978474226804124e-17
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 301.1741979935484,
                    "start": 8.978474226804124e-17
                },
                "write": [
                    {
                        "end": 301.1741979935484,
                        "id": "file_7_1",
                        "start": 152.78709900215304
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 453.9612969957014,
                    "start": 449.5612969957014
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 449.5612969957014,
                        "id": "file_7_1",
                        "start": 301.1741979935484
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 602.3483959870968,
                    "start": 301.1741979935484
                },
                "write": [
                    {
                        "end": 602.3483959870968,
                        "id": "file_7_2",
                        "start": 453.9612969957014
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 755.1354949892498,
                    "start": 750.7354949892498
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 750.7354949892498,
                        "id": "file_7_2",
                        "start": 602.3483959870968
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 903.5225939806452,
                    "start": 602.3483959870968
                },
                "write": [
                    {
                        "end": 903.5225939806452,
                        "id": "file_7_3",
                        "start": 755.1354949892498
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 152.78709900215304,
                    "start": 148.38709900215304
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 148.38709900215304,
                        "id": "file_8_0",
                        "start": 9.421855670103093e-17
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 301.1741979935484,
                    "start": 9.421855670103093e-17
                },
                "write": [
                    {
                        "end": 301.1741979935484,
                        "id": "file_8_1",
                        "start": 152.78709900215304
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 453.9612969957014,
                    "start": 449.5612969957014
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 449.5612969957014,
                        "id": "file_8_1",
                        "start": 301.1741979935484
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 602.3483959870968,
                    "start": 301.1741979935484
                },
                "write": [
                    {
                        "end": 602.3483959870968,
                        "id": "file_8_2",
                        "start": 453.9612969957014
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 755.1354949892498,
                    "start": 750.7354949892498
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 750.7354949892498,
                        "id": "file_8_2",
                        "start": 602.3483959870968
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 903.5225939806452,
                    "start": 602.3483959870968
                },
                "write": [
                    {
                        "end": 903.5225939806452,
                        "id": "file_8_3",
                        "start": 755.1354949892498
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 152.78709900215304,
                    "start": 148.38709900215304
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 148.38709900215304,
                        "id": "file_9_0",
                        "start": 9.865237113402062e-17
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 301.1741979935484,
                    "start": 9.865237113402062e-17
                },
                "write": [
                    {
                        "end": 301.1741979935484,
                        "id": "file_9_1",
                        "start": 152.78709900215304
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 453.9612969957014,
                    "start": 449.5612969957014
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 449.5612969957014,
                        "id": "file_9_1",
                        "start": 301.1741979935484
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 602.3483959870968,
                    "start": 301.1741979935484
                },
                "write": [
                    {
                        "end": 602.3483959870968,
                        "id": "file_9_2",
                        "start": 453.9612969957014
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 755.1354949892498,
                    "start": 750.7354949892498
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 750.7354949892498,
                        "id": "file_9_2",
                        "start": 602.3483959870968
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 903.5225939806452,
                    "start": 602.3483959870968
                },
                "write": [
                    {
                        "end": 903.5225939806452,
                        "id": "file_9_3",
                        "start": 755.1354949892498
                    }
                ]
            }
        ]
    }
}


==> result/multi/local/wrench/original/dump_24.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 159.23870967742195,
                    "start": 154.83870967742195
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 154.83870967742195,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 314.0774193548387,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 314.0774193548387,
                        "id": "file_0_1",
                        "start": 159.23870967742195
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 473.3161290322607,
                    "start": 468.9161290322607
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 468.9161290322607,
                        "id": "file_0_1",
                        "start": 314.0774193548387
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 628.1548387096774,
                    "start": 314.0774193548387
                },
                "write": [
                    {
                        "end": 628.1548387096774,
                        "id": "file_0_2",
                        "start": 473.3161290322607
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 787.3935483870994,
                    "start": 782.9935483870994
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 782.9935483870994,
                        "id": "file_0_2",
                        "start": 628.1548387096774
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 942.2322580645161,
                    "start": 628.1548387096774
                },
                "write": [
                    {
                        "end": 942.2322580645161,
                        "id": "file_0_3",
                        "start": 787.3935483870994
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 159.23870967742195,
                    "start": 154.83870967742195
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 154.83870967742195,
                        "id": "file_10_0",
                        "start": 5.542268041237114e-18
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 314.0774193548387,
                    "start": 5.542268041237114e-18
                },
                "write": [
                    {
                        "end": 314.0774193548387,
                        "id": "file_10_1",
                        "start": 159.23870967742195
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 473.3161290322607,
                    "start": 468.9161290322607
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 468.9161290322607,
                        "id": "file_10_1",
                        "start": 314.0774193548387
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 628.1548387096774,
                    "start": 314.0774193548387
                },
                "write": [
                    {
                        "end": 628.1548387096774,
                        "id": "file_10_2",
                        "start": 473.3161290322607
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 787.3935483870994,
                    "start": 782.9935483870994
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 782.9935483870994,
                        "id": "file_10_2",
                        "start": 628.1548387096774
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 942.2322580645161,
                    "start": 628.1548387096774
                },
                "write": [
                    {
                        "end": 942.2322580645161,
                        "id": "file_10_3",
                        "start": 787.3935483870994
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 159.23870967742195,
                    "start": 154.83870967742195
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 154.83870967742195,
                        "id": "file_11_0",
                        "start": 9.976082474226805e-18
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 314.0774193548387,
                    "start": 9.976082474226805e-18
                },
                "write": [
                    {
                        "end": 314.0774193548387,
                        "id": "file_11_1",
                        "start": 159.23870967742195
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 473.3161290322607,
                    "start": 468.9161290322607
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 468.9161290322607,
                        "id": "file_11_1",
                        "start": 314.0774193548387
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 628.1548387096774,
                    "start": 314.0774193548387
                },
                "write": [
                    {
                        "end": 628.1548387096774,
                        "id": "file_11_2",
                        "start": 473.3161290322607
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 787.3935483870994,
                    "start": 782.9935483870994
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 782.9935483870994,
                        "id": "file_11_2",
                        "start": 628.1548387096774
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 942.2322580645161,
                    "start": 628.1548387096774
                },
                "write": [
                    {
                        "end": 942.2322580645161,
                        "id": "file_11_3",
                        "start": 787.3935483870994
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 159.23870967742195,
                    "start": 154.83870967742195
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 154.83870967742195,
                        "id": "file_12_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_12_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 314.0774193548387,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 314.0774193548387,
                        "id": "file_12_1",
                        "start": 159.23870967742195
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 473.3161290322607,
                    "start": 468.9161290322607
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 468.9161290322607,
                        "id": "file_12_1",
                        "start": 314.0774193548387
                    }
                ],
                "task_id": "task_12_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 628.1548387096774,
                    "start": 314.0774193548387
                },
                "write": [
                    {
                        "end": 628.1548387096774,
                        "id": "file_12_2",
                        "start": 473.3161290322607
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 787.3935483870994,
                    "start": 782.9935483870994
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 782.9935483870994,
                        "id": "file_12_2",
                        "start": 628.1548387096774
                    }
                ],
                "task_id": "task_12_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 942.2322580645161,
                    "start": 628.1548387096774
                },
                "write": [
                    {
                        "end": 942.2322580645161,
                        "id": "file_12_3",
                        "start": 787.3935483870994
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 159.23870967742195,
                    "start": 154.83870967742195
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 154.83870967742195,
                        "id": "file_13_0",
                        "start": 1.8843711340206188e-17
                    }
                ],
                "task_id": "task_13_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 314.0774193548387,
                    "start": 1.8843711340206188e-17
                },
                "write": [
                    {
                        "end": 314.0774193548387,
                        "id": "file_13_1",
                        "start": 159.23870967742195
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 473.3161290322607,
                    "start": 468.9161290322607
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 468.9161290322607,
                        "id": "file_13_1",
                        "start": 314.0774193548387
                    }
                ],
                "task_id": "task_13_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 628.1548387096774,
                    "start": 314.0774193548387
                },
                "write": [
                    {
                        "end": 628.1548387096774,
                        "id": "file_13_2",
                        "start": 473.3161290322607
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 787.3935483870994,
                    "start": 782.9935483870994
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 782.9935483870994,
                        "id": "file_13_2",
                        "start": 628.1548387096774
                    }
                ],
                "task_id": "task_13_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 942.2322580645161,
                    "start": 628.1548387096774
                },
                "write": [
                    {
                        "end": 942.2322580645161,
                        "id": "file_13_3",
                        "start": 787.3935483870994
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 159.23870967742195,
                    "start": 154.83870967742195
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 154.83870967742195,
                        "id": "file_14_0",
                        "start": 2.327752577319588e-17
                    }
                ],
                "task_id": "task_14_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 314.0774193548387,
                    "start": 2.327752577319588e-17
                },
                "write": [
                    {
                        "end": 314.0774193548387,
                        "id": "file_14_1",
                        "start": 159.23870967742195
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 473.3161290322607,
                    "start": 468.9161290322607
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 468.9161290322607,
                        "id": "file_14_1",
                        "start": 314.0774193548387
                    }
                ],
                "task_id": "task_14_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 628.1548387096774,
                    "start": 314.0774193548387
                },
                "write": [
                    {
                        "end": 628.1548387096774,
                        "id": "file_14_2",
                        "start": 473.3161290322607
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 787.3935483870994,
                    "start": 782.9935483870994
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 782.9935483870994,
                        "id": "file_14_2",
                        "start": 628.1548387096774
                    }
                ],
                "task_id": "task_14_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 942.2322580645161,
                    "start": 628.1548387096774
                },
                "write": [
                    {
                        "end": 942.2322580645161,
                        "id": "file_14_3",
                        "start": 787.3935483870994
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 159.23870967742195,
                    "start": 154.83870967742195
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 154.83870967742195,
                        "id": "file_15_0",
                        "start": 2.771134020618557e-17
                    }
                ],
                "task_id": "task_15_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 314.0774193548387,
                    "start": 2.771134020618557e-17
                },
                "write": [
                    {
                        "end": 314.0774193548387,
                        "id": "file_15_1",
                        "start": 159.23870967742195
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 473.3161290322607,
                    "start": 468.9161290322607
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 468.9161290322607,
                        "id": "file_15_1",
                        "start": 314.0774193548387
                    }
                ],
                "task_id": "task_15_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 628.1548387096774,
                    "start": 314.0774193548387
                },
                "write": [
                    {
                        "end": 628.1548387096774,
                        "id": "file_15_2",
                        "start": 473.3161290322607
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 787.3935483870994,
                    "start": 782.9935483870994
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 782.9935483870994,
                        "id": "file_15_2",
                        "start": 628.1548387096774
                    }
                ],
                "task_id": "task_15_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 942.2322580645161,
                    "start": 628.1548387096774
                },
                "write": [
                    {
                        "end": 942.2322580645161,
                        "id": "file_15_3",
                        "start": 787.3935483870994
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 159.23870967742195,
                    "start": 154.83870967742195
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 154.83870967742195,
                        "id": "file_16_0",
                        "start": 3.214515463917526e-17
                    }
                ],
                "task_id": "task_16_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 314.0774193548387,
                    "start": 3.214515463917526e-17
                },
                "write": [
                    {
                        "end": 314.0774193548387,
                        "id": "file_16_1",
                        "start": 159.23870967742195
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 473.3161290322607,
                    "start": 468.9161290322607
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 468.9161290322607,
                        "id": "file_16_1",
                        "start": 314.0774193548387
                    }
                ],
                "task_id": "task_16_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 628.1548387096774,
                    "start": 314.0774193548387
                },
                "write": [
                    {
                        "end": 628.1548387096774,
                        "id": "file_16_2",
                        "start": 473.3161290322607
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 787.3935483870994,
                    "start": 782.9935483870994
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 782.9935483870994,
                        "id": "file_16_2",
                        "start": 628.1548387096774
                    }
                ],
                "task_id": "task_16_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 942.2322580645161,
                    "start": 628.1548387096774
                },
                "write": [
                    {
                        "end": 942.2322580645161,
                        "id": "file_16_3",
                        "start": 787.3935483870994
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 159.23870967742195,
                    "start": 154.83870967742195
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 154.83870967742195,
                        "id": "file_17_0",
                        "start": 3.657896907216495e-17
                    }
                ],
                "task_id": "task_17_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 314.0774193548387,
                    "start": 3.657896907216495e-17
                },
                "write": [
                    {
                        "end": 314.0774193548387,
                        "id": "file_17_1",
                        "start": 159.23870967742195
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 473.3161290322607,
                    "start": 468.9161290322607
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 468.9161290322607,
                        "id": "file_17_1",
                        "start": 314.0774193548387
                    }
                ],
                "task_id": "task_17_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 628.1548387096774,
                    "start": 314.0774193548387
                },
                "write": [
                    {
                        "end": 628.1548387096774,
                        "id": "file_17_2",
                        "start": 473.3161290322607
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 787.3935483870994,
                    "start": 782.9935483870994
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 782.9935483870994,
                        "id": "file_17_2",
                        "start": 628.1548387096774
                    }
                ],
                "task_id": "task_17_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 942.2322580645161,
                    "start": 628.1548387096774
                },
                "write": [
                    {
                        "end": 942.2322580645161,
                        "id": "file_17_3",
                        "start": 787.3935483870994
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 159.23870967742195,
                    "start": 154.83870967742195
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 154.83870967742195,
                        "id": "file_18_0",
                        "start": 4.1012783505154644e-17
                    }
                ],
                "task_id": "task_18_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 314.0774193548387,
                    "start": 4.1012783505154644e-17
                },
                "write": [
                    {
                        "end": 314.0774193548387,
                        "id": "file_18_1",
                        "start": 159.23870967742195
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 473.3161290322607,
                    "start": 468.9161290322607
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 468.9161290322607,
                        "id": "file_18_1",
                        "start": 314.0774193548387
                    }
                ],
                "task_id": "task_18_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 628.1548387096774,
                    "start": 314.0774193548387
                },
                "write": [
                    {
                        "end": 628.1548387096774,
                        "id": "file_18_2",
                        "start": 473.3161290322607
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 787.3935483870994,
                    "start": 782.9935483870994
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 782.9935483870994,
                        "id": "file_18_2",
                        "start": 628.1548387096774
                    }
                ],
                "task_id": "task_18_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 942.2322580645161,
                    "start": 628.1548387096774
                },
                "write": [
                    {
                        "end": 942.2322580645161,
                        "id": "file_18_3",
                        "start": 787.3935483870994
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 159.23870967742195,
                    "start": 154.83870967742195
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 154.83870967742195,
                        "id": "file_19_0",
                        "start": 4.5446597938144336e-17
                    }
                ],
                "task_id": "task_19_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 314.0774193548387,
                    "start": 4.5446597938144336e-17
                },
                "write": [
                    {
                        "end": 314.0774193548387,
                        "id": "file_19_1",
                        "start": 159.23870967742195
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 473.3161290322607,
                    "start": 468.9161290322607
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 468.9161290322607,
                        "id": "file_19_1",
                        "start": 314.0774193548387
                    }
                ],
                "task_id": "task_19_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 628.1548387096774,
                    "start": 314.0774193548387
                },
                "write": [
                    {
                        "end": 628.1548387096774,
                        "id": "file_19_2",
                        "start": 473.3161290322607
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 787.3935483870994,
                    "start": 782.9935483870994
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 782.9935483870994,
                        "id": "file_19_2",
                        "start": 628.1548387096774
                    }
                ],
                "task_id": "task_19_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 942.2322580645161,
                    "start": 628.1548387096774
                },
                "write": [
                    {
                        "end": 942.2322580645161,
                        "id": "file_19_3",
                        "start": 787.3935483870994
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 159.23870967742195,
                    "start": 154.83870967742195
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 154.83870967742195,
                        "id": "file_1_0",
                        "start": 4.9880412371134027e-17
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 314.0774193548387,
                    "start": 4.9880412371134027e-17
                },
                "write": [
                    {
                        "end": 314.0774193548387,
                        "id": "file_1_1",
                        "start": 159.23870967742195
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 473.3161290322607,
                    "start": 468.9161290322607
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 468.9161290322607,
                        "id": "file_1_1",
                        "start": 314.0774193548387
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 628.1548387096774,
                    "start": 314.0774193548387
                },
                "write": [
                    {
                        "end": 628.1548387096774,
                        "id": "file_1_2",
                        "start": 473.3161290322607
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 787.3935483870994,
                    "start": 782.9935483870994
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 782.9935483870994,
                        "id": "file_1_2",
                        "start": 628.1548387096774
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 942.2322580645161,
                    "start": 628.1548387096774
                },
                "write": [
                    {
                        "end": 942.2322580645161,
                        "id": "file_1_3",
                        "start": 787.3935483870994
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 159.23870967742195,
                    "start": 154.83870967742195
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 154.83870967742195,
                        "id": "file_20_0",
                        "start": 5.431422680412372e-17
                    }
                ],
                "task_id": "task_20_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 314.0774193548387,
                    "start": 5.431422680412372e-17
                },
                "write": [
                    {
                        "end": 314.0774193548387,
                        "id": "file_20_1",
                        "start": 159.23870967742195
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 473.3161290322607,
                    "start": 468.9161290322607
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 468.9161290322607,
                        "id": "file_20_1",
                        "start": 314.0774193548387
                    }
                ],
                "task_id": "task_20_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 628.1548387096774,
                    "start": 314.0774193548387
                },
                "write": [
                    {
                        "end": 628.1548387096774,
                        "id": "file_20_2",
                        "start": 473.3161290322607
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 787.3935483870994,
                    "start": 782.9935483870994
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 782.9935483870994,
                        "id": "file_20_2",
                        "start": 628.1548387096774
                    }
                ],
                "task_id": "task_20_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 942.2322580645161,
                    "start": 628.1548387096774
                },
                "write": [
                    {
                        "end": 942.2322580645161,
                        "id": "file_20_3",
                        "start": 787.3935483870994
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 159.23870967742195,
                    "start": 154.83870967742195
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 154.83870967742195,
                        "id": "file_21_0",
                        "start": 5.87480412371134e-17
                    }
                ],
                "task_id": "task_21_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 314.0774193548387,
                    "start": 5.87480412371134e-17
                },
                "write": [
                    {
                        "end": 314.0774193548387,
                        "id": "file_21_1",
                        "start": 159.23870967742195
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 473.3161290322607,
                    "start": 468.9161290322607
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 468.9161290322607,
                        "id": "file_21_1",
                        "start": 314.0774193548387
                    }
                ],
                "task_id": "task_21_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 628.1548387096774,
                    "start": 314.0774193548387
                },
                "write": [
                    {
                        "end": 628.1548387096774,
                        "id": "file_21_2",
                        "start": 473.3161290322607
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 787.3935483870994,
                    "start": 782.9935483870994
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 782.9935483870994,
                        "id": "file_21_2",
                        "start": 628.1548387096774
                    }
                ],
                "task_id": "task_21_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 942.2322580645161,
                    "start": 628.1548387096774
                },
                "write": [
                    {
                        "end": 942.2322580645161,
                        "id": "file_21_3",
                        "start": 787.3935483870994
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 159.23870967742195,
                    "start": 154.83870967742195
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 154.83870967742195,
                        "id": "file_22_0",
                        "start": 6.31818556701031e-17
                    }
                ],
                "task_id": "task_22_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 314.0774193548387,
                    "start": 6.31818556701031e-17
                },
                "write": [
                    {
                        "end": 314.0774193548387,
                        "id": "file_22_1",
                        "start": 159.23870967742195
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 473.3161290322607,
                    "start": 468.9161290322607
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 468.9161290322607,
                        "id": "file_22_1",
                        "start": 314.0774193548387
                    }
                ],
                "task_id": "task_22_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 628.1548387096774,
                    "start": 314.0774193548387
                },
                "write": [
                    {
                        "end": 628.1548387096774,
                        "id": "file_22_2",
                        "start": 473.3161290322607
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 787.3935483870994,
                    "start": 782.9935483870994
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 782.9935483870994,
                        "id": "file_22_2",
                        "start": 628.1548387096774
                    }
                ],
                "task_id": "task_22_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 942.2322580645161,
                    "start": 628.1548387096774
                },
                "write": [
                    {
                        "end": 942.2322580645161,
                        "id": "file_22_3",
                        "start": 787.3935483870994
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 159.23870967742195,
                    "start": 154.83870967742195
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 154.83870967742195,
                        "id": "file_23_0",
                        "start": 6.761567010309279e-17
                    }
                ],
                "task_id": "task_23_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 314.0774193548387,
                    "start": 6.761567010309279e-17
                },
                "write": [
                    {
                        "end": 314.0774193548387,
                        "id": "file_23_1",
                        "start": 159.23870967742195
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 473.3161290322607,
                    "start": 468.9161290322607
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 468.9161290322607,
                        "id": "file_23_1",
                        "start": 314.0774193548387
                    }
                ],
                "task_id": "task_23_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 628.1548387096774,
                    "start": 314.0774193548387
                },
                "write": [
                    {
                        "end": 628.1548387096774,
                        "id": "file_23_2",
                        "start": 473.3161290322607
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 787.3935483870994,
                    "start": 782.9935483870994
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 782.9935483870994,
                        "id": "file_23_2",
                        "start": 628.1548387096774
                    }
                ],
                "task_id": "task_23_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 942.2322580645161,
                    "start": 628.1548387096774
                },
                "write": [
                    {
                        "end": 942.2322580645161,
                        "id": "file_23_3",
                        "start": 787.3935483870994
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 159.23870967742195,
                    "start": 154.83870967742195
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 154.83870967742195,
                        "id": "file_2_0",
                        "start": 7.204948453608248e-17
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 314.0774193548387,
                    "start": 7.204948453608248e-17
                },
                "write": [
                    {
                        "end": 314.0774193548387,
                        "id": "file_2_1",
                        "start": 159.23870967742195
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 473.3161290322607,
                    "start": 468.9161290322607
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 468.9161290322607,
                        "id": "file_2_1",
                        "start": 314.0774193548387
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 628.1548387096774,
                    "start": 314.0774193548387
                },
                "write": [
                    {
                        "end": 628.1548387096774,
                        "id": "file_2_2",
                        "start": 473.3161290322607
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 787.3935483870994,
                    "start": 782.9935483870994
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 782.9935483870994,
                        "id": "file_2_2",
                        "start": 628.1548387096774
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 942.2322580645161,
                    "start": 628.1548387096774
                },
                "write": [
                    {
                        "end": 942.2322580645161,
                        "id": "file_2_3",
                        "start": 787.3935483870994
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 159.23870967742195,
                    "start": 154.83870967742195
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 154.83870967742195,
                        "id": "file_3_0",
                        "start": 7.648329896907217e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 314.0774193548387,
                    "start": 7.648329896907217e-17
                },
                "write": [
                    {
                        "end": 314.0774193548387,
                        "id": "file_3_1",
                        "start": 159.23870967742195
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 473.3161290322607,
                    "start": 468.9161290322607
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 468.9161290322607,
                        "id": "file_3_1",
                        "start": 314.0774193548387
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 628.1548387096774,
                    "start": 314.0774193548387
                },
                "write": [
                    {
                        "end": 628.1548387096774,
                        "id": "file_3_2",
                        "start": 473.3161290322607
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 787.3935483870994,
                    "start": 782.9935483870994
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 782.9935483870994,
                        "id": "file_3_2",
                        "start": 628.1548387096774
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 942.2322580645161,
                    "start": 628.1548387096774
                },
                "write": [
                    {
                        "end": 942.2322580645161,
                        "id": "file_3_3",
                        "start": 787.3935483870994
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 159.23870967742195,
                    "start": 154.83870967742195
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 154.83870967742195,
                        "id": "file_4_0",
                        "start": 8.091711340206186e-17
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 314.0774193548387,
                    "start": 8.091711340206186e-17
                },
                "write": [
                    {
                        "end": 314.0774193548387,
                        "id": "file_4_1",
                        "start": 159.23870967742195
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 473.3161290322607,
                    "start": 468.9161290322607
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 468.9161290322607,
                        "id": "file_4_1",
                        "start": 314.0774193548387
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 628.1548387096774,
                    "start": 314.0774193548387
                },
                "write": [
                    {
                        "end": 628.1548387096774,
                        "id": "file_4_2",
                        "start": 473.3161290322607
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 787.3935483870994,
                    "start": 782.9935483870994
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 782.9935483870994,
                        "id": "file_4_2",
                        "start": 628.1548387096774
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 942.2322580645161,
                    "start": 628.1548387096774
                },
                "write": [
                    {
                        "end": 942.2322580645161,
                        "id": "file_4_3",
                        "start": 787.3935483870994
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 159.23870967742195,
                    "start": 154.83870967742195
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 154.83870967742195,
                        "id": "file_5_0",
                        "start": 8.535092783505155e-17
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 314.0774193548387,
                    "start": 8.535092783505155e-17
                },
                "write": [
                    {
                        "end": 314.0774193548387,
                        "id": "file_5_1",
                        "start": 159.23870967742195
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 473.3161290322607,
                    "start": 468.9161290322607
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 468.9161290322607,
                        "id": "file_5_1",
                        "start": 314.0774193548387
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 628.1548387096774,
                    "start": 314.0774193548387
                },
                "write": [
                    {
                        "end": 628.1548387096774,
                        "id": "file_5_2",
                        "start": 473.3161290322607
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 787.3935483870994,
                    "start": 782.9935483870994
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 782.9935483870994,
                        "id": "file_5_2",
                        "start": 628.1548387096774
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 942.2322580645161,
                    "start": 628.1548387096774
                },
                "write": [
                    {
                        "end": 942.2322580645161,
                        "id": "file_5_3",
                        "start": 787.3935483870994
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 159.23870967742195,
                    "start": 154.83870967742195
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 154.83870967742195,
                        "id": "file_6_0",
                        "start": 8.978474226804124e-17
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 314.0774193548387,
                    "start": 8.978474226804124e-17
                },
                "write": [
                    {
                        "end": 314.0774193548387,
                        "id": "file_6_1",
                        "start": 159.23870967742195
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 473.3161290322607,
                    "start": 468.9161290322607
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 468.9161290322607,
                        "id": "file_6_1",
                        "start": 314.0774193548387
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 628.1548387096774,
                    "start": 314.0774193548387
                },
                "write": [
                    {
                        "end": 628.1548387096774,
                        "id": "file_6_2",
                        "start": 473.3161290322607
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 787.3935483870994,
                    "start": 782.9935483870994
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 782.9935483870994,
                        "id": "file_6_2",
                        "start": 628.1548387096774
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 942.2322580645161,
                    "start": 628.1548387096774
                },
                "write": [
                    {
                        "end": 942.2322580645161,
                        "id": "file_6_3",
                        "start": 787.3935483870994
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 159.23870967742195,
                    "start": 154.83870967742195
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 154.83870967742195,
                        "id": "file_7_0",
                        "start": 9.421855670103093e-17
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 314.0774193548387,
                    "start": 9.421855670103093e-17
                },
                "write": [
                    {
                        "end": 314.0774193548387,
                        "id": "file_7_1",
                        "start": 159.23870967742195
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 473.3161290322607,
                    "start": 468.9161290322607
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 468.9161290322607,
                        "id": "file_7_1",
                        "start": 314.0774193548387
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 628.1548387096774,
                    "start": 314.0774193548387
                },
                "write": [
                    {
                        "end": 628.1548387096774,
                        "id": "file_7_2",
                        "start": 473.3161290322607
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 787.3935483870994,
                    "start": 782.9935483870994
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 782.9935483870994,
                        "id": "file_7_2",
                        "start": 628.1548387096774
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 942.2322580645161,
                    "start": 628.1548387096774
                },
                "write": [
                    {
                        "end": 942.2322580645161,
                        "id": "file_7_3",
                        "start": 787.3935483870994
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 159.23870967742195,
                    "start": 154.83870967742195
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 154.83870967742195,
                        "id": "file_8_0",
                        "start": 9.865237113402062e-17
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 314.0774193548387,
                    "start": 9.865237113402062e-17
                },
                "write": [
                    {
                        "end": 314.0774193548387,
                        "id": "file_8_1",
                        "start": 159.23870967742195
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 473.3161290322607,
                    "start": 468.9161290322607
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 468.9161290322607,
                        "id": "file_8_1",
                        "start": 314.0774193548387
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 628.1548387096774,
                    "start": 314.0774193548387
                },
                "write": [
                    {
                        "end": 628.1548387096774,
                        "id": "file_8_2",
                        "start": 473.3161290322607
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 787.3935483870994,
                    "start": 782.9935483870994
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 782.9935483870994,
                        "id": "file_8_2",
                        "start": 628.1548387096774
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 942.2322580645161,
                    "start": 628.1548387096774
                },
                "write": [
                    {
                        "end": 942.2322580645161,
                        "id": "file_8_3",
                        "start": 787.3935483870994
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 159.23870967742195,
                    "start": 154.83870967742195
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 154.83870967742195,
                        "id": "file_9_0",
                        "start": 1.0308618556701032e-16
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 314.0774193548387,
                    "start": 1.0308618556701032e-16
                },
                "write": [
                    {
                        "end": 314.0774193548387,
                        "id": "file_9_1",
                        "start": 159.23870967742195
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 473.3161290322607,
                    "start": 468.9161290322607
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 468.9161290322607,
                        "id": "file_9_1",
                        "start": 314.0774193548387
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 628.1548387096774,
                    "start": 314.0774193548387
                },
                "write": [
                    {
                        "end": 628.1548387096774,
                        "id": "file_9_2",
                        "start": 473.3161290322607
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 787.3935483870994,
                    "start": 782.9935483870994
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 782.9935483870994,
                        "id": "file_9_2",
                        "start": 628.1548387096774
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 942.2322580645161,
                    "start": 628.1548387096774
                },
                "write": [
                    {
                        "end": 942.2322580645161,
                        "id": "file_9_3",
                        "start": 787.3935483870994
                    }
                ]
            }
        ]
    }
}


==> result/multi/local/wrench/original/dump_25.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 165.69032258064786,
                    "start": 161.29032258064785
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 161.29032258064785,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 326.98064516129034,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 326.98064516129034,
                        "id": "file_0_1",
                        "start": 165.69032258064786
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 492.67096774193817,
                    "start": 488.2709677419382
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 488.2709677419382,
                        "id": "file_0_1",
                        "start": 326.98064516129034
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 653.9612903225807,
                    "start": 326.98064516129034
                },
                "write": [
                    {
                        "end": 653.9612903225807,
                        "id": "file_0_2",
                        "start": 492.67096774193817
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 819.6516129032285,
                    "start": 815.2516129032285
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 815.2516129032285,
                        "id": "file_0_2",
                        "start": 653.9612903225807
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 980.941935483871,
                    "start": 653.9612903225807
                },
                "write": [
                    {
                        "end": 980.941935483871,
                        "id": "file_0_3",
                        "start": 819.6516129032285
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 165.69032258064786,
                    "start": 161.29032258064785
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 161.29032258064785,
                        "id": "file_10_0",
                        "start": 5.542268041237114e-18
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 326.98064516129034,
                    "start": 5.542268041237114e-18
                },
                "write": [
                    {
                        "end": 326.98064516129034,
                        "id": "file_10_1",
                        "start": 165.69032258064786
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 492.67096774193817,
                    "start": 488.2709677419382
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 488.2709677419382,
                        "id": "file_10_1",
                        "start": 326.98064516129034
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 653.9612903225807,
                    "start": 326.98064516129034
                },
                "write": [
                    {
                        "end": 653.9612903225807,
                        "id": "file_10_2",
                        "start": 492.67096774193817
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 819.6516129032285,
                    "start": 815.2516129032285
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 815.2516129032285,
                        "id": "file_10_2",
                        "start": 653.9612903225807
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 980.941935483871,
                    "start": 653.9612903225807
                },
                "write": [
                    {
                        "end": 980.941935483871,
                        "id": "file_10_3",
                        "start": 819.6516129032285
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 165.69032258064786,
                    "start": 161.29032258064785
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 161.29032258064785,
                        "id": "file_11_0",
                        "start": 9.976082474226805e-18
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 326.98064516129034,
                    "start": 9.976082474226805e-18
                },
                "write": [
                    {
                        "end": 326.98064516129034,
                        "id": "file_11_1",
                        "start": 165.69032258064786
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 492.67096774193817,
                    "start": 488.2709677419382
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 488.2709677419382,
                        "id": "file_11_1",
                        "start": 326.98064516129034
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 653.9612903225807,
                    "start": 326.98064516129034
                },
                "write": [
                    {
                        "end": 653.9612903225807,
                        "id": "file_11_2",
                        "start": 492.67096774193817
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 819.6516129032285,
                    "start": 815.2516129032285
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 815.2516129032285,
                        "id": "file_11_2",
                        "start": 653.9612903225807
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 980.941935483871,
                    "start": 653.9612903225807
                },
                "write": [
                    {
                        "end": 980.941935483871,
                        "id": "file_11_3",
                        "start": 819.6516129032285
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 165.69032258064786,
                    "start": 161.29032258064785
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 161.29032258064785,
                        "id": "file_12_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_12_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 326.98064516129034,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 326.98064516129034,
                        "id": "file_12_1",
                        "start": 165.69032258064786
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 492.67096774193817,
                    "start": 488.2709677419382
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 488.2709677419382,
                        "id": "file_12_1",
                        "start": 326.98064516129034
                    }
                ],
                "task_id": "task_12_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 653.9612903225807,
                    "start": 326.98064516129034
                },
                "write": [
                    {
                        "end": 653.9612903225807,
                        "id": "file_12_2",
                        "start": 492.67096774193817
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 819.6516129032285,
                    "start": 815.2516129032285
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 815.2516129032285,
                        "id": "file_12_2",
                        "start": 653.9612903225807
                    }
                ],
                "task_id": "task_12_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 980.941935483871,
                    "start": 653.9612903225807
                },
                "write": [
                    {
                        "end": 980.941935483871,
                        "id": "file_12_3",
                        "start": 819.6516129032285
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 165.69032258064786,
                    "start": 161.29032258064785
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 161.29032258064785,
                        "id": "file_13_0",
                        "start": 1.8843711340206188e-17
                    }
                ],
                "task_id": "task_13_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 326.98064516129034,
                    "start": 1.8843711340206188e-17
                },
                "write": [
                    {
                        "end": 326.98064516129034,
                        "id": "file_13_1",
                        "start": 165.69032258064786
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 492.67096774193817,
                    "start": 488.2709677419382
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 488.2709677419382,
                        "id": "file_13_1",
                        "start": 326.98064516129034
                    }
                ],
                "task_id": "task_13_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 653.9612903225807,
                    "start": 326.98064516129034
                },
                "write": [
                    {
                        "end": 653.9612903225807,
                        "id": "file_13_2",
                        "start": 492.67096774193817
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 819.6516129032285,
                    "start": 815.2516129032285
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 815.2516129032285,
                        "id": "file_13_2",
                        "start": 653.9612903225807
                    }
                ],
                "task_id": "task_13_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 980.941935483871,
                    "start": 653.9612903225807
                },
                "write": [
                    {
                        "end": 980.941935483871,
                        "id": "file_13_3",
                        "start": 819.6516129032285
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 165.69032258064786,
                    "start": 161.29032258064785
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 161.29032258064785,
                        "id": "file_14_0",
                        "start": 2.327752577319588e-17
                    }
                ],
                "task_id": "task_14_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 326.98064516129034,
                    "start": 2.327752577319588e-17
                },
                "write": [
                    {
                        "end": 326.98064516129034,
                        "id": "file_14_1",
                        "start": 165.69032258064786
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 492.67096774193817,
                    "start": 488.2709677419382
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 488.2709677419382,
                        "id": "file_14_1",
                        "start": 326.98064516129034
                    }
                ],
                "task_id": "task_14_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 653.9612903225807,
                    "start": 326.98064516129034
                },
                "write": [
                    {
                        "end": 653.9612903225807,
                        "id": "file_14_2",
                        "start": 492.67096774193817
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 819.6516129032285,
                    "start": 815.2516129032285
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 815.2516129032285,
                        "id": "file_14_2",
                        "start": 653.9612903225807
                    }
                ],
                "task_id": "task_14_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 980.941935483871,
                    "start": 653.9612903225807
                },
                "write": [
                    {
                        "end": 980.941935483871,
                        "id": "file_14_3",
                        "start": 819.6516129032285
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 165.69032258064786,
                    "start": 161.29032258064785
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 161.29032258064785,
                        "id": "file_15_0",
                        "start": 2.771134020618557e-17
                    }
                ],
                "task_id": "task_15_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 326.98064516129034,
                    "start": 2.771134020618557e-17
                },
                "write": [
                    {
                        "end": 326.98064516129034,
                        "id": "file_15_1",
                        "start": 165.69032258064786
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 492.67096774193817,
                    "start": 488.2709677419382
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 488.2709677419382,
                        "id": "file_15_1",
                        "start": 326.98064516129034
                    }
                ],
                "task_id": "task_15_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 653.9612903225807,
                    "start": 326.98064516129034
                },
                "write": [
                    {
                        "end": 653.9612903225807,
                        "id": "file_15_2",
                        "start": 492.67096774193817
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 819.6516129032285,
                    "start": 815.2516129032285
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 815.2516129032285,
                        "id": "file_15_2",
                        "start": 653.9612903225807
                    }
                ],
                "task_id": "task_15_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 980.941935483871,
                    "start": 653.9612903225807
                },
                "write": [
                    {
                        "end": 980.941935483871,
                        "id": "file_15_3",
                        "start": 819.6516129032285
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 165.69032258064786,
                    "start": 161.29032258064785
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 161.29032258064785,
                        "id": "file_16_0",
                        "start": 3.214515463917526e-17
                    }
                ],
                "task_id": "task_16_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 326.98064516129034,
                    "start": 3.214515463917526e-17
                },
                "write": [
                    {
                        "end": 326.98064516129034,
                        "id": "file_16_1",
                        "start": 165.69032258064786
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 492.67096774193817,
                    "start": 488.2709677419382
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 488.2709677419382,
                        "id": "file_16_1",
                        "start": 326.98064516129034
                    }
                ],
                "task_id": "task_16_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 653.9612903225807,
                    "start": 326.98064516129034
                },
                "write": [
                    {
                        "end": 653.9612903225807,
                        "id": "file_16_2",
                        "start": 492.67096774193817
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 819.6516129032285,
                    "start": 815.2516129032285
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 815.2516129032285,
                        "id": "file_16_2",
                        "start": 653.9612903225807
                    }
                ],
                "task_id": "task_16_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 980.941935483871,
                    "start": 653.9612903225807
                },
                "write": [
                    {
                        "end": 980.941935483871,
                        "id": "file_16_3",
                        "start": 819.6516129032285
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 165.69032258064786,
                    "start": 161.29032258064785
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 161.29032258064785,
                        "id": "file_17_0",
                        "start": 3.657896907216495e-17
                    }
                ],
                "task_id": "task_17_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 326.98064516129034,
                    "start": 3.657896907216495e-17
                },
                "write": [
                    {
                        "end": 326.98064516129034,
                        "id": "file_17_1",
                        "start": 165.69032258064786
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 492.67096774193817,
                    "start": 488.2709677419382
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 488.2709677419382,
                        "id": "file_17_1",
                        "start": 326.98064516129034
                    }
                ],
                "task_id": "task_17_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 653.9612903225807,
                    "start": 326.98064516129034
                },
                "write": [
                    {
                        "end": 653.9612903225807,
                        "id": "file_17_2",
                        "start": 492.67096774193817
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 819.6516129032285,
                    "start": 815.2516129032285
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 815.2516129032285,
                        "id": "file_17_2",
                        "start": 653.9612903225807
                    }
                ],
                "task_id": "task_17_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 980.941935483871,
                    "start": 653.9612903225807
                },
                "write": [
                    {
                        "end": 980.941935483871,
                        "id": "file_17_3",
                        "start": 819.6516129032285
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 165.69032258064786,
                    "start": 161.29032258064785
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 161.29032258064785,
                        "id": "file_18_0",
                        "start": 4.1012783505154644e-17
                    }
                ],
                "task_id": "task_18_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 326.98064516129034,
                    "start": 4.1012783505154644e-17
                },
                "write": [
                    {
                        "end": 326.98064516129034,
                        "id": "file_18_1",
                        "start": 165.69032258064786
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 492.67096774193817,
                    "start": 488.2709677419382
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 488.2709677419382,
                        "id": "file_18_1",
                        "start": 326.98064516129034
                    }
                ],
                "task_id": "task_18_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 653.9612903225807,
                    "start": 326.98064516129034
                },
                "write": [
                    {
                        "end": 653.9612903225807,
                        "id": "file_18_2",
                        "start": 492.67096774193817
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 819.6516129032285,
                    "start": 815.2516129032285
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 815.2516129032285,
                        "id": "file_18_2",
                        "start": 653.9612903225807
                    }
                ],
                "task_id": "task_18_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 980.941935483871,
                    "start": 653.9612903225807
                },
                "write": [
                    {
                        "end": 980.941935483871,
                        "id": "file_18_3",
                        "start": 819.6516129032285
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 165.69032258064786,
                    "start": 161.29032258064785
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 161.29032258064785,
                        "id": "file_19_0",
                        "start": 4.5446597938144336e-17
                    }
                ],
                "task_id": "task_19_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 326.98064516129034,
                    "start": 4.5446597938144336e-17
                },
                "write": [
                    {
                        "end": 326.98064516129034,
                        "id": "file_19_1",
                        "start": 165.69032258064786
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 492.67096774193817,
                    "start": 488.2709677419382
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 488.2709677419382,
                        "id": "file_19_1",
                        "start": 326.98064516129034
                    }
                ],
                "task_id": "task_19_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 653.9612903225807,
                    "start": 326.98064516129034
                },
                "write": [
                    {
                        "end": 653.9612903225807,
                        "id": "file_19_2",
                        "start": 492.67096774193817
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 819.6516129032285,
                    "start": 815.2516129032285
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 815.2516129032285,
                        "id": "file_19_2",
                        "start": 653.9612903225807
                    }
                ],
                "task_id": "task_19_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 980.941935483871,
                    "start": 653.9612903225807
                },
                "write": [
                    {
                        "end": 980.941935483871,
                        "id": "file_19_3",
                        "start": 819.6516129032285
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 165.69032258064786,
                    "start": 161.29032258064785
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 161.29032258064785,
                        "id": "file_1_0",
                        "start": 4.9880412371134027e-17
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 326.98064516129034,
                    "start": 4.9880412371134027e-17
                },
                "write": [
                    {
                        "end": 326.98064516129034,
                        "id": "file_1_1",
                        "start": 165.69032258064786
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 492.67096774193817,
                    "start": 488.2709677419382
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 488.2709677419382,
                        "id": "file_1_1",
                        "start": 326.98064516129034
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 653.9612903225807,
                    "start": 326.98064516129034
                },
                "write": [
                    {
                        "end": 653.9612903225807,
                        "id": "file_1_2",
                        "start": 492.67096774193817
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 819.6516129032285,
                    "start": 815.2516129032285
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 815.2516129032285,
                        "id": "file_1_2",
                        "start": 653.9612903225807
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 980.941935483871,
                    "start": 653.9612903225807
                },
                "write": [
                    {
                        "end": 980.941935483871,
                        "id": "file_1_3",
                        "start": 819.6516129032285
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 165.69032258064786,
                    "start": 161.29032258064785
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 161.29032258064785,
                        "id": "file_20_0",
                        "start": 5.431422680412372e-17
                    }
                ],
                "task_id": "task_20_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 326.98064516129034,
                    "start": 5.431422680412372e-17
                },
                "write": [
                    {
                        "end": 326.98064516129034,
                        "id": "file_20_1",
                        "start": 165.69032258064786
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 492.67096774193817,
                    "start": 488.2709677419382
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 488.2709677419382,
                        "id": "file_20_1",
                        "start": 326.98064516129034
                    }
                ],
                "task_id": "task_20_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 653.9612903225807,
                    "start": 326.98064516129034
                },
                "write": [
                    {
                        "end": 653.9612903225807,
                        "id": "file_20_2",
                        "start": 492.67096774193817
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 819.6516129032285,
                    "start": 815.2516129032285
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 815.2516129032285,
                        "id": "file_20_2",
                        "start": 653.9612903225807
                    }
                ],
                "task_id": "task_20_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 980.941935483871,
                    "start": 653.9612903225807
                },
                "write": [
                    {
                        "end": 980.941935483871,
                        "id": "file_20_3",
                        "start": 819.6516129032285
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 165.69032258064786,
                    "start": 161.29032258064785
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 161.29032258064785,
                        "id": "file_21_0",
                        "start": 5.87480412371134e-17
                    }
                ],
                "task_id": "task_21_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 326.98064516129034,
                    "start": 5.87480412371134e-17
                },
                "write": [
                    {
                        "end": 326.98064516129034,
                        "id": "file_21_1",
                        "start": 165.69032258064786
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 492.67096774193817,
                    "start": 488.2709677419382
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 488.2709677419382,
                        "id": "file_21_1",
                        "start": 326.98064516129034
                    }
                ],
                "task_id": "task_21_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 653.9612903225807,
                    "start": 326.98064516129034
                },
                "write": [
                    {
                        "end": 653.9612903225807,
                        "id": "file_21_2",
                        "start": 492.67096774193817
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 819.6516129032285,
                    "start": 815.2516129032285
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 815.2516129032285,
                        "id": "file_21_2",
                        "start": 653.9612903225807
                    }
                ],
                "task_id": "task_21_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 980.941935483871,
                    "start": 653.9612903225807
                },
                "write": [
                    {
                        "end": 980.941935483871,
                        "id": "file_21_3",
                        "start": 819.6516129032285
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 165.69032258064786,
                    "start": 161.29032258064785
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 161.29032258064785,
                        "id": "file_22_0",
                        "start": 6.31818556701031e-17
                    }
                ],
                "task_id": "task_22_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 326.98064516129034,
                    "start": 6.31818556701031e-17
                },
                "write": [
                    {
                        "end": 326.98064516129034,
                        "id": "file_22_1",
                        "start": 165.69032258064786
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 492.67096774193817,
                    "start": 488.2709677419382
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 488.2709677419382,
                        "id": "file_22_1",
                        "start": 326.98064516129034
                    }
                ],
                "task_id": "task_22_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 653.9612903225807,
                    "start": 326.98064516129034
                },
                "write": [
                    {
                        "end": 653.9612903225807,
                        "id": "file_22_2",
                        "start": 492.67096774193817
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 819.6516129032285,
                    "start": 815.2516129032285
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 815.2516129032285,
                        "id": "file_22_2",
                        "start": 653.9612903225807
                    }
                ],
                "task_id": "task_22_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 980.941935483871,
                    "start": 653.9612903225807
                },
                "write": [
                    {
                        "end": 980.941935483871,
                        "id": "file_22_3",
                        "start": 819.6516129032285
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 165.69032258064786,
                    "start": 161.29032258064785
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 161.29032258064785,
                        "id": "file_23_0",
                        "start": 6.761567010309279e-17
                    }
                ],
                "task_id": "task_23_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 326.98064516129034,
                    "start": 6.761567010309279e-17
                },
                "write": [
                    {
                        "end": 326.98064516129034,
                        "id": "file_23_1",
                        "start": 165.69032258064786
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 492.67096774193817,
                    "start": 488.2709677419382
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 488.2709677419382,
                        "id": "file_23_1",
                        "start": 326.98064516129034
                    }
                ],
                "task_id": "task_23_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 653.9612903225807,
                    "start": 326.98064516129034
                },
                "write": [
                    {
                        "end": 653.9612903225807,
                        "id": "file_23_2",
                        "start": 492.67096774193817
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 819.6516129032285,
                    "start": 815.2516129032285
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 815.2516129032285,
                        "id": "file_23_2",
                        "start": 653.9612903225807
                    }
                ],
                "task_id": "task_23_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 980.941935483871,
                    "start": 653.9612903225807
                },
                "write": [
                    {
                        "end": 980.941935483871,
                        "id": "file_23_3",
                        "start": 819.6516129032285
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 165.69032258064786,
                    "start": 161.29032258064785
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 161.29032258064785,
                        "id": "file_24_0",
                        "start": 7.204948453608248e-17
                    }
                ],
                "task_id": "task_24_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 326.98064516129034,
                    "start": 7.204948453608248e-17
                },
                "write": [
                    {
                        "end": 326.98064516129034,
                        "id": "file_24_1",
                        "start": 165.69032258064786
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 492.67096774193817,
                    "start": 488.2709677419382
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 488.2709677419382,
                        "id": "file_24_1",
                        "start": 326.98064516129034
                    }
                ],
                "task_id": "task_24_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 653.9612903225807,
                    "start": 326.98064516129034
                },
                "write": [
                    {
                        "end": 653.9612903225807,
                        "id": "file_24_2",
                        "start": 492.67096774193817
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 819.6516129032285,
                    "start": 815.2516129032285
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 815.2516129032285,
                        "id": "file_24_2",
                        "start": 653.9612903225807
                    }
                ],
                "task_id": "task_24_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 980.941935483871,
                    "start": 653.9612903225807
                },
                "write": [
                    {
                        "end": 980.941935483871,
                        "id": "file_24_3",
                        "start": 819.6516129032285
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 165.69032258064786,
                    "start": 161.29032258064785
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 161.29032258064785,
                        "id": "file_2_0",
                        "start": 7.648329896907217e-17
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 326.98064516129034,
                    "start": 7.648329896907217e-17
                },
                "write": [
                    {
                        "end": 326.98064516129034,
                        "id": "file_2_1",
                        "start": 165.69032258064786
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 492.67096774193817,
                    "start": 488.2709677419382
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 488.2709677419382,
                        "id": "file_2_1",
                        "start": 326.98064516129034
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 653.9612903225807,
                    "start": 326.98064516129034
                },
                "write": [
                    {
                        "end": 653.9612903225807,
                        "id": "file_2_2",
                        "start": 492.67096774193817
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 819.6516129032285,
                    "start": 815.2516129032285
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 815.2516129032285,
                        "id": "file_2_2",
                        "start": 653.9612903225807
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 980.941935483871,
                    "start": 653.9612903225807
                },
                "write": [
                    {
                        "end": 980.941935483871,
                        "id": "file_2_3",
                        "start": 819.6516129032285
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 165.69032258064786,
                    "start": 161.29032258064785
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 161.29032258064785,
                        "id": "file_3_0",
                        "start": 8.091711340206186e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 326.98064516129034,
                    "start": 8.091711340206186e-17
                },
                "write": [
                    {
                        "end": 326.98064516129034,
                        "id": "file_3_1",
                        "start": 165.69032258064786
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 492.67096774193817,
                    "start": 488.2709677419382
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 488.2709677419382,
                        "id": "file_3_1",
                        "start": 326.98064516129034
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 653.9612903225807,
                    "start": 326.98064516129034
                },
                "write": [
                    {
                        "end": 653.9612903225807,
                        "id": "file_3_2",
                        "start": 492.67096774193817
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 819.6516129032285,
                    "start": 815.2516129032285
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 815.2516129032285,
                        "id": "file_3_2",
                        "start": 653.9612903225807
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 980.941935483871,
                    "start": 653.9612903225807
                },
                "write": [
                    {
                        "end": 980.941935483871,
                        "id": "file_3_3",
                        "start": 819.6516129032285
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 165.69032258064786,
                    "start": 161.29032258064785
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 161.29032258064785,
                        "id": "file_4_0",
                        "start": 8.535092783505155e-17
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 326.98064516129034,
                    "start": 8.535092783505155e-17
                },
                "write": [
                    {
                        "end": 326.98064516129034,
                        "id": "file_4_1",
                        "start": 165.69032258064786
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 492.67096774193817,
                    "start": 488.2709677419382
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 488.2709677419382,
                        "id": "file_4_1",
                        "start": 326.98064516129034
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 653.9612903225807,
                    "start": 326.98064516129034
                },
                "write": [
                    {
                        "end": 653.9612903225807,
                        "id": "file_4_2",
                        "start": 492.67096774193817
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 819.6516129032285,
                    "start": 815.2516129032285
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 815.2516129032285,
                        "id": "file_4_2",
                        "start": 653.9612903225807
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 980.941935483871,
                    "start": 653.9612903225807
                },
                "write": [
                    {
                        "end": 980.941935483871,
                        "id": "file_4_3",
                        "start": 819.6516129032285
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 165.69032258064786,
                    "start": 161.29032258064785
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 161.29032258064785,
                        "id": "file_5_0",
                        "start": 8.978474226804124e-17
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 326.98064516129034,
                    "start": 8.978474226804124e-17
                },
                "write": [
                    {
                        "end": 326.98064516129034,
                        "id": "file_5_1",
                        "start": 165.69032258064786
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 492.67096774193817,
                    "start": 488.2709677419382
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 488.2709677419382,
                        "id": "file_5_1",
                        "start": 326.98064516129034
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 653.9612903225807,
                    "start": 326.98064516129034
                },
                "write": [
                    {
                        "end": 653.9612903225807,
                        "id": "file_5_2",
                        "start": 492.67096774193817
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 819.6516129032285,
                    "start": 815.2516129032285
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 815.2516129032285,
                        "id": "file_5_2",
                        "start": 653.9612903225807
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 980.941935483871,
                    "start": 653.9612903225807
                },
                "write": [
                    {
                        "end": 980.941935483871,
                        "id": "file_5_3",
                        "start": 819.6516129032285
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 165.69032258064786,
                    "start": 161.29032258064785
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 161.29032258064785,
                        "id": "file_6_0",
                        "start": 9.421855670103093e-17
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 326.98064516129034,
                    "start": 9.421855670103093e-17
                },
                "write": [
                    {
                        "end": 326.98064516129034,
                        "id": "file_6_1",
                        "start": 165.69032258064786
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 492.67096774193817,
                    "start": 488.2709677419382
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 488.2709677419382,
                        "id": "file_6_1",
                        "start": 326.98064516129034
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 653.9612903225807,
                    "start": 326.98064516129034
                },
                "write": [
                    {
                        "end": 653.9612903225807,
                        "id": "file_6_2",
                        "start": 492.67096774193817
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 819.6516129032285,
                    "start": 815.2516129032285
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 815.2516129032285,
                        "id": "file_6_2",
                        "start": 653.9612903225807
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 980.941935483871,
                    "start": 653.9612903225807
                },
                "write": [
                    {
                        "end": 980.941935483871,
                        "id": "file_6_3",
                        "start": 819.6516129032285
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 165.69032258064786,
                    "start": 161.29032258064785
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 161.29032258064785,
                        "id": "file_7_0",
                        "start": 9.865237113402062e-17
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 326.98064516129034,
                    "start": 9.865237113402062e-17
                },
                "write": [
                    {
                        "end": 326.98064516129034,
                        "id": "file_7_1",
                        "start": 165.69032258064786
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 492.67096774193817,
                    "start": 488.2709677419382
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 488.2709677419382,
                        "id": "file_7_1",
                        "start": 326.98064516129034
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 653.9612903225807,
                    "start": 326.98064516129034
                },
                "write": [
                    {
                        "end": 653.9612903225807,
                        "id": "file_7_2",
                        "start": 492.67096774193817
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 819.6516129032285,
                    "start": 815.2516129032285
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 815.2516129032285,
                        "id": "file_7_2",
                        "start": 653.9612903225807
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 980.941935483871,
                    "start": 653.9612903225807
                },
                "write": [
                    {
                        "end": 980.941935483871,
                        "id": "file_7_3",
                        "start": 819.6516129032285
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 165.69032258064786,
                    "start": 161.29032258064785
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 161.29032258064785,
                        "id": "file_8_0",
                        "start": 1.0308618556701032e-16
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 326.98064516129034,
                    "start": 1.0308618556701032e-16
                },
                "write": [
                    {
                        "end": 326.98064516129034,
                        "id": "file_8_1",
                        "start": 165.69032258064786
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 492.67096774193817,
                    "start": 488.2709677419382
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 488.2709677419382,
                        "id": "file_8_1",
                        "start": 326.98064516129034
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 653.9612903225807,
                    "start": 326.98064516129034
                },
                "write": [
                    {
                        "end": 653.9612903225807,
                        "id": "file_8_2",
                        "start": 492.67096774193817
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 819.6516129032285,
                    "start": 815.2516129032285
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 815.2516129032285,
                        "id": "file_8_2",
                        "start": 653.9612903225807
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 980.941935483871,
                    "start": 653.9612903225807
                },
                "write": [
                    {
                        "end": 980.941935483871,
                        "id": "file_8_3",
                        "start": 819.6516129032285
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 165.69032258064786,
                    "start": 161.29032258064785
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 161.29032258064785,
                        "id": "file_9_0",
                        "start": 1.0752000000000001e-16
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 326.98064516129034,
                    "start": 1.0752000000000001e-16
                },
                "write": [
                    {
                        "end": 326.98064516129034,
                        "id": "file_9_1",
                        "start": 165.69032258064786
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 492.67096774193817,
                    "start": 488.2709677419382
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 488.2709677419382,
                        "id": "file_9_1",
                        "start": 326.98064516129034
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 653.9612903225807,
                    "start": 326.98064516129034
                },
                "write": [
                    {
                        "end": 653.9612903225807,
                        "id": "file_9_2",
                        "start": 492.67096774193817
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 819.6516129032285,
                    "start": 815.2516129032285
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 815.2516129032285,
                        "id": "file_9_2",
                        "start": 653.9612903225807
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 980.941935483871,
                    "start": 653.9612903225807
                },
                "write": [
                    {
                        "end": 980.941935483871,
                        "id": "file_9_3",
                        "start": 819.6516129032285
                    }
                ]
            }
        ]
    }
}


==> result/multi/local/wrench/original/dump_26.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 172.14193907527164,
                    "start": 167.74193907527163
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 167.74193907527163,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 339.88387810752687,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 339.88387810752687,
                        "id": "file_0_1",
                        "start": 172.14193907527164
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 512.025817204304,
                    "start": 507.6258172043039
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 507.6258172043039,
                        "id": "file_0_1",
                        "start": 339.88387810752687
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 679.7677562365592,
                    "start": 339.88387810752687
                },
                "write": [
                    {
                        "end": 679.7677562365592,
                        "id": "file_0_2",
                        "start": 512.025817204304
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 851.9096953333361,
                    "start": 847.5096953333361
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 847.5096953333361,
                        "id": "file_0_2",
                        "start": 679.7677562365592
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1019.6516344215054,
                    "start": 679.7677562365592
                },
                "write": [
                    {
                        "end": 1019.6516344215054,
                        "id": "file_0_3",
                        "start": 851.9096953333361
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 172.14193907527164,
                    "start": 167.74193907527163
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 167.74193907527163,
                        "id": "file_10_0",
                        "start": 5.542268041237114e-18
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 339.88387810752687,
                    "start": 5.542268041237114e-18
                },
                "write": [
                    {
                        "end": 339.88387810752687,
                        "id": "file_10_1",
                        "start": 172.14193907527164
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 512.025817204304,
                    "start": 507.6258172043039
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 507.6258172043039,
                        "id": "file_10_1",
                        "start": 339.88387810752687
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 679.7677562365592,
                    "start": 339.88387810752687
                },
                "write": [
                    {
                        "end": 679.7677562365592,
                        "id": "file_10_2",
                        "start": 512.025817204304
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 851.9096953333361,
                    "start": 847.5096953333361
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 847.5096953333361,
                        "id": "file_10_2",
                        "start": 679.7677562365592
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1019.6516344215054,
                    "start": 679.7677562365592
                },
                "write": [
                    {
                        "end": 1019.6516344215054,
                        "id": "file_10_3",
                        "start": 851.9096953333361
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 172.14193907527164,
                    "start": 167.74193907527163
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 167.74193907527163,
                        "id": "file_11_0",
                        "start": 9.976082474226805e-18
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 339.88387810752687,
                    "start": 9.976082474226805e-18
                },
                "write": [
                    {
                        "end": 339.88387810752687,
                        "id": "file_11_1",
                        "start": 172.14193907527164
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 512.025817204304,
                    "start": 507.6258172043039
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 507.6258172043039,
                        "id": "file_11_1",
                        "start": 339.88387810752687
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 679.7677562365592,
                    "start": 339.88387810752687
                },
                "write": [
                    {
                        "end": 679.7677562365592,
                        "id": "file_11_2",
                        "start": 512.025817204304
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 851.9096953333361,
                    "start": 847.5096953333361
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 847.5096953333361,
                        "id": "file_11_2",
                        "start": 679.7677562365592
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1019.6516344215054,
                    "start": 679.7677562365592
                },
                "write": [
                    {
                        "end": 1019.6516344215054,
                        "id": "file_11_3",
                        "start": 851.9096953333361
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 172.14193907527164,
                    "start": 167.74193907527163
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 167.74193907527163,
                        "id": "file_12_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_12_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 339.88387810752687,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 339.88387810752687,
                        "id": "file_12_1",
                        "start": 172.14193907527164
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 512.025817204304,
                    "start": 507.6258172043039
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 507.6258172043039,
                        "id": "file_12_1",
                        "start": 339.88387810752687
                    }
                ],
                "task_id": "task_12_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 679.7677562365592,
                    "start": 339.88387810752687
                },
                "write": [
                    {
                        "end": 679.7677562365592,
                        "id": "file_12_2",
                        "start": 512.025817204304
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 851.9096953333361,
                    "start": 847.5096953333361
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 847.5096953333361,
                        "id": "file_12_2",
                        "start": 679.7677562365592
                    }
                ],
                "task_id": "task_12_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1019.6516344215054,
                    "start": 679.7677562365592
                },
                "write": [
                    {
                        "end": 1019.6516344215054,
                        "id": "file_12_3",
                        "start": 851.9096953333361
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 172.14193907527164,
                    "start": 167.74193907527163
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 167.74193907527163,
                        "id": "file_13_0",
                        "start": 1.8843711340206188e-17
                    }
                ],
                "task_id": "task_13_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 339.88387810752687,
                    "start": 1.8843711340206188e-17
                },
                "write": [
                    {
                        "end": 339.88387810752687,
                        "id": "file_13_1",
                        "start": 172.14193907527164
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 512.025817204304,
                    "start": 507.6258172043039
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 507.6258172043039,
                        "id": "file_13_1",
                        "start": 339.88387810752687
                    }
                ],
                "task_id": "task_13_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 679.7677562365592,
                    "start": 339.88387810752687
                },
                "write": [
                    {
                        "end": 679.7677562365592,
                        "id": "file_13_2",
                        "start": 512.025817204304
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 851.9096953333361,
                    "start": 847.5096953333361
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 847.5096953333361,
                        "id": "file_13_2",
                        "start": 679.7677562365592
                    }
                ],
                "task_id": "task_13_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1019.6516344215054,
                    "start": 679.7677562365592
                },
                "write": [
                    {
                        "end": 1019.6516344215054,
                        "id": "file_13_3",
                        "start": 851.9096953333361
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 172.14193907527164,
                    "start": 167.74193907527163
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 167.74193907527163,
                        "id": "file_14_0",
                        "start": 2.327752577319588e-17
                    }
                ],
                "task_id": "task_14_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 339.88387810752687,
                    "start": 2.327752577319588e-17
                },
                "write": [
                    {
                        "end": 339.88387810752687,
                        "id": "file_14_1",
                        "start": 172.14193907527164
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 512.025817204304,
                    "start": 507.6258172043039
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 507.6258172043039,
                        "id": "file_14_1",
                        "start": 339.88387810752687
                    }
                ],
                "task_id": "task_14_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 679.7677562365592,
                    "start": 339.88387810752687
                },
                "write": [
                    {
                        "end": 679.7677562365592,
                        "id": "file_14_2",
                        "start": 512.025817204304
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 851.9096953333361,
                    "start": 847.5096953333361
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 847.5096953333361,
                        "id": "file_14_2",
                        "start": 679.7677562365592
                    }
                ],
                "task_id": "task_14_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1019.6516344215054,
                    "start": 679.7677562365592
                },
                "write": [
                    {
                        "end": 1019.6516344215054,
                        "id": "file_14_3",
                        "start": 851.9096953333361
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 172.14193907527164,
                    "start": 167.74193907527163
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 167.74193907527163,
                        "id": "file_15_0",
                        "start": 2.771134020618557e-17
                    }
                ],
                "task_id": "task_15_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 339.88387810752687,
                    "start": 2.771134020618557e-17
                },
                "write": [
                    {
                        "end": 339.88387810752687,
                        "id": "file_15_1",
                        "start": 172.14193907527164
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 512.025817204304,
                    "start": 507.6258172043039
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 507.6258172043039,
                        "id": "file_15_1",
                        "start": 339.88387810752687
                    }
                ],
                "task_id": "task_15_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 679.7677562365592,
                    "start": 339.88387810752687
                },
                "write": [
                    {
                        "end": 679.7677562365592,
                        "id": "file_15_2",
                        "start": 512.025817204304
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 851.9096953333361,
                    "start": 847.5096953333361
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 847.5096953333361,
                        "id": "file_15_2",
                        "start": 679.7677562365592
                    }
                ],
                "task_id": "task_15_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1019.6516344215054,
                    "start": 679.7677562365592
                },
                "write": [
                    {
                        "end": 1019.6516344215054,
                        "id": "file_15_3",
                        "start": 851.9096953333361
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 172.14193907527164,
                    "start": 167.74193907527163
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 167.74193907527163,
                        "id": "file_16_0",
                        "start": 3.214515463917526e-17
                    }
                ],
                "task_id": "task_16_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 339.88387810752687,
                    "start": 3.214515463917526e-17
                },
                "write": [
                    {
                        "end": 339.88387810752687,
                        "id": "file_16_1",
                        "start": 172.14193907527164
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 512.025817204304,
                    "start": 507.6258172043039
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 507.6258172043039,
                        "id": "file_16_1",
                        "start": 339.88387810752687
                    }
                ],
                "task_id": "task_16_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 679.7677562365592,
                    "start": 339.88387810752687
                },
                "write": [
                    {
                        "end": 679.7677562365592,
                        "id": "file_16_2",
                        "start": 512.025817204304
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 851.9096953333361,
                    "start": 847.5096953333361
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 847.5096953333361,
                        "id": "file_16_2",
                        "start": 679.7677562365592
                    }
                ],
                "task_id": "task_16_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1019.6516344215054,
                    "start": 679.7677562365592
                },
                "write": [
                    {
                        "end": 1019.6516344215054,
                        "id": "file_16_3",
                        "start": 851.9096953333361
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 172.14193907527164,
                    "start": 167.74193907527163
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 167.74193907527163,
                        "id": "file_17_0",
                        "start": 3.657896907216495e-17
                    }
                ],
                "task_id": "task_17_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 339.88387810752687,
                    "start": 3.657896907216495e-17
                },
                "write": [
                    {
                        "end": 339.88387810752687,
                        "id": "file_17_1",
                        "start": 172.14193907527164
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 512.025817204304,
                    "start": 507.6258172043039
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 507.6258172043039,
                        "id": "file_17_1",
                        "start": 339.88387810752687
                    }
                ],
                "task_id": "task_17_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 679.7677562365592,
                    "start": 339.88387810752687
                },
                "write": [
                    {
                        "end": 679.7677562365592,
                        "id": "file_17_2",
                        "start": 512.025817204304
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 851.9096953333361,
                    "start": 847.5096953333361
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 847.5096953333361,
                        "id": "file_17_2",
                        "start": 679.7677562365592
                    }
                ],
                "task_id": "task_17_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1019.6516344215054,
                    "start": 679.7677562365592
                },
                "write": [
                    {
                        "end": 1019.6516344215054,
                        "id": "file_17_3",
                        "start": 851.9096953333361
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 172.14193907527164,
                    "start": 167.74193907527163
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 167.74193907527163,
                        "id": "file_18_0",
                        "start": 4.1012783505154644e-17
                    }
                ],
                "task_id": "task_18_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 339.88387810752687,
                    "start": 4.1012783505154644e-17
                },
                "write": [
                    {
                        "end": 339.88387810752687,
                        "id": "file_18_1",
                        "start": 172.14193907527164
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 512.025817204304,
                    "start": 507.6258172043039
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 507.6258172043039,
                        "id": "file_18_1",
                        "start": 339.88387810752687
                    }
                ],
                "task_id": "task_18_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 679.7677562365592,
                    "start": 339.88387810752687
                },
                "write": [
                    {
                        "end": 679.7677562365592,
                        "id": "file_18_2",
                        "start": 512.025817204304
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 851.9096953333361,
                    "start": 847.5096953333361
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 847.5096953333361,
                        "id": "file_18_2",
                        "start": 679.7677562365592
                    }
                ],
                "task_id": "task_18_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1019.6516344215054,
                    "start": 679.7677562365592
                },
                "write": [
                    {
                        "end": 1019.6516344215054,
                        "id": "file_18_3",
                        "start": 851.9096953333361
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 172.14193907527164,
                    "start": 167.74193907527163
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 167.74193907527163,
                        "id": "file_19_0",
                        "start": 4.5446597938144336e-17
                    }
                ],
                "task_id": "task_19_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 339.88387810752687,
                    "start": 4.5446597938144336e-17
                },
                "write": [
                    {
                        "end": 339.88387810752687,
                        "id": "file_19_1",
                        "start": 172.14193907527164
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 512.025817204304,
                    "start": 507.6258172043039
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 507.6258172043039,
                        "id": "file_19_1",
                        "start": 339.88387810752687
                    }
                ],
                "task_id": "task_19_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 679.7677562365592,
                    "start": 339.88387810752687
                },
                "write": [
                    {
                        "end": 679.7677562365592,
                        "id": "file_19_2",
                        "start": 512.025817204304
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 851.9096953333361,
                    "start": 847.5096953333361
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 847.5096953333361,
                        "id": "file_19_2",
                        "start": 679.7677562365592
                    }
                ],
                "task_id": "task_19_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1019.6516344215054,
                    "start": 679.7677562365592
                },
                "write": [
                    {
                        "end": 1019.6516344215054,
                        "id": "file_19_3",
                        "start": 851.9096953333361
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 172.14193907527164,
                    "start": 167.74193907527163
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 167.74193907527163,
                        "id": "file_1_0",
                        "start": 4.9880412371134027e-17
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 339.88387810752687,
                    "start": 4.9880412371134027e-17
                },
                "write": [
                    {
                        "end": 339.88387810752687,
                        "id": "file_1_1",
                        "start": 172.14193907527164
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 512.025817204304,
                    "start": 507.6258172043039
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 507.6258172043039,
                        "id": "file_1_1",
                        "start": 339.88387810752687
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 679.7677562365592,
                    "start": 339.88387810752687
                },
                "write": [
                    {
                        "end": 679.7677562365592,
                        "id": "file_1_2",
                        "start": 512.025817204304
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 851.9096953333361,
                    "start": 847.5096953333361
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 847.5096953333361,
                        "id": "file_1_2",
                        "start": 679.7677562365592
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1019.6516344215054,
                    "start": 679.7677562365592
                },
                "write": [
                    {
                        "end": 1019.6516344215054,
                        "id": "file_1_3",
                        "start": 851.9096953333361
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 172.14193907527164,
                    "start": 167.74193907527163
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 167.74193907527163,
                        "id": "file_20_0",
                        "start": 5.431422680412372e-17
                    }
                ],
                "task_id": "task_20_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 339.88387810752687,
                    "start": 5.431422680412372e-17
                },
                "write": [
                    {
                        "end": 339.88387810752687,
                        "id": "file_20_1",
                        "start": 172.14193907527164
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 512.025817204304,
                    "start": 507.6258172043039
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 507.6258172043039,
                        "id": "file_20_1",
                        "start": 339.88387810752687
                    }
                ],
                "task_id": "task_20_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 679.7677562365592,
                    "start": 339.88387810752687
                },
                "write": [
                    {
                        "end": 679.7677562365592,
                        "id": "file_20_2",
                        "start": 512.025817204304
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 851.9096953333361,
                    "start": 847.5096953333361
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 847.5096953333361,
                        "id": "file_20_2",
                        "start": 679.7677562365592
                    }
                ],
                "task_id": "task_20_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1019.6516344215054,
                    "start": 679.7677562365592
                },
                "write": [
                    {
                        "end": 1019.6516344215054,
                        "id": "file_20_3",
                        "start": 851.9096953333361
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 172.14193907527164,
                    "start": 167.74193907527163
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 167.74193907527163,
                        "id": "file_21_0",
                        "start": 5.87480412371134e-17
                    }
                ],
                "task_id": "task_21_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 339.88387810752687,
                    "start": 5.87480412371134e-17
                },
                "write": [
                    {
                        "end": 339.88387810752687,
                        "id": "file_21_1",
                        "start": 172.14193907527164
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 512.025817204304,
                    "start": 507.6258172043039
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 507.6258172043039,
                        "id": "file_21_1",
                        "start": 339.88387810752687
                    }
                ],
                "task_id": "task_21_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 679.7677562365592,
                    "start": 339.88387810752687
                },
                "write": [
                    {
                        "end": 679.7677562365592,
                        "id": "file_21_2",
                        "start": 512.025817204304
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 851.9096953333361,
                    "start": 847.5096953333361
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 847.5096953333361,
                        "id": "file_21_2",
                        "start": 679.7677562365592
                    }
                ],
                "task_id": "task_21_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1019.6516344215054,
                    "start": 679.7677562365592
                },
                "write": [
                    {
                        "end": 1019.6516344215054,
                        "id": "file_21_3",
                        "start": 851.9096953333361
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 172.14193907527164,
                    "start": 167.74193907527163
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 167.74193907527163,
                        "id": "file_22_0",
                        "start": 6.31818556701031e-17
                    }
                ],
                "task_id": "task_22_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 339.88387810752687,
                    "start": 6.31818556701031e-17
                },
                "write": [
                    {
                        "end": 339.88387810752687,
                        "id": "file_22_1",
                        "start": 172.14193907527164
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 512.025817204304,
                    "start": 507.6258172043039
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 507.6258172043039,
                        "id": "file_22_1",
                        "start": 339.88387810752687
                    }
                ],
                "task_id": "task_22_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 679.7677562365592,
                    "start": 339.88387810752687
                },
                "write": [
                    {
                        "end": 679.7677562365592,
                        "id": "file_22_2",
                        "start": 512.025817204304
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 851.9096953333361,
                    "start": 847.5096953333361
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 847.5096953333361,
                        "id": "file_22_2",
                        "start": 679.7677562365592
                    }
                ],
                "task_id": "task_22_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1019.6516344215054,
                    "start": 679.7677562365592
                },
                "write": [
                    {
                        "end": 1019.6516344215054,
                        "id": "file_22_3",
                        "start": 851.9096953333361
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 172.14193907527164,
                    "start": 167.74193907527163
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 167.74193907527163,
                        "id": "file_23_0",
                        "start": 6.761567010309279e-17
                    }
                ],
                "task_id": "task_23_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 339.88387810752687,
                    "start": 6.761567010309279e-17
                },
                "write": [
                    {
                        "end": 339.88387810752687,
                        "id": "file_23_1",
                        "start": 172.14193907527164
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 512.025817204304,
                    "start": 507.6258172043039
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 507.6258172043039,
                        "id": "file_23_1",
                        "start": 339.88387810752687
                    }
                ],
                "task_id": "task_23_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 679.7677562365592,
                    "start": 339.88387810752687
                },
                "write": [
                    {
                        "end": 679.7677562365592,
                        "id": "file_23_2",
                        "start": 512.025817204304
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 851.9096953333361,
                    "start": 847.5096953333361
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 847.5096953333361,
                        "id": "file_23_2",
                        "start": 679.7677562365592
                    }
                ],
                "task_id": "task_23_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1019.6516344215054,
                    "start": 679.7677562365592
                },
                "write": [
                    {
                        "end": 1019.6516344215054,
                        "id": "file_23_3",
                        "start": 851.9096953333361
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 172.14193907527164,
                    "start": 167.74193907527163
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 167.74193907527163,
                        "id": "file_24_0",
                        "start": 7.204948453608248e-17
                    }
                ],
                "task_id": "task_24_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 339.88387810752687,
                    "start": 7.204948453608248e-17
                },
                "write": [
                    {
                        "end": 339.88387810752687,
                        "id": "file_24_1",
                        "start": 172.14193907527164
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 512.025817204304,
                    "start": 507.6258172043039
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 507.6258172043039,
                        "id": "file_24_1",
                        "start": 339.88387810752687
                    }
                ],
                "task_id": "task_24_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 679.7677562365592,
                    "start": 339.88387810752687
                },
                "write": [
                    {
                        "end": 679.7677562365592,
                        "id": "file_24_2",
                        "start": 512.025817204304
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 851.9096953333361,
                    "start": 847.5096953333361
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 847.5096953333361,
                        "id": "file_24_2",
                        "start": 679.7677562365592
                    }
                ],
                "task_id": "task_24_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1019.6516344215054,
                    "start": 679.7677562365592
                },
                "write": [
                    {
                        "end": 1019.6516344215054,
                        "id": "file_24_3",
                        "start": 851.9096953333361
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 172.14193907527164,
                    "start": 167.74193907527163
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 167.74193907527163,
                        "id": "file_25_0",
                        "start": 7.648329896907217e-17
                    }
                ],
                "task_id": "task_25_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 339.88387810752687,
                    "start": 7.648329896907217e-17
                },
                "write": [
                    {
                        "end": 339.88387810752687,
                        "id": "file_25_1",
                        "start": 172.14193907527164
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 512.025817204304,
                    "start": 507.6258172043039
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 507.6258172043039,
                        "id": "file_25_1",
                        "start": 339.88387810752687
                    }
                ],
                "task_id": "task_25_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 679.7677562365592,
                    "start": 339.88387810752687
                },
                "write": [
                    {
                        "end": 679.7677562365592,
                        "id": "file_25_2",
                        "start": 512.025817204304
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 851.9096953333361,
                    "start": 847.5096953333361
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 847.5096953333361,
                        "id": "file_25_2",
                        "start": 679.7677562365592
                    }
                ],
                "task_id": "task_25_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1019.6516344215054,
                    "start": 679.7677562365592
                },
                "write": [
                    {
                        "end": 1019.6516344215054,
                        "id": "file_25_3",
                        "start": 851.9096953333361
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 172.14193907527164,
                    "start": 167.74193907527163
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 167.74193907527163,
                        "id": "file_2_0",
                        "start": 8.091711340206186e-17
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 339.88387810752687,
                    "start": 8.091711340206186e-17
                },
                "write": [
                    {
                        "end": 339.88387810752687,
                        "id": "file_2_1",
                        "start": 172.14193907527164
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 512.025817204304,
                    "start": 507.6258172043039
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 507.6258172043039,
                        "id": "file_2_1",
                        "start": 339.88387810752687
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 679.7677562365592,
                    "start": 339.88387810752687
                },
                "write": [
                    {
                        "end": 679.7677562365592,
                        "id": "file_2_2",
                        "start": 512.025817204304
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 851.9096953333361,
                    "start": 847.5096953333361
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 847.5096953333361,
                        "id": "file_2_2",
                        "start": 679.7677562365592
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1019.6516344215054,
                    "start": 679.7677562365592
                },
                "write": [
                    {
                        "end": 1019.6516344215054,
                        "id": "file_2_3",
                        "start": 851.9096953333361
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 172.14193907527164,
                    "start": 167.74193907527163
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 167.74193907527163,
                        "id": "file_3_0",
                        "start": 8.535092783505155e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 339.88387810752687,
                    "start": 8.535092783505155e-17
                },
                "write": [
                    {
                        "end": 339.88387810752687,
                        "id": "file_3_1",
                        "start": 172.14193907527164
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 512.025817204304,
                    "start": 507.6258172043039
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 507.6258172043039,
                        "id": "file_3_1",
                        "start": 339.88387810752687
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 679.7677562365592,
                    "start": 339.88387810752687
                },
                "write": [
                    {
                        "end": 679.7677562365592,
                        "id": "file_3_2",
                        "start": 512.025817204304
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 851.9096953333361,
                    "start": 847.5096953333361
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 847.5096953333361,
                        "id": "file_3_2",
                        "start": 679.7677562365592
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1019.6516344215054,
                    "start": 679.7677562365592
                },
                "write": [
                    {
                        "end": 1019.6516344215054,
                        "id": "file_3_3",
                        "start": 851.9096953333361
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 172.14193907527164,
                    "start": 167.74193907527163
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 167.74193907527163,
                        "id": "file_4_0",
                        "start": 8.978474226804124e-17
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 339.88387810752687,
                    "start": 8.978474226804124e-17
                },
                "write": [
                    {
                        "end": 339.88387810752687,
                        "id": "file_4_1",
                        "start": 172.14193907527164
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 512.025817204304,
                    "start": 507.6258172043039
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 507.6258172043039,
                        "id": "file_4_1",
                        "start": 339.88387810752687
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 679.7677562365592,
                    "start": 339.88387810752687
                },
                "write": [
                    {
                        "end": 679.7677562365592,
                        "id": "file_4_2",
                        "start": 512.025817204304
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 851.9096953333361,
                    "start": 847.5096953333361
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 847.5096953333361,
                        "id": "file_4_2",
                        "start": 679.7677562365592
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1019.6516344215054,
                    "start": 679.7677562365592
                },
                "write": [
                    {
                        "end": 1019.6516344215054,
                        "id": "file_4_3",
                        "start": 851.9096953333361
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 172.14193907527164,
                    "start": 167.74193907527163
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 167.74193907527163,
                        "id": "file_5_0",
                        "start": 9.421855670103093e-17
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 339.88387810752687,
                    "start": 9.421855670103093e-17
                },
                "write": [
                    {
                        "end": 339.88387810752687,
                        "id": "file_5_1",
                        "start": 172.14193907527164
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 512.025817204304,
                    "start": 507.6258172043039
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 507.6258172043039,
                        "id": "file_5_1",
                        "start": 339.88387810752687
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 679.7677562365592,
                    "start": 339.88387810752687
                },
                "write": [
                    {
                        "end": 679.7677562365592,
                        "id": "file_5_2",
                        "start": 512.025817204304
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 851.9096953333361,
                    "start": 847.5096953333361
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 847.5096953333361,
                        "id": "file_5_2",
                        "start": 679.7677562365592
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1019.6516344215054,
                    "start": 679.7677562365592
                },
                "write": [
                    {
                        "end": 1019.6516344215054,
                        "id": "file_5_3",
                        "start": 851.9096953333361
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 172.14193907527164,
                    "start": 167.74193907527163
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 167.74193907527163,
                        "id": "file_6_0",
                        "start": 9.865237113402062e-17
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 339.88387810752687,
                    "start": 9.865237113402062e-17
                },
                "write": [
                    {
                        "end": 339.88387810752687,
                        "id": "file_6_1",
                        "start": 172.14193907527164
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 512.025817204304,
                    "start": 507.6258172043039
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 507.6258172043039,
                        "id": "file_6_1",
                        "start": 339.88387810752687
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 679.7677562365592,
                    "start": 339.88387810752687
                },
                "write": [
                    {
                        "end": 679.7677562365592,
                        "id": "file_6_2",
                        "start": 512.025817204304
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 851.9096953333361,
                    "start": 847.5096953333361
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 847.5096953333361,
                        "id": "file_6_2",
                        "start": 679.7677562365592
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1019.6516344215054,
                    "start": 679.7677562365592
                },
                "write": [
                    {
                        "end": 1019.6516344215054,
                        "id": "file_6_3",
                        "start": 851.9096953333361
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 172.14193907527164,
                    "start": 167.74193907527163
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 167.74193907527163,
                        "id": "file_7_0",
                        "start": 1.0308618556701032e-16
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 339.88387810752687,
                    "start": 1.0308618556701032e-16
                },
                "write": [
                    {
                        "end": 339.88387810752687,
                        "id": "file_7_1",
                        "start": 172.14193907527164
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 512.025817204304,
                    "start": 507.6258172043039
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 507.6258172043039,
                        "id": "file_7_1",
                        "start": 339.88387810752687
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 679.7677562365592,
                    "start": 339.88387810752687
                },
                "write": [
                    {
                        "end": 679.7677562365592,
                        "id": "file_7_2",
                        "start": 512.025817204304
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 851.9096953333361,
                    "start": 847.5096953333361
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 847.5096953333361,
                        "id": "file_7_2",
                        "start": 679.7677562365592
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1019.6516344215054,
                    "start": 679.7677562365592
                },
                "write": [
                    {
                        "end": 1019.6516344215054,
                        "id": "file_7_3",
                        "start": 851.9096953333361
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 172.14193907527164,
                    "start": 167.74193907527163
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 167.74193907527163,
                        "id": "file_8_0",
                        "start": 1.0752000000000001e-16
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 339.88387810752687,
                    "start": 1.0752000000000001e-16
                },
                "write": [
                    {
                        "end": 339.88387810752687,
                        "id": "file_8_1",
                        "start": 172.14193907527164
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 512.025817204304,
                    "start": 507.6258172043039
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 507.6258172043039,
                        "id": "file_8_1",
                        "start": 339.88387810752687
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 679.7677562365592,
                    "start": 339.88387810752687
                },
                "write": [
                    {
                        "end": 679.7677562365592,
                        "id": "file_8_2",
                        "start": 512.025817204304
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 851.9096953333361,
                    "start": 847.5096953333361
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 847.5096953333361,
                        "id": "file_8_2",
                        "start": 679.7677562365592
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1019.6516344215054,
                    "start": 679.7677562365592
                },
                "write": [
                    {
                        "end": 1019.6516344215054,
                        "id": "file_8_3",
                        "start": 851.9096953333361
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 172.14193907527164,
                    "start": 167.74193907527163
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 167.74193907527163,
                        "id": "file_9_0",
                        "start": 1.1195381443298969e-16
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 339.88387810752687,
                    "start": 1.1195381443298969e-16
                },
                "write": [
                    {
                        "end": 339.88387810752687,
                        "id": "file_9_1",
                        "start": 172.14193907527164
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 512.025817204304,
                    "start": 507.6258172043039
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 507.6258172043039,
                        "id": "file_9_1",
                        "start": 339.88387810752687
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 679.7677562365592,
                    "start": 339.88387810752687
                },
                "write": [
                    {
                        "end": 679.7677562365592,
                        "id": "file_9_2",
                        "start": 512.025817204304
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 851.9096953333361,
                    "start": 847.5096953333361
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 847.5096953333361,
                        "id": "file_9_2",
                        "start": 679.7677562365592
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1019.6516344215054,
                    "start": 679.7677562365592
                },
                "write": [
                    {
                        "end": 1019.6516344215054,
                        "id": "file_9_3",
                        "start": 851.9096953333361
                    }
                ]
            }
        ]
    }
}


==> result/multi/local/wrench/original/dump_27.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 178.59355063226099,
                    "start": 174.19355063226098
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 174.19355063226098,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 352.78710127096775,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 352.78710127096775,
                        "id": "file_0_1",
                        "start": 178.59355063226099
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 531.3806519032288,
                    "start": 526.9806519032288
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 526.9806519032288,
                        "id": "file_0_1",
                        "start": 352.78710127096775
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 705.5742024967742,
                    "start": 352.78710127096775
                },
                "write": [
                    {
                        "end": 705.5742024967742,
                        "id": "file_0_2",
                        "start": 531.3806519032288
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 884.1677531290352,
                    "start": 879.7677531290352
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 879.7677531290352,
                        "id": "file_0_2",
                        "start": 705.5742024967742
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1058.3613037225807,
                    "start": 705.5742024967742
                },
                "write": [
                    {
                        "end": 1058.3613037225807,
                        "id": "file_0_3",
                        "start": 884.1677531290352
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 178.59355063226099,
                    "start": 174.19355063226098
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 174.19355063226098,
                        "id": "file_10_0",
                        "start": 5.542268041237114e-18
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 352.78710127096775,
                    "start": 5.542268041237114e-18
                },
                "write": [
                    {
                        "end": 352.78710127096775,
                        "id": "file_10_1",
                        "start": 178.59355063226099
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 531.3806519032288,
                    "start": 526.9806519032288
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 526.9806519032288,
                        "id": "file_10_1",
                        "start": 352.78710127096775
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 705.5742024967742,
                    "start": 352.78710127096775
                },
                "write": [
                    {
                        "end": 705.5742024967742,
                        "id": "file_10_2",
                        "start": 531.3806519032288
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 884.1677531290352,
                    "start": 879.7677531290352
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 879.7677531290352,
                        "id": "file_10_2",
                        "start": 705.5742024967742
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1058.3613037225807,
                    "start": 705.5742024967742
                },
                "write": [
                    {
                        "end": 1058.3613037225807,
                        "id": "file_10_3",
                        "start": 884.1677531290352
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 178.59355063226099,
                    "start": 174.19355063226098
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 174.19355063226098,
                        "id": "file_11_0",
                        "start": 9.976082474226805e-18
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 352.78710127096775,
                    "start": 9.976082474226805e-18
                },
                "write": [
                    {
                        "end": 352.78710127096775,
                        "id": "file_11_1",
                        "start": 178.59355063226099
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 531.3806519032288,
                    "start": 526.9806519032288
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 526.9806519032288,
                        "id": "file_11_1",
                        "start": 352.78710127096775
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 705.5742024967742,
                    "start": 352.78710127096775
                },
                "write": [
                    {
                        "end": 705.5742024967742,
                        "id": "file_11_2",
                        "start": 531.3806519032288
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 884.1677531290352,
                    "start": 879.7677531290352
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 879.7677531290352,
                        "id": "file_11_2",
                        "start": 705.5742024967742
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1058.3613037225807,
                    "start": 705.5742024967742
                },
                "write": [
                    {
                        "end": 1058.3613037225807,
                        "id": "file_11_3",
                        "start": 884.1677531290352
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 178.59355063226099,
                    "start": 174.19355063226098
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 174.19355063226098,
                        "id": "file_12_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_12_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 352.78710127096775,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 352.78710127096775,
                        "id": "file_12_1",
                        "start": 178.59355063226099
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 531.3806519032288,
                    "start": 526.9806519032288
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 526.9806519032288,
                        "id": "file_12_1",
                        "start": 352.78710127096775
                    }
                ],
                "task_id": "task_12_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 705.5742024967742,
                    "start": 352.78710127096775
                },
                "write": [
                    {
                        "end": 705.5742024967742,
                        "id": "file_12_2",
                        "start": 531.3806519032288
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 884.1677531290352,
                    "start": 879.7677531290352
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 879.7677531290352,
                        "id": "file_12_2",
                        "start": 705.5742024967742
                    }
                ],
                "task_id": "task_12_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1058.3613037225807,
                    "start": 705.5742024967742
                },
                "write": [
                    {
                        "end": 1058.3613037225807,
                        "id": "file_12_3",
                        "start": 884.1677531290352
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 178.59355063226099,
                    "start": 174.19355063226098
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 174.19355063226098,
                        "id": "file_13_0",
                        "start": 1.8843711340206188e-17
                    }
                ],
                "task_id": "task_13_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 352.78710127096775,
                    "start": 1.8843711340206188e-17
                },
                "write": [
                    {
                        "end": 352.78710127096775,
                        "id": "file_13_1",
                        "start": 178.59355063226099
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 531.3806519032288,
                    "start": 526.9806519032288
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 526.9806519032288,
                        "id": "file_13_1",
                        "start": 352.78710127096775
                    }
                ],
                "task_id": "task_13_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 705.5742024967742,
                    "start": 352.78710127096775
                },
                "write": [
                    {
                        "end": 705.5742024967742,
                        "id": "file_13_2",
                        "start": 531.3806519032288
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 884.1677531290352,
                    "start": 879.7677531290352
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 879.7677531290352,
                        "id": "file_13_2",
                        "start": 705.5742024967742
                    }
                ],
                "task_id": "task_13_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1058.3613037225807,
                    "start": 705.5742024967742
                },
                "write": [
                    {
                        "end": 1058.3613037225807,
                        "id": "file_13_3",
                        "start": 884.1677531290352
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 178.59355063226099,
                    "start": 174.19355063226098
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 174.19355063226098,
                        "id": "file_14_0",
                        "start": 2.327752577319588e-17
                    }
                ],
                "task_id": "task_14_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 352.78710127096775,
                    "start": 2.327752577319588e-17
                },
                "write": [
                    {
                        "end": 352.78710127096775,
                        "id": "file_14_1",
                        "start": 178.59355063226099
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 531.3806519032288,
                    "start": 526.9806519032288
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 526.9806519032288,
                        "id": "file_14_1",
                        "start": 352.78710127096775
                    }
                ],
                "task_id": "task_14_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 705.5742024967742,
                    "start": 352.78710127096775
                },
                "write": [
                    {
                        "end": 705.5742024967742,
                        "id": "file_14_2",
                        "start": 531.3806519032288
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 884.1677531290352,
                    "start": 879.7677531290352
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 879.7677531290352,
                        "id": "file_14_2",
                        "start": 705.5742024967742
                    }
                ],
                "task_id": "task_14_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1058.3613037225807,
                    "start": 705.5742024967742
                },
                "write": [
                    {
                        "end": 1058.3613037225807,
                        "id": "file_14_3",
                        "start": 884.1677531290352
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 178.59355063226099,
                    "start": 174.19355063226098
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 174.19355063226098,
                        "id": "file_15_0",
                        "start": 2.771134020618557e-17
                    }
                ],
                "task_id": "task_15_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 352.78710127096775,
                    "start": 2.771134020618557e-17
                },
                "write": [
                    {
                        "end": 352.78710127096775,
                        "id": "file_15_1",
                        "start": 178.59355063226099
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 531.3806519032288,
                    "start": 526.9806519032288
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 526.9806519032288,
                        "id": "file_15_1",
                        "start": 352.78710127096775
                    }
                ],
                "task_id": "task_15_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 705.5742024967742,
                    "start": 352.78710127096775
                },
                "write": [
                    {
                        "end": 705.5742024967742,
                        "id": "file_15_2",
                        "start": 531.3806519032288
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 884.1677531290352,
                    "start": 879.7677531290352
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 879.7677531290352,
                        "id": "file_15_2",
                        "start": 705.5742024967742
                    }
                ],
                "task_id": "task_15_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1058.3613037225807,
                    "start": 705.5742024967742
                },
                "write": [
                    {
                        "end": 1058.3613037225807,
                        "id": "file_15_3",
                        "start": 884.1677531290352
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 178.59355063226099,
                    "start": 174.19355063226098
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 174.19355063226098,
                        "id": "file_16_0",
                        "start": 3.214515463917526e-17
                    }
                ],
                "task_id": "task_16_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 352.78710127096775,
                    "start": 3.214515463917526e-17
                },
                "write": [
                    {
                        "end": 352.78710127096775,
                        "id": "file_16_1",
                        "start": 178.59355063226099
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 531.3806519032288,
                    "start": 526.9806519032288
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 526.9806519032288,
                        "id": "file_16_1",
                        "start": 352.78710127096775
                    }
                ],
                "task_id": "task_16_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 705.5742024967742,
                    "start": 352.78710127096775
                },
                "write": [
                    {
                        "end": 705.5742024967742,
                        "id": "file_16_2",
                        "start": 531.3806519032288
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 884.1677531290352,
                    "start": 879.7677531290352
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 879.7677531290352,
                        "id": "file_16_2",
                        "start": 705.5742024967742
                    }
                ],
                "task_id": "task_16_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1058.3613037225807,
                    "start": 705.5742024967742
                },
                "write": [
                    {
                        "end": 1058.3613037225807,
                        "id": "file_16_3",
                        "start": 884.1677531290352
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 178.59355063226099,
                    "start": 174.19355063226098
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 174.19355063226098,
                        "id": "file_17_0",
                        "start": 3.657896907216495e-17
                    }
                ],
                "task_id": "task_17_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 352.78710127096775,
                    "start": 3.657896907216495e-17
                },
                "write": [
                    {
                        "end": 352.78710127096775,
                        "id": "file_17_1",
                        "start": 178.59355063226099
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 531.3806519032288,
                    "start": 526.9806519032288
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 526.9806519032288,
                        "id": "file_17_1",
                        "start": 352.78710127096775
                    }
                ],
                "task_id": "task_17_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 705.5742024967742,
                    "start": 352.78710127096775
                },
                "write": [
                    {
                        "end": 705.5742024967742,
                        "id": "file_17_2",
                        "start": 531.3806519032288
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 884.1677531290352,
                    "start": 879.7677531290352
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 879.7677531290352,
                        "id": "file_17_2",
                        "start": 705.5742024967742
                    }
                ],
                "task_id": "task_17_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1058.3613037225807,
                    "start": 705.5742024967742
                },
                "write": [
                    {
                        "end": 1058.3613037225807,
                        "id": "file_17_3",
                        "start": 884.1677531290352
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 178.59355063226099,
                    "start": 174.19355063226098
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 174.19355063226098,
                        "id": "file_18_0",
                        "start": 4.1012783505154644e-17
                    }
                ],
                "task_id": "task_18_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 352.78710127096775,
                    "start": 4.1012783505154644e-17
                },
                "write": [
                    {
                        "end": 352.78710127096775,
                        "id": "file_18_1",
                        "start": 178.59355063226099
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 531.3806519032288,
                    "start": 526.9806519032288
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 526.9806519032288,
                        "id": "file_18_1",
                        "start": 352.78710127096775
                    }
                ],
                "task_id": "task_18_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 705.5742024967742,
                    "start": 352.78710127096775
                },
                "write": [
                    {
                        "end": 705.5742024967742,
                        "id": "file_18_2",
                        "start": 531.3806519032288
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 884.1677531290352,
                    "start": 879.7677531290352
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 879.7677531290352,
                        "id": "file_18_2",
                        "start": 705.5742024967742
                    }
                ],
                "task_id": "task_18_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1058.3613037225807,
                    "start": 705.5742024967742
                },
                "write": [
                    {
                        "end": 1058.3613037225807,
                        "id": "file_18_3",
                        "start": 884.1677531290352
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 178.59355063226099,
                    "start": 174.19355063226098
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 174.19355063226098,
                        "id": "file_19_0",
                        "start": 4.5446597938144336e-17
                    }
                ],
                "task_id": "task_19_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 352.78710127096775,
                    "start": 4.5446597938144336e-17
                },
                "write": [
                    {
                        "end": 352.78710127096775,
                        "id": "file_19_1",
                        "start": 178.59355063226099
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 531.3806519032288,
                    "start": 526.9806519032288
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 526.9806519032288,
                        "id": "file_19_1",
                        "start": 352.78710127096775
                    }
                ],
                "task_id": "task_19_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 705.5742024967742,
                    "start": 352.78710127096775
                },
                "write": [
                    {
                        "end": 705.5742024967742,
                        "id": "file_19_2",
                        "start": 531.3806519032288
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 884.1677531290352,
                    "start": 879.7677531290352
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 879.7677531290352,
                        "id": "file_19_2",
                        "start": 705.5742024967742
                    }
                ],
                "task_id": "task_19_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1058.3613037225807,
                    "start": 705.5742024967742
                },
                "write": [
                    {
                        "end": 1058.3613037225807,
                        "id": "file_19_3",
                        "start": 884.1677531290352
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 178.59355063226099,
                    "start": 174.19355063226098
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 174.19355063226098,
                        "id": "file_1_0",
                        "start": 4.9880412371134027e-17
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 352.78710127096775,
                    "start": 4.9880412371134027e-17
                },
                "write": [
                    {
                        "end": 352.78710127096775,
                        "id": "file_1_1",
                        "start": 178.59355063226099
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 531.3806519032288,
                    "start": 526.9806519032288
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 526.9806519032288,
                        "id": "file_1_1",
                        "start": 352.78710127096775
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 705.5742024967742,
                    "start": 352.78710127096775
                },
                "write": [
                    {
                        "end": 705.5742024967742,
                        "id": "file_1_2",
                        "start": 531.3806519032288
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 884.1677531290352,
                    "start": 879.7677531290352
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 879.7677531290352,
                        "id": "file_1_2",
                        "start": 705.5742024967742
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1058.3613037225807,
                    "start": 705.5742024967742
                },
                "write": [
                    {
                        "end": 1058.3613037225807,
                        "id": "file_1_3",
                        "start": 884.1677531290352
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 178.59355063226099,
                    "start": 174.19355063226098
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 174.19355063226098,
                        "id": "file_20_0",
                        "start": 5.431422680412372e-17
                    }
                ],
                "task_id": "task_20_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 352.78710127096775,
                    "start": 5.431422680412372e-17
                },
                "write": [
                    {
                        "end": 352.78710127096775,
                        "id": "file_20_1",
                        "start": 178.59355063226099
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 531.3806519032288,
                    "start": 526.9806519032288
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 526.9806519032288,
                        "id": "file_20_1",
                        "start": 352.78710127096775
                    }
                ],
                "task_id": "task_20_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 705.5742024967742,
                    "start": 352.78710127096775
                },
                "write": [
                    {
                        "end": 705.5742024967742,
                        "id": "file_20_2",
                        "start": 531.3806519032288
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 884.1677531290352,
                    "start": 879.7677531290352
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 879.7677531290352,
                        "id": "file_20_2",
                        "start": 705.5742024967742
                    }
                ],
                "task_id": "task_20_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1058.3613037225807,
                    "start": 705.5742024967742
                },
                "write": [
                    {
                        "end": 1058.3613037225807,
                        "id": "file_20_3",
                        "start": 884.1677531290352
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 178.59355063226099,
                    "start": 174.19355063226098
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 174.19355063226098,
                        "id": "file_21_0",
                        "start": 5.87480412371134e-17
                    }
                ],
                "task_id": "task_21_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 352.78710127096775,
                    "start": 5.87480412371134e-17
                },
                "write": [
                    {
                        "end": 352.78710127096775,
                        "id": "file_21_1",
                        "start": 178.59355063226099
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 531.3806519032288,
                    "start": 526.9806519032288
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 526.9806519032288,
                        "id": "file_21_1",
                        "start": 352.78710127096775
                    }
                ],
                "task_id": "task_21_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 705.5742024967742,
                    "start": 352.78710127096775
                },
                "write": [
                    {
                        "end": 705.5742024967742,
                        "id": "file_21_2",
                        "start": 531.3806519032288
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 884.1677531290352,
                    "start": 879.7677531290352
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 879.7677531290352,
                        "id": "file_21_2",
                        "start": 705.5742024967742
                    }
                ],
                "task_id": "task_21_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1058.3613037225807,
                    "start": 705.5742024967742
                },
                "write": [
                    {
                        "end": 1058.3613037225807,
                        "id": "file_21_3",
                        "start": 884.1677531290352
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 178.59355063226099,
                    "start": 174.19355063226098
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 174.19355063226098,
                        "id": "file_22_0",
                        "start": 6.31818556701031e-17
                    }
                ],
                "task_id": "task_22_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 352.78710127096775,
                    "start": 6.31818556701031e-17
                },
                "write": [
                    {
                        "end": 352.78710127096775,
                        "id": "file_22_1",
                        "start": 178.59355063226099
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 531.3806519032288,
                    "start": 526.9806519032288
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 526.9806519032288,
                        "id": "file_22_1",
                        "start": 352.78710127096775
                    }
                ],
                "task_id": "task_22_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 705.5742024967742,
                    "start": 352.78710127096775
                },
                "write": [
                    {
                        "end": 705.5742024967742,
                        "id": "file_22_2",
                        "start": 531.3806519032288
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 884.1677531290352,
                    "start": 879.7677531290352
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 879.7677531290352,
                        "id": "file_22_2",
                        "start": 705.5742024967742
                    }
                ],
                "task_id": "task_22_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1058.3613037225807,
                    "start": 705.5742024967742
                },
                "write": [
                    {
                        "end": 1058.3613037225807,
                        "id": "file_22_3",
                        "start": 884.1677531290352
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 178.59355063226099,
                    "start": 174.19355063226098
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 174.19355063226098,
                        "id": "file_23_0",
                        "start": 6.761567010309279e-17
                    }
                ],
                "task_id": "task_23_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 352.78710127096775,
                    "start": 6.761567010309279e-17
                },
                "write": [
                    {
                        "end": 352.78710127096775,
                        "id": "file_23_1",
                        "start": 178.59355063226099
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 531.3806519032288,
                    "start": 526.9806519032288
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 526.9806519032288,
                        "id": "file_23_1",
                        "start": 352.78710127096775
                    }
                ],
                "task_id": "task_23_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 705.5742024967742,
                    "start": 352.78710127096775
                },
                "write": [
                    {
                        "end": 705.5742024967742,
                        "id": "file_23_2",
                        "start": 531.3806519032288
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 884.1677531290352,
                    "start": 879.7677531290352
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 879.7677531290352,
                        "id": "file_23_2",
                        "start": 705.5742024967742
                    }
                ],
                "task_id": "task_23_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1058.3613037225807,
                    "start": 705.5742024967742
                },
                "write": [
                    {
                        "end": 1058.3613037225807,
                        "id": "file_23_3",
                        "start": 884.1677531290352
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 178.59355063226099,
                    "start": 174.19355063226098
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 174.19355063226098,
                        "id": "file_24_0",
                        "start": 7.204948453608248e-17
                    }
                ],
                "task_id": "task_24_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 352.78710127096775,
                    "start": 7.204948453608248e-17
                },
                "write": [
                    {
                        "end": 352.78710127096775,
                        "id": "file_24_1",
                        "start": 178.59355063226099
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 531.3806519032288,
                    "start": 526.9806519032288
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 526.9806519032288,
                        "id": "file_24_1",
                        "start": 352.78710127096775
                    }
                ],
                "task_id": "task_24_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 705.5742024967742,
                    "start": 352.78710127096775
                },
                "write": [
                    {
                        "end": 705.5742024967742,
                        "id": "file_24_2",
                        "start": 531.3806519032288
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 884.1677531290352,
                    "start": 879.7677531290352
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 879.7677531290352,
                        "id": "file_24_2",
                        "start": 705.5742024967742
                    }
                ],
                "task_id": "task_24_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1058.3613037225807,
                    "start": 705.5742024967742
                },
                "write": [
                    {
                        "end": 1058.3613037225807,
                        "id": "file_24_3",
                        "start": 884.1677531290352
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 178.59355063226099,
                    "start": 174.19355063226098
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 174.19355063226098,
                        "id": "file_25_0",
                        "start": 7.648329896907217e-17
                    }
                ],
                "task_id": "task_25_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 352.78710127096775,
                    "start": 7.648329896907217e-17
                },
                "write": [
                    {
                        "end": 352.78710127096775,
                        "id": "file_25_1",
                        "start": 178.59355063226099
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 531.3806519032288,
                    "start": 526.9806519032288
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 526.9806519032288,
                        "id": "file_25_1",
                        "start": 352.78710127096775
                    }
                ],
                "task_id": "task_25_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 705.5742024967742,
                    "start": 352.78710127096775
                },
                "write": [
                    {
                        "end": 705.5742024967742,
                        "id": "file_25_2",
                        "start": 531.3806519032288
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 884.1677531290352,
                    "start": 879.7677531290352
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 879.7677531290352,
                        "id": "file_25_2",
                        "start": 705.5742024967742
                    }
                ],
                "task_id": "task_25_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1058.3613037225807,
                    "start": 705.5742024967742
                },
                "write": [
                    {
                        "end": 1058.3613037225807,
                        "id": "file_25_3",
                        "start": 884.1677531290352
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 178.59355063226099,
                    "start": 174.19355063226098
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 174.19355063226098,
                        "id": "file_26_0",
                        "start": 8.091711340206186e-17
                    }
                ],
                "task_id": "task_26_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 352.78710127096775,
                    "start": 8.091711340206186e-17
                },
                "write": [
                    {
                        "end": 352.78710127096775,
                        "id": "file_26_1",
                        "start": 178.59355063226099
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 531.3806519032288,
                    "start": 526.9806519032288
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 526.9806519032288,
                        "id": "file_26_1",
                        "start": 352.78710127096775
                    }
                ],
                "task_id": "task_26_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 705.5742024967742,
                    "start": 352.78710127096775
                },
                "write": [
                    {
                        "end": 705.5742024967742,
                        "id": "file_26_2",
                        "start": 531.3806519032288
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 884.1677531290352,
                    "start": 879.7677531290352
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 879.7677531290352,
                        "id": "file_26_2",
                        "start": 705.5742024967742
                    }
                ],
                "task_id": "task_26_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1058.3613037225807,
                    "start": 705.5742024967742
                },
                "write": [
                    {
                        "end": 1058.3613037225807,
                        "id": "file_26_3",
                        "start": 884.1677531290352
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 178.59355063226099,
                    "start": 174.19355063226098
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 174.19355063226098,
                        "id": "file_2_0",
                        "start": 8.535092783505155e-17
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 352.78710127096775,
                    "start": 8.535092783505155e-17
                },
                "write": [
                    {
                        "end": 352.78710127096775,
                        "id": "file_2_1",
                        "start": 178.59355063226099
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 531.3806519032288,
                    "start": 526.9806519032288
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 526.9806519032288,
                        "id": "file_2_1",
                        "start": 352.78710127096775
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 705.5742024967742,
                    "start": 352.78710127096775
                },
                "write": [
                    {
                        "end": 705.5742024967742,
                        "id": "file_2_2",
                        "start": 531.3806519032288
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 884.1677531290352,
                    "start": 879.7677531290352
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 879.7677531290352,
                        "id": "file_2_2",
                        "start": 705.5742024967742
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1058.3613037225807,
                    "start": 705.5742024967742
                },
                "write": [
                    {
                        "end": 1058.3613037225807,
                        "id": "file_2_3",
                        "start": 884.1677531290352
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 178.59355063226099,
                    "start": 174.19355063226098
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 174.19355063226098,
                        "id": "file_3_0",
                        "start": 8.978474226804124e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 352.78710127096775,
                    "start": 8.978474226804124e-17
                },
                "write": [
                    {
                        "end": 352.78710127096775,
                        "id": "file_3_1",
                        "start": 178.59355063226099
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 531.3806519032288,
                    "start": 526.9806519032288
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 526.9806519032288,
                        "id": "file_3_1",
                        "start": 352.78710127096775
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 705.5742024967742,
                    "start": 352.78710127096775
                },
                "write": [
                    {
                        "end": 705.5742024967742,
                        "id": "file_3_2",
                        "start": 531.3806519032288
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 884.1677531290352,
                    "start": 879.7677531290352
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 879.7677531290352,
                        "id": "file_3_2",
                        "start": 705.5742024967742
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1058.3613037225807,
                    "start": 705.5742024967742
                },
                "write": [
                    {
                        "end": 1058.3613037225807,
                        "id": "file_3_3",
                        "start": 884.1677531290352
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 178.59355063226099,
                    "start": 174.19355063226098
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 174.19355063226098,
                        "id": "file_4_0",
                        "start": 9.421855670103093e-17
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 352.78710127096775,
                    "start": 9.421855670103093e-17
                },
                "write": [
                    {
                        "end": 352.78710127096775,
                        "id": "file_4_1",
                        "start": 178.59355063226099
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 531.3806519032288,
                    "start": 526.9806519032288
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 526.9806519032288,
                        "id": "file_4_1",
                        "start": 352.78710127096775
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 705.5742024967742,
                    "start": 352.78710127096775
                },
                "write": [
                    {
                        "end": 705.5742024967742,
                        "id": "file_4_2",
                        "start": 531.3806519032288
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 884.1677531290352,
                    "start": 879.7677531290352
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 879.7677531290352,
                        "id": "file_4_2",
                        "start": 705.5742024967742
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1058.3613037225807,
                    "start": 705.5742024967742
                },
                "write": [
                    {
                        "end": 1058.3613037225807,
                        "id": "file_4_3",
                        "start": 884.1677531290352
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 178.59355063226099,
                    "start": 174.19355063226098
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 174.19355063226098,
                        "id": "file_5_0",
                        "start": 9.865237113402062e-17
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 352.78710127096775,
                    "start": 9.865237113402062e-17
                },
                "write": [
                    {
                        "end": 352.78710127096775,
                        "id": "file_5_1",
                        "start": 178.59355063226099
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 531.3806519032288,
                    "start": 526.9806519032288
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 526.9806519032288,
                        "id": "file_5_1",
                        "start": 352.78710127096775
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 705.5742024967742,
                    "start": 352.78710127096775
                },
                "write": [
                    {
                        "end": 705.5742024967742,
                        "id": "file_5_2",
                        "start": 531.3806519032288
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 884.1677531290352,
                    "start": 879.7677531290352
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 879.7677531290352,
                        "id": "file_5_2",
                        "start": 705.5742024967742
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1058.3613037225807,
                    "start": 705.5742024967742
                },
                "write": [
                    {
                        "end": 1058.3613037225807,
                        "id": "file_5_3",
                        "start": 884.1677531290352
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 178.59355063226099,
                    "start": 174.19355063226098
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 174.19355063226098,
                        "id": "file_6_0",
                        "start": 1.0308618556701032e-16
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 352.78710127096775,
                    "start": 1.0308618556701032e-16
                },
                "write": [
                    {
                        "end": 352.78710127096775,
                        "id": "file_6_1",
                        "start": 178.59355063226099
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 531.3806519032288,
                    "start": 526.9806519032288
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 526.9806519032288,
                        "id": "file_6_1",
                        "start": 352.78710127096775
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 705.5742024967742,
                    "start": 352.78710127096775
                },
                "write": [
                    {
                        "end": 705.5742024967742,
                        "id": "file_6_2",
                        "start": 531.3806519032288
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 884.1677531290352,
                    "start": 879.7677531290352
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 879.7677531290352,
                        "id": "file_6_2",
                        "start": 705.5742024967742
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1058.3613037225807,
                    "start": 705.5742024967742
                },
                "write": [
                    {
                        "end": 1058.3613037225807,
                        "id": "file_6_3",
                        "start": 884.1677531290352
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 178.59355063226099,
                    "start": 174.19355063226098
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 174.19355063226098,
                        "id": "file_7_0",
                        "start": 1.0752000000000001e-16
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 352.78710127096775,
                    "start": 1.0752000000000001e-16
                },
                "write": [
                    {
                        "end": 352.78710127096775,
                        "id": "file_7_1",
                        "start": 178.59355063226099
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 531.3806519032288,
                    "start": 526.9806519032288
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 526.9806519032288,
                        "id": "file_7_1",
                        "start": 352.78710127096775
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 705.5742024967742,
                    "start": 352.78710127096775
                },
                "write": [
                    {
                        "end": 705.5742024967742,
                        "id": "file_7_2",
                        "start": 531.3806519032288
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 884.1677531290352,
                    "start": 879.7677531290352
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 879.7677531290352,
                        "id": "file_7_2",
                        "start": 705.5742024967742
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1058.3613037225807,
                    "start": 705.5742024967742
                },
                "write": [
                    {
                        "end": 1058.3613037225807,
                        "id": "file_7_3",
                        "start": 884.1677531290352
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 178.59355063226099,
                    "start": 174.19355063226098
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 174.19355063226098,
                        "id": "file_8_0",
                        "start": 1.1195381443298969e-16
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 352.78710127096775,
                    "start": 1.1195381443298969e-16
                },
                "write": [
                    {
                        "end": 352.78710127096775,
                        "id": "file_8_1",
                        "start": 178.59355063226099
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 531.3806519032288,
                    "start": 526.9806519032288
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 526.9806519032288,
                        "id": "file_8_1",
                        "start": 352.78710127096775
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 705.5742024967742,
                    "start": 352.78710127096775
                },
                "write": [
                    {
                        "end": 705.5742024967742,
                        "id": "file_8_2",
                        "start": 531.3806519032288
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 884.1677531290352,
                    "start": 879.7677531290352
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 879.7677531290352,
                        "id": "file_8_2",
                        "start": 705.5742024967742
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1058.3613037225807,
                    "start": 705.5742024967742
                },
                "write": [
                    {
                        "end": 1058.3613037225807,
                        "id": "file_8_3",
                        "start": 884.1677531290352
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 178.59355063226099,
                    "start": 174.19355063226098
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 174.19355063226098,
                        "id": "file_9_0",
                        "start": 1.163876288659794e-16
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 352.78710127096775,
                    "start": 1.163876288659794e-16
                },
                "write": [
                    {
                        "end": 352.78710127096775,
                        "id": "file_9_1",
                        "start": 178.59355063226099
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 531.3806519032288,
                    "start": 526.9806519032288
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 526.9806519032288,
                        "id": "file_9_1",
                        "start": 352.78710127096775
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 705.5742024967742,
                    "start": 352.78710127096775
                },
                "write": [
                    {
                        "end": 705.5742024967742,
                        "id": "file_9_2",
                        "start": 531.3806519032288
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 884.1677531290352,
                    "start": 879.7677531290352
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 879.7677531290352,
                        "id": "file_9_2",
                        "start": 705.5742024967742
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1058.3613037225807,
                    "start": 705.5742024967742
                },
                "write": [
                    {
                        "end": 1058.3613037225807,
                        "id": "file_9_3",
                        "start": 884.1677531290352
                    }
                ]
            }
        ]
    }
}


==> result/multi/local/wrench/original/dump_28.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 185.04515974193853,
                    "start": 180.64515974193853
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 180.64515974193853,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 365.69031946666666,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 365.69031946666666,
                        "id": "file_0_1",
                        "start": 185.04515974193853
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 550.735479200003,
                    "start": 546.3354792000031
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 546.3354792000031,
                        "id": "file_0_1",
                        "start": 365.69031946666666
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 731.3806389247312,
                    "start": 365.69031946666666
                },
                "write": [
                    {
                        "end": 731.3806389247312,
                        "id": "file_0_2",
                        "start": 550.735479200003
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 916.4257986580676,
                    "start": 912.0257986580676
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 912.0257986580676,
                        "id": "file_0_2",
                        "start": 731.3806389247312
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1097.0709583827957,
                    "start": 731.3806389247312
                },
                "write": [
                    {
                        "end": 1097.0709583827957,
                        "id": "file_0_3",
                        "start": 916.4257986580676
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 185.04515974193853,
                    "start": 180.64515974193853
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 180.64515974193853,
                        "id": "file_10_0",
                        "start": 5.542268041237114e-18
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 365.69031946666666,
                    "start": 5.542268041237114e-18
                },
                "write": [
                    {
                        "end": 365.69031946666666,
                        "id": "file_10_1",
                        "start": 185.04515974193853
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 550.735479200003,
                    "start": 546.3354792000031
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 546.3354792000031,
                        "id": "file_10_1",
                        "start": 365.69031946666666
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 731.3806389247312,
                    "start": 365.69031946666666
                },
                "write": [
                    {
                        "end": 731.3806389247312,
                        "id": "file_10_2",
                        "start": 550.735479200003
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 916.4257986580676,
                    "start": 912.0257986580676
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 912.0257986580676,
                        "id": "file_10_2",
                        "start": 731.3806389247312
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1097.0709583827957,
                    "start": 731.3806389247312
                },
                "write": [
                    {
                        "end": 1097.0709583827957,
                        "id": "file_10_3",
                        "start": 916.4257986580676
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 185.04515974193853,
                    "start": 180.64515974193853
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 180.64515974193853,
                        "id": "file_11_0",
                        "start": 9.976082474226805e-18
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 365.69031946666666,
                    "start": 9.976082474226805e-18
                },
                "write": [
                    {
                        "end": 365.69031946666666,
                        "id": "file_11_1",
                        "start": 185.04515974193853
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 550.735479200003,
                    "start": 546.3354792000031
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 546.3354792000031,
                        "id": "file_11_1",
                        "start": 365.69031946666666
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 731.3806389247312,
                    "start": 365.69031946666666
                },
                "write": [
                    {
                        "end": 731.3806389247312,
                        "id": "file_11_2",
                        "start": 550.735479200003
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 916.4257986580676,
                    "start": 912.0257986580676
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 912.0257986580676,
                        "id": "file_11_2",
                        "start": 731.3806389247312
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1097.0709583827957,
                    "start": 731.3806389247312
                },
                "write": [
                    {
                        "end": 1097.0709583827957,
                        "id": "file_11_3",
                        "start": 916.4257986580676
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 185.04515974193853,
                    "start": 180.64515974193853
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 180.64515974193853,
                        "id": "file_12_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_12_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 365.69031946666666,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 365.69031946666666,
                        "id": "file_12_1",
                        "start": 185.04515974193853
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 550.735479200003,
                    "start": 546.3354792000031
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 546.3354792000031,
                        "id": "file_12_1",
                        "start": 365.69031946666666
                    }
                ],
                "task_id": "task_12_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 731.3806389247312,
                    "start": 365.69031946666666
                },
                "write": [
                    {
                        "end": 731.3806389247312,
                        "id": "file_12_2",
                        "start": 550.735479200003
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 916.4257986580676,
                    "start": 912.0257986580676
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 912.0257986580676,
                        "id": "file_12_2",
                        "start": 731.3806389247312
                    }
                ],
                "task_id": "task_12_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1097.0709583827957,
                    "start": 731.3806389247312
                },
                "write": [
                    {
                        "end": 1097.0709583827957,
                        "id": "file_12_3",
                        "start": 916.4257986580676
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 185.04515974193853,
                    "start": 180.64515974193853
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 180.64515974193853,
                        "id": "file_13_0",
                        "start": 1.8843711340206188e-17
                    }
                ],
                "task_id": "task_13_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 365.69031946666666,
                    "start": 1.8843711340206188e-17
                },
                "write": [
                    {
                        "end": 365.69031946666666,
                        "id": "file_13_1",
                        "start": 185.04515974193853
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 550.735479200003,
                    "start": 546.3354792000031
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 546.3354792000031,
                        "id": "file_13_1",
                        "start": 365.69031946666666
                    }
                ],
                "task_id": "task_13_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 731.3806389247312,
                    "start": 365.69031946666666
                },
                "write": [
                    {
                        "end": 731.3806389247312,
                        "id": "file_13_2",
                        "start": 550.735479200003
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 916.4257986580676,
                    "start": 912.0257986580676
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 912.0257986580676,
                        "id": "file_13_2",
                        "start": 731.3806389247312
                    }
                ],
                "task_id": "task_13_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1097.0709583827957,
                    "start": 731.3806389247312
                },
                "write": [
                    {
                        "end": 1097.0709583827957,
                        "id": "file_13_3",
                        "start": 916.4257986580676
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 185.04515974193853,
                    "start": 180.64515974193853
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 180.64515974193853,
                        "id": "file_14_0",
                        "start": 2.327752577319588e-17
                    }
                ],
                "task_id": "task_14_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 365.69031946666666,
                    "start": 2.327752577319588e-17
                },
                "write": [
                    {
                        "end": 365.69031946666666,
                        "id": "file_14_1",
                        "start": 185.04515974193853
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 550.735479200003,
                    "start": 546.3354792000031
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 546.3354792000031,
                        "id": "file_14_1",
                        "start": 365.69031946666666
                    }
                ],
                "task_id": "task_14_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 731.3806389247312,
                    "start": 365.69031946666666
                },
                "write": [
                    {
                        "end": 731.3806389247312,
                        "id": "file_14_2",
                        "start": 550.735479200003
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 916.4257986580676,
                    "start": 912.0257986580676
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 912.0257986580676,
                        "id": "file_14_2",
                        "start": 731.3806389247312
                    }
                ],
                "task_id": "task_14_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1097.0709583827957,
                    "start": 731.3806389247312
                },
                "write": [
                    {
                        "end": 1097.0709583827957,
                        "id": "file_14_3",
                        "start": 916.4257986580676
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 185.04515974193853,
                    "start": 180.64515974193853
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 180.64515974193853,
                        "id": "file_15_0",
                        "start": 2.771134020618557e-17
                    }
                ],
                "task_id": "task_15_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 365.69031946666666,
                    "start": 2.771134020618557e-17
                },
                "write": [
                    {
                        "end": 365.69031946666666,
                        "id": "file_15_1",
                        "start": 185.04515974193853
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 550.735479200003,
                    "start": 546.3354792000031
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 546.3354792000031,
                        "id": "file_15_1",
                        "start": 365.69031946666666
                    }
                ],
                "task_id": "task_15_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 731.3806389247312,
                    "start": 365.69031946666666
                },
                "write": [
                    {
                        "end": 731.3806389247312,
                        "id": "file_15_2",
                        "start": 550.735479200003
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 916.4257986580676,
                    "start": 912.0257986580676
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 912.0257986580676,
                        "id": "file_15_2",
                        "start": 731.3806389247312
                    }
                ],
                "task_id": "task_15_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1097.0709583827957,
                    "start": 731.3806389247312
                },
                "write": [
                    {
                        "end": 1097.0709583827957,
                        "id": "file_15_3",
                        "start": 916.4257986580676
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 185.04515974193853,
                    "start": 180.64515974193853
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 180.64515974193853,
                        "id": "file_16_0",
                        "start": 3.214515463917526e-17
                    }
                ],
                "task_id": "task_16_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 365.69031946666666,
                    "start": 3.214515463917526e-17
                },
                "write": [
                    {
                        "end": 365.69031946666666,
                        "id": "file_16_1",
                        "start": 185.04515974193853
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 550.735479200003,
                    "start": 546.3354792000031
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 546.3354792000031,
                        "id": "file_16_1",
                        "start": 365.69031946666666
                    }
                ],
                "task_id": "task_16_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 731.3806389247312,
                    "start": 365.69031946666666
                },
                "write": [
                    {
                        "end": 731.3806389247312,
                        "id": "file_16_2",
                        "start": 550.735479200003
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 916.4257986580676,
                    "start": 912.0257986580676
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 912.0257986580676,
                        "id": "file_16_2",
                        "start": 731.3806389247312
                    }
                ],
                "task_id": "task_16_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1097.0709583827957,
                    "start": 731.3806389247312
                },
                "write": [
                    {
                        "end": 1097.0709583827957,
                        "id": "file_16_3",
                        "start": 916.4257986580676
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 185.04515974193853,
                    "start": 180.64515974193853
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 180.64515974193853,
                        "id": "file_17_0",
                        "start": 3.657896907216495e-17
                    }
                ],
                "task_id": "task_17_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 365.69031946666666,
                    "start": 3.657896907216495e-17
                },
                "write": [
                    {
                        "end": 365.69031946666666,
                        "id": "file_17_1",
                        "start": 185.04515974193853
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 550.735479200003,
                    "start": 546.3354792000031
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 546.3354792000031,
                        "id": "file_17_1",
                        "start": 365.69031946666666
                    }
                ],
                "task_id": "task_17_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 731.3806389247312,
                    "start": 365.69031946666666
                },
                "write": [
                    {
                        "end": 731.3806389247312,
                        "id": "file_17_2",
                        "start": 550.735479200003
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 916.4257986580676,
                    "start": 912.0257986580676
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 912.0257986580676,
                        "id": "file_17_2",
                        "start": 731.3806389247312
                    }
                ],
                "task_id": "task_17_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1097.0709583827957,
                    "start": 731.3806389247312
                },
                "write": [
                    {
                        "end": 1097.0709583827957,
                        "id": "file_17_3",
                        "start": 916.4257986580676
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 185.04515974193853,
                    "start": 180.64515974193853
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 180.64515974193853,
                        "id": "file_18_0",
                        "start": 4.1012783505154644e-17
                    }
                ],
                "task_id": "task_18_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 365.69031946666666,
                    "start": 4.1012783505154644e-17
                },
                "write": [
                    {
                        "end": 365.69031946666666,
                        "id": "file_18_1",
                        "start": 185.04515974193853
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 550.735479200003,
                    "start": 546.3354792000031
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 546.3354792000031,
                        "id": "file_18_1",
                        "start": 365.69031946666666
                    }
                ],
                "task_id": "task_18_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 731.3806389247312,
                    "start": 365.69031946666666
                },
                "write": [
                    {
                        "end": 731.3806389247312,
                        "id": "file_18_2",
                        "start": 550.735479200003
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 916.4257986580676,
                    "start": 912.0257986580676
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 912.0257986580676,
                        "id": "file_18_2",
                        "start": 731.3806389247312
                    }
                ],
                "task_id": "task_18_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1097.0709583827957,
                    "start": 731.3806389247312
                },
                "write": [
                    {
                        "end": 1097.0709583827957,
                        "id": "file_18_3",
                        "start": 916.4257986580676
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 185.04515974193853,
                    "start": 180.64515974193853
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 180.64515974193853,
                        "id": "file_19_0",
                        "start": 4.5446597938144336e-17
                    }
                ],
                "task_id": "task_19_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 365.69031946666666,
                    "start": 4.5446597938144336e-17
                },
                "write": [
                    {
                        "end": 365.69031946666666,
                        "id": "file_19_1",
                        "start": 185.04515974193853
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 550.735479200003,
                    "start": 546.3354792000031
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 546.3354792000031,
                        "id": "file_19_1",
                        "start": 365.69031946666666
                    }
                ],
                "task_id": "task_19_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 731.3806389247312,
                    "start": 365.69031946666666
                },
                "write": [
                    {
                        "end": 731.3806389247312,
                        "id": "file_19_2",
                        "start": 550.735479200003
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 916.4257986580676,
                    "start": 912.0257986580676
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 912.0257986580676,
                        "id": "file_19_2",
                        "start": 731.3806389247312
                    }
                ],
                "task_id": "task_19_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1097.0709583827957,
                    "start": 731.3806389247312
                },
                "write": [
                    {
                        "end": 1097.0709583827957,
                        "id": "file_19_3",
                        "start": 916.4257986580676
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 185.04515974193853,
                    "start": 180.64515974193853
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 180.64515974193853,
                        "id": "file_1_0",
                        "start": 4.9880412371134027e-17
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 365.69031946666666,
                    "start": 4.9880412371134027e-17
                },
                "write": [
                    {
                        "end": 365.69031946666666,
                        "id": "file_1_1",
                        "start": 185.04515974193853
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 550.735479200003,
                    "start": 546.3354792000031
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 546.3354792000031,
                        "id": "file_1_1",
                        "start": 365.69031946666666
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 731.3806389247312,
                    "start": 365.69031946666666
                },
                "write": [
                    {
                        "end": 731.3806389247312,
                        "id": "file_1_2",
                        "start": 550.735479200003
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 916.4257986580676,
                    "start": 912.0257986580676
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 912.0257986580676,
                        "id": "file_1_2",
                        "start": 731.3806389247312
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1097.0709583827957,
                    "start": 731.3806389247312
                },
                "write": [
                    {
                        "end": 1097.0709583827957,
                        "id": "file_1_3",
                        "start": 916.4257986580676
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 185.04515974193853,
                    "start": 180.64515974193853
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 180.64515974193853,
                        "id": "file_20_0",
                        "start": 5.431422680412372e-17
                    }
                ],
                "task_id": "task_20_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 365.69031946666666,
                    "start": 5.431422680412372e-17
                },
                "write": [
                    {
                        "end": 365.69031946666666,
                        "id": "file_20_1",
                        "start": 185.04515974193853
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 550.735479200003,
                    "start": 546.3354792000031
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 546.3354792000031,
                        "id": "file_20_1",
                        "start": 365.69031946666666
                    }
                ],
                "task_id": "task_20_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 731.3806389247312,
                    "start": 365.69031946666666
                },
                "write": [
                    {
                        "end": 731.3806389247312,
                        "id": "file_20_2",
                        "start": 550.735479200003
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 916.4257986580676,
                    "start": 912.0257986580676
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 912.0257986580676,
                        "id": "file_20_2",
                        "start": 731.3806389247312
                    }
                ],
                "task_id": "task_20_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1097.0709583827957,
                    "start": 731.3806389247312
                },
                "write": [
                    {
                        "end": 1097.0709583827957,
                        "id": "file_20_3",
                        "start": 916.4257986580676
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 185.04515974193853,
                    "start": 180.64515974193853
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 180.64515974193853,
                        "id": "file_21_0",
                        "start": 5.87480412371134e-17
                    }
                ],
                "task_id": "task_21_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 365.69031946666666,
                    "start": 5.87480412371134e-17
                },
                "write": [
                    {
                        "end": 365.69031946666666,
                        "id": "file_21_1",
                        "start": 185.04515974193853
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 550.735479200003,
                    "start": 546.3354792000031
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 546.3354792000031,
                        "id": "file_21_1",
                        "start": 365.69031946666666
                    }
                ],
                "task_id": "task_21_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 731.3806389247312,
                    "start": 365.69031946666666
                },
                "write": [
                    {
                        "end": 731.3806389247312,
                        "id": "file_21_2",
                        "start": 550.735479200003
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 916.4257986580676,
                    "start": 912.0257986580676
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 912.0257986580676,
                        "id": "file_21_2",
                        "start": 731.3806389247312
                    }
                ],
                "task_id": "task_21_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1097.0709583827957,
                    "start": 731.3806389247312
                },
                "write": [
                    {
                        "end": 1097.0709583827957,
                        "id": "file_21_3",
                        "start": 916.4257986580676
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 185.04515974193853,
                    "start": 180.64515974193853
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 180.64515974193853,
                        "id": "file_22_0",
                        "start": 6.31818556701031e-17
                    }
                ],
                "task_id": "task_22_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 365.69031946666666,
                    "start": 6.31818556701031e-17
                },
                "write": [
                    {
                        "end": 365.69031946666666,
                        "id": "file_22_1",
                        "start": 185.04515974193853
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 550.735479200003,
                    "start": 546.3354792000031
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 546.3354792000031,
                        "id": "file_22_1",
                        "start": 365.69031946666666
                    }
                ],
                "task_id": "task_22_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 731.3806389247312,
                    "start": 365.69031946666666
                },
                "write": [
                    {
                        "end": 731.3806389247312,
                        "id": "file_22_2",
                        "start": 550.735479200003
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 916.4257986580676,
                    "start": 912.0257986580676
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 912.0257986580676,
                        "id": "file_22_2",
                        "start": 731.3806389247312
                    }
                ],
                "task_id": "task_22_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1097.0709583827957,
                    "start": 731.3806389247312
                },
                "write": [
                    {
                        "end": 1097.0709583827957,
                        "id": "file_22_3",
                        "start": 916.4257986580676
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 185.04515974193853,
                    "start": 180.64515974193853
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 180.64515974193853,
                        "id": "file_23_0",
                        "start": 6.761567010309279e-17
                    }
                ],
                "task_id": "task_23_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 365.69031946666666,
                    "start": 6.761567010309279e-17
                },
                "write": [
                    {
                        "end": 365.69031946666666,
                        "id": "file_23_1",
                        "start": 185.04515974193853
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 550.735479200003,
                    "start": 546.3354792000031
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 546.3354792000031,
                        "id": "file_23_1",
                        "start": 365.69031946666666
                    }
                ],
                "task_id": "task_23_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 731.3806389247312,
                    "start": 365.69031946666666
                },
                "write": [
                    {
                        "end": 731.3806389247312,
                        "id": "file_23_2",
                        "start": 550.735479200003
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 916.4257986580676,
                    "start": 912.0257986580676
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 912.0257986580676,
                        "id": "file_23_2",
                        "start": 731.3806389247312
                    }
                ],
                "task_id": "task_23_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1097.0709583827957,
                    "start": 731.3806389247312
                },
                "write": [
                    {
                        "end": 1097.0709583827957,
                        "id": "file_23_3",
                        "start": 916.4257986580676
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 185.04515974193853,
                    "start": 180.64515974193853
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 180.64515974193853,
                        "id": "file_24_0",
                        "start": 7.204948453608248e-17
                    }
                ],
                "task_id": "task_24_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 365.69031946666666,
                    "start": 7.204948453608248e-17
                },
                "write": [
                    {
                        "end": 365.69031946666666,
                        "id": "file_24_1",
                        "start": 185.04515974193853
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 550.735479200003,
                    "start": 546.3354792000031
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 546.3354792000031,
                        "id": "file_24_1",
                        "start": 365.69031946666666
                    }
                ],
                "task_id": "task_24_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 731.3806389247312,
                    "start": 365.69031946666666
                },
                "write": [
                    {
                        "end": 731.3806389247312,
                        "id": "file_24_2",
                        "start": 550.735479200003
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 916.4257986580676,
                    "start": 912.0257986580676
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 912.0257986580676,
                        "id": "file_24_2",
                        "start": 731.3806389247312
                    }
                ],
                "task_id": "task_24_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1097.0709583827957,
                    "start": 731.3806389247312
                },
                "write": [
                    {
                        "end": 1097.0709583827957,
                        "id": "file_24_3",
                        "start": 916.4257986580676
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 185.04515974193853,
                    "start": 180.64515974193853
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 180.64515974193853,
                        "id": "file_25_0",
                        "start": 7.648329896907217e-17
                    }
                ],
                "task_id": "task_25_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 365.69031946666666,
                    "start": 7.648329896907217e-17
                },
                "write": [
                    {
                        "end": 365.69031946666666,
                        "id": "file_25_1",
                        "start": 185.04515974193853
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 550.735479200003,
                    "start": 546.3354792000031
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 546.3354792000031,
                        "id": "file_25_1",
                        "start": 365.69031946666666
                    }
                ],
                "task_id": "task_25_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 731.3806389247312,
                    "start": 365.69031946666666
                },
                "write": [
                    {
                        "end": 731.3806389247312,
                        "id": "file_25_2",
                        "start": 550.735479200003
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 916.4257986580676,
                    "start": 912.0257986580676
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 912.0257986580676,
                        "id": "file_25_2",
                        "start": 731.3806389247312
                    }
                ],
                "task_id": "task_25_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1097.0709583827957,
                    "start": 731.3806389247312
                },
                "write": [
                    {
                        "end": 1097.0709583827957,
                        "id": "file_25_3",
                        "start": 916.4257986580676
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 185.04515974193853,
                    "start": 180.64515974193853
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 180.64515974193853,
                        "id": "file_26_0",
                        "start": 8.091711340206186e-17
                    }
                ],
                "task_id": "task_26_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 365.69031946666666,
                    "start": 8.091711340206186e-17
                },
                "write": [
                    {
                        "end": 365.69031946666666,
                        "id": "file_26_1",
                        "start": 185.04515974193853
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 550.735479200003,
                    "start": 546.3354792000031
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 546.3354792000031,
                        "id": "file_26_1",
                        "start": 365.69031946666666
                    }
                ],
                "task_id": "task_26_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 731.3806389247312,
                    "start": 365.69031946666666
                },
                "write": [
                    {
                        "end": 731.3806389247312,
                        "id": "file_26_2",
                        "start": 550.735479200003
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 916.4257986580676,
                    "start": 912.0257986580676
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 912.0257986580676,
                        "id": "file_26_2",
                        "start": 731.3806389247312
                    }
                ],
                "task_id": "task_26_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1097.0709583827957,
                    "start": 731.3806389247312
                },
                "write": [
                    {
                        "end": 1097.0709583827957,
                        "id": "file_26_3",
                        "start": 916.4257986580676
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 185.04515974193853,
                    "start": 180.64515974193853
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 180.64515974193853,
                        "id": "file_27_0",
                        "start": 8.535092783505155e-17
                    }
                ],
                "task_id": "task_27_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 365.69031946666666,
                    "start": 8.535092783505155e-17
                },
                "write": [
                    {
                        "end": 365.69031946666666,
                        "id": "file_27_1",
                        "start": 185.04515974193853
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 550.735479200003,
                    "start": 546.3354792000031
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 546.3354792000031,
                        "id": "file_27_1",
                        "start": 365.69031946666666
                    }
                ],
                "task_id": "task_27_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 731.3806389247312,
                    "start": 365.69031946666666
                },
                "write": [
                    {
                        "end": 731.3806389247312,
                        "id": "file_27_2",
                        "start": 550.735479200003
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 916.4257986580676,
                    "start": 912.0257986580676
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 912.0257986580676,
                        "id": "file_27_2",
                        "start": 731.3806389247312
                    }
                ],
                "task_id": "task_27_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1097.0709583827957,
                    "start": 731.3806389247312
                },
                "write": [
                    {
                        "end": 1097.0709583827957,
                        "id": "file_27_3",
                        "start": 916.4257986580676
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 185.04515974193853,
                    "start": 180.64515974193853
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 180.64515974193853,
                        "id": "file_2_0",
                        "start": 8.978474226804124e-17
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 365.69031946666666,
                    "start": 8.978474226804124e-17
                },
                "write": [
                    {
                        "end": 365.69031946666666,
                        "id": "file_2_1",
                        "start": 185.04515974193853
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 550.735479200003,
                    "start": 546.3354792000031
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 546.3354792000031,
                        "id": "file_2_1",
                        "start": 365.69031946666666
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 731.3806389247312,
                    "start": 365.69031946666666
                },
                "write": [
                    {
                        "end": 731.3806389247312,
                        "id": "file_2_2",
                        "start": 550.735479200003
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 916.4257986580676,
                    "start": 912.0257986580676
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 912.0257986580676,
                        "id": "file_2_2",
                        "start": 731.3806389247312
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1097.0709583827957,
                    "start": 731.3806389247312
                },
                "write": [
                    {
                        "end": 1097.0709583827957,
                        "id": "file_2_3",
                        "start": 916.4257986580676
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 185.04515974193853,
                    "start": 180.64515974193853
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 180.64515974193853,
                        "id": "file_3_0",
                        "start": 9.421855670103093e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 365.69031946666666,
                    "start": 9.421855670103093e-17
                },
                "write": [
                    {
                        "end": 365.69031946666666,
                        "id": "file_3_1",
                        "start": 185.04515974193853
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 550.735479200003,
                    "start": 546.3354792000031
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 546.3354792000031,
                        "id": "file_3_1",
                        "start": 365.69031946666666
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 731.3806389247312,
                    "start": 365.69031946666666
                },
                "write": [
                    {
                        "end": 731.3806389247312,
                        "id": "file_3_2",
                        "start": 550.735479200003
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 916.4257986580676,
                    "start": 912.0257986580676
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 912.0257986580676,
                        "id": "file_3_2",
                        "start": 731.3806389247312
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1097.0709583827957,
                    "start": 731.3806389247312
                },
                "write": [
                    {
                        "end": 1097.0709583827957,
                        "id": "file_3_3",
                        "start": 916.4257986580676
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 185.04515974193853,
                    "start": 180.64515974193853
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 180.64515974193853,
                        "id": "file_4_0",
                        "start": 9.865237113402062e-17
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 365.69031946666666,
                    "start": 9.865237113402062e-17
                },
                "write": [
                    {
                        "end": 365.69031946666666,
                        "id": "file_4_1",
                        "start": 185.04515974193853
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 550.735479200003,
                    "start": 546.3354792000031
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 546.3354792000031,
                        "id": "file_4_1",
                        "start": 365.69031946666666
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 731.3806389247312,
                    "start": 365.69031946666666
                },
                "write": [
                    {
                        "end": 731.3806389247312,
                        "id": "file_4_2",
                        "start": 550.735479200003
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 916.4257986580676,
                    "start": 912.0257986580676
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 912.0257986580676,
                        "id": "file_4_2",
                        "start": 731.3806389247312
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1097.0709583827957,
                    "start": 731.3806389247312
                },
                "write": [
                    {
                        "end": 1097.0709583827957,
                        "id": "file_4_3",
                        "start": 916.4257986580676
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 185.04515974193853,
                    "start": 180.64515974193853
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 180.64515974193853,
                        "id": "file_5_0",
                        "start": 1.0308618556701032e-16
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 365.69031946666666,
                    "start": 1.0308618556701032e-16
                },
                "write": [
                    {
                        "end": 365.69031946666666,
                        "id": "file_5_1",
                        "start": 185.04515974193853
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 550.735479200003,
                    "start": 546.3354792000031
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 546.3354792000031,
                        "id": "file_5_1",
                        "start": 365.69031946666666
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 731.3806389247312,
                    "start": 365.69031946666666
                },
                "write": [
                    {
                        "end": 731.3806389247312,
                        "id": "file_5_2",
                        "start": 550.735479200003
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 916.4257986580676,
                    "start": 912.0257986580676
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 912.0257986580676,
                        "id": "file_5_2",
                        "start": 731.3806389247312
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1097.0709583827957,
                    "start": 731.3806389247312
                },
                "write": [
                    {
                        "end": 1097.0709583827957,
                        "id": "file_5_3",
                        "start": 916.4257986580676
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 185.04515974193853,
                    "start": 180.64515974193853
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 180.64515974193853,
                        "id": "file_6_0",
                        "start": 1.0752000000000001e-16
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 365.69031946666666,
                    "start": 1.0752000000000001e-16
                },
                "write": [
                    {
                        "end": 365.69031946666666,
                        "id": "file_6_1",
                        "start": 185.04515974193853
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 550.735479200003,
                    "start": 546.3354792000031
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 546.3354792000031,
                        "id": "file_6_1",
                        "start": 365.69031946666666
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 731.3806389247312,
                    "start": 365.69031946666666
                },
                "write": [
                    {
                        "end": 731.3806389247312,
                        "id": "file_6_2",
                        "start": 550.735479200003
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 916.4257986580676,
                    "start": 912.0257986580676
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 912.0257986580676,
                        "id": "file_6_2",
                        "start": 731.3806389247312
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1097.0709583827957,
                    "start": 731.3806389247312
                },
                "write": [
                    {
                        "end": 1097.0709583827957,
                        "id": "file_6_3",
                        "start": 916.4257986580676
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 185.04515974193853,
                    "start": 180.64515974193853
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 180.64515974193853,
                        "id": "file_7_0",
                        "start": 1.1195381443298969e-16
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 365.69031946666666,
                    "start": 1.1195381443298969e-16
                },
                "write": [
                    {
                        "end": 365.69031946666666,
                        "id": "file_7_1",
                        "start": 185.04515974193853
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 550.735479200003,
                    "start": 546.3354792000031
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 546.3354792000031,
                        "id": "file_7_1",
                        "start": 365.69031946666666
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 731.3806389247312,
                    "start": 365.69031946666666
                },
                "write": [
                    {
                        "end": 731.3806389247312,
                        "id": "file_7_2",
                        "start": 550.735479200003
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 916.4257986580676,
                    "start": 912.0257986580676
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 912.0257986580676,
                        "id": "file_7_2",
                        "start": 731.3806389247312
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1097.0709583827957,
                    "start": 731.3806389247312
                },
                "write": [
                    {
                        "end": 1097.0709583827957,
                        "id": "file_7_3",
                        "start": 916.4257986580676
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 185.04515974193853,
                    "start": 180.64515974193853
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 180.64515974193853,
                        "id": "file_8_0",
                        "start": 1.163876288659794e-16
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 365.69031946666666,
                    "start": 1.163876288659794e-16
                },
                "write": [
                    {
                        "end": 365.69031946666666,
                        "id": "file_8_1",
                        "start": 185.04515974193853
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 550.735479200003,
                    "start": 546.3354792000031
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 546.3354792000031,
                        "id": "file_8_1",
                        "start": 365.69031946666666
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 731.3806389247312,
                    "start": 365.69031946666666
                },
                "write": [
                    {
                        "end": 731.3806389247312,
                        "id": "file_8_2",
                        "start": 550.735479200003
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 916.4257986580676,
                    "start": 912.0257986580676
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 912.0257986580676,
                        "id": "file_8_2",
                        "start": 731.3806389247312
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1097.0709583827957,
                    "start": 731.3806389247312
                },
                "write": [
                    {
                        "end": 1097.0709583827957,
                        "id": "file_8_3",
                        "start": 916.4257986580676
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 185.04515974193853,
                    "start": 180.64515974193853
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 180.64515974193853,
                        "id": "file_9_0",
                        "start": 1.2082144329896912e-16
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 365.69031946666666,
                    "start": 1.2082144329896912e-16
                },
                "write": [
                    {
                        "end": 365.69031946666666,
                        "id": "file_9_1",
                        "start": 185.04515974193853
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 550.735479200003,
                    "start": 546.3354792000031
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 546.3354792000031,
                        "id": "file_9_1",
                        "start": 365.69031946666666
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 731.3806389247312,
                    "start": 365.69031946666666
                },
                "write": [
                    {
                        "end": 731.3806389247312,
                        "id": "file_9_2",
                        "start": 550.735479200003
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 916.4257986580676,
                    "start": 912.0257986580676
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 912.0257986580676,
                        "id": "file_9_2",
                        "start": 731.3806389247312
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1097.0709583827957,
                    "start": 731.3806389247312
                },
                "write": [
                    {
                        "end": 1097.0709583827957,
                        "id": "file_9_3",
                        "start": 916.4257986580676
                    }
                ]
            }
        ]
    }
}


==> result/multi/local/wrench/original/dump_29.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 191.49677137849775,
                    "start": 187.09677137849775
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 187.09677137849775,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 378.5935427505376,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 378.5935427505376,
                        "id": "file_0_1",
                        "start": 191.49677137849775
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 570.0903141290354,
                    "start": 565.6903141290354
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 565.6903141290354,
                        "id": "file_0_1",
                        "start": 378.5935427505376
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 757.1870855483871,
                    "start": 378.5935427505376
                },
                "write": [
                    {
                        "end": 757.1870855483871,
                        "id": "file_0_2",
                        "start": 570.0903141290354
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 948.6838569268849,
                    "start": 944.2838569268849
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 944.2838569268849,
                        "id": "file_0_2",
                        "start": 757.1870855483871
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1135.7806282989247,
                    "start": 757.1870855483871
                },
                "write": [
                    {
                        "end": 1135.7806282989247,
                        "id": "file_0_3",
                        "start": 948.6838569268849
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 191.49677137849775,
                    "start": 187.09677137849775
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 187.09677137849775,
                        "id": "file_10_0",
                        "start": 5.542268041237114e-18
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 378.5935427505376,
                    "start": 5.542268041237114e-18
                },
                "write": [
                    {
                        "end": 378.5935427505376,
                        "id": "file_10_1",
                        "start": 191.49677137849775
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 570.0903141290354,
                    "start": 565.6903141290354
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 565.6903141290354,
                        "id": "file_10_1",
                        "start": 378.5935427505376
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 757.1870855483871,
                    "start": 378.5935427505376
                },
                "write": [
                    {
                        "end": 757.1870855483871,
                        "id": "file_10_2",
                        "start": 570.0903141290354
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 948.6838569268849,
                    "start": 944.2838569268849
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 944.2838569268849,
                        "id": "file_10_2",
                        "start": 757.1870855483871
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1135.7806282989247,
                    "start": 757.1870855483871
                },
                "write": [
                    {
                        "end": 1135.7806282989247,
                        "id": "file_10_3",
                        "start": 948.6838569268849
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 191.49677137849775,
                    "start": 187.09677137849775
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 187.09677137849775,
                        "id": "file_11_0",
                        "start": 9.976082474226805e-18
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 378.5935427505376,
                    "start": 9.976082474226805e-18
                },
                "write": [
                    {
                        "end": 378.5935427505376,
                        "id": "file_11_1",
                        "start": 191.49677137849775
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 570.0903141290354,
                    "start": 565.6903141290354
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 565.6903141290354,
                        "id": "file_11_1",
                        "start": 378.5935427505376
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 757.1870855483871,
                    "start": 378.5935427505376
                },
                "write": [
                    {
                        "end": 757.1870855483871,
                        "id": "file_11_2",
                        "start": 570.0903141290354
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 948.6838569268849,
                    "start": 944.2838569268849
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 944.2838569268849,
                        "id": "file_11_2",
                        "start": 757.1870855483871
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1135.7806282989247,
                    "start": 757.1870855483871
                },
                "write": [
                    {
                        "end": 1135.7806282989247,
                        "id": "file_11_3",
                        "start": 948.6838569268849
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 191.49677137849775,
                    "start": 187.09677137849775
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 187.09677137849775,
                        "id": "file_12_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_12_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 378.5935427505376,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 378.5935427505376,
                        "id": "file_12_1",
                        "start": 191.49677137849775
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 570.0903141290354,
                    "start": 565.6903141290354
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 565.6903141290354,
                        "id": "file_12_1",
                        "start": 378.5935427505376
                    }
                ],
                "task_id": "task_12_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 757.1870855483871,
                    "start": 378.5935427505376
                },
                "write": [
                    {
                        "end": 757.1870855483871,
                        "id": "file_12_2",
                        "start": 570.0903141290354
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 948.6838569268849,
                    "start": 944.2838569268849
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 944.2838569268849,
                        "id": "file_12_2",
                        "start": 757.1870855483871
                    }
                ],
                "task_id": "task_12_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1135.7806282989247,
                    "start": 757.1870855483871
                },
                "write": [
                    {
                        "end": 1135.7806282989247,
                        "id": "file_12_3",
                        "start": 948.6838569268849
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 191.49677137849775,
                    "start": 187.09677137849775
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 187.09677137849775,
                        "id": "file_13_0",
                        "start": 1.8843711340206188e-17
                    }
                ],
                "task_id": "task_13_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 378.5935427505376,
                    "start": 1.8843711340206188e-17
                },
                "write": [
                    {
                        "end": 378.5935427505376,
                        "id": "file_13_1",
                        "start": 191.49677137849775
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 570.0903141290354,
                    "start": 565.6903141290354
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 565.6903141290354,
                        "id": "file_13_1",
                        "start": 378.5935427505376
                    }
                ],
                "task_id": "task_13_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 757.1870855483871,
                    "start": 378.5935427505376
                },
                "write": [
                    {
                        "end": 757.1870855483871,
                        "id": "file_13_2",
                        "start": 570.0903141290354
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 948.6838569268849,
                    "start": 944.2838569268849
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 944.2838569268849,
                        "id": "file_13_2",
                        "start": 757.1870855483871
                    }
                ],
                "task_id": "task_13_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1135.7806282989247,
                    "start": 757.1870855483871
                },
                "write": [
                    {
                        "end": 1135.7806282989247,
                        "id": "file_13_3",
                        "start": 948.6838569268849
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 191.49677137849775,
                    "start": 187.09677137849775
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 187.09677137849775,
                        "id": "file_14_0",
                        "start": 2.327752577319588e-17
                    }
                ],
                "task_id": "task_14_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 378.5935427505376,
                    "start": 2.327752577319588e-17
                },
                "write": [
                    {
                        "end": 378.5935427505376,
                        "id": "file_14_1",
                        "start": 191.49677137849775
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 570.0903141290354,
                    "start": 565.6903141290354
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 565.6903141290354,
                        "id": "file_14_1",
                        "start": 378.5935427505376
                    }
                ],
                "task_id": "task_14_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 757.1870855483871,
                    "start": 378.5935427505376
                },
                "write": [
                    {
                        "end": 757.1870855483871,
                        "id": "file_14_2",
                        "start": 570.0903141290354
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 948.6838569268849,
                    "start": 944.2838569268849
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 944.2838569268849,
                        "id": "file_14_2",
                        "start": 757.1870855483871
                    }
                ],
                "task_id": "task_14_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1135.7806282989247,
                    "start": 757.1870855483871
                },
                "write": [
                    {
                        "end": 1135.7806282989247,
                        "id": "file_14_3",
                        "start": 948.6838569268849
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 191.49677137849775,
                    "start": 187.09677137849775
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 187.09677137849775,
                        "id": "file_15_0",
                        "start": 2.771134020618557e-17
                    }
                ],
                "task_id": "task_15_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 378.5935427505376,
                    "start": 2.771134020618557e-17
                },
                "write": [
                    {
                        "end": 378.5935427505376,
                        "id": "file_15_1",
                        "start": 191.49677137849775
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 570.0903141290354,
                    "start": 565.6903141290354
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 565.6903141290354,
                        "id": "file_15_1",
                        "start": 378.5935427505376
                    }
                ],
                "task_id": "task_15_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 757.1870855483871,
                    "start": 378.5935427505376
                },
                "write": [
                    {
                        "end": 757.1870855483871,
                        "id": "file_15_2",
                        "start": 570.0903141290354
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 948.6838569268849,
                    "start": 944.2838569268849
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 944.2838569268849,
                        "id": "file_15_2",
                        "start": 757.1870855483871
                    }
                ],
                "task_id": "task_15_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1135.7806282989247,
                    "start": 757.1870855483871
                },
                "write": [
                    {
                        "end": 1135.7806282989247,
                        "id": "file_15_3",
                        "start": 948.6838569268849
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 191.49677137849775,
                    "start": 187.09677137849775
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 187.09677137849775,
                        "id": "file_16_0",
                        "start": 3.214515463917526e-17
                    }
                ],
                "task_id": "task_16_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 378.5935427505376,
                    "start": 3.214515463917526e-17
                },
                "write": [
                    {
                        "end": 378.5935427505376,
                        "id": "file_16_1",
                        "start": 191.49677137849775
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 570.0903141290354,
                    "start": 565.6903141290354
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 565.6903141290354,
                        "id": "file_16_1",
                        "start": 378.5935427505376
                    }
                ],
                "task_id": "task_16_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 757.1870855483871,
                    "start": 378.5935427505376
                },
                "write": [
                    {
                        "end": 757.1870855483871,
                        "id": "file_16_2",
                        "start": 570.0903141290354
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 948.6838569268849,
                    "start": 944.2838569268849
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 944.2838569268849,
                        "id": "file_16_2",
                        "start": 757.1870855483871
                    }
                ],
                "task_id": "task_16_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1135.7806282989247,
                    "start": 757.1870855483871
                },
                "write": [
                    {
                        "end": 1135.7806282989247,
                        "id": "file_16_3",
                        "start": 948.6838569268849
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 191.49677137849775,
                    "start": 187.09677137849775
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 187.09677137849775,
                        "id": "file_17_0",
                        "start": 3.657896907216495e-17
                    }
                ],
                "task_id": "task_17_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 378.5935427505376,
                    "start": 3.657896907216495e-17
                },
                "write": [
                    {
                        "end": 378.5935427505376,
                        "id": "file_17_1",
                        "start": 191.49677137849775
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 570.0903141290354,
                    "start": 565.6903141290354
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 565.6903141290354,
                        "id": "file_17_1",
                        "start": 378.5935427505376
                    }
                ],
                "task_id": "task_17_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 757.1870855483871,
                    "start": 378.5935427505376
                },
                "write": [
                    {
                        "end": 757.1870855483871,
                        "id": "file_17_2",
                        "start": 570.0903141290354
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 948.6838569268849,
                    "start": 944.2838569268849
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 944.2838569268849,
                        "id": "file_17_2",
                        "start": 757.1870855483871
                    }
                ],
                "task_id": "task_17_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1135.7806282989247,
                    "start": 757.1870855483871
                },
                "write": [
                    {
                        "end": 1135.7806282989247,
                        "id": "file_17_3",
                        "start": 948.6838569268849
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 191.49677137849775,
                    "start": 187.09677137849775
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 187.09677137849775,
                        "id": "file_18_0",
                        "start": 4.1012783505154644e-17
                    }
                ],
                "task_id": "task_18_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 378.5935427505376,
                    "start": 4.1012783505154644e-17
                },
                "write": [
                    {
                        "end": 378.5935427505376,
                        "id": "file_18_1",
                        "start": 191.49677137849775
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 570.0903141290354,
                    "start": 565.6903141290354
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 565.6903141290354,
                        "id": "file_18_1",
                        "start": 378.5935427505376
                    }
                ],
                "task_id": "task_18_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 757.1870855483871,
                    "start": 378.5935427505376
                },
                "write": [
                    {
                        "end": 757.1870855483871,
                        "id": "file_18_2",
                        "start": 570.0903141290354
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 948.6838569268849,
                    "start": 944.2838569268849
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 944.2838569268849,
                        "id": "file_18_2",
                        "start": 757.1870855483871
                    }
                ],
                "task_id": "task_18_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1135.7806282989247,
                    "start": 757.1870855483871
                },
                "write": [
                    {
                        "end": 1135.7806282989247,
                        "id": "file_18_3",
                        "start": 948.6838569268849
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 191.49677137849775,
                    "start": 187.09677137849775
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 187.09677137849775,
                        "id": "file_19_0",
                        "start": 4.5446597938144336e-17
                    }
                ],
                "task_id": "task_19_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 378.5935427505376,
                    "start": 4.5446597938144336e-17
                },
                "write": [
                    {
                        "end": 378.5935427505376,
                        "id": "file_19_1",
                        "start": 191.49677137849775
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 570.0903141290354,
                    "start": 565.6903141290354
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 565.6903141290354,
                        "id": "file_19_1",
                        "start": 378.5935427505376
                    }
                ],
                "task_id": "task_19_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 757.1870855483871,
                    "start": 378.5935427505376
                },
                "write": [
                    {
                        "end": 757.1870855483871,
                        "id": "file_19_2",
                        "start": 570.0903141290354
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 948.6838569268849,
                    "start": 944.2838569268849
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 944.2838569268849,
                        "id": "file_19_2",
                        "start": 757.1870855483871
                    }
                ],
                "task_id": "task_19_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1135.7806282989247,
                    "start": 757.1870855483871
                },
                "write": [
                    {
                        "end": 1135.7806282989247,
                        "id": "file_19_3",
                        "start": 948.6838569268849
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 191.49677137849775,
                    "start": 187.09677137849775
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 187.09677137849775,
                        "id": "file_1_0",
                        "start": 4.9880412371134027e-17
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 378.5935427505376,
                    "start": 4.9880412371134027e-17
                },
                "write": [
                    {
                        "end": 378.5935427505376,
                        "id": "file_1_1",
                        "start": 191.49677137849775
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 570.0903141290354,
                    "start": 565.6903141290354
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 565.6903141290354,
                        "id": "file_1_1",
                        "start": 378.5935427505376
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 757.1870855483871,
                    "start": 378.5935427505376
                },
                "write": [
                    {
                        "end": 757.1870855483871,
                        "id": "file_1_2",
                        "start": 570.0903141290354
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 948.6838569268849,
                    "start": 944.2838569268849
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 944.2838569268849,
                        "id": "file_1_2",
                        "start": 757.1870855483871
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1135.7806282989247,
                    "start": 757.1870855483871
                },
                "write": [
                    {
                        "end": 1135.7806282989247,
                        "id": "file_1_3",
                        "start": 948.6838569268849
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 191.49677137849775,
                    "start": 187.09677137849775
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 187.09677137849775,
                        "id": "file_20_0",
                        "start": 5.431422680412372e-17
                    }
                ],
                "task_id": "task_20_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 378.5935427505376,
                    "start": 5.431422680412372e-17
                },
                "write": [
                    {
                        "end": 378.5935427505376,
                        "id": "file_20_1",
                        "start": 191.49677137849775
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 570.0903141290354,
                    "start": 565.6903141290354
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 565.6903141290354,
                        "id": "file_20_1",
                        "start": 378.5935427505376
                    }
                ],
                "task_id": "task_20_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 757.1870855483871,
                    "start": 378.5935427505376
                },
                "write": [
                    {
                        "end": 757.1870855483871,
                        "id": "file_20_2",
                        "start": 570.0903141290354
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 948.6838569268849,
                    "start": 944.2838569268849
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 944.2838569268849,
                        "id": "file_20_2",
                        "start": 757.1870855483871
                    }
                ],
                "task_id": "task_20_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1135.7806282989247,
                    "start": 757.1870855483871
                },
                "write": [
                    {
                        "end": 1135.7806282989247,
                        "id": "file_20_3",
                        "start": 948.6838569268849
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 191.49677137849775,
                    "start": 187.09677137849775
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 187.09677137849775,
                        "id": "file_21_0",
                        "start": 5.87480412371134e-17
                    }
                ],
                "task_id": "task_21_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 378.5935427505376,
                    "start": 5.87480412371134e-17
                },
                "write": [
                    {
                        "end": 378.5935427505376,
                        "id": "file_21_1",
                        "start": 191.49677137849775
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 570.0903141290354,
                    "start": 565.6903141290354
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 565.6903141290354,
                        "id": "file_21_1",
                        "start": 378.5935427505376
                    }
                ],
                "task_id": "task_21_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 757.1870855483871,
                    "start": 378.5935427505376
                },
                "write": [
                    {
                        "end": 757.1870855483871,
                        "id": "file_21_2",
                        "start": 570.0903141290354
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 948.6838569268849,
                    "start": 944.2838569268849
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 944.2838569268849,
                        "id": "file_21_2",
                        "start": 757.1870855483871
                    }
                ],
                "task_id": "task_21_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1135.7806282989247,
                    "start": 757.1870855483871
                },
                "write": [
                    {
                        "end": 1135.7806282989247,
                        "id": "file_21_3",
                        "start": 948.6838569268849
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 191.49677137849775,
                    "start": 187.09677137849775
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 187.09677137849775,
                        "id": "file_22_0",
                        "start": 6.31818556701031e-17
                    }
                ],
                "task_id": "task_22_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 378.5935427505376,
                    "start": 6.31818556701031e-17
                },
                "write": [
                    {
                        "end": 378.5935427505376,
                        "id": "file_22_1",
                        "start": 191.49677137849775
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 570.0903141290354,
                    "start": 565.6903141290354
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 565.6903141290354,
                        "id": "file_22_1",
                        "start": 378.5935427505376
                    }
                ],
                "task_id": "task_22_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 757.1870855483871,
                    "start": 378.5935427505376
                },
                "write": [
                    {
                        "end": 757.1870855483871,
                        "id": "file_22_2",
                        "start": 570.0903141290354
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 948.6838569268849,
                    "start": 944.2838569268849
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 944.2838569268849,
                        "id": "file_22_2",
                        "start": 757.1870855483871
                    }
                ],
                "task_id": "task_22_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1135.7806282989247,
                    "start": 757.1870855483871
                },
                "write": [
                    {
                        "end": 1135.7806282989247,
                        "id": "file_22_3",
                        "start": 948.6838569268849
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 191.49677137849775,
                    "start": 187.09677137849775
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 187.09677137849775,
                        "id": "file_23_0",
                        "start": 6.761567010309279e-17
                    }
                ],
                "task_id": "task_23_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 378.5935427505376,
                    "start": 6.761567010309279e-17
                },
                "write": [
                    {
                        "end": 378.5935427505376,
                        "id": "file_23_1",
                        "start": 191.49677137849775
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 570.0903141290354,
                    "start": 565.6903141290354
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 565.6903141290354,
                        "id": "file_23_1",
                        "start": 378.5935427505376
                    }
                ],
                "task_id": "task_23_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 757.1870855483871,
                    "start": 378.5935427505376
                },
                "write": [
                    {
                        "end": 757.1870855483871,
                        "id": "file_23_2",
                        "start": 570.0903141290354
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 948.6838569268849,
                    "start": 944.2838569268849
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 944.2838569268849,
                        "id": "file_23_2",
                        "start": 757.1870855483871
                    }
                ],
                "task_id": "task_23_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1135.7806282989247,
                    "start": 757.1870855483871
                },
                "write": [
                    {
                        "end": 1135.7806282989247,
                        "id": "file_23_3",
                        "start": 948.6838569268849
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 191.49677137849775,
                    "start": 187.09677137849775
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 187.09677137849775,
                        "id": "file_24_0",
                        "start": 7.204948453608248e-17
                    }
                ],
                "task_id": "task_24_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 378.5935427505376,
                    "start": 7.204948453608248e-17
                },
                "write": [
                    {
                        "end": 378.5935427505376,
                        "id": "file_24_1",
                        "start": 191.49677137849775
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 570.0903141290354,
                    "start": 565.6903141290354
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 565.6903141290354,
                        "id": "file_24_1",
                        "start": 378.5935427505376
                    }
                ],
                "task_id": "task_24_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 757.1870855483871,
                    "start": 378.5935427505376
                },
                "write": [
                    {
                        "end": 757.1870855483871,
                        "id": "file_24_2",
                        "start": 570.0903141290354
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 948.6838569268849,
                    "start": 944.2838569268849
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 944.2838569268849,
                        "id": "file_24_2",
                        "start": 757.1870855483871
                    }
                ],
                "task_id": "task_24_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1135.7806282989247,
                    "start": 757.1870855483871
                },
                "write": [
                    {
                        "end": 1135.7806282989247,
                        "id": "file_24_3",
                        "start": 948.6838569268849
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 191.49677137849775,
                    "start": 187.09677137849775
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 187.09677137849775,
                        "id": "file_25_0",
                        "start": 7.648329896907217e-17
                    }
                ],
                "task_id": "task_25_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 378.5935427505376,
                    "start": 7.648329896907217e-17
                },
                "write": [
                    {
                        "end": 378.5935427505376,
                        "id": "file_25_1",
                        "start": 191.49677137849775
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 570.0903141290354,
                    "start": 565.6903141290354
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 565.6903141290354,
                        "id": "file_25_1",
                        "start": 378.5935427505376
                    }
                ],
                "task_id": "task_25_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 757.1870855483871,
                    "start": 378.5935427505376
                },
                "write": [
                    {
                        "end": 757.1870855483871,
                        "id": "file_25_2",
                        "start": 570.0903141290354
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 948.6838569268849,
                    "start": 944.2838569268849
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 944.2838569268849,
                        "id": "file_25_2",
                        "start": 757.1870855483871
                    }
                ],
                "task_id": "task_25_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1135.7806282989247,
                    "start": 757.1870855483871
                },
                "write": [
                    {
                        "end": 1135.7806282989247,
                        "id": "file_25_3",
                        "start": 948.6838569268849
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 191.49677137849775,
                    "start": 187.09677137849775
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 187.09677137849775,
                        "id": "file_26_0",
                        "start": 8.091711340206186e-17
                    }
                ],
                "task_id": "task_26_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 378.5935427505376,
                    "start": 8.091711340206186e-17
                },
                "write": [
                    {
                        "end": 378.5935427505376,
                        "id": "file_26_1",
                        "start": 191.49677137849775
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 570.0903141290354,
                    "start": 565.6903141290354
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 565.6903141290354,
                        "id": "file_26_1",
                        "start": 378.5935427505376
                    }
                ],
                "task_id": "task_26_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 757.1870855483871,
                    "start": 378.5935427505376
                },
                "write": [
                    {
                        "end": 757.1870855483871,
                        "id": "file_26_2",
                        "start": 570.0903141290354
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 948.6838569268849,
                    "start": 944.2838569268849
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 944.2838569268849,
                        "id": "file_26_2",
                        "start": 757.1870855483871
                    }
                ],
                "task_id": "task_26_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1135.7806282989247,
                    "start": 757.1870855483871
                },
                "write": [
                    {
                        "end": 1135.7806282989247,
                        "id": "file_26_3",
                        "start": 948.6838569268849
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 191.49677137849775,
                    "start": 187.09677137849775
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 187.09677137849775,
                        "id": "file_27_0",
                        "start": 8.535092783505155e-17
                    }
                ],
                "task_id": "task_27_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 378.5935427505376,
                    "start": 8.535092783505155e-17
                },
                "write": [
                    {
                        "end": 378.5935427505376,
                        "id": "file_27_1",
                        "start": 191.49677137849775
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 570.0903141290354,
                    "start": 565.6903141290354
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 565.6903141290354,
                        "id": "file_27_1",
                        "start": 378.5935427505376
                    }
                ],
                "task_id": "task_27_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 757.1870855483871,
                    "start": 378.5935427505376
                },
                "write": [
                    {
                        "end": 757.1870855483871,
                        "id": "file_27_2",
                        "start": 570.0903141290354
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 948.6838569268849,
                    "start": 944.2838569268849
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 944.2838569268849,
                        "id": "file_27_2",
                        "start": 757.1870855483871
                    }
                ],
                "task_id": "task_27_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1135.7806282989247,
                    "start": 757.1870855483871
                },
                "write": [
                    {
                        "end": 1135.7806282989247,
                        "id": "file_27_3",
                        "start": 948.6838569268849
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 191.49677137849775,
                    "start": 187.09677137849775
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 187.09677137849775,
                        "id": "file_28_0",
                        "start": 8.978474226804124e-17
                    }
                ],
                "task_id": "task_28_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 378.5935427505376,
                    "start": 8.978474226804124e-17
                },
                "write": [
                    {
                        "end": 378.5935427505376,
                        "id": "file_28_1",
                        "start": 191.49677137849775
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 570.0903141290354,
                    "start": 565.6903141290354
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 565.6903141290354,
                        "id": "file_28_1",
                        "start": 378.5935427505376
                    }
                ],
                "task_id": "task_28_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 757.1870855483871,
                    "start": 378.5935427505376
                },
                "write": [
                    {
                        "end": 757.1870855483871,
                        "id": "file_28_2",
                        "start": 570.0903141290354
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 948.6838569268849,
                    "start": 944.2838569268849
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 944.2838569268849,
                        "id": "file_28_2",
                        "start": 757.1870855483871
                    }
                ],
                "task_id": "task_28_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1135.7806282989247,
                    "start": 757.1870855483871
                },
                "write": [
                    {
                        "end": 1135.7806282989247,
                        "id": "file_28_3",
                        "start": 948.6838569268849
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 191.49677137849775,
                    "start": 187.09677137849775
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 187.09677137849775,
                        "id": "file_2_0",
                        "start": 9.421855670103093e-17
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 378.5935427505376,
                    "start": 9.421855670103093e-17
                },
                "write": [
                    {
                        "end": 378.5935427505376,
                        "id": "file_2_1",
                        "start": 191.49677137849775
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 570.0903141290354,
                    "start": 565.6903141290354
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 565.6903141290354,
                        "id": "file_2_1",
                        "start": 378.5935427505376
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 757.1870855483871,
                    "start": 378.5935427505376
                },
                "write": [
                    {
                        "end": 757.1870855483871,
                        "id": "file_2_2",
                        "start": 570.0903141290354
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 948.6838569268849,
                    "start": 944.2838569268849
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 944.2838569268849,
                        "id": "file_2_2",
                        "start": 757.1870855483871
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1135.7806282989247,
                    "start": 757.1870855483871
                },
                "write": [
                    {
                        "end": 1135.7806282989247,
                        "id": "file_2_3",
                        "start": 948.6838569268849
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 191.49677137849775,
                    "start": 187.09677137849775
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 187.09677137849775,
                        "id": "file_3_0",
                        "start": 9.865237113402062e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 378.5935427505376,
                    "start": 9.865237113402062e-17
                },
                "write": [
                    {
                        "end": 378.5935427505376,
                        "id": "file_3_1",
                        "start": 191.49677137849775
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 570.0903141290354,
                    "start": 565.6903141290354
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 565.6903141290354,
                        "id": "file_3_1",
                        "start": 378.5935427505376
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 757.1870855483871,
                    "start": 378.5935427505376
                },
                "write": [
                    {
                        "end": 757.1870855483871,
                        "id": "file_3_2",
                        "start": 570.0903141290354
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 948.6838569268849,
                    "start": 944.2838569268849
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 944.2838569268849,
                        "id": "file_3_2",
                        "start": 757.1870855483871
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1135.7806282989247,
                    "start": 757.1870855483871
                },
                "write": [
                    {
                        "end": 1135.7806282989247,
                        "id": "file_3_3",
                        "start": 948.6838569268849
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 191.49677137849775,
                    "start": 187.09677137849775
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 187.09677137849775,
                        "id": "file_4_0",
                        "start": 1.0308618556701032e-16
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 378.5935427505376,
                    "start": 1.0308618556701032e-16
                },
                "write": [
                    {
                        "end": 378.5935427505376,
                        "id": "file_4_1",
                        "start": 191.49677137849775
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 570.0903141290354,
                    "start": 565.6903141290354
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 565.6903141290354,
                        "id": "file_4_1",
                        "start": 378.5935427505376
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 757.1870855483871,
                    "start": 378.5935427505376
                },
                "write": [
                    {
                        "end": 757.1870855483871,
                        "id": "file_4_2",
                        "start": 570.0903141290354
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 948.6838569268849,
                    "start": 944.2838569268849
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 944.2838569268849,
                        "id": "file_4_2",
                        "start": 757.1870855483871
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1135.7806282989247,
                    "start": 757.1870855483871
                },
                "write": [
                    {
                        "end": 1135.7806282989247,
                        "id": "file_4_3",
                        "start": 948.6838569268849
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 191.49677137849775,
                    "start": 187.09677137849775
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 187.09677137849775,
                        "id": "file_5_0",
                        "start": 1.0752000000000001e-16
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 378.5935427505376,
                    "start": 1.0752000000000001e-16
                },
                "write": [
                    {
                        "end": 378.5935427505376,
                        "id": "file_5_1",
                        "start": 191.49677137849775
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 570.0903141290354,
                    "start": 565.6903141290354
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 565.6903141290354,
                        "id": "file_5_1",
                        "start": 378.5935427505376
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 757.1870855483871,
                    "start": 378.5935427505376
                },
                "write": [
                    {
                        "end": 757.1870855483871,
                        "id": "file_5_2",
                        "start": 570.0903141290354
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 948.6838569268849,
                    "start": 944.2838569268849
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 944.2838569268849,
                        "id": "file_5_2",
                        "start": 757.1870855483871
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1135.7806282989247,
                    "start": 757.1870855483871
                },
                "write": [
                    {
                        "end": 1135.7806282989247,
                        "id": "file_5_3",
                        "start": 948.6838569268849
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 191.49677137849775,
                    "start": 187.09677137849775
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 187.09677137849775,
                        "id": "file_6_0",
                        "start": 1.1195381443298969e-16
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 378.5935427505376,
                    "start": 1.1195381443298969e-16
                },
                "write": [
                    {
                        "end": 378.5935427505376,
                        "id": "file_6_1",
                        "start": 191.49677137849775
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 570.0903141290354,
                    "start": 565.6903141290354
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 565.6903141290354,
                        "id": "file_6_1",
                        "start": 378.5935427505376
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 757.1870855483871,
                    "start": 378.5935427505376
                },
                "write": [
                    {
                        "end": 757.1870855483871,
                        "id": "file_6_2",
                        "start": 570.0903141290354
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 948.6838569268849,
                    "start": 944.2838569268849
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 944.2838569268849,
                        "id": "file_6_2",
                        "start": 757.1870855483871
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1135.7806282989247,
                    "start": 757.1870855483871
                },
                "write": [
                    {
                        "end": 1135.7806282989247,
                        "id": "file_6_3",
                        "start": 948.6838569268849
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 191.49677137849775,
                    "start": 187.09677137849775
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 187.09677137849775,
                        "id": "file_7_0",
                        "start": 1.163876288659794e-16
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 378.5935427505376,
                    "start": 1.163876288659794e-16
                },
                "write": [
                    {
                        "end": 378.5935427505376,
                        "id": "file_7_1",
                        "start": 191.49677137849775
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 570.0903141290354,
                    "start": 565.6903141290354
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 565.6903141290354,
                        "id": "file_7_1",
                        "start": 378.5935427505376
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 757.1870855483871,
                    "start": 378.5935427505376
                },
                "write": [
                    {
                        "end": 757.1870855483871,
                        "id": "file_7_2",
                        "start": 570.0903141290354
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 948.6838569268849,
                    "start": 944.2838569268849
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 944.2838569268849,
                        "id": "file_7_2",
                        "start": 757.1870855483871
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1135.7806282989247,
                    "start": 757.1870855483871
                },
                "write": [
                    {
                        "end": 1135.7806282989247,
                        "id": "file_7_3",
                        "start": 948.6838569268849
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 191.49677137849775,
                    "start": 187.09677137849775
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 187.09677137849775,
                        "id": "file_8_0",
                        "start": 1.2082144329896912e-16
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 378.5935427505376,
                    "start": 1.2082144329896912e-16
                },
                "write": [
                    {
                        "end": 378.5935427505376,
                        "id": "file_8_1",
                        "start": 191.49677137849775
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 570.0903141290354,
                    "start": 565.6903141290354
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 565.6903141290354,
                        "id": "file_8_1",
                        "start": 378.5935427505376
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 757.1870855483871,
                    "start": 378.5935427505376
                },
                "write": [
                    {
                        "end": 757.1870855483871,
                        "id": "file_8_2",
                        "start": 570.0903141290354
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 948.6838569268849,
                    "start": 944.2838569268849
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 944.2838569268849,
                        "id": "file_8_2",
                        "start": 757.1870855483871
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1135.7806282989247,
                    "start": 757.1870855483871
                },
                "write": [
                    {
                        "end": 1135.7806282989247,
                        "id": "file_8_3",
                        "start": 948.6838569268849
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 191.49677137849775,
                    "start": 187.09677137849775
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 187.09677137849775,
                        "id": "file_9_0",
                        "start": 1.2525525773195883e-16
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 378.5935427505376,
                    "start": 1.2525525773195883e-16
                },
                "write": [
                    {
                        "end": 378.5935427505376,
                        "id": "file_9_1",
                        "start": 191.49677137849775
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 570.0903141290354,
                    "start": 565.6903141290354
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 565.6903141290354,
                        "id": "file_9_1",
                        "start": 378.5935427505376
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 757.1870855483871,
                    "start": 378.5935427505376
                },
                "write": [
                    {
                        "end": 757.1870855483871,
                        "id": "file_9_2",
                        "start": 570.0903141290354
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 948.6838569268849,
                    "start": 944.2838569268849
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 944.2838569268849,
                        "id": "file_9_2",
                        "start": 757.1870855483871
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1135.7806282989247,
                    "start": 757.1870855483871
                },
                "write": [
                    {
                        "end": 1135.7806282989247,
                        "id": "file_9_3",
                        "start": 948.6838569268849
                    }
                ]
            }
        ]
    }
}


==> result/multi/local/wrench/original/dump_3.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 23.754838709677742,
                    "start": 19.354838709677743
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 19.354838709677743,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 43.10967741935484,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 43.10967741935484,
                        "id": "file_0_1",
                        "start": 23.754838709677742
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 66.86451612903258,
                    "start": 62.46451612903258
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 62.46451612903258,
                        "id": "file_0_1",
                        "start": 43.10967741935484
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 86.21935483870968,
                    "start": 43.10967741935484
                },
                "write": [
                    {
                        "end": 86.21935483870968,
                        "id": "file_0_2",
                        "start": 66.86451612903258
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 109.97419354838743,
                    "start": 105.57419354838743
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 105.57419354838743,
                        "id": "file_0_2",
                        "start": 86.21935483870968
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 129.32903225806453,
                    "start": 86.21935483870968
                },
                "write": [
                    {
                        "end": 129.32903225806453,
                        "id": "file_0_3",
                        "start": 109.97419354838743
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 23.754838709677742,
                    "start": 19.354838709677743
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 19.354838709677743,
                        "id": "file_1_0",
                        "start": 5.542268041237114e-18
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 43.10967741935484,
                    "start": 5.542268041237114e-18
                },
                "write": [
                    {
                        "end": 43.10967741935484,
                        "id": "file_1_1",
                        "start": 23.754838709677742
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 66.86451612903258,
                    "start": 62.46451612903258
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 62.46451612903258,
                        "id": "file_1_1",
                        "start": 43.10967741935484
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 86.21935483870968,
                    "start": 43.10967741935484
                },
                "write": [
                    {
                        "end": 86.21935483870968,
                        "id": "file_1_2",
                        "start": 66.86451612903258
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 109.97419354838743,
                    "start": 105.57419354838743
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 105.57419354838743,
                        "id": "file_1_2",
                        "start": 86.21935483870968
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 129.32903225806453,
                    "start": 86.21935483870968
                },
                "write": [
                    {
                        "end": 129.32903225806453,
                        "id": "file_1_3",
                        "start": 109.97419354838743
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 23.754838709677742,
                    "start": 19.354838709677743
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 19.354838709677743,
                        "id": "file_2_0",
                        "start": 9.976082474226805e-18
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 43.10967741935484,
                    "start": 9.976082474226805e-18
                },
                "write": [
                    {
                        "end": 43.10967741935484,
                        "id": "file_2_1",
                        "start": 23.754838709677742
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 66.86451612903258,
                    "start": 62.46451612903258
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 62.46451612903258,
                        "id": "file_2_1",
                        "start": 43.10967741935484
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 86.21935483870968,
                    "start": 43.10967741935484
                },
                "write": [
                    {
                        "end": 86.21935483870968,
                        "id": "file_2_2",
                        "start": 66.86451612903258
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 109.97419354838743,
                    "start": 105.57419354838743
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 105.57419354838743,
                        "id": "file_2_2",
                        "start": 86.21935483870968
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 129.32903225806453,
                    "start": 86.21935483870968
                },
                "write": [
                    {
                        "end": 129.32903225806453,
                        "id": "file_2_3",
                        "start": 109.97419354838743
                    }
                ]
            }
        ]
    }
}


==> result/multi/local/wrench/original/dump_30.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 197.94838709677745,
                    "start": 193.54838709677745
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 193.54838709677745,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 391.4967741935484,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 391.4967741935484,
                        "id": "file_0_1",
                        "start": 197.94838709677745
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 589.4451612903258,
                    "start": 585.0451612903258
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 585.0451612903258,
                        "id": "file_0_1",
                        "start": 391.4967741935484
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 782.9935483870968,
                    "start": 391.4967741935484
                },
                "write": [
                    {
                        "end": 782.9935483870968,
                        "id": "file_0_2",
                        "start": 589.4451612903258
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 980.9419354838742,
                    "start": 976.5419354838742
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 976.5419354838742,
                        "id": "file_0_2",
                        "start": 782.9935483870968
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1174.4903225806452,
                    "start": 782.9935483870968
                },
                "write": [
                    {
                        "end": 1174.4903225806452,
                        "id": "file_0_3",
                        "start": 980.9419354838742
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 197.94838709677745,
                    "start": 193.54838709677745
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 193.54838709677745,
                        "id": "file_10_0",
                        "start": 5.542268041237114e-18
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 391.4967741935484,
                    "start": 5.542268041237114e-18
                },
                "write": [
                    {
                        "end": 391.4967741935484,
                        "id": "file_10_1",
                        "start": 197.94838709677745
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 589.4451612903258,
                    "start": 585.0451612903258
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 585.0451612903258,
                        "id": "file_10_1",
                        "start": 391.4967741935484
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 782.9935483870968,
                    "start": 391.4967741935484
                },
                "write": [
                    {
                        "end": 782.9935483870968,
                        "id": "file_10_2",
                        "start": 589.4451612903258
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 980.9419354838742,
                    "start": 976.5419354838742
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 976.5419354838742,
                        "id": "file_10_2",
                        "start": 782.9935483870968
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1174.4903225806452,
                    "start": 782.9935483870968
                },
                "write": [
                    {
                        "end": 1174.4903225806452,
                        "id": "file_10_3",
                        "start": 980.9419354838742
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 197.94838709677745,
                    "start": 193.54838709677745
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 193.54838709677745,
                        "id": "file_11_0",
                        "start": 9.976082474226805e-18
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 391.4967741935484,
                    "start": 9.976082474226805e-18
                },
                "write": [
                    {
                        "end": 391.4967741935484,
                        "id": "file_11_1",
                        "start": 197.94838709677745
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 589.4451612903258,
                    "start": 585.0451612903258
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 585.0451612903258,
                        "id": "file_11_1",
                        "start": 391.4967741935484
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 782.9935483870968,
                    "start": 391.4967741935484
                },
                "write": [
                    {
                        "end": 782.9935483870968,
                        "id": "file_11_2",
                        "start": 589.4451612903258
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 980.9419354838742,
                    "start": 976.5419354838742
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 976.5419354838742,
                        "id": "file_11_2",
                        "start": 782.9935483870968
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1174.4903225806452,
                    "start": 782.9935483870968
                },
                "write": [
                    {
                        "end": 1174.4903225806452,
                        "id": "file_11_3",
                        "start": 980.9419354838742
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 197.94838709677745,
                    "start": 193.54838709677745
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 193.54838709677745,
                        "id": "file_12_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_12_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 391.4967741935484,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 391.4967741935484,
                        "id": "file_12_1",
                        "start": 197.94838709677745
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 589.4451612903258,
                    "start": 585.0451612903258
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 585.0451612903258,
                        "id": "file_12_1",
                        "start": 391.4967741935484
                    }
                ],
                "task_id": "task_12_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 782.9935483870968,
                    "start": 391.4967741935484
                },
                "write": [
                    {
                        "end": 782.9935483870968,
                        "id": "file_12_2",
                        "start": 589.4451612903258
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 980.9419354838742,
                    "start": 976.5419354838742
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 976.5419354838742,
                        "id": "file_12_2",
                        "start": 782.9935483870968
                    }
                ],
                "task_id": "task_12_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1174.4903225806452,
                    "start": 782.9935483870968
                },
                "write": [
                    {
                        "end": 1174.4903225806452,
                        "id": "file_12_3",
                        "start": 980.9419354838742
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 197.94838709677745,
                    "start": 193.54838709677745
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 193.54838709677745,
                        "id": "file_13_0",
                        "start": 1.8843711340206188e-17
                    }
                ],
                "task_id": "task_13_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 391.4967741935484,
                    "start": 1.8843711340206188e-17
                },
                "write": [
                    {
                        "end": 391.4967741935484,
                        "id": "file_13_1",
                        "start": 197.94838709677745
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 589.4451612903258,
                    "start": 585.0451612903258
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 585.0451612903258,
                        "id": "file_13_1",
                        "start": 391.4967741935484
                    }
                ],
                "task_id": "task_13_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 782.9935483870968,
                    "start": 391.4967741935484
                },
                "write": [
                    {
                        "end": 782.9935483870968,
                        "id": "file_13_2",
                        "start": 589.4451612903258
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 980.9419354838742,
                    "start": 976.5419354838742
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 976.5419354838742,
                        "id": "file_13_2",
                        "start": 782.9935483870968
                    }
                ],
                "task_id": "task_13_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1174.4903225806452,
                    "start": 782.9935483870968
                },
                "write": [
                    {
                        "end": 1174.4903225806452,
                        "id": "file_13_3",
                        "start": 980.9419354838742
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 197.94838709677745,
                    "start": 193.54838709677745
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 193.54838709677745,
                        "id": "file_14_0",
                        "start": 2.327752577319588e-17
                    }
                ],
                "task_id": "task_14_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 391.4967741935484,
                    "start": 2.327752577319588e-17
                },
                "write": [
                    {
                        "end": 391.4967741935484,
                        "id": "file_14_1",
                        "start": 197.94838709677745
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 589.4451612903258,
                    "start": 585.0451612903258
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 585.0451612903258,
                        "id": "file_14_1",
                        "start": 391.4967741935484
                    }
                ],
                "task_id": "task_14_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 782.9935483870968,
                    "start": 391.4967741935484
                },
                "write": [
                    {
                        "end": 782.9935483870968,
                        "id": "file_14_2",
                        "start": 589.4451612903258
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 980.9419354838742,
                    "start": 976.5419354838742
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 976.5419354838742,
                        "id": "file_14_2",
                        "start": 782.9935483870968
                    }
                ],
                "task_id": "task_14_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1174.4903225806452,
                    "start": 782.9935483870968
                },
                "write": [
                    {
                        "end": 1174.4903225806452,
                        "id": "file_14_3",
                        "start": 980.9419354838742
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 197.94838709677745,
                    "start": 193.54838709677745
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 193.54838709677745,
                        "id": "file_15_0",
                        "start": 2.771134020618557e-17
                    }
                ],
                "task_id": "task_15_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 391.4967741935484,
                    "start": 2.771134020618557e-17
                },
                "write": [
                    {
                        "end": 391.4967741935484,
                        "id": "file_15_1",
                        "start": 197.94838709677745
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 589.4451612903258,
                    "start": 585.0451612903258
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 585.0451612903258,
                        "id": "file_15_1",
                        "start": 391.4967741935484
                    }
                ],
                "task_id": "task_15_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 782.9935483870968,
                    "start": 391.4967741935484
                },
                "write": [
                    {
                        "end": 782.9935483870968,
                        "id": "file_15_2",
                        "start": 589.4451612903258
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 980.9419354838742,
                    "start": 976.5419354838742
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 976.5419354838742,
                        "id": "file_15_2",
                        "start": 782.9935483870968
                    }
                ],
                "task_id": "task_15_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1174.4903225806452,
                    "start": 782.9935483870968
                },
                "write": [
                    {
                        "end": 1174.4903225806452,
                        "id": "file_15_3",
                        "start": 980.9419354838742
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 197.94838709677745,
                    "start": 193.54838709677745
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 193.54838709677745,
                        "id": "file_16_0",
                        "start": 3.214515463917526e-17
                    }
                ],
                "task_id": "task_16_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 391.4967741935484,
                    "start": 3.214515463917526e-17
                },
                "write": [
                    {
                        "end": 391.4967741935484,
                        "id": "file_16_1",
                        "start": 197.94838709677745
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 589.4451612903258,
                    "start": 585.0451612903258
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 585.0451612903258,
                        "id": "file_16_1",
                        "start": 391.4967741935484
                    }
                ],
                "task_id": "task_16_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 782.9935483870968,
                    "start": 391.4967741935484
                },
                "write": [
                    {
                        "end": 782.9935483870968,
                        "id": "file_16_2",
                        "start": 589.4451612903258
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 980.9419354838742,
                    "start": 976.5419354838742
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 976.5419354838742,
                        "id": "file_16_2",
                        "start": 782.9935483870968
                    }
                ],
                "task_id": "task_16_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1174.4903225806452,
                    "start": 782.9935483870968
                },
                "write": [
                    {
                        "end": 1174.4903225806452,
                        "id": "file_16_3",
                        "start": 980.9419354838742
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 197.94838709677745,
                    "start": 193.54838709677745
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 193.54838709677745,
                        "id": "file_17_0",
                        "start": 3.657896907216495e-17
                    }
                ],
                "task_id": "task_17_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 391.4967741935484,
                    "start": 3.657896907216495e-17
                },
                "write": [
                    {
                        "end": 391.4967741935484,
                        "id": "file_17_1",
                        "start": 197.94838709677745
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 589.4451612903258,
                    "start": 585.0451612903258
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 585.0451612903258,
                        "id": "file_17_1",
                        "start": 391.4967741935484
                    }
                ],
                "task_id": "task_17_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 782.9935483870968,
                    "start": 391.4967741935484
                },
                "write": [
                    {
                        "end": 782.9935483870968,
                        "id": "file_17_2",
                        "start": 589.4451612903258
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 980.9419354838742,
                    "start": 976.5419354838742
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 976.5419354838742,
                        "id": "file_17_2",
                        "start": 782.9935483870968
                    }
                ],
                "task_id": "task_17_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1174.4903225806452,
                    "start": 782.9935483870968
                },
                "write": [
                    {
                        "end": 1174.4903225806452,
                        "id": "file_17_3",
                        "start": 980.9419354838742
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 197.94838709677745,
                    "start": 193.54838709677745
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 193.54838709677745,
                        "id": "file_18_0",
                        "start": 4.1012783505154644e-17
                    }
                ],
                "task_id": "task_18_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 391.4967741935484,
                    "start": 4.1012783505154644e-17
                },
                "write": [
                    {
                        "end": 391.4967741935484,
                        "id": "file_18_1",
                        "start": 197.94838709677745
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 589.4451612903258,
                    "start": 585.0451612903258
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 585.0451612903258,
                        "id": "file_18_1",
                        "start": 391.4967741935484
                    }
                ],
                "task_id": "task_18_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 782.9935483870968,
                    "start": 391.4967741935484
                },
                "write": [
                    {
                        "end": 782.9935483870968,
                        "id": "file_18_2",
                        "start": 589.4451612903258
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 980.9419354838742,
                    "start": 976.5419354838742
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 976.5419354838742,
                        "id": "file_18_2",
                        "start": 782.9935483870968
                    }
                ],
                "task_id": "task_18_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1174.4903225806452,
                    "start": 782.9935483870968
                },
                "write": [
                    {
                        "end": 1174.4903225806452,
                        "id": "file_18_3",
                        "start": 980.9419354838742
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 197.94838709677745,
                    "start": 193.54838709677745
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 193.54838709677745,
                        "id": "file_19_0",
                        "start": 4.5446597938144336e-17
                    }
                ],
                "task_id": "task_19_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 391.4967741935484,
                    "start": 4.5446597938144336e-17
                },
                "write": [
                    {
                        "end": 391.4967741935484,
                        "id": "file_19_1",
                        "start": 197.94838709677745
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 589.4451612903258,
                    "start": 585.0451612903258
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 585.0451612903258,
                        "id": "file_19_1",
                        "start": 391.4967741935484
                    }
                ],
                "task_id": "task_19_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 782.9935483870968,
                    "start": 391.4967741935484
                },
                "write": [
                    {
                        "end": 782.9935483870968,
                        "id": "file_19_2",
                        "start": 589.4451612903258
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 980.9419354838742,
                    "start": 976.5419354838742
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 976.5419354838742,
                        "id": "file_19_2",
                        "start": 782.9935483870968
                    }
                ],
                "task_id": "task_19_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1174.4903225806452,
                    "start": 782.9935483870968
                },
                "write": [
                    {
                        "end": 1174.4903225806452,
                        "id": "file_19_3",
                        "start": 980.9419354838742
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 197.94838709677745,
                    "start": 193.54838709677745
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 193.54838709677745,
                        "id": "file_1_0",
                        "start": 4.9880412371134027e-17
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 391.4967741935484,
                    "start": 4.9880412371134027e-17
                },
                "write": [
                    {
                        "end": 391.4967741935484,
                        "id": "file_1_1",
                        "start": 197.94838709677745
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 589.4451612903258,
                    "start": 585.0451612903258
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 585.0451612903258,
                        "id": "file_1_1",
                        "start": 391.4967741935484
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 782.9935483870968,
                    "start": 391.4967741935484
                },
                "write": [
                    {
                        "end": 782.9935483870968,
                        "id": "file_1_2",
                        "start": 589.4451612903258
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 980.9419354838742,
                    "start": 976.5419354838742
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 976.5419354838742,
                        "id": "file_1_2",
                        "start": 782.9935483870968
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1174.4903225806452,
                    "start": 782.9935483870968
                },
                "write": [
                    {
                        "end": 1174.4903225806452,
                        "id": "file_1_3",
                        "start": 980.9419354838742
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 197.94838709677745,
                    "start": 193.54838709677745
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 193.54838709677745,
                        "id": "file_20_0",
                        "start": 5.431422680412372e-17
                    }
                ],
                "task_id": "task_20_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 391.4967741935484,
                    "start": 5.431422680412372e-17
                },
                "write": [
                    {
                        "end": 391.4967741935484,
                        "id": "file_20_1",
                        "start": 197.94838709677745
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 589.4451612903258,
                    "start": 585.0451612903258
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 585.0451612903258,
                        "id": "file_20_1",
                        "start": 391.4967741935484
                    }
                ],
                "task_id": "task_20_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 782.9935483870968,
                    "start": 391.4967741935484
                },
                "write": [
                    {
                        "end": 782.9935483870968,
                        "id": "file_20_2",
                        "start": 589.4451612903258
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 980.9419354838742,
                    "start": 976.5419354838742
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 976.5419354838742,
                        "id": "file_20_2",
                        "start": 782.9935483870968
                    }
                ],
                "task_id": "task_20_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1174.4903225806452,
                    "start": 782.9935483870968
                },
                "write": [
                    {
                        "end": 1174.4903225806452,
                        "id": "file_20_3",
                        "start": 980.9419354838742
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 197.94838709677745,
                    "start": 193.54838709677745
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 193.54838709677745,
                        "id": "file_21_0",
                        "start": 5.87480412371134e-17
                    }
                ],
                "task_id": "task_21_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 391.4967741935484,
                    "start": 5.87480412371134e-17
                },
                "write": [
                    {
                        "end": 391.4967741935484,
                        "id": "file_21_1",
                        "start": 197.94838709677745
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 589.4451612903258,
                    "start": 585.0451612903258
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 585.0451612903258,
                        "id": "file_21_1",
                        "start": 391.4967741935484
                    }
                ],
                "task_id": "task_21_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 782.9935483870968,
                    "start": 391.4967741935484
                },
                "write": [
                    {
                        "end": 782.9935483870968,
                        "id": "file_21_2",
                        "start": 589.4451612903258
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 980.9419354838742,
                    "start": 976.5419354838742
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 976.5419354838742,
                        "id": "file_21_2",
                        "start": 782.9935483870968
                    }
                ],
                "task_id": "task_21_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1174.4903225806452,
                    "start": 782.9935483870968
                },
                "write": [
                    {
                        "end": 1174.4903225806452,
                        "id": "file_21_3",
                        "start": 980.9419354838742
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 197.94838709677745,
                    "start": 193.54838709677745
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 193.54838709677745,
                        "id": "file_22_0",
                        "start": 6.31818556701031e-17
                    }
                ],
                "task_id": "task_22_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 391.4967741935484,
                    "start": 6.31818556701031e-17
                },
                "write": [
                    {
                        "end": 391.4967741935484,
                        "id": "file_22_1",
                        "start": 197.94838709677745
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 589.4451612903258,
                    "start": 585.0451612903258
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 585.0451612903258,
                        "id": "file_22_1",
                        "start": 391.4967741935484
                    }
                ],
                "task_id": "task_22_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 782.9935483870968,
                    "start": 391.4967741935484
                },
                "write": [
                    {
                        "end": 782.9935483870968,
                        "id": "file_22_2",
                        "start": 589.4451612903258
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 980.9419354838742,
                    "start": 976.5419354838742
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 976.5419354838742,
                        "id": "file_22_2",
                        "start": 782.9935483870968
                    }
                ],
                "task_id": "task_22_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1174.4903225806452,
                    "start": 782.9935483870968
                },
                "write": [
                    {
                        "end": 1174.4903225806452,
                        "id": "file_22_3",
                        "start": 980.9419354838742
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 197.94838709677745,
                    "start": 193.54838709677745
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 193.54838709677745,
                        "id": "file_23_0",
                        "start": 6.761567010309279e-17
                    }
                ],
                "task_id": "task_23_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 391.4967741935484,
                    "start": 6.761567010309279e-17
                },
                "write": [
                    {
                        "end": 391.4967741935484,
                        "id": "file_23_1",
                        "start": 197.94838709677745
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 589.4451612903258,
                    "start": 585.0451612903258
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 585.0451612903258,
                        "id": "file_23_1",
                        "start": 391.4967741935484
                    }
                ],
                "task_id": "task_23_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 782.9935483870968,
                    "start": 391.4967741935484
                },
                "write": [
                    {
                        "end": 782.9935483870968,
                        "id": "file_23_2",
                        "start": 589.4451612903258
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 980.9419354838742,
                    "start": 976.5419354838742
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 976.5419354838742,
                        "id": "file_23_2",
                        "start": 782.9935483870968
                    }
                ],
                "task_id": "task_23_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1174.4903225806452,
                    "start": 782.9935483870968
                },
                "write": [
                    {
                        "end": 1174.4903225806452,
                        "id": "file_23_3",
                        "start": 980.9419354838742
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 197.94838709677745,
                    "start": 193.54838709677745
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 193.54838709677745,
                        "id": "file_24_0",
                        "start": 7.204948453608248e-17
                    }
                ],
                "task_id": "task_24_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 391.4967741935484,
                    "start": 7.204948453608248e-17
                },
                "write": [
                    {
                        "end": 391.4967741935484,
                        "id": "file_24_1",
                        "start": 197.94838709677745
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 589.4451612903258,
                    "start": 585.0451612903258
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 585.0451612903258,
                        "id": "file_24_1",
                        "start": 391.4967741935484
                    }
                ],
                "task_id": "task_24_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 782.9935483870968,
                    "start": 391.4967741935484
                },
                "write": [
                    {
                        "end": 782.9935483870968,
                        "id": "file_24_2",
                        "start": 589.4451612903258
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 980.9419354838742,
                    "start": 976.5419354838742
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 976.5419354838742,
                        "id": "file_24_2",
                        "start": 782.9935483870968
                    }
                ],
                "task_id": "task_24_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1174.4903225806452,
                    "start": 782.9935483870968
                },
                "write": [
                    {
                        "end": 1174.4903225806452,
                        "id": "file_24_3",
                        "start": 980.9419354838742
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 197.94838709677745,
                    "start": 193.54838709677745
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 193.54838709677745,
                        "id": "file_25_0",
                        "start": 7.648329896907217e-17
                    }
                ],
                "task_id": "task_25_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 391.4967741935484,
                    "start": 7.648329896907217e-17
                },
                "write": [
                    {
                        "end": 391.4967741935484,
                        "id": "file_25_1",
                        "start": 197.94838709677745
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 589.4451612903258,
                    "start": 585.0451612903258
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 585.0451612903258,
                        "id": "file_25_1",
                        "start": 391.4967741935484
                    }
                ],
                "task_id": "task_25_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 782.9935483870968,
                    "start": 391.4967741935484
                },
                "write": [
                    {
                        "end": 782.9935483870968,
                        "id": "file_25_2",
                        "start": 589.4451612903258
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 980.9419354838742,
                    "start": 976.5419354838742
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 976.5419354838742,
                        "id": "file_25_2",
                        "start": 782.9935483870968
                    }
                ],
                "task_id": "task_25_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1174.4903225806452,
                    "start": 782.9935483870968
                },
                "write": [
                    {
                        "end": 1174.4903225806452,
                        "id": "file_25_3",
                        "start": 980.9419354838742
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 197.94838709677745,
                    "start": 193.54838709677745
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 193.54838709677745,
                        "id": "file_26_0",
                        "start": 8.091711340206186e-17
                    }
                ],
                "task_id": "task_26_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 391.4967741935484,
                    "start": 8.091711340206186e-17
                },
                "write": [
                    {
                        "end": 391.4967741935484,
                        "id": "file_26_1",
                        "start": 197.94838709677745
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 589.4451612903258,
                    "start": 585.0451612903258
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 585.0451612903258,
                        "id": "file_26_1",
                        "start": 391.4967741935484
                    }
                ],
                "task_id": "task_26_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 782.9935483870968,
                    "start": 391.4967741935484
                },
                "write": [
                    {
                        "end": 782.9935483870968,
                        "id": "file_26_2",
                        "start": 589.4451612903258
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 980.9419354838742,
                    "start": 976.5419354838742
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 976.5419354838742,
                        "id": "file_26_2",
                        "start": 782.9935483870968
                    }
                ],
                "task_id": "task_26_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1174.4903225806452,
                    "start": 782.9935483870968
                },
                "write": [
                    {
                        "end": 1174.4903225806452,
                        "id": "file_26_3",
                        "start": 980.9419354838742
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 197.94838709677745,
                    "start": 193.54838709677745
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 193.54838709677745,
                        "id": "file_27_0",
                        "start": 8.535092783505155e-17
                    }
                ],
                "task_id": "task_27_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 391.4967741935484,
                    "start": 8.535092783505155e-17
                },
                "write": [
                    {
                        "end": 391.4967741935484,
                        "id": "file_27_1",
                        "start": 197.94838709677745
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 589.4451612903258,
                    "start": 585.0451612903258
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 585.0451612903258,
                        "id": "file_27_1",
                        "start": 391.4967741935484
                    }
                ],
                "task_id": "task_27_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 782.9935483870968,
                    "start": 391.4967741935484
                },
                "write": [
                    {
                        "end": 782.9935483870968,
                        "id": "file_27_2",
                        "start": 589.4451612903258
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 980.9419354838742,
                    "start": 976.5419354838742
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 976.5419354838742,
                        "id": "file_27_2",
                        "start": 782.9935483870968
                    }
                ],
                "task_id": "task_27_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1174.4903225806452,
                    "start": 782.9935483870968
                },
                "write": [
                    {
                        "end": 1174.4903225806452,
                        "id": "file_27_3",
                        "start": 980.9419354838742
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 197.94838709677745,
                    "start": 193.54838709677745
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 193.54838709677745,
                        "id": "file_28_0",
                        "start": 8.978474226804124e-17
                    }
                ],
                "task_id": "task_28_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 391.4967741935484,
                    "start": 8.978474226804124e-17
                },
                "write": [
                    {
                        "end": 391.4967741935484,
                        "id": "file_28_1",
                        "start": 197.94838709677745
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 589.4451612903258,
                    "start": 585.0451612903258
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 585.0451612903258,
                        "id": "file_28_1",
                        "start": 391.4967741935484
                    }
                ],
                "task_id": "task_28_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 782.9935483870968,
                    "start": 391.4967741935484
                },
                "write": [
                    {
                        "end": 782.9935483870968,
                        "id": "file_28_2",
                        "start": 589.4451612903258
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 980.9419354838742,
                    "start": 976.5419354838742
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 976.5419354838742,
                        "id": "file_28_2",
                        "start": 782.9935483870968
                    }
                ],
                "task_id": "task_28_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1174.4903225806452,
                    "start": 782.9935483870968
                },
                "write": [
                    {
                        "end": 1174.4903225806452,
                        "id": "file_28_3",
                        "start": 980.9419354838742
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 197.94838709677745,
                    "start": 193.54838709677745
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 193.54838709677745,
                        "id": "file_29_0",
                        "start": 9.421855670103093e-17
                    }
                ],
                "task_id": "task_29_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 391.4967741935484,
                    "start": 9.421855670103093e-17
                },
                "write": [
                    {
                        "end": 391.4967741935484,
                        "id": "file_29_1",
                        "start": 197.94838709677745
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 589.4451612903258,
                    "start": 585.0451612903258
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 585.0451612903258,
                        "id": "file_29_1",
                        "start": 391.4967741935484
                    }
                ],
                "task_id": "task_29_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 782.9935483870968,
                    "start": 391.4967741935484
                },
                "write": [
                    {
                        "end": 782.9935483870968,
                        "id": "file_29_2",
                        "start": 589.4451612903258
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 980.9419354838742,
                    "start": 976.5419354838742
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 976.5419354838742,
                        "id": "file_29_2",
                        "start": 782.9935483870968
                    }
                ],
                "task_id": "task_29_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1174.4903225806452,
                    "start": 782.9935483870968
                },
                "write": [
                    {
                        "end": 1174.4903225806452,
                        "id": "file_29_3",
                        "start": 980.9419354838742
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 197.94838709677745,
                    "start": 193.54838709677745
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 193.54838709677745,
                        "id": "file_2_0",
                        "start": 9.865237113402062e-17
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 391.4967741935484,
                    "start": 9.865237113402062e-17
                },
                "write": [
                    {
                        "end": 391.4967741935484,
                        "id": "file_2_1",
                        "start": 197.94838709677745
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 589.4451612903258,
                    "start": 585.0451612903258
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 585.0451612903258,
                        "id": "file_2_1",
                        "start": 391.4967741935484
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 782.9935483870968,
                    "start": 391.4967741935484
                },
                "write": [
                    {
                        "end": 782.9935483870968,
                        "id": "file_2_2",
                        "start": 589.4451612903258
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 980.9419354838742,
                    "start": 976.5419354838742
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 976.5419354838742,
                        "id": "file_2_2",
                        "start": 782.9935483870968
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1174.4903225806452,
                    "start": 782.9935483870968
                },
                "write": [
                    {
                        "end": 1174.4903225806452,
                        "id": "file_2_3",
                        "start": 980.9419354838742
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 197.94838709677745,
                    "start": 193.54838709677745
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 193.54838709677745,
                        "id": "file_3_0",
                        "start": 1.0308618556701032e-16
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 391.4967741935484,
                    "start": 1.0308618556701032e-16
                },
                "write": [
                    {
                        "end": 391.4967741935484,
                        "id": "file_3_1",
                        "start": 197.94838709677745
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 589.4451612903258,
                    "start": 585.0451612903258
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 585.0451612903258,
                        "id": "file_3_1",
                        "start": 391.4967741935484
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 782.9935483870968,
                    "start": 391.4967741935484
                },
                "write": [
                    {
                        "end": 782.9935483870968,
                        "id": "file_3_2",
                        "start": 589.4451612903258
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 980.9419354838742,
                    "start": 976.5419354838742
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 976.5419354838742,
                        "id": "file_3_2",
                        "start": 782.9935483870968
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1174.4903225806452,
                    "start": 782.9935483870968
                },
                "write": [
                    {
                        "end": 1174.4903225806452,
                        "id": "file_3_3",
                        "start": 980.9419354838742
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 197.94838709677745,
                    "start": 193.54838709677745
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 193.54838709677745,
                        "id": "file_4_0",
                        "start": 1.0752000000000001e-16
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 391.4967741935484,
                    "start": 1.0752000000000001e-16
                },
                "write": [
                    {
                        "end": 391.4967741935484,
                        "id": "file_4_1",
                        "start": 197.94838709677745
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 589.4451612903258,
                    "start": 585.0451612903258
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 585.0451612903258,
                        "id": "file_4_1",
                        "start": 391.4967741935484
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 782.9935483870968,
                    "start": 391.4967741935484
                },
                "write": [
                    {
                        "end": 782.9935483870968,
                        "id": "file_4_2",
                        "start": 589.4451612903258
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 980.9419354838742,
                    "start": 976.5419354838742
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 976.5419354838742,
                        "id": "file_4_2",
                        "start": 782.9935483870968
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1174.4903225806452,
                    "start": 782.9935483870968
                },
                "write": [
                    {
                        "end": 1174.4903225806452,
                        "id": "file_4_3",
                        "start": 980.9419354838742
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 197.94838709677745,
                    "start": 193.54838709677745
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 193.54838709677745,
                        "id": "file_5_0",
                        "start": 1.1195381443298969e-16
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 391.4967741935484,
                    "start": 1.1195381443298969e-16
                },
                "write": [
                    {
                        "end": 391.4967741935484,
                        "id": "file_5_1",
                        "start": 197.94838709677745
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 589.4451612903258,
                    "start": 585.0451612903258
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 585.0451612903258,
                        "id": "file_5_1",
                        "start": 391.4967741935484
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 782.9935483870968,
                    "start": 391.4967741935484
                },
                "write": [
                    {
                        "end": 782.9935483870968,
                        "id": "file_5_2",
                        "start": 589.4451612903258
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 980.9419354838742,
                    "start": 976.5419354838742
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 976.5419354838742,
                        "id": "file_5_2",
                        "start": 782.9935483870968
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1174.4903225806452,
                    "start": 782.9935483870968
                },
                "write": [
                    {
                        "end": 1174.4903225806452,
                        "id": "file_5_3",
                        "start": 980.9419354838742
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 197.94838709677745,
                    "start": 193.54838709677745
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 193.54838709677745,
                        "id": "file_6_0",
                        "start": 1.163876288659794e-16
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 391.4967741935484,
                    "start": 1.163876288659794e-16
                },
                "write": [
                    {
                        "end": 391.4967741935484,
                        "id": "file_6_1",
                        "start": 197.94838709677745
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 589.4451612903258,
                    "start": 585.0451612903258
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 585.0451612903258,
                        "id": "file_6_1",
                        "start": 391.4967741935484
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 782.9935483870968,
                    "start": 391.4967741935484
                },
                "write": [
                    {
                        "end": 782.9935483870968,
                        "id": "file_6_2",
                        "start": 589.4451612903258
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 980.9419354838742,
                    "start": 976.5419354838742
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 976.5419354838742,
                        "id": "file_6_2",
                        "start": 782.9935483870968
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1174.4903225806452,
                    "start": 782.9935483870968
                },
                "write": [
                    {
                        "end": 1174.4903225806452,
                        "id": "file_6_3",
                        "start": 980.9419354838742
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 197.94838709677745,
                    "start": 193.54838709677745
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 193.54838709677745,
                        "id": "file_7_0",
                        "start": 1.2082144329896912e-16
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 391.4967741935484,
                    "start": 1.2082144329896912e-16
                },
                "write": [
                    {
                        "end": 391.4967741935484,
                        "id": "file_7_1",
                        "start": 197.94838709677745
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 589.4451612903258,
                    "start": 585.0451612903258
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 585.0451612903258,
                        "id": "file_7_1",
                        "start": 391.4967741935484
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 782.9935483870968,
                    "start": 391.4967741935484
                },
                "write": [
                    {
                        "end": 782.9935483870968,
                        "id": "file_7_2",
                        "start": 589.4451612903258
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 980.9419354838742,
                    "start": 976.5419354838742
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 976.5419354838742,
                        "id": "file_7_2",
                        "start": 782.9935483870968
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1174.4903225806452,
                    "start": 782.9935483870968
                },
                "write": [
                    {
                        "end": 1174.4903225806452,
                        "id": "file_7_3",
                        "start": 980.9419354838742
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 197.94838709677745,
                    "start": 193.54838709677745
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 193.54838709677745,
                        "id": "file_8_0",
                        "start": 1.2525525773195883e-16
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 391.4967741935484,
                    "start": 1.2525525773195883e-16
                },
                "write": [
                    {
                        "end": 391.4967741935484,
                        "id": "file_8_1",
                        "start": 197.94838709677745
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 589.4451612903258,
                    "start": 585.0451612903258
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 585.0451612903258,
                        "id": "file_8_1",
                        "start": 391.4967741935484
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 782.9935483870968,
                    "start": 391.4967741935484
                },
                "write": [
                    {
                        "end": 782.9935483870968,
                        "id": "file_8_2",
                        "start": 589.4451612903258
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 980.9419354838742,
                    "start": 976.5419354838742
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 976.5419354838742,
                        "id": "file_8_2",
                        "start": 782.9935483870968
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1174.4903225806452,
                    "start": 782.9935483870968
                },
                "write": [
                    {
                        "end": 1174.4903225806452,
                        "id": "file_8_3",
                        "start": 980.9419354838742
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 197.94838709677745,
                    "start": 193.54838709677745
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 193.54838709677745,
                        "id": "file_9_0",
                        "start": 1.2968907216494855e-16
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 391.4967741935484,
                    "start": 1.2968907216494855e-16
                },
                "write": [
                    {
                        "end": 391.4967741935484,
                        "id": "file_9_1",
                        "start": 197.94838709677745
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 589.4451612903258,
                    "start": 585.0451612903258
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 585.0451612903258,
                        "id": "file_9_1",
                        "start": 391.4967741935484
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 782.9935483870968,
                    "start": 391.4967741935484
                },
                "write": [
                    {
                        "end": 782.9935483870968,
                        "id": "file_9_2",
                        "start": 589.4451612903258
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 980.9419354838742,
                    "start": 976.5419354838742
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 976.5419354838742,
                        "id": "file_9_2",
                        "start": 782.9935483870968
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1174.4903225806452,
                    "start": 782.9935483870968
                },
                "write": [
                    {
                        "end": 1174.4903225806452,
                        "id": "file_9_3",
                        "start": 980.9419354838742
                    }
                ]
            }
        ]
    }
}


==> result/multi/local/wrench/original/dump_31.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 204.40000000000336,
                    "start": 200.00000000000335
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 200.00000000000335,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 404.4,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 404.4,
                        "id": "file_0_1",
                        "start": 204.40000000000336
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 608.8000000000034,
                    "start": 604.4000000000034
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 604.4000000000034,
                        "id": "file_0_1",
                        "start": 404.4
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 808.8,
                    "start": 404.4
                },
                "write": [
                    {
                        "end": 808.8,
                        "id": "file_0_2",
                        "start": 608.8000000000034
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1013.2000000000033,
                    "start": 1008.8000000000034
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1008.8000000000034,
                        "id": "file_0_2",
                        "start": 808.8
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1213.2,
                    "start": 808.8
                },
                "write": [
                    {
                        "end": 1213.2,
                        "id": "file_0_3",
                        "start": 1013.2000000000033
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 204.40000000000336,
                    "start": 200.00000000000335
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 200.00000000000335,
                        "id": "file_10_0",
                        "start": 5.542268041237114e-18
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 404.4,
                    "start": 5.542268041237114e-18
                },
                "write": [
                    {
                        "end": 404.4,
                        "id": "file_10_1",
                        "start": 204.40000000000336
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 608.8000000000034,
                    "start": 604.4000000000034
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 604.4000000000034,
                        "id": "file_10_1",
                        "start": 404.4
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 808.8,
                    "start": 404.4
                },
                "write": [
                    {
                        "end": 808.8,
                        "id": "file_10_2",
                        "start": 608.8000000000034
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1013.2000000000033,
                    "start": 1008.8000000000034
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1008.8000000000034,
                        "id": "file_10_2",
                        "start": 808.8
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1213.2,
                    "start": 808.8
                },
                "write": [
                    {
                        "end": 1213.2,
                        "id": "file_10_3",
                        "start": 1013.2000000000033
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 204.40000000000336,
                    "start": 200.00000000000335
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 200.00000000000335,
                        "id": "file_11_0",
                        "start": 9.976082474226805e-18
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 404.4,
                    "start": 9.976082474226805e-18
                },
                "write": [
                    {
                        "end": 404.4,
                        "id": "file_11_1",
                        "start": 204.40000000000336
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 608.8000000000034,
                    "start": 604.4000000000034
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 604.4000000000034,
                        "id": "file_11_1",
                        "start": 404.4
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 808.8,
                    "start": 404.4
                },
                "write": [
                    {
                        "end": 808.8,
                        "id": "file_11_2",
                        "start": 608.8000000000034
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1013.2000000000033,
                    "start": 1008.8000000000034
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1008.8000000000034,
                        "id": "file_11_2",
                        "start": 808.8
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1213.2,
                    "start": 808.8
                },
                "write": [
                    {
                        "end": 1213.2,
                        "id": "file_11_3",
                        "start": 1013.2000000000033
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 204.40000000000336,
                    "start": 200.00000000000335
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 200.00000000000335,
                        "id": "file_12_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_12_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 404.4,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 404.4,
                        "id": "file_12_1",
                        "start": 204.40000000000336
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 608.8000000000034,
                    "start": 604.4000000000034
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 604.4000000000034,
                        "id": "file_12_1",
                        "start": 404.4
                    }
                ],
                "task_id": "task_12_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 808.8,
                    "start": 404.4
                },
                "write": [
                    {
                        "end": 808.8,
                        "id": "file_12_2",
                        "start": 608.8000000000034
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1013.2000000000033,
                    "start": 1008.8000000000034
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1008.8000000000034,
                        "id": "file_12_2",
                        "start": 808.8
                    }
                ],
                "task_id": "task_12_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1213.2,
                    "start": 808.8
                },
                "write": [
                    {
                        "end": 1213.2,
                        "id": "file_12_3",
                        "start": 1013.2000000000033
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 204.40000000000336,
                    "start": 200.00000000000335
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 200.00000000000335,
                        "id": "file_13_0",
                        "start": 1.8843711340206188e-17
                    }
                ],
                "task_id": "task_13_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 404.4,
                    "start": 1.8843711340206188e-17
                },
                "write": [
                    {
                        "end": 404.4,
                        "id": "file_13_1",
                        "start": 204.40000000000336
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 608.8000000000034,
                    "start": 604.4000000000034
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 604.4000000000034,
                        "id": "file_13_1",
                        "start": 404.4
                    }
                ],
                "task_id": "task_13_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 808.8,
                    "start": 404.4
                },
                "write": [
                    {
                        "end": 808.8,
                        "id": "file_13_2",
                        "start": 608.8000000000034
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1013.2000000000033,
                    "start": 1008.8000000000034
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1008.8000000000034,
                        "id": "file_13_2",
                        "start": 808.8
                    }
                ],
                "task_id": "task_13_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1213.2,
                    "start": 808.8
                },
                "write": [
                    {
                        "end": 1213.2,
                        "id": "file_13_3",
                        "start": 1013.2000000000033
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 204.40000000000336,
                    "start": 200.00000000000335
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 200.00000000000335,
                        "id": "file_14_0",
                        "start": 2.327752577319588e-17
                    }
                ],
                "task_id": "task_14_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 404.4,
                    "start": 2.327752577319588e-17
                },
                "write": [
                    {
                        "end": 404.4,
                        "id": "file_14_1",
                        "start": 204.40000000000336
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 608.8000000000034,
                    "start": 604.4000000000034
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 604.4000000000034,
                        "id": "file_14_1",
                        "start": 404.4
                    }
                ],
                "task_id": "task_14_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 808.8,
                    "start": 404.4
                },
                "write": [
                    {
                        "end": 808.8,
                        "id": "file_14_2",
                        "start": 608.8000000000034
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1013.2000000000033,
                    "start": 1008.8000000000034
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1008.8000000000034,
                        "id": "file_14_2",
                        "start": 808.8
                    }
                ],
                "task_id": "task_14_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1213.2,
                    "start": 808.8
                },
                "write": [
                    {
                        "end": 1213.2,
                        "id": "file_14_3",
                        "start": 1013.2000000000033
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 204.40000000000336,
                    "start": 200.00000000000335
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 200.00000000000335,
                        "id": "file_15_0",
                        "start": 2.771134020618557e-17
                    }
                ],
                "task_id": "task_15_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 404.4,
                    "start": 2.771134020618557e-17
                },
                "write": [
                    {
                        "end": 404.4,
                        "id": "file_15_1",
                        "start": 204.40000000000336
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 608.8000000000034,
                    "start": 604.4000000000034
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 604.4000000000034,
                        "id": "file_15_1",
                        "start": 404.4
                    }
                ],
                "task_id": "task_15_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 808.8,
                    "start": 404.4
                },
                "write": [
                    {
                        "end": 808.8,
                        "id": "file_15_2",
                        "start": 608.8000000000034
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1013.2000000000033,
                    "start": 1008.8000000000034
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1008.8000000000034,
                        "id": "file_15_2",
                        "start": 808.8
                    }
                ],
                "task_id": "task_15_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1213.2,
                    "start": 808.8
                },
                "write": [
                    {
                        "end": 1213.2,
                        "id": "file_15_3",
                        "start": 1013.2000000000033
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 204.40000000000336,
                    "start": 200.00000000000335
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 200.00000000000335,
                        "id": "file_16_0",
                        "start": 3.214515463917526e-17
                    }
                ],
                "task_id": "task_16_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 404.4,
                    "start": 3.214515463917526e-17
                },
                "write": [
                    {
                        "end": 404.4,
                        "id": "file_16_1",
                        "start": 204.40000000000336
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 608.8000000000034,
                    "start": 604.4000000000034
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 604.4000000000034,
                        "id": "file_16_1",
                        "start": 404.4
                    }
                ],
                "task_id": "task_16_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 808.8,
                    "start": 404.4
                },
                "write": [
                    {
                        "end": 808.8,
                        "id": "file_16_2",
                        "start": 608.8000000000034
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1013.2000000000033,
                    "start": 1008.8000000000034
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1008.8000000000034,
                        "id": "file_16_2",
                        "start": 808.8
                    }
                ],
                "task_id": "task_16_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1213.2,
                    "start": 808.8
                },
                "write": [
                    {
                        "end": 1213.2,
                        "id": "file_16_3",
                        "start": 1013.2000000000033
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 204.40000000000336,
                    "start": 200.00000000000335
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 200.00000000000335,
                        "id": "file_17_0",
                        "start": 3.657896907216495e-17
                    }
                ],
                "task_id": "task_17_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 404.4,
                    "start": 3.657896907216495e-17
                },
                "write": [
                    {
                        "end": 404.4,
                        "id": "file_17_1",
                        "start": 204.40000000000336
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 608.8000000000034,
                    "start": 604.4000000000034
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 604.4000000000034,
                        "id": "file_17_1",
                        "start": 404.4
                    }
                ],
                "task_id": "task_17_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 808.8,
                    "start": 404.4
                },
                "write": [
                    {
                        "end": 808.8,
                        "id": "file_17_2",
                        "start": 608.8000000000034
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1013.2000000000033,
                    "start": 1008.8000000000034
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1008.8000000000034,
                        "id": "file_17_2",
                        "start": 808.8
                    }
                ],
                "task_id": "task_17_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1213.2,
                    "start": 808.8
                },
                "write": [
                    {
                        "end": 1213.2,
                        "id": "file_17_3",
                        "start": 1013.2000000000033
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 204.40000000000336,
                    "start": 200.00000000000335
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 200.00000000000335,
                        "id": "file_18_0",
                        "start": 4.1012783505154644e-17
                    }
                ],
                "task_id": "task_18_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 404.4,
                    "start": 4.1012783505154644e-17
                },
                "write": [
                    {
                        "end": 404.4,
                        "id": "file_18_1",
                        "start": 204.40000000000336
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 608.8000000000034,
                    "start": 604.4000000000034
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 604.4000000000034,
                        "id": "file_18_1",
                        "start": 404.4
                    }
                ],
                "task_id": "task_18_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 808.8,
                    "start": 404.4
                },
                "write": [
                    {
                        "end": 808.8,
                        "id": "file_18_2",
                        "start": 608.8000000000034
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1013.2000000000033,
                    "start": 1008.8000000000034
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1008.8000000000034,
                        "id": "file_18_2",
                        "start": 808.8
                    }
                ],
                "task_id": "task_18_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1213.2,
                    "start": 808.8
                },
                "write": [
                    {
                        "end": 1213.2,
                        "id": "file_18_3",
                        "start": 1013.2000000000033
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 204.40000000000336,
                    "start": 200.00000000000335
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 200.00000000000335,
                        "id": "file_19_0",
                        "start": 4.5446597938144336e-17
                    }
                ],
                "task_id": "task_19_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 404.4,
                    "start": 4.5446597938144336e-17
                },
                "write": [
                    {
                        "end": 404.4,
                        "id": "file_19_1",
                        "start": 204.40000000000336
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 608.8000000000034,
                    "start": 604.4000000000034
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 604.4000000000034,
                        "id": "file_19_1",
                        "start": 404.4
                    }
                ],
                "task_id": "task_19_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 808.8,
                    "start": 404.4
                },
                "write": [
                    {
                        "end": 808.8,
                        "id": "file_19_2",
                        "start": 608.8000000000034
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1013.2000000000033,
                    "start": 1008.8000000000034
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1008.8000000000034,
                        "id": "file_19_2",
                        "start": 808.8
                    }
                ],
                "task_id": "task_19_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1213.2,
                    "start": 808.8
                },
                "write": [
                    {
                        "end": 1213.2,
                        "id": "file_19_3",
                        "start": 1013.2000000000033
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 204.40000000000336,
                    "start": 200.00000000000335
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 200.00000000000335,
                        "id": "file_1_0",
                        "start": 4.9880412371134027e-17
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 404.4,
                    "start": 4.9880412371134027e-17
                },
                "write": [
                    {
                        "end": 404.4,
                        "id": "file_1_1",
                        "start": 204.40000000000336
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 608.8000000000034,
                    "start": 604.4000000000034
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 604.4000000000034,
                        "id": "file_1_1",
                        "start": 404.4
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 808.8,
                    "start": 404.4
                },
                "write": [
                    {
                        "end": 808.8,
                        "id": "file_1_2",
                        "start": 608.8000000000034
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1013.2000000000033,
                    "start": 1008.8000000000034
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1008.8000000000034,
                        "id": "file_1_2",
                        "start": 808.8
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1213.2,
                    "start": 808.8
                },
                "write": [
                    {
                        "end": 1213.2,
                        "id": "file_1_3",
                        "start": 1013.2000000000033
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 204.40000000000336,
                    "start": 200.00000000000335
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 200.00000000000335,
                        "id": "file_20_0",
                        "start": 5.431422680412372e-17
                    }
                ],
                "task_id": "task_20_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 404.4,
                    "start": 5.431422680412372e-17
                },
                "write": [
                    {
                        "end": 404.4,
                        "id": "file_20_1",
                        "start": 204.40000000000336
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 608.8000000000034,
                    "start": 604.4000000000034
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 604.4000000000034,
                        "id": "file_20_1",
                        "start": 404.4
                    }
                ],
                "task_id": "task_20_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 808.8,
                    "start": 404.4
                },
                "write": [
                    {
                        "end": 808.8,
                        "id": "file_20_2",
                        "start": 608.8000000000034
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1013.2000000000033,
                    "start": 1008.8000000000034
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1008.8000000000034,
                        "id": "file_20_2",
                        "start": 808.8
                    }
                ],
                "task_id": "task_20_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1213.2,
                    "start": 808.8
                },
                "write": [
                    {
                        "end": 1213.2,
                        "id": "file_20_3",
                        "start": 1013.2000000000033
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 204.40000000000336,
                    "start": 200.00000000000335
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 200.00000000000335,
                        "id": "file_21_0",
                        "start": 5.87480412371134e-17
                    }
                ],
                "task_id": "task_21_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 404.4,
                    "start": 5.87480412371134e-17
                },
                "write": [
                    {
                        "end": 404.4,
                        "id": "file_21_1",
                        "start": 204.40000000000336
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 608.8000000000034,
                    "start": 604.4000000000034
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 604.4000000000034,
                        "id": "file_21_1",
                        "start": 404.4
                    }
                ],
                "task_id": "task_21_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 808.8,
                    "start": 404.4
                },
                "write": [
                    {
                        "end": 808.8,
                        "id": "file_21_2",
                        "start": 608.8000000000034
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1013.2000000000033,
                    "start": 1008.8000000000034
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1008.8000000000034,
                        "id": "file_21_2",
                        "start": 808.8
                    }
                ],
                "task_id": "task_21_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1213.2,
                    "start": 808.8
                },
                "write": [
                    {
                        "end": 1213.2,
                        "id": "file_21_3",
                        "start": 1013.2000000000033
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 204.40000000000336,
                    "start": 200.00000000000335
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 200.00000000000335,
                        "id": "file_22_0",
                        "start": 6.31818556701031e-17
                    }
                ],
                "task_id": "task_22_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 404.4,
                    "start": 6.31818556701031e-17
                },
                "write": [
                    {
                        "end": 404.4,
                        "id": "file_22_1",
                        "start": 204.40000000000336
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 608.8000000000034,
                    "start": 604.4000000000034
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 604.4000000000034,
                        "id": "file_22_1",
                        "start": 404.4
                    }
                ],
                "task_id": "task_22_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 808.8,
                    "start": 404.4
                },
                "write": [
                    {
                        "end": 808.8,
                        "id": "file_22_2",
                        "start": 608.8000000000034
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1013.2000000000033,
                    "start": 1008.8000000000034
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1008.8000000000034,
                        "id": "file_22_2",
                        "start": 808.8
                    }
                ],
                "task_id": "task_22_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1213.2,
                    "start": 808.8
                },
                "write": [
                    {
                        "end": 1213.2,
                        "id": "file_22_3",
                        "start": 1013.2000000000033
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 204.40000000000336,
                    "start": 200.00000000000335
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 200.00000000000335,
                        "id": "file_23_0",
                        "start": 6.761567010309279e-17
                    }
                ],
                "task_id": "task_23_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 404.4,
                    "start": 6.761567010309279e-17
                },
                "write": [
                    {
                        "end": 404.4,
                        "id": "file_23_1",
                        "start": 204.40000000000336
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 608.8000000000034,
                    "start": 604.4000000000034
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 604.4000000000034,
                        "id": "file_23_1",
                        "start": 404.4
                    }
                ],
                "task_id": "task_23_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 808.8,
                    "start": 404.4
                },
                "write": [
                    {
                        "end": 808.8,
                        "id": "file_23_2",
                        "start": 608.8000000000034
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1013.2000000000033,
                    "start": 1008.8000000000034
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1008.8000000000034,
                        "id": "file_23_2",
                        "start": 808.8
                    }
                ],
                "task_id": "task_23_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1213.2,
                    "start": 808.8
                },
                "write": [
                    {
                        "end": 1213.2,
                        "id": "file_23_3",
                        "start": 1013.2000000000033
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 204.40000000000336,
                    "start": 200.00000000000335
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 200.00000000000335,
                        "id": "file_24_0",
                        "start": 7.204948453608248e-17
                    }
                ],
                "task_id": "task_24_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 404.4,
                    "start": 7.204948453608248e-17
                },
                "write": [
                    {
                        "end": 404.4,
                        "id": "file_24_1",
                        "start": 204.40000000000336
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 608.8000000000034,
                    "start": 604.4000000000034
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 604.4000000000034,
                        "id": "file_24_1",
                        "start": 404.4
                    }
                ],
                "task_id": "task_24_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 808.8,
                    "start": 404.4
                },
                "write": [
                    {
                        "end": 808.8,
                        "id": "file_24_2",
                        "start": 608.8000000000034
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1013.2000000000033,
                    "start": 1008.8000000000034
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1008.8000000000034,
                        "id": "file_24_2",
                        "start": 808.8
                    }
                ],
                "task_id": "task_24_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1213.2,
                    "start": 808.8
                },
                "write": [
                    {
                        "end": 1213.2,
                        "id": "file_24_3",
                        "start": 1013.2000000000033
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 204.40000000000336,
                    "start": 200.00000000000335
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 200.00000000000335,
                        "id": "file_25_0",
                        "start": 7.648329896907217e-17
                    }
                ],
                "task_id": "task_25_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 404.4,
                    "start": 7.648329896907217e-17
                },
                "write": [
                    {
                        "end": 404.4,
                        "id": "file_25_1",
                        "start": 204.40000000000336
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 608.8000000000034,
                    "start": 604.4000000000034
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 604.4000000000034,
                        "id": "file_25_1",
                        "start": 404.4
                    }
                ],
                "task_id": "task_25_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 808.8,
                    "start": 404.4
                },
                "write": [
                    {
                        "end": 808.8,
                        "id": "file_25_2",
                        "start": 608.8000000000034
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1013.2000000000033,
                    "start": 1008.8000000000034
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1008.8000000000034,
                        "id": "file_25_2",
                        "start": 808.8
                    }
                ],
                "task_id": "task_25_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1213.2,
                    "start": 808.8
                },
                "write": [
                    {
                        "end": 1213.2,
                        "id": "file_25_3",
                        "start": 1013.2000000000033
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 204.40000000000336,
                    "start": 200.00000000000335
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 200.00000000000335,
                        "id": "file_26_0",
                        "start": 8.091711340206186e-17
                    }
                ],
                "task_id": "task_26_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 404.4,
                    "start": 8.091711340206186e-17
                },
                "write": [
                    {
                        "end": 404.4,
                        "id": "file_26_1",
                        "start": 204.40000000000336
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 608.8000000000034,
                    "start": 604.4000000000034
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 604.4000000000034,
                        "id": "file_26_1",
                        "start": 404.4
                    }
                ],
                "task_id": "task_26_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 808.8,
                    "start": 404.4
                },
                "write": [
                    {
                        "end": 808.8,
                        "id": "file_26_2",
                        "start": 608.8000000000034
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1013.2000000000033,
                    "start": 1008.8000000000034
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1008.8000000000034,
                        "id": "file_26_2",
                        "start": 808.8
                    }
                ],
                "task_id": "task_26_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1213.2,
                    "start": 808.8
                },
                "write": [
                    {
                        "end": 1213.2,
                        "id": "file_26_3",
                        "start": 1013.2000000000033
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 204.40000000000336,
                    "start": 200.00000000000335
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 200.00000000000335,
                        "id": "file_27_0",
                        "start": 8.535092783505155e-17
                    }
                ],
                "task_id": "task_27_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 404.4,
                    "start": 8.535092783505155e-17
                },
                "write": [
                    {
                        "end": 404.4,
                        "id": "file_27_1",
                        "start": 204.40000000000336
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 608.8000000000034,
                    "start": 604.4000000000034
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 604.4000000000034,
                        "id": "file_27_1",
                        "start": 404.4
                    }
                ],
                "task_id": "task_27_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 808.8,
                    "start": 404.4
                },
                "write": [
                    {
                        "end": 808.8,
                        "id": "file_27_2",
                        "start": 608.8000000000034
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1013.2000000000033,
                    "start": 1008.8000000000034
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1008.8000000000034,
                        "id": "file_27_2",
                        "start": 808.8
                    }
                ],
                "task_id": "task_27_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1213.2,
                    "start": 808.8
                },
                "write": [
                    {
                        "end": 1213.2,
                        "id": "file_27_3",
                        "start": 1013.2000000000033
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 204.40000000000336,
                    "start": 200.00000000000335
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 200.00000000000335,
                        "id": "file_28_0",
                        "start": 8.978474226804124e-17
                    }
                ],
                "task_id": "task_28_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 404.4,
                    "start": 8.978474226804124e-17
                },
                "write": [
                    {
                        "end": 404.4,
                        "id": "file_28_1",
                        "start": 204.40000000000336
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 608.8000000000034,
                    "start": 604.4000000000034
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 604.4000000000034,
                        "id": "file_28_1",
                        "start": 404.4
                    }
                ],
                "task_id": "task_28_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 808.8,
                    "start": 404.4
                },
                "write": [
                    {
                        "end": 808.8,
                        "id": "file_28_2",
                        "start": 608.8000000000034
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1013.2000000000033,
                    "start": 1008.8000000000034
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1008.8000000000034,
                        "id": "file_28_2",
                        "start": 808.8
                    }
                ],
                "task_id": "task_28_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1213.2,
                    "start": 808.8
                },
                "write": [
                    {
                        "end": 1213.2,
                        "id": "file_28_3",
                        "start": 1013.2000000000033
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 204.40000000000336,
                    "start": 200.00000000000335
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 200.00000000000335,
                        "id": "file_29_0",
                        "start": 9.421855670103093e-17
                    }
                ],
                "task_id": "task_29_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 404.4,
                    "start": 9.421855670103093e-17
                },
                "write": [
                    {
                        "end": 404.4,
                        "id": "file_29_1",
                        "start": 204.40000000000336
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 608.8000000000034,
                    "start": 604.4000000000034
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 604.4000000000034,
                        "id": "file_29_1",
                        "start": 404.4
                    }
                ],
                "task_id": "task_29_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 808.8,
                    "start": 404.4
                },
                "write": [
                    {
                        "end": 808.8,
                        "id": "file_29_2",
                        "start": 608.8000000000034
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1013.2000000000033,
                    "start": 1008.8000000000034
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1008.8000000000034,
                        "id": "file_29_2",
                        "start": 808.8
                    }
                ],
                "task_id": "task_29_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1213.2,
                    "start": 808.8
                },
                "write": [
                    {
                        "end": 1213.2,
                        "id": "file_29_3",
                        "start": 1013.2000000000033
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 204.40000000000336,
                    "start": 200.00000000000335
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 200.00000000000335,
                        "id": "file_2_0",
                        "start": 9.865237113402062e-17
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 404.4,
                    "start": 9.865237113402062e-17
                },
                "write": [
                    {
                        "end": 404.4,
                        "id": "file_2_1",
                        "start": 204.40000000000336
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 608.8000000000034,
                    "start": 604.4000000000034
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 604.4000000000034,
                        "id": "file_2_1",
                        "start": 404.4
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 808.8,
                    "start": 404.4
                },
                "write": [
                    {
                        "end": 808.8,
                        "id": "file_2_2",
                        "start": 608.8000000000034
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1013.2000000000033,
                    "start": 1008.8000000000034
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1008.8000000000034,
                        "id": "file_2_2",
                        "start": 808.8
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1213.2,
                    "start": 808.8
                },
                "write": [
                    {
                        "end": 1213.2,
                        "id": "file_2_3",
                        "start": 1013.2000000000033
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 204.40000000000336,
                    "start": 200.00000000000335
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 200.00000000000335,
                        "id": "file_30_0",
                        "start": 1.0308618556701032e-16
                    }
                ],
                "task_id": "task_30_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 404.4,
                    "start": 1.0308618556701032e-16
                },
                "write": [
                    {
                        "end": 404.4,
                        "id": "file_30_1",
                        "start": 204.40000000000336
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 608.8000000000034,
                    "start": 604.4000000000034
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 604.4000000000034,
                        "id": "file_30_1",
                        "start": 404.4
                    }
                ],
                "task_id": "task_30_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 808.8,
                    "start": 404.4
                },
                "write": [
                    {
                        "end": 808.8,
                        "id": "file_30_2",
                        "start": 608.8000000000034
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1013.2000000000033,
                    "start": 1008.8000000000034
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1008.8000000000034,
                        "id": "file_30_2",
                        "start": 808.8
                    }
                ],
                "task_id": "task_30_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1213.2,
                    "start": 808.8
                },
                "write": [
                    {
                        "end": 1213.2,
                        "id": "file_30_3",
                        "start": 1013.2000000000033
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 204.40000000000336,
                    "start": 200.00000000000335
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 200.00000000000335,
                        "id": "file_3_0",
                        "start": 1.0752000000000001e-16
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 404.4,
                    "start": 1.0752000000000001e-16
                },
                "write": [
                    {
                        "end": 404.4,
                        "id": "file_3_1",
                        "start": 204.40000000000336
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 608.8000000000034,
                    "start": 604.4000000000034
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 604.4000000000034,
                        "id": "file_3_1",
                        "start": 404.4
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 808.8,
                    "start": 404.4
                },
                "write": [
                    {
                        "end": 808.8,
                        "id": "file_3_2",
                        "start": 608.8000000000034
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1013.2000000000033,
                    "start": 1008.8000000000034
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1008.8000000000034,
                        "id": "file_3_2",
                        "start": 808.8
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1213.2,
                    "start": 808.8
                },
                "write": [
                    {
                        "end": 1213.2,
                        "id": "file_3_3",
                        "start": 1013.2000000000033
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 204.40000000000336,
                    "start": 200.00000000000335
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 200.00000000000335,
                        "id": "file_4_0",
                        "start": 1.1195381443298969e-16
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 404.4,
                    "start": 1.1195381443298969e-16
                },
                "write": [
                    {
                        "end": 404.4,
                        "id": "file_4_1",
                        "start": 204.40000000000336
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 608.8000000000034,
                    "start": 604.4000000000034
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 604.4000000000034,
                        "id": "file_4_1",
                        "start": 404.4
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 808.8,
                    "start": 404.4
                },
                "write": [
                    {
                        "end": 808.8,
                        "id": "file_4_2",
                        "start": 608.8000000000034
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1013.2000000000033,
                    "start": 1008.8000000000034
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1008.8000000000034,
                        "id": "file_4_2",
                        "start": 808.8
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1213.2,
                    "start": 808.8
                },
                "write": [
                    {
                        "end": 1213.2,
                        "id": "file_4_3",
                        "start": 1013.2000000000033
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 204.40000000000336,
                    "start": 200.00000000000335
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 200.00000000000335,
                        "id": "file_5_0",
                        "start": 1.163876288659794e-16
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 404.4,
                    "start": 1.163876288659794e-16
                },
                "write": [
                    {
                        "end": 404.4,
                        "id": "file_5_1",
                        "start": 204.40000000000336
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 608.8000000000034,
                    "start": 604.4000000000034
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 604.4000000000034,
                        "id": "file_5_1",
                        "start": 404.4
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 808.8,
                    "start": 404.4
                },
                "write": [
                    {
                        "end": 808.8,
                        "id": "file_5_2",
                        "start": 608.8000000000034
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1013.2000000000033,
                    "start": 1008.8000000000034
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1008.8000000000034,
                        "id": "file_5_2",
                        "start": 808.8
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1213.2,
                    "start": 808.8
                },
                "write": [
                    {
                        "end": 1213.2,
                        "id": "file_5_3",
                        "start": 1013.2000000000033
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 204.40000000000336,
                    "start": 200.00000000000335
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 200.00000000000335,
                        "id": "file_6_0",
                        "start": 1.2082144329896912e-16
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 404.4,
                    "start": 1.2082144329896912e-16
                },
                "write": [
                    {
                        "end": 404.4,
                        "id": "file_6_1",
                        "start": 204.40000000000336
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 608.8000000000034,
                    "start": 604.4000000000034
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 604.4000000000034,
                        "id": "file_6_1",
                        "start": 404.4
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 808.8,
                    "start": 404.4
                },
                "write": [
                    {
                        "end": 808.8,
                        "id": "file_6_2",
                        "start": 608.8000000000034
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1013.2000000000033,
                    "start": 1008.8000000000034
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1008.8000000000034,
                        "id": "file_6_2",
                        "start": 808.8
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1213.2,
                    "start": 808.8
                },
                "write": [
                    {
                        "end": 1213.2,
                        "id": "file_6_3",
                        "start": 1013.2000000000033
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 204.40000000000336,
                    "start": 200.00000000000335
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 200.00000000000335,
                        "id": "file_7_0",
                        "start": 1.2525525773195883e-16
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 404.4,
                    "start": 1.2525525773195883e-16
                },
                "write": [
                    {
                        "end": 404.4,
                        "id": "file_7_1",
                        "start": 204.40000000000336
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 608.8000000000034,
                    "start": 604.4000000000034
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 604.4000000000034,
                        "id": "file_7_1",
                        "start": 404.4
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 808.8,
                    "start": 404.4
                },
                "write": [
                    {
                        "end": 808.8,
                        "id": "file_7_2",
                        "start": 608.8000000000034
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1013.2000000000033,
                    "start": 1008.8000000000034
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1008.8000000000034,
                        "id": "file_7_2",
                        "start": 808.8
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1213.2,
                    "start": 808.8
                },
                "write": [
                    {
                        "end": 1213.2,
                        "id": "file_7_3",
                        "start": 1013.2000000000033
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 204.40000000000336,
                    "start": 200.00000000000335
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 200.00000000000335,
                        "id": "file_8_0",
                        "start": 1.2968907216494855e-16
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 404.4,
                    "start": 1.2968907216494855e-16
                },
                "write": [
                    {
                        "end": 404.4,
                        "id": "file_8_1",
                        "start": 204.40000000000336
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 608.8000000000034,
                    "start": 604.4000000000034
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 604.4000000000034,
                        "id": "file_8_1",
                        "start": 404.4
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 808.8,
                    "start": 404.4
                },
                "write": [
                    {
                        "end": 808.8,
                        "id": "file_8_2",
                        "start": 608.8000000000034
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1013.2000000000033,
                    "start": 1008.8000000000034
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1008.8000000000034,
                        "id": "file_8_2",
                        "start": 808.8
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1213.2,
                    "start": 808.8
                },
                "write": [
                    {
                        "end": 1213.2,
                        "id": "file_8_3",
                        "start": 1013.2000000000033
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 204.40000000000336,
                    "start": 200.00000000000335
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 200.00000000000335,
                        "id": "file_9_0",
                        "start": 1.3412288659793827e-16
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 404.4,
                    "start": 1.3412288659793827e-16
                },
                "write": [
                    {
                        "end": 404.4,
                        "id": "file_9_1",
                        "start": 204.40000000000336
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 608.8000000000034,
                    "start": 604.4000000000034
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 604.4000000000034,
                        "id": "file_9_1",
                        "start": 404.4
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 808.8,
                    "start": 404.4
                },
                "write": [
                    {
                        "end": 808.8,
                        "id": "file_9_2",
                        "start": 608.8000000000034
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1013.2000000000033,
                    "start": 1008.8000000000034
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1008.8000000000034,
                        "id": "file_9_2",
                        "start": 808.8
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1213.2,
                    "start": 808.8
                },
                "write": [
                    {
                        "end": 1213.2,
                        "id": "file_9_3",
                        "start": 1013.2000000000033
                    }
                ]
            }
        ]
    }
}


==> result/multi/local/wrench/original/dump_32.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 210.85161290322927,
                    "start": 206.45161290322926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 206.45161290322926,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 417.3032258064516,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 417.3032258064516,
                        "id": "file_0_1",
                        "start": 210.85161290322927
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 628.1548387096808,
                    "start": 623.7548387096808
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 623.7548387096808,
                        "id": "file_0_1",
                        "start": 417.3032258064516
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 834.6064516129032,
                    "start": 417.3032258064516
                },
                "write": [
                    {
                        "end": 834.6064516129032,
                        "id": "file_0_2",
                        "start": 628.1548387096808
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1045.4580645161325,
                    "start": 1041.0580645161324
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1041.0580645161324,
                        "id": "file_0_2",
                        "start": 834.6064516129032
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1251.909677419355,
                    "start": 834.6064516129032
                },
                "write": [
                    {
                        "end": 1251.909677419355,
                        "id": "file_0_3",
                        "start": 1045.4580645161325
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 210.85161290322927,
                    "start": 206.45161290322926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 206.45161290322926,
                        "id": "file_10_0",
                        "start": 5.542268041237114e-18
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 417.3032258064516,
                    "start": 5.542268041237114e-18
                },
                "write": [
                    {
                        "end": 417.3032258064516,
                        "id": "file_10_1",
                        "start": 210.85161290322927
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 628.1548387096808,
                    "start": 623.7548387096808
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 623.7548387096808,
                        "id": "file_10_1",
                        "start": 417.3032258064516
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 834.6064516129032,
                    "start": 417.3032258064516
                },
                "write": [
                    {
                        "end": 834.6064516129032,
                        "id": "file_10_2",
                        "start": 628.1548387096808
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1045.4580645161325,
                    "start": 1041.0580645161324
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1041.0580645161324,
                        "id": "file_10_2",
                        "start": 834.6064516129032
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1251.909677419355,
                    "start": 834.6064516129032
                },
                "write": [
                    {
                        "end": 1251.909677419355,
                        "id": "file_10_3",
                        "start": 1045.4580645161325
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 210.85161290322927,
                    "start": 206.45161290322926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 206.45161290322926,
                        "id": "file_11_0",
                        "start": 9.976082474226805e-18
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 417.3032258064516,
                    "start": 9.976082474226805e-18
                },
                "write": [
                    {
                        "end": 417.3032258064516,
                        "id": "file_11_1",
                        "start": 210.85161290322927
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 628.1548387096808,
                    "start": 623.7548387096808
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 623.7548387096808,
                        "id": "file_11_1",
                        "start": 417.3032258064516
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 834.6064516129032,
                    "start": 417.3032258064516
                },
                "write": [
                    {
                        "end": 834.6064516129032,
                        "id": "file_11_2",
                        "start": 628.1548387096808
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1045.4580645161325,
                    "start": 1041.0580645161324
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1041.0580645161324,
                        "id": "file_11_2",
                        "start": 834.6064516129032
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1251.909677419355,
                    "start": 834.6064516129032
                },
                "write": [
                    {
                        "end": 1251.909677419355,
                        "id": "file_11_3",
                        "start": 1045.4580645161325
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 210.85161290322927,
                    "start": 206.45161290322926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 206.45161290322926,
                        "id": "file_12_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_12_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 417.3032258064516,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 417.3032258064516,
                        "id": "file_12_1",
                        "start": 210.85161290322927
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 628.1548387096808,
                    "start": 623.7548387096808
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 623.7548387096808,
                        "id": "file_12_1",
                        "start": 417.3032258064516
                    }
                ],
                "task_id": "task_12_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 834.6064516129032,
                    "start": 417.3032258064516
                },
                "write": [
                    {
                        "end": 834.6064516129032,
                        "id": "file_12_2",
                        "start": 628.1548387096808
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1045.4580645161325,
                    "start": 1041.0580645161324
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1041.0580645161324,
                        "id": "file_12_2",
                        "start": 834.6064516129032
                    }
                ],
                "task_id": "task_12_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1251.909677419355,
                    "start": 834.6064516129032
                },
                "write": [
                    {
                        "end": 1251.909677419355,
                        "id": "file_12_3",
                        "start": 1045.4580645161325
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 210.85161290322927,
                    "start": 206.45161290322926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 206.45161290322926,
                        "id": "file_13_0",
                        "start": 1.8843711340206188e-17
                    }
                ],
                "task_id": "task_13_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 417.3032258064516,
                    "start": 1.8843711340206188e-17
                },
                "write": [
                    {
                        "end": 417.3032258064516,
                        "id": "file_13_1",
                        "start": 210.85161290322927
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 628.1548387096808,
                    "start": 623.7548387096808
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 623.7548387096808,
                        "id": "file_13_1",
                        "start": 417.3032258064516
                    }
                ],
                "task_id": "task_13_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 834.6064516129032,
                    "start": 417.3032258064516
                },
                "write": [
                    {
                        "end": 834.6064516129032,
                        "id": "file_13_2",
                        "start": 628.1548387096808
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1045.4580645161325,
                    "start": 1041.0580645161324
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1041.0580645161324,
                        "id": "file_13_2",
                        "start": 834.6064516129032
                    }
                ],
                "task_id": "task_13_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1251.909677419355,
                    "start": 834.6064516129032
                },
                "write": [
                    {
                        "end": 1251.909677419355,
                        "id": "file_13_3",
                        "start": 1045.4580645161325
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 210.85161290322927,
                    "start": 206.45161290322926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 206.45161290322926,
                        "id": "file_14_0",
                        "start": 2.327752577319588e-17
                    }
                ],
                "task_id": "task_14_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 417.3032258064516,
                    "start": 2.327752577319588e-17
                },
                "write": [
                    {
                        "end": 417.3032258064516,
                        "id": "file_14_1",
                        "start": 210.85161290322927
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 628.1548387096808,
                    "start": 623.7548387096808
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 623.7548387096808,
                        "id": "file_14_1",
                        "start": 417.3032258064516
                    }
                ],
                "task_id": "task_14_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 834.6064516129032,
                    "start": 417.3032258064516
                },
                "write": [
                    {
                        "end": 834.6064516129032,
                        "id": "file_14_2",
                        "start": 628.1548387096808
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1045.4580645161325,
                    "start": 1041.0580645161324
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1041.0580645161324,
                        "id": "file_14_2",
                        "start": 834.6064516129032
                    }
                ],
                "task_id": "task_14_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1251.909677419355,
                    "start": 834.6064516129032
                },
                "write": [
                    {
                        "end": 1251.909677419355,
                        "id": "file_14_3",
                        "start": 1045.4580645161325
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 210.85161290322927,
                    "start": 206.45161290322926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 206.45161290322926,
                        "id": "file_15_0",
                        "start": 2.771134020618557e-17
                    }
                ],
                "task_id": "task_15_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 417.3032258064516,
                    "start": 2.771134020618557e-17
                },
                "write": [
                    {
                        "end": 417.3032258064516,
                        "id": "file_15_1",
                        "start": 210.85161290322927
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 628.1548387096808,
                    "start": 623.7548387096808
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 623.7548387096808,
                        "id": "file_15_1",
                        "start": 417.3032258064516
                    }
                ],
                "task_id": "task_15_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 834.6064516129032,
                    "start": 417.3032258064516
                },
                "write": [
                    {
                        "end": 834.6064516129032,
                        "id": "file_15_2",
                        "start": 628.1548387096808
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1045.4580645161325,
                    "start": 1041.0580645161324
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1041.0580645161324,
                        "id": "file_15_2",
                        "start": 834.6064516129032
                    }
                ],
                "task_id": "task_15_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1251.909677419355,
                    "start": 834.6064516129032
                },
                "write": [
                    {
                        "end": 1251.909677419355,
                        "id": "file_15_3",
                        "start": 1045.4580645161325
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 210.85161290322927,
                    "start": 206.45161290322926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 206.45161290322926,
                        "id": "file_16_0",
                        "start": 3.214515463917526e-17
                    }
                ],
                "task_id": "task_16_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 417.3032258064516,
                    "start": 3.214515463917526e-17
                },
                "write": [
                    {
                        "end": 417.3032258064516,
                        "id": "file_16_1",
                        "start": 210.85161290322927
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 628.1548387096808,
                    "start": 623.7548387096808
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 623.7548387096808,
                        "id": "file_16_1",
                        "start": 417.3032258064516
                    }
                ],
                "task_id": "task_16_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 834.6064516129032,
                    "start": 417.3032258064516
                },
                "write": [
                    {
                        "end": 834.6064516129032,
                        "id": "file_16_2",
                        "start": 628.1548387096808
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1045.4580645161325,
                    "start": 1041.0580645161324
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1041.0580645161324,
                        "id": "file_16_2",
                        "start": 834.6064516129032
                    }
                ],
                "task_id": "task_16_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1251.909677419355,
                    "start": 834.6064516129032
                },
                "write": [
                    {
                        "end": 1251.909677419355,
                        "id": "file_16_3",
                        "start": 1045.4580645161325
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 210.85161290322927,
                    "start": 206.45161290322926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 206.45161290322926,
                        "id": "file_17_0",
                        "start": 3.657896907216495e-17
                    }
                ],
                "task_id": "task_17_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 417.3032258064516,
                    "start": 3.657896907216495e-17
                },
                "write": [
                    {
                        "end": 417.3032258064516,
                        "id": "file_17_1",
                        "start": 210.85161290322927
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 628.1548387096808,
                    "start": 623.7548387096808
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 623.7548387096808,
                        "id": "file_17_1",
                        "start": 417.3032258064516
                    }
                ],
                "task_id": "task_17_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 834.6064516129032,
                    "start": 417.3032258064516
                },
                "write": [
                    {
                        "end": 834.6064516129032,
                        "id": "file_17_2",
                        "start": 628.1548387096808
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1045.4580645161325,
                    "start": 1041.0580645161324
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1041.0580645161324,
                        "id": "file_17_2",
                        "start": 834.6064516129032
                    }
                ],
                "task_id": "task_17_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1251.909677419355,
                    "start": 834.6064516129032
                },
                "write": [
                    {
                        "end": 1251.909677419355,
                        "id": "file_17_3",
                        "start": 1045.4580645161325
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 210.85161290322927,
                    "start": 206.45161290322926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 206.45161290322926,
                        "id": "file_18_0",
                        "start": 4.1012783505154644e-17
                    }
                ],
                "task_id": "task_18_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 417.3032258064516,
                    "start": 4.1012783505154644e-17
                },
                "write": [
                    {
                        "end": 417.3032258064516,
                        "id": "file_18_1",
                        "start": 210.85161290322927
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 628.1548387096808,
                    "start": 623.7548387096808
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 623.7548387096808,
                        "id": "file_18_1",
                        "start": 417.3032258064516
                    }
                ],
                "task_id": "task_18_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 834.6064516129032,
                    "start": 417.3032258064516
                },
                "write": [
                    {
                        "end": 834.6064516129032,
                        "id": "file_18_2",
                        "start": 628.1548387096808
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1045.4580645161325,
                    "start": 1041.0580645161324
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1041.0580645161324,
                        "id": "file_18_2",
                        "start": 834.6064516129032
                    }
                ],
                "task_id": "task_18_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1251.909677419355,
                    "start": 834.6064516129032
                },
                "write": [
                    {
                        "end": 1251.909677419355,
                        "id": "file_18_3",
                        "start": 1045.4580645161325
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 210.85161290322927,
                    "start": 206.45161290322926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 206.45161290322926,
                        "id": "file_19_0",
                        "start": 4.5446597938144336e-17
                    }
                ],
                "task_id": "task_19_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 417.3032258064516,
                    "start": 4.5446597938144336e-17
                },
                "write": [
                    {
                        "end": 417.3032258064516,
                        "id": "file_19_1",
                        "start": 210.85161290322927
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 628.1548387096808,
                    "start": 623.7548387096808
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 623.7548387096808,
                        "id": "file_19_1",
                        "start": 417.3032258064516
                    }
                ],
                "task_id": "task_19_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 834.6064516129032,
                    "start": 417.3032258064516
                },
                "write": [
                    {
                        "end": 834.6064516129032,
                        "id": "file_19_2",
                        "start": 628.1548387096808
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1045.4580645161325,
                    "start": 1041.0580645161324
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1041.0580645161324,
                        "id": "file_19_2",
                        "start": 834.6064516129032
                    }
                ],
                "task_id": "task_19_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1251.909677419355,
                    "start": 834.6064516129032
                },
                "write": [
                    {
                        "end": 1251.909677419355,
                        "id": "file_19_3",
                        "start": 1045.4580645161325
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 210.85161290322927,
                    "start": 206.45161290322926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 206.45161290322926,
                        "id": "file_1_0",
                        "start": 4.9880412371134027e-17
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 417.3032258064516,
                    "start": 4.9880412371134027e-17
                },
                "write": [
                    {
                        "end": 417.3032258064516,
                        "id": "file_1_1",
                        "start": 210.85161290322927
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 628.1548387096808,
                    "start": 623.7548387096808
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 623.7548387096808,
                        "id": "file_1_1",
                        "start": 417.3032258064516
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 834.6064516129032,
                    "start": 417.3032258064516
                },
                "write": [
                    {
                        "end": 834.6064516129032,
                        "id": "file_1_2",
                        "start": 628.1548387096808
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1045.4580645161325,
                    "start": 1041.0580645161324
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1041.0580645161324,
                        "id": "file_1_2",
                        "start": 834.6064516129032
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1251.909677419355,
                    "start": 834.6064516129032
                },
                "write": [
                    {
                        "end": 1251.909677419355,
                        "id": "file_1_3",
                        "start": 1045.4580645161325
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 210.85161290322927,
                    "start": 206.45161290322926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 206.45161290322926,
                        "id": "file_20_0",
                        "start": 5.431422680412372e-17
                    }
                ],
                "task_id": "task_20_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 417.3032258064516,
                    "start": 5.431422680412372e-17
                },
                "write": [
                    {
                        "end": 417.3032258064516,
                        "id": "file_20_1",
                        "start": 210.85161290322927
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 628.1548387096808,
                    "start": 623.7548387096808
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 623.7548387096808,
                        "id": "file_20_1",
                        "start": 417.3032258064516
                    }
                ],
                "task_id": "task_20_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 834.6064516129032,
                    "start": 417.3032258064516
                },
                "write": [
                    {
                        "end": 834.6064516129032,
                        "id": "file_20_2",
                        "start": 628.1548387096808
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1045.4580645161325,
                    "start": 1041.0580645161324
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1041.0580645161324,
                        "id": "file_20_2",
                        "start": 834.6064516129032
                    }
                ],
                "task_id": "task_20_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1251.909677419355,
                    "start": 834.6064516129032
                },
                "write": [
                    {
                        "end": 1251.909677419355,
                        "id": "file_20_3",
                        "start": 1045.4580645161325
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 210.85161290322927,
                    "start": 206.45161290322926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 206.45161290322926,
                        "id": "file_21_0",
                        "start": 5.87480412371134e-17
                    }
                ],
                "task_id": "task_21_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 417.3032258064516,
                    "start": 5.87480412371134e-17
                },
                "write": [
                    {
                        "end": 417.3032258064516,
                        "id": "file_21_1",
                        "start": 210.85161290322927
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 628.1548387096808,
                    "start": 623.7548387096808
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 623.7548387096808,
                        "id": "file_21_1",
                        "start": 417.3032258064516
                    }
                ],
                "task_id": "task_21_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 834.6064516129032,
                    "start": 417.3032258064516
                },
                "write": [
                    {
                        "end": 834.6064516129032,
                        "id": "file_21_2",
                        "start": 628.1548387096808
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1045.4580645161325,
                    "start": 1041.0580645161324
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1041.0580645161324,
                        "id": "file_21_2",
                        "start": 834.6064516129032
                    }
                ],
                "task_id": "task_21_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1251.909677419355,
                    "start": 834.6064516129032
                },
                "write": [
                    {
                        "end": 1251.909677419355,
                        "id": "file_21_3",
                        "start": 1045.4580645161325
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 210.85161290322927,
                    "start": 206.45161290322926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 206.45161290322926,
                        "id": "file_22_0",
                        "start": 6.31818556701031e-17
                    }
                ],
                "task_id": "task_22_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 417.3032258064516,
                    "start": 6.31818556701031e-17
                },
                "write": [
                    {
                        "end": 417.3032258064516,
                        "id": "file_22_1",
                        "start": 210.85161290322927
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 628.1548387096808,
                    "start": 623.7548387096808
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 623.7548387096808,
                        "id": "file_22_1",
                        "start": 417.3032258064516
                    }
                ],
                "task_id": "task_22_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 834.6064516129032,
                    "start": 417.3032258064516
                },
                "write": [
                    {
                        "end": 834.6064516129032,
                        "id": "file_22_2",
                        "start": 628.1548387096808
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1045.4580645161325,
                    "start": 1041.0580645161324
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1041.0580645161324,
                        "id": "file_22_2",
                        "start": 834.6064516129032
                    }
                ],
                "task_id": "task_22_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1251.909677419355,
                    "start": 834.6064516129032
                },
                "write": [
                    {
                        "end": 1251.909677419355,
                        "id": "file_22_3",
                        "start": 1045.4580645161325
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 210.85161290322927,
                    "start": 206.45161290322926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 206.45161290322926,
                        "id": "file_23_0",
                        "start": 6.761567010309279e-17
                    }
                ],
                "task_id": "task_23_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 417.3032258064516,
                    "start": 6.761567010309279e-17
                },
                "write": [
                    {
                        "end": 417.3032258064516,
                        "id": "file_23_1",
                        "start": 210.85161290322927
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 628.1548387096808,
                    "start": 623.7548387096808
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 623.7548387096808,
                        "id": "file_23_1",
                        "start": 417.3032258064516
                    }
                ],
                "task_id": "task_23_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 834.6064516129032,
                    "start": 417.3032258064516
                },
                "write": [
                    {
                        "end": 834.6064516129032,
                        "id": "file_23_2",
                        "start": 628.1548387096808
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1045.4580645161325,
                    "start": 1041.0580645161324
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1041.0580645161324,
                        "id": "file_23_2",
                        "start": 834.6064516129032
                    }
                ],
                "task_id": "task_23_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1251.909677419355,
                    "start": 834.6064516129032
                },
                "write": [
                    {
                        "end": 1251.909677419355,
                        "id": "file_23_3",
                        "start": 1045.4580645161325
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 210.85161290322927,
                    "start": 206.45161290322926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 206.45161290322926,
                        "id": "file_24_0",
                        "start": 7.204948453608248e-17
                    }
                ],
                "task_id": "task_24_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 417.3032258064516,
                    "start": 7.204948453608248e-17
                },
                "write": [
                    {
                        "end": 417.3032258064516,
                        "id": "file_24_1",
                        "start": 210.85161290322927
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 628.1548387096808,
                    "start": 623.7548387096808
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 623.7548387096808,
                        "id": "file_24_1",
                        "start": 417.3032258064516
                    }
                ],
                "task_id": "task_24_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 834.6064516129032,
                    "start": 417.3032258064516
                },
                "write": [
                    {
                        "end": 834.6064516129032,
                        "id": "file_24_2",
                        "start": 628.1548387096808
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1045.4580645161325,
                    "start": 1041.0580645161324
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1041.0580645161324,
                        "id": "file_24_2",
                        "start": 834.6064516129032
                    }
                ],
                "task_id": "task_24_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1251.909677419355,
                    "start": 834.6064516129032
                },
                "write": [
                    {
                        "end": 1251.909677419355,
                        "id": "file_24_3",
                        "start": 1045.4580645161325
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 210.85161290322927,
                    "start": 206.45161290322926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 206.45161290322926,
                        "id": "file_25_0",
                        "start": 7.648329896907217e-17
                    }
                ],
                "task_id": "task_25_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 417.3032258064516,
                    "start": 7.648329896907217e-17
                },
                "write": [
                    {
                        "end": 417.3032258064516,
                        "id": "file_25_1",
                        "start": 210.85161290322927
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 628.1548387096808,
                    "start": 623.7548387096808
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 623.7548387096808,
                        "id": "file_25_1",
                        "start": 417.3032258064516
                    }
                ],
                "task_id": "task_25_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 834.6064516129032,
                    "start": 417.3032258064516
                },
                "write": [
                    {
                        "end": 834.6064516129032,
                        "id": "file_25_2",
                        "start": 628.1548387096808
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1045.4580645161325,
                    "start": 1041.0580645161324
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1041.0580645161324,
                        "id": "file_25_2",
                        "start": 834.6064516129032
                    }
                ],
                "task_id": "task_25_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1251.909677419355,
                    "start": 834.6064516129032
                },
                "write": [
                    {
                        "end": 1251.909677419355,
                        "id": "file_25_3",
                        "start": 1045.4580645161325
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 210.85161290322927,
                    "start": 206.45161290322926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 206.45161290322926,
                        "id": "file_26_0",
                        "start": 8.091711340206186e-17
                    }
                ],
                "task_id": "task_26_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 417.3032258064516,
                    "start": 8.091711340206186e-17
                },
                "write": [
                    {
                        "end": 417.3032258064516,
                        "id": "file_26_1",
                        "start": 210.85161290322927
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 628.1548387096808,
                    "start": 623.7548387096808
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 623.7548387096808,
                        "id": "file_26_1",
                        "start": 417.3032258064516
                    }
                ],
                "task_id": "task_26_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 834.6064516129032,
                    "start": 417.3032258064516
                },
                "write": [
                    {
                        "end": 834.6064516129032,
                        "id": "file_26_2",
                        "start": 628.1548387096808
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1045.4580645161325,
                    "start": 1041.0580645161324
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1041.0580645161324,
                        "id": "file_26_2",
                        "start": 834.6064516129032
                    }
                ],
                "task_id": "task_26_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1251.909677419355,
                    "start": 834.6064516129032
                },
                "write": [
                    {
                        "end": 1251.909677419355,
                        "id": "file_26_3",
                        "start": 1045.4580645161325
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 210.85161290322927,
                    "start": 206.45161290322926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 206.45161290322926,
                        "id": "file_27_0",
                        "start": 8.535092783505155e-17
                    }
                ],
                "task_id": "task_27_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 417.3032258064516,
                    "start": 8.535092783505155e-17
                },
                "write": [
                    {
                        "end": 417.3032258064516,
                        "id": "file_27_1",
                        "start": 210.85161290322927
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 628.1548387096808,
                    "start": 623.7548387096808
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 623.7548387096808,
                        "id": "file_27_1",
                        "start": 417.3032258064516
                    }
                ],
                "task_id": "task_27_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 834.6064516129032,
                    "start": 417.3032258064516
                },
                "write": [
                    {
                        "end": 834.6064516129032,
                        "id": "file_27_2",
                        "start": 628.1548387096808
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1045.4580645161325,
                    "start": 1041.0580645161324
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1041.0580645161324,
                        "id": "file_27_2",
                        "start": 834.6064516129032
                    }
                ],
                "task_id": "task_27_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1251.909677419355,
                    "start": 834.6064516129032
                },
                "write": [
                    {
                        "end": 1251.909677419355,
                        "id": "file_27_3",
                        "start": 1045.4580645161325
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 210.85161290322927,
                    "start": 206.45161290322926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 206.45161290322926,
                        "id": "file_28_0",
                        "start": 8.978474226804124e-17
                    }
                ],
                "task_id": "task_28_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 417.3032258064516,
                    "start": 8.978474226804124e-17
                },
                "write": [
                    {
                        "end": 417.3032258064516,
                        "id": "file_28_1",
                        "start": 210.85161290322927
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 628.1548387096808,
                    "start": 623.7548387096808
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 623.7548387096808,
                        "id": "file_28_1",
                        "start": 417.3032258064516
                    }
                ],
                "task_id": "task_28_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 834.6064516129032,
                    "start": 417.3032258064516
                },
                "write": [
                    {
                        "end": 834.6064516129032,
                        "id": "file_28_2",
                        "start": 628.1548387096808
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1045.4580645161325,
                    "start": 1041.0580645161324
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1041.0580645161324,
                        "id": "file_28_2",
                        "start": 834.6064516129032
                    }
                ],
                "task_id": "task_28_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1251.909677419355,
                    "start": 834.6064516129032
                },
                "write": [
                    {
                        "end": 1251.909677419355,
                        "id": "file_28_3",
                        "start": 1045.4580645161325
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 210.85161290322927,
                    "start": 206.45161290322926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 206.45161290322926,
                        "id": "file_29_0",
                        "start": 9.421855670103093e-17
                    }
                ],
                "task_id": "task_29_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 417.3032258064516,
                    "start": 9.421855670103093e-17
                },
                "write": [
                    {
                        "end": 417.3032258064516,
                        "id": "file_29_1",
                        "start": 210.85161290322927
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 628.1548387096808,
                    "start": 623.7548387096808
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 623.7548387096808,
                        "id": "file_29_1",
                        "start": 417.3032258064516
                    }
                ],
                "task_id": "task_29_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 834.6064516129032,
                    "start": 417.3032258064516
                },
                "write": [
                    {
                        "end": 834.6064516129032,
                        "id": "file_29_2",
                        "start": 628.1548387096808
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1045.4580645161325,
                    "start": 1041.0580645161324
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1041.0580645161324,
                        "id": "file_29_2",
                        "start": 834.6064516129032
                    }
                ],
                "task_id": "task_29_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1251.909677419355,
                    "start": 834.6064516129032
                },
                "write": [
                    {
                        "end": 1251.909677419355,
                        "id": "file_29_3",
                        "start": 1045.4580645161325
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 210.85161290322927,
                    "start": 206.45161290322926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 206.45161290322926,
                        "id": "file_2_0",
                        "start": 9.865237113402062e-17
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 417.3032258064516,
                    "start": 9.865237113402062e-17
                },
                "write": [
                    {
                        "end": 417.3032258064516,
                        "id": "file_2_1",
                        "start": 210.85161290322927
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 628.1548387096808,
                    "start": 623.7548387096808
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 623.7548387096808,
                        "id": "file_2_1",
                        "start": 417.3032258064516
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 834.6064516129032,
                    "start": 417.3032258064516
                },
                "write": [
                    {
                        "end": 834.6064516129032,
                        "id": "file_2_2",
                        "start": 628.1548387096808
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1045.4580645161325,
                    "start": 1041.0580645161324
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1041.0580645161324,
                        "id": "file_2_2",
                        "start": 834.6064516129032
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1251.909677419355,
                    "start": 834.6064516129032
                },
                "write": [
                    {
                        "end": 1251.909677419355,
                        "id": "file_2_3",
                        "start": 1045.4580645161325
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 210.85161290322927,
                    "start": 206.45161290322926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 206.45161290322926,
                        "id": "file_30_0",
                        "start": 1.0308618556701032e-16
                    }
                ],
                "task_id": "task_30_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 417.3032258064516,
                    "start": 1.0308618556701032e-16
                },
                "write": [
                    {
                        "end": 417.3032258064516,
                        "id": "file_30_1",
                        "start": 210.85161290322927
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 628.1548387096808,
                    "start": 623.7548387096808
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 623.7548387096808,
                        "id": "file_30_1",
                        "start": 417.3032258064516
                    }
                ],
                "task_id": "task_30_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 834.6064516129032,
                    "start": 417.3032258064516
                },
                "write": [
                    {
                        "end": 834.6064516129032,
                        "id": "file_30_2",
                        "start": 628.1548387096808
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1045.4580645161325,
                    "start": 1041.0580645161324
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1041.0580645161324,
                        "id": "file_30_2",
                        "start": 834.6064516129032
                    }
                ],
                "task_id": "task_30_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1251.909677419355,
                    "start": 834.6064516129032
                },
                "write": [
                    {
                        "end": 1251.909677419355,
                        "id": "file_30_3",
                        "start": 1045.4580645161325
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 210.85161290322927,
                    "start": 206.45161290322926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 206.45161290322926,
                        "id": "file_31_0",
                        "start": 1.0752000000000001e-16
                    }
                ],
                "task_id": "task_31_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 417.3032258064516,
                    "start": 1.0752000000000001e-16
                },
                "write": [
                    {
                        "end": 417.3032258064516,
                        "id": "file_31_1",
                        "start": 210.85161290322927
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 628.1548387096808,
                    "start": 623.7548387096808
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 623.7548387096808,
                        "id": "file_31_1",
                        "start": 417.3032258064516
                    }
                ],
                "task_id": "task_31_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 834.6064516129032,
                    "start": 417.3032258064516
                },
                "write": [
                    {
                        "end": 834.6064516129032,
                        "id": "file_31_2",
                        "start": 628.1548387096808
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1045.4580645161325,
                    "start": 1041.0580645161324
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1041.0580645161324,
                        "id": "file_31_2",
                        "start": 834.6064516129032
                    }
                ],
                "task_id": "task_31_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1251.909677419355,
                    "start": 834.6064516129032
                },
                "write": [
                    {
                        "end": 1251.909677419355,
                        "id": "file_31_3",
                        "start": 1045.4580645161325
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 210.85161290322927,
                    "start": 206.45161290322926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 206.45161290322926,
                        "id": "file_3_0",
                        "start": 1.1195381443298969e-16
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 417.3032258064516,
                    "start": 1.1195381443298969e-16
                },
                "write": [
                    {
                        "end": 417.3032258064516,
                        "id": "file_3_1",
                        "start": 210.85161290322927
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 628.1548387096808,
                    "start": 623.7548387096808
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 623.7548387096808,
                        "id": "file_3_1",
                        "start": 417.3032258064516
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 834.6064516129032,
                    "start": 417.3032258064516
                },
                "write": [
                    {
                        "end": 834.6064516129032,
                        "id": "file_3_2",
                        "start": 628.1548387096808
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1045.4580645161325,
                    "start": 1041.0580645161324
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1041.0580645161324,
                        "id": "file_3_2",
                        "start": 834.6064516129032
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1251.909677419355,
                    "start": 834.6064516129032
                },
                "write": [
                    {
                        "end": 1251.909677419355,
                        "id": "file_3_3",
                        "start": 1045.4580645161325
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 210.85161290322927,
                    "start": 206.45161290322926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 206.45161290322926,
                        "id": "file_4_0",
                        "start": 1.163876288659794e-16
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 417.3032258064516,
                    "start": 1.163876288659794e-16
                },
                "write": [
                    {
                        "end": 417.3032258064516,
                        "id": "file_4_1",
                        "start": 210.85161290322927
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 628.1548387096808,
                    "start": 623.7548387096808
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 623.7548387096808,
                        "id": "file_4_1",
                        "start": 417.3032258064516
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 834.6064516129032,
                    "start": 417.3032258064516
                },
                "write": [
                    {
                        "end": 834.6064516129032,
                        "id": "file_4_2",
                        "start": 628.1548387096808
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1045.4580645161325,
                    "start": 1041.0580645161324
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1041.0580645161324,
                        "id": "file_4_2",
                        "start": 834.6064516129032
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1251.909677419355,
                    "start": 834.6064516129032
                },
                "write": [
                    {
                        "end": 1251.909677419355,
                        "id": "file_4_3",
                        "start": 1045.4580645161325
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 210.85161290322927,
                    "start": 206.45161290322926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 206.45161290322926,
                        "id": "file_5_0",
                        "start": 1.2082144329896912e-16
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 417.3032258064516,
                    "start": 1.2082144329896912e-16
                },
                "write": [
                    {
                        "end": 417.3032258064516,
                        "id": "file_5_1",
                        "start": 210.85161290322927
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 628.1548387096808,
                    "start": 623.7548387096808
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 623.7548387096808,
                        "id": "file_5_1",
                        "start": 417.3032258064516
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 834.6064516129032,
                    "start": 417.3032258064516
                },
                "write": [
                    {
                        "end": 834.6064516129032,
                        "id": "file_5_2",
                        "start": 628.1548387096808
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1045.4580645161325,
                    "start": 1041.0580645161324
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1041.0580645161324,
                        "id": "file_5_2",
                        "start": 834.6064516129032
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1251.909677419355,
                    "start": 834.6064516129032
                },
                "write": [
                    {
                        "end": 1251.909677419355,
                        "id": "file_5_3",
                        "start": 1045.4580645161325
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 210.85161290322927,
                    "start": 206.45161290322926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 206.45161290322926,
                        "id": "file_6_0",
                        "start": 1.2525525773195883e-16
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 417.3032258064516,
                    "start": 1.2525525773195883e-16
                },
                "write": [
                    {
                        "end": 417.3032258064516,
                        "id": "file_6_1",
                        "start": 210.85161290322927
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 628.1548387096808,
                    "start": 623.7548387096808
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 623.7548387096808,
                        "id": "file_6_1",
                        "start": 417.3032258064516
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 834.6064516129032,
                    "start": 417.3032258064516
                },
                "write": [
                    {
                        "end": 834.6064516129032,
                        "id": "file_6_2",
                        "start": 628.1548387096808
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1045.4580645161325,
                    "start": 1041.0580645161324
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1041.0580645161324,
                        "id": "file_6_2",
                        "start": 834.6064516129032
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1251.909677419355,
                    "start": 834.6064516129032
                },
                "write": [
                    {
                        "end": 1251.909677419355,
                        "id": "file_6_3",
                        "start": 1045.4580645161325
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 210.85161290322927,
                    "start": 206.45161290322926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 206.45161290322926,
                        "id": "file_7_0",
                        "start": 1.2968907216494855e-16
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 417.3032258064516,
                    "start": 1.2968907216494855e-16
                },
                "write": [
                    {
                        "end": 417.3032258064516,
                        "id": "file_7_1",
                        "start": 210.85161290322927
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 628.1548387096808,
                    "start": 623.7548387096808
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 623.7548387096808,
                        "id": "file_7_1",
                        "start": 417.3032258064516
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 834.6064516129032,
                    "start": 417.3032258064516
                },
                "write": [
                    {
                        "end": 834.6064516129032,
                        "id": "file_7_2",
                        "start": 628.1548387096808
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1045.4580645161325,
                    "start": 1041.0580645161324
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1041.0580645161324,
                        "id": "file_7_2",
                        "start": 834.6064516129032
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1251.909677419355,
                    "start": 834.6064516129032
                },
                "write": [
                    {
                        "end": 1251.909677419355,
                        "id": "file_7_3",
                        "start": 1045.4580645161325
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 210.85161290322927,
                    "start": 206.45161290322926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 206.45161290322926,
                        "id": "file_8_0",
                        "start": 1.3412288659793827e-16
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 417.3032258064516,
                    "start": 1.3412288659793827e-16
                },
                "write": [
                    {
                        "end": 417.3032258064516,
                        "id": "file_8_1",
                        "start": 210.85161290322927
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 628.1548387096808,
                    "start": 623.7548387096808
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 623.7548387096808,
                        "id": "file_8_1",
                        "start": 417.3032258064516
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 834.6064516129032,
                    "start": 417.3032258064516
                },
                "write": [
                    {
                        "end": 834.6064516129032,
                        "id": "file_8_2",
                        "start": 628.1548387096808
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1045.4580645161325,
                    "start": 1041.0580645161324
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1041.0580645161324,
                        "id": "file_8_2",
                        "start": 834.6064516129032
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1251.909677419355,
                    "start": 834.6064516129032
                },
                "write": [
                    {
                        "end": 1251.909677419355,
                        "id": "file_8_3",
                        "start": 1045.4580645161325
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 210.85161290322927,
                    "start": 206.45161290322926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 206.45161290322926,
                        "id": "file_9_0",
                        "start": 1.3855670103092798e-16
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 417.3032258064516,
                    "start": 1.3855670103092798e-16
                },
                "write": [
                    {
                        "end": 417.3032258064516,
                        "id": "file_9_1",
                        "start": 210.85161290322927
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 628.1548387096808,
                    "start": 623.7548387096808
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 623.7548387096808,
                        "id": "file_9_1",
                        "start": 417.3032258064516
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 834.6064516129032,
                    "start": 417.3032258064516
                },
                "write": [
                    {
                        "end": 834.6064516129032,
                        "id": "file_9_2",
                        "start": 628.1548387096808
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1045.4580645161325,
                    "start": 1041.0580645161324
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1041.0580645161324,
                        "id": "file_9_2",
                        "start": 834.6064516129032
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1251.909677419355,
                    "start": 834.6064516129032
                },
                "write": [
                    {
                        "end": 1251.909677419355,
                        "id": "file_9_3",
                        "start": 1045.4580645161325
                    }
                ]
            }
        ]
    }
}


==> result/multi/local/wrench/original/dump_4.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 30.206451612903656,
                    "start": 25.806451612903658
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 25.806451612903658,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 56.012903225806454,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 56.012903225806454,
                        "id": "file_0_1",
                        "start": 30.206451612903656
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 86.2193548387101,
                    "start": 81.8193548387101
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 81.8193548387101,
                        "id": "file_0_1",
                        "start": 56.012903225806454
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 112.02580645161291,
                    "start": 56.012903225806454
                },
                "write": [
                    {
                        "end": 112.02580645161291,
                        "id": "file_0_2",
                        "start": 86.2193548387101
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 142.23225806451657,
                    "start": 137.83225806451657
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 137.83225806451657,
                        "id": "file_0_2",
                        "start": 112.02580645161291
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 168.03870967741935,
                    "start": 112.02580645161291
                },
                "write": [
                    {
                        "end": 168.03870967741935,
                        "id": "file_0_3",
                        "start": 142.23225806451657
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 30.206451612903656,
                    "start": 25.806451612903658
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 25.806451612903658,
                        "id": "file_1_0",
                        "start": 5.542268041237114e-18
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 56.012903225806454,
                    "start": 5.542268041237114e-18
                },
                "write": [
                    {
                        "end": 56.012903225806454,
                        "id": "file_1_1",
                        "start": 30.206451612903656
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 86.2193548387101,
                    "start": 81.8193548387101
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 81.8193548387101,
                        "id": "file_1_1",
                        "start": 56.012903225806454
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 112.02580645161291,
                    "start": 56.012903225806454
                },
                "write": [
                    {
                        "end": 112.02580645161291,
                        "id": "file_1_2",
                        "start": 86.2193548387101
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 142.23225806451657,
                    "start": 137.83225806451657
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 137.83225806451657,
                        "id": "file_1_2",
                        "start": 112.02580645161291
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 168.03870967741935,
                    "start": 112.02580645161291
                },
                "write": [
                    {
                        "end": 168.03870967741935,
                        "id": "file_1_3",
                        "start": 142.23225806451657
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 30.206451612903656,
                    "start": 25.806451612903658
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 25.806451612903658,
                        "id": "file_2_0",
                        "start": 9.976082474226805e-18
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 56.012903225806454,
                    "start": 9.976082474226805e-18
                },
                "write": [
                    {
                        "end": 56.012903225806454,
                        "id": "file_2_1",
                        "start": 30.206451612903656
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 86.2193548387101,
                    "start": 81.8193548387101
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 81.8193548387101,
                        "id": "file_2_1",
                        "start": 56.012903225806454
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 112.02580645161291,
                    "start": 56.012903225806454
                },
                "write": [
                    {
                        "end": 112.02580645161291,
                        "id": "file_2_2",
                        "start": 86.2193548387101
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 142.23225806451657,
                    "start": 137.83225806451657
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 137.83225806451657,
                        "id": "file_2_2",
                        "start": 112.02580645161291
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 168.03870967741935,
                    "start": 112.02580645161291
                },
                "write": [
                    {
                        "end": 168.03870967741935,
                        "id": "file_2_3",
                        "start": 142.23225806451657
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 30.206451612903656,
                    "start": 25.806451612903658
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 25.806451612903658,
                        "id": "file_3_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 56.012903225806454,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 56.012903225806454,
                        "id": "file_3_1",
                        "start": 30.206451612903656
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 86.2193548387101,
                    "start": 81.8193548387101
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 81.8193548387101,
                        "id": "file_3_1",
                        "start": 56.012903225806454
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 112.02580645161291,
                    "start": 56.012903225806454
                },
                "write": [
                    {
                        "end": 112.02580645161291,
                        "id": "file_3_2",
                        "start": 86.2193548387101
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 142.23225806451657,
                    "start": 137.83225806451657
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 137.83225806451657,
                        "id": "file_3_2",
                        "start": 112.02580645161291
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 168.03870967741935,
                    "start": 112.02580645161291
                },
                "write": [
                    {
                        "end": 168.03870967741935,
                        "id": "file_3_3",
                        "start": 142.23225806451657
                    }
                ]
            }
        ]
    }
}


==> result/multi/local/wrench/original/dump_5.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 36.65806451612957,
                    "start": 32.25806451612957
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 32.25806451612957,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 68.91612903225807,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 68.91612903225807,
                        "id": "file_0_1",
                        "start": 36.65806451612957
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 105.57419354838764,
                    "start": 101.17419354838763
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 101.17419354838763,
                        "id": "file_0_1",
                        "start": 68.91612903225807
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 137.83225806451614,
                    "start": 68.91612903225807
                },
                "write": [
                    {
                        "end": 137.83225806451614,
                        "id": "file_0_2",
                        "start": 105.57419354838764
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 174.4903225806457,
                    "start": 170.0903225806457
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 170.0903225806457,
                        "id": "file_0_2",
                        "start": 137.83225806451614
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 206.7483870967742,
                    "start": 137.83225806451614
                },
                "write": [
                    {
                        "end": 206.7483870967742,
                        "id": "file_0_3",
                        "start": 174.4903225806457
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 36.65806451612957,
                    "start": 32.25806451612957
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 32.25806451612957,
                        "id": "file_1_0",
                        "start": 5.542268041237114e-18
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 68.91612903225807,
                    "start": 5.542268041237114e-18
                },
                "write": [
                    {
                        "end": 68.91612903225807,
                        "id": "file_1_1",
                        "start": 36.65806451612957
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 105.57419354838764,
                    "start": 101.17419354838763
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 101.17419354838763,
                        "id": "file_1_1",
                        "start": 68.91612903225807
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 137.83225806451614,
                    "start": 68.91612903225807
                },
                "write": [
                    {
                        "end": 137.83225806451614,
                        "id": "file_1_2",
                        "start": 105.57419354838764
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 174.4903225806457,
                    "start": 170.0903225806457
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 170.0903225806457,
                        "id": "file_1_2",
                        "start": 137.83225806451614
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 206.7483870967742,
                    "start": 137.83225806451614
                },
                "write": [
                    {
                        "end": 206.7483870967742,
                        "id": "file_1_3",
                        "start": 174.4903225806457
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 36.65806451612957,
                    "start": 32.25806451612957
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 32.25806451612957,
                        "id": "file_2_0",
                        "start": 9.976082474226805e-18
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 68.91612903225807,
                    "start": 9.976082474226805e-18
                },
                "write": [
                    {
                        "end": 68.91612903225807,
                        "id": "file_2_1",
                        "start": 36.65806451612957
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 105.57419354838764,
                    "start": 101.17419354838763
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 101.17419354838763,
                        "id": "file_2_1",
                        "start": 68.91612903225807
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 137.83225806451614,
                    "start": 68.91612903225807
                },
                "write": [
                    {
                        "end": 137.83225806451614,
                        "id": "file_2_2",
                        "start": 105.57419354838764
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 174.4903225806457,
                    "start": 170.0903225806457
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 170.0903225806457,
                        "id": "file_2_2",
                        "start": 137.83225806451614
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 206.7483870967742,
                    "start": 137.83225806451614
                },
                "write": [
                    {
                        "end": 206.7483870967742,
                        "id": "file_2_3",
                        "start": 174.4903225806457
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 36.65806451612957,
                    "start": 32.25806451612957
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 32.25806451612957,
                        "id": "file_3_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 68.91612903225807,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 68.91612903225807,
                        "id": "file_3_1",
                        "start": 36.65806451612957
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 105.57419354838764,
                    "start": 101.17419354838763
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 101.17419354838763,
                        "id": "file_3_1",
                        "start": 68.91612903225807
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 137.83225806451614,
                    "start": 68.91612903225807
                },
                "write": [
                    {
                        "end": 137.83225806451614,
                        "id": "file_3_2",
                        "start": 105.57419354838764
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 174.4903225806457,
                    "start": 170.0903225806457
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 170.0903225806457,
                        "id": "file_3_2",
                        "start": 137.83225806451614
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 206.7483870967742,
                    "start": 137.83225806451614
                },
                "write": [
                    {
                        "end": 206.7483870967742,
                        "id": "file_3_3",
                        "start": 174.4903225806457
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 36.65806451612957,
                    "start": 32.25806451612957
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 32.25806451612957,
                        "id": "file_4_0",
                        "start": 1.8843711340206188e-17
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 68.91612903225807,
                    "start": 1.8843711340206188e-17
                },
                "write": [
                    {
                        "end": 68.91612903225807,
                        "id": "file_4_1",
                        "start": 36.65806451612957
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 105.57419354838764,
                    "start": 101.17419354838763
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 101.17419354838763,
                        "id": "file_4_1",
                        "start": 68.91612903225807
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 137.83225806451614,
                    "start": 68.91612903225807
                },
                "write": [
                    {
                        "end": 137.83225806451614,
                        "id": "file_4_2",
                        "start": 105.57419354838764
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 174.4903225806457,
                    "start": 170.0903225806457
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 170.0903225806457,
                        "id": "file_4_2",
                        "start": 137.83225806451614
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 206.7483870967742,
                    "start": 137.83225806451614
                },
                "write": [
                    {
                        "end": 206.7483870967742,
                        "id": "file_4_3",
                        "start": 174.4903225806457
                    }
                ]
            }
        ]
    }
}


==> result/multi/local/wrench/original/dump_6.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 43.109677419355485,
                    "start": 38.709677419355486
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 38.709677419355486,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 81.81935483870967,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 81.81935483870967,
                        "id": "file_0_1",
                        "start": 43.109677419355485
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 124.92903225806518,
                    "start": 120.52903225806517
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 120.52903225806517,
                        "id": "file_0_1",
                        "start": 81.81935483870967
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 163.63870967741934,
                    "start": 81.81935483870967
                },
                "write": [
                    {
                        "end": 163.63870967741934,
                        "id": "file_0_2",
                        "start": 124.92903225806518
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 206.74838709677485,
                    "start": 202.34838709677484
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 202.34838709677484,
                        "id": "file_0_2",
                        "start": 163.63870967741934
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 245.45806451612904,
                    "start": 163.63870967741934
                },
                "write": [
                    {
                        "end": 245.45806451612904,
                        "id": "file_0_3",
                        "start": 206.74838709677485
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 43.109677419355485,
                    "start": 38.709677419355486
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 38.709677419355486,
                        "id": "file_1_0",
                        "start": 5.542268041237114e-18
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 81.81935483870967,
                    "start": 5.542268041237114e-18
                },
                "write": [
                    {
                        "end": 81.81935483870967,
                        "id": "file_1_1",
                        "start": 43.109677419355485
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 124.92903225806518,
                    "start": 120.52903225806517
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 120.52903225806517,
                        "id": "file_1_1",
                        "start": 81.81935483870967
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 163.63870967741934,
                    "start": 81.81935483870967
                },
                "write": [
                    {
                        "end": 163.63870967741934,
                        "id": "file_1_2",
                        "start": 124.92903225806518
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 206.74838709677485,
                    "start": 202.34838709677484
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 202.34838709677484,
                        "id": "file_1_2",
                        "start": 163.63870967741934
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 245.45806451612904,
                    "start": 163.63870967741934
                },
                "write": [
                    {
                        "end": 245.45806451612904,
                        "id": "file_1_3",
                        "start": 206.74838709677485
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 43.109677419355485,
                    "start": 38.709677419355486
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 38.709677419355486,
                        "id": "file_2_0",
                        "start": 9.976082474226805e-18
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 81.81935483870967,
                    "start": 9.976082474226805e-18
                },
                "write": [
                    {
                        "end": 81.81935483870967,
                        "id": "file_2_1",
                        "start": 43.109677419355485
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 124.92903225806518,
                    "start": 120.52903225806517
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 120.52903225806517,
                        "id": "file_2_1",
                        "start": 81.81935483870967
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 163.63870967741934,
                    "start": 81.81935483870967
                },
                "write": [
                    {
                        "end": 163.63870967741934,
                        "id": "file_2_2",
                        "start": 124.92903225806518
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 206.74838709677485,
                    "start": 202.34838709677484
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 202.34838709677484,
                        "id": "file_2_2",
                        "start": 163.63870967741934
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 245.45806451612904,
                    "start": 163.63870967741934
                },
                "write": [
                    {
                        "end": 245.45806451612904,
                        "id": "file_2_3",
                        "start": 206.74838709677485
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 43.109677419355485,
                    "start": 38.709677419355486
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 38.709677419355486,
                        "id": "file_3_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 81.81935483870967,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 81.81935483870967,
                        "id": "file_3_1",
                        "start": 43.109677419355485
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 124.92903225806518,
                    "start": 120.52903225806517
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 120.52903225806517,
                        "id": "file_3_1",
                        "start": 81.81935483870967
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 163.63870967741934,
                    "start": 81.81935483870967
                },
                "write": [
                    {
                        "end": 163.63870967741934,
                        "id": "file_3_2",
                        "start": 124.92903225806518
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 206.74838709677485,
                    "start": 202.34838709677484
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 202.34838709677484,
                        "id": "file_3_2",
                        "start": 163.63870967741934
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 245.45806451612904,
                    "start": 163.63870967741934
                },
                "write": [
                    {
                        "end": 245.45806451612904,
                        "id": "file_3_3",
                        "start": 206.74838709677485
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 43.109677419355485,
                    "start": 38.709677419355486
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 38.709677419355486,
                        "id": "file_4_0",
                        "start": 1.8843711340206188e-17
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 81.81935483870967,
                    "start": 1.8843711340206188e-17
                },
                "write": [
                    {
                        "end": 81.81935483870967,
                        "id": "file_4_1",
                        "start": 43.109677419355485
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 124.92903225806518,
                    "start": 120.52903225806517
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 120.52903225806517,
                        "id": "file_4_1",
                        "start": 81.81935483870967
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 163.63870967741934,
                    "start": 81.81935483870967
                },
                "write": [
                    {
                        "end": 163.63870967741934,
                        "id": "file_4_2",
                        "start": 124.92903225806518
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 206.74838709677485,
                    "start": 202.34838709677484
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 202.34838709677484,
                        "id": "file_4_2",
                        "start": 163.63870967741934
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 245.45806451612904,
                    "start": 163.63870967741934
                },
                "write": [
                    {
                        "end": 245.45806451612904,
                        "id": "file_4_3",
                        "start": 206.74838709677485
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 43.109677419355485,
                    "start": 38.709677419355486
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 38.709677419355486,
                        "id": "file_5_0",
                        "start": 2.327752577319588e-17
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 81.81935483870967,
                    "start": 2.327752577319588e-17
                },
                "write": [
                    {
                        "end": 81.81935483870967,
                        "id": "file_5_1",
                        "start": 43.109677419355485
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 124.92903225806518,
                    "start": 120.52903225806517
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 120.52903225806517,
                        "id": "file_5_1",
                        "start": 81.81935483870967
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 163.63870967741934,
                    "start": 81.81935483870967
                },
                "write": [
                    {
                        "end": 163.63870967741934,
                        "id": "file_5_2",
                        "start": 124.92903225806518
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 206.74838709677485,
                    "start": 202.34838709677484
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 202.34838709677484,
                        "id": "file_5_2",
                        "start": 163.63870967741934
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 245.45806451612904,
                    "start": 163.63870967741934
                },
                "write": [
                    {
                        "end": 245.45806451612904,
                        "id": "file_5_3",
                        "start": 206.74838709677485
                    }
                ]
            }
        ]
    }
}


==> result/multi/local/wrench/original/dump_7.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 49.56129061290398,
                    "start": 45.16129061290398
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 45.16129061290398,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 94.72258121720431,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 94.72258121720431,
                        "id": "file_0_1",
                        "start": 49.56129061290398
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 144.2838718301083,
                    "start": 139.8838718301083
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 139.8838718301083,
                        "id": "file_0_1",
                        "start": 94.72258121720431
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 189.4451624408602,
                    "start": 94.72258121720431
                },
                "write": [
                    {
                        "end": 189.4451624408602,
                        "id": "file_0_2",
                        "start": 144.2838718301083
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 239.0064530537642,
                    "start": 234.6064530537642
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 234.6064530537642,
                        "id": "file_0_2",
                        "start": 189.4451624408602
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 284.16774366451614,
                    "start": 189.4451624408602
                },
                "write": [
                    {
                        "end": 284.16774366451614,
                        "id": "file_0_3",
                        "start": 239.0064530537642
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 49.56129061290398,
                    "start": 45.16129061290398
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 45.16129061290398,
                        "id": "file_1_0",
                        "start": 5.542268041237114e-18
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 94.72258121720431,
                    "start": 5.542268041237114e-18
                },
                "write": [
                    {
                        "end": 94.72258121720431,
                        "id": "file_1_1",
                        "start": 49.56129061290398
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 144.2838718301083,
                    "start": 139.8838718301083
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 139.8838718301083,
                        "id": "file_1_1",
                        "start": 94.72258121720431
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 189.4451624408602,
                    "start": 94.72258121720431
                },
                "write": [
                    {
                        "end": 189.4451624408602,
                        "id": "file_1_2",
                        "start": 144.2838718301083
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 239.0064530537642,
                    "start": 234.6064530537642
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 234.6064530537642,
                        "id": "file_1_2",
                        "start": 189.4451624408602
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 284.16774366451614,
                    "start": 189.4451624408602
                },
                "write": [
                    {
                        "end": 284.16774366451614,
                        "id": "file_1_3",
                        "start": 239.0064530537642
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 49.56129061290398,
                    "start": 45.16129061290398
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 45.16129061290398,
                        "id": "file_2_0",
                        "start": 9.976082474226805e-18
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 94.72258121720431,
                    "start": 9.976082474226805e-18
                },
                "write": [
                    {
                        "end": 94.72258121720431,
                        "id": "file_2_1",
                        "start": 49.56129061290398
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 144.2838718301083,
                    "start": 139.8838718301083
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 139.8838718301083,
                        "id": "file_2_1",
                        "start": 94.72258121720431
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 189.4451624408602,
                    "start": 94.72258121720431
                },
                "write": [
                    {
                        "end": 189.4451624408602,
                        "id": "file_2_2",
                        "start": 144.2838718301083
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 239.0064530537642,
                    "start": 234.6064530537642
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 234.6064530537642,
                        "id": "file_2_2",
                        "start": 189.4451624408602
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 284.16774366451614,
                    "start": 189.4451624408602
                },
                "write": [
                    {
                        "end": 284.16774366451614,
                        "id": "file_2_3",
                        "start": 239.0064530537642
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 49.56129061290398,
                    "start": 45.16129061290398
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 45.16129061290398,
                        "id": "file_3_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 94.72258121720431,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 94.72258121720431,
                        "id": "file_3_1",
                        "start": 49.56129061290398
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 144.2838718301083,
                    "start": 139.8838718301083
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 139.8838718301083,
                        "id": "file_3_1",
                        "start": 94.72258121720431
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 189.4451624408602,
                    "start": 94.72258121720431
                },
                "write": [
                    {
                        "end": 189.4451624408602,
                        "id": "file_3_2",
                        "start": 144.2838718301083
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 239.0064530537642,
                    "start": 234.6064530537642
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 234.6064530537642,
                        "id": "file_3_2",
                        "start": 189.4451624408602
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 284.16774366451614,
                    "start": 189.4451624408602
                },
                "write": [
                    {
                        "end": 284.16774366451614,
                        "id": "file_3_3",
                        "start": 239.0064530537642
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 49.56129061290398,
                    "start": 45.16129061290398
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 45.16129061290398,
                        "id": "file_4_0",
                        "start": 1.8843711340206188e-17
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 94.72258121720431,
                    "start": 1.8843711340206188e-17
                },
                "write": [
                    {
                        "end": 94.72258121720431,
                        "id": "file_4_1",
                        "start": 49.56129061290398
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 144.2838718301083,
                    "start": 139.8838718301083
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 139.8838718301083,
                        "id": "file_4_1",
                        "start": 94.72258121720431
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 189.4451624408602,
                    "start": 94.72258121720431
                },
                "write": [
                    {
                        "end": 189.4451624408602,
                        "id": "file_4_2",
                        "start": 144.2838718301083
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 239.0064530537642,
                    "start": 234.6064530537642
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 234.6064530537642,
                        "id": "file_4_2",
                        "start": 189.4451624408602
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 284.16774366451614,
                    "start": 189.4451624408602
                },
                "write": [
                    {
                        "end": 284.16774366451614,
                        "id": "file_4_3",
                        "start": 239.0064530537642
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 49.56129061290398,
                    "start": 45.16129061290398
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 45.16129061290398,
                        "id": "file_5_0",
                        "start": 2.327752577319588e-17
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 94.72258121720431,
                    "start": 2.327752577319588e-17
                },
                "write": [
                    {
                        "end": 94.72258121720431,
                        "id": "file_5_1",
                        "start": 49.56129061290398
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 144.2838718301083,
                    "start": 139.8838718301083
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 139.8838718301083,
                        "id": "file_5_1",
                        "start": 94.72258121720431
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 189.4451624408602,
                    "start": 94.72258121720431
                },
                "write": [
                    {
                        "end": 189.4451624408602,
                        "id": "file_5_2",
                        "start": 144.2838718301083
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 239.0064530537642,
                    "start": 234.6064530537642
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 234.6064530537642,
                        "id": "file_5_2",
                        "start": 189.4451624408602
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 284.16774366451614,
                    "start": 189.4451624408602
                },
                "write": [
                    {
                        "end": 284.16774366451614,
                        "id": "file_5_3",
                        "start": 239.0064530537642
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 49.56129061290398,
                    "start": 45.16129061290398
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 45.16129061290398,
                        "id": "file_6_0",
                        "start": 2.771134020618557e-17
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 94.72258121720431,
                    "start": 2.771134020618557e-17
                },
                "write": [
                    {
                        "end": 94.72258121720431,
                        "id": "file_6_1",
                        "start": 49.56129061290398
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 144.2838718301083,
                    "start": 139.8838718301083
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 139.8838718301083,
                        "id": "file_6_1",
                        "start": 94.72258121720431
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 189.4451624408602,
                    "start": 94.72258121720431
                },
                "write": [
                    {
                        "end": 189.4451624408602,
                        "id": "file_6_2",
                        "start": 144.2838718301083
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 239.0064530537642,
                    "start": 234.6064530537642
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 234.6064530537642,
                        "id": "file_6_2",
                        "start": 189.4451624408602
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 284.16774366451614,
                    "start": 189.4451624408602
                },
                "write": [
                    {
                        "end": 284.16774366451614,
                        "id": "file_6_3",
                        "start": 239.0064530537642
                    }
                ]
            }
        ]
    }
}


==> result/multi/local/wrench/original/dump_8.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 56.012903225807314,
                    "start": 51.612903225807315
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 51.612903225807315,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 107.6258064516129,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 107.6258064516129,
                        "id": "file_0_1",
                        "start": 56.012903225807314
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 163.63870967742022,
                    "start": 159.23870967742022
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 159.23870967742022,
                        "id": "file_0_1",
                        "start": 107.6258064516129
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 215.2516129032258,
                    "start": 107.6258064516129
                },
                "write": [
                    {
                        "end": 215.2516129032258,
                        "id": "file_0_2",
                        "start": 163.63870967742022
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 271.2645161290331,
                    "start": 266.8645161290331
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 266.8645161290331,
                        "id": "file_0_2",
                        "start": 215.2516129032258
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 322.8774193548387,
                    "start": 215.2516129032258
                },
                "write": [
                    {
                        "end": 322.8774193548387,
                        "id": "file_0_3",
                        "start": 271.2645161290331
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 56.012903225807314,
                    "start": 51.612903225807315
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 51.612903225807315,
                        "id": "file_1_0",
                        "start": 5.542268041237114e-18
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 107.6258064516129,
                    "start": 5.542268041237114e-18
                },
                "write": [
                    {
                        "end": 107.6258064516129,
                        "id": "file_1_1",
                        "start": 56.012903225807314
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 163.63870967742022,
                    "start": 159.23870967742022
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 159.23870967742022,
                        "id": "file_1_1",
                        "start": 107.6258064516129
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 215.2516129032258,
                    "start": 107.6258064516129
                },
                "write": [
                    {
                        "end": 215.2516129032258,
                        "id": "file_1_2",
                        "start": 163.63870967742022
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 271.2645161290331,
                    "start": 266.8645161290331
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 266.8645161290331,
                        "id": "file_1_2",
                        "start": 215.2516129032258
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 322.8774193548387,
                    "start": 215.2516129032258
                },
                "write": [
                    {
                        "end": 322.8774193548387,
                        "id": "file_1_3",
                        "start": 271.2645161290331
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 56.012903225807314,
                    "start": 51.612903225807315
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 51.612903225807315,
                        "id": "file_2_0",
                        "start": 9.976082474226805e-18
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 107.6258064516129,
                    "start": 9.976082474226805e-18
                },
                "write": [
                    {
                        "end": 107.6258064516129,
                        "id": "file_2_1",
                        "start": 56.012903225807314
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 163.63870967742022,
                    "start": 159.23870967742022
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 159.23870967742022,
                        "id": "file_2_1",
                        "start": 107.6258064516129
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 215.2516129032258,
                    "start": 107.6258064516129
                },
                "write": [
                    {
                        "end": 215.2516129032258,
                        "id": "file_2_2",
                        "start": 163.63870967742022
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 271.2645161290331,
                    "start": 266.8645161290331
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 266.8645161290331,
                        "id": "file_2_2",
                        "start": 215.2516129032258
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 322.8774193548387,
                    "start": 215.2516129032258
                },
                "write": [
                    {
                        "end": 322.8774193548387,
                        "id": "file_2_3",
                        "start": 271.2645161290331
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 56.012903225807314,
                    "start": 51.612903225807315
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 51.612903225807315,
                        "id": "file_3_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 107.6258064516129,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 107.6258064516129,
                        "id": "file_3_1",
                        "start": 56.012903225807314
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 163.63870967742022,
                    "start": 159.23870967742022
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 159.23870967742022,
                        "id": "file_3_1",
                        "start": 107.6258064516129
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 215.2516129032258,
                    "start": 107.6258064516129
                },
                "write": [
                    {
                        "end": 215.2516129032258,
                        "id": "file_3_2",
                        "start": 163.63870967742022
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 271.2645161290331,
                    "start": 266.8645161290331
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 266.8645161290331,
                        "id": "file_3_2",
                        "start": 215.2516129032258
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 322.8774193548387,
                    "start": 215.2516129032258
                },
                "write": [
                    {
                        "end": 322.8774193548387,
                        "id": "file_3_3",
                        "start": 271.2645161290331
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 56.012903225807314,
                    "start": 51.612903225807315
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 51.612903225807315,
                        "id": "file_4_0",
                        "start": 1.8843711340206188e-17
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 107.6258064516129,
                    "start": 1.8843711340206188e-17
                },
                "write": [
                    {
                        "end": 107.6258064516129,
                        "id": "file_4_1",
                        "start": 56.012903225807314
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 163.63870967742022,
                    "start": 159.23870967742022
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 159.23870967742022,
                        "id": "file_4_1",
                        "start": 107.6258064516129
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 215.2516129032258,
                    "start": 107.6258064516129
                },
                "write": [
                    {
                        "end": 215.2516129032258,
                        "id": "file_4_2",
                        "start": 163.63870967742022
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 271.2645161290331,
                    "start": 266.8645161290331
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 266.8645161290331,
                        "id": "file_4_2",
                        "start": 215.2516129032258
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 322.8774193548387,
                    "start": 215.2516129032258
                },
                "write": [
                    {
                        "end": 322.8774193548387,
                        "id": "file_4_3",
                        "start": 271.2645161290331
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 56.012903225807314,
                    "start": 51.612903225807315
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 51.612903225807315,
                        "id": "file_5_0",
                        "start": 2.327752577319588e-17
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 107.6258064516129,
                    "start": 2.327752577319588e-17
                },
                "write": [
                    {
                        "end": 107.6258064516129,
                        "id": "file_5_1",
                        "start": 56.012903225807314
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 163.63870967742022,
                    "start": 159.23870967742022
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 159.23870967742022,
                        "id": "file_5_1",
                        "start": 107.6258064516129
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 215.2516129032258,
                    "start": 107.6258064516129
                },
                "write": [
                    {
                        "end": 215.2516129032258,
                        "id": "file_5_2",
                        "start": 163.63870967742022
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 271.2645161290331,
                    "start": 266.8645161290331
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 266.8645161290331,
                        "id": "file_5_2",
                        "start": 215.2516129032258
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 322.8774193548387,
                    "start": 215.2516129032258
                },
                "write": [
                    {
                        "end": 322.8774193548387,
                        "id": "file_5_3",
                        "start": 271.2645161290331
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 56.012903225807314,
                    "start": 51.612903225807315
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 51.612903225807315,
                        "id": "file_6_0",
                        "start": 2.771134020618557e-17
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 107.6258064516129,
                    "start": 2.771134020618557e-17
                },
                "write": [
                    {
                        "end": 107.6258064516129,
                        "id": "file_6_1",
                        "start": 56.012903225807314
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 163.63870967742022,
                    "start": 159.23870967742022
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 159.23870967742022,
                        "id": "file_6_1",
                        "start": 107.6258064516129
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 215.2516129032258,
                    "start": 107.6258064516129
                },
                "write": [
                    {
                        "end": 215.2516129032258,
                        "id": "file_6_2",
                        "start": 163.63870967742022
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 271.2645161290331,
                    "start": 266.8645161290331
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 266.8645161290331,
                        "id": "file_6_2",
                        "start": 215.2516129032258
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 322.8774193548387,
                    "start": 215.2516129032258
                },
                "write": [
                    {
                        "end": 322.8774193548387,
                        "id": "file_6_3",
                        "start": 271.2645161290331
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 56.012903225807314,
                    "start": 51.612903225807315
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 51.612903225807315,
                        "id": "file_7_0",
                        "start": 3.214515463917526e-17
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 107.6258064516129,
                    "start": 3.214515463917526e-17
                },
                "write": [
                    {
                        "end": 107.6258064516129,
                        "id": "file_7_1",
                        "start": 56.012903225807314
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 163.63870967742022,
                    "start": 159.23870967742022
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 159.23870967742022,
                        "id": "file_7_1",
                        "start": 107.6258064516129
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 215.2516129032258,
                    "start": 107.6258064516129
                },
                "write": [
                    {
                        "end": 215.2516129032258,
                        "id": "file_7_2",
                        "start": 163.63870967742022
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 271.2645161290331,
                    "start": 266.8645161290331
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 266.8645161290331,
                        "id": "file_7_2",
                        "start": 215.2516129032258
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 322.8774193548387,
                    "start": 215.2516129032258
                },
                "write": [
                    {
                        "end": 322.8774193548387,
                        "id": "file_7_3",
                        "start": 271.2645161290331
                    }
                ]
            }
        ]
    }
}


==> result/multi/local/wrench/original/dump_9.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 62.46451575483968,
                    "start": 58.06451575483968
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 58.06451575483968,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 120.52903151612904,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 120.52903151612904,
                        "id": "file_0_1",
                        "start": 62.46451575483968
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 182.99354727096872,
                    "start": 178.5935472709687
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 178.5935472709687,
                        "id": "file_0_1",
                        "start": 120.52903151612904
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 241.05806302580646,
                    "start": 120.52903151612904
                },
                "write": [
                    {
                        "end": 241.05806302580646,
                        "id": "file_0_2",
                        "start": 182.99354727096872
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 303.5225787806461,
                    "start": 299.1225787806461
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 299.1225787806461,
                        "id": "file_0_2",
                        "start": 241.05806302580646
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 361.58709454193547,
                    "start": 241.05806302580646
                },
                "write": [
                    {
                        "end": 361.58709454193547,
                        "id": "file_0_3",
                        "start": 303.5225787806461
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 62.46451575483968,
                    "start": 58.06451575483968
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 58.06451575483968,
                        "id": "file_1_0",
                        "start": 5.542268041237114e-18
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 120.52903151612904,
                    "start": 5.542268041237114e-18
                },
                "write": [
                    {
                        "end": 120.52903151612904,
                        "id": "file_1_1",
                        "start": 62.46451575483968
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 182.99354727096872,
                    "start": 178.5935472709687
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 178.5935472709687,
                        "id": "file_1_1",
                        "start": 120.52903151612904
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 241.05806302580646,
                    "start": 120.52903151612904
                },
                "write": [
                    {
                        "end": 241.05806302580646,
                        "id": "file_1_2",
                        "start": 182.99354727096872
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 303.5225787806461,
                    "start": 299.1225787806461
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 299.1225787806461,
                        "id": "file_1_2",
                        "start": 241.05806302580646
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 361.58709454193547,
                    "start": 241.05806302580646
                },
                "write": [
                    {
                        "end": 361.58709454193547,
                        "id": "file_1_3",
                        "start": 303.5225787806461
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 62.46451575483968,
                    "start": 58.06451575483968
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 58.06451575483968,
                        "id": "file_2_0",
                        "start": 9.976082474226805e-18
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 120.52903151612904,
                    "start": 9.976082474226805e-18
                },
                "write": [
                    {
                        "end": 120.52903151612904,
                        "id": "file_2_1",
                        "start": 62.46451575483968
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 182.99354727096872,
                    "start": 178.5935472709687
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 178.5935472709687,
                        "id": "file_2_1",
                        "start": 120.52903151612904
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 241.05806302580646,
                    "start": 120.52903151612904
                },
                "write": [
                    {
                        "end": 241.05806302580646,
                        "id": "file_2_2",
                        "start": 182.99354727096872
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 303.5225787806461,
                    "start": 299.1225787806461
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 299.1225787806461,
                        "id": "file_2_2",
                        "start": 241.05806302580646
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 361.58709454193547,
                    "start": 241.05806302580646
                },
                "write": [
                    {
                        "end": 361.58709454193547,
                        "id": "file_2_3",
                        "start": 303.5225787806461
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 62.46451575483968,
                    "start": 58.06451575483968
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 58.06451575483968,
                        "id": "file_3_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 120.52903151612904,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 120.52903151612904,
                        "id": "file_3_1",
                        "start": 62.46451575483968
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 182.99354727096872,
                    "start": 178.5935472709687
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 178.5935472709687,
                        "id": "file_3_1",
                        "start": 120.52903151612904
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 241.05806302580646,
                    "start": 120.52903151612904
                },
                "write": [
                    {
                        "end": 241.05806302580646,
                        "id": "file_3_2",
                        "start": 182.99354727096872
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 303.5225787806461,
                    "start": 299.1225787806461
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 299.1225787806461,
                        "id": "file_3_2",
                        "start": 241.05806302580646
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 361.58709454193547,
                    "start": 241.05806302580646
                },
                "write": [
                    {
                        "end": 361.58709454193547,
                        "id": "file_3_3",
                        "start": 303.5225787806461
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 62.46451575483968,
                    "start": 58.06451575483968
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 58.06451575483968,
                        "id": "file_4_0",
                        "start": 1.8843711340206188e-17
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 120.52903151612904,
                    "start": 1.8843711340206188e-17
                },
                "write": [
                    {
                        "end": 120.52903151612904,
                        "id": "file_4_1",
                        "start": 62.46451575483968
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 182.99354727096872,
                    "start": 178.5935472709687
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 178.5935472709687,
                        "id": "file_4_1",
                        "start": 120.52903151612904
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 241.05806302580646,
                    "start": 120.52903151612904
                },
                "write": [
                    {
                        "end": 241.05806302580646,
                        "id": "file_4_2",
                        "start": 182.99354727096872
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 303.5225787806461,
                    "start": 299.1225787806461
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 299.1225787806461,
                        "id": "file_4_2",
                        "start": 241.05806302580646
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 361.58709454193547,
                    "start": 241.05806302580646
                },
                "write": [
                    {
                        "end": 361.58709454193547,
                        "id": "file_4_3",
                        "start": 303.5225787806461
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 62.46451575483968,
                    "start": 58.06451575483968
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 58.06451575483968,
                        "id": "file_5_0",
                        "start": 2.327752577319588e-17
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 120.52903151612904,
                    "start": 2.327752577319588e-17
                },
                "write": [
                    {
                        "end": 120.52903151612904,
                        "id": "file_5_1",
                        "start": 62.46451575483968
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 182.99354727096872,
                    "start": 178.5935472709687
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 178.5935472709687,
                        "id": "file_5_1",
                        "start": 120.52903151612904
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 241.05806302580646,
                    "start": 120.52903151612904
                },
                "write": [
                    {
                        "end": 241.05806302580646,
                        "id": "file_5_2",
                        "start": 182.99354727096872
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 303.5225787806461,
                    "start": 299.1225787806461
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 299.1225787806461,
                        "id": "file_5_2",
                        "start": 241.05806302580646
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 361.58709454193547,
                    "start": 241.05806302580646
                },
                "write": [
                    {
                        "end": 361.58709454193547,
                        "id": "file_5_3",
                        "start": 303.5225787806461
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 62.46451575483968,
                    "start": 58.06451575483968
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 58.06451575483968,
                        "id": "file_6_0",
                        "start": 2.771134020618557e-17
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 120.52903151612904,
                    "start": 2.771134020618557e-17
                },
                "write": [
                    {
                        "end": 120.52903151612904,
                        "id": "file_6_1",
                        "start": 62.46451575483968
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 182.99354727096872,
                    "start": 178.5935472709687
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 178.5935472709687,
                        "id": "file_6_1",
                        "start": 120.52903151612904
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 241.05806302580646,
                    "start": 120.52903151612904
                },
                "write": [
                    {
                        "end": 241.05806302580646,
                        "id": "file_6_2",
                        "start": 182.99354727096872
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 303.5225787806461,
                    "start": 299.1225787806461
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 299.1225787806461,
                        "id": "file_6_2",
                        "start": 241.05806302580646
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 361.58709454193547,
                    "start": 241.05806302580646
                },
                "write": [
                    {
                        "end": 361.58709454193547,
                        "id": "file_6_3",
                        "start": 303.5225787806461
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 62.46451575483968,
                    "start": 58.06451575483968
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 58.06451575483968,
                        "id": "file_7_0",
                        "start": 3.214515463917526e-17
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 120.52903151612904,
                    "start": 3.214515463917526e-17
                },
                "write": [
                    {
                        "end": 120.52903151612904,
                        "id": "file_7_1",
                        "start": 62.46451575483968
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 182.99354727096872,
                    "start": 178.5935472709687
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 178.5935472709687,
                        "id": "file_7_1",
                        "start": 120.52903151612904
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 241.05806302580646,
                    "start": 120.52903151612904
                },
                "write": [
                    {
                        "end": 241.05806302580646,
                        "id": "file_7_2",
                        "start": 182.99354727096872
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 303.5225787806461,
                    "start": 299.1225787806461
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 299.1225787806461,
                        "id": "file_7_2",
                        "start": 241.05806302580646
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 361.58709454193547,
                    "start": 241.05806302580646
                },
                "write": [
                    {
                        "end": 361.58709454193547,
                        "id": "file_7_3",
                        "start": 303.5225787806461
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 62.46451575483968,
                    "start": 58.06451575483968
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 58.06451575483968,
                        "id": "file_8_0",
                        "start": 3.657896907216495e-17
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 120.52903151612904,
                    "start": 3.657896907216495e-17
                },
                "write": [
                    {
                        "end": 120.52903151612904,
                        "id": "file_8_1",
                        "start": 62.46451575483968
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 182.99354727096872,
                    "start": 178.5935472709687
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 178.5935472709687,
                        "id": "file_8_1",
                        "start": 120.52903151612904
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 241.05806302580646,
                    "start": 120.52903151612904
                },
                "write": [
                    {
                        "end": 241.05806302580646,
                        "id": "file_8_2",
                        "start": 182.99354727096872
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 303.5225787806461,
                    "start": 299.1225787806461
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 299.1225787806461,
                        "id": "file_8_2",
                        "start": 241.05806302580646
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 361.58709454193547,
                    "start": 241.05806302580646
                },
                "write": [
                    {
                        "end": 361.58709454193547,
                        "id": "file_8_3",
                        "start": 303.5225787806461
                    }
                ]
            }
        ]
    }
}


==> result/multi/local/wrench/original/timestamp_multi_sim_.csv <==
read_start, read_end, cpu_start, cpu_end, write_start, write_end
0.000000, 206.451613, 206.451613, 210.851613, 210.851613, 417.303226
0.000000, 206.451613, 206.451613, 210.851613, 210.851613, 417.303226
0.000000, 206.451613, 206.451613, 210.851613, 210.851613, 417.303226
0.000000, 206.451613, 206.451613, 210.851613, 210.851613, 417.303226
0.000000, 206.451613, 206.451613, 210.851613, 210.851613, 417.303226
0.000000, 206.451613, 206.451613, 210.851613, 210.851613, 417.303226
0.000000, 206.451613, 206.451613, 210.851613, 210.851613, 417.303226
0.000000, 206.451613, 206.451613, 210.851613, 210.851613, 417.303226
0.000000, 206.451613, 206.451613, 210.851613, 210.851613, 417.303226
0.000000, 206.451613, 206.451613, 210.851613, 210.851613, 417.303226
0.000000, 206.451613, 206.451613, 210.851613, 210.851613, 417.303226
0.000000, 206.451613, 206.451613, 210.851613, 210.851613, 417.303226
0.000000, 206.451613, 206.451613, 210.851613, 210.851613, 417.303226
0.000000, 206.451613, 206.451613, 210.851613, 210.851613, 417.303226
0.000000, 206.451613, 206.451613, 210.851613, 210.851613, 417.303226
0.000000, 206.451613, 206.451613, 210.851613, 210.851613, 417.303226
0.000000, 206.451613, 206.451613, 210.851613, 210.851613, 417.303226
0.000000, 206.451613, 206.451613, 210.851613, 210.851613, 417.303226
0.000000, 206.451613, 206.451613, 210.851613, 210.851613, 417.303226
0.000000, 206.451613, 206.451613, 210.851613, 210.851613, 417.303226
0.000000, 206.451613, 206.451613, 210.851613, 210.851613, 417.303226
0.000000, 206.451613, 206.451613, 210.851613, 210.851613, 417.303226
0.000000, 206.451613, 206.451613, 210.851613, 210.851613, 417.303226
0.000000, 206.451613, 206.451613, 210.851613, 210.851613, 417.303226
0.000000, 206.451613, 206.451613, 210.851613, 210.851613, 417.303226
0.000000, 206.451613, 206.451613, 210.851613, 210.851613, 417.303226
0.000000, 206.451613, 206.451613, 210.851613, 210.851613, 417.303226
0.000000, 206.451613, 206.451613, 210.851613, 210.851613, 417.303226
0.000000, 206.451613, 206.451613, 210.851613, 210.851613, 417.303226
0.000000, 206.451613, 206.451613, 210.851613, 210.851613, 417.303226
0.000000, 206.451613, 206.451613, 210.851613, 210.851613, 417.303226
0.000000, 206.451613, 206.451613, 210.851613, 210.851613, 417.303226
417.303226, 623.754839, 623.754839, 628.154839, 628.154839, 834.606452
417.303226, 623.754839, 623.754839, 628.154839, 628.154839, 834.606452
417.303226, 623.754839, 623.754839, 628.154839, 628.154839, 834.606452
417.303226, 623.754839, 623.754839, 628.154839, 628.154839, 834.606452
417.303226, 623.754839, 623.754839, 628.154839, 628.154839, 834.606452
417.303226, 623.754839, 623.754839, 628.154839, 628.154839, 834.606452
417.303226, 623.754839, 623.754839, 628.154839, 628.154839, 834.606452
417.303226, 623.754839, 623.754839, 628.154839, 628.154839, 834.606452
417.303226, 623.754839, 623.754839, 628.154839, 628.154839, 834.606452
417.303226, 623.754839, 623.754839, 628.154839, 628.154839, 834.606452
417.303226, 623.754839, 623.754839, 628.154839, 628.154839, 834.606452
417.303226, 623.754839, 623.754839, 628.154839, 628.154839, 834.606452
417.303226, 623.754839, 623.754839, 628.154839, 628.154839, 834.606452
417.303226, 623.754839, 623.754839, 628.154839, 628.154839, 834.606452
417.303226, 623.754839, 623.754839, 628.154839, 628.154839, 834.606452
417.303226, 623.754839, 623.754839, 628.154839, 628.154839, 834.606452
417.303226, 623.754839, 623.754839, 628.154839, 628.154839, 834.606452
417.303226, 623.754839, 623.754839, 628.154839, 628.154839, 834.606452
417.303226, 623.754839, 623.754839, 628.154839, 628.154839, 834.606452
417.303226, 623.754839, 623.754839, 628.154839, 628.154839, 834.606452
417.303226, 623.754839, 623.754839, 628.154839, 628.154839, 834.606452
417.303226, 623.754839, 623.754839, 628.154839, 628.154839, 834.606452
417.303226, 623.754839, 623.754839, 628.154839, 628.154839, 834.606452
417.303226, 623.754839, 623.754839, 628.154839, 628.154839, 834.606452
417.303226, 623.754839, 623.754839, 628.154839, 628.154839, 834.606452
417.303226, 623.754839, 623.754839, 628.154839, 628.154839, 834.606452
417.303226, 623.754839, 623.754839, 628.154839, 628.154839, 834.606452
417.303226, 623.754839, 623.754839, 628.154839, 628.154839, 834.606452
417.303226, 623.754839, 623.754839, 628.154839, 628.154839, 834.606452
417.303226, 623.754839, 623.754839, 628.154839, 628.154839, 834.606452
417.303226, 623.754839, 623.754839, 628.154839, 628.154839, 834.606452
417.303226, 623.754839, 623.754839, 628.154839, 628.154839, 834.606452
834.606452, 1041.058065, 1041.058065, 1045.458065, 1045.458065, 1251.909677
834.606452, 1041.058065, 1041.058065, 1045.458065, 1045.458065, 1251.909677
834.606452, 1041.058065, 1041.058065, 1045.458065, 1045.458065, 1251.909677
834.606452, 1041.058065, 1041.058065, 1045.458065, 1045.458065, 1251.909677
834.606452, 1041.058065, 1041.058065, 1045.458065, 1045.458065, 1251.909677
834.606452, 1041.058065, 1041.058065, 1045.458065, 1045.458065, 1251.909677
834.606452, 1041.058065, 1041.058065, 1045.458065, 1045.458065, 1251.909677
834.606452, 1041.058065, 1041.058065, 1045.458065, 1045.458065, 1251.909677
834.606452, 1041.058065, 1041.058065, 1045.458065, 1045.458065, 1251.909677
834.606452, 1041.058065, 1041.058065, 1045.458065, 1045.458065, 1251.909677
834.606452, 1041.058065, 1041.058065, 1045.458065, 1045.458065, 1251.909677
834.606452, 1041.058065, 1041.058065, 1045.458065, 1045.458065, 1251.909677
834.606452, 1041.058065, 1041.058065, 1045.458065, 1045.458065, 1251.909677
834.606452, 1041.058065, 1041.058065, 1045.458065, 1045.458065, 1251.909677
834.606452, 1041.058065, 1041.058065, 1045.458065, 1045.458065, 1251.909677
834.606452, 1041.058065, 1041.058065, 1045.458065, 1045.458065, 1251.909677
834.606452, 1041.058065, 1041.058065, 1045.458065, 1045.458065, 1251.909677
834.606452, 1041.058065, 1041.058065, 1045.458065, 1045.458065, 1251.909677
834.606452, 1041.058065, 1041.058065, 1045.458065, 1045.458065, 1251.909677
834.606452, 1041.058065, 1041.058065, 1045.458065, 1045.458065, 1251.909677
834.606452, 1041.058065, 1041.058065, 1045.458065, 1045.458065, 1251.909677
834.606452, 1041.058065, 1041.058065, 1045.458065, 1045.458065, 1251.909677
834.606452, 1041.058065, 1041.058065, 1045.458065, 1045.458065, 1251.909677
834.606452, 1041.058065, 1041.058065, 1045.458065, 1045.458065, 1251.909677
834.606452, 1041.058065, 1041.058065, 1045.458065, 1045.458065, 1251.909677
834.606452, 1041.058065, 1041.058065, 1045.458065, 1045.458065, 1251.909677
834.606452, 1041.058065, 1041.058065, 1045.458065, 1045.458065, 1251.909677
834.606452, 1041.058065, 1041.058065, 1045.458065, 1045.458065, 1251.909677
834.606452, 1041.058065, 1041.058065, 1045.458065, 1045.458065, 1251.909677
834.606452, 1041.058065, 1041.058065, 1045.458065, 1045.458065, 1251.909677
834.606452, 1041.058065, 1041.058065, 1045.458065, 1045.458065, 1251.909677
834.606452, 1041.058065, 1041.058065, 1045.458065, 1045.458065, 1251.909677


==> result/multi/local/wrench/pagecache/aggregated.csv <==
no_pipeline,makespan,readtime,writetime
1,22.768819885709128,7.698495696245001,1.8703241894641298
2,64.67527954281258,30.793982784981296,7.481296757831288
3,125.71937897133452,69.28646126618935,16.83291770514519
4,205.9011181712455,123.17593113989915,29.925187031346383
5,305.2204971425602,192.46239240610322,46.75810473645715
6,423.67751588529876,277.1458450647614,67.33167082053723
7,561.2721765218205,377.2262911874598,91.6458853343606
8,751.2938237360161,492.70372455963127,152.99009917638475
9,1082.2665898622647,623.5781479662857,339.8884418959792
10,1378.104123820925,769.8495696243799,476.2545541965443
11,1874.908918504961,931.5179843732324,798.1909341317279
12,2261.46351226027,1090.1072843542931,1012.9562279059774
13,2666.5706783668843,1272.322411892996,1222.6482664738885
14,3258.0114001503725,1464.781209299931,1608.4301908504428
15,3850.7206378902906,1710.4645506637771,1942.256087226513
16,4504.517560791851,1940.2210216043738,2353.0965391874765
17,5142.894385795992,2199.791245506216,2718.7031402897746
18,6007.9099900490655,2419.301423419665,3351.0085666294026
19,6844.204891846714,2741.1254424603467,3852.2794493863676
20,7824.7284700921955,2994.8630084479505,4565.865461644246
21,8870.051723903447,3224.6216581708286,5368.230065732623
22,9502.015974224749,3419.8777747473882,5791.7381994773605
23,10344.817617816521,3990.4627481302205,6050.754869686297
24,11567.056287511612,4301.307171499166,6948.949116012441
25,12364.713652208427,4569.439529720073,7465.274122488355
26,13638.409436880736,5005.431881107181,8289.777555773555
27,14926.343415062262,5379.942925242195,9190.000489820071
28,16150.298072707417,5842.338162003876,9938.359910703532
29,17466.38272539615,6280.398395252309,10803.184330143835
30,18529.234331498566,6979.028023477164,11154.206308021416
31,20049.657902824754,7783.658263570573,11856.799639254188
32,22330.085034016818,9053.787903169596,12853.897130847216


==> result/multi/local/wrench/pagecache/dump_1.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 10.851612903226131,
                    "start": 6.451612903226131
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 6.451612903226131,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 11.475054299669779,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 11.475054299669779,
                        "id": "file_0_1",
                        "start": 10.851612903226131
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 16.498495696176768,
                    "start": 12.09849569617677
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 12.09849569617677,
                        "id": "file_0_1",
                        "start": 11.475054299669779
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 17.12193709268537,
                    "start": 11.475054299669779
                },
                "write": [
                    {
                        "end": 17.12193709268537,
                        "id": "file_0_2",
                        "start": 16.498495696176768
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 22.14537848919725,
                    "start": 17.74537848919725
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 17.74537848919725,
                        "id": "file_0_2",
                        "start": 17.12193709268537
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 22.768819885709128,
                    "start": 17.12193709268537
                },
                "write": [
                    {
                        "end": 22.768819885709128,
                        "id": "file_0_3",
                        "start": 22.14537848919725
                    }
                ]
            }
        ]
    }
}


==> result/multi/local/wrench/pagecache/dump_10.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 68.91612903225915,
                    "start": 64.51612903225914
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 64.51612903225914,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 75.15054299667499,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 75.15054299667499,
                        "id": "file_0_1",
                        "start": 68.91612903225915
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 85.78495696176442,
                    "start": 81.38495696176442
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 81.38495696176442,
                        "id": "file_0_1",
                        "start": 75.15054299667499
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 92.01937092684955,
                    "start": 75.15054299667499
                },
                "write": [
                    {
                        "end": 92.01937092684955,
                        "id": "file_0_2",
                        "start": 85.78495696176442
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 102.65378489193898,
                    "start": 98.25378489193898
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 98.25378489193898,
                        "id": "file_0_2",
                        "start": 92.01937092684955
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 139.23026571106644,
                    "start": 92.01937092684955
                },
                "write": [
                    {
                        "end": 139.23026571106644,
                        "id": "file_0_3",
                        "start": 102.65378489193898
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 68.91612903225915,
                    "start": 64.51612903225914
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 64.51612903225914,
                        "id": "file_1_0",
                        "start": 5.542268041237114e-18
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 75.15054299667499,
                    "start": 5.542268041237114e-18
                },
                "write": [
                    {
                        "end": 75.15054299667499,
                        "id": "file_1_1",
                        "start": 68.91612903225915
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 85.78495696176442,
                    "start": 81.38495696176442
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 81.38495696176442,
                        "id": "file_1_1",
                        "start": 75.15054299667499
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 92.01937092684955,
                    "start": 75.15054299667499
                },
                "write": [
                    {
                        "end": 92.01937092684955,
                        "id": "file_1_2",
                        "start": 85.78495696176442
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 102.65378489193898,
                    "start": 98.25378489193898
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 98.25378489193898,
                        "id": "file_1_2",
                        "start": 92.01937092684955
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 135.57819452827073,
                    "start": 92.01937092684955
                },
                "write": [
                    {
                        "end": 135.57819452827073,
                        "id": "file_1_3",
                        "start": 102.65378489193898
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 68.91612903225915,
                    "start": 64.51612903225914
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 64.51612903225914,
                        "id": "file_2_0",
                        "start": 9.976082474226805e-18
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 75.15054299667499,
                    "start": 9.976082474226805e-18
                },
                "write": [
                    {
                        "end": 75.15054299667499,
                        "id": "file_2_1",
                        "start": 68.91612903225915
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 85.78495696176442,
                    "start": 81.38495696176442
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 81.38495696176442,
                        "id": "file_2_1",
                        "start": 75.15054299667499
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 92.01937092684955,
                    "start": 75.15054299667499
                },
                "write": [
                    {
                        "end": 92.01937092684955,
                        "id": "file_2_2",
                        "start": 85.78495696176442
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 102.65378489193898,
                    "start": 98.25378489193898
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 98.25378489193898,
                        "id": "file_2_2",
                        "start": 92.01937092684955
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 135.72820977885456,
                    "start": 92.01937092684955
                },
                "write": [
                    {
                        "end": 135.72820977885456,
                        "id": "file_2_3",
                        "start": 102.65378489193898
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 68.91612903225915,
                    "start": 64.51612903225914
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 64.51612903225914,
                        "id": "file_3_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 75.15054299667499,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 75.15054299667499,
                        "id": "file_3_1",
                        "start": 68.91612903225915
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 85.78495696176442,
                    "start": 81.38495696176442
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 81.38495696176442,
                        "id": "file_3_1",
                        "start": 75.15054299667499
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 92.01937092684955,
                    "start": 75.15054299667499
                },
                "write": [
                    {
                        "end": 92.01937092684955,
                        "id": "file_3_2",
                        "start": 85.78495696176442
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 102.65378489193898,
                    "start": 98.25378489193898
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 98.25378489193898,
                        "id": "file_3_2",
                        "start": 92.01937092684955
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 136.5254346474042,
                    "start": 92.01937092684955
                },
                "write": [
                    {
                        "end": 136.5254346474042,
                        "id": "file_3_3",
                        "start": 102.65378489193898
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 68.91612903225915,
                    "start": 64.51612903225914
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 64.51612903225914,
                        "id": "file_4_0",
                        "start": 1.8843711340206188e-17
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 75.15054299667499,
                    "start": 1.8843711340206188e-17
                },
                "write": [
                    {
                        "end": 75.15054299667499,
                        "id": "file_4_1",
                        "start": 68.91612903225915
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 85.78495696176442,
                    "start": 81.38495696176442
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 81.38495696176442,
                        "id": "file_4_1",
                        "start": 75.15054299667499
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 92.01937092684955,
                    "start": 75.15054299667499
                },
                "write": [
                    {
                        "end": 92.01937092684955,
                        "id": "file_4_2",
                        "start": 85.78495696176442
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 102.65378489193898,
                    "start": 98.25378489193898
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 98.25378489193898,
                        "id": "file_4_2",
                        "start": 92.01937092684955
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 136.5254346474042,
                    "start": 92.01937092684955
                },
                "write": [
                    {
                        "end": 136.5254346474042,
                        "id": "file_4_3",
                        "start": 102.65378489193898
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 68.91612903225915,
                    "start": 64.51612903225914
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 64.51612903225914,
                        "id": "file_5_0",
                        "start": 2.327752577319588e-17
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 75.15054299667499,
                    "start": 2.327752577319588e-17
                },
                "write": [
                    {
                        "end": 75.15054299667499,
                        "id": "file_5_1",
                        "start": 68.91612903225915
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 85.78495696176442,
                    "start": 81.38495696176442
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 81.38495696176442,
                        "id": "file_5_1",
                        "start": 75.15054299667499
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 92.01937092684955,
                    "start": 75.15054299667499
                },
                "write": [
                    {
                        "end": 92.01937092684955,
                        "id": "file_5_2",
                        "start": 85.78495696176442
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 102.65378489193898,
                    "start": 98.25378489193898
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 98.25378489193898,
                        "id": "file_5_2",
                        "start": 92.01937092684955
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 138.93333691870873,
                    "start": 92.01937092684955
                },
                "write": [
                    {
                        "end": 138.93333691870873,
                        "id": "file_5_3",
                        "start": 102.65378489193898
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 68.91612903225915,
                    "start": 64.51612903225914
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 64.51612903225914,
                        "id": "file_6_0",
                        "start": 2.771134020618557e-17
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 75.15054299667499,
                    "start": 2.771134020618557e-17
                },
                "write": [
                    {
                        "end": 75.15054299667499,
                        "id": "file_6_1",
                        "start": 68.91612903225915
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 85.78495696176442,
                    "start": 81.38495696176442
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 81.38495696176442,
                        "id": "file_6_1",
                        "start": 75.15054299667499
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 92.01937092684955,
                    "start": 75.15054299667499
                },
                "write": [
                    {
                        "end": 92.01937092684955,
                        "id": "file_6_2",
                        "start": 85.78495696176442
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 102.65378489193898,
                    "start": 98.25378489193898
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 98.25378489193898,
                        "id": "file_6_2",
                        "start": 92.01937092684955
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 138.93333691870873,
                    "start": 92.01937092684955
                },
                "write": [
                    {
                        "end": 138.93333691870873,
                        "id": "file_6_3",
                        "start": 102.65378489193898
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 68.91612903225915,
                    "start": 64.51612903225914
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 64.51612903225914,
                        "id": "file_7_0",
                        "start": 3.214515463917526e-17
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 75.15054299667499,
                    "start": 3.214515463917526e-17
                },
                "write": [
                    {
                        "end": 75.15054299667499,
                        "id": "file_7_1",
                        "start": 68.91612903225915
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 85.78495696176442,
                    "start": 81.38495696176442
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 81.38495696176442,
                        "id": "file_7_1",
                        "start": 75.15054299667499
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 92.01937092684955,
                    "start": 75.15054299667499
                },
                "write": [
                    {
                        "end": 92.01937092684955,
                        "id": "file_7_2",
                        "start": 85.78495696176442
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 102.65378489193898,
                    "start": 98.25378489193898
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 98.25378489193898,
                        "id": "file_7_2",
                        "start": 92.01937092684955
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 138.93375064605704,
                    "start": 92.01937092684955
                },
                "write": [
                    {
                        "end": 138.93375064605704,
                        "id": "file_7_3",
                        "start": 102.65378489193898
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 68.91612903225915,
                    "start": 64.51612903225914
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 64.51612903225914,
                        "id": "file_8_0",
                        "start": 3.657896907216495e-17
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 75.15054299667499,
                    "start": 3.657896907216495e-17
                },
                "write": [
                    {
                        "end": 75.15054299667499,
                        "id": "file_8_1",
                        "start": 68.91612903225915
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 85.78495696176442,
                    "start": 81.38495696176442
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 81.38495696176442,
                        "id": "file_8_1",
                        "start": 75.15054299667499
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 92.01937092684955,
                    "start": 75.15054299667499
                },
                "write": [
                    {
                        "end": 92.01937092684955,
                        "id": "file_8_2",
                        "start": 85.78495696176442
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 102.65378489193898,
                    "start": 98.25378489193898
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 98.25378489193898,
                        "id": "file_8_2",
                        "start": 92.01937092684955
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 138.93662399767797,
                    "start": 92.01937092684955
                },
                "write": [
                    {
                        "end": 138.93662399767797,
                        "id": "file_8_3",
                        "start": 102.65378489193898
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 68.91612903225915,
                    "start": 64.51612903225914
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 64.51612903225914,
                        "id": "file_9_0",
                        "start": 4.1012783505154644e-17
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 75.15054299667499,
                    "start": 4.1012783505154644e-17
                },
                "write": [
                    {
                        "end": 75.15054299667499,
                        "id": "file_9_1",
                        "start": 68.91612903225915
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 85.78495696176442,
                    "start": 81.38495696176442
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 81.38495696176442,
                        "id": "file_9_1",
                        "start": 75.15054299667499
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 92.01937092684955,
                    "start": 75.15054299667499
                },
                "write": [
                    {
                        "end": 92.01937092684955,
                        "id": "file_9_2",
                        "start": 85.78495696176442
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 102.65378489193898,
                    "start": 98.25378489193898
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 98.25378489193898,
                        "id": "file_9_2",
                        "start": 92.01937092684955
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 138.7795360267719,
                    "start": 92.01937092684955
                },
                "write": [
                    {
                        "end": 138.7795360267719,
                        "id": "file_9_3",
                        "start": 102.65378489193898
                    }
                ]
            }
        ]
    }
}


==> result/multi/local/wrench/pagecache/dump_11.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 75.36774238709798,
                    "start": 70.96774238709797
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 70.96774238709797,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 82.22559775415628,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 82.22559775415628,
                        "id": "file_0_1",
                        "start": 75.36774238709798
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 93.48345312302696,
                    "start": 89.08345312302696
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 89.08345312302696,
                        "id": "file_0_1",
                        "start": 82.22559775415628
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 100.34130849147964,
                    "start": 82.22559775415628
                },
                "write": [
                    {
                        "end": 100.34130849147964,
                        "id": "file_0_2",
                        "start": 93.48345312302696
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 111.59916386035033,
                    "start": 107.19916386035032
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 107.19916386035032,
                        "id": "file_0_2",
                        "start": 100.34130849147964
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 170.90448750572546,
                    "start": 100.34130849147964
                },
                "write": [
                    {
                        "end": 170.90448750572546,
                        "id": "file_0_3",
                        "start": 111.59916386035033
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 75.36774238709798,
                    "start": 70.96774238709797
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 70.96774238709797,
                        "id": "file_10_0",
                        "start": 5.542268041237114e-18
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 82.22559775415628,
                    "start": 5.542268041237114e-18
                },
                "write": [
                    {
                        "end": 82.22559775415628,
                        "id": "file_10_1",
                        "start": 75.36774238709798
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 93.48345312302696,
                    "start": 89.08345312302696
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 89.08345312302696,
                        "id": "file_10_1",
                        "start": 82.22559775415628
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 100.34130849147964,
                    "start": 82.22559775415628
                },
                "write": [
                    {
                        "end": 100.34130849147964,
                        "id": "file_10_2",
                        "start": 93.48345312302696
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 111.59916386035033,
                    "start": 107.19916386035032
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 107.19916386035032,
                        "id": "file_10_2",
                        "start": 100.34130849147964
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 171.10705350134342,
                    "start": 100.34130849147964
                },
                "write": [
                    {
                        "end": 171.10705350134342,
                        "id": "file_10_3",
                        "start": 111.59916386035033
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 75.36774238709798,
                    "start": 70.96774238709797
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 70.96774238709797,
                        "id": "file_1_0",
                        "start": 9.976082474226805e-18
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 82.22559775415628,
                    "start": 9.976082474226805e-18
                },
                "write": [
                    {
                        "end": 82.22559775415628,
                        "id": "file_1_1",
                        "start": 75.36774238709798
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 93.48345312302696,
                    "start": 89.08345312302696
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 89.08345312302696,
                        "id": "file_1_1",
                        "start": 82.22559775415628
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 100.34130849147964,
                    "start": 82.22559775415628
                },
                "write": [
                    {
                        "end": 100.34130849147964,
                        "id": "file_1_2",
                        "start": 93.48345312302696
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 111.59916386035033,
                    "start": 107.19916386035032
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 107.19916386035032,
                        "id": "file_1_2",
                        "start": 100.34130849147964
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 169.25708317269059,
                    "start": 100.34130849147964
                },
                "write": [
                    {
                        "end": 169.25708317269059,
                        "id": "file_1_3",
                        "start": 111.59916386035033
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 75.36774238709798,
                    "start": 70.96774238709797
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 70.96774238709797,
                        "id": "file_2_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 82.22559775415628,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 82.22559775415628,
                        "id": "file_2_1",
                        "start": 75.36774238709798
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 93.48345312302696,
                    "start": 89.08345312302696
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 89.08345312302696,
                        "id": "file_2_1",
                        "start": 82.22559775415628
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 100.34130849147964,
                    "start": 82.22559775415628
                },
                "write": [
                    {
                        "end": 100.34130849147964,
                        "id": "file_2_2",
                        "start": 93.48345312302696
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 111.59916386035033,
                    "start": 107.19916386035032
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 107.19916386035032,
                        "id": "file_2_2",
                        "start": 100.34130849147964
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 169.88411601086494,
                    "start": 100.34130849147964
                },
                "write": [
                    {
                        "end": 169.88411601086494,
                        "id": "file_2_3",
                        "start": 111.59916386035033
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 75.36774238709798,
                    "start": 70.96774238709797
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 70.96774238709797,
                        "id": "file_3_0",
                        "start": 1.8843711340206188e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 82.22559775415628,
                    "start": 1.8843711340206188e-17
                },
                "write": [
                    {
                        "end": 82.22559775415628,
                        "id": "file_3_1",
                        "start": 75.36774238709798
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 93.48345312302696,
                    "start": 89.08345312302696
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 89.08345312302696,
                        "id": "file_3_1",
                        "start": 82.22559775415628
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 100.34130849147964,
                    "start": 82.22559775415628
                },
                "write": [
                    {
                        "end": 100.34130849147964,
                        "id": "file_3_2",
                        "start": 93.48345312302696
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 111.59916386035033,
                    "start": 107.19916386035032
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 107.19916386035032,
                        "id": "file_3_2",
                        "start": 100.34130849147964
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 169.88411601086494,
                    "start": 100.34130849147964
                },
                "write": [
                    {
                        "end": 169.88411601086494,
                        "id": "file_3_3",
                        "start": 111.59916386035033
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 75.36774238709798,
                    "start": 70.96774238709797
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 70.96774238709797,
                        "id": "file_4_0",
                        "start": 2.327752577319588e-17
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 82.22559775415628,
                    "start": 2.327752577319588e-17
                },
                "write": [
                    {
                        "end": 82.22559775415628,
                        "id": "file_4_1",
                        "start": 75.36774238709798
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 93.48345312302696,
                    "start": 89.08345312302696
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 89.08345312302696,
                        "id": "file_4_1",
                        "start": 82.22559775415628
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 100.34130849147964,
                    "start": 82.22559775415628
                },
                "write": [
                    {
                        "end": 100.34130849147964,
                        "id": "file_4_2",
                        "start": 93.48345312302696
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 111.59916386035033,
                    "start": 107.19916386035032
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 107.19916386035032,
                        "id": "file_4_2",
                        "start": 100.34130849147964
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 170.61097786605626,
                    "start": 100.34130849147964
                },
                "write": [
                    {
                        "end": 170.61097786605626,
                        "id": "file_4_3",
                        "start": 111.59916386035033
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 75.36774238709798,
                    "start": 70.96774238709797
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 70.96774238709797,
                        "id": "file_5_0",
                        "start": 2.771134020618557e-17
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 82.22559775415628,
                    "start": 2.771134020618557e-17
                },
                "write": [
                    {
                        "end": 82.22559775415628,
                        "id": "file_5_1",
                        "start": 75.36774238709798
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 93.48345312302696,
                    "start": 89.08345312302696
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 89.08345312302696,
                        "id": "file_5_1",
                        "start": 82.22559775415628
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 100.34130849147964,
                    "start": 82.22559775415628
                },
                "write": [
                    {
                        "end": 100.34130849147964,
                        "id": "file_5_2",
                        "start": 93.48345312302696
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 111.59916386035033,
                    "start": 107.19916386035032
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 107.19916386035032,
                        "id": "file_5_2",
                        "start": 100.34130849147964
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 170.61097786605626,
                    "start": 100.34130849147964
                },
                "write": [
                    {
                        "end": 170.61097786605626,
                        "id": "file_5_3",
                        "start": 111.59916386035033
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 75.36774238709798,
                    "start": 70.96774238709797
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 70.96774238709797,
                        "id": "file_6_0",
                        "start": 3.214515463917526e-17
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 82.22559775415628,
                    "start": 3.214515463917526e-17
                },
                "write": [
                    {
                        "end": 82.22559775415628,
                        "id": "file_6_1",
                        "start": 75.36774238709798
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 93.48345312302696,
                    "start": 89.08345312302696
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 89.08345312302696,
                        "id": "file_6_1",
                        "start": 82.22559775415628
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 100.34130849147964,
                    "start": 82.22559775415628
                },
                "write": [
                    {
                        "end": 100.34130849147964,
                        "id": "file_6_2",
                        "start": 93.48345312302696
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 111.59916386035033,
                    "start": 107.19916386035032
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 107.19916386035032,
                        "id": "file_6_2",
                        "start": 100.34130849147964
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 171.13521640471,
                    "start": 100.34130849147964
                },
                "write": [
                    {
                        "end": 171.13521640471,
                        "id": "file_6_3",
                        "start": 111.59916386035033
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 75.36774238709798,
                    "start": 70.96774238709797
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 70.96774238709797,
                        "id": "file_7_0",
                        "start": 3.657896907216495e-17
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 82.22559775415628,
                    "start": 3.657896907216495e-17
                },
                "write": [
                    {
                        "end": 82.22559775415628,
                        "id": "file_7_1",
                        "start": 75.36774238709798
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 93.48345312302696,
                    "start": 89.08345312302696
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 89.08345312302696,
                        "id": "file_7_1",
                        "start": 82.22559775415628
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 100.34130849147964,
                    "start": 82.22559775415628
                },
                "write": [
                    {
                        "end": 100.34130849147964,
                        "id": "file_7_2",
                        "start": 93.48345312302696
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 111.59916386035033,
                    "start": 107.19916386035032
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 107.19916386035032,
                        "id": "file_7_2",
                        "start": 100.34130849147964
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 171.13766215076154,
                    "start": 100.34130849147964
                },
                "write": [
                    {
                        "end": 171.13766215076154,
                        "id": "file_7_3",
                        "start": 111.59916386035033
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 75.36774238709798,
                    "start": 70.96774238709797
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 70.96774238709797,
                        "id": "file_8_0",
                        "start": 4.1012783505154644e-17
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 82.22559775415628,
                    "start": 4.1012783505154644e-17
                },
                "write": [
                    {
                        "end": 82.22559775415628,
                        "id": "file_8_1",
                        "start": 75.36774238709798
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 93.48345312302696,
                    "start": 89.08345312302696
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 89.08345312302696,
                        "id": "file_8_1",
                        "start": 82.22559775415628
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 100.34130849147964,
                    "start": 82.22559775415628
                },
                "write": [
                    {
                        "end": 100.34130849147964,
                        "id": "file_8_2",
                        "start": 93.48345312302696
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 111.59916386035033,
                    "start": 107.19916386035032
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 107.19916386035032,
                        "id": "file_8_2",
                        "start": 100.34130849147964
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 169.23904530174295,
                    "start": 100.34130849147964
                },
                "write": [
                    {
                        "end": 169.23904530174295,
                        "id": "file_8_3",
                        "start": 111.59916386035033
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 75.36774238709798,
                    "start": 70.96774238709797
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 70.96774238709797,
                        "id": "file_9_0",
                        "start": 4.5446597938144336e-17
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 82.22559775415628,
                    "start": 4.5446597938144336e-17
                },
                "write": [
                    {
                        "end": 82.22559775415628,
                        "id": "file_9_1",
                        "start": 75.36774238709798
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 93.48345312302696,
                    "start": 89.08345312302696
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 89.08345312302696,
                        "id": "file_9_1",
                        "start": 82.22559775415628
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 100.34130849147964,
                    "start": 82.22559775415628
                },
                "write": [
                    {
                        "end": 100.34130849147964,
                        "id": "file_9_2",
                        "start": 93.48345312302696
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 111.59916386035033,
                    "start": 107.19916386035032
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 107.19916386035032,
                        "id": "file_9_2",
                        "start": 100.34130849147964
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 171.13818271414476,
                    "start": 100.34130849147964
                },
                "write": [
                    {
                        "end": 171.13818271414476,
                        "id": "file_9_3",
                        "start": 111.59916386035033
                    }
                ]
            }
        ]
    }
}


==> result/multi/local/wrench/pagecache/dump_12.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 81.81935483871098,
                    "start": 77.41935483871097
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 77.41935483871097,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 89.30065159600997,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 89.30065159600997,
                        "id": "file_0_1",
                        "start": 81.81935483871098
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 101.18194835411988,
                    "start": 96.78194835411988
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 96.78194835411988,
                        "id": "file_0_1",
                        "start": 89.30065159600997
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 120.72511263183763,
                    "start": 89.30065159600997
                },
                "write": [
                    {
                        "end": 120.72511263183763,
                        "id": "file_0_2",
                        "start": 101.18194835411988
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 131.01826399812356,
                    "start": 126.61826399812355
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 126.61826399812355,
                        "id": "file_0_2",
                        "start": 120.72511263183763
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 189.0219787107232,
                    "start": 120.72511263183763
                },
                "write": [
                    {
                        "end": 189.0219787107232,
                        "id": "file_0_3",
                        "start": 131.01826399812356
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 81.81935483871098,
                    "start": 77.41935483871097
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 77.41935483871097,
                        "id": "file_10_0",
                        "start": 5.542268041237114e-18
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 89.30065159600997,
                    "start": 5.542268041237114e-18
                },
                "write": [
                    {
                        "end": 89.30065159600997,
                        "id": "file_10_1",
                        "start": 81.81935483871098
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 101.18194835411988,
                    "start": 96.78194835411988
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 96.78194835411988,
                        "id": "file_10_1",
                        "start": 89.30065159600997
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 120.72511263183763,
                    "start": 89.30065159600997
                },
                "write": [
                    {
                        "end": 120.72511263183763,
                        "id": "file_10_2",
                        "start": 101.18194835411988
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 131.01826399812356,
                    "start": 126.61826399812355
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 126.61826399812355,
                        "id": "file_10_2",
                        "start": 120.72511263183763
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 189.38273475629234,
                    "start": 120.72511263183763
                },
                "write": [
                    {
                        "end": 189.38273475629234,
                        "id": "file_10_3",
                        "start": 131.01826399812356
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 81.81935483871098,
                    "start": 77.41935483871097
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 77.41935483871097,
                        "id": "file_11_0",
                        "start": 9.976082474226805e-18
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 89.30065159600997,
                    "start": 9.976082474226805e-18
                },
                "write": [
                    {
                        "end": 89.30065159600997,
                        "id": "file_11_1",
                        "start": 81.81935483871098
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 101.18194835411988,
                    "start": 96.78194835411988
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 96.78194835411988,
                        "id": "file_11_1",
                        "start": 89.30065159600997
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 120.72511263183763,
                    "start": 89.30065159600997
                },
                "write": [
                    {
                        "end": 120.72511263183763,
                        "id": "file_11_2",
                        "start": 101.18194835411988
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 131.01826399812356,
                    "start": 126.61826399812355
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 126.61826399812355,
                        "id": "file_11_2",
                        "start": 120.72511263183763
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 189.38312477208618,
                    "start": 120.72511263183763
                },
                "write": [
                    {
                        "end": 189.38312477208618,
                        "id": "file_11_3",
                        "start": 131.01826399812356
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 81.81935483871098,
                    "start": 77.41935483871097
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 77.41935483871097,
                        "id": "file_1_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 89.30065159600997,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 89.30065159600997,
                        "id": "file_1_1",
                        "start": 81.81935483871098
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 101.18194835411988,
                    "start": 96.78194835411988
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 96.78194835411988,
                        "id": "file_1_1",
                        "start": 89.30065159600997
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 120.72511263183763,
                    "start": 89.30065159600997
                },
                "write": [
                    {
                        "end": 120.72511263183763,
                        "id": "file_1_2",
                        "start": 101.18194835411988
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 131.01826399812356,
                    "start": 126.61826399812355
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 126.61826399812355,
                        "id": "file_1_2",
                        "start": 120.72511263183763
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 188.29505479728888,
                    "start": 120.72511263183763
                },
                "write": [
                    {
                        "end": 188.29505479728888,
                        "id": "file_1_3",
                        "start": 131.01826399812356
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 81.81935483871098,
                    "start": 77.41935483871097
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 77.41935483871097,
                        "id": "file_2_0",
                        "start": 1.8843711340206188e-17
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 89.30065159600997,
                    "start": 1.8843711340206188e-17
                },
                "write": [
                    {
                        "end": 89.30065159600997,
                        "id": "file_2_1",
                        "start": 81.81935483871098
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 101.18194835411988,
                    "start": 96.78194835411988
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 96.78194835411988,
                        "id": "file_2_1",
                        "start": 89.30065159600997
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 120.72511263183763,
                    "start": 89.30065159600997
                },
                "write": [
                    {
                        "end": 120.72511263183763,
                        "id": "file_2_2",
                        "start": 101.18194835411988
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 131.01826399812356,
                    "start": 126.61826399812355
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 126.61826399812355,
                        "id": "file_2_2",
                        "start": 120.72511263183763
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 188.31766032555157,
                    "start": 120.72511263183763
                },
                "write": [
                    {
                        "end": 188.31766032555157,
                        "id": "file_2_3",
                        "start": 131.01826399812356
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 81.81935483871098,
                    "start": 77.41935483871097
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 77.41935483871097,
                        "id": "file_3_0",
                        "start": 2.327752577319588e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 89.30065159600997,
                    "start": 2.327752577319588e-17
                },
                "write": [
                    {
                        "end": 89.30065159600997,
                        "id": "file_3_1",
                        "start": 81.81935483871098
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 101.18194835411988,
                    "start": 96.78194835411988
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 96.78194835411988,
                        "id": "file_3_1",
                        "start": 89.30065159600997
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 120.72511263183763,
                    "start": 89.30065159600997
                },
                "write": [
                    {
                        "end": 120.72511263183763,
                        "id": "file_3_2",
                        "start": 101.18194835411988
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 131.01826399812356,
                    "start": 126.61826399812355
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 126.61826399812355,
                        "id": "file_3_2",
                        "start": 120.72511263183763
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 189.2150808074138,
                    "start": 120.72511263183763
                },
                "write": [
                    {
                        "end": 189.2150808074138,
                        "id": "file_3_3",
                        "start": 131.01826399812356
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 81.81935483871098,
                    "start": 77.41935483871097
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 77.41935483871097,
                        "id": "file_4_0",
                        "start": 2.771134020618557e-17
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 89.30065159600997,
                    "start": 2.771134020618557e-17
                },
                "write": [
                    {
                        "end": 89.30065159600997,
                        "id": "file_4_1",
                        "start": 81.81935483871098
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 101.18194835411988,
                    "start": 96.78194835411988
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 96.78194835411988,
                        "id": "file_4_1",
                        "start": 89.30065159600997
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 119.09504795386533,
                    "start": 89.30065159600997
                },
                "write": [
                    {
                        "end": 119.09504795386533,
                        "id": "file_4_2",
                        "start": 101.18194835411988
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 129.51288759689507,
                    "start": 125.11288759689508
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 125.11288759689508,
                        "id": "file_4_2",
                        "start": 119.09504795386533
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 187.91513620563737,
                    "start": 119.09504795386533
                },
                "write": [
                    {
                        "end": 187.91513620563737,
                        "id": "file_4_3",
                        "start": 129.51288759689507
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 81.81935483871098,
                    "start": 77.41935483871097
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 77.41935483871097,
                        "id": "file_5_0",
                        "start": 3.214515463917526e-17
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 89.30065159600997,
                    "start": 3.214515463917526e-17
                },
                "write": [
                    {
                        "end": 89.30065159600997,
                        "id": "file_5_1",
                        "start": 81.81935483871098
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 101.18194835411988,
                    "start": 96.78194835411988
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 96.78194835411988,
                        "id": "file_5_1",
                        "start": 89.30065159600997
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 119.09504795386533,
                    "start": 89.30065159600997
                },
                "write": [
                    {
                        "end": 119.09504795386533,
                        "id": "file_5_2",
                        "start": 101.18194835411988
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 129.51288759689507,
                    "start": 125.11288759689508
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 125.11288759689508,
                        "id": "file_5_2",
                        "start": 119.09504795386533
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 187.94535430663498,
                    "start": 119.09504795386533
                },
                "write": [
                    {
                        "end": 187.94535430663498,
                        "id": "file_5_3",
                        "start": 129.51288759689507
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 81.81935483871098,
                    "start": 77.41935483871097
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 77.41935483871097,
                        "id": "file_6_0",
                        "start": 3.657896907216495e-17
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 89.30065159600997,
                    "start": 3.657896907216495e-17
                },
                "write": [
                    {
                        "end": 89.30065159600997,
                        "id": "file_6_1",
                        "start": 81.81935483871098
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 101.18194835411988,
                    "start": 96.78194835411988
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 96.78194835411988,
                        "id": "file_6_1",
                        "start": 89.30065159600997
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 118.97230878252488,
                    "start": 89.30065159600997
                },
                "write": [
                    {
                        "end": 118.97230878252488,
                        "id": "file_6_2",
                        "start": 101.18194835411988
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 129.34923537038375,
                    "start": 124.94923537038376
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 124.94923537038376,
                        "id": "file_6_2",
                        "start": 118.97230878252488
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 187.75016879746926,
                    "start": 118.97230878252488
                },
                "write": [
                    {
                        "end": 187.75016879746926,
                        "id": "file_6_3",
                        "start": 129.34923537038375
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 81.81935483871098,
                    "start": 77.41935483871097
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 77.41935483871097,
                        "id": "file_7_0",
                        "start": 4.1012783505154644e-17
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 89.30065159600997,
                    "start": 4.1012783505154644e-17
                },
                "write": [
                    {
                        "end": 89.30065159600997,
                        "id": "file_7_1",
                        "start": 81.81935483871098
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 101.18194835411988,
                    "start": 96.78194835411988
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 96.78194835411988,
                        "id": "file_7_1",
                        "start": 89.30065159600997
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 118.97042302067949,
                    "start": 89.30065159600997
                },
                "write": [
                    {
                        "end": 118.97042302067949,
                        "id": "file_7_2",
                        "start": 101.18194835411988
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 129.34640672761557,
                    "start": 124.94640672761557
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 124.94640672761557,
                        "id": "file_7_2",
                        "start": 118.97042302067949
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 188.07907292705747,
                    "start": 118.97042302067949
                },
                "write": [
                    {
                        "end": 188.07907292705747,
                        "id": "file_7_3",
                        "start": 129.34640672761557
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 81.81935483871098,
                    "start": 77.41935483871097
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 77.41935483871097,
                        "id": "file_8_0",
                        "start": 4.5446597938144336e-17
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 89.30065159600997,
                    "start": 4.5446597938144336e-17
                },
                "write": [
                    {
                        "end": 89.30065159600997,
                        "id": "file_8_1",
                        "start": 81.81935483871098
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 101.18194835411988,
                    "start": 96.78194835411988
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 96.78194835411988,
                        "id": "file_8_1",
                        "start": 89.30065159600997
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 118.97042302067949,
                    "start": 89.30065159600997
                },
                "write": [
                    {
                        "end": 118.97042302067949,
                        "id": "file_8_2",
                        "start": 101.18194835411988
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 129.34640672761557,
                    "start": 124.94640672761557
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 124.94640672761557,
                        "id": "file_8_2",
                        "start": 118.97042302067949
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 188.07907292705747,
                    "start": 118.97042302067949
                },
                "write": [
                    {
                        "end": 188.07907292705747,
                        "id": "file_8_3",
                        "start": 129.34640672761557
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 81.81935483871098,
                    "start": 77.41935483871097
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 77.41935483871097,
                        "id": "file_9_0",
                        "start": 4.9880412371134027e-17
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 89.30065159600997,
                    "start": 4.9880412371134027e-17
                },
                "write": [
                    {
                        "end": 89.30065159600997,
                        "id": "file_9_1",
                        "start": 81.81935483871098
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 101.18194835411988,
                    "start": 96.78194835411988
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 96.78194835411988,
                        "id": "file_9_1",
                        "start": 89.30065159600997
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 118.97042302067949,
                    "start": 89.30065159600997
                },
                "write": [
                    {
                        "end": 118.97042302067949,
                        "id": "file_9_2",
                        "start": 101.18194835411988
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 129.34640672761557,
                    "start": 124.94640672761557
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 124.94640672761557,
                        "id": "file_9_2",
                        "start": 118.97042302067949
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 188.07907292705747,
                    "start": 118.97042302067949
                },
                "write": [
                    {
                        "end": 188.07907292705747,
                        "id": "file_9_3",
                        "start": 129.34640672761557
                    }
                ]
            }
        ]
    }
}


==> result/multi/local/wrench/pagecache/dump_13.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 88.27096720645302,
                    "start": 83.87096720645302
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 83.87096720645302,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 96.37570536263507,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 96.37570536263507,
                        "id": "file_0_1",
                        "start": 88.27096720645302
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 108.88044352057639,
                    "start": 104.48044352057639
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 104.48044352057639,
                        "id": "file_0_1",
                        "start": 96.37570536263507
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 140.62863199020617,
                    "start": 96.37570536263507
                },
                "write": [
                    {
                        "end": 140.62863199020617,
                        "id": "file_0_2",
                        "start": 108.88044352057639
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 150.5053546103543,
                    "start": 146.10535461035428
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 146.10535461035428,
                        "id": "file_0_2",
                        "start": 140.62863199020617
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 201.91109182117862,
                    "start": 140.62863199020617
                },
                "write": [
                    {
                        "end": 201.91109182117862,
                        "id": "file_0_3",
                        "start": 150.5053546103543
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 88.27096720645302,
                    "start": 83.87096720645302
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 83.87096720645302,
                        "id": "file_10_0",
                        "start": 5.542268041237114e-18
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 96.37570536263507,
                    "start": 5.542268041237114e-18
                },
                "write": [
                    {
                        "end": 96.37570536263507,
                        "id": "file_10_1",
                        "start": 88.27096720645302
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 108.88044352057639,
                    "start": 104.48044352057639
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 104.48044352057639,
                        "id": "file_10_1",
                        "start": 96.37570536263507
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 140.64716119885122,
                    "start": 96.37570536263507
                },
                "write": [
                    {
                        "end": 140.64716119885122,
                        "id": "file_10_2",
                        "start": 108.88044352057639
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 150.5555353493405,
                    "start": 146.15553534934048
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 146.15553534934048,
                        "id": "file_10_2",
                        "start": 140.64716119885122
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 200.67597477901663,
                    "start": 140.64716119885122
                },
                "write": [
                    {
                        "end": 200.67597477901663,
                        "id": "file_10_3",
                        "start": 150.5555353493405
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 88.27096720645302,
                    "start": 83.87096720645302
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 83.87096720645302,
                        "id": "file_11_0",
                        "start": 9.976082474226805e-18
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 96.37570536263507,
                    "start": 9.976082474226805e-18
                },
                "write": [
                    {
                        "end": 96.37570536263507,
                        "id": "file_11_1",
                        "start": 88.27096720645302
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 108.88044352057639,
                    "start": 104.48044352057639
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 104.48044352057639,
                        "id": "file_11_1",
                        "start": 96.37570536263507
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 140.64406244656527,
                    "start": 96.37570536263507
                },
                "write": [
                    {
                        "end": 140.64406244656527,
                        "id": "file_11_2",
                        "start": 108.88044352057639
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 150.5477884686255,
                    "start": 146.1477884686255
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 146.1477884686255,
                        "id": "file_11_2",
                        "start": 140.64406244656527
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 204.9691317750293,
                    "start": 140.64406244656527
                },
                "write": [
                    {
                        "end": 204.9691317750293,
                        "id": "file_11_3",
                        "start": 150.5477884686255
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 88.27096720645302,
                    "start": 83.87096720645302
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 83.87096720645302,
                        "id": "file_12_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_12_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 96.37570536263507,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 96.37570536263507,
                        "id": "file_12_1",
                        "start": 88.27096720645302
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 108.88044352057639,
                    "start": 104.48044352057639
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 104.48044352057639,
                        "id": "file_12_1",
                        "start": 96.37570536263507
                    }
                ],
                "task_id": "task_12_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 140.62863240334,
                    "start": 96.37570536263507
                },
                "write": [
                    {
                        "end": 140.62863240334,
                        "id": "file_12_2",
                        "start": 108.88044352057639
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 150.5053558497559,
                    "start": 146.10535584975588
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 146.10535584975588,
                        "id": "file_12_2",
                        "start": 140.62863240334
                    }
                ],
                "task_id": "task_12_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 202.00749746342478,
                    "start": 140.62863240334
                },
                "write": [
                    {
                        "end": 202.00749746342478,
                        "id": "file_12_3",
                        "start": 150.5053558497559
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 88.27096720645302,
                    "start": 83.87096720645302
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 83.87096720645302,
                        "id": "file_1_0",
                        "start": 1.8843711340206188e-17
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 96.37570536263507,
                    "start": 1.8843711340206188e-17
                },
                "write": [
                    {
                        "end": 96.37570536263507,
                        "id": "file_1_1",
                        "start": 88.27096720645302
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 108.88044352057639,
                    "start": 104.48044352057639
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 104.48044352057639,
                        "id": "file_1_1",
                        "start": 96.37570536263507
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 141.9452219176239,
                    "start": 96.37570536263507
                },
                "write": [
                    {
                        "end": 141.9452219176239,
                        "id": "file_1_2",
                        "start": 108.88044352057639
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 153.10107638306923,
                    "start": 148.70107638306922
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 148.70107638306922,
                        "id": "file_1_2",
                        "start": 141.9452219176239
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 213.96939887137736,
                    "start": 141.9452219176239
                },
                "write": [
                    {
                        "end": 213.96939887137736,
                        "id": "file_1_3",
                        "start": 153.10107638306923
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 88.27096720645302,
                    "start": 83.87096720645302
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 83.87096720645302,
                        "id": "file_2_0",
                        "start": 2.327752577319588e-17
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 96.37570536263507,
                    "start": 2.327752577319588e-17
                },
                "write": [
                    {
                        "end": 96.37570536263507,
                        "id": "file_2_1",
                        "start": 88.27096720645302
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 108.88044352057639,
                    "start": 104.48044352057639
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 104.48044352057639,
                        "id": "file_2_1",
                        "start": 96.37570536263507
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 141.94521823931967,
                    "start": 96.37570536263507
                },
                "write": [
                    {
                        "end": 141.94521823931967,
                        "id": "file_2_2",
                        "start": 108.88044352057639
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 153.1010757700184,
                    "start": 148.7010757700184
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 148.7010757700184,
                        "id": "file_2_2",
                        "start": 141.94521823931967
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 213.96221155529258,
                    "start": 141.94521823931967
                },
                "write": [
                    {
                        "end": 213.96221155529258,
                        "id": "file_2_3",
                        "start": 153.1010757700184
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 88.27096720645302,
                    "start": 83.87096720645302
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 83.87096720645302,
                        "id": "file_3_0",
                        "start": 2.771134020618557e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 96.37570536263507,
                    "start": 2.771134020618557e-17
                },
                "write": [
                    {
                        "end": 96.37570536263507,
                        "id": "file_3_1",
                        "start": 88.27096720645302
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 108.88044352057639,
                    "start": 104.48044352057639
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 104.48044352057639,
                        "id": "file_3_1",
                        "start": 96.37570536263507
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 141.94521823931967,
                    "start": 96.37570536263507
                },
                "write": [
                    {
                        "end": 141.94521823931967,
                        "id": "file_3_2",
                        "start": 108.88044352057639
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 153.1010757700184,
                    "start": 148.7010757700184
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 148.7010757700184,
                        "id": "file_3_2",
                        "start": 141.94521823931967
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 213.11675617149197,
                    "start": 141.94521823931967
                },
                "write": [
                    {
                        "end": 213.11675617149197,
                        "id": "file_3_3",
                        "start": 153.1010757700184
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 88.27096720645302,
                    "start": 83.87096720645302
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 83.87096720645302,
                        "id": "file_4_0",
                        "start": 3.214515463917526e-17
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 96.37570536263507,
                    "start": 3.214515463917526e-17
                },
                "write": [
                    {
                        "end": 96.37570536263507,
                        "id": "file_4_1",
                        "start": 88.27096720645302
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 108.88044352057639,
                    "start": 104.48044352057639
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 104.48044352057639,
                        "id": "file_4_1",
                        "start": 96.37570536263507
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 141.94475672809773,
                    "start": 96.37570536263507
                },
                "write": [
                    {
                        "end": 141.94475672809773,
                        "id": "file_4_2",
                        "start": 108.88044352057639
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 153.1009219329442,
                    "start": 148.7009219329442
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 148.7009219329442,
                        "id": "file_4_2",
                        "start": 141.94475672809773
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 213.15880443428267,
                    "start": 141.94475672809773
                },
                "write": [
                    {
                        "end": 213.15880443428267,
                        "id": "file_4_3",
                        "start": 153.1009219329442
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 88.27096720645302,
                    "start": 83.87096720645302
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 83.87096720645302,
                        "id": "file_5_0",
                        "start": 3.657896907216495e-17
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 96.37570536263507,
                    "start": 3.657896907216495e-17
                },
                "write": [
                    {
                        "end": 96.37570536263507,
                        "id": "file_5_1",
                        "start": 88.27096720645302
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 108.88044352057639,
                    "start": 104.48044352057639
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 104.48044352057639,
                        "id": "file_5_1",
                        "start": 96.37570536263507
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 141.9443885984219,
                    "start": 96.37570536263507
                },
                "write": [
                    {
                        "end": 141.9443885984219,
                        "id": "file_5_2",
                        "start": 108.88044352057639
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 153.10076854557917,
                    "start": 148.70076854557917
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 148.70076854557917,
                        "id": "file_5_2",
                        "start": 141.9443885984219
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 213.116733048674,
                    "start": 141.9443885984219
                },
                "write": [
                    {
                        "end": 213.116733048674,
                        "id": "file_5_3",
                        "start": 153.10076854557917
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 88.27096720645302,
                    "start": 83.87096720645302
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 83.87096720645302,
                        "id": "file_6_0",
                        "start": 4.1012783505154644e-17
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 96.37570536263507,
                    "start": 4.1012783505154644e-17
                },
                "write": [
                    {
                        "end": 96.37570536263507,
                        "id": "file_6_1",
                        "start": 88.27096720645302
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 108.88044352057639,
                    "start": 104.48044352057639
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 104.48044352057639,
                        "id": "file_6_1",
                        "start": 96.37570536263507
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 141.9443885984219,
                    "start": 96.37570536263507
                },
                "write": [
                    {
                        "end": 141.9443885984219,
                        "id": "file_6_2",
                        "start": 108.88044352057639
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 153.10076854557917,
                    "start": 148.70076854557917
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 148.70076854557917,
                        "id": "file_6_2",
                        "start": 141.9443885984219
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 213.11732007880713,
                    "start": 141.9443885984219
                },
                "write": [
                    {
                        "end": 213.11732007880713,
                        "id": "file_6_3",
                        "start": 153.10076854557917
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 88.27096720645302,
                    "start": 83.87096720645302
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 83.87096720645302,
                        "id": "file_7_0",
                        "start": 4.5446597938144336e-17
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 96.37570536263507,
                    "start": 4.5446597938144336e-17
                },
                "write": [
                    {
                        "end": 96.37570536263507,
                        "id": "file_7_1",
                        "start": 88.27096720645302
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 108.88044352057639,
                    "start": 104.48044352057639
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 104.48044352057639,
                        "id": "file_7_1",
                        "start": 96.37570536263507
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 141.9443885984219,
                    "start": 96.37570536263507
                },
                "write": [
                    {
                        "end": 141.9443885984219,
                        "id": "file_7_2",
                        "start": 108.88044352057639
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 153.10076854557917,
                    "start": 148.70076854557917
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 148.70076854557917,
                        "id": "file_7_2",
                        "start": 141.9443885984219
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 213.83453928264046,
                    "start": 141.9443885984219
                },
                "write": [
                    {
                        "end": 213.83453928264046,
                        "id": "file_7_3",
                        "start": 153.10076854557917
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 88.27096720645302,
                    "start": 83.87096720645302
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 83.87096720645302,
                        "id": "file_8_0",
                        "start": 4.9880412371134027e-17
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 96.37570536263507,
                    "start": 4.9880412371134027e-17
                },
                "write": [
                    {
                        "end": 96.37570536263507,
                        "id": "file_8_1",
                        "start": 88.27096720645302
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 108.88044352057639,
                    "start": 104.48044352057639
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 104.48044352057639,
                        "id": "file_8_1",
                        "start": 96.37570536263507
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 141.9443885984219,
                    "start": 96.37570536263507
                },
                "write": [
                    {
                        "end": 141.9443885984219,
                        "id": "file_8_2",
                        "start": 108.88044352057639
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 153.10076854557917,
                    "start": 148.70076854557917
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 148.70076854557917,
                        "id": "file_8_2",
                        "start": 141.9443885984219
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 213.82310787615668,
                    "start": 141.9443885984219
                },
                "write": [
                    {
                        "end": 213.82310787615668,
                        "id": "file_8_3",
                        "start": 153.10076854557917
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 88.27096720645302,
                    "start": 83.87096720645302
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 83.87096720645302,
                        "id": "file_9_0",
                        "start": 5.431422680412372e-17
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 96.37570536263507,
                    "start": 5.431422680412372e-17
                },
                "write": [
                    {
                        "end": 96.37570536263507,
                        "id": "file_9_1",
                        "start": 88.27096720645302
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 108.88044352057639,
                    "start": 104.48044352057639
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 104.48044352057639,
                        "id": "file_9_1",
                        "start": 96.37570536263507
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 139.4061984441691,
                    "start": 96.37570536263507
                },
                "write": [
                    {
                        "end": 139.4061984441691,
                        "id": "file_9_2",
                        "start": 108.88044352057639
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 144.42963984060705,
                    "start": 140.02963984060705
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 140.02963984060705,
                        "id": "file_9_2",
                        "start": 139.4061984441691
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 148.90811120951216,
                    "start": 139.4061984441691
                },
                "write": [
                    {
                        "end": 148.90811120951216,
                        "id": "file_9_3",
                        "start": 144.42963984060705
                    }
                ]
            }
        ]
    }
}


==> result/multi/local/wrench/pagecache/dump_14.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 94.72257987096927,
                    "start": 90.32257987096926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 90.32257987096926,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 103.45075941687449,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 103.45075941687449,
                        "id": "file_0_1",
                        "start": 94.72257987096927
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 116.57893896051691,
                    "start": 112.1789389605169
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 112.1789389605169,
                        "id": "file_0_1",
                        "start": 103.45075941687449
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 161.07149735910238,
                    "start": 103.45075941687449
                },
                "write": [
                    {
                        "end": 161.07149735910238,
                        "id": "file_0_2",
                        "start": 116.57893896051691
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 172.01765590851852,
                    "start": 167.61765590851851
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 167.61765590851851,
                        "id": "file_0_2",
                        "start": 161.07149735910238
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 241.1660148337102,
                    "start": 161.07149735910238
                },
                "write": [
                    {
                        "end": 241.1660148337102,
                        "id": "file_0_3",
                        "start": 172.01765590851852
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 94.72257987096927,
                    "start": 90.32257987096926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 90.32257987096926,
                        "id": "file_10_0",
                        "start": 5.542268041237114e-18
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 103.45075941687449,
                    "start": 5.542268041237114e-18
                },
                "write": [
                    {
                        "end": 103.45075941687449,
                        "id": "file_10_1",
                        "start": 94.72257987096927
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 116.57893896051691,
                    "start": 112.1789389605169
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 112.1789389605169,
                        "id": "file_10_1",
                        "start": 103.45075941687449
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 161.07149157855375,
                    "start": 103.45075941687449
                },
                "write": [
                    {
                        "end": 161.07149157855375,
                        "id": "file_10_2",
                        "start": 116.57893896051691
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 172.01765542680602,
                    "start": 167.617655426806
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 167.617655426806,
                        "id": "file_10_2",
                        "start": 161.07149157855375
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 241.65564851582477,
                    "start": 161.07149157855375
                },
                "write": [
                    {
                        "end": 241.65564851582477,
                        "id": "file_10_3",
                        "start": 172.01765542680602
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 94.72257987096927,
                    "start": 90.32257987096926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 90.32257987096926,
                        "id": "file_11_0",
                        "start": 9.976082474226805e-18
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 103.45075941687449,
                    "start": 9.976082474226805e-18
                },
                "write": [
                    {
                        "end": 103.45075941687449,
                        "id": "file_11_1",
                        "start": 94.72257987096927
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 116.57893896051691,
                    "start": 112.1789389605169
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 112.1789389605169,
                        "id": "file_11_1",
                        "start": 103.45075941687449
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 161.07149157855375,
                    "start": 103.45075941687449
                },
                "write": [
                    {
                        "end": 161.07149157855375,
                        "id": "file_11_2",
                        "start": 116.57893896051691
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 172.01765542680602,
                    "start": 167.617655426806
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 167.617655426806,
                        "id": "file_11_2",
                        "start": 161.07149157855375
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 241.18671218346083,
                    "start": 161.07149157855375
                },
                "write": [
                    {
                        "end": 241.18671218346083,
                        "id": "file_11_3",
                        "start": 172.01765542680602
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 94.72257987096927,
                    "start": 90.32257987096926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 90.32257987096926,
                        "id": "file_12_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_12_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 103.45075941687449,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 103.45075941687449,
                        "id": "file_12_1",
                        "start": 94.72257987096927
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 116.57893896051691,
                    "start": 112.1789389605169
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 112.1789389605169,
                        "id": "file_12_1",
                        "start": 103.45075941687449
                    }
                ],
                "task_id": "task_12_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 161.07115147132183,
                    "start": 103.45075941687449
                },
                "write": [
                    {
                        "end": 161.07115147132183,
                        "id": "file_12_2",
                        "start": 116.57893896051691
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 172.01757039999782,
                    "start": 167.61757039999782
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 167.61757039999782,
                        "id": "file_12_2",
                        "start": 161.07115147132183
                    }
                ],
                "task_id": "task_12_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 234.4972786554362,
                    "start": 161.07115147132183
                },
                "write": [
                    {
                        "end": 234.4972786554362,
                        "id": "file_12_3",
                        "start": 172.01757039999782
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 94.72257987096927,
                    "start": 90.32257987096926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 90.32257987096926,
                        "id": "file_13_0",
                        "start": 1.8843711340206188e-17
                    }
                ],
                "task_id": "task_13_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 103.45075941687449,
                    "start": 1.8843711340206188e-17
                },
                "write": [
                    {
                        "end": 103.45075941687449,
                        "id": "file_13_1",
                        "start": 94.72257987096927
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 116.57893896051691,
                    "start": 112.1789389605169
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 112.1789389605169,
                        "id": "file_13_1",
                        "start": 103.45075941687449
                    }
                ],
                "task_id": "task_13_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 161.07115147132183,
                    "start": 103.45075941687449
                },
                "write": [
                    {
                        "end": 161.07115147132183,
                        "id": "file_13_2",
                        "start": 116.57893896051691
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 172.01757039999782,
                    "start": 167.61757039999782
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 167.61757039999782,
                        "id": "file_13_2",
                        "start": 161.07115147132183
                    }
                ],
                "task_id": "task_13_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 231.77229062306156,
                    "start": 161.07115147132183
                },
                "write": [
                    {
                        "end": 231.77229062306156,
                        "id": "file_13_3",
                        "start": 172.01757039999782
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 94.72257987096927,
                    "start": 90.32257987096926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 90.32257987096926,
                        "id": "file_1_0",
                        "start": 2.327752577319588e-17
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 103.45075941687449,
                    "start": 2.327752577319588e-17
                },
                "write": [
                    {
                        "end": 103.45075941687449,
                        "id": "file_1_1",
                        "start": 94.72257987096927
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 116.57893896051691,
                    "start": 112.1789389605169
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 112.1789389605169,
                        "id": "file_1_1",
                        "start": 103.45075941687449
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 161.07115147132183,
                    "start": 103.45075941687449
                },
                "write": [
                    {
                        "end": 161.07115147132183,
                        "id": "file_1_2",
                        "start": 116.57893896051691
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 172.01757039999782,
                    "start": 167.61757039999782
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 167.61757039999782,
                        "id": "file_1_2",
                        "start": 161.07115147132183
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 232.90016708023157,
                    "start": 161.07115147132183
                },
                "write": [
                    {
                        "end": 232.90016708023157,
                        "id": "file_1_3",
                        "start": 172.01757039999782
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 94.72257987096927,
                    "start": 90.32257987096926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 90.32257987096926,
                        "id": "file_2_0",
                        "start": 2.771134020618557e-17
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 103.45075941687449,
                    "start": 2.771134020618557e-17
                },
                "write": [
                    {
                        "end": 103.45075941687449,
                        "id": "file_2_1",
                        "start": 94.72257987096927
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 116.57893896051691,
                    "start": 112.1789389605169
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 112.1789389605169,
                        "id": "file_2_1",
                        "start": 103.45075941687449
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 160.18699723927224,
                    "start": 103.45075941687449
                },
                "write": [
                    {
                        "end": 160.18699723927224,
                        "id": "file_2_2",
                        "start": 116.57893896051691
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 171.2164561767974,
                    "start": 166.8164561767974
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 166.8164561767974,
                        "id": "file_2_2",
                        "start": 160.18699723927224
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 241.64968204263275,
                    "start": 160.18699723927224
                },
                "write": [
                    {
                        "end": 241.64968204263275,
                        "id": "file_2_3",
                        "start": 171.2164561767974
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 94.72257987096927,
                    "start": 90.32257987096926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 90.32257987096926,
                        "id": "file_3_0",
                        "start": 3.214515463917526e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 103.45075941687449,
                    "start": 3.214515463917526e-17
                },
                "write": [
                    {
                        "end": 103.45075941687449,
                        "id": "file_3_1",
                        "start": 94.72257987096927
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 116.57893896051691,
                    "start": 112.1789389605169
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 112.1789389605169,
                        "id": "file_3_1",
                        "start": 103.45075941687449
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 158.73369836792702,
                    "start": 103.45075941687449
                },
                "write": [
                    {
                        "end": 158.73369836792702,
                        "id": "file_3_2",
                        "start": 116.57893896051691
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 168.70452059399915,
                    "start": 164.30452059399914
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 164.30452059399914,
                        "id": "file_3_2",
                        "start": 158.73369836792702
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 240.9769935388897,
                    "start": 158.73369836792702
                },
                "write": [
                    {
                        "end": 240.9769935388897,
                        "id": "file_3_3",
                        "start": 168.70452059399915
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 94.72257987096927,
                    "start": 90.32257987096926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 90.32257987096926,
                        "id": "file_4_0",
                        "start": 3.657896907216495e-17
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 103.45075941687449,
                    "start": 3.657896907216495e-17
                },
                "write": [
                    {
                        "end": 103.45075941687449,
                        "id": "file_4_1",
                        "start": 94.72257987096927
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 116.57893896051691,
                    "start": 112.1789389605169
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 112.1789389605169,
                        "id": "file_4_1",
                        "start": 103.45075941687449
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 158.18290943933715,
                    "start": 103.45075941687449
                },
                "write": [
                    {
                        "end": 158.18290943933715,
                        "id": "file_4_2",
                        "start": 116.57893896051691
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 164.21413586664974,
                    "start": 159.81413586664974
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 159.81413586664974,
                        "id": "file_4_2",
                        "start": 158.18290943933715
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 213.35660656817802,
                    "start": 158.18290943933715
                },
                "write": [
                    {
                        "end": 213.35660656817802,
                        "id": "file_4_3",
                        "start": 164.21413586664974
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 94.72257987096927,
                    "start": 90.32257987096926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 90.32257987096926,
                        "id": "file_5_0",
                        "start": 4.1012783505154644e-17
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 103.45075941687449,
                    "start": 4.1012783505154644e-17
                },
                "write": [
                    {
                        "end": 103.45075941687449,
                        "id": "file_5_1",
                        "start": 94.72257987096927
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 116.57893896051691,
                    "start": 112.1789389605169
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 112.1789389605169,
                        "id": "file_5_1",
                        "start": 103.45075941687449
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 159.16486356837086,
                    "start": 103.45075941687449
                },
                "write": [
                    {
                        "end": 159.16486356837086,
                        "id": "file_5_2",
                        "start": 116.57893896051691
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 169.3457103723109,
                    "start": 164.94571037231088
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 164.94571037231088,
                        "id": "file_5_2",
                        "start": 159.16486356837086
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 241.12591976554728,
                    "start": 159.16486356837086
                },
                "write": [
                    {
                        "end": 241.12591976554728,
                        "id": "file_5_3",
                        "start": 169.3457103723109
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 94.72257987096927,
                    "start": 90.32257987096926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 90.32257987096926,
                        "id": "file_6_0",
                        "start": 4.5446597938144336e-17
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 103.45075941687449,
                    "start": 4.5446597938144336e-17
                },
                "write": [
                    {
                        "end": 103.45075941687449,
                        "id": "file_6_1",
                        "start": 94.72257987096927
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 116.57893896051691,
                    "start": 112.1789389605169
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 112.1789389605169,
                        "id": "file_6_1",
                        "start": 103.45075941687449
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 159.64252561727218,
                    "start": 103.45075941687449
                },
                "write": [
                    {
                        "end": 159.64252561727218,
                        "id": "file_6_2",
                        "start": 116.57893896051691
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 170.43068582813834,
                    "start": 166.03068582813833
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 166.03068582813833,
                        "id": "file_6_2",
                        "start": 159.64252561727218
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 229.97981139359388,
                    "start": 159.64252561727218
                },
                "write": [
                    {
                        "end": 229.97981139359388,
                        "id": "file_6_3",
                        "start": 170.43068582813834
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 94.72257987096927,
                    "start": 90.32257987096926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 90.32257987096926,
                        "id": "file_7_0",
                        "start": 4.9880412371134027e-17
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 103.45075941687449,
                    "start": 4.9880412371134027e-17
                },
                "write": [
                    {
                        "end": 103.45075941687449,
                        "id": "file_7_1",
                        "start": 94.72257987096927
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 116.57893896051691,
                    "start": 112.1789389605169
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 112.1789389605169,
                        "id": "file_7_1",
                        "start": 103.45075941687449
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 159.64252561727218,
                    "start": 103.45075941687449
                },
                "write": [
                    {
                        "end": 159.64252561727218,
                        "id": "file_7_2",
                        "start": 116.57893896051691
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 170.43068582813834,
                    "start": 166.03068582813833
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 166.03068582813833,
                        "id": "file_7_2",
                        "start": 159.64252561727218
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 241.12305345341096,
                    "start": 159.64252561727218
                },
                "write": [
                    {
                        "end": 241.12305345341096,
                        "id": "file_7_3",
                        "start": 170.43068582813834
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 94.72257987096927,
                    "start": 90.32257987096926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 90.32257987096926,
                        "id": "file_8_0",
                        "start": 5.431422680412372e-17
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 103.45075941687449,
                    "start": 5.431422680412372e-17
                },
                "write": [
                    {
                        "end": 103.45075941687449,
                        "id": "file_8_1",
                        "start": 94.72257987096927
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 116.57893896051691,
                    "start": 112.1789389605169
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 112.1789389605169,
                        "id": "file_8_1",
                        "start": 103.45075941687449
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 156.30511602504492,
                    "start": 103.45075941687449
                },
                "write": [
                    {
                        "end": 156.30511602504492,
                        "id": "file_8_2",
                        "start": 116.57893896051691
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 161.32855742155724,
                    "start": 156.92855742155723
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 156.92855742155723,
                        "id": "file_8_2",
                        "start": 156.30511602504492
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 185.4953961435664,
                    "start": 156.30511602504492
                },
                "write": [
                    {
                        "end": 185.4953961435664,
                        "id": "file_8_3",
                        "start": 161.32855742155724
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 94.72257987096927,
                    "start": 90.32257987096926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 90.32257987096926,
                        "id": "file_9_0",
                        "start": 5.87480412371134e-17
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 103.45075941687449,
                    "start": 5.87480412371134e-17
                },
                "write": [
                    {
                        "end": 103.45075941687449,
                        "id": "file_9_1",
                        "start": 94.72257987096927
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 116.57893896051691,
                    "start": 112.1789389605169
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 112.1789389605169,
                        "id": "file_9_1",
                        "start": 103.45075941687449
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 159.16479929156287,
                    "start": 103.45075941687449
                },
                "write": [
                    {
                        "end": 159.16479929156287,
                        "id": "file_9_2",
                        "start": 116.57893896051691
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 169.34551754188684,
                    "start": 164.94551754188683
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 164.94551754188683,
                        "id": "file_9_2",
                        "start": 159.16479929156287
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 241.12582535282908,
                    "start": 159.16479929156287
                },
                "write": [
                    {
                        "end": 241.12582535282908,
                        "id": "file_9_3",
                        "start": 169.34551754188684
                    }
                ]
            }
        ]
    }
}


==> result/multi/local/wrench/pagecache/dump_15.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 101.17419354838873,
                    "start": 96.77419354838872
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 96.77419354838872,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 110.52581449501247,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 110.52581449501247,
                        "id": "file_0_1",
                        "start": 101.17419354838873
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 124.27743544264825,
                    "start": 119.87743544264825
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 119.87743544264825,
                        "id": "file_0_1",
                        "start": 110.52581449501247
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 181.6099886745073,
                    "start": 110.52581449501247
                },
                "write": [
                    {
                        "end": 181.6099886745073,
                        "id": "file_0_2",
                        "start": 124.27743544264825
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 191.5596480932711,
                    "start": 187.1596480932711
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 187.1596480932711,
                        "id": "file_0_2",
                        "start": 181.6099886745073
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 192.18308948972546,
                    "start": 181.6099886745073
                },
                "write": [
                    {
                        "end": 192.18308948972546,
                        "id": "file_0_3",
                        "start": 191.5596480932711
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 101.17419354838873,
                    "start": 96.77419354838872
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 96.77419354838872,
                        "id": "file_10_0",
                        "start": 5.542268041237114e-18
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 110.52581449501247,
                    "start": 5.542268041237114e-18
                },
                "write": [
                    {
                        "end": 110.52581449501247,
                        "id": "file_10_1",
                        "start": 101.17419354838873
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 124.27743544264825,
                    "start": 119.87743544264825
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 119.87743544264825,
                        "id": "file_10_1",
                        "start": 110.52581449501247
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 182.1719726265588,
                    "start": 110.52581449501247
                },
                "write": [
                    {
                        "end": 182.1719726265588,
                        "id": "file_10_2",
                        "start": 124.27743544264825
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 194.77057134178133,
                    "start": 190.37057134178133
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 190.37057134178133,
                        "id": "file_10_2",
                        "start": 182.1719726265588
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 268.4604135274314,
                    "start": 182.1719726265588
                },
                "write": [
                    {
                        "end": 268.4604135274314,
                        "id": "file_10_3",
                        "start": 194.77057134178133
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 101.17419354838873,
                    "start": 96.77419354838872
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 96.77419354838872,
                        "id": "file_11_0",
                        "start": 9.976082474226805e-18
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 110.52581449501247,
                    "start": 9.976082474226805e-18
                },
                "write": [
                    {
                        "end": 110.52581449501247,
                        "id": "file_11_1",
                        "start": 101.17419354838873
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 124.27743544264825,
                    "start": 119.87743544264825
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 119.87743544264825,
                        "id": "file_11_1",
                        "start": 110.52581449501247
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 182.17186535577744,
                    "start": 110.52581449501247
                },
                "write": [
                    {
                        "end": 182.17186535577744,
                        "id": "file_11_2",
                        "start": 124.27743544264825
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 194.77043342220517,
                    "start": 190.37043342220517
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 190.37043342220517,
                        "id": "file_11_2",
                        "start": 182.17186535577744
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 268.4604135274314,
                    "start": 182.17186535577744
                },
                "write": [
                    {
                        "end": 268.4604135274314,
                        "id": "file_11_3",
                        "start": 194.77043342220517
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 101.17419354838873,
                    "start": 96.77419354838872
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 96.77419354838872,
                        "id": "file_12_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_12_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 110.52581449501247,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 110.52581449501247,
                        "id": "file_12_1",
                        "start": 101.17419354838873
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 124.27743544264825,
                    "start": 119.87743544264825
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 119.87743544264825,
                        "id": "file_12_1",
                        "start": 110.52581449501247
                    }
                ],
                "task_id": "task_12_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 182.17040294347487,
                    "start": 110.52581449501247
                },
                "write": [
                    {
                        "end": 182.17040294347487,
                        "id": "file_12_2",
                        "start": 124.27743544264825
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 194.7683442617728,
                    "start": 190.3683442617728
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 190.3683442617728,
                        "id": "file_12_2",
                        "start": 182.17040294347487
                    }
                ],
                "task_id": "task_12_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 267.7570664723512,
                    "start": 182.17040294347487
                },
                "write": [
                    {
                        "end": 267.7570664723512,
                        "id": "file_12_3",
                        "start": 194.7683442617728
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 101.17419354838873,
                    "start": 96.77419354838872
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 96.77419354838872,
                        "id": "file_13_0",
                        "start": 1.8843711340206188e-17
                    }
                ],
                "task_id": "task_13_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 110.52581449501247,
                    "start": 1.8843711340206188e-17
                },
                "write": [
                    {
                        "end": 110.52581449501247,
                        "id": "file_13_1",
                        "start": 101.17419354838873
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 124.27743544264825,
                    "start": 119.87743544264825
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 119.87743544264825,
                        "id": "file_13_1",
                        "start": 110.52581449501247
                    }
                ],
                "task_id": "task_13_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 182.1355877786785,
                    "start": 110.52581449501247
                },
                "write": [
                    {
                        "end": 182.1355877786785,
                        "id": "file_13_2",
                        "start": 124.27743544264825
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 194.71363471709188,
                    "start": 190.31363471709187
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 190.31363471709187,
                        "id": "file_13_2",
                        "start": 182.1355877786785
                    }
                ],
                "task_id": "task_13_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 267.3317825629416,
                    "start": 182.1355877786785
                },
                "write": [
                    {
                        "end": 267.3317825629416,
                        "id": "file_13_3",
                        "start": 194.71363471709188
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 101.17419354838873,
                    "start": 96.77419354838872
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 96.77419354838872,
                        "id": "file_14_0",
                        "start": 2.327752577319588e-17
                    }
                ],
                "task_id": "task_14_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 110.52581449501247,
                    "start": 2.327752577319588e-17
                },
                "write": [
                    {
                        "end": 110.52581449501247,
                        "id": "file_14_1",
                        "start": 101.17419354838873
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 124.27743544264825,
                    "start": 119.87743544264825
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 119.87743544264825,
                        "id": "file_14_1",
                        "start": 110.52581449501247
                    }
                ],
                "task_id": "task_14_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 181.81691506120268,
                    "start": 110.52581449501247
                },
                "write": [
                    {
                        "end": 181.81691506120268,
                        "id": "file_14_2",
                        "start": 124.27743544264825
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 193.8747388738337,
                    "start": 189.4747388738337
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 189.4747388738337,
                        "id": "file_14_2",
                        "start": 181.81691506120268
                    }
                ],
                "task_id": "task_14_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 210.30042915407716,
                    "start": 181.81691506120268
                },
                "write": [
                    {
                        "end": 210.30042915407716,
                        "id": "file_14_3",
                        "start": 193.8747388738337
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 101.17419354838873,
                    "start": 96.77419354838872
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 96.77419354838872,
                        "id": "file_1_0",
                        "start": 2.771134020618557e-17
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 110.52581449501247,
                    "start": 2.771134020618557e-17
                },
                "write": [
                    {
                        "end": 110.52581449501247,
                        "id": "file_1_1",
                        "start": 101.17419354838873
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 124.27743544264825,
                    "start": 119.87743544264825
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 119.87743544264825,
                        "id": "file_1_1",
                        "start": 110.52581449501247
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 182.02679217560265,
                    "start": 110.52581449501247
                },
                "write": [
                    {
                        "end": 182.02679217560265,
                        "id": "file_1_2",
                        "start": 124.27743544264825
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 194.52712796986845,
                    "start": 190.12712796986844
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 190.12712796986844,
                        "id": "file_1_2",
                        "start": 182.02679217560265
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 234.39107830250433,
                    "start": 182.02679217560265
                },
                "write": [
                    {
                        "end": 234.39107830250433,
                        "id": "file_1_3",
                        "start": 194.52712796986845
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 101.17419354838873,
                    "start": 96.77419354838872
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 96.77419354838872,
                        "id": "file_2_0",
                        "start": 3.214515463917526e-17
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 110.52581449501247,
                    "start": 3.214515463917526e-17
                },
                "write": [
                    {
                        "end": 110.52581449501247,
                        "id": "file_2_1",
                        "start": 101.17419354838873
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 124.27743544264825,
                    "start": 119.87743544264825
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 119.87743544264825,
                        "id": "file_2_1",
                        "start": 110.52581449501247
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 183.5120314145883,
                    "start": 110.52581449501247
                },
                "write": [
                    {
                        "end": 183.5120314145883,
                        "id": "file_2_2",
                        "start": 124.27743544264825
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 195.81879998743617,
                    "start": 191.41879998743616
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 191.41879998743616,
                        "id": "file_2_2",
                        "start": 183.5120314145883
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 268.4721122639235,
                    "start": 183.5120314145883
                },
                "write": [
                    {
                        "end": 268.4721122639235,
                        "id": "file_2_3",
                        "start": 195.81879998743617
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 101.17419354838873,
                    "start": 96.77419354838872
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 96.77419354838872,
                        "id": "file_3_0",
                        "start": 3.657896907216495e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 110.52581449501247,
                    "start": 3.657896907216495e-17
                },
                "write": [
                    {
                        "end": 110.52581449501247,
                        "id": "file_3_1",
                        "start": 101.17419354838873
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 124.27743544264825,
                    "start": 119.87743544264825
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 119.87743544264825,
                        "id": "file_3_1",
                        "start": 110.52581449501247
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 183.5120314145883,
                    "start": 110.52581449501247
                },
                "write": [
                    {
                        "end": 183.5120314145883,
                        "id": "file_3_2",
                        "start": 124.27743544264825
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 195.81879998743617,
                    "start": 191.41879998743616
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 191.41879998743616,
                        "id": "file_3_2",
                        "start": 183.5120314145883
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 267.01556333790523,
                    "start": 183.5120314145883
                },
                "write": [
                    {
                        "end": 267.01556333790523,
                        "id": "file_3_3",
                        "start": 195.81879998743617
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 101.17419354838873,
                    "start": 96.77419354838872
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 96.77419354838872,
                        "id": "file_4_0",
                        "start": 4.1012783505154644e-17
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 110.52581449501247,
                    "start": 4.1012783505154644e-17
                },
                "write": [
                    {
                        "end": 110.52581449501247,
                        "id": "file_4_1",
                        "start": 101.17419354838873
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 124.27743544264825,
                    "start": 119.87743544264825
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 119.87743544264825,
                        "id": "file_4_1",
                        "start": 110.52581449501247
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 183.5120314145883,
                    "start": 110.52581449501247
                },
                "write": [
                    {
                        "end": 183.5120314145883,
                        "id": "file_4_2",
                        "start": 124.27743544264825
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 195.81879998743617,
                    "start": 191.41879998743616
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 191.41879998743616,
                        "id": "file_4_2",
                        "start": 183.5120314145883
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 266.9767919305514,
                    "start": 183.5120314145883
                },
                "write": [
                    {
                        "end": 266.9767919305514,
                        "id": "file_4_3",
                        "start": 195.81879998743617
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 101.17419354838873,
                    "start": 96.77419354838872
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 96.77419354838872,
                        "id": "file_5_0",
                        "start": 4.5446597938144336e-17
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 110.52581449501247,
                    "start": 4.5446597938144336e-17
                },
                "write": [
                    {
                        "end": 110.52581449501247,
                        "id": "file_5_1",
                        "start": 101.17419354838873
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 124.27743544264825,
                    "start": 119.87743544264825
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 119.87743544264825,
                        "id": "file_5_1",
                        "start": 110.52581449501247
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 183.20390956967427,
                    "start": 110.52581449501247
                },
                "write": [
                    {
                        "end": 183.20390956967427,
                        "id": "file_5_2",
                        "start": 124.27743544264825
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 195.75717561835856,
                    "start": 191.35717561835855
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 191.35717561835855,
                        "id": "file_5_2",
                        "start": 183.20390956967427
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 268.3518811278697,
                    "start": 183.20390956967427
                },
                "write": [
                    {
                        "end": 268.3518811278697,
                        "id": "file_5_3",
                        "start": 195.75717561835856
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 101.17419354838873,
                    "start": 96.77419354838872
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 96.77419354838872,
                        "id": "file_6_0",
                        "start": 4.9880412371134027e-17
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 110.52581449501247,
                    "start": 4.9880412371134027e-17
                },
                "write": [
                    {
                        "end": 110.52581449501247,
                        "id": "file_6_1",
                        "start": 101.17419354838873
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 124.27743544264825,
                    "start": 119.87743544264825
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 119.87743544264825,
                        "id": "file_6_1",
                        "start": 110.52581449501247
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 183.2011953894997,
                    "start": 110.52581449501247
                },
                "write": [
                    {
                        "end": 183.2011953894997,
                        "id": "file_6_2",
                        "start": 124.27743544264825
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 195.75645183697856,
                    "start": 191.35645183697855
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 191.35645183697855,
                        "id": "file_6_2",
                        "start": 183.2011953894997
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 268.26806436540056,
                    "start": 183.2011953894997
                },
                "write": [
                    {
                        "end": 268.26806436540056,
                        "id": "file_6_3",
                        "start": 195.75645183697856
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 101.17419354838873,
                    "start": 96.77419354838872
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 96.77419354838872,
                        "id": "file_7_0",
                        "start": 5.431422680412372e-17
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 110.52581449501247,
                    "start": 5.431422680412372e-17
                },
                "write": [
                    {
                        "end": 110.52581449501247,
                        "id": "file_7_1",
                        "start": 101.17419354838873
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 124.27743544264825,
                    "start": 119.87743544264825
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 119.87743544264825,
                        "id": "file_7_1",
                        "start": 110.52581449501247
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 183.2003145883775,
                    "start": 110.52581449501247
                },
                "write": [
                    {
                        "end": 183.2003145883775,
                        "id": "file_7_2",
                        "start": 124.27743544264825
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 195.75615823660436,
                    "start": 191.35615823660436
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 191.35615823660436,
                        "id": "file_7_2",
                        "start": 183.2003145883775
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 267.23021085702476,
                    "start": 183.2003145883775
                },
                "write": [
                    {
                        "end": 267.23021085702476,
                        "id": "file_7_3",
                        "start": 195.75615823660436
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 101.17419354838873,
                    "start": 96.77419354838872
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 96.77419354838872,
                        "id": "file_8_0",
                        "start": 5.87480412371134e-17
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 110.52581449501247,
                    "start": 5.87480412371134e-17
                },
                "write": [
                    {
                        "end": 110.52581449501247,
                        "id": "file_8_1",
                        "start": 101.17419354838873
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 124.27743544264825,
                    "start": 119.87743544264825
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 119.87743544264825,
                        "id": "file_8_1",
                        "start": 110.52581449501247
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 183.2003145883775,
                    "start": 110.52581449501247
                },
                "write": [
                    {
                        "end": 183.2003145883775,
                        "id": "file_8_2",
                        "start": 124.27743544264825
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 195.75615823660436,
                    "start": 191.35615823660436
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 191.35615823660436,
                        "id": "file_8_2",
                        "start": 183.2003145883775
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 267.25022039107944,
                    "start": 183.2003145883775
                },
                "write": [
                    {
                        "end": 267.25022039107944,
                        "id": "file_8_3",
                        "start": 195.75615823660436
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 101.17419354838873,
                    "start": 96.77419354838872
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 96.77419354838872,
                        "id": "file_9_0",
                        "start": 6.31818556701031e-17
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 110.52581449501247,
                    "start": 6.31818556701031e-17
                },
                "write": [
                    {
                        "end": 110.52581449501247,
                        "id": "file_9_1",
                        "start": 101.17419354838873
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 124.27743544264825,
                    "start": 119.87743544264825
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 119.87743544264825,
                        "id": "file_9_1",
                        "start": 110.52581449501247
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 183.2003145883775,
                    "start": 110.52581449501247
                },
                "write": [
                    {
                        "end": 183.2003145883775,
                        "id": "file_9_2",
                        "start": 124.27743544264825
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 195.75615823660436,
                    "start": 191.35615823660436
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 191.35615823660436,
                        "id": "file_9_2",
                        "start": 183.2003145883775
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 268.2715205800722,
                    "start": 183.2003145883775
                },
                "write": [
                    {
                        "end": 268.2715205800722,
                        "id": "file_9_3",
                        "start": 195.75615823660436
                    }
                ]
            }
        ]
    }
}


==> result/multi/local/wrench/pagecache/dump_16.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 107.62580645161464,
                    "start": 103.22580645161463
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 103.22580645161463,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 117.60086879467997,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 117.60086879467997,
                        "id": "file_0_1",
                        "start": 107.62580645161464
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 131.97593113882309,
                    "start": 127.5759311388231
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 127.5759311388231,
                        "id": "file_0_1",
                        "start": 117.60086879467997
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 203.6174461125327,
                    "start": 117.60086879467997
                },
                "write": [
                    {
                        "end": 203.6174461125327,
                        "id": "file_0_2",
                        "start": 131.97593113882309
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 215.9662374014083,
                    "start": 211.5662374014083
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 211.5662374014083,
                        "id": "file_0_2",
                        "start": 203.6174461125327
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 289.85926845253715,
                    "start": 203.6174461125327
                },
                "write": [
                    {
                        "end": 289.85926845253715,
                        "id": "file_0_3",
                        "start": 215.9662374014083
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 107.62580645161464,
                    "start": 103.22580645161463
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 103.22580645161463,
                        "id": "file_10_0",
                        "start": 5.542268041237114e-18
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 117.60086879467997,
                    "start": 5.542268041237114e-18
                },
                "write": [
                    {
                        "end": 117.60086879467997,
                        "id": "file_10_1",
                        "start": 107.62580645161464
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 131.97593113882309,
                    "start": 127.5759311388231
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 127.5759311388231,
                        "id": "file_10_1",
                        "start": 117.60086879467997
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 203.6174461125327,
                    "start": 117.60086879467997
                },
                "write": [
                    {
                        "end": 203.6174461125327,
                        "id": "file_10_2",
                        "start": 131.97593113882309
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 215.9662374014083,
                    "start": 211.5662374014083
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 211.5662374014083,
                        "id": "file_10_2",
                        "start": 203.6174461125327
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 289.85330357514727,
                    "start": 203.6174461125327
                },
                "write": [
                    {
                        "end": 289.85330357514727,
                        "id": "file_10_3",
                        "start": 215.9662374014083
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 107.62580645161464,
                    "start": 103.22580645161463
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 103.22580645161463,
                        "id": "file_11_0",
                        "start": 9.976082474226805e-18
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 117.60086879467997,
                    "start": 9.976082474226805e-18
                },
                "write": [
                    {
                        "end": 117.60086879467997,
                        "id": "file_11_1",
                        "start": 107.62580645161464
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 131.97593113882309,
                    "start": 127.5759311388231
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 127.5759311388231,
                        "id": "file_11_1",
                        "start": 117.60086879467997
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 203.6174461125327,
                    "start": 117.60086879467997
                },
                "write": [
                    {
                        "end": 203.6174461125327,
                        "id": "file_11_2",
                        "start": 131.97593113882309
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 215.9662374014083,
                    "start": 211.5662374014083
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 211.5662374014083,
                        "id": "file_11_2",
                        "start": 203.6174461125327
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 289.859345420326,
                    "start": 203.6174461125327
                },
                "write": [
                    {
                        "end": 289.859345420326,
                        "id": "file_11_3",
                        "start": 215.9662374014083
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 107.62580645161464,
                    "start": 103.22580645161463
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 103.22580645161463,
                        "id": "file_12_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_12_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 117.60086879467997,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 117.60086879467997,
                        "id": "file_12_1",
                        "start": 107.62580645161464
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 131.97593113882309,
                    "start": 127.5759311388231
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 127.5759311388231,
                        "id": "file_12_1",
                        "start": 117.60086879467997
                    }
                ],
                "task_id": "task_12_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 202.5326135410061,
                    "start": 117.60086879467997
                },
                "write": [
                    {
                        "end": 202.5326135410061,
                        "id": "file_12_2",
                        "start": 131.97593113882309
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 215.37783932116454,
                    "start": 210.97783932116454
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 210.97783932116454,
                        "id": "file_12_2",
                        "start": 202.5326135410061
                    }
                ],
                "task_id": "task_12_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 274.98579019456804,
                    "start": 202.5326135410061
                },
                "write": [
                    {
                        "end": 274.98579019456804,
                        "id": "file_12_3",
                        "start": 215.37783932116454
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 107.62580645161464,
                    "start": 103.22580645161463
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 103.22580645161463,
                        "id": "file_13_0",
                        "start": 1.8843711340206188e-17
                    }
                ],
                "task_id": "task_13_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 117.60086879467997,
                    "start": 1.8843711340206188e-17
                },
                "write": [
                    {
                        "end": 117.60086879467997,
                        "id": "file_13_1",
                        "start": 107.62580645161464
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 131.97593113882309,
                    "start": 127.5759311388231
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 127.5759311388231,
                        "id": "file_13_1",
                        "start": 117.60086879467997
                    }
                ],
                "task_id": "task_13_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 201.23597218553923,
                    "start": 117.60086879467997
                },
                "write": [
                    {
                        "end": 201.23597218553923,
                        "id": "file_13_2",
                        "start": 131.97593113882309
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 213.66466341032478,
                    "start": 209.26466341032477
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 209.26466341032477,
                        "id": "file_13_2",
                        "start": 201.23597218553923
                    }
                ],
                "task_id": "task_13_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 277.0718744551524,
                    "start": 201.23597218553923
                },
                "write": [
                    {
                        "end": 277.0718744551524,
                        "id": "file_13_3",
                        "start": 213.66466341032478
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 107.62580645161464,
                    "start": 103.22580645161463
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 103.22580645161463,
                        "id": "file_14_0",
                        "start": 2.327752577319588e-17
                    }
                ],
                "task_id": "task_14_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 117.60086879467997,
                    "start": 2.327752577319588e-17
                },
                "write": [
                    {
                        "end": 117.60086879467997,
                        "id": "file_14_1",
                        "start": 107.62580645161464
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 131.97593113882309,
                    "start": 127.5759311388231
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 127.5759311388231,
                        "id": "file_14_1",
                        "start": 117.60086879467997
                    }
                ],
                "task_id": "task_14_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 203.62572444642913,
                    "start": 117.60086879467997
                },
                "write": [
                    {
                        "end": 203.62572444642913,
                        "id": "file_14_2",
                        "start": 131.97593113882309
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 215.96695861857395,
                    "start": 211.56695861857395
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 211.56695861857395,
                        "id": "file_14_2",
                        "start": 203.62572444642913
                    }
                ],
                "task_id": "task_14_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 290.52669525198723,
                    "start": 203.62572444642913
                },
                "write": [
                    {
                        "end": 290.52669525198723,
                        "id": "file_14_3",
                        "start": 215.96695861857395
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 107.62580645161464,
                    "start": 103.22580645161463
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 103.22580645161463,
                        "id": "file_15_0",
                        "start": 2.771134020618557e-17
                    }
                ],
                "task_id": "task_15_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 117.60086879467997,
                    "start": 2.771134020618557e-17
                },
                "write": [
                    {
                        "end": 117.60086879467997,
                        "id": "file_15_1",
                        "start": 107.62580645161464
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 131.97593113882309,
                    "start": 127.5759311388231
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 127.5759311388231,
                        "id": "file_15_1",
                        "start": 117.60086879467997
                    }
                ],
                "task_id": "task_15_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 203.62070725274668,
                    "start": 117.60086879467997
                },
                "write": [
                    {
                        "end": 203.62070725274668,
                        "id": "file_15_2",
                        "start": 131.97593113882309
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 215.9666450439687,
                    "start": 211.5666450439687
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 211.5666450439687,
                        "id": "file_15_2",
                        "start": 203.62070725274668
                    }
                ],
                "task_id": "task_15_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 290.2987875597672,
                    "start": 203.62070725274668
                },
                "write": [
                    {
                        "end": 290.2987875597672,
                        "id": "file_15_3",
                        "start": 215.9666450439687
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 107.62580645161464,
                    "start": 103.22580645161463
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 103.22580645161463,
                        "id": "file_1_0",
                        "start": 3.214515463917526e-17
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 117.60086879467997,
                    "start": 3.214515463917526e-17
                },
                "write": [
                    {
                        "end": 117.60086879467997,
                        "id": "file_1_1",
                        "start": 107.62580645161464
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 131.97593113882309,
                    "start": 127.5759311388231
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 127.5759311388231,
                        "id": "file_1_1",
                        "start": 117.60086879467997
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 201.52823986010398,
                    "start": 117.60086879467997
                },
                "write": [
                    {
                        "end": 201.52823986010398,
                        "id": "file_1_2",
                        "start": 131.97593113882309
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 214.12652275100285,
                    "start": 209.72652275100285
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 209.72652275100285,
                        "id": "file_1_2",
                        "start": 201.52823986010398
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 285.8251439236002,
                    "start": 201.52823986010398
                },
                "write": [
                    {
                        "end": 285.8251439236002,
                        "id": "file_1_3",
                        "start": 214.12652275100285
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 107.62580645161464,
                    "start": 103.22580645161463
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 103.22580645161463,
                        "id": "file_2_0",
                        "start": 3.657896907216495e-17
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 117.60086879467997,
                    "start": 3.657896907216495e-17
                },
                "write": [
                    {
                        "end": 117.60086879467997,
                        "id": "file_2_1",
                        "start": 107.62580645161464
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 131.97593113882309,
                    "start": 127.5759311388231
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 127.5759311388231,
                        "id": "file_2_1",
                        "start": 117.60086879467997
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 201.52823986010398,
                    "start": 117.60086879467997
                },
                "write": [
                    {
                        "end": 201.52823986010398,
                        "id": "file_2_2",
                        "start": 131.97593113882309
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 214.12652275100285,
                    "start": 209.72652275100285
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 209.72652275100285,
                        "id": "file_2_2",
                        "start": 201.52823986010398
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 286.5782786978693,
                    "start": 201.52823986010398
                },
                "write": [
                    {
                        "end": 286.5782786978693,
                        "id": "file_2_3",
                        "start": 214.12652275100285
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 107.62580645161464,
                    "start": 103.22580645161463
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 103.22580645161463,
                        "id": "file_3_0",
                        "start": 4.1012783505154644e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 117.60086879467997,
                    "start": 4.1012783505154644e-17
                },
                "write": [
                    {
                        "end": 117.60086879467997,
                        "id": "file_3_1",
                        "start": 107.62580645161464
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 131.97593113882309,
                    "start": 127.5759311388231
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 127.5759311388231,
                        "id": "file_3_1",
                        "start": 117.60086879467997
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 201.24500766829092,
                    "start": 117.60086879467997
                },
                "write": [
                    {
                        "end": 201.24500766829092,
                        "id": "file_3_2",
                        "start": 131.97593113882309
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 213.68144359257792,
                    "start": 209.28144359257792
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 209.28144359257792,
                        "id": "file_3_2",
                        "start": 201.24500766829092
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 275.099312293849,
                    "start": 201.24500766829092
                },
                "write": [
                    {
                        "end": 275.099312293849,
                        "id": "file_3_3",
                        "start": 213.68144359257792
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 107.62580645161464,
                    "start": 103.22580645161463
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 103.22580645161463,
                        "id": "file_4_0",
                        "start": 4.5446597938144336e-17
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 117.60086879467997,
                    "start": 4.5446597938144336e-17
                },
                "write": [
                    {
                        "end": 117.60086879467997,
                        "id": "file_4_1",
                        "start": 107.62580645161464
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 131.97593113882309,
                    "start": 127.5759311388231
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 127.5759311388231,
                        "id": "file_4_1",
                        "start": 117.60086879467997
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 201.24500766829092,
                    "start": 117.60086879467997
                },
                "write": [
                    {
                        "end": 201.24500766829092,
                        "id": "file_4_2",
                        "start": 131.97593113882309
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 213.68144359257792,
                    "start": 209.28144359257792
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 209.28144359257792,
                        "id": "file_4_2",
                        "start": 201.24500766829092
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 290.48815433306544,
                    "start": 201.24500766829092
                },
                "write": [
                    {
                        "end": 290.48815433306544,
                        "id": "file_4_3",
                        "start": 213.68144359257792
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 107.62580645161464,
                    "start": 103.22580645161463
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 103.22580645161463,
                        "id": "file_5_0",
                        "start": 4.9880412371134027e-17
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 117.60086879467997,
                    "start": 4.9880412371134027e-17
                },
                "write": [
                    {
                        "end": 117.60086879467997,
                        "id": "file_5_1",
                        "start": 107.62580645161464
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 131.97593113882309,
                    "start": 127.5759311388231
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 127.5759311388231,
                        "id": "file_5_1",
                        "start": 117.60086879467997
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 203.29328066244707,
                    "start": 117.60086879467997
                },
                "write": [
                    {
                        "end": 203.29328066244707,
                        "id": "file_5_2",
                        "start": 131.97593113882309
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 215.86493569837393,
                    "start": 211.46493569837392
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 211.46493569837392,
                        "id": "file_5_2",
                        "start": 203.29328066244707
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 285.8650926253874,
                    "start": 203.29328066244707
                },
                "write": [
                    {
                        "end": 285.8650926253874,
                        "id": "file_5_3",
                        "start": 215.86493569837393
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 107.62580645161464,
                    "start": 103.22580645161463
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 103.22580645161463,
                        "id": "file_6_0",
                        "start": 5.431422680412372e-17
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 117.60086879467997,
                    "start": 5.431422680412372e-17
                },
                "write": [
                    {
                        "end": 117.60086879467997,
                        "id": "file_6_1",
                        "start": 107.62580645161464
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 131.97593113882309,
                    "start": 127.5759311388231
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 127.5759311388231,
                        "id": "file_6_1",
                        "start": 117.60086879467997
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 200.98608566843853,
                    "start": 117.60086879467997
                },
                "write": [
                    {
                        "end": 200.98608566843853,
                        "id": "file_6_2",
                        "start": 131.97593113882309
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 213.05947749390836,
                    "start": 208.65947749390835
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 208.65947749390835,
                        "id": "file_6_2",
                        "start": 200.98608566843853
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 233.1476266384751,
                    "start": 200.98608566843853
                },
                "write": [
                    {
                        "end": 233.1476266384751,
                        "id": "file_6_3",
                        "start": 213.05947749390836
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 107.62580645161464,
                    "start": 103.22580645161463
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 103.22580645161463,
                        "id": "file_7_0",
                        "start": 5.87480412371134e-17
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 117.60086879467997,
                    "start": 5.87480412371134e-17
                },
                "write": [
                    {
                        "end": 117.60086879467997,
                        "id": "file_7_1",
                        "start": 107.62580645161464
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 131.97593113882309,
                    "start": 127.5759311388231
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 127.5759311388231,
                        "id": "file_7_1",
                        "start": 117.60086879467997
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 203.24847322105057,
                    "start": 117.60086879467997
                },
                "write": [
                    {
                        "end": 203.24847322105057,
                        "id": "file_7_2",
                        "start": 131.97593113882309
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 215.84813290784956,
                    "start": 211.44813290784955
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 211.44813290784955,
                        "id": "file_7_2",
                        "start": 203.24847322105057
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 285.45800680188273,
                    "start": 203.24847322105057
                },
                "write": [
                    {
                        "end": 285.45800680188273,
                        "id": "file_7_3",
                        "start": 215.84813290784956
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 107.62580645161464,
                    "start": 103.22580645161463
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 103.22580645161463,
                        "id": "file_8_0",
                        "start": 6.31818556701031e-17
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 117.60086879467997,
                    "start": 6.31818556701031e-17
                },
                "write": [
                    {
                        "end": 117.60086879467997,
                        "id": "file_8_1",
                        "start": 107.62580645161464
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 131.97593113882309,
                    "start": 127.5759311388231
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 127.5759311388231,
                        "id": "file_8_1",
                        "start": 117.60086879467997
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 202.82361783056615,
                    "start": 117.60086879467997
                },
                "write": [
                    {
                        "end": 202.82361783056615,
                        "id": "file_8_2",
                        "start": 131.97593113882309
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 215.62757276375328,
                    "start": 211.22757276375327
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 211.22757276375327,
                        "id": "file_8_2",
                        "start": 202.82361783056615
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 284.79713459278685,
                    "start": 202.82361783056615
                },
                "write": [
                    {
                        "end": 284.79713459278685,
                        "id": "file_8_3",
                        "start": 215.62757276375328
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 107.62580645161464,
                    "start": 103.22580645161463
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 103.22580645161463,
                        "id": "file_9_0",
                        "start": 6.761567010309279e-17
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 117.60086879467997,
                    "start": 6.761567010309279e-17
                },
                "write": [
                    {
                        "end": 117.60086879467997,
                        "id": "file_9_1",
                        "start": 107.62580645161464
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 131.97593113882309,
                    "start": 127.5759311388231
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 127.5759311388231,
                        "id": "file_9_1",
                        "start": 117.60086879467997
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 201.09016921862025,
                    "start": 117.60086879467997
                },
                "write": [
                    {
                        "end": 201.09016921862025,
                        "id": "file_9_2",
                        "start": 131.97593113882309
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 213.37172814417696,
                    "start": 208.97172814417695
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 208.97172814417695,
                        "id": "file_9_2",
                        "start": 201.09016921862025
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 274.8037459754486,
                    "start": 201.09016921862025
                },
                "write": [
                    {
                        "end": 274.8037459754486,
                        "id": "file_9_3",
                        "start": 213.37172814417696
                    }
                ]
            }
        ]
    }
}


==> result/multi/local/wrench/pagecache/dump_17.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 114.07742005806635,
                    "start": 109.67742005806635
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 109.67742005806635,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 124.67592378366584,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 124.67592378366584,
                        "id": "file_0_1",
                        "start": 114.07742005806635
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 139.67442750602845,
                    "start": 135.27442750602845
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.27442750602845,
                        "id": "file_0_1",
                        "start": 124.67592378366584
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 224.71848437538767,
                    "start": 124.67592378366584
                },
                "write": [
                    {
                        "end": 224.71848437538767,
                        "id": "file_0_2",
                        "start": 139.67442750602845
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 238.68566492256633,
                    "start": 234.28566492256633
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 234.28566492256633,
                        "id": "file_0_2",
                        "start": 224.71848437538767
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 300.8844696622314,
                    "start": 224.71848437538767
                },
                "write": [
                    {
                        "end": 300.8844696622314,
                        "id": "file_0_3",
                        "start": 238.68566492256633
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 114.07742005806635,
                    "start": 109.67742005806635
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 109.67742005806635,
                        "id": "file_10_0",
                        "start": 5.542268041237114e-18
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 124.67592378366584,
                    "start": 5.542268041237114e-18
                },
                "write": [
                    {
                        "end": 124.67592378366584,
                        "id": "file_10_1",
                        "start": 114.07742005806635
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 139.67442750602845,
                    "start": 135.27442750602845
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.27442750602845,
                        "id": "file_10_1",
                        "start": 124.67592378366584
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 225.6425012280013,
                    "start": 124.67592378366584
                },
                "write": [
                    {
                        "end": 225.6425012280013,
                        "id": "file_10_2",
                        "start": 139.67442750602845
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 239.38081080839797,
                    "start": 234.98081080839796
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 234.98081080839796,
                        "id": "file_10_2",
                        "start": 225.6425012280013
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 315.5621455879374,
                    "start": 225.6425012280013
                },
                "write": [
                    {
                        "end": 315.5621455879374,
                        "id": "file_10_3",
                        "start": 239.38081080839797
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 114.07742005806635,
                    "start": 109.67742005806635
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 109.67742005806635,
                        "id": "file_11_0",
                        "start": 9.976082474226805e-18
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 124.67592378366584,
                    "start": 9.976082474226805e-18
                },
                "write": [
                    {
                        "end": 124.67592378366584,
                        "id": "file_11_1",
                        "start": 114.07742005806635
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 139.67442750602845,
                    "start": 135.27442750602845
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.27442750602845,
                        "id": "file_11_1",
                        "start": 124.67592378366584
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 225.64197092480097,
                    "start": 124.67592378366584
                },
                "write": [
                    {
                        "end": 225.64197092480097,
                        "id": "file_11_2",
                        "start": 139.67442750602845
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 239.38062364256245,
                    "start": 234.98062364256245
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 234.98062364256245,
                        "id": "file_11_2",
                        "start": 225.64197092480097
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 304.47616075701626,
                    "start": 225.64197092480097
                },
                "write": [
                    {
                        "end": 304.47616075701626,
                        "id": "file_11_3",
                        "start": 239.38062364256245
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 114.07742005806635,
                    "start": 109.67742005806635
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 109.67742005806635,
                        "id": "file_12_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_12_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 124.67592378366584,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 124.67592378366584,
                        "id": "file_12_1",
                        "start": 114.07742005806635
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 139.67442750602845,
                    "start": 135.27442750602845
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.27442750602845,
                        "id": "file_12_1",
                        "start": 124.67592378366584
                    }
                ],
                "task_id": "task_12_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 225.64154821761062,
                    "start": 124.67592378366584
                },
                "write": [
                    {
                        "end": 225.64154821761062,
                        "id": "file_12_2",
                        "start": 139.67442750602845
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 239.38044958666043,
                    "start": 234.98044958666043
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 234.98044958666043,
                        "id": "file_12_2",
                        "start": 225.64154821761062
                    }
                ],
                "task_id": "task_12_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 301.843433440582,
                    "start": 225.64154821761062
                },
                "write": [
                    {
                        "end": 301.843433440582,
                        "id": "file_12_3",
                        "start": 239.38044958666043
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 114.07742005806635,
                    "start": 109.67742005806635
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 109.67742005806635,
                        "id": "file_13_0",
                        "start": 1.8843711340206188e-17
                    }
                ],
                "task_id": "task_13_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 124.67592378366584,
                    "start": 1.8843711340206188e-17
                },
                "write": [
                    {
                        "end": 124.67592378366584,
                        "id": "file_13_1",
                        "start": 114.07742005806635
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 139.67442750602845,
                    "start": 135.27442750602845
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.27442750602845,
                        "id": "file_13_1",
                        "start": 124.67592378366584
                    }
                ],
                "task_id": "task_13_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 224.91583517184102,
                    "start": 124.67592378366584
                },
                "write": [
                    {
                        "end": 224.91583517184102,
                        "id": "file_13_2",
                        "start": 139.67442750602845
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 238.8830157201898,
                    "start": 234.4830157201898
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 234.4830157201898,
                        "id": "file_13_2",
                        "start": 224.91583517184102
                    }
                ],
                "task_id": "task_13_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 301.40889029634434,
                    "start": 224.91583517184102
                },
                "write": [
                    {
                        "end": 301.40889029634434,
                        "id": "file_13_3",
                        "start": 238.8830157201898
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 114.07742005806635,
                    "start": 109.67742005806635
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 109.67742005806635,
                        "id": "file_14_0",
                        "start": 2.327752577319588e-17
                    }
                ],
                "task_id": "task_14_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 124.67592378366584,
                    "start": 2.327752577319588e-17
                },
                "write": [
                    {
                        "end": 124.67592378366584,
                        "id": "file_14_1",
                        "start": 114.07742005806635
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 139.67442750602845,
                    "start": 135.27442750602845
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.27442750602845,
                        "id": "file_14_1",
                        "start": 124.67592378366584
                    }
                ],
                "task_id": "task_14_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 224.7044469788787,
                    "start": 124.67592378366584
                },
                "write": [
                    {
                        "end": 224.7044469788787,
                        "id": "file_14_2",
                        "start": 139.67442750602845
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 238.6700678153343,
                    "start": 234.2700678153343
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 234.2700678153343,
                        "id": "file_14_2",
                        "start": 224.7044469788787
                    }
                ],
                "task_id": "task_14_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 300.85104728234785,
                    "start": 224.7044469788787
                },
                "write": [
                    {
                        "end": 300.85104728234785,
                        "id": "file_14_3",
                        "start": 238.6700678153343
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 114.07742005806635,
                    "start": 109.67742005806635
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 109.67742005806635,
                        "id": "file_15_0",
                        "start": 2.771134020618557e-17
                    }
                ],
                "task_id": "task_15_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 124.67592378366584,
                    "start": 2.771134020618557e-17
                },
                "write": [
                    {
                        "end": 124.67592378366584,
                        "id": "file_15_1",
                        "start": 114.07742005806635
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 139.67442750602845,
                    "start": 135.27442750602845
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.27442750602845,
                        "id": "file_15_1",
                        "start": 124.67592378366584
                    }
                ],
                "task_id": "task_15_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 223.86256245085139,
                    "start": 124.67592378366584
                },
                "write": [
                    {
                        "end": 223.86256245085139,
                        "id": "file_15_2",
                        "start": 139.67442750602845
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 235.0207128965621,
                    "start": 230.62071289656208
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 230.62071289656208,
                        "id": "file_15_2",
                        "start": 223.86256245085139
                    }
                ],
                "task_id": "task_15_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 235.68716759392487,
                    "start": 223.86256245085139
                },
                "write": [
                    {
                        "end": 235.68716759392487,
                        "id": "file_15_3",
                        "start": 235.0207128965621
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 114.07742005806635,
                    "start": 109.67742005806635
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 109.67742005806635,
                        "id": "file_16_0",
                        "start": 3.214515463917526e-17
                    }
                ],
                "task_id": "task_16_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 124.67592378366584,
                    "start": 3.214515463917526e-17
                },
                "write": [
                    {
                        "end": 124.67592378366584,
                        "id": "file_16_1",
                        "start": 114.07742005806635
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 139.67442750602845,
                    "start": 135.27442750602845
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.27442750602845,
                        "id": "file_16_1",
                        "start": 124.67592378366584
                    }
                ],
                "task_id": "task_16_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 224.50979199018738,
                    "start": 124.67592378366584
                },
                "write": [
                    {
                        "end": 224.50979199018738,
                        "id": "file_16_2",
                        "start": 139.67442750602845
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 238.42273682335838,
                    "start": 234.02273682335837
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 234.02273682335837,
                        "id": "file_16_2",
                        "start": 224.50979199018738
                    }
                ],
                "task_id": "task_16_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 316.08564317955114,
                    "start": 224.50979199018738
                },
                "write": [
                    {
                        "end": 316.08564317955114,
                        "id": "file_16_3",
                        "start": 238.42273682335838
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 114.07742005806635,
                    "start": 109.67742005806635
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 109.67742005806635,
                        "id": "file_1_0",
                        "start": 3.657896907216495e-17
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 124.67592378366584,
                    "start": 3.657896907216495e-17
                },
                "write": [
                    {
                        "end": 124.67592378366584,
                        "id": "file_1_1",
                        "start": 114.07742005806635
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 139.67442750602845,
                    "start": 135.27442750602845
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.27442750602845,
                        "id": "file_1_1",
                        "start": 124.67592378366584
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 224.26211315130556,
                    "start": 124.67592378366584
                },
                "write": [
                    {
                        "end": 224.26211315130556,
                        "id": "file_1_2",
                        "start": 139.67442750602845
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 237.9663597136817,
                    "start": 233.5663597136817
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 233.5663597136817,
                        "id": "file_1_2",
                        "start": 224.26211315130556
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 301.366017388198,
                    "start": 224.26211315130556
                },
                "write": [
                    {
                        "end": 301.366017388198,
                        "id": "file_1_3",
                        "start": 237.9663597136817
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 114.07742005806635,
                    "start": 109.67742005806635
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 109.67742005806635,
                        "id": "file_2_0",
                        "start": 4.1012783505154644e-17
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 124.67592378366584,
                    "start": 4.1012783505154644e-17
                },
                "write": [
                    {
                        "end": 124.67592378366584,
                        "id": "file_2_1",
                        "start": 114.07742005806635
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 139.67442750602845,
                    "start": 135.27442750602845
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.27442750602845,
                        "id": "file_2_1",
                        "start": 124.67592378366584
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 225.994481578422,
                    "start": 124.67592378366584
                },
                "write": [
                    {
                        "end": 225.994481578422,
                        "id": "file_2_2",
                        "start": 139.67442750602845
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 239.47449001335414,
                    "start": 235.07449001335414
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 235.07449001335414,
                        "id": "file_2_2",
                        "start": 225.994481578422
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 316.1895483582712,
                    "start": 225.994481578422
                },
                "write": [
                    {
                        "end": 316.1895483582712,
                        "id": "file_2_3",
                        "start": 239.47449001335414
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 114.07742005806635,
                    "start": 109.67742005806635
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 109.67742005806635,
                        "id": "file_3_0",
                        "start": 4.5446597938144336e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 124.67592378366584,
                    "start": 4.5446597938144336e-17
                },
                "write": [
                    {
                        "end": 124.67592378366584,
                        "id": "file_3_1",
                        "start": 114.07742005806635
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 139.67442750602845,
                    "start": 135.27442750602845
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.27442750602845,
                        "id": "file_3_1",
                        "start": 124.67592378366584
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 225.99448152189666,
                    "start": 124.67592378366584
                },
                "write": [
                    {
                        "end": 225.99448152189666,
                        "id": "file_3_2",
                        "start": 139.67442750602845
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 239.47449000670397,
                    "start": 235.07449000670397
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 235.07449000670397,
                        "id": "file_3_2",
                        "start": 225.99448152189666
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 316.1895483582712,
                    "start": 225.99448152189666
                },
                "write": [
                    {
                        "end": 316.1895483582712,
                        "id": "file_3_3",
                        "start": 239.47449000670397
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 114.07742005806635,
                    "start": 109.67742005806635
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 109.67742005806635,
                        "id": "file_4_0",
                        "start": 4.9880412371134027e-17
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 124.67592378366584,
                    "start": 4.9880412371134027e-17
                },
                "write": [
                    {
                        "end": 124.67592378366584,
                        "id": "file_4_1",
                        "start": 114.07742005806635
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 139.67442750602845,
                    "start": 135.27442750602845
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.27442750602845,
                        "id": "file_4_1",
                        "start": 124.67592378366584
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 225.99448152189666,
                    "start": 124.67592378366584
                },
                "write": [
                    {
                        "end": 225.99448152189666,
                        "id": "file_4_2",
                        "start": 139.67442750602845
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 239.47449000670397,
                    "start": 235.07449000670397
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 235.07449000670397,
                        "id": "file_4_2",
                        "start": 225.99448152189666
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 316.1895483582712,
                    "start": 225.99448152189666
                },
                "write": [
                    {
                        "end": 316.1895483582712,
                        "id": "file_4_3",
                        "start": 239.47449000670397
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 114.07742005806635,
                    "start": 109.67742005806635
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 109.67742005806635,
                        "id": "file_5_0",
                        "start": 5.431422680412372e-17
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 124.67592378366584,
                    "start": 5.431422680412372e-17
                },
                "write": [
                    {
                        "end": 124.67592378366584,
                        "id": "file_5_1",
                        "start": 114.07742005806635
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 139.67442750602845,
                    "start": 135.27442750602845
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.27442750602845,
                        "id": "file_5_1",
                        "start": 124.67592378366584
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 225.99376832738295,
                    "start": 124.67592378366584
                },
                "write": [
                    {
                        "end": 225.99376832738295,
                        "id": "file_5_2",
                        "start": 139.67442750602845
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 239.47432219622993,
                    "start": 235.07432219622993
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 235.07432219622993,
                        "id": "file_5_2",
                        "start": 225.99376832738295
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 316.3624448290547,
                    "start": 225.99376832738295
                },
                "write": [
                    {
                        "end": 316.3624448290547,
                        "id": "file_5_3",
                        "start": 239.47432219622993
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 114.07742005806635,
                    "start": 109.67742005806635
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 109.67742005806635,
                        "id": "file_6_0",
                        "start": 5.87480412371134e-17
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 124.67592378366584,
                    "start": 5.87480412371134e-17
                },
                "write": [
                    {
                        "end": 124.67592378366584,
                        "id": "file_6_1",
                        "start": 114.07742005806635
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 139.67442750602845,
                    "start": 135.27442750602845
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.27442750602845,
                        "id": "file_6_1",
                        "start": 124.67592378366584
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 225.6448548059316,
                    "start": 124.67592378366584
                },
                "write": [
                    {
                        "end": 225.6448548059316,
                        "id": "file_6_2",
                        "start": 139.67442750602845
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 239.38150303720107,
                    "start": 234.98150303720107
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 234.98150303720107,
                        "id": "file_6_2",
                        "start": 225.6448548059316
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 316.3624339404429,
                    "start": 225.6448548059316
                },
                "write": [
                    {
                        "end": 316.3624339404429,
                        "id": "file_6_3",
                        "start": 239.38150303720107
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 114.07742005806635,
                    "start": 109.67742005806635
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 109.67742005806635,
                        "id": "file_7_0",
                        "start": 6.31818556701031e-17
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 124.67592378366584,
                    "start": 6.31818556701031e-17
                },
                "write": [
                    {
                        "end": 124.67592378366584,
                        "id": "file_7_1",
                        "start": 114.07742005806635
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 139.67442750602845,
                    "start": 135.27442750602845
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.27442750602845,
                        "id": "file_7_1",
                        "start": 124.67592378366584
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 224.52828098935612,
                    "start": 124.67592378366584
                },
                "write": [
                    {
                        "end": 224.52828098935612,
                        "id": "file_7_2",
                        "start": 139.67442750602845
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 238.4526929571774,
                    "start": 234.05269295717738
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 234.05269295717738,
                        "id": "file_7_2",
                        "start": 224.52828098935612
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 315.71029563012416,
                    "start": 224.52828098935612
                },
                "write": [
                    {
                        "end": 315.71029563012416,
                        "id": "file_7_3",
                        "start": 238.4526929571774
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 114.07742005806635,
                    "start": 109.67742005806635
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 109.67742005806635,
                        "id": "file_8_0",
                        "start": 6.761567010309279e-17
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 124.67592378366584,
                    "start": 6.761567010309279e-17
                },
                "write": [
                    {
                        "end": 124.67592378366584,
                        "id": "file_8_1",
                        "start": 114.07742005806635
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 139.67442750602845,
                    "start": 135.27442750602845
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.27442750602845,
                        "id": "file_8_1",
                        "start": 124.67592378366584
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 224.52757307414416,
                    "start": 124.67592378366584
                },
                "write": [
                    {
                        "end": 224.52757307414416,
                        "id": "file_8_2",
                        "start": 139.67442750602845
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 238.45163108478835,
                    "start": 234.05163108478834
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 234.05163108478834,
                        "id": "file_8_2",
                        "start": 224.52757307414416
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 315.6897944395589,
                    "start": 224.52757307414416
                },
                "write": [
                    {
                        "end": 315.6897944395589,
                        "id": "file_8_3",
                        "start": 238.45163108478835
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 114.07742005806635,
                    "start": 109.67742005806635
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 109.67742005806635,
                        "id": "file_9_0",
                        "start": 7.204948453608248e-17
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 124.67592378366584,
                    "start": 7.204948453608248e-17
                },
                "write": [
                    {
                        "end": 124.67592378366584,
                        "id": "file_9_1",
                        "start": 114.07742005806635
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 139.67442750602845,
                    "start": 135.27442750602845
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.27442750602845,
                        "id": "file_9_1",
                        "start": 124.67592378366584
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 223.99659645273425,
                    "start": 124.67592378366584
                },
                "write": [
                    {
                        "end": 223.99659645273425,
                        "id": "file_9_2",
                        "start": 139.67442750602845
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 236.50025276808003,
                    "start": 232.10025276808003
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 232.10025276808003,
                        "id": "file_9_2",
                        "start": 223.99659645273425
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 252.03579669386212,
                    "start": 223.99659645273425
                },
                "write": [
                    {
                        "end": 252.03579669386212,
                        "id": "file_9_3",
                        "start": 236.50025276808003
                    }
                ]
            }
        ]
    }
}


==> result/multi/local/wrench/pagecache/dump_18.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 120.52903375484067,
                    "start": 116.12903375484066
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 116.12903375484066,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 131.75097890523884,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 131.75097890523884,
                        "id": "file_0_1",
                        "start": 120.52903375484067
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 147.37292405611558,
                    "start": 142.97292405611557
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 142.97292405611557,
                        "id": "file_0_1",
                        "start": 131.75097890523884
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 247.0239570931007,
                    "start": 131.75097890523884
                },
                "write": [
                    {
                        "end": 247.0239570931007,
                        "id": "file_0_2",
                        "start": 147.37292405611558
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 260.32567992773494,
                    "start": 255.9256799277349
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 255.9256799277349,
                        "id": "file_0_2",
                        "start": 247.0239570931007
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 335.4153934542894,
                    "start": 247.0239570931007
                },
                "write": [
                    {
                        "end": 335.4153934542894,
                        "id": "file_0_3",
                        "start": 260.32567992773494
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 120.52903375484067,
                    "start": 116.12903375484066
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 116.12903375484066,
                        "id": "file_10_0",
                        "start": 5.542268041237114e-18
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 131.75097890523884,
                    "start": 5.542268041237114e-18
                },
                "write": [
                    {
                        "end": 131.75097890523884,
                        "id": "file_10_1",
                        "start": 120.52903375484067
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 147.37292405611558,
                    "start": 142.97292405611557
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 142.97292405611557,
                        "id": "file_10_1",
                        "start": 131.75097890523884
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 248.1990477640348,
                    "start": 131.75097890523884
                },
                "write": [
                    {
                        "end": 248.1990477640348,
                        "id": "file_10_2",
                        "start": 147.37292405611558
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 260.8029471507077,
                    "start": 256.40294715070775
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 256.40294715070775,
                        "id": "file_10_2",
                        "start": 248.1990477640348
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 344.4461545732073,
                    "start": 248.1990477640348
                },
                "write": [
                    {
                        "end": 344.4461545732073,
                        "id": "file_10_3",
                        "start": 260.8029471507077
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 120.52903375484067,
                    "start": 116.12903375484066
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 116.12903375484066,
                        "id": "file_11_0",
                        "start": 9.976082474226805e-18
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 131.75097890523884,
                    "start": 9.976082474226805e-18
                },
                "write": [
                    {
                        "end": 131.75097890523884,
                        "id": "file_11_1",
                        "start": 120.52903375484067
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 147.37292405611558,
                    "start": 142.97292405611557
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 142.97292405611557,
                        "id": "file_11_1",
                        "start": 131.75097890523884
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 247.2796285428318,
                    "start": 131.75097890523884
                },
                "write": [
                    {
                        "end": 247.2796285428318,
                        "id": "file_11_2",
                        "start": 147.37292405611558
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 260.54428408004947,
                    "start": 256.1442840800495
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 256.1442840800495,
                        "id": "file_11_2",
                        "start": 247.2796285428318
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 343.8829814008031,
                    "start": 247.2796285428318
                },
                "write": [
                    {
                        "end": 343.8829814008031,
                        "id": "file_11_3",
                        "start": 260.54428408004947
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 120.52903375484067,
                    "start": 116.12903375484066
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 116.12903375484066,
                        "id": "file_12_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_12_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 131.75097890523884,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 131.75097890523884,
                        "id": "file_12_1",
                        "start": 120.52903375484067
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 147.37292405611558,
                    "start": 142.97292405611557
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 142.97292405611557,
                        "id": "file_12_1",
                        "start": 131.75097890523884
                    }
                ],
                "task_id": "task_12_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 247.27961700168467,
                    "start": 131.75097890523884
                },
                "write": [
                    {
                        "end": 247.27961700168467,
                        "id": "file_12_2",
                        "start": 147.37292405611558
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 260.54427734771355,
                    "start": 256.14427734771357
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 256.14427734771357,
                        "id": "file_12_2",
                        "start": 247.27961700168467
                    }
                ],
                "task_id": "task_12_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 345.27759542222844,
                    "start": 247.27961700168467
                },
                "write": [
                    {
                        "end": 345.27759542222844,
                        "id": "file_12_3",
                        "start": 260.54427734771355
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 120.52903375484067,
                    "start": 116.12903375484066
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 116.12903375484066,
                        "id": "file_13_0",
                        "start": 1.8843711340206188e-17
                    }
                ],
                "task_id": "task_13_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 131.75097890523884,
                    "start": 1.8843711340206188e-17
                },
                "write": [
                    {
                        "end": 131.75097890523884,
                        "id": "file_13_1",
                        "start": 120.52903375484067
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 147.37292405611558,
                    "start": 142.97292405611557
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 142.97292405611557,
                        "id": "file_13_1",
                        "start": 131.75097890523884
                    }
                ],
                "task_id": "task_13_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 245.82650758446076,
                    "start": 131.75097890523884
                },
                "write": [
                    {
                        "end": 245.82650758446076,
                        "id": "file_13_2",
                        "start": 147.37292405611558
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 258.6451475710739,
                    "start": 254.24514757107386
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 254.24514757107386,
                        "id": "file_13_2",
                        "start": 245.82650758446076
                    }
                ],
                "task_id": "task_13_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 342.6513601428686,
                    "start": 245.82650758446076
                },
                "write": [
                    {
                        "end": 342.6513601428686,
                        "id": "file_13_3",
                        "start": 258.6451475710739
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 120.52903375484067,
                    "start": 116.12903375484066
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 116.12903375484066,
                        "id": "file_14_0",
                        "start": 2.327752577319588e-17
                    }
                ],
                "task_id": "task_14_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 131.75097890523884,
                    "start": 2.327752577319588e-17
                },
                "write": [
                    {
                        "end": 131.75097890523884,
                        "id": "file_14_1",
                        "start": 120.52903375484067
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 147.37292405611558,
                    "start": 142.97292405611557
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 142.97292405611557,
                        "id": "file_14_1",
                        "start": 131.75097890523884
                    }
                ],
                "task_id": "task_14_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 245.82650758446076,
                    "start": 131.75097890523884
                },
                "write": [
                    {
                        "end": 245.82650758446076,
                        "id": "file_14_2",
                        "start": 147.37292405611558
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 258.6451475710739,
                    "start": 254.24514757107386
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 254.24514757107386,
                        "id": "file_14_2",
                        "start": 245.82650758446076
                    }
                ],
                "task_id": "task_14_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 344.9744422029363,
                    "start": 245.82650758446076
                },
                "write": [
                    {
                        "end": 344.9744422029363,
                        "id": "file_14_3",
                        "start": 258.6451475710739
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 120.52903375484067,
                    "start": 116.12903375484066
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 116.12903375484066,
                        "id": "file_15_0",
                        "start": 2.771134020618557e-17
                    }
                ],
                "task_id": "task_15_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 131.75097890523884,
                    "start": 2.771134020618557e-17
                },
                "write": [
                    {
                        "end": 131.75097890523884,
                        "id": "file_15_1",
                        "start": 120.52903375484067
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 147.37292405611558,
                    "start": 142.97292405611557
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 142.97292405611557,
                        "id": "file_15_1",
                        "start": 131.75097890523884
                    }
                ],
                "task_id": "task_15_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 244.66416594355064,
                    "start": 131.75097890523884
                },
                "write": [
                    {
                        "end": 244.66416594355064,
                        "id": "file_15_2",
                        "start": 147.37292405611558
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 253.6124608699022,
                    "start": 249.2124608699022
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 249.2124608699022,
                        "id": "file_15_2",
                        "start": 244.66416594355064
                    }
                ],
                "task_id": "task_15_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 342.43282029187003,
                    "start": 244.66416594355064
                },
                "write": [
                    {
                        "end": 342.43282029187003,
                        "id": "file_15_3",
                        "start": 253.6124608699022
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 120.52903375484067,
                    "start": 116.12903375484066
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 116.12903375484066,
                        "id": "file_16_0",
                        "start": 3.214515463917526e-17
                    }
                ],
                "task_id": "task_16_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 131.75097890523884,
                    "start": 3.214515463917526e-17
                },
                "write": [
                    {
                        "end": 131.75097890523884,
                        "id": "file_16_1",
                        "start": 120.52903375484067
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 147.37292405611558,
                    "start": 142.97292405611557
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 142.97292405611557,
                        "id": "file_16_1",
                        "start": 131.75097890523884
                    }
                ],
                "task_id": "task_16_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 244.8094989131754,
                    "start": 131.75097890523884
                },
                "write": [
                    {
                        "end": 244.8094989131754,
                        "id": "file_16_2",
                        "start": 147.37292405611558
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 254.44262255029105,
                    "start": 250.04262255029104
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 250.04262255029104,
                        "id": "file_16_2",
                        "start": 244.8094989131754
                    }
                ],
                "task_id": "task_16_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 344.571028585677,
                    "start": 244.8094989131754
                },
                "write": [
                    {
                        "end": 344.571028585677,
                        "id": "file_16_3",
                        "start": 254.44262255029105
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 120.52903375484067,
                    "start": 116.12903375484066
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 116.12903375484066,
                        "id": "file_17_0",
                        "start": 3.657896907216495e-17
                    }
                ],
                "task_id": "task_17_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 131.75097890523884,
                    "start": 3.657896907216495e-17
                },
                "write": [
                    {
                        "end": 131.75097890523884,
                        "id": "file_17_1",
                        "start": 120.52903375484067
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 147.37292405611558,
                    "start": 142.97292405611557
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 142.97292405611557,
                        "id": "file_17_1",
                        "start": 131.75097890523884
                    }
                ],
                "task_id": "task_17_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 247.1331957647767,
                    "start": 131.75097890523884
                },
                "write": [
                    {
                        "end": 247.1331957647767,
                        "id": "file_17_2",
                        "start": 147.37292405611558
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 260.41978346113893,
                    "start": 256.01978346113896
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 256.01978346113896,
                        "id": "file_17_2",
                        "start": 247.1331957647767
                    }
                ],
                "task_id": "task_17_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 345.1336565580766,
                    "start": 247.1331957647767
                },
                "write": [
                    {
                        "end": 345.1336565580766,
                        "id": "file_17_3",
                        "start": 260.41978346113893
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 120.52903375484067,
                    "start": 116.12903375484066
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 116.12903375484066,
                        "id": "file_1_0",
                        "start": 4.1012783505154644e-17
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 131.75097890523884,
                    "start": 4.1012783505154644e-17
                },
                "write": [
                    {
                        "end": 131.75097890523884,
                        "id": "file_1_1",
                        "start": 120.52903375484067
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 147.37292405611558,
                    "start": 142.97292405611557
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 142.97292405611557,
                        "id": "file_1_1",
                        "start": 131.75097890523884
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 244.4479171898748,
                    "start": 131.75097890523884
                },
                "write": [
                    {
                        "end": 244.4479171898748,
                        "id": "file_1_2",
                        "start": 147.37292405611558
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 251.40136871571084,
                    "start": 247.00136871571084
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 247.00136871571084,
                        "id": "file_1_2",
                        "start": 244.4479171898748
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 328.4215637005406,
                    "start": 244.4479171898748
                },
                "write": [
                    {
                        "end": 328.4215637005406,
                        "id": "file_1_3",
                        "start": 251.40136871571084
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 120.52903375484067,
                    "start": 116.12903375484066
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 116.12903375484066,
                        "id": "file_2_0",
                        "start": 4.5446597938144336e-17
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 131.75097890523884,
                    "start": 4.5446597938144336e-17
                },
                "write": [
                    {
                        "end": 131.75097890523884,
                        "id": "file_2_1",
                        "start": 120.52903375484067
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 147.37292405611558,
                    "start": 142.97292405611557
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 142.97292405611557,
                        "id": "file_2_1",
                        "start": 131.75097890523884
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 248.5032390583836,
                    "start": 131.75097890523884
                },
                "write": [
                    {
                        "end": 248.5032390583836,
                        "id": "file_2_2",
                        "start": 147.37292405611558
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 260.83873436184666,
                    "start": 256.4387343618467
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 256.4387343618467,
                        "id": "file_2_2",
                        "start": 248.5032390583836
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 344.87336988789025,
                    "start": 248.5032390583836
                },
                "write": [
                    {
                        "end": 344.87336988789025,
                        "id": "file_2_3",
                        "start": 260.83873436184666
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 120.52903375484067,
                    "start": 116.12903375484066
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 116.12903375484066,
                        "id": "file_3_0",
                        "start": 4.9880412371134027e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 131.75097890523884,
                    "start": 4.9880412371134027e-17
                },
                "write": [
                    {
                        "end": 131.75097890523884,
                        "id": "file_3_1",
                        "start": 120.52903375484067
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 147.37292405611558,
                    "start": 142.97292405611557
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 142.97292405611557,
                        "id": "file_3_1",
                        "start": 131.75097890523884
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 236.139454886649,
                    "start": 131.75097890523884
                },
                "write": [
                    {
                        "end": 236.139454886649,
                        "id": "file_3_2",
                        "start": 147.37292405611558
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 241.91998862792244,
                    "start": 237.51998862792243
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 237.51998862792243,
                        "id": "file_3_2",
                        "start": 236.139454886649
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 260.8859588686633,
                    "start": 236.139454886649
                },
                "write": [
                    {
                        "end": 260.8859588686633,
                        "id": "file_3_3",
                        "start": 241.91998862792244
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 120.52903375484067,
                    "start": 116.12903375484066
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 116.12903375484066,
                        "id": "file_4_0",
                        "start": 5.431422680412372e-17
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 131.75097890523884,
                    "start": 5.431422680412372e-17
                },
                "write": [
                    {
                        "end": 131.75097890523884,
                        "id": "file_4_1",
                        "start": 120.52903375484067
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 147.37292405611558,
                    "start": 142.97292405611557
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 142.97292405611557,
                        "id": "file_4_1",
                        "start": 131.75097890523884
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 236.139454886649,
                    "start": 131.75097890523884
                },
                "write": [
                    {
                        "end": 236.139454886649,
                        "id": "file_4_2",
                        "start": 147.37292405611558
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 241.91998862792244,
                    "start": 237.51998862792243
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 237.51998862792243,
                        "id": "file_4_2",
                        "start": 236.139454886649
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 260.8859588686633,
                    "start": 236.139454886649
                },
                "write": [
                    {
                        "end": 260.8859588686633,
                        "id": "file_4_3",
                        "start": 241.91998862792244
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 120.52903375484067,
                    "start": 116.12903375484066
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 116.12903375484066,
                        "id": "file_5_0",
                        "start": 5.87480412371134e-17
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 131.75097890523884,
                    "start": 5.87480412371134e-17
                },
                "write": [
                    {
                        "end": 131.75097890523884,
                        "id": "file_5_1",
                        "start": 120.52903375484067
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 147.37292405611558,
                    "start": 142.97292405611557
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 142.97292405611557,
                        "id": "file_5_1",
                        "start": 131.75097890523884
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 248.50390229155067,
                    "start": 131.75097890523884
                },
                "write": [
                    {
                        "end": 248.50390229155067,
                        "id": "file_5_2",
                        "start": 147.37292405611558
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 260.8387733755625,
                    "start": 256.4387733755625
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 256.4387733755625,
                        "id": "file_5_2",
                        "start": 248.50390229155067
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 344.87336988789025,
                    "start": 248.50390229155067
                },
                "write": [
                    {
                        "end": 344.87336988789025,
                        "id": "file_5_3",
                        "start": 260.8387733755625
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 120.52903375484067,
                    "start": 116.12903375484066
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 116.12903375484066,
                        "id": "file_6_0",
                        "start": 6.31818556701031e-17
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 131.75097890523884,
                    "start": 6.31818556701031e-17
                },
                "write": [
                    {
                        "end": 131.75097890523884,
                        "id": "file_6_1",
                        "start": 120.52903375484067
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 147.37292405611558,
                    "start": 142.97292405611557
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 142.97292405611557,
                        "id": "file_6_1",
                        "start": 131.75097890523884
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 247.27960198672207,
                    "start": 131.75097890523884
                },
                "write": [
                    {
                        "end": 247.27960198672207,
                        "id": "file_6_2",
                        "start": 147.37292405611558
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 260.54426733773835,
                    "start": 256.14426733773837
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 256.14426733773837,
                        "id": "file_6_2",
                        "start": 247.27960198672207
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 343.7349626950669,
                    "start": 247.27960198672207
                },
                "write": [
                    {
                        "end": 343.7349626950669,
                        "id": "file_6_3",
                        "start": 260.54426733773835
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 120.52903375484067,
                    "start": 116.12903375484066
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 116.12903375484066,
                        "id": "file_7_0",
                        "start": 6.761567010309279e-17
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 131.75097890523884,
                    "start": 6.761567010309279e-17
                },
                "write": [
                    {
                        "end": 131.75097890523884,
                        "id": "file_7_1",
                        "start": 120.52903375484067
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 147.37292405611558,
                    "start": 142.97292405611557
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 142.97292405611557,
                        "id": "file_7_1",
                        "start": 131.75097890523884
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 247.27960198672207,
                    "start": 131.75097890523884
                },
                "write": [
                    {
                        "end": 247.27960198672207,
                        "id": "file_7_2",
                        "start": 147.37292405611558
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 260.54426733773835,
                    "start": 256.14426733773837
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 256.14426733773837,
                        "id": "file_7_2",
                        "start": 247.27960198672207
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 345.1506074246601,
                    "start": 247.27960198672207
                },
                "write": [
                    {
                        "end": 345.1506074246601,
                        "id": "file_7_3",
                        "start": 260.54426733773835
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 120.52903375484067,
                    "start": 116.12903375484066
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 116.12903375484066,
                        "id": "file_8_0",
                        "start": 7.204948453608248e-17
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 131.75097890523884,
                    "start": 7.204948453608248e-17
                },
                "write": [
                    {
                        "end": 131.75097890523884,
                        "id": "file_8_1",
                        "start": 120.52903375484067
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 147.37292405611558,
                    "start": 142.97292405611557
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 142.97292405611557,
                        "id": "file_8_1",
                        "start": 131.75097890523884
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 247.2795060490662,
                    "start": 131.75097890523884
                },
                "write": [
                    {
                        "end": 247.2795060490662,
                        "id": "file_8_2",
                        "start": 147.37292405611558
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 260.54418738969156,
                    "start": 256.1441873896916
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 256.1441873896916,
                        "id": "file_8_2",
                        "start": 247.2795060490662
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 345.1493830418671,
                    "start": 247.2795060490662
                },
                "write": [
                    {
                        "end": 345.1493830418671,
                        "id": "file_8_3",
                        "start": 260.54418738969156
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 120.52903375484067,
                    "start": 116.12903375484066
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 116.12903375484066,
                        "id": "file_9_0",
                        "start": 7.648329896907217e-17
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 131.75097890523884,
                    "start": 7.648329896907217e-17
                },
                "write": [
                    {
                        "end": 131.75097890523884,
                        "id": "file_9_1",
                        "start": 120.52903375484067
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 147.37292405611558,
                    "start": 142.97292405611557
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 142.97292405611557,
                        "id": "file_9_1",
                        "start": 131.75097890523884
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 247.2795060490662,
                    "start": 131.75097890523884
                },
                "write": [
                    {
                        "end": 247.2795060490662,
                        "id": "file_9_2",
                        "start": 147.37292405611558
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 260.54418738969156,
                    "start": 256.1441873896916
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 256.1441873896916,
                        "id": "file_9_2",
                        "start": 247.2795060490662
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 345.1493830418671,
                    "start": 247.2795060490662
                },
                "write": [
                    {
                        "end": 345.1493830418671,
                        "id": "file_9_3",
                        "start": 260.54418738969156
                    }
                ]
            }
        ]
    }
}


==> result/multi/local/wrench/pagecache/dump_19.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 126.98064621075476,
                    "start": 122.58064621075475
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 122.58064621075475,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 138.8260327389879,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 138.8260327389879,
                        "id": "file_0_1",
                        "start": 126.98064621075476
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 155.07141926766826,
                    "start": 150.67141926766826
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 150.67141926766826,
                        "id": "file_0_1",
                        "start": 138.8260327389879
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 259.12338753957266,
                    "start": 138.8260327389879
                },
                "write": [
                    {
                        "end": 259.12338753957266,
                        "id": "file_0_2",
                        "start": 155.07141926766826
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 264.1468289360841,
                    "start": 259.7468289360841
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 259.7468289360841,
                        "id": "file_0_2",
                        "start": 259.12338753957266
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 278.7711314071651,
                    "start": 259.12338753957266
                },
                "write": [
                    {
                        "end": 278.7711314071651,
                        "id": "file_0_3",
                        "start": 264.1468289360841
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 126.98064621075476,
                    "start": 122.58064621075475
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 122.58064621075475,
                        "id": "file_10_0",
                        "start": 5.542268041237114e-18
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 138.8260327389879,
                    "start": 5.542268041237114e-18
                },
                "write": [
                    {
                        "end": 138.8260327389879,
                        "id": "file_10_1",
                        "start": 126.98064621075476
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 155.07141926766826,
                    "start": 150.67141926766826
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 150.67141926766826,
                        "id": "file_10_1",
                        "start": 138.8260327389879
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 268.85866334046466,
                    "start": 138.8260327389879
                },
                "write": [
                    {
                        "end": 268.85866334046466,
                        "id": "file_10_2",
                        "start": 155.07141926766826
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 283.60206028644893,
                    "start": 279.2020602864489
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 279.2020602864489,
                        "id": "file_10_2",
                        "start": 268.85866334046466
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 372.52645871883794,
                    "start": 268.85866334046466
                },
                "write": [
                    {
                        "end": 372.52645871883794,
                        "id": "file_10_3",
                        "start": 283.60206028644893
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 126.98064621075476,
                    "start": 122.58064621075475
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 122.58064621075475,
                        "id": "file_11_0",
                        "start": 9.976082474226805e-18
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 138.8260327389879,
                    "start": 9.976082474226805e-18
                },
                "write": [
                    {
                        "end": 138.8260327389879,
                        "id": "file_11_1",
                        "start": 126.98064621075476
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 155.07141926766826,
                    "start": 150.67141926766826
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 150.67141926766826,
                        "id": "file_11_1",
                        "start": 138.8260327389879
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 268.8630591673558,
                    "start": 138.8260327389879
                },
                "write": [
                    {
                        "end": 268.8630591673558,
                        "id": "file_11_2",
                        "start": 155.07141926766826
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 283.6027136228997,
                    "start": 279.2027136228997
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 279.2027136228997,
                        "id": "file_11_2",
                        "start": 268.8630591673558
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 372.38142400939523,
                    "start": 268.8630591673558
                },
                "write": [
                    {
                        "end": 372.38142400939523,
                        "id": "file_11_3",
                        "start": 283.6027136228997
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 126.98064621075476,
                    "start": 122.58064621075475
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 122.58064621075475,
                        "id": "file_12_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_12_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 138.8260327389879,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 138.8260327389879,
                        "id": "file_12_1",
                        "start": 126.98064621075476
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 155.07141926766826,
                    "start": 150.67141926766826
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 150.67141926766826,
                        "id": "file_12_1",
                        "start": 138.8260327389879
                    }
                ],
                "task_id": "task_12_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 268.8622850792427,
                    "start": 138.8260327389879
                },
                "write": [
                    {
                        "end": 268.8622850792427,
                        "id": "file_12_2",
                        "start": 155.07141926766826
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 283.60263213994034,
                    "start": 279.2026321399403
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 279.2026321399403,
                        "id": "file_12_2",
                        "start": 268.8622850792427
                    }
                ],
                "task_id": "task_12_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 372.5265215897856,
                    "start": 268.8622850792427
                },
                "write": [
                    {
                        "end": 372.5265215897856,
                        "id": "file_12_3",
                        "start": 283.60263213994034
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 126.98064621075476,
                    "start": 122.58064621075475
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 122.58064621075475,
                        "id": "file_13_0",
                        "start": 1.8843711340206188e-17
                    }
                ],
                "task_id": "task_13_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 138.8260327389879,
                    "start": 1.8843711340206188e-17
                },
                "write": [
                    {
                        "end": 138.8260327389879,
                        "id": "file_13_1",
                        "start": 126.98064621075476
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 155.07141926766826,
                    "start": 150.67141926766826
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 150.67141926766826,
                        "id": "file_13_1",
                        "start": 138.8260327389879
                    }
                ],
                "task_id": "task_13_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 266.75982741170867,
                    "start": 138.8260327389879
                },
                "write": [
                    {
                        "end": 266.75982741170867,
                        "id": "file_13_2",
                        "start": 155.07141926766826
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 279.48261930899594,
                    "start": 275.0826193089959
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 275.0826193089959,
                        "id": "file_13_2",
                        "start": 266.75982741170867
                    }
                ],
                "task_id": "task_13_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 308.2349033327983,
                    "start": 266.75982741170867
                },
                "write": [
                    {
                        "end": 308.2349033327983,
                        "id": "file_13_3",
                        "start": 279.48261930899594
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 126.98064621075476,
                    "start": 122.58064621075475
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 122.58064621075475,
                        "id": "file_14_0",
                        "start": 2.327752577319588e-17
                    }
                ],
                "task_id": "task_14_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 138.8260327389879,
                    "start": 2.327752577319588e-17
                },
                "write": [
                    {
                        "end": 138.8260327389879,
                        "id": "file_14_1",
                        "start": 126.98064621075476
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 155.07141926766826,
                    "start": 150.67141926766826
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 150.67141926766826,
                        "id": "file_14_1",
                        "start": 138.8260327389879
                    }
                ],
                "task_id": "task_14_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 269.2622171118375,
                    "start": 138.8260327389879
                },
                "write": [
                    {
                        "end": 269.2622171118375,
                        "id": "file_14_2",
                        "start": 155.07141926766826
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 283.6237219356597,
                    "start": 279.2237219356597
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 279.2237219356597,
                        "id": "file_14_2",
                        "start": 269.2622171118375
                    }
                ],
                "task_id": "task_14_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 372.3820188610282,
                    "start": 269.2622171118375
                },
                "write": [
                    {
                        "end": 372.3820188610282,
                        "id": "file_14_3",
                        "start": 283.6237219356597
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 126.98064621075476,
                    "start": 122.58064621075475
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 122.58064621075475,
                        "id": "file_15_0",
                        "start": 2.771134020618557e-17
                    }
                ],
                "task_id": "task_15_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 138.8260327389879,
                    "start": 2.771134020618557e-17
                },
                "write": [
                    {
                        "end": 138.8260327389879,
                        "id": "file_15_1",
                        "start": 126.98064621075476
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 155.07141926766826,
                    "start": 150.67141926766826
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 150.67141926766826,
                        "id": "file_15_1",
                        "start": 138.8260327389879
                    }
                ],
                "task_id": "task_15_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 267.76884607069803,
                    "start": 138.8260327389879
                },
                "write": [
                    {
                        "end": 267.76884607069803,
                        "id": "file_15_2",
                        "start": 155.07141926766826
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 283.15789394166205,
                    "start": 278.757893941662
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 278.757893941662,
                        "id": "file_15_2",
                        "start": 267.76884607069803
                    }
                ],
                "task_id": "task_15_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 372.22413198686917,
                    "start": 267.76884607069803
                },
                "write": [
                    {
                        "end": 372.22413198686917,
                        "id": "file_15_3",
                        "start": 283.15789394166205
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 126.98064621075476,
                    "start": 122.58064621075475
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 122.58064621075475,
                        "id": "file_16_0",
                        "start": 3.214515463917526e-17
                    }
                ],
                "task_id": "task_16_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 138.8260327389879,
                    "start": 3.214515463917526e-17
                },
                "write": [
                    {
                        "end": 138.8260327389879,
                        "id": "file_16_1",
                        "start": 126.98064621075476
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 155.07141926766826,
                    "start": 150.67141926766826
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 150.67141926766826,
                        "id": "file_16_1",
                        "start": 138.8260327389879
                    }
                ],
                "task_id": "task_16_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 267.76884578391497,
                    "start": 138.8260327389879
                },
                "write": [
                    {
                        "end": 267.76884578391497,
                        "id": "file_16_2",
                        "start": 155.07141926766826
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 283.1578936548789,
                    "start": 278.75789365487884
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 278.75789365487884,
                        "id": "file_16_2",
                        "start": 267.76884578391497
                    }
                ],
                "task_id": "task_16_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 368.1515458140886,
                    "start": 267.76884578391497
                },
                "write": [
                    {
                        "end": 368.1515458140886,
                        "id": "file_16_3",
                        "start": 283.1578936548789
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 126.98064621075476,
                    "start": 122.58064621075475
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 122.58064621075475,
                        "id": "file_17_0",
                        "start": 3.657896907216495e-17
                    }
                ],
                "task_id": "task_17_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 138.8260327389879,
                    "start": 3.657896907216495e-17
                },
                "write": [
                    {
                        "end": 138.8260327389879,
                        "id": "file_17_1",
                        "start": 126.98064621075476
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 155.07141926766826,
                    "start": 150.67141926766826
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 150.67141926766826,
                        "id": "file_17_1",
                        "start": 138.8260327389879
                    }
                ],
                "task_id": "task_17_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 267.7687646143389,
                    "start": 138.8260327389879
                },
                "write": [
                    {
                        "end": 267.7687646143389,
                        "id": "file_17_2",
                        "start": 155.07141926766826
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 283.15780572117137,
                    "start": 278.75780572117134
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 278.75780572117134,
                        "id": "file_17_2",
                        "start": 267.7687646143389
                    }
                ],
                "task_id": "task_17_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 364.7103178200749,
                    "start": 267.7687646143389
                },
                "write": [
                    {
                        "end": 364.7103178200749,
                        "id": "file_17_3",
                        "start": 283.15780572117137
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 126.98064621075476,
                    "start": 122.58064621075475
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 122.58064621075475,
                        "id": "file_18_0",
                        "start": 4.1012783505154644e-17
                    }
                ],
                "task_id": "task_18_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 138.8260327389879,
                    "start": 4.1012783505154644e-17
                },
                "write": [
                    {
                        "end": 138.8260327389879,
                        "id": "file_18_1",
                        "start": 126.98064621075476
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 155.07141926766826,
                    "start": 150.67141926766826
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 150.67141926766826,
                        "id": "file_18_1",
                        "start": 138.8260327389879
                    }
                ],
                "task_id": "task_18_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 266.8695598911353,
                    "start": 138.8260327389879
                },
                "write": [
                    {
                        "end": 266.8695598911353,
                        "id": "file_18_2",
                        "start": 155.07141926766826
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 280.1252699280309,
                    "start": 275.72526992803085
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 275.72526992803085,
                        "id": "file_18_2",
                        "start": 266.8695598911353
                    }
                ],
                "task_id": "task_18_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 355.2303589510396,
                    "start": 266.8695598911353
                },
                "write": [
                    {
                        "end": 355.2303589510396,
                        "id": "file_18_3",
                        "start": 280.1252699280309
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 126.98064621075476,
                    "start": 122.58064621075475
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 122.58064621075475,
                        "id": "file_1_0",
                        "start": 4.5446597938144336e-17
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 138.8260327389879,
                    "start": 4.5446597938144336e-17
                },
                "write": [
                    {
                        "end": 138.8260327389879,
                        "id": "file_1_1",
                        "start": 126.98064621075476
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 155.07141926766826,
                    "start": 150.67141926766826
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 150.67141926766826,
                        "id": "file_1_1",
                        "start": 138.8260327389879
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 267.76884645224413,
                    "start": 138.8260327389879
                },
                "write": [
                    {
                        "end": 267.76884645224413,
                        "id": "file_1_2",
                        "start": 155.07141926766826
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 283.1578942887113,
                    "start": 278.75789428871127
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 278.75789428871127,
                        "id": "file_1_2",
                        "start": 267.76884645224413
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 365.138310687073,
                    "start": 267.76884645224413
                },
                "write": [
                    {
                        "end": 365.138310687073,
                        "id": "file_1_3",
                        "start": 283.1578942887113
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 126.98064621075476,
                    "start": 122.58064621075475
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 122.58064621075475,
                        "id": "file_2_0",
                        "start": 4.9880412371134027e-17
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 138.8260327389879,
                    "start": 4.9880412371134027e-17
                },
                "write": [
                    {
                        "end": 138.8260327389879,
                        "id": "file_2_1",
                        "start": 126.98064621075476
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 155.07141926766826,
                    "start": 150.67141926766826
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 150.67141926766826,
                        "id": "file_2_1",
                        "start": 138.8260327389879
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 267.7688464198252,
                    "start": 138.8260327389879
                },
                "write": [
                    {
                        "end": 267.7688464198252,
                        "id": "file_2_2",
                        "start": 155.07141926766826
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 283.1578942616954,
                    "start": 278.75789426169536
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 278.75789426169536,
                        "id": "file_2_2",
                        "start": 267.7688464198252
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 372.02862501787195,
                    "start": 267.7688464198252
                },
                "write": [
                    {
                        "end": 372.02862501787195,
                        "id": "file_2_3",
                        "start": 283.1578942616954
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 126.98064621075476,
                    "start": 122.58064621075475
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 122.58064621075475,
                        "id": "file_3_0",
                        "start": 5.431422680412372e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 138.8260327389879,
                    "start": 5.431422680412372e-17
                },
                "write": [
                    {
                        "end": 138.8260327389879,
                        "id": "file_3_1",
                        "start": 126.98064621075476
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 155.07141926766826,
                    "start": 150.67141926766826
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 150.67141926766826,
                        "id": "file_3_1",
                        "start": 138.8260327389879
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 266.82232712554924,
                    "start": 138.8260327389879
                },
                "write": [
                    {
                        "end": 266.82232712554924,
                        "id": "file_3_2",
                        "start": 155.07141926766826
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 279.85761759075336,
                    "start": 275.45761759075333
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 275.45761759075333,
                        "id": "file_3_2",
                        "start": 266.82232712554924
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 362.535615715104,
                    "start": 266.82232712554924
                },
                "write": [
                    {
                        "end": 362.535615715104,
                        "id": "file_3_3",
                        "start": 279.85761759075336
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 126.98064621075476,
                    "start": 122.58064621075475
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 122.58064621075475,
                        "id": "file_4_0",
                        "start": 5.87480412371134e-17
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 138.8260327389879,
                    "start": 5.87480412371134e-17
                },
                "write": [
                    {
                        "end": 138.8260327389879,
                        "id": "file_4_1",
                        "start": 126.98064621075476
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 155.07141926766826,
                    "start": 150.67141926766826
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 150.67141926766826,
                        "id": "file_4_1",
                        "start": 138.8260327389879
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 268.5221464411363,
                    "start": 138.8260327389879
                },
                "write": [
                    {
                        "end": 268.5221464411363,
                        "id": "file_4_2",
                        "start": 155.07141926766826
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 283.5312146239384,
                    "start": 279.1312146239384
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 279.1312146239384,
                        "id": "file_4_2",
                        "start": 268.5221464411363
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 372.4650893443575,
                    "start": 268.5221464411363
                },
                "write": [
                    {
                        "end": 372.4650893443575,
                        "id": "file_4_3",
                        "start": 283.5312146239384
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 126.98064621075476,
                    "start": 122.58064621075475
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 122.58064621075475,
                        "id": "file_5_0",
                        "start": 6.31818556701031e-17
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 138.8260327389879,
                    "start": 6.31818556701031e-17
                },
                "write": [
                    {
                        "end": 138.8260327389879,
                        "id": "file_5_1",
                        "start": 126.98064621075476
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 155.07141926766826,
                    "start": 150.67141926766826
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 150.67141926766826,
                        "id": "file_5_1",
                        "start": 138.8260327389879
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 268.5221464411363,
                    "start": 138.8260327389879
                },
                "write": [
                    {
                        "end": 268.5221464411363,
                        "id": "file_5_2",
                        "start": 155.07141926766826
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 283.5312146239384,
                    "start": 279.1312146239384
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 279.1312146239384,
                        "id": "file_5_2",
                        "start": 268.5221464411363
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 372.5264577670508,
                    "start": 268.5221464411363
                },
                "write": [
                    {
                        "end": 372.5264577670508,
                        "id": "file_5_3",
                        "start": 283.5312146239384
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 126.98064621075476,
                    "start": 122.58064621075475
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 122.58064621075475,
                        "id": "file_6_0",
                        "start": 6.761567010309279e-17
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 138.8260327389879,
                    "start": 6.761567010309279e-17
                },
                "write": [
                    {
                        "end": 138.8260327389879,
                        "id": "file_6_1",
                        "start": 126.98064621075476
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 155.07141926766826,
                    "start": 150.67141926766826
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 150.67141926766826,
                        "id": "file_6_1",
                        "start": 138.8260327389879
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 268.2523307138417,
                    "start": 138.8260327389879
                },
                "write": [
                    {
                        "end": 268.2523307138417,
                        "id": "file_6_2",
                        "start": 155.07141926766826
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 283.4278481679138,
                    "start": 279.02784816791376
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 279.02784816791376,
                        "id": "file_6_2",
                        "start": 268.2523307138417
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 362.6395597757859,
                    "start": 268.2523307138417
                },
                "write": [
                    {
                        "end": 362.6395597757859,
                        "id": "file_6_3",
                        "start": 283.4278481679138
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 126.98064621075476,
                    "start": 122.58064621075475
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 122.58064621075475,
                        "id": "file_7_0",
                        "start": 7.204948453608248e-17
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 138.8260327389879,
                    "start": 7.204948453608248e-17
                },
                "write": [
                    {
                        "end": 138.8260327389879,
                        "id": "file_7_1",
                        "start": 126.98064621075476
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 155.07141926766826,
                    "start": 150.67141926766826
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 150.67141926766826,
                        "id": "file_7_1",
                        "start": 138.8260327389879
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 268.2523307138417,
                    "start": 138.8260327389879
                },
                "write": [
                    {
                        "end": 268.2523307138417,
                        "id": "file_7_2",
                        "start": 155.07141926766826
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 283.4278481679138,
                    "start": 279.02784816791376
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 279.02784816791376,
                        "id": "file_7_2",
                        "start": 268.2523307138417
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 372.29846839522367,
                    "start": 268.2523307138417
                },
                "write": [
                    {
                        "end": 372.29846839522367,
                        "id": "file_7_3",
                        "start": 283.4278481679138
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 126.98064621075476,
                    "start": 122.58064621075475
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 122.58064621075475,
                        "id": "file_8_0",
                        "start": 7.648329896907217e-17
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 138.8260327389879,
                    "start": 7.648329896907217e-17
                },
                "write": [
                    {
                        "end": 138.8260327389879,
                        "id": "file_8_1",
                        "start": 126.98064621075476
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 155.07141926766826,
                    "start": 150.67141926766826
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 150.67141926766826,
                        "id": "file_8_1",
                        "start": 138.8260327389879
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 267.7687646143389,
                    "start": 138.8260327389879
                },
                "write": [
                    {
                        "end": 267.7687646143389,
                        "id": "file_8_2",
                        "start": 155.07141926766826
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 283.15780572117137,
                    "start": 278.75780572117134
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 278.75780572117134,
                        "id": "file_8_2",
                        "start": 267.7687646143389
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 364.7103178200749,
                    "start": 267.7687646143389
                },
                "write": [
                    {
                        "end": 364.7103178200749,
                        "id": "file_8_3",
                        "start": 283.15780572117137
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 126.98064621075476,
                    "start": 122.58064621075475
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 122.58064621075475,
                        "id": "file_9_0",
                        "start": 8.091711340206186e-17
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 138.8260327389879,
                    "start": 8.091711340206186e-17
                },
                "write": [
                    {
                        "end": 138.8260327389879,
                        "id": "file_9_1",
                        "start": 126.98064621075476
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 155.07141926766826,
                    "start": 150.67141926766826
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 150.67141926766826,
                        "id": "file_9_1",
                        "start": 138.8260327389879
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 267.55318591690207,
                    "start": 138.8260327389879
                },
                "write": [
                    {
                        "end": 267.55318591690207,
                        "id": "file_9_2",
                        "start": 155.07141926766826
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 282.85842433835563,
                    "start": 278.4584243383556
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 278.4584243383556,
                        "id": "file_9_2",
                        "start": 267.55318591690207
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 362.7236348330889,
                    "start": 267.55318591690207
                },
                "write": [
                    {
                        "end": 362.7236348330889,
                        "id": "file_9_3",
                        "start": 282.85842433835563
                    }
                ]
            }
        ]
    }
}


==> result/multi/local/wrench/pagecache/dump_2.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 17.30322580645226,
                    "start": 12.903225806452262
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 12.903225806452262,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 18.5501085993376,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 18.5501085993376,
                        "id": "file_0_1",
                        "start": 17.30322580645226
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 24.196991392356793,
                    "start": 19.796991392356794
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 19.796991392356794,
                        "id": "file_0_1",
                        "start": 18.5501085993376
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 25.443874185371865,
                    "start": 18.5501085993376
                },
                "write": [
                    {
                        "end": 25.443874185371865,
                        "id": "file_0_2",
                        "start": 24.196991392356793
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 31.090756978391056,
                    "start": 26.690756978391057
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 26.690756978391057,
                        "id": "file_0_2",
                        "start": 25.443874185371865
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 32.33763977140629,
                    "start": 25.443874185371865
                },
                "write": [
                    {
                        "end": 32.33763977140629,
                        "id": "file_0_3",
                        "start": 31.090756978391056
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 17.30322580645226,
                    "start": 12.903225806452262
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 12.903225806452262,
                        "id": "file_1_0",
                        "start": 5.542268041237114e-18
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 18.5501085993376,
                    "start": 5.542268041237114e-18
                },
                "write": [
                    {
                        "end": 18.5501085993376,
                        "id": "file_1_1",
                        "start": 17.30322580645226
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 24.196991392356793,
                    "start": 19.796991392356794
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 19.796991392356794,
                        "id": "file_1_1",
                        "start": 18.5501085993376
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 25.443874185371865,
                    "start": 18.5501085993376
                },
                "write": [
                    {
                        "end": 25.443874185371865,
                        "id": "file_1_2",
                        "start": 24.196991392356793
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 31.090756978391056,
                    "start": 26.690756978391057
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 26.690756978391057,
                        "id": "file_1_2",
                        "start": 25.443874185371865
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 32.33763977140629,
                    "start": 25.443874185371865
                },
                "write": [
                    {
                        "end": 32.33763977140629,
                        "id": "file_1_3",
                        "start": 31.090756978391056
                    }
                ]
            }
        ]
    }
}


==> result/multi/local/wrench/pagecache/dump_20.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 133.4322580645183,
                    "start": 129.0322580645183
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 129.0322580645183,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 145.797179093934,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 145.797179093934,
                        "id": "file_0_1",
                        "start": 133.4322580645183
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 162.41149098503902,
                    "start": 158.01149098503902
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 158.01149098503902,
                        "id": "file_0_1",
                        "start": 145.797179093934
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 286.9600819426758,
                    "start": 145.797179093934
                },
                "write": [
                    {
                        "end": 286.9600819426758,
                        "id": "file_0_2",
                        "start": 162.41149098503902
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 301.5476708859111,
                    "start": 297.1476708859111
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 297.1476708859111,
                        "id": "file_0_2",
                        "start": 286.9600819426758
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 400.51900053942234,
                    "start": 286.9600819426758
                },
                "write": [
                    {
                        "end": 400.51900053942234,
                        "id": "file_0_3",
                        "start": 301.5476708859111
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 133.4322580645183,
                    "start": 129.0322580645183
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 129.0322580645183,
                        "id": "file_10_0",
                        "start": 5.542268041237114e-18
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 145.797179093934,
                    "start": 5.542268041237114e-18
                },
                "write": [
                    {
                        "end": 145.797179093934,
                        "id": "file_10_1",
                        "start": 133.4322580645183
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 162.41149098503902,
                    "start": 158.01149098503902
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 158.01149098503902,
                        "id": "file_10_1",
                        "start": 145.797179093934
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 284.92482236813424,
                    "start": 145.797179093934
                },
                "write": [
                    {
                        "end": 284.92482236813424,
                        "id": "file_10_2",
                        "start": 162.41149098503902
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 298.34712283414007,
                    "start": 293.94712283414003
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 293.94712283414003,
                        "id": "file_10_2",
                        "start": 284.92482236813424
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 395.1276706693108,
                    "start": 284.92482236813424
                },
                "write": [
                    {
                        "end": 395.1276706693108,
                        "id": "file_10_3",
                        "start": 298.34712283414007
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 133.4322580645183,
                    "start": 129.0322580645183
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 129.0322580645183,
                        "id": "file_11_0",
                        "start": 9.976082474226805e-18
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 145.797179093934,
                    "start": 9.976082474226805e-18
                },
                "write": [
                    {
                        "end": 145.797179093934,
                        "id": "file_11_1",
                        "start": 133.4322580645183
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 162.41149098503902,
                    "start": 158.01149098503902
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 158.01149098503902,
                        "id": "file_11_1",
                        "start": 145.797179093934
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 285.1294124430593,
                    "start": 145.797179093934
                },
                "write": [
                    {
                        "end": 285.1294124430593,
                        "id": "file_11_2",
                        "start": 162.41149098503902
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 299.3065119399932,
                    "start": 294.90651193999315
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 294.90651193999315,
                        "id": "file_11_2",
                        "start": 285.1294124430593
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 399.53638836276866,
                    "start": 285.1294124430593
                },
                "write": [
                    {
                        "end": 399.53638836276866,
                        "id": "file_11_3",
                        "start": 299.3065119399932
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 133.4322580645183,
                    "start": 129.0322580645183
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 129.0322580645183,
                        "id": "file_12_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_12_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 145.797179093934,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 145.797179093934,
                        "id": "file_12_1",
                        "start": 133.4322580645183
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 162.41149098503902,
                    "start": 158.01149098503902
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 158.01149098503902,
                        "id": "file_12_1",
                        "start": 145.797179093934
                    }
                ],
                "task_id": "task_12_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 285.04967255777234,
                    "start": 145.797179093934
                },
                "write": [
                    {
                        "end": 285.04967255777234,
                        "id": "file_12_2",
                        "start": 162.41149098503902
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 298.9664572417721,
                    "start": 294.56645724177207
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 294.56645724177207,
                        "id": "file_12_2",
                        "start": 285.04967255777234
                    }
                ],
                "task_id": "task_12_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 399.34977641264317,
                    "start": 285.04967255777234
                },
                "write": [
                    {
                        "end": 399.34977641264317,
                        "id": "file_12_3",
                        "start": 298.9664572417721
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 133.4322580645183,
                    "start": 129.0322580645183
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 129.0322580645183,
                        "id": "file_13_0",
                        "start": 1.8843711340206188e-17
                    }
                ],
                "task_id": "task_13_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 145.797179093934,
                    "start": 1.8843711340206188e-17
                },
                "write": [
                    {
                        "end": 145.797179093934,
                        "id": "file_13_1",
                        "start": 133.4322580645183
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 162.41149098503902,
                    "start": 158.01149098503902
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 158.01149098503902,
                        "id": "file_13_1",
                        "start": 145.797179093934
                    }
                ],
                "task_id": "task_13_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 286.8655538020325,
                    "start": 145.797179093934
                },
                "write": [
                    {
                        "end": 286.8655538020325,
                        "id": "file_13_2",
                        "start": 162.41149098503902
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 301.5280199426436,
                    "start": 297.1280199426436
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 297.1280199426436,
                        "id": "file_13_2",
                        "start": 286.8655538020325
                    }
                ],
                "task_id": "task_13_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 400.08474010704856,
                    "start": 286.8655538020325
                },
                "write": [
                    {
                        "end": 400.08474010704856,
                        "id": "file_13_3",
                        "start": 301.5280199426436
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 133.4322580645183,
                    "start": 129.0322580645183
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 129.0322580645183,
                        "id": "file_14_0",
                        "start": 2.327752577319588e-17
                    }
                ],
                "task_id": "task_14_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 145.797179093934,
                    "start": 2.327752577319588e-17
                },
                "write": [
                    {
                        "end": 145.797179093934,
                        "id": "file_14_1",
                        "start": 133.4322580645183
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 162.41149098503902,
                    "start": 158.01149098503902
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 158.01149098503902,
                        "id": "file_14_1",
                        "start": 145.797179093934
                    }
                ],
                "task_id": "task_14_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 286.8655538020325,
                    "start": 145.797179093934
                },
                "write": [
                    {
                        "end": 286.8655538020325,
                        "id": "file_14_2",
                        "start": 162.41149098503902
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 301.5280199426436,
                    "start": 297.1280199426436
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 297.1280199426436,
                        "id": "file_14_2",
                        "start": 286.8655538020325
                    }
                ],
                "task_id": "task_14_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 399.8376425296502,
                    "start": 286.8655538020325
                },
                "write": [
                    {
                        "end": 399.8376425296502,
                        "id": "file_14_3",
                        "start": 301.5280199426436
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 133.4322580645183,
                    "start": 129.0322580645183
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 129.0322580645183,
                        "id": "file_15_0",
                        "start": 2.771134020618557e-17
                    }
                ],
                "task_id": "task_15_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 145.797179093934,
                    "start": 2.771134020618557e-17
                },
                "write": [
                    {
                        "end": 145.797179093934,
                        "id": "file_15_1",
                        "start": 133.4322580645183
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 162.41149098503902,
                    "start": 158.01149098503902
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 158.01149098503902,
                        "id": "file_15_1",
                        "start": 145.797179093934
                    }
                ],
                "task_id": "task_15_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 282.6019555395396,
                    "start": 145.797179093934
                },
                "write": [
                    {
                        "end": 282.6019555395396,
                        "id": "file_15_2",
                        "start": 162.41149098503902
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 288.82889875789937,
                    "start": 284.42889875789933
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 284.42889875789933,
                        "id": "file_15_2",
                        "start": 282.6019555395396
                    }
                ],
                "task_id": "task_15_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 348.06465644513713,
                    "start": 282.6019555395396
                },
                "write": [
                    {
                        "end": 348.06465644513713,
                        "id": "file_15_3",
                        "start": 288.82889875789937
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 133.4322580645183,
                    "start": 129.0322580645183
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 129.0322580645183,
                        "id": "file_16_0",
                        "start": 3.214515463917526e-17
                    }
                ],
                "task_id": "task_16_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 145.797179093934,
                    "start": 3.214515463917526e-17
                },
                "write": [
                    {
                        "end": 145.797179093934,
                        "id": "file_16_1",
                        "start": 133.4322580645183
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 162.41149098503902,
                    "start": 158.01149098503902
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 158.01149098503902,
                        "id": "file_16_1",
                        "start": 145.797179093934
                    }
                ],
                "task_id": "task_16_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 282.5992329541281,
                    "start": 145.797179093934
                },
                "write": [
                    {
                        "end": 282.5992329541281,
                        "id": "file_16_2",
                        "start": 162.41149098503902
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 288.8279912294288,
                    "start": 284.42799122942876
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 284.42799122942876,
                        "id": "file_16_2",
                        "start": 282.5992329541281
                    }
                ],
                "task_id": "task_16_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 348.0203665872818,
                    "start": 282.5992329541281
                },
                "write": [
                    {
                        "end": 348.0203665872818,
                        "id": "file_16_3",
                        "start": 288.8279912294288
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 133.4322580645183,
                    "start": 129.0322580645183
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 129.0322580645183,
                        "id": "file_17_0",
                        "start": 3.657896907216495e-17
                    }
                ],
                "task_id": "task_17_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 145.797179093934,
                    "start": 3.657896907216495e-17
                },
                "write": [
                    {
                        "end": 145.797179093934,
                        "id": "file_17_1",
                        "start": 133.4322580645183
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 162.41149098503902,
                    "start": 158.01149098503902
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 158.01149098503902,
                        "id": "file_17_1",
                        "start": 145.797179093934
                    }
                ],
                "task_id": "task_17_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 285.61342954537787,
                    "start": 145.797179093934
                },
                "write": [
                    {
                        "end": 285.61342954537787,
                        "id": "file_17_2",
                        "start": 162.41149098503902
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 300.55889748877956,
                    "start": 296.15889748877953
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 296.15889748877953,
                        "id": "file_17_2",
                        "start": 285.61342954537787
                    }
                ],
                "task_id": "task_17_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 399.4463038066586,
                    "start": 285.61342954537787
                },
                "write": [
                    {
                        "end": 399.4463038066586,
                        "id": "file_17_3",
                        "start": 300.55889748877956
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 133.4322580645183,
                    "start": 129.0322580645183
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 129.0322580645183,
                        "id": "file_18_0",
                        "start": 4.1012783505154644e-17
                    }
                ],
                "task_id": "task_18_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 145.797179093934,
                    "start": 4.1012783505154644e-17
                },
                "write": [
                    {
                        "end": 145.797179093934,
                        "id": "file_18_1",
                        "start": 133.4322580645183
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 162.41149098503902,
                    "start": 158.01149098503902
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 158.01149098503902,
                        "id": "file_18_1",
                        "start": 145.797179093934
                    }
                ],
                "task_id": "task_18_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 285.4902805950451,
                    "start": 145.797179093934
                },
                "write": [
                    {
                        "end": 285.4902805950451,
                        "id": "file_18_2",
                        "start": 162.41149098503902
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 300.2974572962847,
                    "start": 295.89745729628464
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 295.89745729628464,
                        "id": "file_18_2",
                        "start": 285.4902805950451
                    }
                ],
                "task_id": "task_18_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 395.46112471205373,
                    "start": 285.4902805950451
                },
                "write": [
                    {
                        "end": 395.46112471205373,
                        "id": "file_18_3",
                        "start": 300.2974572962847
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 133.4322580645183,
                    "start": 129.0322580645183
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 129.0322580645183,
                        "id": "file_19_0",
                        "start": 4.5446597938144336e-17
                    }
                ],
                "task_id": "task_19_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 145.797179093934,
                    "start": 4.5446597938144336e-17
                },
                "write": [
                    {
                        "end": 145.797179093934,
                        "id": "file_19_1",
                        "start": 133.4322580645183
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 162.41149098503902,
                    "start": 158.01149098503902
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 158.01149098503902,
                        "id": "file_19_1",
                        "start": 145.797179093934
                    }
                ],
                "task_id": "task_19_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 286.92314924384493,
                    "start": 145.797179093934
                },
                "write": [
                    {
                        "end": 286.92314924384493,
                        "id": "file_19_2",
                        "start": 162.41149098503902
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 301.541577065462,
                    "start": 297.141577065462
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 297.141577065462,
                        "id": "file_19_2",
                        "start": 286.92314924384493
                    }
                ],
                "task_id": "task_19_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 400.5189922846426,
                    "start": 286.92314924384493
                },
                "write": [
                    {
                        "end": 400.5189922846426,
                        "id": "file_19_3",
                        "start": 301.541577065462
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 133.4322580645183,
                    "start": 129.0322580645183
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 129.0322580645183,
                        "id": "file_1_0",
                        "start": 4.9880412371134027e-17
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 145.797179093934,
                    "start": 4.9880412371134027e-17
                },
                "write": [
                    {
                        "end": 145.797179093934,
                        "id": "file_1_1",
                        "start": 133.4322580645183
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 162.41149098503902,
                    "start": 158.01149098503902
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 158.01149098503902,
                        "id": "file_1_1",
                        "start": 145.797179093934
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 284.6372914789569,
                    "start": 145.797179093934
                },
                "write": [
                    {
                        "end": 284.6372914789569,
                        "id": "file_1_2",
                        "start": 162.41149098503902
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 294.5993713792406,
                    "start": 290.1993713792406
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 290.1993713792406,
                        "id": "file_1_2",
                        "start": 284.6372914789569
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 394.7991344952083,
                    "start": 284.6372914789569
                },
                "write": [
                    {
                        "end": 394.7991344952083,
                        "id": "file_1_3",
                        "start": 294.5993713792406
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 133.4322580645183,
                    "start": 129.0322580645183
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 129.0322580645183,
                        "id": "file_2_0",
                        "start": 5.431422680412372e-17
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 145.797179093934,
                    "start": 5.431422680412372e-17
                },
                "write": [
                    {
                        "end": 145.797179093934,
                        "id": "file_2_1",
                        "start": 133.4322580645183
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 162.41149098503902,
                    "start": 158.01149098503902
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 158.01149098503902,
                        "id": "file_2_1",
                        "start": 145.797179093934
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 282.4745352122324,
                    "start": 145.797179093934
                },
                "write": [
                    {
                        "end": 282.4745352122324,
                        "id": "file_2_2",
                        "start": 162.41149098503902
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 288.74485940149805,
                    "start": 284.344859401498
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 284.344859401498,
                        "id": "file_2_2",
                        "start": 282.4745352122324
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 343.6549735668001,
                    "start": 282.4745352122324
                },
                "write": [
                    {
                        "end": 343.6549735668001,
                        "id": "file_2_3",
                        "start": 288.74485940149805
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 133.4322580645183,
                    "start": 129.0322580645183
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 129.0322580645183,
                        "id": "file_3_0",
                        "start": 5.87480412371134e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 145.797179093934,
                    "start": 5.87480412371134e-17
                },
                "write": [
                    {
                        "end": 145.797179093934,
                        "id": "file_3_1",
                        "start": 133.4322580645183
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 162.41149098503902,
                    "start": 158.01149098503902
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 158.01149098503902,
                        "id": "file_3_1",
                        "start": 145.797179093934
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 286.5130384322277,
                    "start": 145.797179093934
                },
                "write": [
                    {
                        "end": 286.5130384322277,
                        "id": "file_3_2",
                        "start": 162.41149098503902
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 301.3519992881566,
                    "start": 296.9519992881566
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 296.9519992881566,
                        "id": "file_3_2",
                        "start": 286.5130384322277
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 399.5993936443563,
                    "start": 286.5130384322277
                },
                "write": [
                    {
                        "end": 399.5993936443563,
                        "id": "file_3_3",
                        "start": 301.3519992881566
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 133.4322580645183,
                    "start": 129.0322580645183
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 129.0322580645183,
                        "id": "file_4_0",
                        "start": 6.31818556701031e-17
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 145.797179093934,
                    "start": 6.31818556701031e-17
                },
                "write": [
                    {
                        "end": 145.797179093934,
                        "id": "file_4_1",
                        "start": 133.4322580645183
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 162.41149098503902,
                    "start": 158.01149098503902
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 158.01149098503902,
                        "id": "file_4_1",
                        "start": 145.797179093934
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 286.5124560020531,
                    "start": 145.797179093934
                },
                "write": [
                    {
                        "end": 286.5124560020531,
                        "id": "file_4_2",
                        "start": 162.41149098503902
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 301.35169094276995,
                    "start": 296.95169094276997
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 296.95169094276997,
                        "id": "file_4_2",
                        "start": 286.5124560020531
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 399.59889892822997,
                    "start": 286.5124560020531
                },
                "write": [
                    {
                        "end": 399.59889892822997,
                        "id": "file_4_3",
                        "start": 301.35169094276995
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 133.4322580645183,
                    "start": 129.0322580645183
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 129.0322580645183,
                        "id": "file_5_0",
                        "start": 6.761567010309279e-17
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 146.97635480750898,
                    "start": 6.761567010309279e-17
                },
                "write": [
                    {
                        "end": 146.97635480750898,
                        "id": "file_5_1",
                        "start": 133.4322580645183
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 162.7699139235283,
                    "start": 158.3699139235283
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 158.3699139235283,
                        "id": "file_5_1",
                        "start": 146.97635480750898
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 286.8656223602203,
                    "start": 146.97635480750898
                },
                "write": [
                    {
                        "end": 286.8656223602203,
                        "id": "file_5_2",
                        "start": 162.7699139235283
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 301.5280413281385,
                    "start": 297.1280413281385
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 297.1280413281385,
                        "id": "file_5_2",
                        "start": 286.8656223602203
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 400.5140148943683,
                    "start": 286.8656223602203
                },
                "write": [
                    {
                        "end": 400.5140148943683,
                        "id": "file_5_3",
                        "start": 301.5280413281385
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 133.4322580645183,
                    "start": 129.0322580645183
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 129.0322580645183,
                        "id": "file_6_0",
                        "start": 7.204948453608248e-17
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 146.97635480750898,
                    "start": 7.204948453608248e-17
                },
                "write": [
                    {
                        "end": 146.97635480750898,
                        "id": "file_6_1",
                        "start": 133.4322580645183
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 162.7699139235283,
                    "start": 158.3699139235283
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 158.3699139235283,
                        "id": "file_6_1",
                        "start": 146.97635480750898
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 286.86557222576477,
                    "start": 146.97635480750898
                },
                "write": [
                    {
                        "end": 286.86557222576477,
                        "id": "file_6_2",
                        "start": 162.7699139235283
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 301.5280265827103,
                    "start": 297.12802658271033
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 297.12802658271033,
                        "id": "file_6_2",
                        "start": 286.86557222576477
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 400.51400887815885,
                    "start": 286.86557222576477
                },
                "write": [
                    {
                        "end": 400.51400887815885,
                        "id": "file_6_3",
                        "start": 301.5280265827103
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 133.4322580645183,
                    "start": 129.0322580645183
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 129.0322580645183,
                        "id": "file_7_0",
                        "start": 7.648329896907217e-17
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 146.97635480750898,
                    "start": 7.648329896907217e-17
                },
                "write": [
                    {
                        "end": 146.97635480750898,
                        "id": "file_7_1",
                        "start": 133.4322580645183
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 162.7699139235283,
                    "start": 158.3699139235283
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 158.3699139235283,
                        "id": "file_7_1",
                        "start": 146.97635480750898
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 286.5132600434081,
                    "start": 146.97635480750898
                },
                "write": [
                    {
                        "end": 286.5132600434081,
                        "id": "file_7_2",
                        "start": 162.7699139235283
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 301.352103575771,
                    "start": 296.95210357577105
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 296.95210357577105,
                        "id": "file_7_2",
                        "start": 286.5132600434081
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 399.5993936443563,
                    "start": 286.5132600434081
                },
                "write": [
                    {
                        "end": 399.5993936443563,
                        "id": "file_7_3",
                        "start": 301.352103575771
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 133.4322580645183,
                    "start": 129.0322580645183
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 129.0322580645183,
                        "id": "file_8_0",
                        "start": 8.091711340206186e-17
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 146.97635480750898,
                    "start": 8.091711340206186e-17
                },
                "write": [
                    {
                        "end": 146.97635480750898,
                        "id": "file_8_1",
                        "start": 133.4322580645183
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 162.7699139235283,
                    "start": 158.3699139235283
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 158.3699139235283,
                        "id": "file_8_1",
                        "start": 146.97635480750898
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 285.7711487346969,
                    "start": 146.97635480750898
                },
                "write": [
                    {
                        "end": 285.7711487346969,
                        "id": "file_8_2",
                        "start": 162.7699139235283
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 300.8142606059882,
                    "start": 296.41426060598815
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 296.41426060598815,
                        "id": "file_8_2",
                        "start": 285.7711487346969
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 400.4585074891314,
                    "start": 285.7711487346969
                },
                "write": [
                    {
                        "end": 400.4585074891314,
                        "id": "file_8_3",
                        "start": 300.8142606059882
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 133.4322580645183,
                    "start": 129.0322580645183
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 129.0322580645183,
                        "id": "file_9_0",
                        "start": 8.535092783505155e-17
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 146.97635480750898,
                    "start": 8.535092783505155e-17
                },
                "write": [
                    {
                        "end": 146.97635480750898,
                        "id": "file_9_1",
                        "start": 133.4322580645183
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 162.7699139235283,
                    "start": 158.3699139235283
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 158.3699139235283,
                        "id": "file_9_1",
                        "start": 146.97635480750898
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 286.86555614076894,
                    "start": 146.97635480750898
                },
                "write": [
                    {
                        "end": 286.86555614076894,
                        "id": "file_9_2",
                        "start": 162.7699139235283
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 301.52802090565285,
                    "start": 297.1280209056529
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 297.1280209056529,
                        "id": "file_9_2",
                        "start": 286.86555614076894
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 400.02348209497114,
                    "start": 286.86555614076894
                },
                "write": [
                    {
                        "end": 400.02348209497114,
                        "id": "file_9_3",
                        "start": 301.52802090565285
                    }
                ]
            }
        ]
    }
}


==> result/multi/local/wrench/pagecache/dump_21.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 139.88387183871197,
                    "start": 135.48387183871196
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.48387183871196,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 161.9578038115263,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 161.9578038115263,
                        "id": "file_0_1",
                        "start": 139.88387183871197
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 179.45007314713422,
                    "start": 175.0500731471342
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 175.0500731471342,
                        "id": "file_0_1",
                        "start": 161.9578038115263
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 307.353270202542,
                    "start": 161.9578038115263
                },
                "write": [
                    {
                        "end": 307.353270202542,
                        "id": "file_0_2",
                        "start": 179.45007314713422
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 317.559559130508,
                    "start": 313.159559130508
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 313.159559130508,
                        "id": "file_0_2",
                        "start": 307.353270202542
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 429.74079001143497,
                    "start": 307.353270202542
                },
                "write": [
                    {
                        "end": 429.74079001143497,
                        "id": "file_0_3",
                        "start": 317.559559130508
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 139.88387183871197,
                    "start": 135.48387183871196
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.48387183871196,
                        "id": "file_10_0",
                        "start": 5.542268041237114e-18
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 161.9578038115263,
                    "start": 5.542268041237114e-18
                },
                "write": [
                    {
                        "end": 161.9578038115263,
                        "id": "file_10_1",
                        "start": 139.88387183871197
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 179.45007314713422,
                    "start": 175.0500731471342
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 175.0500731471342,
                        "id": "file_10_1",
                        "start": 161.9578038115263
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 307.353270202542,
                    "start": 161.9578038115263
                },
                "write": [
                    {
                        "end": 307.353270202542,
                        "id": "file_10_2",
                        "start": 179.45007314713422
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 317.559559130508,
                    "start": 313.159559130508
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 313.159559130508,
                        "id": "file_10_2",
                        "start": 307.353270202542
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 429.74079001143497,
                    "start": 307.353270202542
                },
                "write": [
                    {
                        "end": 429.74079001143497,
                        "id": "file_10_3",
                        "start": 317.559559130508
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 139.88387183871197,
                    "start": 135.48387183871196
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.48387183871196,
                        "id": "file_11_0",
                        "start": 9.976082474226805e-18
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 161.9578038115263,
                    "start": 9.976082474226805e-18
                },
                "write": [
                    {
                        "end": 161.9578038115263,
                        "id": "file_11_1",
                        "start": 139.88387183871197
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 179.45007314713422,
                    "start": 175.0500731471342
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 175.0500731471342,
                        "id": "file_11_1",
                        "start": 161.9578038115263
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 307.353270202542,
                    "start": 161.9578038115263
                },
                "write": [
                    {
                        "end": 307.353270202542,
                        "id": "file_11_2",
                        "start": 179.45007314713422
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 317.559559130508,
                    "start": 313.159559130508
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 313.159559130508,
                        "id": "file_11_2",
                        "start": 307.353270202542
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 429.74079001143497,
                    "start": 307.353270202542
                },
                "write": [
                    {
                        "end": 429.74079001143497,
                        "id": "file_11_3",
                        "start": 317.559559130508
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 139.88387183871197,
                    "start": 135.48387183871196
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.48387183871196,
                        "id": "file_12_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_12_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 161.9578038115263,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 161.9578038115263,
                        "id": "file_12_1",
                        "start": 139.88387183871197
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 179.45007314713422,
                    "start": 175.0500731471342
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 175.0500731471342,
                        "id": "file_12_1",
                        "start": 161.9578038115263
                    }
                ],
                "task_id": "task_12_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 300.3514895743986,
                    "start": 161.9578038115263
                },
                "write": [
                    {
                        "end": 300.3514895743986,
                        "id": "file_12_2",
                        "start": 179.45007314713422
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 309.16487293163374,
                    "start": 304.7648729316337
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 304.7648729316337,
                        "id": "file_12_2",
                        "start": 300.3514895743986
                    }
                ],
                "task_id": "task_12_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 429.1888959195771,
                    "start": 300.3514895743986
                },
                "write": [
                    {
                        "end": 429.1888959195771,
                        "id": "file_12_3",
                        "start": 309.16487293163374
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 139.88387183871197,
                    "start": 135.48387183871196
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.48387183871196,
                        "id": "file_13_0",
                        "start": 1.8843711340206188e-17
                    }
                ],
                "task_id": "task_13_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 161.9578038115263,
                    "start": 1.8843711340206188e-17
                },
                "write": [
                    {
                        "end": 161.9578038115263,
                        "id": "file_13_1",
                        "start": 139.88387183871197
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 179.45007314713422,
                    "start": 175.0500731471342
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 175.0500731471342,
                        "id": "file_13_1",
                        "start": 161.9578038115263
                    }
                ],
                "task_id": "task_13_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 300.2210286847472,
                    "start": 161.9578038115263
                },
                "write": [
                    {
                        "end": 300.2210286847472,
                        "id": "file_13_2",
                        "start": 179.45007314713422
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 309.1275983917333,
                    "start": 304.72759839173324
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 304.72759839173324,
                        "id": "file_13_2",
                        "start": 300.2210286847472
                    }
                ],
                "task_id": "task_13_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 429.0747065723198,
                    "start": 300.2210286847472
                },
                "write": [
                    {
                        "end": 429.0747065723198,
                        "id": "file_13_3",
                        "start": 309.1275983917333
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 139.88387183871197,
                    "start": 135.48387183871196
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.48387183871196,
                        "id": "file_14_0",
                        "start": 2.327752577319588e-17
                    }
                ],
                "task_id": "task_14_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 161.9578038115263,
                    "start": 2.327752577319588e-17
                },
                "write": [
                    {
                        "end": 161.9578038115263,
                        "id": "file_14_1",
                        "start": 139.88387183871197
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 179.45007314713422,
                    "start": 175.0500731471342
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 175.0500731471342,
                        "id": "file_14_1",
                        "start": 161.9578038115263
                    }
                ],
                "task_id": "task_14_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 305.8921504398869,
                    "start": 161.9578038115263
                },
                "write": [
                    {
                        "end": 305.8921504398869,
                        "id": "file_14_2",
                        "start": 179.45007314713422
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 316.8127840812577,
                    "start": 312.4127840812577
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 312.4127840812577,
                        "id": "file_14_2",
                        "start": 305.8921504398869
                    }
                ],
                "task_id": "task_14_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 429.5730658971168,
                    "start": 305.8921504398869
                },
                "write": [
                    {
                        "end": 429.5730658971168,
                        "id": "file_14_3",
                        "start": 316.8127840812577
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 139.88387183871197,
                    "start": 135.48387183871196
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.48387183871196,
                        "id": "file_15_0",
                        "start": 2.771134020618557e-17
                    }
                ],
                "task_id": "task_15_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 161.9578038115263,
                    "start": 2.771134020618557e-17
                },
                "write": [
                    {
                        "end": 161.9578038115263,
                        "id": "file_15_1",
                        "start": 139.88387183871197
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 179.45007314713422,
                    "start": 175.0500731471342
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 175.0500731471342,
                        "id": "file_15_1",
                        "start": 161.9578038115263
                    }
                ],
                "task_id": "task_15_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 299.31533219859097,
                    "start": 161.9578038115263
                },
                "write": [
                    {
                        "end": 299.31533219859097,
                        "id": "file_15_2",
                        "start": 179.45007314713422
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 308.6353422782643,
                    "start": 304.2353422782643
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 304.2353422782643,
                        "id": "file_15_2",
                        "start": 299.31533219859097
                    }
                ],
                "task_id": "task_15_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 428.7147708859356,
                    "start": 299.31533219859097
                },
                "write": [
                    {
                        "end": 428.7147708859356,
                        "id": "file_15_3",
                        "start": 308.6353422782643
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 139.88387183871197,
                    "start": 135.48387183871196
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.48387183871196,
                        "id": "file_16_0",
                        "start": 3.214515463917526e-17
                    }
                ],
                "task_id": "task_16_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 161.9578038115263,
                    "start": 3.214515463917526e-17
                },
                "write": [
                    {
                        "end": 161.9578038115263,
                        "id": "file_16_1",
                        "start": 139.88387183871197
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 179.45007314713422,
                    "start": 175.0500731471342
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 175.0500731471342,
                        "id": "file_16_1",
                        "start": 161.9578038115263
                    }
                ],
                "task_id": "task_16_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 299.31533219859097,
                    "start": 161.9578038115263
                },
                "write": [
                    {
                        "end": 299.31533219859097,
                        "id": "file_16_2",
                        "start": 179.45007314713422
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 308.6353422782643,
                    "start": 304.2353422782643
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 304.2353422782643,
                        "id": "file_16_2",
                        "start": 299.31533219859097
                    }
                ],
                "task_id": "task_16_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 428.7147708859356,
                    "start": 299.31533219859097
                },
                "write": [
                    {
                        "end": 428.7147708859356,
                        "id": "file_16_3",
                        "start": 308.6353422782643
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 139.88387183871197,
                    "start": 135.48387183871196
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.48387183871196,
                        "id": "file_17_0",
                        "start": 3.657896907216495e-17
                    }
                ],
                "task_id": "task_17_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 161.9578038115263,
                    "start": 3.657896907216495e-17
                },
                "write": [
                    {
                        "end": 161.9578038115263,
                        "id": "file_17_1",
                        "start": 139.88387183871197
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 179.45007314713422,
                    "start": 175.0500731471342
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 175.0500731471342,
                        "id": "file_17_1",
                        "start": 161.9578038115263
                    }
                ],
                "task_id": "task_17_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 299.31533219859097,
                    "start": 161.9578038115263
                },
                "write": [
                    {
                        "end": 299.31533219859097,
                        "id": "file_17_2",
                        "start": 179.45007314713422
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 308.6353422782643,
                    "start": 304.2353422782643
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 304.2353422782643,
                        "id": "file_17_2",
                        "start": 299.31533219859097
                    }
                ],
                "task_id": "task_17_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 429.00678672942706,
                    "start": 299.31533219859097
                },
                "write": [
                    {
                        "end": 429.00678672942706,
                        "id": "file_17_3",
                        "start": 308.6353422782643
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 139.88387183871197,
                    "start": 135.48387183871196
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.48387183871196,
                        "id": "file_18_0",
                        "start": 4.1012783505154644e-17
                    }
                ],
                "task_id": "task_18_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 161.9578038115263,
                    "start": 4.1012783505154644e-17
                },
                "write": [
                    {
                        "end": 161.9578038115263,
                        "id": "file_18_1",
                        "start": 139.88387183871197
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 179.45007314713422,
                    "start": 175.0500731471342
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 175.0500731471342,
                        "id": "file_18_1",
                        "start": 161.9578038115263
                    }
                ],
                "task_id": "task_18_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 299.2101955959468,
                    "start": 161.9578038115263
                },
                "write": [
                    {
                        "end": 299.2101955959468,
                        "id": "file_18_2",
                        "start": 179.45007314713422
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 308.50696488923575,
                    "start": 304.1069648892357
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 304.1069648892357,
                        "id": "file_18_2",
                        "start": 299.2101955959468
                    }
                ],
                "task_id": "task_18_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 428.694688136559,
                    "start": 299.2101955959468
                },
                "write": [
                    {
                        "end": 428.694688136559,
                        "id": "file_18_3",
                        "start": 308.50696488923575
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 139.88387183871197,
                    "start": 135.48387183871196
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.48387183871196,
                        "id": "file_19_0",
                        "start": 4.5446597938144336e-17
                    }
                ],
                "task_id": "task_19_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 161.9578038115263,
                    "start": 4.5446597938144336e-17
                },
                "write": [
                    {
                        "end": 161.9578038115263,
                        "id": "file_19_1",
                        "start": 139.88387183871197
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 179.45007314713422,
                    "start": 175.0500731471342
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 175.0500731471342,
                        "id": "file_19_1",
                        "start": 161.9578038115263
                    }
                ],
                "task_id": "task_19_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 295.55794053429247,
                    "start": 161.9578038115263
                },
                "write": [
                    {
                        "end": 295.55794053429247,
                        "id": "file_19_2",
                        "start": 179.45007314713422
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 301.70287134788197,
                    "start": 297.302871347882
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 297.302871347882,
                        "id": "file_19_2",
                        "start": 295.55794053429247
                    }
                ],
                "task_id": "task_19_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 378.800923222876,
                    "start": 295.55794053429247
                },
                "write": [
                    {
                        "end": 378.800923222876,
                        "id": "file_19_3",
                        "start": 301.70287134788197
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 139.88387183871197,
                    "start": 135.48387183871196
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.48387183871196,
                        "id": "file_1_0",
                        "start": 4.9880412371134027e-17
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 161.9578038115263,
                    "start": 4.9880412371134027e-17
                },
                "write": [
                    {
                        "end": 161.9578038115263,
                        "id": "file_1_1",
                        "start": 139.88387183871197
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 179.45007314713422,
                    "start": 175.0500731471342
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 175.0500731471342,
                        "id": "file_1_1",
                        "start": 161.9578038115263
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 305.981326576213,
                    "start": 161.9578038115263
                },
                "write": [
                    {
                        "end": 305.981326576213,
                        "id": "file_1_2",
                        "start": 179.45007314713422
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 316.86851916646157,
                    "start": 312.4685191664616
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 312.4685191664616,
                        "id": "file_1_2",
                        "start": 305.981326576213
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 429.5737235851883,
                    "start": 305.981326576213
                },
                "write": [
                    {
                        "end": 429.5737235851883,
                        "id": "file_1_3",
                        "start": 316.86851916646157
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 139.88387183871197,
                    "start": 135.48387183871196
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.48387183871196,
                        "id": "file_20_0",
                        "start": 5.431422680412372e-17
                    }
                ],
                "task_id": "task_20_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 161.9578038115263,
                    "start": 5.431422680412372e-17
                },
                "write": [
                    {
                        "end": 161.9578038115263,
                        "id": "file_20_1",
                        "start": 139.88387183871197
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 179.45007314713422,
                    "start": 175.0500731471342
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 175.0500731471342,
                        "id": "file_20_1",
                        "start": 161.9578038115263
                    }
                ],
                "task_id": "task_20_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 295.01476291043275,
                    "start": 161.9578038115263
                },
                "write": [
                    {
                        "end": 295.01476291043275,
                        "id": "file_20_2",
                        "start": 179.45007314713422
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 301.6193937350386,
                    "start": 297.21939373503864
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 297.21939373503864,
                        "id": "file_20_2",
                        "start": 295.01476291043275
                    }
                ],
                "task_id": "task_20_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 396.49664552438173,
                    "start": 295.01476291043275
                },
                "write": [
                    {
                        "end": 396.49664552438173,
                        "id": "file_20_3",
                        "start": 301.6193937350386
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 139.88387183871197,
                    "start": 135.48387183871196
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.48387183871196,
                        "id": "file_2_0",
                        "start": 5.87480412371134e-17
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 161.9578038115263,
                    "start": 5.87480412371134e-17
                },
                "write": [
                    {
                        "end": 161.9578038115263,
                        "id": "file_2_1",
                        "start": 139.88387183871197
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 179.45007314713422,
                    "start": 175.0500731471342
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 175.0500731471342,
                        "id": "file_2_1",
                        "start": 161.9578038115263
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 299.1760542904605,
                    "start": 161.9578038115263
                },
                "write": [
                    {
                        "end": 299.1760542904605,
                        "id": "file_2_2",
                        "start": 179.45007314713422
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 308.387470320639,
                    "start": 303.987470320639
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 303.987470320639,
                        "id": "file_2_2",
                        "start": 299.1760542904605
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 425.60359217164523,
                    "start": 299.1760542904605
                },
                "write": [
                    {
                        "end": 425.60359217164523,
                        "id": "file_2_3",
                        "start": 308.387470320639
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 139.88387183871197,
                    "start": 135.48387183871196
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.48387183871196,
                        "id": "file_3_0",
                        "start": 6.31818556701031e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 161.9578038115263,
                    "start": 6.31818556701031e-17
                },
                "write": [
                    {
                        "end": 161.9578038115263,
                        "id": "file_3_1",
                        "start": 139.88387183871197
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 179.45007314713422,
                    "start": 175.0500731471342
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 175.0500731471342,
                        "id": "file_3_1",
                        "start": 161.9578038115263
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 295.01475654322576,
                    "start": 161.9578038115263
                },
                "write": [
                    {
                        "end": 295.01475654322576,
                        "id": "file_3_2",
                        "start": 179.45007314713422
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 301.6193919158365,
                    "start": 297.2193919158365
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 297.2193919158365,
                        "id": "file_3_2",
                        "start": 295.01475654322576
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 374.19953613482346,
                    "start": 295.01475654322576
                },
                "write": [
                    {
                        "end": 374.19953613482346,
                        "id": "file_3_3",
                        "start": 301.6193919158365
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 139.88387183871197,
                    "start": 135.48387183871196
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.48387183871196,
                        "id": "file_4_0",
                        "start": 6.761567010309279e-17
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 161.9578038115263,
                    "start": 6.761567010309279e-17
                },
                "write": [
                    {
                        "end": 161.9578038115263,
                        "id": "file_4_1",
                        "start": 139.88387183871197
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 179.45007314713422,
                    "start": 175.0500731471342
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 175.0500731471342,
                        "id": "file_4_1",
                        "start": 161.9578038115263
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 305.8921433692302,
                    "start": 161.9578038115263
                },
                "write": [
                    {
                        "end": 305.8921433692302,
                        "id": "file_4_2",
                        "start": 179.45007314713422
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 316.81277877826506,
                    "start": 312.4127787782651
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 312.4127787782651,
                        "id": "file_4_2",
                        "start": 305.8921433692302
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 429.5099667225532,
                    "start": 305.8921433692302
                },
                "write": [
                    {
                        "end": 429.5099667225532,
                        "id": "file_4_3",
                        "start": 316.81277877826506
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 139.88387183871197,
                    "start": 135.48387183871196
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.48387183871196,
                        "id": "file_5_0",
                        "start": 7.204948453608248e-17
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 161.9578038115263,
                    "start": 7.204948453608248e-17
                },
                "write": [
                    {
                        "end": 161.9578038115263,
                        "id": "file_5_1",
                        "start": 139.88387183871197
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 179.45007314713422,
                    "start": 175.0500731471342
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 175.0500731471342,
                        "id": "file_5_1",
                        "start": 161.9578038115263
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 305.8921433692302,
                    "start": 161.9578038115263
                },
                "write": [
                    {
                        "end": 305.8921433692302,
                        "id": "file_5_2",
                        "start": 179.45007314713422
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 316.81277877826506,
                    "start": 312.4127787782651
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 312.4127787782651,
                        "id": "file_5_2",
                        "start": 305.8921433692302
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 429.5099667225532,
                    "start": 305.8921433692302
                },
                "write": [
                    {
                        "end": 429.5099667225532,
                        "id": "file_5_3",
                        "start": 316.81277877826506
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 139.88387183871197,
                    "start": 135.48387183871196
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.48387183871196,
                        "id": "file_6_0",
                        "start": 7.648329896907217e-17
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 161.9578038115263,
                    "start": 7.648329896907217e-17
                },
                "write": [
                    {
                        "end": 161.9578038115263,
                        "id": "file_6_1",
                        "start": 139.88387183871197
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 179.45007314713422,
                    "start": 175.0500731471342
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 175.0500731471342,
                        "id": "file_6_1",
                        "start": 161.9578038115263
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 305.8921433692302,
                    "start": 161.9578038115263
                },
                "write": [
                    {
                        "end": 305.8921433692302,
                        "id": "file_6_2",
                        "start": 179.45007314713422
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 316.81277877826506,
                    "start": 312.4127787782651
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 312.4127787782651,
                        "id": "file_6_2",
                        "start": 305.8921433692302
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 429.5099667225532,
                    "start": 305.8921433692302
                },
                "write": [
                    {
                        "end": 429.5099667225532,
                        "id": "file_6_3",
                        "start": 316.81277877826506
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 139.88387183871197,
                    "start": 135.48387183871196
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.48387183871196,
                        "id": "file_7_0",
                        "start": 8.091711340206186e-17
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 161.9578038115263,
                    "start": 8.091711340206186e-17
                },
                "write": [
                    {
                        "end": 161.9578038115263,
                        "id": "file_7_1",
                        "start": 139.88387183871197
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 179.45007314713422,
                    "start": 175.0500731471342
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 175.0500731471342,
                        "id": "file_7_1",
                        "start": 161.9578038115263
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 305.8854983733865,
                    "start": 161.9578038115263
                },
                "write": [
                    {
                        "end": 305.8854983733865,
                        "id": "file_7_2",
                        "start": 179.45007314713422
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 316.8053031579405,
                    "start": 312.4053031579405
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 312.4053031579405,
                        "id": "file_7_2",
                        "start": 305.8854983733865
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 425.70757904674946,
                    "start": 305.8854983733865
                },
                "write": [
                    {
                        "end": 425.70757904674946,
                        "id": "file_7_3",
                        "start": 316.8053031579405
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 139.88387183871197,
                    "start": 135.48387183871196
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.48387183871196,
                        "id": "file_8_0",
                        "start": 8.535092783505155e-17
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 161.95828922486794,
                    "start": 8.535092783505155e-17
                },
                "write": [
                    {
                        "end": 161.95828922486794,
                        "id": "file_8_1",
                        "start": 139.88387183871197
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 179.45011937697652,
                    "start": 175.0501193769765
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 175.0501193769765,
                        "id": "file_8_1",
                        "start": 161.95828922486794
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 307.3916088621436,
                    "start": 161.95828922486794
                },
                "write": [
                    {
                        "end": 307.3916088621436,
                        "id": "file_8_2",
                        "start": 179.45011937697652
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 317.56339299646817,
                    "start": 313.1633929964682
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 313.1633929964682,
                        "id": "file_8_2",
                        "start": 307.3916088621436
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 429.74079001143497,
                    "start": 307.3916088621436
                },
                "write": [
                    {
                        "end": 429.74079001143497,
                        "id": "file_8_3",
                        "start": 317.56339299646817
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 139.88387183871197,
                    "start": 135.48387183871196
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.48387183871196,
                        "id": "file_9_0",
                        "start": 8.978474226804124e-17
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 161.95828922486794,
                    "start": 8.978474226804124e-17
                },
                "write": [
                    {
                        "end": 161.95828922486794,
                        "id": "file_9_1",
                        "start": 139.88387183871197
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 179.45011937697652,
                    "start": 175.0501193769765
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 175.0501193769765,
                        "id": "file_9_1",
                        "start": 161.95828922486794
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 302.29011185166996,
                    "start": 161.95828922486794
                },
                "write": [
                    {
                        "end": 302.29011185166996,
                        "id": "file_9_2",
                        "start": 179.45011937697652
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 309.3911299297644,
                    "start": 304.9911299297644
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 304.9911299297644,
                        "id": "file_9_2",
                        "start": 302.29011185166996
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 429.2089789775156,
                    "start": 302.29011185166996
                },
                "write": [
                    {
                        "end": 429.2089789775156,
                        "id": "file_9_3",
                        "start": 309.3911299297644
                    }
                ]
            }
        ]
    }
}


==> result/multi/local/wrench/pagecache/dump_22.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 146.33548144516368,
                    "start": 141.93548144516367
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 141.93548144516367,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 173.71329183672006,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 173.71329183672006,
                        "id": "file_0_1",
                        "start": 146.33548144516368
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 182.65429965503148,
                    "start": 178.25429965503147
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 178.25429965503147,
                        "id": "file_0_1",
                        "start": 173.71329183672006
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 274.72938216131547,
                    "start": 173.71329183672006
                },
                "write": [
                    {
                        "end": 274.72938216131547,
                        "id": "file_0_2",
                        "start": 182.65429965503148
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 283.3808521018342,
                    "start": 278.9808521018342
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 278.9808521018342,
                        "id": "file_0_2",
                        "start": 274.72938216131547
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 418.8568740139838,
                    "start": 274.72938216131547
                },
                "write": [
                    {
                        "end": 418.8568740139838,
                        "id": "file_0_3",
                        "start": 283.3808521018342
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 146.33548144516368,
                    "start": 141.93548144516367
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 141.93548144516367,
                        "id": "file_10_0",
                        "start": 5.542268041237114e-18
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 173.71329183672006,
                    "start": 5.542268041237114e-18
                },
                "write": [
                    {
                        "end": 173.71329183672006,
                        "id": "file_10_1",
                        "start": 146.33548144516368
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 182.65429965503148,
                    "start": 178.25429965503147
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 178.25429965503147,
                        "id": "file_10_1",
                        "start": 173.71329183672006
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 273.9783039643326,
                    "start": 173.71329183672006
                },
                "write": [
                    {
                        "end": 273.9783039643326,
                        "id": "file_10_2",
                        "start": 182.65429965503148
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 283.2982939925234,
                    "start": 278.8982939925234
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 278.8982939925234,
                        "id": "file_10_2",
                        "start": 273.9783039643326
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 415.8751777931358,
                    "start": 273.9783039643326
                },
                "write": [
                    {
                        "end": 415.8751777931358,
                        "id": "file_10_3",
                        "start": 283.2982939925234
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 146.33548144516368,
                    "start": 141.93548144516367
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 141.93548144516367,
                        "id": "file_11_0",
                        "start": 9.976082474226805e-18
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 173.71329183672006,
                    "start": 9.976082474226805e-18
                },
                "write": [
                    {
                        "end": 173.71329183672006,
                        "id": "file_11_1",
                        "start": 146.33548144516368
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 182.65429965503148,
                    "start": 178.25429965503147
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 178.25429965503147,
                        "id": "file_11_1",
                        "start": 173.71329183672006
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 274.14551369867155,
                    "start": 173.71329183672006
                },
                "write": [
                    {
                        "end": 274.14551369867155,
                        "id": "file_11_2",
                        "start": 182.65429965503148
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 283.3406315960152,
                    "start": 278.94063159601524
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 278.94063159601524,
                        "id": "file_11_2",
                        "start": 274.14551369867155
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 415.8761554577243,
                    "start": 274.14551369867155
                },
                "write": [
                    {
                        "end": 415.8761554577243,
                        "id": "file_11_3",
                        "start": 283.3406315960152
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 146.33548144516368,
                    "start": 141.93548144516367
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 141.93548144516367,
                        "id": "file_12_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_12_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 173.71329183672006,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 173.71329183672006,
                        "id": "file_12_1",
                        "start": 146.33548144516368
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 182.65429965503148,
                    "start": 178.25429965503147
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 178.25429965503147,
                        "id": "file_12_1",
                        "start": 173.71329183672006
                    }
                ],
                "task_id": "task_12_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 274.14551369867155,
                    "start": 173.71329183672006
                },
                "write": [
                    {
                        "end": 274.14551369867155,
                        "id": "file_12_2",
                        "start": 182.65429965503148
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 283.3406315960152,
                    "start": 278.94063159601524
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 278.94063159601524,
                        "id": "file_12_2",
                        "start": 274.14551369867155
                    }
                ],
                "task_id": "task_12_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 418.004853021197,
                    "start": 274.14551369867155
                },
                "write": [
                    {
                        "end": 418.004853021197,
                        "id": "file_12_3",
                        "start": 283.3406315960152
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 146.33548144516368,
                    "start": 141.93548144516367
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 141.93548144516367,
                        "id": "file_13_0",
                        "start": 1.8843711340206188e-17
                    }
                ],
                "task_id": "task_13_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 173.71329183672006,
                    "start": 1.8843711340206188e-17
                },
                "write": [
                    {
                        "end": 173.71329183672006,
                        "id": "file_13_1",
                        "start": 146.33548144516368
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 182.65429965503148,
                    "start": 178.25429965503147
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 178.25429965503147,
                        "id": "file_13_1",
                        "start": 173.71329183672006
                    }
                ],
                "task_id": "task_13_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 274.14551369867155,
                    "start": 173.71329183672006
                },
                "write": [
                    {
                        "end": 274.14551369867155,
                        "id": "file_13_2",
                        "start": 182.65429965503148
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 283.3406315960152,
                    "start": 278.94063159601524
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 278.94063159601524,
                        "id": "file_13_2",
                        "start": 274.14551369867155
                    }
                ],
                "task_id": "task_13_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 418.004853021197,
                    "start": 274.14551369867155
                },
                "write": [
                    {
                        "end": 418.004853021197,
                        "id": "file_13_3",
                        "start": 283.3406315960152
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 146.33548144516368,
                    "start": 141.93548144516367
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 141.93548144516367,
                        "id": "file_14_0",
                        "start": 2.327752577319588e-17
                    }
                ],
                "task_id": "task_14_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 173.71329183672006,
                    "start": 2.327752577319588e-17
                },
                "write": [
                    {
                        "end": 173.71329183672006,
                        "id": "file_14_1",
                        "start": 146.33548144516368
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 182.65429965503148,
                    "start": 178.25429965503147
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 178.25429965503147,
                        "id": "file_14_1",
                        "start": 173.71329183672006
                    }
                ],
                "task_id": "task_14_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 274.1342298586882,
                    "start": 173.71329183672006
                },
                "write": [
                    {
                        "end": 274.1342298586882,
                        "id": "file_14_2",
                        "start": 182.65429965503148
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 283.33740764173393,
                    "start": 278.93740764173396
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 278.93740764173396,
                        "id": "file_14_2",
                        "start": 274.1342298586882
                    }
                ],
                "task_id": "task_14_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 415.87545030934524,
                    "start": 274.1342298586882
                },
                "write": [
                    {
                        "end": 415.87545030934524,
                        "id": "file_14_3",
                        "start": 283.33740764173393
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 146.33548144516368,
                    "start": 141.93548144516367
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 141.93548144516367,
                        "id": "file_15_0",
                        "start": 2.771134020618557e-17
                    }
                ],
                "task_id": "task_15_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 177.61099578255832,
                    "start": 2.771134020618557e-17
                },
                "write": [
                    {
                        "end": 177.61099578255832,
                        "id": "file_15_1",
                        "start": 146.33548144516368
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 193.51219040332674,
                    "start": 189.11219040332674
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 189.11219040332674,
                        "id": "file_15_1",
                        "start": 177.61099578255832
                    }
                ],
                "task_id": "task_15_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 329.2424379831001,
                    "start": 177.61099578255832
                },
                "write": [
                    {
                        "end": 329.2424379831001,
                        "id": "file_15_2",
                        "start": 193.51219040332674
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 336.9860976278089,
                    "start": 332.5860976278089
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 332.5860976278089,
                        "id": "file_15_2",
                        "start": 329.2424379831001
                    }
                ],
                "task_id": "task_15_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 441.8813409107781,
                    "start": 329.2424379831001
                },
                "write": [
                    {
                        "end": 441.8813409107781,
                        "id": "file_15_3",
                        "start": 336.9860976278089
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 146.33548144516368,
                    "start": 141.93548144516367
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 141.93548144516367,
                        "id": "file_16_0",
                        "start": 3.214515463917526e-17
                    }
                ],
                "task_id": "task_16_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 177.61099578255832,
                    "start": 3.214515463917526e-17
                },
                "write": [
                    {
                        "end": 177.61099578255832,
                        "id": "file_16_1",
                        "start": 146.33548144516368
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 193.51219040332674,
                    "start": 189.11219040332674
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 189.11219040332674,
                        "id": "file_16_1",
                        "start": 177.61099578255832
                    }
                ],
                "task_id": "task_16_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 329.2424379831001,
                    "start": 177.61099578255832
                },
                "write": [
                    {
                        "end": 329.2424379831001,
                        "id": "file_16_2",
                        "start": 193.51219040332674
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 336.9860976278089,
                    "start": 332.5860976278089
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 332.5860976278089,
                        "id": "file_16_2",
                        "start": 329.2424379831001
                    }
                ],
                "task_id": "task_16_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 441.8813409107781,
                    "start": 329.2424379831001
                },
                "write": [
                    {
                        "end": 441.8813409107781,
                        "id": "file_16_3",
                        "start": 336.9860976278089
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 146.33548144516368,
                    "start": 141.93548144516367
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 141.93548144516367,
                        "id": "file_17_0",
                        "start": 3.657896907216495e-17
                    }
                ],
                "task_id": "task_17_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 177.61099578255832,
                    "start": 3.657896907216495e-17
                },
                "write": [
                    {
                        "end": 177.61099578255832,
                        "id": "file_17_1",
                        "start": 146.33548144516368
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 193.51219040332674,
                    "start": 189.11219040332674
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 189.11219040332674,
                        "id": "file_17_1",
                        "start": 177.61099578255832
                    }
                ],
                "task_id": "task_17_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 329.24242674452984,
                    "start": 177.61099578255832
                },
                "write": [
                    {
                        "end": 329.24242674452984,
                        "id": "file_17_2",
                        "start": 193.51219040332674
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 336.9860958987978,
                    "start": 332.58609589879785
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 332.58609589879785,
                        "id": "file_17_2",
                        "start": 329.24242674452984
                    }
                ],
                "task_id": "task_17_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 442.02908720573623,
                    "start": 329.24242674452984
                },
                "write": [
                    {
                        "end": 442.02908720573623,
                        "id": "file_17_3",
                        "start": 336.9860958987978
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 146.33548144516368,
                    "start": 141.93548144516367
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 141.93548144516367,
                        "id": "file_18_0",
                        "start": 4.1012783505154644e-17
                    }
                ],
                "task_id": "task_18_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 177.61099578255832,
                    "start": 4.1012783505154644e-17
                },
                "write": [
                    {
                        "end": 177.61099578255832,
                        "id": "file_18_1",
                        "start": 146.33548144516368
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 193.51219040332674,
                    "start": 189.11219040332674
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 189.11219040332674,
                        "id": "file_18_1",
                        "start": 177.61099578255832
                    }
                ],
                "task_id": "task_18_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 329.24242674452984,
                    "start": 177.61099578255832
                },
                "write": [
                    {
                        "end": 329.24242674452984,
                        "id": "file_18_2",
                        "start": 193.51219040332674
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 336.9860958987978,
                    "start": 332.58609589879785
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 332.58609589879785,
                        "id": "file_18_2",
                        "start": 329.24242674452984
                    }
                ],
                "task_id": "task_18_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 441.83462156684624,
                    "start": 329.24242674452984
                },
                "write": [
                    {
                        "end": 441.83462156684624,
                        "id": "file_18_3",
                        "start": 336.9860958987978
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 146.33548144516368,
                    "start": 141.93548144516367
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 141.93548144516367,
                        "id": "file_19_0",
                        "start": 4.5446597938144336e-17
                    }
                ],
                "task_id": "task_19_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 177.61099578255832,
                    "start": 4.5446597938144336e-17
                },
                "write": [
                    {
                        "end": 177.61099578255832,
                        "id": "file_19_1",
                        "start": 146.33548144516368
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 193.51219040332674,
                    "start": 189.11219040332674
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 189.11219040332674,
                        "id": "file_19_1",
                        "start": 177.61099578255832
                    }
                ],
                "task_id": "task_19_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 329.24242674452984,
                    "start": 177.61099578255832
                },
                "write": [
                    {
                        "end": 329.24242674452984,
                        "id": "file_19_2",
                        "start": 193.51219040332674
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 336.9860958987978,
                    "start": 332.58609589879785
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 332.58609589879785,
                        "id": "file_19_2",
                        "start": 329.24242674452984
                    }
                ],
                "task_id": "task_19_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 441.8812406098637,
                    "start": 329.24242674452984
                },
                "write": [
                    {
                        "end": 441.8812406098637,
                        "id": "file_19_3",
                        "start": 336.9860958987978
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 146.33548144516368,
                    "start": 141.93548144516367
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 141.93548144516367,
                        "id": "file_1_0",
                        "start": 4.9880412371134027e-17
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 177.61099578255832,
                    "start": 4.9880412371134027e-17
                },
                "write": [
                    {
                        "end": 177.61099578255832,
                        "id": "file_1_1",
                        "start": 146.33548144516368
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 193.51219040332674,
                    "start": 189.11219040332674
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 189.11219040332674,
                        "id": "file_1_1",
                        "start": 177.61099578255832
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 325.3017153433403,
                    "start": 177.61099578255832
                },
                "write": [
                    {
                        "end": 325.3017153433403,
                        "id": "file_1_2",
                        "start": 193.51219040332674
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 330.95384334040233,
                    "start": 326.55384334040235
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 326.55384334040235,
                        "id": "file_1_2",
                        "start": 325.3017153433403
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 442.2820716750764,
                    "start": 325.3017153433403
                },
                "write": [
                    {
                        "end": 442.2820716750764,
                        "id": "file_1_3",
                        "start": 330.95384334040233
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 146.33548144516368,
                    "start": 141.93548144516367
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 141.93548144516367,
                        "id": "file_20_0",
                        "start": 5.431422680412372e-17
                    }
                ],
                "task_id": "task_20_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 177.61099578255832,
                    "start": 5.431422680412372e-17
                },
                "write": [
                    {
                        "end": 177.61099578255832,
                        "id": "file_20_1",
                        "start": 146.33548144516368
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 193.51219040332674,
                    "start": 189.11219040332674
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 189.11219040332674,
                        "id": "file_20_1",
                        "start": 177.61099578255832
                    }
                ],
                "task_id": "task_20_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 317.7678309303756,
                    "start": 177.61099578255832
                },
                "write": [
                    {
                        "end": 317.7678309303756,
                        "id": "file_20_2",
                        "start": 193.51219040332674
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 326.959133114717,
                    "start": 322.55913311471704
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 322.55913311471704,
                        "id": "file_20_2",
                        "start": 317.7678309303756
                    }
                ],
                "task_id": "task_20_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 442.2744055424912,
                    "start": 317.7678309303756
                },
                "write": [
                    {
                        "end": 442.2744055424912,
                        "id": "file_20_3",
                        "start": 326.959133114717
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 146.33548144516368,
                    "start": 141.93548144516367
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 141.93548144516367,
                        "id": "file_21_0",
                        "start": 5.87480412371134e-17
                    }
                ],
                "task_id": "task_21_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 177.61099578255832,
                    "start": 5.87480412371134e-17
                },
                "write": [
                    {
                        "end": 177.61099578255832,
                        "id": "file_21_1",
                        "start": 146.33548144516368
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 193.51219040332674,
                    "start": 189.11219040332674
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 189.11219040332674,
                        "id": "file_21_1",
                        "start": 177.61099578255832
                    }
                ],
                "task_id": "task_21_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 317.7678309303756,
                    "start": 177.61099578255832
                },
                "write": [
                    {
                        "end": 317.7678309303756,
                        "id": "file_21_2",
                        "start": 193.51219040332674
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 326.959133114717,
                    "start": 322.55913311471704
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 322.55913311471704,
                        "id": "file_21_2",
                        "start": 317.7678309303756
                    }
                ],
                "task_id": "task_21_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 442.2744055424912,
                    "start": 317.7678309303756
                },
                "write": [
                    {
                        "end": 442.2744055424912,
                        "id": "file_21_3",
                        "start": 326.959133114717
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 146.33548144516368,
                    "start": 141.93548144516367
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 141.93548144516367,
                        "id": "file_2_0",
                        "start": 6.31818556701031e-17
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 177.61099578255832,
                    "start": 6.31818556701031e-17
                },
                "write": [
                    {
                        "end": 177.61099578255832,
                        "id": "file_2_1",
                        "start": 146.33548144516368
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 193.51219040332674,
                    "start": 189.11219040332674
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 189.11219040332674,
                        "id": "file_2_1",
                        "start": 177.61099578255832
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 317.41851202373397,
                    "start": 177.61099578255832
                },
                "write": [
                    {
                        "end": 317.41851202373397,
                        "id": "file_2_2",
                        "start": 193.51219040332674
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 326.8943896866201,
                    "start": 322.49438968662014
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 322.49438968662014,
                        "id": "file_2_2",
                        "start": 317.41851202373397
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 440.27687427804017,
                    "start": 317.41851202373397
                },
                "write": [
                    {
                        "end": 440.27687427804017,
                        "id": "file_2_3",
                        "start": 326.8943896866201
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 146.33548144516368,
                    "start": 141.93548144516367
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 141.93548144516367,
                        "id": "file_3_0",
                        "start": 6.761567010309279e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 177.61099578255832,
                    "start": 6.761567010309279e-17
                },
                "write": [
                    {
                        "end": 177.61099578255832,
                        "id": "file_3_1",
                        "start": 146.33548144516368
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 193.51219040332674,
                    "start": 189.11219040332674
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 189.11219040332674,
                        "id": "file_3_1",
                        "start": 177.61099578255832
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 317.41851202373397,
                    "start": 177.61099578255832
                },
                "write": [
                    {
                        "end": 317.41851202373397,
                        "id": "file_3_2",
                        "start": 193.51219040332674
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 326.8943896866201,
                    "start": 322.49438968662014
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 322.49438968662014,
                        "id": "file_3_2",
                        "start": 317.41851202373397
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 442.274373232433,
                    "start": 317.41851202373397
                },
                "write": [
                    {
                        "end": 442.274373232433,
                        "id": "file_3_3",
                        "start": 326.8943896866201
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 146.33548144516368,
                    "start": 141.93548144516367
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 141.93548144516367,
                        "id": "file_4_0",
                        "start": 7.204948453608248e-17
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 177.61099578255832,
                    "start": 7.204948453608248e-17
                },
                "write": [
                    {
                        "end": 177.61099578255832,
                        "id": "file_4_1",
                        "start": 146.33548144516368
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 193.51219040332674,
                    "start": 189.11219040332674
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 189.11219040332674,
                        "id": "file_4_1",
                        "start": 177.61099578255832
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 317.41851202373397,
                    "start": 177.61099578255832
                },
                "write": [
                    {
                        "end": 317.41851202373397,
                        "id": "file_4_2",
                        "start": 193.51219040332674
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 326.8943896866201,
                    "start": 322.49438968662014
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 322.49438968662014,
                        "id": "file_4_2",
                        "start": 317.41851202373397
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 442.274373232433,
                    "start": 317.41851202373397
                },
                "write": [
                    {
                        "end": 442.274373232433,
                        "id": "file_4_3",
                        "start": 326.8943896866201
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 146.33548144516368,
                    "start": 141.93548144516367
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 141.93548144516367,
                        "id": "file_5_0",
                        "start": 7.648329896907217e-17
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 177.61099578255832,
                    "start": 7.648329896907217e-17
                },
                "write": [
                    {
                        "end": 177.61099578255832,
                        "id": "file_5_1",
                        "start": 146.33548144516368
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 193.51219040332674,
                    "start": 189.11219040332674
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 189.11219040332674,
                        "id": "file_5_1",
                        "start": 177.61099578255832
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 316.49097018696267,
                    "start": 177.61099578255832
                },
                "write": [
                    {
                        "end": 316.49097018696267,
                        "id": "file_5_2",
                        "start": 193.51219040332674
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 325.1614542028308,
                    "start": 320.76145420283075
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 320.76145420283075,
                        "id": "file_5_2",
                        "start": 316.49097018696267
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 424.07022293453866,
                    "start": 316.49097018696267
                },
                "write": [
                    {
                        "end": 424.07022293453866,
                        "id": "file_5_3",
                        "start": 325.1614542028308
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 146.33548144516368,
                    "start": 141.93548144516367
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 141.93548144516367,
                        "id": "file_6_0",
                        "start": 8.091711340206186e-17
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 177.61099578255832,
                    "start": 8.091711340206186e-17
                },
                "write": [
                    {
                        "end": 177.61099578255832,
                        "id": "file_6_1",
                        "start": 146.33548144516368
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 193.51219040332674,
                    "start": 189.11219040332674
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 189.11219040332674,
                        "id": "file_6_1",
                        "start": 177.61099578255832
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 316.49097018696267,
                    "start": 177.61099578255832
                },
                "write": [
                    {
                        "end": 316.49097018696267,
                        "id": "file_6_2",
                        "start": 193.51219040332674
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 325.1614542028308,
                    "start": 320.76145420283075
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 320.76145420283075,
                        "id": "file_6_2",
                        "start": 316.49097018696267
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 424.07022293453866,
                    "start": 316.49097018696267
                },
                "write": [
                    {
                        "end": 424.07022293453866,
                        "id": "file_6_3",
                        "start": 325.1614542028308
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 146.33548144516368,
                    "start": 141.93548144516367
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 141.93548144516367,
                        "id": "file_7_0",
                        "start": 8.535092783505155e-17
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 177.61099578255832,
                    "start": 8.535092783505155e-17
                },
                "write": [
                    {
                        "end": 177.61099578255832,
                        "id": "file_7_1",
                        "start": 146.33548144516368
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 193.51219040332674,
                    "start": 189.11219040332674
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 189.11219040332674,
                        "id": "file_7_1",
                        "start": 177.61099578255832
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 316.49097018696267,
                    "start": 177.61099578255832
                },
                "write": [
                    {
                        "end": 316.49097018696267,
                        "id": "file_7_2",
                        "start": 193.51219040332674
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 325.1614542028308,
                    "start": 320.76145420283075
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 320.76145420283075,
                        "id": "file_7_2",
                        "start": 316.49097018696267
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 424.07022293453866,
                    "start": 316.49097018696267
                },
                "write": [
                    {
                        "end": 424.07022293453866,
                        "id": "file_7_3",
                        "start": 325.1614542028308
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 146.33548144516368,
                    "start": 141.93548144516367
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 141.93548144516367,
                        "id": "file_8_0",
                        "start": 8.978474226804124e-17
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 177.61099578255832,
                    "start": 8.978474226804124e-17
                },
                "write": [
                    {
                        "end": 177.61099578255832,
                        "id": "file_8_1",
                        "start": 146.33548144516368
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 193.51219040332674,
                    "start": 189.11219040332674
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 189.11219040332674,
                        "id": "file_8_1",
                        "start": 177.61099578255832
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 325.28340601416323,
                    "start": 177.61099578255832
                },
                "write": [
                    {
                        "end": 325.28340601416323,
                        "id": "file_8_2",
                        "start": 193.51219040332674
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 330.95079178553937,
                    "start": 326.5507917855394
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 326.5507917855394,
                        "id": "file_8_2",
                        "start": 325.28340601416323
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 442.2990199886674,
                    "start": 325.28340601416323
                },
                "write": [
                    {
                        "end": 442.2990199886674,
                        "id": "file_8_3",
                        "start": 330.95079178553937
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 146.33548144516368,
                    "start": 141.93548144516367
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 141.93548144516367,
                        "id": "file_9_0",
                        "start": 9.421855670103093e-17
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 177.61099578255832,
                    "start": 9.421855670103093e-17
                },
                "write": [
                    {
                        "end": 177.61099578255832,
                        "id": "file_9_1",
                        "start": 146.33548144516368
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 193.51219040332674,
                    "start": 189.11219040332674
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 189.11219040332674,
                        "id": "file_9_1",
                        "start": 177.61099578255832
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 313.10799708832104,
                    "start": 177.61099578255832
                },
                "write": [
                    {
                        "end": 313.10799708832104,
                        "id": "file_9_2",
                        "start": 193.51219040332674
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 318.32049783055425,
                    "start": 313.92049783055427
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 313.92049783055427,
                        "id": "file_9_2",
                        "start": 313.10799708832104
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 423.84878710891587,
                    "start": 313.10799708832104
                },
                "write": [
                    {
                        "end": 423.84878710891587,
                        "id": "file_9_3",
                        "start": 318.32049783055425
                    }
                ]
            }
        ]
    }
}


==> result/multi/local/wrench/pagecache/dump_23.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 152.78709900215304,
                    "start": 148.38709900215304
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 148.38709900215304,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 185.79141789144475,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 185.79141789144475,
                        "id": "file_0_1",
                        "start": 152.78709900215304
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 190.81485928802425,
                    "start": 186.41485928802425
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 186.41485928802425,
                        "id": "file_0_1",
                        "start": 185.79141789144475
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 205.15401147949987,
                    "start": 185.79141789144475
                },
                "write": [
                    {
                        "end": 205.15401147949987,
                        "id": "file_0_2",
                        "start": 190.81485928802425
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 210.50572036409048,
                    "start": 206.10572036409047
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 206.10572036409047,
                        "id": "file_0_2",
                        "start": 205.15401147949987
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 337.4841000239616,
                    "start": 205.15401147949987
                },
                "write": [
                    {
                        "end": 337.4841000239616,
                        "id": "file_0_3",
                        "start": 210.50572036409048
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 152.78709900215304,
                    "start": 148.38709900215304
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 148.38709900215304,
                        "id": "file_10_0",
                        "start": 5.542268041237114e-18
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 191.1539208765546,
                    "start": 5.542268041237114e-18
                },
                "write": [
                    {
                        "end": 191.1539208765546,
                        "id": "file_10_1",
                        "start": 152.78709900215304
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 209.89307306860678,
                    "start": 205.49307306860678
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 205.49307306860678,
                        "id": "file_10_1",
                        "start": 191.1539208765546
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 335.1256361900095,
                    "start": 191.1539208765546
                },
                "write": [
                    {
                        "end": 335.1256361900095,
                        "id": "file_10_2",
                        "start": 209.89307306860678
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 351.6546841263059,
                    "start": 347.2546841263059
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 347.2546841263059,
                        "id": "file_10_2",
                        "start": 335.1256361900095
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 459.2951357429981,
                    "start": 335.1256361900095
                },
                "write": [
                    {
                        "end": 459.2951357429981,
                        "id": "file_10_3",
                        "start": 351.6546841263059
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 152.78709900215304,
                    "start": 148.38709900215304
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 148.38709900215304,
                        "id": "file_11_0",
                        "start": 9.976082474226805e-18
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 191.1539208765546,
                    "start": 9.976082474226805e-18
                },
                "write": [
                    {
                        "end": 191.1539208765546,
                        "id": "file_11_1",
                        "start": 152.78709900215304
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 209.89307306860678,
                    "start": 205.49307306860678
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 205.49307306860678,
                        "id": "file_11_1",
                        "start": 191.1539208765546
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 334.84334459207224,
                    "start": 191.1539208765546
                },
                "write": [
                    {
                        "end": 334.84334459207224,
                        "id": "file_11_2",
                        "start": 209.89307306860678
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 351.4663055151713,
                    "start": 347.06630551517134
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 347.06630551517134,
                        "id": "file_11_2",
                        "start": 334.84334459207224
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 432.96423005578004,
                    "start": 334.84334459207224
                },
                "write": [
                    {
                        "end": 432.96423005578004,
                        "id": "file_11_3",
                        "start": 351.4663055151713
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 152.78709900215304,
                    "start": 148.38709900215304
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 148.38709900215304,
                        "id": "file_12_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_12_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 191.1539208765546,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 191.1539208765546,
                        "id": "file_12_1",
                        "start": 152.78709900215304
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 209.89307306860678,
                    "start": 205.49307306860678
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 205.49307306860678,
                        "id": "file_12_1",
                        "start": 191.1539208765546
                    }
                ],
                "task_id": "task_12_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 332.9700516371099,
                    "start": 191.1539208765546
                },
                "write": [
                    {
                        "end": 332.9700516371099,
                        "id": "file_12_2",
                        "start": 209.89307306860678
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 349.4675973815465,
                    "start": 345.0675973815465
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 345.0675973815465,
                        "id": "file_12_2",
                        "start": 332.9700516371099
                    }
                ],
                "task_id": "task_12_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 459.0074521791355,
                    "start": 332.9700516371099
                },
                "write": [
                    {
                        "end": 459.0074521791355,
                        "id": "file_12_3",
                        "start": 349.4675973815465
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 152.78709900215304,
                    "start": 148.38709900215304
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 148.38709900215304,
                        "id": "file_13_0",
                        "start": 1.8843711340206188e-17
                    }
                ],
                "task_id": "task_13_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 191.1539208765546,
                    "start": 1.8843711340206188e-17
                },
                "write": [
                    {
                        "end": 191.1539208765546,
                        "id": "file_13_1",
                        "start": 152.78709900215304
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 209.89307306860678,
                    "start": 205.49307306860678
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 205.49307306860678,
                        "id": "file_13_1",
                        "start": 191.1539208765546
                    }
                ],
                "task_id": "task_13_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 332.9700516371099,
                    "start": 191.1539208765546
                },
                "write": [
                    {
                        "end": 332.9700516371099,
                        "id": "file_13_2",
                        "start": 209.89307306860678
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 349.4675973815465,
                    "start": 345.0675973815465
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 345.0675973815465,
                        "id": "file_13_2",
                        "start": 332.9700516371099
                    }
                ],
                "task_id": "task_13_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 461.64280467154776,
                    "start": 332.9700516371099
                },
                "write": [
                    {
                        "end": 461.64280467154776,
                        "id": "file_13_3",
                        "start": 349.4675973815465
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 152.78709900215304,
                    "start": 148.38709900215304
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 148.38709900215304,
                        "id": "file_14_0",
                        "start": 2.327752577319588e-17
                    }
                ],
                "task_id": "task_14_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 191.1539208765546,
                    "start": 2.327752577319588e-17
                },
                "write": [
                    {
                        "end": 191.1539208765546,
                        "id": "file_14_1",
                        "start": 152.78709900215304
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 209.89307306860678,
                    "start": 205.49307306860678
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 205.49307306860678,
                        "id": "file_14_1",
                        "start": 191.1539208765546
                    }
                ],
                "task_id": "task_14_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 336.53448887350646,
                    "start": 191.1539208765546
                },
                "write": [
                    {
                        "end": 336.53448887350646,
                        "id": "file_14_2",
                        "start": 209.89307306860678
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 352.0968471469854,
                    "start": 347.6968471469854
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 347.6968471469854,
                        "id": "file_14_2",
                        "start": 336.53448887350646
                    }
                ],
                "task_id": "task_14_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 461.01210792996676,
                    "start": 336.53448887350646
                },
                "write": [
                    {
                        "end": 461.01210792996676,
                        "id": "file_14_3",
                        "start": 352.0968471469854
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 152.78709900215304,
                    "start": 148.38709900215304
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 148.38709900215304,
                        "id": "file_15_0",
                        "start": 2.771134020618557e-17
                    }
                ],
                "task_id": "task_15_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 191.1539208765546,
                    "start": 2.771134020618557e-17
                },
                "write": [
                    {
                        "end": 191.1539208765546,
                        "id": "file_15_1",
                        "start": 152.78709900215304
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 209.89307306860678,
                    "start": 205.49307306860678
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 205.49307306860678,
                        "id": "file_15_1",
                        "start": 191.1539208765546
                    }
                ],
                "task_id": "task_15_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 333.26180841132725,
                    "start": 191.1539208765546
                },
                "write": [
                    {
                        "end": 333.26180841132725,
                        "id": "file_15_2",
                        "start": 209.89307306860678
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 349.9590982334594,
                    "start": 345.55909823345934
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 345.55909823345934,
                        "id": "file_15_2",
                        "start": 333.26180841132725
                    }
                ],
                "task_id": "task_15_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 461.55296219357604,
                    "start": 333.26180841132725
                },
                "write": [
                    {
                        "end": 461.55296219357604,
                        "id": "file_15_3",
                        "start": 349.9590982334594
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 152.78709900215304,
                    "start": 148.38709900215304
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 148.38709900215304,
                        "id": "file_16_0",
                        "start": 3.214515463917526e-17
                    }
                ],
                "task_id": "task_16_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 191.1539208765546,
                    "start": 3.214515463917526e-17
                },
                "write": [
                    {
                        "end": 191.1539208765546,
                        "id": "file_16_1",
                        "start": 152.78709900215304
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 209.89307306860678,
                    "start": 205.49307306860678
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 205.49307306860678,
                        "id": "file_16_1",
                        "start": 191.1539208765546
                    }
                ],
                "task_id": "task_16_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 333.26180841132725,
                    "start": 191.1539208765546
                },
                "write": [
                    {
                        "end": 333.26180841132725,
                        "id": "file_16_2",
                        "start": 209.89307306860678
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 349.9590982334594,
                    "start": 345.55909823345934
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 345.55909823345934,
                        "id": "file_16_2",
                        "start": 333.26180841132725
                    }
                ],
                "task_id": "task_16_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 461.6975028019033,
                    "start": 333.26180841132725
                },
                "write": [
                    {
                        "end": 461.6975028019033,
                        "id": "file_16_3",
                        "start": 349.9590982334594
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 152.78709900215304,
                    "start": 148.38709900215304
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 148.38709900215304,
                        "id": "file_17_0",
                        "start": 3.657896907216495e-17
                    }
                ],
                "task_id": "task_17_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 191.1539208765546,
                    "start": 3.657896907216495e-17
                },
                "write": [
                    {
                        "end": 191.1539208765546,
                        "id": "file_17_1",
                        "start": 152.78709900215304
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 209.89307306860678,
                    "start": 205.49307306860678
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 205.49307306860678,
                        "id": "file_17_1",
                        "start": 191.1539208765546
                    }
                ],
                "task_id": "task_17_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 333.26180841132725,
                    "start": 191.1539208765546
                },
                "write": [
                    {
                        "end": 333.26180841132725,
                        "id": "file_17_2",
                        "start": 209.89307306860678
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 349.9590982334594,
                    "start": 345.55909823345934
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 345.55909823345934,
                        "id": "file_17_2",
                        "start": 333.26180841132725
                    }
                ],
                "task_id": "task_17_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 461.6615894121961,
                    "start": 333.26180841132725
                },
                "write": [
                    {
                        "end": 461.6615894121961,
                        "id": "file_17_3",
                        "start": 349.9590982334594
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 152.78709900215304,
                    "start": 148.38709900215304
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 148.38709900215304,
                        "id": "file_18_0",
                        "start": 4.1012783505154644e-17
                    }
                ],
                "task_id": "task_18_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 191.1539208765546,
                    "start": 4.1012783505154644e-17
                },
                "write": [
                    {
                        "end": 191.1539208765546,
                        "id": "file_18_1",
                        "start": 152.78709900215304
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 209.89307306860678,
                    "start": 205.49307306860678
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 205.49307306860678,
                        "id": "file_18_1",
                        "start": 191.1539208765546
                    }
                ],
                "task_id": "task_18_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 332.63301566828744,
                    "start": 191.1539208765546
                },
                "write": [
                    {
                        "end": 332.63301566828744,
                        "id": "file_18_2",
                        "start": 209.89307306860678
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 348.7718659890239,
                    "start": 344.3718659890239
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 344.3718659890239,
                        "id": "file_18_2",
                        "start": 332.63301566828744
                    }
                ],
                "task_id": "task_18_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 405.230314658692,
                    "start": 332.63301566828744
                },
                "write": [
                    {
                        "end": 405.230314658692,
                        "id": "file_18_3",
                        "start": 348.7718659890239
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 152.78709900215304,
                    "start": 148.38709900215304
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 148.38709900215304,
                        "id": "file_19_0",
                        "start": 4.5446597938144336e-17
                    }
                ],
                "task_id": "task_19_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 191.1539208765546,
                    "start": 4.5446597938144336e-17
                },
                "write": [
                    {
                        "end": 191.1539208765546,
                        "id": "file_19_1",
                        "start": 152.78709900215304
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 209.89307306860678,
                    "start": 205.49307306860678
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 205.49307306860678,
                        "id": "file_19_1",
                        "start": 191.1539208765546
                    }
                ],
                "task_id": "task_19_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 332.63301566828744,
                    "start": 191.1539208765546
                },
                "write": [
                    {
                        "end": 332.63301566828744,
                        "id": "file_19_2",
                        "start": 209.89307306860678
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 348.7718659890239,
                    "start": 344.3718659890239
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 344.3718659890239,
                        "id": "file_19_2",
                        "start": 332.63301566828744
                    }
                ],
                "task_id": "task_19_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 414.5292694815545,
                    "start": 332.63301566828744
                },
                "write": [
                    {
                        "end": 414.5292694815545,
                        "id": "file_19_3",
                        "start": 348.7718659890239
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 152.78709900215304,
                    "start": 148.38709900215304
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 148.38709900215304,
                        "id": "file_1_0",
                        "start": 4.9880412371134027e-17
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 191.1539208765546,
                    "start": 4.9880412371134027e-17
                },
                "write": [
                    {
                        "end": 191.1539208765546,
                        "id": "file_1_1",
                        "start": 152.78709900215304
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 209.89307306860678,
                    "start": 205.49307306860678
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 205.49307306860678,
                        "id": "file_1_1",
                        "start": 191.1539208765546
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 336.44647305949934,
                    "start": 191.1539208765546
                },
                "write": [
                    {
                        "end": 336.44647305949934,
                        "id": "file_1_2",
                        "start": 209.89307306860678
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 352.08154457321103,
                    "start": 347.68154457321106
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 347.68154457321106,
                        "id": "file_1_2",
                        "start": 336.44647305949934
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 459.61891532777247,
                    "start": 336.44647305949934
                },
                "write": [
                    {
                        "end": 459.61891532777247,
                        "id": "file_1_3",
                        "start": 352.08154457321103
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 152.78709900215304,
                    "start": 148.38709900215304
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 148.38709900215304,
                        "id": "file_20_0",
                        "start": 5.431422680412372e-17
                    }
                ],
                "task_id": "task_20_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 191.1539208765546,
                    "start": 5.431422680412372e-17
                },
                "write": [
                    {
                        "end": 191.1539208765546,
                        "id": "file_20_1",
                        "start": 152.78709900215304
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 209.89307306860678,
                    "start": 205.49307306860678
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 205.49307306860678,
                        "id": "file_20_1",
                        "start": 191.1539208765546
                    }
                ],
                "task_id": "task_20_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 336.5344541870975,
                    "start": 191.1539208765546
                },
                "write": [
                    {
                        "end": 336.5344541870975,
                        "id": "file_20_2",
                        "start": 209.89307306860678
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 352.09684563888055,
                    "start": 347.6968456388806
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 347.6968456388806,
                        "id": "file_20_2",
                        "start": 336.5344541870975
                    }
                ],
                "task_id": "task_20_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 461.7121004432167,
                    "start": 336.5344541870975
                },
                "write": [
                    {
                        "end": 461.7121004432167,
                        "id": "file_20_3",
                        "start": 352.09684563888055
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 152.78709900215304,
                    "start": 148.38709900215304
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 148.38709900215304,
                        "id": "file_21_0",
                        "start": 5.87480412371134e-17
                    }
                ],
                "task_id": "task_21_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 191.1539208765546,
                    "start": 5.87480412371134e-17
                },
                "write": [
                    {
                        "end": 191.1539208765546,
                        "id": "file_21_1",
                        "start": 152.78709900215304
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 209.89307306860678,
                    "start": 205.49307306860678
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 205.49307306860678,
                        "id": "file_21_1",
                        "start": 191.1539208765546
                    }
                ],
                "task_id": "task_21_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 336.5344541870975,
                    "start": 191.1539208765546
                },
                "write": [
                    {
                        "end": 336.5344541870975,
                        "id": "file_21_2",
                        "start": 209.89307306860678
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 352.09684563888055,
                    "start": 347.6968456388806
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 347.6968456388806,
                        "id": "file_21_2",
                        "start": 336.5344541870975
                    }
                ],
                "task_id": "task_21_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 461.69132317430564,
                    "start": 336.5344541870975
                },
                "write": [
                    {
                        "end": 461.69132317430564,
                        "id": "file_21_3",
                        "start": 352.09684563888055
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 152.78709900215304,
                    "start": 148.38709900215304
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 148.38709900215304,
                        "id": "file_22_0",
                        "start": 6.31818556701031e-17
                    }
                ],
                "task_id": "task_22_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 191.1539208765546,
                    "start": 6.31818556701031e-17
                },
                "write": [
                    {
                        "end": 191.1539208765546,
                        "id": "file_22_1",
                        "start": 152.78709900215304
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 209.89307306860678,
                    "start": 205.49307306860678
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 205.49307306860678,
                        "id": "file_22_1",
                        "start": 191.1539208765546
                    }
                ],
                "task_id": "task_22_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 336.5344541870975,
                    "start": 191.1539208765546
                },
                "write": [
                    {
                        "end": 336.5344541870975,
                        "id": "file_22_2",
                        "start": 209.89307306860678
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 352.09684563888055,
                    "start": 347.6968456388806
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 347.6968456388806,
                        "id": "file_22_2",
                        "start": 336.5344541870975
                    }
                ],
                "task_id": "task_22_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 461.6915038654943,
                    "start": 336.5344541870975
                },
                "write": [
                    {
                        "end": 461.6915038654943,
                        "id": "file_22_3",
                        "start": 352.09684563888055
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 152.78709900215304,
                    "start": 148.38709900215304
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 148.38709900215304,
                        "id": "file_2_0",
                        "start": 6.761567010309279e-17
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 191.1539208765546,
                    "start": 6.761567010309279e-17
                },
                "write": [
                    {
                        "end": 191.1539208765546,
                        "id": "file_2_1",
                        "start": 152.78709900215304
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 209.89307306860678,
                    "start": 205.49307306860678
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 205.49307306860678,
                        "id": "file_2_1",
                        "start": 191.1539208765546
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 336.05016501704074,
                    "start": 191.1539208765546
                },
                "write": [
                    {
                        "end": 336.05016501704074,
                        "id": "file_2_2",
                        "start": 209.89307306860678
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 351.9784285815228,
                    "start": 347.5784285815228
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 347.5784285815228,
                        "id": "file_2_2",
                        "start": 336.05016501704074
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 459.4402406220363,
                    "start": 336.05016501704074
                },
                "write": [
                    {
                        "end": 459.4402406220363,
                        "id": "file_2_3",
                        "start": 351.9784285815228
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 152.78709900215304,
                    "start": 148.38709900215304
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 148.38709900215304,
                        "id": "file_3_0",
                        "start": 7.204948453608248e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 191.1539208765546,
                    "start": 7.204948453608248e-17
                },
                "write": [
                    {
                        "end": 191.1539208765546,
                        "id": "file_3_1",
                        "start": 152.78709900215304
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 209.89307306860678,
                    "start": 205.49307306860678
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 205.49307306860678,
                        "id": "file_3_1",
                        "start": 191.1539208765546
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 336.44027325941613,
                    "start": 191.1539208765546
                },
                "write": [
                    {
                        "end": 336.44027325941613,
                        "id": "file_3_2",
                        "start": 209.89307306860678
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 352.0801967905841,
                    "start": 347.68019679058415
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 347.68019679058415,
                        "id": "file_3_2",
                        "start": 336.44027325941613
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 459.6166274030011,
                    "start": 336.44027325941613
                },
                "write": [
                    {
                        "end": 459.6166274030011,
                        "id": "file_3_3",
                        "start": 352.0801967905841
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 152.78709900215304,
                    "start": 148.38709900215304
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 148.38709900215304,
                        "id": "file_4_0",
                        "start": 7.648329896907217e-17
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 191.169053753321,
                    "start": 7.648329896907217e-17
                },
                "write": [
                    {
                        "end": 191.169053753321,
                        "id": "file_4_1",
                        "start": 152.78709900215304
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 209.89767872675372,
                    "start": 205.49767872675372
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 205.49767872675372,
                        "id": "file_4_1",
                        "start": 191.169053753321
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 336.0501843653367,
                    "start": 191.169053753321
                },
                "write": [
                    {
                        "end": 336.0501843653367,
                        "id": "file_4_2",
                        "start": 209.89767872675372
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 351.9784344701347,
                    "start": 347.5784344701347
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 347.5784344701347,
                        "id": "file_4_2",
                        "start": 336.0501843653367
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 461.2503134699136,
                    "start": 336.0501843653367
                },
                "write": [
                    {
                        "end": 461.2503134699136,
                        "id": "file_4_3",
                        "start": 351.9784344701347
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 152.78709900215304,
                    "start": 148.38709900215304
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 148.38709900215304,
                        "id": "file_5_0",
                        "start": 8.091711340206186e-17
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 191.169053753321,
                    "start": 8.091711340206186e-17
                },
                "write": [
                    {
                        "end": 191.169053753321,
                        "id": "file_5_1",
                        "start": 152.78709900215304
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 209.89767872675372,
                    "start": 205.49767872675372
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 205.49767872675372,
                        "id": "file_5_1",
                        "start": 191.169053753321
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 335.1755279936259,
                    "start": 191.169053753321
                },
                "write": [
                    {
                        "end": 335.1755279936259,
                        "id": "file_5_2",
                        "start": 209.89767872675372
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 351.6742070059818,
                    "start": 347.27420700598185
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 347.27420700598185,
                        "id": "file_5_2",
                        "start": 335.1755279936259
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 459.15504230168165,
                    "start": 335.1755279936259
                },
                "write": [
                    {
                        "end": 459.15504230168165,
                        "id": "file_5_3",
                        "start": 351.6742070059818
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 152.78709900215304,
                    "start": 148.38709900215304
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 148.38709900215304,
                        "id": "file_6_0",
                        "start": 8.535092783505155e-17
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 191.169053753321,
                    "start": 8.535092783505155e-17
                },
                "write": [
                    {
                        "end": 191.169053753321,
                        "id": "file_6_1",
                        "start": 152.78709900215304
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 209.89767872675372,
                    "start": 205.49767872675372
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 205.49767872675372,
                        "id": "file_6_1",
                        "start": 191.169053753321
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 333.60930712309056,
                    "start": 191.169053753321
                },
                "write": [
                    {
                        "end": 333.60930712309056,
                        "id": "file_6_2",
                        "start": 209.89767872675372
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 350.3854614780342,
                    "start": 345.98546147803415
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 345.98546147803415,
                        "id": "file_6_2",
                        "start": 333.60930712309056
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 460.91211341367426,
                    "start": 333.60930712309056
                },
                "write": [
                    {
                        "end": 460.91211341367426,
                        "id": "file_6_3",
                        "start": 350.3854614780342
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 152.78709900215304,
                    "start": 148.38709900215304
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 148.38709900215304,
                        "id": "file_7_0",
                        "start": 8.978474226804124e-17
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 191.169053753321,
                    "start": 8.978474226804124e-17
                },
                "write": [
                    {
                        "end": 191.169053753321,
                        "id": "file_7_1",
                        "start": 152.78709900215304
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 209.89767872675372,
                    "start": 205.49767872675372
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 205.49767872675372,
                        "id": "file_7_1",
                        "start": 191.169053753321
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 333.20789633921567,
                    "start": 191.169053753321
                },
                "write": [
                    {
                        "end": 333.20789633921567,
                        "id": "file_7_2",
                        "start": 209.89767872675372
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 349.8757795765589,
                    "start": 345.47577957655886
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 345.47577957655886,
                        "id": "file_7_2",
                        "start": 333.20789633921567
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 460.34156034023744,
                    "start": 333.20789633921567
                },
                "write": [
                    {
                        "end": 460.34156034023744,
                        "id": "file_7_3",
                        "start": 349.8757795765589
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 152.78709900215304,
                    "start": 148.38709900215304
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 148.38709900215304,
                        "id": "file_8_0",
                        "start": 9.421855670103093e-17
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 191.169053753321,
                    "start": 9.421855670103093e-17
                },
                "write": [
                    {
                        "end": 191.169053753321,
                        "id": "file_8_1",
                        "start": 152.78709900215304
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 209.89767872675372,
                    "start": 205.49767872675372
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 205.49767872675372,
                        "id": "file_8_1",
                        "start": 191.169053753321
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 334.0107744343308,
                    "start": 191.169053753321
                },
                "write": [
                    {
                        "end": 334.0107744343308,
                        "id": "file_8_2",
                        "start": 209.89767872675372
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 350.8121432467514,
                    "start": 346.4121432467514
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 346.4121432467514,
                        "id": "file_8_2",
                        "start": 334.0107744343308
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 461.61891691843056,
                    "start": 334.0107744343308
                },
                "write": [
                    {
                        "end": 461.61891691843056,
                        "id": "file_8_3",
                        "start": 350.8121432467514
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 152.78709900215304,
                    "start": 148.38709900215304
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 148.38709900215304,
                        "id": "file_9_0",
                        "start": 9.865237113402062e-17
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 191.169053753321,
                    "start": 9.865237113402062e-17
                },
                "write": [
                    {
                        "end": 191.169053753321,
                        "id": "file_9_1",
                        "start": 152.78709900215304
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 209.89767872675372,
                    "start": 205.49767872675372
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 205.49767872675372,
                        "id": "file_9_1",
                        "start": 191.169053753321
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 333.4343208489834,
                    "start": 191.169053753321
                },
                "write": [
                    {
                        "end": 333.4343208489834,
                        "id": "file_9_2",
                        "start": 209.89767872675372
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 350.17865951889166,
                    "start": 345.77865951889163
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 345.77865951889163,
                        "id": "file_9_2",
                        "start": 333.4343208489834
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 461.69149138544446,
                    "start": 333.4343208489834
                },
                "write": [
                    {
                        "end": 461.69149138544446,
                        "id": "file_9_3",
                        "start": 350.17865951889166
                    }
                ]
            }
        ]
    }
}


==> result/multi/local/wrench/pagecache/dump_24.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 159.23870967742195,
                    "start": 154.83870967742195
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 154.83870967742195,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 204.8544286577803,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 204.8544286577803,
                        "id": "file_0_1",
                        "start": 159.23870967742195
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 222.5274335062357,
                    "start": 218.1274335062357
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 218.1274335062357,
                        "id": "file_0_1",
                        "start": 204.8544286577803
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 340.1476242982332,
                    "start": 204.8544286577803
                },
                "write": [
                    {
                        "end": 340.1476242982332,
                        "id": "file_0_2",
                        "start": 222.5274335062357
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 356.26112231144685,
                    "start": 351.8611223114468
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 351.8611223114468,
                        "id": "file_0_2",
                        "start": 340.1476242982332
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 488.9555443485829,
                    "start": 340.1476242982332
                },
                "write": [
                    {
                        "end": 488.9555443485829,
                        "id": "file_0_3",
                        "start": 356.26112231144685
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 159.23870967742195,
                    "start": 154.83870967742195
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 154.83870967742195,
                        "id": "file_10_0",
                        "start": 5.542268041237114e-18
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 204.8544286577803,
                    "start": 5.542268041237114e-18
                },
                "write": [
                    {
                        "end": 204.8544286577803,
                        "id": "file_10_1",
                        "start": 159.23870967742195
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 222.5274335062357,
                    "start": 218.1274335062357
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 218.1274335062357,
                        "id": "file_10_1",
                        "start": 204.8544286577803
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 340.96926627550084,
                    "start": 204.8544286577803
                },
                "write": [
                    {
                        "end": 340.96926627550084,
                        "id": "file_10_2",
                        "start": 222.5274335062357
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 358.4241678512055,
                    "start": 354.02416785120545
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 354.02416785120545,
                        "id": "file_10_2",
                        "start": 340.96926627550084
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 476.2363662650574,
                    "start": 340.96926627550084
                },
                "write": [
                    {
                        "end": 476.2363662650574,
                        "id": "file_10_3",
                        "start": 358.4241678512055
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 159.23870967742195,
                    "start": 154.83870967742195
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 154.83870967742195,
                        "id": "file_11_0",
                        "start": 9.976082474226805e-18
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 204.8544286577803,
                    "start": 9.976082474226805e-18
                },
                "write": [
                    {
                        "end": 204.8544286577803,
                        "id": "file_11_1",
                        "start": 159.23870967742195
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 222.5274335062357,
                    "start": 218.1274335062357
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 218.1274335062357,
                        "id": "file_11_1",
                        "start": 204.8544286577803
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 340.4664377722591,
                    "start": 204.8544286577803
                },
                "write": [
                    {
                        "end": 340.4664377722591,
                        "id": "file_11_2",
                        "start": 222.5274335062357
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 357.2510004879208,
                    "start": 352.85100048792077
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 352.85100048792077,
                        "id": "file_11_2",
                        "start": 340.4664377722591
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 488.95556352169183,
                    "start": 340.4664377722591
                },
                "write": [
                    {
                        "end": 488.95556352169183,
                        "id": "file_11_3",
                        "start": 357.2510004879208
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 159.23870967742195,
                    "start": 154.83870967742195
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 154.83870967742195,
                        "id": "file_12_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_12_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 204.8544286577803,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 204.8544286577803,
                        "id": "file_12_1",
                        "start": 159.23870967742195
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 222.5274335062357,
                    "start": 218.1274335062357
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 218.1274335062357,
                        "id": "file_12_1",
                        "start": 204.8544286577803
                    }
                ],
                "task_id": "task_12_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 340.28245920305613,
                    "start": 204.8544286577803
                },
                "write": [
                    {
                        "end": 340.28245920305613,
                        "id": "file_12_2",
                        "start": 222.5274335062357
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 356.6990647828569,
                    "start": 352.2990647828569
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 352.2990647828569,
                        "id": "file_12_2",
                        "start": 340.28245920305613
                    }
                ],
                "task_id": "task_12_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 486.71986258873164,
                    "start": 340.28245920305613
                },
                "write": [
                    {
                        "end": 486.71986258873164,
                        "id": "file_12_3",
                        "start": 356.6990647828569
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 159.23870967742195,
                    "start": 154.83870967742195
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 154.83870967742195,
                        "id": "file_13_0",
                        "start": 1.8843711340206188e-17
                    }
                ],
                "task_id": "task_13_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 204.8544286577803,
                    "start": 1.8843711340206188e-17
                },
                "write": [
                    {
                        "end": 204.8544286577803,
                        "id": "file_13_1",
                        "start": 159.23870967742195
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 222.5274335062357,
                    "start": 218.1274335062357
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 218.1274335062357,
                        "id": "file_13_1",
                        "start": 204.8544286577803
                    }
                ],
                "task_id": "task_13_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 340.1469537209265,
                    "start": 204.8544286577803
                },
                "write": [
                    {
                        "end": 340.1469537209265,
                        "id": "file_13_2",
                        "start": 222.5274335062357
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 356.25866352798874,
                    "start": 351.8586635279887
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 351.8586635279887,
                        "id": "file_13_2",
                        "start": 340.1469537209265
                    }
                ],
                "task_id": "task_13_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 488.9555443485829,
                    "start": 340.1469537209265
                },
                "write": [
                    {
                        "end": 488.9555443485829,
                        "id": "file_13_3",
                        "start": 356.25866352798874
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 159.23870967742195,
                    "start": 154.83870967742195
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 154.83870967742195,
                        "id": "file_14_0",
                        "start": 2.327752577319588e-17
                    }
                ],
                "task_id": "task_14_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 204.8544286577803,
                    "start": 2.327752577319588e-17
                },
                "write": [
                    {
                        "end": 204.8544286577803,
                        "id": "file_14_1",
                        "start": 159.23870967742195
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 222.5274335062357,
                    "start": 218.1274335062357
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 218.1274335062357,
                        "id": "file_14_1",
                        "start": 204.8544286577803
                    }
                ],
                "task_id": "task_14_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 339.0151035303408,
                    "start": 204.8544286577803
                },
                "write": [
                    {
                        "end": 339.0151035303408,
                        "id": "file_14_2",
                        "start": 222.5274335062357
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 349.02743609008974,
                    "start": 344.6274360900897
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 344.6274360900897,
                        "id": "file_14_2",
                        "start": 339.0151035303408
                    }
                ],
                "task_id": "task_14_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 445.05504544793934,
                    "start": 339.0151035303408
                },
                "write": [
                    {
                        "end": 445.05504544793934,
                        "id": "file_14_3",
                        "start": 349.02743609008974
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 159.23870967742195,
                    "start": 154.83870967742195
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 154.83870967742195,
                        "id": "file_15_0",
                        "start": 2.771134020618557e-17
                    }
                ],
                "task_id": "task_15_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 204.8544286577803,
                    "start": 2.771134020618557e-17
                },
                "write": [
                    {
                        "end": 204.8544286577803,
                        "id": "file_15_1",
                        "start": 159.23870967742195
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 222.5274335062357,
                    "start": 218.1274335062357
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 218.1274335062357,
                        "id": "file_15_1",
                        "start": 204.8544286577803
                    }
                ],
                "task_id": "task_15_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 339.4207369750867,
                    "start": 204.8544286577803
                },
                "write": [
                    {
                        "end": 339.4207369750867,
                        "id": "file_15_2",
                        "start": 222.5274335062357
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 351.76999932620043,
                    "start": 347.3699993262004
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 347.3699993262004,
                        "id": "file_15_2",
                        "start": 339.4207369750867
                    }
                ],
                "task_id": "task_15_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 475.9075015533656,
                    "start": 339.4207369750867
                },
                "write": [
                    {
                        "end": 475.9075015533656,
                        "id": "file_15_3",
                        "start": 351.76999932620043
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 159.23870967742195,
                    "start": 154.83870967742195
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 154.83870967742195,
                        "id": "file_16_0",
                        "start": 3.214515463917526e-17
                    }
                ],
                "task_id": "task_16_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 204.8544286577803,
                    "start": 3.214515463917526e-17
                },
                "write": [
                    {
                        "end": 204.8544286577803,
                        "id": "file_16_1",
                        "start": 159.23870967742195
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 222.5274335062357,
                    "start": 218.1274335062357
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 218.1274335062357,
                        "id": "file_16_1",
                        "start": 204.8544286577803
                    }
                ],
                "task_id": "task_16_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 339.4343802350618,
                    "start": 204.8544286577803
                },
                "write": [
                    {
                        "end": 339.4343802350618,
                        "id": "file_16_2",
                        "start": 222.5274335062357
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 351.8700499000429,
                    "start": 347.47004990004285
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 347.47004990004285,
                        "id": "file_16_2",
                        "start": 339.4343802350618
                    }
                ],
                "task_id": "task_16_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 475.9080312946374,
                    "start": 339.4343802350618
                },
                "write": [
                    {
                        "end": 475.9080312946374,
                        "id": "file_16_3",
                        "start": 351.8700499000429
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 159.23870967742195,
                    "start": 154.83870967742195
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 154.83870967742195,
                        "id": "file_17_0",
                        "start": 3.657896907216495e-17
                    }
                ],
                "task_id": "task_17_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 204.8578747379964,
                    "start": 3.657896907216495e-17
                },
                "write": [
                    {
                        "end": 204.8578747379964,
                        "id": "file_17_1",
                        "start": 159.23870967742195
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 222.5313718830305,
                    "start": 218.13137188303048
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 218.13137188303048,
                        "id": "file_17_1",
                        "start": 204.8578747379964
                    }
                ],
                "task_id": "task_17_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 342.1938101972976,
                    "start": 204.8578747379964
                },
                "write": [
                    {
                        "end": 342.1938101972976,
                        "id": "file_17_2",
                        "start": 222.5313718830305
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 359.8512389317721,
                    "start": 355.4512389317721
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 355.4512389317721,
                        "id": "file_17_2",
                        "start": 342.1938101972976
                    }
                ],
                "task_id": "task_17_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 486.925016697419,
                    "start": 342.1938101972976
                },
                "write": [
                    {
                        "end": 486.925016697419,
                        "id": "file_17_3",
                        "start": 359.8512389317721
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 159.23870967742195,
                    "start": 154.83870967742195
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 154.83870967742195,
                        "id": "file_18_0",
                        "start": 4.1012783505154644e-17
                    }
                ],
                "task_id": "task_18_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 204.8578747379964,
                    "start": 4.1012783505154644e-17
                },
                "write": [
                    {
                        "end": 204.8578747379964,
                        "id": "file_18_1",
                        "start": 159.23870967742195
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 222.5313718830305,
                    "start": 218.13137188303048
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 218.13137188303048,
                        "id": "file_18_1",
                        "start": 204.8578747379964
                    }
                ],
                "task_id": "task_18_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 342.1938101972976,
                    "start": 204.8578747379964
                },
                "write": [
                    {
                        "end": 342.1938101972976,
                        "id": "file_18_2",
                        "start": 222.5313718830305
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 359.8512389317721,
                    "start": 355.4512389317721
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 355.4512389317721,
                        "id": "file_18_2",
                        "start": 342.1938101972976
                    }
                ],
                "task_id": "task_18_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 488.6415701862012,
                    "start": 342.1938101972976
                },
                "write": [
                    {
                        "end": 488.6415701862012,
                        "id": "file_18_3",
                        "start": 359.8512389317721
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 159.23870967742195,
                    "start": 154.83870967742195
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 154.83870967742195,
                        "id": "file_19_0",
                        "start": 4.5446597938144336e-17
                    }
                ],
                "task_id": "task_19_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 205.14520054031587,
                    "start": 4.5446597938144336e-17
                },
                "write": [
                    {
                        "end": 205.14520054031587,
                        "id": "file_19_1",
                        "start": 159.23870967742195
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 222.8186976866198,
                    "start": 218.4186976866198
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 218.4186976866198,
                        "id": "file_19_1",
                        "start": 205.14520054031587
                    }
                ],
                "task_id": "task_19_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 342.26713274821674,
                    "start": 205.14520054031587
                },
                "write": [
                    {
                        "end": 342.26713274821674,
                        "id": "file_19_2",
                        "start": 222.8186976866198
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 359.9031757370515,
                    "start": 355.5031757370515
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 355.5031757370515,
                        "id": "file_19_2",
                        "start": 342.26713274821674
                    }
                ],
                "task_id": "task_19_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 488.6415701862012,
                    "start": 342.26713274821674
                },
                "write": [
                    {
                        "end": 488.6415701862012,
                        "id": "file_19_3",
                        "start": 359.9031757370515
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 159.23870967742195,
                    "start": 154.83870967742195
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 154.83870967742195,
                        "id": "file_1_0",
                        "start": 4.9880412371134027e-17
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 205.14520054031587,
                    "start": 4.9880412371134027e-17
                },
                "write": [
                    {
                        "end": 205.14520054031587,
                        "id": "file_1_1",
                        "start": 159.23870967742195
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 222.8186976866198,
                    "start": 218.4186976866198
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 218.4186976866198,
                        "id": "file_1_1",
                        "start": 205.14520054031587
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 343.2628349675818,
                    "start": 205.14520054031587
                },
                "write": [
                    {
                        "end": 343.2628349675818,
                        "id": "file_1_2",
                        "start": 222.8186976866198
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 360.41159888965103,
                    "start": 356.011598889651
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 356.011598889651,
                        "id": "file_1_2",
                        "start": 343.2628349675818
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 486.92944474064427,
                    "start": 343.2628349675818
                },
                "write": [
                    {
                        "end": 486.92944474064427,
                        "id": "file_1_3",
                        "start": 360.41159888965103
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 159.23870967742195,
                    "start": 154.83870967742195
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 154.83870967742195,
                        "id": "file_20_0",
                        "start": 5.431422680412372e-17
                    }
                ],
                "task_id": "task_20_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 205.14520054031587,
                    "start": 5.431422680412372e-17
                },
                "write": [
                    {
                        "end": 205.14520054031587,
                        "id": "file_20_1",
                        "start": 159.23870967742195
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 222.8186976866198,
                    "start": 218.4186976866198
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 218.4186976866198,
                        "id": "file_20_1",
                        "start": 205.14520054031587
                    }
                ],
                "task_id": "task_20_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 342.7731719705345,
                    "start": 205.14520054031587
                },
                "write": [
                    {
                        "end": 342.7731719705345,
                        "id": "file_20_2",
                        "start": 222.8186976866198
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 360.18717001825917,
                    "start": 355.78717001825913
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 355.78717001825913,
                        "id": "file_20_2",
                        "start": 342.7731719705345
                    }
                ],
                "task_id": "task_20_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 488.757409254155,
                    "start": 342.7731719705345
                },
                "write": [
                    {
                        "end": 488.757409254155,
                        "id": "file_20_3",
                        "start": 360.18717001825917
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 159.23870967742195,
                    "start": 154.83870967742195
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 154.83870967742195,
                        "id": "file_21_0",
                        "start": 5.87480412371134e-17
                    }
                ],
                "task_id": "task_21_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 205.14520054031587,
                    "start": 5.87480412371134e-17
                },
                "write": [
                    {
                        "end": 205.14520054031587,
                        "id": "file_21_1",
                        "start": 159.23870967742195
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 222.8186976866198,
                    "start": 218.4186976866198
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 218.4186976866198,
                        "id": "file_21_1",
                        "start": 205.14520054031587
                    }
                ],
                "task_id": "task_21_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 342.7671329979659,
                    "start": 205.14520054031587
                },
                "write": [
                    {
                        "end": 342.7671329979659,
                        "id": "file_21_2",
                        "start": 222.8186976866198
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 360.18415053197475,
                    "start": 355.7841505319747
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 355.7841505319747,
                        "id": "file_21_2",
                        "start": 342.7671329979659
                    }
                ],
                "task_id": "task_21_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 488.7561799939721,
                    "start": 342.7671329979659
                },
                "write": [
                    {
                        "end": 488.7561799939721,
                        "id": "file_21_3",
                        "start": 360.18415053197475
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 159.23870967742195,
                    "start": 154.83870967742195
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 154.83870967742195,
                        "id": "file_22_0",
                        "start": 6.31818556701031e-17
                    }
                ],
                "task_id": "task_22_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 207.7186058224657,
                    "start": 6.31818556701031e-17
                },
                "write": [
                    {
                        "end": 207.7186058224657,
                        "id": "file_22_1",
                        "start": 159.23870967742195
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 224.50840589335104,
                    "start": 220.10840589335103
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 220.10840589335103,
                        "id": "file_22_1",
                        "start": 207.7186058224657
                    }
                ],
                "task_id": "task_22_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 345.7112803874249,
                    "start": 207.7186058224657
                },
                "write": [
                    {
                        "end": 345.7112803874249,
                        "id": "file_22_2",
                        "start": 224.50840589335104
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 361.3799224931669,
                    "start": 356.9799224931669
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 356.9799224931669,
                        "id": "file_22_2",
                        "start": 345.7112803874249
                    }
                ],
                "task_id": "task_22_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 482.95116572807007,
                    "start": 345.7112803874249
                },
                "write": [
                    {
                        "end": 482.95116572807007,
                        "id": "file_22_3",
                        "start": 361.3799224931669
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 159.23870967742195,
                    "start": 154.83870967742195
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 154.83870967742195,
                        "id": "file_23_0",
                        "start": 6.761567010309279e-17
                    }
                ],
                "task_id": "task_23_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 207.7186058224657,
                    "start": 6.761567010309279e-17
                },
                "write": [
                    {
                        "end": 207.7186058224657,
                        "id": "file_23_1",
                        "start": 159.23870967742195
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 224.50840589335104,
                    "start": 220.10840589335103
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 220.10840589335103,
                        "id": "file_23_1",
                        "start": 207.7186058224657
                    }
                ],
                "task_id": "task_23_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 345.7112803874249,
                    "start": 207.7186058224657
                },
                "write": [
                    {
                        "end": 345.7112803874249,
                        "id": "file_23_2",
                        "start": 224.50840589335104
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 361.3799224931669,
                    "start": 356.9799224931669
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 356.9799224931669,
                        "id": "file_23_2",
                        "start": 345.7112803874249
                    }
                ],
                "task_id": "task_23_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 482.95116572807007,
                    "start": 345.7112803874249
                },
                "write": [
                    {
                        "end": 482.95116572807007,
                        "id": "file_23_3",
                        "start": 361.3799224931669
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 159.23870967742195,
                    "start": 154.83870967742195
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 154.83870967742195,
                        "id": "file_2_0",
                        "start": 7.204948453608248e-17
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 207.7186058224657,
                    "start": 7.204948453608248e-17
                },
                "write": [
                    {
                        "end": 207.7186058224657,
                        "id": "file_2_1",
                        "start": 159.23870967742195
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 224.50840589335104,
                    "start": 220.10840589335103
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 220.10840589335103,
                        "id": "file_2_1",
                        "start": 207.7186058224657
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 345.7112803874249,
                    "start": 207.7186058224657
                },
                "write": [
                    {
                        "end": 345.7112803874249,
                        "id": "file_2_2",
                        "start": 224.50840589335104
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 361.3799224931669,
                    "start": 356.9799224931669
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 356.9799224931669,
                        "id": "file_2_2",
                        "start": 345.7112803874249
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 482.95116572807007,
                    "start": 345.7112803874249
                },
                "write": [
                    {
                        "end": 482.95116572807007,
                        "id": "file_2_3",
                        "start": 361.3799224931669
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 159.23870967742195,
                    "start": 154.83870967742195
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 154.83870967742195,
                        "id": "file_3_0",
                        "start": 7.648329896907217e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 207.7186058224657,
                    "start": 7.648329896907217e-17
                },
                "write": [
                    {
                        "end": 207.7186058224657,
                        "id": "file_3_1",
                        "start": 159.23870967742195
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 224.50840589335104,
                    "start": 220.10840589335103
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 220.10840589335103,
                        "id": "file_3_1",
                        "start": 207.7186058224657
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 345.71101315342656,
                    "start": 207.7186058224657
                },
                "write": [
                    {
                        "end": 345.71101315342656,
                        "id": "file_3_2",
                        "start": 224.50840589335104
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 361.37986439881905,
                    "start": 356.9798643988191
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 356.9798643988191,
                        "id": "file_3_2",
                        "start": 345.71101315342656
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 477.7960418958159,
                    "start": 345.71101315342656
                },
                "write": [
                    {
                        "end": 477.7960418958159,
                        "id": "file_3_3",
                        "start": 361.37986439881905
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 159.23870967742195,
                    "start": 154.83870967742195
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 154.83870967742195,
                        "id": "file_4_0",
                        "start": 8.091711340206186e-17
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 207.7186058224657,
                    "start": 8.091711340206186e-17
                },
                "write": [
                    {
                        "end": 207.7186058224657,
                        "id": "file_4_1",
                        "start": 159.23870967742195
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 224.50840589335104,
                    "start": 220.10840589335103
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 220.10840589335103,
                        "id": "file_4_1",
                        "start": 207.7186058224657
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 345.71101315342656,
                    "start": 207.7186058224657
                },
                "write": [
                    {
                        "end": 345.71101315342656,
                        "id": "file_4_2",
                        "start": 224.50840589335104
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 361.37986439881905,
                    "start": 356.9798643988191
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 356.9798643988191,
                        "id": "file_4_2",
                        "start": 345.71101315342656
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 477.7960418958159,
                    "start": 345.71101315342656
                },
                "write": [
                    {
                        "end": 477.7960418958159,
                        "id": "file_4_3",
                        "start": 361.37986439881905
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 159.23870967742195,
                    "start": 154.83870967742195
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 154.83870967742195,
                        "id": "file_5_0",
                        "start": 8.535092783505155e-17
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 207.7186058224657,
                    "start": 8.535092783505155e-17
                },
                "write": [
                    {
                        "end": 207.7186058224657,
                        "id": "file_5_1",
                        "start": 159.23870967742195
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 224.50840589335104,
                    "start": 220.10840589335103
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 220.10840589335103,
                        "id": "file_5_1",
                        "start": 207.7186058224657
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 345.8394124649399,
                    "start": 207.7186058224657
                },
                "write": [
                    {
                        "end": 345.8394124649399,
                        "id": "file_5_2",
                        "start": 224.50840589335104
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 361.39099712658356,
                    "start": 356.9909971265836
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 356.9909971265836,
                        "id": "file_5_2",
                        "start": 345.8394124649399
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 488.91847380681236,
                    "start": 345.8394124649399
                },
                "write": [
                    {
                        "end": 488.91847380681236,
                        "id": "file_5_3",
                        "start": 361.39099712658356
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 159.23870967742195,
                    "start": 154.83870967742195
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 154.83870967742195,
                        "id": "file_6_0",
                        "start": 8.978474226804124e-17
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 207.7186058224657,
                    "start": 8.978474226804124e-17
                },
                "write": [
                    {
                        "end": 207.7186058224657,
                        "id": "file_6_1",
                        "start": 159.23870967742195
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 224.50840589335104,
                    "start": 220.10840589335103
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 220.10840589335103,
                        "id": "file_6_1",
                        "start": 207.7186058224657
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 345.83786487848937,
                    "start": 207.7186058224657
                },
                "write": [
                    {
                        "end": 345.83786487848937,
                        "id": "file_6_2",
                        "start": 224.50840589335104
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 361.390929840216,
                    "start": 356.99092984021604
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 356.99092984021604,
                        "id": "file_6_2",
                        "start": 345.83786487848937
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 488.91847380681236,
                    "start": 345.83786487848937
                },
                "write": [
                    {
                        "end": 488.91847380681236,
                        "id": "file_6_3",
                        "start": 361.390929840216
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 159.23870967742195,
                    "start": 154.83870967742195
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 154.83870967742195,
                        "id": "file_7_0",
                        "start": 9.421855670103093e-17
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 207.7186058224657,
                    "start": 9.421855670103093e-17
                },
                "write": [
                    {
                        "end": 207.7186058224657,
                        "id": "file_7_1",
                        "start": 159.23870967742195
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 224.50840589335104,
                    "start": 220.10840589335103
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 220.10840589335103,
                        "id": "file_7_1",
                        "start": 207.7186058224657
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 344.88886869254355,
                    "start": 207.7186058224657
                },
                "write": [
                    {
                        "end": 344.88886869254355,
                        "id": "file_7_2",
                        "start": 224.50840589335104
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 361.11039149856816,
                    "start": 356.7103914985682
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 356.7103914985682,
                        "id": "file_7_2",
                        "start": 344.88886869254355
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 476.54463131475313,
                    "start": 344.88886869254355
                },
                "write": [
                    {
                        "end": 476.54463131475313,
                        "id": "file_7_3",
                        "start": 361.11039149856816
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 159.23870967742195,
                    "start": 154.83870967742195
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 154.83870967742195,
                        "id": "file_8_0",
                        "start": 9.865237113402062e-17
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 207.7186058224657,
                    "start": 9.865237113402062e-17
                },
                "write": [
                    {
                        "end": 207.7186058224657,
                        "id": "file_8_1",
                        "start": 159.23870967742195
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 224.50840589335104,
                    "start": 220.10840589335103
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 220.10840589335103,
                        "id": "file_8_1",
                        "start": 207.7186058224657
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 343.90369941332654,
                    "start": 207.7186058224657
                },
                "write": [
                    {
                        "end": 343.90369941332654,
                        "id": "file_8_2",
                        "start": 224.50840589335104
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 360.6786257424533,
                    "start": 356.2786257424533
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 356.2786257424533,
                        "id": "file_8_2",
                        "start": 343.90369941332654
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 476.2890753583927,
                    "start": 343.90369941332654
                },
                "write": [
                    {
                        "end": 476.2890753583927,
                        "id": "file_8_3",
                        "start": 360.6786257424533
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 159.23870967742195,
                    "start": 154.83870967742195
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 154.83870967742195,
                        "id": "file_9_0",
                        "start": 1.0308618556701032e-16
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 207.7186058224657,
                    "start": 1.0308618556701032e-16
                },
                "write": [
                    {
                        "end": 207.7186058224657,
                        "id": "file_9_1",
                        "start": 159.23870967742195
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 224.50840589335104,
                    "start": 220.10840589335103
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 220.10840589335103,
                        "id": "file_9_1",
                        "start": 207.7186058224657
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 345.23330915060797,
                    "start": 207.7186058224657
                },
                "write": [
                    {
                        "end": 345.23330915060797,
                        "id": "file_9_2",
                        "start": 224.50840589335104
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 361.2344762244628,
                    "start": 356.83447622446283
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 356.83447622446283,
                        "id": "file_9_2",
                        "start": 345.23330915060797
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 476.5954018218189,
                    "start": 345.23330915060797
                },
                "write": [
                    {
                        "end": 476.5954018218189,
                        "id": "file_9_3",
                        "start": 361.2344762244628
                    }
                ]
            }
        ]
    }
}


==> result/multi/local/wrench/pagecache/dump_25.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 165.69032258064786,
                    "start": 161.29032258064785
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 161.29032258064785,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 212.99960442565822,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 212.99960442565822,
                        "id": "file_0_1",
                        "start": 165.69032258064786
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 218.64648721862153,
                    "start": 214.24648721862152
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 214.24648721862152,
                        "id": "file_0_1",
                        "start": 212.99960442565822
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 231.01135710224438,
                    "start": 212.99960442565822
                },
                "write": [
                    {
                        "end": 231.01135710224438,
                        "id": "file_0_2",
                        "start": 218.64648721862153
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 240.33988203562905,
                    "start": 235.93988203562904
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 235.93988203562904,
                        "id": "file_0_2",
                        "start": 231.01135710224438
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 380.0450143568164,
                    "start": 231.01135710224438
                },
                "write": [
                    {
                        "end": 380.0450143568164,
                        "id": "file_0_3",
                        "start": 240.33988203562905
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 165.69032258064786,
                    "start": 161.29032258064785
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 161.29032258064785,
                        "id": "file_10_0",
                        "start": 5.542268041237114e-18
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 212.99960442565822,
                    "start": 5.542268041237114e-18
                },
                "write": [
                    {
                        "end": 212.99960442565822,
                        "id": "file_10_1",
                        "start": 165.69032258064786
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 218.64648721862153,
                    "start": 214.24648721862152
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 214.24648721862152,
                        "id": "file_10_1",
                        "start": 212.99960442565822
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 231.01135710224438,
                    "start": 212.99960442565822
                },
                "write": [
                    {
                        "end": 231.01135710224438,
                        "id": "file_10_2",
                        "start": 218.64648721862153
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 240.33988203562905,
                    "start": 235.93988203562904
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 235.93988203562904,
                        "id": "file_10_2",
                        "start": 231.01135710224438
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 380.0450143568164,
                    "start": 231.01135710224438
                },
                "write": [
                    {
                        "end": 380.0450143568164,
                        "id": "file_10_3",
                        "start": 240.33988203562905
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 165.69032258064786,
                    "start": 161.29032258064785
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 161.29032258064785,
                        "id": "file_11_0",
                        "start": 9.976082474226805e-18
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 218.54452711305206,
                    "start": 9.976082474226805e-18
                },
                "write": [
                    {
                        "end": 218.54452711305206,
                        "id": "file_11_1",
                        "start": 165.69032258064786
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 235.22647618943293,
                    "start": 230.82647618943292
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 230.82647618943292,
                        "id": "file_11_1",
                        "start": 218.54452711305206
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 355.8110741874561,
                    "start": 218.54452711305206
                },
                "write": [
                    {
                        "end": 355.8110741874561,
                        "id": "file_11_2",
                        "start": 235.22647618943293
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 360.8345155839587,
                    "start": 356.4345155839587
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 356.4345155839587,
                        "id": "file_11_2",
                        "start": 355.8110741874561
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 398.77871889298126,
                    "start": 355.8110741874561
                },
                "write": [
                    {
                        "end": 398.77871889298126,
                        "id": "file_11_3",
                        "start": 360.8345155839587
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 165.69032258064786,
                    "start": 161.29032258064785
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 161.29032258064785,
                        "id": "file_12_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_12_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 218.54452711305206,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 218.54452711305206,
                        "id": "file_12_1",
                        "start": 165.69032258064786
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 235.22647618943293,
                    "start": 230.82647618943292
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 230.82647618943292,
                        "id": "file_12_1",
                        "start": 218.54452711305206
                    }
                ],
                "task_id": "task_12_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 378.24421082389784,
                    "start": 218.54452711305206
                },
                "write": [
                    {
                        "end": 378.24421082389784,
                        "id": "file_12_2",
                        "start": 235.22647618943293
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 388.0193937408577,
                    "start": 383.6193937408577
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 383.6193937408577,
                        "id": "file_12_2",
                        "start": 378.24421082389784
                    }
                ],
                "task_id": "task_12_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 486.50541254353334,
                    "start": 378.24421082389784
                },
                "write": [
                    {
                        "end": 486.50541254353334,
                        "id": "file_12_3",
                        "start": 388.0193937408577
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 165.69032258064786,
                    "start": 161.29032258064785
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 161.29032258064785,
                        "id": "file_13_0",
                        "start": 1.8843711340206188e-17
                    }
                ],
                "task_id": "task_13_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 218.54512577265305,
                    "start": 1.8843711340206188e-17
                },
                "write": [
                    {
                        "end": 218.54512577265305,
                        "id": "file_13_1",
                        "start": 165.69032258064786
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 235.22785310651554,
                    "start": 230.82785310651553
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 230.82785310651553,
                        "id": "file_13_1",
                        "start": 218.54512577265305
                    }
                ],
                "task_id": "task_13_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 382.3232843271432,
                    "start": 218.54512577265305
                },
                "write": [
                    {
                        "end": 382.3232843271432,
                        "id": "file_13_2",
                        "start": 235.22785310651554
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 398.54119843765716,
                    "start": 394.1411984376572
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 394.1411984376572,
                        "id": "file_13_2",
                        "start": 382.3232843271432
                    }
                ],
                "task_id": "task_13_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 517.9514868243964,
                    "start": 382.3232843271432
                },
                "write": [
                    {
                        "end": 517.9514868243964,
                        "id": "file_13_3",
                        "start": 398.54119843765716
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 165.69032258064786,
                    "start": 161.29032258064785
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 161.29032258064785,
                        "id": "file_14_0",
                        "start": 2.327752577319588e-17
                    }
                ],
                "task_id": "task_14_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 218.54512577265305,
                    "start": 2.327752577319588e-17
                },
                "write": [
                    {
                        "end": 218.54512577265305,
                        "id": "file_14_1",
                        "start": 165.69032258064786
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 235.22785310651554,
                    "start": 230.82785310651553
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 230.82785310651553,
                        "id": "file_14_1",
                        "start": 218.54512577265305
                    }
                ],
                "task_id": "task_14_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 379.7243121774667,
                    "start": 218.54512577265305
                },
                "write": [
                    {
                        "end": 379.7243121774667,
                        "id": "file_14_2",
                        "start": 235.22785310651554
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 396.01073703300335,
                    "start": 391.6107370330033
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 391.6107370330033,
                        "id": "file_14_2",
                        "start": 379.7243121774667
                    }
                ],
                "task_id": "task_14_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 509.41468391425434,
                    "start": 379.7243121774667
                },
                "write": [
                    {
                        "end": 509.41468391425434,
                        "id": "file_14_3",
                        "start": 396.01073703300335
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 165.69032258064786,
                    "start": 161.29032258064785
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 161.29032258064785,
                        "id": "file_15_0",
                        "start": 2.771134020618557e-17
                    }
                ],
                "task_id": "task_15_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 218.54512577265305,
                    "start": 2.771134020618557e-17
                },
                "write": [
                    {
                        "end": 218.54512577265305,
                        "id": "file_15_1",
                        "start": 165.69032258064786
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 235.22785310651554,
                    "start": 230.82785310651553
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 230.82785310651553,
                        "id": "file_15_1",
                        "start": 218.54512577265305
                    }
                ],
                "task_id": "task_15_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 374.7011012931005,
                    "start": 218.54512577265305
                },
                "write": [
                    {
                        "end": 374.7011012931005,
                        "id": "file_15_2",
                        "start": 235.22785310651554
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 379.72454268952765,
                    "start": 375.3245426895277
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 375.3245426895277,
                        "id": "file_15_2",
                        "start": 374.7011012931005
                    }
                ],
                "task_id": "task_15_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 394.6007777248503,
                    "start": 374.7011012931005
                },
                "write": [
                    {
                        "end": 394.6007777248503,
                        "id": "file_15_3",
                        "start": 379.72454268952765
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 165.69032258064786,
                    "start": 161.29032258064785
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 161.29032258064785,
                        "id": "file_16_0",
                        "start": 3.214515463917526e-17
                    }
                ],
                "task_id": "task_16_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 218.55039272402462,
                    "start": 3.214515463917526e-17
                },
                "write": [
                    {
                        "end": 218.55039272402462,
                        "id": "file_16_1",
                        "start": 165.69032258064786
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 235.2383870092589,
                    "start": 230.8383870092589
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 230.8383870092589,
                        "id": "file_16_1",
                        "start": 218.55039272402462
                    }
                ],
                "task_id": "task_16_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 379.4200047637177,
                    "start": 218.55039272402462
                },
                "write": [
                    {
                        "end": 379.4200047637177,
                        "id": "file_16_2",
                        "start": 235.2383870092589
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 395.52442334637004,
                    "start": 391.12442334637
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 391.12442334637,
                        "id": "file_16_2",
                        "start": 379.4200047637177
                    }
                ],
                "task_id": "task_16_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 518.3184156064505,
                    "start": 379.4200047637177
                },
                "write": [
                    {
                        "end": 518.3184156064505,
                        "id": "file_16_3",
                        "start": 395.52442334637004
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 165.69032258064786,
                    "start": 161.29032258064785
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 161.29032258064785,
                        "id": "file_17_0",
                        "start": 3.657896907216495e-17
                    }
                ],
                "task_id": "task_17_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 218.55039272402462,
                    "start": 3.657896907216495e-17
                },
                "write": [
                    {
                        "end": 218.55039272402462,
                        "id": "file_17_1",
                        "start": 165.69032258064786
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 235.2383870092589,
                    "start": 230.8383870092589
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 230.8383870092589,
                        "id": "file_17_1",
                        "start": 218.55039272402462
                    }
                ],
                "task_id": "task_17_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 379.4200047637177,
                    "start": 218.55039272402462
                },
                "write": [
                    {
                        "end": 379.4200047637177,
                        "id": "file_17_2",
                        "start": 235.2383870092589
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 395.52442334637004,
                    "start": 391.12442334637
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 391.12442334637,
                        "id": "file_17_2",
                        "start": 379.4200047637177
                    }
                ],
                "task_id": "task_17_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 518.3184156064505,
                    "start": 379.4200047637177
                },
                "write": [
                    {
                        "end": 518.3184156064505,
                        "id": "file_17_3",
                        "start": 395.52442334637004
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 165.69032258064786,
                    "start": 161.29032258064785
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 161.29032258064785,
                        "id": "file_18_0",
                        "start": 4.1012783505154644e-17
                    }
                ],
                "task_id": "task_18_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 218.7734603981731,
                    "start": 4.1012783505154644e-17
                },
                "write": [
                    {
                        "end": 218.7734603981731,
                        "id": "file_18_1",
                        "start": 165.69032258064786
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 235.60181687228464,
                    "start": 231.20181687228464
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 231.20181687228464,
                        "id": "file_18_1",
                        "start": 218.7734603981731
                    }
                ],
                "task_id": "task_18_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 382.08555359995853,
                    "start": 218.7734603981731
                },
                "write": [
                    {
                        "end": 382.08555359995853,
                        "id": "file_18_2",
                        "start": 235.60181687228464
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 398.4378372510394,
                    "start": 394.03783725103943
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 394.03783725103943,
                        "id": "file_18_2",
                        "start": 382.08555359995853
                    }
                ],
                "task_id": "task_18_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 517.9514868243964,
                    "start": 382.08555359995853
                },
                "write": [
                    {
                        "end": 517.9514868243964,
                        "id": "file_18_3",
                        "start": 398.4378372510394
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 165.69032258064786,
                    "start": 161.29032258064785
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 161.29032258064785,
                        "id": "file_19_0",
                        "start": 4.5446597938144336e-17
                    }
                ],
                "task_id": "task_19_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 218.7734603981731,
                    "start": 4.5446597938144336e-17
                },
                "write": [
                    {
                        "end": 218.7734603981731,
                        "id": "file_19_1",
                        "start": 165.69032258064786
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 235.60181687228464,
                    "start": 231.20181687228464
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 231.20181687228464,
                        "id": "file_19_1",
                        "start": 218.7734603981731
                    }
                ],
                "task_id": "task_19_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 382.08555359995853,
                    "start": 218.7734603981731
                },
                "write": [
                    {
                        "end": 382.08555359995853,
                        "id": "file_19_2",
                        "start": 235.60181687228464
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 398.4378372510394,
                    "start": 394.03783725103943
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 394.03783725103943,
                        "id": "file_19_2",
                        "start": 382.08555359995853
                    }
                ],
                "task_id": "task_19_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 517.9514868243964,
                    "start": 382.08555359995853
                },
                "write": [
                    {
                        "end": 517.9514868243964,
                        "id": "file_19_3",
                        "start": 398.4378372510394
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 165.69032258064786,
                    "start": 161.29032258064785
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 161.29032258064785,
                        "id": "file_1_0",
                        "start": 4.9880412371134027e-17
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 218.7734603981731,
                    "start": 4.9880412371134027e-17
                },
                "write": [
                    {
                        "end": 218.7734603981731,
                        "id": "file_1_1",
                        "start": 165.69032258064786
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 235.60181687228464,
                    "start": 231.20181687228464
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 231.20181687228464,
                        "id": "file_1_1",
                        "start": 218.7734603981731
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 382.08555359995853,
                    "start": 218.7734603981731
                },
                "write": [
                    {
                        "end": 382.08555359995853,
                        "id": "file_1_2",
                        "start": 235.60181687228464
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 398.4378372510394,
                    "start": 394.03783725103943
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 394.03783725103943,
                        "id": "file_1_2",
                        "start": 382.08555359995853
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 517.9514868243964,
                    "start": 382.08555359995853
                },
                "write": [
                    {
                        "end": 517.9514868243964,
                        "id": "file_1_3",
                        "start": 398.4378372510394
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 165.69032258064786,
                    "start": 161.29032258064785
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 161.29032258064785,
                        "id": "file_20_0",
                        "start": 5.431422680412372e-17
                    }
                ],
                "task_id": "task_20_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 222.07477161783063,
                    "start": 5.431422680412372e-17
                },
                "write": [
                    {
                        "end": 222.07477161783063,
                        "id": "file_20_1",
                        "start": 165.69032258064786
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 239.3907584732735,
                    "start": 234.9907584732735
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 234.9907584732735,
                        "id": "file_20_1",
                        "start": 222.07477161783063
                    }
                ],
                "task_id": "task_20_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 378.73580417973983,
                    "start": 222.07477161783063
                },
                "write": [
                    {
                        "end": 378.73580417973983,
                        "id": "file_20_2",
                        "start": 239.3907584732735
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 393.7293990050276,
                    "start": 389.3293990050276
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 389.3293990050276,
                        "id": "file_20_2",
                        "start": 378.73580417973983
                    }
                ],
                "task_id": "task_20_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 514.1330946449792,
                    "start": 378.73580417973983
                },
                "write": [
                    {
                        "end": 514.1330946449792,
                        "id": "file_20_3",
                        "start": 393.7293990050276
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 165.69032258064786,
                    "start": 161.29032258064785
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 161.29032258064785,
                        "id": "file_21_0",
                        "start": 5.87480412371134e-17
                    }
                ],
                "task_id": "task_21_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 222.07477161783063,
                    "start": 5.87480412371134e-17
                },
                "write": [
                    {
                        "end": 222.07477161783063,
                        "id": "file_21_1",
                        "start": 165.69032258064786
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 239.3907584732735,
                    "start": 234.9907584732735
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 234.9907584732735,
                        "id": "file_21_1",
                        "start": 222.07477161783063
                    }
                ],
                "task_id": "task_21_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 378.6893232495652,
                    "start": 222.07477161783063
                },
                "write": [
                    {
                        "end": 378.6893232495652,
                        "id": "file_21_2",
                        "start": 239.3907584732735
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 393.4737538877815,
                    "start": 389.0737538877815
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 389.0737538877815,
                        "id": "file_21_2",
                        "start": 378.6893232495652
                    }
                ],
                "task_id": "task_21_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 509.30030515703277,
                    "start": 378.6893232495652
                },
                "write": [
                    {
                        "end": 509.30030515703277,
                        "id": "file_21_3",
                        "start": 393.4737538877815
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 165.69032258064786,
                    "start": 161.29032258064785
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 161.29032258064785,
                        "id": "file_22_0",
                        "start": 6.31818556701031e-17
                    }
                ],
                "task_id": "task_22_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 222.07477161783063,
                    "start": 6.31818556701031e-17
                },
                "write": [
                    {
                        "end": 222.07477161783063,
                        "id": "file_22_1",
                        "start": 165.69032258064786
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 239.3907584732735,
                    "start": 234.9907584732735
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 234.9907584732735,
                        "id": "file_22_1",
                        "start": 222.07477161783063
                    }
                ],
                "task_id": "task_22_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 383.2793542694541,
                    "start": 222.07477161783063
                },
                "write": [
                    {
                        "end": 383.2793542694541,
                        "id": "file_22_2",
                        "start": 239.3907584732735
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 398.8737888399651,
                    "start": 394.4737888399651
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 394.4737888399651,
                        "id": "file_22_2",
                        "start": 383.2793542694541
                    }
                ],
                "task_id": "task_22_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 518.7773163067387,
                    "start": 383.2793542694541
                },
                "write": [
                    {
                        "end": 518.7773163067387,
                        "id": "file_22_3",
                        "start": 398.8737888399651
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 165.69032258064786,
                    "start": 161.29032258064785
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 161.29032258064785,
                        "id": "file_23_0",
                        "start": 6.761567010309279e-17
                    }
                ],
                "task_id": "task_23_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 222.07477161783063,
                    "start": 6.761567010309279e-17
                },
                "write": [
                    {
                        "end": 222.07477161783063,
                        "id": "file_23_1",
                        "start": 165.69032258064786
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 239.3907584732735,
                    "start": 234.9907584732735
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 234.9907584732735,
                        "id": "file_23_1",
                        "start": 222.07477161783063
                    }
                ],
                "task_id": "task_23_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 379.2053582855371,
                    "start": 222.07477161783063
                },
                "write": [
                    {
                        "end": 379.2053582855371,
                        "id": "file_23_2",
                        "start": 239.3907584732735
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 395.08112761531754,
                    "start": 390.6811276153175
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 390.6811276153175,
                        "id": "file_23_2",
                        "start": 379.2053582855371
                    }
                ],
                "task_id": "task_23_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 518.1284132112542,
                    "start": 379.2053582855371
                },
                "write": [
                    {
                        "end": 518.1284132112542,
                        "id": "file_23_3",
                        "start": 395.08112761531754
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 165.69032258064786,
                    "start": 161.29032258064785
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 161.29032258064785,
                        "id": "file_24_0",
                        "start": 7.204948453608248e-17
                    }
                ],
                "task_id": "task_24_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 222.07477161783063,
                    "start": 7.204948453608248e-17
                },
                "write": [
                    {
                        "end": 222.07477161783063,
                        "id": "file_24_1",
                        "start": 165.69032258064786
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 239.3907584732735,
                    "start": 234.9907584732735
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 234.9907584732735,
                        "id": "file_24_1",
                        "start": 222.07477161783063
                    }
                ],
                "task_id": "task_24_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 379.6170975993285,
                    "start": 222.07477161783063
                },
                "write": [
                    {
                        "end": 379.6170975993285,
                        "id": "file_24_2",
                        "start": 239.3907584732735
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 395.8606366244268,
                    "start": 391.4606366244268
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 391.4606366244268,
                        "id": "file_24_2",
                        "start": 379.6170975993285
                    }
                ],
                "task_id": "task_24_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 518.3184168215378,
                    "start": 379.6170975993285
                },
                "write": [
                    {
                        "end": 518.3184168215378,
                        "id": "file_24_3",
                        "start": 395.8606366244268
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 165.69032258064786,
                    "start": 161.29032258064785
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 161.29032258064785,
                        "id": "file_2_0",
                        "start": 7.648329896907217e-17
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 222.07477161783063,
                    "start": 7.648329896907217e-17
                },
                "write": [
                    {
                        "end": 222.07477161783063,
                        "id": "file_2_1",
                        "start": 165.69032258064786
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 239.3907584732735,
                    "start": 234.9907584732735
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 234.9907584732735,
                        "id": "file_2_1",
                        "start": 222.07477161783063
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 383.68608221467315,
                    "start": 222.07477161783063
                },
                "write": [
                    {
                        "end": 383.68608221467315,
                        "id": "file_2_2",
                        "start": 239.3907584732735
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 398.99946047131743,
                    "start": 394.59946047131746
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 394.59946047131746,
                        "id": "file_2_2",
                        "start": 383.68608221467315
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 509.4679579055263,
                    "start": 383.68608221467315
                },
                "write": [
                    {
                        "end": 509.4679579055263,
                        "id": "file_2_3",
                        "start": 398.99946047131743
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 165.69032258064786,
                    "start": 161.29032258064785
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 161.29032258064785,
                        "id": "file_3_0",
                        "start": 8.091711340206186e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 222.07477161783063,
                    "start": 8.091711340206186e-17
                },
                "write": [
                    {
                        "end": 222.07477161783063,
                        "id": "file_3_1",
                        "start": 165.69032258064786
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 239.3907584732735,
                    "start": 234.9907584732735
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 234.9907584732735,
                        "id": "file_3_1",
                        "start": 222.07477161783063
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 383.68608221467315,
                    "start": 222.07477161783063
                },
                "write": [
                    {
                        "end": 383.68608221467315,
                        "id": "file_3_2",
                        "start": 239.3907584732735
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 398.99946047131743,
                    "start": 394.59946047131746
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 394.59946047131746,
                        "id": "file_3_2",
                        "start": 383.68608221467315
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 509.5556881927252,
                    "start": 383.68608221467315
                },
                "write": [
                    {
                        "end": 509.5556881927252,
                        "id": "file_3_3",
                        "start": 398.99946047131743
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 165.69032258064786,
                    "start": 161.29032258064785
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 161.29032258064785,
                        "id": "file_4_0",
                        "start": 8.535092783505155e-17
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 222.07477161783063,
                    "start": 8.535092783505155e-17
                },
                "write": [
                    {
                        "end": 222.07477161783063,
                        "id": "file_4_1",
                        "start": 165.69032258064786
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 239.3907584732735,
                    "start": 234.9907584732735
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 234.9907584732735,
                        "id": "file_4_1",
                        "start": 222.07477161783063
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 383.68608221467315,
                    "start": 222.07477161783063
                },
                "write": [
                    {
                        "end": 383.68608221467315,
                        "id": "file_4_2",
                        "start": 239.3907584732735
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 398.99946047131743,
                    "start": 394.59946047131746
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 394.59946047131746,
                        "id": "file_4_2",
                        "start": 383.68608221467315
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 518.7839049991743,
                    "start": 383.68608221467315
                },
                "write": [
                    {
                        "end": 518.7839049991743,
                        "id": "file_4_3",
                        "start": 398.99946047131743
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 165.69032258064786,
                    "start": 161.29032258064785
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 161.29032258064785,
                        "id": "file_5_0",
                        "start": 8.978474226804124e-17
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 222.07477161783063,
                    "start": 8.978474226804124e-17
                },
                "write": [
                    {
                        "end": 222.07477161783063,
                        "id": "file_5_1",
                        "start": 165.69032258064786
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 239.3907584732735,
                    "start": 234.9907584732735
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 234.9907584732735,
                        "id": "file_5_1",
                        "start": 222.07477161783063
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 383.68608221467315,
                    "start": 222.07477161783063
                },
                "write": [
                    {
                        "end": 383.68608221467315,
                        "id": "file_5_2",
                        "start": 239.3907584732735
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 398.99946047131743,
                    "start": 394.59946047131746
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 394.59946047131746,
                        "id": "file_5_2",
                        "start": 383.68608221467315
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 517.6979625037395,
                    "start": 383.68608221467315
                },
                "write": [
                    {
                        "end": 517.6979625037395,
                        "id": "file_5_3",
                        "start": 398.99946047131743
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 165.69032258064786,
                    "start": 161.29032258064785
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 161.29032258064785,
                        "id": "file_6_0",
                        "start": 9.421855670103093e-17
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 222.07477161783063,
                    "start": 9.421855670103093e-17
                },
                "write": [
                    {
                        "end": 222.07477161783063,
                        "id": "file_6_1",
                        "start": 165.69032258064786
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 239.3907584732735,
                    "start": 234.9907584732735
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 234.9907584732735,
                        "id": "file_6_1",
                        "start": 222.07477161783063
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 383.68608221467315,
                    "start": 222.07477161783063
                },
                "write": [
                    {
                        "end": 383.68608221467315,
                        "id": "file_6_2",
                        "start": 239.3907584732735
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 398.99946047131743,
                    "start": 394.59946047131746
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 394.59946047131746,
                        "id": "file_6_2",
                        "start": 383.68608221467315
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 517.9881164459674,
                    "start": 383.68608221467315
                },
                "write": [
                    {
                        "end": 517.9881164459674,
                        "id": "file_6_3",
                        "start": 398.99946047131743
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 165.69032258064786,
                    "start": 161.29032258064785
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 161.29032258064785,
                        "id": "file_7_0",
                        "start": 9.865237113402062e-17
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 222.07477161783063,
                    "start": 9.865237113402062e-17
                },
                "write": [
                    {
                        "end": 222.07477161783063,
                        "id": "file_7_1",
                        "start": 165.69032258064786
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 239.3907584732735,
                    "start": 234.9907584732735
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 234.9907584732735,
                        "id": "file_7_1",
                        "start": 222.07477161783063
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 383.68608221467315,
                    "start": 222.07477161783063
                },
                "write": [
                    {
                        "end": 383.68608221467315,
                        "id": "file_7_2",
                        "start": 239.3907584732735
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 398.99946047131743,
                    "start": 394.59946047131746
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 394.59946047131746,
                        "id": "file_7_2",
                        "start": 383.68608221467315
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 518.0301706113881,
                    "start": 383.68608221467315
                },
                "write": [
                    {
                        "end": 518.0301706113881,
                        "id": "file_7_3",
                        "start": 398.99946047131743
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 165.69032258064786,
                    "start": 161.29032258064785
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 161.29032258064785,
                        "id": "file_8_0",
                        "start": 1.0308618556701032e-16
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 222.07477161783063,
                    "start": 1.0308618556701032e-16
                },
                "write": [
                    {
                        "end": 222.07477161783063,
                        "id": "file_8_1",
                        "start": 165.69032258064786
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 239.3907584732735,
                    "start": 234.9907584732735
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 234.9907584732735,
                        "id": "file_8_1",
                        "start": 222.07477161783063
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 382.77529713416004,
                    "start": 222.07477161783063
                },
                "write": [
                    {
                        "end": 382.77529713416004,
                        "id": "file_8_2",
                        "start": 239.3907584732735
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 398.7180730141725,
                    "start": 394.3180730141725
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 394.3180730141725,
                        "id": "file_8_2",
                        "start": 382.77529713416004
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 517.9534618886108,
                    "start": 382.77529713416004
                },
                "write": [
                    {
                        "end": 517.9534618886108,
                        "id": "file_8_3",
                        "start": 398.7180730141725
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 165.69032258064786,
                    "start": 161.29032258064785
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 161.29032258064785,
                        "id": "file_9_0",
                        "start": 1.0752000000000001e-16
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 222.07477161783063,
                    "start": 1.0752000000000001e-16
                },
                "write": [
                    {
                        "end": 222.07477161783063,
                        "id": "file_9_1",
                        "start": 165.69032258064786
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 239.3907584732735,
                    "start": 234.9907584732735
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 234.9907584732735,
                        "id": "file_9_1",
                        "start": 222.07477161783063
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 382.77529713416004,
                    "start": 222.07477161783063
                },
                "write": [
                    {
                        "end": 382.77529713416004,
                        "id": "file_9_2",
                        "start": 239.3907584732735
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 398.7180730141725,
                    "start": 394.3180730141725
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 394.3180730141725,
                        "id": "file_9_2",
                        "start": 382.77529713416004
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 518.7464432200147,
                    "start": 382.77529713416004
                },
                "write": [
                    {
                        "end": 518.7464432200147,
                        "id": "file_9_3",
                        "start": 398.7180730141725
                    }
                ]
            }
        ]
    }
}


==> result/multi/local/wrench/pagecache/dump_26.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 172.14193907527164,
                    "start": 167.74193907527163
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 167.74193907527163,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 233.3431901200091,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 233.3431901200091,
                        "id": "file_0_1",
                        "start": 172.14193907527164
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 252.4742329341115,
                    "start": 248.0742329341115
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 248.0742329341115,
                        "id": "file_0_1",
                        "start": 233.3431901200091
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 392.2418077749078,
                    "start": 233.3431901200091
                },
                "write": [
                    {
                        "end": 392.2418077749078,
                        "id": "file_0_2",
                        "start": 252.4742329341115
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 410.2224795174857,
                    "start": 405.82247951748565
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 405.82247951748565,
                        "id": "file_0_2",
                        "start": 392.2418077749078
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 532.8335666391374,
                    "start": 392.2418077749078
                },
                "write": [
                    {
                        "end": 532.8335666391374,
                        "id": "file_0_3",
                        "start": 410.2224795174857
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 172.14193907527164,
                    "start": 167.74193907527163
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 167.74193907527163,
                        "id": "file_10_0",
                        "start": 5.542268041237114e-18
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 233.3431901200091,
                    "start": 5.542268041237114e-18
                },
                "write": [
                    {
                        "end": 233.3431901200091,
                        "id": "file_10_1",
                        "start": 172.14193907527164
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 252.4742329341115,
                    "start": 248.0742329341115
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 248.0742329341115,
                        "id": "file_10_1",
                        "start": 233.3431901200091
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 392.2418077749078,
                    "start": 233.3431901200091
                },
                "write": [
                    {
                        "end": 392.2418077749078,
                        "id": "file_10_2",
                        "start": 252.4742329341115
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 410.2224795174857,
                    "start": 405.82247951748565
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 405.82247951748565,
                        "id": "file_10_2",
                        "start": 392.2418077749078
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 532.8335666391374,
                    "start": 392.2418077749078
                },
                "write": [
                    {
                        "end": 532.8335666391374,
                        "id": "file_10_3",
                        "start": 410.2224795174857
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 172.14193907527164,
                    "start": 167.74193907527163
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 167.74193907527163,
                        "id": "file_11_0",
                        "start": 9.976082474226805e-18
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 233.34424470355023,
                    "start": 9.976082474226805e-18
                },
                "write": [
                    {
                        "end": 233.34424470355023,
                        "id": "file_11_1",
                        "start": 172.14193907527164
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 252.47581480942367,
                    "start": 248.07581480942366
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 248.07581480942366,
                        "id": "file_11_1",
                        "start": 233.34424470355023
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 391.6251928756175,
                    "start": 233.34424470355023
                },
                "write": [
                    {
                        "end": 391.6251928756175,
                        "id": "file_11_2",
                        "start": 252.47581480942367
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 409.77618063614455,
                    "start": 405.3761806361445
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 405.3761806361445,
                        "id": "file_11_2",
                        "start": 391.6251928756175
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 537.4020074800947,
                    "start": 391.6251928756175
                },
                "write": [
                    {
                        "end": 537.4020074800947,
                        "id": "file_11_3",
                        "start": 409.77618063614455
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 172.14193907527164,
                    "start": 167.74193907527163
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 167.74193907527163,
                        "id": "file_12_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_12_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 233.34424470355023,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 233.34424470355023,
                        "id": "file_12_1",
                        "start": 172.14193907527164
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 252.47581480942367,
                    "start": 248.07581480942366
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 248.07581480942366,
                        "id": "file_12_1",
                        "start": 233.34424470355023
                    }
                ],
                "task_id": "task_12_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 391.62519247329,
                    "start": 233.34424470355023
                },
                "write": [
                    {
                        "end": 391.62519247329,
                        "id": "file_12_2",
                        "start": 252.47581480942367
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 409.77618001436554,
                    "start": 405.3761800143655
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 405.3761800143655,
                        "id": "file_12_2",
                        "start": 391.62519247329
                    }
                ],
                "task_id": "task_12_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 537.4017467683324,
                    "start": 391.62519247329
                },
                "write": [
                    {
                        "end": 537.4017467683324,
                        "id": "file_12_3",
                        "start": 409.77618001436554
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 172.14193907527164,
                    "start": 167.74193907527163
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 167.74193907527163,
                        "id": "file_13_0",
                        "start": 1.8843711340206188e-17
                    }
                ],
                "task_id": "task_13_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 233.34424470355023,
                    "start": 1.8843711340206188e-17
                },
                "write": [
                    {
                        "end": 233.34424470355023,
                        "id": "file_13_1",
                        "start": 172.14193907527164
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 252.47581480942367,
                    "start": 248.07581480942366
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 248.07581480942366,
                        "id": "file_13_1",
                        "start": 233.34424470355023
                    }
                ],
                "task_id": "task_13_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 391.62517593671475,
                    "start": 233.34424470355023
                },
                "write": [
                    {
                        "end": 391.62517593671475,
                        "id": "file_13_2",
                        "start": 252.47581480942367
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 409.77615295451506,
                    "start": 405.376152954515
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 405.376152954515,
                        "id": "file_13_2",
                        "start": 391.62517593671475
                    }
                ],
                "task_id": "task_13_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 537.2272706419816,
                    "start": 391.62517593671475
                },
                "write": [
                    {
                        "end": 537.2272706419816,
                        "id": "file_13_3",
                        "start": 409.77615295451506
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 172.14193907527164,
                    "start": 167.74193907527163
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 167.74193907527163,
                        "id": "file_14_0",
                        "start": 2.327752577319588e-17
                    }
                ],
                "task_id": "task_14_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 233.34424470355023,
                    "start": 2.327752577319588e-17
                },
                "write": [
                    {
                        "end": 233.34424470355023,
                        "id": "file_14_1",
                        "start": 172.14193907527164
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 252.47581480942367,
                    "start": 248.07581480942366
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 248.07581480942366,
                        "id": "file_14_1",
                        "start": 233.34424470355023
                    }
                ],
                "task_id": "task_14_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 391.62477465616615,
                    "start": 233.34424470355023
                },
                "write": [
                    {
                        "end": 391.62477465616615,
                        "id": "file_14_2",
                        "start": 252.47581480942367
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 409.7754598335673,
                    "start": 405.3754598335673
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 405.3754598335673,
                        "id": "file_14_2",
                        "start": 391.62477465616615
                    }
                ],
                "task_id": "task_14_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 532.6123752675659,
                    "start": 391.62477465616615
                },
                "write": [
                    {
                        "end": 532.6123752675659,
                        "id": "file_14_3",
                        "start": 409.7754598335673
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 172.14193907527164,
                    "start": 167.74193907527163
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 167.74193907527163,
                        "id": "file_15_0",
                        "start": 2.771134020618557e-17
                    }
                ],
                "task_id": "task_15_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 233.3452671806907,
                    "start": 2.771134020618557e-17
                },
                "write": [
                    {
                        "end": 233.3452671806907,
                        "id": "file_15_1",
                        "start": 172.14193907527164
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 252.4770929058496,
                    "start": 248.07709290584958
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 248.07709290584958,
                        "id": "file_15_1",
                        "start": 233.3452671806907
                    }
                ],
                "task_id": "task_15_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 387.88960614110715,
                    "start": 233.3452671806907
                },
                "write": [
                    {
                        "end": 387.88960614110715,
                        "id": "file_15_2",
                        "start": 252.4770929058496
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 395.58121948670123,
                    "start": 391.1812194867012
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 391.1812194867012,
                        "id": "file_15_2",
                        "start": 387.88960614110715
                    }
                ],
                "task_id": "task_15_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 489.41550355219925,
                    "start": 387.88960614110715
                },
                "write": [
                    {
                        "end": 489.41550355219925,
                        "id": "file_15_3",
                        "start": 395.58121948670123
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 172.14193907527164,
                    "start": 167.74193907527163
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 167.74193907527163,
                        "id": "file_16_0",
                        "start": 3.214515463917526e-17
                    }
                ],
                "task_id": "task_16_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 233.3452671806907,
                    "start": 3.214515463917526e-17
                },
                "write": [
                    {
                        "end": 233.3452671806907,
                        "id": "file_16_1",
                        "start": 172.14193907527164
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 252.4770929058496,
                    "start": 248.07709290584958
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 248.07709290584958,
                        "id": "file_16_1",
                        "start": 233.3452671806907
                    }
                ],
                "task_id": "task_16_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 382.63322929940216,
                    "start": 233.3452671806907
                },
                "write": [
                    {
                        "end": 382.63322929940216,
                        "id": "file_16_2",
                        "start": 252.4770929058496
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 387.6566706959696,
                    "start": 383.2566706959696
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 383.2566706959696,
                        "id": "file_16_2",
                        "start": 382.63322929940216
                    }
                ],
                "task_id": "task_16_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 440.4323731418733,
                    "start": 382.63322929940216
                },
                "write": [
                    {
                        "end": 440.4323731418733,
                        "id": "file_16_3",
                        "start": 387.6566706959696
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 172.14193907527164,
                    "start": 167.74193907527163
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 167.74193907527163,
                        "id": "file_17_0",
                        "start": 3.657896907216495e-17
                    }
                ],
                "task_id": "task_17_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 233.3452671806907,
                    "start": 3.657896907216495e-17
                },
                "write": [
                    {
                        "end": 233.3452671806907,
                        "id": "file_17_1",
                        "start": 172.14193907527164
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 252.4770929058496,
                    "start": 248.07709290584958
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 248.07709290584958,
                        "id": "file_17_1",
                        "start": 233.3452671806907
                    }
                ],
                "task_id": "task_17_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 388.0624902003329,
                    "start": 233.3452671806907
                },
                "write": [
                    {
                        "end": 388.0624902003329,
                        "id": "file_17_2",
                        "start": 252.4770929058496
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 395.7840230594371,
                    "start": 391.3840230594371
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 391.3840230594371,
                        "id": "file_17_2",
                        "start": 388.0624902003329
                    }
                ],
                "task_id": "task_17_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 489.42693027954766,
                    "start": 388.0624902003329
                },
                "write": [
                    {
                        "end": 489.42693027954766,
                        "id": "file_17_3",
                        "start": 395.7840230594371
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 172.14193907527164,
                    "start": 167.74193907527163
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 167.74193907527163,
                        "id": "file_18_0",
                        "start": 4.1012783505154644e-17
                    }
                ],
                "task_id": "task_18_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 233.3580556628187,
                    "start": 4.1012783505154644e-17
                },
                "write": [
                    {
                        "end": 233.3580556628187,
                        "id": "file_18_1",
                        "start": 172.14193907527164
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 252.49068066811103,
                    "start": 248.09068066811102
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 248.09068066811102,
                        "id": "file_18_1",
                        "start": 233.3580556628187
                    }
                ],
                "task_id": "task_18_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 391.6332037947779,
                    "start": 233.3580556628187
                },
                "write": [
                    {
                        "end": 391.6332037947779,
                        "id": "file_18_2",
                        "start": 252.49068066811103
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 409.78777988572915,
                    "start": 405.3877798857291
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 405.3877798857291,
                        "id": "file_18_2",
                        "start": 391.6332037947779
                    }
                ],
                "task_id": "task_18_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 537.4372213288062,
                    "start": 391.6332037947779
                },
                "write": [
                    {
                        "end": 537.4372213288062,
                        "id": "file_18_3",
                        "start": 409.78777988572915
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 172.14193907527164,
                    "start": 167.74193907527163
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 167.74193907527163,
                        "id": "file_19_0",
                        "start": 4.5446597938144336e-17
                    }
                ],
                "task_id": "task_19_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 233.3580556628187,
                    "start": 4.5446597938144336e-17
                },
                "write": [
                    {
                        "end": 233.3580556628187,
                        "id": "file_19_1",
                        "start": 172.14193907527164
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 252.49068066811103,
                    "start": 248.09068066811102
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 248.09068066811102,
                        "id": "file_19_1",
                        "start": 233.3580556628187
                    }
                ],
                "task_id": "task_19_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 391.63262083363907,
                    "start": 233.3580556628187
                },
                "write": [
                    {
                        "end": 391.63262083363907,
                        "id": "file_19_2",
                        "start": 252.49068066811103
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 409.78698493872156,
                    "start": 405.3869849387215
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 405.3869849387215,
                        "id": "file_19_2",
                        "start": 391.63262083363907
                    }
                ],
                "task_id": "task_19_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 537.4369194983823,
                    "start": 391.63262083363907
                },
                "write": [
                    {
                        "end": 537.4369194983823,
                        "id": "file_19_3",
                        "start": 409.78698493872156
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 172.14193907527164,
                    "start": 167.74193907527163
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 167.74193907527163,
                        "id": "file_1_0",
                        "start": 4.9880412371134027e-17
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 233.3580556628187,
                    "start": 4.9880412371134027e-17
                },
                "write": [
                    {
                        "end": 233.3580556628187,
                        "id": "file_1_1",
                        "start": 172.14193907527164
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 252.49068066811103,
                    "start": 248.09068066811102
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 248.09068066811102,
                        "id": "file_1_1",
                        "start": 233.3580556628187
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 392.24180851098436,
                    "start": 233.3580556628187
                },
                "write": [
                    {
                        "end": 392.24180851098436,
                        "id": "file_1_2",
                        "start": 252.49068066811103
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 410.2224798605866,
                    "start": 405.8224798605866
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 405.8224798605866,
                        "id": "file_1_2",
                        "start": 392.24180851098436
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 532.847134157425,
                    "start": 392.24180851098436
                },
                "write": [
                    {
                        "end": 532.847134157425,
                        "id": "file_1_3",
                        "start": 410.2224798605866
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 172.14193907527164,
                    "start": 167.74193907527163
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 167.74193907527163,
                        "id": "file_20_0",
                        "start": 5.431422680412372e-17
                    }
                ],
                "task_id": "task_20_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 233.3580556628187,
                    "start": 5.431422680412372e-17
                },
                "write": [
                    {
                        "end": 233.3580556628187,
                        "id": "file_20_1",
                        "start": 172.14193907527164
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 252.49068066811103,
                    "start": 248.09068066811102
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 248.09068066811102,
                        "id": "file_20_1",
                        "start": 233.3580556628187
                    }
                ],
                "task_id": "task_20_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 392.2418083054565,
                    "start": 233.3580556628187
                },
                "write": [
                    {
                        "end": 392.2418083054565,
                        "id": "file_20_2",
                        "start": 252.49068066811103
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 410.2224797712265,
                    "start": 405.82247977122654
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 405.82247977122654,
                        "id": "file_20_2",
                        "start": 392.2418083054565
                    }
                ],
                "task_id": "task_20_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 532.847134157425,
                    "start": 392.2418083054565
                },
                "write": [
                    {
                        "end": 532.847134157425,
                        "id": "file_20_3",
                        "start": 410.2224797712265
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 172.14193907527164,
                    "start": 167.74193907527163
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 167.74193907527163,
                        "id": "file_21_0",
                        "start": 5.87480412371134e-17
                    }
                ],
                "task_id": "task_21_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 233.67559440928588,
                    "start": 5.87480412371134e-17
                },
                "write": [
                    {
                        "end": 233.67559440928588,
                        "id": "file_21_1",
                        "start": 172.14193907527164
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 252.74868090068418,
                    "start": 248.34868090068417
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 248.34868090068417,
                        "id": "file_21_1",
                        "start": 233.67559440928588
                    }
                ],
                "task_id": "task_21_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 388.7303180262177,
                    "start": 233.67559440928588
                },
                "write": [
                    {
                        "end": 388.7303180262177,
                        "id": "file_21_2",
                        "start": 252.74868090068418
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 398.8212146639094,
                    "start": 394.4212146639094
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 394.4212146639094,
                        "id": "file_21_2",
                        "start": 388.7303180262177
                    }
                ],
                "task_id": "task_21_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 522.322363928165,
                    "start": 388.7303180262177
                },
                "write": [
                    {
                        "end": 522.322363928165,
                        "id": "file_21_3",
                        "start": 398.8212146639094
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 172.14193907527164,
                    "start": 167.74193907527163
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 167.74193907527163,
                        "id": "file_22_0",
                        "start": 6.31818556701031e-17
                    }
                ],
                "task_id": "task_22_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 233.67559440928588,
                    "start": 6.31818556701031e-17
                },
                "write": [
                    {
                        "end": 233.67559440928588,
                        "id": "file_22_1",
                        "start": 172.14193907527164
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 252.74868090068418,
                    "start": 248.34868090068417
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 248.34868090068417,
                        "id": "file_22_1",
                        "start": 233.67559440928588
                    }
                ],
                "task_id": "task_22_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 388.7303180262177,
                    "start": 233.67559440928588
                },
                "write": [
                    {
                        "end": 388.7303180262177,
                        "id": "file_22_2",
                        "start": 252.74868090068418
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 398.8212146639094,
                    "start": 394.4212146639094
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 394.4212146639094,
                        "id": "file_22_2",
                        "start": 388.7303180262177
                    }
                ],
                "task_id": "task_22_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 522.322363928165,
                    "start": 388.7303180262177
                },
                "write": [
                    {
                        "end": 522.322363928165,
                        "id": "file_22_3",
                        "start": 398.8212146639094
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 172.14193907527164,
                    "start": 167.74193907527163
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 167.74193907527163,
                        "id": "file_23_0",
                        "start": 6.761567010309279e-17
                    }
                ],
                "task_id": "task_23_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 233.67559440928588,
                    "start": 6.761567010309279e-17
                },
                "write": [
                    {
                        "end": 233.67559440928588,
                        "id": "file_23_1",
                        "start": 172.14193907527164
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 252.74868090068418,
                    "start": 248.34868090068417
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 248.34868090068417,
                        "id": "file_23_1",
                        "start": 233.67559440928588
                    }
                ],
                "task_id": "task_23_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 387.82157435972437,
                    "start": 233.67559440928588
                },
                "write": [
                    {
                        "end": 387.82157435972437,
                        "id": "file_23_2",
                        "start": 252.74868090068418
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 395.3504996882838,
                    "start": 390.95049968828374
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 390.95049968828374,
                        "id": "file_23_2",
                        "start": 387.82157435972437
                    }
                ],
                "task_id": "task_23_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 484.13184468660074,
                    "start": 387.82157435972437
                },
                "write": [
                    {
                        "end": 484.13184468660074,
                        "id": "file_23_3",
                        "start": 395.3504996882838
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 172.14193907527164,
                    "start": 167.74193907527163
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 167.74193907527163,
                        "id": "file_24_0",
                        "start": 7.204948453608248e-17
                    }
                ],
                "task_id": "task_24_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 236.24899954315995,
                    "start": 7.204948453608248e-17
                },
                "write": [
                    {
                        "end": 236.24899954315995,
                        "id": "file_24_1",
                        "start": 172.14193907527164
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 254.22717548968336,
                    "start": 249.82717548968336
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 249.82717548968336,
                        "id": "file_24_1",
                        "start": 236.24899954315995
                    }
                ],
                "task_id": "task_24_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 394.965133783735,
                    "start": 236.24899954315995
                },
                "write": [
                    {
                        "end": 394.965133783735,
                        "id": "file_24_2",
                        "start": 254.22717548968336
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 411.2773976176711,
                    "start": 406.87739761767114
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 406.87739761767114,
                        "id": "file_24_2",
                        "start": 394.965133783735
                    }
                ],
                "task_id": "task_24_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 538.3300408745233,
                    "start": 394.965133783735
                },
                "write": [
                    {
                        "end": 538.3300408745233,
                        "id": "file_24_3",
                        "start": 411.2773976176711
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 172.14193907527164,
                    "start": 167.74193907527163
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 167.74193907527163,
                        "id": "file_25_0",
                        "start": 7.648329896907217e-17
                    }
                ],
                "task_id": "task_25_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 236.24899954315995,
                    "start": 7.648329896907217e-17
                },
                "write": [
                    {
                        "end": 236.24899954315995,
                        "id": "file_25_1",
                        "start": 172.14193907527164
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 254.22717548968336,
                    "start": 249.82717548968336
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 249.82717548968336,
                        "id": "file_25_1",
                        "start": 236.24899954315995
                    }
                ],
                "task_id": "task_25_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 394.965133783735,
                    "start": 236.24899954315995
                },
                "write": [
                    {
                        "end": 394.965133783735,
                        "id": "file_25_2",
                        "start": 254.22717548968336
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 411.2773976176711,
                    "start": 406.87739761767114
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 406.87739761767114,
                        "id": "file_25_2",
                        "start": 394.965133783735
                    }
                ],
                "task_id": "task_25_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 538.3300408745233,
                    "start": 394.965133783735
                },
                "write": [
                    {
                        "end": 538.3300408745233,
                        "id": "file_25_3",
                        "start": 411.2773976176711
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 172.14193907527164,
                    "start": 167.74193907527163
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 167.74193907527163,
                        "id": "file_2_0",
                        "start": 8.091711340206186e-17
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 236.24899954315995,
                    "start": 8.091711340206186e-17
                },
                "write": [
                    {
                        "end": 236.24899954315995,
                        "id": "file_2_1",
                        "start": 172.14193907527164
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 254.22717548968336,
                    "start": 249.82717548968336
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 249.82717548968336,
                        "id": "file_2_1",
                        "start": 236.24899954315995
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 394.965133783735,
                    "start": 236.24899954315995
                },
                "write": [
                    {
                        "end": 394.965133783735,
                        "id": "file_2_2",
                        "start": 254.22717548968336
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 411.2773976176711,
                    "start": 406.87739761767114
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 406.87739761767114,
                        "id": "file_2_2",
                        "start": 394.965133783735
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 538.3300408745233,
                    "start": 394.965133783735
                },
                "write": [
                    {
                        "end": 538.3300408745233,
                        "id": "file_2_3",
                        "start": 411.2773976176711
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 172.14193907527164,
                    "start": 167.74193907527163
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 167.74193907527163,
                        "id": "file_3_0",
                        "start": 8.535092783505155e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 236.24899954315995,
                    "start": 8.535092783505155e-17
                },
                "write": [
                    {
                        "end": 236.24899954315995,
                        "id": "file_3_1",
                        "start": 172.14193907527164
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 254.22717548968336,
                    "start": 249.82717548968336
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 249.82717548968336,
                        "id": "file_3_1",
                        "start": 236.24899954315995
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 394.5495174207273,
                    "start": 236.24899954315995
                },
                "write": [
                    {
                        "end": 394.5495174207273,
                        "id": "file_3_2",
                        "start": 254.22717548968336
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 411.1637505016434,
                    "start": 406.7637505016434
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 406.7637505016434,
                        "id": "file_3_2",
                        "start": 394.5495174207273
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 537.3804416423973,
                    "start": 394.5495174207273
                },
                "write": [
                    {
                        "end": 537.3804416423973,
                        "id": "file_3_3",
                        "start": 411.1637505016434
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 172.14193907527164,
                    "start": 167.74193907527163
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 167.74193907527163,
                        "id": "file_4_0",
                        "start": 8.978474226804124e-17
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 236.24899954315995,
                    "start": 8.978474226804124e-17
                },
                "write": [
                    {
                        "end": 236.24899954315995,
                        "id": "file_4_1",
                        "start": 172.14193907527164
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 254.22717548968336,
                    "start": 249.82717548968336
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 249.82717548968336,
                        "id": "file_4_1",
                        "start": 236.24899954315995
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 394.5495170632873,
                    "start": 236.24899954315995
                },
                "write": [
                    {
                        "end": 394.5495170632873,
                        "id": "file_4_2",
                        "start": 254.22717548968336
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 411.16375039441135,
                    "start": 406.7637503944114
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 406.7637503944114,
                        "id": "file_4_2",
                        "start": 394.5495170632873
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 538.2702273109323,
                    "start": 394.5495170632873
                },
                "write": [
                    {
                        "end": 538.2702273109323,
                        "id": "file_4_3",
                        "start": 411.16375039441135
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 172.14193907527164,
                    "start": 167.74193907527163
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 167.74193907527163,
                        "id": "file_5_0",
                        "start": 9.421855670103093e-17
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 236.24899954315995,
                    "start": 9.421855670103093e-17
                },
                "write": [
                    {
                        "end": 236.24899954315995,
                        "id": "file_5_1",
                        "start": 172.14193907527164
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 254.22717548968336,
                    "start": 249.82717548968336
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 249.82717548968336,
                        "id": "file_5_1",
                        "start": 236.24899954315995
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 394.5495170632873,
                    "start": 236.24899954315995
                },
                "write": [
                    {
                        "end": 394.5495170632873,
                        "id": "file_5_2",
                        "start": 254.22717548968336
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 411.16375039441135,
                    "start": 406.7637503944114
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 406.7637503944114,
                        "id": "file_5_2",
                        "start": 394.5495170632873
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 537.402015426063,
                    "start": 394.5495170632873
                },
                "write": [
                    {
                        "end": 537.402015426063,
                        "id": "file_5_3",
                        "start": 411.16375039441135
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 172.14193907527164,
                    "start": 167.74193907527163
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 167.74193907527163,
                        "id": "file_6_0",
                        "start": 9.865237113402062e-17
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 236.24899954315995,
                    "start": 9.865237113402062e-17
                },
                "write": [
                    {
                        "end": 236.24899954315995,
                        "id": "file_6_1",
                        "start": 172.14193907527164
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 254.22717548968336,
                    "start": 249.82717548968336
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 249.82717548968336,
                        "id": "file_6_1",
                        "start": 236.24899954315995
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 394.5495170632873,
                    "start": 236.24899954315995
                },
                "write": [
                    {
                        "end": 394.5495170632873,
                        "id": "file_6_2",
                        "start": 254.22717548968336
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 411.16375039441135,
                    "start": 406.7637503944114
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 406.7637503944114,
                        "id": "file_6_2",
                        "start": 394.5495170632873
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 537.402015426063,
                    "start": 394.5495170632873
                },
                "write": [
                    {
                        "end": 537.402015426063,
                        "id": "file_6_3",
                        "start": 411.16375039441135
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 172.14193907527164,
                    "start": 167.74193907527163
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 167.74193907527163,
                        "id": "file_7_0",
                        "start": 1.0308618556701032e-16
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 236.24899954315995,
                    "start": 1.0308618556701032e-16
                },
                "write": [
                    {
                        "end": 236.24899954315995,
                        "id": "file_7_1",
                        "start": 172.14193907527164
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 254.22717548968336,
                    "start": 249.82717548968336
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 249.82717548968336,
                        "id": "file_7_1",
                        "start": 236.24899954315995
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 394.2548874479965,
                    "start": 236.24899954315995
                },
                "write": [
                    {
                        "end": 394.2548874479965,
                        "id": "file_7_2",
                        "start": 254.22717548968336
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 411.0555849294535,
                    "start": 406.65558492945354
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 406.65558492945354,
                        "id": "file_7_2",
                        "start": 394.2548874479965
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 532.2975296107098,
                    "start": 394.2548874479965
                },
                "write": [
                    {
                        "end": 532.2975296107098,
                        "id": "file_7_3",
                        "start": 411.0555849294535
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 172.14193907527164,
                    "start": 167.74193907527163
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 167.74193907527163,
                        "id": "file_8_0",
                        "start": 1.0752000000000001e-16
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 236.24899954315995,
                    "start": 1.0752000000000001e-16
                },
                "write": [
                    {
                        "end": 236.24899954315995,
                        "id": "file_8_1",
                        "start": 172.14193907527164
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 254.22717548968336,
                    "start": 249.82717548968336
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 249.82717548968336,
                        "id": "file_8_1",
                        "start": 236.24899954315995
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 393.86239803187283,
                    "start": 236.24899954315995
                },
                "write": [
                    {
                        "end": 393.86239803187283,
                        "id": "file_8_2",
                        "start": 254.22717548968336
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 410.911320310615,
                    "start": 406.511320310615
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 406.511320310615,
                        "id": "file_8_2",
                        "start": 393.86239803187283
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 532.3009154515245,
                    "start": 393.86239803187283
                },
                "write": [
                    {
                        "end": 532.3009154515245,
                        "id": "file_8_3",
                        "start": 410.911320310615
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 172.14193907527164,
                    "start": 167.74193907527163
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 167.74193907527163,
                        "id": "file_9_0",
                        "start": 1.1195381443298969e-16
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 236.24899954315995,
                    "start": 1.1195381443298969e-16
                },
                "write": [
                    {
                        "end": 236.24899954315995,
                        "id": "file_9_1",
                        "start": 172.14193907527164
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 254.22717548968336,
                    "start": 249.82717548968336
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 249.82717548968336,
                        "id": "file_9_1",
                        "start": 236.24899954315995
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 388.4371394970929,
                    "start": 236.24899954315995
                },
                "write": [
                    {
                        "end": 388.4371394970929,
                        "id": "file_9_2",
                        "start": 254.22717548968336
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 397.43732792456376,
                    "start": 393.0373279245637
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 393.0373279245637,
                        "id": "file_9_2",
                        "start": 388.4371394970929
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 509.43584729463754,
                    "start": 388.4371394970929
                },
                "write": [
                    {
                        "end": 509.43584729463754,
                        "id": "file_9_3",
                        "start": 397.43732792456376
                    }
                ]
            }
        ]
    }
}


==> result/multi/local/wrench/pagecache/dump_27.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 178.59355063226099,
                    "start": 174.19355063226098
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 174.19355063226098,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 247.82417777650497,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 247.82417777650497,
                        "id": "file_0_1",
                        "start": 178.59355063226099
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 267.66582996492144,
                    "start": 263.26582996492147
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 263.26582996492147,
                        "id": "file_0_1",
                        "start": 247.82417777650497
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 406.0067890149626,
                    "start": 247.82417777650497
                },
                "write": [
                    {
                        "end": 406.0067890149626,
                        "id": "file_0_2",
                        "start": 267.66582996492144
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 411.45010946758134,
                    "start": 407.05010946758136
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 407.05010946758136,
                        "id": "file_0_2",
                        "start": 406.0067890149626
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 482.2502299133219,
                    "start": 406.0067890149626
                },
                "write": [
                    {
                        "end": 482.2502299133219,
                        "id": "file_0_3",
                        "start": 411.45010946758134
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 178.59355063226099,
                    "start": 174.19355063226098
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 174.19355063226098,
                        "id": "file_10_0",
                        "start": 5.542268041237114e-18
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 247.82417777650497,
                    "start": 5.542268041237114e-18
                },
                "write": [
                    {
                        "end": 247.82417777650497,
                        "id": "file_10_1",
                        "start": 178.59355063226099
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 267.66582996492144,
                    "start": 263.26582996492147
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 263.26582996492147,
                        "id": "file_10_1",
                        "start": 247.82417777650497
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 363.50297461859327,
                    "start": 247.82417777650497
                },
                "write": [
                    {
                        "end": 363.50297461859327,
                        "id": "file_10_2",
                        "start": 267.66582996492144
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 368.52641601517104,
                    "start": 364.12641601517106
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 364.12641601517106,
                        "id": "file_10_2",
                        "start": 363.50297461859327
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 427.2417447689119,
                    "start": 363.50297461859327
                },
                "write": [
                    {
                        "end": 427.2417447689119,
                        "id": "file_10_3",
                        "start": 368.52641601517104
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 178.59355063226099,
                    "start": 174.19355063226098
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 174.19355063226098,
                        "id": "file_11_0",
                        "start": 9.976082474226805e-18
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 247.82417777650497,
                    "start": 9.976082474226805e-18
                },
                "write": [
                    {
                        "end": 247.82417777650497,
                        "id": "file_11_1",
                        "start": 178.59355063226099
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 267.66582996492144,
                    "start": 263.26582996492147
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 263.26582996492147,
                        "id": "file_11_1",
                        "start": 247.82417777650497
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 414.59373249868884,
                    "start": 247.82417777650497
                },
                "write": [
                    {
                        "end": 414.59373249868884,
                        "id": "file_11_2",
                        "start": 267.66582996492144
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 428.9746054657138,
                    "start": 424.5746054657138
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 424.5746054657138,
                        "id": "file_11_2",
                        "start": 414.59373249868884
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 549.1260963536995,
                    "start": 414.59373249868884
                },
                "write": [
                    {
                        "end": 549.1260963536995,
                        "id": "file_11_3",
                        "start": 428.9746054657138
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 178.59355063226099,
                    "start": 174.19355063226098
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 174.19355063226098,
                        "id": "file_12_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_12_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 247.82498944524977,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 247.82498944524977,
                        "id": "file_12_1",
                        "start": 178.59355063226099
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 267.6669758502087,
                    "start": 263.2669758502087
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 263.2669758502087,
                        "id": "file_12_1",
                        "start": 247.82498944524977
                    }
                ],
                "task_id": "task_12_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 416.8630010090428,
                    "start": 247.82498944524977
                },
                "write": [
                    {
                        "end": 416.8630010090428,
                        "id": "file_12_2",
                        "start": 267.6669758502087
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 434.705168117209,
                    "start": 430.305168117209
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 430.305168117209,
                        "id": "file_12_2",
                        "start": 416.8630010090428
                    }
                ],
                "task_id": "task_12_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 567.6448498874105,
                    "start": 416.8630010090428
                },
                "write": [
                    {
                        "end": 567.6448498874105,
                        "id": "file_12_3",
                        "start": 434.705168117209
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 178.59355063226099,
                    "start": 174.19355063226098
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 174.19355063226098,
                        "id": "file_13_0",
                        "start": 1.8843711340206188e-17
                    }
                ],
                "task_id": "task_13_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 247.82498944524977,
                    "start": 1.8843711340206188e-17
                },
                "write": [
                    {
                        "end": 247.82498944524977,
                        "id": "file_13_1",
                        "start": 178.59355063226099
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 267.6669758502087,
                    "start": 263.2669758502087
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 263.2669758502087,
                        "id": "file_13_1",
                        "start": 247.82498944524977
                    }
                ],
                "task_id": "task_13_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 416.8630010090428,
                    "start": 247.82498944524977
                },
                "write": [
                    {
                        "end": 416.8630010090428,
                        "id": "file_13_2",
                        "start": 267.6669758502087
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 434.705168117209,
                    "start": 430.305168117209
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 430.305168117209,
                        "id": "file_13_2",
                        "start": 416.8630010090428
                    }
                ],
                "task_id": "task_13_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 568.2920921074063,
                    "start": 416.8630010090428
                },
                "write": [
                    {
                        "end": 568.2920921074063,
                        "id": "file_13_3",
                        "start": 434.705168117209
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 178.59355063226099,
                    "start": 174.19355063226098
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 174.19355063226098,
                        "id": "file_14_0",
                        "start": 2.327752577319588e-17
                    }
                ],
                "task_id": "task_14_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 247.82498944524977,
                    "start": 2.327752577319588e-17
                },
                "write": [
                    {
                        "end": 247.82498944524977,
                        "id": "file_14_1",
                        "start": 178.59355063226099
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 267.6669758502087,
                    "start": 263.2669758502087
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 263.2669758502087,
                        "id": "file_14_1",
                        "start": 247.82498944524977
                    }
                ],
                "task_id": "task_14_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 416.8630010090428,
                    "start": 247.82498944524977
                },
                "write": [
                    {
                        "end": 416.8630010090428,
                        "id": "file_14_2",
                        "start": 267.6669758502087
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 434.705168117209,
                    "start": 430.305168117209
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 430.305168117209,
                        "id": "file_14_2",
                        "start": 416.8630010090428
                    }
                ],
                "task_id": "task_14_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 568.327351266177,
                    "start": 416.8630010090428
                },
                "write": [
                    {
                        "end": 568.327351266177,
                        "id": "file_14_3",
                        "start": 434.705168117209
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 178.59355063226099,
                    "start": 174.19355063226098
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 174.19355063226098,
                        "id": "file_15_0",
                        "start": 2.771134020618557e-17
                    }
                ],
                "task_id": "task_15_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 247.82498944524977,
                    "start": 2.771134020618557e-17
                },
                "write": [
                    {
                        "end": 247.82498944524977,
                        "id": "file_15_1",
                        "start": 178.59355063226099
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 267.6669758502087,
                    "start": 263.2669758502087
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 263.2669758502087,
                        "id": "file_15_1",
                        "start": 247.82498944524977
                    }
                ],
                "task_id": "task_15_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 416.8630010090428,
                    "start": 247.82498944524977
                },
                "write": [
                    {
                        "end": 416.8630010090428,
                        "id": "file_15_2",
                        "start": 267.6669758502087
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 434.705168117209,
                    "start": 430.305168117209
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 430.305168117209,
                        "id": "file_15_2",
                        "start": 416.8630010090428
                    }
                ],
                "task_id": "task_15_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 563.3567667881791,
                    "start": 416.8630010090428
                },
                "write": [
                    {
                        "end": 563.3567667881791,
                        "id": "file_15_3",
                        "start": 434.705168117209
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 178.59355063226099,
                    "start": 174.19355063226098
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 174.19355063226098,
                        "id": "file_16_0",
                        "start": 3.214515463917526e-17
                    }
                ],
                "task_id": "task_16_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 247.82589557139275,
                    "start": 3.214515463917526e-17
                },
                "write": [
                    {
                        "end": 247.82589557139275,
                        "id": "file_16_1",
                        "start": 178.59355063226099
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 267.66804188096546,
                    "start": 263.2680418809655
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 263.2680418809655,
                        "id": "file_16_1",
                        "start": 247.82589557139275
                    }
                ],
                "task_id": "task_16_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 416.9931796918858,
                    "start": 247.82589557139275
                },
                "write": [
                    {
                        "end": 416.9931796918858,
                        "id": "file_16_2",
                        "start": 267.66804188096546
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 434.7925151675003,
                    "start": 430.3925151675003
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 430.3925151675003,
                        "id": "file_16_2",
                        "start": 416.9931796918858
                    }
                ],
                "task_id": "task_16_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 568.1412964093208,
                    "start": 416.9931796918858
                },
                "write": [
                    {
                        "end": 568.1412964093208,
                        "id": "file_16_3",
                        "start": 434.7925151675003
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 178.59355063226099,
                    "start": 174.19355063226098
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 174.19355063226098,
                        "id": "file_17_0",
                        "start": 3.657896907216495e-17
                    }
                ],
                "task_id": "task_17_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 247.82589557139275,
                    "start": 3.657896907216495e-17
                },
                "write": [
                    {
                        "end": 247.82589557139275,
                        "id": "file_17_1",
                        "start": 178.59355063226099
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 267.66804188096546,
                    "start": 263.2680418809655
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 263.2680418809655,
                        "id": "file_17_1",
                        "start": 247.82589557139275
                    }
                ],
                "task_id": "task_17_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 416.9931796918858,
                    "start": 247.82589557139275
                },
                "write": [
                    {
                        "end": 416.9931796918858,
                        "id": "file_17_2",
                        "start": 267.66804188096546
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 434.7925151675003,
                    "start": 430.3925151675003
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 430.3925151675003,
                        "id": "file_17_2",
                        "start": 416.9931796918858
                    }
                ],
                "task_id": "task_17_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 568.1412964093208,
                    "start": 416.9931796918858
                },
                "write": [
                    {
                        "end": 568.1412964093208,
                        "id": "file_17_3",
                        "start": 434.7925151675003
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 178.59355063226099,
                    "start": 174.19355063226098
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 174.19355063226098,
                        "id": "file_18_0",
                        "start": 4.1012783505154644e-17
                    }
                ],
                "task_id": "task_18_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 247.82589557139275,
                    "start": 4.1012783505154644e-17
                },
                "write": [
                    {
                        "end": 247.82589557139275,
                        "id": "file_18_1",
                        "start": 178.59355063226099
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 267.66804188096546,
                    "start": 263.2680418809655
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 263.2680418809655,
                        "id": "file_18_1",
                        "start": 247.82589557139275
                    }
                ],
                "task_id": "task_18_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 416.9931796918858,
                    "start": 247.82589557139275
                },
                "write": [
                    {
                        "end": 416.9931796918858,
                        "id": "file_18_2",
                        "start": 267.66804188096546
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 434.7925151675003,
                    "start": 430.3925151675003
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 430.3925151675003,
                        "id": "file_18_2",
                        "start": 416.9931796918858
                    }
                ],
                "task_id": "task_18_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 568.1412964093208,
                    "start": 416.9931796918858
                },
                "write": [
                    {
                        "end": 568.1412964093208,
                        "id": "file_18_3",
                        "start": 434.7925151675003
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 178.59355063226099,
                    "start": 174.19355063226098
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 174.19355063226098,
                        "id": "file_19_0",
                        "start": 4.5446597938144336e-17
                    }
                ],
                "task_id": "task_19_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 247.83837641532457,
                    "start": 4.5446597938144336e-17
                },
                "write": [
                    {
                        "end": 247.83837641532457,
                        "id": "file_19_1",
                        "start": 178.59355063226099
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 267.68052272489774,
                    "start": 263.28052272489776
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 263.28052272489776,
                        "id": "file_19_1",
                        "start": 247.83837641532457
                    }
                ],
                "task_id": "task_19_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 417.03721468391524,
                    "start": 247.83837641532457
                },
                "write": [
                    {
                        "end": 417.03721468391524,
                        "id": "file_19_2",
                        "start": 267.68052272489774
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 434.8155811159632,
                    "start": 430.41558111596316
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 430.41558111596316,
                        "id": "file_19_2",
                        "start": 417.03721468391524
                    }
                ],
                "task_id": "task_19_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 569.0136194127182,
                    "start": 417.03721468391524
                },
                "write": [
                    {
                        "end": 569.0136194127182,
                        "id": "file_19_3",
                        "start": 434.8155811159632
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 178.59355063226099,
                    "start": 174.19355063226098
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 174.19355063226098,
                        "id": "file_1_0",
                        "start": 4.9880412371134027e-17
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 247.83837641532457,
                    "start": 4.9880412371134027e-17
                },
                "write": [
                    {
                        "end": 247.83837641532457,
                        "id": "file_1_1",
                        "start": 178.59355063226099
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 267.68052272489774,
                    "start": 263.28052272489776
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 263.28052272489776,
                        "id": "file_1_1",
                        "start": 247.83837641532457
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 417.03721468391524,
                    "start": 247.83837641532457
                },
                "write": [
                    {
                        "end": 417.03721468391524,
                        "id": "file_1_2",
                        "start": 267.68052272489774
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 434.8155811159632,
                    "start": 430.41558111596316
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 430.41558111596316,
                        "id": "file_1_2",
                        "start": 417.03721468391524
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 569.0136194127182,
                    "start": 417.03721468391524
                },
                "write": [
                    {
                        "end": 569.0136194127182,
                        "id": "file_1_3",
                        "start": 434.8155811159632
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 178.59355063226099,
                    "start": 174.19355063226098
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 174.19355063226098,
                        "id": "file_20_0",
                        "start": 5.431422680412372e-17
                    }
                ],
                "task_id": "task_20_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 247.83837641532457,
                    "start": 5.431422680412372e-17
                },
                "write": [
                    {
                        "end": 247.83837641532457,
                        "id": "file_20_1",
                        "start": 178.59355063226099
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 267.68052272489774,
                    "start": 263.28052272489776
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 263.28052272489776,
                        "id": "file_20_1",
                        "start": 247.83837641532457
                    }
                ],
                "task_id": "task_20_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 417.03721468391524,
                    "start": 247.83837641532457
                },
                "write": [
                    {
                        "end": 417.03721468391524,
                        "id": "file_20_2",
                        "start": 267.68052272489774
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 434.8155811159632,
                    "start": 430.41558111596316
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 430.41558111596316,
                        "id": "file_20_2",
                        "start": 417.03721468391524
                    }
                ],
                "task_id": "task_20_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 569.0136194127182,
                    "start": 417.03721468391524
                },
                "write": [
                    {
                        "end": 569.0136194127182,
                        "id": "file_20_3",
                        "start": 434.8155811159632
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 178.59355063226099,
                    "start": 174.19355063226098
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 174.19355063226098,
                        "id": "file_21_0",
                        "start": 5.87480412371134e-17
                    }
                ],
                "task_id": "task_21_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 247.83837641532457,
                    "start": 5.87480412371134e-17
                },
                "write": [
                    {
                        "end": 247.83837641532457,
                        "id": "file_21_1",
                        "start": 178.59355063226099
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 267.68052272489774,
                    "start": 263.28052272489776
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 263.28052272489776,
                        "id": "file_21_1",
                        "start": 247.83837641532457
                    }
                ],
                "task_id": "task_21_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 417.03721468391524,
                    "start": 247.83837641532457
                },
                "write": [
                    {
                        "end": 417.03721468391524,
                        "id": "file_21_2",
                        "start": 267.68052272489774
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 434.8155811159632,
                    "start": 430.41558111596316
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 430.41558111596316,
                        "id": "file_21_2",
                        "start": 417.03721468391524
                    }
                ],
                "task_id": "task_21_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 569.0136194127182,
                    "start": 417.03721468391524
                },
                "write": [
                    {
                        "end": 569.0136194127182,
                        "id": "file_21_3",
                        "start": 434.8155811159632
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 178.59355063226099,
                    "start": 174.19355063226098
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 174.19355063226098,
                        "id": "file_22_0",
                        "start": 6.31818556701031e-17
                    }
                ],
                "task_id": "task_22_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 248.17704398108896,
                    "start": 6.31818556701031e-17
                },
                "write": [
                    {
                        "end": 248.17704398108896,
                        "id": "file_22_1",
                        "start": 178.59355063226099
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 267.93950380611955,
                    "start": 263.53950380611957
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 263.53950380611957,
                        "id": "file_22_1",
                        "start": 248.17704398108896
                    }
                ],
                "task_id": "task_22_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 412.39643605847795,
                    "start": 248.17704398108896
                },
                "write": [
                    {
                        "end": 412.39643605847795,
                        "id": "file_22_2",
                        "start": 267.93950380611955
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 420.99431416619643,
                    "start": 416.5943141661964
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 416.5943141661964,
                        "id": "file_22_2",
                        "start": 412.39643605847795
                    }
                ],
                "task_id": "task_22_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 532.5163287904552,
                    "start": 412.39643605847795
                },
                "write": [
                    {
                        "end": 532.5163287904552,
                        "id": "file_22_3",
                        "start": 420.99431416619643
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 178.59355063226099,
                    "start": 174.19355063226098
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 174.19355063226098,
                        "id": "file_23_0",
                        "start": 6.761567010309279e-17
                    }
                ],
                "task_id": "task_23_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 248.17704398108896,
                    "start": 6.761567010309279e-17
                },
                "write": [
                    {
                        "end": 248.17704398108896,
                        "id": "file_23_1",
                        "start": 178.59355063226099
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 267.93950380611955,
                    "start": 263.53950380611957
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 263.53950380611957,
                        "id": "file_23_1",
                        "start": 248.17704398108896
                    }
                ],
                "task_id": "task_23_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 412.39643896641644,
                    "start": 248.17704398108896
                },
                "write": [
                    {
                        "end": 412.39643896641644,
                        "id": "file_23_2",
                        "start": 267.93950380611955
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 420.9943179049746,
                    "start": 416.59431790497456
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 416.59431790497456,
                        "id": "file_23_2",
                        "start": 412.39643896641644
                    }
                ],
                "task_id": "task_23_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 532.5163287904552,
                    "start": 412.39643896641644
                },
                "write": [
                    {
                        "end": 532.5163287904552,
                        "id": "file_23_3",
                        "start": 420.9943179049746
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 178.59355063226099,
                    "start": 174.19355063226098
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 174.19355063226098,
                        "id": "file_24_0",
                        "start": 7.204948453608248e-17
                    }
                ],
                "task_id": "task_24_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 248.17704398108896,
                    "start": 7.204948453608248e-17
                },
                "write": [
                    {
                        "end": 248.17704398108896,
                        "id": "file_24_1",
                        "start": 178.59355063226099
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 267.93950380611955,
                    "start": 263.53950380611957
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 263.53950380611957,
                        "id": "file_24_1",
                        "start": 248.17704398108896
                    }
                ],
                "task_id": "task_24_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 412.39643605847795,
                    "start": 248.17704398108896
                },
                "write": [
                    {
                        "end": 412.39643605847795,
                        "id": "file_24_2",
                        "start": 267.93950380611955
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 420.99431416619643,
                    "start": 416.5943141661964
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 416.5943141661964,
                        "id": "file_24_2",
                        "start": 412.39643605847795
                    }
                ],
                "task_id": "task_24_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 532.5163287904552,
                    "start": 412.39643605847795
                },
                "write": [
                    {
                        "end": 532.5163287904552,
                        "id": "file_24_3",
                        "start": 420.99431416619643
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 178.59355063226099,
                    "start": 174.19355063226098
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 174.19355063226098,
                        "id": "file_25_0",
                        "start": 7.648329896907217e-17
                    }
                ],
                "task_id": "task_25_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 250.7504052294765,
                    "start": 7.648329896907217e-17
                },
                "write": [
                    {
                        "end": 250.7504052294765,
                        "id": "file_25_1",
                        "start": 178.59355063226099
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 269.3310068965085,
                    "start": 264.9310068965085
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 264.9310068965085,
                        "id": "file_25_1",
                        "start": 250.7504052294765
                    }
                ],
                "task_id": "task_25_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 419.320802173279,
                    "start": 250.7504052294765
                },
                "write": [
                    {
                        "end": 419.320802173279,
                        "id": "file_25_2",
                        "start": 269.3310068965085
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 435.53624210237246,
                    "start": 431.1362421023725
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 431.1362421023725,
                        "id": "file_25_2",
                        "start": 419.320802173279
                    }
                ],
                "task_id": "task_25_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 569.0490333090191,
                    "start": 419.320802173279
                },
                "write": [
                    {
                        "end": 569.0490333090191,
                        "id": "file_25_3",
                        "start": 435.53624210237246
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 178.59355063226099,
                    "start": 174.19355063226098
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 174.19355063226098,
                        "id": "file_26_0",
                        "start": 8.091711340206186e-17
                    }
                ],
                "task_id": "task_26_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 250.7504052294765,
                    "start": 8.091711340206186e-17
                },
                "write": [
                    {
                        "end": 250.7504052294765,
                        "id": "file_26_1",
                        "start": 178.59355063226099
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 269.3310068965085,
                    "start": 264.9310068965085
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 264.9310068965085,
                        "id": "file_26_1",
                        "start": 250.7504052294765
                    }
                ],
                "task_id": "task_26_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 419.31970455233136,
                    "start": 250.7504052294765
                },
                "write": [
                    {
                        "end": 419.31970455233136,
                        "id": "file_26_2",
                        "start": 269.3310068965085
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 435.5359807640515,
                    "start": 431.1359807640515
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 431.1359807640515,
                        "id": "file_26_2",
                        "start": 419.31970455233136
                    }
                ],
                "task_id": "task_26_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 566.6582428313266,
                    "start": 419.31970455233136
                },
                "write": [
                    {
                        "end": 566.6582428313266,
                        "id": "file_26_3",
                        "start": 435.5359807640515
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 178.59355063226099,
                    "start": 174.19355063226098
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 174.19355063226098,
                        "id": "file_2_0",
                        "start": 8.535092783505155e-17
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 250.7504052294765,
                    "start": 8.535092783505155e-17
                },
                "write": [
                    {
                        "end": 250.7504052294765,
                        "id": "file_2_1",
                        "start": 178.59355063226099
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 269.3310068965085,
                    "start": 264.9310068965085
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 264.9310068965085,
                        "id": "file_2_1",
                        "start": 250.7504052294765
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 412.9783304040753,
                    "start": 250.7504052294765
                },
                "write": [
                    {
                        "end": 412.9783304040753,
                        "id": "file_2_2",
                        "start": 269.3310068965085
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 422.7704580893679,
                    "start": 418.3704580893679
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 418.3704580893679,
                        "id": "file_2_2",
                        "start": 412.9783304040753
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 548.9146595503445,
                    "start": 412.9783304040753
                },
                "write": [
                    {
                        "end": 548.9146595503445,
                        "id": "file_2_3",
                        "start": 422.7704580893679
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 178.59355063226099,
                    "start": 174.19355063226098
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 174.19355063226098,
                        "id": "file_3_0",
                        "start": 8.978474226804124e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 250.7504052294765,
                    "start": 8.978474226804124e-17
                },
                "write": [
                    {
                        "end": 250.7504052294765,
                        "id": "file_3_1",
                        "start": 178.59355063226099
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 269.3310068965085,
                    "start": 264.9310068965085
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 264.9310068965085,
                        "id": "file_3_1",
                        "start": 250.7504052294765
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 412.97832808113264,
                    "start": 250.7504052294765
                },
                "write": [
                    {
                        "end": 412.97832808113264,
                        "id": "file_3_2",
                        "start": 269.3310068965085
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 422.7704491847543,
                    "start": 418.3704491847543
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 418.3704491847543,
                        "id": "file_3_2",
                        "start": 412.97832808113264
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 548.8807533583782,
                    "start": 412.97832808113264
                },
                "write": [
                    {
                        "end": 548.8807533583782,
                        "id": "file_3_3",
                        "start": 422.7704491847543
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 178.59355063226099,
                    "start": 174.19355063226098
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 174.19355063226098,
                        "id": "file_4_0",
                        "start": 9.421855670103093e-17
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 250.7504052294765,
                    "start": 9.421855670103093e-17
                },
                "write": [
                    {
                        "end": 250.7504052294765,
                        "id": "file_4_1",
                        "start": 178.59355063226099
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 269.3310068965085,
                    "start": 264.9310068965085
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 264.9310068965085,
                        "id": "file_4_1",
                        "start": 250.7504052294765
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 418.5853981895985,
                    "start": 250.7504052294765
                },
                "write": [
                    {
                        "end": 418.5853981895985,
                        "id": "file_4_2",
                        "start": 269.3310068965085
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 435.376200844807,
                    "start": 430.976200844807
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 430.976200844807,
                        "id": "file_4_2",
                        "start": 418.5853981895985
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 569.0136271330008,
                    "start": 418.5853981895985
                },
                "write": [
                    {
                        "end": 569.0136271330008,
                        "id": "file_4_3",
                        "start": 435.376200844807
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 178.59355063226099,
                    "start": 174.19355063226098
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 174.19355063226098,
                        "id": "file_5_0",
                        "start": 9.865237113402062e-17
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 250.75044732299273,
                    "start": 9.865237113402062e-17
                },
                "write": [
                    {
                        "end": 250.75044732299273,
                        "id": "file_5_1",
                        "start": 178.59355063226099
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 269.33101469160465,
                    "start": 264.9310146916047
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 264.9310146916047,
                        "id": "file_5_1",
                        "start": 250.75044732299273
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 419.00166912905235,
                    "start": 250.75044732299273
                },
                "write": [
                    {
                        "end": 419.00166912905235,
                        "id": "file_5_2",
                        "start": 269.33101469160465
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 435.46944800228647,
                    "start": 431.0694480022865
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 431.0694480022865,
                        "id": "file_5_2",
                        "start": 419.00166912905235
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 563.5521468214299,
                    "start": 419.00166912905235
                },
                "write": [
                    {
                        "end": 563.5521468214299,
                        "id": "file_5_3",
                        "start": 435.46944800228647
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 178.59355063226099,
                    "start": 174.19355063226098
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 174.19355063226098,
                        "id": "file_6_0",
                        "start": 1.0308618556701032e-16
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 250.75044732299273,
                    "start": 1.0308618556701032e-16
                },
                "write": [
                    {
                        "end": 250.75044732299273,
                        "id": "file_6_1",
                        "start": 178.59355063226099
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 269.33101469160465,
                    "start": 264.9310146916047
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 264.9310146916047,
                        "id": "file_6_1",
                        "start": 250.75044732299273
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 418.565446806182,
                    "start": 250.75044732299273
                },
                "write": [
                    {
                        "end": 418.565446806182,
                        "id": "file_6_2",
                        "start": 269.33101469160465
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 435.37050044954503,
                    "start": 430.97050044954506
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 430.97050044954506,
                        "id": "file_6_2",
                        "start": 418.565446806182
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 569.0136271330008,
                    "start": 418.565446806182
                },
                "write": [
                    {
                        "end": 569.0136271330008,
                        "id": "file_6_3",
                        "start": 435.37050044954503
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 178.59355063226099,
                    "start": 174.19355063226098
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 174.19355063226098,
                        "id": "file_7_0",
                        "start": 1.0752000000000001e-16
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 250.75044732299273,
                    "start": 1.0752000000000001e-16
                },
                "write": [
                    {
                        "end": 250.75044732299273,
                        "id": "file_7_1",
                        "start": 178.59355063226099
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 269.33101469160465,
                    "start": 264.9310146916047
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 264.9310146916047,
                        "id": "file_7_1",
                        "start": 250.75044732299273
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 418.9400869357187,
                    "start": 250.75044732299273
                },
                "write": [
                    {
                        "end": 418.9400869357187,
                        "id": "file_7_2",
                        "start": 269.33101469160465
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 435.4606505465507,
                    "start": 431.06065054655073
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 431.06065054655073,
                        "id": "file_7_2",
                        "start": 418.9400869357187
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 569.0136271423524,
                    "start": 418.9400869357187
                },
                "write": [
                    {
                        "end": 569.0136271423524,
                        "id": "file_7_3",
                        "start": 435.4606505465507
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 178.59355063226099,
                    "start": 174.19355063226098
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 174.19355063226098,
                        "id": "file_8_0",
                        "start": 1.1195381443298969e-16
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 250.75044732299273,
                    "start": 1.1195381443298969e-16
                },
                "write": [
                    {
                        "end": 250.75044732299273,
                        "id": "file_8_1",
                        "start": 178.59355063226099
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 269.33101469160465,
                    "start": 264.9310146916047
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 264.9310146916047,
                        "id": "file_8_1",
                        "start": 250.75044732299273
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 418.9400869357187,
                    "start": 250.75044732299273
                },
                "write": [
                    {
                        "end": 418.9400869357187,
                        "id": "file_8_2",
                        "start": 269.33101469160465
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 435.4606505465507,
                    "start": 431.06065054655073
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 431.06065054655073,
                        "id": "file_8_2",
                        "start": 418.9400869357187
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 569.0493247751455,
                    "start": 418.9400869357187
                },
                "write": [
                    {
                        "end": 569.0493247751455,
                        "id": "file_8_3",
                        "start": 435.4606505465507
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 178.59355063226099,
                    "start": 174.19355063226098
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 174.19355063226098,
                        "id": "file_9_0",
                        "start": 1.163876288659794e-16
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 250.75044732299273,
                    "start": 1.163876288659794e-16
                },
                "write": [
                    {
                        "end": 250.75044732299273,
                        "id": "file_9_1",
                        "start": 178.59355063226099
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 269.33101469160465,
                    "start": 264.9310146916047
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 264.9310146916047,
                        "id": "file_9_1",
                        "start": 250.75044732299273
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 412.9789460038259,
                    "start": 250.75044732299273
                },
                "write": [
                    {
                        "end": 412.9789460038259,
                        "id": "file_9_2",
                        "start": 269.33101469160465
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 422.77271528845364,
                    "start": 418.37271528845366
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 418.37271528845366,
                        "id": "file_9_2",
                        "start": 412.9789460038259
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 548.9318886729546,
                    "start": 412.9789460038259
                },
                "write": [
                    {
                        "end": 548.9318886729546,
                        "id": "file_9_3",
                        "start": 422.77271528845364
                    }
                ]
            }
        ]
    }
}


==> result/multi/local/wrench/pagecache/dump_28.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 185.04515974193853,
                    "start": 180.64515974193853
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 180.64515974193853,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 262.86653528634747,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 262.86653528634747,
                        "id": "file_0_1",
                        "start": 185.04515974193853
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 284.55993149044156,
                    "start": 280.1599314904415
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 280.1599314904415,
                        "id": "file_0_1",
                        "start": 262.86653528634747
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 445.94183767959174,
                    "start": 262.86653528634747
                },
                "write": [
                    {
                        "end": 445.94183767959174,
                        "id": "file_0_2",
                        "start": 284.55993149044156
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 462.3611906395006,
                    "start": 457.9611906395006
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 457.9611906395006,
                        "id": "file_0_2",
                        "start": 445.94183767959174
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 595.2717596771599,
                    "start": 445.94183767959174
                },
                "write": [
                    {
                        "end": 595.2717596771599,
                        "id": "file_0_3",
                        "start": 462.3611906395006
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 185.04515974193853,
                    "start": 180.64515974193853
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 180.64515974193853,
                        "id": "file_10_0",
                        "start": 5.542268041237114e-18
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 262.86653528634747,
                    "start": 5.542268041237114e-18
                },
                "write": [
                    {
                        "end": 262.86653528634747,
                        "id": "file_10_1",
                        "start": 185.04515974193853
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 284.55993149044156,
                    "start": 280.1599314904415
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 280.1599314904415,
                        "id": "file_10_1",
                        "start": 262.86653528634747
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 434.10813855548685,
                    "start": 262.86653528634747
                },
                "write": [
                    {
                        "end": 434.10813855548685,
                        "id": "file_10_2",
                        "start": 284.55993149044156
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 439.85880404343584,
                    "start": 435.45880404343586
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 435.45880404343586,
                        "id": "file_10_2",
                        "start": 434.10813855548685
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 451.1397624277673,
                    "start": 434.10813855548685
                },
                "write": [
                    {
                        "end": 451.1397624277673,
                        "id": "file_10_3",
                        "start": 439.85880404343584
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 185.04515974193853,
                    "start": 180.64515974193853
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 180.64515974193853,
                        "id": "file_11_0",
                        "start": 9.976082474226805e-18
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 262.8733473511854,
                    "start": 9.976082474226805e-18
                },
                "write": [
                    {
                        "end": 262.8733473511854,
                        "id": "file_11_1",
                        "start": 185.04515974193853
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 284.5662569790243,
                    "start": 280.16625697902424
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 280.16625697902424,
                        "id": "file_11_1",
                        "start": 262.8733473511854
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 439.5702784983162,
                    "start": 262.8733473511854
                },
                "write": [
                    {
                        "end": 439.5702784983162,
                        "id": "file_11_2",
                        "start": 284.5662569790243
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 453.24608905389556,
                    "start": 448.8460890538955
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 448.8460890538955,
                        "id": "file_11_2",
                        "start": 439.5702784983162
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 568.5010574601014,
                    "start": 439.5702784983162
                },
                "write": [
                    {
                        "end": 568.5010574601014,
                        "id": "file_11_3",
                        "start": 453.24608905389556
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 185.04515974193853,
                    "start": 180.64515974193853
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 180.64515974193853,
                        "id": "file_12_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_12_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 262.8733473511854,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 262.8733473511854,
                        "id": "file_12_1",
                        "start": 185.04515974193853
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 284.5662569790243,
                    "start": 280.16625697902424
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 280.16625697902424,
                        "id": "file_12_1",
                        "start": 262.8733473511854
                    }
                ],
                "task_id": "task_12_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 433.89958078615706,
                    "start": 262.8733473511854
                },
                "write": [
                    {
                        "end": 433.89958078615706,
                        "id": "file_12_2",
                        "start": 284.5662569790243
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 439.8171170789717,
                    "start": 435.4171170789717
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 435.4171170789717,
                        "id": "file_12_2",
                        "start": 433.89958078615706
                    }
                ],
                "task_id": "task_12_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 450.9563397839838,
                    "start": 433.89958078615706
                },
                "write": [
                    {
                        "end": 450.9563397839838,
                        "id": "file_12_3",
                        "start": 439.8171170789717
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 185.04515974193853,
                    "start": 180.64515974193853
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 180.64515974193853,
                        "id": "file_13_0",
                        "start": 1.8843711340206188e-17
                    }
                ],
                "task_id": "task_13_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 262.8733473511854,
                    "start": 1.8843711340206188e-17
                },
                "write": [
                    {
                        "end": 262.8733473511854,
                        "id": "file_13_1",
                        "start": 185.04515974193853
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 284.5662569790243,
                    "start": 280.16625697902424
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 280.16625697902424,
                        "id": "file_13_1",
                        "start": 262.8733473511854
                    }
                ],
                "task_id": "task_13_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 439.6520340995646,
                    "start": 262.8733473511854
                },
                "write": [
                    {
                        "end": 439.6520340995646,
                        "id": "file_13_2",
                        "start": 284.5662569790243
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 454.2428368091672,
                    "start": 449.8428368091672
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 449.8428368091672,
                        "id": "file_13_2",
                        "start": 439.6520340995646
                    }
                ],
                "task_id": "task_13_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 584.1308504477855,
                    "start": 439.6520340995646
                },
                "write": [
                    {
                        "end": 584.1308504477855,
                        "id": "file_13_3",
                        "start": 454.2428368091672
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 185.04515974193853,
                    "start": 180.64515974193853
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 180.64515974193853,
                        "id": "file_14_0",
                        "start": 2.327752577319588e-17
                    }
                ],
                "task_id": "task_14_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 262.8733473511854,
                    "start": 2.327752577319588e-17
                },
                "write": [
                    {
                        "end": 262.8733473511854,
                        "id": "file_14_1",
                        "start": 185.04515974193853
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 284.5662569790243,
                    "start": 280.16625697902424
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 280.16625697902424,
                        "id": "file_14_1",
                        "start": 262.8733473511854
                    }
                ],
                "task_id": "task_14_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 443.8925986340192,
                    "start": 262.8733473511854
                },
                "write": [
                    {
                        "end": 443.8925986340192,
                        "id": "file_14_2",
                        "start": 284.5662569790243
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 461.62705052063495,
                    "start": 457.2270505206349
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 457.2270505206349,
                        "id": "file_14_2",
                        "start": 443.8925986340192
                    }
                ],
                "task_id": "task_14_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 595.8064045172164,
                    "start": 443.8925986340192
                },
                "write": [
                    {
                        "end": 595.8064045172164,
                        "id": "file_14_3",
                        "start": 461.62705052063495
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 185.04515974193853,
                    "start": 180.64515974193853
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 180.64515974193853,
                        "id": "file_15_0",
                        "start": 2.771134020618557e-17
                    }
                ],
                "task_id": "task_15_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 262.87447235534165,
                    "start": 2.771134020618557e-17
                },
                "write": [
                    {
                        "end": 262.87447235534165,
                        "id": "file_15_1",
                        "start": 185.04515974193853
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 284.5671409108618,
                    "start": 280.16714091086175
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 280.16714091086175,
                        "id": "file_15_1",
                        "start": 262.87447235534165
                    }
                ],
                "task_id": "task_15_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 440.69688155854055,
                    "start": 262.87447235534165
                },
                "write": [
                    {
                        "end": 440.69688155854055,
                        "id": "file_15_2",
                        "start": 284.5671409108618
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 457.72575717441225,
                    "start": 453.3257571744122
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 453.3257571744122,
                        "id": "file_15_2",
                        "start": 440.69688155854055
                    }
                ],
                "task_id": "task_15_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 594.7828588401981,
                    "start": 440.69688155854055
                },
                "write": [
                    {
                        "end": 594.7828588401981,
                        "id": "file_15_3",
                        "start": 457.72575717441225
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 185.04515974193853,
                    "start": 180.64515974193853
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 180.64515974193853,
                        "id": "file_16_0",
                        "start": 3.214515463917526e-17
                    }
                ],
                "task_id": "task_16_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 262.87447235534165,
                    "start": 3.214515463917526e-17
                },
                "write": [
                    {
                        "end": 262.87447235534165,
                        "id": "file_16_1",
                        "start": 185.04515974193853
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 284.5671409108618,
                    "start": 280.16714091086175
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 280.16714091086175,
                        "id": "file_16_1",
                        "start": 262.87447235534165
                    }
                ],
                "task_id": "task_16_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 440.62513626552277,
                    "start": 262.87447235534165
                },
                "write": [
                    {
                        "end": 440.62513626552277,
                        "id": "file_16_2",
                        "start": 284.5671409108618
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 457.592422587732,
                    "start": 453.192422587732
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 453.192422587732,
                        "id": "file_16_2",
                        "start": 440.62513626552277
                    }
                ],
                "task_id": "task_16_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 594.7106709166735,
                    "start": 440.62513626552277
                },
                "write": [
                    {
                        "end": 594.7106709166735,
                        "id": "file_16_3",
                        "start": 457.592422587732
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 185.04515974193853,
                    "start": 180.64515974193853
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 180.64515974193853,
                        "id": "file_17_0",
                        "start": 3.657896907216495e-17
                    }
                ],
                "task_id": "task_17_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 262.87447235534165,
                    "start": 3.657896907216495e-17
                },
                "write": [
                    {
                        "end": 262.87447235534165,
                        "id": "file_17_1",
                        "start": 185.04515974193853
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 284.5671409108618,
                    "start": 280.16714091086175
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 280.16714091086175,
                        "id": "file_17_1",
                        "start": 262.87447235534165
                    }
                ],
                "task_id": "task_17_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 440.62513626552277,
                    "start": 262.87447235534165
                },
                "write": [
                    {
                        "end": 440.62513626552277,
                        "id": "file_17_2",
                        "start": 284.5671409108618
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 457.592422587732,
                    "start": 453.192422587732
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 453.192422587732,
                        "id": "file_17_2",
                        "start": 440.62513626552277
                    }
                ],
                "task_id": "task_17_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 594.7828588144291,
                    "start": 440.62513626552277
                },
                "write": [
                    {
                        "end": 594.7828588144291,
                        "id": "file_17_3",
                        "start": 457.592422587732
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 185.04515974193853,
                    "start": 180.64515974193853
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 180.64515974193853,
                        "id": "file_18_0",
                        "start": 4.1012783505154644e-17
                    }
                ],
                "task_id": "task_18_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 262.87447235534165,
                    "start": 4.1012783505154644e-17
                },
                "write": [
                    {
                        "end": 262.87447235534165,
                        "id": "file_18_1",
                        "start": 185.04515974193853
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 284.5671409108618,
                    "start": 280.16714091086175
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 280.16714091086175,
                        "id": "file_18_1",
                        "start": 262.87447235534165
                    }
                ],
                "task_id": "task_18_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 440.62513626552277,
                    "start": 262.87447235534165
                },
                "write": [
                    {
                        "end": 440.62513626552277,
                        "id": "file_18_2",
                        "start": 284.5671409108618
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 457.592422587732,
                    "start": 453.192422587732
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 453.192422587732,
                        "id": "file_18_2",
                        "start": 440.62513626552277
                    }
                ],
                "task_id": "task_18_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 594.7828588144291,
                    "start": 440.62513626552277
                },
                "write": [
                    {
                        "end": 594.7828588144291,
                        "id": "file_18_3",
                        "start": 457.592422587732
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 185.04515974193853,
                    "start": 180.64515974193853
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 180.64515974193853,
                        "id": "file_19_0",
                        "start": 4.5446597938144336e-17
                    }
                ],
                "task_id": "task_19_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 262.8749371890906,
                    "start": 4.5446597938144336e-17
                },
                "write": [
                    {
                        "end": 262.8749371890906,
                        "id": "file_19_1",
                        "start": 185.04515974193853
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 284.5674397325579,
                    "start": 280.16743973255785
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 280.16743973255785,
                        "id": "file_19_1",
                        "start": 262.8749371890906
                    }
                ],
                "task_id": "task_19_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 441.90806938548155,
                    "start": 262.8749371890906
                },
                "write": [
                    {
                        "end": 441.90806938548155,
                        "id": "file_19_2",
                        "start": 284.5674397325579
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 459.61625217758734,
                    "start": 455.2162521775873
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 455.2162521775873,
                        "id": "file_19_2",
                        "start": 441.90806938548155
                    }
                ],
                "task_id": "task_19_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 594.8036402200817,
                    "start": 441.90806938548155
                },
                "write": [
                    {
                        "end": 594.8036402200817,
                        "id": "file_19_3",
                        "start": 459.61625217758734
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 185.04515974193853,
                    "start": 180.64515974193853
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 180.64515974193853,
                        "id": "file_1_0",
                        "start": 4.9880412371134027e-17
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 262.8749371890906,
                    "start": 4.9880412371134027e-17
                },
                "write": [
                    {
                        "end": 262.8749371890906,
                        "id": "file_1_1",
                        "start": 185.04515974193853
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 284.5674397325579,
                    "start": 280.16743973255785
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 280.16743973255785,
                        "id": "file_1_1",
                        "start": 262.8749371890906
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 441.67059227450807,
                    "start": 262.8749371890906
                },
                "write": [
                    {
                        "end": 441.67059227450807,
                        "id": "file_1_2",
                        "start": 284.5674397325579
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 459.28184878466743,
                    "start": 454.8818487846674
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 454.8818487846674,
                        "id": "file_1_2",
                        "start": 441.67059227450807
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 595.7455874199593,
                    "start": 441.67059227450807
                },
                "write": [
                    {
                        "end": 595.7455874199593,
                        "id": "file_1_3",
                        "start": 459.28184878466743
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 185.04515974193853,
                    "start": 180.64515974193853
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 180.64515974193853,
                        "id": "file_20_0",
                        "start": 5.431422680412372e-17
                    }
                ],
                "task_id": "task_20_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 262.8749371890906,
                    "start": 5.431422680412372e-17
                },
                "write": [
                    {
                        "end": 262.8749371890906,
                        "id": "file_20_1",
                        "start": 185.04515974193853
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 284.5674397325579,
                    "start": 280.16743973255785
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 280.16743973255785,
                        "id": "file_20_1",
                        "start": 262.8749371890906
                    }
                ],
                "task_id": "task_20_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 441.6646493942088,
                    "start": 262.8749371890906
                },
                "write": [
                    {
                        "end": 441.6646493942088,
                        "id": "file_20_2",
                        "start": 284.5674397325579
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 459.2736201811758,
                    "start": 454.87362018117574
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 454.87362018117574,
                        "id": "file_20_2",
                        "start": 441.6646493942088
                    }
                ],
                "task_id": "task_20_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 595.7421694087374,
                    "start": 441.6646493942088
                },
                "write": [
                    {
                        "end": 595.7421694087374,
                        "id": "file_20_3",
                        "start": 459.2736201811758
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 185.04515974193853,
                    "start": 180.64515974193853
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 180.64515974193853,
                        "id": "file_21_0",
                        "start": 5.87480412371134e-17
                    }
                ],
                "task_id": "task_21_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 262.87763437695423,
                    "start": 5.87480412371134e-17
                },
                "write": [
                    {
                        "end": 262.87763437695423,
                        "id": "file_21_1",
                        "start": 185.04515974193853
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 284.56888465462816,
                    "start": 280.16888465462813
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 280.16888465462813,
                        "id": "file_21_1",
                        "start": 262.87763437695423
                    }
                ],
                "task_id": "task_21_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 445.9402549140057,
                    "start": 262.87763437695423
                },
                "write": [
                    {
                        "end": 445.9402549140057,
                        "id": "file_21_2",
                        "start": 284.56888465462816
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 462.36089753476233,
                    "start": 457.96089753476235
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 457.96089753476235,
                        "id": "file_21_2",
                        "start": 445.9402549140057
                    }
                ],
                "task_id": "task_21_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 584.8067632202259,
                    "start": 445.9402549140057
                },
                "write": [
                    {
                        "end": 584.8067632202259,
                        "id": "file_21_3",
                        "start": 462.36089753476233
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 185.04515974193853,
                    "start": 180.64515974193853
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 180.64515974193853,
                        "id": "file_22_0",
                        "start": 6.31818556701031e-17
                    }
                ],
                "task_id": "task_22_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 262.87763437695423,
                    "start": 6.31818556701031e-17
                },
                "write": [
                    {
                        "end": 262.87763437695423,
                        "id": "file_22_1",
                        "start": 185.04515974193853
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 284.56888465462816,
                    "start": 280.16888465462813
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 280.16888465462813,
                        "id": "file_22_1",
                        "start": 262.87763437695423
                    }
                ],
                "task_id": "task_22_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 444.3353113678319,
                    "start": 262.87763437695423
                },
                "write": [
                    {
                        "end": 444.3353113678319,
                        "id": "file_22_2",
                        "start": 284.56888465462816
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 461.9344059886737,
                    "start": 457.53440598867365
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 457.53440598867365,
                        "id": "file_22_2",
                        "start": 444.3353113678319
                    }
                ],
                "task_id": "task_22_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 595.494454798901,
                    "start": 444.3353113678319
                },
                "write": [
                    {
                        "end": 595.494454798901,
                        "id": "file_22_3",
                        "start": 461.9344059886737
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 185.04515974193853,
                    "start": 180.64515974193853
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 180.64515974193853,
                        "id": "file_23_0",
                        "start": 6.761567010309279e-17
                    }
                ],
                "task_id": "task_23_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 262.87763437695423,
                    "start": 6.761567010309279e-17
                },
                "write": [
                    {
                        "end": 262.87763437695423,
                        "id": "file_23_1",
                        "start": 185.04515974193853
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 284.56888465462816,
                    "start": 280.16888465462813
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 280.16888465462813,
                        "id": "file_23_1",
                        "start": 262.87763437695423
                    }
                ],
                "task_id": "task_23_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 444.333918583127,
                    "start": 262.87763437695423
                },
                "write": [
                    {
                        "end": 444.333918583127,
                        "id": "file_23_2",
                        "start": 284.56888465462816
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 461.9338362131125,
                    "start": 457.53383621311247
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 457.53383621311247,
                        "id": "file_23_2",
                        "start": 444.333918583127
                    }
                ],
                "task_id": "task_23_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 593.4262952597693,
                    "start": 444.333918583127
                },
                "write": [
                    {
                        "end": 593.4262952597693,
                        "id": "file_23_3",
                        "start": 461.9338362131125
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 185.04515974193853,
                    "start": 180.64515974193853
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 180.64515974193853,
                        "id": "file_24_0",
                        "start": 7.204948453608248e-17
                    }
                ],
                "task_id": "task_24_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 262.87763437695423,
                    "start": 7.204948453608248e-17
                },
                "write": [
                    {
                        "end": 262.87763437695423,
                        "id": "file_24_1",
                        "start": 185.04515974193853
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 284.56888465462816,
                    "start": 280.16888465462813
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 280.16888465462813,
                        "id": "file_24_1",
                        "start": 262.87763437695423
                    }
                ],
                "task_id": "task_24_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 444.3290160532017,
                    "start": 262.87763437695423
                },
                "write": [
                    {
                        "end": 444.3290160532017,
                        "id": "file_24_2",
                        "start": 284.56888465462816
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 461.9316077904191,
                    "start": 457.53160779041906
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 457.53160779041906,
                        "id": "file_24_2",
                        "start": 444.3290160532017
                    }
                ],
                "task_id": "task_24_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 593.4245044650893,
                    "start": 444.3290160532017
                },
                "write": [
                    {
                        "end": 593.4245044650893,
                        "id": "file_24_3",
                        "start": 461.9316077904191
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 185.04515974193853,
                    "start": 180.64515974193853
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 180.64515974193853,
                        "id": "file_25_0",
                        "start": 7.648329896907217e-17
                    }
                ],
                "task_id": "task_25_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 262.8898972364721,
                    "start": 7.648329896907217e-17
                },
                "write": [
                    {
                        "end": 262.8898972364721,
                        "id": "file_25_1",
                        "start": 185.04515974193853
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 284.57370220658197,
                    "start": 280.17370220658194
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 280.17370220658194,
                        "id": "file_25_1",
                        "start": 262.8898972364721
                    }
                ],
                "task_id": "task_25_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 444.2843810295106,
                    "start": 262.8898972364721
                },
                "write": [
                    {
                        "end": 444.2843810295106,
                        "id": "file_25_2",
                        "start": 284.57370220658197
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 461.90906409839874,
                    "start": 457.5090640983987
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 457.5090640983987,
                        "id": "file_25_2",
                        "start": 444.2843810295106
                    }
                ],
                "task_id": "task_25_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 595.8780688390904,
                    "start": 444.2843810295106
                },
                "write": [
                    {
                        "end": 595.8780688390904,
                        "id": "file_25_3",
                        "start": 461.90906409839874
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 185.04515974193853,
                    "start": 180.64515974193853
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 180.64515974193853,
                        "id": "file_26_0",
                        "start": 8.091711340206186e-17
                    }
                ],
                "task_id": "task_26_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 262.8898972364721,
                    "start": 8.091711340206186e-17
                },
                "write": [
                    {
                        "end": 262.8898972364721,
                        "id": "file_26_1",
                        "start": 185.04515974193853
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 284.57370220658197,
                    "start": 280.17370220658194
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 280.17370220658194,
                        "id": "file_26_1",
                        "start": 262.8898972364721
                    }
                ],
                "task_id": "task_26_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 444.2843810295106,
                    "start": 262.8898972364721
                },
                "write": [
                    {
                        "end": 444.2843810295106,
                        "id": "file_26_2",
                        "start": 284.57370220658197
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 461.90906409839874,
                    "start": 457.5090640983987
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 457.5090640983987,
                        "id": "file_26_2",
                        "start": 444.2843810295106
                    }
                ],
                "task_id": "task_26_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 595.8780688390904,
                    "start": 444.2843810295106
                },
                "write": [
                    {
                        "end": 595.8780688390904,
                        "id": "file_26_3",
                        "start": 461.90906409839874
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 185.04515974193853,
                    "start": 180.64515974193853
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 180.64515974193853,
                        "id": "file_27_0",
                        "start": 8.535092783505155e-17
                    }
                ],
                "task_id": "task_27_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 262.8898972364721,
                    "start": 8.535092783505155e-17
                },
                "write": [
                    {
                        "end": 262.8898972364721,
                        "id": "file_27_1",
                        "start": 185.04515974193853
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 284.57370220658197,
                    "start": 280.17370220658194
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 280.17370220658194,
                        "id": "file_27_1",
                        "start": 262.8898972364721
                    }
                ],
                "task_id": "task_27_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 445.96046907111304,
                    "start": 262.8898972364721
                },
                "write": [
                    {
                        "end": 445.96046907111304,
                        "id": "file_27_2",
                        "start": 284.57370220658197
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 462.36365600857823,
                    "start": 457.96365600857825
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 457.96365600857825,
                        "id": "file_27_2",
                        "start": 445.96046907111304
                    }
                ],
                "task_id": "task_27_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 590.085014385495,
                    "start": 445.96046907111304
                },
                "write": [
                    {
                        "end": 590.085014385495,
                        "id": "file_27_3",
                        "start": 462.36365600857823
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 185.04515974193853,
                    "start": 180.64515974193853
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 180.64515974193853,
                        "id": "file_2_0",
                        "start": 8.978474226804124e-17
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 261.9498663138444,
                    "start": 8.978474226804124e-17
                },
                "write": [
                    {
                        "end": 261.9498663138444,
                        "id": "file_2_1",
                        "start": 185.04515974193853
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 274.1417008751648,
                    "start": 269.74170087516484
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 269.74170087516484,
                        "id": "file_2_1",
                        "start": 261.9498663138444
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 280.71545241066417,
                    "start": 261.9498663138444
                },
                "write": [
                    {
                        "end": 280.71545241066417,
                        "id": "file_2_2",
                        "start": 274.1417008751648
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 285.738893807129,
                    "start": 281.338893807129
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 281.338893807129,
                        "id": "file_2_2",
                        "start": 280.71545241066417
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 445.74447535457944,
                    "start": 280.71545241066417
                },
                "write": [
                    {
                        "end": 445.74447535457944,
                        "id": "file_2_3",
                        "start": 285.738893807129
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 185.04515974193853,
                    "start": 180.64515974193853
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 180.64515974193853,
                        "id": "file_3_0",
                        "start": 9.421855670103093e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 263.3027605457861,
                    "start": 9.421855670103093e-17
                },
                "write": [
                    {
                        "end": 263.3027605457861,
                        "id": "file_3_1",
                        "start": 185.04515974193853
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 284.6916631508881,
                    "start": 280.29166315088804
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 280.29166315088804,
                        "id": "file_3_1",
                        "start": 263.3027605457861
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 444.75167146716865,
                    "start": 263.3027605457861
                },
                "write": [
                    {
                        "end": 444.75167146716865,
                        "id": "file_3_2",
                        "start": 284.6916631508881
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 462.0680144079739,
                    "start": 457.6680144079739
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 457.6680144079739,
                        "id": "file_3_2",
                        "start": 444.75167146716865
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 584.6395742731903,
                    "start": 444.75167146716865
                },
                "write": [
                    {
                        "end": 584.6395742731903,
                        "id": "file_3_3",
                        "start": 462.0680144079739
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 185.04515974193853,
                    "start": 180.64515974193853
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 180.64515974193853,
                        "id": "file_4_0",
                        "start": 9.865237113402062e-17
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 263.4467932169256,
                    "start": 9.865237113402062e-17
                },
                "write": [
                    {
                        "end": 263.4467932169256,
                        "id": "file_4_1",
                        "start": 185.04515974193853
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 284.7276713181788,
                    "start": 280.3276713181788
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 280.3276713181788,
                        "id": "file_4_1",
                        "start": 263.4467932169256
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 443.8978158252079,
                    "start": 263.4467932169256
                },
                "write": [
                    {
                        "end": 443.8978158252079,
                        "id": "file_4_2",
                        "start": 284.7276713181788
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 461.6308448414996,
                    "start": 457.23084484149956
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 457.23084484149956,
                        "id": "file_4_2",
                        "start": 443.8978158252079
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 595.8123669367924,
                    "start": 443.8978158252079
                },
                "write": [
                    {
                        "end": 595.8123669367924,
                        "id": "file_4_3",
                        "start": 461.6308448414996
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 185.04515974193853,
                    "start": 180.64515974193853
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 180.64515974193853,
                        "id": "file_5_0",
                        "start": 1.0308618556701032e-16
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 263.4467932169256,
                    "start": 1.0308618556701032e-16
                },
                "write": [
                    {
                        "end": 263.4467932169256,
                        "id": "file_5_1",
                        "start": 185.04515974193853
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 284.7276713181788,
                    "start": 280.3276713181788
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 280.3276713181788,
                        "id": "file_5_1",
                        "start": 263.4467932169256
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 439.7533417090815,
                    "start": 263.4467932169256
                },
                "write": [
                    {
                        "end": 439.7533417090815,
                        "id": "file_5_2",
                        "start": 284.7276713181788
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 454.98963140477247,
                    "start": 450.58963140477243
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 450.58963140477243,
                        "id": "file_5_2",
                        "start": 439.7533417090815
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 593.0588468462178,
                    "start": 439.7533417090815
                },
                "write": [
                    {
                        "end": 593.0588468462178,
                        "id": "file_5_3",
                        "start": 454.98963140477247
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 185.04515974193853,
                    "start": 180.64515974193853
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 180.64515974193853,
                        "id": "file_6_0",
                        "start": 1.0752000000000001e-16
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 263.4467932169256,
                    "start": 1.0752000000000001e-16
                },
                "write": [
                    {
                        "end": 263.4467932169256,
                        "id": "file_6_1",
                        "start": 185.04515974193853
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 284.7276713181788,
                    "start": 280.3276713181788
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 280.3276713181788,
                        "id": "file_6_1",
                        "start": 263.4467932169256
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 439.7533369609518,
                    "start": 263.4467932169256
                },
                "write": [
                    {
                        "end": 439.7533369609518,
                        "id": "file_6_2",
                        "start": 284.7276713181788
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 454.9896029159943,
                    "start": 450.58960291599425
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 450.58960291599425,
                        "id": "file_6_2",
                        "start": 439.7533369609518
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 592.878868670014,
                    "start": 439.7533369609518
                },
                "write": [
                    {
                        "end": 592.878868670014,
                        "id": "file_6_3",
                        "start": 454.9896029159943
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 185.04515974193853,
                    "start": 180.64515974193853
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 180.64515974193853,
                        "id": "file_7_0",
                        "start": 1.1195381443298969e-16
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 263.4467932169256,
                    "start": 1.1195381443298969e-16
                },
                "write": [
                    {
                        "end": 263.4467932169256,
                        "id": "file_7_1",
                        "start": 185.04515974193853
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 284.7276713181788,
                    "start": 280.3276713181788
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 280.3276713181788,
                        "id": "file_7_1",
                        "start": 263.4467932169256
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 445.960470917123,
                    "start": 263.4467932169256
                },
                "write": [
                    {
                        "end": 445.960470917123,
                        "id": "file_7_2",
                        "start": 284.7276713181788
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 462.3636560769491,
                    "start": 457.9636560769491
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 457.9636560769491,
                        "id": "file_7_2",
                        "start": 445.960470917123
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 594.003640060266,
                    "start": 445.960470917123
                },
                "write": [
                    {
                        "end": 594.003640060266,
                        "id": "file_7_3",
                        "start": 462.3636560769491
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 185.04515974193853,
                    "start": 180.64515974193853
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 180.64515974193853,
                        "id": "file_8_0",
                        "start": 1.163876288659794e-16
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 263.4467932169256,
                    "start": 1.163876288659794e-16
                },
                "write": [
                    {
                        "end": 263.4467932169256,
                        "id": "file_8_1",
                        "start": 185.04515974193853
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 284.7276713181788,
                    "start": 280.3276713181788
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 280.3276713181788,
                        "id": "file_8_1",
                        "start": 263.4467932169256
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 445.9593042163749,
                    "start": 263.4467932169256
                },
                "write": [
                    {
                        "end": 445.9593042163749,
                        "id": "file_8_2",
                        "start": 284.7276713181788
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 462.36356972304196,
                    "start": 457.963569723042
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 457.963569723042,
                        "id": "file_8_2",
                        "start": 445.9593042163749
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 593.983149099734,
                    "start": 445.9593042163749
                },
                "write": [
                    {
                        "end": 593.983149099734,
                        "id": "file_8_3",
                        "start": 462.36356972304196
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 185.04515974193853,
                    "start": 180.64515974193853
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 180.64515974193853,
                        "id": "file_9_0",
                        "start": 1.2082144329896912e-16
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 263.4467932169256,
                    "start": 1.2082144329896912e-16
                },
                "write": [
                    {
                        "end": 263.4467932169256,
                        "id": "file_9_1",
                        "start": 185.04515974193853
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 284.7276713181788,
                    "start": 280.3276713181788
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 280.3276713181788,
                        "id": "file_9_1",
                        "start": 263.4467932169256
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 445.9536733248537,
                    "start": 263.4467932169256
                },
                "write": [
                    {
                        "end": 445.9536733248537,
                        "id": "file_9_2",
                        "start": 284.7276713181788
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 462.36294406842836,
                    "start": 457.9629440684284
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 457.9629440684284,
                        "id": "file_9_2",
                        "start": 445.9536733248537
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 590.0271629104326,
                    "start": 445.9536733248537
                },
                "write": [
                    {
                        "end": 590.0271629104326,
                        "id": "file_9_3",
                        "start": 462.36294406842836
                    }
                ]
            }
        ]
    }
}


==> result/multi/local/wrench/pagecache/dump_29.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 191.49677137849775,
                    "start": 187.09677137849775
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 187.09677137849775,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 278.9068218592967,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 278.9068218592967,
                        "id": "file_0_1",
                        "start": 191.49677137849775
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 301.3788381264794,
                    "start": 296.97883812647945
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 296.97883812647945,
                        "id": "file_0_1",
                        "start": 278.9068218592967
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 459.7321303011114,
                    "start": 278.9068218592967
                },
                "write": [
                    {
                        "end": 459.7321303011114,
                        "id": "file_0_2",
                        "start": 301.3788381264794
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 478.9863630350944,
                    "start": 474.58636303509445
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 474.58636303509445,
                        "id": "file_0_2",
                        "start": 459.7321303011114
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 626.456091116129,
                    "start": 459.7321303011114
                },
                "write": [
                    {
                        "end": 626.456091116129,
                        "id": "file_0_3",
                        "start": 478.9863630350944
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 191.49677137849775,
                    "start": 187.09677137849775
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 187.09677137849775,
                        "id": "file_10_0",
                        "start": 5.542268041237114e-18
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 278.9068218592967,
                    "start": 5.542268041237114e-18
                },
                "write": [
                    {
                        "end": 278.9068218592967,
                        "id": "file_10_1",
                        "start": 191.49677137849775
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 301.3788381264794,
                    "start": 296.97883812647945
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 296.97883812647945,
                        "id": "file_10_1",
                        "start": 278.9068218592967
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 459.7321303011114,
                    "start": 278.9068218592967
                },
                "write": [
                    {
                        "end": 459.7321303011114,
                        "id": "file_10_2",
                        "start": 301.3788381264794
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 478.9863630350944,
                    "start": 474.58636303509445
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 474.58636303509445,
                        "id": "file_10_2",
                        "start": 459.7321303011114
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 626.4565027482986,
                    "start": 459.7321303011114
                },
                "write": [
                    {
                        "end": 626.4565027482986,
                        "id": "file_10_3",
                        "start": 478.9863630350944
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 191.49677137849775,
                    "start": 187.09677137849775
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 187.09677137849775,
                        "id": "file_11_0",
                        "start": 9.976082474226805e-18
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 278.9068218592967,
                    "start": 9.976082474226805e-18
                },
                "write": [
                    {
                        "end": 278.9068218592967,
                        "id": "file_11_1",
                        "start": 191.49677137849775
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 301.3788381264794,
                    "start": 296.97883812647945
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 296.97883812647945,
                        "id": "file_11_1",
                        "start": 278.9068218592967
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 459.7321303011114,
                    "start": 278.9068218592967
                },
                "write": [
                    {
                        "end": 459.7321303011114,
                        "id": "file_11_2",
                        "start": 301.3788381264794
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 478.9863630350944,
                    "start": 474.58636303509445
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 474.58636303509445,
                        "id": "file_11_2",
                        "start": 459.7321303011114
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 626.1511531130508,
                    "start": 459.7321303011114
                },
                "write": [
                    {
                        "end": 626.1511531130508,
                        "id": "file_11_3",
                        "start": 478.9863630350944
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 191.49677137849775,
                    "start": 187.09677137849775
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 187.09677137849775,
                        "id": "file_12_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_12_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 278.9336365957888,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 278.9336365957888,
                        "id": "file_12_1",
                        "start": 191.49677137849775
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 301.40373752701623,
                    "start": 297.00373752701626
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 297.00373752701626,
                        "id": "file_12_1",
                        "start": 278.9336365957888
                    }
                ],
                "task_id": "task_12_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 449.2700680852631,
                    "start": 278.9336365957888
                },
                "write": [
                    {
                        "end": 449.2700680852631,
                        "id": "file_12_2",
                        "start": 301.40373752701623
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 456.4877233237835,
                    "start": 452.0877233237835
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 452.0877233237835,
                        "id": "file_12_2",
                        "start": 449.2700680852631
                    }
                ],
                "task_id": "task_12_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 546.0044063902743,
                    "start": 449.2700680852631
                },
                "write": [
                    {
                        "end": 546.0044063902743,
                        "id": "file_12_3",
                        "start": 456.4877233237835
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 191.49677137849775,
                    "start": 187.09677137849775
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 187.09677137849775,
                        "id": "file_13_0",
                        "start": 1.8843711340206188e-17
                    }
                ],
                "task_id": "task_13_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 278.9336365957888,
                    "start": 1.8843711340206188e-17
                },
                "write": [
                    {
                        "end": 278.9336365957888,
                        "id": "file_13_1",
                        "start": 191.49677137849775
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 301.40373752701623,
                    "start": 297.00373752701626
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 297.00373752701626,
                        "id": "file_13_1",
                        "start": 278.9336365957888
                    }
                ],
                "task_id": "task_13_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 449.2700680852631,
                    "start": 278.9336365957888
                },
                "write": [
                    {
                        "end": 449.2700680852631,
                        "id": "file_13_2",
                        "start": 301.40373752701623
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 456.4877233237835,
                    "start": 452.0877233237835
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 452.0877233237835,
                        "id": "file_13_2",
                        "start": 449.2700680852631
                    }
                ],
                "task_id": "task_13_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 546.0044063902743,
                    "start": 449.2700680852631
                },
                "write": [
                    {
                        "end": 546.0044063902743,
                        "id": "file_13_3",
                        "start": 456.4877233237835
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 191.49677137849775,
                    "start": 187.09677137849775
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 187.09677137849775,
                        "id": "file_14_0",
                        "start": 2.327752577319588e-17
                    }
                ],
                "task_id": "task_14_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 278.9336365957888,
                    "start": 2.327752577319588e-17
                },
                "write": [
                    {
                        "end": 278.9336365957888,
                        "id": "file_14_1",
                        "start": 191.49677137849775
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 301.40373752701623,
                    "start": 297.00373752701626
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 297.00373752701626,
                        "id": "file_14_1",
                        "start": 278.9336365957888
                    }
                ],
                "task_id": "task_14_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 461.8413118490822,
                    "start": 278.9336365957888
                },
                "write": [
                    {
                        "end": 461.8413118490822,
                        "id": "file_14_2",
                        "start": 301.40373752701623
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 480.0755057536935,
                    "start": 475.6755057536935
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 475.6755057536935,
                        "id": "file_14_2",
                        "start": 461.8413118490822
                    }
                ],
                "task_id": "task_14_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 602.153582398795,
                    "start": 461.8413118490822
                },
                "write": [
                    {
                        "end": 602.153582398795,
                        "id": "file_14_3",
                        "start": 480.0755057536935
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 191.49677137849775,
                    "start": 187.09677137849775
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 187.09677137849775,
                        "id": "file_15_0",
                        "start": 2.771134020618557e-17
                    }
                ],
                "task_id": "task_15_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 278.9336365957888,
                    "start": 2.771134020618557e-17
                },
                "write": [
                    {
                        "end": 278.9336365957888,
                        "id": "file_15_1",
                        "start": 191.49677137849775
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 301.40373752701623,
                    "start": 297.00373752701626
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 297.00373752701626,
                        "id": "file_15_1",
                        "start": 278.9336365957888
                    }
                ],
                "task_id": "task_15_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 458.59285934883565,
                    "start": 278.9336365957888
                },
                "write": [
                    {
                        "end": 458.59285934883565,
                        "id": "file_15_2",
                        "start": 301.40373752701623
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 477.45839428054967,
                    "start": 473.0583942805497
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 473.0583942805497,
                        "id": "file_15_2",
                        "start": 458.59285934883565
                    }
                ],
                "task_id": "task_15_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 626.1509180652536,
                    "start": 458.59285934883565
                },
                "write": [
                    {
                        "end": 626.1509180652536,
                        "id": "file_15_3",
                        "start": 477.45839428054967
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 191.49677137849775,
                    "start": 187.09677137849775
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 187.09677137849775,
                        "id": "file_16_0",
                        "start": 3.214515463917526e-17
                    }
                ],
                "task_id": "task_16_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 278.9348542175677,
                    "start": 3.214515463917526e-17
                },
                "write": [
                    {
                        "end": 278.9348542175677,
                        "id": "file_16_1",
                        "start": 191.49677137849775
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 301.40469422984285,
                    "start": 297.00469422984287
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 297.00469422984287,
                        "id": "file_16_1",
                        "start": 278.9348542175677
                    }
                ],
                "task_id": "task_16_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 449.91051216564557,
                    "start": 278.9348542175677
                },
                "write": [
                    {
                        "end": 449.91051216564557,
                        "id": "file_16_2",
                        "start": 301.40469422984285
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 457.1197771456908,
                    "start": 452.71977714569084
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 452.71977714569084,
                        "id": "file_16_2",
                        "start": 449.91051216564557
                    }
                ],
                "task_id": "task_16_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 546.3918782948891,
                    "start": 449.91051216564557
                },
                "write": [
                    {
                        "end": 546.3918782948891,
                        "id": "file_16_3",
                        "start": 457.1197771456908
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 191.49677137849775,
                    "start": 187.09677137849775
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 187.09677137849775,
                        "id": "file_17_0",
                        "start": 3.657896907216495e-17
                    }
                ],
                "task_id": "task_17_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 278.9348542175677,
                    "start": 3.657896907216495e-17
                },
                "write": [
                    {
                        "end": 278.9348542175677,
                        "id": "file_17_1",
                        "start": 191.49677137849775
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 301.40469422984285,
                    "start": 297.00469422984287
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 297.00469422984287,
                        "id": "file_17_1",
                        "start": 278.9348542175677
                    }
                ],
                "task_id": "task_17_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 449.91051216564557,
                    "start": 278.9348542175677
                },
                "write": [
                    {
                        "end": 449.91051216564557,
                        "id": "file_17_2",
                        "start": 301.40469422984285
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 457.1197771456908,
                    "start": 452.71977714569084
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 452.71977714569084,
                        "id": "file_17_2",
                        "start": 449.91051216564557
                    }
                ],
                "task_id": "task_17_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 547.275253494356,
                    "start": 449.91051216564557
                },
                "write": [
                    {
                        "end": 547.275253494356,
                        "id": "file_17_3",
                        "start": 457.1197771456908
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 191.49677137849775,
                    "start": 187.09677137849775
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 187.09677137849775,
                        "id": "file_18_0",
                        "start": 4.1012783505154644e-17
                    }
                ],
                "task_id": "task_18_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 278.9348542175677,
                    "start": 4.1012783505154644e-17
                },
                "write": [
                    {
                        "end": 278.9348542175677,
                        "id": "file_18_1",
                        "start": 191.49677137849775
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 301.40469422984285,
                    "start": 297.00469422984287
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 297.00469422984287,
                        "id": "file_18_1",
                        "start": 278.9348542175677
                    }
                ],
                "task_id": "task_18_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 449.91051216564557,
                    "start": 278.9348542175677
                },
                "write": [
                    {
                        "end": 449.91051216564557,
                        "id": "file_18_2",
                        "start": 301.40469422984285
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 457.1197771456908,
                    "start": 452.71977714569084
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 452.71977714569084,
                        "id": "file_18_2",
                        "start": 449.91051216564557
                    }
                ],
                "task_id": "task_18_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 547.275253494356,
                    "start": 449.91051216564557
                },
                "write": [
                    {
                        "end": 547.275253494356,
                        "id": "file_18_3",
                        "start": 457.1197771456908
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 191.49677137849775,
                    "start": 187.09677137849775
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 187.09677137849775,
                        "id": "file_19_0",
                        "start": 4.5446597938144336e-17
                    }
                ],
                "task_id": "task_19_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 278.93644664483287,
                    "start": 4.5446597938144336e-17
                },
                "write": [
                    {
                        "end": 278.93644664483287,
                        "id": "file_19_1",
                        "start": 191.49677137849775
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 301.4057748054875,
                    "start": 297.00577480548753
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 297.00577480548753,
                        "id": "file_19_1",
                        "start": 278.93644664483287
                    }
                ],
                "task_id": "task_19_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 461.88136594758595,
                    "start": 278.93644664483287
                },
                "write": [
                    {
                        "end": 461.88136594758595,
                        "id": "file_19_2",
                        "start": 301.4057748054875
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 480.08379280855667,
                    "start": 475.6837928085567
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 475.6837928085567,
                        "id": "file_19_2",
                        "start": 461.88136594758595
                    }
                ],
                "task_id": "task_19_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 620.5308208557799,
                    "start": 461.88136594758595
                },
                "write": [
                    {
                        "end": 620.5308208557799,
                        "id": "file_19_3",
                        "start": 480.08379280855667
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 191.49677137849775,
                    "start": 187.09677137849775
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 187.09677137849775,
                        "id": "file_1_0",
                        "start": 4.9880412371134027e-17
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 278.93644664483287,
                    "start": 4.9880412371134027e-17
                },
                "write": [
                    {
                        "end": 278.93644664483287,
                        "id": "file_1_1",
                        "start": 191.49677137849775
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 301.4057748054875,
                    "start": 297.00577480548753
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 297.00577480548753,
                        "id": "file_1_1",
                        "start": 278.93644664483287
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 461.88136594758595,
                    "start": 278.93644664483287
                },
                "write": [
                    {
                        "end": 461.88136594758595,
                        "id": "file_1_2",
                        "start": 301.4057748054875
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 480.08379280855667,
                    "start": 475.6837928085567
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 475.6837928085567,
                        "id": "file_1_2",
                        "start": 461.88136594758595
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 620.5308208557799,
                    "start": 461.88136594758595
                },
                "write": [
                    {
                        "end": 620.5308208557799,
                        "id": "file_1_3",
                        "start": 480.08379280855667
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 191.49677137849775,
                    "start": 187.09677137849775
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 187.09677137849775,
                        "id": "file_20_0",
                        "start": 5.431422680412372e-17
                    }
                ],
                "task_id": "task_20_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 278.93644664483287,
                    "start": 5.431422680412372e-17
                },
                "write": [
                    {
                        "end": 278.93644664483287,
                        "id": "file_20_1",
                        "start": 191.49677137849775
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 301.4057748054875,
                    "start": 297.00577480548753
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 297.00577480548753,
                        "id": "file_20_1",
                        "start": 278.93644664483287
                    }
                ],
                "task_id": "task_20_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 461.88136594758595,
                    "start": 278.93644664483287
                },
                "write": [
                    {
                        "end": 461.88136594758595,
                        "id": "file_20_2",
                        "start": 301.4057748054875
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 480.08379280855667,
                    "start": 475.6837928085567
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 475.6837928085567,
                        "id": "file_20_2",
                        "start": 461.88136594758595
                    }
                ],
                "task_id": "task_20_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 623.8427788663494,
                    "start": 461.88136594758595
                },
                "write": [
                    {
                        "end": 623.8427788663494,
                        "id": "file_20_3",
                        "start": 480.08379280855667
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 191.49677137849775,
                    "start": 187.09677137849775
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 187.09677137849775,
                        "id": "file_21_0",
                        "start": 5.87480412371134e-17
                    }
                ],
                "task_id": "task_21_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 278.93644664483287,
                    "start": 5.87480412371134e-17
                },
                "write": [
                    {
                        "end": 278.93644664483287,
                        "id": "file_21_1",
                        "start": 191.49677137849775
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 301.4057748054875,
                    "start": 297.00577480548753
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 297.00577480548753,
                        "id": "file_21_1",
                        "start": 278.93644664483287
                    }
                ],
                "task_id": "task_21_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 461.2801611078818,
                    "start": 278.93644664483287
                },
                "write": [
                    {
                        "end": 461.2801611078818,
                        "id": "file_21_2",
                        "start": 301.4057748054875
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 479.92740041287834,
                    "start": 475.52740041287836
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 475.52740041287836,
                        "id": "file_21_2",
                        "start": 461.2801611078818
                    }
                ],
                "task_id": "task_21_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 602.0270877539484,
                    "start": 461.2801611078818
                },
                "write": [
                    {
                        "end": 602.0270877539484,
                        "id": "file_21_3",
                        "start": 479.92740041287834
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 191.49677137849775,
                    "start": 187.09677137849775
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 187.09677137849775,
                        "id": "file_22_0",
                        "start": 6.31818556701031e-17
                    }
                ],
                "task_id": "task_22_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 278.9374872416741,
                    "start": 6.31818556701031e-17
                },
                "write": [
                    {
                        "end": 278.9374872416741,
                        "id": "file_22_1",
                        "start": 191.49677137849775
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 301.4063322680815,
                    "start": 297.0063322680815
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 297.0063322680815,
                        "id": "file_22_1",
                        "start": 278.9374872416741
                    }
                ],
                "task_id": "task_22_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 461.64716080283284,
                    "start": 278.9374872416741
                },
                "write": [
                    {
                        "end": 461.64716080283284,
                        "id": "file_22_2",
                        "start": 301.4063322680815
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 480.02864170797403,
                    "start": 475.62864170797405
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 475.62864170797405,
                        "id": "file_22_2",
                        "start": 461.64716080283284
                    }
                ],
                "task_id": "task_22_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 623.4439457316271,
                    "start": 461.64716080283284
                },
                "write": [
                    {
                        "end": 623.4439457316271,
                        "id": "file_22_3",
                        "start": 480.02864170797403
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 191.49677137849775,
                    "start": 187.09677137849775
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 187.09677137849775,
                        "id": "file_23_0",
                        "start": 6.761567010309279e-17
                    }
                ],
                "task_id": "task_23_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 278.9374872416741,
                    "start": 6.761567010309279e-17
                },
                "write": [
                    {
                        "end": 278.9374872416741,
                        "id": "file_23_1",
                        "start": 191.49677137849775
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 301.4063322680815,
                    "start": 297.0063322680815
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 297.0063322680815,
                        "id": "file_23_1",
                        "start": 278.9374872416741
                    }
                ],
                "task_id": "task_23_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 458.4051593903976,
                    "start": 278.9374872416741
                },
                "write": [
                    {
                        "end": 458.4051593903976,
                        "id": "file_23_2",
                        "start": 301.4063322680815
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 477.09048373135545,
                    "start": 472.6904837313554
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 472.6904837313554,
                        "id": "file_23_2",
                        "start": 458.4051593903976
                    }
                ],
                "task_id": "task_23_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 626.1420637830424,
                    "start": 458.4051593903976
                },
                "write": [
                    {
                        "end": 626.1420637830424,
                        "id": "file_23_3",
                        "start": 477.09048373135545
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 191.49677137849775,
                    "start": 187.09677137849775
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 187.09677137849775,
                        "id": "file_24_0",
                        "start": 7.204948453608248e-17
                    }
                ],
                "task_id": "task_24_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 278.9374872416741,
                    "start": 7.204948453608248e-17
                },
                "write": [
                    {
                        "end": 278.9374872416741,
                        "id": "file_24_1",
                        "start": 191.49677137849775
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 301.4063322680815,
                    "start": 297.0063322680815
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 297.0063322680815,
                        "id": "file_24_1",
                        "start": 278.9374872416741
                    }
                ],
                "task_id": "task_24_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 458.7659375296338,
                    "start": 278.9374872416741
                },
                "write": [
                    {
                        "end": 458.7659375296338,
                        "id": "file_24_2",
                        "start": 301.4063322680815
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 477.87833479380333,
                    "start": 473.47833479380336
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 473.47833479380336,
                        "id": "file_24_2",
                        "start": 458.7659375296338
                    }
                ],
                "task_id": "task_24_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 626.1694725606817,
                    "start": 458.7659375296338
                },
                "write": [
                    {
                        "end": 626.1694725606817,
                        "id": "file_24_3",
                        "start": 477.87833479380333
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 191.49677137849775,
                    "start": 187.09677137849775
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 187.09677137849775,
                        "id": "file_25_0",
                        "start": 7.648329896907217e-17
                    }
                ],
                "task_id": "task_25_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 278.9374872416741,
                    "start": 7.648329896907217e-17
                },
                "write": [
                    {
                        "end": 278.9374872416741,
                        "id": "file_25_1",
                        "start": 191.49677137849775
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 301.4063322680815,
                    "start": 297.0063322680815
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 297.0063322680815,
                        "id": "file_25_1",
                        "start": 278.9374872416741
                    }
                ],
                "task_id": "task_25_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 459.73223772941566,
                    "start": 278.9374872416741
                },
                "write": [
                    {
                        "end": 459.73223772941566,
                        "id": "file_25_2",
                        "start": 301.4063322680815
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 478.98644897773795,
                    "start": 474.586448977738
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 474.586448977738,
                        "id": "file_25_2",
                        "start": 459.73223772941566
                    }
                ],
                "task_id": "task_25_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 626.453677232089,
                    "start": 459.73223772941566
                },
                "write": [
                    {
                        "end": 626.453677232089,
                        "id": "file_25_3",
                        "start": 478.98644897773795
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 191.49677137849775,
                    "start": 187.09677137849775
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 187.09677137849775,
                        "id": "file_26_0",
                        "start": 8.091711340206186e-17
                    }
                ],
                "task_id": "task_26_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 278.9393936739268,
                    "start": 8.091711340206186e-17
                },
                "write": [
                    {
                        "end": 278.9393936739268,
                        "id": "file_26_1",
                        "start": 191.49677137849775
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 301.4070812236098,
                    "start": 297.0070812236098
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 297.0070812236098,
                        "id": "file_26_1",
                        "start": 278.9393936739268
                    }
                ],
                "task_id": "task_26_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 458.985568262743,
                    "start": 278.9393936739268
                },
                "write": [
                    {
                        "end": 458.985568262743,
                        "id": "file_26_2",
                        "start": 301.4070812236098
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 478.28888881687345,
                    "start": 473.8888888168735
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 473.8888888168735,
                        "id": "file_26_2",
                        "start": 458.985568262743
                    }
                ],
                "task_id": "task_26_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 626.4565200028705,
                    "start": 458.985568262743
                },
                "write": [
                    {
                        "end": 626.4565200028705,
                        "id": "file_26_3",
                        "start": 478.28888881687345
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 191.49677137849775,
                    "start": 187.09677137849775
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 187.09677137849775,
                        "id": "file_27_0",
                        "start": 8.535092783505155e-17
                    }
                ],
                "task_id": "task_27_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 278.9393936739268,
                    "start": 8.535092783505155e-17
                },
                "write": [
                    {
                        "end": 278.9393936739268,
                        "id": "file_27_1",
                        "start": 191.49677137849775
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 301.4070812236098,
                    "start": 297.0070812236098
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 297.0070812236098,
                        "id": "file_27_1",
                        "start": 278.9393936739268
                    }
                ],
                "task_id": "task_27_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 458.985568262743,
                    "start": 278.9393936739268
                },
                "write": [
                    {
                        "end": 458.985568262743,
                        "id": "file_27_2",
                        "start": 301.4070812236098
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 478.28888881687345,
                    "start": 473.8888888168735
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 473.8888888168735,
                        "id": "file_27_2",
                        "start": 458.985568262743
                    }
                ],
                "task_id": "task_27_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 626.1846205033249,
                    "start": 458.985568262743
                },
                "write": [
                    {
                        "end": 626.1846205033249,
                        "id": "file_27_3",
                        "start": 478.28888881687345
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 191.49677137849775,
                    "start": 187.09677137849775
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 187.09677137849775,
                        "id": "file_28_0",
                        "start": 8.978474226804124e-17
                    }
                ],
                "task_id": "task_28_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 278.9393936739268,
                    "start": 8.978474226804124e-17
                },
                "write": [
                    {
                        "end": 278.9393936739268,
                        "id": "file_28_1",
                        "start": 191.49677137849775
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 301.4070812236098,
                    "start": 297.0070812236098
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 297.0070812236098,
                        "id": "file_28_1",
                        "start": 278.9393936739268
                    }
                ],
                "task_id": "task_28_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 458.9837471043889,
                    "start": 278.9393936739268
                },
                "write": [
                    {
                        "end": 458.9837471043889,
                        "id": "file_28_2",
                        "start": 301.4070812236098
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 478.28621129297454,
                    "start": 473.88621129297456
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 473.88621129297456,
                        "id": "file_28_2",
                        "start": 458.9837471043889
                    }
                ],
                "task_id": "task_28_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 626.1845917327514,
                    "start": 458.9837471043889
                },
                "write": [
                    {
                        "end": 626.1845917327514,
                        "id": "file_28_3",
                        "start": 478.28621129297454
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 191.49677137849775,
                    "start": 187.09677137849775
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 187.09677137849775,
                        "id": "file_2_0",
                        "start": 9.421855670103093e-17
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 278.9393936739268,
                    "start": 9.421855670103093e-17
                },
                "write": [
                    {
                        "end": 278.9393936739268,
                        "id": "file_2_1",
                        "start": 191.49677137849775
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 301.4070812236098,
                    "start": 297.0070812236098
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 297.0070812236098,
                        "id": "file_2_1",
                        "start": 278.9393936739268
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 458.7799476381127,
                    "start": 278.9393936739268
                },
                "write": [
                    {
                        "end": 458.7799476381127,
                        "id": "file_2_2",
                        "start": 301.4070812236098
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 477.9110250469212,
                    "start": 473.51102504692125
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 473.51102504692125,
                        "id": "file_2_2",
                        "start": 458.7799476381127
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 626.1711884975063,
                    "start": 458.7799476381127
                },
                "write": [
                    {
                        "end": 626.1711884975063,
                        "id": "file_2_3",
                        "start": 477.9110250469212
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 191.49677137849775,
                    "start": 187.09677137849775
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 187.09677137849775,
                        "id": "file_3_0",
                        "start": 9.865237113402062e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 278.9487980779168,
                    "start": 9.865237113402062e-17
                },
                "write": [
                    {
                        "end": 278.9487980779168,
                        "id": "file_3_1",
                        "start": 191.49677137849775
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 301.4094323246076,
                    "start": 297.00943232460764
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 297.00943232460764,
                        "id": "file_3_1",
                        "start": 278.9487980779168
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 462.4439716896497,
                    "start": 278.9487980779168
                },
                "write": [
                    {
                        "end": 462.4439716896497,
                        "id": "file_3_2",
                        "start": 301.4094323246076
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 480.1419934026965,
                    "start": 475.74199340269655
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 475.74199340269655,
                        "id": "file_3_2",
                        "start": 462.4439716896497
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 626.1914987687031,
                    "start": 462.4439716896497
                },
                "write": [
                    {
                        "end": 626.1914987687031,
                        "id": "file_3_3",
                        "start": 480.1419934026965
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 191.49677137849775,
                    "start": 187.09677137849775
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 187.09677137849775,
                        "id": "file_4_0",
                        "start": 1.0308618556701032e-16
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 278.9487980779168,
                    "start": 1.0308618556701032e-16
                },
                "write": [
                    {
                        "end": 278.9487980779168,
                        "id": "file_4_1",
                        "start": 191.49677137849775
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 301.4094323246076,
                    "start": 297.00943232460764
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 297.00943232460764,
                        "id": "file_4_1",
                        "start": 278.9487980779168
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 458.9855683496092,
                    "start": 278.9487980779168
                },
                "write": [
                    {
                        "end": 458.9855683496092,
                        "id": "file_4_2",
                        "start": 301.4094323246076
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 478.2888889274305,
                    "start": 473.8888889274305
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 473.8888889274305,
                        "id": "file_4_2",
                        "start": 458.9855683496092
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 626.1846267495843,
                    "start": 458.9855683496092
                },
                "write": [
                    {
                        "end": 626.1846267495843,
                        "id": "file_4_3",
                        "start": 478.2888889274305
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 191.49677137849775,
                    "start": 187.09677137849775
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 187.09677137849775,
                        "id": "file_5_0",
                        "start": 1.0752000000000001e-16
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 278.9487980779168,
                    "start": 1.0752000000000001e-16
                },
                "write": [
                    {
                        "end": 278.9487980779168,
                        "id": "file_5_1",
                        "start": 191.49677137849775
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 301.4094323246076,
                    "start": 297.00943232460764
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 297.00943232460764,
                        "id": "file_5_1",
                        "start": 278.9487980779168
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 458.98406133360754,
                    "start": 278.9487980779168
                },
                "write": [
                    {
                        "end": 458.98406133360754,
                        "id": "file_5_2",
                        "start": 301.4094323246076
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 478.2866969199489,
                    "start": 473.8866969199489
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 473.8866969199489,
                        "id": "file_5_2",
                        "start": 458.98406133360754
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 626.1925052547796,
                    "start": 458.98406133360754
                },
                "write": [
                    {
                        "end": 626.1925052547796,
                        "id": "file_5_3",
                        "start": 478.2866969199489
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 191.49677137849775,
                    "start": 187.09677137849775
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 187.09677137849775,
                        "id": "file_6_0",
                        "start": 1.1195381443298969e-16
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 279.28197230305824,
                    "start": 1.1195381443298969e-16
                },
                "write": [
                    {
                        "end": 279.28197230305824,
                        "id": "file_6_1",
                        "start": 191.49677137849775
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 301.45625429967043,
                    "start": 297.05625429967046
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 297.05625429967046,
                        "id": "file_6_1",
                        "start": 279.28197230305824
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 453.15301309684247,
                    "start": 279.28197230305824
                },
                "write": [
                    {
                        "end": 453.15301309684247,
                        "id": "file_6_2",
                        "start": 301.45625429967043
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 458.8830214096668,
                    "start": 454.48302140966683
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 454.48302140966683,
                        "id": "file_6_2",
                        "start": 453.15301309684247
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 510.50507620831524,
                    "start": 453.15301309684247
                },
                "write": [
                    {
                        "end": 510.50507620831524,
                        "id": "file_6_3",
                        "start": 458.8830214096668
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 191.49677137849775,
                    "start": 187.09677137849775
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 187.09677137849775,
                        "id": "file_7_0",
                        "start": 1.163876288659794e-16
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 279.28197230305824,
                    "start": 1.163876288659794e-16
                },
                "write": [
                    {
                        "end": 279.28197230305824,
                        "id": "file_7_1",
                        "start": 191.49677137849775
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 301.45625429967043,
                    "start": 297.05625429967046
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 297.05625429967046,
                        "id": "file_7_1",
                        "start": 279.28197230305824
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 462.4439716896497,
                    "start": 279.28197230305824
                },
                "write": [
                    {
                        "end": 462.4439716896497,
                        "id": "file_7_2",
                        "start": 301.45625429967043
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 480.1419934026965,
                    "start": 475.74199340269655
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 475.74199340269655,
                        "id": "file_7_2",
                        "start": 462.4439716896497
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 626.1716237660016,
                    "start": 462.4439716896497
                },
                "write": [
                    {
                        "end": 626.1716237660016,
                        "id": "file_7_3",
                        "start": 480.1419934026965
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 191.49677137849775,
                    "start": 187.09677137849775
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 187.09677137849775,
                        "id": "file_8_0",
                        "start": 1.2082144329896912e-16
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 279.28197230305824,
                    "start": 1.2082144329896912e-16
                },
                "write": [
                    {
                        "end": 279.28197230305824,
                        "id": "file_8_1",
                        "start": 191.49677137849775
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 301.45625429967043,
                    "start": 297.05625429967046
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 297.05625429967046,
                        "id": "file_8_1",
                        "start": 279.28197230305824
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 462.4439718644211,
                    "start": 279.28197230305824
                },
                "write": [
                    {
                        "end": 462.4439718644211,
                        "id": "file_8_2",
                        "start": 301.45625429967043
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 480.14199340872324,
                    "start": 475.74199340872326
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 475.74199340872326,
                        "id": "file_8_2",
                        "start": 462.4439718644211
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 626.1752845590191,
                    "start": 462.4439718644211
                },
                "write": [
                    {
                        "end": 626.1752845590191,
                        "id": "file_8_3",
                        "start": 480.14199340872324
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 191.49677137849775,
                    "start": 187.09677137849775
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 187.09677137849775,
                        "id": "file_9_0",
                        "start": 1.2525525773195883e-16
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 279.72744081494665,
                    "start": 1.2525525773195883e-16
                },
                "write": [
                    {
                        "end": 279.72744081494665,
                        "id": "file_9_1",
                        "start": 191.49677137849775
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 301.4716152828376,
                    "start": 297.0716152828376
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 297.0716152828376,
                        "id": "file_9_1",
                        "start": 279.72744081494665
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 453.15301309684247,
                    "start": 279.72744081494665
                },
                "write": [
                    {
                        "end": 453.15301309684247,
                        "id": "file_9_2",
                        "start": 301.4716152828376
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 458.8830214096668,
                    "start": 454.48302140966683
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 454.48302140966683,
                        "id": "file_9_2",
                        "start": 453.15301309684247
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 510.50507620831524,
                    "start": 453.15301309684247
                },
                "write": [
                    {
                        "end": 510.50507620831524,
                        "id": "file_9_3",
                        "start": 458.8830214096668
                    }
                ]
            }
        ]
    }
}


==> result/multi/local/wrench/pagecache/dump_3.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 23.754838709677742,
                    "start": 19.354838709677743
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 19.354838709677743,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 25.625162899005392,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 25.625162899005392,
                        "id": "file_0_1",
                        "start": 23.754838709677742
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 31.895487088531254,
                    "start": 27.495487088531256
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 27.495487088531256,
                        "id": "file_0_1",
                        "start": 25.625162899005392
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 33.765811278058486,
                    "start": 25.625162899005392
                },
                "write": [
                    {
                        "end": 33.765811278058486,
                        "id": "file_0_2",
                        "start": 31.895487088531254
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 40.036135467584664,
                    "start": 35.636135467584666
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 35.636135467584666,
                        "id": "file_0_2",
                        "start": 33.765811278058486
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 41.90645965711151,
                    "start": 33.765811278058486
                },
                "write": [
                    {
                        "end": 41.90645965711151,
                        "id": "file_0_3",
                        "start": 40.036135467584664
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 23.754838709677742,
                    "start": 19.354838709677743
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 19.354838709677743,
                        "id": "file_1_0",
                        "start": 5.542268041237114e-18
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 25.625162899005392,
                    "start": 5.542268041237114e-18
                },
                "write": [
                    {
                        "end": 25.625162899005392,
                        "id": "file_1_1",
                        "start": 23.754838709677742
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 31.895487088531254,
                    "start": 27.495487088531256
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 27.495487088531256,
                        "id": "file_1_1",
                        "start": 25.625162899005392
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 33.765811278058486,
                    "start": 25.625162899005392
                },
                "write": [
                    {
                        "end": 33.765811278058486,
                        "id": "file_1_2",
                        "start": 31.895487088531254
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 40.036135467584664,
                    "start": 35.636135467584666
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 35.636135467584666,
                        "id": "file_1_2",
                        "start": 33.765811278058486
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 41.90645965711151,
                    "start": 33.765811278058486
                },
                "write": [
                    {
                        "end": 41.90645965711151,
                        "id": "file_1_3",
                        "start": 40.036135467584664
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 23.754838709677742,
                    "start": 19.354838709677743
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 19.354838709677743,
                        "id": "file_2_0",
                        "start": 9.976082474226805e-18
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 25.625162899005392,
                    "start": 9.976082474226805e-18
                },
                "write": [
                    {
                        "end": 25.625162899005392,
                        "id": "file_2_1",
                        "start": 23.754838709677742
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 31.895487088531254,
                    "start": 27.495487088531256
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 27.495487088531256,
                        "id": "file_2_1",
                        "start": 25.625162899005392
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 33.765811278058486,
                    "start": 25.625162899005392
                },
                "write": [
                    {
                        "end": 33.765811278058486,
                        "id": "file_2_2",
                        "start": 31.895487088531254
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 40.036135467584664,
                    "start": 35.636135467584666
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 35.636135467584666,
                        "id": "file_2_2",
                        "start": 33.765811278058486
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 41.90645965711151,
                    "start": 33.765811278058486
                },
                "write": [
                    {
                        "end": 41.90645965711151,
                        "id": "file_2_3",
                        "start": 40.036135467584664
                    }
                ]
            }
        ]
    }
}


==> result/multi/local/wrench/pagecache/dump_30.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 197.94838709677745,
                    "start": 193.54838709677745
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 193.54838709677745,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 294.50392516461676,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 294.50392516461676,
                        "id": "file_0_1",
                        "start": 197.94838709677745
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 317.4756631857859,
                    "start": 313.07566318578586
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 313.07566318578586,
                        "id": "file_0_1",
                        "start": 294.50392516461676
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 449.598456499667,
                    "start": 294.50392516461676
                },
                "write": [
                    {
                        "end": 449.598456499667,
                        "id": "file_0_2",
                        "start": 317.4756631857859
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 459.2828171018341,
                    "start": 454.88281710183406
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 454.88281710183406,
                        "id": "file_0_2",
                        "start": 449.598456499667
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 570.7692833871852,
                    "start": 449.598456499667
                },
                "write": [
                    {
                        "end": 570.7692833871852,
                        "id": "file_0_3",
                        "start": 459.2828171018341
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 197.94838709677745,
                    "start": 193.54838709677745
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 193.54838709677745,
                        "id": "file_10_0",
                        "start": 5.542268041237114e-18
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 294.50392516461676,
                    "start": 5.542268041237114e-18
                },
                "write": [
                    {
                        "end": 294.50392516461676,
                        "id": "file_10_1",
                        "start": 197.94838709677745
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 317.4756631857859,
                    "start": 313.07566318578586
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 313.07566318578586,
                        "id": "file_10_1",
                        "start": 294.50392516461676
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 449.59318055868613,
                    "start": 294.50392516461676
                },
                "write": [
                    {
                        "end": 449.59318055868613,
                        "id": "file_10_2",
                        "start": 317.4756631857859
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 459.27622217560787,
                    "start": 454.87622217560784
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 454.87622217560784,
                        "id": "file_10_2",
                        "start": 449.59318055868613
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 570.7692729611668,
                    "start": 449.59318055868613
                },
                "write": [
                    {
                        "end": 570.7692729611668,
                        "id": "file_10_3",
                        "start": 459.27622217560787
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 197.94838709677745,
                    "start": 193.54838709677745
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 193.54838709677745,
                        "id": "file_11_0",
                        "start": 9.976082474226805e-18
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 294.50392516461676,
                    "start": 9.976082474226805e-18
                },
                "write": [
                    {
                        "end": 294.50392516461676,
                        "id": "file_11_1",
                        "start": 197.94838709677745
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 317.4756631857859,
                    "start": 313.07566318578586
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 313.07566318578586,
                        "id": "file_11_1",
                        "start": 294.50392516461676
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 449.5922693957601,
                    "start": 294.50392516461676
                },
                "write": [
                    {
                        "end": 449.5922693957601,
                        "id": "file_11_2",
                        "start": 317.4756631857859
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 459.2748554312187,
                    "start": 454.8748554312187
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 454.8748554312187,
                        "id": "file_11_2",
                        "start": 449.5922693957601
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 564.9154333426475,
                    "start": 449.5922693957601
                },
                "write": [
                    {
                        "end": 564.9154333426475,
                        "id": "file_11_3",
                        "start": 459.2748554312187
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 197.94838709677745,
                    "start": 193.54838709677745
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 193.54838709677745,
                        "id": "file_12_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_12_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 294.94452347668334,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 294.94452347668334,
                        "id": "file_12_1",
                        "start": 197.94838709677745
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 317.8858754030644,
                    "start": 313.48587540306437
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 313.48587540306437,
                        "id": "file_12_1",
                        "start": 294.94452347668334
                    }
                ],
                "task_id": "task_12_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 494.3747735549915,
                    "start": 294.94452347668334
                },
                "write": [
                    {
                        "end": 494.3747735549915,
                        "id": "file_12_2",
                        "start": 317.8858754030644
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 516.0523963171277,
                    "start": 511.6523963171276
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 511.6523963171276,
                        "id": "file_12_2",
                        "start": 494.3747735549915
                    }
                ],
                "task_id": "task_12_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 643.2174032233743,
                    "start": 494.3747735549915
                },
                "write": [
                    {
                        "end": 643.2174032233743,
                        "id": "file_12_3",
                        "start": 516.0523963171277
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 197.94838709677745,
                    "start": 193.54838709677745
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 193.54838709677745,
                        "id": "file_13_0",
                        "start": 1.8843711340206188e-17
                    }
                ],
                "task_id": "task_13_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 294.94452347668334,
                    "start": 1.8843711340206188e-17
                },
                "write": [
                    {
                        "end": 294.94452347668334,
                        "id": "file_13_1",
                        "start": 197.94838709677745
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 317.8858754030644,
                    "start": 313.48587540306437
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 313.48587540306437,
                        "id": "file_13_1",
                        "start": 294.94452347668334
                    }
                ],
                "task_id": "task_13_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 494.3747735549915,
                    "start": 294.94452347668334
                },
                "write": [
                    {
                        "end": 494.3747735549915,
                        "id": "file_13_2",
                        "start": 317.8858754030644
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 516.0523963171277,
                    "start": 511.6523963171276
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 511.6523963171276,
                        "id": "file_13_2",
                        "start": 494.3747735549915
                    }
                ],
                "task_id": "task_13_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 646.4649380715952,
                    "start": 494.3747735549915
                },
                "write": [
                    {
                        "end": 646.4649380715952,
                        "id": "file_13_3",
                        "start": 516.0523963171277
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 197.94838709677745,
                    "start": 193.54838709677745
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 193.54838709677745,
                        "id": "file_14_0",
                        "start": 2.327752577319588e-17
                    }
                ],
                "task_id": "task_14_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 294.94452347668334,
                    "start": 2.327752577319588e-17
                },
                "write": [
                    {
                        "end": 294.94452347668334,
                        "id": "file_14_1",
                        "start": 197.94838709677745
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 317.8858754030644,
                    "start": 313.48587540306437
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 313.48587540306437,
                        "id": "file_14_1",
                        "start": 294.94452347668334
                    }
                ],
                "task_id": "task_14_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 494.3747735549915,
                    "start": 294.94452347668334
                },
                "write": [
                    {
                        "end": 494.3747735549915,
                        "id": "file_14_2",
                        "start": 317.8858754030644
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 516.0523963171277,
                    "start": 511.6523963171276
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 511.6523963171276,
                        "id": "file_14_2",
                        "start": 494.3747735549915
                    }
                ],
                "task_id": "task_14_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 646.4649380715952,
                    "start": 494.3747735549915
                },
                "write": [
                    {
                        "end": 646.4649380715952,
                        "id": "file_14_3",
                        "start": 516.0523963171277
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 197.94838709677745,
                    "start": 193.54838709677745
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 193.54838709677745,
                        "id": "file_15_0",
                        "start": 2.771134020618557e-17
                    }
                ],
                "task_id": "task_15_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 295.0068441627182,
                    "start": 2.771134020618557e-17
                },
                "write": [
                    {
                        "end": 295.0068441627182,
                        "id": "file_15_1",
                        "start": 197.94838709677745
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 317.93745114371325,
                    "start": 313.5374511437132
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 313.5374511437132,
                        "id": "file_15_1",
                        "start": 295.0068441627182
                    }
                ],
                "task_id": "task_15_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 495.72290446639846,
                    "start": 295.0068441627182
                },
                "write": [
                    {
                        "end": 495.72290446639846,
                        "id": "file_15_2",
                        "start": 317.93745114371325
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 518.8793657664216,
                    "start": 514.4793657664217
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 514.4793657664217,
                        "id": "file_15_2",
                        "start": 495.72290446639846
                    }
                ],
                "task_id": "task_15_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 647.8328932663665,
                    "start": 495.72290446639846
                },
                "write": [
                    {
                        "end": 647.8328932663665,
                        "id": "file_15_3",
                        "start": 518.8793657664216
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 197.94838709677745,
                    "start": 193.54838709677745
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 193.54838709677745,
                        "id": "file_16_0",
                        "start": 3.214515463917526e-17
                    }
                ],
                "task_id": "task_16_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 295.0068441627182,
                    "start": 3.214515463917526e-17
                },
                "write": [
                    {
                        "end": 295.0068441627182,
                        "id": "file_16_1",
                        "start": 197.94838709677745
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 317.93745114371325,
                    "start": 313.5374511437132
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 313.5374511437132,
                        "id": "file_16_1",
                        "start": 295.0068441627182
                    }
                ],
                "task_id": "task_16_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 495.72290446639846,
                    "start": 295.0068441627182
                },
                "write": [
                    {
                        "end": 495.72290446639846,
                        "id": "file_16_2",
                        "start": 317.93745114371325
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 518.8793657664216,
                    "start": 514.4793657664217
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 514.4793657664217,
                        "id": "file_16_2",
                        "start": 495.72290446639846
                    }
                ],
                "task_id": "task_16_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 651.4112964114934,
                    "start": 495.72290446639846
                },
                "write": [
                    {
                        "end": 651.4112964114934,
                        "id": "file_16_3",
                        "start": 518.8793657664216
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 197.94838709677745,
                    "start": 193.54838709677745
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 193.54838709677745,
                        "id": "file_17_0",
                        "start": 3.657896907216495e-17
                    }
                ],
                "task_id": "task_17_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 295.0068441627182,
                    "start": 3.657896907216495e-17
                },
                "write": [
                    {
                        "end": 295.0068441627182,
                        "id": "file_17_1",
                        "start": 197.94838709677745
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 317.93745114371325,
                    "start": 313.5374511437132
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 313.5374511437132,
                        "id": "file_17_1",
                        "start": 295.0068441627182
                    }
                ],
                "task_id": "task_17_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 495.72290446639846,
                    "start": 295.0068441627182
                },
                "write": [
                    {
                        "end": 495.72290446639846,
                        "id": "file_17_2",
                        "start": 317.93745114371325
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 518.8793657664216,
                    "start": 514.4793657664217
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 514.4793657664217,
                        "id": "file_17_2",
                        "start": 495.72290446639846
                    }
                ],
                "task_id": "task_17_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 651.4112971141118,
                    "start": 495.72290446639846
                },
                "write": [
                    {
                        "end": 651.4112971141118,
                        "id": "file_17_3",
                        "start": 518.8793657664216
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 197.94838709677745,
                    "start": 193.54838709677745
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 193.54838709677745,
                        "id": "file_18_0",
                        "start": 4.1012783505154644e-17
                    }
                ],
                "task_id": "task_18_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 295.0068441627182,
                    "start": 4.1012783505154644e-17
                },
                "write": [
                    {
                        "end": 295.0068441627182,
                        "id": "file_18_1",
                        "start": 197.94838709677745
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 317.93745114371325,
                    "start": 313.5374511437132
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 313.5374511437132,
                        "id": "file_18_1",
                        "start": 295.0068441627182
                    }
                ],
                "task_id": "task_18_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 495.72290446639846,
                    "start": 295.0068441627182
                },
                "write": [
                    {
                        "end": 495.72290446639846,
                        "id": "file_18_2",
                        "start": 317.93745114371325
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 518.8793657664216,
                    "start": 514.4793657664217
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 514.4793657664217,
                        "id": "file_18_2",
                        "start": 495.72290446639846
                    }
                ],
                "task_id": "task_18_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 651.4112971141118,
                    "start": 495.72290446639846
                },
                "write": [
                    {
                        "end": 651.4112971141118,
                        "id": "file_18_3",
                        "start": 518.8793657664216
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 197.94838709677745,
                    "start": 193.54838709677745
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 193.54838709677745,
                        "id": "file_19_0",
                        "start": 4.5446597938144336e-17
                    }
                ],
                "task_id": "task_19_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 295.0112782337905,
                    "start": 4.5446597938144336e-17
                },
                "write": [
                    {
                        "end": 295.0112782337905,
                        "id": "file_19_1",
                        "start": 197.94838709677745
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 317.9405091237636,
                    "start": 313.54050912376357
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 313.54050912376357,
                        "id": "file_19_1",
                        "start": 295.0112782337905
                    }
                ],
                "task_id": "task_19_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 498.64800656646133,
                    "start": 295.0112782337905
                },
                "write": [
                    {
                        "end": 498.64800656646133,
                        "id": "file_19_2",
                        "start": 317.9405091237636
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 569.5634889106408,
                    "start": 565.1634889106408
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 565.1634889106408,
                        "id": "file_19_2",
                        "start": 498.64800656646133
                    }
                ],
                "task_id": "task_19_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 651.6499387528312,
                    "start": 498.64800656646133
                },
                "write": [
                    {
                        "end": 651.6499387528312,
                        "id": "file_19_3",
                        "start": 569.5634889106408
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 197.94838709677745,
                    "start": 193.54838709677745
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 193.54838709677745,
                        "id": "file_1_0",
                        "start": 4.9880412371134027e-17
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 295.0112782337905,
                    "start": 4.9880412371134027e-17
                },
                "write": [
                    {
                        "end": 295.0112782337905,
                        "id": "file_1_1",
                        "start": 197.94838709677745
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 317.9405091237636,
                    "start": 313.54050912376357
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 313.54050912376357,
                        "id": "file_1_1",
                        "start": 295.0112782337905
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 498.64800656646133,
                    "start": 295.0112782337905
                },
                "write": [
                    {
                        "end": 498.64800656646133,
                        "id": "file_1_2",
                        "start": 317.9405091237636
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 569.5634889106408,
                    "start": 565.1634889106408
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 565.1634889106408,
                        "id": "file_1_2",
                        "start": 498.64800656646133
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 651.6499387528312,
                    "start": 498.64800656646133
                },
                "write": [
                    {
                        "end": 651.6499387528312,
                        "id": "file_1_3",
                        "start": 569.5634889106408
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 197.94838709677745,
                    "start": 193.54838709677745
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 193.54838709677745,
                        "id": "file_20_0",
                        "start": 5.431422680412372e-17
                    }
                ],
                "task_id": "task_20_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 295.0112782337905,
                    "start": 5.431422680412372e-17
                },
                "write": [
                    {
                        "end": 295.0112782337905,
                        "id": "file_20_1",
                        "start": 197.94838709677745
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 317.9405091237636,
                    "start": 313.54050912376357
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 313.54050912376357,
                        "id": "file_20_1",
                        "start": 295.0112782337905
                    }
                ],
                "task_id": "task_20_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 497.98079781954647,
                    "start": 295.0112782337905
                },
                "write": [
                    {
                        "end": 497.98079781954647,
                        "id": "file_20_2",
                        "start": 317.9405091237636
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 518.9967422946849,
                    "start": 514.5967422946849
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 514.5967422946849,
                        "id": "file_20_2",
                        "start": 497.98079781954647
                    }
                ],
                "task_id": "task_20_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 628.426323158679,
                    "start": 497.98079781954647
                },
                "write": [
                    {
                        "end": 628.426323158679,
                        "id": "file_20_3",
                        "start": 518.9967422946849
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 197.94838709677745,
                    "start": 193.54838709677745
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 193.54838709677745,
                        "id": "file_21_0",
                        "start": 5.87480412371134e-17
                    }
                ],
                "task_id": "task_21_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 295.0112782337905,
                    "start": 5.87480412371134e-17
                },
                "write": [
                    {
                        "end": 295.0112782337905,
                        "id": "file_21_1",
                        "start": 197.94838709677745
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 317.9405091237636,
                    "start": 313.54050912376357
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 313.54050912376357,
                        "id": "file_21_1",
                        "start": 295.0112782337905
                    }
                ],
                "task_id": "task_21_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 450.6764605303434,
                    "start": 295.0112782337905
                },
                "write": [
                    {
                        "end": 450.6764605303434,
                        "id": "file_21_2",
                        "start": 317.9405091237636
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 459.79196949792436,
                    "start": 455.3919694979244
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 455.3919694979244,
                        "id": "file_21_2",
                        "start": 450.6764605303434
                    }
                ],
                "task_id": "task_21_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 597.695627680357,
                    "start": 450.6764605303434
                },
                "write": [
                    {
                        "end": 597.695627680357,
                        "id": "file_21_3",
                        "start": 459.79196949792436
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 197.94838709677745,
                    "start": 193.54838709677745
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 193.54838709677745,
                        "id": "file_22_0",
                        "start": 6.31818556701031e-17
                    }
                ],
                "task_id": "task_22_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 295.0124335270158,
                    "start": 6.31818556701031e-17
                },
                "write": [
                    {
                        "end": 295.0124335270158,
                        "id": "file_22_1",
                        "start": 197.94838709677745
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 317.9411465269228,
                    "start": 313.5411465269228
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 313.5411465269228,
                        "id": "file_22_1",
                        "start": 295.0124335270158
                    }
                ],
                "task_id": "task_22_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 498.64800656646133,
                    "start": 295.0124335270158
                },
                "write": [
                    {
                        "end": 498.64800656646133,
                        "id": "file_22_2",
                        "start": 317.9411465269228
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 566.0319765654173,
                    "start": 561.6319765654173
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 561.6319765654173,
                        "id": "file_22_2",
                        "start": 498.64800656646133
                    }
                ],
                "task_id": "task_22_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 651.2596604394072,
                    "start": 498.64800656646133
                },
                "write": [
                    {
                        "end": 651.2596604394072,
                        "id": "file_22_3",
                        "start": 566.0319765654173
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 197.94838709677745,
                    "start": 193.54838709677745
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 193.54838709677745,
                        "id": "file_23_0",
                        "start": 6.761567010309279e-17
                    }
                ],
                "task_id": "task_23_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 295.0124335270158,
                    "start": 6.761567010309279e-17
                },
                "write": [
                    {
                        "end": 295.0124335270158,
                        "id": "file_23_1",
                        "start": 197.94838709677745
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 317.9411465269228,
                    "start": 313.5411465269228
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 313.5411465269228,
                        "id": "file_23_1",
                        "start": 295.0124335270158
                    }
                ],
                "task_id": "task_23_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 498.64800656646133,
                    "start": 295.0124335270158
                },
                "write": [
                    {
                        "end": 498.64800656646133,
                        "id": "file_23_2",
                        "start": 317.9411465269228
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 566.0319765654173,
                    "start": 561.6319765654173
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 561.6319765654173,
                        "id": "file_23_2",
                        "start": 498.64800656646133
                    }
                ],
                "task_id": "task_23_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 651.533158971659,
                    "start": 498.64800656646133
                },
                "write": [
                    {
                        "end": 651.533158971659,
                        "id": "file_23_3",
                        "start": 566.0319765654173
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 197.94838709677745,
                    "start": 193.54838709677745
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 193.54838709677745,
                        "id": "file_24_0",
                        "start": 7.204948453608248e-17
                    }
                ],
                "task_id": "task_24_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 295.0124335270158,
                    "start": 7.204948453608248e-17
                },
                "write": [
                    {
                        "end": 295.0124335270158,
                        "id": "file_24_1",
                        "start": 197.94838709677745
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 317.9411465269228,
                    "start": 313.5411465269228
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 313.5411465269228,
                        "id": "file_24_1",
                        "start": 295.0124335270158
                    }
                ],
                "task_id": "task_24_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 488.89799109941816,
                    "start": 295.0124335270158
                },
                "write": [
                    {
                        "end": 488.89799109941816,
                        "id": "file_24_2",
                        "start": 317.9411465269228
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 494.0045580153404,
                    "start": 489.60455801534044
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 489.60455801534044,
                        "id": "file_24_2",
                        "start": 488.89799109941816
                    }
                ],
                "task_id": "task_24_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 628.2605652542728,
                    "start": 488.89799109941816
                },
                "write": [
                    {
                        "end": 628.2605652542728,
                        "id": "file_24_3",
                        "start": 494.0045580153404
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 197.94838709677745,
                    "start": 193.54838709677745
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 193.54838709677745,
                        "id": "file_25_0",
                        "start": 7.648329896907217e-17
                    }
                ],
                "task_id": "task_25_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 295.0124335270158,
                    "start": 7.648329896907217e-17
                },
                "write": [
                    {
                        "end": 295.0124335270158,
                        "id": "file_25_1",
                        "start": 197.94838709677745
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 317.9411465269228,
                    "start": 313.5411465269228
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 313.5411465269228,
                        "id": "file_25_1",
                        "start": 295.0124335270158
                    }
                ],
                "task_id": "task_25_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 498.64800656646133,
                    "start": 295.0124335270158
                },
                "write": [
                    {
                        "end": 498.64800656646133,
                        "id": "file_25_2",
                        "start": 317.9411465269228
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 566.0319765654173,
                    "start": 561.6319765654173
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 561.6319765654173,
                        "id": "file_25_2",
                        "start": 498.64800656646133
                    }
                ],
                "task_id": "task_25_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 651.5372510234046,
                    "start": 498.64800656646133
                },
                "write": [
                    {
                        "end": 651.5372510234046,
                        "id": "file_25_3",
                        "start": 566.0319765654173
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 197.94838709677745,
                    "start": 193.54838709677745
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 193.54838709677745,
                        "id": "file_26_0",
                        "start": 8.091711340206186e-17
                    }
                ],
                "task_id": "task_26_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 295.01329857917705,
                    "start": 8.091711340206186e-17
                },
                "write": [
                    {
                        "end": 295.01329857917705,
                        "id": "file_26_1",
                        "start": 197.94838709677745
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 317.9415044795417,
                    "start": 313.5415044795417
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 313.5415044795417,
                        "id": "file_26_1",
                        "start": 295.01329857917705
                    }
                ],
                "task_id": "task_26_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 450.29113278719984,
                    "start": 295.01329857917705
                },
                "write": [
                    {
                        "end": 450.29113278719984,
                        "id": "file_26_2",
                        "start": 317.9415044795417
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 459.7208897726538,
                    "start": 455.3208897726538
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 455.3208897726538,
                        "id": "file_26_2",
                        "start": 450.29113278719984
                    }
                ],
                "task_id": "task_26_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 597.6920470581625,
                    "start": 450.29113278719984
                },
                "write": [
                    {
                        "end": 597.6920470581625,
                        "id": "file_26_3",
                        "start": 459.7208897726538
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 197.94838709677745,
                    "start": 193.54838709677745
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 193.54838709677745,
                        "id": "file_27_0",
                        "start": 8.535092783505155e-17
                    }
                ],
                "task_id": "task_27_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 295.01329857917705,
                    "start": 8.535092783505155e-17
                },
                "write": [
                    {
                        "end": 295.01329857917705,
                        "id": "file_27_1",
                        "start": 197.94838709677745
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 317.9415044795417,
                    "start": 313.5415044795417
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 313.5415044795417,
                        "id": "file_27_1",
                        "start": 295.01329857917705
                    }
                ],
                "task_id": "task_27_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 450.4033631209493,
                    "start": 295.01329857917705
                },
                "write": [
                    {
                        "end": 450.4033631209493,
                        "id": "file_27_2",
                        "start": 317.9415044795417
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 459.7529555822966,
                    "start": 455.3529555822966
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 455.3529555822966,
                        "id": "file_27_2",
                        "start": 450.4033631209493
                    }
                ],
                "task_id": "task_27_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 597.6944150685532,
                    "start": 450.4033631209493
                },
                "write": [
                    {
                        "end": 597.6944150685532,
                        "id": "file_27_3",
                        "start": 459.7529555822966
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 197.94838709677745,
                    "start": 193.54838709677745
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 193.54838709677745,
                        "id": "file_28_0",
                        "start": 8.978474226804124e-17
                    }
                ],
                "task_id": "task_28_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 295.01329857917705,
                    "start": 8.978474226804124e-17
                },
                "write": [
                    {
                        "end": 295.01329857917705,
                        "id": "file_28_1",
                        "start": 197.94838709677745
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 317.9415044795417,
                    "start": 313.5415044795417
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 313.5415044795417,
                        "id": "file_28_1",
                        "start": 295.01329857917705
                    }
                ],
                "task_id": "task_28_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 450.28945774189646,
                    "start": 295.01329857917705
                },
                "write": [
                    {
                        "end": 450.28945774189646,
                        "id": "file_28_2",
                        "start": 317.9415044795417
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 459.72017189609505,
                    "start": 455.3201718960951
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 455.3201718960951,
                        "id": "file_28_2",
                        "start": 450.28945774189646
                    }
                ],
                "task_id": "task_28_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 597.6920433804818,
                    "start": 450.28945774189646
                },
                "write": [
                    {
                        "end": 597.6920433804818,
                        "id": "file_28_3",
                        "start": 459.72017189609505
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 197.94838709677745,
                    "start": 193.54838709677745
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 193.54838709677745,
                        "id": "file_29_0",
                        "start": 9.421855670103093e-17
                    }
                ],
                "task_id": "task_29_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 295.01329857917705,
                    "start": 9.421855670103093e-17
                },
                "write": [
                    {
                        "end": 295.01329857917705,
                        "id": "file_29_1",
                        "start": 197.94838709677745
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 317.9415044795417,
                    "start": 313.5415044795417
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 313.5415044795417,
                        "id": "file_29_1",
                        "start": 295.01329857917705
                    }
                ],
                "task_id": "task_29_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 498.64800656646133,
                    "start": 295.01329857917705
                },
                "write": [
                    {
                        "end": 498.64800656646133,
                        "id": "file_29_2",
                        "start": 317.9415044795417
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 566.0319765654173,
                    "start": 561.6319765654173
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 561.6319765654173,
                        "id": "file_29_2",
                        "start": 498.64800656646133
                    }
                ],
                "task_id": "task_29_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 651.5122556574444,
                    "start": 498.64800656646133
                },
                "write": [
                    {
                        "end": 651.5122556574444,
                        "id": "file_29_3",
                        "start": 566.0319765654173
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 197.94838709677745,
                    "start": 193.54838709677745
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 193.54838709677745,
                        "id": "file_2_0",
                        "start": 9.865237113402062e-17
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 295.01504563029926,
                    "start": 9.865237113402062e-17
                },
                "write": [
                    {
                        "end": 295.01504563029926,
                        "id": "file_2_1",
                        "start": 197.94838709677745
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 317.9419864246793,
                    "start": 313.5419864246793
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 313.5419864246793,
                        "id": "file_2_1",
                        "start": 295.01504563029926
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 470.2931462864345,
                    "start": 295.01504563029926
                },
                "write": [
                    {
                        "end": 470.2931462864345,
                        "id": "file_2_2",
                        "start": 317.9419864246793
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 477.5544981047391,
                    "start": 473.1544981047391
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 473.1544981047391,
                        "id": "file_2_2",
                        "start": 470.2931462864345
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 570.661969143004,
                    "start": 470.2931462864345
                },
                "write": [
                    {
                        "end": 570.661969143004,
                        "id": "file_2_3",
                        "start": 477.5544981047391
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 197.94838709677745,
                    "start": 193.54838709677745
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 193.54838709677745,
                        "id": "file_3_0",
                        "start": 1.0308618556701032e-16
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 295.01504563029926,
                    "start": 1.0308618556701032e-16
                },
                "write": [
                    {
                        "end": 295.01504563029926,
                        "id": "file_3_1",
                        "start": 197.94838709677745
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 317.9419864246793,
                    "start": 313.5419864246793
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 313.5419864246793,
                        "id": "file_3_1",
                        "start": 295.01504563029926
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 470.2931462864345,
                    "start": 295.01504563029926
                },
                "write": [
                    {
                        "end": 470.2931462864345,
                        "id": "file_3_2",
                        "start": 317.9419864246793
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 477.5544981047391,
                    "start": 473.1544981047391
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 473.1544981047391,
                        "id": "file_3_2",
                        "start": 470.2931462864345
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 570.661969143004,
                    "start": 470.2931462864345
                },
                "write": [
                    {
                        "end": 570.661969143004,
                        "id": "file_3_3",
                        "start": 477.5544981047391
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 197.94838709677745,
                    "start": 193.54838709677745
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 193.54838709677745,
                        "id": "file_4_0",
                        "start": 1.0752000000000001e-16
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 295.01504563029926,
                    "start": 1.0752000000000001e-16
                },
                "write": [
                    {
                        "end": 295.01504563029926,
                        "id": "file_4_1",
                        "start": 197.94838709677745
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 317.9419864246793,
                    "start": 313.5419864246793
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 313.5419864246793,
                        "id": "file_4_1",
                        "start": 295.01504563029926
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 470.2931462864345,
                    "start": 295.01504563029926
                },
                "write": [
                    {
                        "end": 470.2931462864345,
                        "id": "file_4_2",
                        "start": 317.9419864246793
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 477.5544981047391,
                    "start": 473.1544981047391
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 473.1544981047391,
                        "id": "file_4_2",
                        "start": 470.2931462864345
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 570.661969143004,
                    "start": 470.2931462864345
                },
                "write": [
                    {
                        "end": 570.661969143004,
                        "id": "file_4_3",
                        "start": 477.5544981047391
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 197.94838709677745,
                    "start": 193.54838709677745
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 193.54838709677745,
                        "id": "file_5_0",
                        "start": 1.1195381443298969e-16
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 295.01504563029926,
                    "start": 1.1195381443298969e-16
                },
                "write": [
                    {
                        "end": 295.01504563029926,
                        "id": "file_5_1",
                        "start": 197.94838709677745
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 317.9419864246793,
                    "start": 313.5419864246793
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 313.5419864246793,
                        "id": "file_5_1",
                        "start": 295.01504563029926
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 470.2931462864345,
                    "start": 295.01504563029926
                },
                "write": [
                    {
                        "end": 470.2931462864345,
                        "id": "file_5_2",
                        "start": 317.9419864246793
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 477.5544981047391,
                    "start": 473.1544981047391
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 473.1544981047391,
                        "id": "file_5_2",
                        "start": 470.2931462864345
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 570.661969143004,
                    "start": 470.2931462864345
                },
                "write": [
                    {
                        "end": 570.661969143004,
                        "id": "file_5_3",
                        "start": 477.5544981047391
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 197.94838709677745,
                    "start": 193.54838709677745
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 193.54838709677745,
                        "id": "file_6_0",
                        "start": 1.163876288659794e-16
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 295.02317692414795,
                    "start": 1.163876288659794e-16
                },
                "write": [
                    {
                        "end": 295.02317692414795,
                        "id": "file_6_1",
                        "start": 197.94838709677745
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 317.9431079824519,
                    "start": 313.5431079824519
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 313.5431079824519,
                        "id": "file_6_1",
                        "start": 295.02317692414795
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 494.99877069464236,
                    "start": 295.02317692414795
                },
                "write": [
                    {
                        "end": 494.99877069464236,
                        "id": "file_6_2",
                        "start": 317.9431079824519
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 518.6276496421473,
                    "start": 514.2276496421473
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 514.2276496421473,
                        "id": "file_6_2",
                        "start": 494.99877069464236
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 650.8495775060709,
                    "start": 494.99877069464236
                },
                "write": [
                    {
                        "end": 650.8495775060709,
                        "id": "file_6_3",
                        "start": 518.6276496421473
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 197.94838709677745,
                    "start": 193.54838709677745
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 193.54838709677745,
                        "id": "file_7_0",
                        "start": 1.2082144329896912e-16
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 295.02317692414795,
                    "start": 1.2082144329896912e-16
                },
                "write": [
                    {
                        "end": 295.02317692414795,
                        "id": "file_7_1",
                        "start": 197.94838709677745
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 317.9431079824519,
                    "start": 313.5431079824519
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 313.5431079824519,
                        "id": "file_7_1",
                        "start": 295.02317692414795
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 494.99877069464236,
                    "start": 295.02317692414795
                },
                "write": [
                    {
                        "end": 494.99877069464236,
                        "id": "file_7_2",
                        "start": 317.9431079824519
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 518.6276496421473,
                    "start": 514.2276496421473
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 514.2276496421473,
                        "id": "file_7_2",
                        "start": 494.99877069464236
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 650.8495776243169,
                    "start": 494.99877069464236
                },
                "write": [
                    {
                        "end": 650.8495776243169,
                        "id": "file_7_3",
                        "start": 518.6276496421473
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 197.94838709677745,
                    "start": 193.54838709677745
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 193.54838709677745,
                        "id": "file_8_0",
                        "start": 1.2525525773195883e-16
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 295.02317692414795,
                    "start": 1.2525525773195883e-16
                },
                "write": [
                    {
                        "end": 295.02317692414795,
                        "id": "file_8_1",
                        "start": 197.94838709677745
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 317.9431079824519,
                    "start": 313.5431079824519
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 313.5431079824519,
                        "id": "file_8_1",
                        "start": 295.02317692414795
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 494.99877069464236,
                    "start": 295.02317692414795
                },
                "write": [
                    {
                        "end": 494.99877069464236,
                        "id": "file_8_2",
                        "start": 317.9431079824519
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 518.6276496421473,
                    "start": 514.2276496421473
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 514.2276496421473,
                        "id": "file_8_2",
                        "start": 494.99877069464236
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 648.3183490746733,
                    "start": 494.99877069464236
                },
                "write": [
                    {
                        "end": 648.3183490746733,
                        "id": "file_8_3",
                        "start": 518.6276496421473
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 197.94838709677745,
                    "start": 193.54838709677745
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 193.54838709677745,
                        "id": "file_9_0",
                        "start": 1.2968907216494855e-16
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 293.29409549310054,
                    "start": 1.2968907216494855e-16
                },
                "write": [
                    {
                        "end": 293.29409549310054,
                        "id": "file_9_1",
                        "start": 197.94838709677745
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 298.317536889612,
                    "start": 293.917536889612
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 293.917536889612,
                        "id": "file_9_1",
                        "start": 293.29409549310054
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 313.65670660195053,
                    "start": 293.29409549310054
                },
                "write": [
                    {
                        "end": 313.65670660195053,
                        "id": "file_9_2",
                        "start": 298.317536889612
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 318.6801479986351,
                    "start": 314.28014799863513
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 314.28014799863513,
                        "id": "file_9_2",
                        "start": 313.65670660195053
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 495.2976725597672,
                    "start": 313.65670660195053
                },
                "write": [
                    {
                        "end": 495.2976725597672,
                        "id": "file_9_3",
                        "start": 318.6801479986351
                    }
                ]
            }
        ]
    }
}


==> result/multi/local/wrench/pagecache/dump_31.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 204.40000000000336,
                    "start": 200.00000000000335
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 200.00000000000335,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 304.04417991604333,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 304.04417991604333,
                        "id": "file_0_1",
                        "start": 204.40000000000336
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 322.49140450148457,
                    "start": 318.0914045014846
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 318.0914045014846,
                        "id": "file_0_1",
                        "start": 304.04417991604333
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 428.58179917667945,
                    "start": 304.04417991604333
                },
                "write": [
                    {
                        "end": 428.58179917667945,
                        "id": "file_0_2",
                        "start": 322.49140450148457
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 435.37607488986384,
                    "start": 430.97607488986387
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 430.97607488986387,
                        "id": "file_0_2",
                        "start": 428.58179917667945
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 605.6004636622315,
                    "start": 428.58179917667945
                },
                "write": [
                    {
                        "end": 605.6004636622315,
                        "id": "file_0_3",
                        "start": 435.37607488986384
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 204.40000000000336,
                    "start": 200.00000000000335
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 200.00000000000335,
                        "id": "file_10_0",
                        "start": 5.542268041237114e-18
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 304.04417991604333,
                    "start": 5.542268041237114e-18
                },
                "write": [
                    {
                        "end": 304.04417991604333,
                        "id": "file_10_1",
                        "start": 204.40000000000336
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 322.49140450148457,
                    "start": 318.0914045014846
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 318.0914045014846,
                        "id": "file_10_1",
                        "start": 304.04417991604333
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 428.8662239457823,
                    "start": 304.04417991604333
                },
                "write": [
                    {
                        "end": 428.8662239457823,
                        "id": "file_10_2",
                        "start": 322.49140450148457
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 435.6318049738059,
                    "start": 431.23180497380594
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 431.23180497380594,
                        "id": "file_10_2",
                        "start": 428.8662239457823
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 605.7012176184592,
                    "start": 428.8662239457823
                },
                "write": [
                    {
                        "end": 605.7012176184592,
                        "id": "file_10_3",
                        "start": 435.6318049738059
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 204.40000000000336,
                    "start": 200.00000000000335
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 200.00000000000335,
                        "id": "file_11_0",
                        "start": 9.976082474226805e-18
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 304.5733678800129,
                    "start": 9.976082474226805e-18
                },
                "write": [
                    {
                        "end": 304.5733678800129,
                        "id": "file_11_1",
                        "start": 204.40000000000336
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 323.5575667531196,
                    "start": 319.1575667531196
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 319.1575667531196,
                        "id": "file_11_1",
                        "start": 304.5733678800129
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 429.5954074513744,
                    "start": 304.5733678800129
                },
                "write": [
                    {
                        "end": 429.5954074513744,
                        "id": "file_11_2",
                        "start": 323.5575667531196
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 436.0011332689276,
                    "start": 431.60113326892764
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 431.60113326892764,
                        "id": "file_11_2",
                        "start": 429.5954074513744
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 592.8736224993379,
                    "start": 429.5954074513744
                },
                "write": [
                    {
                        "end": 592.8736224993379,
                        "id": "file_11_3",
                        "start": 436.0011332689276
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 204.40000000000336,
                    "start": 200.00000000000335
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 200.00000000000335,
                        "id": "file_12_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_12_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 304.5733678800129,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 304.5733678800129,
                        "id": "file_12_1",
                        "start": 204.40000000000336
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 323.5575667531196,
                    "start": 319.1575667531196
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 319.1575667531196,
                        "id": "file_12_1",
                        "start": 304.5733678800129
                    }
                ],
                "task_id": "task_12_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 485.5904797010262,
                    "start": 304.5733678800129
                },
                "write": [
                    {
                        "end": 485.5904797010262,
                        "id": "file_12_2",
                        "start": 323.5575667531196
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 501.2759097013193,
                    "start": 496.8759097013193
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 496.8759097013193,
                        "id": "file_12_2",
                        "start": 485.5904797010262
                    }
                ],
                "task_id": "task_12_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 653.6005191329813,
                    "start": 485.5904797010262
                },
                "write": [
                    {
                        "end": 653.6005191329813,
                        "id": "file_12_3",
                        "start": 501.2759097013193
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 204.40000000000336,
                    "start": 200.00000000000335
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 200.00000000000335,
                        "id": "file_13_0",
                        "start": 1.8843711340206188e-17
                    }
                ],
                "task_id": "task_13_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 304.04454863320876,
                    "start": 1.8843711340206188e-17
                },
                "write": [
                    {
                        "end": 304.04454863320876,
                        "id": "file_13_1",
                        "start": 204.40000000000336
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 322.4923765740117,
                    "start": 318.0923765740117
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 318.0923765740117,
                        "id": "file_13_1",
                        "start": 304.04454863320876
                    }
                ],
                "task_id": "task_13_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 428.46600215314936,
                    "start": 304.04454863320876
                },
                "write": [
                    {
                        "end": 428.46600215314936,
                        "id": "file_13_2",
                        "start": 322.4923765740117
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 435.259958349963,
                    "start": 430.85995834996294
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 430.85995834996294,
                        "id": "file_13_2",
                        "start": 428.46600215314936
                    }
                ],
                "task_id": "task_13_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 605.3902928242834,
                    "start": 428.46600215314936
                },
                "write": [
                    {
                        "end": 605.3902928242834,
                        "id": "file_13_3",
                        "start": 435.259958349963
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 204.40000000000336,
                    "start": 200.00000000000335
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 200.00000000000335,
                        "id": "file_14_0",
                        "start": 2.327752577319588e-17
                    }
                ],
                "task_id": "task_14_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 303.32614429448955,
                    "start": 2.327752577319588e-17
                },
                "write": [
                    {
                        "end": 303.32614429448955,
                        "id": "file_14_1",
                        "start": 204.40000000000336
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 318.09005748963875,
                    "start": 313.6900574896388
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 313.6900574896388,
                        "id": "file_14_1",
                        "start": 303.32614429448955
                    }
                ],
                "task_id": "task_14_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 402.12936880353953,
                    "start": 303.32614429448955
                },
                "write": [
                    {
                        "end": 402.12936880353953,
                        "id": "file_14_2",
                        "start": 318.09005748963875
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 407.15281020005096,
                    "start": 402.752810200051
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 402.752810200051,
                        "id": "file_14_2",
                        "start": 402.12936880353953
                    }
                ],
                "task_id": "task_14_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 566.239956005409,
                    "start": 402.12936880353953
                },
                "write": [
                    {
                        "end": 566.239956005409,
                        "id": "file_14_3",
                        "start": 407.15281020005096
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 204.40000000000336,
                    "start": 200.00000000000335
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 200.00000000000335,
                        "id": "file_15_0",
                        "start": 2.771134020618557e-17
                    }
                ],
                "task_id": "task_15_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 305.6247451943792,
                    "start": 2.771134020618557e-17
                },
                "write": [
                    {
                        "end": 305.6247451943792,
                        "id": "file_15_1",
                        "start": 204.40000000000336
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 325.0638223550635,
                    "start": 320.66382235506353
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 320.66382235506353,
                        "id": "file_15_1",
                        "start": 305.6247451943792
                    }
                ],
                "task_id": "task_15_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 496.17706172485504,
                    "start": 305.6247451943792
                },
                "write": [
                    {
                        "end": 496.17706172485504,
                        "id": "file_15_2",
                        "start": 325.0638223550635
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 503.86537173544446,
                    "start": 499.4653717354445
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 499.4653717354445,
                        "id": "file_15_2",
                        "start": 496.17706172485504
                    }
                ],
                "task_id": "task_15_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 655.2019478310489,
                    "start": 496.17706172485504
                },
                "write": [
                    {
                        "end": 655.2019478310489,
                        "id": "file_15_3",
                        "start": 503.86537173544446
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 204.40000000000336,
                    "start": 200.00000000000335
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 200.00000000000335,
                        "id": "file_16_0",
                        "start": 3.214515463917526e-17
                    }
                ],
                "task_id": "task_16_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 304.24993278553626,
                    "start": 3.214515463917526e-17
                },
                "write": [
                    {
                        "end": 304.24993278553626,
                        "id": "file_16_1",
                        "start": 204.40000000000336
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 323.01517259915033,
                    "start": 318.61517259915036
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 318.61517259915036,
                        "id": "file_16_1",
                        "start": 304.24993278553626
                    }
                ],
                "task_id": "task_16_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 485.0638754896093,
                    "start": 304.24993278553626
                },
                "write": [
                    {
                        "end": 485.0638754896093,
                        "id": "file_16_2",
                        "start": 323.01517259915033
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 499.7600163431632,
                    "start": 495.36001634316324
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 495.36001634316324,
                        "id": "file_16_2",
                        "start": 485.0638754896093
                    }
                ],
                "task_id": "task_16_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 630.0607894008729,
                    "start": 485.0638754896093
                },
                "write": [
                    {
                        "end": 630.0607894008729,
                        "id": "file_16_3",
                        "start": 499.7600163431632
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 204.40000000000336,
                    "start": 200.00000000000335
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 200.00000000000335,
                        "id": "file_17_0",
                        "start": 3.657896907216495e-17
                    }
                ],
                "task_id": "task_17_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 304.24993278553626,
                    "start": 3.657896907216495e-17
                },
                "write": [
                    {
                        "end": 304.24993278553626,
                        "id": "file_17_1",
                        "start": 204.40000000000336
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 323.01517259915033,
                    "start": 318.61517259915036
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 318.61517259915036,
                        "id": "file_17_1",
                        "start": 304.24993278553626
                    }
                ],
                "task_id": "task_17_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 485.0638754896093,
                    "start": 304.24993278553626
                },
                "write": [
                    {
                        "end": 485.0638754896093,
                        "id": "file_17_2",
                        "start": 323.01517259915033
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 499.7600163431632,
                    "start": 495.36001634316324
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 495.36001634316324,
                        "id": "file_17_2",
                        "start": 485.0638754896093
                    }
                ],
                "task_id": "task_17_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 651.3888677597672,
                    "start": 485.0638754896093
                },
                "write": [
                    {
                        "end": 651.3888677597672,
                        "id": "file_17_3",
                        "start": 499.7600163431632
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 204.40000000000336,
                    "start": 200.00000000000335
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 200.00000000000335,
                        "id": "file_18_0",
                        "start": 4.1012783505154644e-17
                    }
                ],
                "task_id": "task_18_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 304.24993278553626,
                    "start": 4.1012783505154644e-17
                },
                "write": [
                    {
                        "end": 304.24993278553626,
                        "id": "file_18_1",
                        "start": 204.40000000000336
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 323.01517259915033,
                    "start": 318.61517259915036
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 318.61517259915036,
                        "id": "file_18_1",
                        "start": 304.24993278553626
                    }
                ],
                "task_id": "task_18_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 485.0638754896093,
                    "start": 304.24993278553626
                },
                "write": [
                    {
                        "end": 485.0638754896093,
                        "id": "file_18_2",
                        "start": 323.01517259915033
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 499.7600163431632,
                    "start": 495.36001634316324
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 495.36001634316324,
                        "id": "file_18_2",
                        "start": 485.0638754896093
                    }
                ],
                "task_id": "task_18_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 651.3888677597672,
                    "start": 485.0638754896093
                },
                "write": [
                    {
                        "end": 651.3888677597672,
                        "id": "file_18_3",
                        "start": 499.7600163431632
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 204.40000000000336,
                    "start": 200.00000000000335
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 200.00000000000335,
                        "id": "file_19_0",
                        "start": 4.5446597938144336e-17
                    }
                ],
                "task_id": "task_19_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 304.24993278553626,
                    "start": 4.5446597938144336e-17
                },
                "write": [
                    {
                        "end": 304.24993278553626,
                        "id": "file_19_1",
                        "start": 204.40000000000336
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 323.01517259915033,
                    "start": 318.61517259915036
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 318.61517259915036,
                        "id": "file_19_1",
                        "start": 304.24993278553626
                    }
                ],
                "task_id": "task_19_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 485.0638754896093,
                    "start": 304.24993278553626
                },
                "write": [
                    {
                        "end": 485.0638754896093,
                        "id": "file_19_2",
                        "start": 323.01517259915033
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 499.7600163431632,
                    "start": 495.36001634316324
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 495.36001634316324,
                        "id": "file_19_2",
                        "start": 485.0638754896093
                    }
                ],
                "task_id": "task_19_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 629.9982811149495,
                    "start": 485.0638754896093
                },
                "write": [
                    {
                        "end": 629.9982811149495,
                        "id": "file_19_3",
                        "start": 499.7600163431632
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 204.40000000000336,
                    "start": 200.00000000000335
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 200.00000000000335,
                        "id": "file_1_0",
                        "start": 4.9880412371134027e-17
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 304.26560501496283,
                    "start": 4.9880412371134027e-17
                },
                "write": [
                    {
                        "end": 304.26560501496283,
                        "id": "file_1_1",
                        "start": 204.40000000000336
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 323.049366554263,
                    "start": 318.649366554263
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 318.649366554263,
                        "id": "file_1_1",
                        "start": 304.26560501496283
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 485.5904797010262,
                    "start": 304.26560501496283
                },
                "write": [
                    {
                        "end": 485.5904797010262,
                        "id": "file_1_2",
                        "start": 323.049366554263
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 501.2759097013193,
                    "start": 496.8759097013193
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 496.8759097013193,
                        "id": "file_1_2",
                        "start": 485.5904797010262
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 653.6048226167718,
                    "start": 485.5904797010262
                },
                "write": [
                    {
                        "end": 653.6048226167718,
                        "id": "file_1_3",
                        "start": 501.2759097013193
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 204.40000000000336,
                    "start": 200.00000000000335
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 200.00000000000335,
                        "id": "file_20_0",
                        "start": 5.431422680412372e-17
                    }
                ],
                "task_id": "task_20_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 304.26560501496283,
                    "start": 5.431422680412372e-17
                },
                "write": [
                    {
                        "end": 304.26560501496283,
                        "id": "file_20_1",
                        "start": 204.40000000000336
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 323.049366554263,
                    "start": 318.649366554263
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 318.649366554263,
                        "id": "file_20_1",
                        "start": 304.26560501496283
                    }
                ],
                "task_id": "task_20_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 485.5904797010262,
                    "start": 304.26560501496283
                },
                "write": [
                    {
                        "end": 485.5904797010262,
                        "id": "file_20_2",
                        "start": 323.049366554263
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 501.2759097013193,
                    "start": 496.8759097013193
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 496.8759097013193,
                        "id": "file_20_2",
                        "start": 485.5904797010262
                    }
                ],
                "task_id": "task_20_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 653.7051432796982,
                    "start": 485.5904797010262
                },
                "write": [
                    {
                        "end": 653.7051432796982,
                        "id": "file_20_3",
                        "start": 501.2759097013193
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 204.40000000000336,
                    "start": 200.00000000000335
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 200.00000000000335,
                        "id": "file_21_0",
                        "start": 5.87480412371134e-17
                    }
                ],
                "task_id": "task_21_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 304.26560501496283,
                    "start": 5.87480412371134e-17
                },
                "write": [
                    {
                        "end": 304.26560501496283,
                        "id": "file_21_1",
                        "start": 204.40000000000336
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 323.049366554263,
                    "start": 318.649366554263
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 318.649366554263,
                        "id": "file_21_1",
                        "start": 304.26560501496283
                    }
                ],
                "task_id": "task_21_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 485.5904797010262,
                    "start": 304.26560501496283
                },
                "write": [
                    {
                        "end": 485.5904797010262,
                        "id": "file_21_2",
                        "start": 323.049366554263
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 501.2759097013193,
                    "start": 496.8759097013193
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 496.8759097013193,
                        "id": "file_21_2",
                        "start": 485.5904797010262
                    }
                ],
                "task_id": "task_21_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 653.7051432796982,
                    "start": 485.5904797010262
                },
                "write": [
                    {
                        "end": 653.7051432796982,
                        "id": "file_21_3",
                        "start": 501.2759097013193
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 204.40000000000336,
                    "start": 200.00000000000335
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 200.00000000000335,
                        "id": "file_22_0",
                        "start": 6.31818556701031e-17
                    }
                ],
                "task_id": "task_22_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 308.6186619080231,
                    "start": 6.31818556701031e-17
                },
                "write": [
                    {
                        "end": 308.6186619080231,
                        "id": "file_22_1",
                        "start": 204.40000000000336
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 329.2637048516416,
                    "start": 324.8637048516416
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 324.8637048516416,
                        "id": "file_22_1",
                        "start": 308.6186619080231
                    }
                ],
                "task_id": "task_22_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 487.83901384194814,
                    "start": 308.6186619080231
                },
                "write": [
                    {
                        "end": 487.83901384194814,
                        "id": "file_22_2",
                        "start": 329.2637048516416
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 502.73060629260345,
                    "start": 498.3306062926034
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 498.3306062926034,
                        "id": "file_22_2",
                        "start": 487.83901384194814
                    }
                ],
                "task_id": "task_22_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 654.0887654551128,
                    "start": 487.83901384194814
                },
                "write": [
                    {
                        "end": 654.0887654551128,
                        "id": "file_22_3",
                        "start": 502.73060629260345
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 204.40000000000336,
                    "start": 200.00000000000335
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 200.00000000000335,
                        "id": "file_23_0",
                        "start": 6.761567010309279e-17
                    }
                ],
                "task_id": "task_23_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 308.6416047297189,
                    "start": 6.761567010309279e-17
                },
                "write": [
                    {
                        "end": 308.6416047297189,
                        "id": "file_23_1",
                        "start": 204.40000000000336
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 329.28516749129324,
                    "start": 324.88516749129326
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 324.88516749129326,
                        "id": "file_23_1",
                        "start": 308.6416047297189
                    }
                ],
                "task_id": "task_23_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 488.95186093913185,
                    "start": 308.6416047297189
                },
                "write": [
                    {
                        "end": 488.95186093913185,
                        "id": "file_23_2",
                        "start": 329.28516749129324
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 503.002701054035,
                    "start": 498.602701054035
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 498.602701054035,
                        "id": "file_23_2",
                        "start": 488.95186093913185
                    }
                ],
                "task_id": "task_23_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 654.8302383154959,
                    "start": 488.95186093913185
                },
                "write": [
                    {
                        "end": 654.8302383154959,
                        "id": "file_23_3",
                        "start": 503.002701054035
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 204.40000000000336,
                    "start": 200.00000000000335
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 200.00000000000335,
                        "id": "file_24_0",
                        "start": 7.204948453608248e-17
                    }
                ],
                "task_id": "task_24_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 308.6416047297189,
                    "start": 7.204948453608248e-17
                },
                "write": [
                    {
                        "end": 308.6416047297189,
                        "id": "file_24_1",
                        "start": 204.40000000000336
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 329.28516749129324,
                    "start": 324.88516749129326
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 324.88516749129326,
                        "id": "file_24_1",
                        "start": 308.6416047297189
                    }
                ],
                "task_id": "task_24_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 488.95186093913185,
                    "start": 308.6416047297189
                },
                "write": [
                    {
                        "end": 488.95186093913185,
                        "id": "file_24_2",
                        "start": 329.28516749129324
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 503.002701054035,
                    "start": 498.602701054035
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 498.602701054035,
                        "id": "file_24_2",
                        "start": 488.95186093913185
                    }
                ],
                "task_id": "task_24_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 654.8302383154959,
                    "start": 488.95186093913185
                },
                "write": [
                    {
                        "end": 654.8302383154959,
                        "id": "file_24_3",
                        "start": 503.002701054035
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 204.40000000000336,
                    "start": 200.00000000000335
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 200.00000000000335,
                        "id": "file_25_0",
                        "start": 7.648329896907217e-17
                    }
                ],
                "task_id": "task_25_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 308.6416047297189,
                    "start": 7.648329896907217e-17
                },
                "write": [
                    {
                        "end": 308.6416047297189,
                        "id": "file_25_1",
                        "start": 204.40000000000336
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 329.28516749129324,
                    "start": 324.88516749129326
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 324.88516749129326,
                        "id": "file_25_1",
                        "start": 308.6416047297189
                    }
                ],
                "task_id": "task_25_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 488.0037622015794,
                    "start": 308.6416047297189
                },
                "write": [
                    {
                        "end": 488.0037622015794,
                        "id": "file_25_2",
                        "start": 329.28516749129324
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 502.78173509434976,
                    "start": 498.3817350943497
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 498.3817350943497,
                        "id": "file_25_2",
                        "start": 488.0037622015794
                    }
                ],
                "task_id": "task_25_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 654.4524128597584,
                    "start": 488.0037622015794
                },
                "write": [
                    {
                        "end": 654.4524128597584,
                        "id": "file_25_3",
                        "start": 502.78173509434976
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 204.40000000000336,
                    "start": 200.00000000000335
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 200.00000000000335,
                        "id": "file_26_0",
                        "start": 8.091711340206186e-17
                    }
                ],
                "task_id": "task_26_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 308.6416047297189,
                    "start": 8.091711340206186e-17
                },
                "write": [
                    {
                        "end": 308.6416047297189,
                        "id": "file_26_1",
                        "start": 204.40000000000336
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 329.28516749129324,
                    "start": 324.88516749129326
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 324.88516749129326,
                        "id": "file_26_1",
                        "start": 308.6416047297189
                    }
                ],
                "task_id": "task_26_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 488.0037622015794,
                    "start": 308.6416047297189
                },
                "write": [
                    {
                        "end": 488.0037622015794,
                        "id": "file_26_2",
                        "start": 329.28516749129324
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 502.78173509434976,
                    "start": 498.3817350943497
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 498.3817350943497,
                        "id": "file_26_2",
                        "start": 488.0037622015794
                    }
                ],
                "task_id": "task_26_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 654.4524128597584,
                    "start": 488.0037622015794
                },
                "write": [
                    {
                        "end": 654.4524128597584,
                        "id": "file_26_3",
                        "start": 502.78173509434976
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 204.40000000000336,
                    "start": 200.00000000000335
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 200.00000000000335,
                        "id": "file_27_0",
                        "start": 8.535092783505155e-17
                    }
                ],
                "task_id": "task_27_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 308.6435990694944,
                    "start": 8.535092783505155e-17
                },
                "write": [
                    {
                        "end": 308.6435990694944,
                        "id": "file_27_1",
                        "start": 204.40000000000336
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 329.2867758298224,
                    "start": 324.8867758298224
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 324.8867758298224,
                        "id": "file_27_1",
                        "start": 308.6435990694944
                    }
                ],
                "task_id": "task_27_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 489.9219063399879,
                    "start": 308.6435990694944
                },
                "write": [
                    {
                        "end": 489.9219063399879,
                        "id": "file_27_2",
                        "start": 329.2867758298224
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 503.2518030012519,
                    "start": 498.8518030012519
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 498.8518030012519,
                        "id": "file_27_2",
                        "start": 489.9219063399879
                    }
                ],
                "task_id": "task_27_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 655.4513121053635,
                    "start": 489.9219063399879
                },
                "write": [
                    {
                        "end": 655.4513121053635,
                        "id": "file_27_3",
                        "start": 503.2518030012519
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 204.40000000000336,
                    "start": 200.00000000000335
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 200.00000000000335,
                        "id": "file_28_0",
                        "start": 8.978474226804124e-17
                    }
                ],
                "task_id": "task_28_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 308.6435990694944,
                    "start": 8.978474226804124e-17
                },
                "write": [
                    {
                        "end": 308.6435990694944,
                        "id": "file_28_1",
                        "start": 204.40000000000336
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 329.2867758298224,
                    "start": 324.8867758298224
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 324.8867758298224,
                        "id": "file_28_1",
                        "start": 308.6435990694944
                    }
                ],
                "task_id": "task_28_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 489.9219063399879,
                    "start": 308.6435990694944
                },
                "write": [
                    {
                        "end": 489.9219063399879,
                        "id": "file_28_2",
                        "start": 329.2867758298224
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 503.2518030012519,
                    "start": 498.8518030012519
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 498.8518030012519,
                        "id": "file_28_2",
                        "start": 489.9219063399879
                    }
                ],
                "task_id": "task_28_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 655.4513121053635,
                    "start": 489.9219063399879
                },
                "write": [
                    {
                        "end": 655.4513121053635,
                        "id": "file_28_3",
                        "start": 503.2518030012519
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 204.40000000000336,
                    "start": 200.00000000000335
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 200.00000000000335,
                        "id": "file_29_0",
                        "start": 9.421855670103093e-17
                    }
                ],
                "task_id": "task_29_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 308.6435990694944,
                    "start": 9.421855670103093e-17
                },
                "write": [
                    {
                        "end": 308.6435990694944,
                        "id": "file_29_1",
                        "start": 204.40000000000336
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 329.2867758298224,
                    "start": 324.8867758298224
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 324.8867758298224,
                        "id": "file_29_1",
                        "start": 308.6435990694944
                    }
                ],
                "task_id": "task_29_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 489.9219063399879,
                    "start": 308.6435990694944
                },
                "write": [
                    {
                        "end": 489.9219063399879,
                        "id": "file_29_2",
                        "start": 329.2867758298224
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 503.2518030012519,
                    "start": 498.8518030012519
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 498.8518030012519,
                        "id": "file_29_2",
                        "start": 489.9219063399879
                    }
                ],
                "task_id": "task_29_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 655.4513121053635,
                    "start": 489.9219063399879
                },
                "write": [
                    {
                        "end": 655.4513121053635,
                        "id": "file_29_3",
                        "start": 503.2518030012519
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 204.40000000000336,
                    "start": 200.00000000000335
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 200.00000000000335,
                        "id": "file_2_0",
                        "start": 9.865237113402062e-17
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 308.6435990694944,
                    "start": 9.865237113402062e-17
                },
                "write": [
                    {
                        "end": 308.6435990694944,
                        "id": "file_2_1",
                        "start": 204.40000000000336
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 329.2867758298224,
                    "start": 324.8867758298224
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 324.8867758298224,
                        "id": "file_2_1",
                        "start": 308.6435990694944
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 489.9219063399879,
                    "start": 308.6435990694944
                },
                "write": [
                    {
                        "end": 489.9219063399879,
                        "id": "file_2_2",
                        "start": 329.2867758298224
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 503.2518030012519,
                    "start": 498.8518030012519
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 498.8518030012519,
                        "id": "file_2_2",
                        "start": 489.9219063399879
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 655.4513121053635,
                    "start": 489.9219063399879
                },
                "write": [
                    {
                        "end": 655.4513121053635,
                        "id": "file_2_3",
                        "start": 503.2518030012519
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 204.40000000000336,
                    "start": 200.00000000000335
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 200.00000000000335,
                        "id": "file_30_0",
                        "start": 1.0308618556701032e-16
                    }
                ],
                "task_id": "task_30_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 308.6441673448477,
                    "start": 1.0308618556701032e-16
                },
                "write": [
                    {
                        "end": 308.6441673448477,
                        "id": "file_30_1",
                        "start": 204.40000000000336
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 329.287160790546,
                    "start": 324.88716079054603
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 324.88716079054603,
                        "id": "file_30_1",
                        "start": 308.6441673448477
                    }
                ],
                "task_id": "task_30_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 510.8984711552812,
                    "start": 308.6441673448477
                },
                "write": [
                    {
                        "end": 510.8984711552812,
                        "id": "file_30_2",
                        "start": 329.287160790546
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 660.1685318956102,
                    "start": 655.7685318956102
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 655.7685318956102,
                        "id": "file_30_2",
                        "start": 510.8984711552812
                    }
                ],
                "task_id": "task_30_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 661.4235822386241,
                    "start": 510.8984711552812
                },
                "write": [
                    {
                        "end": 661.4235822386241,
                        "id": "file_30_3",
                        "start": 660.1685318956102
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 204.40000000000336,
                    "start": 200.00000000000335
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 200.00000000000335,
                        "id": "file_3_0",
                        "start": 1.0752000000000001e-16
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 308.6441673448477,
                    "start": 1.0752000000000001e-16
                },
                "write": [
                    {
                        "end": 308.6441673448477,
                        "id": "file_3_1",
                        "start": 204.40000000000336
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 329.287160790546,
                    "start": 324.88716079054603
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 324.88716079054603,
                        "id": "file_3_1",
                        "start": 308.6441673448477
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 503.94765848773096,
                    "start": 308.6441673448477
                },
                "write": [
                    {
                        "end": 503.94765848773096,
                        "id": "file_3_2",
                        "start": 329.287160790546
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 543.5728171446397,
                    "start": 539.1728171446397
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 539.1728171446397,
                        "id": "file_3_2",
                        "start": 503.94765848773096
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 655.5201519828506,
                    "start": 503.94765848773096
                },
                "write": [
                    {
                        "end": 655.5201519828506,
                        "id": "file_3_3",
                        "start": 543.5728171446397
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 204.40000000000336,
                    "start": 200.00000000000335
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 200.00000000000335,
                        "id": "file_4_0",
                        "start": 1.1195381443298969e-16
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 308.6441673448477,
                    "start": 1.1195381443298969e-16
                },
                "write": [
                    {
                        "end": 308.6441673448477,
                        "id": "file_4_1",
                        "start": 204.40000000000336
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 329.287160790546,
                    "start": 324.88716079054603
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 324.88716079054603,
                        "id": "file_4_1",
                        "start": 308.6441673448477
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 503.94765848773096,
                    "start": 308.6441673448477
                },
                "write": [
                    {
                        "end": 503.94765848773096,
                        "id": "file_4_2",
                        "start": 329.287160790546
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 543.5728171446397,
                    "start": 539.1728171446397
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 539.1728171446397,
                        "id": "file_4_2",
                        "start": 503.94765848773096
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 655.5201519828506,
                    "start": 503.94765848773096
                },
                "write": [
                    {
                        "end": 655.5201519828506,
                        "id": "file_4_3",
                        "start": 543.5728171446397
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 204.40000000000336,
                    "start": 200.00000000000335
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 200.00000000000335,
                        "id": "file_5_0",
                        "start": 1.163876288659794e-16
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 308.6441673448477,
                    "start": 1.163876288659794e-16
                },
                "write": [
                    {
                        "end": 308.6441673448477,
                        "id": "file_5_1",
                        "start": 204.40000000000336
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 329.287160790546,
                    "start": 324.88716079054603
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 324.88716079054603,
                        "id": "file_5_1",
                        "start": 308.6441673448477
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 510.85091447801545,
                    "start": 308.6441673448477
                },
                "write": [
                    {
                        "end": 510.85091447801545,
                        "id": "file_5_2",
                        "start": 329.287160790546
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 661.399079588998,
                    "start": 656.999079588998
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 656.999079588998,
                        "id": "file_5_2",
                        "start": 510.85091447801545
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 678.6429354750879,
                    "start": 510.85091447801545
                },
                "write": [
                    {
                        "end": 678.6429354750879,
                        "id": "file_5_3",
                        "start": 661.399079588998
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 204.40000000000336,
                    "start": 200.00000000000335
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 200.00000000000335,
                        "id": "file_6_0",
                        "start": 1.2082144329896912e-16
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 308.64455778250357,
                    "start": 1.2082144329896912e-16
                },
                "write": [
                    {
                        "end": 308.64455778250357,
                        "id": "file_6_1",
                        "start": 204.40000000000336
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 329.28737490151906,
                    "start": 324.8873749015191
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 324.8873749015191,
                        "id": "file_6_1",
                        "start": 308.64455778250357
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 517.6633041396511,
                    "start": 308.64455778250357
                },
                "write": [
                    {
                        "end": 517.6633041396511,
                        "id": "file_6_2",
                        "start": 329.28737490151906
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 661.4606803395533,
                    "start": 657.0606803395533
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 657.0606803395533,
                        "id": "file_6_2",
                        "start": 517.6633041396511
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 678.5296550780467,
                    "start": 517.6633041396511
                },
                "write": [
                    {
                        "end": 678.5296550780467,
                        "id": "file_6_3",
                        "start": 661.4606803395533
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 204.40000000000336,
                    "start": 200.00000000000335
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 200.00000000000335,
                        "id": "file_7_0",
                        "start": 1.2525525773195883e-16
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 308.64455778250357,
                    "start": 1.2525525773195883e-16
                },
                "write": [
                    {
                        "end": 308.64455778250357,
                        "id": "file_7_1",
                        "start": 204.40000000000336
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 329.28737490151906,
                    "start": 324.8873749015191
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 324.8873749015191,
                        "id": "file_7_1",
                        "start": 308.64455778250357
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 517.6633041396511,
                    "start": 308.64455778250357
                },
                "write": [
                    {
                        "end": 517.6633041396511,
                        "id": "file_7_2",
                        "start": 329.28737490151906
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 661.4606803395533,
                    "start": 657.0606803395533
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 657.0606803395533,
                        "id": "file_7_2",
                        "start": 517.6633041396511
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 678.5296550780467,
                    "start": 517.6633041396511
                },
                "write": [
                    {
                        "end": 678.5296550780467,
                        "id": "file_7_3",
                        "start": 661.4606803395533
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 204.40000000000336,
                    "start": 200.00000000000335
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 200.00000000000335,
                        "id": "file_8_0",
                        "start": 1.2968907216494855e-16
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 308.64455778250357,
                    "start": 1.2968907216494855e-16
                },
                "write": [
                    {
                        "end": 308.64455778250357,
                        "id": "file_8_1",
                        "start": 204.40000000000336
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 329.28737490151906,
                    "start": 324.8873749015191
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 324.8873749015191,
                        "id": "file_8_1",
                        "start": 308.64455778250357
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 517.6633041396511,
                    "start": 308.64455778250357
                },
                "write": [
                    {
                        "end": 517.6633041396511,
                        "id": "file_8_2",
                        "start": 329.28737490151906
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 661.4606803395533,
                    "start": 657.0606803395533
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 657.0606803395533,
                        "id": "file_8_2",
                        "start": 517.6633041396511
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 677.1489377382646,
                    "start": 517.6633041396511
                },
                "write": [
                    {
                        "end": 677.1489377382646,
                        "id": "file_8_3",
                        "start": 661.4606803395533
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 204.40000000000336,
                    "start": 200.00000000000335
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 200.00000000000335,
                        "id": "file_9_0",
                        "start": 1.3412288659793827e-16
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 308.64455778250357,
                    "start": 1.3412288659793827e-16
                },
                "write": [
                    {
                        "end": 308.64455778250357,
                        "id": "file_9_1",
                        "start": 204.40000000000336
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 329.28737490151906,
                    "start": 324.8873749015191
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 324.8873749015191,
                        "id": "file_9_1",
                        "start": 308.64455778250357
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 510.8984711552812,
                    "start": 308.64455778250357
                },
                "write": [
                    {
                        "end": 510.8984711552812,
                        "id": "file_9_2",
                        "start": 329.28737490151906
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 660.1685318956102,
                    "start": 655.7685318956102
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 655.7685318956102,
                        "id": "file_9_2",
                        "start": 510.8984711552812
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 661.4235822386241,
                    "start": 510.8984711552812
                },
                "write": [
                    {
                        "end": 661.4235822386241,
                        "id": "file_9_3",
                        "start": 660.1685318956102
                    }
                ]
            }
        ]
    }
}


==> result/multi/local/wrench/pagecache/dump_32.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 210.85161290322927,
                    "start": 206.45161290322926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 206.45161290322926,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 319.96439043949397,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 319.96439043949397,
                        "id": "file_0_1",
                        "start": 210.85161290322927
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 342.24184569448255,
                    "start": 337.8418456944826
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 337.8418456944826,
                        "id": "file_0_1",
                        "start": 319.96439043949397
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 506.9000562514337,
                    "start": 319.96439043949397
                },
                "write": [
                    {
                        "end": 506.9000562514337,
                        "id": "file_0_2",
                        "start": 342.24184569448255
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 542.0178308445566,
                    "start": 537.6178308445566
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 537.6178308445566,
                        "id": "file_0_2",
                        "start": 506.9000562514337
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 711.4035237302222,
                    "start": 506.9000562514337
                },
                "write": [
                    {
                        "end": 711.4035237302222,
                        "id": "file_0_3",
                        "start": 542.0178308445566
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 210.85161290322927,
                    "start": 206.45161290322926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 206.45161290322926,
                        "id": "file_10_0",
                        "start": 5.542268041237114e-18
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 319.96852239626867,
                    "start": 5.542268041237114e-18
                },
                "write": [
                    {
                        "end": 319.96852239626867,
                        "id": "file_10_1",
                        "start": 210.85161290322927
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 342.2498383112748,
                    "start": 337.8498383112748
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 337.8498383112748,
                        "id": "file_10_1",
                        "start": 319.96852239626867
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 518.1308216960434,
                    "start": 319.96852239626867
                },
                "write": [
                    {
                        "end": 518.1308216960434,
                        "id": "file_10_2",
                        "start": 342.2498383112748
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 547.209387199226,
                    "start": 542.809387199226
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 542.809387199226,
                        "id": "file_10_2",
                        "start": 518.1308216960434
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 711.05920544202,
                    "start": 518.1308216960434
                },
                "write": [
                    {
                        "end": 711.05920544202,
                        "id": "file_10_3",
                        "start": 547.209387199226
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 210.85161290322927,
                    "start": 206.45161290322926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 206.45161290322926,
                        "id": "file_11_0",
                        "start": 9.976082474226805e-18
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 319.96852239626867,
                    "start": 9.976082474226805e-18
                },
                "write": [
                    {
                        "end": 319.96852239626867,
                        "id": "file_11_1",
                        "start": 210.85161290322927
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 342.2498383112748,
                    "start": 337.8498383112748
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 337.8498383112748,
                        "id": "file_11_1",
                        "start": 319.96852239626867
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 518.1308216960434,
                    "start": 319.96852239626867
                },
                "write": [
                    {
                        "end": 518.1308216960434,
                        "id": "file_11_2",
                        "start": 342.2498383112748
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 696.738518775942,
                    "start": 692.338518775942
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 692.338518775942,
                        "id": "file_11_2",
                        "start": 518.1308216960434
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 737.7198869060037,
                    "start": 518.1308216960434
                },
                "write": [
                    {
                        "end": 737.7198869060037,
                        "id": "file_11_3",
                        "start": 696.738518775942
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 210.85161290322927,
                    "start": 206.45161290322926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 206.45161290322926,
                        "id": "file_12_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_12_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 319.96852239626867,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 319.96852239626867,
                        "id": "file_12_1",
                        "start": 210.85161290322927
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 342.2498383112748,
                    "start": 337.8498383112748
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 337.8498383112748,
                        "id": "file_12_1",
                        "start": 319.96852239626867
                    }
                ],
                "task_id": "task_12_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 518.1308216960434,
                    "start": 319.96852239626867
                },
                "write": [
                    {
                        "end": 518.1308216960434,
                        "id": "file_12_2",
                        "start": 342.2498383112748
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 696.738518775942,
                    "start": 692.338518775942
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 692.338518775942,
                        "id": "file_12_2",
                        "start": 518.1308216960434
                    }
                ],
                "task_id": "task_12_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 734.1818059091481,
                    "start": 518.1308216960434
                },
                "write": [
                    {
                        "end": 734.1818059091481,
                        "id": "file_12_3",
                        "start": 696.738518775942
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 210.85161290322927,
                    "start": 206.45161290322926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 206.45161290322926,
                        "id": "file_13_0",
                        "start": 1.8843711340206188e-17
                    }
                ],
                "task_id": "task_13_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 319.9694182566178,
                    "start": 1.8843711340206188e-17
                },
                "write": [
                    {
                        "end": 319.9694182566178,
                        "id": "file_13_1",
                        "start": 210.85161290322927
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 342.2512940843426,
                    "start": 337.8512940843426
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 337.8512940843426,
                        "id": "file_13_1",
                        "start": 319.9694182566178
                    }
                ],
                "task_id": "task_13_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 523.0585060507069,
                    "start": 319.9694182566178
                },
                "write": [
                    {
                        "end": 523.0585060507069,
                        "id": "file_13_2",
                        "start": 342.2512940843426
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 698.5961072591637,
                    "start": 694.1961072591637
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 694.1961072591637,
                        "id": "file_13_2",
                        "start": 523.0585060507069
                    }
                ],
                "task_id": "task_13_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 741.057982916251,
                    "start": 523.0585060507069
                },
                "write": [
                    {
                        "end": 741.057982916251,
                        "id": "file_13_3",
                        "start": 698.5961072591637
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 210.85161290322927,
                    "start": 206.45161290322926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 206.45161290322926,
                        "id": "file_14_0",
                        "start": 2.327752577319588e-17
                    }
                ],
                "task_id": "task_14_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 319.9694182566178,
                    "start": 2.327752577319588e-17
                },
                "write": [
                    {
                        "end": 319.9694182566178,
                        "id": "file_14_1",
                        "start": 210.85161290322927
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 342.2512940843426,
                    "start": 337.8512940843426
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 337.8512940843426,
                        "id": "file_14_1",
                        "start": 319.9694182566178
                    }
                ],
                "task_id": "task_14_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 523.0585060507069,
                    "start": 319.9694182566178
                },
                "write": [
                    {
                        "end": 523.0585060507069,
                        "id": "file_14_2",
                        "start": 342.2512940843426
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 698.5961072591637,
                    "start": 694.1961072591637
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 694.1961072591637,
                        "id": "file_14_2",
                        "start": 523.0585060507069
                    }
                ],
                "task_id": "task_14_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 741.6473249489816,
                    "start": 523.0585060507069
                },
                "write": [
                    {
                        "end": 741.6473249489816,
                        "id": "file_14_3",
                        "start": 698.5961072591637
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 210.85161290322927,
                    "start": 206.45161290322926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 206.45161290322926,
                        "id": "file_15_0",
                        "start": 2.771134020618557e-17
                    }
                ],
                "task_id": "task_15_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 319.9694182566178,
                    "start": 2.771134020618557e-17
                },
                "write": [
                    {
                        "end": 319.9694182566178,
                        "id": "file_15_1",
                        "start": 210.85161290322927
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 342.2512940843426,
                    "start": 337.8512940843426
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 337.8512940843426,
                        "id": "file_15_1",
                        "start": 319.9694182566178
                    }
                ],
                "task_id": "task_15_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 522.9066942797381,
                    "start": 319.9694182566178
                },
                "write": [
                    {
                        "end": 522.9066942797381,
                        "id": "file_15_2",
                        "start": 342.2512940843426
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 698.3867627649537,
                    "start": 693.9867627649537
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 693.9867627649537,
                        "id": "file_15_2",
                        "start": 522.9066942797381
                    }
                ],
                "task_id": "task_15_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 741.6045596688002,
                    "start": 522.9066942797381
                },
                "write": [
                    {
                        "end": 741.6045596688002,
                        "id": "file_15_3",
                        "start": 698.3867627649537
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 210.85161290322927,
                    "start": 206.45161290322926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 206.45161290322926,
                        "id": "file_16_0",
                        "start": 3.214515463917526e-17
                    }
                ],
                "task_id": "task_16_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 319.9694182566178,
                    "start": 3.214515463917526e-17
                },
                "write": [
                    {
                        "end": 319.9694182566178,
                        "id": "file_16_1",
                        "start": 210.85161290322927
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 342.2512940843426,
                    "start": 337.8512940843426
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 337.8512940843426,
                        "id": "file_16_1",
                        "start": 319.9694182566178
                    }
                ],
                "task_id": "task_16_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 517.0450947333752,
                    "start": 319.9694182566178
                },
                "write": [
                    {
                        "end": 517.0450947333752,
                        "id": "file_16_2",
                        "start": 342.2512940843426
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 697.784136411257,
                    "start": 693.384136411257
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 693.384136411257,
                        "id": "file_16_2",
                        "start": 517.0450947333752
                    }
                ],
                "task_id": "task_16_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 740.8425009011655,
                    "start": 517.0450947333752
                },
                "write": [
                    {
                        "end": 740.8425009011655,
                        "id": "file_16_3",
                        "start": 697.784136411257
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 210.85161290322927,
                    "start": 206.45161290322926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 206.45161290322926,
                        "id": "file_17_0",
                        "start": 3.657896907216495e-17
                    }
                ],
                "task_id": "task_17_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 319.9721928135588,
                    "start": 3.657896907216495e-17
                },
                "write": [
                    {
                        "end": 319.9721928135588,
                        "id": "file_17_1",
                        "start": 210.85161290322927
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 342.2551091001367,
                    "start": 337.8551091001367
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 337.8551091001367,
                        "id": "file_17_1",
                        "start": 319.9721928135588
                    }
                ],
                "task_id": "task_17_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 519.0161881255198,
                    "start": 319.9721928135588
                },
                "write": [
                    {
                        "end": 519.0161881255198,
                        "id": "file_17_2",
                        "start": 342.2551091001367
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 696.1151183557442,
                    "start": 691.7151183557443
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 691.7151183557443,
                        "id": "file_17_2",
                        "start": 519.0161881255198
                    }
                ],
                "task_id": "task_17_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 726.6141157404124,
                    "start": 519.0161881255198
                },
                "write": [
                    {
                        "end": 726.6141157404124,
                        "id": "file_17_3",
                        "start": 696.1151183557442
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 210.85161290322927,
                    "start": 206.45161290322926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 206.45161290322926,
                        "id": "file_18_0",
                        "start": 4.1012783505154644e-17
                    }
                ],
                "task_id": "task_18_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 319.9721928135588,
                    "start": 4.1012783505154644e-17
                },
                "write": [
                    {
                        "end": 319.9721928135588,
                        "id": "file_18_1",
                        "start": 210.85161290322927
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 342.2551091001367,
                    "start": 337.8551091001367
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 337.8551091001367,
                        "id": "file_18_1",
                        "start": 319.9721928135588
                    }
                ],
                "task_id": "task_18_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 518.9557381053019,
                    "start": 319.9721928135588
                },
                "write": [
                    {
                        "end": 518.9557381053019,
                        "id": "file_18_2",
                        "start": 342.2551091001367
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 696.0633039799885,
                    "start": 691.6633039799885
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 691.6633039799885,
                        "id": "file_18_2",
                        "start": 518.9557381053019
                    }
                ],
                "task_id": "task_18_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 734.1552122065295,
                    "start": 518.9557381053019
                },
                "write": [
                    {
                        "end": 734.1552122065295,
                        "id": "file_18_3",
                        "start": 696.0633039799885
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 210.85161290322927,
                    "start": 206.45161290322926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 206.45161290322926,
                        "id": "file_19_0",
                        "start": 4.5446597938144336e-17
                    }
                ],
                "task_id": "task_19_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 316.33003048803795,
                    "start": 4.5446597938144336e-17
                },
                "write": [
                    {
                        "end": 316.33003048803795,
                        "id": "file_19_1",
                        "start": 210.85161290322927
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 321.3534718845494,
                    "start": 316.9534718845494
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 316.9534718845494,
                        "id": "file_19_1",
                        "start": 316.33003048803795
                    }
                ],
                "task_id": "task_19_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 339.1920413575245,
                    "start": 316.33003048803795
                },
                "write": [
                    {
                        "end": 339.1920413575245,
                        "id": "file_19_2",
                        "start": 321.3534718845494
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 345.33642302400966,
                    "start": 340.9364230240097
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 340.9364230240097,
                        "id": "file_19_2",
                        "start": 339.1920413575245
                    }
                ],
                "task_id": "task_19_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 523.8619202135977,
                    "start": 339.1920413575245
                },
                "write": [
                    {
                        "end": 523.8619202135977,
                        "id": "file_19_3",
                        "start": 345.33642302400966
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 210.85161290322927,
                    "start": 206.45161290322926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 206.45161290322926,
                        "id": "file_1_0",
                        "start": 4.9880412371134027e-17
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 320.462244662324,
                    "start": 4.9880412371134027e-17
                },
                "write": [
                    {
                        "end": 320.462244662324,
                        "id": "file_1_1",
                        "start": 210.85161290322927
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 342.805664399095,
                    "start": 338.40566439909503
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 338.40566439909503,
                        "id": "file_1_1",
                        "start": 320.462244662324
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 523.5666488851998,
                    "start": 320.462244662324
                },
                "write": [
                    {
                        "end": 523.5666488851998,
                        "id": "file_1_2",
                        "start": 342.805664399095
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 540.8012558818474,
                    "start": 536.4012558818474
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 536.4012558818474,
                        "id": "file_1_2",
                        "start": 523.5666488851998
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 714.3508719639545,
                    "start": 523.5666488851998
                },
                "write": [
                    {
                        "end": 714.3508719639545,
                        "id": "file_1_3",
                        "start": 540.8012558818474
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 210.85161290322927,
                    "start": 206.45161290322926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 206.45161290322926,
                        "id": "file_20_0",
                        "start": 5.431422680412372e-17
                    }
                ],
                "task_id": "task_20_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 321.96475458687416,
                    "start": 5.431422680412372e-17
                },
                "write": [
                    {
                        "end": 321.96475458687416,
                        "id": "file_20_1",
                        "start": 210.85161290322927
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 344.0494901549859,
                    "start": 339.64949015498587
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 339.64949015498587,
                        "id": "file_20_1",
                        "start": 321.96475458687416
                    }
                ],
                "task_id": "task_20_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 507.33490978779645,
                    "start": 321.96475458687416
                },
                "write": [
                    {
                        "end": 507.33490978779645,
                        "id": "file_20_2",
                        "start": 344.0494901549859
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 514.7103785505005,
                    "start": 510.3103785505005
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 510.3103785505005,
                        "id": "file_20_2",
                        "start": 507.33490978779645
                    }
                ],
                "task_id": "task_20_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 522.0816266635497,
                    "start": 507.33490978779645
                },
                "write": [
                    {
                        "end": 522.0816266635497,
                        "id": "file_20_3",
                        "start": 514.7103785505005
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 210.85161290322927,
                    "start": 206.45161290322926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 206.45161290322926,
                        "id": "file_21_0",
                        "start": 5.87480412371134e-17
                    }
                ],
                "task_id": "task_21_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 321.96475458687416,
                    "start": 5.87480412371134e-17
                },
                "write": [
                    {
                        "end": 321.96475458687416,
                        "id": "file_21_1",
                        "start": 210.85161290322927
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 344.0494901549859,
                    "start": 339.64949015498587
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 339.64949015498587,
                        "id": "file_21_1",
                        "start": 321.96475458687416
                    }
                ],
                "task_id": "task_21_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 507.65905817272665,
                    "start": 321.96475458687416
                },
                "write": [
                    {
                        "end": 507.65905817272665,
                        "id": "file_21_2",
                        "start": 344.0494901549859
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 515.3740206867282,
                    "start": 510.9740206867282
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 510.9740206867282,
                        "id": "file_21_2",
                        "start": 507.65905817272665
                    }
                ],
                "task_id": "task_21_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 675.2621467785398,
                    "start": 507.65905817272665
                },
                "write": [
                    {
                        "end": 675.2621467785398,
                        "id": "file_21_3",
                        "start": 515.3740206867282
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 210.85161290322927,
                    "start": 206.45161290322926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 206.45161290322926,
                        "id": "file_22_0",
                        "start": 6.31818556701031e-17
                    }
                ],
                "task_id": "task_22_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 321.96475458687416,
                    "start": 6.31818556701031e-17
                },
                "write": [
                    {
                        "end": 321.96475458687416,
                        "id": "file_22_1",
                        "start": 210.85161290322927
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 344.0494901549859,
                    "start": 339.64949015498587
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 339.64949015498587,
                        "id": "file_22_1",
                        "start": 321.96475458687416
                    }
                ],
                "task_id": "task_22_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 507.65902244704887,
                    "start": 321.96475458687416
                },
                "write": [
                    {
                        "end": 507.65902244704887,
                        "id": "file_22_2",
                        "start": 344.0494901549859
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 515.3739991356059,
                    "start": 510.9739991356059
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 510.9739991356059,
                        "id": "file_22_2",
                        "start": 507.65902244704887
                    }
                ],
                "task_id": "task_22_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 675.2621075183569,
                    "start": 507.65902244704887
                },
                "write": [
                    {
                        "end": 675.2621075183569,
                        "id": "file_22_3",
                        "start": 515.3739991356059
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 210.85161290322927,
                    "start": 206.45161290322926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 206.45161290322926,
                        "id": "file_23_0",
                        "start": 6.761567010309279e-17
                    }
                ],
                "task_id": "task_23_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 320.29782826144987,
                    "start": 6.761567010309279e-17
                },
                "write": [
                    {
                        "end": 320.29782826144987,
                        "id": "file_23_1",
                        "start": 210.85161290322927
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 342.64826612094686,
                    "start": 338.2482661209469
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 338.2482661209469,
                        "id": "file_23_1",
                        "start": 320.29782826144987
                    }
                ],
                "task_id": "task_23_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 523.5384573590153,
                    "start": 320.29782826144987
                },
                "write": [
                    {
                        "end": 523.5384573590153,
                        "id": "file_23_2",
                        "start": 342.64826612094686
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 547.3013902769487,
                    "start": 542.9013902769487
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 542.9013902769487,
                        "id": "file_23_2",
                        "start": 523.5384573590153
                    }
                ],
                "task_id": "task_23_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 711.0640172936411,
                    "start": 523.5384573590153
                },
                "write": [
                    {
                        "end": 711.0640172936411,
                        "id": "file_23_3",
                        "start": 547.3013902769487
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 210.85161290322927,
                    "start": 206.45161290322926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 206.45161290322926,
                        "id": "file_24_0",
                        "start": 7.204948453608248e-17
                    }
                ],
                "task_id": "task_24_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 323.50237910225206,
                    "start": 7.204948453608248e-17
                },
                "write": [
                    {
                        "end": 323.50237910225206,
                        "id": "file_24_1",
                        "start": 210.85161290322927
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 344.80062167915344,
                    "start": 340.4006216791534
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 340.4006216791534,
                        "id": "file_24_1",
                        "start": 323.50237910225206
                    }
                ],
                "task_id": "task_24_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 512.1581361927869,
                    "start": 323.50237910225206
                },
                "write": [
                    {
                        "end": 512.1581361927869,
                        "id": "file_24_2",
                        "start": 344.80062167915344
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 517.327048371586,
                    "start": 512.927048371586
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 512.927048371586,
                        "id": "file_24_2",
                        "start": 512.1581361927869
                    }
                ],
                "task_id": "task_24_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 597.3561890618877,
                    "start": 512.1581361927869
                },
                "write": [
                    {
                        "end": 597.3561890618877,
                        "id": "file_24_3",
                        "start": 517.327048371586
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 210.85161290322927,
                    "start": 206.45161290322926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 206.45161290322926,
                        "id": "file_25_0",
                        "start": 7.648329896907217e-17
                    }
                ],
                "task_id": "task_25_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 323.50237910225206,
                    "start": 7.648329896907217e-17
                },
                "write": [
                    {
                        "end": 323.50237910225206,
                        "id": "file_25_1",
                        "start": 210.85161290322927
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 344.80062167915344,
                    "start": 340.4006216791534
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 340.4006216791534,
                        "id": "file_25_1",
                        "start": 323.50237910225206
                    }
                ],
                "task_id": "task_25_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 518.7966082617033,
                    "start": 323.50237910225206
                },
                "write": [
                    {
                        "end": 518.7966082617033,
                        "id": "file_25_2",
                        "start": 344.80062167915344
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 525.3326175841695,
                    "start": 520.9326175841695
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 520.9326175841695,
                        "id": "file_25_2",
                        "start": 518.7966082617033
                    }
                ],
                "task_id": "task_25_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 700.7028126030532,
                    "start": 518.7966082617033
                },
                "write": [
                    {
                        "end": 700.7028126030532,
                        "id": "file_25_3",
                        "start": 525.3326175841695
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 210.85161290322927,
                    "start": 206.45161290322926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 206.45161290322926,
                        "id": "file_26_0",
                        "start": 8.091711340206186e-17
                    }
                ],
                "task_id": "task_26_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 323.50237910225206,
                    "start": 8.091711340206186e-17
                },
                "write": [
                    {
                        "end": 323.50237910225206,
                        "id": "file_26_1",
                        "start": 210.85161290322927
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 344.80062167915344,
                    "start": 340.4006216791534
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 340.4006216791534,
                        "id": "file_26_1",
                        "start": 323.50237910225206
                    }
                ],
                "task_id": "task_26_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 546.4774268995382,
                    "start": 323.50237910225206
                },
                "write": [
                    {
                        "end": 546.4774268995382,
                        "id": "file_26_2",
                        "start": 344.80062167915344
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 698.6269901148526,
                    "start": 694.2269901148526
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 694.2269901148526,
                        "id": "file_26_2",
                        "start": 546.4774268995382
                    }
                ],
                "task_id": "task_26_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 741.0361800739818,
                    "start": 546.4774268995382
                },
                "write": [
                    {
                        "end": 741.0361800739818,
                        "id": "file_26_3",
                        "start": 698.6269901148526
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 210.85161290322927,
                    "start": 206.45161290322926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 206.45161290322926,
                        "id": "file_27_0",
                        "start": 8.535092783505155e-17
                    }
                ],
                "task_id": "task_27_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 323.5241199301822,
                    "start": 8.535092783505155e-17
                },
                "write": [
                    {
                        "end": 323.5241199301822,
                        "id": "file_27_1",
                        "start": 210.85161290322927
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 344.80673628700924,
                    "start": 340.4067362870092
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 340.4067362870092,
                        "id": "file_27_1",
                        "start": 323.5241199301822
                    }
                ],
                "task_id": "task_27_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 508.37843560370084,
                    "start": 323.5241199301822
                },
                "write": [
                    {
                        "end": 508.37843560370084,
                        "id": "file_27_2",
                        "start": 344.80673628700924
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 515.7241158432698,
                    "start": 511.32411584326985
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 511.32411584326985,
                        "id": "file_27_2",
                        "start": 508.37843560370084
                    }
                ],
                "task_id": "task_27_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 686.9539511619018,
                    "start": 508.37843560370084
                },
                "write": [
                    {
                        "end": 686.9539511619018,
                        "id": "file_27_3",
                        "start": 515.7241158432698
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 210.85161290322927,
                    "start": 206.45161290322926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 206.45161290322926,
                        "id": "file_28_0",
                        "start": 8.978474226804124e-17
                    }
                ],
                "task_id": "task_28_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 323.5241199301822,
                    "start": 8.978474226804124e-17
                },
                "write": [
                    {
                        "end": 323.5241199301822,
                        "id": "file_28_1",
                        "start": 210.85161290322927
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 344.80673628700924,
                    "start": 340.4067362870092
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 340.4067362870092,
                        "id": "file_28_1",
                        "start": 323.5241199301822
                    }
                ],
                "task_id": "task_28_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 518.2602895144146,
                    "start": 323.5241199301822
                },
                "write": [
                    {
                        "end": 518.2602895144146,
                        "id": "file_28_2",
                        "start": 344.80673628700924
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 524.1365320240732,
                    "start": 519.7365320240732
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 519.7365320240732,
                        "id": "file_28_2",
                        "start": 518.2602895144146
                    }
                ],
                "task_id": "task_28_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 636.8155816451017,
                    "start": 518.2602895144146
                },
                "write": [
                    {
                        "end": 636.8155816451017,
                        "id": "file_28_3",
                        "start": 524.1365320240732
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 210.85161290322927,
                    "start": 206.45161290322926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 206.45161290322926,
                        "id": "file_29_0",
                        "start": 9.421855670103093e-17
                    }
                ],
                "task_id": "task_29_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 323.5241199301822,
                    "start": 9.421855670103093e-17
                },
                "write": [
                    {
                        "end": 323.5241199301822,
                        "id": "file_29_1",
                        "start": 210.85161290322927
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 344.80673628700924,
                    "start": 340.4067362870092
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 340.4067362870092,
                        "id": "file_29_1",
                        "start": 323.5241199301822
                    }
                ],
                "task_id": "task_29_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 508.379111943404,
                    "start": 323.5241199301822
                },
                "write": [
                    {
                        "end": 508.379111943404,
                        "id": "file_29_2",
                        "start": 344.80673628700924
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 515.7242511423141,
                    "start": 511.32425114231404
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 511.32425114231404,
                        "id": "file_29_2",
                        "start": 508.379111943404
                    }
                ],
                "task_id": "task_29_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 686.9540137855511,
                    "start": 508.379111943404
                },
                "write": [
                    {
                        "end": 686.9540137855511,
                        "id": "file_29_3",
                        "start": 515.7242511423141
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 210.85161290322927,
                    "start": 206.45161290322926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 206.45161290322926,
                        "id": "file_2_0",
                        "start": 9.865237113402062e-17
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 323.5241199301822,
                    "start": 9.865237113402062e-17
                },
                "write": [
                    {
                        "end": 323.5241199301822,
                        "id": "file_2_1",
                        "start": 210.85161290322927
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 344.80673628700924,
                    "start": 340.4067362870092
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 340.4067362870092,
                        "id": "file_2_1",
                        "start": 323.5241199301822
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 519.3387976125136,
                    "start": 323.5241199301822
                },
                "write": [
                    {
                        "end": 519.3387976125136,
                        "id": "file_2_2",
                        "start": 344.80673628700924
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 525.5073398950545,
                    "start": 521.1073398950546
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 521.1073398950546,
                        "id": "file_2_2",
                        "start": 519.3387976125136
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 705.9320829354657,
                    "start": 519.3387976125136
                },
                "write": [
                    {
                        "end": 705.9320829354657,
                        "id": "file_2_3",
                        "start": 525.5073398950545
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 210.85161290322927,
                    "start": 206.45161290322926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 206.45161290322926,
                        "id": "file_30_0",
                        "start": 1.0308618556701032e-16
                    }
                ],
                "task_id": "task_30_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 323.5242449044133,
                    "start": 1.0308618556701032e-16
                },
                "write": [
                    {
                        "end": 323.5242449044133,
                        "id": "file_30_1",
                        "start": 210.85161290322927
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 344.8067558142333,
                    "start": 340.4067558142333
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 340.4067558142333,
                        "id": "file_30_1",
                        "start": 323.5242449044133
                    }
                ],
                "task_id": "task_30_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 523.8619132155137,
                    "start": 323.5242449044133
                },
                "write": [
                    {
                        "end": 523.8619132155137,
                        "id": "file_30_2",
                        "start": 344.8067558142333
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 530.929071147135,
                    "start": 526.529071147135
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 526.529071147135,
                        "id": "file_30_2",
                        "start": 523.8619132155137
                    }
                ],
                "task_id": "task_30_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 713.9912387270695,
                    "start": 523.8619132155137
                },
                "write": [
                    {
                        "end": 713.9912387270695,
                        "id": "file_30_3",
                        "start": 530.929071147135
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 210.85161290322927,
                    "start": 206.45161290322926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 206.45161290322926,
                        "id": "file_31_0",
                        "start": 1.0752000000000001e-16
                    }
                ],
                "task_id": "task_31_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 323.5242449044133,
                    "start": 1.0752000000000001e-16
                },
                "write": [
                    {
                        "end": 323.5242449044133,
                        "id": "file_31_1",
                        "start": 210.85161290322927
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 344.8067558142333,
                    "start": 340.4067558142333
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 340.4067558142333,
                        "id": "file_31_1",
                        "start": 323.5242449044133
                    }
                ],
                "task_id": "task_31_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 523.8619132155137,
                    "start": 323.5242449044133
                },
                "write": [
                    {
                        "end": 523.8619132155137,
                        "id": "file_31_2",
                        "start": 344.8067558142333
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 530.929071149629,
                    "start": 526.529071149629
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 526.529071149629,
                        "id": "file_31_2",
                        "start": 523.8619132155137
                    }
                ],
                "task_id": "task_31_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 713.9912387270695,
                    "start": 523.8619132155137
                },
                "write": [
                    {
                        "end": 713.9912387270695,
                        "id": "file_31_3",
                        "start": 530.929071149629
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 210.85161290322927,
                    "start": 206.45161290322926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 206.45161290322926,
                        "id": "file_3_0",
                        "start": 1.1195381443298969e-16
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 323.5242449044133,
                    "start": 1.1195381443298969e-16
                },
                "write": [
                    {
                        "end": 323.5242449044133,
                        "id": "file_3_1",
                        "start": 210.85161290322927
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 344.8067558142333,
                    "start": 340.4067558142333
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 340.4067558142333,
                        "id": "file_3_1",
                        "start": 323.5242449044133
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 523.8619132155137,
                    "start": 323.5242449044133
                },
                "write": [
                    {
                        "end": 523.8619132155137,
                        "id": "file_3_2",
                        "start": 344.8067558142333
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 530.929071149629,
                    "start": 526.529071149629
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 526.529071149629,
                        "id": "file_3_2",
                        "start": 523.8619132155137
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 713.9912387270695,
                    "start": 523.8619132155137
                },
                "write": [
                    {
                        "end": 713.9912387270695,
                        "id": "file_3_3",
                        "start": 530.929071149629
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 210.85161290322927,
                    "start": 206.45161290322926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 206.45161290322926,
                        "id": "file_4_0",
                        "start": 1.163876288659794e-16
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 323.5242449044133,
                    "start": 1.163876288659794e-16
                },
                "write": [
                    {
                        "end": 323.5242449044133,
                        "id": "file_4_1",
                        "start": 210.85161290322927
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 344.8067558142333,
                    "start": 340.4067558142333
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 340.4067558142333,
                        "id": "file_4_1",
                        "start": 323.5242449044133
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 519.0351837414798,
                    "start": 323.5242449044133
                },
                "write": [
                    {
                        "end": 519.0351837414798,
                        "id": "file_4_2",
                        "start": 344.8067558142333
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 525.4314363354116,
                    "start": 521.0314363354116
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 521.0314363354116,
                        "id": "file_4_2",
                        "start": 519.0351837414798
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 705.9312727421989,
                    "start": 519.0351837414798
                },
                "write": [
                    {
                        "end": 705.9312727421989,
                        "id": "file_4_3",
                        "start": 525.4314363354116
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 210.85161290322927,
                    "start": 206.45161290322926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 206.45161290322926,
                        "id": "file_5_0",
                        "start": 1.2082144329896912e-16
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 319.96836846775665,
                    "start": 1.2082144329896912e-16
                },
                "write": [
                    {
                        "end": 319.96836846775665,
                        "id": "file_5_1",
                        "start": 210.85161290322927
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 342.2495531242419,
                    "start": 337.84955312424194
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 337.84955312424194,
                        "id": "file_5_1",
                        "start": 319.96836846775665
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 506.9842928138584,
                    "start": 319.96836846775665
                },
                "write": [
                    {
                        "end": 506.9842928138584,
                        "id": "file_5_2",
                        "start": 342.2495531242419
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 537.4202096427682,
                    "start": 533.0202096427682
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 533.0202096427682,
                        "id": "file_5_2",
                        "start": 506.9842928138584
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 714.0156056024522,
                    "start": 506.9842928138584
                },
                "write": [
                    {
                        "end": 714.0156056024522,
                        "id": "file_5_3",
                        "start": 537.4202096427682
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 210.85161290322927,
                    "start": 206.45161290322926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 206.45161290322926,
                        "id": "file_6_0",
                        "start": 1.2525525773195883e-16
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 319.9684675334258,
                    "start": 1.2525525773195883e-16
                },
                "write": [
                    {
                        "end": 319.9684675334258,
                        "id": "file_6_1",
                        "start": 210.85161290322927
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 342.2497388723717,
                    "start": 337.84973887237174
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 337.84973887237174,
                        "id": "file_6_1",
                        "start": 319.9684675334258
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 517.4373356919722,
                    "start": 319.9684675334258
                },
                "write": [
                    {
                        "end": 517.4373356919722,
                        "id": "file_6_2",
                        "start": 342.2497388723717
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 696.2311311013927,
                    "start": 691.8311311013928
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 691.8311311013928,
                        "id": "file_6_2",
                        "start": 517.4373356919722
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 734.487462394384,
                    "start": 517.4373356919722
                },
                "write": [
                    {
                        "end": 734.487462394384,
                        "id": "file_6_3",
                        "start": 696.2311311013927
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 210.85161290322927,
                    "start": 206.45161290322926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 206.45161290322926,
                        "id": "file_7_0",
                        "start": 1.2968907216494855e-16
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 320.3128643693053,
                    "start": 1.2968907216494855e-16
                },
                "write": [
                    {
                        "end": 320.3128643693053,
                        "id": "file_7_1",
                        "start": 210.85161290322927
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 342.6650711826679,
                    "start": 338.2650711826679
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 338.2650711826679,
                        "id": "file_7_1",
                        "start": 320.3128643693053
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 507.2740392478959,
                    "start": 320.3128643693053
                },
                "write": [
                    {
                        "end": 507.2740392478959,
                        "id": "file_7_2",
                        "start": 342.6650711826679
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 528.8577774059837,
                    "start": 524.4577774059837
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 524.4577774059837,
                        "id": "file_7_2",
                        "start": 507.2740392478959
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 710.9200227578298,
                    "start": 507.2740392478959
                },
                "write": [
                    {
                        "end": 710.9200227578298,
                        "id": "file_7_3",
                        "start": 528.8577774059837
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 210.85161290322927,
                    "start": 206.45161290322926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 206.45161290322926,
                        "id": "file_8_0",
                        "start": 1.3412288659793827e-16
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 320.3128643693053,
                    "start": 1.3412288659793827e-16
                },
                "write": [
                    {
                        "end": 320.3128643693053,
                        "id": "file_8_1",
                        "start": 210.85161290322927
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 342.6650711826679,
                    "start": 338.2650711826679
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 338.2650711826679,
                        "id": "file_8_1",
                        "start": 320.3128643693053
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 507.0553467809067,
                    "start": 320.3128643693053
                },
                "write": [
                    {
                        "end": 507.0553467809067,
                        "id": "file_8_2",
                        "start": 342.6650711826679
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 528.3506903931493,
                    "start": 523.9506903931493
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 523.9506903931493,
                        "id": "file_8_2",
                        "start": 507.0553467809067
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 710.6998089664712,
                    "start": 507.0553467809067
                },
                "write": [
                    {
                        "end": 710.6998089664712,
                        "id": "file_8_3",
                        "start": 528.3506903931493
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 210.85161290322927,
                    "start": 206.45161290322926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 206.45161290322926,
                        "id": "file_9_0",
                        "start": 1.3855670103092798e-16
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 320.3128643693053,
                    "start": 1.3855670103092798e-16
                },
                "write": [
                    {
                        "end": 320.3128643693053,
                        "id": "file_9_1",
                        "start": 210.85161290322927
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 342.6650711826679,
                    "start": 338.2650711826679
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 338.2650711826679,
                        "id": "file_9_1",
                        "start": 320.3128643693053
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 518.1723844986204,
                    "start": 320.3128643693053
                },
                "write": [
                    {
                        "end": 518.1723844986204,
                        "id": "file_9_2",
                        "start": 342.6650711826679
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 539.3916351138414,
                    "start": 534.9916351138414
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 534.9916351138414,
                        "id": "file_9_2",
                        "start": 518.1723844986204
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 714.1375253041549,
                    "start": 518.1723844986204
                },
                "write": [
                    {
                        "end": 714.1375253041549,
                        "id": "file_9_3",
                        "start": 539.3916351138414
                    }
                ]
            }
        ]
    }
}


==> result/multi/local/wrench/pagecache/dump_4.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 30.206451612903656,
                    "start": 25.806451612903658
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 25.806451612903658,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 32.70021719867303,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 32.70021719867303,
                        "id": "file_0_1",
                        "start": 30.206451612903656
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 39.593982784706206,
                    "start": 35.19398278470621
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 35.19398278470621,
                        "id": "file_0_1",
                        "start": 32.70021719867303
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 42.08774837073982,
                    "start": 32.70021719867303
                },
                "write": [
                    {
                        "end": 42.08774837073982,
                        "id": "file_0_2",
                        "start": 39.593982784706206
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 48.98151395677777,
                    "start": 44.58151395677777
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 44.58151395677777,
                        "id": "file_0_2",
                        "start": 42.08774837073982
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 51.47527954281138,
                    "start": 42.08774837073982
                },
                "write": [
                    {
                        "end": 51.47527954281138,
                        "id": "file_0_3",
                        "start": 48.98151395677777
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 30.206451612903656,
                    "start": 25.806451612903658
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 25.806451612903658,
                        "id": "file_1_0",
                        "start": 5.542268041237114e-18
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 32.70021719867303,
                    "start": 5.542268041237114e-18
                },
                "write": [
                    {
                        "end": 32.70021719867303,
                        "id": "file_1_1",
                        "start": 30.206451612903656
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 39.593982784706206,
                    "start": 35.19398278470621
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 35.19398278470621,
                        "id": "file_1_1",
                        "start": 32.70021719867303
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 42.08774837073982,
                    "start": 32.70021719867303
                },
                "write": [
                    {
                        "end": 42.08774837073982,
                        "id": "file_1_2",
                        "start": 39.593982784706206
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 48.98151395677777,
                    "start": 44.58151395677777
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 44.58151395677777,
                        "id": "file_1_2",
                        "start": 42.08774837073982
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 51.47527954281138,
                    "start": 42.08774837073982
                },
                "write": [
                    {
                        "end": 51.47527954281138,
                        "id": "file_1_3",
                        "start": 48.98151395677777
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 30.206451612903656,
                    "start": 25.806451612903658
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 25.806451612903658,
                        "id": "file_2_0",
                        "start": 9.976082474226805e-18
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 32.70021719867303,
                    "start": 9.976082474226805e-18
                },
                "write": [
                    {
                        "end": 32.70021719867303,
                        "id": "file_2_1",
                        "start": 30.206451612903656
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 39.593982784706206,
                    "start": 35.19398278470621
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 35.19398278470621,
                        "id": "file_2_1",
                        "start": 32.70021719867303
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 42.08774837073982,
                    "start": 32.70021719867303
                },
                "write": [
                    {
                        "end": 42.08774837073982,
                        "id": "file_2_2",
                        "start": 39.593982784706206
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 48.98151395677777,
                    "start": 44.58151395677777
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 44.58151395677777,
                        "id": "file_2_2",
                        "start": 42.08774837073982
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 51.47527954281138,
                    "start": 42.08774837073982
                },
                "write": [
                    {
                        "end": 51.47527954281138,
                        "id": "file_2_3",
                        "start": 48.98151395677777
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 30.206451612903656,
                    "start": 25.806451612903658
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 25.806451612903658,
                        "id": "file_3_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 32.70021719867303,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 32.70021719867303,
                        "id": "file_3_1",
                        "start": 30.206451612903656
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 39.593982784706206,
                    "start": 35.19398278470621
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 35.19398278470621,
                        "id": "file_3_1",
                        "start": 32.70021719867303
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 42.08774837073982,
                    "start": 32.70021719867303
                },
                "write": [
                    {
                        "end": 42.08774837073982,
                        "id": "file_3_2",
                        "start": 39.593982784706206
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 48.98151395677777,
                    "start": 44.58151395677777
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 44.58151395677777,
                        "id": "file_3_2",
                        "start": 42.08774837073982
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 51.47527954281138,
                    "start": 42.08774837073982
                },
                "write": [
                    {
                        "end": 51.47527954281138,
                        "id": "file_3_3",
                        "start": 48.98151395677777
                    }
                ]
            }
        ]
    }
}


==> result/multi/local/wrench/pagecache/dump_5.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 36.65806451612957,
                    "start": 32.25806451612957
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 32.25806451612957,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 39.77527149834072,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 39.77527149834072,
                        "id": "file_0_1",
                        "start": 36.65806451612957
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 47.29247848088598,
                    "start": 42.892478480885984
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 42.892478480885984,
                        "id": "file_0_1",
                        "start": 39.77527149834072
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 50.40968546342585,
                    "start": 39.77527149834072
                },
                "write": [
                    {
                        "end": 50.40968546342585,
                        "id": "file_0_2",
                        "start": 47.29247848088598
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 57.926892445971646,
                    "start": 53.52689244597165
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 53.52689244597165,
                        "id": "file_0_2",
                        "start": 50.40968546342585
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 61.044099428512055,
                    "start": 50.40968546342585
                },
                "write": [
                    {
                        "end": 61.044099428512055,
                        "id": "file_0_3",
                        "start": 57.926892445971646
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 36.65806451612957,
                    "start": 32.25806451612957
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 32.25806451612957,
                        "id": "file_1_0",
                        "start": 5.542268041237114e-18
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 39.77527149834072,
                    "start": 5.542268041237114e-18
                },
                "write": [
                    {
                        "end": 39.77527149834072,
                        "id": "file_1_1",
                        "start": 36.65806451612957
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 47.29247848088598,
                    "start": 42.892478480885984
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 42.892478480885984,
                        "id": "file_1_1",
                        "start": 39.77527149834072
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 50.40968546342585,
                    "start": 39.77527149834072
                },
                "write": [
                    {
                        "end": 50.40968546342585,
                        "id": "file_1_2",
                        "start": 47.29247848088598
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 57.926892445971646,
                    "start": 53.52689244597165
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 53.52689244597165,
                        "id": "file_1_2",
                        "start": 50.40968546342585
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 61.044099428512055,
                    "start": 50.40968546342585
                },
                "write": [
                    {
                        "end": 61.044099428512055,
                        "id": "file_1_3",
                        "start": 57.926892445971646
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 36.65806451612957,
                    "start": 32.25806451612957
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 32.25806451612957,
                        "id": "file_2_0",
                        "start": 9.976082474226805e-18
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 39.77527149834072,
                    "start": 9.976082474226805e-18
                },
                "write": [
                    {
                        "end": 39.77527149834072,
                        "id": "file_2_1",
                        "start": 36.65806451612957
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 47.29247848088598,
                    "start": 42.892478480885984
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 42.892478480885984,
                        "id": "file_2_1",
                        "start": 39.77527149834072
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 50.40968546342585,
                    "start": 39.77527149834072
                },
                "write": [
                    {
                        "end": 50.40968546342585,
                        "id": "file_2_2",
                        "start": 47.29247848088598
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 57.926892445971646,
                    "start": 53.52689244597165
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 53.52689244597165,
                        "id": "file_2_2",
                        "start": 50.40968546342585
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 61.044099428512055,
                    "start": 50.40968546342585
                },
                "write": [
                    {
                        "end": 61.044099428512055,
                        "id": "file_2_3",
                        "start": 57.926892445971646
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 36.65806451612957,
                    "start": 32.25806451612957
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 32.25806451612957,
                        "id": "file_3_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 39.77527149834072,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 39.77527149834072,
                        "id": "file_3_1",
                        "start": 36.65806451612957
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 47.29247848088598,
                    "start": 42.892478480885984
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 42.892478480885984,
                        "id": "file_3_1",
                        "start": 39.77527149834072
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 50.40968546342585,
                    "start": 39.77527149834072
                },
                "write": [
                    {
                        "end": 50.40968546342585,
                        "id": "file_3_2",
                        "start": 47.29247848088598
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 57.926892445971646,
                    "start": 53.52689244597165
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 53.52689244597165,
                        "id": "file_3_2",
                        "start": 50.40968546342585
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 61.044099428512055,
                    "start": 50.40968546342585
                },
                "write": [
                    {
                        "end": 61.044099428512055,
                        "id": "file_3_3",
                        "start": 57.926892445971646
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 36.65806451612957,
                    "start": 32.25806451612957
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 32.25806451612957,
                        "id": "file_4_0",
                        "start": 1.8843711340206188e-17
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 39.77527149834072,
                    "start": 1.8843711340206188e-17
                },
                "write": [
                    {
                        "end": 39.77527149834072,
                        "id": "file_4_1",
                        "start": 36.65806451612957
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 47.29247848088598,
                    "start": 42.892478480885984
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 42.892478480885984,
                        "id": "file_4_1",
                        "start": 39.77527149834072
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 50.40968546342585,
                    "start": 39.77527149834072
                },
                "write": [
                    {
                        "end": 50.40968546342585,
                        "id": "file_4_2",
                        "start": 47.29247848088598
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 57.926892445971646,
                    "start": 53.52689244597165
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 53.52689244597165,
                        "id": "file_4_2",
                        "start": 50.40968546342585
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 61.044099428512055,
                    "start": 50.40968546342585
                },
                "write": [
                    {
                        "end": 61.044099428512055,
                        "id": "file_4_3",
                        "start": 57.926892445971646
                    }
                ]
            }
        ]
    }
}


==> result/multi/local/wrench/pagecache/dump_6.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 43.109677419355485,
                    "start": 38.709677419355486
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 38.709677419355486,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 46.85032579800821,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 46.85032579800821,
                        "id": "file_0_1",
                        "start": 43.109677419355485
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 54.99097417706058,
                    "start": 50.59097417706058
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 50.59097417706058,
                        "id": "file_0_1",
                        "start": 46.85032579800821
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 58.7316225561123,
                    "start": 46.85032579800821
                },
                "write": [
                    {
                        "end": 58.7316225561123,
                        "id": "file_0_2",
                        "start": 54.99097417706058
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 66.87227093516468,
                    "start": 62.47227093516467
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 62.47227093516467,
                        "id": "file_0_2",
                        "start": 58.7316225561123
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 70.61291931421644,
                    "start": 58.7316225561123
                },
                "write": [
                    {
                        "end": 70.61291931421644,
                        "id": "file_0_3",
                        "start": 66.87227093516468
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 43.109677419355485,
                    "start": 38.709677419355486
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 38.709677419355486,
                        "id": "file_1_0",
                        "start": 5.542268041237114e-18
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 46.85032579800821,
                    "start": 5.542268041237114e-18
                },
                "write": [
                    {
                        "end": 46.85032579800821,
                        "id": "file_1_1",
                        "start": 43.109677419355485
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 54.99097417706058,
                    "start": 50.59097417706058
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 50.59097417706058,
                        "id": "file_1_1",
                        "start": 46.85032579800821
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 58.7316225561123,
                    "start": 46.85032579800821
                },
                "write": [
                    {
                        "end": 58.7316225561123,
                        "id": "file_1_2",
                        "start": 54.99097417706058
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 66.87227093516468,
                    "start": 62.47227093516467
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 62.47227093516467,
                        "id": "file_1_2",
                        "start": 58.7316225561123
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 70.61291931421644,
                    "start": 58.7316225561123
                },
                "write": [
                    {
                        "end": 70.61291931421644,
                        "id": "file_1_3",
                        "start": 66.87227093516468
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 43.109677419355485,
                    "start": 38.709677419355486
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 38.709677419355486,
                        "id": "file_2_0",
                        "start": 9.976082474226805e-18
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 46.85032579800821,
                    "start": 9.976082474226805e-18
                },
                "write": [
                    {
                        "end": 46.85032579800821,
                        "id": "file_2_1",
                        "start": 43.109677419355485
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 54.99097417706058,
                    "start": 50.59097417706058
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 50.59097417706058,
                        "id": "file_2_1",
                        "start": 46.85032579800821
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 58.7316225561123,
                    "start": 46.85032579800821
                },
                "write": [
                    {
                        "end": 58.7316225561123,
                        "id": "file_2_2",
                        "start": 54.99097417706058
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 66.87227093516468,
                    "start": 62.47227093516467
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 62.47227093516467,
                        "id": "file_2_2",
                        "start": 58.7316225561123
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 70.61291931421644,
                    "start": 58.7316225561123
                },
                "write": [
                    {
                        "end": 70.61291931421644,
                        "id": "file_2_3",
                        "start": 66.87227093516468
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 43.109677419355485,
                    "start": 38.709677419355486
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 38.709677419355486,
                        "id": "file_3_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 46.85032579800821,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 46.85032579800821,
                        "id": "file_3_1",
                        "start": 43.109677419355485
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 54.99097417706058,
                    "start": 50.59097417706058
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 50.59097417706058,
                        "id": "file_3_1",
                        "start": 46.85032579800821
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 58.7316225561123,
                    "start": 46.85032579800821
                },
                "write": [
                    {
                        "end": 58.7316225561123,
                        "id": "file_3_2",
                        "start": 54.99097417706058
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 66.87227093516468,
                    "start": 62.47227093516467
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 62.47227093516467,
                        "id": "file_3_2",
                        "start": 58.7316225561123
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 70.61291931421644,
                    "start": 58.7316225561123
                },
                "write": [
                    {
                        "end": 70.61291931421644,
                        "id": "file_3_3",
                        "start": 66.87227093516468
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 43.109677419355485,
                    "start": 38.709677419355486
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 38.709677419355486,
                        "id": "file_4_0",
                        "start": 1.8843711340206188e-17
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 46.85032579800821,
                    "start": 1.8843711340206188e-17
                },
                "write": [
                    {
                        "end": 46.85032579800821,
                        "id": "file_4_1",
                        "start": 43.109677419355485
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 54.99097417706058,
                    "start": 50.59097417706058
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 50.59097417706058,
                        "id": "file_4_1",
                        "start": 46.85032579800821
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 58.7316225561123,
                    "start": 46.85032579800821
                },
                "write": [
                    {
                        "end": 58.7316225561123,
                        "id": "file_4_2",
                        "start": 54.99097417706058
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 66.87227093516468,
                    "start": 62.47227093516467
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 62.47227093516467,
                        "id": "file_4_2",
                        "start": 58.7316225561123
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 70.61291931421644,
                    "start": 58.7316225561123
                },
                "write": [
                    {
                        "end": 70.61291931421644,
                        "id": "file_4_3",
                        "start": 66.87227093516468
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 43.109677419355485,
                    "start": 38.709677419355486
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 38.709677419355486,
                        "id": "file_5_0",
                        "start": 2.327752577319588e-17
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 46.85032579800821,
                    "start": 2.327752577319588e-17
                },
                "write": [
                    {
                        "end": 46.85032579800821,
                        "id": "file_5_1",
                        "start": 43.109677419355485
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 54.99097417706058,
                    "start": 50.59097417706058
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 50.59097417706058,
                        "id": "file_5_1",
                        "start": 46.85032579800821
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 58.7316225561123,
                    "start": 46.85032579800821
                },
                "write": [
                    {
                        "end": 58.7316225561123,
                        "id": "file_5_2",
                        "start": 54.99097417706058
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 66.87227093516468,
                    "start": 62.47227093516467
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 62.47227093516467,
                        "id": "file_5_2",
                        "start": 58.7316225561123
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 70.61291931421644,
                    "start": 58.7316225561123
                },
                "write": [
                    {
                        "end": 70.61291931421644,
                        "id": "file_5_3",
                        "start": 66.87227093516468
                    }
                ]
            }
        ]
    }
}


==> result/multi/local/wrench/pagecache/dump_7.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 49.56129061290398,
                    "start": 45.16129061290398
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 45.16129061290398,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 53.92538039069376,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 53.92538039069376,
                        "id": "file_0_1",
                        "start": 49.56129061290398
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 62.68947016936977,
                    "start": 58.28947016936977
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 58.28947016936977,
                        "id": "file_0_1",
                        "start": 53.92538039069376
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 67.05355994721529,
                    "start": 53.92538039069376
                },
                "write": [
                    {
                        "end": 67.05355994721529,
                        "id": "file_0_2",
                        "start": 62.68947016936977
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 75.81764972527242,
                    "start": 71.41764972527241
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 71.41764972527241,
                        "id": "file_0_2",
                        "start": 67.05355994721529
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 80.1817395031172,
                    "start": 67.05355994721529
                },
                "write": [
                    {
                        "end": 80.1817395031172,
                        "id": "file_0_3",
                        "start": 75.81764972527242
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 49.56129061290398,
                    "start": 45.16129061290398
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 45.16129061290398,
                        "id": "file_1_0",
                        "start": 5.542268041237114e-18
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 53.92538039069376,
                    "start": 5.542268041237114e-18
                },
                "write": [
                    {
                        "end": 53.92538039069376,
                        "id": "file_1_1",
                        "start": 49.56129061290398
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 62.68947016936977,
                    "start": 58.28947016936977
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 58.28947016936977,
                        "id": "file_1_1",
                        "start": 53.92538039069376
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 67.05355994721529,
                    "start": 53.92538039069376
                },
                "write": [
                    {
                        "end": 67.05355994721529,
                        "id": "file_1_2",
                        "start": 62.68947016936977
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 75.81764972527242,
                    "start": 71.41764972527241
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 71.41764972527241,
                        "id": "file_1_2",
                        "start": 67.05355994721529
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 80.1817395031172,
                    "start": 67.05355994721529
                },
                "write": [
                    {
                        "end": 80.1817395031172,
                        "id": "file_1_3",
                        "start": 75.81764972527242
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 49.56129061290398,
                    "start": 45.16129061290398
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 45.16129061290398,
                        "id": "file_2_0",
                        "start": 9.976082474226805e-18
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 53.92538039069376,
                    "start": 9.976082474226805e-18
                },
                "write": [
                    {
                        "end": 53.92538039069376,
                        "id": "file_2_1",
                        "start": 49.56129061290398
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 62.68947016936977,
                    "start": 58.28947016936977
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 58.28947016936977,
                        "id": "file_2_1",
                        "start": 53.92538039069376
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 67.05355994721529,
                    "start": 53.92538039069376
                },
                "write": [
                    {
                        "end": 67.05355994721529,
                        "id": "file_2_2",
                        "start": 62.68947016936977
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 75.81764972527242,
                    "start": 71.41764972527241
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 71.41764972527241,
                        "id": "file_2_2",
                        "start": 67.05355994721529
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 80.1817395031172,
                    "start": 67.05355994721529
                },
                "write": [
                    {
                        "end": 80.1817395031172,
                        "id": "file_2_3",
                        "start": 75.81764972527242
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 49.56129061290398,
                    "start": 45.16129061290398
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 45.16129061290398,
                        "id": "file_3_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 53.92538039069376,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 53.92538039069376,
                        "id": "file_3_1",
                        "start": 49.56129061290398
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 62.68947016936977,
                    "start": 58.28947016936977
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 58.28947016936977,
                        "id": "file_3_1",
                        "start": 53.92538039069376
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 67.05355994721529,
                    "start": 53.92538039069376
                },
                "write": [
                    {
                        "end": 67.05355994721529,
                        "id": "file_3_2",
                        "start": 62.68947016936977
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 75.81764972527242,
                    "start": 71.41764972527241
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 71.41764972527241,
                        "id": "file_3_2",
                        "start": 67.05355994721529
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 80.1817395031172,
                    "start": 67.05355994721529
                },
                "write": [
                    {
                        "end": 80.1817395031172,
                        "id": "file_3_3",
                        "start": 75.81764972527242
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 49.56129061290398,
                    "start": 45.16129061290398
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 45.16129061290398,
                        "id": "file_4_0",
                        "start": 1.8843711340206188e-17
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 53.92538039069376,
                    "start": 1.8843711340206188e-17
                },
                "write": [
                    {
                        "end": 53.92538039069376,
                        "id": "file_4_1",
                        "start": 49.56129061290398
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 62.68947016936977,
                    "start": 58.28947016936977
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 58.28947016936977,
                        "id": "file_4_1",
                        "start": 53.92538039069376
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 67.05355994721529,
                    "start": 53.92538039069376
                },
                "write": [
                    {
                        "end": 67.05355994721529,
                        "id": "file_4_2",
                        "start": 62.68947016936977
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 75.81764972527242,
                    "start": 71.41764972527241
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 71.41764972527241,
                        "id": "file_4_2",
                        "start": 67.05355994721529
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 80.1817395031172,
                    "start": 67.05355994721529
                },
                "write": [
                    {
                        "end": 80.1817395031172,
                        "id": "file_4_3",
                        "start": 75.81764972527242
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 49.56129061290398,
                    "start": 45.16129061290398
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 45.16129061290398,
                        "id": "file_5_0",
                        "start": 2.327752577319588e-17
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 53.92538039069376,
                    "start": 2.327752577319588e-17
                },
                "write": [
                    {
                        "end": 53.92538039069376,
                        "id": "file_5_1",
                        "start": 49.56129061290398
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 62.68947016936977,
                    "start": 58.28947016936977
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 58.28947016936977,
                        "id": "file_5_1",
                        "start": 53.92538039069376
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 67.05355994721529,
                    "start": 53.92538039069376
                },
                "write": [
                    {
                        "end": 67.05355994721529,
                        "id": "file_5_2",
                        "start": 62.68947016936977
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 75.81764972527242,
                    "start": 71.41764972527241
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 71.41764972527241,
                        "id": "file_5_2",
                        "start": 67.05355994721529
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 80.1817395031172,
                    "start": 67.05355994721529
                },
                "write": [
                    {
                        "end": 80.1817395031172,
                        "id": "file_5_3",
                        "start": 75.81764972527242
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 49.56129061290398,
                    "start": 45.16129061290398
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 45.16129061290398,
                        "id": "file_6_0",
                        "start": 2.771134020618557e-17
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 53.92538039069376,
                    "start": 2.771134020618557e-17
                },
                "write": [
                    {
                        "end": 53.92538039069376,
                        "id": "file_6_1",
                        "start": 49.56129061290398
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 62.68947016936977,
                    "start": 58.28947016936977
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 58.28947016936977,
                        "id": "file_6_1",
                        "start": 53.92538039069376
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 67.05355994721529,
                    "start": 53.92538039069376
                },
                "write": [
                    {
                        "end": 67.05355994721529,
                        "id": "file_6_2",
                        "start": 62.68947016936977
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 75.81764972527242,
                    "start": 71.41764972527241
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 71.41764972527241,
                        "id": "file_6_2",
                        "start": 67.05355994721529
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 80.1817395031172,
                    "start": 67.05355994721529
                },
                "write": [
                    {
                        "end": 80.1817395031172,
                        "id": "file_6_3",
                        "start": 75.81764972527242
                    }
                ]
            }
        ]
    }
}


==> result/multi/local/wrench/pagecache/dump_8.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 56.012903225807314,
                    "start": 51.612903225807315
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 51.612903225807315,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 61.00043439733998,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 61.00043439733998,
                        "id": "file_0_1",
                        "start": 56.012903225807314
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 70.38796556941503,
                    "start": 65.98796556941502
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 65.98796556941502,
                        "id": "file_0_1",
                        "start": 61.00043439733998
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 75.3754967414805,
                    "start": 61.00043439733998
                },
                "write": [
                    {
                        "end": 75.3754967414805,
                        "id": "file_0_2",
                        "start": 70.38796556941503
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 84.76302791355207,
                    "start": 80.36302791355206
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 80.36302791355206,
                        "id": "file_0_2",
                        "start": 75.3754967414805
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 93.33264522197196,
                    "start": 75.3754967414805
                },
                "write": [
                    {
                        "end": 93.33264522197196,
                        "id": "file_0_3",
                        "start": 84.76302791355207
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 56.012903225807314,
                    "start": 51.612903225807315
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 51.612903225807315,
                        "id": "file_1_0",
                        "start": 5.542268041237114e-18
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 61.00043439733998,
                    "start": 5.542268041237114e-18
                },
                "write": [
                    {
                        "end": 61.00043439733998,
                        "id": "file_1_1",
                        "start": 56.012903225807314
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 70.38796556941503,
                    "start": 65.98796556941502
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 65.98796556941502,
                        "id": "file_1_1",
                        "start": 61.00043439733998
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 75.3754967414805,
                    "start": 61.00043439733998
                },
                "write": [
                    {
                        "end": 75.3754967414805,
                        "id": "file_1_2",
                        "start": 70.38796556941503
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 84.76302791355207,
                    "start": 80.36302791355206
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 80.36302791355206,
                        "id": "file_1_2",
                        "start": 75.3754967414805
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 93.33264522197196,
                    "start": 75.3754967414805
                },
                "write": [
                    {
                        "end": 93.33264522197196,
                        "id": "file_1_3",
                        "start": 84.76302791355207
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 56.012903225807314,
                    "start": 51.612903225807315
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 51.612903225807315,
                        "id": "file_2_0",
                        "start": 9.976082474226805e-18
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 61.00043439733998,
                    "start": 9.976082474226805e-18
                },
                "write": [
                    {
                        "end": 61.00043439733998,
                        "id": "file_2_1",
                        "start": 56.012903225807314
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 70.38796556941503,
                    "start": 65.98796556941502
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 65.98796556941502,
                        "id": "file_2_1",
                        "start": 61.00043439733998
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 75.3754967414805,
                    "start": 61.00043439733998
                },
                "write": [
                    {
                        "end": 75.3754967414805,
                        "id": "file_2_2",
                        "start": 70.38796556941503
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 84.76302791355207,
                    "start": 80.36302791355206
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 80.36302791355206,
                        "id": "file_2_2",
                        "start": 75.3754967414805
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 93.33388220867188,
                    "start": 75.3754967414805
                },
                "write": [
                    {
                        "end": 93.33388220867188,
                        "id": "file_2_3",
                        "start": 84.76302791355207
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 56.012903225807314,
                    "start": 51.612903225807315
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 51.612903225807315,
                        "id": "file_3_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 61.00043439733998,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 61.00043439733998,
                        "id": "file_3_1",
                        "start": 56.012903225807314
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 70.38796556941503,
                    "start": 65.98796556941502
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 65.98796556941502,
                        "id": "file_3_1",
                        "start": 61.00043439733998
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 75.3754967414805,
                    "start": 61.00043439733998
                },
                "write": [
                    {
                        "end": 75.3754967414805,
                        "id": "file_3_2",
                        "start": 70.38796556941503
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 84.76302791355207,
                    "start": 80.36302791355206
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 80.36302791355206,
                        "id": "file_3_2",
                        "start": 75.3754967414805
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 93.35265967064196,
                    "start": 75.3754967414805
                },
                "write": [
                    {
                        "end": 93.35265967064196,
                        "id": "file_3_3",
                        "start": 84.76302791355207
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 56.012903225807314,
                    "start": 51.612903225807315
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 51.612903225807315,
                        "id": "file_4_0",
                        "start": 1.8843711340206188e-17
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 61.00043439733998,
                    "start": 1.8843711340206188e-17
                },
                "write": [
                    {
                        "end": 61.00043439733998,
                        "id": "file_4_1",
                        "start": 56.012903225807314
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 70.38796556941503,
                    "start": 65.98796556941502
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 65.98796556941502,
                        "id": "file_4_1",
                        "start": 61.00043439733998
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 75.3754967414805,
                    "start": 61.00043439733998
                },
                "write": [
                    {
                        "end": 75.3754967414805,
                        "id": "file_4_2",
                        "start": 70.38796556941503
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 84.76302791355207,
                    "start": 80.36302791355206
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 80.36302791355206,
                        "id": "file_4_2",
                        "start": 75.3754967414805
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 94.4854978531896,
                    "start": 75.3754967414805
                },
                "write": [
                    {
                        "end": 94.4854978531896,
                        "id": "file_4_3",
                        "start": 84.76302791355207
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 56.012903225807314,
                    "start": 51.612903225807315
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 51.612903225807315,
                        "id": "file_5_0",
                        "start": 2.327752577319588e-17
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 61.00043439733998,
                    "start": 2.327752577319588e-17
                },
                "write": [
                    {
                        "end": 61.00043439733998,
                        "id": "file_5_1",
                        "start": 56.012903225807314
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 70.38796556941503,
                    "start": 65.98796556941502
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 65.98796556941502,
                        "id": "file_5_1",
                        "start": 61.00043439733998
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 75.3754967414805,
                    "start": 61.00043439733998
                },
                "write": [
                    {
                        "end": 75.3754967414805,
                        "id": "file_5_2",
                        "start": 70.38796556941503
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 84.76302791355207,
                    "start": 80.36302791355206
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 80.36302791355206,
                        "id": "file_5_2",
                        "start": 75.3754967414805
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 94.4854978531896,
                    "start": 75.3754967414805
                },
                "write": [
                    {
                        "end": 94.4854978531896,
                        "id": "file_5_3",
                        "start": 84.76302791355207
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 56.012903225807314,
                    "start": 51.612903225807315
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 51.612903225807315,
                        "id": "file_6_0",
                        "start": 2.771134020618557e-17
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 61.00043439733998,
                    "start": 2.771134020618557e-17
                },
                "write": [
                    {
                        "end": 61.00043439733998,
                        "id": "file_6_1",
                        "start": 56.012903225807314
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 70.38796556941503,
                    "start": 65.98796556941502
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 65.98796556941502,
                        "id": "file_6_1",
                        "start": 61.00043439733998
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 75.3754967414805,
                    "start": 61.00043439733998
                },
                "write": [
                    {
                        "end": 75.3754967414805,
                        "id": "file_6_2",
                        "start": 70.38796556941503
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 84.76302791355207,
                    "start": 80.36302791355206
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 80.36302791355206,
                        "id": "file_6_2",
                        "start": 75.3754967414805
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 94.4854978531896,
                    "start": 75.3754967414805
                },
                "write": [
                    {
                        "end": 94.4854978531896,
                        "id": "file_6_3",
                        "start": 84.76302791355207
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 56.012903225807314,
                    "start": 51.612903225807315
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 51.612903225807315,
                        "id": "file_7_0",
                        "start": 3.214515463917526e-17
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 61.00043439733998,
                    "start": 3.214515463917526e-17
                },
                "write": [
                    {
                        "end": 61.00043439733998,
                        "id": "file_7_1",
                        "start": 56.012903225807314
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 70.38796556941503,
                    "start": 65.98796556941502
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 65.98796556941502,
                        "id": "file_7_1",
                        "start": 61.00043439733998
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 75.3754967414805,
                    "start": 61.00043439733998
                },
                "write": [
                    {
                        "end": 75.3754967414805,
                        "id": "file_7_2",
                        "start": 70.38796556941503
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 84.76302791355207,
                    "start": 80.36302791355206
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 80.36302791355206,
                        "id": "file_7_2",
                        "start": 75.3754967414805
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 94.4854978531896,
                    "start": 75.3754967414805
                },
                "write": [
                    {
                        "end": 94.4854978531896,
                        "id": "file_7_3",
                        "start": 84.76302791355207
                    }
                ]
            }
        ]
    }
}


==> result/multi/local/wrench/pagecache/dump_9.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 62.46451575483968,
                    "start": 58.06451575483968
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 58.06451575483968,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 68.07548832107231,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 68.07548832107231,
                        "id": "file_0_1",
                        "start": 62.46451575483968
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 78.08646088653758,
                    "start": 73.68646088653757
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 73.68646088653757,
                        "id": "file_0_1",
                        "start": 68.07548832107231
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 83.69743345199696,
                    "start": 68.07548832107231
                },
                "write": [
                    {
                        "end": 83.69743345199696,
                        "id": "file_0_2",
                        "start": 78.08646088653758
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 93.70840601683487,
                    "start": 89.30840601683487
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 89.30840601683487,
                        "id": "file_0_2",
                        "start": 83.69743345199696
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 120.82569910638992,
                    "start": 83.69743345199696
                },
                "write": [
                    {
                        "end": 120.82569910638992,
                        "id": "file_0_3",
                        "start": 93.70840601683487
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 62.46451575483968,
                    "start": 58.06451575483968
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 58.06451575483968,
                        "id": "file_1_0",
                        "start": 5.542268041237114e-18
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 68.07548832107231,
                    "start": 5.542268041237114e-18
                },
                "write": [
                    {
                        "end": 68.07548832107231,
                        "id": "file_1_1",
                        "start": 62.46451575483968
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 78.08646088653758,
                    "start": 73.68646088653757
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 73.68646088653757,
                        "id": "file_1_1",
                        "start": 68.07548832107231
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 83.69743345199696,
                    "start": 68.07548832107231
                },
                "write": [
                    {
                        "end": 83.69743345199696,
                        "id": "file_1_2",
                        "start": 78.08646088653758
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 93.70840601683487,
                    "start": 89.30840601683487
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 89.30840601683487,
                        "id": "file_1_2",
                        "start": 83.69743345199696
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 120.83031291270746,
                    "start": 83.69743345199696
                },
                "write": [
                    {
                        "end": 120.83031291270746,
                        "id": "file_1_3",
                        "start": 93.70840601683487
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 62.46451575483968,
                    "start": 58.06451575483968
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 58.06451575483968,
                        "id": "file_2_0",
                        "start": 9.976082474226805e-18
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 68.07548832107231,
                    "start": 9.976082474226805e-18
                },
                "write": [
                    {
                        "end": 68.07548832107231,
                        "id": "file_2_1",
                        "start": 62.46451575483968
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 78.08646088653758,
                    "start": 73.68646088653757
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 73.68646088653757,
                        "id": "file_2_1",
                        "start": 68.07548832107231
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 83.69743345199696,
                    "start": 68.07548832107231
                },
                "write": [
                    {
                        "end": 83.69743345199696,
                        "id": "file_2_2",
                        "start": 78.08646088653758
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 93.70840601683487,
                    "start": 89.30840601683487
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 89.30840601683487,
                        "id": "file_2_2",
                        "start": 83.69743345199696
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 120.83328197068751,
                    "start": 83.69743345199696
                },
                "write": [
                    {
                        "end": 120.83328197068751,
                        "id": "file_2_3",
                        "start": 93.70840601683487
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 62.46451575483968,
                    "start": 58.06451575483968
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 58.06451575483968,
                        "id": "file_3_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 68.07548832107231,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 68.07548832107231,
                        "id": "file_3_1",
                        "start": 62.46451575483968
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 78.08646088653758,
                    "start": 73.68646088653757
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 73.68646088653757,
                        "id": "file_3_1",
                        "start": 68.07548832107231
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 83.69743345199696,
                    "start": 68.07548832107231
                },
                "write": [
                    {
                        "end": 83.69743345199696,
                        "id": "file_3_2",
                        "start": 78.08646088653758
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 93.70840601683487,
                    "start": 89.30840601683487
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 89.30840601683487,
                        "id": "file_3_2",
                        "start": 83.69743345199696
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 119.53296210336022,
                    "start": 83.69743345199696
                },
                "write": [
                    {
                        "end": 119.53296210336022,
                        "id": "file_3_3",
                        "start": 93.70840601683487
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 62.46451575483968,
                    "start": 58.06451575483968
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 58.06451575483968,
                        "id": "file_4_0",
                        "start": 1.8843711340206188e-17
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 68.07548832107231,
                    "start": 1.8843711340206188e-17
                },
                "write": [
                    {
                        "end": 68.07548832107231,
                        "id": "file_4_1",
                        "start": 62.46451575483968
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 78.08646088653758,
                    "start": 73.68646088653757
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 73.68646088653757,
                        "id": "file_4_1",
                        "start": 68.07548832107231
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 83.69743345199696,
                    "start": 68.07548832107231
                },
                "write": [
                    {
                        "end": 83.69743345199696,
                        "id": "file_4_2",
                        "start": 78.08646088653758
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 93.70840601683487,
                    "start": 89.30840601683487
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 89.30840601683487,
                        "id": "file_4_2",
                        "start": 83.69743345199696
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 120.862484330621,
                    "start": 83.69743345199696
                },
                "write": [
                    {
                        "end": 120.862484330621,
                        "id": "file_4_3",
                        "start": 93.70840601683487
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 62.46451575483968,
                    "start": 58.06451575483968
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 58.06451575483968,
                        "id": "file_5_0",
                        "start": 2.327752577319588e-17
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 68.07548832107231,
                    "start": 2.327752577319588e-17
                },
                "write": [
                    {
                        "end": 68.07548832107231,
                        "id": "file_5_1",
                        "start": 62.46451575483968
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 78.08646088653758,
                    "start": 73.68646088653757
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 73.68646088653757,
                        "id": "file_5_1",
                        "start": 68.07548832107231
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 83.69743345199696,
                    "start": 68.07548832107231
                },
                "write": [
                    {
                        "end": 83.69743345199696,
                        "id": "file_5_2",
                        "start": 78.08646088653758
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 93.70840601683487,
                    "start": 89.30840601683487
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 89.30840601683487,
                        "id": "file_5_2",
                        "start": 83.69743345199696
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 120.862484330621,
                    "start": 83.69743345199696
                },
                "write": [
                    {
                        "end": 120.862484330621,
                        "id": "file_5_3",
                        "start": 93.70840601683487
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 62.46451575483968,
                    "start": 58.06451575483968
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 58.06451575483968,
                        "id": "file_6_0",
                        "start": 2.771134020618557e-17
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 68.07548832107231,
                    "start": 2.771134020618557e-17
                },
                "write": [
                    {
                        "end": 68.07548832107231,
                        "id": "file_6_1",
                        "start": 62.46451575483968
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 78.08646088653758,
                    "start": 73.68646088653757
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 73.68646088653757,
                        "id": "file_6_1",
                        "start": 68.07548832107231
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 83.69743345199696,
                    "start": 68.07548832107231
                },
                "write": [
                    {
                        "end": 83.69743345199696,
                        "id": "file_6_2",
                        "start": 78.08646088653758
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 93.70840601683487,
                    "start": 89.30840601683487
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 89.30840601683487,
                        "id": "file_6_2",
                        "start": 83.69743345199696
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 119.50152735959463,
                    "start": 83.69743345199696
                },
                "write": [
                    {
                        "end": 119.50152735959463,
                        "id": "file_6_3",
                        "start": 93.70840601683487
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 62.46451575483968,
                    "start": 58.06451575483968
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 58.06451575483968,
                        "id": "file_7_0",
                        "start": 3.214515463917526e-17
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 68.07548832107231,
                    "start": 3.214515463917526e-17
                },
                "write": [
                    {
                        "end": 68.07548832107231,
                        "id": "file_7_1",
                        "start": 62.46451575483968
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 78.08646088653758,
                    "start": 73.68646088653757
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 73.68646088653757,
                        "id": "file_7_1",
                        "start": 68.07548832107231
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 83.69743345199696,
                    "start": 68.07548832107231
                },
                "write": [
                    {
                        "end": 83.69743345199696,
                        "id": "file_7_2",
                        "start": 78.08646088653758
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 93.70840601683487,
                    "start": 89.30840601683487
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 89.30840601683487,
                        "id": "file_7_2",
                        "start": 83.69743345199696
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 119.50891327418316,
                    "start": 83.69743345199696
                },
                "write": [
                    {
                        "end": 119.50891327418316,
                        "id": "file_7_3",
                        "start": 93.70840601683487
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 62.46451575483968,
                    "start": 58.06451575483968
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 58.06451575483968,
                        "id": "file_8_0",
                        "start": 3.657896907216495e-17
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 68.07548832107231,
                    "start": 3.657896907216495e-17
                },
                "write": [
                    {
                        "end": 68.07548832107231,
                        "id": "file_8_1",
                        "start": 62.46451575483968
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 78.08646088653758,
                    "start": 73.68646088653757
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 73.68646088653757,
                        "id": "file_8_1",
                        "start": 68.07548832107231
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 83.69743345199696,
                    "start": 68.07548832107231
                },
                "write": [
                    {
                        "end": 83.69743345199696,
                        "id": "file_8_2",
                        "start": 78.08646088653758
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 93.70840601683487,
                    "start": 89.30840601683487
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 89.30840601683487,
                        "id": "file_8_2",
                        "start": 83.69743345199696
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 119.50892447410003,
                    "start": 83.69743345199696
                },
                "write": [
                    {
                        "end": 119.50892447410003,
                        "id": "file_8_3",
                        "start": 93.70840601683487
                    }
                ]
            }
        ]
    }
}


==> result/multi/local/wrench/pagecache/timestamp_multi_sim_.csv <==
read_start, read_end, cpu_start, cpu_end, write_start, write_end
0.000000, 206.451613, 206.451613, 210.851613, 210.851613, 316.330030
0.000000, 206.451613, 206.451613, 210.851613, 210.851613, 319.964390
0.000000, 206.451613, 206.451613, 210.851613, 210.851613, 319.968368
0.000000, 206.451613, 206.451613, 210.851613, 210.851613, 319.968468
0.000000, 206.451613, 206.451613, 210.851613, 210.851613, 319.968522
0.000000, 206.451613, 206.451613, 210.851613, 210.851613, 319.968522
0.000000, 206.451613, 206.451613, 210.851613, 210.851613, 319.968522
0.000000, 206.451613, 206.451613, 210.851613, 210.851613, 319.969418
0.000000, 206.451613, 206.451613, 210.851613, 210.851613, 319.969418
0.000000, 206.451613, 206.451613, 210.851613, 210.851613, 319.969418
0.000000, 206.451613, 206.451613, 210.851613, 210.851613, 319.969418
0.000000, 206.451613, 206.451613, 210.851613, 210.851613, 319.972193
0.000000, 206.451613, 206.451613, 210.851613, 210.851613, 319.972193
0.000000, 206.451613, 206.451613, 210.851613, 210.851613, 320.297828
0.000000, 206.451613, 206.451613, 210.851613, 210.851613, 320.312864
0.000000, 206.451613, 206.451613, 210.851613, 210.851613, 320.312864
0.000000, 206.451613, 206.451613, 210.851613, 210.851613, 320.312864
0.000000, 206.451613, 206.451613, 210.851613, 210.851613, 320.462245
0.000000, 206.451613, 206.451613, 210.851613, 210.851613, 321.964755
0.000000, 206.451613, 206.451613, 210.851613, 210.851613, 321.964755
0.000000, 206.451613, 206.451613, 210.851613, 210.851613, 321.964755
0.000000, 206.451613, 206.451613, 210.851613, 210.851613, 323.502379
0.000000, 206.451613, 206.451613, 210.851613, 210.851613, 323.502379
0.000000, 206.451613, 206.451613, 210.851613, 210.851613, 323.502379
0.000000, 206.451613, 206.451613, 210.851613, 210.851613, 323.524120
0.000000, 206.451613, 206.451613, 210.851613, 210.851613, 323.524120
0.000000, 206.451613, 206.451613, 210.851613, 210.851613, 323.524120
0.000000, 206.451613, 206.451613, 210.851613, 210.851613, 323.524120
0.000000, 206.451613, 206.451613, 210.851613, 210.851613, 323.524245
0.000000, 206.451613, 206.451613, 210.851613, 210.851613, 323.524245
0.000000, 206.451613, 206.451613, 210.851613, 210.851613, 323.524245
0.000000, 206.451613, 206.451613, 210.851613, 210.851613, 323.524245
316.330030, 316.953472, 316.953472, 321.353472, 321.353472, 339.192041
319.964390, 337.841846, 337.841846, 342.241846, 342.241846, 506.900056
319.968368, 337.849553, 337.849553, 342.249553, 342.249553, 506.984293
319.968468, 337.849739, 337.849739, 342.249739, 342.249739, 507.055347
319.968522, 337.849838, 337.849838, 342.249838, 342.249838, 507.274039
319.968522, 337.849838, 337.849838, 342.249838, 342.249838, 507.334910
319.968522, 337.849838, 337.849838, 342.249838, 342.249838, 507.659022
319.969418, 337.851294, 337.851294, 342.251294, 342.251294, 507.659058
319.969418, 337.851294, 337.851294, 342.251294, 342.251294, 508.378436
319.969418, 337.851294, 337.851294, 342.251294, 342.251294, 508.379112
319.969418, 337.851294, 337.851294, 342.251294, 342.251294, 512.158136
319.972193, 337.855109, 337.855109, 342.255109, 342.255109, 517.045095
319.972193, 337.855109, 337.855109, 342.255109, 342.255109, 517.437336
320.297828, 338.248266, 338.248266, 342.648266, 342.648266, 518.130822
320.312864, 338.265071, 338.265071, 342.665071, 342.665071, 518.130822
320.312864, 338.265071, 338.265071, 342.665071, 342.665071, 518.130822
320.312864, 338.265071, 338.265071, 342.665071, 342.665071, 518.172384
320.462245, 338.405664, 338.405664, 342.805664, 342.805664, 518.260290
321.964755, 339.649490, 339.649490, 344.049490, 344.049490, 518.796608
321.964755, 339.649490, 339.649490, 344.049490, 344.049490, 518.955738
321.964755, 339.649490, 339.649490, 344.049490, 344.049490, 519.016188
323.502379, 340.400622, 340.400622, 344.800622, 344.800622, 519.035184
323.502379, 340.400622, 340.400622, 344.800622, 344.800622, 519.338798
323.502379, 340.400622, 340.400622, 344.800622, 344.800622, 522.081627
323.524120, 340.406736, 340.406736, 344.806736, 344.806736, 522.906694
323.524120, 340.406736, 340.406736, 344.806736, 344.806736, 523.058506
323.524120, 340.406736, 340.406736, 344.806736, 344.806736, 523.058506
323.524120, 340.406736, 340.406736, 344.806736, 344.806736, 523.538457
323.524245, 340.406756, 340.406756, 344.806756, 344.806756, 523.566649
323.524245, 340.406756, 340.406756, 344.806756, 344.806756, 523.861913
323.524245, 340.406756, 340.406756, 344.806756, 344.806756, 523.861913
323.524245, 340.406756, 340.406756, 344.806756, 344.806756, 523.861913
339.192041, 340.936423, 340.936423, 345.336423, 345.336423, 523.861920
506.900056, 510.310379, 510.310379, 514.710379, 514.710379, 546.477427
506.984293, 510.973999, 510.973999, 515.373999, 515.373999, 597.356189
507.055347, 510.974021, 510.974021, 515.374021, 515.374021, 636.815582
507.274039, 511.324116, 511.324116, 515.724116, 515.724116, 675.262108
507.334910, 511.324251, 511.324251, 515.724251, 515.724251, 675.262147
507.659022, 512.927048, 512.927048, 517.327048, 517.327048, 686.953951
507.659058, 519.736532, 519.736532, 524.136532, 524.136532, 686.954014
508.378436, 520.932618, 520.932618, 525.332618, 525.332618, 700.702813
508.379112, 521.031436, 521.031436, 525.431436, 525.431436, 705.931273
512.158136, 521.107340, 521.107340, 525.507340, 525.507340, 705.932083
517.045095, 523.950690, 523.950690, 528.350690, 528.350690, 710.699809
517.437336, 524.457777, 524.457777, 528.857777, 528.857777, 710.920023
518.130822, 526.529071, 526.529071, 530.929071, 530.929071, 711.059205
518.130822, 526.529071, 526.529071, 530.929071, 530.929071, 711.064017
518.130822, 526.529071, 526.529071, 530.929071, 530.929071, 711.403524
518.172384, 533.020210, 533.020210, 537.420210, 537.420210, 713.991239
518.260290, 534.991635, 534.991635, 539.391635, 539.391635, 713.991239
518.796608, 536.401256, 536.401256, 540.801256, 540.801256, 713.991239
518.955738, 537.617831, 537.617831, 542.017831, 542.017831, 714.015606
519.016188, 542.809387, 542.809387, 547.209387, 547.209387, 714.137525
519.035184, 542.901390, 542.901390, 547.301390, 547.301390, 714.350872
519.338798, 691.663304, 691.663304, 696.063304, 696.063304, 726.614116
522.906694, 691.715118, 691.715118, 696.115118, 696.115118, 734.155212
523.058506, 691.831131, 691.831131, 696.231131, 696.231131, 734.181806
523.058506, 692.338519, 692.338519, 696.738519, 696.738519, 734.487462
523.538457, 692.338519, 692.338519, 696.738519, 696.738519, 737.719887
523.566649, 693.384136, 693.384136, 697.784136, 697.784136, 740.842501
523.861913, 693.986763, 693.986763, 698.386763, 698.386763, 741.036180
523.861913, 694.196107, 694.196107, 698.596107, 698.596107, 741.057983
523.861913, 694.196107, 694.196107, 698.596107, 698.596107, 741.604560
546.477427, 694.226990, 694.226990, 698.626990, 698.626990, 741.647325


==> result/multi/local/wrench/run_time_original.csv <==
no_pipeline,run_time
1,0.027000
2,0.035000
3,0.059000
4,0.075000
5,0.081000
6,0.083000
7,0.098000
8,0.091000
9,0.129000
10,0.170000
11,0.114000
12,0.165000
13,0.126000
14,0.116000
15,0.129000
16,0.162000
17,0.140000
18,0.151000
19,0.161000
20,0.157000
21,0.201000
22,0.182000
23,0.211000
24,0.231000
25,0.250000
26,0.239000
27,0.289000
28,0.289000
29,0.262000
30,0.307000
31,0.286000
32,0.392000


==> result/multi/local/wrench/run_time_pagecache.csv <==
no_pipeline,run_time
1,0.011000
2,0.022000
3,0.036000
4,0.047000
5,0.063000
6,0.084000
7,0.106000
8,0.134000
9,0.155000
10,0.194000
11,0.234000
12,0.311000
13,0.298000
14,0.357000
15,0.441000
16,0.586000
17,0.585000
18,0.517000
19,0.650000
20,0.711000
21,0.795000
22,0.817000
23,0.845000
24,0.882000
25,0.944000
26,0.963000
27,1.109000
28,1.022000
29,1.159000
30,1.280000
31,1.232000
32,1.482000


==> result/multi/nfs/real/1/aggregated.csv <==
no_pipeline,makespan,readtime,writetime
1,52.075000047683716,9.138000011444092,29.884999990463257
2,170.04699993133545,31.09599995613098,110.41100001335144
3,369.64800000190735,65.18099999427795,262.1230003833771
4,660.9669997692108,119.95399951934814,481.5700008869171
5,1065.2039997577667,185.3709990978241,806.3230004310608
6,1359.430999994278,247.05800032615662,1023.6879994869232
7,1978.7830002307892,343.4009997844696,1531.7790007591248
8,2551.760999441147,519.2670004367828,1913.208999156952
9,3255.4190003871918,700.4120006561279,2420.8010008335114
10,4466.915999889374,988.2849998474121,3324.051000595093
11,5409.6080005168915,1081.867000579834,4160.4160006046295
12,6874.74399971962,1692.8839988708496,4998.754999160767
13,7060.950000524521,1776.3639998435974,5084.60400056839
14,8451.083000421524,1970.5440001487732,6270.626000404358
15,9065.493000030518,2466.7240006923676,6359.092999458313
16,10814.036000490189,2770.294000864029,7796.972999572754
17,12336.794000387192,2614.4100003242493,9445.963000059128
18,13096.365999937057,3072.8560016155243,9726.729999542236
19,13675.44300031662,3297.944000720978,10064.949000120163
20,15619.733999967575,3383.543001651764,11905.81400179863
21,17554.475999832153,4653.870999574661,12552.561000108719
22,19420.922999858856,4044.102001428604,14982.355999231339
23,19446.82200026512,4385.1069984436035,14645.957001209259
24,19605.161999940872,4700.5090000629425,14516.545001029968
25,24543.34499979019,5456.760998725891,18661.626998901367
26,24210.804000139236,5007.4739990234375,18743.668000221252
27,26829.707000494003,8798.08399939537,17578.853999853134
28,25323.186999320984,6697.906000137329,18146.48100066185
29,28475.56199979782,6727.944001674652,21229.195999622345
30,31114.847999334335,6743.636001110077,23838.44200015068
31,31545.44599890709,7601.358001708984,23420.60400032997
32,32903.391000032425,8194.338999509811,24150.58699941635


==> result/multi/nfs/real/1/time_pipeline_10_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606605720.817000, 1606605776.248000, 1606605776.248000, 1606605781.364000, 1606605781.364000, 1606605869.016000
1606605869.031000, 1606605882.859000, 1606605882.859000, 1606605888.048000, 1606605888.048000, 1606606003.815000
1606606003.828000, 1606606041.370000, 1606606041.370000, 1606606046.608000, 1606606046.608000, 1606606137.494000


==> result/multi/nfs/real/1/time_pipeline_10_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606605720.829000, 1606605776.297000, 1606605776.297000, 1606605781.439000, 1606605781.439000, 1606605867.255000
1606605867.272000, 1606605882.081000, 1606605882.081000, 1606605887.902000, 1606605887.902000, 1606606003.766000
1606606003.784000, 1606606041.370000, 1606606041.370000, 1606606046.629000, 1606606046.629000, 1606606176.506000


==> result/multi/nfs/real/1/time_pipeline_10_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606605720.817000, 1606605776.211000, 1606605776.211000, 1606605780.991000, 1606605780.991000, 1606605868.161000
1606605868.174000, 1606605882.564000, 1606605882.564000, 1606605887.743000, 1606605887.743000, 1606606003.523000
1606606003.539000, 1606606041.136000, 1606606041.136000, 1606606046.081000, 1606606046.081000, 1606606172.284000


==> result/multi/nfs/real/1/time_pipeline_10_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606605720.818000, 1606605776.241000, 1606605776.241000, 1606605780.973000, 1606605780.973000, 1606605867.130000
1606605867.148000, 1606605881.983000, 1606605881.983000, 1606605887.188000, 1606605887.188000, 1606606001.617000
1606606001.633000, 1606606041.129000, 1606606041.129000, 1606606046.122000, 1606606046.122000, 1606606166.450000


==> result/multi/nfs/real/1/time_pipeline_10_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606605720.819000, 1606605776.247000, 1606605776.247000, 1606605780.974000, 1606605780.974000, 1606605867.127000
1606605867.146000, 1606605881.962000, 1606605881.962000, 1606605887.075000, 1606605887.075000, 1606606009.206000
1606606009.219000, 1606606041.563000, 1606606041.563000, 1606606046.508000, 1606606046.508000, 1606606137.399000


==> result/multi/nfs/real/1/time_pipeline_10_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606605720.821000, 1606605776.263000, 1606605776.263000, 1606605781.031000, 1606605781.031000, 1606605882.720000
1606605882.733000, 1606605886.852000, 1606605886.852000, 1606605892.161000, 1606605892.161000, 1606606029.440000
1606606029.455000, 1606606042.016000, 1606606042.016000, 1606606046.909000, 1606606046.909000, 1606606178.898000


==> result/multi/nfs/real/1/time_pipeline_10_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606605720.823000, 1606605776.284000, 1606605776.284000, 1606605781.544000, 1606605781.544000, 1606605869.844000
1606605869.859000, 1606605883.367000, 1606605883.367000, 1606605888.548000, 1606605888.548000, 1606606003.590000
1606606003.603000, 1606606041.156000, 1606606041.156000, 1606606046.137000, 1606606046.137000, 1606606166.449000


==> result/multi/nfs/real/1/time_pipeline_10_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606605720.823000, 1606605776.286000, 1606605776.286000, 1606605781.252000, 1606605781.252000, 1606605875.556000
1606605875.570000, 1606605884.598000, 1606605884.598000, 1606605889.879000, 1606605889.879000, 1606606003.853000
1606606003.870000, 1606606041.370000, 1606606041.370000, 1606606046.663000, 1606606046.663000, 1606606178.768000


==> result/multi/nfs/real/1/time_pipeline_10_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606605720.825000, 1606605776.286000, 1606605776.286000, 1606605781.245000, 1606605781.245000, 1606605884.376000
1606605884.389000, 1606605887.422000, 1606605887.422000, 1606605893.576000, 1606605893.576000, 1606606028.333000
1606606028.347000, 1606606041.897000, 1606606041.897000, 1606606047.271000, 1606606047.271000, 1606606182.094000


==> result/multi/nfs/real/1/time_pipeline_10_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606605720.826000, 1606605776.287000, 1606605776.287000, 1606605781.228000, 1606605781.228000, 1606605877.073000
1606605877.083000, 1606605885.229000, 1606605885.229000, 1606605890.461000, 1606605890.461000, 1606606003.742000
1606606003.758000, 1606606041.370000, 1606606041.370000, 1606606046.676000, 1606606046.676000, 1606606178.792000


==> result/multi/nfs/real/1/time_pipeline_11_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606606195.324000, 1606606256.234000, 1606606256.234000, 1606606260.973000, 1606606260.973000, 1606606373.265000
1606606373.304000, 1606606390.311000, 1606606390.311000, 1606606395.697000, 1606606395.697000, 1606606520.044000
1606606520.068000, 1606606546.226000, 1606606546.226000, 1606606551.147000, 1606606551.147000, 1606606677.695000


==> result/multi/nfs/real/1/time_pipeline_11_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606606195.337000, 1606606256.400000, 1606606256.400000, 1606606261.775000, 1606606261.775000, 1606606373.469000
1606606373.494000, 1606606390.300000, 1606606390.300000, 1606606395.494000, 1606606395.494000, 1606606523.024000
1606606523.039000, 1606606548.151000, 1606606548.151000, 1606606553.168000, 1606606553.168000, 1606606675.698000


==> result/multi/nfs/real/1/time_pipeline_11_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606606195.339000, 1606606256.402000, 1606606256.402000, 1606606261.190000, 1606606261.190000, 1606606373.265000
1606606373.304000, 1606606390.312000, 1606606390.312000, 1606606395.628000, 1606606395.628000, 1606606521.974000
1606606521.984000, 1606606547.764000, 1606606547.764000, 1606606552.790000, 1606606552.790000, 1606606672.509000


==> result/multi/nfs/real/1/time_pipeline_11_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606606195.324000, 1606606256.181000, 1606606256.181000, 1606606260.911000, 1606606260.911000, 1606606374.120000
1606606374.133000, 1606606390.372000, 1606606390.372000, 1606606395.208000, 1606606395.208000, 1606606520.039000
1606606520.063000, 1606606546.461000, 1606606546.461000, 1606606551.860000, 1606606551.860000, 1606606672.265000


==> result/multi/nfs/real/1/time_pipeline_11_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606606195.324000, 1606606256.221000, 1606606256.221000, 1606606261.237000, 1606606261.237000, 1606606373.264000
1606606373.301000, 1606606389.921000, 1606606389.921000, 1606606394.843000, 1606606394.843000, 1606606540.854000
1606606540.870000, 1606606549.384000, 1606606549.384000, 1606606554.860000, 1606606554.860000, 1606606722.804000


==> result/multi/nfs/real/1/time_pipeline_11_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606606195.327000, 1606606256.252000, 1606606256.252000, 1606606260.992000, 1606606260.992000, 1606606373.265000
1606606373.304000, 1606606390.311000, 1606606390.311000, 1606606395.203000, 1606606395.203000, 1606606520.162000
1606606520.177000, 1606606546.549000, 1606606546.549000, 1606606551.514000, 1606606551.514000, 1606606684.372000


==> result/multi/nfs/real/1/time_pipeline_11_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606606195.329000, 1606606256.329000, 1606606256.329000, 1606606261.068000, 1606606261.068000, 1606606373.265000
1606606373.305000, 1606606390.312000, 1606606390.312000, 1606606395.191000, 1606606395.191000, 1606606551.215000
1606606551.232000, 1606606553.492000, 1606606553.492000, 1606606558.764000, 1606606558.764000, 1606606716.253000


==> result/multi/nfs/real/1/time_pipeline_11_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606606195.331000, 1606606256.398000, 1606606256.398000, 1606606261.535000, 1606606261.535000, 1606606373.265000
1606606373.301000, 1606606389.823000, 1606606389.823000, 1606606395.105000, 1606606395.105000, 1606606543.489000
1606606543.504000, 1606606549.708000, 1606606549.708000, 1606606555.646000, 1606606555.646000, 1606606720.134000


==> result/multi/nfs/real/1/time_pipeline_11_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606606195.332000, 1606606256.398000, 1606606256.398000, 1606606261.277000, 1606606261.277000, 1606606373.265000
1606606373.305000, 1606606390.312000, 1606606390.312000, 1606606395.304000, 1606606395.304000, 1606606520.041000
1606606520.068000, 1606606546.479000, 1606606546.479000, 1606606551.570000, 1606606551.570000, 1606606672.089000


==> result/multi/nfs/real/1/time_pipeline_11_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606606195.334000, 1606606256.398000, 1606606256.398000, 1606606261.246000, 1606606261.246000, 1606606373.264000
1606606373.301000, 1606606389.916000, 1606606389.916000, 1606606394.785000, 1606606394.785000, 1606606520.614000
1606606520.630000, 1606606547.034000, 1606606547.034000, 1606606552.004000, 1606606552.004000, 1606606672.334000


==> result/multi/nfs/real/1/time_pipeline_11_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606606195.336000, 1606606256.401000, 1606606256.401000, 1606606261.206000, 1606606261.206000, 1606606373.265000
1606606373.304000, 1606606390.312000, 1606606390.312000, 1606606395.645000, 1606606395.645000, 1606606520.591000
1606606520.605000, 1606606547.036000, 1606606547.036000, 1606606552.012000, 1606606552.012000, 1606606672.092000


==> result/multi/nfs/real/1/time_pipeline_12_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606606736.857000, 1606606803.393000, 1606606803.393000, 1606606808.527000, 1606606808.527000, 1606606955.950000
1606606955.966000, 1606606974.926000, 1606606974.926000, 1606606980.123000, 1606606980.123000, 1606607121.037000
1606607121.051000, 1606607166.647000, 1606607166.647000, 1606607171.724000, 1606607171.724000, 1606607307.552000


==> result/multi/nfs/real/1/time_pipeline_12_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606606736.872000, 1606606803.577000, 1606606803.577000, 1606606808.632000, 1606606808.632000, 1606606968.209000
1606606968.223000, 1606606977.395000, 1606606977.395000, 1606606983.042000, 1606606983.042000, 1606607151.369000
1606607151.384000, 1606607167.160000, 1606607167.160000, 1606607172.172000, 1606607172.172000, 1606607307.557000


==> result/multi/nfs/real/1/time_pipeline_12_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606606736.873000, 1606606803.575000, 1606606803.575000, 1606606808.311000, 1606606808.311000, 1606606943.096000
1606606943.116000, 1606606974.770000, 1606606974.770000, 1606606979.943000, 1606606979.943000, 1606607143.633000
1606607143.655000, 1606607166.647000, 1606607166.647000, 1606607171.863000, 1606607171.863000, 1606607307.567000


==> result/multi/nfs/real/1/time_pipeline_12_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606606736.873000, 1606606803.576000, 1606606803.576000, 1606606808.314000, 1606606808.314000, 1606606924.541000
1606606924.561000, 1606606974.234000, 1606606974.234000, 1606606979.366000, 1606606979.366000, 1606607143.694000
1606607143.712000, 1606607166.646000, 1606607166.646000, 1606607171.757000, 1606607171.757000, 1606607320.780000


==> result/multi/nfs/real/1/time_pipeline_12_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606606736.857000, 1606606803.378000, 1606606803.378000, 1606606808.113000, 1606606808.113000, 1606606926.976000
1606606926.993000, 1606606974.228000, 1606606974.228000, 1606606979.476000, 1606606979.476000, 1606607110.199000
1606607110.216000, 1606607166.646000, 1606607166.646000, 1606607171.726000, 1606607171.726000, 1606607307.556000


==> result/multi/nfs/real/1/time_pipeline_12_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606606736.858000, 1606606803.424000, 1606606803.424000, 1606606808.665000, 1606606808.665000, 1606606961.343000
1606606961.356000, 1606606976.321000, 1606606976.321000, 1606606981.923000, 1606606981.923000, 1606607159.372000
1606607159.387000, 1606607168.685000, 1606607168.685000, 1606607173.670000, 1606607173.670000, 1606607307.556000


==> result/multi/nfs/real/1/time_pipeline_12_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606606736.859000, 1606606803.381000, 1606606803.381000, 1606606808.395000, 1606606808.395000, 1606606986.529000
1606606986.543000, 1606607153.670000, 1606607153.670000, 1606607158.719000, 1606607158.719000, 1606607222.572000
1606607222.587000, 1606607290.048000, 1606607290.048000, 1606607294.436000, 1606607294.436000, 1606607320.750000


==> result/multi/nfs/real/1/time_pipeline_12_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606606736.861000, 1606606803.435000, 1606606803.435000, 1606606808.425000, 1606606808.425000, 1606606937.238000
1606606937.252000, 1606606974.689000, 1606606974.689000, 1606606979.922000, 1606606979.922000, 1606607110.222000
1606607110.237000, 1606607166.646000, 1606607166.646000, 1606607171.808000, 1606607171.808000, 1606607307.562000


==> result/multi/nfs/real/1/time_pipeline_12_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606606736.862000, 1606606803.446000, 1606606803.446000, 1606606808.399000, 1606606808.399000, 1606606939.887000
1606606939.909000, 1606606974.770000, 1606606974.770000, 1606606979.903000, 1606606979.903000, 1606607143.631000
1606607143.653000, 1606607166.643000, 1606607166.643000, 1606607171.791000, 1606607171.791000, 1606607307.562000


==> result/multi/nfs/real/1/time_pipeline_12_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606606736.864000, 1606606803.570000, 1606606803.570000, 1606606808.339000, 1606606808.339000, 1606606924.541000
1606606924.561000, 1606606974.212000, 1606606974.212000, 1606606979.332000, 1606606979.332000, 1606607143.694000
1606607143.712000, 1606607166.643000, 1606607166.643000, 1606607171.775000, 1606607171.775000, 1606607307.558000


==> result/multi/nfs/real/1/time_pipeline_12_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606606736.867000, 1606606803.572000, 1606606803.572000, 1606606808.352000, 1606606808.352000, 1606606962.557000
1606606962.571000, 1606606976.671000, 1606606976.671000, 1606606982.170000, 1606606982.170000, 1606607149.060000
1606607149.076000, 1606607166.932000, 1606607166.932000, 1606607172.046000, 1606607172.046000, 1606607307.559000


==> result/multi/nfs/real/1/time_pipeline_12_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606606736.868000, 1606606803.572000, 1606606803.572000, 1606606808.416000, 1606606808.416000, 1606606939.892000
1606606939.914000, 1606606974.770000, 1606606974.770000, 1606606979.911000, 1606606979.911000, 1606607143.633000
1606607143.655000, 1606607166.647000, 1606607166.647000, 1606607171.749000, 1606607171.749000, 1606607307.556000


==> result/multi/nfs/real/1/time_pipeline_13_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606607336.425000, 1606607408.411000, 1606607408.411000, 1606607413.240000, 1606607413.240000, 1606607557.927000
1606607557.937000, 1606607559.685000, 1606607559.685000, 1606607564.745000, 1606607564.745000, 1606607713.987000
1606607714.001000, 1606607724.275000, 1606607724.275000, 1606607729.768000, 1606607729.768000, 1606607895.628000


==> result/multi/nfs/real/1/time_pipeline_13_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606607336.438000, 1606607408.617000, 1606607408.617000, 1606607413.733000, 1606607413.733000, 1606607537.906000
1606607537.918000, 1606607556.266000, 1606607556.266000, 1606607561.547000, 1606607561.547000, 1606607701.074000
1606607701.091000, 1606607718.857000, 1606607718.857000, 1606607724.135000, 1606607724.135000, 1606607864.871000


==> result/multi/nfs/real/1/time_pipeline_13_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606607336.439000, 1606607408.619000, 1606607408.619000, 1606607413.831000, 1606607413.831000, 1606607538.702000
1606607538.716000, 1606607556.467000, 1606607556.467000, 1606607561.790000, 1606607561.790000, 1606607701.256000
1606607701.272000, 1606607719.036000, 1606607719.036000, 1606607724.354000, 1606607724.354000, 1606607864.867000


==> result/multi/nfs/real/1/time_pipeline_13_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606607336.440000, 1606607408.620000, 1606607408.620000, 1606607413.352000, 1606607413.352000, 1606607518.823000
1606607518.844000, 1606607555.759000, 1606607555.759000, 1606607561.184000, 1606607561.184000, 1606607669.943000
1606607669.958000, 1606607716.487000, 1606607716.487000, 1606607721.695000, 1606607721.695000, 1606607820.473000


==> result/multi/nfs/real/1/time_pipeline_13_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606607336.442000, 1606607408.617000, 1606607408.617000, 1606607414.078000, 1606607414.078000, 1606607539.512000
1606607539.526000, 1606607556.780000, 1606607556.780000, 1606607562.054000, 1606607562.054000, 1606607706.467000
1606607706.482000, 1606607720.018000, 1606607720.018000, 1606607725.290000, 1606607725.290000, 1606607863.668000


==> result/multi/nfs/real/1/time_pipeline_13_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606607336.426000, 1606607408.421000, 1606607408.421000, 1606607413.268000, 1606607413.268000, 1606607564.805000
1606607564.818000, 1606607706.667000, 1606607706.667000, 1606607711.456000, 1606607711.456000, 1606607809.469000
1606607809.485000, 1606607864.609000, 1606607864.609000, 1606607869.294000, 1606607869.294000, 1606607918.751000


==> result/multi/nfs/real/1/time_pipeline_13_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606607336.425000, 1606607408.342000, 1606607408.342000, 1606607413.163000, 1606607413.163000, 1606607505.679000
1606607505.694000, 1606607555.760000, 1606607555.760000, 1606607561.022000, 1606607561.022000, 1606607807.864000
1606607807.879000, 1606607864.608000, 1606607864.608000, 1606607869.476000, 1606607869.476000, 1606607917.721000


==> result/multi/nfs/real/1/time_pipeline_13_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606607336.427000, 1606607408.410000, 1606607408.410000, 1606607413.234000, 1606607413.234000, 1606607543.587000
1606607543.599000, 1606607557.301000, 1606607557.301000, 1606607562.581000, 1606607562.581000, 1606607707.437000
1606607707.452000, 1606607720.784000, 1606607720.784000, 1606607726.076000, 1606607726.076000, 1606607882.607000


==> result/multi/nfs/real/1/time_pipeline_13_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606607336.429000, 1606607408.464000, 1606607408.464000, 1606607413.284000, 1606607413.284000, 1606607511.210000
1606607511.226000, 1606607555.761000, 1606607555.761000, 1606607561.073000, 1606607561.073000, 1606607794.393000
1606607794.410000, 1606607864.609000, 1606607864.609000, 1606607869.237000, 1606607869.237000, 1606607919.322000


==> result/multi/nfs/real/1/time_pipeline_13_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606607336.431000, 1606607408.606000, 1606607408.606000, 1606607413.426000, 1606607413.426000, 1606607531.884000
1606607531.899000, 1606607555.761000, 1606607555.761000, 1606607561.106000, 1606607561.106000, 1606607687.792000
1606607687.806000, 1606607717.284000, 1606607717.284000, 1606607722.412000, 1606607722.412000, 1606607864.877000


==> result/multi/nfs/real/1/time_pipeline_13_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606607336.433000, 1606607408.617000, 1606607408.617000, 1606607413.417000, 1606607413.417000, 1606607518.825000
1606607518.846000, 1606607555.757000, 1606607555.757000, 1606607561.074000, 1606607561.074000, 1606607713.623000
1606607713.637000, 1606607724.169000, 1606607724.169000, 1606607729.634000, 1606607729.634000, 1606607876.492000


==> result/multi/nfs/real/1/time_pipeline_13_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606607336.435000, 1606607408.617000, 1606607408.617000, 1606607413.544000, 1606607413.544000, 1606607540.043000
1606607540.057000, 1606607556.901000, 1606607556.901000, 1606607562.026000, 1606607562.026000, 1606607714.325000
1606607714.341000, 1606607724.340000, 1606607724.340000, 1606607729.846000, 1606607729.846000, 1606607880.419000


==> result/multi/nfs/real/1/time_pipeline_13_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606607336.437000, 1606607408.619000, 1606607408.619000, 1606607413.384000, 1606607413.384000, 1606607518.825000
1606607518.847000, 1606607555.758000, 1606607555.758000, 1606607561.339000, 1606607561.339000, 1606607686.132000
1606607686.148000, 1606607717.201000, 1606607717.201000, 1606607722.295000, 1606607722.295000, 1606607864.881000


==> result/multi/nfs/real/1/time_pipeline_14_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606607936.399000, 1606608014.034000, 1606608014.034000, 1606608019.350000, 1606608019.350000, 1606608211.331000
1606608211.371000, 1606608231.012000, 1606608231.012000, 1606608236.099000, 1606608236.099000, 1606608463.640000
1606608463.655000, 1606608503.788000, 1606608503.788000, 1606608508.787000, 1606608508.787000, 1606608590.591000


==> result/multi/nfs/real/1/time_pipeline_14_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606607936.410000, 1606608014.167000, 1606608014.167000, 1606608019.216000, 1606608019.216000, 1606608211.331000
1606608211.373000, 1606608231.053000, 1606608231.053000, 1606608236.284000, 1606608236.284000, 1606608535.621000
1606608535.642000, 1606608540.563000, 1606608540.563000, 1606608545.202000, 1606608545.202000, 1606608598.539000


==> result/multi/nfs/real/1/time_pipeline_14_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606607936.412000, 1606608014.168000, 1606608014.168000, 1606608018.906000, 1606608018.906000, 1606608211.331000
1606608211.365000, 1606608229.571000, 1606608229.571000, 1606608234.581000, 1606608234.581000, 1606608502.189000
1606608502.214000, 1606608539.439000, 1606608539.439000, 1606608544.153000, 1606608544.153000, 1606608599.473000


==> result/multi/nfs/real/1/time_pipeline_14_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606607936.413000, 1606608014.167000, 1606608014.167000, 1606608018.936000, 1606608018.936000, 1606608211.331000
1606608211.365000, 1606608229.573000, 1606608229.573000, 1606608234.728000, 1606608234.728000, 1606608502.189000
1606608502.209000, 1606608539.431000, 1606608539.431000, 1606608544.336000, 1606608544.336000, 1606608600.667000


==> result/multi/nfs/real/1/time_pipeline_14_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606607936.416000, 1606608014.172000, 1606608014.172000, 1606608018.943000, 1606608018.943000, 1606608211.331000
1606608211.378000, 1606608231.048000, 1606608231.048000, 1606608236.048000, 1606608236.048000, 1606608379.208000
1606608379.222000, 1606608386.474000, 1606608386.474000, 1606608391.615000, 1606608391.615000, 1606608535.626000


==> result/multi/nfs/real/1/time_pipeline_14_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606607936.421000, 1606608014.173000, 1606608014.173000, 1606608018.949000, 1606608018.949000, 1606608211.331000
1606608211.365000, 1606608229.463000, 1606608229.463000, 1606608234.512000, 1606608234.512000, 1606608502.189000
1606608502.214000, 1606608539.443000, 1606608539.443000, 1606608544.156000, 1606608544.156000, 1606608598.766000


==> result/multi/nfs/real/1/time_pipeline_14_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606607936.399000, 1606608014.059000, 1606608014.059000, 1606608018.805000, 1606608018.805000, 1606608142.238000
1606608142.252000, 1606608194.941000, 1606608194.941000, 1606608199.398000, 1606608199.398000, 1606608293.506000
1606608293.521000, 1606608380.508000, 1606608380.508000, 1606608385.525000, 1606608385.525000, 1606608451.549000


==> result/multi/nfs/real/1/time_pipeline_14_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606607936.399000, 1606608013.986000, 1606608013.986000, 1606608018.765000, 1606608018.765000, 1606608142.099000
1606608142.112000, 1606608194.937000, 1606608194.937000, 1606608199.445000, 1606608199.445000, 1606608298.069000
1606608298.083000, 1606608380.870000, 1606608380.870000, 1606608385.884000, 1606608385.884000, 1606608452.119000


==> result/multi/nfs/real/1/time_pipeline_14_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606607936.401000, 1606608014.029000, 1606608014.029000, 1606608018.844000, 1606608018.844000, 1606608224.264000
1606608224.277000, 1606608232.489000, 1606608232.489000, 1606608237.487000, 1606608237.487000, 1606608382.276000
1606608382.295000, 1606608390.686000, 1606608390.686000, 1606608396.005000, 1606608396.005000, 1606608535.657000


==> result/multi/nfs/real/1/time_pipeline_14_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606607936.402000, 1606608014.034000, 1606608014.034000, 1606608018.860000, 1606608018.860000, 1606608211.331000
1606608211.375000, 1606608231.031000, 1606608231.031000, 1606608236.304000, 1606608236.304000, 1606608382.110000
1606608382.124000, 1606608390.595000, 1606608390.595000, 1606608395.913000, 1606608395.913000, 1606608535.654000


==> result/multi/nfs/real/1/time_pipeline_14_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606607936.404000, 1606608014.064000, 1606608014.064000, 1606608018.819000, 1606608018.819000, 1606608141.269000
1606608141.283000, 1606608194.929000, 1606608194.929000, 1606608199.987000, 1606608199.987000, 1606608298.786000
1606608298.800000, 1606608380.915000, 1606608380.915000, 1606608385.761000, 1606608385.761000, 1606608452.744000


==> result/multi/nfs/real/1/time_pipeline_14_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606607936.405000, 1606608014.090000, 1606608014.090000, 1606608019.436000, 1606608019.436000, 1606608211.480000
1606608211.509000, 1606608231.106000, 1606608231.106000, 1606608236.049000, 1606608236.049000, 1606608391.038000
1606608391.052000, 1606608453.576000, 1606608453.576000, 1606608459.383000, 1606608459.383000, 1606608535.888000


==> result/multi/nfs/real/1/time_pipeline_14_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606607936.408000, 1606608014.109000, 1606608014.109000, 1606608019.221000, 1606608019.221000, 1606608211.331000
1606608211.376000, 1606608231.051000, 1606608231.051000, 1606608235.954000, 1606608235.954000, 1606608362.000000
1606608362.016000, 1606608384.659000, 1606608384.659000, 1606608389.667000, 1606608389.667000, 1606608535.624000


==> result/multi/nfs/real/1/time_pipeline_14_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606607936.408000, 1606608014.109000, 1606608014.109000, 1606608018.852000, 1606608018.852000, 1606608215.086000
1606608215.097000, 1606608231.809000, 1606608231.809000, 1606608237.092000, 1606608237.092000, 1606608382.143000
1606608382.160000, 1606608390.625000, 1606608390.625000, 1606608395.945000, 1606608395.945000, 1606608537.883000


==> result/multi/nfs/real/1/time_pipeline_15_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606608618.636000, 1606608701.742000, 1606608701.742000, 1606608706.907000, 1606608706.907000, 1606608848.257000
1606608848.287000, 1606608874.700000, 1606608874.700000, 1606608880.163000, 1606608880.163000, 1606608994.937000
1606608994.952000, 1606609041.792000, 1606609041.792000, 1606609047.023000, 1606609047.023000, 1606609217.107000


==> result/multi/nfs/real/1/time_pipeline_15_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606608618.647000, 1606608701.855000, 1606608701.855000, 1606608706.842000, 1606608706.842000, 1606608902.850000
1606608902.864000, 1606609026.732000, 1606609026.732000, 1606609031.674000, 1606609031.674000, 1606609134.582000
1606609134.609000, 1606609208.196000, 1606609208.196000, 1606609213.321000, 1606609213.321000, 1606609267.322000


==> result/multi/nfs/real/1/time_pipeline_15_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606608618.650000, 1606608701.855000, 1606608701.855000, 1606608706.808000, 1606608706.808000, 1606608831.222000
1606608831.237000, 1606608871.945000, 1606608871.945000, 1606608877.126000, 1606608877.126000, 1606608902.639000
1606608902.652000, 1606609025.633000, 1606609025.633000, 1606609031.594000, 1606609031.594000, 1606609134.582000


==> result/multi/nfs/real/1/time_pipeline_15_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606608618.650000, 1606608701.855000, 1606608701.855000, 1606608707.032000, 1606608707.032000, 1606608859.864000
1606608859.881000, 1606608877.036000, 1606608877.036000, 1606608882.509000, 1606608882.509000, 1606609018.614000
1606609018.630000, 1606609044.471000, 1606609044.471000, 1606609050.012000, 1606609050.012000, 1606609253.624000


==> result/multi/nfs/real/1/time_pipeline_15_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606608618.654000, 1606608701.861000, 1606608701.861000, 1606608707.213000, 1606608707.213000, 1606608854.952000
1606608854.966000, 1606608875.042000, 1606608875.042000, 1606608880.961000, 1606608880.961000, 1606609024.556000
1606609024.569000, 1606609045.075000, 1606609045.075000, 1606609051.300000, 1606609051.300000, 1606609203.998000


==> result/multi/nfs/real/1/time_pipeline_15_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606608618.654000, 1606608701.856000, 1606608701.856000, 1606608707.119000, 1606608707.119000, 1606608858.355000
1606608858.365000, 1606608876.523000, 1606608876.523000, 1606608881.950000, 1606608881.950000, 1606609018.377000
1606609018.393000, 1606609044.443000, 1606609044.443000, 1606609050.003000, 1606609050.003000, 1606609225.505000


==> result/multi/nfs/real/1/time_pipeline_15_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606608618.655000, 1606608701.860000, 1606608701.860000, 1606608707.340000, 1606608707.340000, 1606608855.850000
1606608855.865000, 1606608875.539000, 1606608875.539000, 1606608880.985000, 1606608880.985000, 1606609022.862000
1606609022.876000, 1606609044.846000, 1606609044.846000, 1606609050.393000, 1606609050.393000, 1606609235.092000


==> result/multi/nfs/real/1/time_pipeline_15_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606608618.636000, 1606608701.750000, 1606608701.750000, 1606608706.994000, 1606608706.994000, 1606608848.268000
1606608848.290000, 1606608874.698000, 1606608874.698000, 1606608880.198000, 1606608880.198000, 1606609027.099000
1606609027.113000, 1606609045.446000, 1606609045.446000, 1606609050.994000, 1606609050.994000, 1606609216.581000


==> result/multi/nfs/real/1/time_pipeline_15_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606608618.636000, 1606608701.689000, 1606608701.689000, 1606608706.860000, 1606608706.860000, 1606608902.187000
1606608902.202000, 1606609024.871000, 1606609024.871000, 1606609029.611000, 1606609029.611000, 1606609131.209000
1606609131.225000, 1606609208.196000, 1606609208.196000, 1606609212.655000, 1606609212.655000, 1606609270.736000


==> result/multi/nfs/real/1/time_pipeline_15_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606608618.637000, 1606608701.713000, 1606608701.713000, 1606608706.922000, 1606608706.922000, 1606608848.261000
1606608848.288000, 1606608874.700000, 1606608874.700000, 1606608880.351000, 1606608880.351000, 1606609019.228000
1606609019.245000, 1606609044.499000, 1606609044.499000, 1606609050.024000, 1606609050.024000, 1606609231.138000


==> result/multi/nfs/real/1/time_pipeline_15_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606608618.639000, 1606608701.750000, 1606608701.750000, 1606608707.163000, 1606608707.163000, 1606608858.951000
1606608858.964000, 1606608876.669000, 1606608876.669000, 1606608882.195000, 1606608882.195000, 1606609019.081000
1606609019.098000, 1606609044.488000, 1606609044.488000, 1606609050.035000, 1606609050.035000, 1606609235.046000


==> result/multi/nfs/real/1/time_pipeline_15_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606608618.640000, 1606608701.749000, 1606608701.749000, 1606608706.924000, 1606608706.924000, 1606608848.264000
1606608848.289000, 1606608874.700000, 1606608874.700000, 1606608880.304000, 1606608880.304000, 1606609019.777000
1606609019.794000, 1606609044.548000, 1606609044.548000, 1606609050.127000, 1606609050.127000, 1606609235.046000


==> result/multi/nfs/real/1/time_pipeline_15_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606608618.642000, 1606608701.754000, 1606608701.754000, 1606608706.946000, 1606608706.946000, 1606608845.945000
1606608845.959000, 1606608874.701000, 1606608874.701000, 1606608880.259000, 1606608880.259000, 1606609186.028000
1606609186.043000, 1606609210.267000, 1606609210.267000, 1606609214.709000, 1606609214.709000, 1606609267.689000


==> result/multi/nfs/real/1/time_pipeline_15_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606608618.644000, 1606608701.807000, 1606608701.807000, 1606608706.703000, 1606608706.703000, 1606608832.921000
1606608832.934000, 1606608874.488000, 1606608874.488000, 1606608879.964000, 1606608879.964000, 1606608983.479000
1606608983.495000, 1606609039.606000, 1606609039.606000, 1606609044.461000, 1606609044.461000, 1606609134.583000


==> result/multi/nfs/real/1/time_pipeline_15_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606608618.649000, 1606608701.855000, 1606608701.855000, 1606608706.593000, 1606608706.593000, 1606608848.257000
1606608848.287000, 1606608874.701000, 1606608874.701000, 1606608880.161000, 1606608880.161000, 1606608993.078000
1606608993.095000, 1606609041.358000, 1606609041.358000, 1606609046.591000, 1606609046.591000, 1606609217.113000


==> result/multi/nfs/real/1/time_pipeline_16_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606609290.690000, 1606609379.421000, 1606609379.421000, 1606609384.181000, 1606609384.181000, 1606609536.724000
1606609536.741000, 1606609605.892000, 1606609605.892000, 1606609611.265000, 1606609611.265000, 1606609772.972000
1606609773.001000, 1606609796.229000, 1606609796.229000, 1606609801.400000, 1606609801.400000, 1606609959.443000


==> result/multi/nfs/real/1/time_pipeline_16_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606609290.704000, 1606609379.622000, 1606609379.622000, 1606609384.799000, 1606609384.799000, 1606609583.984000
1606609583.999000, 1606609606.030000, 1606609606.030000, 1606609611.436000, 1606609611.436000, 1606609772.791000
1606609772.827000, 1606609796.079000, 1606609796.079000, 1606609802.124000, 1606609802.124000, 1606610005.797000


==> result/multi/nfs/real/1/time_pipeline_16_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606609290.705000, 1606609379.622000, 1606609379.622000, 1606609384.392000, 1606609384.392000, 1606609570.003000
1606609570.024000, 1606609605.903000, 1606609605.903000, 1606609611.185000, 1606609611.185000, 1606609772.791000
1606609772.830000, 1606609796.196000, 1606609796.196000, 1606609801.277000, 1606609801.277000, 1606609952.577000


==> result/multi/nfs/real/1/time_pipeline_16_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606609290.705000, 1606609379.622000, 1606609379.622000, 1606609384.420000, 1606609384.420000, 1606609564.551000
1606609564.576000, 1606609605.903000, 1606609605.903000, 1606609611.154000, 1606609611.154000, 1606609772.791000
1606609772.830000, 1606609796.188000, 1606609796.188000, 1606609801.386000, 1606609801.386000, 1606609959.471000


==> result/multi/nfs/real/1/time_pipeline_16_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606609290.708000, 1606609379.628000, 1606609379.628000, 1606609384.375000, 1606609384.375000, 1606609611.182000
1606609611.193000, 1606609621.044000, 1606609621.044000, 1606609625.518000, 1606609625.518000, 1606609772.971000
1606609773.000000, 1606609796.230000, 1606609796.230000, 1606609801.205000, 1606609801.205000, 1606609946.073000


==> result/multi/nfs/real/1/time_pipeline_16_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606609290.708000, 1606609379.622000, 1606609379.622000, 1606609384.910000, 1606609384.910000, 1606609584.091000
1606609584.105000, 1606609606.040000, 1606609606.040000, 1606609611.202000, 1606609611.202000, 1606609775.817000
1606609775.831000, 1606609796.505000, 1606609796.505000, 1606609801.728000, 1606609801.728000, 1606610006.022000


==> result/multi/nfs/real/1/time_pipeline_16_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606609290.710000, 1606609379.625000, 1606609379.625000, 1606609384.958000, 1606609384.958000, 1606609584.511000
1606609584.524000, 1606609606.204000, 1606609606.204000, 1606609611.360000, 1606609611.360000, 1606609772.791000
1606609772.828000, 1606609796.191000, 1606609796.191000, 1606609801.179000, 1606609801.179000, 1606609934.451000


==> result/multi/nfs/real/1/time_pipeline_16_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606609290.711000, 1606609379.629000, 1606609379.629000, 1606609384.371000, 1606609384.371000, 1606609626.341000
1606609626.356000, 1606609749.539000, 1606609749.539000, 1606609754.020000, 1606609754.020000, 1606609829.738000
1606609829.752000, 1606609963.475000, 1606609963.475000, 1606609967.886000, 1606609967.886000, 1606609997.996000


==> result/multi/nfs/real/1/time_pipeline_16_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606609290.690000, 1606609379.356000, 1606609379.356000, 1606609384.123000, 1606609384.123000, 1606609541.008000
1606609541.024000, 1606609605.903000, 1606609605.903000, 1606609611.144000, 1606609611.144000, 1606609772.785000
1606609772.814000, 1606609796.187000, 1606609796.187000, 1606609801.484000, 1606609801.484000, 1606609968.939000


==> result/multi/nfs/real/1/time_pipeline_16_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606609290.690000, 1606609379.323000, 1606609379.323000, 1606609384.617000, 1606609384.617000, 1606609572.117000
1606609572.134000, 1606609605.900000, 1606609605.900000, 1606609611.318000, 1606609611.318000, 1606609772.791000
1606609772.828000, 1606609796.102000, 1606609796.102000, 1606609800.922000, 1606609800.922000, 1606609933.671000


==> result/multi/nfs/real/1/time_pipeline_16_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606609290.692000, 1606609379.415000, 1606609379.415000, 1606609384.182000, 1606609384.182000, 1606609543.480000
1606609543.495000, 1606609605.905000, 1606609605.905000, 1606609611.435000, 1606609611.435000, 1606609772.791000
1606609772.825000, 1606609796.065000, 1606609796.065000, 1606609802.093000, 1606609802.093000, 1606609974.506000


==> result/multi/nfs/real/1/time_pipeline_16_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606609290.694000, 1606609379.452000, 1606609379.452000, 1606609384.251000, 1606609384.251000, 1606609620.025000
1606609620.038000, 1606609748.498000, 1606609748.498000, 1606609753.115000, 1606609753.115000, 1606609826.047000
1606609826.063000, 1606609963.256000, 1606609963.256000, 1606609967.837000, 1606609967.837000, 1606609998.579000


==> result/multi/nfs/real/1/time_pipeline_16_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606609290.695000, 1606609379.452000, 1606609379.452000, 1606609384.494000, 1606609384.494000, 1606609564.551000
1606609564.576000, 1606609605.896000, 1606609605.896000, 1606609611.525000, 1606609611.525000, 1606609772.791000
1606609772.828000, 1606609796.061000, 1606609796.061000, 1606609801.291000, 1606609801.291000, 1606609952.416000


==> result/multi/nfs/real/1/time_pipeline_16_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606609290.702000, 1606609379.622000, 1606609379.622000, 1606609384.599000, 1606609384.599000, 1606609570.003000
1606609570.024000, 1606609605.903000, 1606609605.903000, 1606609611.295000, 1606609611.295000, 1606609773.403000
1606609773.423000, 1606609796.232000, 1606609796.232000, 1606609802.242000, 1606609802.242000, 1606609963.085000


==> result/multi/nfs/real/1/time_pipeline_16_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606609290.699000, 1606609379.617000, 1606609379.617000, 1606609384.944000, 1606609384.944000, 1606609584.613000
1606609584.630000, 1606609606.217000, 1606609606.217000, 1606609611.358000, 1606609611.358000, 1606609772.791000
1606609772.831000, 1606609796.187000, 1606609796.187000, 1606609801.315000, 1606609801.315000, 1606609952.769000


==> result/multi/nfs/real/1/time_pipeline_16_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606609290.699000, 1606609379.622000, 1606609379.622000, 1606609384.906000, 1606609384.906000, 1606609584.528000
1606609584.544000, 1606609606.205000, 1606609606.205000, 1606609611.599000, 1606609611.599000, 1606609772.791000
1606609772.825000, 1606609796.000000, 1606609796.000000, 1606609801.009000, 1606609801.009000, 1606609959.443000


==> result/multi/nfs/real/1/time_pipeline_17_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606610027.087000, 1606610121.332000, 1606610121.332000, 1606610126.121000, 1606610126.121000, 1606610279.296000
1606610279.311000, 1606610340.486000, 1606610340.486000, 1606610345.858000, 1606610345.858000, 1606610550.033000
1606610550.069000, 1606610578.762000, 1606610578.762000, 1606610584.044000, 1606610584.044000, 1606610749.429000


==> result/multi/nfs/real/1/time_pipeline_17_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606610027.104000, 1606610121.539000, 1606610121.539000, 1606610126.761000, 1606610126.761000, 1606610324.786000
1606610324.801000, 1606610346.696000, 1606610346.696000, 1606610352.493000, 1606610352.493000, 1606610553.428000
1606610553.465000, 1606610579.063000, 1606610579.063000, 1606610584.425000, 1606610584.425000, 1606610749.433000


==> result/multi/nfs/real/1/time_pipeline_17_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606610027.102000, 1606610121.541000, 1606610121.541000, 1606610126.729000, 1606610126.729000, 1606610325.603000
1606610325.617000, 1606610346.997000, 1606610346.997000, 1606610352.797000, 1606610352.797000, 1606610553.428000
1606610553.465000, 1606610579.082000, 1606610579.082000, 1606610585.224000, 1606610585.224000, 1606610749.290000


==> result/multi/nfs/real/1/time_pipeline_17_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606610027.102000, 1606610121.539000, 1606610121.539000, 1606610127.234000, 1606610127.234000, 1606610326.455000
1606610326.470000, 1606610347.227000, 1606610347.227000, 1606610352.974000, 1606610352.974000, 1606610553.428000
1606610553.465000, 1606610579.073000, 1606610579.073000, 1606610585.263000, 1606610585.263000, 1606610749.290000


==> result/multi/nfs/real/1/time_pipeline_17_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606610027.102000, 1606610121.539000, 1606610121.539000, 1606610126.296000, 1606610126.296000, 1606610298.468000
1606610298.483000, 1606610342.129000, 1606610342.129000, 1606610347.245000, 1606610347.245000, 1606610550.033000
1606610550.068000, 1606610578.797000, 1606610578.797000, 1606610584.199000, 1606610584.199000, 1606610749.293000


==> result/multi/nfs/real/1/time_pipeline_17_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606610027.105000, 1606610121.539000, 1606610121.539000, 1606610126.819000, 1606610126.819000, 1606610323.683000
1606610323.707000, 1606610346.164000, 1606610346.164000, 1606610352.393000, 1606610352.393000, 1606610553.577000
1606610553.606000, 1606610579.132000, 1606610579.132000, 1606610584.468000, 1606610584.468000, 1606610773.426000


==> result/multi/nfs/real/1/time_pipeline_17_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606610027.106000, 1606610121.539000, 1606610121.539000, 1606610126.377000, 1606610126.377000, 1606610300.858000
1606610300.874000, 1606610342.656000, 1606610342.656000, 1606610347.951000, 1606610347.951000, 1606610550.033000
1606610550.068000, 1606610578.749000, 1606610578.749000, 1606610583.784000, 1606610583.784000, 1606610749.428000


==> result/multi/nfs/real/1/time_pipeline_17_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606610027.106000, 1606610121.543000, 1606610121.543000, 1606610126.506000, 1606610126.506000, 1606610402.225000
1606610402.243000, 1606610519.042000, 1606610519.042000, 1606610523.447000, 1606610523.447000, 1606610553.431000
1606610554.048000, 1606610579.137000, 1606610579.137000, 1606610584.445000, 1606610584.445000, 1606610749.434000


==> result/multi/nfs/real/1/time_pipeline_17_17.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606610027.109000, 1606610121.545000, 1606610121.545000, 1606610126.767000, 1606610126.767000, 1606610324.679000
1606610324.693000, 1606610346.646000, 1606610346.646000, 1606610352.391000, 1606610352.391000, 1606610553.577000
1606610553.620000, 1606610579.132000, 1606610579.132000, 1606610584.425000, 1606610584.425000, 1606610749.434000


==> result/multi/nfs/real/1/time_pipeline_17_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606610027.088000, 1606610121.351000, 1606610121.351000, 1606610126.872000, 1606610126.872000, 1606610323.679000
1606610323.698000, 1606610346.146000, 1606610346.146000, 1606610352.086000, 1606610352.086000, 1606610550.033000
1606610550.068000, 1606610579.017000, 1606610579.017000, 1606610584.297000, 1606610584.297000, 1606610749.430000


==> result/multi/nfs/real/1/time_pipeline_17_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606610027.087000, 1606610121.180000, 1606610121.180000, 1606610126.420000, 1606610126.420000, 1606610339.048000
1606610339.065000, 1606610349.874000, 1606610349.874000, 1606610355.398000, 1606610355.398000, 1606610553.428000
1606610553.465000, 1606610579.062000, 1606610579.062000, 1606610585.434000, 1606610585.434000, 1606610749.426000


==> result/multi/nfs/real/1/time_pipeline_17_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606610027.089000, 1606610121.343000, 1606610121.343000, 1606610126.578000, 1606610126.578000, 1606610553.578000
1606610553.609000, 1606610579.132000, 1606610579.132000, 1606610584.444000, 1606610584.444000, 1606610749.294000
1606610749.372000, 1606610751.436000, 1606610751.436000, 1606610755.786000, 1606610755.786000, 1606610771.557000


==> result/multi/nfs/real/1/time_pipeline_17_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606610027.090000, 1606610121.371000, 1606610121.371000, 1606610126.806000, 1606610126.806000, 1606610323.683000
1606610323.708000, 1606610346.152000, 1606610346.152000, 1606610351.989000, 1606610351.989000, 1606610553.577000
1606610553.620000, 1606610579.129000, 1606610579.129000, 1606610584.452000, 1606610584.452000, 1606610760.951000


==> result/multi/nfs/real/1/time_pipeline_17_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606610027.092000, 1606610121.389000, 1606610121.389000, 1606610126.174000, 1606610126.174000, 1606610294.347000
1606610294.362000, 1606610340.793000, 1606610340.793000, 1606610346.149000, 1606610346.149000, 1606610550.033000
1606610550.068000, 1606610578.703000, 1606610578.703000, 1606610584.088000, 1606610584.088000, 1606610749.430000


==> result/multi/nfs/real/1/time_pipeline_17_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606610027.094000, 1606610121.446000, 1606610121.446000, 1606610127.048000, 1606610127.048000, 1606610328.394000
1606610328.408000, 1606610347.591000, 1606610347.591000, 1606610353.326000, 1606610353.326000, 1606610553.577000
1606610553.619000, 1606610579.132000, 1606610579.132000, 1606610584.693000, 1606610584.693000, 1606610749.344000


==> result/multi/nfs/real/1/time_pipeline_17_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606610027.095000, 1606610121.449000, 1606610121.449000, 1606610126.391000, 1606610126.391000, 1606610303.385000
1606610303.399000, 1606610343.316000, 1606610343.316000, 1606610348.659000, 1606610348.659000, 1606610550.033000
1606610550.068000, 1606610578.688000, 1606610578.688000, 1606610583.883000, 1606610583.883000, 1606610749.427000


==> result/multi/nfs/real/1/time_pipeline_17_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606610027.101000, 1606610121.539000, 1606610121.539000, 1606610127.068000, 1606610127.068000, 1606610323.854000
1606610323.876000, 1606610346.170000, 1606610346.170000, 1606610352.143000, 1606610352.143000, 1606610553.577000
1606610553.620000, 1606610579.132000, 1606610579.132000, 1606610584.411000, 1606610584.411000, 1606610749.431000


==> result/multi/nfs/real/1/time_pipeline_18_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606610796.047000, 1606610895.793000, 1606610895.793000, 1606610900.981000, 1606610900.981000, 1606611098.822000
1606611098.851000, 1606611126.140000, 1606611126.140000, 1606611131.633000, 1606611131.633000, 1606611366.519000
1606611366.533000, 1606611512.411000, 1606611512.411000, 1606611517.034000, 1606611517.034000, 1606611566.725000


==> result/multi/nfs/real/1/time_pipeline_18_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606610796.055000, 1606610896.075000, 1606610896.075000, 1606610901.286000, 1606610901.286000, 1606611098.821000
1606611098.850000, 1606611126.211000, 1606611126.211000, 1606611131.668000, 1606611131.668000, 1606611339.850000
1606611339.863000, 1606611343.961000, 1606611343.961000, 1606611349.312000, 1606611349.312000, 1606611517.211000


==> result/multi/nfs/real/1/time_pipeline_18_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606610796.058000, 1606610896.075000, 1606610896.075000, 1606610901.300000, 1606610901.300000, 1606611098.915000
1606611098.962000, 1606611126.713000, 1606611126.713000, 1606611132.173000, 1606611132.173000, 1606611314.723000
1606611314.745000, 1606611339.094000, 1606611339.094000, 1606611345.119000, 1606611345.119000, 1606611564.618000


==> result/multi/nfs/real/1/time_pipeline_18_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606610796.060000, 1606610896.075000, 1606610896.075000, 1606610901.293000, 1606610901.293000, 1606611098.914000
1606611098.955000, 1606611126.645000, 1606611126.645000, 1606611132.320000, 1606611132.320000, 1606611315.875000
1606611315.894000, 1606611339.092000, 1606611339.092000, 1606611345.063000, 1606611345.063000, 1606611517.030000


==> result/multi/nfs/real/1/time_pipeline_18_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606610796.060000, 1606610896.075000, 1606610896.075000, 1606610901.864000, 1606610901.864000, 1606611098.915000
1606611098.963000, 1606611126.713000, 1606611126.713000, 1606611131.622000, 1606611131.622000, 1606611348.769000
1606611348.784000, 1606611487.033000, 1606611487.033000, 1606611491.417000, 1606611491.417000, 1606611546.801000


==> result/multi/nfs/real/1/time_pipeline_18_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606610796.062000, 1606610896.075000, 1606610896.075000, 1606610901.522000, 1606610901.522000, 1606611098.915000
1606611098.955000, 1606611126.660000, 1606611126.660000, 1606611132.150000, 1606611132.150000, 1606611308.453000
1606611308.469000, 1606611338.982000, 1606611338.982000, 1606611344.987000, 1606611344.987000, 1606611517.008000


==> result/multi/nfs/real/1/time_pipeline_18_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606610796.064000, 1606610896.075000, 1606610896.075000, 1606610901.213000, 1606610901.213000, 1606611098.823000
1606611098.852000, 1606611125.706000, 1606611125.706000, 1606611131.148000, 1606611131.148000, 1606611254.521000
1606611254.537000, 1606611333.307000, 1606611333.307000, 1606611338.231000, 1606611338.231000, 1606611367.824000


==> result/multi/nfs/real/1/time_pipeline_18_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606610796.065000, 1606610896.078000, 1606610896.078000, 1606610901.509000, 1606610901.509000, 1606611098.915000
1606611098.962000, 1606611126.710000, 1606611126.710000, 1606611132.429000, 1606611132.429000, 1606611319.049000
1606611319.065000, 1606611339.287000, 1606611339.287000, 1606611345.369000, 1606611345.369000, 1606611517.215000


==> result/multi/nfs/real/1/time_pipeline_18_17.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606610796.067000, 1606610896.081000, 1606610896.081000, 1606610901.221000, 1606610901.221000, 1606611098.914000
1606611098.963000, 1606611126.713000, 1606611126.713000, 1606611132.409000, 1606611132.409000, 1606611318.623000
1606611318.637000, 1606611339.245000, 1606611339.245000, 1606611345.227000, 1606611345.227000, 1606611517.209000


==> result/multi/nfs/real/1/time_pipeline_18_18.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606610796.068000, 1606610896.080000, 1606610896.080000, 1606610901.219000, 1606610901.219000, 1606611105.558000
1606611105.574000, 1606611127.131000, 1606611127.131000, 1606611132.635000, 1606611132.635000, 1606611319.891000
1606611319.905000, 1606611339.397000, 1606611339.397000, 1606611345.407000, 1606611345.407000, 1606611546.444000


==> result/multi/nfs/real/1/time_pipeline_18_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606610796.047000, 1606610895.769000, 1606610895.769000, 1606610901.122000, 1606610901.122000, 1606611098.916000
1606611098.957000, 1606611126.656000, 1606611126.656000, 1606611132.107000, 1606611132.107000, 1606611356.274000
1606611356.290000, 1606611493.401000, 1606611493.401000, 1606611497.946000, 1606611497.946000, 1606611546.690000


==> result/multi/nfs/real/1/time_pipeline_18_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606610796.048000, 1606610895.820000, 1606610895.820000, 1606610901.197000, 1606610901.197000, 1606611098.914000
1606611098.962000, 1606611126.695000, 1606611126.695000, 1606611132.628000, 1606611132.628000, 1606611319.513000
1606611319.531000, 1606611339.342000, 1606611339.342000, 1606611345.350000, 1606611345.350000, 1606611546.452000


==> result/multi/nfs/real/1/time_pipeline_18_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606610796.050000, 1606610895.915000, 1606610895.915000, 1606610901.139000, 1606610901.139000, 1606611098.914000
1606611098.954000, 1606611126.662000, 1606611126.662000, 1606611132.321000, 1606611132.321000, 1606611316.461000
1606611316.476000, 1606611339.128000, 1606611339.128000, 1606611345.166000, 1606611345.166000, 1606611568.989000


==> result/multi/nfs/real/1/time_pipeline_18_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606610796.050000, 1606610895.923000, 1606610895.923000, 1606610901.474000, 1606610901.474000, 1606611098.914000
1606611098.962000, 1606611126.712000, 1606611126.712000, 1606611132.163000, 1606611132.163000, 1606611314.722000
1606611314.745000, 1606611339.093000, 1606611339.093000, 1606611344.935000, 1606611344.935000, 1606611516.969000


==> result/multi/nfs/real/1/time_pipeline_18_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606610796.051000, 1606610895.963000, 1606610895.963000, 1606610901.157000, 1606610901.157000, 1606611098.822000
1606611098.853000, 1606611126.260000, 1606611126.260000, 1606611131.709000, 1606611131.709000, 1606611339.864000
1606611339.878000, 1606611343.991000, 1606611343.991000, 1606611349.101000, 1606611349.101000, 1606611517.209000


==> result/multi/nfs/real/1/time_pipeline_18_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606610796.053000, 1606610895.982000, 1606610895.982000, 1606610901.512000, 1606610901.512000, 1606611098.983000
1606611099.012000, 1606611126.714000, 1606611126.714000, 1606611132.170000, 1606611132.170000, 1606611314.569000
1606611314.586000, 1606611339.092000, 1606611339.092000, 1606611345.060000, 1606611345.060000, 1606611516.965000


==> result/multi/nfs/real/1/time_pipeline_18_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606610796.054000, 1606610896.075000, 1606610896.075000, 1606610901.336000, 1606610901.336000, 1606611098.914000
1606611098.955000, 1606611126.659000, 1606611126.659000, 1606611132.144000, 1606611132.144000, 1606611318.302000
1606611318.316000, 1606611339.218000, 1606611339.218000, 1606611345.194000, 1606611345.194000, 1606611517.031000


==> result/multi/nfs/real/1/time_pipeline_18_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606610796.055000, 1606610896.075000, 1606610896.075000, 1606610901.360000, 1606610901.360000, 1606611098.915000
1606611098.956000, 1606611126.638000, 1606611126.638000, 1606611132.176000, 1606611132.176000, 1606611314.866000
1606611314.882000, 1606611339.088000, 1606611339.088000, 1606611345.070000, 1606611345.070000, 1606611516.990000


==> result/multi/nfs/real/1/time_pipeline_19_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606611592.096000, 1606611697.317000, 1606611697.317000, 1606611703.115000, 1606611703.115000, 1606611893.476000
1606611893.497000, 1606611920.957000, 1606611920.957000, 1606611926.459000, 1606611926.459000, 1606611967.442000
1606611967.456000, 1606612104.792000, 1606612104.792000, 1606612109.768000, 1606612109.768000, 1606612288.317000


==> result/multi/nfs/real/1/time_pipeline_19_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606611592.107000, 1606611697.522000, 1606611697.522000, 1606611702.710000, 1606611702.710000, 1606611900.937000
1606611900.951000, 1606611923.272000, 1606611923.272000, 1606611929.085000, 1606611929.085000, 1606612288.316000
1606612288.372000, 1606612297.575000, 1606612297.575000, 1606612302.774000, 1606612302.774000, 1606612363.335000


==> result/multi/nfs/real/1/time_pipeline_19_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606611592.110000, 1606611697.526000, 1606611697.526000, 1606611703.270000, 1606611703.270000, 1606611893.477000
1606611893.497000, 1606611920.731000, 1606611920.731000, 1606611926.450000, 1606611926.450000, 1606611999.946000
1606611999.962000, 1606612105.002000, 1606612105.002000, 1606612110.238000, 1606612110.238000, 1606612288.318000


==> result/multi/nfs/real/1/time_pipeline_19_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606611592.111000, 1606611697.526000, 1606611697.526000, 1606611702.739000, 1606611702.739000, 1606611893.710000
1606611893.728000, 1606611922.699000, 1606611922.699000, 1606611928.198000, 1606611928.198000, 1606612081.206000
1606612081.227000, 1606612113.682000, 1606612113.682000, 1606612119.509000, 1606612119.509000, 1606612300.430000


==> result/multi/nfs/real/1/time_pipeline_19_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606611592.118000, 1606611697.526000, 1606611697.526000, 1606611702.760000, 1606611702.760000, 1606611894.030000
1606611894.053000, 1606611922.723000, 1606611922.723000, 1606611928.326000, 1606611928.326000, 1606612110.446000
1606612110.468000, 1606612124.348000, 1606612124.348000, 1606612129.114000, 1606612129.114000, 1606612300.369000


==> result/multi/nfs/real/1/time_pipeline_19_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606611592.117000, 1606611697.526000, 1606611697.526000, 1606611702.872000, 1606611702.872000, 1606611894.105000
1606611894.125000, 1606611922.723000, 1606611922.723000, 1606611928.556000, 1606611928.556000, 1606612100.971000
1606612100.990000, 1606612117.321000, 1606612117.321000, 1606612123.140000, 1606612123.140000, 1606612300.374000


==> result/multi/nfs/real/1/time_pipeline_19_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606611592.119000, 1606611697.528000, 1606611697.528000, 1606611703.172000, 1606611703.172000, 1606611893.558000
1606611893.572000, 1606611922.218000, 1606611922.218000, 1606611927.710000, 1606611927.710000, 1606612061.675000
1606612061.690000, 1606612111.535000, 1606612111.535000, 1606612117.051000, 1606612117.051000, 1606612288.315000


==> result/multi/nfs/real/1/time_pipeline_19_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606611592.115000, 1606611697.526000, 1606611697.526000, 1606611702.749000, 1606611702.749000, 1606611893.975000
1606611894.001000, 1606611922.719000, 1606611922.719000, 1606611928.426000, 1606611928.426000, 1606612300.365000
1606612300.390000, 1606612302.611000, 1606612302.611000, 1606612307.834000, 1606612307.834000, 1606612367.868000


==> result/multi/nfs/real/1/time_pipeline_19_17.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606611592.118000, 1606611697.526000, 1606611697.526000, 1606611702.717000, 1606611702.717000, 1606611893.913000
1606611893.936000, 1606611922.702000, 1606611922.702000, 1606611928.249000, 1606611928.249000, 1606612086.025000
1606612086.044000, 1606612115.067000, 1606612115.067000, 1606612120.761000, 1606612120.761000, 1606612300.365000


==> result/multi/nfs/real/1/time_pipeline_19_18.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606611592.119000, 1606611697.531000, 1606611697.531000, 1606611702.766000, 1606611702.766000, 1606611893.722000
1606611893.747000, 1606611922.510000, 1606611922.510000, 1606611928.488000, 1606611928.488000, 1606612099.855000
1606612099.871000, 1606612117.164000, 1606612117.164000, 1606612123.100000, 1606612123.100000, 1606612300.371000


==> result/multi/nfs/real/1/time_pipeline_19_19.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606611592.121000, 1606611697.528000, 1606611697.528000, 1606611703.305000, 1606611703.305000, 1606611893.604000
1606611893.622000, 1606611922.601000, 1606611922.601000, 1606611928.415000, 1606611928.415000, 1606612288.315000
1606612288.352000, 1606612297.573000, 1606612297.573000, 1606612302.186000, 1606612302.186000, 1606612369.809000


==> result/multi/nfs/real/1/time_pipeline_19_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606611592.096000, 1606611697.338000, 1606611697.338000, 1606611702.557000, 1606611702.557000, 1606611893.604000
1606611893.621000, 1606611922.562000, 1606611922.562000, 1606611928.059000, 1606611928.059000, 1606612081.271000
1606612081.292000, 1606612113.687000, 1606612113.687000, 1606612119.476000, 1606612119.476000, 1606612302.941000


==> result/multi/nfs/real/1/time_pipeline_19_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606611592.096000, 1606611697.148000, 1606611697.148000, 1606611702.312000, 1606611702.312000, 1606611893.427000
1606611893.443000, 1606611919.263000, 1606611919.263000, 1606611924.538000, 1606611924.538000, 1606611964.779000
1606611964.794000, 1606612104.555000, 1606612104.555000, 1606612109.519000, 1606612109.519000, 1606612288.318000


==> result/multi/nfs/real/1/time_pipeline_19_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606611592.097000, 1606611697.347000, 1606611697.347000, 1606611703.044000, 1606611703.044000, 1606611893.849000
1606611893.872000, 1606611922.678000, 1606611922.678000, 1606611927.896000, 1606611927.896000, 1606612073.726000
1606612073.742000, 1606612113.119000, 1606612113.119000, 1606612118.764000, 1606612118.764000, 1606612300.567000


==> result/multi/nfs/real/1/time_pipeline_19_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606611592.098000, 1606611697.262000, 1606611697.262000, 1606611702.933000, 1606611702.933000, 1606611893.849000
1606611893.873000, 1606611922.678000, 1606611922.678000, 1606611928.257000, 1606611928.257000, 1606612288.315000
1606612288.355000, 1606612297.576000, 1606612297.576000, 1606612302.541000, 1606612302.541000, 1606612364.322000


==> result/multi/nfs/real/1/time_pipeline_19_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606611592.100000, 1606611697.369000, 1606611697.369000, 1606611702.950000, 1606611702.950000, 1606611894.159000
1606611894.190000, 1606611922.739000, 1606611922.739000, 1606611928.285000, 1606611928.285000, 1606612106.995000
1606612107.017000, 1606612119.872000, 1606612119.872000, 1606612125.700000, 1606612125.700000, 1606612300.368000


==> result/multi/nfs/real/1/time_pipeline_19_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606611592.102000, 1606611697.391000, 1606611697.391000, 1606611702.694000, 1606611702.694000, 1606611893.658000
1606611893.677000, 1606611922.656000, 1606611922.656000, 1606611928.346000, 1606611928.346000, 1606612113.400000
1606612113.416000, 1606612171.366000, 1606612171.366000, 1606612176.051000, 1606612176.051000, 1606612300.371000


==> result/multi/nfs/real/1/time_pipeline_19_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606611592.105000, 1606611697.443000, 1606611697.443000, 1606611702.626000, 1606611702.626000, 1606611893.913000
1606611893.943000, 1606611922.737000, 1606611922.737000, 1606611928.710000, 1606611928.710000, 1606612097.147000
1606612097.166000, 1606612116.858000, 1606612116.858000, 1606612122.569000, 1606612122.569000, 1606612300.372000


==> result/multi/nfs/real/1/time_pipeline_19_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606611592.108000, 1606611697.526000, 1606611697.526000, 1606611702.866000, 1606611702.866000, 1606611893.771000
1606611893.795000, 1606611922.614000, 1606611922.614000, 1606611928.201000, 1606611928.201000, 1606612086.370000
1606612086.387000, 1606612115.240000, 1606612115.240000, 1606612120.943000, 1606612120.943000, 1606612300.366000


==> result/multi/nfs/real/1/time_pipeline_1_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606603773.929000, 1606603779.529000, 1606603779.529000, 1606603783.873000, 1606603783.873000, 1606603793.548000
1606603793.561000, 1606603795.335000, 1606603795.335000, 1606603799.676000, 1606603799.676000, 1606603809.420000
1606603809.434000, 1606603811.198000, 1606603811.198000, 1606603815.538000, 1606603815.538000, 1606603826.004000


==> result/multi/nfs/real/1/time_pipeline_20_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606612393.515000, 1606612504.306000, 1606612504.306000, 1606612509.824000, 1606612509.824000, 1606612703.654000
1606612703.696000, 1606612731.979000, 1606612731.979000, 1606612737.550000, 1606612737.550000, 1606612970.093000
1606612970.112000, 1606612992.330000, 1606612992.330000, 1606612998.066000, 1606612998.066000, 1606613164.229000


==> result/multi/nfs/real/1/time_pipeline_20_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606612393.528000, 1606612504.551000, 1606612504.551000, 1606612510.424000, 1606612510.424000, 1606612703.654000
1606612703.705000, 1606612733.332000, 1606612733.332000, 1606612738.828000, 1606612738.828000, 1606612970.726000
1606612970.795000, 1606612992.729000, 1606612992.729000, 1606612998.501000, 1606612998.501000, 1606613164.234000


==> result/multi/nfs/real/1/time_pipeline_20_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606612393.529000, 1606612504.551000, 1606612504.551000, 1606612509.791000, 1606612509.791000, 1606612703.654000
1606612703.695000, 1606612732.105000, 1606612732.105000, 1606612737.600000, 1606612737.600000, 1606612970.100000
1606612970.119000, 1606612992.693000, 1606612992.693000, 1606612998.466000, 1606612998.466000, 1606613164.040000


==> result/multi/nfs/real/1/time_pipeline_20_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606612393.529000, 1606612504.551000, 1606612504.551000, 1606612509.746000, 1606612509.746000, 1606612703.654000
1606612703.699000, 1606612732.278000, 1606612732.278000, 1606612737.850000, 1606612737.850000, 1606613164.023000
1606613164.038000, 1606613169.224000, 1606613169.224000, 1606613174.057000, 1606613174.057000, 1606613221.302000


==> result/multi/nfs/real/1/time_pipeline_20_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606612393.530000, 1606612504.551000, 1606612504.551000, 1606612509.763000, 1606612509.763000, 1606612703.654000
1606612703.696000, 1606612732.218000, 1606612732.218000, 1606612737.815000, 1606612737.815000, 1606613160.331000
1606613160.349000, 1606613162.506000, 1606613162.506000, 1606613167.909000, 1606613167.909000, 1606613199.382000


==> result/multi/nfs/real/1/time_pipeline_20_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606612393.532000, 1606612504.551000, 1606612504.551000, 1606612509.771000, 1606612509.771000, 1606612703.654000
1606612703.705000, 1606612733.335000, 1606612733.335000, 1606612738.869000, 1606612738.869000, 1606612970.726000
1606612970.786000, 1606612992.726000, 1606612992.726000, 1606612998.498000, 1606612998.498000, 1606613164.239000


==> result/multi/nfs/real/1/time_pipeline_20_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606612393.533000, 1606612504.551000, 1606612504.551000, 1606612509.784000, 1606612509.784000, 1606612703.653000
1606612703.705000, 1606612733.336000, 1606612733.336000, 1606612738.936000, 1606612738.936000, 1606612970.688000
1606612970.733000, 1606612992.651000, 1606612992.651000, 1606612998.471000, 1606612998.471000, 1606613164.240000


==> result/multi/nfs/real/1/time_pipeline_20_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606612393.533000, 1606612504.551000, 1606612504.551000, 1606612509.742000, 1606612509.742000, 1606612703.673000
1606612703.714000, 1606612733.340000, 1606612733.340000, 1606612738.951000, 1606612738.951000, 1606612970.728000
1606612970.824000, 1606612992.693000, 1606612992.693000, 1606612998.486000, 1606612998.486000, 1606613164.237000


==> result/multi/nfs/real/1/time_pipeline_20_17.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606612393.536000, 1606612504.551000, 1606612504.551000, 1606612510.176000, 1606612510.176000, 1606612703.654000
1606612703.696000, 1606612732.210000, 1606612732.210000, 1606612737.804000, 1606612737.804000, 1606612970.112000
1606612970.127000, 1606612992.593000, 1606612992.593000, 1606612998.371000, 1606612998.371000, 1606613164.091000


==> result/multi/nfs/real/1/time_pipeline_20_18.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606612393.538000, 1606612504.554000, 1606612504.554000, 1606612509.745000, 1606612509.745000, 1606612703.654000
1606612703.705000, 1606612733.343000, 1606612733.343000, 1606612738.829000, 1606612738.829000, 1606612970.726000
1606612970.804000, 1606612992.729000, 1606612992.729000, 1606612998.489000, 1606612998.489000, 1606613164.238000


==> result/multi/nfs/real/1/time_pipeline_20_19.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606612393.539000, 1606612504.556000, 1606612504.556000, 1606612509.747000, 1606612509.747000, 1606612703.654000
1606612703.704000, 1606612733.342000, 1606612733.342000, 1606612738.968000, 1606612738.968000, 1606613164.028000
1606613164.060000, 1606613169.193000, 1606613169.193000, 1606613173.792000, 1606613173.792000, 1606613225.051000


==> result/multi/nfs/real/1/time_pipeline_20_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606612393.515000, 1606612504.219000, 1606612504.219000, 1606612509.684000, 1606612509.684000, 1606612715.394000
1606612715.410000, 1606612734.915000, 1606612734.915000, 1606612741.041000, 1606612741.041000, 1606612970.677000
1606612971.024000, 1606612992.693000, 1606612992.693000, 1606612998.433000, 1606612998.433000, 1606613164.176000


==> result/multi/nfs/real/1/time_pipeline_20_20.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606612393.540000, 1606612504.557000, 1606612504.557000, 1606612509.750000, 1606612509.750000, 1606612703.654000
1606612703.704000, 1606612733.344000, 1606612733.344000, 1606612738.815000, 1606612738.815000, 1606613164.052000
1606613164.083000, 1606613169.223000, 1606613169.223000, 1606613173.890000, 1606613173.890000, 1606613221.538000


==> result/multi/nfs/real/1/time_pipeline_20_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606612393.517000, 1606612504.318000, 1606612504.318000, 1606612509.521000, 1606612509.521000, 1606612649.405000
1606612649.419000, 1606612700.420000, 1606612700.420000, 1606612705.542000, 1606612705.542000, 1606612771.548000
1606612771.563000, 1606612898.171000, 1606612898.171000, 1606612903.339000, 1606612903.339000, 1606613160.321000


==> result/multi/nfs/real/1/time_pipeline_20_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606612393.517000, 1606612504.312000, 1606612504.312000, 1606612509.519000, 1606612509.519000, 1606612630.826000
1606612630.842000, 1606612700.416000, 1606612700.416000, 1606612705.020000, 1606612705.020000, 1606612810.914000
1606612810.928000, 1606612898.360000, 1606612898.360000, 1606612903.704000, 1606612903.704000, 1606613164.028000


==> result/multi/nfs/real/1/time_pipeline_20_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606612393.518000, 1606612504.323000, 1606612504.323000, 1606612509.623000, 1606612509.623000, 1606612703.653000
1606612703.700000, 1606612733.330000, 1606612733.330000, 1606612738.904000, 1606612738.904000, 1606612970.736000
1606612970.762000, 1606612992.726000, 1606612992.726000, 1606612998.503000, 1606612998.503000, 1606613164.234000


==> result/multi/nfs/real/1/time_pipeline_20_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606612393.520000, 1606612504.399000, 1606612504.399000, 1606612509.928000, 1606612509.928000, 1606612703.654000
1606612703.704000, 1606612733.334000, 1606612733.334000, 1606612738.974000, 1606612738.974000, 1606612970.737000
1606612970.827000, 1606612992.726000, 1606612992.726000, 1606612998.791000, 1606612998.791000, 1606613164.237000


==> result/multi/nfs/real/1/time_pipeline_20_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606612393.523000, 1606612504.439000, 1606612504.439000, 1606612509.632000, 1606612509.632000, 1606612703.654000
1606612703.700000, 1606612732.262000, 1606612732.262000, 1606612737.921000, 1606612737.921000, 1606612970.530000
1606612970.547000, 1606612992.625000, 1606612992.625000, 1606612998.388000, 1606612998.388000, 1606613164.120000


==> result/multi/nfs/real/1/time_pipeline_20_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606612393.524000, 1606612504.541000, 1606612504.541000, 1606612509.733000, 1606612509.733000, 1606612716.362000
1606612716.376000, 1606612734.981000, 1606612734.981000, 1606612740.910000, 1606612740.910000, 1606612970.096000
1606612970.172000, 1606612991.433000, 1606612991.433000, 1606612997.138000, 1606612997.138000, 1606613164.228000


==> result/multi/nfs/real/1/time_pipeline_20_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606612393.525000, 1606612504.549000, 1606612504.549000, 1606612510.154000, 1606612510.154000, 1606612703.653000
1606612703.696000, 1606612732.218000, 1606612732.218000, 1606612737.785000, 1606612737.785000, 1606612970.100000
1606612970.119000, 1606612992.584000, 1606612992.584000, 1606612998.338000, 1606612998.338000, 1606613164.110000


==> result/multi/nfs/real/1/time_pipeline_21_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606613250.003000, 1606613366.579000, 1606613366.579000, 1606613372.079000, 1606613372.079000, 1606613588.874000
1606613588.901000, 1606613636.060000, 1606613636.060000, 1606613642.128000, 1606613642.128000, 1606614025.943000
1606614025.957000, 1606614050.585000, 1606614050.585000, 1606614055.248000, 1606614055.248000, 1606614100.093000


==> result/multi/nfs/real/1/time_pipeline_21_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606613250.016000, 1606613366.849000, 1606613366.849000, 1606613372.174000, 1606613372.174000, 1606613607.883000
1606613607.900000, 1606613636.389000, 1606613636.389000, 1606613642.546000, 1606613642.546000, 1606613857.914000
1606613857.986000, 1606613876.231000, 1606613876.231000, 1606613881.912000, 1606613881.912000, 1606614063.927000


==> result/multi/nfs/real/1/time_pipeline_21_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606613250.016000, 1606613366.849000, 1606613366.849000, 1606613372.044000, 1606613372.044000, 1606613588.874000
1606613588.901000, 1606613636.060000, 1606613636.060000, 1606613642.159000, 1606613642.159000, 1606613833.495000
1606613833.528000, 1606613870.532000, 1606613870.532000, 1606613876.406000, 1606613876.406000, 1606614063.930000


==> result/multi/nfs/real/1/time_pipeline_21_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606613250.018000, 1606613366.849000, 1606613366.849000, 1606613372.013000, 1606613372.013000, 1606613632.746000
1606613632.760000, 1606613639.346000, 1606613639.346000, 1606613644.936000, 1606613644.936000, 1606613857.731000
1606613857.859000, 1606613876.006000, 1606613876.006000, 1606613882.058000, 1606613882.058000, 1606614063.948000


==> result/multi/nfs/real/1/time_pipeline_21_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606613250.019000, 1606613366.849000, 1606613366.849000, 1606613372.042000, 1606613372.042000, 1606613588.874000
1606613588.901000, 1606613636.064000, 1606613636.064000, 1606613642.043000, 1606613642.043000, 1606613810.858000
1606613810.893000, 1606613869.502000, 1606613869.502000, 1606613874.993000, 1606613874.993000, 1606614063.937000


==> result/multi/nfs/real/1/time_pipeline_21_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606613250.020000, 1606613366.849000, 1606613366.849000, 1606613372.042000, 1606613372.042000, 1606613603.575000
1606613603.600000, 1606613636.080000, 1606613636.080000, 1606613642.427000, 1606613642.427000, 1606614108.499000
1606614108.535000, 1606614114.396000, 1606614114.396000, 1606614119.052000, 1606614119.052000, 1606614144.158000


==> result/multi/nfs/real/1/time_pipeline_21_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606613250.020000, 1606613366.849000, 1606613366.849000, 1606613372.356000, 1606613372.356000, 1606613608.489000
1606613608.504000, 1606613636.511000, 1606613636.511000, 1606613642.538000, 1606613642.538000, 1606613857.915000
1606613857.987000, 1606613876.227000, 1606613876.227000, 1606613882.038000, 1606613882.038000, 1606614063.941000


==> result/multi/nfs/real/1/time_pipeline_21_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606613250.022000, 1606613366.849000, 1606613366.849000, 1606613372.040000, 1606613372.040000, 1606613663.051000
1606613663.070000, 1606613855.970000, 1606613855.970000, 1606613861.015000, 1606613861.015000, 1606614036.183000
1606614036.202000, 1606614050.724000, 1606614050.724000, 1606614055.929000, 1606614055.929000, 1606614097.948000


==> result/multi/nfs/real/1/time_pipeline_21_17.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606613250.022000, 1606613366.849000, 1606613366.849000, 1606613372.791000, 1606613372.791000, 1606613611.638000
1606613611.653000, 1606613637.127000, 1606613637.127000, 1606613643.137000, 1606613643.137000, 1606613857.939000
1606613858.024000, 1606613876.235000, 1606613876.235000, 1606613882.013000, 1606613882.013000, 1606614063.931000


==> result/multi/nfs/real/1/time_pipeline_21_18.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606613250.026000, 1606613366.849000, 1606613366.849000, 1606613372.039000, 1606613372.039000, 1606613689.451000
1606613689.465000, 1606613858.435000, 1606613858.435000, 1606613863.500000, 1606613863.500000, 1606614055.665000
1606614055.704000, 1606614068.425000, 1606614068.425000, 1606614072.786000, 1606614072.786000, 1606614111.624000


==> result/multi/nfs/real/1/time_pipeline_21_19.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606613250.027000, 1606613366.854000, 1606613366.854000, 1606613372.044000, 1606613372.044000, 1606613590.412000
1606613590.437000, 1606613636.065000, 1606613636.065000, 1606613642.139000, 1606613642.139000, 1606613814.679000
1606613814.709000, 1606613869.997000, 1606613869.997000, 1606613875.537000, 1606613875.537000, 1606614063.934000


==> result/multi/nfs/real/1/time_pipeline_21_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606613250.003000, 1606613366.545000, 1606613366.545000, 1606613372.183000, 1606613372.183000, 1606613608.905000
1606613608.920000, 1606613636.595000, 1606613636.595000, 1606613642.670000, 1606613642.670000, 1606613857.931000
1606613858.002000, 1606613876.234000, 1606613876.234000, 1606613882.016000, 1606613882.016000, 1606614063.928000


==> result/multi/nfs/real/1/time_pipeline_21_20.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606613250.028000, 1606613366.851000, 1606613366.851000, 1606613372.088000, 1606613372.088000, 1606613606.692000
1606613606.706000, 1606613636.201000, 1606613636.201000, 1606613642.255000, 1606613642.255000, 1606614036.184000
1606614036.218000, 1606614050.759000, 1606614050.759000, 1606614055.999000, 1606614055.999000, 1606614097.776000


==> result/multi/nfs/real/1/time_pipeline_21_21.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606613250.030000, 1606613366.856000, 1606613366.856000, 1606613372.795000, 1606613372.795000, 1606613611.764000
1606613611.780000, 1606613637.143000, 1606613637.143000, 1606613643.160000, 1606613643.160000, 1606613857.452000
1606613857.505000, 1606613875.703000, 1606613875.703000, 1606613881.599000, 1606613881.599000, 1606614151.158000


==> result/multi/nfs/real/1/time_pipeline_21_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606613250.003000, 1606613366.607000, 1606613366.607000, 1606613372.181000, 1606613372.181000, 1606613607.984000
1606613608.003000, 1606613636.409000, 1606613636.409000, 1606613642.420000, 1606613642.420000, 1606613856.714000
1606613856.752000, 1606613874.655000, 1606613874.655000, 1606613880.653000, 1606613880.653000, 1606614063.920000


==> result/multi/nfs/real/1/time_pipeline_21_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606613250.004000, 1606613366.576000, 1606613366.576000, 1606613371.759000, 1606613371.759000, 1606613551.795000
1606613551.810000, 1606613629.821000, 1606613629.821000, 1606613634.753000, 1606613634.753000, 1606613678.701000
1606613678.717000, 1606613856.625000, 1606613856.625000, 1606613861.826000, 1606613861.826000, 1606614055.667000


==> result/multi/nfs/real/1/time_pipeline_21_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606613250.006000, 1606613366.606000, 1606613366.606000, 1606613371.791000, 1606613371.791000, 1606613553.443000
1606613553.458000, 1606613631.628000, 1606613631.628000, 1606613636.659000, 1606613636.659000, 1606613683.805000
1606613683.820000, 1606613857.015000, 1606613857.015000, 1606613862.135000, 1606613862.135000, 1606614055.667000


==> result/multi/nfs/real/1/time_pipeline_21_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606613250.007000, 1606613366.693000, 1606613366.693000, 1606613372.143000, 1606613372.143000, 1606613606.857000
1606613606.876000, 1606613636.201000, 1606613636.201000, 1606613642.326000, 1606613642.326000, 1606614108.958000
1606614109.001000, 1606614114.398000, 1606614114.398000, 1606614119.152000, 1606614119.152000, 1606614144.562000


==> result/multi/nfs/real/1/time_pipeline_21_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606613250.009000, 1606613366.706000, 1606613366.706000, 1606613371.899000, 1606613371.899000, 1606613554.087000
1606613554.101000, 1606613632.441000, 1606613632.441000, 1606613637.609000, 1606613637.609000, 1606613684.259000
1606613684.273000, 1606613857.128000, 1606613857.128000, 1606613862.286000, 1606613862.286000, 1606614055.668000


==> result/multi/nfs/real/1/time_pipeline_21_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606613250.012000, 1606613366.849000, 1606613366.849000, 1606613372.044000, 1606613372.044000, 1606613590.413000
1606613590.437000, 1606613636.066000, 1606613636.066000, 1606613642.221000, 1606613642.221000, 1606613877.857000
1606613877.895000, 1606614018.792000, 1606614018.792000, 1606614023.391000, 1606614023.391000, 1606614151.149000


==> result/multi/nfs/real/1/time_pipeline_21_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606613250.011000, 1606613366.843000, 1606613366.843000, 1606613372.071000, 1606613372.071000, 1606613603.575000
1606613603.600000, 1606613636.081000, 1606613636.081000, 1606613642.029000, 1606613642.029000, 1606613811.020000
1606613811.041000, 1606613869.516000, 1606613869.516000, 1606613875.004000, 1606613875.004000, 1606614063.932000


==> result/multi/nfs/real/1/time_pipeline_22_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606614177.072000, 1606614298.973000, 1606614298.973000, 1606614304.421000, 1606614304.421000, 1606614559.078000
1606614559.149000, 1606614590.641000, 1606614590.641000, 1606614596.266000, 1606614596.266000, 1606614844.270000
1606614844.736000, 1606614875.066000, 1606614875.066000, 1606614880.921000, 1606614880.921000, 1606615082.696000


==> result/multi/nfs/real/1/time_pipeline_22_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606614177.083000, 1606614299.315000, 1606614299.315000, 1606614304.928000, 1606614304.928000, 1606614559.079000
1606614559.143000, 1606614590.930000, 1606614590.930000, 1606614596.037000, 1606614596.037000, 1606614844.386000
1606614845.142000, 1606614875.394000, 1606614875.394000, 1606614881.534000, 1606614881.534000, 1606615092.036000


==> result/multi/nfs/real/1/time_pipeline_22_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606614177.086000, 1606614299.315000, 1606614299.315000, 1606614305.550000, 1606614305.550000, 1606614560.368000
1606614560.399000, 1606614591.039000, 1606614591.039000, 1606614597.944000, 1606614597.944000, 1606614844.172000
1606614844.303000, 1606614873.426000, 1606614873.426000, 1606614879.014000, 1606614879.014000, 1606614904.341000


==> result/multi/nfs/real/1/time_pipeline_22_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606614177.085000, 1606614299.316000, 1606614299.316000, 1606614305.166000, 1606614305.166000, 1606614559.079000
1606614559.149000, 1606614590.959000, 1606614590.959000, 1606614596.068000, 1606614596.068000, 1606614844.341000
1606614845.151000, 1606614875.394000, 1606614875.394000, 1606614881.500000, 1606614881.500000, 1606615087.961000


==> result/multi/nfs/real/1/time_pipeline_22_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606614177.088000, 1606614299.316000, 1606614299.316000, 1606614304.825000, 1606614304.825000, 1606614559.077000
1606614559.149000, 1606614590.853000, 1606614590.853000, 1606614596.627000, 1606614596.627000, 1606614844.574000
1606614845.491000, 1606614875.397000, 1606614875.397000, 1606614881.026000, 1606614881.026000, 1606615067.695000


==> result/multi/nfs/real/1/time_pipeline_22_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606614177.088000, 1606614299.316000, 1606614299.316000, 1606614305.158000, 1606614305.158000, 1606614559.077000
1606614559.130000, 1606614591.028000, 1606614591.028000, 1606614597.008000, 1606614597.008000, 1606614844.128000
1606614844.317000, 1606614875.140000, 1606614875.140000, 1606614880.760000, 1606614880.760000, 1606615068.137000


==> result/multi/nfs/real/1/time_pipeline_22_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606614177.090000, 1606614299.322000, 1606614299.322000, 1606614305.397000, 1606614305.397000, 1606614559.083000
1606614559.138000, 1606614591.028000, 1606614591.028000, 1606614596.739000, 1606614596.739000, 1606614844.337000
1606614845.152000, 1606614875.392000, 1606614875.392000, 1606614880.687000, 1606614880.687000, 1606615050.843000


==> result/multi/nfs/real/1/time_pipeline_22_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606614177.092000, 1606614299.320000, 1606614299.320000, 1606614305.265000, 1606614305.265000, 1606614559.079000
1606614559.135000, 1606614591.028000, 1606614591.028000, 1606614596.476000, 1606614596.476000, 1606614844.346000
1606614845.146000, 1606614875.219000, 1606614875.219000, 1606614880.777000, 1606614880.777000, 1606615068.080000


==> result/multi/nfs/real/1/time_pipeline_22_17.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606614177.094000, 1606614299.319000, 1606614299.319000, 1606614305.502000, 1606614305.502000, 1606614559.182000
1606614559.213000, 1606614591.030000, 1606614591.030000, 1606614596.574000, 1606614596.574000, 1606614844.164000
1606614844.450000, 1606614875.001000, 1606614875.001000, 1606614880.424000, 1606614880.424000, 1606615018.722000


==> result/multi/nfs/real/1/time_pipeline_22_18.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606614177.095000, 1606614299.316000, 1606614299.316000, 1606614305.288000, 1606614305.288000, 1606614559.076000
1606614559.130000, 1606614591.025000, 1606614591.025000, 1606614596.481000, 1606614596.481000, 1606614844.586000
1606614845.517000, 1606614875.295000, 1606614875.295000, 1606614881.112000, 1606614881.112000, 1606615094.569000


==> result/multi/nfs/real/1/time_pipeline_22_19.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606614177.097000, 1606614299.316000, 1606614299.316000, 1606614304.282000, 1606614304.282000, 1606614559.077000
1606614559.124000, 1606614591.025000, 1606614591.025000, 1606614596.542000, 1606614596.542000, 1606614844.449000
1606614845.326000, 1606614875.359000, 1606614875.359000, 1606614881.046000, 1606614881.046000, 1606615083.493000


==> result/multi/nfs/real/1/time_pipeline_22_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606614177.072000, 1606614298.903000, 1606614298.903000, 1606614304.577000, 1606614304.577000, 1606614559.076000
1606614559.124000, 1606614591.028000, 1606614591.028000, 1606614596.622000, 1606614596.622000, 1606614844.838000
1606614845.819000, 1606614875.399000, 1606614875.399000, 1606614882.309000, 1606614882.309000, 1606615039.493000


==> result/multi/nfs/real/1/time_pipeline_22_20.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606614177.098000, 1606614299.316000, 1606614299.316000, 1606614304.964000, 1606614304.964000, 1606614559.078000
1606614559.149000, 1606614590.924000, 1606614590.924000, 1606614596.378000, 1606614596.378000, 1606614844.486000
1606614845.369000, 1606614875.396000, 1606614875.396000, 1606614881.131000, 1606614881.131000, 1606615080.675000


==> result/multi/nfs/real/1/time_pipeline_22_21.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606614177.099000, 1606614299.316000, 1606614299.316000, 1606614305.123000, 1606614305.123000, 1606614559.077000
1606614559.125000, 1606614591.028000, 1606614591.028000, 1606614596.653000, 1606614596.653000, 1606614844.928000
1606614845.868000, 1606614875.363000, 1606614875.363000, 1606614880.481000, 1606614880.481000, 1606615096.923000


==> result/multi/nfs/real/1/time_pipeline_22_22.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606614177.098000, 1606614299.316000, 1606614299.316000, 1606614304.332000, 1606614304.332000, 1606614559.077000
1606614559.123000, 1606614591.025000, 1606614591.025000, 1606614597.033000, 1606614597.033000, 1606614844.120000
1606614844.164000, 1606614874.121000, 1606614874.121000, 1606614879.670000, 1606614879.670000, 1606615068.134000


==> result/multi/nfs/real/1/time_pipeline_22_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606614177.072000, 1606614299.015000, 1606614299.015000, 1606614304.478000, 1606614304.478000, 1606614559.078000
1606614559.149000, 1606614590.716000, 1606614590.716000, 1606614596.323000, 1606614596.323000, 1606614844.261000
1606614844.753000, 1606614875.096000, 1606614875.096000, 1606614881.013000, 1606614881.013000, 1606615093.670000


==> result/multi/nfs/real/1/time_pipeline_22_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606614177.073000, 1606614298.962000, 1606614298.962000, 1606614304.517000, 1606614304.517000, 1606614559.081000
1606614559.143000, 1606614590.602000, 1606614590.602000, 1606614596.083000, 1606614596.083000, 1606614844.178000
1606614844.474000, 1606614874.699000, 1606614874.699000, 1606614880.274000, 1606614880.274000, 1606615068.136000


==> result/multi/nfs/real/1/time_pipeline_22_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606614177.076000, 1606614299.112000, 1606614299.112000, 1606614304.586000, 1606614304.586000, 1606614559.078000
1606614559.148000, 1606614590.695000, 1606614590.695000, 1606614596.267000, 1606614596.267000, 1606614844.358000
1606614845.147000, 1606614875.393000, 1606614875.393000, 1606614881.423000, 1606614881.423000, 1606615086.919000


==> result/multi/nfs/real/1/time_pipeline_22_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606614177.077000, 1606614299.142000, 1606614299.142000, 1606614305.018000, 1606614305.018000, 1606614559.084000
1606614559.150000, 1606614590.960000, 1606614590.960000, 1606614597.665000, 1606614597.665000, 1606614844.073000
1606614844.140000, 1606614871.686000, 1606614871.686000, 1606614878.103000, 1606614878.103000, 1606614896.516000


==> result/multi/nfs/real/1/time_pipeline_22_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606614177.079000, 1606614299.316000, 1606614299.316000, 1606614304.980000, 1606614304.980000, 1606614559.081000
1606614559.149000, 1606614590.927000, 1606614590.927000, 1606614596.528000, 1606614596.528000, 1606614844.699000
1606614845.645000, 1606614875.397000, 1606614875.397000, 1606614882.299000, 1606614882.299000, 1606615092.756000


==> result/multi/nfs/real/1/time_pipeline_22_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606614177.081000, 1606614299.316000, 1606614299.316000, 1606614305.082000, 1606614305.082000, 1606614559.077000
1606614559.124000, 1606614591.025000, 1606614591.025000, 1606614596.902000, 1606614596.902000, 1606614844.250000
1606614844.810000, 1606614875.137000, 1606614875.137000, 1606614881.056000, 1606614881.056000, 1606615094.615000


==> result/multi/nfs/real/1/time_pipeline_22_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606614177.081000, 1606614299.316000, 1606614299.316000, 1606614304.794000, 1606614304.794000, 1606614559.082000
1606614559.150000, 1606614590.814000, 1606614590.814000, 1606614597.331000, 1606614597.331000, 1606614844.777000
1606614845.188000, 1606614875.205000, 1606614875.205000, 1606614880.948000, 1606614880.948000, 1606615080.389000


==> result/multi/nfs/real/1/time_pipeline_23_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606615122.387000, 1606615249.932000, 1606615249.932000, 1606615255.634000, 1606615255.634000, 1606615473.662000
1606615473.696000, 1606615509.307000, 1606615509.307000, 1606615515.767000, 1606615515.767000, 1606615773.365000
1606615773.441000, 1606615794.818000, 1606615794.818000, 1606615800.459000, 1606615800.459000, 1606615988.881000


==> result/multi/nfs/real/1/time_pipeline_23_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606615122.399000, 1606615250.172000, 1606615250.172000, 1606615256.047000, 1606615256.047000, 1606615476.479000
1606615476.506000, 1606615509.466000, 1606615509.466000, 1606615516.133000, 1606615516.133000, 1606615767.337000
1606615767.474000, 1606615792.454000, 1606615792.454000, 1606615798.898000, 1606615798.898000, 1606615988.965000


==> result/multi/nfs/real/1/time_pipeline_23_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606615122.403000, 1606615250.172000, 1606615250.172000, 1606615255.960000, 1606615255.960000, 1606615475.788000
1606615475.810000, 1606615509.392000, 1606615509.392000, 1606615516.623000, 1606615516.623000, 1606615767.373000
1606615767.484000, 1606615792.437000, 1606615792.437000, 1606615798.851000, 1606615798.851000, 1606615988.901000


==> result/multi/nfs/real/1/time_pipeline_23_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606615122.402000, 1606615250.172000, 1606615250.172000, 1606615256.063000, 1606615256.063000, 1606615478.358000
1606615478.374000, 1606615509.782000, 1606615509.782000, 1606615516.510000, 1606615516.510000, 1606615765.198000
1606615765.303000, 1606615789.448000, 1606615789.448000, 1606615795.523000, 1606615795.523000, 1606615988.881000


==> result/multi/nfs/real/1/time_pipeline_23_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606615122.404000, 1606615250.172000, 1606615250.172000, 1606615255.391000, 1606615255.391000, 1606615473.661000
1606615473.694000, 1606615509.389000, 1606615509.389000, 1606615514.599000, 1606615514.599000, 1606615762.859000
1606615763.076000, 1606615787.119000, 1606615787.119000, 1606615792.898000, 1606615792.898000, 1606615988.881000


==> result/multi/nfs/real/1/time_pipeline_23_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606615122.407000, 1606615250.172000, 1606615250.172000, 1606615255.906000, 1606615255.906000, 1606615474.934000
1606615474.947000, 1606615509.392000, 1606615509.392000, 1606615514.682000, 1606615514.682000, 1606615762.852000
1606615763.087000, 1606615787.119000, 1606615787.119000, 1606615792.877000, 1606615792.877000, 1606615988.881000


==> result/multi/nfs/real/1/time_pipeline_23_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606615122.408000, 1606615250.172000, 1606615250.172000, 1606615256.457000, 1606615256.457000, 1606615486.615000
1606615486.630000, 1606615510.526000, 1606615510.526000, 1606615517.067000, 1606615517.067000, 1606615767.373000
1606615767.573000, 1606615792.527000, 1606615792.527000, 1606615799.001000, 1606615799.001000, 1606615988.980000


==> result/multi/nfs/real/1/time_pipeline_23_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606615122.409000, 1606615250.172000, 1606615250.172000, 1606615255.561000, 1606615255.561000, 1606615473.662000
1606615473.695000, 1606615509.385000, 1606615509.385000, 1606615515.096000, 1606615515.096000, 1606615769.754000
1606615769.830000, 1606615794.035000, 1606615794.035000, 1606615801.010000, 1606615801.010000, 1606615989.118000


==> result/multi/nfs/real/1/time_pipeline_23_17.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606615122.412000, 1606615250.172000, 1606615250.172000, 1606615255.237000, 1606615255.237000, 1606615473.658000
1606615473.688000, 1606615509.389000, 1606615509.389000, 1606615514.973000, 1606615514.973000, 1606615762.855000
1606615763.084000, 1606615787.112000, 1606615787.112000, 1606615792.987000, 1606615792.987000, 1606615988.881000


==> result/multi/nfs/real/1/time_pipeline_23_18.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606615122.410000, 1606615250.172000, 1606615250.172000, 1606615256.277000, 1606615256.277000, 1606615478.566000
1606615478.586000, 1606615509.812000, 1606615509.812000, 1606615516.403000, 1606615516.403000, 1606615767.559000
1606615767.678000, 1606615792.569000, 1606615792.569000, 1606615798.937000, 1606615798.937000, 1606615988.926000


==> result/multi/nfs/real/1/time_pipeline_23_19.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606615122.413000, 1606615250.172000, 1606615250.172000, 1606615255.974000, 1606615255.974000, 1606615475.789000
1606615475.810000, 1606615509.392000, 1606615509.392000, 1606615515.376000, 1606615515.376000, 1606615771.342000
1606615771.421000, 1606615794.578000, 1606615794.578000, 1606615801.289000, 1606615801.289000, 1606615988.940000


==> result/multi/nfs/real/1/time_pipeline_23_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606615122.387000, 1606615250.013000, 1606615250.013000, 1606615255.720000, 1606615255.720000, 1606615473.663000
1606615473.697000, 1606615509.296000, 1606615509.296000, 1606615515.082000, 1606615515.082000, 1606615762.852000
1606615763.079000, 1606615787.108000, 1606615787.108000, 1606615792.863000, 1606615792.863000, 1606615988.881000


==> result/multi/nfs/real/1/time_pipeline_23_20.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606615122.415000, 1606615250.172000, 1606615250.172000, 1606615256.186000, 1606615256.186000, 1606615478.486000
1606615478.504000, 1606615509.807000, 1606615509.807000, 1606615516.666000, 1606615516.666000, 1606615765.194000
1606615765.298000, 1606615789.435000, 1606615789.435000, 1606615795.542000, 1606615795.542000, 1606615988.881000


==> result/multi/nfs/real/1/time_pipeline_23_21.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606615122.417000, 1606615250.173000, 1606615250.173000, 1606615256.510000, 1606615256.510000, 1606615485.280000
1606615485.295000, 1606615510.351000, 1606615510.351000, 1606615515.670000, 1606615515.670000, 1606615772.898000
1606615772.976000, 1606615794.796000, 1606615794.796000, 1606615801.763000, 1606615801.763000, 1606615988.938000


==> result/multi/nfs/real/1/time_pipeline_23_22.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606615122.419000, 1606615250.176000, 1606615250.176000, 1606615255.288000, 1606615255.288000, 1606615473.660000
1606615473.692000, 1606615509.392000, 1606615509.392000, 1606615515.128000, 1606615515.128000, 1606615770.456000
1606615770.555000, 1606615794.360000, 1606615794.360000, 1606615801.069000, 1606615801.069000, 1606615989.147000


==> result/multi/nfs/real/1/time_pipeline_23_23.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606615122.419000, 1606615250.177000, 1606615250.177000, 1606615255.750000, 1606615255.750000, 1606615473.664000
1606615473.696000, 1606615509.389000, 1606615509.389000, 1606615514.981000, 1606615514.981000, 1606615762.853000
1606615763.083000, 1606615787.119000, 1606615787.119000, 1606615792.897000, 1606615792.897000, 1606615988.881000


==> result/multi/nfs/real/1/time_pipeline_23_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606615122.387000, 1606615249.735000, 1606615249.735000, 1606615255.445000, 1606615255.445000, 1606615473.661000
1606615473.694000, 1606615509.392000, 1606615509.392000, 1606615515.106000, 1606615515.106000, 1606615770.130000
1606615770.218000, 1606615794.228000, 1606615794.228000, 1606615801.116000, 1606615801.116000, 1606615988.881000


==> result/multi/nfs/real/1/time_pipeline_23_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606615122.388000, 1606615249.819000, 1606615249.819000, 1606615255.528000, 1606615255.528000, 1606615473.662000
1606615473.697000, 1606615509.263000, 1606615509.263000, 1606615515.589000, 1606615515.589000, 1606615772.375000
1606615772.461000, 1606615794.745000, 1606615794.745000, 1606615801.476000, 1606615801.476000, 1606615989.104000


==> result/multi/nfs/real/1/time_pipeline_23_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606615122.390000, 1606615250.001000, 1606615250.001000, 1606615255.685000, 1606615255.685000, 1606615473.663000
1606615473.697000, 1606615509.296000, 1606615509.296000, 1606615515.234000, 1606615515.234000, 1606615770.874000
1606615770.980000, 1606615794.473000, 1606615794.473000, 1606615801.300000, 1606615801.300000, 1606615988.881000


==> result/multi/nfs/real/1/time_pipeline_23_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606615122.392000, 1606615250.010000, 1606615250.010000, 1606615256.026000, 1606615256.026000, 1606615475.976000
1606615476.000000, 1606615509.426000, 1606615509.426000, 1606615515.794000, 1606615515.794000, 1606615767.150000
1606615767.236000, 1606615792.100000, 1606615792.100000, 1606615798.548000, 1606615798.548000, 1606615988.959000


==> result/multi/nfs/real/1/time_pipeline_23_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606615122.394000, 1606615250.038000, 1606615250.038000, 1606615255.798000, 1606615255.798000, 1606615464.441000
1606615464.457000, 1606615473.339000, 1606615473.339000, 1606615478.031000, 1606615478.031000, 1606615564.571000
1606615564.586000, 1606615657.744000, 1606615657.744000, 1606615662.401000, 1606615662.401000, 1606615725.727000


==> result/multi/nfs/real/1/time_pipeline_23_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606615122.397000, 1606615250.161000, 1606615250.161000, 1606615255.898000, 1606615255.898000, 1606615472.132000
1606615472.147000, 1606615504.489000, 1606615504.489000, 1606615510.099000, 1606615510.099000, 1606615542.788000
1606615542.849000, 1606615653.644000, 1606615653.644000, 1606615658.432000, 1606615658.432000, 1606615768.613000


==> result/multi/nfs/real/1/time_pipeline_23_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606615122.396000, 1606615250.058000, 1606615250.058000, 1606615255.959000, 1606615255.959000, 1606615473.542000
1606615473.556000, 1606615509.115000, 1606615509.115000, 1606615515.447000, 1606615515.447000, 1606615771.839000
1606615771.920000, 1606615794.682000, 1606615794.682000, 1606615800.476000, 1606615800.476000, 1606615988.949000


==> result/multi/nfs/real/1/time_pipeline_24_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606616016.601000, 1606616149.882000, 1606616149.882000, 1606616155.548000, 1606616155.548000, 1606616301.123000
1606616301.136000, 1606616315.314000, 1606616315.314000, 1606616321.227000, 1606616321.227000, 1606616530.851000
1606616530.900000, 1606616580.775000, 1606616580.775000, 1606616586.218000, 1606616586.218000, 1606616738.301000


==> result/multi/nfs/real/1/time_pipeline_24_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606616016.614000, 1606616150.127000, 1606616150.127000, 1606616155.975000, 1606616155.975000, 1606616546.000000
1606616546.015000, 1606616617.766000, 1606616617.766000, 1606616622.747000, 1606616622.747000, 1606616873.229000
1606616873.319000, 1606616875.368000, 1606616875.368000, 1606616879.773000, 1606616879.773000, 1606616894.705000


==> result/multi/nfs/real/1/time_pipeline_24_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606616016.615000, 1606616150.124000, 1606616150.124000, 1606616155.319000, 1606616155.319000, 1606616299.442000
1606616299.469000, 1606616315.217000, 1606616315.217000, 1606616320.309000, 1606616320.309000, 1606616455.445000
1606616455.513000, 1606616467.040000, 1606616467.040000, 1606616472.179000, 1606616472.179000, 1606616570.821000


==> result/multi/nfs/real/1/time_pipeline_24_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606616016.617000, 1606616150.124000, 1606616150.124000, 1606616155.627000, 1606616155.627000, 1606616575.356000
1606616575.371000, 1606616637.422000, 1606616637.422000, 1606616643.122000, 1606616643.122000, 1606616911.054000
1606616911.432000, 1606616920.682000, 1606616920.682000, 1606616925.780000, 1606616925.780000, 1606616999.391000


==> result/multi/nfs/real/1/time_pipeline_24_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606616016.618000, 1606616150.127000, 1606616150.127000, 1606616155.291000, 1606616155.291000, 1606616299.222000
1606616299.239000, 1606616315.210000, 1606616315.210000, 1606616320.274000, 1606616320.274000, 1606616530.693000
1606616530.778000, 1606616580.681000, 1606616580.681000, 1606616586.149000, 1606616586.149000, 1606616911.059000


==> result/multi/nfs/real/1/time_pipeline_24_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606616016.620000, 1606616150.127000, 1606616150.127000, 1606616156.355000, 1606616156.355000, 1606616464.467000
1606616464.481000, 1606616512.226000, 1606616512.226000, 1606616517.547000, 1606616517.547000, 1606616575.344000
1606616575.387000, 1606616637.436000, 1606616637.436000, 1606616643.549000, 1606616643.549000, 1606616911.063000


==> result/multi/nfs/real/1/time_pipeline_24_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606616016.621000, 1606616150.127000, 1606616150.127000, 1606616156.008000, 1606616156.008000, 1606616537.021000
1606616537.038000, 1606616585.843000, 1606616585.843000, 1606616590.936000, 1606616590.936000, 1606616911.066000
1606616911.331000, 1606616920.592000, 1606616920.592000, 1606616925.277000, 1606616925.277000, 1606617000.757000


==> result/multi/nfs/real/1/time_pipeline_24_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606616016.624000, 1606616150.127000, 1606616150.127000, 1606616156.221000, 1606616156.221000, 1606616458.363000
1606616458.380000, 1606616469.447000, 1606616469.447000, 1606616475.151000, 1606616475.151000, 1606616617.656000
1606616617.718000, 1606616646.211000, 1606616646.211000, 1606616650.938000, 1606616650.938000, 1606616911.062000


==> result/multi/nfs/real/1/time_pipeline_24_17.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606616016.623000, 1606616150.127000, 1606616150.127000, 1606616155.446000, 1606616155.446000, 1606616299.222000
1606616299.238000, 1606616315.210000, 1606616315.210000, 1606616320.070000, 1606616320.070000, 1606616437.981000
1606616438.075000, 1606616452.262000, 1606616452.262000, 1606616457.493000, 1606616457.493000, 1606616513.860000


==> result/multi/nfs/real/1/time_pipeline_24_18.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606616016.623000, 1606616150.127000, 1606616150.127000, 1606616156.123000, 1606616156.123000, 1606616520.730000
1606616520.742000, 1606616546.358000, 1606616546.358000, 1606616551.745000, 1606616551.745000, 1606616737.874000
1606616737.934000, 1606616766.180000, 1606616766.180000, 1606616770.899000, 1606616770.899000, 1606616830.906000


==> result/multi/nfs/real/1/time_pipeline_24_19.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606616016.628000, 1606616150.129000, 1606616150.129000, 1606616155.876000, 1606616155.876000, 1606616556.911000
1606616556.926000, 1606616631.905000, 1606616631.905000, 1606616636.799000, 1606616636.799000, 1606616911.057000
1606616911.333000, 1606616920.123000, 1606616920.123000, 1606616924.967000, 1606616924.967000, 1606617001.890000


==> result/multi/nfs/real/1/time_pipeline_24_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606616016.601000, 1606616149.578000, 1606616149.578000, 1606616154.749000, 1606616154.749000, 1606616299.446000
1606616299.475000, 1606616315.211000, 1606616315.211000, 1606616320.321000, 1606616320.321000, 1606616493.384000
1606616493.452000, 1606616529.705000, 1606616529.705000, 1606616534.853000, 1606616534.853000, 1606616616.773000


==> result/multi/nfs/real/1/time_pipeline_24_20.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606616016.628000, 1606616150.127000, 1606616150.127000, 1606616156.472000, 1606616156.472000, 1606616458.190000
1606616458.206000, 1606616469.450000, 1606616469.450000, 1606616475.182000, 1606616475.182000, 1606616578.184000
1606616578.265000, 1606616638.135000, 1606616638.135000, 1606616643.835000, 1606616643.835000, 1606616911.051000


==> result/multi/nfs/real/1/time_pipeline_24_21.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606616016.631000, 1606616150.127000, 1606616150.127000, 1606616155.985000, 1606616155.985000, 1606616536.576000
1606616536.592000, 1606616585.483000, 1606616585.483000, 1606616590.589000, 1606616590.589000, 1606616911.055000
1606616911.310000, 1606616920.672000, 1606616920.672000, 1606616925.718000, 1606616925.718000, 1606616999.539000


==> result/multi/nfs/real/1/time_pipeline_24_22.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606616016.628000, 1606616150.132000, 1606616150.132000, 1606616155.845000, 1606616155.845000, 1606616570.237000
1606616570.254000, 1606616636.478000, 1606616636.478000, 1606616642.345000, 1606616642.345000, 1606616911.075000
1606616911.438000, 1606616920.681000, 1606616920.681000, 1606616925.527000, 1606616925.527000, 1606616999.589000


==> result/multi/nfs/real/1/time_pipeline_24_23.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606616016.632000, 1606616150.127000, 1606616150.127000, 1606616155.411000, 1606616155.411000, 1606616299.442000
1606616299.473000, 1606616315.216000, 1606616315.216000, 1606616320.073000, 1606616320.073000, 1606616437.982000
1606616438.075000, 1606616452.262000, 1606616452.262000, 1606616457.362000, 1606616457.362000, 1606616515.492000


==> result/multi/nfs/real/1/time_pipeline_24_24.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606616016.634000, 1606616150.131000, 1606616150.131000, 1606616155.853000, 1606616155.853000, 1606616570.819000
1606616570.836000, 1606616636.688000, 1606616636.688000, 1606616642.227000, 1606616642.227000, 1606616911.061000
1606616911.380000, 1606616920.666000, 1606616920.666000, 1606616925.293000, 1606616925.293000, 1606617000.400000


==> result/multi/nfs/real/1/time_pipeline_24_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606616016.601000, 1606616149.862000, 1606616149.862000, 1606616155.532000, 1606616155.532000, 1606616299.444000
1606616299.474000, 1606616315.209000, 1606616315.209000, 1606616320.232000, 1606616320.232000, 1606616530.697000
1606616530.783000, 1606616580.686000, 1606616580.686000, 1606616586.122000, 1606616586.122000, 1606616911.059000


==> result/multi/nfs/real/1/time_pipeline_24_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606616016.602000, 1606616149.852000, 1606616149.852000, 1606616155.511000, 1606616155.511000, 1606616299.444000
1606616299.474000, 1606616315.210000, 1606616315.210000, 1606616320.992000, 1606616320.992000, 1606616527.481000
1606616527.527000, 1606616571.285000, 1606616571.285000, 1606616576.397000, 1606616576.397000, 1606616737.846000


==> result/multi/nfs/real/1/time_pipeline_24_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606616016.604000, 1606616149.891000, 1606616149.891000, 1606616155.165000, 1606616155.165000, 1606616299.219000
1606616299.236000, 1606616315.210000, 1606616315.210000, 1606616320.061000, 1606616320.061000, 1606616437.984000
1606616438.075000, 1606616452.259000, 1606616452.259000, 1606616457.336000, 1606616457.336000, 1606616512.159000


==> result/multi/nfs/real/1/time_pipeline_24_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606616016.606000, 1606616149.944000, 1606616149.944000, 1606616155.669000, 1606616155.669000, 1606616579.841000
1606616579.856000, 1606616638.768000, 1606616638.768000, 1606616644.392000, 1606616644.392000, 1606616842.947000
1606616843.049000, 1606616845.095000, 1606616845.095000, 1606616849.631000, 1606616849.631000, 1606616866.871000


==> result/multi/nfs/real/1/time_pipeline_24_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606616016.608000, 1606616149.985000, 1606616149.985000, 1606616155.920000, 1606616155.920000, 1606616545.983000
1606616546.000000, 1606616617.789000, 1606616617.789000, 1606616622.821000, 1606616622.821000, 1606616879.483000
1606616879.564000, 1606616881.973000, 1606616881.973000, 1606616886.683000, 1606616886.683000, 1606616907.343000


==> result/multi/nfs/real/1/time_pipeline_24_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606616016.609000, 1606616150.108000, 1606616150.108000, 1606616155.994000, 1606616155.994000, 1606616538.024000
1606616538.039000, 1606616586.395000, 1606616586.395000, 1606616591.780000, 1606616591.780000, 1606616737.846000
1606616737.925000, 1606616776.316000, 1606616776.316000, 1606616781.167000, 1606616781.167000, 1606616832.272000


==> result/multi/nfs/real/1/time_pipeline_24_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606616016.611000, 1606616150.124000, 1606616150.124000, 1606616156.191000, 1606616156.191000, 1606616468.579000
1606616468.594000, 1606616521.343000, 1606616521.343000, 1606616526.121000, 1606616526.121000, 1606616617.002000
1606616617.071000, 1606616645.897000, 1606616645.897000, 1606616650.653000, 1606616650.653000, 1606616909.752000


==> result/multi/nfs/real/1/time_pipeline_25_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606617030.818000, 1606617169.440000, 1606617169.440000, 1606617175.131000, 1606617175.131000, 1606617413.518000
1606617413.532000, 1606617417.156000, 1606617417.156000, 1606617422.693000, 1606617422.693000, 1606617497.052000
1606617497.114000, 1606617613.539000, 1606617613.539000, 1606617618.723000, 1606617618.723000, 1606617997.238000


==> result/multi/nfs/real/1/time_pipeline_25_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606617030.829000, 1606617169.787000, 1606617169.787000, 1606617175.881000, 1606617175.881000, 1606617480.050000
1606617480.068000, 1606617509.066000, 1606617509.066000, 1606617515.326000, 1606617515.326000, 1606617813.221000
1606617813.907000, 1606617835.358000, 1606617835.358000, 1606617840.571000, 1606617840.571000, 1606618006.497000


==> result/multi/nfs/real/1/time_pipeline_25_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606617030.833000, 1606617169.788000, 1606617169.788000, 1606617175.773000, 1606617175.773000, 1606617479.804000
1606617479.819000, 1606617508.389000, 1606617508.389000, 1606617514.436000, 1606617514.436000, 1606617813.215000
1606617813.657000, 1606617835.341000, 1606617835.341000, 1606617840.413000, 1606617840.413000, 1606618006.664000


==> result/multi/nfs/real/1/time_pipeline_25_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606617030.834000, 1606617169.790000, 1606617169.790000, 1606617176.004000, 1606617176.004000, 1606617480.100000
1606617480.117000, 1606617509.040000, 1606617509.040000, 1606617514.715000, 1606617514.715000, 1606617997.235000
1606617997.594000, 1606618006.359000, 1606618006.359000, 1606618011.767000, 1606618011.767000, 1606618058.927000


==> result/multi/nfs/real/1/time_pipeline_25_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606617030.836000, 1606617169.790000, 1606617169.790000, 1606617175.276000, 1606617175.276000, 1606617405.879000
1606617405.894000, 1606617415.735000, 1606617415.735000, 1606617420.780000, 1606617420.780000, 1606617499.512000
1606617499.610000, 1606617621.864000, 1606617621.864000, 1606617626.496000, 1606617626.496000, 1606617997.232000


==> result/multi/nfs/real/1/time_pipeline_25_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606617030.838000, 1606617169.790000, 1606617169.790000, 1606617175.546000, 1606617175.546000, 1606617474.755000
1606617474.768000, 1606617500.520000, 1606617500.520000, 1606617506.149000, 1606617506.149000, 1606617813.217000
1606617813.630000, 1606617835.348000, 1606617835.348000, 1606617840.610000, 1606617840.610000, 1606618006.389000


==> result/multi/nfs/real/1/time_pipeline_25_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606617030.840000, 1606617169.790000, 1606617169.790000, 1606617175.786000, 1606617175.786000, 1606617479.390000
1606617479.401000, 1606617507.857000, 1606617507.857000, 1606617514.322000, 1606617514.322000, 1606617812.296000
1606617812.478000, 1606617834.923000, 1606617834.923000, 1606617840.320000, 1606617840.320000, 1606618005.818000


==> result/multi/nfs/real/1/time_pipeline_25_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606617030.839000, 1606617169.790000, 1606617169.790000, 1606617175.920000, 1606617175.920000, 1606617480.411000
1606617480.433000, 1606617509.284000, 1606617509.284000, 1606617515.728000, 1606617515.728000, 1606617813.217000
1606617813.889000, 1606617835.274000, 1606617835.274000, 1606617840.990000, 1606617840.990000, 1606618006.506000


==> result/multi/nfs/real/1/time_pipeline_25_17.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606617030.843000, 1606617169.790000, 1606617169.790000, 1606617175.535000, 1606617175.535000, 1606617479.991000
1606617480.009000, 1606617509.031000, 1606617509.031000, 1606617514.684000, 1606617514.684000, 1606617813.217000
1606617813.850000, 1606617835.248000, 1606617835.248000, 1606617840.632000, 1606617840.632000, 1606618006.509000


==> result/multi/nfs/real/1/time_pipeline_25_18.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606617030.844000, 1606617169.790000, 1606617169.790000, 1606617175.920000, 1606617175.920000, 1606617480.639000
1606617480.660000, 1606617509.328000, 1606617509.328000, 1606617515.773000, 1606617515.773000, 1606617997.236000
1606617997.599000, 1606618006.358000, 1606618006.358000, 1606618011.086000, 1606618011.086000, 1606618058.373000


==> result/multi/nfs/real/1/time_pipeline_25_19.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606617030.845000, 1606617169.790000, 1606617169.790000, 1606617175.901000, 1606617175.901000, 1606617480.258000
1606617480.276000, 1606617509.176000, 1606617509.176000, 1606617515.496000, 1606617515.496000, 1606617813.217000
1606617813.899000, 1606617835.356000, 1606617835.356000, 1606617840.749000, 1606617840.749000, 1606618006.510000


==> result/multi/nfs/real/1/time_pipeline_25_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606617030.819000, 1606617169.461000, 1606617169.461000, 1606617175.362000, 1606617175.362000, 1606617472.497000
1606617472.511000, 1606617498.823000, 1606617498.823000, 1606617504.483000, 1606617504.483000, 1606617812.185000
1606617812.328000, 1606617834.303000, 1606617834.303000, 1606617840.230000, 1606617840.230000, 1606618004.128000


==> result/multi/nfs/real/1/time_pipeline_25_20.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606617030.846000, 1606617169.790000, 1606617169.790000, 1606617174.966000, 1606617174.966000, 1606617451.758000
1606617451.777000, 1606617475.338000, 1606617475.338000, 1606617480.569000, 1606617480.569000, 1606617589.262000
1606617589.384000, 1606617755.695000, 1606617755.695000, 1606617760.473000, 1606617760.473000, 1606618006.394000


==> result/multi/nfs/real/1/time_pipeline_25_21.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606617030.848000, 1606617169.790000, 1606617169.790000, 1606617175.703000, 1606617175.703000, 1606617475.103000
1606617475.119000, 1606617501.126000, 1606617501.126000, 1606617506.998000, 1606617506.998000, 1606617813.212000
1606617813.651000, 1606617835.353000, 1606617835.353000, 1606617840.534000, 1606617840.534000, 1606618006.396000


==> result/multi/nfs/real/1/time_pipeline_25_22.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606617030.849000, 1606617169.790000, 1606617169.790000, 1606617175.746000, 1606617175.746000, 1606617479.606000
1606617479.624000, 1606617508.223000, 1606617508.223000, 1606617514.671000, 1606617514.671000, 1606617812.193000
1606617812.421000, 1606617834.696000, 1606617834.696000, 1606617840.039000, 1606617840.039000, 1606618006.562000


==> result/multi/nfs/real/1/time_pipeline_25_23.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606617030.851000, 1606617169.797000, 1606617169.797000, 1606617174.917000, 1606617174.917000, 1606617451.755000
1606617451.776000, 1606617475.330000, 1606617475.330000, 1606617480.494000, 1606617480.494000, 1606617589.166000
1606617589.307000, 1606617755.697000, 1606617755.697000, 1606617760.420000, 1606617760.420000, 1606617997.283000


==> result/multi/nfs/real/1/time_pipeline_25_24.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606617030.853000, 1606617169.794000, 1606617169.794000, 1606617174.912000, 1606617174.912000, 1606617451.755000
1606617451.776000, 1606617475.337000, 1606617475.337000, 1606617480.848000, 1606617480.848000, 1606617598.777000
1606617598.804000, 1606617757.351000, 1606617757.351000, 1606617762.133000, 1606617762.133000, 1606618000.124000


==> result/multi/nfs/real/1/time_pipeline_25_25.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606617030.855000, 1606617169.791000, 1606617169.791000, 1606617175.565000, 1606617175.565000, 1606617479.991000
1606617480.009000, 1606617509.026000, 1606617509.026000, 1606617514.728000, 1606617514.728000, 1606617997.232000
1606617997.596000, 1606618006.358000, 1606618006.358000, 1606618011.072000, 1606618011.072000, 1606618061.416000


==> result/multi/nfs/real/1/time_pipeline_25_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606617030.818000, 1606617169.438000, 1606617169.438000, 1606617174.553000, 1606617174.553000, 1606617451.755000
1606617451.778000, 1606617475.337000, 1606617475.337000, 1606617481.075000, 1606617481.075000, 1606617594.045000
1606617594.134000, 1606617755.844000, 1606617755.844000, 1606617760.622000, 1606617760.622000, 1606617992.122000


==> result/multi/nfs/real/1/time_pipeline_25_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606617030.820000, 1606617169.463000, 1606617169.463000, 1606617175.433000, 1606617175.433000, 1606617434.401000
1606617434.415000, 1606617448.336000, 1606617448.336000, 1606617453.395000, 1606617453.395000, 1606617501.732000
1606617501.877000, 1606617632.000000, 1606617632.000000, 1606617636.690000, 1606617636.690000, 1606617997.235000


==> result/multi/nfs/real/1/time_pipeline_25_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606617030.821000, 1606617169.548000, 1606617169.548000, 1606617175.302000, 1606617175.302000, 1606617467.222000
1606617467.236000, 1606617494.794000, 1606617494.794000, 1606617499.939000, 1606617499.939000, 1606617812.185000
1606617812.274000, 1606617834.302000, 1606617834.302000, 1606617839.534000, 1606617839.534000, 1606618006.513000


==> result/multi/nfs/real/1/time_pipeline_25_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606617030.823000, 1606617169.607000, 1606617169.607000, 1606617175.322000, 1606617175.322000, 1606617469.227000
1606617469.242000, 1606617496.005000, 1606617496.005000, 1606617501.195000, 1606617501.195000, 1606617812.185000
1606617812.291000, 1606617834.305000, 1606617834.305000, 1606617840.105000, 1606617840.105000, 1606618006.445000


==> result/multi/nfs/real/1/time_pipeline_25_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606617030.825000, 1606617169.661000, 1606617169.661000, 1606617175.383000, 1606617175.383000, 1606617474.344000
1606617474.359000, 1606617499.852000, 1606617499.852000, 1606617505.475000, 1606617505.475000, 1606617813.221000
1606617813.585000, 1606617835.342000, 1606617835.342000, 1606617840.523000, 1606617840.523000, 1606618006.393000


==> result/multi/nfs/real/1/time_pipeline_25_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606617030.827000, 1606617169.787000, 1606617169.787000, 1606617175.538000, 1606617175.538000, 1606617475.595000
1606617475.612000, 1606617502.180000, 1606617502.180000, 1606617507.825000, 1606617507.825000, 1606617813.214000
1606617813.697000, 1606617835.330000, 1606617835.330000, 1606617840.793000, 1606617840.793000, 1606618006.621000


==> result/multi/nfs/real/1/time_pipeline_25_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606617030.829000, 1606617169.787000, 1606617169.787000, 1606617175.785000, 1606617175.785000, 1606617480.016000
1606617480.030000, 1606617509.037000, 1606617509.037000, 1606617514.940000, 1606617514.940000, 1606617997.243000
1606617997.606000, 1606618006.358000, 1606618006.358000, 1606618011.486000, 1606618011.486000, 1606618059.933000


==> result/multi/nfs/real/1/time_pipeline_26_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606618089.438000, 1606618233.726000, 1606618233.726000, 1606618239.604000, 1606618239.604000, 1606618493.792000
1606618493.805000, 1606618498.506000, 1606618498.506000, 1606618503.300000, 1606618503.300000, 1606618540.539000
1606618540.558000, 1606618564.159000, 1606618564.159000, 1606618569.766000, 1606618569.766000, 1606618809.022000


==> result/multi/nfs/real/1/time_pipeline_26_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606618089.452000, 1606618233.962000, 1606618233.962000, 1606618240.432000, 1606618240.432000, 1606618548.189000
1606618548.223000, 1606618581.910000, 1606618581.910000, 1606618587.730000, 1606618587.730000, 1606618812.809000
1606618812.901000, 1606618832.798000, 1606618832.798000, 1606618838.746000, 1606618838.746000, 1606619017.827000


==> result/multi/nfs/real/1/time_pipeline_26_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606618089.453000, 1606618233.962000, 1606618233.962000, 1606618239.984000, 1606618239.984000, 1606618548.199000
1606618548.227000, 1606618581.748000, 1606618581.748000, 1606618587.550000, 1606618587.550000, 1606618809.834000
1606618810.434000, 1606618831.898000, 1606618831.898000, 1606618837.515000, 1606618837.515000, 1606619017.771000


==> result/multi/nfs/real/1/time_pipeline_26_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606618089.457000, 1606618233.964000, 1606618233.964000, 1606618240.635000, 1606618240.635000, 1606618548.230000
1606618548.261000, 1606618581.988000, 1606618581.988000, 1606618589.574000, 1606618589.574000, 1606618817.225000
1606618817.357000, 1606618835.627000, 1606618835.627000, 1606618841.062000, 1606618841.062000, 1606619017.821000


==> result/multi/nfs/real/1/time_pipeline_26_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606618089.456000, 1606618233.964000, 1606618233.964000, 1606618239.721000, 1606618239.721000, 1606618523.830000
1606618523.844000, 1606618561.761000, 1606618561.761000, 1606618567.400000, 1606618567.400000, 1606618809.019000
1606618809.050000, 1606618831.847000, 1606618831.847000, 1606618837.220000, 1606618837.220000, 1606619017.794000


==> result/multi/nfs/real/1/time_pipeline_26_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606618089.455000, 1606618233.962000, 1606618233.962000, 1606618239.811000, 1606618239.811000, 1606618545.011000
1606618545.025000, 1606618574.296000, 1606618574.296000, 1606618579.667000, 1606618579.667000, 1606618809.829000
1606618810.276000, 1606618831.812000, 1606618831.812000, 1606618837.169000, 1606618837.169000, 1606619017.774000


==> result/multi/nfs/real/1/time_pipeline_26_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606618089.459000, 1606618233.964000, 1606618233.964000, 1606618240.698000, 1606618240.698000, 1606618548.191000
1606618548.220000, 1606618581.977000, 1606618581.977000, 1606618588.486000, 1606618588.486000, 1606619108.274000
1606619108.369000, 1606619110.267000, 1606619110.267000, 1606619114.713000, 1606619114.713000, 1606619126.751000


==> result/multi/nfs/real/1/time_pipeline_26_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606618089.460000, 1606618233.964000, 1606618233.964000, 1606618240.695000, 1606618240.695000, 1606618548.222000
1606618548.254000, 1606618581.990000, 1606618581.990000, 1606618587.802000, 1606618587.802000, 1606618816.881000
1606618817.040000, 1606618835.275000, 1606618835.275000, 1606618840.595000, 1606618840.595000, 1606619017.826000


==> result/multi/nfs/real/1/time_pipeline_26_17.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606618089.461000, 1606618233.964000, 1606618233.964000, 1606618239.306000, 1606618239.306000, 1606618523.936000
1606618523.961000, 1606618561.777000, 1606618561.777000, 1606618567.231000, 1606618567.231000, 1606618809.016000
1606618809.048000, 1606618831.855000, 1606618831.855000, 1606618836.984000, 1606618836.984000, 1606619017.794000


==> result/multi/nfs/real/1/time_pipeline_26_18.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606618089.463000, 1606618233.964000, 1606618233.964000, 1606618240.211000, 1606618240.211000, 1606618548.117000
1606618548.139000, 1606618581.949000, 1606618581.949000, 1606618587.787000, 1606618587.787000, 1606618804.079000
1606618804.185000, 1606618823.869000, 1606618823.869000, 1606618829.172000, 1606618829.172000, 1606619007.001000


==> result/multi/nfs/real/1/time_pipeline_26_19.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606618089.465000, 1606618233.964000, 1606618233.964000, 1606618240.804000, 1606618240.804000, 1606618548.108000
1606618548.132000, 1606618581.933000, 1606618581.933000, 1606618589.577000, 1606618589.577000, 1606618787.315000
1606618787.413000, 1606618798.934000, 1606618798.934000, 1606618803.739000, 1606618803.739000, 1606618858.833000


==> result/multi/nfs/real/1/time_pipeline_26_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606618089.438000, 1606618233.685000, 1606618233.685000, 1606618238.992000, 1606618238.992000, 1606618523.935000
1606618523.962000, 1606618561.784000, 1606618561.784000, 1606618567.362000, 1606618567.362000, 1606618809.016000
1606618809.044000, 1606618831.855000, 1606618831.855000, 1606618837.006000, 1606618837.006000, 1606619017.789000


==> result/multi/nfs/real/1/time_pipeline_26_20.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606618089.465000, 1606618233.964000, 1606618233.964000, 1606618240.057000, 1606618240.057000, 1606618548.111000
1606618548.134000, 1606618581.944000, 1606618581.944000, 1606618588.362000, 1606618588.362000, 1606619017.772000
1606619018.518000, 1606619023.708000, 1606619023.708000, 1606619029.169000, 1606619029.169000, 1606619079.770000


==> result/multi/nfs/real/1/time_pipeline_26_21.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606618089.467000, 1606618233.964000, 1606618233.964000, 1606618240.345000, 1606618240.345000, 1606618548.206000
1606618548.236000, 1606618581.983000, 1606618581.983000, 1606618587.770000, 1606618587.770000, 1606618816.861000
1606618817.031000, 1606618835.282000, 1606618835.282000, 1606618840.953000, 1606618840.953000, 1606619017.774000


==> result/multi/nfs/real/1/time_pipeline_26_22.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606618089.468000, 1606618233.964000, 1606618233.964000, 1606618239.740000, 1606618239.740000, 1606618528.155000
1606618528.171000, 1606618562.063000, 1606618562.063000, 1606618567.622000, 1606618567.622000, 1606618809.019000
1606618809.051000, 1606618831.853000, 1606618831.853000, 1606618837.139000, 1606618837.139000, 1606619017.801000


==> result/multi/nfs/real/1/time_pipeline_26_23.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606618089.469000, 1606618233.964000, 1606618233.964000, 1606618240.145000, 1606618240.145000, 1606618548.111000
1606618548.133000, 1606618581.803000, 1606618581.803000, 1606618587.553000, 1606618587.553000, 1606618809.836000
1606618810.464000, 1606618831.900000, 1606618831.900000, 1606618837.509000, 1606618837.509000, 1606619017.801000


==> result/multi/nfs/real/1/time_pipeline_26_24.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606618089.469000, 1606618233.965000, 1606618233.965000, 1606618240.332000, 1606618240.332000, 1606618548.047000
1606618548.062000, 1606618581.787000, 1606618581.787000, 1606618588.753000, 1606618588.753000, 1606619024.201000
1606619024.281000, 1606619029.485000, 1606619029.485000, 1606619033.924000, 1606619033.924000, 1606619081.134000


==> result/multi/nfs/real/1/time_pipeline_26_25.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606618089.470000, 1606618233.969000, 1606618233.969000, 1606618239.987000, 1606618239.987000, 1606618548.179000
1606618548.206000, 1606618581.977000, 1606618581.977000, 1606618588.052000, 1606618588.052000, 1606619017.771000
1606619018.559000, 1606619023.814000, 1606619023.814000, 1606619028.381000, 1606619028.381000, 1606619083.256000


==> result/multi/nfs/real/1/time_pipeline_26_26.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606618089.470000, 1606618233.968000, 1606618233.968000, 1606618240.030000, 1606618240.030000, 1606618548.189000
1606618548.218000, 1606618581.790000, 1606618581.790000, 1606618587.960000, 1606618587.960000, 1606618975.647000
1606618975.738000, 1606619005.446000, 1606619005.446000, 1606619010.514000, 1606619010.514000, 1606619108.276000


==> result/multi/nfs/real/1/time_pipeline_26_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606618089.438000, 1606618233.700000, 1606618233.700000, 1606618240.199000, 1606618240.199000, 1606618548.013000
1606618548.030000, 1606618581.701000, 1606618581.701000, 1606618587.433000, 1606618587.433000, 1606618809.829000
1606618810.374000, 1606618831.853000, 1606618831.853000, 1606618837.462000, 1606618837.462000, 1606619017.798000


==> result/multi/nfs/real/1/time_pipeline_26_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606618089.439000, 1606618233.653000, 1606618233.653000, 1606618239.457000, 1606618239.457000, 1606618523.936000
1606618523.963000, 1606618561.784000, 1606618561.784000, 1606618567.377000, 1606618567.377000, 1606618809.019000
1606618809.053000, 1606618831.855000, 1606618831.855000, 1606618837.302000, 1606618837.302000, 1606619017.776000


==> result/multi/nfs/real/1/time_pipeline_26_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606618089.441000, 1606618233.681000, 1606618233.681000, 1606618239.951000, 1606618239.951000, 1606618548.014000
1606618548.031000, 1606618581.615000, 1606618581.615000, 1606618588.077000, 1606618588.077000, 1606619017.799000
1606619018.566000, 1606619023.816000, 1606619023.816000, 1606619029.464000, 1606619029.464000, 1606619079.770000


==> result/multi/nfs/real/1/time_pipeline_26_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606618089.443000, 1606618233.779000, 1606618233.779000, 1606618240.359000, 1606618240.359000, 1606618548.206000
1606618548.236000, 1606618581.890000, 1606618581.890000, 1606618588.406000, 1606618588.406000, 1606619091.976000
1606619092.058000, 1606619094.647000, 1606619094.647000, 1606619099.095000, 1606619099.095000, 1606619117.691000


==> result/multi/nfs/real/1/time_pipeline_26_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606618089.448000, 1606618233.850000, 1606618233.850000, 1606618239.630000, 1606618239.630000, 1606618493.519000
1606618493.538000, 1606618498.524000, 1606618498.524000, 1606618503.535000, 1606618503.535000, 1606618540.572000
1606618540.599000, 1606618564.270000, 1606618564.270000, 1606618569.888000, 1606618569.888000, 1606618809.022000


==> result/multi/nfs/real/1/time_pipeline_26_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606618089.448000, 1606618233.846000, 1606618233.846000, 1606618240.028000, 1606618240.028000, 1606618548.221000
1606618548.252000, 1606618581.988000, 1606618581.988000, 1606618588.507000, 1606618588.507000, 1606619085.036000
1606619085.139000, 1606619087.156000, 1606619087.156000, 1606619091.705000, 1606619091.705000, 1606619107.539000


==> result/multi/nfs/real/1/time_pipeline_26_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606618089.449000, 1606618233.962000, 1606618233.962000, 1606618240.380000, 1606618240.380000, 1606618548.231000
1606618548.261000, 1606618581.989000, 1606618581.989000, 1606618587.821000, 1606618587.821000, 1606619005.726000
1606619005.823000, 1606619016.756000, 1606619016.756000, 1606619022.356000, 1606619022.356000, 1606619037.234000


==> result/multi/nfs/real/1/time_pipeline_27_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606619155.457000, 1606619305.186000, 1606619305.186000, 1606619311.340000, 1606619311.340000, 1606619589.218000
1606619589.233000, 1606619659.372000, 1606619659.372000, 1606619664.190000, 1606619664.190000, 1606619843.644000
1606619843.742000, 1606619926.027000, 1606619926.027000, 1606619931.086000, 1606619931.086000, 1606620123.088000


==> result/multi/nfs/real/1/time_pipeline_27_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606619155.469000, 1606619305.556000, 1606619305.556000, 1606619311.866000, 1606619311.866000, 1606619572.509000
1606619572.525000, 1606619593.768000, 1606619593.768000, 1606619599.831000, 1606619599.831000, 1606619756.467000
1606619756.526000, 1606619890.153000, 1606619890.153000, 1606619895.667000, 1606619895.667000, 1606620066.513000


==> result/multi/nfs/real/1/time_pipeline_27_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606619155.471000, 1606619305.556000, 1606619305.556000, 1606619311.443000, 1606619311.443000, 1606619599.198000
1606619599.216000, 1606619743.735000, 1606619743.735000, 1606619748.717000, 1606619748.717000, 1606619888.823000
1606619888.937000, 1606620022.344000, 1606620022.344000, 1606620027.348000, 1606620027.348000, 1606620182.423000


==> result/multi/nfs/real/1/time_pipeline_27_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606619155.475000, 1606619305.534000, 1606619305.534000, 1606619311.310000, 1606619311.310000, 1606619576.481000
1606619576.498000, 1606619600.147000, 1606619600.147000, 1606619606.152000, 1606619606.152000, 1606619804.281000
1606619804.370000, 1606619902.827000, 1606619902.827000, 1606619907.819000, 1606619907.819000, 1606620190.571000


==> result/multi/nfs/real/1/time_pipeline_27_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606619155.475000, 1606619305.556000, 1606619305.556000, 1606619311.158000, 1606619311.158000, 1606619573.917000
1606619573.932000, 1606619596.532000, 1606619596.532000, 1606619603.197000, 1606619603.197000, 1606619792.532000
1606619792.609000, 1606619894.508000, 1606619894.508000, 1606619899.668000, 1606619899.668000, 1606620190.570000


==> result/multi/nfs/real/1/time_pipeline_27_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606619155.475000, 1606619305.556000, 1606619305.556000, 1606619311.159000, 1606619311.159000, 1606619574.795000
1606619574.813000, 1606619597.882000, 1606619597.882000, 1606619604.542000, 1606619604.542000, 1606619799.068000
1606619799.167000, 1606619897.393000, 1606619897.393000, 1606619902.535000, 1606619902.535000, 1606620190.570000


==> result/multi/nfs/real/1/time_pipeline_27_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606619155.475000, 1606619305.556000, 1606619305.556000, 1606619311.334000, 1606619311.334000, 1606619587.344000
1606619587.361000, 1606619612.531000, 1606619612.531000, 1606619617.184000, 1606619617.184000, 1606619833.820000
1606619833.925000, 1606619921.986000, 1606619921.986000, 1606619927.609000, 1606619927.609000, 1606620190.446000


==> result/multi/nfs/real/1/time_pipeline_27_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606619155.480000, 1606619305.556000, 1606619305.556000, 1606619311.908000, 1606619311.908000, 1606619573.136000
1606619573.151000, 1606619594.962000, 1606619594.962000, 1606619601.533000, 1606619601.533000, 1606619764.183000
1606619764.258000, 1606619891.541000, 1606619891.541000, 1606619896.649000, 1606619896.649000, 1606620055.896000


==> result/multi/nfs/real/1/time_pipeline_27_17.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606619155.479000, 1606619305.556000, 1606619305.556000, 1606619311.937000, 1606619311.937000, 1606619574.486000
1606619574.499000, 1606619597.460000, 1606619597.460000, 1606619604.434000, 1606619604.434000, 1606619798.994000
1606619799.078000, 1606619897.326000, 1606619897.326000, 1606619902.801000, 1606619902.801000, 1606620190.572000


==> result/multi/nfs/real/1/time_pipeline_27_18.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606619155.484000, 1606619305.556000, 1606619305.556000, 1606619311.485000, 1606619311.485000, 1606619595.456000
1606619595.475000, 1606619720.623000, 1606619720.623000, 1606619725.961000, 1606619725.961000, 1606619871.489000
1606619871.557000, 1606620016.556000, 1606620016.556000, 1606620021.463000, 1606620021.463000, 1606620189.040000


==> result/multi/nfs/real/1/time_pipeline_27_19.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606619155.485000, 1606619305.556000, 1606619305.556000, 1606619311.315000, 1606619311.315000, 1606619577.414000
1606619577.428000, 1606619601.270000, 1606619601.270000, 1606619607.414000, 1606619607.414000, 1606619808.554000
1606619808.616000, 1606619907.852000, 1606619907.852000, 1606619912.841000, 1606619912.841000, 1606620096.667000


==> result/multi/nfs/real/1/time_pipeline_27_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606619155.457000, 1606619305.329000, 1606619305.329000, 1606619311.180000, 1606619311.180000, 1606619576.368000
1606619576.382000, 1606619599.994000, 1606619599.994000, 1606619605.793000, 1606619605.793000, 1606619802.918000
1606619802.971000, 1606619900.480000, 1606619900.480000, 1606619905.605000, 1606619905.605000, 1606620190.571000


==> result/multi/nfs/real/1/time_pipeline_27_20.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606619155.486000, 1606619305.556000, 1606619305.556000, 1606619311.517000, 1606619311.517000, 1606619597.704000
1606619597.718000, 1606619728.233000, 1606619728.233000, 1606619733.153000, 1606619733.153000, 1606619880.033000
1606619880.095000, 1606620020.179000, 1606620020.179000, 1606620025.494000, 1606620025.494000, 1606620169.811000


==> result/multi/nfs/real/1/time_pipeline_27_21.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606619155.488000, 1606619305.556000, 1606619305.556000, 1606619311.974000, 1606619311.974000, 1606619599.219000
1606619599.234000, 1606619743.862000, 1606619743.862000, 1606619748.794000, 1606619748.794000, 1606619888.825000
1606619888.927000, 1606620022.305000, 1606620022.305000, 1606620027.249000, 1606620027.249000, 1606620182.426000


==> result/multi/nfs/real/1/time_pipeline_27_22.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606619155.486000, 1606619305.556000, 1606619305.556000, 1606619311.320000, 1606619311.320000, 1606619579.130000
1606619579.144000, 1606619603.270000, 1606619603.270000, 1606619609.283000, 1606619609.283000, 1606619817.006000
1606619817.081000, 1606619914.962000, 1606619914.962000, 1606619920.250000, 1606619920.250000, 1606620115.688000


==> result/multi/nfs/real/1/time_pipeline_27_23.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606619155.491000, 1606619305.556000, 1606619305.556000, 1606619311.301000, 1606619311.301000, 1606619599.229000
1606619599.245000, 1606619743.745000, 1606619743.745000, 1606619748.560000, 1606619748.560000, 1606619887.058000
1606619887.121000, 1606620021.857000, 1606620021.857000, 1606620026.923000, 1606620026.923000, 1606620169.395000


==> result/multi/nfs/real/1/time_pipeline_27_24.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606619155.492000, 1606619305.562000, 1606619305.562000, 1606619311.936000, 1606619311.936000, 1606619599.200000
1606619599.217000, 1606619743.864000, 1606619743.864000, 1606619748.868000, 1606619748.868000, 1606619888.848000
1606619888.920000, 1606620022.334000, 1606620022.334000, 1606620027.267000, 1606620027.267000, 1606620189.039000


==> result/multi/nfs/real/1/time_pipeline_27_25.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606619155.493000, 1606619305.556000, 1606619305.556000, 1606619311.811000, 1606619311.811000, 1606619568.450000
1606619568.464000, 1606619586.373000, 1606619586.373000, 1606619591.657000, 1606619591.657000, 1606619695.668000
1606619695.694000, 1606619856.573000, 1606619856.573000, 1606619861.429000, 1606619861.429000, 1606619999.391000


==> result/multi/nfs/real/1/time_pipeline_27_26.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606619155.494000, 1606619305.563000, 1606619305.563000, 1606619311.814000, 1606619311.814000, 1606619569.777000
1606619569.791000, 1606619588.285000, 1606619588.285000, 1606619593.803000, 1606619593.803000, 1606619721.747000
1606619721.784000, 1606619862.443000, 1606619862.443000, 1606619867.417000, 1606619867.417000, 1606620190.572000


==> result/multi/nfs/real/1/time_pipeline_27_27.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606619155.496000, 1606619305.557000, 1606619305.557000, 1606619311.379000, 1606619311.379000, 1606619590.958000
1606619590.969000, 1606619669.804000, 1606619669.804000, 1606619674.536000, 1606619674.536000, 1606619854.927000
1606619855.029000, 1606619972.884000, 1606619972.884000, 1606619978.250000, 1606619978.250000, 1606620182.422000


==> result/multi/nfs/real/1/time_pipeline_27_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606619155.457000, 1606619305.258000, 1606619305.258000, 1606619311.325000, 1606619311.325000, 1606619582.056000
1606619582.070000, 1606619606.213000, 1606619606.213000, 1606619611.913000, 1606619611.913000, 1606620016.500000
1606620016.593000, 1606620123.523000, 1606620123.523000, 1606620128.298000, 1606620128.298000, 1606620190.312000


==> result/multi/nfs/real/1/time_pipeline_27_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606619155.459000, 1606619305.275000, 1606619305.275000, 1606619310.837000, 1606619310.837000, 1606619568.719000
1606619568.734000, 1606619587.336000, 1606619587.336000, 1606619592.569000, 1606619592.569000, 1606619710.928000
1606619710.960000, 1606619859.705000, 1606619859.705000, 1606619864.736000, 1606619864.736000, 1606620010.301000


==> result/multi/nfs/real/1/time_pipeline_27_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606619155.461000, 1606619305.329000, 1606619305.329000, 1606619311.648000, 1606619311.648000, 1606619600.000000
1606619600.012000, 1606619748.454000, 1606619748.454000, 1606619753.128000, 1606619753.128000, 1606619889.472000
1606619889.555000, 1606620022.517000, 1606620022.517000, 1606620027.554000, 1606620027.554000, 1606620182.254000


==> result/multi/nfs/real/1/time_pipeline_27_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606619155.462000, 1606619305.393000, 1606619305.393000, 1606619311.694000, 1606619311.694000, 1606619568.599000
1606619568.613000, 1606619587.333000, 1606619587.333000, 1606619592.614000, 1606619592.614000, 1606619720.033000
1606619720.062000, 1606619860.982000, 1606619860.982000, 1606619865.931000, 1606619865.931000, 1606620015.554000


==> result/multi/nfs/real/1/time_pipeline_27_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606619155.465000, 1606619305.480000, 1606619305.480000, 1606619311.328000, 1606619311.328000, 1606619584.629000
1606619584.646000, 1606619608.902000, 1606619608.902000, 1606619614.019000, 1606619614.019000, 1606619834.706000
1606619834.807000, 1606619922.626000, 1606619922.626000, 1606619928.123000, 1606619928.123000, 1606620192.315000


==> result/multi/nfs/real/1/time_pipeline_27_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606619155.466000, 1606619305.480000, 1606619305.480000, 1606619311.816000, 1606619311.816000, 1606619570.685000
1606619570.700000, 1606619589.671000, 1606619589.671000, 1606619595.104000, 1606619595.104000, 1606619724.745000
1606619724.798000, 1606619865.216000, 1606619865.216000, 1606619870.204000, 1606619870.204000, 1606620190.577000


==> result/multi/nfs/real/1/time_pipeline_27_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606619155.469000, 1606619305.556000, 1606619305.556000, 1606619311.163000, 1606619311.163000, 1606619574.632000
1606619574.647000, 1606619597.710000, 1606619597.710000, 1606619604.187000, 1606619604.187000, 1606619796.606000
1606619796.695000, 1606619896.809000, 1606619896.809000, 1606619902.234000, 1606619902.234000, 1606620190.570000


==> result/multi/nfs/real/1/time_pipeline_28_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606620220.667000, 1606620376.142000, 1606620376.142000, 1606620381.890000, 1606620381.890000, 1606620749.866000
1606620749.881000, 1606620777.596000, 1606620777.596000, 1606620782.542000, 1606620782.542000, 1606621040.477000
1606621040.581000, 1606621061.018000, 1606621061.018000, 1606621066.472000, 1606621066.472000, 1606621190.524000


==> result/multi/nfs/real/1/time_pipeline_28_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606620220.678000, 1606620376.384000, 1606620376.384000, 1606620382.594000, 1606620382.594000, 1606620624.816000
1606620624.830000, 1606620636.196000, 1606620636.196000, 1606620641.665000, 1606620641.665000, 1606620719.930000
1606620720.013000, 1606620751.434000, 1606620751.434000, 1606620756.443000, 1606620756.443000, 1606621048.255000


==> result/multi/nfs/real/1/time_pipeline_28_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606620220.683000, 1606620376.384000, 1606620376.384000, 1606620382.619000, 1606620382.619000, 1606620625.732000
1606620625.751000, 1606620638.149000, 1606620638.149000, 1606620643.652000, 1606620643.652000, 1606621048.154000
1606621048.244000, 1606621063.828000, 1606621063.828000, 1606621069.063000, 1606621069.063000, 1606621191.152000


==> result/multi/nfs/real/1/time_pipeline_28_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606620220.684000, 1606620376.384000, 1606620376.384000, 1606620382.200000, 1606620382.200000, 1606620730.018000
1606620730.029000, 1606620761.156000, 1606620761.156000, 1606620766.451000, 1606620766.451000, 1606621048.256000
1606621048.376000, 1606621064.167000, 1606621064.167000, 1606621069.078000, 1606621069.078000, 1606621193.406000


==> result/multi/nfs/real/1/time_pipeline_28_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606620220.685000, 1606620376.384000, 1606620376.384000, 1606620382.129000, 1606620382.129000, 1606620739.751000
1606620739.766000, 1606620770.578000, 1606620770.578000, 1606620776.807000, 1606620776.807000, 1606621076.373000
1606621076.444000, 1606621189.614000, 1606621189.614000, 1606621195.773000, 1606621195.773000, 1606621234.937000


==> result/multi/nfs/real/1/time_pipeline_28_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606620220.686000, 1606620376.384000, 1606620376.384000, 1606620382.221000, 1606620382.221000, 1606620731.006000
1606620731.019000, 1606620763.558000, 1606620763.558000, 1606620768.912000, 1606620768.912000, 1606621048.263000
1606621048.397000, 1606621064.170000, 1606621064.170000, 1606621069.664000, 1606621069.664000, 1606621189.078000


==> result/multi/nfs/real/1/time_pipeline_28_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606620220.687000, 1606620376.384000, 1606620376.384000, 1606620382.130000, 1606620382.130000, 1606620832.445000
1606620832.462000, 1606620991.585000, 1606620991.585000, 1606620996.444000, 1606620996.444000, 1606621057.756000
1606621057.806000, 1606621065.976000, 1606621065.976000, 1606621071.195000, 1606621071.195000, 1606621196.215000


==> result/multi/nfs/real/1/time_pipeline_28_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606620220.686000, 1606620376.384000, 1606620376.384000, 1606620382.132000, 1606620382.132000, 1606620741.296000
1606620741.310000, 1606620771.467000, 1606620771.467000, 1606620778.110000, 1606620778.110000, 1606621025.545000
1606621025.723000, 1606621048.861000, 1606621048.861000, 1606621053.743000, 1606621053.743000, 1606621156.163000


==> result/multi/nfs/real/1/time_pipeline_28_17.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606620220.687000, 1606620376.384000, 1606620376.384000, 1606620382.129000, 1606620382.129000, 1606620739.491000
1606620739.507000, 1606620770.233000, 1606620770.233000, 1606620776.499000, 1606620776.499000, 1606621069.201000
1606621069.317000, 1606621161.939000, 1606621161.939000, 1606621167.018000, 1606621167.018000, 1606621234.278000


==> result/multi/nfs/real/1/time_pipeline_28_18.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606620220.690000, 1606620376.384000, 1606620376.384000, 1606620382.209000, 1606620382.209000, 1606620730.546000
1606620730.561000, 1606620762.016000, 1606620762.016000, 1606620767.257000, 1606620767.257000, 1606621048.256000
1606621048.380000, 1606621064.167000, 1606621064.167000, 1606621069.183000, 1606621069.183000, 1606621191.467000


==> result/multi/nfs/real/1/time_pipeline_28_19.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606620220.693000, 1606620376.384000, 1606620376.384000, 1606620382.127000, 1606620382.127000, 1606620738.519000
1606620738.537000, 1606620769.833000, 1606620769.833000, 1606620776.085000, 1606620776.085000, 1606621068.192000
1606621068.281000, 1606621158.824000, 1606621158.824000, 1606621164.050000, 1606621164.050000, 1606621236.439000


==> result/multi/nfs/real/1/time_pipeline_28_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606620220.667000, 1606620376.118000, 1606620376.118000, 1606620381.831000, 1606620381.831000, 1606620625.163000
1606620625.177000, 1606620637.574000, 1606620637.574000, 1606620643.311000, 1606620643.311000, 1606620761.519000
1606620761.621000, 1606620860.238000, 1606620860.238000, 1606620866.732000, 1606620866.732000, 1606621025.552000


==> result/multi/nfs/real/1/time_pipeline_28_20.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606620220.694000, 1606620376.384000, 1606620376.384000, 1606620382.149000, 1606620382.149000, 1606620741.305000
1606620741.322000, 1606620771.431000, 1606620771.431000, 1606620777.873000, 1606620777.873000, 1606621046.838000
1606621047.061000, 1606621062.779000, 1606621062.779000, 1606621068.184000, 1606621068.184000, 1606621189.223000


==> result/multi/nfs/real/1/time_pipeline_28_21.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606620220.696000, 1606620376.385000, 1606620376.385000, 1606620382.648000, 1606620382.648000, 1606620625.181000
1606620625.195000, 1606620637.618000, 1606620637.618000, 1606620643.547000, 1606620643.547000, 1606620775.630000
1606620775.756000, 1606620943.316000, 1606620943.316000, 1606620947.846000, 1606620947.846000, 1606621058.716000


==> result/multi/nfs/real/1/time_pipeline_28_22.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606620220.697000, 1606620376.385000, 1606620376.385000, 1606620382.131000, 1606620382.131000, 1606620740.334000
1606620740.352000, 1606620771.010000, 1606620771.010000, 1606620777.405000, 1606620777.405000, 1606621068.267000
1606621068.390000, 1606621159.548000, 1606621159.548000, 1606621164.875000, 1606621164.875000, 1606621234.593000


==> result/multi/nfs/real/1/time_pipeline_28_23.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606620220.698000, 1606620376.385000, 1606620376.385000, 1606620382.126000, 1606620382.126000, 1606620734.504000
1606620734.518000, 1606620767.838000, 1606620767.838000, 1606620773.653000, 1606620773.653000, 1606621048.265000
1606621048.463000, 1606621064.081000, 1606621064.081000, 1606621069.615000, 1606621069.615000, 1606621189.072000


==> result/multi/nfs/real/1/time_pipeline_28_24.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606620220.697000, 1606620376.384000, 1606620376.384000, 1606620382.743000, 1606620382.743000, 1606620617.459000
1606620617.476000, 1606620625.251000, 1606620625.251000, 1606620632.313000, 1606620632.313000, 1606620704.269000
1606620704.386000, 1606620742.903000, 1606620742.903000, 1606620749.442000, 1606620749.442000, 1606621048.259000


==> result/multi/nfs/real/1/time_pipeline_28_25.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606620220.701000, 1606620376.385000, 1606620376.385000, 1606620382.132000, 1606620382.132000, 1606620740.911000
1606620740.928000, 1606620771.165000, 1606620771.165000, 1606620777.518000, 1606620777.518000, 1606621068.266000
1606621068.390000, 1606621159.454000, 1606621159.454000, 1606621164.675000, 1606621164.675000, 1606621234.334000


==> result/multi/nfs/real/1/time_pipeline_28_26.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606620220.700000, 1606620376.385000, 1606620376.385000, 1606620382.542000, 1606620382.542000, 1606620625.740000
1606620625.756000, 1606620638.164000, 1606620638.164000, 1606620644.088000, 1606620644.088000, 1606620750.805000
1606620750.955000, 1606620805.646000, 1606620805.646000, 1606620811.428000, 1606620811.428000, 1606621046.841000


==> result/multi/nfs/real/1/time_pipeline_28_27.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606620220.701000, 1606620376.386000, 1606620376.386000, 1606620382.823000, 1606620382.823000, 1606620625.338000
1606620625.360000, 1606620637.896000, 1606620637.896000, 1606620643.881000, 1606620643.881000, 1606620750.543000
1606620750.682000, 1606620803.028000, 1606620803.028000, 1606620807.829000, 1606620807.829000, 1606620961.228000


==> result/multi/nfs/real/1/time_pipeline_28_28.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606620220.704000, 1606620376.385000, 1606620376.385000, 1606620382.581000, 1606620382.581000, 1606620617.612000
1606620617.630000, 1606620625.442000, 1606620625.442000, 1606620632.454000, 1606620632.454000, 1606620690.673000
1606620690.776000, 1606620731.913000, 1606620731.913000, 1606620736.599000, 1606620736.599000, 1606620810.632000


==> result/multi/nfs/real/1/time_pipeline_28_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606620220.667000, 1606620376.022000, 1606620376.022000, 1606620381.987000, 1606620381.987000, 1606620748.971000
1606620748.985000, 1606620776.735000, 1606620776.735000, 1606620782.072000, 1606620782.072000, 1606621046.841000
1606621047.017000, 1606621062.785000, 1606621062.785000, 1606621068.234000, 1606621068.234000, 1606621189.906000


==> result/multi/nfs/real/1/time_pipeline_28_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606620220.668000, 1606620376.099000, 1606620376.099000, 1606620382.538000, 1606620382.538000, 1606620625.454000
1606620625.469000, 1606620638.050000, 1606620638.050000, 1606620643.476000, 1606620643.476000, 1606620767.453000
1606620767.490000, 1606620886.961000, 1606620886.961000, 1606620891.435000, 1606620891.435000, 1606621025.537000


==> result/multi/nfs/real/1/time_pipeline_28_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606620220.670000, 1606620376.147000, 1606620376.147000, 1606620381.871000, 1606620381.871000, 1606620640.568000
1606620640.583000, 1606620693.862000, 1606620693.862000, 1606620698.799000, 1606620698.799000, 1606620760.495000
1606620760.568000, 1606620857.642000, 1606620857.642000, 1606620862.276000, 1606620862.276000, 1606621010.518000


==> result/multi/nfs/real/1/time_pipeline_28_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606620220.672000, 1606620376.183000, 1606620376.183000, 1606620381.911000, 1606620381.911000, 1606620750.564000
1606620750.580000, 1606620800.090000, 1606620800.090000, 1606620804.966000, 1606620804.966000, 1606621025.558000
1606621025.769000, 1606621048.851000, 1606621048.851000, 1606621054.725000, 1606621054.725000, 1606621131.717000


==> result/multi/nfs/real/1/time_pipeline_28_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606620220.673000, 1606620376.216000, 1606620376.216000, 1606620382.244000, 1606620382.244000, 1606620730.986000
1606620730.999000, 1606620763.532000, 1606620763.532000, 1606620768.901000, 1606620768.901000, 1606621048.257000
1606621048.394000, 1606621064.169000, 1606621064.169000, 1606621069.206000, 1606621069.206000, 1606621190.618000


==> result/multi/nfs/real/1/time_pipeline_28_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606620220.675000, 1606620376.302000, 1606620376.302000, 1606620382.579000, 1606620382.579000, 1606620625.284000
1606620625.296000, 1606620637.740000, 1606620637.740000, 1606620643.703000, 1606620643.703000, 1606620749.942000
1606620750.120000, 1606620777.721000, 1606620777.721000, 1606620782.555000, 1606620782.555000, 1606621046.868000


==> result/multi/nfs/real/1/time_pipeline_28_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606620220.677000, 1606620376.380000, 1606620376.380000, 1606620382.447000, 1606620382.447000, 1606620642.022000
1606620642.038000, 1606620696.684000, 1606620696.684000, 1606620701.405000, 1606620701.405000, 1606620757.937000
1606620758.012000, 1606620829.423000, 1606620829.423000, 1606620833.942000, 1606620833.942000, 1606621046.842000


==> result/multi/nfs/real/1/time_pipeline_29_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606621267.224000, 1606621428.152000, 1606621428.152000, 1606621433.524000, 1606621433.524000, 1606621651.960000
1606621651.986000, 1606621659.909000, 1606621659.909000, 1606621665.039000, 1606621665.039000, 1606621743.366000
1606621743.502000, 1606621813.861000, 1606621813.861000, 1606621818.772000, 1606621818.772000, 1606622033.416000


==> result/multi/nfs/real/1/time_pipeline_29_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606621267.238000, 1606621428.506000, 1606621428.506000, 1606621434.614000, 1606621434.614000, 1606621666.966000
1606621666.986000, 1606621690.112000, 1606621690.112000, 1606621695.317000, 1606621695.317000, 1606622013.957000
1606622014.057000, 1606622032.729000, 1606622032.729000, 1606622040.367000, 1606622040.367000, 1606622283.126000


==> result/multi/nfs/real/1/time_pipeline_29_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606621267.240000, 1606621428.510000, 1606621428.510000, 1606621434.946000, 1606621434.946000, 1606621767.524000
1606621767.541000, 1606621824.969000, 1606621824.969000, 1606621830.074000, 1606621830.074000, 1606622033.446000
1606622033.846000, 1606622088.734000, 1606622088.734000, 1606622093.905000, 1606622093.905000, 1606622281.108000


==> result/multi/nfs/real/1/time_pipeline_29_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606621267.242000, 1606621428.510000, 1606621428.510000, 1606621434.748000, 1606621434.748000, 1606621788.962000
1606621788.979000, 1606621831.942000, 1606621831.942000, 1606621837.225000, 1606621837.225000, 1606622034.651000
1606622034.859000, 1606622089.210000, 1606622089.210000, 1606622094.848000, 1606622094.848000, 1606622283.530000


==> result/multi/nfs/real/1/time_pipeline_29_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606621267.243000, 1606621428.510000, 1606621428.510000, 1606621434.730000, 1606621434.730000, 1606621779.472000
1606621779.487000, 1606621829.516000, 1606621829.516000, 1606621835.224000, 1606621835.224000, 1606622033.452000
1606622033.912000, 1606622088.747000, 1606622088.747000, 1606622093.925000, 1606622093.925000, 1606622282.799000


==> result/multi/nfs/real/1/time_pipeline_29_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606621267.245000, 1606621428.510000, 1606621428.510000, 1606621434.676000, 1606621434.676000, 1606621666.059000
1606621666.075000, 1606621689.386000, 1606621689.386000, 1606621694.691000, 1606621694.691000, 1606622012.625000
1606622012.920000, 1606622032.637000, 1606622032.637000, 1606622040.330000, 1606622040.330000, 1606622283.126000


==> result/multi/nfs/real/1/time_pipeline_29_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606621267.247000, 1606621428.510000, 1606621428.510000, 1606621434.706000, 1606621434.706000, 1606622012.626000
1606622012.649000, 1606622032.632000, 1606622032.632000, 1606622039.896000, 1606622039.896000, 1606622283.168000
1606622283.689000, 1606622285.692000, 1606622285.692000, 1606622290.047000, 1606622290.047000, 1606622301.412000


==> result/multi/nfs/real/1/time_pipeline_29_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606621267.248000, 1606621428.510000, 1606621428.510000, 1606621435.199000, 1606621435.199000, 1606621769.480000
1606621769.496000, 1606621825.570000, 1606621825.570000, 1606621830.977000, 1606621830.977000, 1606622033.446000
1606622033.840000, 1606622088.690000, 1606622088.690000, 1606622093.846000, 1606622093.846000, 1606622283.168000


==> result/multi/nfs/real/1/time_pipeline_29_17.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606621267.250000, 1606621428.510000, 1606621428.510000, 1606621434.090000, 1606621434.090000, 1606621665.501000
1606621665.521000, 1606621689.072000, 1606621689.072000, 1606621694.288000, 1606621694.288000, 1606622012.632000
1606622012.965000, 1606622032.640000, 1606622032.640000, 1606622040.090000, 1606622040.090000, 1606622283.123000


==> result/multi/nfs/real/1/time_pipeline_29_18.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606621267.252000, 1606621428.510000, 1606621428.510000, 1606621434.861000, 1606621434.861000, 1606621781.466000
1606621781.480000, 1606621830.870000, 1606621830.870000, 1606621836.556000, 1606621836.556000, 1606622034.474000
1606622034.732000, 1606622089.091000, 1606622089.091000, 1606622094.032000, 1606622094.032000, 1606622282.786000


==> result/multi/nfs/real/1/time_pipeline_29_19.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606621267.253000, 1606621428.510000, 1606621428.510000, 1606621434.777000, 1606621434.777000, 1606621786.588000
1606621786.603000, 1606621831.899000, 1606621831.899000, 1606621837.332000, 1606621837.332000, 1606622034.941000
1606622035.093000, 1606622089.346000, 1606622089.346000, 1606622094.946000, 1606622094.946000, 1606622284.456000


==> result/multi/nfs/real/1/time_pipeline_29_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606621267.224000, 1606621428.182000, 1606621428.182000, 1606621434.229000, 1606621434.229000, 1606621652.343000
1606621652.371000, 1606621659.930000, 1606621659.930000, 1606621665.141000, 1606621665.141000, 1606621743.367000
1606621743.490000, 1606621813.786000, 1606621813.786000, 1606621818.845000, 1606621818.845000, 1606622033.419000


==> result/multi/nfs/real/1/time_pipeline_29_20.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606621267.254000, 1606621428.510000, 1606621428.510000, 1606621435.263000, 1606621435.263000, 1606621788.963000
1606621788.981000, 1606621831.940000, 1606621831.940000, 1606621838.105000, 1606621838.105000, 1606622033.424000
1606622033.953000, 1606622087.030000, 1606622087.030000, 1606622092.421000, 1606622092.421000, 1606622282.903000


==> result/multi/nfs/real/1/time_pipeline_29_21.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606621267.259000, 1606621428.510000, 1606621428.510000, 1606621435.144000, 1606621435.144000, 1606621771.280000
1606621771.298000, 1606621826.476000, 1606621826.476000, 1606621831.944000, 1606621831.944000, 1606622033.446000
1606622033.863000, 1606622088.690000, 1606622088.690000, 1606622093.866000, 1606622093.866000, 1606622282.803000


==> result/multi/nfs/real/1/time_pipeline_29_22.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606621267.257000, 1606621428.510000, 1606621428.510000, 1606621434.869000, 1606621434.869000, 1606621798.345000
1606621798.360000, 1606621832.230000, 1606621832.230000, 1606621837.989000, 1606621837.989000, 1606622033.882000
1606622034.113000, 1606622088.601000, 1606622088.601000, 1606622093.941000, 1606622093.941000, 1606622282.424000


==> result/multi/nfs/real/1/time_pipeline_29_23.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606621267.259000, 1606621428.510000, 1606621428.510000, 1606621434.601000, 1606621434.601000, 1606621667.177000
1606621667.194000, 1606621690.237000, 1606621690.237000, 1606621695.425000, 1606621695.425000, 1606622015.743000
1606622015.850000, 1606622033.081000, 1606622033.081000, 1606622040.902000, 1606622040.902000, 1606622283.126000


==> result/multi/nfs/real/1/time_pipeline_29_24.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606621267.259000, 1606621428.510000, 1606621428.510000, 1606621434.294000, 1606621434.294000, 1606621667.641000
1606621667.654000, 1606621690.357000, 1606621690.357000, 1606621695.674000, 1606621695.674000, 1606622033.448000
1606622033.995000, 1606622088.468000, 1606622088.468000, 1606622093.760000, 1606622093.760000, 1606622280.706000


==> result/multi/nfs/real/1/time_pipeline_29_25.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606621267.259000, 1606621428.510000, 1606621428.510000, 1606621433.909000, 1606621433.909000, 1606621664.707000
1606621664.721000, 1606621689.024000, 1606621689.024000, 1606621694.158000, 1606621694.158000, 1606622012.629000
1606622012.965000, 1606622032.635000, 1606622032.635000, 1606622040.161000, 1606622040.161000, 1606622283.128000


==> result/multi/nfs/real/1/time_pipeline_29_26.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606621267.263000, 1606621428.510000, 1606621428.510000, 1606621434.427000, 1606621434.427000, 1606621665.517000
1606621665.539000, 1606621689.084000, 1606621689.084000, 1606621694.317000, 1606621694.317000, 1606622012.633000
1606622012.965000, 1606622032.640000, 1606622032.640000, 1606622040.329000, 1606622040.329000, 1606622283.125000


==> result/multi/nfs/real/1/time_pipeline_29_27.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606621267.264000, 1606621428.512000, 1606621428.512000, 1606621434.635000, 1606621434.635000, 1606621667.388000
1606621667.409000, 1606621690.312000, 1606621690.312000, 1606621695.775000, 1606621695.775000, 1606622016.172000
1606622016.284000, 1606622033.174000, 1606622033.174000, 1606622040.958000, 1606622040.958000, 1606622283.134000


==> result/multi/nfs/real/1/time_pipeline_29_28.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606621267.265000, 1606621428.510000, 1606621428.510000, 1606621435.650000, 1606621435.650000, 1606621774.024000
1606621774.040000, 1606621827.687000, 1606621827.687000, 1606621833.316000, 1606621833.316000, 1606622033.446000
1606622033.879000, 1606622088.682000, 1606622088.682000, 1606622093.961000, 1606622093.961000, 1606622283.177000


==> result/multi/nfs/real/1/time_pipeline_29_29.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606621267.268000, 1606621428.510000, 1606621428.510000, 1606621433.909000, 1606621433.909000, 1606621665.421000
1606621665.443000, 1606621689.031000, 1606621689.031000, 1606621694.211000, 1606621694.211000, 1606622012.624000
1606622012.945000, 1606622032.640000, 1606622032.640000, 1606622040.203000, 1606622040.203000, 1606622283.125000


==> result/multi/nfs/real/1/time_pipeline_29_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606621267.225000, 1606621428.185000, 1606621428.185000, 1606621433.912000, 1606621433.912000, 1606621664.706000
1606621664.721000, 1606621689.021000, 1606621689.021000, 1606621694.267000, 1606621694.267000, 1606622012.634000
1606622012.965000, 1606622032.640000, 1606622032.640000, 1606622040.039000, 1606622040.039000, 1606622283.168000


==> result/multi/nfs/real/1/time_pipeline_29_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606621267.226000, 1606621427.806000, 1606621427.806000, 1606621433.482000, 1606621433.482000, 1606621651.961000
1606621651.986000, 1606621659.743000, 1606621659.743000, 1606621664.377000, 1606621664.377000, 1606621780.167000
1606621780.272000, 1606621830.020000, 1606621830.020000, 1606621835.706000, 1606621835.706000, 1606622033.447000


==> result/multi/nfs/real/1/time_pipeline_29_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606621267.228000, 1606621428.322000, 1606621428.322000, 1606621434.083000, 1606621434.083000, 1606621665.421000
1606621665.442000, 1606621689.024000, 1606621689.024000, 1606621694.182000, 1606621694.182000, 1606622012.631000
1606622012.967000, 1606622032.640000, 1606622032.640000, 1606622039.759000, 1606622039.759000, 1606622283.168000


==> result/multi/nfs/real/1/time_pipeline_29_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606621267.228000, 1606621428.322000, 1606621428.322000, 1606621434.161000, 1606621434.161000, 1606621652.344000
1606621652.369000, 1606621659.930000, 1606621659.930000, 1606621664.927000, 1606621664.927000, 1606621755.426000
1606621755.525000, 1606621813.773000, 1606621813.773000, 1606621818.830000, 1606621818.830000, 1606622033.442000


==> result/multi/nfs/real/1/time_pipeline_29_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606621267.232000, 1606621428.485000, 1606621428.485000, 1606621434.252000, 1606621434.252000, 1606621668.568000
1606621668.584000, 1606621690.463000, 1606621690.463000, 1606621695.630000, 1606621695.630000, 1606622028.059000
1606622028.169000, 1606622037.119000, 1606622037.119000, 1606622044.482000, 1606622044.482000, 1606622282.902000


==> result/multi/nfs/real/1/time_pipeline_29_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606621267.234000, 1606621428.507000, 1606621428.507000, 1606621434.308000, 1606621434.308000, 1606621665.468000
1606621665.487000, 1606621689.026000, 1606621689.026000, 1606621694.103000, 1606621694.103000, 1606622033.432000
1606622033.937000, 1606622088.790000, 1606622088.790000, 1606622094.005000, 1606622094.005000, 1606622283.182000


==> result/multi/nfs/real/1/time_pipeline_29_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606621267.235000, 1606621428.506000, 1606621428.506000, 1606621435.093000, 1606621435.093000, 1606621774.646000
1606621774.665000, 1606621827.951000, 1606621827.951000, 1606621833.236000, 1606621833.236000, 1606622033.446000
1606622033.888000, 1606622088.778000, 1606622088.778000, 1606622094.014000, 1606622094.014000, 1606622283.254000


==> result/multi/nfs/real/1/time_pipeline_2_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606603828.049000, 1606603839.198000, 1606603839.198000, 1606603843.530000, 1606603843.530000, 1606603863.579000
1606603863.593000, 1606603866.134000, 1606603866.134000, 1606603870.638000, 1606603870.638000, 1606603887.245000
1606603887.258000, 1606603889.008000, 1606603889.008000, 1606603893.776000, 1606603893.776000, 1606603912.106000


==> result/multi/nfs/real/1/time_pipeline_2_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606603828.049000, 1606603839.209000, 1606603839.209000, 1606603844.183000, 1606603844.183000, 1606603864.213000
1606603864.227000, 1606603866.846000, 1606603866.846000, 1606603871.702000, 1606603871.702000, 1606603888.923000
1606603888.936000, 1606603890.813000, 1606603890.813000, 1606603895.865000, 1606603895.865000, 1606603914.039000


==> result/multi/nfs/real/1/time_pipeline_30_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606622330.601000, 1606622496.761000, 1606622496.761000, 1606622502.630000, 1606622502.630000, 1606622804.756000
1606622804.775000, 1606622839.064000, 1606622839.064000, 1606622844.674000, 1606622844.674000, 1606623130.435000
1606623130.747000, 1606623156.018000, 1606623156.018000, 1606623161.557000, 1606623161.557000, 1606623319.115000


==> result/multi/nfs/real/1/time_pipeline_30_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606622330.610000, 1606622497.511000, 1606622497.511000, 1606622503.963000, 1606622503.963000, 1606622814.423000
1606622814.442000, 1606622850.665000, 1606622850.665000, 1606622856.450000, 1606622856.450000, 1606623353.019000
1606623353.173000, 1606623371.999000, 1606623371.999000, 1606623377.039000, 1606623377.039000, 1606623453.839000


==> result/multi/nfs/real/1/time_pipeline_30_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606622330.612000, 1606622497.513000, 1606622497.513000, 1606622504.298000, 1606622504.298000, 1606622804.835000
1606622804.856000, 1606622839.059000, 1606622839.059000, 1606622844.586000, 1606622844.586000, 1606623130.432000
1606623130.612000, 1606623155.962000, 1606623155.962000, 1606623161.585000, 1606623161.585000, 1606623319.544000


==> result/multi/nfs/real/1/time_pipeline_30_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606622330.615000, 1606622497.513000, 1606622497.513000, 1606622502.977000, 1606622502.977000, 1606622814.451000
1606622814.468000, 1606622850.683000, 1606622850.683000, 1606622856.278000, 1606622856.278000, 1606623348.874000
1606623348.959000, 1606623366.826000, 1606623366.826000, 1606623371.517000, 1606623371.517000, 1606623418.708000


==> result/multi/nfs/real/1/time_pipeline_30_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606622330.617000, 1606622497.513000, 1606622497.513000, 1606622503.751000, 1606622503.751000, 1606622803.816000
1606622803.831000, 1606622838.002000, 1606622838.002000, 1606622843.550000, 1606622843.550000, 1606623130.463000
1606623130.773000, 1606623156.227000, 1606623156.227000, 1606623161.673000, 1606623161.673000, 1606623324.303000


==> result/multi/nfs/real/1/time_pipeline_30_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606622330.617000, 1606622497.514000, 1606622497.514000, 1606622503.543000, 1606622503.543000, 1606622813.103000
1606622813.116000, 1606622849.999000, 1606622849.999000, 1606622856.145000, 1606622856.145000, 1606623194.932000
1606623195.019000, 1606623264.000000, 1606623264.000000, 1606623268.500000, 1606623268.500000, 1606623295.532000


==> result/multi/nfs/real/1/time_pipeline_30_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606622330.618000, 1606622497.514000, 1606622497.514000, 1606622504.254000, 1606622504.254000, 1606622812.820000
1606622812.839000, 1606622849.729000, 1606622849.729000, 1606622855.621000, 1606622855.621000, 1606623135.358000
1606623135.448000, 1606623157.214000, 1606623157.214000, 1606623163.320000, 1606623163.320000, 1606623301.806000


==> result/multi/nfs/real/1/time_pipeline_30_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606622330.618000, 1606622497.513000, 1606622497.513000, 1606622504.125000, 1606622504.125000, 1606622812.692000
1606622812.709000, 1606622849.622000, 1606622849.622000, 1606622855.781000, 1606622855.781000, 1606623330.973000
1606623331.049000, 1606623351.749000, 1606623351.749000, 1606623356.664000, 1606623356.664000, 1606623447.294000


==> result/multi/nfs/real/1/time_pipeline_30_17.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606622330.619000, 1606622497.514000, 1606622497.514000, 1606622503.384000, 1606622503.384000, 1606622812.436000
1606622812.451000, 1606622849.367000, 1606622849.367000, 1606622855.531000, 1606622855.531000, 1606623138.851000
1606623138.964000, 1606623157.599000, 1606623157.599000, 1606623162.755000, 1606623162.755000, 1606623375.681000


==> result/multi/nfs/real/1/time_pipeline_30_18.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606622330.622000, 1606622497.515000, 1606622497.515000, 1606622504.101000, 1606622504.101000, 1606622805.579000
1606622805.591000, 1606622839.970000, 1606622839.970000, 1606622846.434000, 1606622846.434000, 1606623130.470000
1606623130.794000, 1606623156.235000, 1606623156.235000, 1606623161.682000, 1606623161.682000, 1606623324.950000


==> result/multi/nfs/real/1/time_pipeline_30_19.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606622330.623000, 1606622497.515000, 1606622497.515000, 1606622503.931000, 1606622503.931000, 1606622805.552000
1606622805.567000, 1606622839.934000, 1606622839.934000, 1606622846.027000, 1606622846.027000, 1606623130.438000
1606623130.770000, 1606623156.233000, 1606623156.233000, 1606623161.733000, 1606623161.733000, 1606623381.032000


==> result/multi/nfs/real/1/time_pipeline_30_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606622330.601000, 1606622497.357000, 1606622497.357000, 1606622503.542000, 1606622503.542000, 1606622800.320000
1606622800.336000, 1606622836.165000, 1606622836.165000, 1606622841.755000, 1606622841.755000, 1606623129.858000
1606623129.906000, 1606623149.634000, 1606623149.634000, 1606623154.767000, 1606623154.767000, 1606623168.790000


==> result/multi/nfs/real/1/time_pipeline_30_20.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606622330.625000, 1606622497.515000, 1606622497.515000, 1606622503.062000, 1606622503.062000, 1606622805.390000
1606622805.406000, 1606622839.687000, 1606622839.687000, 1606622845.426000, 1606622845.426000, 1606623130.466000
1606623130.809000, 1606623155.791000, 1606623155.791000, 1606623161.820000, 1606623161.820000, 1606623372.126000


==> result/multi/nfs/real/1/time_pipeline_30_21.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606622330.628000, 1606622497.515000, 1606622497.515000, 1606622504.162000, 1606622504.162000, 1606622813.423000
1606622813.442000, 1606622850.111000, 1606622850.111000, 1606622856.370000, 1606622856.370000, 1606623353.015000
1606623353.194000, 1606623372.001000, 1606623372.001000, 1606623377.992000, 1606623377.992000, 1606623451.043000


==> result/multi/nfs/real/1/time_pipeline_30_22.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606622330.629000, 1606622497.515000, 1606622497.515000, 1606622504.487000, 1606622504.487000, 1606622814.251000
1606622814.269000, 1606622850.603000, 1606622850.603000, 1606622857.050000, 1606622857.050000, 1606623354.263000
1606623354.388000, 1606623372.207000, 1606623372.207000, 1606623377.388000, 1606623377.388000, 1606623451.650000


==> result/multi/nfs/real/1/time_pipeline_30_23.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606622330.631000, 1606622497.515000, 1606622497.515000, 1606622503.625000, 1606622503.625000, 1606622812.967000
1606622812.982000, 1606622849.840000, 1606622849.840000, 1606622856.034000, 1606622856.034000, 1606623314.966000
1606623315.063000, 1606623319.783000, 1606623319.783000, 1606623324.360000, 1606623324.360000, 1606623338.388000


==> result/multi/nfs/real/1/time_pipeline_30_24.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606622330.631000, 1606622497.515000, 1606622497.515000, 1606622504.442000, 1606622504.442000, 1606622814.109000
1606622814.123000, 1606622850.489000, 1606622850.489000, 1606622856.763000, 1606622856.763000, 1606623353.023000
1606623353.173000, 1606623371.998000, 1606623371.998000, 1606623378.034000, 1606623378.034000, 1606623450.905000


==> result/multi/nfs/real/1/time_pipeline_30_25.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606622330.631000, 1606622497.515000, 1606622497.515000, 1606622504.250000, 1606622504.250000, 1606622812.565000
1606622812.577000, 1606622849.505000, 1606622849.505000, 1606622855.746000, 1606622855.746000, 1606623327.537000
1606623327.631000, 1606623340.904000, 1606623340.904000, 1606623345.488000, 1606623345.488000, 1606623406.839000


==> result/multi/nfs/real/1/time_pipeline_30_26.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606622330.633000, 1606622497.515000, 1606622497.515000, 1606622504.140000, 1606622504.140000, 1606622813.258000
1606622813.278000, 1606622850.060000, 1606622850.060000, 1606622856.166000, 1606622856.166000, 1606623319.513000
1606623319.640000, 1606623322.363000, 1606623322.363000, 1606623326.902000, 1606623326.902000, 1606623351.045000


==> result/multi/nfs/real/1/time_pipeline_30_27.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606622330.633000, 1606622497.517000, 1606622497.517000, 1606622503.289000, 1606622503.289000, 1606622814.455000
1606622814.471000, 1606622850.630000, 1606622850.630000, 1606622856.387000, 1606622856.387000, 1606623353.099000
1606623353.222000, 1606623372.000000, 1606623372.000000, 1606623377.985000, 1606623377.985000, 1606623450.905000


==> result/multi/nfs/real/1/time_pipeline_30_28.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606622330.634000, 1606622497.515000, 1606622497.515000, 1606622503.267000, 1606622503.267000, 1606622808.061000
1606622808.077000, 1606622843.194000, 1606622843.194000, 1606622848.867000, 1606622848.867000, 1606623130.439000
1606623130.770000, 1606623155.595000, 1606623155.595000, 1606623161.600000, 1606623161.600000, 1606623314.556000


==> result/multi/nfs/real/1/time_pipeline_30_29.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606622330.633000, 1606622497.515000, 1606622497.515000, 1606622503.997000, 1606622503.997000, 1606622814.434000
1606622814.455000, 1606622850.669000, 1606622850.669000, 1606622856.695000, 1606622856.695000, 1606623354.317000
1606623354.434000, 1606623372.205000, 1606623372.205000, 1606623377.420000, 1606623377.420000, 1606623451.543000


==> result/multi/nfs/real/1/time_pipeline_30_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606622330.601000, 1606622497.219000, 1606622497.219000, 1606622503.328000, 1606622503.328000, 1606622801.754000
1606622801.770000, 1606622837.181000, 1606622837.181000, 1606622843.192000, 1606622843.192000, 1606623130.458000
1606623130.601000, 1606623156.201000, 1606623156.201000, 1606623161.704000, 1606623161.704000, 1606623327.146000


==> result/multi/nfs/real/1/time_pipeline_30_30.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606622330.638000, 1606622497.515000, 1606622497.515000, 1606622503.288000, 1606622503.288000, 1606622809.662000
1606622809.679000, 1606622845.348000, 1606622845.348000, 1606622851.511000, 1606622851.511000, 1606623133.305000
1606623133.370000, 1606623156.839000, 1606623156.839000, 1606623162.666000, 1606623162.666000, 1606623375.544000


==> result/multi/nfs/real/1/time_pipeline_30_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606622330.601000, 1606622497.342000, 1606622497.342000, 1606622504.112000, 1606622504.112000, 1606622804.759000
1606622804.774000, 1606622839.055000, 1606622839.055000, 1606622844.766000, 1606622844.766000, 1606623130.441000
1606623130.690000, 1606623155.953000, 1606623155.953000, 1606623161.623000, 1606623161.623000, 1606623324.307000


==> result/multi/nfs/real/1/time_pipeline_30_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606622330.602000, 1606622497.167000, 1606622497.167000, 1606622502.980000, 1606622502.980000, 1606622814.409000
1606622814.430000, 1606622850.676000, 1606622850.676000, 1606622856.304000, 1606622856.304000, 1606623354.935000
1606623355.028000, 1606623372.332000, 1606623372.332000, 1606623377.651000, 1606623377.651000, 1606623449.567000


==> result/multi/nfs/real/1/time_pipeline_30_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606622330.604000, 1606622497.352000, 1606622497.352000, 1606622503.008000, 1606622503.008000, 1606622812.245000
1606622812.259000, 1606622849.096000, 1606622849.096000, 1606622855.149000, 1606622855.149000, 1606623133.286000
1606623133.387000, 1606623156.843000, 1606623156.843000, 1606623162.131000, 1606623162.131000, 1606623358.837000


==> result/multi/nfs/real/1/time_pipeline_30_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606622330.606000, 1606622497.375000, 1606622497.375000, 1606622502.768000, 1606622502.768000, 1606622804.825000
1606622804.845000, 1606622839.054000, 1606622839.054000, 1606622844.904000, 1606622844.904000, 1606623130.436000
1606623130.751000, 1606623156.229000, 1606623156.229000, 1606623161.732000, 1606623161.732000, 1606623350.130000


==> result/multi/nfs/real/1/time_pipeline_30_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606622330.607000, 1606622497.477000, 1606622497.477000, 1606622503.763000, 1606622503.763000, 1606622804.181000
1606622804.196000, 1606622838.285000, 1606622838.285000, 1606622843.842000, 1606622843.842000, 1606623130.464000
1606623130.782000, 1606623156.195000, 1606623156.195000, 1606623161.701000, 1606623161.701000, 1606623375.510000


==> result/multi/nfs/real/1/time_pipeline_30_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606622330.609000, 1606622497.511000, 1606622497.511000, 1606622503.426000, 1606622503.426000, 1606622811.239000
1606622811.254000, 1606622847.591000, 1606622847.591000, 1606622853.866000, 1606622853.866000, 1606623131.121000
1606623131.529000, 1606623156.298000, 1606623156.298000, 1606623162.160000, 1606623162.160000, 1606623302.762000


==> result/multi/nfs/real/1/time_pipeline_31_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606623484.396000, 1606623656.473000, 1606623656.473000, 1606623662.299000, 1606623662.299000, 1606623948.661000
1606623948.675000, 1606623975.280000, 1606623975.280000, 1606623981.510000, 1606623981.510000, 1606624325.290000
1606624325.397000, 1606624350.168000, 1606624350.168000, 1606624355.156000, 1606624355.156000, 1606624418.217000


==> result/multi/nfs/real/1/time_pipeline_31_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606623484.407000, 1606623656.908000, 1606623656.908000, 1606623662.691000, 1606623662.691000, 1606623982.225000
1606623982.245000, 1606624115.927000, 1606624115.927000, 1606624121.713000, 1606624121.713000, 1606624514.677000
1606624514.923000, 1606624528.902000, 1606624528.902000, 1606624533.764000, 1606624533.764000, 1606624622.554000


==> result/multi/nfs/real/1/time_pipeline_31_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606623484.410000, 1606623656.912000, 1606623656.912000, 1606623662.656000, 1606623662.656000, 1606623965.071000
1606623965.086000, 1606623990.227000, 1606623990.227000, 1606623995.001000, 1606623995.001000, 1606624425.016000
1606624425.156000, 1606624430.258000, 1606624430.258000, 1606624435.013000, 1606624435.013000, 1606624458.232000


==> result/multi/nfs/real/1/time_pipeline_31_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606623484.412000, 1606623656.912000, 1606623656.912000, 1606623662.639000, 1606623662.639000, 1606623960.581000
1606623960.595000, 1606623985.164000, 1606623985.164000, 1606623990.592000, 1606623990.592000, 1606624424.820000
1606624424.908000, 1606624429.806000, 1606624429.806000, 1606624436.056000, 1606624436.056000, 1606624467.518000


==> result/multi/nfs/real/1/time_pipeline_31_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606623484.411000, 1606623656.912000, 1606623656.912000, 1606623662.665000, 1606623662.665000, 1606623980.916000
1606623980.933000, 1606624110.246000, 1606624110.246000, 1606624115.208000, 1606624115.208000, 1606624514.690000
1606624514.848000, 1606624528.888000, 1606624528.888000, 1606624533.760000, 1606624533.760000, 1606624622.878000


==> result/multi/nfs/real/1/time_pipeline_31_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606623484.413000, 1606623656.912000, 1606623656.912000, 1606623663.259000, 1606623663.259000, 1606623946.456000
1606623946.472000, 1606623971.628000, 1606623971.628000, 1606623977.825000, 1606623977.825000, 1606624351.614000
1606624351.696000, 1606624354.924000, 1606624354.924000, 1606624360.704000, 1606624360.704000, 1606624418.278000


==> result/multi/nfs/real/1/time_pipeline_31_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606623484.415000, 1606623656.913000, 1606623656.913000, 1606623662.665000, 1606623662.665000, 1606623979.826000
1606623979.841000, 1606624106.112000, 1606624106.112000, 1606624110.772000, 1606624110.772000, 1606624433.654000
1606624433.733000, 1606624437.713000, 1606624437.713000, 1606624442.971000, 1606624442.971000, 1606624497.580000


==> result/multi/nfs/real/1/time_pipeline_31_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606623484.415000, 1606623656.912000, 1606623656.912000, 1606623662.644000, 1606623662.644000, 1606623962.905000
1606623962.918000, 1606623988.139000, 1606623988.139000, 1606623993.541000, 1606623993.541000, 1606624425.041000
1606624425.151000, 1606624430.266000, 1606624430.266000, 1606624435.018000, 1606624435.018000, 1606624458.767000


==> result/multi/nfs/real/1/time_pipeline_31_17.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606623484.420000, 1606623656.913000, 1606623656.913000, 1606623663.057000, 1606623663.057000, 1606623947.451000
1606623947.465000, 1606623974.229000, 1606623974.229000, 1606623980.842000, 1606623980.842000, 1606624508.802000
1606624508.885000, 1606624513.983000, 1606624513.983000, 1606624518.889000, 1606624518.889000, 1606624580.893000


==> result/multi/nfs/real/1/time_pipeline_31_18.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606623484.421000, 1606623656.913000, 1606623656.913000, 1606623662.704000, 1606623662.704000, 1606623984.497000
1606623984.512000, 1606624118.410000, 1606624118.410000, 1606624123.712000, 1606624123.712000, 1606624514.670000
1606624514.763000, 1606624528.771000, 1606624528.771000, 1606624534.305000, 1606624534.305000, 1606624621.592000


==> result/multi/nfs/real/1/time_pipeline_31_19.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606623484.423000, 1606623656.913000, 1606623656.913000, 1606623662.792000, 1606623662.792000, 1606623945.735000
1606623945.750000, 1606623970.161000, 1606623970.161000, 1606623975.642000, 1606623975.642000, 1606624300.876000
1606624300.946000, 1606624303.799000, 1606624303.799000, 1606624308.939000, 1606624308.939000, 1606624322.899000


==> result/multi/nfs/real/1/time_pipeline_31_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606623484.396000, 1606623656.544000, 1606623656.544000, 1606623662.364000, 1606623662.364000, 1606623950.069000
1606623950.083000, 1606623976.190000, 1606623976.190000, 1606623982.796000, 1606623982.796000, 1606624325.313000
1606624325.475000, 1606624350.168000, 1606624350.168000, 1606624355.341000, 1606624355.341000, 1606624418.217000


==> result/multi/nfs/real/1/time_pipeline_31_20.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606623484.425000, 1606623656.913000, 1606623656.913000, 1606623662.664000, 1606623662.664000, 1606623977.431000
1606623977.443000, 1606624098.759000, 1606624098.759000, 1606624103.438000, 1606624103.438000, 1606624514.601000
1606624514.698000, 1606624528.617000, 1606624528.617000, 1606624533.792000, 1606624533.792000, 1606624621.008000


==> result/multi/nfs/real/1/time_pipeline_31_21.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606623484.426000, 1606623656.913000, 1606623656.913000, 1606623662.832000, 1606623662.832000, 1606623946.447000
1606623946.465000, 1606623971.689000, 1606623971.689000, 1606623977.775000, 1606623977.775000, 1606624351.614000
1606624351.696000, 1606624354.941000, 1606624354.941000, 1606624360.722000, 1606624360.722000, 1606624418.432000


==> result/multi/nfs/real/1/time_pipeline_31_22.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606623484.428000, 1606623656.913000, 1606623656.913000, 1606623662.662000, 1606623662.662000, 1606623967.895000
1606623967.909000, 1606624027.049000, 1606624027.049000, 1606624032.658000, 1606624032.658000, 1606624430.459000
1606624430.529000, 1606624432.550000, 1606624432.550000, 1606624437.310000, 1606624437.310000, 1606624486.901000


==> result/multi/nfs/real/1/time_pipeline_31_23.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606623484.430000, 1606623656.913000, 1606623656.913000, 1606623663.368000, 1606623663.368000, 1606623929.208000
1606623929.225000, 1606623936.368000, 1606623936.368000, 1606623941.299000, 1606623941.299000, 1606624001.686000
1606624001.769000, 1606624136.180000, 1606624136.180000, 1606624142.020000, 1606624142.020000, 1606624514.404000


==> result/multi/nfs/real/1/time_pipeline_31_24.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606623484.429000, 1606623656.913000, 1606623656.913000, 1606623662.883000, 1606623662.883000, 1606623946.663000
1606623946.679000, 1606623972.303000, 1606623972.303000, 1606623978.817000, 1606623978.817000, 1606624514.689000
1606624514.883000, 1606624528.881000, 1606624528.881000, 1606624533.739000, 1606624533.739000, 1606624625.593000


==> result/multi/nfs/real/1/time_pipeline_31_25.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606623484.432000, 1606623656.913000, 1606623656.913000, 1606623663.123000, 1606623663.123000, 1606623947.717000
1606623947.732000, 1606623974.507000, 1606623974.507000, 1606623981.097000, 1606623981.097000, 1606624514.105000
1606624514.182000, 1606624524.288000, 1606624524.288000, 1606624529.546000, 1606624529.546000, 1606624585.139000


==> result/multi/nfs/real/1/time_pipeline_31_26.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606623484.434000, 1606623656.913000, 1606623656.913000, 1606623662.662000, 1606623662.662000, 1606623971.910000
1606623971.924000, 1606624053.822000, 1606624053.822000, 1606624058.486000, 1606624058.486000, 1606624433.420000
1606624433.521000, 1606624437.301000, 1606624437.301000, 1606624442.370000, 1606624442.370000, 1606624498.514000


==> result/multi/nfs/real/1/time_pipeline_31_27.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606623484.433000, 1606623656.913000, 1606623656.913000, 1606623662.663000, 1606623662.663000, 1606623976.188000
1606623976.208000, 1606624088.797000, 1606624088.797000, 1606624093.418000, 1606624093.418000, 1606624514.602000
1606624514.728000, 1606624528.664000, 1606624528.664000, 1606624533.559000, 1606624533.559000, 1606624622.067000


==> result/multi/nfs/real/1/time_pipeline_31_28.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606623484.435000, 1606623656.913000, 1606623656.913000, 1606623663.051000, 1606623663.051000, 1606623947.586000
1606623947.602000, 1606623974.411000, 1606623974.411000, 1606623980.721000, 1606623980.721000, 1606624499.148000
1606624499.206000, 1606624512.966000, 1606624512.966000, 1606624517.983000, 1606624517.983000, 1606624591.504000


==> result/multi/nfs/real/1/time_pipeline_31_29.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606623484.434000, 1606623656.913000, 1606623656.913000, 1606623662.665000, 1606623662.665000, 1606623982.024000
1606623982.043000, 1606624115.400000, 1606624115.400000, 1606624120.297000, 1606624120.297000, 1606624514.692000
1606624514.970000, 1606624528.917000, 1606624528.917000, 1606624534.057000, 1606624534.057000, 1606624622.065000


==> result/multi/nfs/real/1/time_pipeline_31_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606623484.396000, 1606623656.718000, 1606623656.718000, 1606623663.174000, 1606623663.174000, 1606623947.386000
1606623947.400000, 1606623974.112000, 1606623974.112000, 1606623980.512000, 1606623980.512000, 1606624498.445000
1606624498.509000, 1606624511.543000, 1606624511.543000, 1606624516.677000, 1606624516.677000, 1606624590.246000


==> result/multi/nfs/real/1/time_pipeline_31_30.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606623484.436000, 1606623656.913000, 1606623656.913000, 1606623663.228000, 1606623663.228000, 1606623930.812000
1606623930.827000, 1606623940.099000, 1606623940.099000, 1606623945.641000, 1606623945.641000, 1606624017.299000
1606624017.384000, 1606624136.727000, 1606624136.727000, 1606624141.348000, 1606624141.348000, 1606624514.601000


==> result/multi/nfs/real/1/time_pipeline_31_31.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606623484.438000, 1606623656.914000, 1606623656.914000, 1606623662.638000, 1606623662.638000, 1606623958.224000
1606623958.235000, 1606623982.119000, 1606623982.119000, 1606623987.626000, 1606623987.626000, 1606624304.799000
1606624304.883000, 1606624307.184000, 1606624307.184000, 1606624313.058000, 1606624313.058000, 1606624342.860000


==> result/multi/nfs/real/1/time_pipeline_31_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606623484.397000, 1606623656.574000, 1606623656.574000, 1606623662.497000, 1606623662.497000, 1606623953.909000
1606623953.924000, 1606623978.865000, 1606623978.865000, 1606623984.578000, 1606623984.578000, 1606624325.870000
1606624325.959000, 1606624350.170000, 1606624350.170000, 1606624355.115000, 1606624355.115000, 1606624418.217000


==> result/multi/nfs/real/1/time_pipeline_31_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606623484.398000, 1606623656.577000, 1606623656.577000, 1606623662.291000, 1606623662.291000, 1606623948.341000
1606623948.354000, 1606623975.037000, 1606623975.037000, 1606623981.495000, 1606623981.495000, 1606624308.101000
1606624308.157000, 1606624312.992000, 1606624312.992000, 1606624317.876000, 1606624317.876000, 1606624343.096000


==> result/multi/nfs/real/1/time_pipeline_31_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606623484.400000, 1606623656.732000, 1606623656.732000, 1606623662.437000, 1606623662.437000, 1606623951.892000
1606623951.905000, 1606623977.489000, 1606623977.489000, 1606623983.289000, 1606623983.289000, 1606624325.311000
1606624325.476000, 1606624350.168000, 1606624350.168000, 1606624355.914000, 1606624355.914000, 1606624418.217000


==> result/multi/nfs/real/1/time_pipeline_31_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606623484.402000, 1606623656.751000, 1606623656.751000, 1606623662.994000, 1606623662.994000, 1606623947.077000
1606623947.091000, 1606623973.598000, 1606623973.598000, 1606623980.080000, 1606623980.080000, 1606624441.870000
1606624441.945000, 1606624487.031000, 1606624487.031000, 1606624491.646000, 1606624491.646000, 1606624508.949000


==> result/multi/nfs/real/1/time_pipeline_31_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606623484.403000, 1606623656.766000, 1606623656.766000, 1606623662.533000, 1606623662.533000, 1606623955.793000
1606623955.805000, 1606623980.881000, 1606623980.881000, 1606623986.966000, 1606623986.966000, 1606624325.313000
1606624325.476000, 1606624350.168000, 1606624350.168000, 1606624355.100000, 1606624355.100000, 1606624418.217000


==> result/multi/nfs/real/1/time_pipeline_31_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606623484.406000, 1606623656.907000, 1606623656.907000, 1606623663.277000, 1606623663.277000, 1606623929.652000
1606623929.667000, 1606623936.775000, 1606623936.775000, 1606623942.306000, 1606623942.306000, 1606624027.954000
1606624028.040000, 1606624138.338000, 1606624138.338000, 1606624143.274000, 1606624143.274000, 1606624514.712000


==> result/multi/nfs/real/1/time_pipeline_32_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606624657.078000, 1606624834.915000, 1606624834.915000, 1606624841.245000, 1606624841.245000, 1606625149.955000
1606625149.980000, 1606625169.637000, 1606625169.637000, 1606625175.390000, 1606625175.390000, 1606625577.558000
1606625577.588000, 1606625599.581000, 1606625599.581000, 1606625604.563000, 1606625604.563000, 1606625698.319000


==> result/multi/nfs/real/1/time_pipeline_32_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606624657.089000, 1606624835.223000, 1606624835.223000, 1606624841.553000, 1606624841.553000, 1606625117.512000
1606625117.532000, 1606625148.722000, 1606625148.722000, 1606625154.770000, 1606625154.770000, 1606625440.045000
1606625440.174000, 1606625449.273000, 1606625449.273000, 1606625454.649000, 1606625454.649000, 1606625680.323000


==> result/multi/nfs/real/1/time_pipeline_32_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606624657.094000, 1606624835.224000, 1606624835.224000, 1606624841.908000, 1606624841.908000, 1606625118.496000
1606625118.521000, 1606625150.984000, 1606625150.984000, 1606625156.606000, 1606625156.606000, 1606625439.488000
1606625439.588000, 1606625448.333000, 1606625448.333000, 1606625453.621000, 1606625453.621000, 1606625678.487000


==> result/multi/nfs/real/1/time_pipeline_32_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606624657.093000, 1606624835.223000, 1606624835.223000, 1606624842.013000, 1606624842.013000, 1606625119.018000
1606625119.076000, 1606625151.420000, 1606625151.420000, 1606625157.668000, 1606625157.668000, 1606625571.583000
1606625571.678000, 1606625576.120000, 1606625576.120000, 1606625581.081000, 1606625581.081000, 1606625629.443000


==> result/multi/nfs/real/1/time_pipeline_32_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606624657.096000, 1606624835.223000, 1606624835.223000, 1606624842.039000, 1606624842.039000, 1606625118.767000
1606625118.798000, 1606625151.319000, 1606625151.319000, 1606625157.205000, 1606625157.205000, 1606625520.090000
1606625520.214000, 1606625524.470000, 1606625524.470000, 1606625529.776000, 1606625529.776000, 1606625554.810000


==> result/multi/nfs/real/1/time_pipeline_32_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606624657.097000, 1606624835.227000, 1606624835.227000, 1606624842.237000, 1606624842.237000, 1606625098.413000
1606625098.432000, 1606625109.270000, 1606625109.270000, 1606625114.297000, 1606625114.297000, 1606625271.024000
1606625271.106000, 1606625355.136000, 1606625355.136000, 1606625360.292000, 1606625360.292000, 1606625488.146000


==> result/multi/nfs/real/1/time_pipeline_32_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606624657.100000, 1606624835.225000, 1606624835.225000, 1606624842.003000, 1606624842.003000, 1606625118.620000
1606625118.656000, 1606625151.139000, 1606625151.139000, 1606625157.027000, 1606625157.027000, 1606625523.614000
1606625523.739000, 1606625526.656000, 1606625526.656000, 1606625531.741000, 1606625531.741000, 1606625565.628000


==> result/multi/nfs/real/1/time_pipeline_32_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606624657.101000, 1606624835.227000, 1606624835.227000, 1606624841.452000, 1606624841.452000, 1606625155.913000
1606625155.933000, 1606625275.545000, 1606625275.545000, 1606625280.590000, 1606625280.590000, 1606625711.392000
1606625711.522000, 1606625733.047000, 1606625733.047000, 1606625738.274000, 1606625738.274000, 1606625788.311000


==> result/multi/nfs/real/1/time_pipeline_32_17.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606624657.103000, 1606624835.230000, 1606624835.230000, 1606624841.771000, 1606624841.771000, 1606625119.245000
1606625119.269000, 1606625151.404000, 1606625151.404000, 1606625157.369000, 1606625157.369000, 1606625545.210000
1606625545.300000, 1606625567.421000, 1606625567.421000, 1606625572.061000, 1606625572.061000, 1606625587.054000


==> result/multi/nfs/real/1/time_pipeline_32_18.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606624657.104000, 1606624835.226000, 1606624835.226000, 1606624840.697000, 1606624840.697000, 1606625118.967000
1606625118.992000, 1606625151.424000, 1606625151.424000, 1606625156.903000, 1606625156.903000, 1606625520.008000
1606625520.104000, 1606625524.293000, 1606625524.293000, 1606625529.226000, 1606625529.226000, 1606625545.312000


==> result/multi/nfs/real/1/time_pipeline_32_19.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606624657.106000, 1606624835.226000, 1606624835.226000, 1606624842.112000, 1606624842.112000, 1606625118.800000
1606625118.835000, 1606625151.245000, 1606625151.245000, 1606625157.580000, 1606625157.580000, 1606625577.638000
1606625577.838000, 1606625599.589000, 1606625599.589000, 1606625604.427000, 1606625604.427000, 1606625695.825000


==> result/multi/nfs/real/1/time_pipeline_32_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606624657.078000, 1606624834.962000, 1606624834.962000, 1606624840.369000, 1606624840.369000, 1606625118.913000
1606625118.937000, 1606625151.411000, 1606625151.411000, 1606625157.761000, 1606625157.761000, 1606625577.558000
1606625577.784000, 1606625599.589000, 1606625599.589000, 1606625604.394000, 1606625604.394000, 1606625697.735000


==> result/multi/nfs/real/1/time_pipeline_32_20.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606624657.107000, 1606624835.227000, 1606624835.227000, 1606624841.949000, 1606624841.949000, 1606625118.715000
1606625118.748000, 1606625151.287000, 1606625151.287000, 1606625157.177000, 1606625157.177000, 1606625711.316000
1606625711.429000, 1606625733.007000, 1606625733.007000, 1606625738.256000, 1606625738.256000, 1606625790.018000


==> result/multi/nfs/real/1/time_pipeline_32_21.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606624657.110000, 1606624835.226000, 1606624835.226000, 1606624842.184000, 1606624842.184000, 1606625119.182000
1606625119.209000, 1606625151.402000, 1606625151.402000, 1606625157.527000, 1606625157.527000, 1606625572.423000
1606625572.537000, 1606625577.271000, 1606625577.271000, 1606625583.214000, 1606625583.214000, 1606625630.629000


==> result/multi/nfs/real/1/time_pipeline_32_22.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606624657.109000, 1606624835.227000, 1606624835.227000, 1606624841.163000, 1606624841.163000, 1606625169.383000
1606625169.402000, 1606625319.963000, 1606625319.963000, 1606625324.871000, 1606625324.871000, 1606625729.185000
1606625729.352000, 1606625734.798000, 1606625734.798000, 1606625740.582000, 1606625740.582000, 1606625788.857000


==> result/multi/nfs/real/1/time_pipeline_32_23.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606624657.112000, 1606624835.227000, 1606624835.227000, 1606624841.850000, 1606624841.850000, 1606625118.202000
1606625118.226000, 1606625150.094000, 1606625150.094000, 1606625156.240000, 1606625156.240000, 1606625440.194000
1606625440.294000, 1606625449.297000, 1606625449.297000, 1606625454.654000, 1606625454.654000, 1606625697.739000


==> result/multi/nfs/real/1/time_pipeline_32_24.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606624657.113000, 1606624835.227000, 1606624835.227000, 1606624841.458000, 1606624841.458000, 1606625154.441000
1606625154.457000, 1606625218.490000, 1606625218.490000, 1606625223.207000, 1606625223.207000, 1606625567.459000
1606625567.509000, 1606625570.617000, 1606625570.617000, 1606625575.976000, 1606625575.976000, 1606625631.090000


==> result/multi/nfs/real/1/time_pipeline_32_25.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606624657.113000, 1606624835.227000, 1606624835.227000, 1606624841.898000, 1606624841.898000, 1606625118.421000
1606625118.453000, 1606625150.748000, 1606625150.748000, 1606625157.821000, 1606625157.821000, 1606625609.190000
1606625609.296000, 1606625674.075000, 1606625674.075000, 1606625678.876000, 1606625678.876000, 1606625707.885000


==> result/multi/nfs/real/1/time_pipeline_32_26.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606624657.116000, 1606624835.227000, 1606624835.227000, 1606624841.634000, 1606624841.634000, 1606625119.752000
1606625119.771000, 1606625151.443000, 1606625151.443000, 1606625158.357000, 1606625158.357000, 1606625677.180000
1606625677.309000, 1606625697.054000, 1606625697.054000, 1606625702.136000, 1606625702.136000, 1606625727.842000


==> result/multi/nfs/real/1/time_pipeline_32_27.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606624657.117000, 1606624835.227000, 1606624835.227000, 1606624841.862000, 1606624841.862000, 1606625118.267000
1606625118.289000, 1606625150.093000, 1606625150.093000, 1606625157.048000, 1606625157.048000, 1606625577.556000
1606625577.736000, 1606625599.587000, 1606625599.587000, 1606625604.550000, 1606625604.550000, 1606625696.942000


==> result/multi/nfs/real/1/time_pipeline_32_28.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606624657.118000, 1606624835.227000, 1606624835.227000, 1606624841.149000, 1606624841.149000, 1606625161.623000
1606625161.642000, 1606625307.739000, 1606625307.739000, 1606625312.389000, 1606625312.389000, 1606625707.649000
1606625707.727000, 1606625728.297000, 1606625728.297000, 1606625733.163000, 1606625733.163000, 1606625779.118000


==> result/multi/nfs/real/1/time_pipeline_32_29.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606624657.120000, 1606624835.228000, 1606624835.228000, 1606624842.166000, 1606624842.166000, 1606625119.233000
1606625119.259000, 1606625151.409000, 1606625151.409000, 1606625158.720000, 1606625158.720000, 1606625711.360000
1606625711.491000, 1606625733.020000, 1606625733.020000, 1606625738.354000, 1606625738.354000, 1606625788.347000


==> result/multi/nfs/real/1/time_pipeline_32_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606624657.078000, 1606624834.888000, 1606624834.888000, 1606624840.904000, 1606624840.904000, 1606625169.583000
1606625169.600000, 1606625320.219000, 1606625320.219000, 1606625324.942000, 1606625324.942000, 1606625728.993000
1606625729.062000, 1606625734.742000, 1606625734.742000, 1606625740.737000, 1606625740.737000, 1606625788.735000


==> result/multi/nfs/real/1/time_pipeline_32_30.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606624657.119000, 1606624835.227000, 1606624835.227000, 1606624842.189000, 1606624842.189000, 1606625099.647000
1606625099.670000, 1606625111.064000, 1606625111.064000, 1606625115.675000, 1606625115.675000, 1606625196.514000
1606625196.599000, 1606625343.495000, 1606625343.495000, 1606625348.105000, 1606625348.105000, 1606625729.088000


==> result/multi/nfs/real/1/time_pipeline_32_31.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606624657.119000, 1606624835.227000, 1606624835.227000, 1606624841.403000, 1606624841.403000, 1606625156.067000
1606625156.086000, 1606625278.738000, 1606625278.738000, 1606625283.926000, 1606625283.926000, 1606625595.701000
1606625595.774000, 1606625660.425000, 1606625660.425000, 1606625665.422000, 1606625665.422000, 1606625695.526000


==> result/multi/nfs/real/1/time_pipeline_32_32.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606624657.123000, 1606624835.227000, 1606624835.227000, 1606624842.253000, 1606624842.253000, 1606625118.084000
1606625118.101000, 1606625149.923000, 1606625149.923000, 1606625156.014000, 1606625156.014000, 1606625440.063000
1606625440.176000, 1606625449.248000, 1606625449.248000, 1606625453.982000, 1606625453.982000, 1606625678.487000


==> result/multi/nfs/real/1/time_pipeline_32_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606624657.080000, 1606624834.888000, 1606624834.888000, 1606624841.143000, 1606624841.143000, 1606625157.913000
1606625157.939000, 1606625301.478000, 1606625301.478000, 1606625306.063000, 1606625306.063000, 1606625707.917000
1606625708.021000, 1606625728.784000, 1606625728.784000, 1606625733.722000, 1606625733.722000, 1606625773.244000


==> result/multi/nfs/real/1/time_pipeline_32_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606624657.081000, 1606624835.019000, 1606624835.019000, 1606624840.513000, 1606624840.513000, 1606625118.954000
1606625118.977000, 1606625151.417000, 1606625151.417000, 1606625157.884000, 1606625157.884000, 1606625677.180000
1606625677.303000, 1606625697.064000, 1606625697.064000, 1606625702.917000, 1606625702.917000, 1606625728.095000


==> result/multi/nfs/real/1/time_pipeline_32_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606624657.083000, 1606624835.027000, 1606624835.027000, 1606624841.525000, 1606624841.525000, 1606625117.552000
1606625117.572000, 1606625148.743000, 1606625148.743000, 1606625154.617000, 1606625154.617000, 1606625438.223000
1606625438.307000, 1606625445.817000, 1606625445.817000, 1606625452.629000, 1606625452.629000, 1606625515.051000


==> result/multi/nfs/real/1/time_pipeline_32_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606624657.085000, 1606624835.084000, 1606624835.084000, 1606624840.545000, 1606624840.545000, 1606625118.966000
1606625118.993000, 1606625151.422000, 1606625151.422000, 1606625157.052000, 1606625157.052000, 1606625577.557000
1606625577.783000, 1606625599.590000, 1606625599.590000, 1606625604.561000, 1606625604.561000, 1606625697.612000


==> result/multi/nfs/real/1/time_pipeline_32_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606624657.087000, 1606624835.102000, 1606624835.102000, 1606624841.474000, 1606624841.474000, 1606625155.393000
1606625155.416000, 1606625256.700000, 1606625256.700000, 1606625261.376000, 1606625261.376000, 1606625709.739000
1606625709.797000, 1606625731.456000, 1606625731.456000, 1606625736.624000, 1606625736.624000, 1606625779.175000


==> result/multi/nfs/real/1/time_pipeline_32_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606624657.088000, 1606624835.155000, 1606624835.155000, 1606624841.379000, 1606624841.379000, 1606625153.931000
1606625153.948000, 1606625208.289000, 1606625208.289000, 1606625213.207000, 1606625213.207000, 1606625577.631000
1606625577.755000, 1606625599.589000, 1606625599.589000, 1606625604.303000, 1606625604.303000, 1606625697.735000


==> result/multi/nfs/real/1/time_pipeline_3_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606603917.224000, 1606603933.894000, 1606603933.894000, 1606603938.892000, 1606603938.892000, 1606603966.255000
1606603966.268000, 1606603969.018000, 1606603969.018000, 1606603974.003000, 1606603974.003000, 1606604006.600000
1606604006.616000, 1606604009.741000, 1606604009.741000, 1606604014.628000, 1606604014.628000, 1606604044.944000


==> result/multi/nfs/real/1/time_pipeline_3_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606603917.224000, 1606603933.894000, 1606603933.894000, 1606603938.271000, 1606603938.271000, 1606603969.894000
1606603969.907000, 1606603971.703000, 1606603971.703000, 1606603976.308000, 1606603976.308000, 1606604006.456000
1606604006.469000, 1606604009.523000, 1606604009.523000, 1606604014.080000, 1606604014.080000, 1606604044.751000


==> result/multi/nfs/real/1/time_pipeline_3_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606603917.224000, 1606603933.904000, 1606603933.904000, 1606603938.280000, 1606603938.280000, 1606603965.752000
1606603965.766000, 1606603968.439000, 1606603968.439000, 1606603973.368000, 1606603973.368000, 1606604002.213000
1606604002.228000, 1606604003.991000, 1606604003.991000, 1606604008.537000, 1606604008.537000, 1606604031.625000


==> result/multi/nfs/real/1/time_pipeline_4_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606604049.253000, 1606604071.503000, 1606604071.503000, 1606604076.530000, 1606604076.530000, 1606604118.105000
1606604118.123000, 1606604122.477000, 1606604122.477000, 1606604127.695000, 1606604127.695000, 1606604168.780000
1606604168.794000, 1606604173.050000, 1606604173.050000, 1606604178.544000, 1606604178.544000, 1606604215.738000


==> result/multi/nfs/real/1/time_pipeline_4_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606604049.253000, 1606604071.504000, 1606604071.504000, 1606604076.517000, 1606604076.517000, 1606604117.897000
1606604117.911000, 1606604122.246000, 1606604122.246000, 1606604127.087000, 1606604127.087000, 1606604166.696000
1606604166.710000, 1606604170.330000, 1606604170.330000, 1606604175.007000, 1606604175.007000, 1606604214.188000


==> result/multi/nfs/real/1/time_pipeline_4_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606604049.253000, 1606604071.498000, 1606604071.498000, 1606604076.053000, 1606604076.053000, 1606604117.552000
1606604117.565000, 1606604121.365000, 1606604121.365000, 1606604126.210000, 1606604126.210000, 1606604166.969000
1606604166.984000, 1606604171.212000, 1606604171.212000, 1606604175.909000, 1606604175.909000, 1606604212.305000


==> result/multi/nfs/real/1/time_pipeline_4_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606604049.255000, 1606604071.498000, 1606604071.498000, 1606604076.050000, 1606604076.050000, 1606604121.729000
1606604121.742000, 1606604123.835000, 1606604123.835000, 1606604129.016000, 1606604129.016000, 1606604168.755000
1606604168.769000, 1606604173.048000, 1606604173.048000, 1606604178.276000, 1606604178.276000, 1606604215.750000


==> result/multi/nfs/real/1/time_pipeline_5_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606604221.269000, 1606604249.057000, 1606604249.057000, 1606604253.666000, 1606604253.666000, 1606604306.233000
1606604306.249000, 1606604311.733000, 1606604311.733000, 1606604316.643000, 1606604316.643000, 1606604374.457000
1606604374.473000, 1606604379.813000, 1606604379.813000, 1606604385.461000, 1606604385.461000, 1606604435.417000


==> result/multi/nfs/real/1/time_pipeline_5_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606604221.269000, 1606604249.057000, 1606604249.057000, 1606604253.556000, 1606604253.556000, 1606604305.544000
1606604305.558000, 1606604310.988000, 1606604310.988000, 1606604315.917000, 1606604315.917000, 1606604372.828000
1606604372.841000, 1606604377.538000, 1606604377.538000, 1606604382.246000, 1606604382.246000, 1606604430.722000


==> result/multi/nfs/real/1/time_pipeline_5_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606604221.269000, 1606604249.058000, 1606604249.058000, 1606604253.667000, 1606604253.667000, 1606604305.318000
1606604305.332000, 1606604310.290000, 1606604310.290000, 1606604315.419000, 1606604315.419000, 1606604371.911000
1606604371.925000, 1606604374.488000, 1606604374.488000, 1606604379.272000, 1606604379.272000, 1606604435.390000


==> result/multi/nfs/real/1/time_pipeline_5_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606604221.269000, 1606604249.057000, 1606604249.057000, 1606604253.665000, 1606604253.665000, 1606604306.233000
1606604306.249000, 1606604311.726000, 1606604311.726000, 1606604316.632000, 1606604316.632000, 1606604374.453000
1606604374.467000, 1606604379.813000, 1606604379.813000, 1606604384.459000, 1606604384.459000, 1606604434.597000


==> result/multi/nfs/real/1/time_pipeline_5_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606604221.272000, 1606604249.069000, 1606604249.069000, 1606604253.496000, 1606604253.496000, 1606604311.532000
1606604311.545000, 1606604313.361000, 1606604313.361000, 1606604318.708000, 1606604318.708000, 1606604374.182000
1606604374.196000, 1606604379.506000, 1606604379.506000, 1606604385.113000, 1606604385.113000, 1606604435.426000


==> result/multi/nfs/real/1/time_pipeline_6_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606604442.253000, 1606604475.585000, 1606604475.585000, 1606604480.582000, 1606604480.582000, 1606604533.873000
1606604533.887000, 1606604536.880000, 1606604536.880000, 1606604541.657000, 1606604541.657000, 1606604576.043000
1606604576.056000, 1606604577.778000, 1606604577.778000, 1606604582.122000, 1606604582.122000, 1606604621.729000


==> result/multi/nfs/real/1/time_pipeline_6_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606604442.253000, 1606604475.566000, 1606604475.566000, 1606604480.744000, 1606604480.744000, 1606604536.617000
1606604536.630000, 1606604541.625000, 1606604541.625000, 1606604547.334000, 1606604547.334000, 1606604612.962000
1606604612.972000, 1606604617.416000, 1606604617.416000, 1606604622.764000, 1606604622.764000, 1606604677.981000


==> result/multi/nfs/real/1/time_pipeline_6_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606604442.253000, 1606604475.585000, 1606604475.585000, 1606604480.775000, 1606604480.775000, 1606604535.725000
1606604535.740000, 1606604541.167000, 1606604541.167000, 1606604545.906000, 1606604545.906000, 1606604611.780000
1606604611.795000, 1606604614.969000, 1606604614.969000, 1606604619.794000, 1606604619.794000, 1606604679.162000


==> result/multi/nfs/real/1/time_pipeline_6_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606604442.254000, 1606604475.585000, 1606604475.585000, 1606604480.269000, 1606604480.269000, 1606604534.645000
1606604534.658000, 1606604539.353000, 1606604539.353000, 1606604544.511000, 1606604544.511000, 1606604624.468000
1606604624.483000, 1606604627.652000, 1606604627.652000, 1606604631.997000, 1606604631.997000, 1606604680.243000


==> result/multi/nfs/real/1/time_pipeline_6_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606604442.257000, 1606604475.587000, 1606604475.587000, 1606604480.252000, 1606604480.252000, 1606604545.702000
1606604545.715000, 1606604549.466000, 1606604549.466000, 1606604553.972000, 1606604553.972000, 1606604615.006000
1606604615.020000, 1606604618.176000, 1606604618.176000, 1606604623.780000, 1606604623.780000, 1606604678.011000


==> result/multi/nfs/real/1/time_pipeline_6_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606604442.258000, 1606604475.597000, 1606604475.597000, 1606604480.293000, 1606604480.293000, 1606604536.386000
1606604536.400000, 1606604541.565000, 1606604541.565000, 1606604546.507000, 1606604546.507000, 1606604612.543000
1606604612.556000, 1606604616.946000, 1606604616.946000, 1606604621.762000, 1606604621.762000, 1606604675.833000


==> result/multi/nfs/real/1/time_pipeline_7_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606604688.148000, 1606604727.011000, 1606604727.011000, 1606604731.749000, 1606604731.749000, 1606604804.933000
1606604804.948000, 1606604811.852000, 1606604811.852000, 1606604817.144000, 1606604817.144000, 1606604893.272000
1606604893.286000, 1606604898.919000, 1606604898.919000, 1606604903.649000, 1606604903.649000, 1606604981.283000


==> result/multi/nfs/real/1/time_pipeline_7_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606604688.148000, 1606604727.007000, 1606604727.007000, 1606604731.744000, 1606604731.744000, 1606604802.654000
1606604802.669000, 1606604808.383000, 1606604808.383000, 1606604813.413000, 1606604813.413000, 1606604879.451000
1606604879.464000, 1606604881.247000, 1606604881.247000, 1606604885.590000, 1606604885.590000, 1606604905.861000


==> result/multi/nfs/real/1/time_pipeline_7_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606604688.148000, 1606604727.014000, 1606604727.014000, 1606604731.656000, 1606604731.656000, 1606604811.345000
1606604811.357000, 1606604813.431000, 1606604813.431000, 1606604818.355000, 1606604818.355000, 1606604894.115000
1606604894.129000, 1606604900.021000, 1606604900.021000, 1606604904.923000, 1606604904.923000, 1606604981.979000


==> result/multi/nfs/real/1/time_pipeline_7_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606604688.150000, 1606604727.028000, 1606604727.028000, 1606604732.251000, 1606604732.251000, 1606604804.311000
1606604804.322000, 1606604811.445000, 1606604811.445000, 1606604816.629000, 1606604816.629000, 1606604893.758000
1606604893.770000, 1606604899.673000, 1606604899.673000, 1606604904.378000, 1606604904.378000, 1606604982.265000


==> result/multi/nfs/real/1/time_pipeline_7_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606604688.152000, 1606604727.036000, 1606604727.036000, 1606604732.140000, 1606604732.140000, 1606604805.142000
1606604805.158000, 1606604811.922000, 1606604811.922000, 1606604817.073000, 1606604817.073000, 1606604893.052000
1606604893.066000, 1606604898.624000, 1606604898.624000, 1606604903.362000, 1606604903.362000, 1606604979.800000


==> result/multi/nfs/real/1/time_pipeline_7_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606604688.154000, 1606604727.036000, 1606604727.036000, 1606604731.743000, 1606604731.743000, 1606604803.943000
1606604803.956000, 1606604811.096000, 1606604811.096000, 1606604816.268000, 1606604816.268000, 1606604891.303000
1606604891.317000, 1606604893.207000, 1606604893.207000, 1606604898.051000, 1606604898.051000, 1606604982.315000


==> result/multi/nfs/real/1/time_pipeline_7_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606604688.156000, 1606604727.047000, 1606604727.047000, 1606604731.779000, 1606604731.779000, 1606604802.473000
1606604802.487000, 1606604807.577000, 1606604807.577000, 1606604812.452000, 1606604812.452000, 1606604898.180000
1606604898.195000, 1606604902.005000, 1606604902.005000, 1606604907.643000, 1606604907.643000, 1606604982.336000


==> result/multi/nfs/real/1/time_pipeline_8_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606604991.284000, 1606605035.661000, 1606605035.661000, 1606605040.399000, 1606605040.399000, 1606605132.889000
1606605132.906000, 1606605143.669000, 1606605143.669000, 1606605148.905000, 1606605148.905000, 1606605225.112000
1606605225.126000, 1606605236.139000, 1606605236.139000, 1606605241.144000, 1606605241.144000, 1606605321.744000


==> result/multi/nfs/real/1/time_pipeline_8_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606604991.284000, 1606605035.652000, 1606605035.652000, 1606605040.388000, 1606605040.388000, 1606605134.989000
1606605135.004000, 1606605143.992000, 1606605143.992000, 1606605149.356000, 1606605149.356000, 1606605225.103000
1606605225.118000, 1606605236.139000, 1606605236.139000, 1606605240.925000, 1606605240.925000, 1606605316.669000


==> result/multi/nfs/real/1/time_pipeline_8_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606604991.285000, 1606605035.641000, 1606605035.641000, 1606605040.865000, 1606605040.865000, 1606605132.060000
1606605132.072000, 1606605143.410000, 1606605143.410000, 1606605148.739000, 1606605148.739000, 1606605225.639000
1606605225.657000, 1606605236.498000, 1606605236.498000, 1606605241.318000, 1606605241.318000, 1606605321.781000


==> result/multi/nfs/real/1/time_pipeline_8_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606604991.286000, 1606605035.670000, 1606605035.670000, 1606605040.614000, 1606605040.614000, 1606605131.520000
1606605131.541000, 1606605142.637000, 1606605142.637000, 1606605147.675000, 1606605147.675000, 1606605224.870000
1606605224.886000, 1606605235.709000, 1606605235.709000, 1606605240.527000, 1606605240.527000, 1606605322.780000


==> result/multi/nfs/real/1/time_pipeline_8_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606604991.288000, 1606605035.709000, 1606605035.709000, 1606605040.448000, 1606605040.448000, 1606605132.269000
1606605132.286000, 1606605143.459000, 1606605143.459000, 1606605148.247000, 1606605148.247000, 1606605225.876000
1606605225.891000, 1606605236.546000, 1606605236.546000, 1606605241.325000, 1606605241.325000, 1606605321.958000


==> result/multi/nfs/real/1/time_pipeline_8_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606604991.290000, 1606605035.729000, 1606605035.729000, 1606605040.954000, 1606605040.954000, 1606605130.856000
1606605130.871000, 1606605142.636000, 1606605142.636000, 1606605147.571000, 1606605147.571000, 1606605226.823000
1606605226.838000, 1606605236.681000, 1606605236.681000, 1606605241.761000, 1606605241.761000, 1606605321.987000


==> result/multi/nfs/real/1/time_pipeline_8_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606604991.292000, 1606605035.730000, 1606605035.730000, 1606605040.709000, 1606605040.709000, 1606605131.950000
1606605131.964000, 1606605143.303000, 1606605143.303000, 1606605148.708000, 1606605148.708000, 1606605225.405000
1606605225.422000, 1606605236.367000, 1606605236.367000, 1606605241.531000, 1606605241.531000, 1606605321.247000


==> result/multi/nfs/real/1/time_pipeline_8_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606604991.292000, 1606605035.741000, 1606605035.741000, 1606605040.477000, 1606605040.477000, 1606605131.520000
1606605131.542000, 1606605142.191000, 1606605142.191000, 1606605147.007000, 1606605147.007000, 1606605195.027000
1606605195.042000, 1606605196.825000, 1606605196.825000, 1606605201.168000, 1606605201.168000, 1606605233.896000


==> result/multi/nfs/real/1/time_pipeline_9_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606605333.102000, 1606605382.970000, 1606605382.970000, 1606605387.708000, 1606605387.708000, 1606605500.166000
1606605500.179000, 1606605504.511000, 1606605504.511000, 1606605508.994000, 1606605508.994000, 1606605595.107000
1606605595.123000, 1606605604.334000, 1606605604.334000, 1606605609.837000, 1606605609.837000, 1606605709.321000


==> result/multi/nfs/real/1/time_pipeline_9_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606605333.102000, 1606605382.963000, 1606605382.963000, 1606605387.745000, 1606605387.745000, 1606605474.018000
1606605474.030000, 1606605486.584000, 1606605486.584000, 1606605491.472000, 1606605491.472000, 1606605586.473000
1606605586.489000, 1606605603.790000, 1606605603.790000, 1606605609.315000, 1606605609.315000, 1606605696.510000


==> result/multi/nfs/real/1/time_pipeline_9_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606605333.102000, 1606605382.970000, 1606605382.970000, 1606605387.852000, 1606605387.852000, 1606605480.117000
1606605480.131000, 1606605487.489000, 1606605487.489000, 1606605492.917000, 1606605492.917000, 1606605575.657000
1606605575.668000, 1606605602.134000, 1606605602.134000, 1606605607.059000, 1606605607.059000, 1606605685.179000


==> result/multi/nfs/real/1/time_pipeline_9_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606605333.104000, 1606605382.951000, 1606605382.951000, 1606605388.159000, 1606605388.159000, 1606605491.975000
1606605491.990000, 1606605499.636000, 1606605499.636000, 1606605504.437000, 1606605504.437000, 1606605586.541000
1606605586.556000, 1606605603.797000, 1606605603.797000, 1606605608.914000, 1606605608.914000, 1606605696.038000


==> result/multi/nfs/real/1/time_pipeline_9_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606605333.106000, 1606605382.977000, 1606605382.977000, 1606605387.685000, 1606605387.685000, 1606605490.265000
1606605490.278000, 1606605494.456000, 1606605494.456000, 1606605499.234000, 1606605499.234000, 1606605585.584000
1606605585.600000, 1606605603.667000, 1606605603.667000, 1606605609.153000, 1606605609.153000, 1606605696.038000


==> result/multi/nfs/real/1/time_pipeline_9_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606605333.108000, 1606605383.016000, 1606605383.016000, 1606605387.796000, 1606605387.796000, 1606605478.153000
1606605478.167000, 1606605487.332000, 1606605487.332000, 1606605492.152000, 1606605492.152000, 1606605576.082000
1606605576.097000, 1606605602.907000, 1606605602.907000, 1606605607.887000, 1606605607.887000, 1606605690.061000


==> result/multi/nfs/real/1/time_pipeline_9_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606605333.110000, 1606605383.041000, 1606605383.041000, 1606605387.776000, 1606605387.776000, 1606605481.351000
1606605481.366000, 1606605487.748000, 1606605487.748000, 1606605492.586000, 1606605492.586000, 1606605576.925000
1606605576.939000, 1606605603.261000, 1606605603.261000, 1606605608.225000, 1606605608.225000, 1606605685.308000


==> result/multi/nfs/real/1/time_pipeline_9_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606605333.111000, 1606605383.046000, 1606605383.046000, 1606605388.295000, 1606605388.295000, 1606605490.549000
1606605490.563000, 1606605496.121000, 1606605496.121000, 1606605500.945000, 1606605500.945000, 1606605585.577000
1606605585.596000, 1606605603.664000, 1606605603.664000, 1606605608.639000, 1606605608.639000, 1606605690.330000


==> result/multi/nfs/real/1/time_pipeline_9_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606605333.113000, 1606605383.046000, 1606605383.046000, 1606605387.796000, 1606605387.796000, 1606605478.089000
1606605478.103000, 1606605487.332000, 1606605487.332000, 1606605492.173000, 1606605492.173000, 1606605578.151000
1606605578.164000, 1606605603.666000, 1606605603.666000, 1606605608.605000, 1606605608.605000, 1606605704.592000


==> result/multi/nfs/real/2/aggregated.csv <==
no_pipeline,makespan,readtime,writetime
1,50.26300001144409,9.14900016784668,28.08199977874756
2,157.58200025558472,33.825000286102295,95.69099998474121
3,338.2290003299713,76.15299987792969,220.3730001449585
4,476.2440001964569,120.81200003623962,297.228000164032
5,791.1949999332428,195.12900018692017,523.3209993839264
6,992.7119998931885,269.949999332428,634.2700006961823
7,1320.075999736786,351.95999908447266,866.9570000171661
8,1958.5699999332428,526.1959998607635,1313.6130001544952
9,2508.4320006370544,660.1989994049072,1713.709000825882
10,2881.5420002937317,767.5890002250671,1961.3510003089905
11,3781.3170006275177,929.8129999637604,2685.575001001358
12,4633.640000104904,1209.9579989910126,3238.3980009555817
13,5994.627999544144,1528.2810008525848,4263.798000335693
14,6858.249999284744,1634.276000738144,5003.432999372482
15,7427.04300069809,1961.8640010356903,5221.2430012226105
16,8311.976999759674,2476.9310007095337,5575.949999094009
17,10667.47300028801,2833.358998298645,7554.701998710632
18,12867.112000465393,2807.170999288559,9761.013999938965
19,11728.837000131607,3322.694000720978,8094.127999782562
20,14129.990999937057,3393.3759999275208,10395.125000953674
21,16547.713000774384,3903.9299986362457,12270.095000505447
22,18488.986999750137,4414.343000173569,13694.719997167587
23,19915.006999015808,4323.49099946022,15180.15899848938
24,20551.404000520706,4886.3809995651245,15236.650001049042
25,21175.72899913788,5642.169997692108,15076.16599869728
26,20202.956000328064,6602.171000957489,13147.600000143051
27,24701.942999601364,7154.092000246048,17093.365999937057
28,27621.864000320435,6908.8880007267,20240.30599951744
29,27463.67799925804,8463.039999485016,18499.608999967575
30,29807.338000535965,6651.778000593185,22643.770001411438
31,33219.08300065994,9527.033999204636,23158.05499958992
32,35332.62299966812,6810.945997953415,27955.35000061989


==> result/multi/nfs/real/2/time_pipeline_10_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604791976.810000, 1604792032.237000, 1604792032.237000, 1604792037.006000, 1604792037.006000, 1604792115.728000
1604792115.742000, 1604792123.913000, 1604792123.913000, 1604792128.508000, 1604792128.508000, 1604792186.153000
1604792186.169000, 1604792190.697000, 1604792190.697000, 1604792195.557000, 1604792195.557000, 1604792261.955000


==> result/multi/nfs/real/2/time_pipeline_10_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604791976.819000, 1604792032.294000, 1604792032.294000, 1604792037.088000, 1604792037.088000, 1604792100.654000
1604792100.669000, 1604792106.594000, 1604792106.594000, 1604792111.369000, 1604792111.369000, 1604792160.886000
1604792160.898000, 1604792186.271000, 1604792186.271000, 1604792191.232000, 1604792191.232000, 1604792263.579000


==> result/multi/nfs/real/2/time_pipeline_10_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604791976.809000, 1604792032.201000, 1604792032.201000, 1604792036.981000, 1604792036.981000, 1604792104.487000
1604792104.501000, 1604792110.080000, 1604792110.080000, 1604792115.107000, 1604792115.107000, 1604792166.585000
1604792166.600000, 1604792186.871000, 1604792186.871000, 1604792193.030000, 1604792193.030000, 1604792261.607000


==> result/multi/nfs/real/2/time_pipeline_10_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604791976.809000, 1604792032.245000, 1604792032.245000, 1604792037.490000, 1604792037.490000, 1604792111.417000
1604792111.433000, 1604792119.363000, 1604792119.363000, 1604792124.282000, 1604792124.282000, 1604792193.243000
1604792193.257000, 1604792202.056000, 1604792202.056000, 1604792206.770000, 1604792206.770000, 1604792278.275000


==> result/multi/nfs/real/2/time_pipeline_10_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604791976.810000, 1604792032.246000, 1604792032.246000, 1604792037.034000, 1604792037.034000, 1604792100.532000
1604792100.548000, 1604792106.185000, 1604792106.185000, 1604792110.966000, 1604792110.966000, 1604792171.853000
1604792171.869000, 1604792189.394000, 1604792189.394000, 1604792194.360000, 1604792194.360000, 1604792262.389000


==> result/multi/nfs/real/2/time_pipeline_10_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604791976.812000, 1604792032.265000, 1604792032.265000, 1604792037.668000, 1604792037.668000, 1604792111.251000
1604792111.266000, 1604792119.059000, 1604792119.059000, 1604792123.995000, 1604792123.995000, 1604792190.583000
1604792190.597000, 1604792196.820000, 1604792196.820000, 1604792201.601000, 1604792201.601000, 1604792273.872000


==> result/multi/nfs/real/2/time_pipeline_10_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604791976.813000, 1604792032.258000, 1604792032.258000, 1604792037.359000, 1604792037.359000, 1604792107.793000
1604792107.807000, 1604792112.132000, 1604792112.132000, 1604792117.264000, 1604792117.264000, 1604792189.999000
1604792190.013000, 1604792195.028000, 1604792195.028000, 1604792199.889000, 1604792199.889000, 1604792263.218000


==> result/multi/nfs/real/2/time_pipeline_10_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604791976.814000, 1604792032.289000, 1604792032.289000, 1604792037.347000, 1604792037.347000, 1604792104.523000
1604792104.541000, 1604792110.109000, 1604792110.109000, 1604792116.318000, 1604792116.318000, 1604792167.783000
1604792167.798000, 1604792187.934000, 1604792187.934000, 1604792193.705000, 1604792193.705000, 1604792262.627000


==> result/multi/nfs/real/2/time_pipeline_10_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604791976.816000, 1604792032.289000, 1604792032.289000, 1604792037.450000, 1604792037.450000, 1604792109.819000
1604792109.828000, 1604792115.218000, 1604792115.218000, 1604792120.365000, 1604792120.365000, 1604792171.958000
1604792171.972000, 1604792189.414000, 1604792189.414000, 1604792195.585000, 1604792195.585000, 1604792262.349000


==> result/multi/nfs/real/2/time_pipeline_10_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604791976.818000, 1604792032.293000, 1604792032.293000, 1604792037.028000, 1604792037.028000, 1604792101.320000
1604792101.333000, 1604792107.554000, 1604792107.554000, 1604792112.391000, 1604792112.391000, 1604792159.630000
1604792159.644000, 1604792184.895000, 1604792184.895000, 1604792189.773000, 1604792189.773000, 1604792259.801000


==> result/multi/nfs/real/2/time_pipeline_11_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604792290.918000, 1604792351.992000, 1604792351.992000, 1604792357.213000, 1604792357.213000, 1604792451.642000
1604792451.657000, 1604792466.355000, 1604792466.355000, 1604792471.326000, 1604792471.326000, 1604792554.461000
1604792554.475000, 1604792559.672000, 1604792559.672000, 1604792565.672000, 1604792565.672000, 1604792630.803000


==> result/multi/nfs/real/2/time_pipeline_11_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604792290.925000, 1604792351.997000, 1604792351.997000, 1604792357.353000, 1604792357.353000, 1604792449.368000
1604792449.386000, 1604792465.912000, 1604792465.912000, 1604792471.148000, 1604792471.148000, 1604792556.519000
1604792556.533000, 1604792561.395000, 1604792561.395000, 1604792566.372000, 1604792566.372000, 1604792642.539000


==> result/multi/nfs/real/2/time_pipeline_11_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604792290.925000, 1604792351.998000, 1604792351.998000, 1604792356.861000, 1604792356.861000, 1604792449.210000
1604792449.245000, 1604792465.540000, 1604792465.540000, 1604792470.815000, 1604792470.815000, 1604792565.042000
1604792565.055000, 1604792573.942000, 1604792573.942000, 1604792578.542000, 1604792578.542000, 1604792646.629000


==> result/multi/nfs/real/2/time_pipeline_11_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604792290.918000, 1604792351.992000, 1604792351.992000, 1604792356.745000, 1604792356.745000, 1604792456.438000
1604792456.451000, 1604792466.839000, 1604792466.839000, 1604792471.971000, 1604792471.971000, 1604792565.565000
1604792565.579000, 1604792574.321000, 1604792574.321000, 1604792579.254000, 1604792579.254000, 1604792648.746000


==> result/multi/nfs/real/2/time_pipeline_11_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604792290.918000, 1604792351.984000, 1604792351.984000, 1604792356.746000, 1604792356.746000, 1604792449.211000
1604792449.247000, 1604792465.878000, 1604792465.878000, 1604792470.876000, 1604792470.876000, 1604792547.701000
1604792547.718000, 1604792555.488000, 1604792555.488000, 1604792560.535000, 1604792560.535000, 1604792619.849000


==> result/multi/nfs/real/2/time_pipeline_11_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604792290.918000, 1604792351.909000, 1604792351.909000, 1604792356.646000, 1604792356.646000, 1604792449.211000
1604792449.246000, 1604792465.875000, 1604792465.875000, 1604792470.964000, 1604792470.964000, 1604792543.250000
1604792543.267000, 1604792555.080000, 1604792555.080000, 1604792559.978000, 1604792559.978000, 1604792628.592000


==> result/multi/nfs/real/2/time_pipeline_11_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604792290.918000, 1604792351.985000, 1604792351.985000, 1604792356.745000, 1604792356.745000, 1604792449.211000
1604792449.247000, 1604792465.879000, 1604792465.879000, 1604792471.153000, 1604792471.153000, 1604792559.104000
1604792559.117000, 1604792564.878000, 1604792564.878000, 1604792569.807000, 1604792569.807000, 1604792642.539000


==> result/multi/nfs/real/2/time_pipeline_11_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604792290.919000, 1604792351.992000, 1604792351.992000, 1604792357.313000, 1604792357.313000, 1604792449.551000
1604792449.572000, 1604792465.939000, 1604792465.939000, 1604792470.939000, 1604792470.939000, 1604792545.228000
1604792545.244000, 1604792555.080000, 1604792555.080000, 1604792559.999000, 1604792559.999000, 1604792619.848000


==> result/multi/nfs/real/2/time_pipeline_11_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604792290.921000, 1604792351.992000, 1604792351.992000, 1604792356.752000, 1604792356.752000, 1604792449.210000
1604792449.246000, 1604792465.863000, 1604792465.863000, 1604792471.017000, 1604792471.017000, 1604792547.827000
1604792547.842000, 1604792555.553000, 1604792555.553000, 1604792560.340000, 1604792560.340000, 1604792620.871000


==> result/multi/nfs/real/2/time_pipeline_11_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604792290.922000, 1604792351.992000, 1604792351.992000, 1604792356.865000, 1604792356.865000, 1604792449.210000
1604792449.245000, 1604792465.580000, 1604792465.580000, 1604792470.627000, 1604792470.627000, 1604792561.131000
1604792561.146000, 1604792569.853000, 1604792569.853000, 1604792574.635000, 1604792574.635000, 1604792657.706000


==> result/multi/nfs/real/2/time_pipeline_11_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604792290.924000, 1604792351.993000, 1604792351.993000, 1604792356.754000, 1604792356.754000, 1604792449.210000
1604792449.246000, 1604792465.881000, 1604792465.881000, 1604792471.146000, 1604792471.146000, 1604792555.002000
1604792555.016000, 1604792560.090000, 1604792560.090000, 1604792565.061000, 1604792565.061000, 1604792623.321000


==> result/multi/nfs/real/2/time_pipeline_12_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604792671.876000, 1604792738.463000, 1604792738.463000, 1604792743.270000, 1604792743.270000, 1604792833.762000
1604792833.797000, 1604792852.405000, 1604792852.405000, 1604792857.492000, 1604792857.492000, 1604792946.142000
1604792946.160000, 1604792961.428000, 1604792961.428000, 1604792966.947000, 1604792966.947000, 1604793046.867000


==> result/multi/nfs/real/2/time_pipeline_12_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604792671.884000, 1604792738.540000, 1604792738.540000, 1604792743.313000, 1604792743.313000, 1604792833.765000
1604792833.805000, 1604792852.480000, 1604792852.480000, 1604792857.684000, 1604792857.684000, 1604792951.574000
1604792951.587000, 1604792964.639000, 1604792964.639000, 1604792970.463000, 1604792970.463000, 1604793070.223000


==> result/multi/nfs/real/2/time_pipeline_12_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604792671.888000, 1604792738.547000, 1604792738.547000, 1604792743.570000, 1604792743.570000, 1604792838.036000
1604792838.049000, 1604792852.982000, 1604792852.982000, 1604792858.370000, 1604792858.370000, 1604792954.003000
1604792954.015000, 1604792964.893000, 1604792964.893000, 1604792970.737000, 1604792970.737000, 1604793070.886000


==> result/multi/nfs/real/2/time_pipeline_12_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604792671.888000, 1604792738.545000, 1604792738.545000, 1604792743.365000, 1604792743.365000, 1604792833.763000
1604792833.805000, 1604792852.478000, 1604792852.478000, 1604792857.402000, 1604792857.402000, 1604792943.997000
1604792944.013000, 1604792960.944000, 1604792960.944000, 1604792966.399000, 1604792966.399000, 1604793045.257000


==> result/multi/nfs/real/2/time_pipeline_12_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604792671.876000, 1604792738.493000, 1604792738.493000, 1604792743.363000, 1604792743.363000, 1604792833.765000
1604792833.805000, 1604792852.478000, 1604792852.478000, 1604792857.421000, 1604792857.421000, 1604792944.323000
1604792944.342000, 1604792960.939000, 1604792960.939000, 1604792966.152000, 1604792966.152000, 1604793076.301000


==> result/multi/nfs/real/2/time_pipeline_12_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604792671.876000, 1604792738.484000, 1604792738.484000, 1604792743.226000, 1604792743.226000, 1604792833.763000
1604792833.800000, 1604792852.356000, 1604792852.356000, 1604792857.373000, 1604792857.373000, 1604792935.871000
1604792935.888000, 1604792960.939000, 1604792960.939000, 1604792966.195000, 1604792966.195000, 1604793042.159000


==> result/multi/nfs/real/2/time_pipeline_12_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604792671.877000, 1604792738.427000, 1604792738.427000, 1604792743.344000, 1604792743.344000, 1604792833.765000
1604792833.802000, 1604792852.456000, 1604792852.456000, 1604792857.834000, 1604792857.834000, 1604792946.294000
1604792946.311000, 1604792961.636000, 1604792961.636000, 1604792966.806000, 1604792966.806000, 1604793046.828000


==> result/multi/nfs/real/2/time_pipeline_12_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604792671.879000, 1604792738.489000, 1604792738.489000, 1604792743.857000, 1604792743.857000, 1604792833.763000
1604792833.801000, 1604792852.456000, 1604792852.456000, 1604792857.418000, 1604792857.418000, 1604792967.277000
1604792967.293000, 1604792979.100000, 1604792979.100000, 1604792983.714000, 1604792983.714000, 1604793075.422000


==> result/multi/nfs/real/2/time_pipeline_12_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604792671.881000, 1604792738.520000, 1604792738.520000, 1604792743.381000, 1604792743.381000, 1604792833.763000
1604792833.806000, 1604792852.479000, 1604792852.479000, 1604792857.450000, 1604792857.450000, 1604792948.800000
1604792948.815000, 1604792963.794000, 1604792963.794000, 1604792968.988000, 1604792968.988000, 1604793057.849000


==> result/multi/nfs/real/2/time_pipeline_12_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604792671.882000, 1604792738.537000, 1604792738.537000, 1604792743.284000, 1604792743.284000, 1604792833.762000
1604792833.797000, 1604792852.455000, 1604792852.455000, 1604792857.508000, 1604792857.508000, 1604792944.323000
1604792944.342000, 1604792960.939000, 1604792960.939000, 1604792966.396000, 1604792966.396000, 1604793043.242000


==> result/multi/nfs/real/2/time_pipeline_12_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604792671.884000, 1604792738.537000, 1604792738.537000, 1604792743.277000, 1604792743.277000, 1604792828.103000
1604792828.118000, 1604792852.150000, 1604792852.150000, 1604792857.468000, 1604792857.468000, 1604792948.966000
1604792948.987000, 1604792963.917000, 1604792963.917000, 1604792969.794000, 1604792969.794000, 1604793060.655000


==> result/multi/nfs/real/2/time_pipeline_12_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604792671.885000, 1604792738.540000, 1604792738.540000, 1604792743.279000, 1604792743.279000, 1604792835.551000
1604792835.563000, 1604792852.754000, 1604792852.754000, 1604792858.093000, 1604792858.093000, 1604792948.810000
1604792948.826000, 1604792963.842000, 1604792963.842000, 1604792969.126000, 1604792969.126000, 1604793060.527000


==> result/multi/nfs/real/2/time_pipeline_13_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604793091.859000, 1604793163.763000, 1604793163.763000, 1604793169.124000, 1604793169.124000, 1604793282.936000
1604793282.975000, 1604793310.323000, 1604793310.323000, 1604793315.278000, 1604793315.278000, 1604793430.700000
1604793430.716000, 1604793447.369000, 1604793447.369000, 1604793452.685000, 1604793452.685000, 1604793481.882000


==> result/multi/nfs/real/2/time_pipeline_13_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604793091.871000, 1604793163.977000, 1604793163.977000, 1604793168.718000, 1604793168.718000, 1604793282.933000
1604793282.971000, 1604793310.425000, 1604793310.425000, 1604793315.567000, 1604793315.567000, 1604793430.940000
1604793430.970000, 1604793450.934000, 1604793450.934000, 1604793456.444000, 1604793456.444000, 1604793564.231000


==> result/multi/nfs/real/2/time_pipeline_13_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604793091.872000, 1604793163.980000, 1604793163.980000, 1604793168.715000, 1604793168.715000, 1604793291.020000
1604793291.034000, 1604793310.517000, 1604793310.517000, 1604793315.540000, 1604793315.540000, 1604793430.874000
1604793430.896000, 1604793450.850000, 1604793450.850000, 1604793456.131000, 1604793456.131000, 1604793564.231000


==> result/multi/nfs/real/2/time_pipeline_13_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604793091.872000, 1604793163.982000, 1604793163.982000, 1604793168.821000, 1604793168.821000, 1604793282.936000
1604793282.976000, 1604793310.325000, 1604793310.325000, 1604793315.278000, 1604793315.278000, 1604793430.950000
1604793430.980000, 1604793450.935000, 1604793450.935000, 1604793456.282000, 1604793456.282000, 1604793572.800000


==> result/multi/nfs/real/2/time_pipeline_13_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604793091.874000, 1604793163.983000, 1604793163.983000, 1604793168.819000, 1604793168.819000, 1604793282.934000
1604793282.971000, 1604793310.332000, 1604793310.332000, 1604793315.487000, 1604793315.487000, 1604793430.880000
1604793430.902000, 1604793450.880000, 1604793450.880000, 1604793456.641000, 1604793456.641000, 1604793564.231000


==> result/multi/nfs/real/2/time_pipeline_13_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604793091.859000, 1604793163.792000, 1604793163.792000, 1604793168.611000, 1604793168.611000, 1604793283.111000
1604793283.133000, 1604793310.484000, 1604793310.484000, 1604793315.443000, 1604793315.443000, 1604793430.868000
1604793430.890000, 1604793450.847000, 1604793450.847000, 1604793456.184000, 1604793456.184000, 1604793564.231000


==> result/multi/nfs/real/2/time_pipeline_13_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604793091.860000, 1604793163.825000, 1604793163.825000, 1604793168.808000, 1604793168.808000, 1604793282.933000
1604793282.975000, 1604793310.325000, 1604793310.325000, 1604793315.657000, 1604793315.657000, 1604793430.940000
1604793430.961000, 1604793450.815000, 1604793450.815000, 1604793456.093000, 1604793456.093000, 1604793564.231000


==> result/multi/nfs/real/2/time_pipeline_13_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604793091.862000, 1604793163.891000, 1604793163.891000, 1604793168.720000, 1604793168.720000, 1604793282.932000
1604793282.973000, 1604793310.325000, 1604793310.325000, 1604793315.566000, 1604793315.566000, 1604793430.968000
1604793430.986000, 1604793450.916000, 1604793450.916000, 1604793456.966000, 1604793456.966000, 1604793564.314000


==> result/multi/nfs/real/2/time_pipeline_13_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604793091.863000, 1604793163.898000, 1604793163.898000, 1604793168.977000, 1604793168.977000, 1604793282.934000
1604793282.975000, 1604793310.329000, 1604793310.329000, 1604793315.366000, 1604793315.366000, 1604793433.029000
1604793433.043000, 1604793451.164000, 1604793451.164000, 1604793456.603000, 1604793456.603000, 1604793564.233000


==> result/multi/nfs/real/2/time_pipeline_13_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604793091.864000, 1604793163.905000, 1604793163.905000, 1604793168.650000, 1604793168.650000, 1604793292.183000
1604793292.196000, 1604793310.621000, 1604793310.621000, 1604793315.619000, 1604793315.619000, 1604793430.996000
1604793431.025000, 1604793450.936000, 1604793450.936000, 1604793456.708000, 1604793456.708000, 1604793564.231000


==> result/multi/nfs/real/2/time_pipeline_13_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604793091.865000, 1604793163.920000, 1604793163.920000, 1604793169.257000, 1604793169.257000, 1604793282.936000
1604793282.975000, 1604793310.330000, 1604793310.330000, 1604793315.778000, 1604793315.778000, 1604793431.012000
1604793431.032000, 1604793450.944000, 1604793450.944000, 1604793456.325000, 1604793456.325000, 1604793564.231000


==> result/multi/nfs/real/2/time_pipeline_13_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604793091.869000, 1604793163.977000, 1604793163.977000, 1604793168.721000, 1604793168.721000, 1604793282.933000
1604793282.975000, 1604793310.345000, 1604793310.345000, 1604793315.814000, 1604793315.814000, 1604793431.032000
1604793431.049000, 1604793450.944000, 1604793450.944000, 1604793456.289000, 1604793456.289000, 1604793577.195000


==> result/multi/nfs/real/2/time_pipeline_13_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604793091.869000, 1604793163.977000, 1604793163.977000, 1604793168.721000, 1604793168.721000, 1604793282.933000
1604793282.970000, 1604793310.426000, 1604793310.426000, 1604793315.839000, 1604793315.839000, 1604793430.790000
1604793430.804000, 1604793449.382000, 1604793449.382000, 1604793454.477000, 1604793454.477000, 1604793478.846000


==> result/multi/nfs/real/2/time_pipeline_14_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604793594.097000, 1604793671.581000, 1604793671.581000, 1604793676.772000, 1604793676.772000, 1604793806.353000
1604793806.375000, 1604793827.182000, 1604793827.182000, 1604793832.533000, 1604793832.533000, 1604793952.428000
1604793952.439000, 1604793971.307000, 1604793971.307000, 1604793977.155000, 1604793977.155000, 1604794099.590000


==> result/multi/nfs/real/2/time_pipeline_14_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604793594.107000, 1604793671.765000, 1604793671.765000, 1604793676.789000, 1604793676.789000, 1604793806.486000
1604793806.513000, 1604793827.611000, 1604793827.611000, 1604793833.274000, 1604793833.274000, 1604793951.388000
1604793951.406000, 1604793970.769000, 1604793970.769000, 1604793976.094000, 1604793976.094000, 1604794104.988000


==> result/multi/nfs/real/2/time_pipeline_14_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604793594.109000, 1604793671.765000, 1604793671.765000, 1604793676.510000, 1604793676.510000, 1604793813.098000
1604793813.111000, 1604793828.140000, 1604793828.140000, 1604793833.754000, 1604793833.754000, 1604793951.254000
1604793951.268000, 1604793969.484000, 1604793969.484000, 1604793974.820000, 1604793974.820000, 1604794099.592000


==> result/multi/nfs/real/2/time_pipeline_14_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604793594.111000, 1604793671.771000, 1604793671.771000, 1604793677.236000, 1604793677.236000, 1604793806.512000
1604793806.537000, 1604793827.301000, 1604793827.301000, 1604793832.814000, 1604793832.814000, 1604793951.305000
1604793951.329000, 1604793971.066000, 1604793971.066000, 1604793976.236000, 1604793976.236000, 1604794099.600000


==> result/multi/nfs/real/2/time_pipeline_14_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604793594.112000, 1604793671.769000, 1604793671.769000, 1604793676.513000, 1604793676.513000, 1604793806.509000
1604793806.539000, 1604793827.321000, 1604793827.321000, 1604793832.611000, 1604793832.611000, 1604793951.179000
1604793951.196000, 1604793970.951000, 1604793970.951000, 1604793976.166000, 1604793976.166000, 1604794099.590000


==> result/multi/nfs/real/2/time_pipeline_14_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604793594.112000, 1604793671.767000, 1604793671.767000, 1604793677.095000, 1604793677.095000, 1604793806.511000
1604793806.539000, 1604793827.613000, 1604793827.613000, 1604793832.810000, 1604793832.810000, 1604793951.315000
1604793951.339000, 1604793971.063000, 1604793971.063000, 1604793976.389000, 1604793976.389000, 1604794099.600000


==> result/multi/nfs/real/2/time_pipeline_14_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604793594.097000, 1604793671.565000, 1604793671.565000, 1604793676.319000, 1604793676.319000, 1604793806.351000
1604793806.374000, 1604793825.428000, 1604793825.428000, 1604793830.756000, 1604793830.756000, 1604793944.178000
1604793944.194000, 1604793950.275000, 1604793950.275000, 1604793955.892000, 1604793955.892000, 1604793987.406000


==> result/multi/nfs/real/2/time_pipeline_14_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604793594.097000, 1604793671.620000, 1604793671.620000, 1604793677.071000, 1604793677.071000, 1604793806.510000
1604793806.548000, 1604793827.613000, 1604793827.613000, 1604793832.398000, 1604793832.398000, 1604793951.184000
1604793951.198000, 1604793970.915000, 1604793970.915000, 1604793976.156000, 1604793976.156000, 1604794099.590000


==> result/multi/nfs/real/2/time_pipeline_14_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604793594.099000, 1604793671.624000, 1604793671.624000, 1604793676.572000, 1604793676.572000, 1604793806.390000
1604793806.412000, 1604793826.181000, 1604793826.181000, 1604793831.417000, 1604793831.417000, 1604793919.946000
1604793919.963000, 1604793950.274000, 1604793950.274000, 1604793955.054000, 1604793955.054000, 1604793987.300000


==> result/multi/nfs/real/2/time_pipeline_14_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604793594.100000, 1604793671.676000, 1604793671.676000, 1604793676.671000, 1604793676.671000, 1604793806.485000
1604793806.513000, 1604793827.613000, 1604793827.613000, 1604793833.147000, 1604793833.147000, 1604793951.412000
1604793951.431000, 1604793970.826000, 1604793970.826000, 1604793976.187000, 1604793976.187000, 1604794099.756000


==> result/multi/nfs/real/2/time_pipeline_14_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604793594.101000, 1604793671.664000, 1604793671.664000, 1604793676.793000, 1604793676.793000, 1604793806.511000
1604793806.540000, 1604793827.330000, 1604793827.330000, 1604793832.491000, 1604793832.491000, 1604793958.036000
1604793958.049000, 1604793972.352000, 1604793972.352000, 1604793977.550000, 1604793977.550000, 1604794099.590000


==> result/multi/nfs/real/2/time_pipeline_14_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604793594.103000, 1604793671.707000, 1604793671.707000, 1604793676.629000, 1604793676.629000, 1604793806.391000
1604793806.418000, 1604793827.476000, 1604793827.476000, 1604793832.774000, 1604793832.774000, 1604793951.306000
1604793951.327000, 1604793971.055000, 1604793971.055000, 1604793976.184000, 1604793976.184000, 1604794099.929000


==> result/multi/nfs/real/2/time_pipeline_14_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604793594.105000, 1604793671.765000, 1604793671.765000, 1604793676.646000, 1604793676.646000, 1604793806.485000
1604793806.513000, 1604793827.613000, 1604793827.613000, 1604793833.130000, 1604793833.130000, 1604793951.286000
1604793951.303000, 1604793969.983000, 1604793969.983000, 1604793975.579000, 1604793975.579000, 1604794099.590000


==> result/multi/nfs/real/2/time_pipeline_14_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604793594.111000, 1604793671.765000, 1604793671.765000, 1604793676.995000, 1604793676.995000, 1604793806.509000
1604793806.536000, 1604793827.350000, 1604793827.350000, 1604793832.548000, 1604793832.548000, 1604793951.187000
1604793951.204000, 1604793970.955000, 1604793970.955000, 1604793976.253000, 1604793976.253000, 1604794099.590000


==> result/multi/nfs/real/2/time_pipeline_15_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604794123.258000, 1604794206.349000, 1604794206.349000, 1604794211.824000, 1604794211.824000, 1604794330.343000
1604794330.364000, 1604794347.946000, 1604794347.946000, 1604794353.431000, 1604794353.431000, 1604794470.252000
1604794470.266000, 1604794500.091000, 1604794500.091000, 1604794505.754000, 1604794505.754000, 1604794602.042000


==> result/multi/nfs/real/2/time_pipeline_15_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604794123.268000, 1604794206.502000, 1604794206.502000, 1604794211.612000, 1604794211.612000, 1604794330.732000
1604794330.749000, 1604794348.368000, 1604794348.368000, 1604794353.701000, 1604794353.701000, 1604794468.391000
1604794468.416000, 1604794499.955000, 1604794499.955000, 1604794505.587000, 1604794505.587000, 1604794610.290000


==> result/multi/nfs/real/2/time_pipeline_15_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604794123.268000, 1604794206.502000, 1604794206.502000, 1604794211.985000, 1604794211.985000, 1604794333.130000
1604794333.143000, 1604794349.232000, 1604794349.232000, 1604794354.642000, 1604794354.642000, 1604794483.516000
1604794483.531000, 1604794502.053000, 1604794502.053000, 1604794507.463000, 1604794507.463000, 1604794624.225000


==> result/multi/nfs/real/2/time_pipeline_15_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604794123.271000, 1604794206.502000, 1604794206.502000, 1604794212.314000, 1604794212.314000, 1604794330.874000
1604794330.892000, 1604794348.446000, 1604794348.446000, 1604794353.794000, 1604794353.794000, 1604794465.625000
1604794465.640000, 1604794499.953000, 1604794499.953000, 1604794505.622000, 1604794505.622000, 1604794610.291000


==> result/multi/nfs/real/2/time_pipeline_15_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604794123.271000, 1604794206.504000, 1604794206.504000, 1604794211.243000, 1604794211.243000, 1604794350.024000
1604794350.038000, 1604794354.238000, 1604794354.238000, 1604794359.903000, 1604794359.903000, 1604794488.186000
1604794488.200000, 1604794502.976000, 1604794502.976000, 1604794508.336000, 1604794508.336000, 1604794623.404000


==> result/multi/nfs/real/2/time_pipeline_15_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604794123.273000, 1604794206.507000, 1604794206.507000, 1604794211.648000, 1604794211.648000, 1604794330.342000
1604794330.367000, 1604794347.956000, 1604794347.956000, 1604794353.535000, 1604794353.535000, 1604794459.615000
1604794459.633000, 1604794499.950000, 1604794499.950000, 1604794505.299000, 1604794505.299000, 1604794639.506000


==> result/multi/nfs/real/2/time_pipeline_15_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604794123.272000, 1604794206.506000, 1604794206.506000, 1604794211.832000, 1604794211.832000, 1604794334.430000
1604794334.446000, 1604794349.382000, 1604794349.382000, 1604794354.804000, 1604794354.804000, 1604794482.321000
1604794482.335000, 1604794501.706000, 1604794501.706000, 1604794507.103000, 1604794507.103000, 1604794621.813000


==> result/multi/nfs/real/2/time_pipeline_15_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604794123.258000, 1604794206.391000, 1604794206.391000, 1604794211.882000, 1604794211.882000, 1604794332.241000
1604794332.257000, 1604794349.036000, 1604794349.036000, 1604794354.446000, 1604794354.446000, 1604794468.397000
1604794468.425000, 1604794499.954000, 1604794499.954000, 1604794505.514000, 1604794505.514000, 1604794610.533000


==> result/multi/nfs/real/2/time_pipeline_15_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604794123.258000, 1604794206.413000, 1604794206.413000, 1604794211.553000, 1604794211.553000, 1604794350.002000
1604794350.016000, 1604794354.338000, 1604794354.338000, 1604794359.860000, 1604794359.860000, 1604794480.213000
1604794480.230000, 1604794500.824000, 1604794500.824000, 1604794506.312000, 1604794506.312000, 1604794610.289000


==> result/multi/nfs/real/2/time_pipeline_15_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604794123.259000, 1604794206.380000, 1604794206.380000, 1604794211.523000, 1604794211.523000, 1604794350.019000
1604794350.034000, 1604794354.385000, 1604794354.385000, 1604794360.039000, 1604794360.039000, 1604794487.697000
1604794487.712000, 1604794502.910000, 1604794502.910000, 1604794508.312000, 1604794508.312000, 1604794622.801000


==> result/multi/nfs/real/2/time_pipeline_15_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604794123.259000, 1604794206.391000, 1604794206.391000, 1604794211.556000, 1604794211.556000, 1604794330.341000
1604794330.365000, 1604794348.022000, 1604794348.022000, 1604794353.357000, 1604794353.357000, 1604794508.830000
1604794508.844000, 1604794610.634000, 1604794610.634000, 1604794616.722000, 1604794616.722000, 1604794641.912000


==> result/multi/nfs/real/2/time_pipeline_15_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604794123.261000, 1604794206.406000, 1604794206.406000, 1604794211.554000, 1604794211.554000, 1604794353.702000
1604794353.718000, 1604794389.447000, 1604794389.447000, 1604794394.020000, 1604794394.020000, 1604794492.598000
1604794492.617000, 1604794503.532000, 1604794503.532000, 1604794508.945000, 1604794508.945000, 1604794632.865000


==> result/multi/nfs/real/2/time_pipeline_15_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604794123.262000, 1604794206.426000, 1604794206.426000, 1604794211.772000, 1604794211.772000, 1604794330.482000
1604794330.503000, 1604794348.145000, 1604794348.145000, 1604794353.458000, 1604794353.458000, 1604794459.612000
1604794459.631000, 1604794499.952000, 1604794499.952000, 1604794505.561000, 1604794505.561000, 1604794591.072000


==> result/multi/nfs/real/2/time_pipeline_15_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604794123.264000, 1604794206.473000, 1604794206.473000, 1604794211.713000, 1604794211.713000, 1604794331.455000
1604794331.469000, 1604794348.735000, 1604794348.735000, 1604794354.154000, 1604794354.154000, 1604794468.395000
1604794468.423000, 1604794499.955000, 1604794499.955000, 1604794505.502000, 1604794505.502000, 1604794643.249000


==> result/multi/nfs/real/2/time_pipeline_15_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604794123.266000, 1604794206.473000, 1604794206.473000, 1604794211.935000, 1604794211.935000, 1604794330.405000
1604794330.420000, 1604794348.070000, 1604794348.070000, 1604794353.630000, 1604794353.630000, 1604794463.336000
1604794463.352000, 1604794499.952000, 1604794499.952000, 1604794505.522000, 1604794505.522000, 1604794591.719000


==> result/multi/nfs/real/2/time_pipeline_16_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604794663.104000, 1604794751.767000, 1604794751.767000, 1604794757.181000, 1604794757.181000, 1604794960.393000
1604794960.407000, 1604795051.379000, 1604795051.379000, 1604795056.695000, 1604795056.695000, 1604795123.890000
1604795123.983000, 1604795201.142000, 1604795201.142000, 1604795205.712000, 1604795205.712000, 1604795217.661000


==> result/multi/nfs/real/2/time_pipeline_16_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604794663.114000, 1604794751.960000, 1604794751.960000, 1604794757.290000, 1604794757.290000, 1604794900.929000
1604794900.946000, 1604794925.993000, 1604794925.993000, 1604794931.362000, 1604794931.362000, 1604795055.236000
1604795055.361000, 1604795073.170000, 1604795073.170000, 1604795078.474000, 1604795078.474000, 1604795203.303000


==> result/multi/nfs/real/2/time_pipeline_16_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604794663.116000, 1604794751.960000, 1604794751.960000, 1604794757.296000, 1604794757.296000, 1604794892.004000
1604794892.019000, 1604794925.993000, 1604794925.993000, 1604794931.359000, 1604794931.359000, 1604795055.305000
1604795055.414000, 1604795073.338000, 1604795073.338000, 1604795078.638000, 1604795078.638000, 1604795218.797000


==> result/multi/nfs/real/2/time_pipeline_16_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604794663.116000, 1604794751.960000, 1604794751.960000, 1604794757.468000, 1604794757.468000, 1604794902.119000
1604794902.136000, 1604794925.766000, 1604794925.766000, 1604794931.428000, 1604794931.428000, 1604795055.245000
1604795055.360000, 1604795073.362000, 1604795073.362000, 1604795078.655000, 1604795078.655000, 1604795203.291000


==> result/multi/nfs/real/2/time_pipeline_16_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604794663.119000, 1604794751.960000, 1604794751.960000, 1604794757.430000, 1604794757.430000, 1604794902.525000
1604794902.555000, 1604794926.022000, 1604794926.022000, 1604794931.915000, 1604794931.915000, 1604795055.290000
1604795055.342000, 1604795073.359000, 1604795073.359000, 1604795078.663000, 1604795078.663000, 1604795203.298000


==> result/multi/nfs/real/2/time_pipeline_16_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604794663.120000, 1604794751.963000, 1604794751.963000, 1604794757.403000, 1604794757.403000, 1604794905.704000
1604794905.719000, 1604794926.398000, 1604794926.398000, 1604794931.845000, 1604794931.845000, 1604795055.223000
1604795055.372000, 1604795073.376000, 1604795073.376000, 1604795078.668000, 1604795078.668000, 1604795203.300000


==> result/multi/nfs/real/2/time_pipeline_16_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604794663.121000, 1604794751.967000, 1604794751.967000, 1604794757.296000, 1604794757.296000, 1604794898.108000
1604794898.133000, 1604794925.992000, 1604794925.992000, 1604794931.377000, 1604794931.377000, 1604795055.178000
1604795055.220000, 1604795071.828000, 1604795071.828000, 1604795077.300000, 1604795077.300000, 1604795134.573000


==> result/multi/nfs/real/2/time_pipeline_16_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604794663.122000, 1604794751.965000, 1604794751.965000, 1604794757.404000, 1604794757.404000, 1604794900.929000
1604794900.946000, 1604794925.994000, 1604794925.994000, 1604794931.384000, 1604794931.384000, 1604795070.906000
1604795070.949000, 1604795076.747000, 1604795076.747000, 1604795082.404000, 1604795082.404000, 1604795204.300000


==> result/multi/nfs/real/2/time_pipeline_16_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604794663.104000, 1604794751.782000, 1604794751.782000, 1604794756.761000, 1604794756.761000, 1604794816.717000
1604794816.727000, 1604794913.525000, 1604794913.525000, 1604794918.697000, 1604794918.697000, 1604794958.343000
1604794958.357000, 1604795045.601000, 1604795045.601000, 1604795050.504000, 1604795050.504000, 1604795069.181000


==> result/multi/nfs/real/2/time_pipeline_16_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604794663.105000, 1604794751.777000, 1604794751.777000, 1604794757.224000, 1604794757.224000, 1604794900.495000
1604794900.517000, 1604794925.707000, 1604794925.707000, 1604794931.047000, 1604794931.047000, 1604795001.035000
1604795001.078000, 1604795053.239000, 1604795053.239000, 1604795058.191000, 1604795058.191000, 1604795123.891000


==> result/multi/nfs/real/2/time_pipeline_16_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604794663.106000, 1604794751.836000, 1604794751.836000, 1604794757.289000, 1604794757.289000, 1604794898.108000
1604794898.133000, 1604794925.730000, 1604794925.730000, 1604794931.293000, 1604794931.293000, 1604795004.917000
1604795004.954000, 1604795053.427000, 1604795053.427000, 1604795058.470000, 1604795058.470000, 1604795123.674000


==> result/multi/nfs/real/2/time_pipeline_16_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604794663.106000, 1604794751.806000, 1604794751.806000, 1604794757.132000, 1604794757.132000, 1604794885.033000
1604794885.054000, 1604794925.990000, 1604794925.990000, 1604794931.405000, 1604794931.405000, 1604795055.245000
1604795055.361000, 1604795073.365000, 1604795073.365000, 1604795078.687000, 1604795078.687000, 1604795203.293000


==> result/multi/nfs/real/2/time_pipeline_16_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604794663.108000, 1604794751.847000, 1604794751.847000, 1604794757.175000, 1604794757.175000, 1604794875.277000
1604794875.292000, 1604794925.989000, 1604794925.989000, 1604794931.385000, 1604794931.385000, 1604795071.251000
1604795071.293000, 1604795076.790000, 1604795076.790000, 1604795082.630000, 1604795082.630000, 1604795203.313000


==> result/multi/nfs/real/2/time_pipeline_16_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604794663.109000, 1604794751.860000, 1604794751.860000, 1604794757.188000, 1604794757.188000, 1604794885.033000
1604794885.054000, 1604794925.992000, 1604794925.992000, 1604794931.412000, 1604794931.412000, 1604795055.218000
1604795055.289000, 1604795073.265000, 1604795073.265000, 1604795078.554000, 1604795078.554000, 1604795203.296000


==> result/multi/nfs/real/2/time_pipeline_16_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604794663.111000, 1604794751.894000, 1604794751.894000, 1604794757.395000, 1604794757.395000, 1604794900.497000
1604794900.518000, 1604794925.990000, 1604794925.990000, 1604794931.374000, 1604794931.374000, 1604795055.317000
1604795055.425000, 1604795073.364000, 1604795073.364000, 1604795078.659000, 1604795078.659000, 1604795203.306000


==> result/multi/nfs/real/2/time_pipeline_16_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604794663.113000, 1604794751.955000, 1604794751.955000, 1604794757.430000, 1604794757.430000, 1604794902.383000
1604794902.411000, 1604794926.011000, 1604794926.011000, 1604794931.935000, 1604794931.935000, 1604795055.222000
1604795055.267000, 1604795073.214000, 1604795073.214000, 1604795078.412000, 1604795078.412000, 1604795203.294000


==> result/multi/nfs/real/2/time_pipeline_17_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604795239.655000, 1604795333.655000, 1604795333.655000, 1604795339.085000, 1604795339.085000, 1604795518.024000
1604795518.065000, 1604795544.234000, 1604795544.234000, 1604795549.621000, 1604795549.621000, 1604795703.156000
1604795703.200000, 1604795726.768000, 1604795726.768000, 1604795732.747000, 1604795732.747000, 1604795911.950000


==> result/multi/nfs/real/2/time_pipeline_17_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604795239.666000, 1604795334.008000, 1604795334.008000, 1604795339.331000, 1604795339.331000, 1604795518.026000
1604795518.065000, 1604795544.235000, 1604795544.235000, 1604795549.011000, 1604795549.011000, 1604795607.273000
1604795607.301000, 1604795719.339000, 1604795719.339000, 1604795725.384000, 1604795725.384000, 1604795755.763000


==> result/multi/nfs/real/2/time_pipeline_17_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604795239.668000, 1604795334.008000, 1604795334.008000, 1604795339.367000, 1604795339.367000, 1604795517.917000
1604795517.946000, 1604795544.110000, 1604795544.110000, 1604795549.428000, 1604795549.428000, 1604795695.183000
1604795695.218000, 1604795726.219000, 1604795726.219000, 1604795732.285000, 1604795732.285000, 1604795910.286000


==> result/multi/nfs/real/2/time_pipeline_17_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604795239.668000, 1604795334.008000, 1604795334.008000, 1604795339.335000, 1604795339.335000, 1604795518.026000
1604795518.064000, 1604795544.235000, 1604795544.235000, 1604795549.439000, 1604795549.439000, 1604795702.831000
1604795702.862000, 1604795726.746000, 1604795726.746000, 1604795732.430000, 1604795732.430000, 1604795877.011000


==> result/multi/nfs/real/2/time_pipeline_17_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604795239.670000, 1604795334.008000, 1604795334.008000, 1604795338.727000, 1604795338.727000, 1604795508.536000
1604795508.551000, 1604795543.231000, 1604795543.231000, 1604795548.477000, 1604795548.477000, 1604795604.174000
1604795604.202000, 1604795716.888000, 1604795716.888000, 1604795722.048000, 1604795722.048000, 1604795755.152000


==> result/multi/nfs/real/2/time_pipeline_17_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604795239.672000, 1604795334.009000, 1604795334.009000, 1604795339.344000, 1604795339.344000, 1604795517.796000
1604795517.820000, 1604795543.873000, 1604795543.873000, 1604795549.198000, 1604795549.198000, 1604795745.244000
1604795745.275000, 1604795853.692000, 1604795853.692000, 1604795858.055000, 1604795858.055000, 1604795910.065000


==> result/multi/nfs/real/2/time_pipeline_17_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604795239.674000, 1604795334.011000, 1604795334.011000, 1604795339.603000, 1604795339.603000, 1604795518.027000
1604795518.065000, 1604795544.235000, 1604795544.235000, 1604795549.651000, 1604795549.651000, 1604795704.882000
1604795704.914000, 1604795726.919000, 1604795726.919000, 1604795732.975000, 1604795732.975000, 1604795910.278000


==> result/multi/nfs/real/2/time_pipeline_17_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604795239.675000, 1604795334.013000, 1604795334.013000, 1604795339.204000, 1604795339.204000, 1604795518.024000
1604795518.065000, 1604795544.236000, 1604795544.236000, 1604795549.487000, 1604795549.487000, 1604795696.143000
1604795696.175000, 1604795726.402000, 1604795726.402000, 1604795732.290000, 1604795732.290000, 1604795872.179000


==> result/multi/nfs/real/2/time_pipeline_17_17.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604795239.676000, 1604795334.015000, 1604795334.015000, 1604795339.790000, 1604795339.790000, 1604795517.817000
1604795517.836000, 1604795544.001000, 1604795544.001000, 1604795549.360000, 1604795549.360000, 1604795692.032000
1604795692.066000, 1604795725.867000, 1604795725.867000, 1604795731.732000, 1604795731.732000, 1604795775.500000


==> result/multi/nfs/real/2/time_pipeline_17_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604795239.655000, 1604795333.710000, 1604795333.710000, 1604795339.024000, 1604795339.024000, 1604795517.916000
1604795517.946000, 1604795544.103000, 1604795544.103000, 1604795549.451000, 1604795549.451000, 1604795704.043000
1604795704.077000, 1604795726.833000, 1604795726.833000, 1604795732.838000, 1604795732.838000, 1604795910.218000


==> result/multi/nfs/real/2/time_pipeline_17_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604795239.655000, 1604795333.703000, 1604795333.703000, 1604795338.992000, 1604795338.992000, 1604795518.024000
1604795518.062000, 1604795544.234000, 1604795544.234000, 1604795549.933000, 1604795549.933000, 1604795705.971000
1604795706.002000, 1604795727.011000, 1604795727.011000, 1604795733.023000, 1604795733.023000, 1604795910.067000


==> result/multi/nfs/real/2/time_pipeline_17_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604795239.656000, 1604795333.826000, 1604795333.826000, 1604795338.884000, 1604795338.884000, 1604795517.916000
1604795517.945000, 1604795544.200000, 1604795544.200000, 1604795549.542000, 1604795549.542000, 1604795703.825000
1604795703.857000, 1604795726.814000, 1604795726.814000, 1604795732.830000, 1604795732.830000, 1604795910.275000


==> result/multi/nfs/real/2/time_pipeline_17_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604795239.658000, 1604795333.828000, 1604795333.828000, 1604795339.529000, 1604795339.529000, 1604795517.917000
1604795517.946000, 1604795544.209000, 1604795544.209000, 1604795549.449000, 1604795549.449000, 1604795692.277000
1604795692.312000, 1604795725.856000, 1604795725.856000, 1604795731.736000, 1604795731.736000, 1604795777.246000


==> result/multi/nfs/real/2/time_pipeline_17_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604795239.660000, 1604795333.894000, 1604795333.894000, 1604795339.229000, 1604795339.229000, 1604795518.025000
1604795518.064000, 1604795544.234000, 1604795544.234000, 1604795549.535000, 1604795549.535000, 1604795704.244000
1604795704.280000, 1604795726.843000, 1604795726.843000, 1604795732.673000, 1604795732.673000, 1604795886.188000


==> result/multi/nfs/real/2/time_pipeline_17_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604795239.661000, 1604795334.004000, 1604795334.004000, 1604795339.479000, 1604795339.479000, 1604795517.797000
1604795517.826000, 1604795543.931000, 1604795543.931000, 1604795549.265000, 1604795549.265000, 1604795758.478000
1604795758.507000, 1604795862.520000, 1604795862.520000, 1604795867.046000, 1604795867.046000, 1604795910.065000


==> result/multi/nfs/real/2/time_pipeline_17_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604795239.664000, 1604795334.008000, 1604795334.008000, 1604795339.322000, 1604795339.322000, 1604795518.025000
1604795518.064000, 1604795544.234000, 1604795544.234000, 1604795549.572000, 1604795549.572000, 1604795704.727000
1604795704.759000, 1604795726.895000, 1604795726.895000, 1604795732.668000, 1604795732.668000, 1604795884.015000


==> result/multi/nfs/real/2/time_pipeline_17_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604795239.664000, 1604795334.007000, 1604795334.007000, 1604795339.331000, 1604795339.331000, 1604795517.916000
1604795517.945000, 1604795544.111000, 1604795544.111000, 1604795549.447000, 1604795549.447000, 1604795695.246000
1604795695.280000, 1604795726.245000, 1604795726.245000, 1604795732.324000, 1604795732.324000, 1604795875.512000


==> result/multi/nfs/real/2/time_pipeline_18_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604795934.068000, 1604796033.803000, 1604796033.803000, 1604796039.185000, 1604796039.185000, 1604796248.323000
1604796248.357000, 1604796275.743000, 1604796275.743000, 1604796281.470000, 1604796281.470000, 1604796468.986000
1604796469.028000, 1604796494.598000, 1604796494.598000, 1604796500.981000, 1604796500.981000, 1604796648.886000


==> result/multi/nfs/real/2/time_pipeline_18_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604795934.079000, 1604796034.034000, 1604796034.034000, 1604796039.581000, 1604796039.581000, 1604796248.315000
1604796248.359000, 1604796275.885000, 1604796275.885000, 1604796281.581000, 1604796281.581000, 1604796468.987000
1604796469.027000, 1604796494.655000, 1604796494.655000, 1604796499.999000, 1604796499.999000, 1604796663.877000


==> result/multi/nfs/real/2/time_pipeline_18_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604795934.080000, 1604796034.034000, 1604796034.034000, 1604796039.898000, 1604796039.898000, 1604796248.322000
1604796248.366000, 1604796275.885000, 1604796275.885000, 1604796281.594000, 1604796281.594000, 1604796468.987000
1604796469.028000, 1604796494.655000, 1604796494.655000, 1604796500.561000, 1604796500.561000, 1604796654.569000


==> result/multi/nfs/real/2/time_pipeline_18_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604795934.082000, 1604796034.034000, 1604796034.034000, 1604796039.566000, 1604796039.566000, 1604796248.080000
1604796248.109000, 1604796275.065000, 1604796275.065000, 1604796280.748000, 1604796280.748000, 1604796469.091000
1604796469.121000, 1604796494.663000, 1604796494.663000, 1604796500.301000, 1604796500.301000, 1604796663.013000


==> result/multi/nfs/real/2/time_pipeline_18_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604795934.081000, 1604796034.034000, 1604796034.034000, 1604796039.149000, 1604796039.149000, 1604796249.885000
1604796249.900000, 1604796275.951000, 1604796275.951000, 1604796281.381000, 1604796281.381000, 1604796468.987000
1604796469.029000, 1604796494.587000, 1604796494.587000, 1604796499.962000, 1604796499.962000, 1604796671.162000


==> result/multi/nfs/real/2/time_pipeline_18_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604795934.082000, 1604796034.034000, 1604796034.034000, 1604796039.614000, 1604796039.614000, 1604796248.083000
1604796248.108000, 1604796274.449000, 1604796274.449000, 1604796279.966000, 1604796279.966000, 1604796468.984000
1604796469.027000, 1604796493.544000, 1604796493.544000, 1604796498.892000, 1604796498.892000, 1604796630.597000


==> result/multi/nfs/real/2/time_pipeline_18_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604795934.083000, 1604796034.034000, 1604796034.034000, 1604796039.788000, 1604796039.788000, 1604796248.320000
1604796248.356000, 1604796275.719000, 1604796275.719000, 1604796281.336000, 1604796281.336000, 1604796469.060000
1604796469.081000, 1604796494.624000, 1604796494.624000, 1604796499.963000, 1604796499.963000, 1604796663.081000


==> result/multi/nfs/real/2/time_pipeline_18_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604795934.087000, 1604796034.038000, 1604796034.038000, 1604796039.233000, 1604796039.233000, 1604796248.324000
1604796248.366000, 1604796275.885000, 1604796275.885000, 1604796281.555000, 1604796281.555000, 1604796468.986000
1604796469.029000, 1604796494.655000, 1604796494.655000, 1604796499.956000, 1604796499.956000, 1604796658.659000


==> result/multi/nfs/real/2/time_pipeline_18_17.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604795934.086000, 1604796034.039000, 1604796034.039000, 1604796039.233000, 1604796039.233000, 1604796248.284000
1604796248.314000, 1604796275.865000, 1604796275.865000, 1604796280.844000, 1604796280.844000, 1604796468.984000
1604796469.026000, 1604796494.679000, 1604796494.679000, 1604796500.190000, 1604796500.190000, 1604796679.683000


==> result/multi/nfs/real/2/time_pipeline_18_18.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604795934.087000, 1604796034.037000, 1604796034.037000, 1604796039.354000, 1604796039.354000, 1604796248.288000
1604796248.312000, 1604796275.866000, 1604796275.866000, 1604796281.373000, 1604796281.373000, 1604796468.984000
1604796469.027000, 1604796494.577000, 1604796494.577000, 1604796500.540000, 1604796500.540000, 1604796647.403000


==> result/multi/nfs/real/2/time_pipeline_18_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604795934.068000, 1604796033.815000, 1604796033.815000, 1604796038.896000, 1604796038.896000, 1604796248.069000
1604796248.095000, 1604796274.211000, 1604796274.211000, 1604796279.711000, 1604796279.711000, 1604796359.164000
1604796359.178000, 1604796455.310000, 1604796455.310000, 1604796459.725000, 1604796459.725000, 1604796497.734000


==> result/multi/nfs/real/2/time_pipeline_18_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604795934.068000, 1604796033.810000, 1604796033.810000, 1604796038.946000, 1604796038.946000, 1604796248.069000
1604796248.095000, 1604796274.043000, 1604796274.043000, 1604796279.711000, 1604796279.711000, 1604796468.984000
1604796469.027000, 1604796493.643000, 1604796493.643000, 1604796499.019000, 1604796499.019000, 1604796654.879000


==> result/multi/nfs/real/2/time_pipeline_18_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604795934.069000, 1604796033.822000, 1604796033.822000, 1604796039.434000, 1604796039.434000, 1604796248.289000
1604796248.310000, 1604796275.668000, 1604796275.668000, 1604796281.110000, 1604796281.110000, 1604796470.536000
1604796470.550000, 1604796494.716000, 1604796494.716000, 1604796500.082000, 1604796500.082000, 1604796679.673000


==> result/multi/nfs/real/2/time_pipeline_18_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604795934.070000, 1604796033.823000, 1604796033.823000, 1604796039.267000, 1604796039.267000, 1604796248.076000
1604796248.102000, 1604796275.056000, 1604796275.056000, 1604796280.531000, 1604796280.531000, 1604796475.857000
1604796475.871000, 1604796495.273000, 1604796495.273000, 1604796501.314000, 1604796501.314000, 1604796651.795000


==> result/multi/nfs/real/2/time_pipeline_18_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604795934.072000, 1604796033.908000, 1604796033.908000, 1604796038.997000, 1604796038.997000, 1604796248.322000
1604796248.356000, 1604796275.751000, 1604796275.751000, 1604796281.373000, 1604796281.373000, 1604796469.091000
1604796469.120000, 1604796494.629000, 1604796494.629000, 1604796499.954000, 1604796499.954000, 1604796651.586000


==> result/multi/nfs/real/2/time_pipeline_18_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604795934.073000, 1604796033.937000, 1604796033.937000, 1604796039.578000, 1604796039.578000, 1604796248.314000
1604796248.355000, 1604796275.880000, 1604796275.880000, 1604796281.868000, 1604796281.868000, 1604796469.035000
1604796469.059000, 1604796494.663000, 1604796494.663000, 1604796499.944000, 1604796499.944000, 1604796651.056000


==> result/multi/nfs/real/2/time_pipeline_18_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604795934.074000, 1604796033.955000, 1604796033.955000, 1604796039.597000, 1604796039.597000, 1604796248.317000
1604796248.346000, 1604796275.721000, 1604796275.721000, 1604796281.626000, 1604796281.626000, 1604796468.988000
1604796469.027000, 1604796494.655000, 1604796494.655000, 1604796499.995000, 1604796499.995000, 1604796664.015000


==> result/multi/nfs/real/2/time_pipeline_18_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604795934.074000, 1604796033.955000, 1604796033.955000, 1604796039.770000, 1604796039.770000, 1604796248.319000
1604796248.362000, 1604796275.885000, 1604796275.885000, 1604796281.378000, 1604796281.378000, 1604796468.986000
1604796469.028000, 1604796494.605000, 1604796494.605000, 1604796500.537000, 1604796500.537000, 1604796648.827000


==> result/multi/nfs/real/2/time_pipeline_19_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604796702.644000, 1604796807.750000, 1604796807.750000, 1604796813.491000, 1604796813.491000, 1604796991.937000
1604796991.957000, 1604797022.140000, 1604797022.140000, 1604797027.877000, 1604797027.877000, 1604797277.341000
1604797277.361000, 1604797294.356000, 1604797294.356000, 1604797299.076000, 1604797299.076000, 1604797358.248000


==> result/multi/nfs/real/2/time_pipeline_19_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604796702.655000, 1604796808.078000, 1604796808.078000, 1604796813.945000, 1604796813.945000, 1604797003.894000
1604797003.918000, 1604797025.899000, 1604797025.899000, 1604797031.841000, 1604797031.841000, 1604797305.476000
1604797305.550000, 1604797310.847000, 1604797310.847000, 1604797315.956000, 1604797315.956000, 1604797392.333000


==> result/multi/nfs/real/2/time_pipeline_19_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604796702.658000, 1604796808.078000, 1604796808.078000, 1604796813.513000, 1604796813.513000, 1604796992.386000
1604796992.402000, 1604797022.154000, 1604797022.154000, 1604797028.007000, 1604797028.007000, 1604797147.872000
1604797147.887000, 1604797169.897000, 1604797169.897000, 1604797175.109000, 1604797175.109000, 1604797274.772000


==> result/multi/nfs/real/2/time_pipeline_19_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604796702.657000, 1604796808.078000, 1604796808.078000, 1604796813.341000, 1604796813.341000, 1604797014.955000
1604797014.968000, 1604797027.914000, 1604797027.914000, 1604797033.725000, 1604797033.725000, 1604797155.341000
1604797155.434000, 1604797172.208000, 1604797172.208000, 1604797178.174000, 1604797178.174000, 1604797293.463000


==> result/multi/nfs/real/2/time_pipeline_19_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604796702.660000, 1604796808.078000, 1604796808.078000, 1604796813.785000, 1604796813.785000, 1604797003.712000
1604797003.728000, 1604797025.812000, 1604797025.812000, 1604797031.764000, 1604797031.764000, 1604797399.219000
1604797399.276000, 1604797401.082000, 1604797401.082000, 1604797405.434000, 1604797405.434000, 1604797419.153000


==> result/multi/nfs/real/2/time_pipeline_19_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604796702.662000, 1604796808.085000, 1604796808.085000, 1604796813.347000, 1604796813.347000, 1604797076.171000
1604797076.186000, 1604797160.782000, 1604797160.782000, 1604797165.878000, 1604797165.878000, 1604797244.842000
1604797244.864000, 1604797266.221000, 1604797266.221000, 1604797270.626000, 1604797270.626000, 1604797331.200000


==> result/multi/nfs/real/2/time_pipeline_19_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604796702.661000, 1604796808.081000, 1604796808.081000, 1604796813.401000, 1604796813.401000, 1604796991.462000
1604796991.484000, 1604797022.144000, 1604797022.144000, 1604797027.855000, 1604797027.855000, 1604797277.343000
1604797277.362000, 1604797294.415000, 1604797294.415000, 1604797299.857000, 1604797299.857000, 1604797350.833000


==> result/multi/nfs/real/2/time_pipeline_19_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604796702.664000, 1604796808.078000, 1604796808.078000, 1604796813.849000, 1604796813.849000, 1604797002.432000
1604797002.448000, 1604797025.310000, 1604797025.310000, 1604797031.274000, 1604797031.274000, 1604797296.717000
1604797296.771000, 1604797309.733000, 1604797309.733000, 1604797314.641000, 1604797314.641000, 1604797390.990000


==> result/multi/nfs/real/2/time_pipeline_19_17.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604796702.661000, 1604796808.083000, 1604796808.083000, 1604796813.817000, 1604796813.817000, 1604797004.671000
1604797004.685000, 1604797026.061000, 1604797026.061000, 1604797031.989000, 1604797031.989000, 1604797354.662000
1604797354.724000, 1604797356.561000, 1604797356.561000, 1604797361.430000, 1604797361.430000, 1604797398.596000


==> result/multi/nfs/real/2/time_pipeline_19_18.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604796702.666000, 1604796808.078000, 1604796808.078000, 1604796813.369000, 1604796813.369000, 1604796964.151000
1604796964.166000, 1604797021.825000, 1604797021.825000, 1604797027.475000, 1604797027.475000, 1604797265.978000
1604797265.995000, 1604797276.585000, 1604797276.585000, 1604797281.061000, 1604797281.061000, 1604797350.605000


==> result/multi/nfs/real/2/time_pipeline_19_19.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604796702.668000, 1604796808.078000, 1604796808.078000, 1604796813.426000, 1604796813.426000, 1604796991.463000
1604796991.485000, 1604797022.151000, 1604797022.151000, 1604797027.854000, 1604797027.854000, 1604797285.401000
1604797285.417000, 1604797295.050000, 1604797295.050000, 1604797301.184000, 1604797301.184000, 1604797350.948000


==> result/multi/nfs/real/2/time_pipeline_19_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604796702.644000, 1604796807.782000, 1604796807.782000, 1604796813.218000, 1604796813.218000, 1604796955.432000
1604796955.447000, 1604797015.143000, 1604797015.143000, 1604797019.993000, 1604797019.993000, 1604797070.872000
1604797070.893000, 1604797157.725000, 1604797157.725000, 1604797162.743000, 1604797162.743000, 1604797244.457000


==> result/multi/nfs/real/2/time_pipeline_19_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604796702.644000, 1604796807.842000, 1604796807.842000, 1604796813.551000, 1604796813.551000, 1604796991.463000
1604796991.485000, 1604797022.146000, 1604797022.146000, 1604797028.036000, 1604797028.036000, 1604797159.785000
1604797159.801000, 1604797173.233000, 1604797173.233000, 1604797179.036000, 1604797179.036000, 1604797274.132000


==> result/multi/nfs/real/2/time_pipeline_19_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604796702.646000, 1604796807.862000, 1604796807.862000, 1604796813.632000, 1604796813.632000, 1604796991.938000
1604796991.957000, 1604797022.139000, 1604797022.139000, 1604797027.882000, 1604797027.882000, 1604797141.994000
1604797142.008000, 1604797167.494000, 1604797167.494000, 1604797172.769000, 1604797172.769000, 1604797266.031000


==> result/multi/nfs/real/2/time_pipeline_19_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604796702.646000, 1604796807.800000, 1604796807.800000, 1604796813.519000, 1604796813.519000, 1604796991.938000
1604796991.958000, 1604797022.147000, 1604797022.147000, 1604797028.054000, 1604797028.054000, 1604797164.751000
1604797164.769000, 1604797179.323000, 1604797179.323000, 1604797183.884000, 1604797183.884000, 1604797275.739000


==> result/multi/nfs/real/2/time_pipeline_19_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604796702.648000, 1604796807.810000, 1604796807.810000, 1604796812.847000, 1604796812.847000, 1604796872.431000
1604796872.445000, 1604797009.375000, 1604797009.375000, 1604797014.395000, 1604797014.395000, 1604797070.048000
1604797070.065000, 1604797157.650000, 1604797157.650000, 1604797162.596000, 1604797162.596000, 1604797242.270000


==> result/multi/nfs/real/2/time_pipeline_19_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604796702.651000, 1604796808.076000, 1604796808.076000, 1604796813.134000, 1604796813.134000, 1604796906.527000
1604796906.543000, 1604797013.363000, 1604797013.363000, 1604797018.341000, 1604797018.341000, 1604797070.551000
1604797070.565000, 1604797157.711000, 1604797157.711000, 1604797162.474000, 1604797162.474000, 1604797193.220000


==> result/multi/nfs/real/2/time_pipeline_19_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604796702.653000, 1604796808.076000, 1604796808.076000, 1604796813.996000, 1604796813.996000, 1604797003.895000
1604797003.918000, 1604797025.903000, 1604797025.903000, 1604797032.254000, 1604797032.254000, 1604797308.076000
1604797308.138000, 1604797350.619000, 1604797350.619000, 1604797356.406000, 1604797356.406000, 1604797397.354000


==> result/multi/nfs/real/2/time_pipeline_19_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604796702.655000, 1604796808.078000, 1604796808.078000, 1604796813.830000, 1604796813.830000, 1604796992.221000
1604796992.236000, 1604797022.136000, 1604797022.136000, 1604797028.638000, 1604797028.638000, 1604797154.422000
1604797154.437000, 1604797170.745000, 1604797170.745000, 1604797176.323000, 1604797176.323000, 1604797274.936000


==> result/multi/nfs/real/2/time_pipeline_1_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604790459.702000, 1604790465.306000, 1604790465.306000, 1604790469.627000, 1604790469.627000, 1604790479.083000
1604790479.096000, 1604790480.864000, 1604790480.864000, 1604790485.204000, 1604790485.204000, 1604790494.529000
1604790494.543000, 1604790496.320000, 1604790496.320000, 1604790500.664000, 1604790500.664000, 1604790509.965000


==> result/multi/nfs/real/2/time_pipeline_20_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604797443.881000, 1604797554.698000, 1604797554.698000, 1604797560.114000, 1604797560.114000, 1604797751.810000
1604797751.827000, 1604797781.287000, 1604797781.287000, 1604797786.885000, 1604797786.885000, 1604797961.362000
1604797961.391000, 1604797987.441000, 1604797987.441000, 1604797993.511000, 1604797993.511000, 1604798150.886000


==> result/multi/nfs/real/2/time_pipeline_20_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604797443.892000, 1604797554.921000, 1604797554.921000, 1604797560.174000, 1604797560.174000, 1604797751.749000
1604797751.806000, 1604797781.282000, 1604797781.282000, 1604797787.039000, 1604797787.039000, 1604798129.424000
1604798129.453000, 1604798151.050000, 1604798151.050000, 1604798155.931000, 1604798155.931000, 1604798175.877000


==> result/multi/nfs/real/2/time_pipeline_20_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604797443.892000, 1604797554.921000, 1604797554.921000, 1604797560.197000, 1604797560.197000, 1604797748.560000
1604797748.579000, 1604797781.280000, 1604797781.280000, 1604797787.159000, 1604797787.159000, 1604797977.953000
1604797977.981000, 1604797994.126000, 1604797994.126000, 1604798001.169000, 1604798001.169000, 1604798167.445000


==> result/multi/nfs/real/2/time_pipeline_20_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604797443.894000, 1604797554.921000, 1604797554.921000, 1604797560.116000, 1604797560.116000, 1604797751.749000
1604797751.801000, 1604797781.287000, 1604797781.287000, 1604797787.086000, 1604797787.086000, 1604797977.797000
1604797977.823000, 1604797994.080000, 1604797994.080000, 1604797999.962000, 1604797999.962000, 1604798160.693000


==> result/multi/nfs/real/2/time_pipeline_20_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604797443.895000, 1604797554.901000, 1604797554.901000, 1604797560.090000, 1604797560.090000, 1604797751.749000
1604797751.806000, 1604797781.263000, 1604797781.263000, 1604797786.879000, 1604797786.879000, 1604797961.546000
1604797961.578000, 1604797987.581000, 1604797987.581000, 1604797993.682000, 1604797993.682000, 1604798156.771000


==> result/multi/nfs/real/2/time_pipeline_20_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604797443.897000, 1604797554.921000, 1604797554.921000, 1604797560.074000, 1604797560.074000, 1604797751.749000
1604797751.801000, 1604797781.287000, 1604797781.287000, 1604797787.011000, 1604797787.011000, 1604797973.267000
1604797973.293000, 1604797992.022000, 1604797992.022000, 1604797998.268000, 1604797998.268000, 1604798136.203000


==> result/multi/nfs/real/2/time_pipeline_20_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604797443.901000, 1604797554.926000, 1604797554.926000, 1604797560.114000, 1604797560.114000, 1604797751.749000
1604797751.804000, 1604797781.264000, 1604797781.264000, 1604797786.911000, 1604797786.911000, 1604797962.537000
1604797962.560000, 1604797987.664000, 1604797987.664000, 1604797993.780000, 1604797993.780000, 1604798158.217000


==> result/multi/nfs/real/2/time_pipeline_20_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604797443.896000, 1604797554.921000, 1604797554.921000, 1604797560.144000, 1604797560.144000, 1604797751.749000
1604797751.804000, 1604797781.262000, 1604797781.262000, 1604797787.085000, 1604797787.085000, 1604797970.650000
1604797970.687000, 1604797990.728000, 1604797990.728000, 1604797997.296000, 1604797997.296000, 1604798128.037000


==> result/multi/nfs/real/2/time_pipeline_20_17.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604797443.898000, 1604797554.921000, 1604797554.921000, 1604797560.473000, 1604797560.473000, 1604797751.749000
1604797751.806000, 1604797781.265000, 1604797781.265000, 1604797787.051000, 1604797787.051000, 1604798137.146000
1604798137.174000, 1604798151.451000, 1604798151.451000, 1604798155.961000, 1604798155.961000, 1604798175.868000


==> result/multi/nfs/real/2/time_pipeline_20_18.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604797443.901000, 1604797554.926000, 1604797554.926000, 1604797560.477000, 1604797560.477000, 1604797751.749000
1604797751.801000, 1604797781.287000, 1604797781.287000, 1604797787.065000, 1604797787.065000, 1604797970.651000
1604797970.689000, 1604797990.718000, 1604797990.718000, 1604797997.116000, 1604797997.116000, 1604798127.876000


==> result/multi/nfs/real/2/time_pipeline_20_19.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604797443.901000, 1604797554.921000, 1604797554.921000, 1604797560.109000, 1604797560.109000, 1604797765.084000
1604797765.097000, 1604797783.084000, 1604797783.084000, 1604797788.707000, 1604797788.707000, 1604797978.996000
1604797979.088000, 1604797994.367000, 1604797994.367000, 1604797999.782000, 1604797999.782000, 1604798136.515000


==> result/multi/nfs/real/2/time_pipeline_20_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604797443.881000, 1604797554.615000, 1604797554.615000, 1604797559.940000, 1604797559.940000, 1604797751.749000
1604797751.801000, 1604797781.287000, 1604797781.287000, 1604797786.796000, 1604797786.796000, 1604797960.829000
1604797960.858000, 1604797987.282000, 1604797987.282000, 1604797993.372000, 1604797993.372000, 1604798144.954000


==> result/multi/nfs/real/2/time_pipeline_20_20.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604797443.902000, 1604797554.923000, 1604797554.923000, 1604797560.111000, 1604797560.111000, 1604797765.119000
1604797765.135000, 1604797783.076000, 1604797783.076000, 1604797788.710000, 1604797788.710000, 1604797978.956000
1604797979.041000, 1604797994.362000, 1604797994.362000, 1604798001.375000, 1604798001.375000, 1604798157.231000


==> result/multi/nfs/real/2/time_pipeline_20_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604797443.881000, 1604797554.699000, 1604797554.699000, 1604797560.124000, 1604797560.124000, 1604797748.562000
1604797748.582000, 1604797781.176000, 1604797781.176000, 1604797787.166000, 1604797787.166000, 1604797977.138000
1604797977.172000, 1604797993.803000, 1604797993.803000, 1604798000.430000, 1604798000.430000, 1604798136.569000


==> result/multi/nfs/real/2/time_pipeline_20_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604797443.882000, 1604797554.678000, 1604797554.678000, 1604797559.800000, 1604797559.800000, 1604797751.749000
1604797751.801000, 1604797781.287000, 1604797781.287000, 1604797786.162000, 1604797786.162000, 1604797875.752000
1604797875.781000, 1604797983.668000, 1604797983.668000, 1604797989.184000, 1604797989.184000, 1604798136.501000


==> result/multi/nfs/real/2/time_pipeline_20_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604797443.884000, 1604797554.775000, 1604797554.775000, 1604797559.928000, 1604797559.928000, 1604797751.749000
1604797751.801000, 1604797781.287000, 1604797781.287000, 1604797786.993000, 1604797786.993000, 1604797963.901000
1604797963.927000, 1604797987.924000, 1604797987.924000, 1604797994.084000, 1604797994.084000, 1604798159.883000


==> result/multi/nfs/real/2/time_pipeline_20_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604797443.885000, 1604797554.782000, 1604797554.782000, 1604797559.935000, 1604797559.935000, 1604797751.749000
1604797751.801000, 1604797781.287000, 1604797781.287000, 1604797786.923000, 1604797786.923000, 1604797962.554000
1604797962.578000, 1604797987.671000, 1604797987.671000, 1604797993.603000, 1604797993.603000, 1604798151.615000


==> result/multi/nfs/real/2/time_pipeline_20_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604797443.886000, 1604797554.811000, 1604797554.811000, 1604797560.403000, 1604797560.403000, 1604797751.749000
1604797751.801000, 1604797781.287000, 1604797781.287000, 1604797786.802000, 1604797786.802000, 1604797961.554000
1604797961.584000, 1604797987.582000, 1604797987.582000, 1604797993.693000, 1604797993.693000, 1604798156.940000


==> result/multi/nfs/real/2/time_pipeline_20_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604797443.886000, 1604797554.814000, 1604797554.814000, 1604797560.634000, 1604797560.634000, 1604797751.749000
1604797751.806000, 1604797781.262000, 1604797781.262000, 1604797786.810000, 1604797786.810000, 1604797919.931000
1604797919.961000, 1604797986.851000, 1604797986.851000, 1604797992.790000, 1604797992.790000, 1604798144.894000


==> result/multi/nfs/real/2/time_pipeline_20_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604797443.889000, 1604797554.921000, 1604797554.921000, 1604797560.313000, 1604797560.313000, 1604797748.563000
1604797748.582000, 1604797780.784000, 1604797780.784000, 1604797786.421000, 1604797786.421000, 1604797915.824000
1604797915.849000, 1604797986.842000, 1604797986.842000, 1604797992.722000, 1604797992.722000, 1604798144.840000


==> result/multi/nfs/real/2/time_pipeline_21_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604798200.473000, 1604798316.616000, 1604798316.616000, 1604798321.996000, 1604798321.996000, 1604798507.456000
1604798507.509000, 1604798543.540000, 1604798543.540000, 1604798549.340000, 1604798549.340000, 1604798758.103000
1604798758.483000, 1604798787.817000, 1604798787.817000, 1604798793.592000, 1604798793.592000, 1604798992.736000


==> result/multi/nfs/real/2/time_pipeline_21_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604798200.482000, 1604798316.927000, 1604798316.927000, 1604798322.779000, 1604798322.779000, 1604798507.455000
1604798507.499000, 1604798542.330000, 1604798542.330000, 1604798547.858000, 1604798547.858000, 1604798757.994000
1604798758.074000, 1604798786.185000, 1604798786.185000, 1604798791.807000, 1604798791.807000, 1604798952.523000


==> result/multi/nfs/real/2/time_pipeline_21_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604798200.487000, 1604798316.932000, 1604798316.932000, 1604798322.351000, 1604798322.351000, 1604798507.454000
1604798507.512000, 1604798543.541000, 1604798543.541000, 1604798549.154000, 1604798549.154000, 1604798758.082000
1604798758.384000, 1604798787.813000, 1604798787.813000, 1604798796.236000, 1604798796.236000, 1604798993.000000


==> result/multi/nfs/real/2/time_pipeline_21_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604798200.488000, 1604798316.932000, 1604798316.932000, 1604798322.083000, 1604798322.083000, 1604798507.454000
1604798507.494000, 1604798542.449000, 1604798542.449000, 1604798547.958000, 1604798547.958000, 1604798758.082000
1604798758.312000, 1604798787.097000, 1604798787.097000, 1604798792.830000, 1604798792.830000, 1604798993.001000


==> result/multi/nfs/real/2/time_pipeline_21_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604798200.488000, 1604798316.932000, 1604798316.932000, 1604798322.555000, 1604798322.555000, 1604798507.456000
1604798507.512000, 1604798543.540000, 1604798543.540000, 1604798549.088000, 1604798549.088000, 1604798758.103000
1604798758.339000, 1604798787.813000, 1604798787.813000, 1604798794.081000, 1604798794.081000, 1604798992.864000


==> result/multi/nfs/real/2/time_pipeline_21_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604798200.488000, 1604798316.932000, 1604798316.932000, 1604798322.779000, 1604798322.779000, 1604798507.454000
1604798507.498000, 1604798542.260000, 1604798542.260000, 1604798547.737000, 1604798547.737000, 1604798757.858000
1604798757.896000, 1604798787.550000, 1604798787.550000, 1604798795.554000, 1604798795.554000, 1604798993.068000


==> result/multi/nfs/real/2/time_pipeline_21_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604798200.489000, 1604798316.932000, 1604798316.932000, 1604798322.387000, 1604798322.387000, 1604798507.455000
1604798507.509000, 1604798543.541000, 1604798543.541000, 1604798549.073000, 1604798549.073000, 1604798758.103000
1604798758.484000, 1604798787.669000, 1604798787.669000, 1604798793.458000, 1604798793.458000, 1604798992.747000


==> result/multi/nfs/real/2/time_pipeline_21_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604798200.491000, 1604798316.932000, 1604798316.932000, 1604798322.267000, 1604798322.267000, 1604798507.459000
1604798507.511000, 1604798543.542000, 1604798543.542000, 1604798549.086000, 1604798549.086000, 1604798757.993000
1604798758.083000, 1604798787.434000, 1604798787.434000, 1604798793.253000, 1604798793.253000, 1604798992.742000


==> result/multi/nfs/real/2/time_pipeline_21_17.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604798200.494000, 1604798316.934000, 1604798316.934000, 1604798322.361000, 1604798322.361000, 1604798507.454000
1604798507.509000, 1604798543.540000, 1604798543.540000, 1604798549.010000, 1604798549.010000, 1604798758.396000
1604798758.881000, 1604798787.773000, 1604798787.773000, 1604798793.554000, 1604798793.554000, 1604798992.736000


==> result/multi/nfs/real/2/time_pipeline_21_18.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604798200.495000, 1604798316.936000, 1604798316.936000, 1604798322.772000, 1604798322.772000, 1604798507.454000
1604798507.495000, 1604798542.488000, 1604798542.488000, 1604798548.016000, 1604798548.016000, 1604798758.103000
1604798758.385000, 1604798787.334000, 1604798787.334000, 1604798793.112000, 1604798793.112000, 1604798992.736000


==> result/multi/nfs/real/2/time_pipeline_21_19.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604798200.493000, 1604798316.932000, 1604798316.932000, 1604798322.216000, 1604798322.216000, 1604798511.615000
1604798511.652000, 1604798543.559000, 1604798543.559000, 1604798549.751000, 1604798549.751000, 1604798758.333000
1604798758.815000, 1604798787.821000, 1604798787.821000, 1604798795.927000, 1604798795.927000, 1604798992.863000


==> result/multi/nfs/real/2/time_pipeline_21_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604798200.474000, 1604798316.694000, 1604798316.694000, 1604798322.511000, 1604798322.511000, 1604798507.454000
1604798507.506000, 1604798543.540000, 1604798543.540000, 1604798549.117000, 1604798549.117000, 1604798758.135000
1604798758.542000, 1604798787.817000, 1604798787.817000, 1604798796.034000, 1604798796.034000, 1604798992.805000


==> result/multi/nfs/real/2/time_pipeline_21_20.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604798200.497000, 1604798316.932000, 1604798316.932000, 1604798322.250000, 1604798322.250000, 1604798507.456000
1604798507.509000, 1604798543.542000, 1604798543.542000, 1604798549.162000, 1604798549.162000, 1604798758.180000
1604798758.588000, 1604798787.699000, 1604798787.699000, 1604798796.015000, 1604798796.015000, 1604798992.929000


==> result/multi/nfs/real/2/time_pipeline_21_21.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604798200.498000, 1604798316.938000, 1604798316.938000, 1604798322.228000, 1604798322.228000, 1604798507.454000
1604798507.509000, 1604798543.542000, 1604798543.542000, 1604798549.475000, 1604798549.475000, 1604798758.270000
1604798758.705000, 1604798787.699000, 1604798787.699000, 1604798793.614000, 1604798793.614000, 1604798992.742000


==> result/multi/nfs/real/2/time_pipeline_21_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604798200.473000, 1604798316.555000, 1604798316.555000, 1604798322.178000, 1604798322.178000, 1604798522.504000
1604798522.518000, 1604798544.401000, 1604798544.401000, 1604798550.244000, 1604798550.244000, 1604798758.103000
1604798758.899000, 1604798787.803000, 1604798787.803000, 1604798793.722000, 1604798793.722000, 1604798992.736000


==> result/multi/nfs/real/2/time_pipeline_21_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604798200.475000, 1604798316.657000, 1604798316.657000, 1604798321.774000, 1604798321.774000, 1604798417.472000
1604798417.486000, 1604798505.290000, 1604798505.290000, 1604798509.701000, 1604798509.701000, 1604798626.599000
1604798626.616000, 1604798741.719000, 1604798741.719000, 1604798746.092000, 1604798746.092000, 1604798952.364000


==> result/multi/nfs/real/2/time_pipeline_21_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604798200.476000, 1604798316.715000, 1604798316.715000, 1604798322.128000, 1604798322.128000, 1604798519.074000
1604798519.084000, 1604798544.101000, 1604798544.101000, 1604798549.506000, 1604798549.506000, 1604798758.103000
1604798758.409000, 1604798787.813000, 1604798787.813000, 1604798795.740000, 1604798795.740000, 1604798993.082000


==> result/multi/nfs/real/2/time_pipeline_21_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604798200.479000, 1604798316.821000, 1604798316.821000, 1604798321.945000, 1604798321.945000, 1604798511.525000
1604798511.557000, 1604798542.532000, 1604798542.532000, 1604798548.268000, 1604798548.268000, 1604798758.082000
1604798758.333000, 1604798787.347000, 1604798787.347000, 1604798793.130000, 1604798793.130000, 1604798987.920000


==> result/multi/nfs/real/2/time_pipeline_21_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604798200.479000, 1604798316.829000, 1604798316.829000, 1604798321.949000, 1604798321.949000, 1604798507.454000
1604798507.493000, 1604798542.385000, 1604798542.385000, 1604798547.902000, 1604798547.902000, 1604798757.993000
1604798758.074000, 1604798786.388000, 1604798786.388000, 1604798792.032000, 1604798792.032000, 1604798986.808000


==> result/multi/nfs/real/2/time_pipeline_21_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604798200.481000, 1604798316.919000, 1604798316.919000, 1604798322.066000, 1604798322.066000, 1604798507.455000
1604798507.493000, 1604798542.475000, 1604798542.475000, 1604798547.991000, 1604798547.991000, 1604798758.082000
1604798758.287000, 1604798787.808000, 1604798787.808000, 1604798793.597000, 1604798793.597000, 1604798992.746000


==> result/multi/nfs/real/2/time_pipeline_21_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604798200.482000, 1604798316.931000, 1604798316.931000, 1604798322.880000, 1604798322.880000, 1604798511.525000
1604798511.565000, 1604798543.550000, 1604798543.550000, 1604798549.229000, 1604798549.229000, 1604798758.240000
1604798758.714000, 1604798787.820000, 1604798787.820000, 1604798793.775000, 1604798793.775000, 1604798992.747000


==> result/multi/nfs/real/2/time_pipeline_22_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604799019.215000, 1604799140.961000, 1604799140.961000, 1604799146.539000, 1604799146.539000, 1604799362.455000
1604799362.516000, 1604799395.928000, 1604799395.928000, 1604799402.077000, 1604799402.077000, 1604799609.505000
1604799609.553000, 1604799638.993000, 1604799638.993000, 1604799645.280000, 1604799645.280000, 1604799880.297000


==> result/multi/nfs/real/2/time_pipeline_22_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604799019.224000, 1604799141.286000, 1604799141.286000, 1604799147.104000, 1604799147.104000, 1604799362.455000
1604799362.513000, 1604799395.924000, 1604799395.924000, 1604799401.638000, 1604799401.638000, 1604799597.866000
1604799597.904000, 1604799636.969000, 1604799636.969000, 1604799643.167000, 1604799643.167000, 1604799873.748000


==> result/multi/nfs/real/2/time_pipeline_22_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604799019.227000, 1604799141.286000, 1604799141.286000, 1604799146.483000, 1604799146.483000, 1604799362.476000
1604799362.519000, 1604799395.943000, 1604799395.943000, 1604799401.473000, 1604799401.473000, 1604799583.954000
1604799583.993000, 1604799636.468000, 1604799636.468000, 1604799642.605000, 1604799642.605000, 1604799880.297000


==> result/multi/nfs/real/2/time_pipeline_22_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604799019.231000, 1604799141.288000, 1604799141.288000, 1604799146.545000, 1604799146.545000, 1604799362.455000
1604799362.516000, 1604799395.833000, 1604799395.833000, 1604799401.331000, 1604799401.331000, 1604799569.566000
1604799569.603000, 1604799633.822000, 1604799633.822000, 1604799639.367000, 1604799639.367000, 1604799858.582000


==> result/multi/nfs/real/2/time_pipeline_22_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604799019.230000, 1604799141.288000, 1604799141.288000, 1604799147.223000, 1604799147.223000, 1604799362.642000
1604799362.678000, 1604799395.946000, 1604799395.946000, 1604799401.513000, 1604799401.513000, 1604799589.418000
1604799589.473000, 1604799636.660000, 1604799636.660000, 1604799642.855000, 1604799642.855000, 1604799880.300000


==> result/multi/nfs/real/2/time_pipeline_22_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604799019.231000, 1604799141.288000, 1604799141.288000, 1604799146.498000, 1604799146.498000, 1604799362.455000
1604799362.516000, 1604799395.918000, 1604799395.918000, 1604799401.636000, 1604799401.636000, 1604799589.246000
1604799589.284000, 1604799636.640000, 1604799636.640000, 1604799642.759000, 1604799642.759000, 1604799870.688000


==> result/multi/nfs/real/2/time_pipeline_22_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604799019.229000, 1604799141.288000, 1604799141.288000, 1604799146.484000, 1604799146.484000, 1604799362.642000
1604799362.675000, 1604799395.946000, 1604799395.946000, 1604799401.609000, 1604799401.609000, 1604799589.712000
1604799589.750000, 1604799636.673000, 1604799636.673000, 1604799642.864000, 1604799642.864000, 1604799870.664000


==> result/multi/nfs/real/2/time_pipeline_22_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604799019.233000, 1604799141.288000, 1604799141.288000, 1604799146.976000, 1604799146.976000, 1604799362.455000
1604799362.508000, 1604799395.941000, 1604799395.941000, 1604799401.469000, 1604799401.469000, 1604799581.418000
1604799581.460000, 1604799635.939000, 1604799635.939000, 1604799642.908000, 1604799642.908000, 1604799880.290000


==> result/multi/nfs/real/2/time_pipeline_22_17.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604799019.232000, 1604799141.288000, 1604799141.288000, 1604799146.545000, 1604799146.545000, 1604799362.455000
1604799362.516000, 1604799395.928000, 1604799395.928000, 1604799401.400000, 1604799401.400000, 1604799577.852000
1604799577.900000, 1604799634.312000, 1604799634.312000, 1604799640.104000, 1604799640.104000, 1604799870.675000


==> result/multi/nfs/real/2/time_pipeline_22_18.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604799019.236000, 1604799141.288000, 1604799141.288000, 1604799146.497000, 1604799146.497000, 1604799362.642000
1604799362.678000, 1604799395.947000, 1604799395.947000, 1604799401.947000, 1604799401.947000, 1604799656.140000
1604799656.185000, 1604799763.025000, 1604799763.025000, 1604799767.512000, 1604799767.512000, 1604799880.289000


==> result/multi/nfs/real/2/time_pipeline_22_19.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604799019.237000, 1604799141.290000, 1604799141.290000, 1604799146.501000, 1604799146.501000, 1604799362.455000
1604799362.519000, 1604799395.939000, 1604799395.939000, 1604799401.839000, 1604799401.839000, 1604799623.315000
1604799623.355000, 1604799640.749000, 1604799640.749000, 1604799647.296000, 1604799647.296000, 1604799787.204000


==> result/multi/nfs/real/2/time_pipeline_22_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604799019.215000, 1604799141.029000, 1604799141.029000, 1604799146.244000, 1604799146.244000, 1604799361.317000
1604799361.332000, 1604799395.265000, 1604799395.265000, 1604799400.760000, 1604799400.760000, 1604799486.976000
1604799487.015000, 1604799627.846000, 1604799627.846000, 1604799632.822000, 1604799632.822000, 1604799670.364000


==> result/multi/nfs/real/2/time_pipeline_22_20.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604799019.239000, 1604799141.293000, 1604799141.293000, 1604799146.509000, 1604799146.509000, 1604799362.455000
1604799362.509000, 1604799395.942000, 1604799395.942000, 1604799401.475000, 1604799401.475000, 1604799591.323000
1604799591.361000, 1604799636.722000, 1604799636.722000, 1604799643.000000, 1604799643.000000, 1604799880.288000


==> result/multi/nfs/real/2/time_pipeline_22_21.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604799019.237000, 1604799141.288000, 1604799141.288000, 1604799146.539000, 1604799146.539000, 1604799362.455000
1604799362.516000, 1604799395.924000, 1604799395.924000, 1604799401.647000, 1604799401.647000, 1604799604.125000
1604799604.168000, 1604799637.800000, 1604799637.800000, 1604799643.900000, 1604799643.900000, 1604799880.286000


==> result/multi/nfs/real/2/time_pipeline_22_22.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604799019.241000, 1604799141.292000, 1604799141.292000, 1604799146.657000, 1604799146.657000, 1604799362.455000
1604799362.509000, 1604799395.942000, 1604799395.942000, 1604799402.051000, 1604799402.051000, 1604799609.238000
1604799609.277000, 1604799638.948000, 1604799638.948000, 1604799645.139000, 1604799645.139000, 1604799880.324000


==> result/multi/nfs/real/2/time_pipeline_22_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604799019.216000, 1604799140.961000, 1604799140.961000, 1604799146.853000, 1604799146.853000, 1604799362.455000
1604799362.515000, 1604799395.942000, 1604799395.942000, 1604799401.602000, 1604799401.602000, 1604799589.574000
1604799589.628000, 1604799636.663000, 1604799636.663000, 1604799642.861000, 1604799642.861000, 1604799870.706000


==> result/multi/nfs/real/2/time_pipeline_22_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604799019.217000, 1604799141.013000, 1604799141.013000, 1604799146.473000, 1604799146.473000, 1604799362.455000
1604799362.515000, 1604799395.939000, 1604799395.939000, 1604799401.787000, 1604799401.787000, 1604799611.936000
1604799611.978000, 1604799639.315000, 1604799639.315000, 1604799645.603000, 1604799645.603000, 1604799880.288000


==> result/multi/nfs/real/2/time_pipeline_22_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604799019.219000, 1604799141.066000, 1604799141.066000, 1604799146.994000, 1604799146.994000, 1604799362.455000
1604799362.520000, 1604799395.939000, 1604799395.939000, 1604799402.586000, 1604799402.586000, 1604799609.575000
1604799609.637000, 1604799639.008000, 1604799639.008000, 1604799645.295000, 1604799645.295000, 1604799880.291000


==> result/multi/nfs/real/2/time_pipeline_22_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604799019.220000, 1604799141.112000, 1604799141.112000, 1604799146.318000, 1604799146.318000, 1604799362.455000
1604799362.514000, 1604799395.942000, 1604799395.942000, 1604799401.836000, 1604799401.836000, 1604799617.396000
1604799617.432000, 1604799640.095000, 1604799640.095000, 1604799646.621000, 1604799646.621000, 1604799880.294000


==> result/multi/nfs/real/2/time_pipeline_22_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604799019.222000, 1604799141.193000, 1604799141.193000, 1604799146.417000, 1604799146.417000, 1604799362.455000
1604799362.507000, 1604799395.942000, 1604799395.942000, 1604799401.538000, 1604799401.538000, 1604799592.453000
1604799592.496000, 1604799636.771000, 1604799636.771000, 1604799642.881000, 1604799642.881000, 1604799870.664000


==> result/multi/nfs/real/2/time_pipeline_22_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604799019.223000, 1604799141.282000, 1604799141.282000, 1604799146.447000, 1604799146.447000, 1604799362.455000
1604799362.507000, 1604799395.939000, 1604799395.939000, 1604799401.952000, 1604799401.952000, 1604799880.291000
1604799880.535000, 1604799882.639000, 1604799882.639000, 1604799886.989000, 1604799886.989000, 1604799897.759000


==> result/multi/nfs/real/2/time_pipeline_22_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604799019.228000, 1604799141.288000, 1604799141.288000, 1604799146.610000, 1604799146.610000, 1604799362.455000
1604799362.520000, 1604799395.937000, 1604799395.937000, 1604799401.921000, 1604799401.921000, 1604799630.154000
1604799630.195000, 1604799641.586000, 1604799641.586000, 1604799647.385000, 1604799647.385000, 1604799787.691000


==> result/multi/nfs/real/2/time_pipeline_23_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604799923.536000, 1604800050.833000, 1604800050.833000, 1604800056.005000, 1604800056.005000, 1604800267.337000
1604800267.352000, 1604800300.137000, 1604800300.137000, 1604800305.749000, 1604800305.749000, 1604800582.944000
1604800583.496000, 1604800614.738000, 1604800614.738000, 1604800621.458000, 1604800621.458000, 1604800828.211000


==> result/multi/nfs/real/2/time_pipeline_23_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604799923.549000, 1604800051.151000, 1604800051.151000, 1604800057.080000, 1604800057.080000, 1604800267.371000
1604800267.396000, 1604800301.217000, 1604800301.217000, 1604800306.976000, 1604800306.976000, 1604800583.012000
1604800583.698000, 1604800615.052000, 1604800615.052000, 1604800620.422000, 1604800620.422000, 1604800808.017000


==> result/multi/nfs/real/2/time_pipeline_23_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604799923.549000, 1604800051.147000, 1604800051.147000, 1604800057.107000, 1604800057.107000, 1604800267.409000
1604800267.432000, 1604800301.240000, 1604800301.240000, 1604800306.898000, 1604800306.898000, 1604800582.950000
1604800583.595000, 1604800615.131000, 1604800615.131000, 1604800620.908000, 1604800620.908000, 1604800827.993000


==> result/multi/nfs/real/2/time_pipeline_23_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604799923.550000, 1604800051.152000, 1604800051.152000, 1604800056.379000, 1604800056.379000, 1604800267.531000
1604800267.555000, 1604800301.265000, 1604800301.265000, 1604800307.203000, 1604800307.203000, 1604800582.967000
1604800583.668000, 1604800614.919000, 1604800614.919000, 1604800620.474000, 1604800620.474000, 1604800827.355000


==> result/multi/nfs/real/2/time_pipeline_23_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604799923.552000, 1604800051.152000, 1604800051.152000, 1604800056.872000, 1604800056.872000, 1604800267.596000
1604800267.634000, 1604800301.325000, 1604800301.325000, 1604800306.927000, 1604800306.927000, 1604800582.992000
1604800583.708000, 1604800615.142000, 1604800615.142000, 1604800620.816000, 1604800620.816000, 1604800827.587000


==> result/multi/nfs/real/2/time_pipeline_23_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604799923.552000, 1604800051.152000, 1604800051.152000, 1604800056.866000, 1604800056.866000, 1604800267.682000
1604800267.718000, 1604800301.327000, 1604800301.327000, 1604800306.844000, 1604800306.844000, 1604800582.962000
1604800583.666000, 1604800615.138000, 1604800615.138000, 1604800620.973000, 1604800620.973000, 1604800828.304000


==> result/multi/nfs/real/2/time_pipeline_23_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604799923.553000, 1604800051.152000, 1604800051.152000, 1604800056.906000, 1604800056.906000, 1604800267.441000
1604800267.470000, 1604800301.292000, 1604800301.292000, 1604800308.006000, 1604800308.006000, 1604800582.942000
1604800583.283000, 1604800614.172000, 1604800614.172000, 1604800620.232000, 1604800620.232000, 1604800827.416000


==> result/multi/nfs/real/2/time_pipeline_23_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604799923.554000, 1604800051.152000, 1604800051.152000, 1604800057.051000, 1604800057.051000, 1604800267.371000
1604800267.394000, 1604800299.787000, 1604800299.787000, 1604800305.150000, 1604800305.150000, 1604800583.009000
1604800583.623000, 1604800615.133000, 1604800615.133000, 1604800620.688000, 1604800620.688000, 1604800826.447000


==> result/multi/nfs/real/2/time_pipeline_23_17.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604799923.557000, 1604800051.152000, 1604800051.152000, 1604800056.466000, 1604800056.466000, 1604800267.521000
1604800267.547000, 1604800301.266000, 1604800301.266000, 1604800308.140000, 1604800308.140000, 1604800582.939000
1604800582.996000, 1604800613.662000, 1604800613.662000, 1604800619.113000, 1604800619.113000, 1604800828.003000


==> result/multi/nfs/real/2/time_pipeline_23_18.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604799923.558000, 1604800051.152000, 1604800051.152000, 1604800056.976000, 1604800056.976000, 1604800267.685000
1604800267.718000, 1604800301.299000, 1604800301.299000, 1604800307.871000, 1604800307.871000, 1604800576.612000
1604800576.690000, 1604800582.889000, 1604800582.889000, 1604800589.317000, 1604800589.317000, 1604800659.371000


==> result/multi/nfs/real/2/time_pipeline_23_19.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604799923.561000, 1604800051.152000, 1604800051.152000, 1604800056.929000, 1604800056.929000, 1604800267.374000
1604800267.400000, 1604800301.225000, 1604800301.225000, 1604800306.382000, 1604800306.382000, 1604800582.994000
1604800583.430000, 1604800615.121000, 1604800615.121000, 1604800620.679000, 1604800620.679000, 1604800826.444000


==> result/multi/nfs/real/2/time_pipeline_23_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604799923.536000, 1604800050.887000, 1604800050.887000, 1604800056.848000, 1604800056.848000, 1604800267.461000
1604800267.493000, 1604800301.306000, 1604800301.306000, 1604800308.043000, 1604800308.043000, 1604800582.879000
1604800582.930000, 1604800611.705000, 1604800611.705000, 1604800616.918000, 1604800616.918000, 1604800657.827000


==> result/multi/nfs/real/2/time_pipeline_23_20.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604799923.561000, 1604800051.158000, 1604800051.158000, 1604800056.880000, 1604800056.880000, 1604800267.478000
1604800267.509000, 1604800301.313000, 1604800301.313000, 1604800307.218000, 1604800307.218000, 1604800582.968000
1604800583.686000, 1604800615.136000, 1604800615.136000, 1604800620.809000, 1604800620.809000, 1604800827.414000


==> result/multi/nfs/real/2/time_pipeline_23_21.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604799923.563000, 1604800051.155000, 1604800051.155000, 1604800056.442000, 1604800056.442000, 1604800267.448000
1604800267.470000, 1604800301.168000, 1604800301.168000, 1604800307.729000, 1604800307.729000, 1604800576.582000
1604800576.616000, 1604800582.868000, 1604800582.868000, 1604800589.233000, 1604800589.233000, 1604800670.337000


==> result/multi/nfs/real/2/time_pipeline_23_22.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604799923.564000, 1604800051.152000, 1604800051.152000, 1604800056.865000, 1604800056.865000, 1604800267.491000
1604800267.519000, 1604800301.313000, 1604800301.313000, 1604800307.538000, 1604800307.538000, 1604800576.390000
1604800576.446000, 1604800582.709000, 1604800582.709000, 1604800588.915000, 1604800588.915000, 1604800653.713000


==> result/multi/nfs/real/2/time_pipeline_23_23.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604799923.561000, 1604800051.158000, 1604800051.158000, 1604800057.065000, 1604800057.065000, 1604800267.438000
1604800267.456000, 1604800301.085000, 1604800301.085000, 1604800306.759000, 1604800306.759000, 1604800582.964000
1604800583.639000, 1604800615.014000, 1604800615.014000, 1604800620.438000, 1604800620.438000, 1604800828.014000


==> result/multi/nfs/real/2/time_pipeline_23_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604799923.537000, 1604800050.833000, 1604800050.833000, 1604800056.635000, 1604800056.635000, 1604800267.464000
1604800267.491000, 1604800301.221000, 1604800301.221000, 1604800306.896000, 1604800306.896000, 1604800582.983000
1604800583.674000, 1604800615.019000, 1604800615.019000, 1604800620.550000, 1604800620.550000, 1604800826.441000


==> result/multi/nfs/real/2/time_pipeline_23_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604799923.539000, 1604800050.992000, 1604800050.992000, 1604800056.774000, 1604800056.774000, 1604800267.605000
1604800267.642000, 1604800301.325000, 1604800301.325000, 1604800307.393000, 1604800307.393000, 1604800575.967000
1604800576.025000, 1604800582.202000, 1604800582.202000, 1604800587.962000, 1604800587.962000, 1604800653.100000


==> result/multi/nfs/real/2/time_pipeline_23_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604799923.539000, 1604800050.903000, 1604800050.903000, 1604800056.212000, 1604800056.212000, 1604800267.407000
1604800267.424000, 1604800300.931000, 1604800300.931000, 1604800306.496000, 1604800306.496000, 1604800583.023000
1604800583.692000, 1604800614.967000, 1604800614.967000, 1604800620.542000, 1604800620.542000, 1604800813.888000


==> result/multi/nfs/real/2/time_pipeline_23_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604799923.540000, 1604800050.951000, 1604800050.951000, 1604800057.216000, 1604800057.216000, 1604800267.597000
1604800267.635000, 1604800301.325000, 1604800301.325000, 1604800307.115000, 1604800307.115000, 1604800582.961000
1604800583.669000, 1604800615.140000, 1604800615.140000, 1604800620.911000, 1604800620.911000, 1604800828.234000


==> result/multi/nfs/real/2/time_pipeline_23_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604799923.542000, 1604800051.029000, 1604800051.029000, 1604800057.049000, 1604800057.049000, 1604800267.374000
1604800267.399000, 1604800301.171000, 1604800301.171000, 1604800307.360000, 1604800307.360000, 1604800582.973000
1604800583.398000, 1604800614.255000, 1604800614.255000, 1604800619.692000, 1604800619.692000, 1604800827.363000


==> result/multi/nfs/real/2/time_pipeline_23_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604799923.545000, 1604800051.144000, 1604800051.144000, 1604800056.377000, 1604800056.377000, 1604800267.467000
1604800267.492000, 1604800301.220000, 1604800301.220000, 1604800307.274000, 1604800307.274000, 1604800582.963000
1604800583.666000, 1604800615.125000, 1604800615.125000, 1604800620.753000, 1604800620.753000, 1604800827.416000


==> result/multi/nfs/real/2/time_pipeline_23_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604799923.544000, 1604800051.052000, 1604800051.052000, 1604800056.853000, 1604800056.853000, 1604800267.937000
1604800267.967000, 1604800301.324000, 1604800301.324000, 1604800306.450000, 1604800306.450000, 1604800582.979000
1604800583.680000, 1604800615.140000, 1604800615.140000, 1604800620.857000, 1604800620.857000, 1604800827.754000


==> result/multi/nfs/real/2/time_pipeline_24_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604800854.207000, 1604800987.062000, 1604800987.062000, 1604800992.878000, 1604800992.878000, 1604801227.471000
1604801227.486000, 1604801307.023000, 1604801307.023000, 1604801312.180000, 1604801312.180000, 1604801463.380000
1604801463.610000, 1604801495.664000, 1604801495.664000, 1604801501.451000, 1604801501.451000, 1604801719.193000


==> result/multi/nfs/real/2/time_pipeline_24_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604800854.217000, 1604800987.308000, 1604800987.308000, 1604800993.099000, 1604800993.099000, 1604801223.063000
1604801223.077000, 1604801246.646000, 1604801246.646000, 1604801251.595000, 1604801251.595000, 1604801463.439000
1604801464.138000, 1604801495.703000, 1604801495.703000, 1604801501.453000, 1604801501.453000, 1604801719.605000


==> result/multi/nfs/real/2/time_pipeline_24_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604800854.216000, 1604800987.311000, 1604800987.311000, 1604800993.060000, 1604800993.060000, 1604801217.557000
1604801217.575000, 1604801240.337000, 1604801240.337000, 1604801245.972000, 1604801245.972000, 1604801463.273000
1604801463.720000, 1604801495.694000, 1604801495.694000, 1604801501.283000, 1604801501.283000, 1604801684.915000


==> result/multi/nfs/real/2/time_pipeline_24_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604800854.219000, 1604800987.311000, 1604800987.311000, 1604800993.207000, 1604800993.207000, 1604801228.694000
1604801228.708000, 1604801312.474000, 1604801312.474000, 1604801317.684000, 1604801317.684000, 1604801463.522000
1604801464.357000, 1604801495.443000, 1604801495.443000, 1604801502.240000, 1604801502.240000, 1604801722.098000


==> result/multi/nfs/real/2/time_pipeline_24_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604800854.221000, 1604800987.311000, 1604800987.311000, 1604800993.318000, 1604800993.318000, 1604801208.968000
1604801208.984000, 1604801229.030000, 1604801229.030000, 1604801235.328000, 1604801235.328000, 1604801463.112000
1604801463.888000, 1604801495.699000, 1604801495.699000, 1604801501.269000, 1604801501.269000, 1604801719.736000


==> result/multi/nfs/real/2/time_pipeline_24_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604800854.221000, 1604800987.311000, 1604800987.311000, 1604800993.054000, 1604800993.054000, 1604801215.088000
1604801215.104000, 1604801237.620000, 1604801237.620000, 1604801244.219000, 1604801244.219000, 1604801463.229000
1604801463.667000, 1604801495.694000, 1604801495.694000, 1604801501.479000, 1604801501.479000, 1604801719.486000


==> result/multi/nfs/real/2/time_pipeline_24_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604800854.224000, 1604800987.311000, 1604800987.311000, 1604800992.472000, 1604800992.472000, 1604801206.104000
1604801206.137000, 1604801225.852000, 1604801225.852000, 1604801231.776000, 1604801231.776000, 1604801463.111000
1604801463.185000, 1604801495.063000, 1604801495.063000, 1604801500.794000, 1604801500.794000, 1604801719.659000


==> result/multi/nfs/real/2/time_pipeline_24_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604800854.226000, 1604800987.311000, 1604800987.311000, 1604800993.228000, 1604800993.228000, 1604801209.912000
1604801209.928000, 1604801230.974000, 1604801230.974000, 1604801237.193000, 1604801237.193000, 1604801463.114000
1604801463.340000, 1604801495.669000, 1604801495.669000, 1604801503.068000, 1604801503.068000, 1604801716.193000


==> result/multi/nfs/real/2/time_pipeline_24_17.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604800854.226000, 1604800987.311000, 1604800987.311000, 1604800993.098000, 1604800993.098000, 1604801220.769000
1604801220.785000, 1604801244.154000, 1604801244.154000, 1604801249.685000, 1604801249.685000, 1604801496.129000
1604801496.219000, 1604801499.324000, 1604801499.324000, 1604801505.622000, 1604801505.622000, 1604801719.736000


==> result/multi/nfs/real/2/time_pipeline_24_18.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604800854.228000, 1604800987.311000, 1604800987.311000, 1604800993.454000, 1604800993.454000, 1604801229.243000
1604801229.257000, 1604801313.754000, 1604801313.754000, 1604801319.012000, 1604801319.012000, 1604801496.126000
1604801496.223000, 1604801499.380000, 1604801499.380000, 1604801504.874000, 1604801504.874000, 1604801719.736000


==> result/multi/nfs/real/2/time_pipeline_24_19.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604800854.227000, 1604800987.311000, 1604800987.311000, 1604800993.247000, 1604800993.247000, 1604801208.636000
1604801208.647000, 1604801228.307000, 1604801228.307000, 1604801234.103000, 1604801234.103000, 1604801463.111000
1604801463.311000, 1604801495.630000, 1604801495.630000, 1604801501.330000, 1604801501.330000, 1604801719.736000


==> result/multi/nfs/real/2/time_pipeline_24_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604800854.207000, 1604800987.042000, 1604800987.042000, 1604800992.780000, 1604800992.780000, 1604801230.089000
1604801230.104000, 1604801314.622000, 1604801314.622000, 1604801319.759000, 1604801319.759000, 1604801463.455000
1604801463.803000, 1604801495.673000, 1604801495.673000, 1604801501.260000, 1604801501.260000, 1604801719.772000


==> result/multi/nfs/real/2/time_pipeline_24_20.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604800854.230000, 1604800987.311000, 1604800987.311000, 1604800993.713000, 1604800993.713000, 1604801230.490000
1604801230.507000, 1604801315.049000, 1604801315.049000, 1604801319.975000, 1604801319.975000, 1604801463.469000
1604801464.338000, 1604801495.310000, 1604801495.310000, 1604801500.970000, 1604801500.970000, 1604801719.736000


==> result/multi/nfs/real/2/time_pipeline_24_21.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604800854.232000, 1604800987.311000, 1604800987.311000, 1604800992.413000, 1604800992.413000, 1604801206.104000
1604801206.134000, 1604801225.842000, 1604801225.842000, 1604801231.135000, 1604801231.135000, 1604801463.110000
1604801463.228000, 1604801494.018000, 1604801494.018000, 1604801499.590000, 1604801499.590000, 1604801529.045000


==> result/multi/nfs/real/2/time_pipeline_24_22.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604800854.233000, 1604800987.313000, 1604800987.313000, 1604800993.144000, 1604800993.144000, 1604801226.575000
1604801226.591000, 1604801304.596000, 1604801304.596000, 1604801309.871000, 1604801309.871000, 1604801463.394000
1604801464.665000, 1604801495.705000, 1604801495.705000, 1604801501.736000, 1604801501.736000, 1604801722.915000


==> result/multi/nfs/real/2/time_pipeline_24_23.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604800854.233000, 1604800987.318000, 1604800987.318000, 1604800992.426000, 1604800992.426000, 1604801227.496000
1604801227.513000, 1604801307.229000, 1604801307.229000, 1604801312.470000, 1604801312.470000, 1604801463.506000
1604801464.295000, 1604801495.297000, 1604801495.297000, 1604801502.216000, 1604801502.216000, 1604801719.776000


==> result/multi/nfs/real/2/time_pipeline_24_24.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604800854.236000, 1604800987.316000, 1604800987.316000, 1604800992.422000, 1604800992.422000, 1604801206.104000
1604801206.137000, 1604801225.852000, 1604801225.852000, 1604801231.836000, 1604801231.836000, 1604801463.111000
1604801463.185000, 1604801495.170000, 1604801495.170000, 1604801502.290000, 1604801502.290000, 1604801722.044000


==> result/multi/nfs/real/2/time_pipeline_24_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604800854.207000, 1604800987.016000, 1604800987.016000, 1604800992.590000, 1604800992.590000, 1604801206.104000
1604801206.138000, 1604801225.847000, 1604801225.847000, 1604801231.477000, 1604801231.477000, 1604801463.111000
1604801463.176000, 1604801494.343000, 1604801494.343000, 1604801499.978000, 1604801499.978000, 1604801719.737000


==> result/multi/nfs/real/2/time_pipeline_24_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604800854.208000, 1604800987.070000, 1604800987.070000, 1604800992.811000, 1604800992.811000, 1604801206.104000
1604801206.135000, 1604801224.597000, 1604801224.597000, 1604801230.095000, 1604801230.095000, 1604801463.110000
1604801463.319000, 1604801492.984000, 1604801492.984000, 1604801500.698000, 1604801500.698000, 1604801719.737000


==> result/multi/nfs/real/2/time_pipeline_24_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604800854.209000, 1604800987.070000, 1604800987.070000, 1604800993.038000, 1604800993.038000, 1604801212.773000
1604801212.788000, 1604801235.062000, 1604801235.062000, 1604801240.362000, 1604801240.362000, 1604801463.212000
1604801463.643000, 1604801495.694000, 1604801495.694000, 1604801502.752000, 1604801502.752000, 1604801715.857000


==> result/multi/nfs/real/2/time_pipeline_24_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604800854.210000, 1604800987.131000, 1604800987.131000, 1604800992.951000, 1604800992.951000, 1604801210.401000
1604801210.416000, 1604801231.888000, 1604801231.888000, 1604801237.122000, 1604801237.122000, 1604801463.111000
1604801463.343000, 1604801495.658000, 1604801495.658000, 1604801501.464000, 1604801501.464000, 1604801719.742000


==> result/multi/nfs/real/2/time_pipeline_24_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604800854.212000, 1604800987.166000, 1604800987.166000, 1604800992.886000, 1604800992.886000, 1604801227.552000
1604801227.563000, 1604801306.979000, 1604801306.979000, 1604801312.199000, 1604801312.199000, 1604801463.396000
1604801464.524000, 1604801495.704000, 1604801495.704000, 1604801501.404000, 1604801501.404000, 1604801722.734000


==> result/multi/nfs/real/2/time_pipeline_24_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604800854.214000, 1604800987.227000, 1604800987.227000, 1604800993.011000, 1604800993.011000, 1604801211.149000
1604801211.160000, 1604801233.076000, 1604801233.076000, 1604801239.226000, 1604801239.226000, 1604801463.111000
1604801463.352000, 1604801495.660000, 1604801495.660000, 1604801502.580000, 1604801502.580000, 1604801722.051000


==> result/multi/nfs/real/2/time_pipeline_24_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604800854.215000, 1604800987.294000, 1604800987.294000, 1604800993.038000, 1604800993.038000, 1604801211.550000
1604801211.564000, 1604801233.577000, 1604801233.577000, 1604801238.849000, 1604801238.849000, 1604801463.113000
1604801463.363000, 1604801495.669000, 1604801495.669000, 1604801501.521000, 1604801501.521000, 1604801719.443000


==> result/multi/nfs/real/2/time_pipeline_25_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604801749.907000, 1604801888.462000, 1604801888.462000, 1604801893.593000, 1604801893.593000, 1604802124.342000
1604802124.366000, 1604802147.100000, 1604802147.100000, 1604802153.771000, 1604802153.771000, 1604802332.577000
1604802332.770000, 1604802383.220000, 1604802383.220000, 1604802388.970000, 1604802388.970000, 1604802594.173000


==> result/multi/nfs/real/2/time_pipeline_25_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604801749.915000, 1604801888.515000, 1604801888.515000, 1604801894.423000, 1604801894.423000, 1604802138.120000
1604802138.135000, 1604802151.804000, 1604802151.804000, 1604802157.720000, 1604802157.720000, 1604802332.608000
1604802332.719000, 1604802383.375000, 1604802383.375000, 1604802389.156000, 1604802389.156000, 1604802606.317000


==> result/multi/nfs/real/2/time_pipeline_25_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604801749.916000, 1604801888.521000, 1604801888.521000, 1604801894.709000, 1604801894.709000, 1604802127.199000
1604802127.223000, 1604802149.111000, 1604802149.111000, 1604802155.991000, 1604802155.991000, 1604802332.630000
1604802333.109000, 1604802383.472000, 1604802383.472000, 1604802389.250000, 1604802389.250000, 1604802592.259000


==> result/multi/nfs/real/2/time_pipeline_25_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604801749.921000, 1604801888.521000, 1604801888.521000, 1604801894.413000, 1604801894.413000, 1604802132.584000
1604802132.594000, 1604802150.521000, 1604802150.521000, 1604802157.423000, 1604802157.423000, 1604802332.608000
1604802333.041000, 1604802383.484000, 1604802383.484000, 1604802390.430000, 1604802390.430000, 1604802601.350000


==> result/multi/nfs/real/2/time_pipeline_25_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604801749.921000, 1604801888.539000, 1604801888.539000, 1604801894.762000, 1604801894.762000, 1604802152.866000
1604802152.901000, 1604802241.751000, 1604802241.751000, 1604802246.911000, 1604802246.911000, 1604802359.456000
1604802359.586000, 1604802387.901000, 1604802387.901000, 1604802395.396000, 1604802395.396000, 1604802603.879000


==> result/multi/nfs/real/2/time_pipeline_25_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604801749.923000, 1604801888.539000, 1604801888.539000, 1604801894.889000, 1604801894.889000, 1604802126.811000
1604802126.834000, 1604802149.013000, 1604802149.013000, 1604802155.870000, 1604802155.870000, 1604802332.622000
1604802333.025000, 1604802383.464000, 1604802383.464000, 1604802389.957000, 1604802389.957000, 1604802590.879000


==> result/multi/nfs/real/2/time_pipeline_25_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604801749.924000, 1604801888.570000, 1604801888.570000, 1604801894.823000, 1604801894.823000, 1604802126.811000
1604802126.834000, 1604802149.008000, 1604802149.008000, 1604802155.856000, 1604802155.856000, 1604802332.615000
1604802333.023000, 1604802383.463000, 1604802383.463000, 1604802389.311000, 1604802389.311000, 1604802589.837000


==> result/multi/nfs/real/2/time_pipeline_25_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604801749.930000, 1604801888.580000, 1604801888.580000, 1604801893.704000, 1604801893.704000, 1604802123.915000
1604802123.936000, 1604802147.092000, 1604802147.092000, 1604802153.798000, 1604802153.798000, 1604802332.579000
1604802332.771000, 1604802383.316000, 1604802383.316000, 1604802389.074000, 1604802389.074000, 1604802595.446000


==> result/multi/nfs/real/2/time_pipeline_25_17.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604801749.927000, 1604801888.580000, 1604801888.580000, 1604801894.583000, 1604801894.583000, 1604802156.348000
1604802156.364000, 1604802301.550000, 1604802301.550000, 1604802306.223000, 1604802306.223000, 1604802375.628000
1604802375.739000, 1604802392.867000, 1604802392.867000, 1604802398.542000, 1604802398.542000, 1604802604.893000


==> result/multi/nfs/real/2/time_pipeline_25_18.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604801749.927000, 1604801888.580000, 1604801888.580000, 1604801894.687000, 1604801894.687000, 1604802127.202000
1604802127.226000, 1604802149.082000, 1604802149.082000, 1604802155.902000, 1604802155.902000, 1604802332.627000
1604802333.050000, 1604802383.469000, 1604802383.469000, 1604802389.349000, 1604802389.349000, 1604802590.129000


==> result/multi/nfs/real/2/time_pipeline_25_19.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604801749.926000, 1604801888.580000, 1604801888.580000, 1604801894.509000, 1604801894.509000, 1604802155.483000
1604802155.506000, 1604802289.531000, 1604802289.531000, 1604802294.077000, 1604802294.077000, 1604802376.232000
1604802376.324000, 1604802393.198000, 1604802393.198000, 1604802399.230000, 1604802399.230000, 1604802604.881000


==> result/multi/nfs/real/2/time_pipeline_25_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604801749.907000, 1604801888.467000, 1604801888.467000, 1604801893.579000, 1604801893.579000, 1604802123.915000
1604802123.936000, 1604802147.091000, 1604802147.091000, 1604802153.077000, 1604802153.077000, 1604802332.573000
1604802332.623000, 1604802383.122000, 1604802383.122000, 1604802389.126000, 1604802389.126000, 1604802595.764000


==> result/multi/nfs/real/2/time_pipeline_25_20.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604801749.931000, 1604801888.580000, 1604801888.580000, 1604801894.376000, 1604801894.376000, 1604802124.357000
1604802124.375000, 1604802147.100000, 1604802147.100000, 1604802153.854000, 1604802153.854000, 1604802332.587000
1604802332.796000, 1604802383.355000, 1604802383.355000, 1604802389.140000, 1604802389.140000, 1604802605.883000


==> result/multi/nfs/real/2/time_pipeline_25_21.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604801749.933000, 1604801888.580000, 1604801888.580000, 1604801894.848000, 1604801894.848000, 1604802127.200000
1604802127.227000, 1604802149.094000, 1604802149.094000, 1604802156.233000, 1604802156.233000, 1604802332.598000
1604802332.907000, 1604802383.443000, 1604802383.443000, 1604802389.210000, 1604802389.210000, 1604802592.254000


==> result/multi/nfs/real/2/time_pipeline_25_22.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604801749.934000, 1604801888.584000, 1604801888.584000, 1604801894.341000, 1604801894.341000, 1604802152.660000
1604802152.678000, 1604802240.114000, 1604802240.114000, 1604802245.550000, 1604802245.550000, 1604802359.390000
1604802359.485000, 1604802387.881000, 1604802387.881000, 1604802394.951000, 1604802394.951000, 1604802562.445000


==> result/multi/nfs/real/2/time_pipeline_25_23.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604801749.935000, 1604801888.587000, 1604801888.587000, 1604801894.489000, 1604801894.489000, 1604802149.735000
1604802149.749000, 1604802162.493000, 1604802162.493000, 1604802167.165000, 1604802167.165000, 1604802332.636000
1604802332.740000, 1604802383.416000, 1604802383.416000, 1604802389.253000, 1604802389.253000, 1604802589.806000


==> result/multi/nfs/real/2/time_pipeline_25_24.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604801749.936000, 1604801888.580000, 1604801888.580000, 1604801894.328000, 1604801894.328000, 1604802124.334000
1604802124.357000, 1604802147.099000, 1604802147.099000, 1604802153.995000, 1604802153.995000, 1604802332.593000
1604802332.804000, 1604802383.414000, 1604802383.414000, 1604802389.217000, 1604802389.217000, 1604802587.885000


==> result/multi/nfs/real/2/time_pipeline_25_25.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604801749.938000, 1604801888.583000, 1604801888.583000, 1604801894.329000, 1604801894.329000, 1604802124.333000
1604802124.355000, 1604802147.097000, 1604802147.097000, 1604802153.957000, 1604802153.957000, 1604802332.589000
1604802332.801000, 1604802383.380000, 1604802383.380000, 1604802389.134000, 1604802389.134000, 1604802604.683000


==> result/multi/nfs/real/2/time_pipeline_25_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604801749.907000, 1604801888.455000, 1604801888.455000, 1604801894.463000, 1604801894.463000, 1604802143.660000
1604802143.675000, 1604802152.840000, 1604802152.840000, 1604802158.715000, 1604802158.715000, 1604802317.657000
1604802317.709000, 1604802373.358000, 1604802373.358000, 1604802378.696000, 1604802378.696000, 1604802590.855000


==> result/multi/nfs/real/2/time_pipeline_25_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604801749.909000, 1604801888.404000, 1604801888.404000, 1604801893.469000, 1604801893.469000, 1604802152.664000
1604802152.698000, 1604802241.453000, 1604802241.453000, 1604802246.596000, 1604802246.596000, 1604802376.414000
1604802376.572000, 1604802393.699000, 1604802393.699000, 1604802399.338000, 1604802399.338000, 1604802604.871000


==> result/multi/nfs/real/2/time_pipeline_25_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604801749.909000, 1604801888.235000, 1604801888.235000, 1604801893.724000, 1604801893.724000, 1604802152.668000
1604802152.698000, 1604802241.297000, 1604802241.297000, 1604802246.520000, 1604802246.520000, 1604802367.070000
1604802367.205000, 1604802389.452000, 1604802389.452000, 1604802395.463000, 1604802395.463000, 1604802608.870000


==> result/multi/nfs/real/2/time_pipeline_25_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604801749.910000, 1604801888.449000, 1604801888.449000, 1604801893.801000, 1604801893.801000, 1604802152.668000
1604802152.701000, 1604802241.387000, 1604802241.387000, 1604802246.316000, 1604802246.316000, 1604802367.455000
1604802367.540000, 1604802389.544000, 1604802389.544000, 1604802397.515000, 1604802397.515000, 1604802604.409000


==> result/multi/nfs/real/2/time_pipeline_25_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604801749.912000, 1604801888.515000, 1604801888.515000, 1604801894.496000, 1604801894.496000, 1604802152.432000
1604802152.444000, 1604802238.055000, 1604802238.055000, 1604802243.262000, 1604802243.262000, 1604802378.198000
1604802378.281000, 1604802393.755000, 1604802393.755000, 1604802399.357000, 1604802399.357000, 1604802604.885000


==> result/multi/nfs/real/2/time_pipeline_25_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604801749.914000, 1604801888.467000, 1604801888.467000, 1604801894.399000, 1604801894.399000, 1604802127.919000
1604802127.934000, 1604802149.284000, 1604802149.284000, 1604802156.104000, 1604802156.104000, 1604802332.639000
1604802333.105000, 1604802383.472000, 1604802383.472000, 1604802389.257000, 1604802389.257000, 1604802592.229000


==> result/multi/nfs/real/2/time_pipeline_25_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604801749.915000, 1604801888.473000, 1604801888.473000, 1604801895.346000, 1604801895.346000, 1604802126.810000
1604802126.834000, 1604802148.983000, 1604802148.983000, 1604802155.746000, 1604802155.746000, 1604802340.942000
1604802341.003000, 1604802386.089000, 1604802386.089000, 1604802394.112000, 1604802394.112000, 1604802604.874000


==> result/multi/nfs/real/2/time_pipeline_26_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604802636.254000, 1604802780.394000, 1604802780.394000, 1604802786.497000, 1604802786.497000, 1604803014.666000
1604803014.680000, 1604803116.536000, 1604803116.536000, 1604803122.510000, 1604803122.510000, 1604803377.466000
1604803377.525000, 1604803429.502000, 1604803429.502000, 1604803434.096000, 1604803434.096000, 1604803481.676000


==> result/multi/nfs/real/2/time_pipeline_26_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604802636.263000, 1604802780.552000, 1604802780.552000, 1604802786.304000, 1604802786.304000, 1604802990.747000
1604802990.761000, 1604803004.009000, 1604803004.009000, 1604803010.200000, 1604803010.200000, 1604803118.935000
1604803119.077000, 1604803193.226000, 1604803193.226000, 1604803198.043000, 1604803198.043000, 1604803358.980000


==> result/multi/nfs/real/2/time_pipeline_26_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604802636.264000, 1604802780.566000, 1604802780.566000, 1604802786.801000, 1604802786.801000, 1604803015.495000
1604803015.518000, 1604803117.402000, 1604803117.402000, 1604803123.776000, 1604803123.776000, 1604803292.173000
1604803292.274000, 1604803346.471000, 1604803346.471000, 1604803351.173000, 1604803351.173000, 1604803522.647000


==> result/multi/nfs/real/2/time_pipeline_26_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604802636.265000, 1604802780.566000, 1604802780.566000, 1604802786.169000, 1604802786.169000, 1604802984.609000
1604802984.635000, 1604802999.275000, 1604802999.275000, 1604803004.804000, 1604803004.804000, 1604803086.182000
1604803086.237000, 1604803120.561000, 1604803120.561000, 1604803127.330000, 1604803127.330000, 1604803304.591000


==> result/multi/nfs/real/2/time_pipeline_26_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604802636.267000, 1604802780.566000, 1604802780.566000, 1604802786.435000, 1604802786.435000, 1604803015.514000
1604803015.543000, 1604803117.397000, 1604803117.397000, 1604803123.649000, 1604803123.649000, 1604803292.026000
1604803292.105000, 1604803346.420000, 1604803346.420000, 1604803351.353000, 1604803351.353000, 1604803438.352000


==> result/multi/nfs/real/2/time_pipeline_26_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604802636.268000, 1604802780.568000, 1604802780.568000, 1604802786.693000, 1604802786.693000, 1604803015.074000
1604803015.094000, 1604803117.199000, 1604803117.199000, 1604803123.244000, 1604803123.244000, 1604803470.769000
1604803470.836000, 1604803480.390000, 1604803480.390000, 1604803486.079000, 1604803486.079000, 1604803522.082000


==> result/multi/nfs/real/2/time_pipeline_26_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604802636.269000, 1604802780.568000, 1604802780.568000, 1604802787.135000, 1604802787.135000, 1604802986.763000
1604802986.781000, 1604803000.856000, 1604803000.856000, 1604803006.508000, 1604803006.508000, 1604803096.235000
1604803096.316000, 1604803124.011000, 1604803124.011000, 1604803129.598000, 1604803129.598000, 1604803306.351000


==> result/multi/nfs/real/2/time_pipeline_26_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604802636.271000, 1604802780.568000, 1604802780.568000, 1604802786.842000, 1604802786.842000, 1604803014.794000
1604803014.808000, 1604803116.785000, 1604803116.785000, 1604803122.884000, 1604803122.884000, 1604803428.346000
1604803428.401000, 1604803436.435000, 1604803436.435000, 1604803441.080000, 1604803441.080000, 1604803498.514000


==> result/multi/nfs/real/2/time_pipeline_26_17.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604802636.272000, 1604802780.568000, 1604802780.568000, 1604802786.079000, 1604802786.079000, 1604802984.609000
1604802984.635000, 1604802999.284000, 1604802999.284000, 1604803004.783000, 1604803004.783000, 1604803111.775000
1604803111.870000, 1604803134.480000, 1604803134.480000, 1604803140.616000, 1604803140.616000, 1604803288.453000


==> result/multi/nfs/real/2/time_pipeline_26_18.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604802636.273000, 1604802780.568000, 1604802780.568000, 1604802786.943000, 1604802786.943000, 1604803015.383000
1604803015.401000, 1604803117.369000, 1604803117.369000, 1604803123.465000, 1604803123.465000, 1604803291.993000
1604803292.069000, 1604803346.416000, 1604803346.416000, 1604803351.217000, 1604803351.217000, 1604803422.378000


==> result/multi/nfs/real/2/time_pipeline_26_19.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604802636.274000, 1604802780.568000, 1604802780.568000, 1604802786.743000, 1604802786.743000, 1604803014.979000
1604803014.996000, 1604803117.148000, 1604803117.148000, 1604803123.292000, 1604803123.292000, 1604803289.834000
1604803289.904000, 1604803346.040000, 1604803346.040000, 1604803350.983000, 1604803350.983000, 1604803475.195000


==> result/multi/nfs/real/2/time_pipeline_26_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604802636.254000, 1604802780.116000, 1604802780.116000, 1604802786.171000, 1604802786.171000, 1604802987.606000
1604802987.617000, 1604803001.783000, 1604803001.783000, 1604803007.491000, 1604803007.491000, 1604803100.551000
1604803100.644000, 1604803126.324000, 1604803126.324000, 1604803131.686000, 1604803131.686000, 1604803307.809000


==> result/multi/nfs/real/2/time_pipeline_26_20.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604802636.275000, 1604802780.568000, 1604802780.568000, 1604802786.625000, 1604802786.625000, 1604803014.883000
1604803014.898000, 1604803116.920000, 1604803116.920000, 1604803122.981000, 1604803122.981000, 1604803475.204000
1604803475.279000, 1604803483.404000, 1604803483.404000, 1604803487.952000, 1604803487.952000, 1604803522.495000


==> result/multi/nfs/real/2/time_pipeline_26_21.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604802636.275000, 1604802780.568000, 1604802780.568000, 1604802786.431000, 1604802786.431000, 1604803015.514000
1604803015.538000, 1604803117.393000, 1604803117.393000, 1604803123.911000, 1604803123.911000, 1604803292.123000
1604803292.273000, 1604803346.469000, 1604803346.469000, 1604803351.304000, 1604803351.304000, 1604803475.017000


==> result/multi/nfs/real/2/time_pipeline_26_22.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604802636.277000, 1604802780.568000, 1604802780.568000, 1604802786.406000, 1604802786.406000, 1604803015.517000
1604803015.541000, 1604803117.393000, 1604803117.393000, 1604803123.986000, 1604803123.986000, 1604803292.849000
1604803292.931000, 1604803346.594000, 1604803346.594000, 1604803351.426000, 1604803351.426000, 1604803481.428000


==> result/multi/nfs/real/2/time_pipeline_26_23.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604802636.279000, 1604802780.568000, 1604802780.568000, 1604802786.460000, 1604802786.460000, 1604803014.463000
1604803014.475000, 1604803116.167000, 1604803116.167000, 1604803122.398000, 1604803122.398000, 1604803347.380000
1604803347.460000, 1604803381.225000, 1604803381.225000, 1604803387.035000, 1604803387.035000, 1604803493.695000


==> result/multi/nfs/real/2/time_pipeline_26_24.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604802636.279000, 1604802780.569000, 1604802780.569000, 1604802786.679000, 1604802786.679000, 1604803014.249000
1604803014.264000, 1604803115.879000, 1604803115.879000, 1604803121.734000, 1604803121.734000, 1604803289.523000
1604803289.591000, 1604803345.861000, 1604803345.861000, 1604803351.162000, 1604803351.162000, 1604803475.016000


==> result/multi/nfs/real/2/time_pipeline_26_25.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604802636.283000, 1604802780.573000, 1604802780.573000, 1604802786.765000, 1604802786.765000, 1604803015.274000
1604803015.297000, 1604803117.339000, 1604803117.339000, 1604803123.699000, 1604803123.699000, 1604803292.117000
1604803292.269000, 1604803346.467000, 1604803346.467000, 1604803351.259000, 1604803351.259000, 1604803475.023000


==> result/multi/nfs/real/2/time_pipeline_26_26.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604802636.284000, 1604802780.574000, 1604802780.574000, 1604802787.168000, 1604802787.168000, 1604802986.683000
1604802986.694000, 1604803000.755000, 1604803000.755000, 1604803006.400000, 1604803006.400000, 1604803098.327000
1604803098.412000, 1604803124.951000, 1604803124.951000, 1604803130.712000, 1604803130.712000, 1604803303.670000


==> result/multi/nfs/real/2/time_pipeline_26_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604802636.254000, 1604802780.405000, 1604802780.405000, 1604802786.426000, 1604802786.426000, 1604802993.493000
1604802993.507000, 1604803004.974000, 1604803004.974000, 1604803010.762000, 1604803010.762000, 1604803124.052000
1604803124.390000, 1604803289.777000, 1604803289.777000, 1604803296.211000, 1604803296.211000, 1604803428.425000


==> result/multi/nfs/real/2/time_pipeline_26_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604802636.254000, 1604802780.394000, 1604802780.394000, 1604802786.798000, 1604802786.798000, 1604803015.172000
1604803015.192000, 1604803117.251000, 1604803117.251000, 1604803123.140000, 1604803123.140000, 1604803451.412000
1604803451.484000, 1604803472.366000, 1604803472.366000, 1604803477.070000, 1604803477.070000, 1604803511.833000


==> result/multi/nfs/real/2/time_pipeline_26_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604802636.256000, 1604802780.310000, 1604802780.310000, 1604802786.075000, 1604802786.075000, 1604802984.609000
1604802984.634000, 1604802999.271000, 1604802999.271000, 1604803004.828000, 1604803004.828000, 1604803086.229000
1604803086.292000, 1604803120.565000, 1604803120.565000, 1604803127.171000, 1604803127.171000, 1604803304.566000


==> result/multi/nfs/real/2/time_pipeline_26_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604802636.257000, 1604802780.390000, 1604802780.390000, 1604802786.182000, 1604802786.182000, 1604803001.124000
1604803001.137000, 1604803009.968000, 1604803009.968000, 1604803016.601000, 1604803016.601000, 1604803124.298000
1604803124.525000, 1604803290.158000, 1604803290.158000, 1604803295.357000, 1604803295.357000, 1604803379.556000


==> result/multi/nfs/real/2/time_pipeline_26_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604802636.259000, 1604802780.421000, 1604802780.421000, 1604802786.260000, 1604802786.260000, 1604802989.078000
1604802989.092000, 1604803003.140000, 1604803003.140000, 1604803009.106000, 1604803009.106000, 1604803111.546000
1604803111.639000, 1604803128.714000, 1604803128.714000, 1604803133.396000, 1604803133.396000, 1604803308.992000


==> result/multi/nfs/real/2/time_pipeline_26_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604802636.260000, 1604802780.467000, 1604802780.467000, 1604802786.388000, 1604802786.388000, 1604802990.964000
1604802990.983000, 1604803004.073000, 1604803004.073000, 1604803010.072000, 1604803010.072000, 1604803120.174000
1604803120.280000, 1604803196.259000, 1604803196.259000, 1604803201.189000, 1604803201.189000, 1604803345.888000


==> result/multi/nfs/real/2/time_pipeline_26_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604802636.261000, 1604802780.510000, 1604802780.510000, 1604802786.262000, 1604802786.262000, 1604802989.948000
1604802989.962000, 1604803003.650000, 1604803003.650000, 1604803009.638000, 1604803009.638000, 1604803116.214000
1604803116.313000, 1604803141.842000, 1604803141.842000, 1604803147.149000, 1604803147.149000, 1604803313.271000


==> result/multi/nfs/real/2/time_pipeline_27_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604803552.881000, 1604803702.482000, 1604803702.482000, 1604803708.371000, 1604803708.371000, 1604804085.155000
1604804085.173000, 1604804140.717000, 1604804140.717000, 1604804146.059000, 1604804146.059000, 1604804458.082000
1604804458.551000, 1604804466.389000, 1604804466.389000, 1604804471.146000, 1604804471.146000, 1604804513.735000


==> result/multi/nfs/real/2/time_pipeline_27_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604803552.891000, 1604803702.785000, 1604803702.785000, 1604803708.642000, 1604803708.642000, 1604803951.543000
1604803951.557000, 1604804049.239000, 1604804049.239000, 1604804054.458000, 1604804054.458000, 1604804112.711000
1604804112.817000, 1604804184.234000, 1604804184.234000, 1604804189.124000, 1604804189.124000, 1604804458.335000


==> result/multi/nfs/real/2/time_pipeline_27_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604803552.895000, 1604803702.787000, 1604803702.787000, 1604803709.317000, 1604803709.317000, 1604803937.384000
1604803937.399000, 1604803947.384000, 1604803947.384000, 1604803953.346000, 1604803953.346000, 1604804091.563000
1604804091.708000, 1604804150.817000, 1604804150.817000, 1604804156.289000, 1604804156.289000, 1604804458.168000


==> result/multi/nfs/real/2/time_pipeline_27_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604803552.894000, 1604803702.785000, 1604803702.785000, 1604803709.045000, 1604803709.045000, 1604804061.863000
1604804061.880000, 1604804111.545000, 1604804111.545000, 1604804116.820000, 1604804116.820000, 1604804392.786000
1604804392.876000, 1604804420.812000, 1604804420.812000, 1604804425.984000, 1604804425.984000, 1604804455.953000


==> result/multi/nfs/real/2/time_pipeline_27_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604803552.896000, 1604803702.787000, 1604803702.787000, 1604803708.970000, 1604803708.970000, 1604803933.085000
1604803933.100000, 1604803942.924000, 1604803942.924000, 1604803948.837000, 1604803948.837000, 1604804091.463000
1604804091.685000, 1604804150.919000, 1604804150.919000, 1604804156.616000, 1604804156.616000, 1604804458.222000


==> result/multi/nfs/real/2/time_pipeline_27_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604803552.900000, 1604803702.787000, 1604803702.787000, 1604803708.575000, 1604803708.575000, 1604803946.481000
1604803946.495000, 1604803963.403000, 1604803963.403000, 1604803968.645000, 1604803968.645000, 1604804151.727000
1604804151.865000, 1604804283.857000, 1604804283.857000, 1604804288.662000, 1604804288.662000, 1604804456.527000


==> result/multi/nfs/real/2/time_pipeline_27_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604803552.902000, 1604803702.787000, 1604803702.787000, 1604803709.108000, 1604803709.108000, 1604804086.437000
1604804086.452000, 1604804142.416000, 1604804142.416000, 1604804147.176000, 1604804147.176000, 1604804458.085000
1604804458.608000, 1604804466.409000, 1604804466.409000, 1604804471.595000, 1604804471.595000, 1604804512.812000


==> result/multi/nfs/real/2/time_pipeline_27_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604803552.900000, 1604803702.787000, 1604803702.787000, 1604803709.432000, 1604803709.432000, 1604804085.155000
1604804085.174000, 1604804140.690000, 1604804140.690000, 1604804145.877000, 1604804145.877000, 1604804458.078000
1604804458.555000, 1604804466.338000, 1604804466.338000, 1604804470.945000, 1604804470.945000, 1604804516.707000


==> result/multi/nfs/real/2/time_pipeline_27_17.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604803552.901000, 1604803702.787000, 1604803702.787000, 1604803708.535000, 1604803708.535000, 1604803944.181000
1604803944.196000, 1604803957.702000, 1604803957.702000, 1604803962.801000, 1604803962.801000, 1604804091.532000
1604804091.659000, 1604804150.892000, 1604804150.892000, 1604804158.160000, 1604804158.160000, 1604804458.552000


==> result/multi/nfs/real/2/time_pipeline_27_18.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604803552.905000, 1604803702.787000, 1604803702.787000, 1604803708.533000, 1604803708.533000, 1604803937.815000
1604803937.829000, 1604803947.880000, 1604803947.880000, 1604803953.789000, 1604803953.789000, 1604804091.594000
1604804091.727000, 1604804150.907000, 1604804150.907000, 1604804157.973000, 1604804157.973000, 1604804458.442000


==> result/multi/nfs/real/2/time_pipeline_27_19.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604803552.906000, 1604803702.787000, 1604803702.787000, 1604803708.753000, 1604803708.753000, 1604803960.200000
1604803960.215000, 1604804087.635000, 1604804087.635000, 1604804092.491000, 1604804092.491000, 1604804156.208000
1604804156.303000, 1604804302.437000, 1604804302.437000, 1604804306.942000, 1604804306.942000, 1604804456.011000


==> result/multi/nfs/real/2/time_pipeline_27_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604803552.881000, 1604803702.539000, 1604803702.539000, 1604803708.119000, 1604803708.119000, 1604803927.908000
1604803927.927000, 1604803941.576000, 1604803941.576000, 1604803947.531000, 1604803947.531000, 1604804091.456000
1604804091.688000, 1604804150.830000, 1604804150.830000, 1604804157.263000, 1604804157.263000, 1604804458.333000


==> result/multi/nfs/real/2/time_pipeline_27_20.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604803552.903000, 1604803702.787000, 1604803702.787000, 1604803708.533000, 1604803708.533000, 1604803939.572000
1604803939.586000, 1604803949.447000, 1604803949.447000, 1604803955.332000, 1604803955.332000, 1604804091.608000
1604804091.779000, 1604804150.966000, 1604804150.966000, 1604804156.299000, 1604804156.299000, 1604804458.497000


==> result/multi/nfs/real/2/time_pipeline_27_21.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604803552.907000, 1604803702.787000, 1604803702.787000, 1604803708.624000, 1604803708.624000, 1604803949.496000
1604803949.509000, 1604804034.667000, 1604804034.667000, 1604804039.566000, 1604804039.566000, 1604804129.841000
1604804129.930000, 1604804187.430000, 1604804187.430000, 1604804192.200000, 1604804192.200000, 1604804456.000000


==> result/multi/nfs/real/2/time_pipeline_27_22.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604803552.908000, 1604803702.787000, 1604803702.787000, 1604803708.534000, 1604803708.534000, 1604803941.401000
1604803941.418000, 1604803951.323000, 1604803951.323000, 1604803957.207000, 1604803957.207000, 1604804091.621000
1604804091.765000, 1604804150.961000, 1604804150.961000, 1604804157.991000, 1604804157.991000, 1604804458.612000


==> result/multi/nfs/real/2/time_pipeline_27_23.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604803552.911000, 1604803702.787000, 1604803702.787000, 1604803708.634000, 1604803708.634000, 1604803952.842000
1604803952.857000, 1604804052.479000, 1604804052.479000, 1604804057.489000, 1604804057.489000, 1604804151.721000
1604804151.865000, 1604804284.070000, 1604804284.070000, 1604804288.857000, 1604804288.857000, 1604804455.940000


==> result/multi/nfs/real/2/time_pipeline_27_24.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604803552.912000, 1604803702.792000, 1604803702.792000, 1604803708.533000, 1604803708.533000, 1604803946.442000
1604803946.456000, 1604803963.344000, 1604803963.344000, 1604803968.100000, 1604803968.100000, 1604804139.899000
1604804139.998000, 1604804187.518000, 1604804187.518000, 1604804192.381000, 1604804192.381000, 1604804456.010000


==> result/multi/nfs/real/2/time_pipeline_27_25.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604803552.912000, 1604803702.790000, 1604803702.790000, 1604803708.784000, 1604803708.784000, 1604803995.503000
1604803995.520000, 1604804093.838000, 1604804093.838000, 1604804098.850000, 1604804098.850000, 1604804166.602000
1604804166.681000, 1604804310.494000, 1604804310.494000, 1604804314.982000, 1604804314.982000, 1604804455.962000


==> result/multi/nfs/real/2/time_pipeline_27_26.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604803552.913000, 1604803702.794000, 1604803702.794000, 1604803708.596000, 1604803708.596000, 1604803947.823000
1604803947.838000, 1604804016.743000, 1604804016.743000, 1604804021.650000, 1604804021.650000, 1604804099.285000
1604804099.376000, 1604804156.369000, 1604804156.369000, 1604804161.947000, 1604804161.947000, 1604804458.144000


==> result/multi/nfs/real/2/time_pipeline_27_27.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604803552.911000, 1604803702.788000, 1604803702.788000, 1604803708.840000, 1604803708.840000, 1604804047.482000
1604804047.502000, 1604804104.663000, 1604804104.663000, 1604804109.797000, 1604804109.797000, 1604804362.083000
1604804362.143000, 1604804420.631000, 1604804420.631000, 1604804425.512000, 1604804425.512000, 1604804455.514000


==> result/multi/nfs/real/2/time_pipeline_27_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604803552.882000, 1604803702.505000, 1604803702.505000, 1604803708.103000, 1604803708.103000, 1604803927.906000
1604803927.927000, 1604803941.578000, 1604803941.578000, 1604803947.486000, 1604803947.486000, 1604804091.448000
1604804091.706000, 1604804150.948000, 1604804150.948000, 1604804157.088000, 1604804157.088000, 1604804458.279000


==> result/multi/nfs/real/2/time_pipeline_27_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604803552.882000, 1604803702.459000, 1604803702.459000, 1604803708.115000, 1604803708.115000, 1604803927.909000
1604803927.927000, 1604803941.572000, 1604803941.572000, 1604803946.808000, 1604803946.808000, 1604804091.439000
1604804091.544000, 1604804150.801000, 1604804150.801000, 1604804157.892000, 1604804157.892000, 1604804458.388000


==> result/multi/nfs/real/2/time_pipeline_27_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604803552.883000, 1604803702.530000, 1604803702.530000, 1604803708.685000, 1604803708.685000, 1604803953.778000
1604803953.793000, 1604804054.180000, 1604804054.180000, 1604804059.136000, 1604804059.136000, 1604804151.721000
1604804151.902000, 1604804284.199000, 1604804284.199000, 1604804289.322000, 1604804289.322000, 1604804455.940000


==> result/multi/nfs/real/2/time_pipeline_27_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604803552.885000, 1604803702.588000, 1604803702.588000, 1604803708.168000, 1604803708.168000, 1604803927.908000
1604803927.927000, 1604803941.577000, 1604803941.577000, 1604803947.179000, 1604803947.179000, 1604804091.441000
1604804091.510000, 1604804150.692000, 1604804150.692000, 1604804156.452000, 1604804156.452000, 1604804458.164000


==> result/multi/nfs/real/2/time_pipeline_27_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604803552.887000, 1604803702.641000, 1604803702.641000, 1604803708.709000, 1604803708.709000, 1604803956.043000
1604803956.061000, 1604804078.740000, 1604804078.740000, 1604804083.365000, 1604804083.365000, 1604804151.698000
1604804151.870000, 1604804283.851000, 1604804283.851000, 1604804288.604000, 1604804288.604000, 1604804455.965000


==> result/multi/nfs/real/2/time_pipeline_27_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604803552.889000, 1604803702.730000, 1604803702.730000, 1604803708.793000, 1604803708.793000, 1604804129.840000
1604804129.858000, 1604804187.500000, 1604804187.500000, 1604804192.701000, 1604804192.701000, 1604804458.154000
1604804458.377000, 1604804465.793000, 1604804465.793000, 1604804470.967000, 1604804470.967000, 1604804513.436000


==> result/multi/nfs/real/2/time_pipeline_27_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604803552.894000, 1604803702.785000, 1604803702.785000, 1604803708.380000, 1604803708.380000, 1604804083.992000
1604804084.005000, 1604804140.730000, 1604804140.730000, 1604804145.757000, 1604804145.757000, 1604804458.079000
1604804458.511000, 1604804466.410000, 1604804466.410000, 1604804471.000000, 1604804471.000000, 1604804513.526000


==> result/multi/nfs/real/2/time_pipeline_28_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604804545.438000, 1604804700.500000, 1604804700.500000, 1604804706.513000, 1604804706.513000, 1604804960.954000
1604804960.968000, 1604804973.588000, 1604804973.588000, 1604804978.788000, 1604804978.788000, 1604805243.543000
1604805243.559000, 1604805265.440000, 1604805265.440000, 1604805271.551000, 1604805271.551000, 1604805533.626000


==> result/multi/nfs/real/2/time_pipeline_28_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604804545.450000, 1604804700.822000, 1604804700.822000, 1604804706.595000, 1604804706.595000, 1604804964.561000
1604804964.575000, 1604804982.304000, 1604804982.304000, 1604804987.273000, 1604804987.273000, 1604805243.560000
1604805243.610000, 1604805265.667000, 1604805265.667000, 1604805271.518000, 1604805271.518000, 1604805535.127000


==> result/multi/nfs/real/2/time_pipeline_28_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604804545.449000, 1604804700.823000, 1604804700.823000, 1604804706.563000, 1604804706.563000, 1604804962.471000
1604804962.486000, 1604804977.062000, 1604804977.062000, 1604804982.023000, 1604804982.023000, 1604805243.555000
1604805243.595000, 1604805265.611000, 1604805265.611000, 1604805271.771000, 1604805271.771000, 1604805541.490000


==> result/multi/nfs/real/2/time_pipeline_28_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604804545.454000, 1604804700.823000, 1604804700.823000, 1604804706.844000, 1604804706.844000, 1604804976.953000
1604804976.967000, 1604805051.636000, 1604805051.636000, 1604805057.328000, 1604805057.328000, 1604805252.318000
1604805252.434000, 1604805269.562000, 1604805269.562000, 1604805274.929000, 1604805274.929000, 1604805548.650000


==> result/multi/nfs/real/2/time_pipeline_28_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604804545.453000, 1604804700.822000, 1604804700.822000, 1604804706.594000, 1604804706.594000, 1604804965.997000
1604804966.012000, 1604804983.224000, 1604804983.224000, 1604804988.232000, 1604804988.232000, 1604805243.565000
1604805243.617000, 1604805265.663000, 1604805265.663000, 1604805272.292000, 1604805272.292000, 1604805548.762000


==> result/multi/nfs/real/2/time_pipeline_28_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604804545.454000, 1604804700.823000, 1604804700.823000, 1604804706.912000, 1604804706.912000, 1604804979.990000
1604804980.007000, 1604805057.526000, 1604805057.526000, 1604805062.913000, 1604805062.913000, 1604805209.730000
1604805209.869000, 1604805252.559000, 1604805252.559000, 1604805257.660000, 1604805257.660000, 1604805525.468000


==> result/multi/nfs/real/2/time_pipeline_28_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604804545.454000, 1604804700.823000, 1604804700.823000, 1604804707.088000, 1604804707.088000, 1604804990.347000
1604804990.365000, 1604805120.686000, 1604805120.686000, 1604805125.587000, 1604805125.587000, 1604805345.308000
1604805345.403000, 1604805380.727000, 1604805380.727000, 1604805385.411000, 1604805385.411000, 1604805559.257000


==> result/multi/nfs/real/2/time_pipeline_28_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604804545.456000, 1604804700.825000, 1604804700.825000, 1604804706.685000, 1604804706.685000, 1604804973.826000
1604804973.838000, 1604804998.873000, 1604804998.873000, 1604805004.571000, 1604805004.571000, 1604805255.785000
1604805255.879000, 1604805270.766000, 1604805270.766000, 1604805277.798000, 1604805277.798000, 1604805513.533000


==> result/multi/nfs/real/2/time_pipeline_28_17.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604804545.455000, 1604804700.823000, 1604804700.823000, 1604804706.741000, 1604804706.741000, 1604804973.999000
1604804974.013000, 1604804999.259000, 1604804999.259000, 1604805004.841000, 1604805004.841000, 1604805209.458000
1604805209.561000, 1604805252.399000, 1604805252.399000, 1604805257.594000, 1604805257.594000, 1604805517.607000


==> result/multi/nfs/real/2/time_pipeline_28_18.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604804545.459000, 1604804700.823000, 1604804700.823000, 1604804706.602000, 1604804706.602000, 1604804968.009000
1604804968.023000, 1604804987.008000, 1604804987.008000, 1604804992.591000, 1604804992.591000, 1604805243.572000
1604805243.671000, 1604805265.694000, 1604805265.694000, 1604805271.258000, 1604805271.258000, 1604805554.533000


==> result/multi/nfs/real/2/time_pipeline_28_19.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604804545.459000, 1604804700.823000, 1604804700.823000, 1604804707.336000, 1604804707.336000, 1604804990.417000
1604804990.440000, 1604805120.719000, 1604805120.719000, 1604805126.411000, 1604805126.411000, 1604805366.565000
1604805366.962000, 1604805394.755000, 1604805394.755000, 1604805399.753000, 1604805399.753000, 1604805561.072000


==> result/multi/nfs/real/2/time_pipeline_28_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604804545.438000, 1604804700.477000, 1604804700.477000, 1604804706.176000, 1604804706.176000, 1604804989.793000
1604804989.809000, 1604805119.666000, 1604805119.666000, 1604805125.423000, 1604805125.423000, 1604805526.812000
1604805526.913000, 1604805534.881000, 1604805534.881000, 1604805539.467000, 1604805539.467000, 1604805567.956000


==> result/multi/nfs/real/2/time_pipeline_28_20.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604804545.462000, 1604804700.825000, 1604804700.825000, 1604804706.924000, 1604804706.924000, 1604804983.227000
1604804983.244000, 1604805065.765000, 1604805065.765000, 1604805070.328000, 1604805070.328000, 1604805216.471000
1604805216.582000, 1604805253.602000, 1604805253.602000, 1604805258.997000, 1604805258.997000, 1604805526.825000


==> result/multi/nfs/real/2/time_pipeline_28_21.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604804545.463000, 1604804700.825000, 1604804700.825000, 1604804706.558000, 1604804706.558000, 1604804960.380000
1604804960.394000, 1604804971.960000, 1604804971.960000, 1604804976.865000, 1604804976.865000, 1604805243.540000
1604805243.557000, 1604805265.439000, 1604805265.439000, 1604805271.444000, 1604805271.444000, 1604805552.694000


==> result/multi/nfs/real/2/time_pipeline_28_22.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604804545.464000, 1604804700.825000, 1604804700.825000, 1604804706.610000, 1604804706.610000, 1604804967.980000
1604804967.993000, 1604804986.975000, 1604804986.975000, 1604804992.509000, 1604804992.509000, 1604805243.567000
1604805243.666000, 1604805265.691000, 1604805265.691000, 1604805271.293000, 1604805271.293000, 1604805558.568000


==> result/multi/nfs/real/2/time_pipeline_28_23.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604804545.465000, 1604804700.826000, 1604804700.826000, 1604804706.561000, 1604804706.561000, 1604804962.065000
1604804962.074000, 1604804975.977000, 1604804975.977000, 1604804980.960000, 1604804980.960000, 1604805243.549000
1604805243.576000, 1604805265.594000, 1604805265.594000, 1604805271.309000, 1604805271.309000, 1604805548.762000


==> result/multi/nfs/real/2/time_pipeline_28_24.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604804545.466000, 1604804700.825000, 1604804700.825000, 1604804706.961000, 1604804706.961000, 1604804985.025000
1604804985.041000, 1604805090.443000, 1604805090.443000, 1604805095.417000, 1604805095.417000, 1604805366.567000
1604805366.920000, 1604805394.754000, 1604805394.754000, 1604805400.336000, 1604805400.336000, 1604805560.480000


==> result/multi/nfs/real/2/time_pipeline_28_25.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604804545.467000, 1604804700.825000, 1604804700.825000, 1604804707.143000, 1604804707.143000, 1604804990.418000
1604804990.440000, 1604805120.719000, 1604805120.719000, 1604805125.924000, 1604805125.924000, 1604805368.005000
1604805368.113000, 1604805394.819000, 1604805394.819000, 1604805400.417000, 1604805400.417000, 1604805560.038000


==> result/multi/nfs/real/2/time_pipeline_28_26.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604804545.469000, 1604804700.825000, 1604804700.825000, 1604804706.655000, 1604804706.655000, 1604804973.044000
1604804973.057000, 1604804997.165000, 1604804997.165000, 1604805002.898000, 1604805002.898000, 1604805366.562000
1604805366.882000, 1604805394.755000, 1604805394.755000, 1604805399.792000, 1604805399.792000, 1604805561.064000


==> result/multi/nfs/real/2/time_pipeline_28_27.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604804545.469000, 1604804700.825000, 1604804700.825000, 1604804706.619000, 1604804706.619000, 1604804974.053000
1604804974.068000, 1604804999.300000, 1604804999.300000, 1604805004.956000, 1604805004.956000, 1604805211.571000
1604805211.661000, 1604805253.317000, 1604805253.317000, 1604805258.483000, 1604805258.483000, 1604805526.806000


==> result/multi/nfs/real/2/time_pipeline_28_28.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604804545.471000, 1604804700.827000, 1604804700.827000, 1604804707.084000, 1604804707.084000, 1604804987.666000
1604804987.679000, 1604805097.424000, 1604805097.424000, 1604805102.002000, 1604805102.002000, 1604805366.595000
1604805366.797000, 1604805394.755000, 1604805394.755000, 1604805400.390000, 1604805400.390000, 1604805559.970000


==> result/multi/nfs/real/2/time_pipeline_28_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604804545.439000, 1604804700.476000, 1604804700.476000, 1604804706.191000, 1604804706.191000, 1604804989.810000
1604804989.824000, 1604805119.689000, 1604805119.689000, 1604805125.332000, 1604805125.332000, 1604805366.563000
1604805366.955000, 1604805394.755000, 1604805394.755000, 1604805399.826000, 1604805399.826000, 1604805559.963000


==> result/multi/nfs/real/2/time_pipeline_28_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604804545.440000, 1604804700.550000, 1604804700.550000, 1604804706.294000, 1604804706.294000, 1604804990.104000
1604804990.122000, 1604805120.568000, 1604805120.568000, 1604805125.509000, 1604805125.509000, 1604805366.566000
1604805366.930000, 1604805394.755000, 1604805394.755000, 1604805399.992000, 1604805399.992000, 1604805558.507000


==> result/multi/nfs/real/2/time_pipeline_28_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604804545.442000, 1604804700.505000, 1604804700.505000, 1604804706.743000, 1604804706.743000, 1604804976.120000
1604804976.137000, 1604805002.530000, 1604805002.530000, 1604805007.247000, 1604805007.247000, 1604805366.562000
1604805366.953000, 1604805394.755000, 1604805394.755000, 1604805399.718000, 1604805399.718000, 1604805559.257000


==> result/multi/nfs/real/2/time_pipeline_28_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604804545.444000, 1604804700.661000, 1604804700.661000, 1604804706.456000, 1604804706.456000, 1604804954.991000
1604804955.008000, 1604804970.406000, 1604804970.406000, 1604804975.559000, 1604804975.559000, 1604805147.500000
1604805147.523000, 1604805243.403000, 1604805243.403000, 1604805248.802000, 1604805248.802000, 1604805319.236000


==> result/multi/nfs/real/2/time_pipeline_28_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604804545.445000, 1604804700.708000, 1604804700.708000, 1604804707.205000, 1604804707.205000, 1604804990.321000
1604804990.335000, 1604805120.612000, 1604805120.612000, 1604805126.043000, 1604805126.043000, 1604805366.598000
1604805366.739000, 1604805394.754000, 1604805394.754000, 1604805400.387000, 1604805400.387000, 1604805559.274000


==> result/multi/nfs/real/2/time_pipeline_28_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604804545.447000, 1604804700.822000, 1604804700.822000, 1604804706.629000, 1604804706.629000, 1604804972.305000
1604804972.319000, 1604804995.474000, 1604804995.474000, 1604805001.085000, 1604805001.085000, 1604805366.562000
1604805366.903000, 1604805394.755000, 1604805394.755000, 1604805399.760000, 1604805399.760000, 1604805561.198000


==> result/multi/nfs/real/2/time_pipeline_28_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604804545.447000, 1604804700.822000, 1604804700.822000, 1604804706.898000, 1604804706.898000, 1604804978.096000
1604804978.111000, 1604805053.547000, 1604805053.547000, 1604805058.971000, 1604805058.971000, 1604805205.930000
1604805206.052000, 1604805250.927000, 1604805250.927000, 1604805255.964000, 1604805255.964000, 1604805314.860000


==> result/multi/nfs/real/2/time_pipeline_29_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604805596.782000, 1604805757.369000, 1604805757.369000, 1604805763.011000, 1604805763.011000, 1604806027.680000
1604806027.693000, 1604806071.878000, 1604806071.878000, 1604806077.031000, 1604806077.031000, 1604806322.566000
1604806322.881000, 1604806350.548000, 1604806350.548000, 1604806355.825000, 1604806355.825000, 1604806600.169000


==> result/multi/nfs/real/2/time_pipeline_29_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604805596.791000, 1604805757.686000, 1604805757.686000, 1604805763.670000, 1604805763.670000, 1604806014.518000
1604806014.532000, 1604806039.368000, 1604806039.368000, 1604806045.262000, 1604806045.262000, 1604806322.567000
1604806322.711000, 1604806350.548000, 1604806350.548000, 1604806355.959000, 1604806355.959000, 1604806600.162000


==> result/multi/nfs/real/2/time_pipeline_29_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604805596.798000, 1604805757.698000, 1604805757.698000, 1604805763.375000, 1604805763.375000, 1604806010.125000
1604806010.143000, 1604806033.315000, 1604806033.315000, 1604806038.927000, 1604806038.927000, 1604806194.048000
1604806194.103000, 1604806318.887000, 1604806318.887000, 1604806325.829000, 1604806325.829000, 1604806397.097000


==> result/multi/nfs/real/2/time_pipeline_29_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604805596.797000, 1604805757.698000, 1604805757.698000, 1604805764.186000, 1604805764.186000, 1604806039.707000
1604806039.742000, 1604806191.253000, 1604806191.253000, 1604806196.877000, 1604806196.877000, 1604806348.170000
1604806348.263000, 1604806440.731000, 1604806440.731000, 1604806445.918000, 1604806445.918000, 1604806593.264000


==> result/multi/nfs/real/2/time_pipeline_29_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604805596.796000, 1604805757.698000, 1604805757.698000, 1604805764.051000, 1604805764.051000, 1604806039.707000
1604806039.742000, 1604806191.645000, 1604806191.645000, 1604806196.523000, 1604806196.523000, 1604806348.155000
1604806348.287000, 1604806440.653000, 1604806440.653000, 1604806445.786000, 1604806445.786000, 1604806588.910000


==> result/multi/nfs/real/2/time_pipeline_29_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604805596.798000, 1604805757.698000, 1604805757.698000, 1604805763.735000, 1604805763.735000, 1604806018.524000
1604806018.538000, 1604806043.536000, 1604806043.536000, 1604806049.189000, 1604806049.189000, 1604806323.165000
1604806323.585000, 1604806351.140000, 1604806351.140000, 1604806357.503000, 1604806357.503000, 1604806600.162000


==> result/multi/nfs/real/2/time_pipeline_29_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604805596.804000, 1604805757.698000, 1604805757.698000, 1604805763.678000, 1604805763.678000, 1604806016.076000
1604806016.091000, 1604806040.892000, 1604806040.892000, 1604806047.062000, 1604806047.062000, 1604806322.575000
1604806322.865000, 1604806350.530000, 1604806350.530000, 1604806356.963000, 1604806356.963000, 1604806600.167000


==> result/multi/nfs/real/2/time_pipeline_29_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604805596.798000, 1604805757.698000, 1604805757.698000, 1604805763.758000, 1604805763.758000, 1604806024.302000
1604806024.316000, 1604806065.134000, 1604806065.134000, 1604806070.683000, 1604806070.683000, 1604806323.177000
1604806323.665000, 1604806351.135000, 1604806351.135000, 1604806357.407000, 1604806357.407000, 1604806597.675000


==> result/multi/nfs/real/2/time_pipeline_29_17.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604805596.798000, 1604805757.698000, 1604805757.698000, 1604805763.920000, 1604805763.920000, 1604806027.269000
1604806027.283000, 1604806071.356000, 1604806071.356000, 1604806076.291000, 1604806076.291000, 1604806325.579000
1604806325.719000, 1604806352.532000, 1604806352.532000, 1604806357.861000, 1604806357.861000, 1604806598.638000


==> result/multi/nfs/real/2/time_pipeline_29_18.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604805596.802000, 1604805757.698000, 1604805757.698000, 1604805763.531000, 1604805763.531000, 1604806013.316000
1604806013.330000, 1604806038.349000, 1604806038.349000, 1604806044.748000, 1604806044.748000, 1604806342.765000
1604806342.848000, 1604806413.724000, 1604806413.724000, 1604806418.534000, 1604806418.534000, 1604806553.610000


==> result/multi/nfs/real/2/time_pipeline_29_19.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604805596.801000, 1604805757.698000, 1604805757.698000, 1604805763.474000, 1604805763.474000, 1604806010.953000
1604806010.967000, 1604806035.130000, 1604806035.130000, 1604806041.594000, 1604806041.594000, 1604806322.543000
1604806322.631000, 1604806350.542000, 1604806350.542000, 1604806355.881000, 1604806355.881000, 1604806600.162000


==> result/multi/nfs/real/2/time_pipeline_29_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604805596.782000, 1604805757.212000, 1604805757.212000, 1604805763.106000, 1604805763.106000, 1604806039.696000
1604806039.709000, 1604806191.304000, 1604806191.304000, 1604806196.524000, 1604806196.524000, 1604806337.404000
1604806337.464000, 1604806407.777000, 1604806407.777000, 1604806412.673000, 1604806412.673000, 1604806539.857000


==> result/multi/nfs/real/2/time_pipeline_29_20.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604805596.806000, 1604805757.700000, 1604805757.700000, 1604805763.741000, 1604805763.741000, 1604806021.349000
1604806021.363000, 1604806046.377000, 1604806046.377000, 1604806051.054000, 1604806051.054000, 1604806323.169000
1604806323.573000, 1604806350.978000, 1604806350.978000, 1604806356.692000, 1604806356.692000, 1604806600.162000


==> result/multi/nfs/real/2/time_pipeline_29_21.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604805596.806000, 1604805757.700000, 1604805757.700000, 1604805763.492000, 1604805763.492000, 1604806014.612000
1604806014.628000, 1604806039.428000, 1604806039.428000, 1604806045.736000, 1604806045.736000, 1604806322.577000
1604806322.858000, 1604806350.546000, 1604806350.546000, 1604806355.804000, 1604806355.804000, 1604806586.509000


==> result/multi/nfs/real/2/time_pipeline_29_22.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604805596.804000, 1604805757.700000, 1604805757.700000, 1604805763.493000, 1604805763.493000, 1604806012.914000
1604806012.932000, 1604806037.865000, 1604806037.865000, 1604806044.443000, 1604806044.443000, 1604806322.551000
1604806322.785000, 1604806350.550000, 1604806350.550000, 1604806355.851000, 1604806355.851000, 1604806600.163000


==> result/multi/nfs/real/2/time_pipeline_29_23.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604805596.808000, 1604805757.700000, 1604805757.700000, 1604805763.449000, 1604805763.449000, 1604806010.617000
1604806010.628000, 1604806034.622000, 1604806034.622000, 1604806040.885000, 1604806040.885000, 1604806202.786000
1604806202.856000, 1604806319.768000, 1604806319.768000, 1604806324.594000, 1604806324.594000, 1604806396.917000


==> result/multi/nfs/real/2/time_pipeline_29_24.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604805596.809000, 1604805757.700000, 1604805757.700000, 1604805764.140000, 1604805764.140000, 1604806039.707000
1604806039.737000, 1604806191.582000, 1604806191.582000, 1604806197.051000, 1604806197.051000, 1604806348.183000
1604806348.283000, 1604806440.715000, 1604806440.715000, 1604806445.857000, 1604806445.857000, 1604806588.972000


==> result/multi/nfs/real/2/time_pipeline_29_25.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604805596.812000, 1604805757.700000, 1604805757.700000, 1604805764.211000, 1604805764.211000, 1604806039.707000
1604806039.740000, 1604806191.589000, 1604806191.589000, 1604806196.941000, 1604806196.941000, 1604806348.178000
1604806348.301000, 1604806440.736000, 1604806440.736000, 1604806445.735000, 1604806445.735000, 1604806587.568000


==> result/multi/nfs/real/2/time_pipeline_29_26.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604805596.813000, 1604805757.700000, 1604805757.700000, 1604805764.128000, 1604805764.128000, 1604806039.839000
1604806039.868000, 1604806191.901000, 1604806191.901000, 1604806197.119000, 1604806197.119000, 1604806348.203000
1604806348.333000, 1604806440.724000, 1604806440.724000, 1604806446.187000, 1604806446.187000, 1604806601.027000


==> result/multi/nfs/real/2/time_pipeline_29_27.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604805596.811000, 1604805757.702000, 1604805757.702000, 1604805763.537000, 1604805763.537000, 1604806013.341000
1604806013.357000, 1604806038.412000, 1604806038.412000, 1604806044.719000, 1604806044.719000, 1604806348.189000
1604806348.350000, 1604806440.746000, 1604806440.746000, 1604806445.666000, 1604806445.666000, 1604806588.173000


==> result/multi/nfs/real/2/time_pipeline_29_28.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604805596.812000, 1604805757.700000, 1604805757.700000, 1604805763.450000, 1604805763.450000, 1604806010.586000
1604806010.603000, 1604806034.613000, 1604806034.613000, 1604806040.808000, 1604806040.808000, 1604806199.947000
1604806200.025000, 1604806319.763000, 1604806319.763000, 1604806324.576000, 1604806324.576000, 1604806397.897000


==> result/multi/nfs/real/2/time_pipeline_29_29.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604805596.811000, 1604805757.700000, 1604805757.700000, 1604805763.562000, 1604805763.562000, 1604806014.119000
1604806014.133000, 1604806039.048000, 1604806039.048000, 1604806045.234000, 1604806045.234000, 1604806322.564000
1604806322.814000, 1604806350.542000, 1604806350.542000, 1604806355.830000, 1604806355.830000, 1604806597.730000


==> result/multi/nfs/real/2/time_pipeline_29_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604805596.782000, 1604805757.379000, 1604805757.379000, 1604805763.062000, 1604805763.062000, 1604806027.694000
1604806027.707000, 1604806071.896000, 1604806071.896000, 1604806076.883000, 1604806076.883000, 1604806322.559000
1604806322.876000, 1604806350.524000, 1604806350.524000, 1604806357.322000, 1604806357.322000, 1604806600.161000


==> result/multi/nfs/real/2/time_pipeline_29_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604805596.784000, 1604805757.525000, 1604805757.525000, 1604805763.193000, 1604805763.193000, 1604806006.972000
1604806006.985000, 1604806028.467000, 1604806028.467000, 1604806033.786000, 1604806033.786000, 1604806166.474000
1604806166.541000, 1604806271.766000, 1604806271.766000, 1604806277.832000, 1604806277.832000, 1604806386.185000


==> result/multi/nfs/real/2/time_pipeline_29_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604805596.784000, 1604805757.521000, 1604805757.521000, 1604805763.340000, 1604805763.340000, 1604806009.877000
1604806009.892000, 1604806032.517000, 1604806032.517000, 1604806038.072000, 1604806038.072000, 1604806191.456000
1604806191.512000, 1604806318.394000, 1604806318.394000, 1604806325.149000, 1604806325.149000, 1604806418.627000


==> result/multi/nfs/real/2/time_pipeline_29_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604805596.785000, 1604805757.521000, 1604805757.521000, 1604805763.181000, 1604805763.181000, 1604806006.587000
1604806006.603000, 1604806025.706000, 1604806025.706000, 1604806031.077000, 1604806031.077000, 1604806166.230000
1604806166.297000, 1604806271.759000, 1604806271.759000, 1604806276.878000, 1604806276.878000, 1604806393.086000


==> result/multi/nfs/real/2/time_pipeline_29_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604805596.786000, 1604805757.554000, 1604805757.554000, 1604805763.226000, 1604805763.226000, 1604806009.012000
1604806009.026000, 1604806030.796000, 1604806030.796000, 1604806036.263000, 1604806036.263000, 1604806178.665000
1604806178.701000, 1604806272.260000, 1604806272.260000, 1604806277.118000, 1604806277.118000, 1604806396.202000


==> result/multi/nfs/real/2/time_pipeline_29_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604805596.788000, 1604805757.558000, 1604805757.558000, 1604805764.036000, 1604805764.036000, 1604806039.708000
1604806039.739000, 1604806191.742000, 1604806191.742000, 1604806197.105000, 1604806197.105000, 1604806348.176000
1604806348.303000, 1604806440.702000, 1604806440.702000, 1604806445.554000, 1604806445.554000, 1604806598.723000


==> result/multi/nfs/real/2/time_pipeline_29_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604805596.790000, 1604805757.609000, 1604805757.609000, 1604805764.016000, 1604805764.016000, 1604806039.707000
1604806039.739000, 1604806191.588000, 1604806191.588000, 1604806196.575000, 1604806196.575000, 1604806350.807000
1604806350.870000, 1604806445.497000, 1604806445.497000, 1604806450.858000, 1604806450.858000, 1604806562.841000


==> result/multi/nfs/real/2/time_pipeline_2_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604790512.074000, 1604790523.178000, 1604790523.178000, 1604790527.536000, 1604790527.536000, 1604790543.049000
1604790543.062000, 1604790545.647000, 1604790545.647000, 1604790550.675000, 1604790550.675000, 1604790567.713000
1604790567.725000, 1604790570.985000, 1604790570.985000, 1604790575.941000, 1604790575.941000, 1604790591.400000


==> result/multi/nfs/real/2/time_pipeline_2_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604790512.074000, 1604790523.189000, 1604790523.189000, 1604790528.137000, 1604790528.137000, 1604790543.754000
1604790543.767000, 1604790546.409000, 1604790546.409000, 1604790550.753000, 1604790550.753000, 1604790567.601000
1604790567.613000, 1604790570.732000, 1604790570.732000, 1604790575.114000, 1604790575.114000, 1604790590.330000


==> result/multi/nfs/real/2/time_pipeline_30_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604806630.937000, 1604806797.116000, 1604806797.116000, 1604806803.390000, 1604806803.390000, 1604807081.266000
1604807081.282000, 1604807176.966000, 1604807176.966000, 1604807181.989000, 1604807181.989000, 1604807486.231000
1604807486.430000, 1604807504.179000, 1604807504.179000, 1604807509.649000, 1604807509.649000, 1604807649.538000


==> result/multi/nfs/real/2/time_pipeline_30_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604806630.946000, 1604806797.285000, 1604806797.285000, 1604806803.732000, 1604806803.732000, 1604807058.060000
1604807058.072000, 1604807080.872000, 1604807080.872000, 1604807087.185000, 1604807087.185000, 1604807507.486000
1604807507.662000, 1604807533.603000, 1604807533.603000, 1604807538.302000, 1604807538.302000, 1604807648.123000


==> result/multi/nfs/real/2/time_pipeline_30_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604806630.951000, 1604806797.361000, 1604806797.361000, 1604806804.109000, 1604806804.109000, 1604807045.841000
1604807045.856000, 1604807055.905000, 1604807055.905000, 1604807061.454000, 1604807061.454000, 1604807253.155000
1604807253.288000, 1604807290.570000, 1604807290.570000, 1604807295.315000, 1604807295.315000, 1604807651.037000


==> result/multi/nfs/real/2/time_pipeline_30_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604806630.951000, 1604806797.361000, 1604806797.361000, 1604806802.943000, 1604806802.943000, 1604807058.099000
1604807058.130000, 1604807081.593000, 1604807081.593000, 1604807087.024000, 1604807087.024000, 1604807274.596000
1604807274.681000, 1604807308.256000, 1604807308.256000, 1604807313.025000, 1604807313.025000, 1604807507.494000


==> result/multi/nfs/real/2/time_pipeline_30_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604806630.952000, 1604806797.364000, 1604806797.364000, 1604806803.294000, 1604806803.294000, 1604807081.314000
1604807081.333000, 1604807177.023000, 1604807177.023000, 1604807182.082000, 1604807182.082000, 1604807486.238000
1604807486.439000, 1604807504.178000, 1604807504.178000, 1604807509.629000, 1604807509.629000, 1604807648.675000


==> result/multi/nfs/real/2/time_pipeline_30_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604806630.958000, 1604806797.364000, 1604806797.364000, 1604806803.748000, 1604806803.748000, 1604807057.210000
1604807057.223000, 1604807076.980000, 1604807076.980000, 1604807083.335000, 1604807083.335000, 1604807486.239000
1604807486.493000, 1604807503.684000, 1604807503.684000, 1604807509.807000, 1604807509.807000, 1604807627.543000


==> result/multi/nfs/real/2/time_pipeline_30_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604806630.952000, 1604806797.361000, 1604806797.361000, 1604806803.552000, 1604806803.552000, 1604807059.371000
1604807059.387000, 1604807082.246000, 1604807082.246000, 1604807088.023000, 1604807088.023000, 1604807651.038000
1604807651.487000, 1604807662.319000, 1604807662.319000, 1604807667.074000, 1604807667.074000, 1604807728.053000


==> result/multi/nfs/real/2/time_pipeline_30_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604806630.955000, 1604806797.363000, 1604806797.363000, 1604806803.707000, 1604806803.707000, 1604807047.172000
1604807047.182000, 1604807056.375000, 1604807056.375000, 1604807061.995000, 1604807061.995000, 1604807253.159000
1604807253.285000, 1604807290.570000, 1604807290.570000, 1604807295.377000, 1604807295.377000, 1604807507.399000


==> result/multi/nfs/real/2/time_pipeline_30_17.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604806630.954000, 1604806797.364000, 1604806797.364000, 1604806803.159000, 1604806803.159000, 1604807147.889000
1604807147.906000, 1604807198.120000, 1604807198.120000, 1604807203.105000, 1604807203.105000, 1604807650.978000
1604807651.071000, 1604807661.125000, 1604807661.125000, 1604807666.050000, 1604807666.050000, 1604807692.142000


==> result/multi/nfs/real/2/time_pipeline_30_18.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604806630.958000, 1604806797.364000, 1604806797.364000, 1604806803.432000, 1604806803.432000, 1604807081.654000
1604807081.669000, 1604807177.215000, 1604807177.215000, 1604807182.520000, 1604807182.520000, 1604807486.231000
1604807486.430000, 1604807503.881000, 1604807503.881000, 1604807509.671000, 1604807509.671000, 1604807650.618000


==> result/multi/nfs/real/2/time_pipeline_30_19.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604806630.959000, 1604806797.364000, 1604806797.364000, 1604806803.115000, 1604806803.115000, 1604807253.140000
1604807253.155000, 1604807290.348000, 1604807290.348000, 1604807295.200000, 1604807295.200000, 1604807651.035000
1604807651.248000, 1604807662.151000, 1604807662.151000, 1604807667.179000, 1604807667.179000, 1604807725.640000


==> result/multi/nfs/real/2/time_pipeline_30_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604806630.937000, 1604806797.051000, 1604806797.051000, 1604806803.228000, 1604806803.228000, 1604807149.282000
1604807149.297000, 1604807198.686000, 1604807198.686000, 1604807203.588000, 1604807203.588000, 1604807486.233000
1604807486.435000, 1604807504.178000, 1604807504.178000, 1604807509.635000, 1604807509.635000, 1604807649.071000


==> result/multi/nfs/real/2/time_pipeline_30_20.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604806630.959000, 1604806797.366000, 1604806797.366000, 1604806803.756000, 1604806803.756000, 1604807045.828000
1604807045.846000, 1604807056.005000, 1604807056.005000, 1604807061.977000, 1604807061.977000, 1604807253.123000
1604807253.169000, 1604807290.571000, 1604807290.571000, 1604807295.431000, 1604807295.431000, 1604807507.386000


==> result/multi/nfs/real/2/time_pipeline_30_21.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604806630.965000, 1604806797.364000, 1604806797.364000, 1604806803.275000, 1604806803.275000, 1604807078.339000
1604807078.355000, 1604807174.231000, 1604807174.231000, 1604807179.169000, 1604807179.169000, 1604807486.230000
1604807486.395000, 1604807504.179000, 1604807504.179000, 1604807509.655000, 1604807509.655000, 1604807650.100000


==> result/multi/nfs/real/2/time_pipeline_30_22.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604806630.966000, 1604806797.364000, 1604806797.364000, 1604806803.396000, 1604806803.396000, 1604807081.199000
1604807081.214000, 1604807176.911000, 1604807176.911000, 1604807181.848000, 1604807181.848000, 1604807486.230000
1604807486.407000, 1604807504.180000, 1604807504.180000, 1604807509.626000, 1604807509.626000, 1604807635.940000


==> result/multi/nfs/real/2/time_pipeline_30_23.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604806630.965000, 1604806797.364000, 1604806797.364000, 1604806803.154000, 1604806803.154000, 1604807143.845000
1604807143.859000, 1604807195.833000, 1604807195.833000, 1604807200.739000, 1604807200.739000, 1604807486.234000
1604807486.399000, 1604807504.181000, 1604807504.181000, 1604807510.541000, 1604807510.541000, 1604807630.210000


==> result/multi/nfs/real/2/time_pipeline_30_24.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604806630.966000, 1604806797.364000, 1604806797.364000, 1604806804.249000, 1604806804.249000, 1604807058.480000
1604807058.508000, 1604807081.709000, 1604807081.709000, 1604807087.543000, 1604807087.543000, 1604807486.231000
1604807486.527000, 1604807503.897000, 1604807503.897000, 1604807509.618000, 1604807509.618000, 1604807631.239000


==> result/multi/nfs/real/2/time_pipeline_30_25.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604806630.970000, 1604806797.364000, 1604806797.364000, 1604806804.168000, 1604806804.168000, 1604807058.101000
1604807058.128000, 1604807081.261000, 1604807081.261000, 1604807086.646000, 1604807086.646000, 1604807651.037000
1604807651.482000, 1604807662.320000, 1604807662.320000, 1604807667.460000, 1604807667.460000, 1604807726.812000


==> result/multi/nfs/real/2/time_pipeline_30_26.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604806630.970000, 1604806797.364000, 1604806797.364000, 1604806803.144000, 1604806803.144000, 1604807141.605000
1604807141.621000, 1604807193.586000, 1604807193.586000, 1604807198.464000, 1604807198.464000, 1604807486.233000
1604807486.403000, 1604807504.137000, 1604807504.137000, 1604807509.619000, 1604807509.619000, 1604807632.361000


==> result/multi/nfs/real/2/time_pipeline_30_27.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604806630.966000, 1604806797.364000, 1604806797.364000, 1604806803.135000, 1604806803.135000, 1604807409.503000
1604807409.527000, 1604807417.060000, 1604807417.060000, 1604807422.254000, 1604807422.254000, 1604807465.413000
1604807465.482000, 1604807468.205000, 1604807468.205000, 1604807472.832000, 1604807472.832000, 1604807485.755000


==> result/multi/nfs/real/2/time_pipeline_30_28.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604806630.970000, 1604806797.365000, 1604806797.365000, 1604806804.225000, 1604806804.225000, 1604807046.218000
1604807046.236000, 1604807056.152000, 1604807056.152000, 1604807062.314000, 1604807062.314000, 1604807409.502000
1604807409.571000, 1604807417.661000, 1604807417.661000, 1604807422.596000, 1604807422.596000, 1604807465.262000


==> result/multi/nfs/real/2/time_pipeline_30_29.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604806630.971000, 1604806797.366000, 1604806797.366000, 1604806803.640000, 1604806803.640000, 1604807058.122000
1604807058.144000, 1604807081.532000, 1604807081.532000, 1604807086.914000, 1604807086.914000, 1604807507.477000
1604807507.681000, 1604807537.773000, 1604807537.773000, 1604807542.912000, 1604807542.912000, 1604807647.252000


==> result/multi/nfs/real/2/time_pipeline_30_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604806630.937000, 1604806797.128000, 1604806797.128000, 1604806802.817000, 1604806802.817000, 1604807058.099000
1604807058.130000, 1604807081.587000, 1604807081.587000, 1604807086.937000, 1604807086.937000, 1604807486.235000
1604807486.512000, 1604807503.883000, 1604807503.883000, 1604807510.066000, 1604807510.066000, 1604807628.826000


==> result/multi/nfs/real/2/time_pipeline_30_30.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604806630.972000, 1604806797.368000, 1604806797.368000, 1604806804.122000, 1604806804.122000, 1604807046.211000
1604807046.228000, 1604807056.145000, 1604807056.145000, 1604807062.873000, 1604807062.873000, 1604807409.505000
1604807409.605000, 1604807417.563000, 1604807417.563000, 1604807422.442000, 1604807422.442000, 1604807466.465000


==> result/multi/nfs/real/2/time_pipeline_30_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604806630.938000, 1604806797.011000, 1604806797.011000, 1604806802.899000, 1604806802.899000, 1604807062.720000
1604807062.735000, 1604807085.110000, 1604807085.110000, 1604807090.184000, 1604807090.184000, 1604807651.037000
1604807651.489000, 1604807662.319000, 1604807662.319000, 1604807667.090000, 1604807667.090000, 1604807724.690000


==> result/multi/nfs/real/2/time_pipeline_30_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604806630.940000, 1604806797.184000, 1604806797.184000, 1604806802.747000, 1604806802.747000, 1604807058.098000
1604807058.126000, 1604807081.584000, 1604807081.584000, 1604807086.914000, 1604807086.914000, 1604807507.492000
1604807507.685000, 1604807537.261000, 1604807537.261000, 1604807543.285000, 1604807543.285000, 1604807648.769000


==> result/multi/nfs/real/2/time_pipeline_30_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604806630.941000, 1604806797.180000, 1604806797.180000, 1604806803.038000, 1604806803.038000, 1604807151.209000
1604807151.224000, 1604807198.981000, 1604807198.981000, 1604807204.388000, 1604807204.388000, 1604807651.015000
1604807651.156000, 1604807662.244000, 1604807662.244000, 1604807667.236000, 1604807667.236000, 1604807726.729000


==> result/multi/nfs/real/2/time_pipeline_30_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604806630.944000, 1604806797.280000, 1604806797.280000, 1604806803.831000, 1604806803.831000, 1604807046.186000
1604807046.202000, 1604807056.137000, 1604807056.137000, 1604807062.986000, 1604807062.986000, 1604807409.503000
1604807409.604000, 1604807417.656000, 1604807417.656000, 1604807422.538000, 1604807422.538000, 1604807466.423000


==> result/multi/nfs/real/2/time_pipeline_30_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604806630.944000, 1604806797.280000, 1604806797.280000, 1604806802.857000, 1604806802.857000, 1604807058.099000
1604807058.128000, 1604807081.584000, 1604807081.584000, 1604807087.039000, 1604807087.039000, 1604807651.032000
1604807651.457000, 1604807661.801000, 1604807661.801000, 1604807666.971000, 1604807666.971000, 1604807725.391000


==> result/multi/nfs/real/2/time_pipeline_30_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604806630.948000, 1604806797.358000, 1604806797.358000, 1604806802.978000, 1604806802.978000, 1604807058.100000
1604807058.128000, 1604807081.587000, 1604807081.587000, 1604807086.931000, 1604807086.931000, 1604807265.476000
1604807265.576000, 1604807291.799000, 1604807291.799000, 1604807297.003000, 1604807297.003000, 1604807651.037000


==> result/multi/nfs/real/2/time_pipeline_31_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604807759.310000, 1604807931.148000, 1604807931.148000, 1604807937.514000, 1604807937.514000, 1604808224.805000
1604808224.820000, 1604808250.207000, 1604808250.207000, 1604808255.690000, 1604808255.690000, 1604808400.194000
1604808400.264000, 1604808555.964000, 1604808555.964000, 1604808562.320000, 1604808562.320000, 1604808717.453000


==> result/multi/nfs/real/2/time_pipeline_31_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604807759.319000, 1604807931.257000, 1604807931.257000, 1604807936.842000, 1604807936.842000, 1604808248.811000
1604808248.832000, 1604808372.465000, 1604808372.465000, 1604808378.045000, 1604808378.045000, 1604808717.293000
1604808717.454000, 1604808722.218000, 1604808722.218000, 1604808726.856000, 1604808726.856000, 1604808753.341000


==> result/multi/nfs/real/2/time_pipeline_31_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604807759.320000, 1604807931.350000, 1604807931.350000, 1604807937.777000, 1604807937.777000, 1604808244.166000
1604808244.182000, 1604808366.064000, 1604808366.064000, 1604808371.712000, 1604808371.712000, 1604808766.668000
1604808767.079000, 1604808778.338000, 1604808778.338000, 1604808783.499000, 1604808783.499000, 1604808868.625000


==> result/multi/nfs/real/2/time_pipeline_31_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604807759.322000, 1604807931.350000, 1604807931.350000, 1604807937.925000, 1604807937.925000, 1604808208.136000
1604808208.151000, 1604808217.367000, 1604808217.367000, 1604808222.443000, 1604808222.443000, 1604808286.989000
1604808287.086000, 1604808375.544000, 1604808375.544000, 1604808380.796000, 1604808380.796000, 1604808766.669000


==> result/multi/nfs/real/2/time_pipeline_31_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604807759.323000, 1604807931.349000, 1604807931.349000, 1604807936.943000, 1604807936.943000, 1604808210.952000
1604808210.962000, 1604808218.570000, 1604808218.570000, 1604808223.377000, 1604808223.377000, 1604808352.185000
1604808352.355000, 1604808464.122000, 1604808464.122000, 1604808469.258000, 1604808469.258000, 1604808873.841000


==> result/multi/nfs/real/2/time_pipeline_31_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604807759.325000, 1604807931.351000, 1604807931.351000, 1604807937.853000, 1604807937.853000, 1604808246.689000
1604808246.705000, 1604808370.499000, 1604808370.499000, 1604808376.126000, 1604808376.126000, 1604808766.664000
1604808766.973000, 1604808778.327000, 1604808778.327000, 1604808783.194000, 1604808783.194000, 1604808868.627000


==> result/multi/nfs/real/2/time_pipeline_31_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604807759.324000, 1604807931.350000, 1604807931.350000, 1604807937.130000, 1604807937.130000, 1604808242.793000
1604808242.812000, 1604808352.490000, 1604808352.490000, 1604808357.559000, 1604808357.559000, 1604808555.634000
1604808555.701000, 1604808580.809000, 1604808580.809000, 1604808585.676000, 1604808585.676000, 1604808867.513000


==> result/multi/nfs/real/2/time_pipeline_31_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604807759.327000, 1604807931.351000, 1604807931.351000, 1604807938.110000, 1604807938.110000, 1604808247.863000
1604808247.875000, 1604808371.616000, 1604808371.616000, 1604808377.492000, 1604808377.492000, 1604808717.308000
1604808717.465000, 1604808722.298000, 1604808722.298000, 1604808726.894000, 1604808726.894000, 1604808753.697000


==> result/multi/nfs/real/2/time_pipeline_31_17.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604807759.332000, 1604807931.351000, 1604807931.351000, 1604807937.576000, 1604807937.576000, 1604808223.639000
1604808223.657000, 1604808247.114000, 1604808247.114000, 1604808253.479000, 1604808253.479000, 1604808393.466000
1604808393.535000, 1604808555.940000, 1604808555.940000, 1604808562.135000, 1604808562.135000, 1604808717.460000


==> result/multi/nfs/real/2/time_pipeline_31_18.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604807759.332000, 1604807931.351000, 1604807931.351000, 1604807937.630000, 1604807937.630000, 1604808221.163000
1604808221.177000, 1604808244.180000, 1604808244.180000, 1604808250.607000, 1604808250.607000, 1604808766.662000
1604808766.734000, 1604808777.309000, 1604808777.309000, 1604808782.351000, 1604808782.351000, 1604808868.626000


==> result/multi/nfs/real/2/time_pipeline_31_19.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604807759.333000, 1604807931.351000, 1604807931.351000, 1604807937.906000, 1604807937.906000, 1604808207.273000
1604808207.290000, 1604808217.213000, 1604808217.213000, 1604808222.939000, 1604808222.939000, 1604808288.581000
1604808288.681000, 1604808375.870000, 1604808375.870000, 1604808381.583000, 1604808381.583000, 1604808766.668000


==> result/multi/nfs/real/2/time_pipeline_31_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604807759.310000, 1604807931.158000, 1604807931.158000, 1604807936.735000, 1604807936.735000, 1604808243.874000
1604808243.887000, 1604808365.761000, 1604808365.761000, 1604808370.774000, 1604808370.774000, 1604808766.663000
1604808767.062000, 1604808778.094000, 1604808778.094000, 1604808783.228000, 1604808783.228000, 1604808868.730000


==> result/multi/nfs/real/2/time_pipeline_31_20.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604807759.331000, 1604807931.351000, 1604807931.351000, 1604807937.183000, 1604807937.183000, 1604808235.222000
1604808235.238000, 1604808320.573000, 1604808320.573000, 1604808325.410000, 1604808325.410000, 1604808554.878000
1604808554.941000, 1604808580.658000, 1604808580.658000, 1604808585.602000, 1604808585.602000, 1604808873.086000


==> result/multi/nfs/real/2/time_pipeline_31_21.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604807759.334000, 1604807931.352000, 1604807931.352000, 1604807937.710000, 1604807937.710000, 1604808223.961000
1604808223.979000, 1604808248.302000, 1604808248.302000, 1604808254.084000, 1604808254.084000, 1604808399.428000
1604808399.553000, 1604808555.952000, 1604808555.952000, 1604808562.085000, 1604808562.085000, 1604808873.991000


==> result/multi/nfs/real/2/time_pipeline_31_22.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604807759.336000, 1604807931.352000, 1604807931.352000, 1604807938.226000, 1604807938.226000, 1604808208.621000
1604808208.640000, 1604808217.905000, 1604808217.905000, 1604808223.322000, 1604808223.322000, 1604808352.173000
1604808352.314000, 1604808464.121000, 1604808464.121000, 1604808468.712000, 1604808468.712000, 1604808874.035000


==> result/multi/nfs/real/2/time_pipeline_31_23.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604807759.338000, 1604807931.353000, 1604807931.353000, 1604807937.207000, 1604807937.207000, 1604808239.861000
1604808239.879000, 1604808349.158000, 1604808349.158000, 1604808354.892000, 1604808354.892000, 1604808554.979000
1604808555.090000, 1604808580.747000, 1604808580.747000, 1604808586.097000, 1604808586.097000, 1604808873.652000


==> result/multi/nfs/real/2/time_pipeline_31_24.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604807759.337000, 1604807931.352000, 1604807931.352000, 1604807937.691000, 1604807937.691000, 1604808224.143000
1604808224.162000, 1604808248.796000, 1604808248.796000, 1604808254.734000, 1604808254.734000, 1604808399.425000
1604808399.526000, 1604808555.952000, 1604808555.952000, 1604808562.130000, 1604808562.130000, 1604808717.470000


==> result/multi/nfs/real/2/time_pipeline_31_25.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604807759.340000, 1604807931.353000, 1604807931.353000, 1604807937.406000, 1604807937.406000, 1604808240.210000
1604808240.220000, 1604808349.534000, 1604808349.534000, 1604808355.258000, 1604808355.258000, 1604808555.266000
1604808555.379000, 1604808580.751000, 1604808580.751000, 1604808585.709000, 1604808585.709000, 1604808868.732000


==> result/multi/nfs/real/2/time_pipeline_31_26.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604807759.341000, 1604807931.353000, 1604807931.353000, 1604807937.902000, 1604807937.902000, 1604808249.067000
1604808249.092000, 1604808372.619000, 1604808372.619000, 1604808378.414000, 1604808378.414000, 1604808766.669000
1604808767.085000, 1604808778.270000, 1604808778.270000, 1604808783.415000, 1604808783.415000, 1604808868.625000


==> result/multi/nfs/real/2/time_pipeline_31_27.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604807759.337000, 1604807931.352000, 1604807931.352000, 1604807937.648000, 1604807937.648000, 1604808223.012000
1604808223.026000, 1604808245.646000, 1604808245.646000, 1604808252.220000, 1604808252.220000, 1604808442.168000
1604808442.230000, 1604808563.613000, 1604808563.613000, 1604808569.163000, 1604808569.163000, 1604808874.033000


==> result/multi/nfs/real/2/time_pipeline_31_28.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604807759.341000, 1604807931.354000, 1604807931.354000, 1604807938.594000, 1604807938.594000, 1604808245.476000
1604808245.490000, 1604808369.258000, 1604808369.258000, 1604808374.765000, 1604808374.765000, 1604808766.669000
1604808766.896000, 1604808778.289000, 1604808778.289000, 1604808783.136000, 1604808783.136000, 1604808868.921000


==> result/multi/nfs/real/2/time_pipeline_31_29.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604807759.343000, 1604807931.353000, 1604807931.353000, 1604807937.580000, 1604807937.580000, 1604808223.223000
1604808223.243000, 1604808245.646000, 1604808245.646000, 1604808251.717000, 1604808251.717000, 1604808439.410000
1604808439.479000, 1604808562.100000, 1604808562.100000, 1604808568.447000, 1604808568.447000, 1604808873.944000


==> result/multi/nfs/real/2/time_pipeline_31_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604807759.310000, 1604807930.931000, 1604807930.931000, 1604807937.197000, 1604807937.197000, 1604808238.905000
1604808238.923000, 1604808347.786000, 1604808347.786000, 1604808353.368000, 1604808353.368000, 1604808554.977000
1604808555.090000, 1604808580.746000, 1604808580.746000, 1604808585.741000, 1604808585.741000, 1604808873.714000


==> result/multi/nfs/real/2/time_pipeline_31_30.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604807759.342000, 1604807931.353000, 1604807931.353000, 1604807937.468000, 1604807937.468000, 1604808225.139000
1604808225.151000, 1604808250.794000, 1604808250.794000, 1604808256.013000, 1604808256.013000, 1604808401.083000
1604808401.157000, 1604808555.967000, 1604808555.967000, 1604808562.140000, 1604808562.140000, 1604808717.453000


==> result/multi/nfs/real/2/time_pipeline_31_31.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604807759.343000, 1604807931.354000, 1604807931.354000, 1604807937.956000, 1604807937.956000, 1604808208.678000
1604808208.695000, 1604808217.894000, 1604808217.894000, 1604808222.722000, 1604808222.722000, 1604808294.892000
1604808294.996000, 1604808376.955000, 1604808376.955000, 1604808381.783000, 1604808381.783000, 1604808766.664000


==> result/multi/nfs/real/2/time_pipeline_31_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604807759.311000, 1604807931.105000, 1604807931.105000, 1604807936.967000, 1604807936.967000, 1604808242.745000
1604808242.764000, 1604808352.446000, 1604808352.446000, 1604808357.186000, 1604808357.186000, 1604808555.638000
1604808555.732000, 1604808580.826000, 1604808580.826000, 1604808586.237000, 1604808586.237000, 1604808874.103000


==> result/multi/nfs/real/2/time_pipeline_31_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604807759.312000, 1604807931.024000, 1604807931.024000, 1604807936.738000, 1604807936.738000, 1604808247.564000
1604808247.579000, 1604808371.321000, 1604808371.321000, 1604808377.052000, 1604808377.052000, 1604808874.037000
1604808874.195000, 1604808876.129000, 1604808876.129000, 1604808880.951000, 1604808880.951000, 1604808892.012000


==> result/multi/nfs/real/2/time_pipeline_31_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604807759.315000, 1604807931.204000, 1604807931.204000, 1604807937.445000, 1604807937.445000, 1604808225.585000
1604808225.606000, 1604808251.409000, 1604808251.409000, 1604808256.476000, 1604808256.476000, 1604808399.425000
1604808399.552000, 1604808555.954000, 1604808555.954000, 1604808562.093000, 1604808562.093000, 1604808873.991000


==> result/multi/nfs/real/2/time_pipeline_31_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604807759.315000, 1604807931.210000, 1604807931.210000, 1604807936.793000, 1604807936.793000, 1604808248.804000
1604808248.826000, 1604808372.452000, 1604808372.452000, 1604808378.255000, 1604808378.255000, 1604808766.662000
1604808767.029000, 1604808778.334000, 1604808778.334000, 1604808783.185000, 1604808783.185000, 1604808868.627000


==> result/multi/nfs/real/2/time_pipeline_31_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604807759.317000, 1604807931.254000, 1604807931.254000, 1604807937.628000, 1604807937.628000, 1604808221.163000
1604808221.177000, 1604808244.173000, 1604808244.173000, 1604808250.615000, 1604808250.615000, 1604808369.248000
1604808369.320000, 1604808530.823000, 1604808530.823000, 1604808535.366000, 1604808535.366000, 1604808867.251000


==> result/multi/nfs/real/2/time_pipeline_31_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604807759.318000, 1604807931.254000, 1604807931.254000, 1604807936.844000, 1604807936.844000, 1604808208.620000
1604808208.635000, 1604808217.929000, 1604808217.929000, 1604808222.808000, 1604808222.808000, 1604808286.992000
1604808287.106000, 1604808375.768000, 1604808375.768000, 1604808381.195000, 1604808381.195000, 1604808766.667000


==> result/multi/nfs/real/2/time_pipeline_32_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604808922.765000, 1604809099.951000, 1604809099.951000, 1604809106.291000, 1604809106.291000, 1604809383.484000
1604809383.498000, 1604809394.187000, 1604809394.187000, 1604809400.467000, 1604809400.467000, 1604809826.631000
1604809826.830000, 1604809842.643000, 1604809842.643000, 1604809849.784000, 1604809849.784000, 1604810106.248000


==> result/multi/nfs/real/2/time_pipeline_32_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604808922.776000, 1604809100.470000, 1604809100.470000, 1604809106.355000, 1604809106.355000, 1604809492.727000
1604809492.741000, 1604809517.268000, 1604809517.268000, 1604809522.515000, 1604809522.515000, 1604809836.085000
1604809836.101000, 1604809844.048000, 1604809844.048000, 1604809849.680000, 1604809849.680000, 1604810106.249000


==> result/multi/nfs/real/2/time_pipeline_32_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604808922.779000, 1604809100.470000, 1604809100.470000, 1604809106.604000, 1604809106.604000, 1604809497.179000
1604809497.194000, 1604809524.071000, 1604809524.071000, 1604809529.851000, 1604809529.851000, 1604809845.010000
1604809845.173000, 1604809856.819000, 1604809856.819000, 1604809861.709000, 1604809861.709000, 1604810120.610000


==> result/multi/nfs/real/2/time_pipeline_32_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604808922.780000, 1604809100.469000, 1604809100.469000, 1604809106.162000, 1604809106.162000, 1604809378.002000
1604809378.020000, 1604809392.476000, 1604809392.476000, 1604809398.926000, 1604809398.926000, 1604809826.631000
1604809826.795000, 1604809842.613000, 1604809842.613000, 1604809849.766000, 1604809849.766000, 1604810106.246000


==> result/multi/nfs/real/2/time_pipeline_32_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604808922.782000, 1604809100.471000, 1604809100.471000, 1604809106.538000, 1604809106.538000, 1604809497.686000
1604809497.699000, 1604809524.701000, 1604809524.701000, 1604809530.530000, 1604809530.530000, 1604809845.025000
1604809845.185000, 1604809856.817000, 1604809856.817000, 1604809861.944000, 1604809861.944000, 1604809969.466000


==> result/multi/nfs/real/2/time_pipeline_32_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604808922.781000, 1604809100.469000, 1604809100.469000, 1604809106.656000, 1604809106.656000, 1604809498.821000
1604809498.835000, 1604809525.834000, 1604809525.834000, 1604809531.690000, 1604809531.690000, 1604809845.025000
1604809845.202000, 1604809855.887000, 1604809855.887000, 1604809860.740000, 1604809860.740000, 1604810106.148000


==> result/multi/nfs/real/2/time_pipeline_32_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604808922.783000, 1604809100.472000, 1604809100.472000, 1604809106.207000, 1604809106.207000, 1604809380.076000
1604809380.090000, 1604809393.711000, 1604809393.711000, 1604809400.488000, 1604809400.488000, 1604809826.634000
1604809826.785000, 1604809842.644000, 1604809842.644000, 1604809849.786000, 1604809849.786000, 1604810106.248000


==> result/multi/nfs/real/2/time_pipeline_32_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604808922.783000, 1604809100.472000, 1604809100.472000, 1604809106.769000, 1604809106.769000, 1604809398.438000
1604809398.461000, 1604809414.002000, 1604809414.002000, 1604809418.887000, 1604809418.887000, 1604809829.306000
1604809829.347000, 1604809842.887000, 1604809842.887000, 1604809850.240000, 1604809850.240000, 1604810106.255000


==> result/multi/nfs/real/2/time_pipeline_32_17.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604808922.785000, 1604809100.473000, 1604809100.473000, 1604809106.443000, 1604809106.443000, 1604809502.346000
1604809502.362000, 1604809528.400000, 1604809528.400000, 1604809534.455000, 1604809534.455000, 1604809983.654000
1604809983.790000, 1604810006.706000, 1604810006.706000, 1604810011.555000, 1604810011.555000, 1604810122.558000


==> result/multi/nfs/real/2/time_pipeline_32_18.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604808922.788000, 1604809100.472000, 1604809100.472000, 1604809106.390000, 1604809106.390000, 1604809501.504000
1604809501.519000, 1604809527.962000, 1604809527.962000, 1604809534.040000, 1604809534.040000, 1604809983.482000
1604809983.568000, 1604810006.364000, 1604810006.364000, 1604810011.271000, 1604810011.271000, 1604810122.555000


==> result/multi/nfs/real/2/time_pipeline_32_19.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604808922.791000, 1604809100.472000, 1604809100.472000, 1604809107.116000, 1604809107.116000, 1604809496.712000
1604809496.727000, 1604809523.423000, 1604809523.423000, 1604809529.174000, 1604809529.174000, 1604809845.010000
1604809845.137000, 1604809856.735000, 1604809856.735000, 1604809861.640000, 1604809861.640000, 1604810118.627000


==> result/multi/nfs/real/2/time_pipeline_32_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604808922.765000, 1604809100.089000, 1604809100.089000, 1604809106.395000, 1604809106.395000, 1604809503.972000
1604809503.991000, 1604809529.282000, 1604809529.282000, 1604809534.830000, 1604809534.830000, 1604809983.733000
1604809984.014000, 1604810006.713000, 1604810006.713000, 1604810011.532000, 1604810011.532000, 1604810122.556000


==> result/multi/nfs/real/2/time_pipeline_32_20.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604808922.792000, 1604809100.472000, 1604809100.472000, 1604809107.222000, 1604809107.222000, 1604809506.447000
1604809506.465000, 1604809530.060000, 1604809530.060000, 1604809535.329000, 1604809535.329000, 1604809983.755000
1604809984.102000, 1604810006.707000, 1604810006.707000, 1604810012.468000, 1604810012.468000, 1604810123.410000


==> result/multi/nfs/real/2/time_pipeline_32_21.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604808922.793000, 1604809100.472000, 1604809100.472000, 1604809107.119000, 1604809107.119000, 1604809498.251000
1604809498.265000, 1604809525.249000, 1604809525.249000, 1604809531.157000, 1604809531.157000, 1604809845.025000
1604809845.205000, 1604809856.797000, 1604809856.797000, 1604809862.382000, 1604809862.382000, 1604809969.466000


==> result/multi/nfs/real/2/time_pipeline_32_22.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604808922.793000, 1604809100.472000, 1604809100.472000, 1604809106.883000, 1604809106.883000, 1604809826.629000
1604809826.658000, 1604809842.303000, 1604809842.303000, 1604809849.482000, 1604809849.482000, 1604810106.249000
1604810106.569000, 1604810116.338000, 1604810116.338000, 1604810120.696000, 1604810120.696000, 1604810132.060000


==> result/multi/nfs/real/2/time_pipeline_32_23.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604808922.795000, 1604809100.472000, 1604809100.472000, 1604809106.843000, 1604809106.843000, 1604809396.039000
1604809396.063000, 1604809411.738000, 1604809411.738000, 1604809416.793000, 1604809416.793000, 1604809784.982000
1604809785.023000, 1604809787.153000, 1604809787.153000, 1604809791.750000, 1604809791.750000, 1604809806.502000


==> result/multi/nfs/real/2/time_pipeline_32_24.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604808922.795000, 1604809100.472000, 1604809100.472000, 1604809106.425000, 1604809106.425000, 1604809504.742000
1604809504.758000, 1604809529.550000, 1604809529.550000, 1604809535.015000, 1604809535.015000, 1604809983.761000
1604809984.086000, 1604810006.710000, 1604810006.710000, 1604810012.057000, 1604810012.057000, 1604810122.558000


==> result/multi/nfs/real/2/time_pipeline_32_25.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604808922.798000, 1604809100.473000, 1604809100.473000, 1604809106.458000, 1604809106.458000, 1604809505.579000
1604809505.594000, 1604809529.797000, 1604809529.797000, 1604809535.609000, 1604809535.609000, 1604809983.749000
1604809984.061000, 1604810006.706000, 1604810006.706000, 1604810013.053000, 1604810013.053000, 1604810102.639000


==> result/multi/nfs/real/2/time_pipeline_32_26.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604808922.797000, 1604809100.472000, 1604809100.472000, 1604809106.272000, 1604809106.272000, 1604809383.069000
1604809383.084000, 1604809394.006000, 1604809394.006000, 1604809399.296000, 1604809399.296000, 1604809826.631000
1604809826.859000, 1604809842.644000, 1604809842.644000, 1604809848.079000, 1604809848.079000, 1604810106.255000


==> result/multi/nfs/real/2/time_pipeline_32_27.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604808922.799000, 1604809100.472000, 1604809100.472000, 1604809106.782000, 1604809106.782000, 1604809500.776000
1604809500.790000, 1604809527.477000, 1604809527.477000, 1604809533.306000, 1604809533.306000, 1604809976.967000
1604809977.056000, 1604809980.732000, 1604809980.732000, 1604809987.206000, 1604809987.206000, 1604810026.307000


==> result/multi/nfs/real/2/time_pipeline_32_28.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604808922.800000, 1604809100.472000, 1604809100.472000, 1604809106.809000, 1604809106.809000, 1604809395.736000
1604809395.757000, 1604809411.061000, 1604809411.061000, 1604809416.212000, 1604809416.212000, 1604809826.629000
1604809826.732000, 1604809842.643000, 1604809842.643000, 1604809849.684000, 1604809849.684000, 1604810106.250000


==> result/multi/nfs/real/2/time_pipeline_32_29.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604808922.800000, 1604809100.472000, 1604809100.472000, 1604809106.698000, 1604809106.698000, 1604809499.394000
1604809499.409000, 1604809526.352000, 1604809526.352000, 1604809532.351000, 1604809532.351000, 1604809976.951000
1604809977.038000, 1604809980.703000, 1604809980.703000, 1604809987.119000, 1604809987.119000, 1604810031.406000


==> result/multi/nfs/real/2/time_pipeline_32_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604808922.766000, 1604809100.116000, 1604809100.116000, 1604809105.709000, 1604809105.709000, 1604809371.875000
1604809371.897000, 1604809385.566000, 1604809385.566000, 1604809390.952000, 1604809390.952000, 1604809476.820000
1604809476.891000, 1604809503.313000, 1604809503.313000, 1604809508.455000, 1604809508.455000, 1604809546.361000


==> result/multi/nfs/real/2/time_pipeline_32_30.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604808922.802000, 1604809100.472000, 1604809100.472000, 1604809106.244000, 1604809106.244000, 1604809383.851000
1604809383.865000, 1604809394.304000, 1604809394.304000, 1604809400.053000, 1604809400.053000, 1604809826.636000
1604809826.863000, 1604809842.644000, 1604809842.644000, 1604809849.777000, 1604809849.777000, 1604810106.248000


==> result/multi/nfs/real/2/time_pipeline_32_31.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604808922.799000, 1604809100.472000, 1604809100.472000, 1604809107.354000, 1604809107.354000, 1604809398.334000
1604809398.354000, 1604809413.856000, 1604809413.856000, 1604809418.584000, 1604809418.584000, 1604809826.630000
1604809826.745000, 1604809842.517000, 1604809842.517000, 1604809849.706000, 1604809849.706000, 1604810122.557000


==> result/multi/nfs/real/2/time_pipeline_32_32.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604808922.803000, 1604809100.474000, 1604809100.474000, 1604809107.245000, 1604809107.245000, 1604809395.569000
1604809395.588000, 1604809410.777000, 1604809410.777000, 1604809415.832000, 1604809415.832000, 1604809983.744000
1604809983.885000, 1604810006.707000, 1604810006.707000, 1604810011.667000, 1604810011.667000, 1604810122.557000


==> result/multi/nfs/real/2/time_pipeline_32_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604808922.767000, 1604809100.133000, 1604809100.133000, 1604809106.042000, 1604809106.042000, 1604809377.790000
1604809377.801000, 1604809392.206000, 1604809392.206000, 1604809397.833000, 1604809397.833000, 1604809506.441000
1604809506.596000, 1604809530.105000, 1604809530.105000, 1604809535.569000, 1604809535.569000, 1604809983.775000


==> result/multi/nfs/real/2/time_pipeline_32_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604808922.769000, 1604809100.307000, 1604809100.307000, 1604809105.948000, 1604809105.948000, 1604809371.876000
1604809371.897000, 1604809385.576000, 1604809385.576000, 1604809391.472000, 1604809391.472000, 1604809469.675000
1604809469.690000, 1604809501.973000, 1604809501.973000, 1604809507.815000, 1604809507.815000, 1604809548.734000


==> result/multi/nfs/real/2/time_pipeline_32_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604808922.770000, 1604809100.290000, 1604809100.290000, 1604809106.433000, 1604809106.433000, 1604809503.180000
1604809503.200000, 1604809528.844000, 1604809528.844000, 1604809534.350000, 1604809534.350000, 1604809983.594000
1604809983.686000, 1604810006.594000, 1604810006.594000, 1604810011.436000, 1604810011.436000, 1604810122.559000


==> result/multi/nfs/real/2/time_pipeline_32_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604808922.772000, 1604809100.382000, 1604809100.382000, 1604809106.052000, 1604809106.052000, 1604809377.801000
1604809377.815000, 1604809392.314000, 1604809392.314000, 1604809397.781000, 1604809397.781000, 1604809506.433000
1604809506.515000, 1604809530.095000, 1604809530.095000, 1604809535.611000, 1604809535.611000, 1604809983.773000


==> result/multi/nfs/real/2/time_pipeline_32_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604808922.774000, 1604809100.468000, 1604809100.468000, 1604809106.446000, 1604809106.446000, 1604809717.453000
1604809717.473000, 1604809725.402000, 1604809725.402000, 1604809731.433000, 1604809731.433000, 1604809745.839000
1604809745.962000, 1604809749.427000, 1604809749.427000, 1604809754.006000, 1604809754.006000, 1604809768.066000


==> result/multi/nfs/real/2/time_pipeline_32_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604808922.775000, 1604809100.469000, 1604809100.469000, 1604809107.443000, 1604809107.443000, 1604809396.040000
1604809396.056000, 1604809411.705000, 1604809411.705000, 1604809416.758000, 1604809416.758000, 1604809790.711000
1604809790.755000, 1604809796.337000, 1604809796.337000, 1604809801.229000, 1604809801.229000, 1604809816.491000


==> result/multi/nfs/real/2/time_pipeline_3_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604790594.488000, 1604790611.151000, 1604790611.151000, 1604790615.727000, 1604790615.727000, 1604790640.677000
1604790640.691000, 1604790645.448000, 1604790645.448000, 1604790650.426000, 1604790650.426000, 1604790675.180000
1604790675.194000, 1604790679.221000, 1604790679.221000, 1604790683.586000, 1604790683.586000, 1604790707.420000


==> result/multi/nfs/real/2/time_pipeline_3_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604790594.488000, 1604790611.142000, 1604790611.142000, 1604790616.130000, 1604790616.130000, 1604790640.742000
1604790640.759000, 1604790645.502000, 1604790645.502000, 1604790650.080000, 1604790650.080000, 1604790674.768000
1604790674.782000, 1604790678.589000, 1604790678.589000, 1604790683.198000, 1604790683.198000, 1604790707.018000


==> result/multi/nfs/real/2/time_pipeline_3_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604790594.488000, 1604790611.146000, 1604790611.146000, 1604790615.723000, 1604790615.723000, 1604790640.703000
1604790640.717000, 1604790645.493000, 1604790645.493000, 1604790650.072000, 1604790650.072000, 1604790675.055000
1604790675.068000, 1604790679.136000, 1604790679.136000, 1604790683.503000, 1604790683.503000, 1604790707.255000


==> result/multi/nfs/real/2/time_pipeline_4_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604790711.820000, 1604790734.021000, 1604790734.021000, 1604790739.024000, 1604790739.024000, 1604790770.624000
1604790770.638000, 1604790775.748000, 1604790775.748000, 1604790781.049000, 1604790781.049000, 1604790807.839000
1604790807.852000, 1604790811.795000, 1604790811.795000, 1604790817.027000, 1604790817.027000, 1604790836.837000


==> result/multi/nfs/real/2/time_pipeline_4_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604790711.820000, 1604790734.021000, 1604790734.021000, 1604790738.624000, 1604790738.624000, 1604790771.157000
1604790771.170000, 1604790775.919000, 1604790775.919000, 1604790781.182000, 1604790781.182000, 1604790807.408000
1604790807.422000, 1604790811.634000, 1604790811.634000, 1604790816.247000, 1604790816.247000, 1604790836.637000


==> result/multi/nfs/real/2/time_pipeline_4_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604790711.820000, 1604790734.032000, 1604790734.032000, 1604790738.631000, 1604790738.631000, 1604790769.725000
1604790769.739000, 1604790773.853000, 1604790773.853000, 1604790778.576000, 1604790778.576000, 1604790798.970000
1604790798.984000, 1604790800.758000, 1604790800.758000, 1604790805.100000, 1604790805.100000, 1604790818.356000


==> result/multi/nfs/real/2/time_pipeline_4_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604790711.820000, 1604790734.021000, 1604790734.021000, 1604790738.992000, 1604790738.992000, 1604790770.226000
1604790770.241000, 1604790775.354000, 1604790775.354000, 1604790780.094000, 1604790780.094000, 1604790805.628000
1604790805.643000, 1604790808.625000, 1604790808.625000, 1604790813.327000, 1604790813.327000, 1604790831.694000


==> result/multi/nfs/real/2/time_pipeline_5_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604790842.368000, 1604790870.079000, 1604790870.079000, 1604790874.681000, 1604790874.681000, 1604790911.312000
1604790911.326000, 1604790917.652000, 1604790917.652000, 1604790922.503000, 1604790922.503000, 1604790962.120000
1604790962.134000, 1604790964.671000, 1604790964.671000, 1604790969.453000, 1604790969.453000, 1604790979.149000


==> result/multi/nfs/real/2/time_pipeline_5_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604790842.368000, 1604790870.079000, 1604790870.079000, 1604790874.684000, 1604790874.684000, 1604790911.826000
1604790911.841000, 1604790918.315000, 1604790918.315000, 1604790923.402000, 1604790923.402000, 1604790963.804000
1604790963.814000, 1604790969.949000, 1604790969.949000, 1604790974.840000, 1604790974.840000, 1604791007.073000


==> result/multi/nfs/real/2/time_pipeline_5_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604790842.368000, 1604790870.080000, 1604790870.080000, 1604790874.681000, 1604790874.681000, 1604790915.265000
1604790915.279000, 1604790919.203000, 1604790919.203000, 1604790924.177000, 1604790924.177000, 1604790963.531000
1604790963.547000, 1604790969.800000, 1604790969.800000, 1604790974.494000, 1604790974.494000, 1604791003.924000


==> result/multi/nfs/real/2/time_pipeline_5_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604790842.370000, 1604790870.082000, 1604790870.082000, 1604790874.756000, 1604790874.756000, 1604790911.292000
1604790911.304000, 1604790917.554000, 1604790917.554000, 1604790922.420000, 1604790922.420000, 1604790964.057000
1604790964.067000, 1604790970.010000, 1604790970.010000, 1604790975.328000, 1604790975.328000, 1604791006.791000


==> result/multi/nfs/real/2/time_pipeline_5_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604790842.370000, 1604790870.091000, 1604790870.091000, 1604790874.963000, 1604790874.963000, 1604790911.601000
1604790911.615000, 1604790918.176000, 1604790918.176000, 1604790923.014000, 1604790923.014000, 1604790963.405000
1604790963.418000, 1604790969.577000, 1604790969.577000, 1604790974.535000, 1604790974.535000, 1604791006.102000


==> result/multi/nfs/real/2/time_pipeline_6_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604791013.848000, 1604791047.102000, 1604791047.102000, 1604791051.704000, 1604791051.704000, 1604791100.197000
1604791100.211000, 1604791105.267000, 1604791105.267000, 1604791110.770000, 1604791110.770000, 1604791151.204000
1604791151.222000, 1604791157.692000, 1604791157.692000, 1604791162.715000, 1604791162.715000, 1604791190.052000


==> result/multi/nfs/real/2/time_pipeline_6_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604791013.848000, 1604791047.102000, 1604791047.102000, 1604791051.710000, 1604791051.710000, 1604791096.490000
1604791096.501000, 1604791104.454000, 1604791104.454000, 1604791109.846000, 1604791109.846000, 1604791151.090000
1604791151.104000, 1604791157.527000, 1604791157.527000, 1604791162.244000, 1604791162.244000, 1604791188.711000


==> result/multi/nfs/real/2/time_pipeline_6_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604791013.848000, 1604791047.102000, 1604791047.102000, 1604791052.121000, 1604791052.121000, 1604791095.746000
1604791095.759000, 1604791102.524000, 1604791102.524000, 1604791107.541000, 1604791107.541000, 1604791131.219000
1604791131.233000, 1604791133.031000, 1604791133.031000, 1604791137.372000, 1604791137.372000, 1604791155.939000


==> result/multi/nfs/real/2/time_pipeline_6_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604791013.849000, 1604791047.102000, 1604791047.102000, 1604791052.353000, 1604791052.353000, 1604791095.920000
1604791095.938000, 1604791103.536000, 1604791103.536000, 1604791108.466000, 1604791108.466000, 1604791145.239000
1604791145.253000, 1604791147.076000, 1604791147.076000, 1604791151.521000, 1604791151.521000, 1604791166.351000


==> result/multi/nfs/real/2/time_pipeline_6_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604791013.850000, 1604791047.106000, 1604791047.106000, 1604791051.708000, 1604791051.708000, 1604791096.606000
1604791096.620000, 1604791104.511000, 1604791104.511000, 1604791109.364000, 1604791109.364000, 1604791153.525000
1604791153.538000, 1604791158.702000, 1604791158.702000, 1604791163.949000, 1604791163.949000, 1604791190.049000


==> result/multi/nfs/real/2/time_pipeline_6_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604791013.852000, 1604791047.113000, 1604791047.113000, 1604791051.831000, 1604791051.831000, 1604791096.354000
1604791096.367000, 1604791104.318000, 1604791104.318000, 1604791109.658000, 1604791109.658000, 1604791150.888000
1604791150.902000, 1604791156.428000, 1604791156.428000, 1604791161.142000, 1604791161.142000, 1604791184.705000


==> result/multi/nfs/real/2/time_pipeline_7_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604791197.854000, 1604791236.697000, 1604791236.697000, 1604791241.698000, 1604791241.698000, 1604791296.575000
1604791296.595000, 1604791305.719000, 1604791305.719000, 1604791310.658000, 1604791310.658000, 1604791359.744000
1604791359.758000, 1604791365.266000, 1604791365.266000, 1604791370.047000, 1604791370.047000, 1604791400.358000


==> result/multi/nfs/real/2/time_pipeline_7_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604791197.854000, 1604791236.660000, 1604791236.660000, 1604791241.904000, 1604791241.904000, 1604791296.341000
1604791296.355000, 1604791305.501000, 1604791305.501000, 1604791310.338000, 1604791310.338000, 1604791357.114000
1604791357.128000, 1604791358.980000, 1604791358.980000, 1604791363.743000, 1604791363.743000, 1604791373.773000


==> result/multi/nfs/real/2/time_pipeline_7_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604791197.854000, 1604791236.697000, 1604791236.697000, 1604791241.546000, 1604791241.546000, 1604791295.608000
1604791295.617000, 1604791301.972000, 1604791301.972000, 1604791306.759000, 1604791306.759000, 1604791344.855000
1604791344.869000, 1604791346.656000, 1604791346.656000, 1604791350.998000, 1604791350.998000, 1604791367.297000


==> result/multi/nfs/real/2/time_pipeline_7_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604791197.855000, 1604791236.697000, 1604791236.697000, 1604791241.289000, 1604791241.289000, 1604791297.853000
1604791297.868000, 1604791306.172000, 1604791306.172000, 1604791311.028000, 1604791311.028000, 1604791358.924000
1604791358.937000, 1604791364.534000, 1604791364.534000, 1604791369.278000, 1604791369.278000, 1604791398.950000


==> result/multi/nfs/real/2/time_pipeline_7_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604791197.856000, 1604791236.697000, 1604791236.697000, 1604791241.851000, 1604791241.851000, 1604791296.396000
1604791296.413000, 1604791305.623000, 1604791305.623000, 1604791310.684000, 1604791310.684000, 1604791358.923000
1604791358.939000, 1604791364.494000, 1604791364.494000, 1604791369.214000, 1604791369.214000, 1604791400.007000


==> result/multi/nfs/real/2/time_pipeline_7_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604791197.857000, 1604791236.699000, 1604791236.699000, 1604791241.297000, 1604791241.297000, 1604791292.338000
1604791292.352000, 1604791294.179000, 1604791294.179000, 1604791298.931000, 1604791298.931000, 1604791325.401000
1604791325.415000, 1604791327.204000, 1604791327.204000, 1604791331.520000, 1604791331.520000, 1604791364.542000


==> result/multi/nfs/real/2/time_pipeline_7_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604791197.859000, 1604791236.707000, 1604791236.707000, 1604791241.641000, 1604791241.641000, 1604791296.021000
1604791296.035000, 1604791304.687000, 1604791304.687000, 1604791309.478000, 1604791309.478000, 1604791360.063000
1604791360.075000, 1604791365.464000, 1604791365.464000, 1604791370.362000, 1604791370.362000, 1604791400.138000


==> result/multi/nfs/real/2/time_pipeline_8_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604791409.333000, 1604791453.701000, 1604791453.701000, 1604791458.957000, 1604791458.957000, 1604791519.028000
1604791519.042000, 1604791530.212000, 1604791530.212000, 1604791535.088000, 1604791535.088000, 1604791597.259000
1604791597.274000, 1604791607.652000, 1604791607.652000, 1604791612.892000, 1604791612.892000, 1604791663.370000


==> result/multi/nfs/real/2/time_pipeline_8_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604791409.333000, 1604791453.633000, 1604791453.633000, 1604791458.865000, 1604791458.865000, 1604791519.639000
1604791519.657000, 1604791531.420000, 1604791531.420000, 1604791536.581000, 1604791536.581000, 1604791596.402000
1604791596.416000, 1604791607.463000, 1604791607.463000, 1604791612.273000, 1604791612.273000, 1604791663.900000


==> result/multi/nfs/real/2/time_pipeline_8_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604791409.333000, 1604791453.691000, 1604791453.691000, 1604791458.728000, 1604791458.728000, 1604791519.606000
1604791519.616000, 1604791531.388000, 1604791531.388000, 1604791536.500000, 1604791536.500000, 1604791596.555000
1604791596.574000, 1604791607.573000, 1604791607.573000, 1604791612.742000, 1604791612.742000, 1604791663.684000


==> result/multi/nfs/real/2/time_pipeline_8_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604791409.334000, 1604791453.701000, 1604791453.701000, 1604791458.456000, 1604791458.456000, 1604791521.021000
1604791521.035000, 1604791531.610000, 1604791531.610000, 1604791536.415000, 1604791536.415000, 1604791596.125000
1604791596.138000, 1604791607.062000, 1604791607.062000, 1604791611.816000, 1604791611.816000, 1604791664.180000


==> result/multi/nfs/real/2/time_pipeline_8_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604791409.335000, 1604791453.701000, 1604791453.701000, 1604791458.439000, 1604791458.439000, 1604791518.784000
1604791518.799000, 1604791530.352000, 1604791530.352000, 1604791535.199000, 1604791535.199000, 1604791586.849000
1604791586.863000, 1604791588.672000, 1604791588.672000, 1604791593.010000, 1604791593.010000, 1604791603.161000


==> result/multi/nfs/real/2/time_pipeline_8_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604791409.336000, 1604791453.701000, 1604791453.701000, 1604791458.441000, 1604791458.441000, 1604791519.311000
1604791519.323000, 1604791531.138000, 1604791531.138000, 1604791535.973000, 1604791535.973000, 1604791594.447000
1604791594.461000, 1604791606.410000, 1604791606.410000, 1604791611.235000, 1604791611.235000, 1604791649.245000


==> result/multi/nfs/real/2/time_pipeline_8_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604791409.338000, 1604791453.701000, 1604791453.701000, 1604791458.440000, 1604791458.440000, 1604791519.246000
1604791519.261000, 1604791531.065000, 1604791531.065000, 1604791536.252000, 1604791536.252000, 1604791596.114000
1604791596.127000, 1604791607.161000, 1604791607.161000, 1604791611.956000, 1604791611.956000, 1604791661.965000


==> result/multi/nfs/real/2/time_pipeline_8_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604791409.340000, 1604791453.712000, 1604791453.712000, 1604791458.797000, 1604791458.797000, 1604791519.555000
1604791519.572000, 1604791531.401000, 1604791531.401000, 1604791536.574000, 1604791536.574000, 1604791596.638000
1604791596.657000, 1604791607.573000, 1604791607.573000, 1604791612.589000, 1604791612.589000, 1604791663.747000


==> result/multi/nfs/real/2/time_pipeline_9_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604791674.721000, 1604791724.622000, 1604791724.622000, 1604791729.360000, 1604791729.360000, 1604791795.769000
1604791795.787000, 1604791808.834000, 1604791808.834000, 1604791814.066000, 1604791814.066000, 1604791883.565000
1604791883.579000, 1604791893.743000, 1604791893.743000, 1604791898.702000, 1604791898.702000, 1604791959.404000


==> result/multi/nfs/real/2/time_pipeline_9_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604791674.721000, 1604791724.620000, 1604791724.620000, 1604791729.380000, 1604791729.380000, 1604791795.623000
1604791795.653000, 1604791808.800000, 1604791808.800000, 1604791813.798000, 1604791813.798000, 1604791881.461000
1604791881.477000, 1604791890.953000, 1604791890.953000, 1604791895.836000, 1604791895.836000, 1604791947.276000


==> result/multi/nfs/real/2/time_pipeline_9_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604791674.721000, 1604791724.622000, 1604791724.622000, 1604791729.357000, 1604791729.357000, 1604791795.624000
1604791795.653000, 1604791808.680000, 1604791808.680000, 1604791813.880000, 1604791813.880000, 1604791881.469000
1604791881.484000, 1604791891.044000, 1604791891.044000, 1604791895.927000, 1604791895.927000, 1604791947.052000


==> result/multi/nfs/real/2/time_pipeline_9_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604791674.722000, 1604791724.613000, 1604791724.613000, 1604791729.522000, 1604791729.522000, 1604791795.623000
1604791795.653000, 1604791808.803000, 1604791808.803000, 1604791813.792000, 1604791813.792000, 1604791864.259000
1604791864.273000, 1604791887.626000, 1604791887.626000, 1604791892.503000, 1604791892.503000, 1604791946.811000


==> result/multi/nfs/real/2/time_pipeline_9_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604791674.723000, 1604791724.621000, 1604791724.621000, 1604791729.779000, 1604791729.779000, 1604791795.624000
1604791795.653000, 1604791808.785000, 1604791808.785000, 1604791813.749000, 1604791813.749000, 1604791886.880000
1604791886.894000, 1604791895.283000, 1604791895.283000, 1604791900.134000, 1604791900.134000, 1604791955.966000


==> result/multi/nfs/real/2/time_pipeline_9_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604791674.724000, 1604791724.622000, 1604791724.622000, 1604791729.359000, 1604791729.359000, 1604791796.709000
1604791796.723000, 1604791809.219000, 1604791809.219000, 1604791814.458000, 1604791814.458000, 1604791884.248000
1604791884.263000, 1604791894.412000, 1604791894.412000, 1604791899.461000, 1604791899.461000, 1604791951.828000


==> result/multi/nfs/real/2/time_pipeline_9_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604791674.726000, 1604791724.624000, 1604791724.624000, 1604791729.421000, 1604791729.421000, 1604791797.522000
1604791797.535000, 1604791809.442000, 1604791809.442000, 1604791814.373000, 1604791814.373000, 1604791884.288000
1604791884.303000, 1604791894.400000, 1604791894.400000, 1604791899.313000, 1604791899.313000, 1604791965.119000


==> result/multi/nfs/real/2/time_pipeline_9_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604791674.728000, 1604791724.627000, 1604791724.627000, 1604791729.360000, 1604791729.360000, 1604791795.622000
1604791795.653000, 1604791808.695000, 1604791808.695000, 1604791813.916000, 1604791813.916000, 1604791880.296000
1604791880.312000, 1604791889.574000, 1604791889.574000, 1604791895.178000, 1604791895.178000, 1604791955.406000


==> result/multi/nfs/real/2/time_pipeline_9_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1604791674.728000, 1604791724.626000, 1604791724.626000, 1604791729.359000, 1604791729.359000, 1604791801.466000
1604791801.479000, 1604791809.984000, 1604791809.984000, 1604791815.196000, 1604791815.196000, 1604791885.811000
1604791885.826000, 1604791895.039000, 1604791895.039000, 1604791899.917000, 1604791899.917000, 1604791952.084000


==> result/multi/nfs/real/3/aggregated.csv <==
no_pipeline,makespan,readtime,writetime
1,53.1489999294281,9.139000177383423,30.948999881744385
2,171.15899991989136,30.872999668121338,111.81700038909912
3,340.00300002098083,67.95199966430664,229.4300000667572
4,561.260999917984,120.3829996585846,382.90899991989136
5,886.2070000171661,177.42700004577637,635.4989998340607
6,1405.6050000190735,255.2630000114441,1060.289999961853
7,1857.3059995174408,352.99399995803833,1401.8569996356964
8,2710.7690000534058,521.3599996566772,2066.966999769211
9,3262.3470001220703,716.8659987449646,2409.5049998760223
10,3882.7249999046326,866.5189998149872,2864.119999885559
11,4458.269000053406,1073.1840000152588,3216.3540000915527
12,6013.695999622345,1296.1589987277985,4522.877999782562
13,6793.913999795914,1733.5169994831085,4856.607000112534
14,7113.218000173569,1907.9280002117157,4987.838000297546
15,8878.546999931335,2122.5529985427856,6528.063999891281
16,10802.068001031876,2462.383001089096,8084.498001098633
17,11789.568000793457,3464.9779999256134,8047.068001031876
18,14513.019999742508,2796.2620022296906,11419.096999883652
19,14117.72800064087,3091.9020009040833,10707.301000118256
20,15756.552999734879,3906.0479991436005,11524.302999734879
21,19195.356999635696,3693.876999616623,15142.706999063492
22,20239.310000181198,4062.859001159668,15783.378000736237
23,20834.572999715805,3838.7890005111694,16606.759999513626
24,23320.703000068665,4577.943998813629,18308.060000181198
25,22239.147000312805,4779.400998830795,17029.92600107193
26,25797.104999542236,6018.789000749588,19324.72399997711
27,24999.65900039673,8301.582998991013,16248.791000366211
28,27476.735000371933,5937.875999689102,21052.48400092125
29,26152.693999528885,6200.544999599457,19429.328999757767
30,30008.083999872208,8188.161999940872,21306.70000052452
31,33549.61800074577,9308.115001440048,23716.302001953125
32,33099.62999987602,8220.564999580383,24316.61999988556


==> result/multi/nfs/real/3/time_pipeline_10_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606537150.819000, 1606537206.220000, 1606537206.220000, 1606537210.960000, 1606537210.960000, 1606537314.338000
1606537314.357000, 1606537328.932000, 1606537328.932000, 1606537334.051000, 1606537334.051000, 1606537429.715000
1606537429.738000, 1606537442.946000, 1606537442.946000, 1606537448.029000, 1606537448.029000, 1606537540.237000


==> result/multi/nfs/real/3/time_pipeline_10_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606537150.831000, 1606537206.308000, 1606537206.308000, 1606537211.573000, 1606537211.573000, 1606537314.128000
1606537314.157000, 1606537328.801000, 1606537328.801000, 1606537333.840000, 1606537333.840000, 1606537433.115000
1606537433.130000, 1606537443.016000, 1606537443.016000, 1606537447.927000, 1606537447.927000, 1606537517.859000


==> result/multi/nfs/real/3/time_pipeline_10_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606537150.819000, 1606537206.177000, 1606537206.177000, 1606537211.545000, 1606537211.545000, 1606537314.129000
1606537314.157000, 1606537328.785000, 1606537328.785000, 1606537333.810000, 1606537333.810000, 1606537436.857000
1606537436.871000, 1606537443.652000, 1606537443.652000, 1606537448.855000, 1606537448.855000, 1606537539.095000


==> result/multi/nfs/real/3/time_pipeline_10_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606537150.819000, 1606537206.144000, 1606537206.144000, 1606537211.558000, 1606537211.558000, 1606537314.129000
1606537314.157000, 1606537328.785000, 1606537328.785000, 1606537334.079000, 1606537334.079000, 1606537429.715000
1606537429.739000, 1606537442.945000, 1606537442.945000, 1606537448.198000, 1606537448.198000, 1606537517.859000


==> result/multi/nfs/real/3/time_pipeline_10_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606537150.821000, 1606537206.206000, 1606537206.206000, 1606537211.312000, 1606537211.312000, 1606537315.138000
1606537315.152000, 1606537329.106000, 1606537329.106000, 1606537334.097000, 1606537334.097000, 1606537432.880000
1606537432.898000, 1606537442.908000, 1606537442.908000, 1606537447.779000, 1606537447.779000, 1606537517.860000


==> result/multi/nfs/real/3/time_pipeline_10_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606537150.823000, 1606537206.243000, 1606537206.243000, 1606537211.295000, 1606537211.295000, 1606537321.473000
1606537321.486000, 1606537329.855000, 1606537329.855000, 1606537335.058000, 1606537335.058000, 1606537540.136000
1606537540.149000, 1606537542.266000, 1606537542.266000, 1606537546.797000, 1606537546.797000, 1606537572.453000


==> result/multi/nfs/real/3/time_pipeline_10_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606537150.824000, 1606537206.269000, 1606537206.269000, 1606537211.007000, 1606537211.007000, 1606537314.338000
1606537314.357000, 1606537328.932000, 1606537328.932000, 1606537334.236000, 1606537334.236000, 1606537454.535000
1606537454.549000, 1606537540.341000, 1606537540.341000, 1606537544.748000, 1606537544.748000, 1606537571.725000


==> result/multi/nfs/real/3/time_pipeline_10_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606537150.826000, 1606537206.302000, 1606537206.302000, 1606537211.042000, 1606537211.042000, 1606537314.339000
1606537314.357000, 1606537328.931000, 1606537328.931000, 1606537334.244000, 1606537334.244000, 1606537448.349000
1606537448.364000, 1606537455.648000, 1606537455.648000, 1606537460.836000, 1606537460.836000, 1606537559.378000


==> result/multi/nfs/real/3/time_pipeline_10_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606537150.827000, 1606537206.304000, 1606537206.304000, 1606537211.700000, 1606537211.700000, 1606537314.129000
1606537314.157000, 1606537328.756000, 1606537328.756000, 1606537333.799000, 1606537333.799000, 1606537429.714000
1606537429.734000, 1606537442.747000, 1606537442.747000, 1606537447.680000, 1606537447.680000, 1606537537.782000


==> result/multi/nfs/real/3/time_pipeline_10_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606537150.828000, 1606537206.306000, 1606537206.306000, 1606537211.445000, 1606537211.445000, 1606537314.129000
1606537314.157000, 1606537328.015000, 1606537328.015000, 1606537333.034000, 1606537333.034000, 1606537429.038000
1606537429.055000, 1606537441.631000, 1606537441.631000, 1606537446.632000, 1606537446.632000, 1606537516.714000


==> result/multi/nfs/real/3/time_pipeline_11_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606537585.489000, 1606537646.395000, 1606537646.395000, 1606537651.226000, 1606537651.226000, 1606537764.247000
1606537764.261000, 1606537773.668000, 1606537773.668000, 1606537778.980000, 1606537778.980000, 1606537862.926000
1606537862.944000, 1606537883.492000, 1606537883.492000, 1606537888.258000, 1606537888.258000, 1606537942.509000


==> result/multi/nfs/real/3/time_pipeline_11_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606537585.501000, 1606537646.573000, 1606537646.573000, 1606537651.897000, 1606537651.897000, 1606537750.142000
1606537750.158000, 1606537772.197000, 1606537772.197000, 1606537777.625000, 1606537777.625000, 1606537862.831000
1606537862.849000, 1606537883.464000, 1606537883.464000, 1606537888.709000, 1606537888.709000, 1606537977.269000


==> result/multi/nfs/real/3/time_pipeline_11_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606537585.502000, 1606537646.569000, 1606537646.569000, 1606537651.251000, 1606537651.251000, 1606537774.969000
1606537774.986000, 1606537779.577000, 1606537779.577000, 1606537784.802000, 1606537784.802000, 1606537920.888000
1606537920.909000, 1606537963.424000, 1606537963.424000, 1606537968.077000, 1606537968.077000, 1606538018.878000


==> result/multi/nfs/real/3/time_pipeline_11_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606537585.489000, 1606537646.457000, 1606537646.457000, 1606537651.282000, 1606537651.282000, 1606537766.314000
1606537766.327000, 1606537773.953000, 1606537773.953000, 1606537779.272000, 1606537779.272000, 1606537862.836000
1606537862.856000, 1606537883.427000, 1606537883.427000, 1606537888.503000, 1606537888.503000, 1606538003.915000


==> result/multi/nfs/real/3/time_pipeline_11_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606537585.489000, 1606537646.387000, 1606537646.387000, 1606537651.753000, 1606537651.753000, 1606537749.703000
1606537749.719000, 1606537772.198000, 1606537772.198000, 1606537777.473000, 1606537777.473000, 1606537876.139000
1606537876.154000, 1606537884.655000, 1606537884.655000, 1606537889.491000, 1606537889.491000, 1606537977.270000


==> result/multi/nfs/real/3/time_pipeline_11_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606537585.490000, 1606537646.477000, 1606537646.477000, 1606537651.329000, 1606537651.329000, 1606537774.153000
1606537774.166000, 1606537777.605000, 1606537777.605000, 1606537782.841000, 1606537782.841000, 1606537962.737000
1606537962.750000, 1606537978.110000, 1606537978.110000, 1606537982.691000, 1606537982.691000, 1606538018.740000


==> result/multi/nfs/real/3/time_pipeline_11_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606537585.492000, 1606537646.482000, 1606537646.482000, 1606537651.416000, 1606537651.416000, 1606537749.700000
1606537749.718000, 1606537772.197000, 1606537772.197000, 1606537777.443000, 1606537777.443000, 1606537862.691000
1606537862.706000, 1606537883.457000, 1606537883.457000, 1606537888.510000, 1606537888.510000, 1606537977.266000


==> result/multi/nfs/real/3/time_pipeline_11_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606537585.494000, 1606537646.524000, 1606537646.524000, 1606537651.905000, 1606537651.905000, 1606537750.736000
1606537750.752000, 1606537772.333000, 1606537772.333000, 1606537777.618000, 1606537777.618000, 1606537862.838000
1606537862.860000, 1606537883.466000, 1606537883.466000, 1606537888.479000, 1606537888.479000, 1606537977.499000


==> result/multi/nfs/real/3/time_pipeline_11_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606537585.496000, 1606537646.566000, 1606537646.566000, 1606537651.409000, 1606537651.409000, 1606537774.932000
1606537774.944000, 1606537779.460000, 1606537779.460000, 1606537784.683000, 1606537784.683000, 1606537920.889000
1606537920.910000, 1606537963.428000, 1606537963.428000, 1606537968.286000, 1606537968.286000, 1606538017.328000


==> result/multi/nfs/real/3/time_pipeline_11_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606537585.498000, 1606537646.566000, 1606537646.566000, 1606537651.845000, 1606537651.845000, 1606537750.147000
1606537750.162000, 1606537772.198000, 1606537772.198000, 1606537777.488000, 1606537777.488000, 1606537877.796000
1606537877.808000, 1606537884.899000, 1606537884.899000, 1606537890.143000, 1606537890.143000, 1606538006.479000


==> result/multi/nfs/real/3/time_pipeline_11_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606537585.500000, 1606537646.571000, 1606537646.571000, 1606537651.788000, 1606537651.788000, 1606537749.997000
1606537750.012000, 1606537772.197000, 1606537772.197000, 1606537777.913000, 1606537777.913000, 1606537862.840000
1606537862.863000, 1606537883.466000, 1606537883.466000, 1606537888.420000, 1606537888.420000, 1606537981.556000


==> result/multi/nfs/real/3/time_pipeline_12_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606538032.903000, 1606538099.448000, 1606538099.448000, 1606538104.873000, 1606538104.873000, 1606538226.788000
1606538226.801000, 1606538242.438000, 1606538242.438000, 1606538247.904000, 1606538247.904000, 1606538372.961000
1606538372.976000, 1606538411.415000, 1606538411.415000, 1606538416.989000, 1606538416.989000, 1606538526.576000


==> result/multi/nfs/real/3/time_pipeline_12_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606538032.914000, 1606538099.582000, 1606538099.582000, 1606538104.913000, 1606538104.913000, 1606538223.442000
1606538223.469000, 1606538241.928000, 1606538241.928000, 1606538247.462000, 1606538247.462000, 1606538368.067000
1606538368.083000, 1606538410.685000, 1606538410.685000, 1606538415.891000, 1606538415.891000, 1606538509.307000


==> result/multi/nfs/real/3/time_pipeline_12_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606538032.917000, 1606538099.582000, 1606538099.582000, 1606538104.996000, 1606538104.996000, 1606538228.457000
1606538228.471000, 1606538243.067000, 1606538243.067000, 1606538248.643000, 1606538248.643000, 1606538411.780000
1606538411.793000, 1606538416.705000, 1606538416.705000, 1606538422.849000, 1606538422.849000, 1606538556.608000


==> result/multi/nfs/real/3/time_pipeline_12_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606538032.919000, 1606538099.589000, 1606538099.589000, 1606538104.820000, 1606538104.820000, 1606538223.447000
1606538223.470000, 1606538241.914000, 1606538241.914000, 1606538247.578000, 1606538247.578000, 1606538368.473000
1606538368.485000, 1606538411.048000, 1606538411.048000, 1606538416.343000, 1606538416.343000, 1606538526.576000


==> result/multi/nfs/real/3/time_pipeline_12_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606538032.903000, 1606538099.456000, 1606538099.456000, 1606538104.805000, 1606538104.805000, 1606538223.441000
1606538223.469000, 1606538241.929000, 1606538241.929000, 1606538247.314000, 1606538247.314000, 1606538399.660000
1606538399.675000, 1606538413.116000, 1606538413.116000, 1606538418.605000, 1606538418.605000, 1606538538.677000


==> result/multi/nfs/real/3/time_pipeline_12_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606538032.903000, 1606538099.409000, 1606538099.409000, 1606538104.653000, 1606538104.653000, 1606538223.441000
1606538223.469000, 1606538241.929000, 1606538241.929000, 1606538247.384000, 1606538247.384000, 1606538366.839000
1606538366.855000, 1606538410.061000, 1606538410.061000, 1606538415.186000, 1606538415.186000, 1606538507.449000


==> result/multi/nfs/real/3/time_pipeline_12_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606538032.905000, 1606538099.436000, 1606538099.436000, 1606538104.238000, 1606538104.238000, 1606538232.612000
1606538232.626000, 1606538243.983000, 1606538243.983000, 1606538249.612000, 1606538249.612000, 1606538399.651000
1606538399.667000, 1606538413.143000, 1606538413.143000, 1606538418.663000, 1606538418.663000, 1606538538.727000


==> result/multi/nfs/real/3/time_pipeline_12_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606538032.907000, 1606538099.495000, 1606538099.495000, 1606538104.273000, 1606538104.273000, 1606538238.840000
1606538238.856000, 1606538244.681000, 1606538244.681000, 1606538250.583000, 1606538250.583000, 1606538401.778000
1606538401.793000, 1606538413.998000, 1606538413.998000, 1606538419.521000, 1606538419.521000, 1606538562.713000


==> result/multi/nfs/real/3/time_pipeline_12_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606538032.909000, 1606538099.503000, 1606538099.503000, 1606538104.306000, 1606538104.306000, 1606538244.865000
1606538244.879000, 1606538246.728000, 1606538246.728000, 1606538252.468000, 1606538252.468000, 1606538407.099000
1606538407.113000, 1606538415.536000, 1606538415.536000, 1606538421.146000, 1606538421.146000, 1606538548.060000


==> result/multi/nfs/real/3/time_pipeline_12_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606538032.911000, 1606538099.580000, 1606538099.580000, 1606538104.426000, 1606538104.426000, 1606538223.439000
1606538223.466000, 1606538241.929000, 1606538241.929000, 1606538247.283000, 1606538247.283000, 1606538335.925000
1606538335.943000, 1606538410.050000, 1606538410.050000, 1606538415.655000, 1606538415.655000, 1606538532.533000


==> result/multi/nfs/real/3/time_pipeline_12_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606538032.912000, 1606538099.582000, 1606538099.582000, 1606538104.809000, 1606538104.809000, 1606538226.863000
1606538226.879000, 1606538242.484000, 1606538242.484000, 1606538247.972000, 1606538247.972000, 1606538373.186000
1606538373.201000, 1606538411.597000, 1606538411.597000, 1606538417.028000, 1606538417.028000, 1606538509.413000


==> result/multi/nfs/real/3/time_pipeline_12_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606538032.914000, 1606538099.587000, 1606538099.587000, 1606538104.412000, 1606538104.412000, 1606538246.661000
1606538246.675000, 1606538248.637000, 1606538248.637000, 1606538254.164000, 1606538254.164000, 1606538410.267000
1606538410.280000, 1606538416.220000, 1606538416.220000, 1606538421.950000, 1606538421.950000, 1606538551.974000


==> result/multi/nfs/real/3/time_pipeline_13_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606538578.819000, 1606538650.784000, 1606538650.784000, 1606538655.741000, 1606538655.741000, 1606538811.023000
1606538811.036000, 1606538828.395000, 1606538828.395000, 1606538833.543000, 1606538833.543000, 1606538939.010000
1606538939.027000, 1606538963.745000, 1606538963.745000, 1606538968.970000, 1606538968.970000, 1606539084.634000


==> result/multi/nfs/real/3/time_pipeline_13_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606538578.831000, 1606538651.026000, 1606538651.026000, 1606538656.087000, 1606538656.087000, 1606538810.490000
1606538810.505000, 1606538828.130000, 1606538828.130000, 1606538833.367000, 1606538833.367000, 1606538939.008000
1606538939.025000, 1606538964.326000, 1606538964.326000, 1606538969.815000, 1606538969.815000, 1606539074.441000


==> result/multi/nfs/real/3/time_pipeline_13_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606538578.832000, 1606538651.026000, 1606538651.026000, 1606538656.406000, 1606538656.406000, 1606538817.052000
1606538817.066000, 1606538830.468000, 1606538830.468000, 1606538836.216000, 1606538836.216000, 1606538956.038000
1606538956.056000, 1606538968.074000, 1606538968.074000, 1606538973.485000, 1606538973.485000, 1606539110.826000


==> result/multi/nfs/real/3/time_pipeline_13_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606538578.835000, 1606538651.026000, 1606538651.026000, 1606538655.858000, 1606538655.858000, 1606538808.878000
1606538808.890000, 1606538827.916000, 1606538827.916000, 1606538833.131000, 1606538833.131000, 1606538936.071000
1606538936.086000, 1606538964.499000, 1606538964.499000, 1606538969.727000, 1606538969.727000, 1606539071.535000


==> result/multi/nfs/real/3/time_pipeline_13_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606538578.834000, 1606538651.030000, 1606538651.030000, 1606538655.887000, 1606538655.887000, 1606538773.893000
1606538773.913000, 1606538827.701000, 1606538827.701000, 1606538833.222000, 1606538833.222000, 1606538936.823000
1606538936.838000, 1606538964.459000, 1606538964.459000, 1606538969.677000, 1606538969.677000, 1606539110.970000


==> result/multi/nfs/real/3/time_pipeline_13_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606538578.819000, 1606538650.887000, 1606538650.887000, 1606538655.752000, 1606538655.752000, 1606538772.398000
1606538772.413000, 1606538827.539000, 1606538827.539000, 1606538832.776000, 1606538832.776000, 1606538974.288000
1606538974.303000, 1606539085.484000, 1606539085.484000, 1606539091.373000, 1606539091.373000, 1606539131.195000


==> result/multi/nfs/real/3/time_pipeline_13_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606538578.819000, 1606538650.814000, 1606538650.814000, 1606538655.725000, 1606538655.725000, 1606538785.314000
1606538785.329000, 1606538827.714000, 1606538827.714000, 1606538832.998000, 1606538832.998000, 1606538935.246000
1606538935.266000, 1606538964.461000, 1606538964.461000, 1606538969.821000, 1606538969.821000, 1606539077.906000


==> result/multi/nfs/real/3/time_pipeline_13_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606538578.820000, 1606538650.883000, 1606538650.883000, 1606538655.751000, 1606538655.751000, 1606538838.325000
1606538838.338000, 1606538949.385000, 1606538949.385000, 1606538954.202000, 1606538954.202000, 1606539058.617000
1606539058.633000, 1606539087.883000, 1606539087.883000, 1606539092.697000, 1606539092.697000, 1606539131.611000


==> result/multi/nfs/real/3/time_pipeline_13_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606538578.822000, 1606538650.920000, 1606538650.920000, 1606538656.196000, 1606538656.196000, 1606538811.932000
1606538811.946000, 1606538828.844000, 1606538828.844000, 1606538834.076000, 1606538834.076000, 1606538939.094000
1606538939.118000, 1606538964.522000, 1606538964.522000, 1606538969.773000, 1606538969.773000, 1606539074.442000


==> result/multi/nfs/real/3/time_pipeline_13_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606538578.824000, 1606538650.911000, 1606538650.911000, 1606538655.746000, 1606538655.746000, 1606538823.258000
1606538823.274000, 1606538831.375000, 1606538831.375000, 1606538837.203000, 1606538837.203000, 1606538953.167000
1606538953.181000, 1606538967.332000, 1606538967.332000, 1606538972.725000, 1606538972.725000, 1606539093.487000


==> result/multi/nfs/real/3/time_pipeline_13_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606538578.826000, 1606538651.020000, 1606538651.020000, 1606538656.410000, 1606538656.410000, 1606538816.725000
1606538816.740000, 1606538830.397000, 1606538830.397000, 1606538836.006000, 1606538836.006000, 1606538955.808000
1606538955.823000, 1606538968.067000, 1606538968.067000, 1606538973.443000, 1606538973.443000, 1606539137.425000


==> result/multi/nfs/real/3/time_pipeline_13_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606538578.828000, 1606538651.029000, 1606538651.029000, 1606538655.863000, 1606538655.863000, 1606538809.672000
1606538809.689000, 1606538827.916000, 1606538827.916000, 1606538833.102000, 1606538833.102000, 1606538935.250000
1606538935.267000, 1606538964.489000, 1606538964.489000, 1606538969.708000, 1606538969.708000, 1606539136.476000


==> result/multi/nfs/real/3/time_pipeline_13_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606538578.830000, 1606538651.032000, 1606538651.032000, 1606538655.875000, 1606538655.875000, 1606538809.679000
1606538809.695000, 1606538827.918000, 1606538827.918000, 1606538833.096000, 1606538833.096000, 1606538942.470000
1606538942.485000, 1606538964.771000, 1606538964.771000, 1606538970.126000, 1606538970.126000, 1606539083.705000


==> result/multi/nfs/real/3/time_pipeline_14_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606539154.466000, 1606539232.083000, 1606539232.083000, 1606539236.827000, 1606539236.827000, 1606539449.832000
1606539449.846000, 1606539533.584000, 1606539533.584000, 1606539539.237000, 1606539539.237000, 1606539600.855000
1606539600.904000, 1606539673.854000, 1606539673.854000, 1606539678.796000, 1606539678.796000, 1606539709.526000


==> result/multi/nfs/real/3/time_pipeline_14_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606539154.475000, 1606539232.190000, 1606539232.190000, 1606539237.138000, 1606539237.138000, 1606539373.593000
1606539373.610000, 1606539388.357000, 1606539388.357000, 1606539393.597000, 1606539393.597000, 1606539534.023000
1606539534.059000, 1606539553.538000, 1606539553.538000, 1606539558.934000, 1606539558.934000, 1606539673.553000


==> result/multi/nfs/real/3/time_pipeline_14_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606539154.476000, 1606539232.190000, 1606539232.190000, 1606539237.350000, 1606539237.350000, 1606539373.458000
1606539373.476000, 1606539388.211000, 1606539388.211000, 1606539393.730000, 1606539393.730000, 1606539534.039000
1606539534.066000, 1606539553.541000, 1606539553.541000, 1606539558.778000, 1606539558.778000, 1606539686.526000


==> result/multi/nfs/real/3/time_pipeline_14_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606539154.479000, 1606539232.192000, 1606539232.192000, 1606539237.372000, 1606539237.372000, 1606539392.335000
1606539392.346000, 1606539398.478000, 1606539398.478000, 1606539403.496000, 1606539403.496000, 1606539533.901000
1606539533.929000, 1606539552.775000, 1606539552.775000, 1606539558.051000, 1606539558.051000, 1606539624.102000


==> result/multi/nfs/real/3/time_pipeline_14_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606539154.480000, 1606539232.195000, 1606539232.195000, 1606539236.935000, 1606539236.935000, 1606539372.653000
1606539372.677000, 1606539388.283000, 1606539388.283000, 1606539393.661000, 1606539393.661000, 1606539534.028000
1606539534.061000, 1606539553.541000, 1606539553.541000, 1606539558.745000, 1606539558.745000, 1606539664.819000


==> result/multi/nfs/real/3/time_pipeline_14_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606539154.481000, 1606539232.194000, 1606539232.194000, 1606539237.280000, 1606539237.280000, 1606539375.300000
1606539375.314000, 1606539389.220000, 1606539389.220000, 1606539394.452000, 1606539394.452000, 1606539534.003000
1606539534.018000, 1606539553.478000, 1606539553.478000, 1606539558.686000, 1606539558.686000, 1606539652.320000


==> result/multi/nfs/real/3/time_pipeline_14_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606539154.466000, 1606539232.036000, 1606539232.036000, 1606539236.785000, 1606539236.785000, 1606539328.321000
1606539328.335000, 1606539384.772000, 1606539384.772000, 1606539389.995000, 1606539389.995000, 1606539449.631000
1606539449.647000, 1606539533.564000, 1606539533.564000, 1606539539.188000, 1606539539.188000, 1606539600.577000


==> result/multi/nfs/real/3/time_pipeline_14_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606539154.467000, 1606539232.083000, 1606539232.083000, 1606539237.022000, 1606539237.022000, 1606539378.325000
1606539378.339000, 1606539389.996000, 1606539389.996000, 1606539395.272000, 1606539395.272000, 1606539533.891000
1606539533.930000, 1606539553.046000, 1606539553.046000, 1606539558.430000, 1606539558.430000, 1606539659.759000


==> result/multi/nfs/real/3/time_pipeline_14_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606539154.466000, 1606539232.039000, 1606539232.039000, 1606539236.788000, 1606539236.788000, 1606539401.462000
1606539401.475000, 1606539522.437000, 1606539522.437000, 1606539526.862000, 1606539526.862000, 1606539605.650000
1606539605.679000, 1606539674.034000, 1606539674.034000, 1606539678.571000, 1606539678.571000, 1606539709.214000


==> result/multi/nfs/real/3/time_pipeline_14_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606539154.468000, 1606539232.100000, 1606539232.100000, 1606539236.842000, 1606539236.842000, 1606539372.653000
1606539372.677000, 1606539388.286000, 1606539388.286000, 1606539393.509000, 1606539393.509000, 1606539534.030000
1606539534.064000, 1606539553.543000, 1606539553.543000, 1606539558.752000, 1606539558.752000, 1606539706.134000


==> result/multi/nfs/real/3/time_pipeline_14_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606539154.470000, 1606539232.110000, 1606539232.110000, 1606539237.581000, 1606539237.581000, 1606539391.070000
1606539391.083000, 1606539394.514000, 1606539394.514000, 1606539400.194000, 1606539400.194000, 1606539533.900000
1606539533.924000, 1606539548.987000, 1606539548.987000, 1606539554.210000, 1606539554.210000, 1606539600.857000


==> result/multi/nfs/real/3/time_pipeline_14_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606539154.471000, 1606539232.130000, 1606539232.130000, 1606539237.432000, 1606539237.432000, 1606539385.979000
1606539385.993000, 1606539390.879000, 1606539390.879000, 1606539396.163000, 1606539396.163000, 1606539533.893000
1606539533.929000, 1606539553.062000, 1606539553.062000, 1606539558.676000, 1606539558.676000, 1606539647.278000


==> result/multi/nfs/real/3/time_pipeline_14_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606539154.472000, 1606539232.151000, 1606539232.151000, 1606539237.102000, 1606539237.102000, 1606539372.653000
1606539372.678000, 1606539388.110000, 1606539388.110000, 1606539393.299000, 1606539393.299000, 1606539540.101000
1606539540.115000, 1606539554.629000, 1606539554.629000, 1606539560.216000, 1606539560.216000, 1606539673.842000


==> result/multi/nfs/real/3/time_pipeline_14_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606539154.474000, 1606539232.190000, 1606539232.190000, 1606539237.047000, 1606539237.047000, 1606539374.007000
1606539374.022000, 1606539388.655000, 1606539388.655000, 1606539393.865000, 1606539393.865000, 1606539534.026000
1606539534.060000, 1606539553.538000, 1606539553.538000, 1606539558.737000, 1606539558.737000, 1606539667.322000


==> result/multi/nfs/real/3/time_pipeline_15_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606539727.822000, 1606539810.966000, 1606539810.966000, 1606539815.782000, 1606539815.782000, 1606539987.749000
1606539987.763000, 1606540004.935000, 1606540004.935000, 1606540010.165000, 1606540010.165000, 1606540231.116000
1606540231.130000, 1606540244.663000, 1606540244.663000, 1606540249.871000, 1606540249.871000, 1606540372.052000


==> result/multi/nfs/real/3/time_pipeline_15_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606539727.832000, 1606539811.166000, 1606539811.166000, 1606539815.934000, 1606539815.934000, 1606539982.416000
1606539982.436000, 1606540002.716000, 1606540002.716000, 1606540008.029000, 1606540008.029000, 1606540229.178000
1606540229.195000, 1606540244.337000, 1606540244.337000, 1606540249.612000, 1606540249.612000, 1606540372.042000


==> result/multi/nfs/real/3/time_pipeline_15_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606539727.836000, 1606539811.166000, 1606539811.166000, 1606539815.913000, 1606539815.913000, 1606539931.754000
1606539931.770000, 1606539981.663000, 1606539981.663000, 1606539986.738000, 1606539986.738000, 1606540067.499000
1606540067.515000, 1606540149.660000, 1606540149.660000, 1606540154.443000, 1606540154.443000, 1606540210.127000


==> result/multi/nfs/real/3/time_pipeline_15_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606539727.838000, 1606539811.168000, 1606539811.168000, 1606539815.918000, 1606539815.918000, 1606539928.520000
1606539928.536000, 1606539981.661000, 1606539981.661000, 1606539986.688000, 1606539986.688000, 1606540070.223000
1606540070.238000, 1606540149.659000, 1606540149.659000, 1606540154.438000, 1606540154.438000, 1606540229.126000


==> result/multi/nfs/real/3/time_pipeline_15_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606539727.836000, 1606539811.166000, 1606539811.166000, 1606539816.264000, 1606539816.264000, 1606539983.049000
1606539983.069000, 1606540003.055000, 1606540003.055000, 1606540008.335000, 1606540008.335000, 1606540229.153000
1606540229.174000, 1606540244.337000, 1606540244.337000, 1606540249.815000, 1606540249.815000, 1606540372.049000


==> result/multi/nfs/real/3/time_pipeline_15_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606539727.838000, 1606539811.172000, 1606539811.172000, 1606539815.938000, 1606539815.938000, 1606539982.417000
1606539982.437000, 1606540002.727000, 1606540002.727000, 1606540007.939000, 1606540007.939000, 1606540229.183000
1606540229.204000, 1606540244.310000, 1606540244.310000, 1606540249.207000, 1606540249.207000, 1606540372.046000


==> result/multi/nfs/real/3/time_pipeline_15_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606539727.842000, 1606539811.172000, 1606539811.172000, 1606539816.599000, 1606539816.599000, 1606539982.553000
1606539982.573000, 1606540002.825000, 1606540002.825000, 1606540007.991000, 1606540007.991000, 1606540229.244000
1606540229.272000, 1606540244.370000, 1606540244.370000, 1606540249.295000, 1606540249.295000, 1606540372.042000


==> result/multi/nfs/real/3/time_pipeline_15_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606539727.822000, 1606539811.008000, 1606539811.008000, 1606539815.776000, 1606539815.776000, 1606539982.303000
1606539982.317000, 1606540000.897000, 1606540000.897000, 1606540006.010000, 1606540006.010000, 1606540144.239000
1606540144.256000, 1606540151.341000, 1606540151.341000, 1606540155.998000, 1606540155.998000, 1606540210.620000


==> result/multi/nfs/real/3/time_pipeline_15_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606539727.822000, 1606539810.970000, 1606539810.970000, 1606539815.729000, 1606539815.729000, 1606539964.968000
1606539964.985000, 1606539981.666000, 1606539981.666000, 1606539986.870000, 1606539986.870000, 1606540077.184000
1606540077.200000, 1606540149.664000, 1606540149.664000, 1606540154.446000, 1606540154.446000, 1606540215.216000


==> result/multi/nfs/real/3/time_pipeline_15_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606539727.823000, 1606539810.894000, 1606539810.894000, 1606539816.062000, 1606539816.062000, 1606539982.721000
1606539982.742000, 1606540002.906000, 1606540002.906000, 1606540008.314000, 1606540008.314000, 1606540229.244000
1606540229.272000, 1606540244.363000, 1606540244.363000, 1606540249.263000, 1606540249.263000, 1606540372.043000


==> result/multi/nfs/real/3/time_pipeline_15_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606539727.825000, 1606539811.030000, 1606539811.030000, 1606539815.759000, 1606539815.759000, 1606539893.118000
1606539893.132000, 1606539981.140000, 1606539981.140000, 1606539986.121000, 1606539986.121000, 1606540089.955000
1606540089.971000, 1606540149.663000, 1606540149.663000, 1606540154.549000, 1606540154.549000, 1606540210.127000


==> result/multi/nfs/real/3/time_pipeline_15_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606539727.827000, 1606539811.102000, 1606539811.102000, 1606539816.048000, 1606539816.048000, 1606539982.568000
1606539982.585000, 1606540002.729000, 1606540002.729000, 1606540007.976000, 1606540007.976000, 1606540229.244000
1606540229.272000, 1606540244.353000, 1606540244.353000, 1606540249.238000, 1606540249.238000, 1606540372.040000


==> result/multi/nfs/real/3/time_pipeline_15_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606539727.828000, 1606539811.090000, 1606539811.090000, 1606539816.125000, 1606539816.125000, 1606539982.895000
1606539982.915000, 1606540002.999000, 1606540002.999000, 1606540008.600000, 1606540008.600000, 1606540229.152000
1606540229.174000, 1606540244.310000, 1606540244.310000, 1606540249.478000, 1606540249.478000, 1606540372.029000


==> result/multi/nfs/real/3/time_pipeline_15_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606539727.831000, 1606539811.166000, 1606539811.166000, 1606539816.352000, 1606539816.352000, 1606539982.442000
1606539982.459000, 1606540001.850000, 1606540001.850000, 1606540006.950000, 1606540006.950000, 1606540229.146000
1606540229.168000, 1606540243.306000, 1606540243.306000, 1606540248.674000, 1606540248.674000, 1606540372.261000


==> result/multi/nfs/real/3/time_pipeline_15_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606539727.830000, 1606539811.159000, 1606539811.159000, 1606539816.339000, 1606539816.339000, 1606539982.415000
1606539982.436000, 1606540002.659000, 1606540002.659000, 1606540008.066000, 1606540008.066000, 1606540229.138000
1606540229.156000, 1606540244.198000, 1606540244.198000, 1606540249.064000, 1606540249.064000, 1606540372.179000


==> result/multi/nfs/real/3/time_pipeline_16_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606540391.651000, 1606540480.461000, 1606540480.461000, 1606540485.249000, 1606540485.249000, 1606540690.941000
1606540690.955000, 1606540818.273000, 1606540818.273000, 1606540823.238000, 1606540823.238000, 1606541074.220000
1606541074.263000, 1606541077.377000, 1606541077.377000, 1606541082.015000, 1606541082.015000, 1606541103.614000


==> result/multi/nfs/real/3/time_pipeline_16_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606540391.660000, 1606540480.493000, 1606540480.493000, 1606540485.278000, 1606540485.278000, 1606540665.767000
1606540665.781000, 1606540682.930000, 1606540682.930000, 1606540688.269000, 1606540688.269000, 1606541074.225000
1606541074.237000, 1606541077.428000, 1606541077.428000, 1606541082.402000, 1606541082.402000, 1606541104.456000


==> result/multi/nfs/real/3/time_pipeline_16_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606540391.660000, 1606540480.511000, 1606540480.511000, 1606540485.293000, 1606540485.293000, 1606540654.678000
1606540654.694000, 1606540682.877000, 1606540682.877000, 1606540688.440000, 1606540688.440000, 1606540867.721000
1606540867.745000, 1606540891.757000, 1606540891.757000, 1606540897.490000, 1606540897.490000, 1606541071.176000


==> result/multi/nfs/real/3/time_pipeline_16_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606540391.663000, 1606540480.511000, 1606540480.511000, 1606540485.782000, 1606540485.782000, 1606540683.667000
1606540683.699000, 1606540727.145000, 1606540727.145000, 1606540732.173000, 1606540732.173000, 1606540874.592000
1606540874.609000, 1606540893.058000, 1606540893.058000, 1606540899.079000, 1606540899.079000, 1606541071.176000


==> result/multi/nfs/real/3/time_pipeline_16_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606540391.664000, 1606540480.521000, 1606540480.521000, 1606540485.271000, 1606540485.271000, 1606540633.865000
1606540633.885000, 1606540682.879000, 1606540682.879000, 1606540688.203000, 1606540688.203000, 1606540867.545000
1606540867.559000, 1606540891.403000, 1606540891.403000, 1606540897.134000, 1606540897.134000, 1606541071.186000


==> result/multi/nfs/real/3/time_pipeline_16_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606540391.666000, 1606540480.521000, 1606540480.521000, 1606540485.306000, 1606540485.306000, 1606540683.667000
1606540683.694000, 1606540726.977000, 1606540726.977000, 1606540732.084000, 1606540732.084000, 1606540874.590000
1606540874.607000, 1606540893.059000, 1606540893.059000, 1606540899.119000, 1606540899.119000, 1606541071.176000


==> result/multi/nfs/real/3/time_pipeline_16_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606540391.667000, 1606540480.526000, 1606540480.526000, 1606540485.276000, 1606540485.276000, 1606540650.810000
1606540650.827000, 1606540682.879000, 1606540682.879000, 1606540688.485000, 1606540688.485000, 1606540867.634000
1606540867.647000, 1606540891.327000, 1606540891.327000, 1606540897.007000, 1606540897.007000, 1606540935.161000


==> result/multi/nfs/real/3/time_pipeline_16_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606540391.667000, 1606540480.525000, 1606540480.525000, 1606540485.273000, 1606540485.273000, 1606540633.865000
1606540633.885000, 1606540682.878000, 1606540682.878000, 1606540688.458000, 1606540688.458000, 1606540867.692000
1606540867.725000, 1606540891.757000, 1606540891.757000, 1606540897.504000, 1606540897.504000, 1606541071.176000


==> result/multi/nfs/real/3/time_pipeline_16_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606540391.651000, 1606540480.469000, 1606540480.469000, 1606540485.898000, 1606540485.898000, 1606540683.667000
1606540683.698000, 1606540725.786000, 1606540725.786000, 1606540730.491000, 1606540730.491000, 1606540867.721000
1606540867.745000, 1606540891.737000, 1606540891.737000, 1606540897.477000, 1606540897.477000, 1606541071.245000


==> result/multi/nfs/real/3/time_pipeline_16_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606540391.651000, 1606540480.446000, 1606540480.446000, 1606540485.800000, 1606540485.800000, 1606540683.668000
1606540683.699000, 1606540726.213000, 1606540726.213000, 1606540731.102000, 1606540731.102000, 1606540867.911000
1606540867.941000, 1606540891.762000, 1606540891.762000, 1606540897.496000, 1606540897.496000, 1606541071.176000


==> result/multi/nfs/real/3/time_pipeline_16_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606540391.652000, 1606540480.446000, 1606540480.446000, 1606540485.230000, 1606540485.230000, 1606540632.332000
1606540632.356000, 1606540682.879000, 1606540682.879000, 1606540688.292000, 1606540688.292000, 1606540867.692000
1606540867.725000, 1606540891.753000, 1606540891.753000, 1606540897.491000, 1606540897.491000, 1606541071.176000


==> result/multi/nfs/real/3/time_pipeline_16_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606540391.652000, 1606540480.363000, 1606540480.363000, 1606540485.175000, 1606540485.175000, 1606540632.331000
1606540632.356000, 1606540682.879000, 1606540682.879000, 1606540688.330000, 1606540688.330000, 1606540867.692000
1606540867.726000, 1606540891.753000, 1606540891.753000, 1606540897.517000, 1606540897.517000, 1606541071.176000


==> result/multi/nfs/real/3/time_pipeline_16_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606540391.653000, 1606540480.436000, 1606540480.436000, 1606540485.261000, 1606540485.261000, 1606540650.806000
1606540650.822000, 1606540682.879000, 1606540682.879000, 1606540688.618000, 1606540688.618000, 1606540867.692000
1606540867.725000, 1606540891.757000, 1606540891.757000, 1606540897.508000, 1606540897.508000, 1606541071.176000


==> result/multi/nfs/real/3/time_pipeline_16_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606540391.655000, 1606540480.461000, 1606540480.461000, 1606540485.242000, 1606540485.242000, 1606540683.667000
1606540683.695000, 1606540727.147000, 1606540727.147000, 1606540732.569000, 1606540732.569000, 1606540879.707000
1606540879.721000, 1606540893.710000, 1606540893.710000, 1606540899.956000, 1606540899.956000, 1606541071.176000


==> result/multi/nfs/real/3/time_pipeline_16_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606540391.660000, 1606540480.495000, 1606540480.495000, 1606540485.486000, 1606540485.486000, 1606540683.667000
1606540683.699000, 1606540727.151000, 1606540727.151000, 1606540732.007000, 1606540732.007000, 1606540874.585000
1606540874.602000, 1606540893.056000, 1606540893.056000, 1606540899.070000, 1606540899.070000, 1606541071.176000


==> result/multi/nfs/real/3/time_pipeline_16_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606540391.658000, 1606540480.493000, 1606540480.493000, 1606540485.275000, 1606540485.275000, 1606540650.802000
1606540650.820000, 1606540682.879000, 1606540682.879000, 1606540688.580000, 1606540688.580000, 1606540867.692000
1606540867.725000, 1606540891.757000, 1606540891.757000, 1606540897.512000, 1606540897.512000, 1606541071.176000


==> result/multi/nfs/real/3/time_pipeline_17_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606541125.386000, 1606541219.624000, 1606541219.624000, 1606541225.308000, 1606541225.308000, 1606541429.115000
1606541429.141000, 1606541454.787000, 1606541454.787000, 1606541460.512000, 1606541460.512000, 1606541645.752000
1606541645.766000, 1606541661.342000, 1606541661.342000, 1606541667.754000, 1606541667.754000, 1606541885.160000


==> result/multi/nfs/real/3/time_pipeline_17_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606541125.400000, 1606541219.777000, 1606541219.777000, 1606541224.996000, 1606541224.996000, 1606541428.819000
1606541428.842000, 1606541454.703000, 1606541454.703000, 1606541460.435000, 1606541460.435000, 1606541662.594000
1606541662.617000, 1606541707.415000, 1606541707.415000, 1606541712.304000, 1606541712.304000, 1606541835.294000


==> result/multi/nfs/real/3/time_pipeline_17_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606541125.402000, 1606541219.788000, 1606541219.788000, 1606541225.215000, 1606541225.215000, 1606541428.822000
1606541428.844000, 1606541454.763000, 1606541454.763000, 1606541460.527000, 1606541460.527000, 1606541655.196000
1606541655.210000, 1606541671.126000, 1606541671.126000, 1606541676.929000, 1606541676.929000, 1606541809.259000


==> result/multi/nfs/real/3/time_pipeline_17_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606541125.401000, 1606541219.788000, 1606541219.788000, 1606541224.962000, 1606541224.962000, 1606541424.219000
1606541424.234000, 1606541454.581000, 1606541454.581000, 1606541460.380000, 1606541460.380000, 1606541662.593000
1606541662.610000, 1606541707.413000, 1606541707.413000, 1606541712.346000, 1606541712.346000, 1606541813.183000


==> result/multi/nfs/real/3/time_pipeline_17_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606541125.402000, 1606541219.788000, 1606541219.788000, 1606541224.959000, 1606541224.959000, 1606541491.917000
1606541491.931000, 1606541510.043000, 1606541510.043000, 1606541514.593000, 1606541514.593000, 1606541700.123000
1606541700.137000, 1606541775.959000, 1606541775.959000, 1606541780.861000, 1606541780.861000, 1606541872.480000


==> result/multi/nfs/real/3/time_pipeline_17_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606541125.402000, 1606541219.788000, 1606541219.788000, 1606541224.959000, 1606541224.959000, 1606541509.509000
1606541509.525000, 1606541645.987000, 1606541645.987000, 1606541652.066000, 1606541652.066000, 1606541755.649000
1606541755.716000, 1606541813.588000, 1606541813.588000, 1606541819.492000, 1606541819.492000, 1606541878.983000


==> result/multi/nfs/real/3/time_pipeline_17_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606541125.405000, 1606541219.791000, 1606541219.791000, 1606541225.562000, 1606541225.562000, 1606541429.418000
1606541429.434000, 1606541454.796000, 1606541454.796000, 1606541460.622000, 1606541460.622000, 1606541665.556000
1606541665.565000, 1606541755.072000, 1606541755.072000, 1606541761.003000, 1606541761.003000, 1606541857.591000


==> result/multi/nfs/real/3/time_pipeline_17_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606541125.408000, 1606541219.791000, 1606541219.791000, 1606541225.699000, 1606541225.699000, 1606541429.928000
1606541429.939000, 1606541454.884000, 1606541454.884000, 1606541460.570000, 1606541460.570000, 1606541661.226000
1606541661.240000, 1606541705.921000, 1606541705.921000, 1606541711.131000, 1606541711.131000, 1606541809.268000


==> result/multi/nfs/real/3/time_pipeline_17_17.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606541125.406000, 1606541219.794000, 1606541219.794000, 1606541224.985000, 1606541224.985000, 1606541418.298000
1606541418.313000, 1606541454.555000, 1606541454.555000, 1606541460.312000, 1606541460.312000, 1606541556.428000
1606541556.441000, 1606541647.012000, 1606541647.012000, 1606541651.930000, 1606541651.930000, 1606541755.657000


==> result/multi/nfs/real/3/time_pipeline_17_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606541125.386000, 1606541219.606000, 1606541219.606000, 1606541225.030000, 1606541225.030000, 1606541428.756000
1606541428.771000, 1606541454.735000, 1606541454.735000, 1606541460.446000, 1606541460.446000, 1606541662.597000
1606541662.618000, 1606541707.427000, 1606541707.427000, 1606541712.337000, 1606541712.337000, 1606541829.278000


==> result/multi/nfs/real/3/time_pipeline_17_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606541125.386000, 1606541219.580000, 1606541219.580000, 1606541224.983000, 1606541224.983000, 1606541423.644000
1606541423.659000, 1606541454.566000, 1606541454.566000, 1606541460.334000, 1606541460.334000, 1606541553.211000
1606541553.225000, 1606541646.392000, 1606541646.392000, 1606541651.537000, 1606541651.537000, 1606541751.387000


==> result/multi/nfs/real/3/time_pipeline_17_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606541125.387000, 1606541219.633000, 1606541219.633000, 1606541225.511000, 1606541225.511000, 1606541429.421000
1606541429.442000, 1606541454.817000, 1606541454.817000, 1606541460.600000, 1606541460.600000, 1606541664.529000
1606541664.543000, 1606541708.268000, 1606541708.268000, 1606541713.481000, 1606541713.481000, 1606541846.581000


==> result/multi/nfs/real/3/time_pipeline_17_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606541125.389000, 1606541219.582000, 1606541219.582000, 1606541224.884000, 1606541224.884000, 1606541372.113000
1606541372.132000, 1606541449.415000, 1606541449.415000, 1606541454.151000, 1606541454.151000, 1606541509.432000
1606541509.447000, 1606541645.953000, 1606541645.953000, 1606541650.934000, 1606541650.934000, 1606541754.869000


==> result/multi/nfs/real/3/time_pipeline_17_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606541125.390000, 1606541219.633000, 1606541219.633000, 1606541224.890000, 1606541224.890000, 1606541371.821000
1606541371.838000, 1606541449.363000, 1606541449.363000, 1606541454.742000, 1606541454.742000, 1606541544.437000
1606541544.451000, 1606541646.411000, 1606541646.411000, 1606541651.181000, 1606541651.181000, 1606541744.016000


==> result/multi/nfs/real/3/time_pipeline_17_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606541125.393000, 1606541219.718000, 1606541219.718000, 1606541225.226000, 1606541225.226000, 1606541428.822000
1606541428.844000, 1606541454.764000, 1606541454.764000, 1606541460.533000, 1606541460.533000, 1606541809.261000
1606541809.275000, 1606541836.820000, 1606541836.820000, 1606541841.165000, 1606541841.165000, 1606541879.525000


==> result/multi/nfs/real/3/time_pipeline_17_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606541125.394000, 1606541219.720000, 1606541219.720000, 1606541225.437000, 1606541225.437000, 1606541431.431000
1606541431.446000, 1606541455.019000, 1606541455.019000, 1606541461.241000, 1606541461.241000, 1606541670.752000
1606541670.767000, 1606541755.662000, 1606541755.662000, 1606541761.780000, 1606541761.780000, 1606541843.202000


==> result/multi/nfs/real/3/time_pipeline_17_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606541125.397000, 1606541219.788000, 1606541219.788000, 1606541224.941000, 1606541224.941000, 1606541371.953000
1606541371.968000, 1606541449.398000, 1606541449.398000, 1606541454.336000, 1606541454.336000, 1606541509.426000
1606541509.442000, 1606541645.939000, 1606541645.939000, 1606541650.890000, 1606541650.890000, 1606541755.569000


==> result/multi/nfs/real/3/time_pipeline_18_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606541907.101000, 1606542006.767000, 1606542006.767000, 1606542011.950000, 1606542011.950000, 1606542240.559000
1606542240.606000, 1606542268.324000, 1606542268.324000, 1606542273.780000, 1606542273.780000, 1606542464.972000
1606542465.007000, 1606542498.834000, 1606542498.834000, 1606542504.264000, 1606542504.264000, 1606542717.727000


==> result/multi/nfs/real/3/time_pipeline_18_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606541907.114000, 1606542007.068000, 1606542007.068000, 1606542012.250000, 1606542012.250000, 1606542240.559000
1606542240.610000, 1606542268.536000, 1606542268.536000, 1606542274.332000, 1606542274.332000, 1606542474.033000
1606542474.064000, 1606542498.932000, 1606542498.932000, 1606542504.449000, 1606542504.449000, 1606542720.526000


==> result/multi/nfs/real/3/time_pipeline_18_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606541907.119000, 1606542007.068000, 1606542007.068000, 1606542012.689000, 1606542012.689000, 1606542240.559000
1606542240.611000, 1606542268.556000, 1606542268.556000, 1606542273.911000, 1606542273.911000, 1606542464.972000
1606542465.007000, 1606542498.904000, 1606542498.904000, 1606542504.534000, 1606542504.534000, 1606542720.520000


==> result/multi/nfs/real/3/time_pipeline_18_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606541907.115000, 1606542007.068000, 1606542007.068000, 1606542012.509000, 1606542012.509000, 1606542240.559000
1606542240.611000, 1606542268.328000, 1606542268.328000, 1606542274.001000, 1606542274.001000, 1606542474.027000
1606542474.059000, 1606542498.939000, 1606542498.939000, 1606542504.339000, 1606542504.339000, 1606542735.991000


==> result/multi/nfs/real/3/time_pipeline_18_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606541907.115000, 1606542007.068000, 1606542007.068000, 1606542012.262000, 1606542012.262000, 1606542240.579000
1606542240.613000, 1606542268.320000, 1606542268.320000, 1606542273.774000, 1606542273.774000, 1606542473.789000
1606542473.827000, 1606542498.873000, 1606542498.873000, 1606542504.297000, 1606542504.297000, 1606542719.617000


==> result/multi/nfs/real/3/time_pipeline_18_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606541907.118000, 1606542007.068000, 1606542007.068000, 1606542012.310000, 1606542012.310000, 1606542240.559000
1606542240.610000, 1606542268.255000, 1606542268.255000, 1606542273.735000, 1606542273.735000, 1606542464.972000
1606542465.007000, 1606542498.835000, 1606542498.835000, 1606542504.509000, 1606542504.509000, 1606542720.520000


==> result/multi/nfs/real/3/time_pipeline_18_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606541907.120000, 1606542007.068000, 1606542007.068000, 1606542012.659000, 1606542012.659000, 1606542240.559000
1606542240.606000, 1606542268.298000, 1606542268.298000, 1606542273.710000, 1606542273.710000, 1606542464.972000
1606542465.008000, 1606542498.818000, 1606542498.818000, 1606542504.243000, 1606542504.243000, 1606542709.907000


==> result/multi/nfs/real/3/time_pipeline_18_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606541907.124000, 1606542007.072000, 1606542007.072000, 1606542012.288000, 1606542012.288000, 1606542240.712000
1606542240.744000, 1606542268.577000, 1606542268.577000, 1606542273.936000, 1606542273.936000, 1606542474.034000
1606542474.077000, 1606542498.947000, 1606542498.947000, 1606542504.893000, 1606542504.893000, 1606542720.520000


==> result/multi/nfs/real/3/time_pipeline_18_17.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606541907.125000, 1606542007.073000, 1606542007.073000, 1606542012.308000, 1606542012.308000, 1606542240.812000
1606542240.846000, 1606542268.578000, 1606542268.578000, 1606542274.328000, 1606542274.328000, 1606542474.030000
1606542474.060000, 1606542498.933000, 1606542498.933000, 1606542504.297000, 1606542504.297000, 1606542720.557000


==> result/multi/nfs/real/3/time_pipeline_18_18.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606541907.125000, 1606542007.070000, 1606542007.070000, 1606542012.287000, 1606542012.287000, 1606542240.812000
1606542240.848000, 1606542268.579000, 1606542268.579000, 1606542274.198000, 1606542274.198000, 1606542473.798000
1606542473.823000, 1606542498.194000, 1606542498.194000, 1606542505.118000, 1606542505.118000, 1606542720.520000


==> result/multi/nfs/real/3/time_pipeline_18_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606541907.101000, 1606542006.821000, 1606542006.821000, 1606542012.035000, 1606542012.035000, 1606542240.559000
1606542240.610000, 1606542268.544000, 1606542268.544000, 1606542274.031000, 1606542274.031000, 1606542474.029000
1606542474.071000, 1606542498.947000, 1606542498.947000, 1606542504.566000, 1606542504.566000, 1606542720.526000


==> result/multi/nfs/real/3/time_pipeline_18_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606541907.101000, 1606542006.801000, 1606542006.801000, 1606542012.062000, 1606542012.062000, 1606542240.559000
1606542240.610000, 1606542268.545000, 1606542268.545000, 1606542273.530000, 1606542273.530000, 1606542464.972000
1606542465.006000, 1606542497.932000, 1606542497.932000, 1606542503.194000, 1606542503.194000, 1606542596.443000


==> result/multi/nfs/real/3/time_pipeline_18_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606541907.103000, 1606542006.855000, 1606542006.855000, 1606542012.061000, 1606542012.061000, 1606542240.559000
1606542240.606000, 1606542268.299000, 1606542268.299000, 1606542273.891000, 1606542273.891000, 1606542473.789000
1606542473.816000, 1606542498.222000, 1606542498.222000, 1606542503.440000, 1606542503.440000, 1606542685.642000


==> result/multi/nfs/real/3/time_pipeline_18_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606541907.104000, 1606542006.890000, 1606542006.890000, 1606542012.080000, 1606542012.080000, 1606542240.559000
1606542240.606000, 1606542268.319000, 1606542268.319000, 1606542273.774000, 1606542273.774000, 1606542464.972000
1606542465.001000, 1606542497.643000, 1606542497.643000, 1606542504.372000, 1606542504.372000, 1606542736.247000


==> result/multi/nfs/real/3/time_pipeline_18_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606541907.105000, 1606542006.890000, 1606542006.890000, 1606542012.078000, 1606542012.078000, 1606542240.559000
1606542240.606000, 1606542268.194000, 1606542268.194000, 1606542273.970000, 1606542273.970000, 1606542474.054000
1606542474.078000, 1606542498.940000, 1606542498.940000, 1606542504.271000, 1606542504.271000, 1606542717.767000


==> result/multi/nfs/real/3/time_pipeline_18_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606541907.107000, 1606542006.890000, 1606542006.890000, 1606542012.363000, 1606542012.363000, 1606542240.559000
1606542240.606000, 1606542268.515000, 1606542268.515000, 1606542273.920000, 1606542273.920000, 1606542474.024000
1606542474.066000, 1606542498.945000, 1606542498.945000, 1606542504.336000, 1606542504.336000, 1606542736.119000


==> result/multi/nfs/real/3/time_pipeline_18_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606541907.110000, 1606542007.068000, 1606542007.068000, 1606542012.481000, 1606542012.481000, 1606542240.559000
1606542240.611000, 1606542268.540000, 1606542268.540000, 1606542273.968000, 1606542273.968000, 1606542474.022000
1606542474.064000, 1606542498.947000, 1606542498.947000, 1606542504.526000, 1606542504.526000, 1606542720.520000


==> result/multi/nfs/real/3/time_pipeline_18_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606541907.110000, 1606542007.068000, 1606542007.068000, 1606542012.750000, 1606542012.750000, 1606542240.559000
1606542240.606000, 1606542268.236000, 1606542268.236000, 1606542273.976000, 1606542273.976000, 1606542474.025000
1606542474.055000, 1606542498.940000, 1606542498.940000, 1606542504.332000, 1606542504.332000, 1606542721.368000


==> result/multi/nfs/real/3/time_pipeline_19_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606542758.560000, 1606542863.838000, 1606542863.838000, 1606542869.443000, 1606542869.443000, 1606543057.211000
1606543057.240000, 1606543093.257000, 1606543093.257000, 1606543099.116000, 1606543099.116000, 1606543309.371000
1606543309.391000, 1606543326.500000, 1606543326.500000, 1606543331.857000, 1606543331.857000, 1606543414.223000


==> result/multi/nfs/real/3/time_pipeline_19_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606542758.574000, 1606542864.095000, 1606542864.095000, 1606542869.595000, 1606542869.595000, 1606543061.756000
1606543061.781000, 1606543092.522000, 1606543092.522000, 1606543098.205000, 1606543098.205000, 1606543352.154000
1606543352.171000, 1606543463.421000, 1606543463.421000, 1606543468.268000, 1606543468.268000, 1606543541.833000


==> result/multi/nfs/real/3/time_pipeline_19_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606542758.573000, 1606542864.095000, 1606542864.095000, 1606542869.645000, 1606542869.645000, 1606543061.646000
1606543061.673000, 1606543093.284000, 1606543093.284000, 1606543099.088000, 1606543099.088000, 1606543469.578000
1606543469.596000, 1606543473.631000, 1606543473.631000, 1606543478.874000, 1606543478.874000, 1606543586.925000


==> result/multi/nfs/real/3/time_pipeline_19_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606542758.574000, 1606542864.095000, 1606542864.095000, 1606542869.917000, 1606542869.917000, 1606543069.547000
1606543069.560000, 1606543094.367000, 1606543094.367000, 1606543100.232000, 1606543100.232000, 1606543319.038000
1606543319.073000, 1606543331.449000, 1606543331.449000, 1606543337.327000, 1606543337.327000, 1606543465.446000


==> result/multi/nfs/real/3/time_pipeline_19_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606542758.575000, 1606542864.095000, 1606542864.095000, 1606542869.332000, 1606542869.332000, 1606543057.210000
1606543057.240000, 1606543092.107000, 1606543092.107000, 1606543097.848000, 1606543097.848000, 1606543331.385000
1606543331.397000, 1606543336.498000, 1606543336.498000, 1606543341.775000, 1606543341.775000, 1606543465.446000


==> result/multi/nfs/real/3/time_pipeline_19_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606542758.576000, 1606542864.095000, 1606542864.095000, 1606542869.276000, 1606542869.276000, 1606543096.836000
1606543096.846000, 1606543098.492000, 1606543098.492000, 1606543104.060000, 1606543104.060000, 1606543322.711000
1606543322.724000, 1606543332.843000, 1606543332.843000, 1606543339.272000, 1606543339.272000, 1606543466.030000


==> result/multi/nfs/real/3/time_pipeline_19_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606542758.580000, 1606542864.095000, 1606542864.095000, 1606542869.326000, 1606542869.326000, 1606543070.525000
1606543070.540000, 1606543094.562000, 1606543094.562000, 1606543100.364000, 1606543100.364000, 1606543316.797000
1606543316.817000, 1606543330.833000, 1606543330.833000, 1606543336.902000, 1606543336.902000, 1606543588.302000


==> result/multi/nfs/real/3/time_pipeline_19_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606542758.581000, 1606542864.096000, 1606542864.096000, 1606542869.270000, 1606542869.270000, 1606543073.207000
1606543073.221000, 1606543094.873000, 1606543094.873000, 1606543100.621000, 1606543100.621000, 1606543318.395000
1606543318.413000, 1606543331.165000, 1606543331.165000, 1606543337.345000, 1606543337.345000, 1606543465.446000


==> result/multi/nfs/real/3/time_pipeline_19_17.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606542758.582000, 1606542864.096000, 1606542864.096000, 1606542869.525000, 1606542869.525000, 1606543061.556000
1606543061.587000, 1606543092.291000, 1606543092.291000, 1606543097.992000, 1606543097.992000, 1606543331.918000
1606543331.931000, 1606543336.946000, 1606543336.946000, 1606543342.591000, 1606543342.591000, 1606543465.481000


==> result/multi/nfs/real/3/time_pipeline_19_18.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606542758.583000, 1606542864.101000, 1606542864.101000, 1606542869.246000, 1606542869.246000, 1606543057.210000
1606543057.241000, 1606543092.234000, 1606543092.234000, 1606543097.852000, 1606543097.852000, 1606543316.776000
1606543316.792000, 1606543330.808000, 1606543330.808000, 1606543336.951000, 1606543336.951000, 1606543465.442000


==> result/multi/nfs/real/3/time_pipeline_19_19.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606542758.585000, 1606542864.100000, 1606542864.100000, 1606542869.276000, 1606542869.276000, 1606543092.722000
1606543092.736000, 1606543096.286000, 1606543096.286000, 1606543102.428000, 1606543102.428000, 1606543320.969000
1606543321.030000, 1606543332.224000, 1606543332.224000, 1606543338.569000, 1606543338.569000, 1606543465.447000


==> result/multi/nfs/real/3/time_pipeline_19_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606542758.560000, 1606542863.862000, 1606542863.862000, 1606542869.067000, 1606542869.067000, 1606543057.210000
1606543057.240000, 1606543093.259000, 1606543093.259000, 1606543099.205000, 1606543099.205000, 1606543312.093000
1606543312.113000, 1606543327.062000, 1606543327.062000, 1606543332.710000, 1606543332.710000, 1606543407.759000


==> result/multi/nfs/real/3/time_pipeline_19_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606542758.560000, 1606542863.819000, 1606542863.819000, 1606542869.039000, 1606542869.039000, 1606543056.338000
1606543056.358000, 1606543093.259000, 1606543093.259000, 1606543099.073000, 1606543099.073000, 1606543465.446000
1606543465.469000, 1606543467.975000, 1606543467.975000, 1606543473.986000, 1606543473.986000, 1606543559.429000


==> result/multi/nfs/real/3/time_pipeline_19_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606542758.561000, 1606542863.838000, 1606542863.838000, 1606542869.759000, 1606542869.759000, 1606543067.957000
1606543067.971000, 1606543093.960000, 1606543093.960000, 1606543099.765000, 1606543099.765000, 1606543314.357000
1606543314.381000, 1606543329.729000, 1606543329.729000, 1606543335.696000, 1606543335.696000, 1606543465.466000


==> result/multi/nfs/real/3/time_pipeline_19_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606542758.563000, 1606542863.874000, 1606542863.874000, 1606542869.098000, 1606542869.098000, 1606543056.339000
1606543056.359000, 1606543093.269000, 1606543093.269000, 1606543099.040000, 1606543099.040000, 1606543385.290000
1606543385.311000, 1606543465.236000, 1606543465.236000, 1606543470.199000, 1606543470.199000, 1606543559.049000


==> result/multi/nfs/real/3/time_pipeline_19_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606542758.565000, 1606542863.910000, 1606542863.910000, 1606542869.116000, 1606542869.116000, 1606543057.210000
1606543057.240000, 1606543093.258000, 1606543093.258000, 1606543099.078000, 1606543099.078000, 1606543471.888000
1606543471.907000, 1606543477.003000, 1606543477.003000, 1606543481.646000, 1606543481.646000, 1606543589.114000


==> result/multi/nfs/real/3/time_pipeline_19_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606542758.567000, 1606542864.020000, 1606542864.020000, 1606542869.217000, 1606542869.217000, 1606543057.210000
1606543057.240000, 1606543093.266000, 1606543093.266000, 1606543099.026000, 1606543099.026000, 1606543380.595000
1606543380.616000, 1606543465.186000, 1606543465.186000, 1606543470.345000, 1606543470.345000, 1606543559.242000


==> result/multi/nfs/real/3/time_pipeline_19_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606542758.568000, 1606542864.084000, 1606542864.084000, 1606542869.280000, 1606542869.280000, 1606543061.554000
1606543061.581000, 1606543093.282000, 1606543093.282000, 1606543099.107000, 1606543099.107000, 1606543311.427000
1606543311.447000, 1606543326.656000, 1606543326.656000, 1606543332.021000, 1606543332.021000, 1606543443.270000


==> result/multi/nfs/real/3/time_pipeline_19_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606542758.569000, 1606542864.093000, 1606542864.093000, 1606542869.546000, 1606542869.546000, 1606543061.556000
1606543061.586000, 1606543093.271000, 1606543093.271000, 1606543099.021000, 1606543099.021000, 1606543356.618000
1606543356.639000, 1606543464.651000, 1606543464.651000, 1606543469.461000, 1606543469.461000, 1606543557.234000


==> result/multi/nfs/real/3/time_pipeline_1_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606535254.263000, 1606535259.875000, 1606535259.875000, 1606535264.226000, 1606535264.226000, 1606535274.132000
1606535274.146000, 1606535275.925000, 1606535275.925000, 1606535280.268000, 1606535280.268000, 1606535290.244000
1606535290.258000, 1606535292.006000, 1606535292.006000, 1606535296.345000, 1606535296.345000, 1606535307.412000


==> result/multi/nfs/real/3/time_pipeline_20_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606543613.555000, 1606543724.319000, 1606543724.319000, 1606543729.846000, 1606543729.846000, 1606544346.431000
1606544346.449000, 1606544359.052000, 1606544359.052000, 1606544364.586000, 1606544364.586000, 1606544466.964000
1606544466.983000, 1606544469.500000, 1606544469.500000, 1606544474.309000, 1606544474.309000, 1606544496.069000


==> result/multi/nfs/real/3/time_pipeline_20_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606543613.570000, 1606543724.620000, 1606543724.620000, 1606543729.696000, 1606543729.696000, 1606543904.034000
1606543904.048000, 1606543993.613000, 1606543993.613000, 1606543998.609000, 1606543998.609000, 1606544070.952000
1606544070.966000, 1606544211.529000, 1606544211.529000, 1606544216.411000, 1606544216.411000, 1606544310.365000


==> result/multi/nfs/real/3/time_pipeline_20_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606543613.570000, 1606543724.620000, 1606543724.620000, 1606543730.103000, 1606543730.103000, 1606543968.785000
1606543968.800000, 1606543999.483000, 1606543999.483000, 1606544005.282000, 1606544005.282000, 1606544318.032000
1606544318.068000, 1606544327.492000, 1606544327.492000, 1606544332.054000, 1606544332.054000, 1606544372.979000


==> result/multi/nfs/real/3/time_pipeline_20_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606543613.571000, 1606543724.620000, 1606543724.620000, 1606543730.206000, 1606543730.206000, 1606543970.279000
1606543970.301000, 1606543999.513000, 1606543999.513000, 1606544005.388000, 1606544005.388000, 1606544205.779000
1606544205.822000, 1606544217.734000, 1606544217.734000, 1606544223.082000, 1606544223.082000, 1606544336.925000


==> result/multi/nfs/real/3/time_pipeline_20_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606543613.572000, 1606543724.620000, 1606543724.620000, 1606543730.587000, 1606543730.587000, 1606543970.678000
1606543970.708000, 1606543999.604000, 1606543999.604000, 1606544005.418000, 1606544005.418000, 1606544202.308000
1606544202.352000, 1606544217.786000, 1606544217.786000, 1606544223.020000, 1606544223.020000, 1606544330.243000


==> result/multi/nfs/real/3/time_pipeline_20_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606543613.573000, 1606543724.620000, 1606543724.620000, 1606543729.905000, 1606543729.905000, 1606543951.128000
1606543951.149000, 1606543999.585000, 1606543999.585000, 1606544005.383000, 1606544005.383000, 1606544361.277000
1606544361.312000, 1606544363.745000, 1606544363.745000, 1606544368.921000, 1606544368.921000, 1606544462.773000


==> result/multi/nfs/real/3/time_pipeline_20_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606543613.573000, 1606543724.620000, 1606543724.620000, 1606543730.029000, 1606543730.029000, 1606543955.673000
1606543955.697000, 1606543999.585000, 1606543999.585000, 1606544005.316000, 1606544005.316000, 1606544361.848000
1606544361.890000, 1606544364.959000, 1606544364.959000, 1606544370.426000, 1606544370.426000, 1606544499.656000


==> result/multi/nfs/real/3/time_pipeline_20_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606543613.579000, 1606543724.620000, 1606543724.620000, 1606543729.989000, 1606543729.989000, 1606543955.675000
1606543955.697000, 1606543999.592000, 1606543999.592000, 1606544005.356000, 1606544005.356000, 1606544346.349000
1606544346.389000, 1606544359.233000, 1606544359.233000, 1606544364.547000, 1606544364.547000, 1606544461.864000


==> result/multi/nfs/real/3/time_pipeline_20_17.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606543613.579000, 1606543724.624000, 1606543724.624000, 1606543730.380000, 1606543730.380000, 1606543973.431000
1606543973.447000, 1606543999.852000, 1606543999.852000, 1606544005.693000, 1606544005.693000, 1606544205.776000
1606544205.829000, 1606544217.829000, 1606544217.829000, 1606544223.153000, 1606544223.153000, 1606544339.883000


==> result/multi/nfs/real/3/time_pipeline_20_18.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606543613.579000, 1606543724.620000, 1606543724.620000, 1606543729.997000, 1606543729.997000, 1606543969.076000
1606543969.091000, 1606543999.592000, 1606543999.592000, 1606544005.359000, 1606544005.359000, 1606544353.781000
1606544353.823000, 1606544360.652000, 1606544360.652000, 1606544366.261000, 1606544366.261000, 1606544462.526000


==> result/multi/nfs/real/3/time_pipeline_20_19.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606543613.580000, 1606543724.626000, 1606543724.626000, 1606543730.363000, 1606543730.363000, 1606543969.618000
1606543969.634000, 1606543999.486000, 1606543999.486000, 1606544005.171000, 1606544005.171000, 1606544346.435000
1606544346.525000, 1606544359.052000, 1606544359.052000, 1606544364.372000, 1606544364.372000, 1606544462.965000


==> result/multi/nfs/real/3/time_pipeline_20_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606543613.555000, 1606543724.397000, 1606543724.397000, 1606543730.265000, 1606543730.265000, 1606543969.696000
1606543969.711000, 1606543999.458000, 1606543999.458000, 1606544005.321000, 1606544005.321000, 1606544354.916000
1606544354.955000, 1606544361.042000, 1606544361.042000, 1606544366.528000, 1606544366.528000, 1606544461.680000


==> result/multi/nfs/real/3/time_pipeline_20_20.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606543613.581000, 1606543724.622000, 1606543724.622000, 1606543730.010000, 1606543730.010000, 1606543969.232000
1606543969.246000, 1606543999.592000, 1606543999.592000, 1606544005.278000, 1606544005.278000, 1606544346.437000
1606544346.531000, 1606544359.052000, 1606544359.052000, 1606544364.563000, 1606544364.563000, 1606544461.466000


==> result/multi/nfs/real/3/time_pipeline_20_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606543613.555000, 1606543724.325000, 1606543724.325000, 1606543729.389000, 1606543729.389000, 1606543856.505000
1606543856.520000, 1606543986.736000, 1606543986.736000, 1606543991.612000, 1606543991.612000, 1606544026.773000
1606544026.792000, 1606544206.245000, 1606544206.245000, 1606544211.159000, 1606544211.159000, 1606544260.991000


==> result/multi/nfs/real/3/time_pipeline_20_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606543613.557000, 1606543724.342000, 1606543724.342000, 1606543729.407000, 1606543729.407000, 1606543901.852000
1606543901.865000, 1606543992.547000, 1606543992.547000, 1606543997.426000, 1606543997.426000, 1606544033.879000
1606544033.898000, 1606544208.085000, 1606544208.085000, 1606544212.991000, 1606544212.991000, 1606544313.712000


==> result/multi/nfs/real/3/time_pipeline_20_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606543613.559000, 1606543724.421000, 1606543724.421000, 1606543730.202000, 1606543730.202000, 1606543973.467000
1606543973.481000, 1606543999.852000, 1606543999.852000, 1606544005.685000, 1606544005.685000, 1606544206.363000
1606544206.421000, 1606544217.952000, 1606544217.952000, 1606544223.267000, 1606544223.267000, 1606544342.754000


==> result/multi/nfs/real/3/time_pipeline_20_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606543613.560000, 1606543724.441000, 1606543724.441000, 1606543729.860000, 1606543729.860000, 1606543955.673000
1606543955.697000, 1606543999.589000, 1606543999.589000, 1606544005.183000, 1606544005.183000, 1606544244.056000
1606544244.094000, 1606544317.769000, 1606544317.769000, 1606544322.652000, 1606544322.652000, 1606544350.712000


==> result/multi/nfs/real/3/time_pipeline_20_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606543613.562000, 1606543724.533000, 1606543724.533000, 1606543729.925000, 1606543729.925000, 1606543951.128000
1606543951.149000, 1606543999.585000, 1606543999.585000, 1606544005.756000, 1606544005.756000, 1606544205.994000
1606544206.046000, 1606544217.839000, 1606544217.839000, 1606544222.961000, 1606544222.961000, 1606544346.480000


==> result/multi/nfs/real/3/time_pipeline_20_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606543613.564000, 1606543724.618000, 1606543724.618000, 1606543729.696000, 1606543729.696000, 1606544281.776000
1606544281.786000, 1606544325.613000, 1606544325.613000, 1606544330.735000, 1606544330.735000, 1606544373.914000
1606544373.927000, 1606544462.056000, 1606544462.056000, 1606544466.420000, 1606544466.420000, 1606544489.666000


==> result/multi/nfs/real/3/time_pipeline_20_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606543613.567000, 1606543724.620000, 1606543724.620000, 1606543730.408000, 1606543730.408000, 1606543969.915000
1606543969.930000, 1606543999.585000, 1606543999.585000, 1606544005.308000, 1606544005.308000, 1606544346.430000
1606544346.527000, 1606544359.052000, 1606544359.052000, 1606544364.701000, 1606544364.701000, 1606544464.205000


==> result/multi/nfs/real/3/time_pipeline_21_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606544525.605000, 1606544641.936000, 1606544641.936000, 1606544647.339000, 1606544647.339000, 1606544912.018000
1606544912.053000, 1606544943.212000, 1606544943.212000, 1606544948.723000, 1606544948.723000, 1606545201.575000
1606545202.167000, 1606545231.530000, 1606545231.530000, 1606545237.026000, 1606545237.026000, 1606545459.563000


==> result/multi/nfs/real/3/time_pipeline_21_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606544525.616000, 1606544642.234000, 1606544642.234000, 1606544647.391000, 1606544647.391000, 1606544911.806000
1606544911.821000, 1606544942.903000, 1606544942.903000, 1606544948.417000, 1606544948.417000, 1606545201.575000
1606545202.107000, 1606545231.501000, 1606545231.501000, 1606545237.340000, 1606545237.340000, 1606545459.808000


==> result/multi/nfs/real/3/time_pipeline_21_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606544525.619000, 1606544642.234000, 1606544642.234000, 1606544647.977000, 1606544647.977000, 1606544911.875000
1606544911.899000, 1606544943.008000, 1606544943.008000, 1606544948.527000, 1606544948.527000, 1606545201.575000
1606545202.142000, 1606545231.593000, 1606545231.593000, 1606545237.951000, 1606545237.951000, 1606545459.804000


==> result/multi/nfs/real/3/time_pipeline_21_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606544525.619000, 1606544642.232000, 1606544642.232000, 1606544647.334000, 1606544647.334000, 1606544911.768000
1606544911.789000, 1606544942.874000, 1606544942.874000, 1606544948.610000, 1606544948.610000, 1606545201.378000
1606545201.563000, 1606545231.569000, 1606545231.569000, 1606545237.517000, 1606545237.517000, 1606545459.684000


==> result/multi/nfs/real/3/time_pipeline_21_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606544525.621000, 1606544642.234000, 1606544642.234000, 1606544647.611000, 1606544647.611000, 1606544911.871000
1606544911.906000, 1606544943.196000, 1606544943.196000, 1606544948.639000, 1606544948.639000, 1606545201.381000
1606545201.589000, 1606545231.140000, 1606545231.140000, 1606545236.620000, 1606545236.620000, 1606545459.803000


==> result/multi/nfs/real/3/time_pipeline_21_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606544525.623000, 1606544642.234000, 1606544642.234000, 1606544648.287000, 1606544648.287000, 1606544911.756000
1606544911.787000, 1606544943.003000, 1606544943.003000, 1606544948.533000, 1606544948.533000, 1606545201.379000
1606545201.571000, 1606545231.566000, 1606545231.566000, 1606545237.180000, 1606545237.180000, 1606545459.803000


==> result/multi/nfs/real/3/time_pipeline_21_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606544525.625000, 1606544642.234000, 1606544642.234000, 1606544647.597000, 1606544647.597000, 1606544911.776000
1606544911.802000, 1606544943.063000, 1606544943.063000, 1606544948.527000, 1606544948.527000, 1606545201.370000
1606545201.544000, 1606545231.092000, 1606545231.092000, 1606545236.656000, 1606545236.656000, 1606545459.564000


==> result/multi/nfs/real/3/time_pipeline_21_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606544525.624000, 1606544642.234000, 1606544642.234000, 1606544647.575000, 1606544647.575000, 1606544912.059000
1606544912.095000, 1606544943.214000, 1606544943.214000, 1606544948.946000, 1606544948.946000, 1606545201.386000
1606545201.599000, 1606545231.171000, 1606545231.171000, 1606545236.677000, 1606545236.677000, 1606545459.563000


==> result/multi/nfs/real/3/time_pipeline_21_17.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606544525.629000, 1606544642.234000, 1606544642.234000, 1606544648.160000, 1606544648.160000, 1606544912.111000
1606544912.137000, 1606544943.122000, 1606544943.122000, 1606544948.967000, 1606544948.967000, 1606545201.383000
1606545201.584000, 1606545231.517000, 1606545231.517000, 1606545236.577000, 1606545236.577000, 1606545459.802000


==> result/multi/nfs/real/3/time_pipeline_21_18.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606544525.627000, 1606544642.234000, 1606544642.234000, 1606544647.993000, 1606544647.993000, 1606544911.769000
1606544911.790000, 1606544942.811000, 1606544942.811000, 1606544948.374000, 1606544948.374000, 1606545201.575000
1606545202.114000, 1606545231.593000, 1606545231.593000, 1606545238.584000, 1606545238.584000, 1606545459.579000


==> result/multi/nfs/real/3/time_pipeline_21_19.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606544525.632000, 1606544642.239000, 1606544642.239000, 1606544647.601000, 1606544647.601000, 1606544911.849000
1606544911.880000, 1606544943.194000, 1606544943.194000, 1606544949.031000, 1606544949.031000, 1606545201.581000
1606545202.165000, 1606545231.529000, 1606545231.529000, 1606545236.901000, 1606545236.901000, 1606545459.563000


==> result/multi/nfs/real/3/time_pipeline_21_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606544525.605000, 1606544641.969000, 1606544641.969000, 1606544647.056000, 1606544647.056000, 1606544911.749000
1606544911.770000, 1606544942.509000, 1606544942.509000, 1606544947.980000, 1606544947.980000, 1606545201.337000
1606545201.386000, 1606545229.299000, 1606545229.299000, 1606545234.478000, 1606545234.478000, 1606545263.584000


==> result/multi/nfs/real/3/time_pipeline_21_20.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606544525.633000, 1606544642.240000, 1606544642.240000, 1606544647.655000, 1606544647.655000, 1606544912.092000
1606544912.132000, 1606544943.215000, 1606544943.215000, 1606544948.509000, 1606544948.509000, 1606545201.575000
1606545202.177000, 1606545231.594000, 1606545231.594000, 1606545237.104000, 1606545237.104000, 1606545459.809000


==> result/multi/nfs/real/3/time_pipeline_21_21.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606544525.631000, 1606544642.237000, 1606544642.237000, 1606544647.558000, 1606544647.558000, 1606544911.752000
1606544911.782000, 1606544942.996000, 1606544942.996000, 1606544948.592000, 1606544948.592000, 1606545201.575000
1606545202.139000, 1606545231.592000, 1606545231.592000, 1606545237.089000, 1606545237.089000, 1606545459.563000


==> result/multi/nfs/real/3/time_pipeline_21_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606544525.605000, 1606544641.968000, 1606544641.968000, 1606544647.058000, 1606544647.058000, 1606544911.761000
1606544911.786000, 1606544942.807000, 1606544942.807000, 1606544948.315000, 1606544948.315000, 1606545201.575000
1606545202.104000, 1606545231.483000, 1606545231.483000, 1606545237.003000, 1606545237.003000, 1606545459.570000


==> result/multi/nfs/real/3/time_pipeline_21_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606544525.606000, 1606544641.936000, 1606544641.936000, 1606544647.410000, 1606544647.410000, 1606544911.827000
1606544911.857000, 1606544943.151000, 1606544943.151000, 1606544948.605000, 1606544948.605000, 1606545201.575000
1606545202.147000, 1606545231.511000, 1606545231.511000, 1606545236.957000, 1606545236.957000, 1606545459.563000


==> result/multi/nfs/real/3/time_pipeline_21_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606544525.607000, 1606544641.946000, 1606544641.946000, 1606544647.474000, 1606544647.474000, 1606544912.037000
1606544912.058000, 1606544943.098000, 1606544943.098000, 1606544948.631000, 1606544948.631000, 1606545201.575000
1606545202.151000, 1606545231.593000, 1606545231.593000, 1606545237.122000, 1606545237.122000, 1606545459.803000


==> result/multi/nfs/real/3/time_pipeline_21_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606544525.609000, 1606544642.060000, 1606544642.060000, 1606544647.720000, 1606544647.720000, 1606544911.972000
1606544912.005000, 1606544943.212000, 1606544943.212000, 1606544949.285000, 1606544949.285000, 1606545201.575000
1606545202.189000, 1606545231.569000, 1606545231.569000, 1606545237.108000, 1606545237.108000, 1606545459.806000


==> result/multi/nfs/real/3/time_pipeline_21_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606544525.611000, 1606544642.094000, 1606544642.094000, 1606544647.920000, 1606544647.920000, 1606544909.092000
1606544909.108000, 1606544941.468000, 1606544941.468000, 1606544946.948000, 1606544946.948000, 1606545184.690000
1606545184.725000, 1606545187.459000, 1606545187.459000, 1606545191.819000, 1606545191.819000, 1606545235.942000


==> result/multi/nfs/real/3/time_pipeline_21_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606544525.613000, 1606544642.227000, 1606544642.227000, 1606544647.328000, 1606544647.328000, 1606544911.779000
1606544911.800000, 1606544942.869000, 1606544942.869000, 1606544948.382000, 1606544948.382000, 1606545201.575000
1606545202.130000, 1606545231.593000, 1606545231.593000, 1606545237.980000, 1606545237.980000, 1606545459.586000


==> result/multi/nfs/real/3/time_pipeline_21_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606544525.615000, 1606544642.234000, 1606544642.234000, 1606544648.004000, 1606544648.004000, 1606544911.997000
1606544912.031000, 1606544943.212000, 1606544943.212000, 1606544948.863000, 1606544948.863000, 1606545201.386000
1606545201.598000, 1606545231.210000, 1606545231.210000, 1606545236.796000, 1606545236.796000, 1606545459.570000


==> result/multi/nfs/real/3/time_pipeline_22_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606545485.609000, 1606545607.667000, 1606545607.667000, 1606545613.277000, 1606545613.277000, 1606545875.705000
1606545875.733000, 1606545907.418000, 1606545907.418000, 1606545912.942000, 1606545912.942000, 1606546147.048000
1606546147.679000, 1606546178.474000, 1606546178.474000, 1606546184.376000, 1606546184.376000, 1606546406.931000


==> result/multi/nfs/real/3/time_pipeline_22_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606545485.621000, 1606545607.926000, 1606545607.926000, 1606545613.820000, 1606545613.820000, 1606545875.560000
1606545875.579000, 1606545907.278000, 1606545907.278000, 1606545912.791000, 1606545912.791000, 1606546147.177000
1606546147.942000, 1606546178.478000, 1606546178.478000, 1606546184.002000, 1606546184.002000, 1606546406.888000


==> result/multi/nfs/real/3/time_pipeline_22_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606545485.623000, 1606545607.926000, 1606545607.926000, 1606545613.566000, 1606545613.566000, 1606545875.537000
1606545875.559000, 1606545907.522000, 1606545907.522000, 1606545912.949000, 1606545912.949000, 1606546147.137000
1606546147.940000, 1606546178.479000, 1606546178.479000, 1606546184.241000, 1606546184.241000, 1606546406.925000


==> result/multi/nfs/real/3/time_pipeline_22_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606545485.623000, 1606545607.926000, 1606545607.926000, 1606545612.990000, 1606545612.990000, 1606545875.496000
1606545875.516000, 1606545906.966000, 1606545906.966000, 1606545912.844000, 1606545912.844000, 1606546147.109000
1606546147.774000, 1606546178.477000, 1606546178.477000, 1606546184.224000, 1606546184.224000, 1606546408.746000


==> result/multi/nfs/real/3/time_pipeline_22_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606545485.625000, 1606545607.926000, 1606545607.926000, 1606545613.950000, 1606545613.950000, 1606545875.737000
1606545875.764000, 1606545907.627000, 1606545907.627000, 1606545913.698000, 1606545913.698000, 1606546147.132000
1606546147.867000, 1606546178.189000, 1606546178.189000, 1606546183.771000, 1606546183.771000, 1606546410.618000


==> result/multi/nfs/real/3/time_pipeline_22_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606545485.627000, 1606545607.926000, 1606545607.926000, 1606545613.916000, 1606545613.916000, 1606545875.636000
1606545875.659000, 1606545907.370000, 1606545907.370000, 1606545912.920000, 1606545912.920000, 1606546147.024000
1606546147.575000, 1606546178.465000, 1606546178.465000, 1606546185.289000, 1606546185.289000, 1606546396.876000


==> result/multi/nfs/real/3/time_pipeline_22_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606545485.627000, 1606545607.926000, 1606545607.926000, 1606545613.384000, 1606545613.384000, 1606545875.655000
1606545875.686000, 1606545907.625000, 1606545907.625000, 1606545914.626000, 1606545914.626000, 1606546147.138000
1606546147.342000, 1606546177.517000, 1606546177.517000, 1606546183.057000, 1606546183.057000, 1606546396.055000


==> result/multi/nfs/real/3/time_pipeline_22_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606545485.629000, 1606545607.926000, 1606545607.926000, 1606545613.359000, 1606545613.359000, 1606545875.545000
1606545875.566000, 1606545907.517000, 1606545907.517000, 1606545913.191000, 1606545913.191000, 1606546147.039000
1606546147.662000, 1606546178.474000, 1606546178.474000, 1606546184.373000, 1606546184.373000, 1606546406.932000


==> result/multi/nfs/real/3/time_pipeline_22_17.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606545485.631000, 1606545607.926000, 1606545607.926000, 1606545613.409000, 1606545613.409000, 1606545875.807000
1606545875.847000, 1606545907.628000, 1606545907.628000, 1606545914.389000, 1606545914.389000, 1606546147.123000
1606546147.463000, 1606546177.949000, 1606546177.949000, 1606546183.416000, 1606546183.416000, 1606546406.951000


==> result/multi/nfs/real/3/time_pipeline_22_18.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606545485.633000, 1606545607.911000, 1606545607.911000, 1606545613.330000, 1606545613.330000, 1606545875.621000
1606545875.649000, 1606545907.626000, 1606545907.626000, 1606545913.646000, 1606545913.646000, 1606546147.143000
1606546147.947000, 1606546178.263000, 1606546178.263000, 1606546183.610000, 1606546183.610000, 1606546406.951000


==> result/multi/nfs/real/3/time_pipeline_22_19.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606545485.633000, 1606545607.926000, 1606545607.926000, 1606545613.583000, 1606545613.583000, 1606545875.532000
1606545875.547000, 1606545907.256000, 1606545907.256000, 1606545913.719000, 1606545913.719000, 1606546147.157000
1606546147.334000, 1606546177.885000, 1606546177.885000, 1606546183.476000, 1606546183.476000, 1606546406.951000


==> result/multi/nfs/real/3/time_pipeline_22_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606545485.610000, 1606545607.715000, 1606545607.715000, 1606545612.767000, 1606545612.767000, 1606545869.805000
1606545869.821000, 1606545906.511000, 1606545906.511000, 1606545911.939000, 1606545911.939000, 1606546147.106000
1606546147.727000, 1606546178.474000, 1606546178.474000, 1606546185.691000, 1606546185.691000, 1606546395.949000


==> result/multi/nfs/real/3/time_pipeline_22_20.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606545485.635000, 1606545607.927000, 1606545607.927000, 1606545613.306000, 1606545613.306000, 1606545875.699000
1606545875.733000, 1606545907.626000, 1606545907.626000, 1606545913.189000, 1606545913.189000, 1606546147.022000
1606546147.561000, 1606546177.958000, 1606546177.958000, 1606546183.322000, 1606546183.322000, 1606546406.950000


==> result/multi/nfs/real/3/time_pipeline_22_21.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606545485.636000, 1606545607.930000, 1606545607.930000, 1606545613.324000, 1606545613.324000, 1606545875.589000
1606545875.617000, 1606545907.611000, 1606545907.611000, 1606545913.166000, 1606545913.166000, 1606546147.137000
1606546147.939000, 1606546178.287000, 1606546178.287000, 1606546184.497000, 1606546184.497000, 1606546406.926000


==> result/multi/nfs/real/3/time_pipeline_22_22.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606545485.638000, 1606545607.931000, 1606545607.931000, 1606545613.309000, 1606545613.309000, 1606545875.771000
1606545875.806000, 1606545907.628000, 1606545907.628000, 1606545913.318000, 1606545913.318000, 1606546147.138000
1606546147.948000, 1606546178.277000, 1606546178.277000, 1606546183.841000, 1606546183.841000, 1606546414.780000


==> result/multi/nfs/real/3/time_pipeline_22_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606545485.609000, 1606545607.493000, 1606545607.493000, 1606545613.232000, 1606545613.232000, 1606545875.496000
1606545875.516000, 1606545906.971000, 1606545906.971000, 1606545912.532000, 1606545912.532000, 1606546147.017000
1606546147.490000, 1606546176.706000, 1606546176.706000, 1606546183.414000, 1606546183.414000, 1606546406.889000


==> result/multi/nfs/real/3/time_pipeline_22_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606545485.611000, 1606545607.675000, 1606545607.675000, 1606545613.111000, 1606545613.111000, 1606545875.495000
1606545875.516000, 1606545907.008000, 1606545907.008000, 1606545912.585000, 1606545912.585000, 1606546147.018000
1606546147.441000, 1606546177.137000, 1606546177.137000, 1606546182.674000, 1606546182.674000, 1606546396.094000


==> result/multi/nfs/real/3/time_pipeline_22_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606545485.612000, 1606545607.762000, 1606545607.762000, 1606545613.549000, 1606545613.549000, 1606545875.836000
1606545875.867000, 1606545907.459000, 1606545907.459000, 1606545913.120000, 1606545913.120000, 1606546147.148000
1606546147.926000, 1606546178.477000, 1606546178.477000, 1606546184.450000, 1606546184.450000, 1606546406.931000


==> result/multi/nfs/real/3/time_pipeline_22_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606545485.614000, 1606545607.824000, 1606545607.824000, 1606545613.273000, 1606545613.273000, 1606545875.592000
1606545875.620000, 1606545907.606000, 1606545907.606000, 1606545913.104000, 1606545913.104000, 1606546147.151000
1606546147.942000, 1606546178.267000, 1606546178.267000, 1606546184.364000, 1606546184.364000, 1606546406.931000


==> result/multi/nfs/real/3/time_pipeline_22_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606545485.616000, 1606545607.838000, 1606545607.838000, 1606545613.609000, 1606545613.609000, 1606545875.566000
1606545875.590000, 1606545907.576000, 1606545907.576000, 1606545913.238000, 1606545913.238000, 1606546147.137000
1606546147.951000, 1606546178.479000, 1606546178.479000, 1606546184.083000, 1606546184.083000, 1606546406.950000


==> result/multi/nfs/real/3/time_pipeline_22_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606545485.618000, 1606545607.923000, 1606545607.923000, 1606545613.549000, 1606545613.549000, 1606545875.683000
1606545875.707000, 1606545907.408000, 1606545907.408000, 1606545913.349000, 1606545913.349000, 1606546147.143000
1606546147.919000, 1606546178.474000, 1606546178.474000, 1606546184.108000, 1606546184.108000, 1606546406.896000


==> result/multi/nfs/real/3/time_pipeline_22_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606545485.618000, 1606545607.923000, 1606545607.923000, 1606545613.930000, 1606545613.930000, 1606545875.668000
1606545875.693000, 1606545907.394000, 1606545907.394000, 1606545912.757000, 1606545912.757000, 1606546147.032000
1606546147.627000, 1606546178.474000, 1606546178.474000, 1606546184.103000, 1606546184.103000, 1606546406.888000


==> result/multi/nfs/real/3/time_pipeline_23_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606546440.143000, 1606546567.630000, 1606546567.630000, 1606546573.033000, 1606546573.033000, 1606546816.571000
1606546816.590000, 1606546847.002000, 1606546847.002000, 1606546852.782000, 1606546852.782000, 1606547142.936000
1606547143.012000, 1606547153.656000, 1606547153.656000, 1606547158.907000, 1606547158.907000, 1606547350.341000


==> result/multi/nfs/real/3/time_pipeline_23_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606546440.154000, 1606546568.022000, 1606546568.022000, 1606546573.880000, 1606546573.880000, 1606546836.552000
1606546836.567000, 1606546854.171000, 1606546854.171000, 1606546860.535000, 1606546860.535000, 1606547249.584000
1606547249.725000, 1606547252.620000, 1606547252.620000, 1606547259.649000, 1606547259.649000, 1606547392.462000


==> result/multi/nfs/real/3/time_pipeline_23_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606546440.158000, 1606546568.022000, 1606546568.022000, 1606546573.625000, 1606546573.625000, 1606546822.694000
1606546822.714000, 1606546849.295000, 1606546849.295000, 1606546855.360000, 1606546855.360000, 1606547145.188000
1606547145.350000, 1606547156.729000, 1606547156.729000, 1606547162.760000, 1606547162.760000, 1606547377.259000


==> result/multi/nfs/real/3/time_pipeline_23_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606546440.159000, 1606546568.022000, 1606546568.022000, 1606546573.702000, 1606546573.702000, 1606546817.107000
1606546817.129000, 1606546846.990000, 1606546846.990000, 1606546852.959000, 1606546852.959000, 1606547253.916000
1606547254.023000, 1606547272.819000, 1606547272.819000, 1606547278.021000, 1606547278.021000, 1606547393.021000


==> result/multi/nfs/real/3/time_pipeline_23_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606546440.160000, 1606546568.022000, 1606546568.022000, 1606546573.301000, 1606546573.301000, 1606546747.546000
1606546747.561000, 1606546761.993000, 1606546761.993000, 1606546766.420000, 1606546766.420000, 1606546807.763000
1606546807.884000, 1606546816.467000, 1606546816.467000, 1606546822.072000, 1606546822.072000, 1606546907.185000


==> result/multi/nfs/real/3/time_pipeline_23_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606546440.162000, 1606546568.022000, 1606546568.022000, 1606546573.087000, 1606546573.087000, 1606546817.082000
1606546817.106000, 1606546846.980000, 1606546846.980000, 1606546853.355000, 1606546853.355000, 1606547145.185000
1606547145.313000, 1606547156.718000, 1606547156.718000, 1606547161.847000, 1606547161.847000, 1606547377.508000


==> result/multi/nfs/real/3/time_pipeline_23_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606546440.161000, 1606546568.022000, 1606546568.022000, 1606546573.489000, 1606546573.489000, 1606546830.188000
1606546830.198000, 1606546852.885000, 1606546852.885000, 1606546859.127000, 1606546859.127000, 1606547253.820000
1606547253.993000, 1606547272.596000, 1606547272.596000, 1606547277.571000, 1606547277.571000, 1606547392.747000


==> result/multi/nfs/real/3/time_pipeline_23_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606546440.165000, 1606546568.024000, 1606546568.024000, 1606546573.574000, 1606546573.574000, 1606546825.321000
1606546825.335000, 1606546850.836000, 1606546850.836000, 1606546857.047000, 1606546857.047000, 1606547253.960000
1606547254.148000, 1606547272.813000, 1606547272.813000, 1606547277.778000, 1606547277.778000, 1606547392.467000


==> result/multi/nfs/real/3/time_pipeline_23_17.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606546440.165000, 1606546568.022000, 1606546568.022000, 1606546573.836000, 1606546573.836000, 1606546831.358000
1606546831.372000, 1606546853.205000, 1606546853.205000, 1606546859.612000, 1606546859.612000, 1606547253.207000
1606547253.307000, 1606547271.258000, 1606547271.258000, 1606547276.692000, 1606547276.692000, 1606547392.669000


==> result/multi/nfs/real/3/time_pipeline_23_18.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606546440.165000, 1606546568.022000, 1606546568.022000, 1606546573.535000, 1606546573.535000, 1606546816.558000
1606546816.586000, 1606546847.001000, 1606546847.001000, 1606546853.055000, 1606546853.055000, 1606547145.187000
1606547145.307000, 1606547156.718000, 1606547156.718000, 1606547161.842000, 1606547161.842000, 1606547392.464000


==> result/multi/nfs/real/3/time_pipeline_23_19.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606546440.168000, 1606546568.027000, 1606546568.027000, 1606546573.803000, 1606546573.803000, 1606546830.481000
1606546830.496000, 1606546852.952000, 1606546852.952000, 1606546859.106000, 1606546859.106000, 1606547244.984000
1606547245.076000, 1606547250.335000, 1606547250.335000, 1606547255.161000, 1606547255.161000, 1606547287.601000


==> result/multi/nfs/real/3/time_pipeline_23_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606546440.143000, 1606546567.728000, 1606546567.728000, 1606546572.928000, 1606546572.928000, 1606546817.083000
1606546817.107000, 1606546846.975000, 1606546846.975000, 1606546852.957000, 1606546852.957000, 1606547142.945000
1606547143.013000, 1606547153.656000, 1606547153.656000, 1606547158.903000, 1606547158.903000, 1606547350.261000


==> result/multi/nfs/real/3/time_pipeline_23_20.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606546440.169000, 1606546568.026000, 1606546568.026000, 1606546573.554000, 1606546573.554000, 1606546816.557000
1606546816.585000, 1606546846.990000, 1606546846.990000, 1606546852.761000, 1606546852.761000, 1606547253.813000
1606547253.905000, 1606547272.770000, 1606547272.770000, 1606547277.953000, 1606547277.953000, 1606547392.523000


==> result/multi/nfs/real/3/time_pipeline_23_21.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606546440.173000, 1606546568.022000, 1606546568.022000, 1606546573.470000, 1606546573.470000, 1606546816.555000
1606546816.579000, 1606546846.990000, 1606546846.990000, 1606546852.715000, 1606546852.715000, 1606547145.178000
1606547145.300000, 1606547156.716000, 1606547156.716000, 1606547161.893000, 1606547161.893000, 1606547377.505000


==> result/multi/nfs/real/3/time_pipeline_23_22.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606546440.171000, 1606546568.022000, 1606546568.022000, 1606546573.884000, 1606546573.884000, 1606546841.622000
1606546841.637000, 1606546854.885000, 1606546854.885000, 1606546861.584000, 1606546861.584000, 1606547393.342000
1606547393.463000, 1606547396.427000, 1606547396.427000, 1606547401.332000, 1606547401.332000, 1606547433.728000


==> result/multi/nfs/real/3/time_pipeline_23_23.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606546440.176000, 1606546568.022000, 1606546568.022000, 1606546574.232000, 1606546574.232000, 1606546846.049000
1606546846.063000, 1606546855.413000, 1606546855.413000, 1606546861.471000, 1606546861.471000, 1606547393.066000
1606547393.187000, 1606547396.188000, 1606547396.188000, 1606547400.593000, 1606547400.593000, 1606547433.405000


==> result/multi/nfs/real/3/time_pipeline_23_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606546440.143000, 1606546567.739000, 1606546567.739000, 1606546573.780000, 1606546573.780000, 1606546826.978000
1606546826.992000, 1606546851.674000, 1606546851.674000, 1606546857.927000, 1606546857.927000, 1606547090.960000
1606547091.043000, 1606547108.742000, 1606547108.742000, 1606547113.293000, 1606547113.293000, 1606547140.743000


==> result/multi/nfs/real/3/time_pipeline_23_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606546440.145000, 1606546567.729000, 1606546567.729000, 1606546573.424000, 1606546573.424000, 1606546816.558000
1606546816.587000, 1606546847.003000, 1606546847.003000, 1606546852.778000, 1606546852.778000, 1606547142.936000
1606547143.010000, 1606547153.650000, 1606547153.650000, 1606547158.921000, 1606547158.921000, 1606547350.341000


==> result/multi/nfs/real/3/time_pipeline_23_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606546440.147000, 1606546567.758000, 1606546567.758000, 1606546573.191000, 1606546573.191000, 1606546817.083000
1606546817.115000, 1606546847.003000, 1606546847.003000, 1606546852.763000, 1606546852.763000, 1606547253.824000
1606547253.907000, 1606547272.761000, 1606547272.761000, 1606547277.637000, 1606547277.637000, 1606547392.569000


==> result/multi/nfs/real/3/time_pipeline_23_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606546440.148000, 1606546567.867000, 1606546567.867000, 1606546573.680000, 1606546573.680000, 1606546808.896000
1606546808.911000, 1606546820.860000, 1606546820.860000, 1606546827.434000, 1606546827.434000, 1606546919.265000
1606546919.364000, 1606546979.873000, 1606546979.873000, 1606546984.242000, 1606546984.242000, 1606547254.030000


==> result/multi/nfs/real/3/time_pipeline_23_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606546440.150000, 1606546567.905000, 1606546567.905000, 1606546573.548000, 1606546573.548000, 1606546816.558000
1606546816.586000, 1606546846.994000, 1606546846.994000, 1606546852.702000, 1606546852.702000, 1606547253.917000
1606547254.023000, 1606547272.813000, 1606547272.813000, 1606547277.701000, 1606547277.701000, 1606547392.468000


==> result/multi/nfs/real/3/time_pipeline_23_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606546440.152000, 1606546568.020000, 1606546568.020000, 1606546573.521000, 1606546573.521000, 1606546816.558000
1606546816.586000, 1606546846.994000, 1606546846.994000, 1606546852.744000, 1606546852.744000, 1606547145.180000
1606547145.307000, 1606547156.718000, 1606547156.718000, 1606547161.842000, 1606547161.842000, 1606547392.471000


==> result/multi/nfs/real/3/time_pipeline_23_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606546440.153000, 1606546568.022000, 1606546568.022000, 1606546573.838000, 1606546573.838000, 1606546833.564000
1606546833.575000, 1606546853.648000, 1606546853.648000, 1606546859.617000, 1606546859.617000, 1606547253.051000
1606547253.132000, 1606547269.689000, 1606547269.689000, 1606547274.833000, 1606547274.833000, 1606547392.435000


==> result/multi/nfs/real/3/time_pipeline_24_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606547461.309000, 1606547594.391000, 1606547594.391000, 1606547600.049000, 1606547600.049000, 1606547907.842000
1606547907.857000, 1606547936.514000, 1606547936.514000, 1606547942.521000, 1606547942.521000, 1606548218.065000
1606548219.563000, 1606548253.065000, 1606548253.065000, 1606548258.771000, 1606548258.771000, 1606548463.941000


==> result/multi/nfs/real/3/time_pipeline_24_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606547461.321000, 1606547594.664000, 1606547594.664000, 1606547600.392000, 1606547600.392000, 1606547895.418000
1606547895.435000, 1606547919.049000, 1606547919.049000, 1606547924.363000, 1606547924.363000, 1606548208.710000
1606548208.733000, 1606548215.517000, 1606548215.517000, 1606548222.165000, 1606548222.165000, 1606548282.002000


==> result/multi/nfs/real/3/time_pipeline_24_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606547461.324000, 1606547594.666000, 1606547594.666000, 1606547600.361000, 1606547600.361000, 1606547904.460000
1606547904.475000, 1606547932.479000, 1606547932.479000, 1606547938.186000, 1606547938.186000, 1606548218.218000
1606548219.435000, 1606548253.542000, 1606548253.542000, 1606548259.032000, 1606548259.032000, 1606548475.319000


==> result/multi/nfs/real/3/time_pipeline_24_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606547461.323000, 1606547594.666000, 1606547594.666000, 1606547600.350000, 1606547600.350000, 1606547903.146000
1606547903.159000, 1606547930.576000, 1606547930.576000, 1606547936.118000, 1606547936.118000, 1606548218.162000
1606548219.161000, 1606548253.510000, 1606548253.510000, 1606548258.927000, 1606548258.927000, 1606548466.938000


==> result/multi/nfs/real/3/time_pipeline_24_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606547461.325000, 1606547594.666000, 1606547594.666000, 1606547600.407000, 1606547600.407000, 1606547895.886000
1606547895.903000, 1606547920.126000, 1606547920.126000, 1606547925.682000, 1606547925.682000, 1606548217.988000
1606548218.024000, 1606548253.101000, 1606548253.101000, 1606548259.014000, 1606548259.014000, 1606548469.565000


==> result/multi/nfs/real/3/time_pipeline_24_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606547461.326000, 1606547594.666000, 1606547594.666000, 1606547600.400000, 1606547600.400000, 1606547895.502000
1606547895.522000, 1606547919.076000, 1606547919.076000, 1606547924.399000, 1606547924.399000, 1606548208.710000
1606548208.733000, 1606548215.517000, 1606548215.517000, 1606548222.807000, 1606548222.807000, 1606548281.966000


==> result/multi/nfs/real/3/time_pipeline_24_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606547461.329000, 1606547594.666000, 1606547594.666000, 1606547599.865000, 1606547599.865000, 1606547907.795000
1606547907.810000, 1606547936.527000, 1606547936.527000, 1606547942.827000, 1606547942.827000, 1606548218.328000
1606548219.867000, 1606548252.831000, 1606548252.831000, 1606548258.448000, 1606548258.448000, 1606548372.593000


==> result/multi/nfs/real/3/time_pipeline_24_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606547461.330000, 1606547594.666000, 1606547594.666000, 1606547599.893000, 1606547599.893000, 1606547895.386000
1606547895.407000, 1606547919.269000, 1606547919.269000, 1606547924.623000, 1606547924.623000, 1606548208.710000
1606548208.733000, 1606548215.517000, 1606548215.517000, 1606548222.717000, 1606548222.717000, 1606548353.501000


==> result/multi/nfs/real/3/time_pipeline_24_17.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606547461.332000, 1606547594.666000, 1606547594.666000, 1606547600.589000, 1606547600.589000, 1606547905.786000
1606547905.801000, 1606547934.227000, 1606547934.227000, 1606547940.294000, 1606547940.294000, 1606548217.988000
1606548218.887000, 1606548253.510000, 1606548253.510000, 1606548259.008000, 1606548259.008000, 1606548468.627000


==> result/multi/nfs/real/3/time_pipeline_24_18.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606547461.330000, 1606547594.666000, 1606547594.666000, 1606547600.020000, 1606547600.020000, 1606547907.829000
1606547907.847000, 1606547936.542000, 1606547936.542000, 1606547942.547000, 1606547942.547000, 1606548218.319000
1606548219.975000, 1606548253.578000, 1606548253.578000, 1606548259.347000, 1606548259.347000, 1606548475.121000


==> result/multi/nfs/real/3/time_pipeline_24_19.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606547461.334000, 1606547594.666000, 1606547594.666000, 1606547599.866000, 1606547599.866000, 1606547907.802000
1606547907.818000, 1606547936.533000, 1606547936.533000, 1606547942.282000, 1606547942.282000, 1606548218.275000
1606548219.927000, 1606548253.575000, 1606548253.575000, 1606548259.102000, 1606548259.102000, 1606548474.311000


==> result/multi/nfs/real/3/time_pipeline_24_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606547461.309000, 1606547594.391000, 1606547594.391000, 1606547600.020000, 1606547600.020000, 1606547907.836000
1606547907.853000, 1606547936.503000, 1606547936.503000, 1606547942.821000, 1606547942.821000, 1606548218.114000
1606548219.627000, 1606548252.430000, 1606548252.430000, 1606548258.006000, 1606548258.006000, 1606548394.942000


==> result/multi/nfs/real/3/time_pipeline_24_20.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606547461.335000, 1606547594.668000, 1606547594.668000, 1606547599.868000, 1606547599.868000, 1606547895.383000
1606547895.406000, 1606547919.474000, 1606547919.474000, 1606547924.978000, 1606547924.978000, 1606548217.988000
1606548218.023000, 1606548253.086000, 1606548253.086000, 1606548258.733000, 1606548258.733000, 1606548432.335000


==> result/multi/nfs/real/3/time_pipeline_24_21.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606547461.334000, 1606547594.666000, 1606547594.666000, 1606547599.866000, 1606547599.866000, 1606547907.807000
1606547907.824000, 1606547936.534000, 1606547936.534000, 1606547942.576000, 1606547942.576000, 1606548218.081000
1606548219.613000, 1606548253.557000, 1606548253.557000, 1606548259.144000, 1606548259.144000, 1606548474.538000


==> result/multi/nfs/real/3/time_pipeline_24_22.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606547461.337000, 1606547594.666000, 1606547594.666000, 1606547599.909000, 1606547599.909000, 1606547895.382000
1606547895.404000, 1606547919.256000, 1606547919.256000, 1606547924.651000, 1606547924.651000, 1606548217.988000
1606548218.024000, 1606548253.101000, 1606548253.101000, 1606548258.814000, 1606548258.814000, 1606548465.689000


==> result/multi/nfs/real/3/time_pipeline_24_23.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606547461.339000, 1606547594.672000, 1606547594.672000, 1606547600.798000, 1606547600.798000, 1606547899.660000
1606547899.675000, 1606547924.462000, 1606547924.462000, 1606547930.059000, 1606547930.059000, 1606548217.988000
1606548218.230000, 1606548253.314000, 1606548253.314000, 1606548258.799000, 1606548258.799000, 1606548464.004000


==> result/multi/nfs/real/3/time_pipeline_24_24.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606547461.339000, 1606547594.673000, 1606547594.673000, 1606547600.670000, 1606547600.670000, 1606547908.386000
1606547908.401000, 1606547936.718000, 1606547936.718000, 1606547942.523000, 1606547942.523000, 1606548218.273000
1606548219.337000, 1606548253.544000, 1606548253.544000, 1606548259.380000, 1606548259.380000, 1606548475.073000


==> result/multi/nfs/real/3/time_pipeline_24_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606547461.309000, 1606547594.380000, 1606547594.380000, 1606547599.999000, 1606547599.999000, 1606547907.816000
1606547907.832000, 1606547936.538000, 1606547936.538000, 1606547942.539000, 1606547942.539000, 1606548218.279000
1606548219.928000, 1606548253.578000, 1606548253.578000, 1606548259.180000, 1606548259.180000, 1606548475.100000


==> result/multi/nfs/real/3/time_pipeline_24_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606547461.309000, 1606547594.296000, 1606547594.296000, 1606547599.948000, 1606547599.948000, 1606547907.814000
1606547907.834000, 1606547936.501000, 1606547936.501000, 1606547942.660000, 1606547942.660000, 1606548218.102000
1606548219.291000, 1606548249.133000, 1606548249.133000, 1606548255.289000, 1606548255.289000, 1606548277.065000


==> result/multi/nfs/real/3/time_pipeline_24_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606547461.312000, 1606547594.391000, 1606547594.391000, 1606547600.177000, 1606547600.177000, 1606547900.671000
1606547900.685000, 1606547926.476000, 1606547926.476000, 1606547931.945000, 1606547931.945000, 1606548217.988000
1606548218.370000, 1606548253.369000, 1606548253.369000, 1606548258.827000, 1606548258.827000, 1606548465.876000


==> result/multi/nfs/real/3/time_pipeline_24_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606547461.314000, 1606547594.465000, 1606547594.465000, 1606547600.341000, 1606547600.341000, 1606547909.592000
1606547909.604000, 1606547937.143000, 1606547937.143000, 1606547943.061000, 1606547943.061000, 1606548218.046000
1606548219.577000, 1606548253.468000, 1606548253.468000, 1606548258.998000, 1606548258.998000, 1606548467.765000


==> result/multi/nfs/real/3/time_pipeline_24_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606547461.316000, 1606547594.537000, 1606547594.537000, 1606547600.459000, 1606547600.459000, 1606547908.499000
1606547908.517000, 1606547936.758000, 1606547936.758000, 1606547942.340000, 1606547942.340000, 1606548218.064000
1606548219.161000, 1606548253.529000, 1606548253.529000, 1606548259.179000, 1606548259.179000, 1606548475.007000


==> result/multi/nfs/real/3/time_pipeline_24_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606547461.318000, 1606547594.659000, 1606547594.659000, 1606547600.341000, 1606547600.341000, 1606547901.693000
1606547901.705000, 1606547928.272000, 1606547928.272000, 1606547933.643000, 1606547933.643000, 1606548217.988000
1606548218.531000, 1606548253.429000, 1606548253.429000, 1606548258.894000, 1606548258.894000, 1606548470.655000


==> result/multi/nfs/real/3/time_pipeline_24_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606547461.320000, 1606547594.659000, 1606547594.659000, 1606547600.348000, 1606547600.348000, 1606547909.009000
1606547909.023000, 1606547936.919000, 1606547936.919000, 1606547943.129000, 1606547943.129000, 1606548218.118000
1606548219.743000, 1606548253.563000, 1606548253.563000, 1606548259.023000, 1606548259.023000, 1606548470.544000


==> result/multi/nfs/real/3/time_pipeline_25_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606548502.498000, 1606548641.134000, 1606548641.134000, 1606548647.431000, 1606548647.431000, 1606548895.423000
1606548895.440000, 1606548928.093000, 1606548928.093000, 1606548934.177000, 1606548934.177000, 1606549362.575000
1606549362.749000, 1606549376.529000, 1606549376.529000, 1606549381.377000, 1606549381.377000, 1606549463.476000


==> result/multi/nfs/real/3/time_pipeline_25_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606548502.511000, 1606548641.479000, 1606548641.479000, 1606548646.950000, 1606548646.950000, 1606548898.785000
1606548898.799000, 1606548929.522000, 1606548929.522000, 1606548935.627000, 1606548935.627000, 1606549347.206000
1606549347.312000, 1606549354.059000, 1606549354.059000, 1606549358.770000, 1606549358.770000, 1606549399.502000


==> result/multi/nfs/real/3/time_pipeline_25_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606548502.513000, 1606548641.481000, 1606548641.481000, 1606548646.738000, 1606548646.738000, 1606548894.140000
1606548894.173000, 1606548927.719000, 1606548927.719000, 1606548933.490000, 1606548933.490000, 1606549347.213000
1606549347.315000, 1606549354.065000, 1606549354.065000, 1606549358.768000, 1606549358.768000, 1606549403.769000


==> result/multi/nfs/real/3/time_pipeline_25_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606548502.515000, 1606548641.481000, 1606548641.481000, 1606548647.223000, 1606548647.223000, 1606548892.001000
1606548892.018000, 1606548920.802000, 1606548920.802000, 1606548926.066000, 1606548926.066000, 1606549006.969000
1606549006.984000, 1606549100.034000, 1606549100.034000, 1606549104.730000, 1606549104.730000, 1606549362.771000


==> result/multi/nfs/real/3/time_pipeline_25_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606548502.518000, 1606548641.481000, 1606548641.481000, 1606548646.901000, 1606548646.901000, 1606548896.547000
1606548896.564000, 1606548928.756000, 1606548928.756000, 1606548934.853000, 1606548934.853000, 1606549197.503000
1606549197.752000, 1606549213.622000, 1606549213.622000, 1606549218.847000, 1606549218.847000, 1606549345.534000


==> result/multi/nfs/real/3/time_pipeline_25_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606548502.515000, 1606548641.481000, 1606548641.481000, 1606548647.565000, 1606548647.565000, 1606548896.297000
1606548896.314000, 1606548928.620000, 1606548928.620000, 1606548935.696000, 1606548935.696000, 1606549362.124000
1606549362.179000, 1606549376.087000, 1606549376.087000, 1606549380.926000, 1606549380.926000, 1606549463.583000


==> result/multi/nfs/real/3/time_pipeline_25_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606548502.516000, 1606548641.481000, 1606548641.481000, 1606548647.222000, 1606548647.222000, 1606548913.208000
1606548913.224000, 1606548932.434000, 1606548932.434000, 1606548939.027000, 1606548939.027000, 1606549361.516000
1606549361.608000, 1606549375.333000, 1606549375.333000, 1606549380.230000, 1606549380.230000, 1606549463.476000


==> result/multi/nfs/real/3/time_pipeline_25_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606548502.516000, 1606548641.481000, 1606548641.481000, 1606548647.223000, 1606548647.223000, 1606548916.753000
1606548916.766000, 1606548932.710000, 1606548932.710000, 1606548939.088000, 1606548939.088000, 1606549362.591000
1606549362.960000, 1606549376.535000, 1606549376.535000, 1606549381.726000, 1606549381.726000, 1606549463.476000


==> result/multi/nfs/real/3/time_pipeline_25_17.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606548502.521000, 1606548641.481000, 1606548641.481000, 1606548647.226000, 1606548647.226000, 1606548894.335000
1606548894.356000, 1606548926.838000, 1606548926.838000, 1606548932.722000, 1606548932.722000, 1606549362.764000
1606549362.914000, 1606549376.535000, 1606549376.535000, 1606549381.553000, 1606549381.553000, 1606549463.476000


==> result/multi/nfs/real/3/time_pipeline_25_18.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606548502.523000, 1606548641.481000, 1606548641.481000, 1606548647.480000, 1606548647.480000, 1606548895.959000
1606548895.973000, 1606548928.452000, 1606548928.452000, 1606548934.433000, 1606548934.433000, 1606549362.429000
1606549362.492000, 1606549376.447000, 1606549376.447000, 1606549381.317000, 1606549381.317000, 1606549464.133000


==> result/multi/nfs/real/3/time_pipeline_25_19.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606548502.524000, 1606548641.481000, 1606548641.481000, 1606548647.220000, 1606548647.220000, 1606548907.239000
1606548907.256000, 1606548931.636000, 1606548931.636000, 1606548938.904000, 1606548938.904000, 1606549347.216000
1606549347.383000, 1606549354.065000, 1606549354.065000, 1606549360.390000, 1606549360.390000, 1606549404.374000


==> result/multi/nfs/real/3/time_pipeline_25_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606548502.498000, 1606548641.187000, 1606548641.187000, 1606548646.383000, 1606548646.383000, 1606548894.140000
1606548894.173000, 1606548927.733000, 1606548927.733000, 1606548933.523000, 1606548933.523000, 1606549197.507000
1606549197.755000, 1606549213.843000, 1606549213.843000, 1606549219.054000, 1606549219.054000, 1606549344.994000


==> result/multi/nfs/real/3/time_pipeline_25_20.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606548502.525000, 1606548641.481000, 1606548641.481000, 1606548647.273000, 1606548647.273000, 1606548895.235000
1606548895.251000, 1606548927.968000, 1606548927.968000, 1606548935.764000, 1606548935.764000, 1606549219.296000
1606549219.359000, 1606549282.472000, 1606549282.472000, 1606549286.918000, 1606549286.918000, 1606549345.154000


==> result/multi/nfs/real/3/time_pipeline_25_21.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606548502.526000, 1606548641.481000, 1606548641.481000, 1606548647.222000, 1606548647.222000, 1606548909.793000
1606548909.811000, 1606548932.029000, 1606548932.029000, 1606548939.070000, 1606548939.070000, 1606549347.133000
1606549347.218000, 1606549353.537000, 1606549353.537000, 1606549358.253000, 1606549358.253000, 1606549370.497000


==> result/multi/nfs/real/3/time_pipeline_25_22.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606548502.525000, 1606548641.481000, 1606548641.481000, 1606548647.226000, 1606548647.226000, 1606548892.701000
1606548892.716000, 1606548923.038000, 1606548923.038000, 1606548928.333000, 1606548928.333000, 1606548993.869000
1606548993.899000, 1606549094.685000, 1606549094.685000, 1606549099.313000, 1606549099.313000, 1606549356.883000


==> result/multi/nfs/real/3/time_pipeline_25_23.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606548502.529000, 1606548641.484000, 1606548641.484000, 1606548647.192000, 1606548647.192000, 1606548901.870000
1606548901.885000, 1606548930.424000, 1606548930.424000, 1606548936.358000, 1606548936.358000, 1606549197.578000
1606549197.814000, 1606549213.844000, 1606549213.844000, 1606549219.049000, 1606549219.049000, 1606549344.977000


==> result/multi/nfs/real/3/time_pipeline_25_24.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606548502.530000, 1606548641.485000, 1606548641.485000, 1606548647.195000, 1606548647.195000, 1606548904.373000
1606548904.388000, 1606548931.043000, 1606548931.043000, 1606548938.509000, 1606548938.509000, 1606549362.285000
1606549362.357000, 1606549376.390000, 1606549376.390000, 1606549381.414000, 1606549381.414000, 1606549463.476000


==> result/multi/nfs/real/3/time_pipeline_25_25.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606548502.532000, 1606548641.487000, 1606548641.487000, 1606548647.263000, 1606548647.263000, 1606548894.182000
1606548894.201000, 1606548926.370000, 1606548926.370000, 1606548933.492000, 1606548933.492000, 1606549362.329000
1606549362.377000, 1606549376.409000, 1606549376.409000, 1606549381.221000, 1606549381.221000, 1606549463.476000


==> result/multi/nfs/real/3/time_pipeline_25_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606548502.498000, 1606548641.221000, 1606548641.221000, 1606548646.461000, 1606548646.461000, 1606548894.140000
1606548894.173000, 1606548927.727000, 1606548927.727000, 1606548933.541000, 1606548933.541000, 1606549197.556000
1606549197.783000, 1606549213.847000, 1606549213.847000, 1606549219.053000, 1606549219.053000, 1606549345.002000


==> result/multi/nfs/real/3/time_pipeline_25_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606548502.499000, 1606548641.183000, 1606548641.183000, 1606548646.371000, 1606548646.371000, 1606548894.140000
1606548894.176000, 1606548927.736000, 1606548927.736000, 1606548934.851000, 1606548934.851000, 1606549197.507000
1606549197.754000, 1606549213.611000, 1606549213.611000, 1606549218.825000, 1606549218.825000, 1606549345.010000


==> result/multi/nfs/real/3/time_pipeline_25_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606548502.501000, 1606548641.221000, 1606548641.221000, 1606548646.910000, 1606548646.910000, 1606548897.083000
1606548897.098000, 1606548928.941000, 1606548928.941000, 1606548935.619000, 1606548935.619000, 1606549197.552000
1606549197.788000, 1606549212.847000, 1606549212.847000, 1606549218.287000, 1606549218.287000, 1606549344.957000


==> result/multi/nfs/real/3/time_pipeline_25_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606548502.503000, 1606548641.333000, 1606548641.333000, 1606548646.552000, 1606548646.552000, 1606548894.140000
1606548894.173000, 1606548927.739000, 1606548927.739000, 1606548933.595000, 1606548933.595000, 1606549197.507000
1606549197.755000, 1606549213.844000, 1606549213.844000, 1606549219.059000, 1606549219.059000, 1606549344.994000


==> result/multi/nfs/real/3/time_pipeline_25_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606548502.505000, 1606548641.346000, 1606548641.346000, 1606548646.644000, 1606548646.644000, 1606548894.140000
1606548894.175000, 1606548927.729000, 1606548927.729000, 1606548934.892000, 1606548934.892000, 1606549197.512000
1606549197.754000, 1606549213.470000, 1606549213.470000, 1606549218.661000, 1606549218.661000, 1606549344.992000


==> result/multi/nfs/real/3/time_pipeline_25_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606548502.506000, 1606548641.371000, 1606548641.371000, 1606548646.613000, 1606548646.613000, 1606548894.140000
1606548894.173000, 1606548927.739000, 1606548927.739000, 1606548933.572000, 1606548933.572000, 1606549197.556000
1606549197.785000, 1606549213.845000, 1606549213.845000, 1606549219.072000, 1606549219.072000, 1606549345.026000


==> result/multi/nfs/real/3/time_pipeline_25_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606548502.508000, 1606548641.479000, 1606548641.479000, 1606548646.708000, 1606548646.708000, 1606548894.139000
1606548894.175000, 1606548927.729000, 1606548927.729000, 1606548933.506000, 1606548933.506000, 1606549197.507000
1606549197.754000, 1606549213.843000, 1606549213.843000, 1606549219.066000, 1606549219.066000, 1606549344.994000


==> result/multi/nfs/real/3/time_pipeline_26_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606549493.069000, 1606549637.176000, 1606549637.176000, 1606549642.737000, 1606549642.737000, 1606549895.442000
1606549895.466000, 1606549925.926000, 1606549925.926000, 1606549932.194000, 1606549932.194000, 1606550208.216000
1606550208.396000, 1606550245.856000, 1606550245.856000, 1606550251.134000, 1606550251.134000, 1606550526.838000


==> result/multi/nfs/real/3/time_pipeline_26_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606549493.081000, 1606549637.502000, 1606549637.502000, 1606549643.836000, 1606549643.836000, 1606549885.596000
1606549885.607000, 1606549896.951000, 1606549896.951000, 1606549902.751000, 1606549902.751000, 1606549954.170000
1606549954.277000, 1606550203.236000, 1606550203.236000, 1606550208.127000, 1606550208.127000, 1606550331.936000


==> result/multi/nfs/real/3/time_pipeline_26_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606549493.082000, 1606549637.501000, 1606549637.501000, 1606549643.145000, 1606549643.145000, 1606549902.430000
1606549902.446000, 1606549934.515000, 1606549934.515000, 1606549939.842000, 1606549939.842000, 1606550208.215000
1606550208.782000, 1606550244.873000, 1606550244.873000, 1606550250.627000, 1606550250.627000, 1606550522.105000


==> result/multi/nfs/real/3/time_pipeline_26_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606549493.084000, 1606549637.502000, 1606549637.502000, 1606549643.121000, 1606549643.121000, 1606549901.239000
1606549901.254000, 1606549932.737000, 1606549932.737000, 1606549938.358000, 1606549938.358000, 1606550208.214000
1606550208.940000, 1606550245.832000, 1606550245.832000, 1606550251.988000, 1606550251.988000, 1606550522.116000


==> result/multi/nfs/real/3/time_pipeline_26_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606549493.085000, 1606549637.502000, 1606549637.502000, 1606549643.832000, 1606549643.832000, 1606549897.611000
1606549897.629000, 1606549928.565000, 1606549928.565000, 1606549934.453000, 1606549934.453000, 1606550208.212000
1606550208.665000, 1606550245.866000, 1606550245.866000, 1606550251.702000, 1606550251.702000, 1606550522.130000


==> result/multi/nfs/real/3/time_pipeline_26_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606549493.086000, 1606549637.500000, 1606549637.500000, 1606549644.009000, 1606549644.009000, 1606549884.585000
1606549884.599000, 1606549893.648000, 1606549893.648000, 1606549900.152000, 1606549900.152000, 1606550014.673000
1606550014.783000, 1606550205.953000, 1606550205.953000, 1606550212.234000, 1606550212.234000, 1606550297.514000


==> result/multi/nfs/real/3/time_pipeline_26_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606549493.089000, 1606549637.502000, 1606549637.502000, 1606549643.332000, 1606549643.332000, 1606549896.817000
1606549896.833000, 1606549926.780000, 1606549926.780000, 1606549932.240000, 1606549932.240000, 1606550208.215000
1606550208.520000, 1606550245.861000, 1606550245.861000, 1606550251.513000, 1606550251.513000, 1606550521.935000


==> result/multi/nfs/real/3/time_pipeline_26_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606549493.088000, 1606549637.502000, 1606549637.502000, 1606549643.410000, 1606549643.410000, 1606549897.805000
1606549897.821000, 1606549928.925000, 1606549928.925000, 1606549934.548000, 1606549934.548000, 1606550208.212000
1606550208.652000, 1606550245.779000, 1606550245.779000, 1606550251.733000, 1606550251.733000, 1606550521.918000


==> result/multi/nfs/real/3/time_pipeline_26_17.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606549493.091000, 1606549637.502000, 1606549637.502000, 1606549643.290000, 1606549643.290000, 1606549917.827000
1606549917.842000, 1606550005.902000, 1606550005.902000, 1606550010.913000, 1606550010.913000, 1606550213.041000
1606550213.172000, 1606550246.280000, 1606550246.280000, 1606550252.081000, 1606550252.081000, 1606550522.104000


==> result/multi/nfs/real/3/time_pipeline_26_18.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606549493.092000, 1606549637.502000, 1606549637.502000, 1606549643.244000, 1606549643.244000, 1606549905.031000
1606549905.047000, 1606549945.501000, 1606549945.501000, 1606549950.643000, 1606549950.643000, 1606550208.216000
1606550208.968000, 1606550245.600000, 1606550245.600000, 1606550252.180000, 1606550252.180000, 1606550522.166000


==> result/multi/nfs/real/3/time_pipeline_26_19.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606549493.094000, 1606549637.502000, 1606549637.502000, 1606549643.285000, 1606549643.285000, 1606549914.949000
1606549914.964000, 1606550003.021000, 1606550003.021000, 1606550008.350000, 1606550008.350000, 1606550210.979000
1606550211.087000, 1606550246.058000, 1606550246.058000, 1606550252.376000, 1606550252.376000, 1606550522.092000


==> result/multi/nfs/real/3/time_pipeline_26_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606549493.069000, 1606549637.321000, 1606549637.321000, 1606549642.938000, 1606549642.938000, 1606549841.439000
1606549841.456000, 1606549849.942000, 1606549849.942000, 1606549854.877000, 1606549854.877000, 1606549908.135000
1606549908.253000, 1606549950.673000, 1606549950.673000, 1606549956.097000, 1606549956.097000, 1606550208.215000


==> result/multi/nfs/real/3/time_pipeline_26_20.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606549493.098000, 1606549637.502000, 1606549637.502000, 1606549643.294000, 1606549643.294000, 1606549920.887000
1606549920.902000, 1606550016.875000, 1606550016.875000, 1606550021.760000, 1606550021.760000, 1606550204.896000
1606550204.960000, 1606550212.873000, 1606550212.873000, 1606550217.702000, 1606550217.702000, 1606550270.527000


==> result/multi/nfs/real/3/time_pipeline_26_21.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606549493.099000, 1606549637.502000, 1606549637.502000, 1606549643.297000, 1606549643.297000, 1606549895.319000
1606549895.333000, 1606549925.344000, 1606549925.344000, 1606549931.345000, 1606549931.345000, 1606550208.215000
1606550208.260000, 1606550245.837000, 1606550245.837000, 1606550251.404000, 1606550251.404000, 1606550521.923000


==> result/multi/nfs/real/3/time_pipeline_26_22.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606549493.098000, 1606549637.502000, 1606549637.502000, 1606549643.455000, 1606549643.455000, 1606549898.679000
1606549898.697000, 1606549930.338000, 1606549930.338000, 1606549935.972000, 1606549935.972000, 1606550208.213000
1606550208.788000, 1606550245.594000, 1606550245.594000, 1606550250.669000, 1606550250.669000, 1606550524.355000


==> result/multi/nfs/real/3/time_pipeline_26_23.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606549493.099000, 1606549637.502000, 1606549637.502000, 1606549643.245000, 1606549643.245000, 1606549908.663000
1606549908.677000, 1606549951.389000, 1606549951.389000, 1606549956.495000, 1606549956.495000, 1606550208.212000
1606550208.295000, 1606550245.708000, 1606550245.708000, 1606550250.795000, 1606550250.795000, 1606550527.083000


==> result/multi/nfs/real/3/time_pipeline_26_24.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606549493.099000, 1606549637.505000, 1606549637.505000, 1606549643.245000, 1606549643.245000, 1606549907.305000
1606549907.320000, 1606549949.576000, 1606549949.576000, 1606549954.745000, 1606549954.745000, 1606550208.216000
1606550208.965000, 1606550245.836000, 1606550245.836000, 1606550251.432000, 1606550251.432000, 1606550521.923000


==> result/multi/nfs/real/3/time_pipeline_26_25.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606549493.099000, 1606549637.509000, 1606549637.509000, 1606549643.321000, 1606549643.321000, 1606549895.469000
1606549895.485000, 1606549925.916000, 1606549925.916000, 1606549931.146000, 1606549931.146000, 1606550208.215000
1606550208.479000, 1606550245.862000, 1606550245.862000, 1606550252.252000, 1606550252.252000, 1606550521.918000


==> result/multi/nfs/real/3/time_pipeline_26_26.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606549493.100000, 1606549637.507000, 1606549637.507000, 1606549643.281000, 1606549643.281000, 1606549912.022000
1606549912.035000, 1606549955.268000, 1606549955.268000, 1606549960.216000, 1606549960.216000, 1606550208.221000
1606550209.142000, 1606550245.845000, 1606550245.845000, 1606550251.422000, 1606550251.422000, 1606550521.918000


==> result/multi/nfs/real/3/time_pipeline_26_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606549493.069000, 1606549637.042000, 1606549637.042000, 1606549643.051000, 1606549643.051000, 1606549899.253000
1606549899.270000, 1606549930.981000, 1606549930.981000, 1606549936.561000, 1606549936.561000, 1606550208.214000
1606550208.718000, 1606550245.384000, 1606550245.384000, 1606550251.593000, 1606550251.593000, 1606550522.187000


==> result/multi/nfs/real/3/time_pipeline_26_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606549493.070000, 1606549637.094000, 1606549637.094000, 1606549642.626000, 1606549642.626000, 1606549895.442000
1606549895.466000, 1606549925.926000, 1606549925.926000, 1606549931.296000, 1606549931.296000, 1606550208.216000
1606550208.465000, 1606550245.866000, 1606550245.866000, 1606550251.586000, 1606550251.586000, 1606550522.092000


==> result/multi/nfs/real/3/time_pipeline_26_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606549493.072000, 1606549637.270000, 1606549637.270000, 1606549643.553000, 1606549643.553000, 1606549898.476000
1606549898.495000, 1606549930.005000, 1606549930.005000, 1606549935.564000, 1606549935.564000, 1606550208.216000
1606550208.486000, 1606550245.610000, 1606550245.610000, 1606550251.197000, 1606550251.197000, 1606550527.254000


==> result/multi/nfs/real/3/time_pipeline_26_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606549493.073000, 1606549637.333000, 1606549637.333000, 1606549642.908000, 1606549642.908000, 1606549895.442000
1606549895.466000, 1606549925.922000, 1606549925.922000, 1606549931.178000, 1606549931.178000, 1606550208.214000
1606550208.473000, 1606550245.864000, 1606550245.864000, 1606550251.428000, 1606550251.428000, 1606550521.918000


==> result/multi/nfs/real/3/time_pipeline_26_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606549493.075000, 1606549637.360000, 1606549637.360000, 1606549643.775000, 1606549643.775000, 1606549898.954000
1606549898.972000, 1606549930.633000, 1606549930.633000, 1606549936.247000, 1606549936.247000, 1606550208.215000
1606550208.709000, 1606550245.579000, 1606550245.579000, 1606550251.191000, 1606550251.191000, 1606550523.790000


==> result/multi/nfs/real/3/time_pipeline_26_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606549493.078000, 1606549637.494000, 1606549637.494000, 1606549643.089000, 1606549643.089000, 1606549899.986000
1606549900.003000, 1606549931.691000, 1606549931.691000, 1606549937.427000, 1606549937.427000, 1606550208.215000
1606550208.784000, 1606550245.576000, 1606550245.576000, 1606550251.642000, 1606550251.642000, 1606550522.105000


==> result/multi/nfs/real/3/time_pipeline_26_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606549493.079000, 1606549637.497000, 1606549637.497000, 1606549643.107000, 1606549643.107000, 1606549900.308000
1606549900.323000, 1606549931.997000, 1606549931.997000, 1606549937.630000, 1606549937.630000, 1606550208.214000
1606550208.889000, 1606550245.615000, 1606550245.615000, 1606550251.331000, 1606550251.331000, 1606550527.261000


==> result/multi/nfs/real/3/time_pipeline_27_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606550555.036000, 1606550704.742000, 1606550704.742000, 1606550710.387000, 1606550710.387000, 1606550827.797000
1606550827.813000, 1606550876.555000, 1606550876.555000, 1606550881.703000, 1606550881.703000, 1606550995.181000
1606550995.259000, 1606551016.092000, 1606551016.092000, 1606551022.219000, 1606551022.219000, 1606551189.202000


==> result/multi/nfs/real/3/time_pipeline_27_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606550555.049000, 1606550705.089000, 1606550705.089000, 1606550710.848000, 1606550710.848000, 1606551010.570000
1606551010.588000, 1606551104.787000, 1606551104.787000, 1606551109.611000, 1606551109.611000, 1606551278.326000
1606551278.462000, 1606551389.981000, 1606551389.981000, 1606551395.053000, 1606551395.053000, 1606551523.023000


==> result/multi/nfs/real/3/time_pipeline_27_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606550555.049000, 1606550705.089000, 1606550705.089000, 1606550710.835000, 1606550710.835000, 1606551009.105000
1606551009.121000, 1606551103.035000, 1606551103.035000, 1606551108.269000, 1606551108.269000, 1606551278.230000
1606551278.426000, 1606551390.553000, 1606551390.553000, 1606551395.686000, 1606551395.686000, 1606551523.030000


==> result/multi/nfs/real/3/time_pipeline_27_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606550555.053000, 1606550705.090000, 1606550705.090000, 1606550711.009000, 1606550711.009000, 1606551020.630000
1606551020.644000, 1606551181.633000, 1606551181.633000, 1606551186.991000, 1606551186.991000, 1606551313.789000
1606551313.867000, 1606551447.628000, 1606551447.628000, 1606551453.282000, 1606551453.282000, 1606551528.384000


==> result/multi/nfs/real/3/time_pipeline_27_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606550555.055000, 1606550705.090000, 1606550705.090000, 1606550711.272000, 1606550711.272000, 1606550990.972000
1606550990.986000, 1606551008.997000, 1606551008.997000, 1606551014.825000, 1606551014.825000, 1606551157.579000
1606551157.644000, 1606551264.760000, 1606551264.760000, 1606551269.833000, 1606551269.833000, 1606551422.535000


==> result/multi/nfs/real/3/time_pipeline_27_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606550555.056000, 1606550705.090000, 1606550705.090000, 1606550710.913000, 1606550710.913000, 1606551014.999000
1606551015.016000, 1606551134.538000, 1606551134.538000, 1606551139.609000, 1606551139.609000, 1606551280.179000
1606551280.424000, 1606551392.141000, 1606551392.141000, 1606551397.703000, 1606551397.703000, 1606551564.726000


==> result/multi/nfs/real/3/time_pipeline_27_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606550555.057000, 1606550705.090000, 1606550705.090000, 1606550711.296000, 1606550711.296000, 1606550990.438000
1606550990.454000, 1606551007.971000, 1606551007.971000, 1606551013.971000, 1606551013.971000, 1606551164.668000
1606551164.727000, 1606551267.307000, 1606551267.307000, 1606551272.559000, 1606551272.559000, 1606551422.553000


==> result/multi/nfs/real/3/time_pipeline_27_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606550555.059000, 1606550705.090000, 1606550705.090000, 1606550711.354000, 1606550711.354000, 1606550993.249000
1606550993.265000, 1606551013.157000, 1606551013.157000, 1606551018.731000, 1606551018.731000, 1606551182.503000
1606551182.592000, 1606551281.321000, 1606551281.321000, 1606551287.196000, 1606551287.196000, 1606551523.015000


==> result/multi/nfs/real/3/time_pipeline_27_17.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606550555.060000, 1606550705.092000, 1606550705.092000, 1606550710.668000, 1606550710.668000, 1606551001.983000
1606551001.993000, 1606551024.750000, 1606551024.750000, 1606551029.945000, 1606551029.945000, 1606551232.026000
1606551232.126000, 1606551303.375000, 1606551303.375000, 1606551308.207000, 1606551308.207000, 1606551523.026000


==> result/multi/nfs/real/3/time_pipeline_27_18.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606550555.062000, 1606550705.092000, 1606550705.092000, 1606550711.154000, 1606550711.154000, 1606551025.989000
1606551026.002000, 1606551187.416000, 1606551187.416000, 1606551192.390000, 1606551192.390000, 1606551282.275000
1606551282.368000, 1606551395.197000, 1606551395.197000, 1606551400.576000, 1606551400.576000, 1606551564.481000


==> result/multi/nfs/real/3/time_pipeline_27_19.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606550555.064000, 1606550705.092000, 1606550705.092000, 1606550711.184000, 1606550711.184000, 1606550981.755000
1606550981.768000, 1606551000.190000, 1606551000.190000, 1606551005.300000, 1606551005.300000, 1606551091.534000
1606551091.552000, 1606551241.794000, 1606551241.794000, 1606551247.378000, 1606551247.378000, 1606551422.558000


==> result/multi/nfs/real/3/time_pipeline_27_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606550555.036000, 1606550704.944000, 1606550704.944000, 1606550711.220000, 1606550711.220000, 1606550985.368000
1606550985.383000, 1606551003.712000, 1606551003.712000, 1606551009.666000, 1606551009.666000, 1606551132.220000
1606551132.234000, 1606551253.509000, 1606551253.509000, 1606551258.026000, 1606551258.026000, 1606551422.601000


==> result/multi/nfs/real/3/time_pipeline_27_20.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606550555.064000, 1606550705.092000, 1606550705.092000, 1606550711.348000, 1606550711.348000, 1606550991.673000
1606550991.691000, 1606551010.434000, 1606551010.434000, 1606551015.701000, 1606551015.701000, 1606551174.447000
1606551174.484000, 1606551267.342000, 1606551267.342000, 1606551272.304000, 1606551272.304000, 1606551422.549000


==> result/multi/nfs/real/3/time_pipeline_27_21.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606550555.064000, 1606550705.092000, 1606550705.092000, 1606550711.348000, 1606550711.348000, 1606550991.474000
1606550991.488000, 1606551010.076000, 1606551010.076000, 1606551015.733000, 1606551015.733000, 1606551182.907000
1606551182.986000, 1606551282.554000, 1606551282.554000, 1606551287.740000, 1606551287.740000, 1606551523.018000


==> result/multi/nfs/real/3/time_pipeline_27_22.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606550555.066000, 1606550705.091000, 1606550705.091000, 1606550710.671000, 1606550710.671000, 1606551003.407000
1606551003.425000, 1606551026.761000, 1606551026.761000, 1606551031.694000, 1606551031.694000, 1606551222.977000
1606551223.073000, 1606551303.379000, 1606551303.379000, 1606551308.277000, 1606551308.277000, 1606551523.022000


==> result/multi/nfs/real/3/time_pipeline_27_23.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606550555.067000, 1606550705.092000, 1606550705.092000, 1606550710.915000, 1606550710.915000, 1606551017.700000
1606551017.718000, 1606551178.138000, 1606551178.138000, 1606551184.416000, 1606551184.416000, 1606551339.651000
1606551339.721000, 1606551447.757000, 1606551447.757000, 1606551452.498000, 1606551452.498000, 1606551539.257000


==> result/multi/nfs/real/3/time_pipeline_27_24.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606550555.069000, 1606550705.092000, 1606550705.092000, 1606550710.619000, 1606550710.619000, 1606550997.331000
1606550997.345000, 1606551018.884000, 1606551018.884000, 1606551024.924000, 1606551024.924000, 1606551422.483000
1606551422.590000, 1606551496.851000, 1606551496.851000, 1606551501.389000, 1606551501.389000, 1606551569.808000


==> result/multi/nfs/real/3/time_pipeline_27_25.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606550555.071000, 1606550705.093000, 1606550705.093000, 1606550711.082000, 1606550711.082000, 1606551023.268000
1606551023.280000, 1606551184.603000, 1606551184.603000, 1606551189.906000, 1606551189.906000, 1606551298.785000
1606551298.872000, 1606551425.379000, 1606551425.379000, 1606551430.379000, 1606551430.379000, 1606551564.484000


==> result/multi/nfs/real/3/time_pipeline_27_26.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606550555.072000, 1606550705.099000, 1606550705.099000, 1606550710.880000, 1606550710.880000, 1606551012.139000
1606551012.154000, 1606551130.575000, 1606551130.575000, 1606551135.405000, 1606551135.405000, 1606551278.228000
1606551278.408000, 1606551391.548000, 1606551391.548000, 1606551397.432000, 1606551397.432000, 1606551564.527000


==> result/multi/nfs/real/3/time_pipeline_27_27.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606550555.075000, 1606550705.097000, 1606550705.097000, 1606550711.390000, 1606550711.390000, 1606550995.455000
1606550995.473000, 1606551016.438000, 1606551016.438000, 1606551022.395000, 1606551022.395000, 1606551189.616000
1606551189.698000, 1606551292.522000, 1606551292.522000, 1606551297.146000, 1606551297.146000, 1606551523.018000


==> result/multi/nfs/real/3/time_pipeline_27_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606550555.036000, 1606550704.721000, 1606550704.721000, 1606550710.448000, 1606550710.448000, 1606550999.193000
1606550999.210000, 1606551021.307000, 1606551021.307000, 1606551027.394000, 1606551027.394000, 1606551523.023000
1606551523.278000, 1606551552.246000, 1606551552.246000, 1606551556.602000, 1606551556.602000, 1606551577.203000


==> result/multi/nfs/real/3/time_pipeline_27_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606550555.038000, 1606550704.699000, 1606550704.699000, 1606550710.337000, 1606550710.337000, 1606550840.259000
1606550840.274000, 1606550879.346000, 1606550879.346000, 1606550884.237000, 1606550884.237000, 1606550949.411000
1606550949.497000, 1606550964.181000, 1606550964.181000, 1606550969.181000, 1606550969.181000, 1606551011.507000


==> result/multi/nfs/real/3/time_pipeline_27_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606550555.040000, 1606550704.910000, 1606550704.910000, 1606550710.765000, 1606550710.765000, 1606551008.424000
1606551008.437000, 1606551101.079000, 1606551101.079000, 1606551106.820000, 1606551106.820000, 1606551278.226000
1606551278.409000, 1606551391.078000, 1606551391.078000, 1606551396.390000, 1606551396.390000, 1606551564.487000


==> result/multi/nfs/real/3/time_pipeline_27_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606550555.042000, 1606550704.912000, 1606550704.912000, 1606550710.811000, 1606550710.811000, 1606551007.510000
1606551007.524000, 1606551089.186000, 1606551089.186000, 1606551094.611000, 1606551094.611000, 1606551278.197000
1606551278.304000, 1606551390.600000, 1606551390.600000, 1606551396.081000, 1606551396.081000, 1606551564.485000


==> result/multi/nfs/real/3/time_pipeline_27_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606550555.043000, 1606550704.932000, 1606550704.932000, 1606550710.649000, 1606550710.649000, 1606550999.066000
1606550999.079000, 1606551021.165000, 1606551021.165000, 1606551027.137000, 1606551027.137000, 1606551422.623000
1606551422.867000, 1606551496.868000, 1606551496.868000, 1606551501.558000, 1606551501.558000, 1606551564.486000


==> result/multi/nfs/real/3/time_pipeline_27_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606550555.046000, 1606550705.087000, 1606550705.087000, 1606550711.266000, 1606550711.266000, 1606550987.497000
1606550987.512000, 1606551005.707000, 1606551005.707000, 1606551011.156000, 1606551011.156000, 1606551138.134000
1606551138.186000, 1606551261.628000, 1606551261.628000, 1606551266.570000, 1606551266.570000, 1606551422.612000


==> result/multi/nfs/real/3/time_pipeline_27_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606550555.047000, 1606550705.089000, 1606550705.089000, 1606550711.165000, 1606550711.165000, 1606550981.440000
1606550981.454000, 1606550998.106000, 1606550998.106000, 1606551003.006000, 1606551003.006000, 1606551159.387000
1606551159.401000, 1606551264.786000, 1606551264.786000, 1606551269.995000, 1606551269.995000, 1606551422.538000


==> result/multi/nfs/real/3/time_pipeline_28_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606551606.346000, 1606551761.657000, 1606551761.657000, 1606551767.337000, 1606551767.337000, 1606552012.113000
1606552012.129000, 1606552024.027000, 1606552024.027000, 1606552028.405000, 1606552028.405000, 1606552079.181000
1606552079.209000, 1606552109.818000, 1606552109.818000, 1606552115.111000, 1606552115.111000, 1606552572.990000


==> result/multi/nfs/real/3/time_pipeline_28_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606551606.358000, 1606551761.988000, 1606551761.988000, 1606551768.465000, 1606551768.465000, 1606552071.659000
1606552071.679000, 1606552106.762000, 1606552106.762000, 1606552113.197000, 1606552113.197000, 1606552509.798000
1606552509.913000, 1606552515.080000, 1606552515.080000, 1606552521.474000, 1606552521.474000, 1606552557.269000


==> result/multi/nfs/real/3/time_pipeline_28_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606551606.359000, 1606551761.989000, 1606551761.989000, 1606551768.238000, 1606551768.238000, 1606552071.480000
1606552071.494000, 1606552106.636000, 1606552106.636000, 1606552113.728000, 1606552113.728000, 1606552466.799000
1606552466.891000, 1606552469.135000, 1606552469.135000, 1606552473.744000, 1606552473.744000, 1606552486.694000


==> result/multi/nfs/real/3/time_pipeline_28_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606551606.361000, 1606551761.989000, 1606551761.989000, 1606551767.801000, 1606551767.801000, 1606552069.156000
1606552069.176000, 1606552103.498000, 1606552103.498000, 1606552109.953000, 1606552109.953000, 1606552509.830000
1606552509.966000, 1606552515.303000, 1606552515.303000, 1606552520.396000, 1606552520.396000, 1606552556.385000


==> result/multi/nfs/real/3/time_pipeline_28_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606551606.360000, 1606551761.990000, 1606551761.990000, 1606551768.366000, 1606551768.366000, 1606552062.205000
1606552062.221000, 1606552081.481000, 1606552081.481000, 1606552087.379000, 1606552087.379000, 1606552168.922000
1606552168.970000, 1606552266.873000, 1606552266.873000, 1606552271.649000, 1606552271.649000, 1606552571.810000


==> result/multi/nfs/real/3/time_pipeline_28_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606551606.365000, 1606551761.990000, 1606551761.990000, 1606551768.602000, 1606551768.602000, 1606552071.788000
1606552071.806000, 1606552106.808000, 1606552106.808000, 1606552113.745000, 1606552113.745000, 1606552567.283000
1606552567.444000, 1606552571.074000, 1606552571.074000, 1606552575.906000, 1606552575.906000, 1606552623.804000


==> result/multi/nfs/real/3/time_pipeline_28_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606551606.364000, 1606551761.988000, 1606551761.988000, 1606551768.046000, 1606551768.046000, 1606552070.010000
1606552070.024000, 1606552104.921000, 1606552104.921000, 1606552111.731000, 1606552111.731000, 1606552387.749000
1606552387.880000, 1606552406.826000, 1606552406.826000, 1606552411.737000, 1606552411.737000, 1606552502.441000


==> result/multi/nfs/real/3/time_pipeline_28_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606551606.368000, 1606551761.990000, 1606551761.990000, 1606551767.447000, 1606551767.447000, 1606552071.304000
1606552071.321000, 1606552106.478000, 1606552106.478000, 1606552113.142000, 1606552113.142000, 1606552504.447000
1606552504.533000, 1606552506.606000, 1606552506.606000, 1606552511.152000, 1606552511.152000, 1606552526.098000


==> result/multi/nfs/real/3/time_pipeline_28_17.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606551606.370000, 1606551761.990000, 1606551761.990000, 1606551768.306000, 1606551768.306000, 1606552072.279000
1606552072.293000, 1606552107.085000, 1606552107.085000, 1606552112.874000, 1606552112.874000, 1606552387.076000
1606552387.179000, 1606552406.179000, 1606552406.179000, 1606552411.108000, 1606552411.108000, 1606552502.438000


==> result/multi/nfs/real/3/time_pipeline_28_18.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606551606.371000, 1606551761.990000, 1606551761.990000, 1606551768.312000, 1606551768.312000, 1606552061.562000
1606552061.578000, 1606552076.838000, 1606552076.838000, 1606552082.477000, 1606552082.477000, 1606552158.317000
1606552158.375000, 1606552262.544000, 1606552262.544000, 1606552267.290000, 1606552267.290000, 1606552572.713000


==> result/multi/nfs/real/3/time_pipeline_28_19.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606551606.372000, 1606551761.990000, 1606551761.990000, 1606551767.946000, 1606551767.946000, 1606552069.114000
1606552069.129000, 1606552103.432000, 1606552103.432000, 1606552109.959000, 1606552109.959000, 1606552572.971000
1606552573.432000, 1606552588.182000, 1606552588.182000, 1606552593.206000, 1606552593.206000, 1606552686.632000


==> result/multi/nfs/real/3/time_pipeline_28_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606551606.346000, 1606551761.633000, 1606551761.633000, 1606551767.371000, 1606551767.371000, 1606552049.733000
1606552049.747000, 1606552062.196000, 1606552062.196000, 1606552066.814000, 1606552066.814000, 1606552108.810000
1606552108.831000, 1606552213.217000, 1606552213.217000, 1606552217.701000, 1606552217.701000, 1606552573.008000


==> result/multi/nfs/real/3/time_pipeline_28_20.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606551606.374000, 1606551761.990000, 1606551761.990000, 1606551767.639000, 1606551767.639000, 1606552084.099000
1606552084.117000, 1606552110.974000, 1606552110.974000, 1606552116.317000, 1606552116.317000, 1606552572.975000
1606552573.822000, 1606552588.619000, 1606552588.619000, 1606552593.757000, 1606552593.757000, 1606552687.347000


==> result/multi/nfs/real/3/time_pipeline_28_21.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606551606.376000, 1606551761.990000, 1606551761.990000, 1606551767.494000, 1606551767.494000, 1606552078.863000
1606552078.879000, 1606552109.737000, 1606552109.737000, 1606552114.991000, 1606552114.991000, 1606552567.283000
1606552567.473000, 1606552571.108000, 1606552571.108000, 1606552576.273000, 1606552576.273000, 1606552617.925000


==> result/multi/nfs/real/3/time_pipeline_28_22.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606551606.376000, 1606551761.990000, 1606551761.990000, 1606551768.190000, 1606551768.190000, 1606552070.688000
1606552070.702000, 1606552105.901000, 1606552105.901000, 1606552112.548000, 1606552112.548000, 1606552572.729000
1606552572.794000, 1606552584.130000, 1606552584.130000, 1606552589.353000, 1606552589.353000, 1606552619.964000


==> result/multi/nfs/real/3/time_pipeline_28_23.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606551606.377000, 1606551761.990000, 1606551761.990000, 1606551768.547000, 1606551768.547000, 1606552062.208000
1606552062.226000, 1606552081.483000, 1606552081.483000, 1606552087.253000, 1606552087.253000, 1606552175.648000
1606552175.693000, 1606552296.729000, 1606552296.729000, 1606552301.384000, 1606552301.384000, 1606552572.977000


==> result/multi/nfs/real/3/time_pipeline_28_24.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606551606.378000, 1606551761.990000, 1606551761.990000, 1606551767.522000, 1606551767.522000, 1606552080.395000
1606552080.413000, 1606552110.160000, 1606552110.160000, 1606552115.406000, 1606552115.406000, 1606552378.398000
1606552378.537000, 1606552388.204000, 1606552388.204000, 1606552393.305000, 1606552393.305000, 1606552418.928000


==> result/multi/nfs/real/3/time_pipeline_28_25.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606551606.380000, 1606551761.992000, 1606551761.992000, 1606551767.787000, 1606551767.787000, 1606552068.533000
1606552068.546000, 1606552101.983000, 1606552101.983000, 1606552107.862000, 1606552107.862000, 1606552387.746000
1606552387.864000, 1606552406.825000, 1606552406.825000, 1606552411.721000, 1606552411.721000, 1606552573.197000


==> result/multi/nfs/real/3/time_pipeline_28_26.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606551606.382000, 1606551761.994000, 1606551761.994000, 1606551767.651000, 1606551767.651000, 1606552067.833000
1606552067.851000, 1606552100.845000, 1606552100.845000, 1606552106.455000, 1606552106.455000, 1606552387.745000
1606552387.850000, 1606552406.825000, 1606552406.825000, 1606552411.833000, 1606552411.833000, 1606552502.438000


==> result/multi/nfs/real/3/time_pipeline_28_27.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606551606.383000, 1606551761.990000, 1606551761.990000, 1606551768.147000, 1606551768.147000, 1606552070.914000
1606552070.929000, 1606552106.083000, 1606552106.083000, 1606552112.994000, 1606552112.994000, 1606552573.023000
1606552573.636000, 1606552588.264000, 1606552588.264000, 1606552594.056000, 1606552594.056000, 1606552666.250000


==> result/multi/nfs/real/3/time_pipeline_28_28.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606551606.382000, 1606551761.997000, 1606551761.997000, 1606551768.020000, 1606551768.020000, 1606552069.739000
1606552069.753000, 1606552104.453000, 1606552104.453000, 1606552111.770000, 1606552111.770000, 1606552387.753000
1606552387.880000, 1606552406.825000, 1606552406.825000, 1606552411.666000, 1606552411.666000, 1606552502.660000


==> result/multi/nfs/real/3/time_pipeline_28_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606551606.346000, 1606551761.568000, 1606551761.568000, 1606551767.475000, 1606551767.475000, 1606552076.816000
1606552076.830000, 1606552108.975000, 1606552108.975000, 1606552115.138000, 1606552115.138000, 1606552572.994000
1606552573.607000, 1606552588.640000, 1606552588.640000, 1606552593.468000, 1606552593.468000, 1606552689.778000


==> result/multi/nfs/real/3/time_pipeline_28_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606551606.347000, 1606551761.622000, 1606551761.622000, 1606551767.268000, 1606551767.268000, 1606552071.571000
1606552071.585000, 1606552106.684000, 1606552106.684000, 1606552113.489000, 1606552113.489000, 1606552572.980000
1606552573.652000, 1606552588.659000, 1606552588.659000, 1606552593.748000, 1606552593.748000, 1606552686.882000


==> result/multi/nfs/real/3/time_pipeline_28_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606551606.349000, 1606551761.689000, 1606551761.689000, 1606551767.428000, 1606551767.428000, 1606552073.789000
1606552073.804000, 1606552107.776000, 1606552107.776000, 1606552114.216000, 1606552114.216000, 1606552572.982000
1606552573.685000, 1606552588.574000, 1606552588.574000, 1606552593.424000, 1606552593.424000, 1606552686.624000


==> result/multi/nfs/real/3/time_pipeline_28_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606551606.351000, 1606551761.834000, 1606551761.834000, 1606551767.583000, 1606551767.583000, 1606552082.293000
1606552082.308000, 1606552110.593000, 1606552110.593000, 1606552115.768000, 1606552115.768000, 1606552509.830000
1606552510.025000, 1606552515.367000, 1606552515.367000, 1606552520.991000, 1606552520.991000, 1606552557.127000


==> result/multi/nfs/real/3/time_pipeline_28_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606551606.353000, 1606551761.958000, 1606551761.958000, 1606551767.471000, 1606551767.471000, 1606552075.123000
1606552075.137000, 1606552108.330000, 1606552108.330000, 1606552114.820000, 1606552114.820000, 1606552572.984000
1606552573.734000, 1606552588.659000, 1606552588.659000, 1606552593.466000, 1606552593.466000, 1606552686.933000


==> result/multi/nfs/real/3/time_pipeline_28_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606551606.354000, 1606551761.986000, 1606551761.986000, 1606551768.125000, 1606551768.125000, 1606552070.598000
1606552070.616000, 1606552105.776000, 1606552105.776000, 1606552112.447000, 1606552112.447000, 1606552572.976000
1606552573.583000, 1606552588.650000, 1606552588.650000, 1606552593.816000, 1606552593.816000, 1606552686.624000


==> result/multi/nfs/real/3/time_pipeline_28_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606551606.356000, 1606551761.990000, 1606551761.990000, 1606551767.880000, 1606551767.880000, 1606552069.092000
1606552069.108000, 1606552103.399000, 1606552103.399000, 1606552109.842000, 1606552109.842000, 1606552515.849000
1606552515.931000, 1606552529.887000, 1606552529.887000, 1606552534.571000, 1606552534.571000, 1606552567.003000


==> result/multi/nfs/real/3/time_pipeline_29_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606552720.153000, 1606552880.951000, 1606552880.951000, 1606552887.737000, 1606552887.737000, 1606553160.433000
1606553160.482000, 1606553193.558000, 1606553193.558000, 1606553198.621000, 1606553198.621000, 1606553480.820000
1606553480.974000, 1606553499.586000, 1606553499.586000, 1606553505.383000, 1606553505.383000, 1606553693.759000


==> result/multi/nfs/real/3/time_pipeline_29_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606552720.166000, 1606552881.409000, 1606552881.409000, 1606552887.483000, 1606552887.483000, 1606553157.723000
1606553157.750000, 1606553192.246000, 1606553192.246000, 1606553198.041000, 1606553198.041000, 1606553478.419000
1606553478.502000, 1606553496.823000, 1606553496.823000, 1606553502.216000, 1606553502.216000, 1606553648.719000


==> result/multi/nfs/real/3/time_pipeline_29_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606552720.167000, 1606552881.409000, 1606552881.409000, 1606552887.925000, 1606552887.925000, 1606553156.338000
1606553156.365000, 1606553191.360000, 1606553191.360000, 1606553197.467000, 1606553197.467000, 1606553478.937000
1606553479.029000, 1606553497.774000, 1606553497.774000, 1606553503.448000, 1606553503.448000, 1606553693.759000


==> result/multi/nfs/real/3/time_pipeline_29_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606552720.170000, 1606552881.409000, 1606552881.409000, 1606552886.733000, 1606552886.733000, 1606553131.462000
1606553131.476000, 1606553139.492000, 1606553139.492000, 1606553144.614000, 1606553144.614000, 1606553181.085000
1606553181.273000, 1606553236.192000, 1606553236.192000, 1606553242.436000, 1606553242.436000, 1606553693.764000


==> result/multi/nfs/real/3/time_pipeline_29_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606552720.168000, 1606552881.409000, 1606552881.409000, 1606552887.677000, 1606552887.677000, 1606553144.701000
1606553144.729000, 1606553155.005000, 1606553155.005000, 1606553161.712000, 1606553161.712000, 1606553236.669000
1606553236.782000, 1606553290.615000, 1606553290.615000, 1606553295.705000, 1606553295.705000, 1606553409.093000


==> result/multi/nfs/real/3/time_pipeline_29_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606552720.172000, 1606552881.409000, 1606552881.409000, 1606552887.606000, 1606552887.606000, 1606553159.307000
1606553159.334000, 1606553193.049000, 1606553193.049000, 1606553198.570000, 1606553198.570000, 1606553480.487000
1606553480.640000, 1606553499.141000, 1606553499.141000, 1606553505.546000, 1606553505.546000, 1606553693.759000


==> result/multi/nfs/real/3/time_pipeline_29_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606552720.171000, 1606552881.409000, 1606552881.409000, 1606552887.857000, 1606552887.857000, 1606553154.421000
1606553154.448000, 1606553189.233000, 1606553189.233000, 1606553195.886000, 1606553195.886000, 1606553487.507000
1606553487.583000, 1606553502.492000, 1606553502.492000, 1606553508.853000, 1606553508.853000, 1606553693.764000


==> result/multi/nfs/real/3/time_pipeline_29_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606552720.174000, 1606552881.409000, 1606552881.409000, 1606552888.627000, 1606552888.627000, 1606553144.882000
1606553144.909000, 1606553155.496000, 1606553155.496000, 1606553162.344000, 1606553162.344000, 1606553216.581000
1606553216.912000, 1606553265.689000, 1606553265.689000, 1606553270.209000, 1606553270.209000, 1606553616.930000


==> result/multi/nfs/real/3/time_pipeline_29_17.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606552720.176000, 1606552881.409000, 1606552881.409000, 1606552887.570000, 1606552887.570000, 1606553147.272000
1606553147.296000, 1606553159.844000, 1606553159.844000, 1606553166.225000, 1606553166.225000, 1606553236.439000
1606553236.553000, 1606553290.524000, 1606553290.524000, 1606553295.415000, 1606553295.415000, 1606553407.606000


==> result/multi/nfs/real/3/time_pipeline_29_18.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606552720.177000, 1606552881.409000, 1606552881.409000, 1606552888.304000, 1606552888.304000, 1606553160.171000
1606553160.198000, 1606553193.480000, 1606553193.480000, 1606553198.936000, 1606553198.936000, 1606553481.341000
1606553481.426000, 1606553500.025000, 1606553500.025000, 1606553505.883000, 1606553505.883000, 1606553693.760000


==> result/multi/nfs/real/3/time_pipeline_29_19.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606552720.178000, 1606552881.409000, 1606552881.409000, 1606552887.222000, 1606552887.222000, 1606553137.450000
1606553137.465000, 1606553148.697000, 1606553148.697000, 1606553154.401000, 1606553154.401000, 1606553270.746000
1606553270.821000, 1606553315.853000, 1606553315.853000, 1606553320.386000, 1606553320.386000, 1606553411.712000


==> result/multi/nfs/real/3/time_pipeline_29_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606552720.153000, 1606552881.024000, 1606552881.024000, 1606552887.738000, 1606552887.738000, 1606553154.059000
1606553154.085000, 1606553188.332000, 1606553188.332000, 1606553194.351000, 1606553194.351000, 1606553425.164000
1606553425.241000, 1606553433.059000, 1606553433.059000, 1606553438.516000, 1606553438.516000, 1606553489.625000


==> result/multi/nfs/real/3/time_pipeline_29_20.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606552720.179000, 1606552881.410000, 1606552881.410000, 1606552887.527000, 1606552887.527000, 1606553159.871000
1606553159.898000, 1606553193.351000, 1606553193.351000, 1606553199.250000, 1606553199.250000, 1606553482.907000
1606553483.026000, 1606553501.132000, 1606553501.132000, 1606553507.196000, 1606553507.196000, 1606553693.758000


==> result/multi/nfs/real/3/time_pipeline_29_21.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606552720.179000, 1606552881.409000, 1606552881.409000, 1606552887.640000, 1606552887.640000, 1606553153.672000
1606553153.696000, 1606553187.301000, 1606553187.301000, 1606553193.054000, 1606553193.054000, 1606553424.550000
1606553424.615000, 1606553433.058000, 1606553433.058000, 1606553439.041000, 1606553439.041000, 1606553489.908000


==> result/multi/nfs/real/3/time_pipeline_29_22.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606552720.182000, 1606552881.409000, 1606552881.409000, 1606552887.611000, 1606552887.611000, 1606553154.720000
1606553154.761000, 1606553189.855000, 1606553189.855000, 1606553196.128000, 1606553196.128000, 1606553632.845000
1606553633.006000, 1606553641.821000, 1606553641.821000, 1606553646.732000, 1606553646.732000, 1606553693.380000


==> result/multi/nfs/real/3/time_pipeline_29_23.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606552720.180000, 1606552881.410000, 1606552881.410000, 1606552888.557000, 1606552888.557000, 1606553155.406000
1606553155.435000, 1606553190.480000, 1606553190.480000, 1606553196.204000, 1606553196.204000, 1606553489.385000
1606553489.430000, 1606553502.799000, 1606553502.799000, 1606553509.118000, 1606553509.118000, 1606553697.457000


==> result/multi/nfs/real/3/time_pipeline_29_24.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606552720.184000, 1606552881.410000, 1606552881.410000, 1606552887.312000, 1606552887.312000, 1606553138.339000
1606553138.355000, 1606553150.052000, 1606553150.052000, 1606553155.500000, 1606553155.500000, 1606553224.173000
1606553224.262000, 1606553279.777000, 1606553279.777000, 1606553284.448000, 1606553284.448000, 1606553636.601000


==> result/multi/nfs/real/3/time_pipeline_29_25.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606552720.186000, 1606552881.409000, 1606552881.409000, 1606552888.397000, 1606552888.397000, 1606553156.872000
1606553156.905000, 1606553191.719000, 1606553191.719000, 1606553197.728000, 1606553197.728000, 1606553497.711000
1606553497.801000, 1606553504.255000, 1606553504.255000, 1606553510.635000, 1606553510.635000, 1606553697.214000


==> result/multi/nfs/real/3/time_pipeline_29_26.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606552720.188000, 1606552881.410000, 1606552881.410000, 1606552888.617000, 1606552888.617000, 1606553155.859000
1606553155.891000, 1606553190.943000, 1606553190.943000, 1606553197.046000, 1606553197.046000, 1606553476.698000
1606553476.787000, 1606553495.616000, 1606553495.616000, 1606553500.769000, 1606553500.769000, 1606553562.154000


==> result/multi/nfs/real/3/time_pipeline_29_27.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606552720.190000, 1606552881.409000, 1606552881.409000, 1606552887.693000, 1606552887.693000, 1606553161.788000
1606553161.812000, 1606553193.884000, 1606553193.884000, 1606553199.040000, 1606553199.040000, 1606553482.659000
1606553482.774000, 1606553500.993000, 1606553500.993000, 1606553507.084000, 1606553507.084000, 1606553693.763000


==> result/multi/nfs/real/3/time_pipeline_29_28.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606552720.188000, 1606552881.412000, 1606552881.412000, 1606552887.625000, 1606552887.625000, 1606553155.039000
1606553155.070000, 1606553190.206000, 1606553190.206000, 1606553196.295000, 1606553196.295000, 1606553476.691000
1606553476.776000, 1606553495.612000, 1606553495.612000, 1606553500.808000, 1606553500.808000, 1606553561.556000


==> result/multi/nfs/real/3/time_pipeline_29_29.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606552720.192000, 1606552881.410000, 1606552881.410000, 1606552888.554000, 1606552888.554000, 1606553154.776000
1606553154.822000, 1606553189.936000, 1606553189.936000, 1606553196.181000, 1606553196.181000, 1606553632.848000
1606553633.028000, 1606553641.821000, 1606553641.821000, 1606553646.523000, 1606553646.523000, 1606553693.583000


==> result/multi/nfs/real/3/time_pipeline_29_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606552720.153000, 1606552881.118000, 1606552881.118000, 1606552887.436000, 1606552887.436000, 1606553158.484000
1606553158.509000, 1606553192.649000, 1606553192.649000, 1606553198.326000, 1606553198.326000, 1606553480.504000
1606553480.636000, 1606553499.209000, 1606553499.209000, 1606553504.955000, 1606553504.955000, 1606553693.760000


==> result/multi/nfs/real/3/time_pipeline_29_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606552720.155000, 1606552881.066000, 1606552881.066000, 1606552886.988000, 1606552886.988000, 1606553131.479000
1606553131.501000, 1606553139.493000, 1606553139.493000, 1606553144.493000, 1606553144.493000, 1606553180.646000
1606553180.876000, 1606553235.393000, 1606553235.393000, 1606553241.963000, 1606553241.963000, 1606553502.158000


==> result/multi/nfs/real/3/time_pipeline_29_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606552720.156000, 1606552881.209000, 1606552881.209000, 1606552887.949000, 1606552887.949000, 1606553160.178000
1606553160.213000, 1606553193.496000, 1606553193.496000, 1606553199.327000, 1606553199.327000, 1606553632.852000
1606553633.063000, 1606553641.834000, 1606553641.834000, 1606553646.440000, 1606553646.440000, 1606553693.379000


==> result/multi/nfs/real/3/time_pipeline_29_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606552720.157000, 1606552881.180000, 1606552881.180000, 1606552887.639000, 1606552887.639000, 1606553154.338000
1606553154.365000, 1606553189.116000, 1606553189.116000, 1606553195.377000, 1606553195.377000, 1606553485.150000
1606553485.226000, 1606553502.016000, 1606553502.016000, 1606553508.206000, 1606553508.206000, 1606553693.758000


==> result/multi/nfs/real/3/time_pipeline_29_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606552720.159000, 1606552881.389000, 1606552881.389000, 1606552887.568000, 1606552887.568000, 1606553154.521000
1606553154.549000, 1606553189.458000, 1606553189.458000, 1606553195.486000, 1606553195.486000, 1606553484.702000
1606553484.780000, 1606553501.878000, 1606553501.878000, 1606553508.001000, 1606553508.001000, 1606553693.759000


==> result/multi/nfs/real/3/time_pipeline_29_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606552720.161000, 1606552881.409000, 1606552881.409000, 1606552886.707000, 1606552886.707000, 1606553131.484000
1606553131.498000, 1606553139.490000, 1606553139.490000, 1606553144.176000, 1606553144.176000, 1606553180.709000
1606553180.802000, 1606553235.369000, 1606553235.369000, 1606553241.863000, 1606553241.863000, 1606553498.110000


==> result/multi/nfs/real/3/time_pipeline_29_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606552720.163000, 1606552881.409000, 1606552881.409000, 1606552888.277000, 1606552888.277000, 1606553154.301000
1606553154.319000, 1606553188.966000, 1606553188.966000, 1606553195.748000, 1606553195.748000, 1606553632.871000
1606553633.025000, 1606553641.821000, 1606553641.821000, 1606553646.903000, 1606553646.903000, 1606553697.123000


==> result/multi/nfs/real/3/time_pipeline_2_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606535309.456000, 1606535320.609000, 1606535320.609000, 1606535325.566000, 1606535325.566000, 1606535344.196000
1606535344.210000, 1606535346.640000, 1606535346.640000, 1606535351.518000, 1606535351.518000, 1606535370.253000
1606535370.267000, 1606535372.234000, 1606535372.234000, 1606535377.154000, 1606535377.154000, 1606535396.240000


==> result/multi/nfs/real/3/time_pipeline_2_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606535309.456000, 1606535320.597000, 1606535320.597000, 1606535324.954000, 1606535324.954000, 1606535343.288000
1606535343.302000, 1606535345.602000, 1606535345.602000, 1606535350.172000, 1606535350.172000, 1606535368.839000
1606535368.852000, 1606535370.734000, 1606535370.734000, 1606535375.466000, 1606535375.466000, 1606535393.831000


==> result/multi/nfs/real/3/time_pipeline_30_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606553727.785000, 1606553894.455000, 1606553894.455000, 1606553900.498000, 1606553900.498000, 1606554194.349000
1606554194.362000, 1606554261.433000, 1606554261.433000, 1606554267.153000, 1606554267.153000, 1606554433.514000
1606554433.703000, 1606554463.464000, 1606554463.464000, 1606554468.832000, 1606554468.832000, 1606554725.078000


==> result/multi/nfs/real/3/time_pipeline_30_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606553727.796000, 1606553894.555000, 1606553894.555000, 1606553900.506000, 1606553900.506000, 1606554196.118000
1606554196.134000, 1606554263.105000, 1606554263.105000, 1606554268.695000, 1606554268.695000, 1606554433.462000
1606554433.668000, 1606554463.444000, 1606554463.444000, 1606554468.638000, 1606554468.638000, 1606554725.078000


==> result/multi/nfs/real/3/time_pipeline_30_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606553727.803000, 1606553894.634000, 1606553894.634000, 1606553900.406000, 1606553900.406000, 1606554186.355000
1606554186.369000, 1606554231.430000, 1606554231.430000, 1606554235.925000, 1606554235.925000, 1606554429.067000
1606554429.128000, 1606554460.064000, 1606554460.064000, 1606554466.150000, 1606554466.150000, 1606554725.076000


==> result/multi/nfs/real/3/time_pipeline_30_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606553727.802000, 1606553894.634000, 1606553894.634000, 1606553900.504000, 1606553900.504000, 1606554195.520000
1606554195.537000, 1606554262.599000, 1606554262.599000, 1606554268.238000, 1606554268.238000, 1606554429.125000
1606554429.333000, 1606554460.065000, 1606554460.065000, 1606554466.110000, 1606554466.110000, 1606554725.076000


==> result/multi/nfs/real/3/time_pipeline_30_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606553727.803000, 1606553894.638000, 1606553894.638000, 1606553900.413000, 1606553900.413000, 1606554189.149000
1606554189.164000, 1606554252.185000, 1606554252.185000, 1606554257.928000, 1606554257.928000, 1606554440.863000
1606554440.958000, 1606554510.615000, 1606554510.615000, 1606554515.265000, 1606554515.265000, 1606554725.081000


==> result/multi/nfs/real/3/time_pipeline_30_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606553727.805000, 1606553894.635000, 1606553894.635000, 1606553900.245000, 1606553900.245000, 1606554177.033000
1606554177.048000, 1606554187.867000, 1606554187.867000, 1606554194.291000, 1606554194.291000, 1606554429.067000
1606554429.349000, 1606554460.065000, 1606554460.065000, 1606554466.101000, 1606554466.101000, 1606554789.982000


==> result/multi/nfs/real/3/time_pipeline_30_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606553727.803000, 1606553894.628000, 1606553894.628000, 1606553900.339000, 1606553900.339000, 1606554183.069000
1606554183.085000, 1606554195.800000, 1606554195.800000, 1606554201.828000, 1606554201.828000, 1606554428.785000
1606554428.803000, 1606554460.064000, 1606554460.064000, 1606554465.784000, 1606554465.784000, 1606554725.138000


==> result/multi/nfs/real/3/time_pipeline_30_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606553727.806000, 1606553894.635000, 1606553894.635000, 1606553900.496000, 1606553900.496000, 1606554191.633000
1606554191.647000, 1606554258.091000, 1606554258.091000, 1606554263.539000, 1606554263.539000, 1606554440.885000
1606554441.123000, 1606554510.653000, 1606554510.653000, 1606554515.570000, 1606554515.570000, 1606554725.079000


==> result/multi/nfs/real/3/time_pipeline_30_17.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606553727.810000, 1606553894.638000, 1606553894.638000, 1606553901.427000, 1606553901.427000, 1606554170.044000
1606554170.055000, 1606554175.934000, 1606554175.934000, 1606554181.068000, 1606554181.068000, 1606554243.327000
1606554243.437000, 1606554309.104000, 1606554309.104000, 1606554313.997000, 1606554313.997000, 1606554726.404000


==> result/multi/nfs/real/3/time_pipeline_30_18.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606553727.806000, 1606553894.637000, 1606553894.637000, 1606553900.609000, 1606553900.609000, 1606554249.114000
1606554249.127000, 1606554324.322000, 1606554324.322000, 1606554328.903000, 1606554328.903000, 1606554433.505000
1606554433.734000, 1606554463.477000, 1606554463.477000, 1606554469.199000, 1606554469.199000, 1606554725.076000


==> result/multi/nfs/real/3/time_pipeline_30_19.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606553727.809000, 1606553894.638000, 1606553894.638000, 1606553900.528000, 1606553900.528000, 1606554198.547000
1606554198.561000, 1606554264.803000, 1606554264.803000, 1606554270.620000, 1606554270.620000, 1606554440.927000
1606554441.333000, 1606554510.742000, 1606554510.742000, 1606554516.003000, 1606554516.003000, 1606554793.789000


==> result/multi/nfs/real/3/time_pipeline_30_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606553727.785000, 1606553894.432000, 1606553894.432000, 1606553900.058000, 1606553900.058000, 1606553964.787000
1606553964.805000, 1606554001.613000, 1606554001.613000, 1606554006.326000, 1606554006.326000, 1606554409.640000
1606554409.751000, 1606554446.406000, 1606554446.406000, 1606554451.524000, 1606554451.524000, 1606554715.341000


==> result/multi/nfs/real/3/time_pipeline_30_20.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606553727.812000, 1606553894.639000, 1606553894.639000, 1606553900.869000, 1606553900.869000, 1606554388.912000
1606554388.928000, 1606554436.196000, 1606554436.196000, 1606554442.777000, 1606554442.777000, 1606554563.585000
1606554563.688000, 1606554684.512000, 1606554684.512000, 1606554689.485000, 1606554689.485000, 1606554782.440000


==> result/multi/nfs/real/3/time_pipeline_30_21.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606553727.813000, 1606553894.638000, 1606553894.638000, 1606553900.911000, 1606553900.911000, 1606554408.656000
1606554408.671000, 1606554444.622000, 1606554444.622000, 1606554450.142000, 1606554450.142000, 1606554715.345000
1606554715.459000, 1606554721.961000, 1606554721.961000, 1606554727.441000, 1606554727.441000, 1606554740.040000


==> result/multi/nfs/real/3/time_pipeline_30_22.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606553727.815000, 1606553894.638000, 1606553894.638000, 1606553900.410000, 1606553900.410000, 1606554188.594000
1606554188.611000, 1606554251.070000, 1606554251.070000, 1606554256.200000, 1606554256.200000, 1606554440.857000
1606554440.977000, 1606554510.635000, 1606554510.635000, 1606554515.805000, 1606554515.805000, 1606554793.804000


==> result/multi/nfs/real/3/time_pipeline_30_23.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606553727.815000, 1606553894.638000, 1606553894.638000, 1606553900.958000, 1606553900.958000, 1606554396.970000
1606554396.985000, 1606554438.064000, 1606554438.064000, 1606554444.594000, 1606554444.594000, 1606554563.658000
1606554563.788000, 1606554684.525000, 1606554684.525000, 1606554689.475000, 1606554689.475000, 1606554789.987000


==> result/multi/nfs/real/3/time_pipeline_30_24.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606553727.815000, 1606553894.638000, 1606553894.638000, 1606553900.255000, 1606553900.255000, 1606554182.512000
1606554182.525000, 1606554194.080000, 1606554194.080000, 1606554199.571000, 1606554199.571000, 1606554429.069000
1606554429.186000, 1606554460.068000, 1606554460.068000, 1606554465.677000, 1606554465.677000, 1606554726.829000


==> result/multi/nfs/real/3/time_pipeline_30_25.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606553727.814000, 1606553894.638000, 1606553894.638000, 1606553900.628000, 1606553900.628000, 1606554360.911000
1606554360.928000, 1606554429.059000, 1606554429.059000, 1606554436.000000, 1606554436.000000, 1606554570.745000
1606554570.860000, 1606554684.811000, 1606554684.811000, 1606554690.637000, 1606554690.637000, 1606554794.070000


==> result/multi/nfs/real/3/time_pipeline_30_26.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606553727.818000, 1606553894.638000, 1606553894.638000, 1606553900.915000, 1606553900.915000, 1606554389.964000
1606554389.980000, 1606554436.368000, 1606554436.368000, 1606554442.991000, 1606554442.991000, 1606554563.618000
1606554563.755000, 1606554684.516000, 1606554684.516000, 1606554689.353000, 1606554689.353000, 1606554759.701000


==> result/multi/nfs/real/3/time_pipeline_30_27.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606553727.819000, 1606553894.638000, 1606553894.638000, 1606553901.515000, 1606553901.515000, 1606554430.340000
1606554430.358000, 1606554460.905000, 1606554460.905000, 1606554466.811000, 1606554466.811000, 1606554725.086000
1606554725.587000, 1606554729.602000, 1606554729.602000, 1606554734.024000, 1606554734.024000, 1606554749.882000


==> result/multi/nfs/real/3/time_pipeline_30_28.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606553727.821000, 1606553894.638000, 1606553894.638000, 1606553900.386000, 1606553900.386000, 1606554184.418000
1606554184.432000, 1606554200.582000, 1606554200.582000, 1606554205.211000, 1606554205.211000, 1606554430.298000
1606554430.317000, 1606554460.935000, 1606554460.935000, 1606554466.893000, 1606554466.893000, 1606554725.077000


==> result/multi/nfs/real/3/time_pipeline_30_29.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606553727.822000, 1606553894.638000, 1606553894.638000, 1606553900.878000, 1606553900.878000, 1606554393.200000
1606554393.215000, 1606554437.423000, 1606554437.423000, 1606554443.888000, 1606554443.888000, 1606554563.649000
1606554563.831000, 1606554684.526000, 1606554684.526000, 1606554689.509000, 1606554689.509000, 1606554793.799000


==> result/multi/nfs/real/3/time_pipeline_30_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606553727.785000, 1606553894.318000, 1606553894.318000, 1606553899.893000, 1606553899.893000, 1606554164.397000
1606554164.414000, 1606554175.070000, 1606554175.070000, 1606554180.367000, 1606554180.367000, 1606554242.790000
1606554242.905000, 1606554308.222000, 1606554308.222000, 1606554313.011000, 1606554313.011000, 1606554726.831000


==> result/multi/nfs/real/3/time_pipeline_30_30.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606553727.823000, 1606553894.639000, 1606553894.639000, 1606553900.447000, 1606553900.447000, 1606554190.395000
1606554190.408000, 1606554256.179000, 1606554256.179000, 1606554262.101000, 1606554262.101000, 1606554440.876000
1606554440.981000, 1606554510.627000, 1606554510.627000, 1606554515.346000, 1606554515.346000, 1606554725.082000


==> result/multi/nfs/real/3/time_pipeline_30_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606553727.785000, 1606553894.413000, 1606553894.413000, 1606553901.063000, 1606553901.063000, 1606554174.423000
1606554174.437000, 1606554183.139000, 1606554183.139000, 1606554189.735000, 1606554189.735000, 1606554429.059000
1606554429.292000, 1606554460.068000, 1606554460.068000, 1606554466.092000, 1606554466.092000, 1606554726.828000


==> result/multi/nfs/real/3/time_pipeline_30_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606553727.787000, 1606553894.406000, 1606553894.406000, 1606553900.001000, 1606553900.001000, 1606554164.395000
1606554164.412000, 1606554175.065000, 1606554175.065000, 1606554180.260000, 1606554180.260000, 1606554252.069000
1606554252.155000, 1606554331.753000, 1606554331.753000, 1606554336.199000, 1606554336.199000, 1606554433.633000


==> result/multi/nfs/real/3/time_pipeline_30_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606553727.789000, 1606553894.457000, 1606553894.457000, 1606553900.580000, 1606553900.580000, 1606554226.836000
1606554226.850000, 1606554306.207000, 1606554306.207000, 1606554311.653000, 1606554311.653000, 1606554563.765000
1606554563.846000, 1606554684.522000, 1606554684.522000, 1606554690.198000, 1606554690.198000, 1606554793.814000


==> result/multi/nfs/real/3/time_pipeline_30_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606553727.790000, 1606553894.435000, 1606553894.435000, 1606553900.498000, 1606553900.498000, 1606554193.319000
1606554193.335000, 1606554260.212000, 1606554260.212000, 1606554265.918000, 1606554265.918000, 1606554430.303000
1606554430.425000, 1606554460.981000, 1606554460.981000, 1606554466.911000, 1606554466.911000, 1606554793.788000


==> result/multi/nfs/real/3/time_pipeline_30_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606553727.791000, 1606553894.504000, 1606553894.504000, 1606553901.031000, 1606553901.031000, 1606554173.296000
1606554173.311000, 1606554178.664000, 1606554178.664000, 1606554183.422000, 1606554183.422000, 1606554244.600000
1606554244.635000, 1606554309.912000, 1606554309.912000, 1606554315.036000, 1606554315.036000, 1606554433.547000


==> result/multi/nfs/real/3/time_pipeline_30_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606553727.796000, 1606553894.548000, 1606553894.548000, 1606553900.852000, 1606553900.852000, 1606554336.497000
1606554336.513000, 1606554422.925000, 1606554422.925000, 1606554427.631000, 1606554427.631000, 1606554503.484000
1606554503.557000, 1606554643.445000, 1606554643.445000, 1606554648.113000, 1606554648.113000, 1606554726.857000


==> result/multi/nfs/real/3/time_pipeline_31_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606554823.824000, 1606554995.915000, 1606554995.915000, 1606555001.623000, 1606555001.623000, 1606555291.984000
1606555292.001000, 1606555301.710000, 1606555301.710000, 1606555307.616000, 1606555307.616000, 1606555637.115000
1606555637.219000, 1606555688.888000, 1606555688.888000, 1606555695.010000, 1606555695.010000, 1606555909.800000


==> result/multi/nfs/real/3/time_pipeline_31_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606554823.834000, 1606554996.267000, 1606554996.267000, 1606555002.248000, 1606555002.248000, 1606555376.943000
1606555376.956000, 1606555506.237000, 1606555506.237000, 1606555511.772000, 1606555511.772000, 1606555765.215000
1606555765.502000, 1606555787.871000, 1606555787.871000, 1606555793.144000, 1606555793.144000, 1606555954.730000


==> result/multi/nfs/real/3/time_pipeline_31_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606554823.836000, 1606554996.269000, 1606554996.269000, 1606555001.953000, 1606555001.953000, 1606555282.545000
1606555282.560000, 1606555293.932000, 1606555293.932000, 1606555299.166000, 1606555299.166000, 1606555395.079000
1606555395.253000, 1606555534.209000, 1606555534.209000, 1606555539.015000, 1606555539.015000, 1606555901.894000


==> result/multi/nfs/real/3/time_pipeline_31_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606554823.838000, 1606554996.269000, 1606554996.269000, 1606555002.093000, 1606555002.093000, 1606555379.124000
1606555379.143000, 1606555510.188000, 1606555510.188000, 1606555515.273000, 1606555515.273000, 1606555765.161000
1606555765.579000, 1606555788.014000, 1606555788.014000, 1606555793.293000, 1606555793.293000, 1606555932.107000


==> result/multi/nfs/real/3/time_pipeline_31_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606554823.839000, 1606554996.269000, 1606554996.269000, 1606555002.755000, 1606555002.755000, 1606555299.585000
1606555299.608000, 1606555379.664000, 1606555379.664000, 1606555385.820000, 1606555385.820000, 1606555689.663000
1606555689.759000, 1606555702.242000, 1606555702.242000, 1606555707.257000, 1606555707.257000, 1606555909.804000


==> result/multi/nfs/real/3/time_pipeline_31_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606554823.843000, 1606554996.270000, 1606554996.270000, 1606555002.129000, 1606555002.129000, 1606555379.101000
1606555379.116000, 1606555510.168000, 1606555510.168000, 1606555515.133000, 1606555515.133000, 1606555765.161000
1606555765.270000, 1606555787.878000, 1606555787.878000, 1606555793.150000, 1606555793.150000, 1606555934.016000


==> result/multi/nfs/real/3/time_pipeline_31_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606554823.842000, 1606554996.270000, 1606554996.270000, 1606555002.496000, 1606555002.496000, 1606555300.103000
1606555300.125000, 1606555380.850000, 1606555380.850000, 1606555386.753000, 1606555386.753000, 1606555689.700000
1606555689.750000, 1606555705.206000, 1606555705.206000, 1606555710.398000, 1606555710.398000, 1606555909.822000


==> result/multi/nfs/real/3/time_pipeline_31_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606554823.843000, 1606554996.270000, 1606554996.270000, 1606555002.057000, 1606555002.057000, 1606555378.480000
1606555378.494000, 1606555509.581000, 1606555509.581000, 1606555514.764000, 1606555514.764000, 1606555765.161000
1606555765.447000, 1606555788.012000, 1606555788.012000, 1606555793.301000, 1606555793.301000, 1606555932.106000


==> result/multi/nfs/real/3/time_pipeline_31_17.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606554823.844000, 1606554996.270000, 1606554996.270000, 1606555002.082000, 1606555002.082000, 1606555379.426000
1606555379.437000, 1606555510.350000, 1606555510.350000, 1606555515.307000, 1606555515.307000, 1606555765.161000
1606555765.457000, 1606555788.010000, 1606555788.010000, 1606555793.301000, 1606555793.301000, 1606555932.106000


==> result/multi/nfs/real/3/time_pipeline_31_18.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606554823.848000, 1606554996.272000, 1606554996.272000, 1606555002.636000, 1606555002.636000, 1606555300.306000
1606555300.324000, 1606555381.180000, 1606555381.180000, 1606555386.948000, 1606555386.948000, 1606555765.161000
1606555765.320000, 1606555787.641000, 1606555787.641000, 1606555793.039000, 1606555793.039000, 1606555934.015000


==> result/multi/nfs/real/3/time_pipeline_31_19.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606554823.850000, 1606554996.272000, 1606554996.272000, 1606555002.024000, 1606555002.024000, 1606555285.422000
1606555285.441000, 1606555295.500000, 1606555295.500000, 1606555301.248000, 1606555301.248000, 1606555398.598000
1606555398.729000, 1606555535.155000, 1606555535.155000, 1606555540.484000, 1606555540.484000, 1606555765.227000


==> result/multi/nfs/real/3/time_pipeline_31_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606554823.824000, 1606554996.074000, 1606554996.074000, 1606555001.784000, 1606555001.784000, 1606555280.500000
1606555280.515000, 1606555291.987000, 1606555291.987000, 1606555297.345000, 1606555297.345000, 1606555382.972000
1606555383.066000, 1606555524.540000, 1606555524.540000, 1606555529.259000, 1606555529.259000, 1606555765.194000


==> result/multi/nfs/real/3/time_pipeline_31_20.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606554823.850000, 1606554996.272000, 1606554996.272000, 1606555002.045000, 1606555002.045000, 1606555302.062000
1606555302.079000, 1606555383.561000, 1606555383.561000, 1606555388.454000, 1606555388.454000, 1606555634.861000
1606555634.912000, 1606555688.683000, 1606555688.683000, 1606555695.345000, 1606555695.345000, 1606555909.803000


==> result/multi/nfs/real/3/time_pipeline_31_21.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606554823.851000, 1606554996.272000, 1606554996.272000, 1606555002.589000, 1606555002.589000, 1606555299.769000
1606555299.782000, 1606555379.973000, 1606555379.973000, 1606555386.025000, 1606555386.025000, 1606555689.667000
1606555689.768000, 1606555703.916000, 1606555703.916000, 1606555708.876000, 1606555708.876000, 1606555909.803000


==> result/multi/nfs/real/3/time_pipeline_31_22.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606554823.853000, 1606554996.272000, 1606554996.272000, 1606555002.045000, 1606555002.045000, 1606555302.061000
1606555302.079000, 1606555383.570000, 1606555383.570000, 1606555388.681000, 1606555388.681000, 1606555765.229000
1606555765.547000, 1606555787.882000, 1606555787.882000, 1606555793.161000, 1606555793.161000, 1606555934.048000


==> result/multi/nfs/real/3/time_pipeline_31_23.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606554823.855000, 1606554996.272000, 1606554996.272000, 1606555002.525000, 1606555002.525000, 1606555299.274000
1606555299.292000, 1606555378.227000, 1606555378.227000, 1606555384.396000, 1606555384.396000, 1606555907.715000
1606555907.777000, 1606555918.299000, 1606555918.299000, 1606555923.334000, 1606555923.334000, 1606555954.730000


==> result/multi/nfs/real/3/time_pipeline_31_24.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606554823.855000, 1606554996.272000, 1606554996.272000, 1606555002.677000, 1606555002.677000, 1606555299.421000
1606555299.435000, 1606555378.778000, 1606555378.778000, 1606555384.962000, 1606555384.962000, 1606555765.117000
1606555765.164000, 1606555787.587000, 1606555787.587000, 1606555792.981000, 1606555792.981000, 1606555934.014000


==> result/multi/nfs/real/3/time_pipeline_31_25.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606554823.853000, 1606554996.272000, 1606554996.272000, 1606555002.361000, 1606555002.361000, 1606555377.239000
1606555377.257000, 1606555508.464000, 1606555508.464000, 1606555513.782000, 1606555513.782000, 1606555901.899000
1606555901.957000, 1606555903.936000, 1606555903.936000, 1606555908.706000, 1606555908.706000, 1606555954.801000


==> result/multi/nfs/real/3/time_pipeline_31_26.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606554823.858000, 1606554996.272000, 1606554996.272000, 1606555002.471000, 1606555002.471000, 1606555376.391000
1606555376.406000, 1606555505.002000, 1606555505.002000, 1606555509.714000, 1606555509.714000, 1606555765.161000
1606555765.463000, 1606555788.012000, 1606555788.012000, 1606555793.293000, 1606555793.293000, 1606555932.106000


==> result/multi/nfs/real/3/time_pipeline_31_27.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606554823.859000, 1606554996.272000, 1606554996.272000, 1606555002.635000, 1606555002.635000, 1606555300.287000
1606555300.309000, 1606555381.202000, 1606555381.202000, 1606555386.968000, 1606555386.968000, 1606555689.720000
1606555689.792000, 1606555705.787000, 1606555705.787000, 1606555710.434000, 1606555710.434000, 1606555933.831000


==> result/multi/nfs/real/3/time_pipeline_31_28.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606554823.860000, 1606554996.272000, 1606554996.272000, 1606555002.021000, 1606555002.021000, 1606555302.029000
1606555302.044000, 1606555383.538000, 1606555383.538000, 1606555388.434000, 1606555388.434000, 1606555765.194000
1606555765.506000, 1606555787.876000, 1606555787.876000, 1606555793.187000, 1606555793.187000, 1606555933.924000


==> result/multi/nfs/real/3/time_pipeline_31_29.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606554823.861000, 1606554996.274000, 1606554996.274000, 1606555002.024000, 1606555002.024000, 1606555288.088000
1606555288.106000, 1606555297.754000, 1606555297.754000, 1606555303.613000, 1606555303.613000, 1606555637.076000
1606555637.203000, 1606555688.889000, 1606555688.889000, 1606555695.603000, 1606555695.603000, 1606555909.806000


==> result/multi/nfs/real/3/time_pipeline_31_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606554823.824000, 1606554996.081000, 1606554996.081000, 1606555001.885000, 1606555001.885000, 1606555282.797000
1606555282.816000, 1606555294.091000, 1606555294.091000, 1606555299.351000, 1606555299.351000, 1606555399.401000
1606555399.512000, 1606555535.645000, 1606555535.645000, 1606555540.863000, 1606555540.863000, 1606555765.203000


==> result/multi/nfs/real/3/time_pipeline_31_30.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606554823.863000, 1606554996.272000, 1606554996.272000, 1606555002.136000, 1606555002.136000, 1606555379.081000
1606555379.094000, 1606555510.162000, 1606555510.162000, 1606555515.277000, 1606555515.277000, 1606555765.164000
1606555765.501000, 1606555788.013000, 1606555788.013000, 1606555793.278000, 1606555793.278000, 1606555934.014000


==> result/multi/nfs/real/3/time_pipeline_31_31.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606554823.863000, 1606554996.275000, 1606554996.275000, 1606555002.187000, 1606555002.187000, 1606555377.741000
1606555377.755000, 1606555508.906000, 1606555508.906000, 1606555514.279000, 1606555514.279000, 1606555907.709000
1606555907.767000, 1606555918.244000, 1606555918.244000, 1606555922.645000, 1606555922.645000, 1606555954.730000


==> result/multi/nfs/real/3/time_pipeline_31_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606554823.824000, 1606554995.887000, 1606554995.887000, 1606555001.853000, 1606555001.853000, 1606555282.033000
1606555282.051000, 1606555293.550000, 1606555293.550000, 1606555298.991000, 1606555298.991000, 1606555394.968000
1606555395.034000, 1606555534.004000, 1606555534.004000, 1606555539.258000, 1606555539.258000, 1606555907.724000


==> result/multi/nfs/real/3/time_pipeline_31_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606554823.825000, 1606554995.991000, 1606554995.991000, 1606555002.000000, 1606555002.000000, 1606555303.509000
1606555303.519000, 1606555396.175000, 1606555396.175000, 1606555401.839000, 1606555401.839000, 1606555547.261000
1606555547.314000, 1606555668.600000, 1606555668.600000, 1606555673.254000, 1606555673.254000, 1606555920.675000


==> result/multi/nfs/real/3/time_pipeline_31_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606554823.827000, 1606554996.098000, 1606554996.098000, 1606555001.804000, 1606555001.804000, 1606555282.127000
1606555282.144000, 1606555293.642000, 1606555293.642000, 1606555298.690000, 1606555298.690000, 1606555398.496000
1606555398.571000, 1606555535.001000, 1606555535.001000, 1606555540.310000, 1606555540.310000, 1606555765.223000


==> result/multi/nfs/real/3/time_pipeline_31_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606554823.828000, 1606554996.124000, 1606554996.124000, 1606555002.660000, 1606555002.660000, 1606555299.556000
1606555299.580000, 1606555379.533000, 1606555379.533000, 1606555385.704000, 1606555385.704000, 1606555784.348000
1606555784.419000, 1606555794.191000, 1606555794.191000, 1606555799.919000, 1606555799.919000, 1606555933.893000


==> result/multi/nfs/real/3/time_pipeline_31_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606554823.831000, 1606554996.139000, 1606554996.139000, 1606555001.869000, 1606555001.869000, 1606555282.059000
1606555282.078000, 1606555293.605000, 1606555293.605000, 1606555298.766000, 1606555298.766000, 1606555395.067000
1606555395.245000, 1606555534.180000, 1606555534.180000, 1606555538.907000, 1606555538.907000, 1606555909.802000


==> result/multi/nfs/real/3/time_pipeline_31_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606554823.832000, 1606554996.178000, 1606554996.178000, 1606555002.736000, 1606555002.736000, 1606555299.131000
1606555299.147000, 1606555376.971000, 1606555376.971000, 1606555382.868000, 1606555382.868000, 1606555636.969000
1606555637.035000, 1606555688.867000, 1606555688.867000, 1606555695.449000, 1606555695.449000, 1606555909.804000


==> result/multi/nfs/real/3/time_pipeline_32_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606555985.189000, 1606556162.964000, 1606556162.964000, 1606556168.689000, 1606556168.689000, 1606556464.035000
1606556464.056000, 1606556504.347000, 1606556504.347000, 1606556510.169000, 1606556510.169000, 1606557010.411000
1606557010.476000, 1606557016.253000, 1606557016.253000, 1606557021.009000, 1606557021.009000, 1606557033.274000


==> result/multi/nfs/real/3/time_pipeline_32_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606555985.201000, 1606556163.331000, 1606556163.331000, 1606556169.650000, 1606556169.650000, 1606556462.389000
1606556462.400000, 1606556501.748000, 1606556501.748000, 1606556507.991000, 1606556507.991000, 1606556810.348000
1606556810.621000, 1606556844.343000, 1606556844.343000, 1606556850.228000, 1606556850.228000, 1606557074.047000


==> result/multi/nfs/real/3/time_pipeline_32_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606555985.203000, 1606556163.331000, 1606556163.331000, 1606556169.515000, 1606556169.515000, 1606556460.140000
1606556460.156000, 1606556494.820000, 1606556494.820000, 1606556500.354000, 1606556500.354000, 1606556810.344000
1606556810.539000, 1606556844.507000, 1606556844.507000, 1606556850.506000, 1606556850.506000, 1606557087.847000


==> result/multi/nfs/real/3/time_pipeline_32_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606555985.204000, 1606556163.332000, 1606556163.332000, 1606556169.089000, 1606556169.089000, 1606556490.248000
1606556490.268000, 1606556535.948000, 1606556535.948000, 1606556540.847000, 1606556540.847000, 1606556755.055000
1606556755.147000, 1606556765.132000, 1606556765.132000, 1606556769.915000, 1606556769.915000, 1606556844.422000


==> result/multi/nfs/real/3/time_pipeline_32_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606555985.206000, 1606556163.332000, 1606556163.332000, 1606556169.216000, 1606556169.216000, 1606556458.388000
1606556458.402000, 1606556489.119000, 1606556489.119000, 1606556494.337000, 1606556494.337000, 1606556810.337000
1606556810.455000, 1606556844.481000, 1606556844.481000, 1606556850.185000, 1606556850.185000, 1606557092.938000


==> result/multi/nfs/real/3/time_pipeline_32_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606555985.209000, 1606556163.332000, 1606556163.332000, 1606556170.228000, 1606556170.228000, 1606556464.466000
1606556464.490000, 1606556504.610000, 1606556504.610000, 1606556510.841000, 1606556510.841000, 1606556824.255000
1606556824.330000, 1606556846.935000, 1606556846.935000, 1606556852.525000, 1606556852.525000, 1606557074.468000


==> result/multi/nfs/real/3/time_pipeline_32_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606555985.209000, 1606556163.332000, 1606556163.332000, 1606556169.255000, 1606556169.255000, 1606556464.424000
1606556464.443000, 1606556504.622000, 1606556504.622000, 1606556511.226000, 1606556511.226000, 1606556800.729000
1606556800.810000, 1606556835.520000, 1606556835.520000, 1606556840.395000, 1606556840.395000, 1606557010.508000


==> result/multi/nfs/real/3/time_pipeline_32_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606555985.211000, 1606556163.332000, 1606556163.332000, 1606556169.180000, 1606556169.180000, 1606556460.315000
1606556460.331000, 1606556495.570000, 1606556495.570000, 1606556500.955000, 1606556500.955000, 1606556810.345000
1606556810.535000, 1606556844.469000, 1606556844.469000, 1606556850.212000, 1606556850.212000, 1606557091.897000


==> result/multi/nfs/real/3/time_pipeline_32_17.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606555985.212000, 1606556163.332000, 1606556163.332000, 1606556170.013000, 1606556170.013000, 1606556463.732000
1606556463.751000, 1606556503.995000, 1606556503.995000, 1606556510.602000, 1606556510.602000, 1606556836.455000
1606556836.556000, 1606556850.357000, 1606556850.357000, 1606556855.753000, 1606556855.753000, 1606557074.390000


==> result/multi/nfs/real/3/time_pipeline_32_18.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606555985.215000, 1606556163.332000, 1606556163.332000, 1606556168.916000, 1606556168.916000, 1606556471.557000
1606556471.572000, 1606556507.173000, 1606556507.173000, 1606556513.417000, 1606556513.417000, 1606556875.177000
1606556875.305000, 1606556974.105000, 1606556974.105000, 1606556979.290000, 1606556979.290000, 1606557086.865000


==> result/multi/nfs/real/3/time_pipeline_32_19.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606555985.217000, 1606556163.332000, 1606556163.332000, 1606556169.149000, 1606556169.149000, 1606556502.179000
1606556502.192000, 1606556564.418000, 1606556564.418000, 1606556568.977000, 1606556568.977000, 1606556755.797000
1606556755.892000, 1606556765.879000, 1606556765.879000, 1606556770.616000, 1606556770.616000, 1606556865.986000


==> result/multi/nfs/real/3/time_pipeline_32_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606555985.189000, 1606556163.007000, 1606556163.007000, 1606556168.788000, 1606556168.788000, 1606556464.451000
1606556464.464000, 1606556504.618000, 1606556504.618000, 1606556511.034000, 1606556511.034000, 1606556809.896000
1606556809.978000, 1606556843.556000, 1606556843.556000, 1606556849.381000, 1606556849.381000, 1606557092.953000


==> result/multi/nfs/real/3/time_pipeline_32_20.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606555985.219000, 1606556163.332000, 1606556163.332000, 1606556169.700000, 1606556169.700000, 1606556464.068000
1606556464.096000, 1606556504.445000, 1606556504.445000, 1606556510.772000, 1606556510.772000, 1606556823.383000
1606556823.465000, 1606556846.832000, 1606556846.832000, 1606556852.821000, 1606556852.821000, 1606557074.388000


==> result/multi/nfs/real/3/time_pipeline_32_21.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606555985.221000, 1606556163.334000, 1606556163.334000, 1606556169.944000, 1606556169.944000, 1606556463.358000
1606556463.378000, 1606556502.989000, 1606556502.989000, 1606556509.376000, 1606556509.376000, 1606556736.791000
1606556736.882000, 1606556755.899000, 1606556755.899000, 1606556760.647000, 1606556760.647000, 1606556783.785000


==> result/multi/nfs/real/3/time_pipeline_32_22.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606555985.223000, 1606556163.332000, 1606556163.332000, 1606556168.954000, 1606556168.954000, 1606556484.059000
1606556484.074000, 1606556525.971000, 1606556525.971000, 1606556530.662000, 1606556530.662000, 1606556757.322000
1606556757.455000, 1606556766.206000, 1606556766.206000, 1606556771.236000, 1606556771.236000, 1606556832.424000


==> result/multi/nfs/real/3/time_pipeline_32_23.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606555985.223000, 1606556163.332000, 1606556163.332000, 1606556169.764000, 1606556169.764000, 1606556464.354000
1606556464.377000, 1606556504.588000, 1606556504.588000, 1606556511.052000, 1606556511.052000, 1606556810.041000
1606556810.130000, 1606556843.950000, 1606556843.950000, 1606556849.880000, 1606556849.880000, 1606557075.373000


==> result/multi/nfs/real/3/time_pipeline_32_24.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606555985.226000, 1606556163.334000, 1606556163.334000, 1606556170.504000, 1606556170.504000, 1606556463.264000
1606556463.279000, 1606556502.986000, 1606556502.986000, 1606556509.068000, 1606556509.068000, 1606556875.184000
1606556875.301000, 1606556974.060000, 1606556974.060000, 1606556979.177000, 1606556979.177000, 1606557092.943000


==> result/multi/nfs/real/3/time_pipeline_32_25.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606555985.225000, 1606556163.332000, 1606556163.332000, 1606556169.519000, 1606556169.519000, 1606556460.013000
1606556460.030000, 1606556494.090000, 1606556494.090000, 1606556499.721000, 1606556499.721000, 1606556810.342000
1606556810.498000, 1606556844.499000, 1606556844.499000, 1606556850.239000, 1606556850.239000, 1606557070.320000


==> result/multi/nfs/real/3/time_pipeline_32_26.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606555985.225000, 1606556163.332000, 1606556163.332000, 1606556170.386000, 1606556170.386000, 1606556464.385000
1606556464.415000, 1606556504.638000, 1606556504.638000, 1606556510.489000, 1606556510.489000, 1606556850.135000
1606556850.261000, 1606556946.499000, 1606556946.499000, 1606556951.139000, 1606556951.139000, 1606557092.606000


==> result/multi/nfs/real/3/time_pipeline_32_27.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606555985.228000, 1606556163.336000, 1606556163.336000, 1606556170.088000, 1606556170.088000, 1606556464.143000
1606556464.162000, 1606556504.481000, 1606556504.481000, 1606556510.586000, 1606556510.586000, 1606556846.168000
1606556846.244000, 1606556885.098000, 1606556885.098000, 1606556890.087000, 1606556890.087000, 1606557092.606000


==> result/multi/nfs/real/3/time_pipeline_32_28.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606555985.232000, 1606556163.332000, 1606556163.332000, 1606556169.791000, 1606556169.791000, 1606556464.416000
1606556464.445000, 1606556504.643000, 1606556504.643000, 1606556511.166000, 1606556511.166000, 1606556810.648000
1606556811.052000, 1606556844.577000, 1606556844.577000, 1606556850.550000, 1606556850.550000, 1606557056.427000


==> result/multi/nfs/real/3/time_pipeline_32_29.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606555985.230000, 1606556163.337000, 1606556163.337000, 1606556170.444000, 1606556170.444000, 1606556463.685000
1606556463.700000, 1606556503.916000, 1606556503.916000, 1606556510.177000, 1606556510.177000, 1606556986.095000
1606556986.163000, 1606556995.323000, 1606556995.323000, 1606556999.960000, 1606556999.960000, 1606557094.685000


==> result/multi/nfs/real/3/time_pipeline_32_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606555985.189000, 1606556162.964000, 1606556162.964000, 1606556168.647000, 1606556168.647000, 1606556463.680000
1606556463.696000, 1606556503.885000, 1606556503.885000, 1606556510.533000, 1606556510.533000, 1606556847.679000
1606556847.770000, 1606556888.611000, 1606556888.611000, 1606556893.487000, 1606556893.487000, 1606557092.601000


==> result/multi/nfs/real/3/time_pipeline_32_30.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606555985.233000, 1606556163.332000, 1606556163.332000, 1606556170.404000, 1606556170.404000, 1606556445.325000
1606556445.341000, 1606556454.029000, 1606556454.029000, 1606556458.942000, 1606556458.942000, 1606556503.253000
1606556503.352000, 1606556574.737000, 1606556574.737000, 1606556579.260000, 1606556579.260000, 1606556754.695000


==> result/multi/nfs/real/3/time_pipeline_32_31.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606555985.233000, 1606556163.332000, 1606556163.332000, 1606556168.950000, 1606556168.950000, 1606556477.966000
1606556477.980000, 1606556509.399000, 1606556509.399000, 1606556515.397000, 1606556515.397000, 1606556757.317000
1606556757.435000, 1606556766.225000, 1606556766.225000, 1606556771.097000, 1606556771.097000, 1606556828.121000


==> result/multi/nfs/real/3/time_pipeline_32_32.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606555985.238000, 1606556163.332000, 1606556163.332000, 1606556170.080000, 1606556170.080000, 1606556463.881000
1606556463.905000, 1606556504.164000, 1606556504.164000, 1606556510.252000, 1606556510.252000, 1606556862.793000
1606556862.864000, 1606556966.430000, 1606556966.430000, 1606556971.176000, 1606556971.176000, 1606557066.568000


==> result/multi/nfs/real/3/time_pipeline_32_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606555985.189000, 1606556162.981000, 1606556162.981000, 1606556169.418000, 1606556169.418000, 1606556459.761000
1606556459.775000, 1606556492.583000, 1606556492.583000, 1606556498.280000, 1606556498.280000, 1606556810.343000
1606556810.463000, 1606556844.478000, 1606556844.478000, 1606556850.217000, 1606556850.217000, 1606557074.462000


==> result/multi/nfs/real/3/time_pipeline_32_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606555985.192000, 1606556163.126000, 1606556163.126000, 1606556169.212000, 1606556169.212000, 1606556457.615000
1606556457.625000, 1606556485.402000, 1606556485.402000, 1606556490.542000, 1606556490.542000, 1606556810.334000
1606556810.372000, 1606556844.356000, 1606556844.356000, 1606556850.003000, 1606556850.003000, 1606557092.939000


==> result/multi/nfs/real/3/time_pipeline_32_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606555985.193000, 1606556163.149000, 1606556163.149000, 1606556168.810000, 1606556168.810000, 1606556464.207000
1606556464.230000, 1606556504.553000, 1606556504.553000, 1606556511.120000, 1606556511.120000, 1606556877.992000
1606556878.079000, 1606556974.291000, 1606556974.291000, 1606556979.483000, 1606556979.483000, 1606557092.158000


==> result/multi/nfs/real/3/time_pipeline_32_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606555985.195000, 1606556163.178000, 1606556163.178000, 1606556169.524000, 1606556169.524000, 1606556462.838000
1606556462.852000, 1606556502.294000, 1606556502.294000, 1606556508.576000, 1606556508.576000, 1606556869.748000
1606556869.812000, 1606556973.996000, 1606556973.996000, 1606556979.340000, 1606556979.340000, 1606557092.938000


==> result/multi/nfs/real/3/time_pipeline_32_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606555985.197000, 1606556163.308000, 1606556163.308000, 1606556170.137000, 1606556170.137000, 1606556464.277000
1606556464.298000, 1606556504.569000, 1606556504.569000, 1606556511.419000, 1606556511.419000, 1606556801.020000
1606556801.108000, 1606556836.455000, 1606556836.455000, 1606556841.458000, 1606556841.458000, 1606557010.508000


==> result/multi/nfs/real/3/time_pipeline_32_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606555985.199000, 1606556163.331000, 1606556163.331000, 1606556169.101000, 1606556169.101000, 1606556497.308000
1606556497.324000, 1606556538.818000, 1606556538.818000, 1606556544.050000, 1606556544.050000, 1606556755.453000
1606556755.532000, 1606556765.584000, 1606556765.584000, 1606556770.635000, 1606556770.635000, 1606556826.263000


==> result/multi/nfs/real/3/time_pipeline_3_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606535399.401000, 1606535416.093000, 1606535416.093000, 1606535420.675000, 1606535420.675000, 1606535447.821000
1606535447.835000, 1606535450.776000, 1606535450.776000, 1606535455.719000, 1606535455.719000, 1606535482.149000
1606535482.163000, 1606535485.097000, 1606535485.097000, 1606535489.565000, 1606535489.565000, 1606535508.528000


==> result/multi/nfs/real/3/time_pipeline_3_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606535399.401000, 1606535416.093000, 1606535416.093000, 1606535421.065000, 1606535421.065000, 1606535448.056000
1606535448.070000, 1606535451.045000, 1606535451.045000, 1606535456.004000, 1606535456.004000, 1606535483.036000
1606535483.045000, 1606535486.796000, 1606535486.796000, 1606535491.302000, 1606535491.302000, 1606535514.721000


==> result/multi/nfs/real/3/time_pipeline_3_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606535399.401000, 1606535416.084000, 1606535416.084000, 1606535420.665000, 1606535420.665000, 1606535451.117000
1606535451.130000, 1606535452.950000, 1606535452.950000, 1606535458.083000, 1606535458.083000, 1606535483.297000
1606535483.310000, 1606535486.774000, 1606535486.774000, 1606535491.174000, 1606535491.174000, 1606535514.957000


==> result/multi/nfs/real/3/time_pipeline_4_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606535519.164000, 1606535541.327000, 1606535541.327000, 1606535546.324000, 1606535546.324000, 1606535579.975000
1606535579.988000, 1606535584.064000, 1606535584.064000, 1606535588.943000, 1606535588.943000, 1606535617.649000
1606535617.662000, 1606535619.453000, 1606535619.453000, 1606535623.939000, 1606535623.939000, 1606535645.236000


==> result/multi/nfs/real/3/time_pipeline_4_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606535519.164000, 1606535541.327000, 1606535541.327000, 1606535545.921000, 1606535545.921000, 1606535584.297000
1606535584.311000, 1606535586.356000, 1606535586.356000, 1606535591.528000, 1606535591.528000, 1606535623.183000
1606535623.195000, 1606535628.406000, 1606535628.406000, 1606535632.999000, 1606535632.999000, 1606535664.839000


==> result/multi/nfs/real/3/time_pipeline_4_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606535519.164000, 1606535541.327000, 1606535541.327000, 1606535546.297000, 1606535546.297000, 1606535580.411000
1606535580.428000, 1606535584.897000, 1606535584.897000, 1606535590.015000, 1606535590.015000, 1606535622.819000
1606535622.833000, 1606535627.331000, 1606535627.331000, 1606535631.971000, 1606535631.971000, 1606535663.185000


==> result/multi/nfs/real/3/time_pipeline_4_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606535519.166000, 1606535541.337000, 1606535541.337000, 1606535545.929000, 1606535545.929000, 1606535580.224000
1606535580.238000, 1606535584.672000, 1606535584.672000, 1606535589.547000, 1606535589.547000, 1606535623.218000
1606535623.233000, 1606535628.432000, 1606535628.432000, 1606535633.373000, 1606535633.373000, 1606535664.659000


==> result/multi/nfs/real/3/time_pipeline_5_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606535670.261000, 1606535698.044000, 1606535698.044000, 1606535702.805000, 1606535702.805000, 1606535746.811000
1606535746.826000, 1606535752.803000, 1606535752.803000, 1606535757.675000, 1606535757.675000, 1606535806.290000
1606535806.304000, 1606535808.866000, 1606535808.866000, 1606535813.391000, 1606535813.391000, 1606535848.721000


==> result/multi/nfs/real/3/time_pipeline_5_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606535670.261000, 1606535698.044000, 1606535698.044000, 1606535702.648000, 1606535702.648000, 1606535746.729000
1606535746.743000, 1606535752.674000, 1606535752.674000, 1606535757.578000, 1606535757.578000, 1606535813.273000
1606535813.285000, 1606535815.140000, 1606535815.140000, 1606535819.714000, 1606535819.714000, 1606535857.454000


==> result/multi/nfs/real/3/time_pipeline_5_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606535670.261000, 1606535698.044000, 1606535698.044000, 1606535702.654000, 1606535702.654000, 1606535746.947000
1606535746.962000, 1606535752.867000, 1606535752.867000, 1606535758.300000, 1606535758.300000, 1606535807.350000
1606535807.361000, 1606535810.996000, 1606535810.996000, 1606535816.410000, 1606535816.410000, 1606535855.678000


==> result/multi/nfs/real/3/time_pipeline_5_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606535670.263000, 1606535698.048000, 1606535698.048000, 1606535703.275000, 1606535703.275000, 1606535746.109000
1606535746.124000, 1606535750.299000, 1606535750.299000, 1606535755.207000, 1606535755.207000, 1606535782.091000
1606535782.105000, 1606535783.863000, 1606535783.863000, 1606535788.208000, 1606535788.208000, 1606535815.967000


==> result/multi/nfs/real/3/time_pipeline_5_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606535670.265000, 1606535698.056000, 1606535698.056000, 1606535702.625000, 1606535702.625000, 1606535750.805000
1606535750.819000, 1606535753.943000, 1606535753.943000, 1606535759.496000, 1606535759.496000, 1606535807.456000
1606535807.474000, 1606535811.054000, 1606535811.054000, 1606535815.894000, 1606535815.894000, 1606535859.698000


==> result/multi/nfs/real/3/time_pipeline_6_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606535866.307000, 1606535899.638000, 1606535899.638000, 1606535904.246000, 1606535904.246000, 1606535979.199000
1606535979.216000, 1606535985.166000, 1606535985.166000, 1606535990.161000, 1606535990.161000, 1606536051.690000
1606536051.706000, 1606536057.710000, 1606536057.710000, 1606536062.807000, 1606536062.807000, 1606536115.009000


==> result/multi/nfs/real/3/time_pipeline_6_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606535866.307000, 1606535899.638000, 1606535899.638000, 1606535904.888000, 1606535904.888000, 1606535977.247000
1606535977.261000, 1606535979.159000, 1606535979.159000, 1606535983.950000, 1606535983.950000, 1606536002.032000
1606536002.046000, 1606536003.799000, 1606536003.799000, 1606536008.142000, 1606536008.142000, 1606536055.574000


==> result/multi/nfs/real/3/time_pipeline_6_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606535866.307000, 1606535899.638000, 1606535899.638000, 1606535904.248000, 1606535904.248000, 1606535979.118000
1606535979.135000, 1606535985.151000, 1606535985.151000, 1606535990.323000, 1606535990.323000, 1606536051.692000
1606536051.706000, 1606536057.732000, 1606536057.732000, 1606536063.108000, 1606536063.108000, 1606536106.889000


==> result/multi/nfs/real/3/time_pipeline_6_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606535866.309000, 1606535899.638000, 1606535899.638000, 1606535904.814000, 1606535904.814000, 1606535978.863000
1606535978.878000, 1606535984.795000, 1606535984.795000, 1606535989.971000, 1606535989.971000, 1606536051.754000
1606536051.764000, 1606536057.831000, 1606536057.831000, 1606536063.287000, 1606536063.287000, 1606536106.904000


==> result/multi/nfs/real/3/time_pipeline_6_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606535866.310000, 1606535899.638000, 1606535899.638000, 1606535904.243000, 1606535904.243000, 1606535978.859000
1606535978.876000, 1606535984.859000, 1606535984.859000, 1606535989.958000, 1606535989.958000, 1606536057.444000
1606536057.459000, 1606536059.473000, 1606536059.473000, 1606536064.774000, 1606536064.774000, 1606536107.077000


==> result/multi/nfs/real/3/time_pipeline_6_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606535866.312000, 1606535899.648000, 1606535899.648000, 1606535904.244000, 1606535904.244000, 1606535986.663000
1606535986.677000, 1606535988.485000, 1606535988.485000, 1606535993.854000, 1606535993.854000, 1606536052.134000
1606536052.147000, 1606536057.988000, 1606536057.988000, 1606536062.844000, 1606536062.844000, 1606536112.004000


==> result/multi/nfs/real/3/time_pipeline_7_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606536122.910000, 1606536161.765000, 1606536161.765000, 1606536166.374000, 1606536166.374000, 1606536240.014000
1606536240.030000, 1606536249.154000, 1606536249.154000, 1606536254.243000, 1606536254.243000, 1606536335.122000
1606536335.137000, 1606536339.856000, 1606536339.856000, 1606536344.946000, 1606536344.946000, 1606536403.797000


==> result/multi/nfs/real/3/time_pipeline_7_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606536122.910000, 1606536161.765000, 1606536161.765000, 1606536166.457000, 1606536166.457000, 1606536239.863000
1606536239.880000, 1606536249.051000, 1606536249.051000, 1606536254.078000, 1606536254.078000, 1606536335.186000
1606536335.200000, 1606536339.863000, 1606536339.863000, 1606536344.821000, 1606536344.821000, 1606536404.563000


==> result/multi/nfs/real/3/time_pipeline_7_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606536122.910000, 1606536161.765000, 1606536161.765000, 1606536166.376000, 1606536166.376000, 1606536243.671000
1606536243.685000, 1606536249.839000, 1606536249.839000, 1606536254.627000, 1606536254.627000, 1606536333.709000
1606536333.722000, 1606536338.438000, 1606536338.438000, 1606536343.401000, 1606536343.401000, 1606536401.535000


==> result/multi/nfs/real/3/time_pipeline_7_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606536122.911000, 1606536161.757000, 1606536161.757000, 1606536166.364000, 1606536166.364000, 1606536240.275000
1606536240.289000, 1606536249.239000, 1606536249.239000, 1606536254.283000, 1606536254.283000, 1606536333.154000
1606536333.168000, 1606536336.938000, 1606536336.938000, 1606536341.924000, 1606536341.924000, 1606536405.777000


==> result/multi/nfs/real/3/time_pipeline_7_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606536122.913000, 1606536161.765000, 1606536161.765000, 1606536166.660000, 1606536166.660000, 1606536238.844000
1606536238.857000, 1606536245.122000, 1606536245.122000, 1606536250.011000, 1606536250.011000, 1606536276.887000
1606536276.902000, 1606536278.712000, 1606536278.712000, 1606536283.052000, 1606536283.052000, 1606536346.941000


==> result/multi/nfs/real/3/time_pipeline_7_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606536122.915000, 1606536161.772000, 1606536161.772000, 1606536166.611000, 1606536166.611000, 1606536239.279000
1606536239.293000, 1606536247.868000, 1606536247.868000, 1606536252.773000, 1606536252.773000, 1606536317.505000
1606536317.521000, 1606536319.293000, 1606536319.293000, 1606536323.635000, 1606536323.635000, 1606536350.366000


==> result/multi/nfs/real/3/time_pipeline_7_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606536122.915000, 1606536161.770000, 1606536161.770000, 1606536166.523000, 1606536166.523000, 1606536239.659000
1606536239.673000, 1606536248.793000, 1606536248.793000, 1606536253.871000, 1606536253.871000, 1606536339.045000
1606536339.055000, 1606536341.265000, 1606536341.265000, 1606536347.016000, 1606536347.016000, 1606536404.711000


==> result/multi/nfs/real/3/time_pipeline_8_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606536414.761000, 1606536459.134000, 1606536459.134000, 1606536464.407000, 1606536464.407000, 1606536558.402000
1606536558.427000, 1606536570.382000, 1606536570.382000, 1606536575.221000, 1606536575.221000, 1606536663.842000
1606536663.857000, 1606536672.284000, 1606536672.284000, 1606536677.453000, 1606536677.453000, 1606536740.987000


==> result/multi/nfs/real/3/time_pipeline_8_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606536414.761000, 1606536459.146000, 1606536459.146000, 1606536464.446000, 1606536464.446000, 1606536557.994000
1606536558.012000, 1606536570.361000, 1606536570.361000, 1606536575.430000, 1606536575.430000, 1606536664.620000
1606536664.634000, 1606536673.987000, 1606536673.987000, 1606536678.937000, 1606536678.937000, 1606536752.150000


==> result/multi/nfs/real/3/time_pipeline_8_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606536414.761000, 1606536459.124000, 1606536459.124000, 1606536463.860000, 1606536463.860000, 1606536561.176000
1606536561.190000, 1606536570.889000, 1606536570.889000, 1606536575.619000, 1606536575.619000, 1606536666.275000
1606536666.289000, 1606536675.995000, 1606536675.995000, 1606536680.998000, 1606536680.998000, 1606536756.112000


==> result/multi/nfs/real/3/time_pipeline_8_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606536414.763000, 1606536459.142000, 1606536459.142000, 1606536464.375000, 1606536464.375000, 1606536558.745000
1606536558.763000, 1606536570.531000, 1606536570.531000, 1606536575.637000, 1606536575.637000, 1606536666.614000
1606536666.625000, 1606536676.117000, 1606536676.117000, 1606536681.134000, 1606536681.134000, 1606536756.100000


==> result/multi/nfs/real/3/time_pipeline_8_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606536414.765000, 1606536459.165000, 1606536459.165000, 1606536464.170000, 1606536464.170000, 1606536558.402000
1606536558.425000, 1606536570.219000, 1606536570.219000, 1606536575.024000, 1606536575.024000, 1606536663.070000
1606536663.086000, 1606536672.345000, 1606536672.345000, 1606536677.346000, 1606536677.346000, 1606536757.432000


==> result/multi/nfs/real/3/time_pipeline_8_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606536414.765000, 1606536459.176000, 1606536459.176000, 1606536464.422000, 1606536464.422000, 1606536558.664000
1606536558.679000, 1606536570.484000, 1606536570.484000, 1606536575.421000, 1606536575.421000, 1606536665.227000
1606536665.241000, 1606536674.990000, 1606536674.990000, 1606536679.919000, 1606536679.919000, 1606536753.706000


==> result/multi/nfs/real/3/time_pipeline_8_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606536414.769000, 1606536459.185000, 1606536459.185000, 1606536464.479000, 1606536464.479000, 1606536558.402000
1606536558.426000, 1606536570.382000, 1606536570.382000, 1606536575.533000, 1606536575.533000, 1606536666.191000
1606536666.203000, 1606536676.014000, 1606536676.014000, 1606536681.801000, 1606536681.801000, 1606536755.891000


==> result/multi/nfs/real/3/time_pipeline_8_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606536414.770000, 1606536459.194000, 1606536459.194000, 1606536463.928000, 1606536463.928000, 1606536557.993000
1606536558.011000, 1606536570.078000, 1606536570.078000, 1606536574.911000, 1606536574.911000, 1606536669.505000
1606536669.519000, 1606536676.538000, 1606536676.538000, 1606536682.568000, 1606536682.568000, 1606536756.506000


==> result/multi/nfs/real/3/time_pipeline_9_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606536768.022000, 1606536817.873000, 1606536817.873000, 1606536822.611000, 1606536822.611000, 1606536910.518000
1606536910.542000, 1606536921.590000, 1606536921.590000, 1606536926.577000, 1606536926.577000, 1606537022.151000
1606537022.173000, 1606537042.453000, 1606537042.453000, 1606537047.771000, 1606537047.771000, 1606537128.925000


==> result/multi/nfs/real/3/time_pipeline_9_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606536768.022000, 1606536817.886000, 1606536817.886000, 1606536823.174000, 1606536823.174000, 1606536910.518000
1606536910.542000, 1606536921.079000, 1606536921.079000, 1606536925.933000, 1606536925.933000, 1606537009.804000
1606537009.821000, 1606537042.268000, 1606537042.268000, 1606537047.349000, 1606537047.349000, 1606537130.444000


==> result/multi/nfs/real/3/time_pipeline_9_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606536768.022000, 1606536817.868000, 1606536817.868000, 1606536822.605000, 1606536822.605000, 1606536912.782000
1606536912.796000, 1606536922.667000, 1606536922.667000, 1606536928.019000, 1606536928.019000, 1606537022.151000
1606537022.173000, 1606537042.451000, 1606537042.451000, 1606537047.528000, 1606537047.528000, 1606537129.175000


==> result/multi/nfs/real/3/time_pipeline_9_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606536768.024000, 1606536817.940000, 1606536817.940000, 1606536822.682000, 1606536822.682000, 1606536910.111000
1606536910.124000, 1606536921.518000, 1606536921.518000, 1606536926.414000, 1606536926.414000, 1606537025.416000
1606537025.431000, 1606537042.631000, 1606537042.631000, 1606537047.685000, 1606537047.685000, 1606537128.927000


==> result/multi/nfs/real/3/time_pipeline_9_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606536768.025000, 1606536817.942000, 1606536817.942000, 1606536822.757000, 1606536822.757000, 1606536910.518000
1606536910.542000, 1606536921.587000, 1606536921.587000, 1606536926.543000, 1606536926.543000, 1606537022.151000
1606537022.173000, 1606537042.453000, 1606537042.453000, 1606537047.730000, 1606537047.730000, 1606537128.926000


==> result/multi/nfs/real/3/time_pipeline_9_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606536768.027000, 1606536818.009000, 1606536818.009000, 1606536823.042000, 1606536823.042000, 1606536912.061000
1606536912.075000, 1606536922.452000, 1606536922.452000, 1606536927.702000, 1606536927.702000, 1606537022.328000
1606537022.347000, 1606537042.458000, 1606537042.458000, 1606537047.558000, 1606537047.558000, 1606537130.460000


==> result/multi/nfs/real/3/time_pipeline_9_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606536768.029000, 1606536818.012000, 1606536818.012000, 1606536822.802000, 1606536822.802000, 1606536915.599000
1606536915.611000, 1606536923.096000, 1606536923.096000, 1606536928.453000, 1606536928.453000, 1606537022.621000
1606537022.638000, 1606537042.481000, 1606537042.481000, 1606537047.575000, 1606537047.575000, 1606537129.443000


==> result/multi/nfs/real/3/time_pipeline_9_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606536768.031000, 1606536818.015000, 1606536818.015000, 1606536823.288000, 1606536823.288000, 1606536928.973000
1606536928.985000, 1606536938.579000, 1606536938.579000, 1606536942.934000, 1606536942.934000, 1606537040.590000
1606537040.604000, 1606537043.985000, 1606537043.985000, 1606537049.271000, 1606537049.271000, 1606537139.355000


==> result/multi/nfs/real/3/time_pipeline_9_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606536768.032000, 1606536818.014000, 1606536818.014000, 1606536822.803000, 1606536822.803000, 1606536909.897000
1606536909.912000, 1606536921.522000, 1606536921.522000, 1606536926.418000, 1606536926.418000, 1606537021.629000
1606537021.645000, 1606537042.405000, 1606537042.405000, 1606537047.670000, 1606537047.670000, 1606537128.926000


==> result/multi/nfs/real/4/aggregated.csv <==
no_pipeline,makespan,readtime,writetime
1,52.05800008773804,9.248000144958496,29.746000289916992
2,153.79600024223328,30.836999654769897,94.44999980926514
3,315.2920000553131,66.84999990463257,204.97699999809265
4,513.1569998264313,118.33600068092346,336.3079996109009
5,745.9760003089905,179.36000061035156,493.22300028800964
6,1041.5829994678497,260.07499980926514,692.6349992752075
7,1445.1980004310608,373.4930007457733,968.0699999332428
8,2277.2240006923676,512.8870005607605,1644.4220011234283
9,2915.1129999160767,654.4930005073547,2122.22700047493
10,3945.186999797821,930.1479992866516,2859.10400056839
11,4335.936000108719,1019.4470000267029,3148.3630006313324
12,5299.992000579834,1471.1400001049042,3644.0300014019012
13,6289.99299955368,1472.2960004806519,4608.474000692368
14,6709.018000602722,1675.3610005378723,4820.130001783371
15,8312.48000049591,2290.331999540329,5783.592001676559
16,9217.791000366211,2790.706000804901,6157.131000041962
17,10387.76200056076,2679.7900006771088,7439.72500038147
18,10815.968000173569,3022.332999944687,7502.349000930786
19,13626.300999164581,3234.6710007190704,10074.633999109268
20,16533.3300011158,2774.5750017166138,13433.396000146866
21,16541.81600046158,3521.0239996910095,12667.860000133514
22,19952.93399953842,4319.78399848938,15250.967998981476
23,20915.65600013733,4295.937000274658,16201.205000162125
24,21729.831000089645,4696.0289986133575,16622.29599928856
25,24007.720999717712,5862.099999904633,17721.0090007782
26,23794.78500008583,5453.521999359131,17897.45999956131
27,25185.63199877739,6451.223999500275,18268.863999843597
28,27543.984000444412,8907.895999670029,18157.034000873566
29,29522.128999710083,8452.569999694824,20561.627999782562
30,30768.96299982071,7886.204000711441,22359.213000535965
31,35125.87100028992,8106.990001440048,26480.8810005188
32,33862.29499959946,10120.548998117447,23205.923000574112


==> result/multi/nfs/real/4/time_pipeline_10_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606558743.252000, 1606558798.910000, 1606558798.910000, 1606558804.264000, 1606558804.264000, 1606558898.276000
1606558898.297000, 1606558910.209000, 1606558910.209000, 1606558915.279000, 1606558915.279000, 1606559015.590000
1606559015.604000, 1606559042.578000, 1606559042.578000, 1606559047.567000, 1606559047.567000, 1606559138.427000


==> result/multi/nfs/real/4/time_pipeline_10_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606558743.263000, 1606558799.034000, 1606558799.034000, 1606558803.781000, 1606558803.781000, 1606558899.646000
1606558899.661000, 1606558911.513000, 1606558911.513000, 1606558916.504000, 1606558916.504000, 1606559013.168000
1606559013.185000, 1606559041.755000, 1606559041.755000, 1606559046.824000, 1606559046.824000, 1606559133.228000


==> result/multi/nfs/real/4/time_pipeline_10_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606558743.252000, 1606558798.899000, 1606558798.899000, 1606558804.270000, 1606558804.270000, 1606558899.391000
1606558899.407000, 1606558911.353000, 1606558911.353000, 1606558916.814000, 1606558916.814000, 1606559014.496000
1606559014.515000, 1606559042.042000, 1606559042.042000, 1606559047.336000, 1606559047.336000, 1606559143.427000


==> result/multi/nfs/real/4/time_pipeline_10_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606558743.253000, 1606558798.921000, 1606558798.921000, 1606558803.913000, 1606558803.913000, 1606558900.377000
1606558900.390000, 1606558911.820000, 1606558911.820000, 1606558917.066000, 1606558917.066000, 1606559014.520000
1606559014.536000, 1606559042.040000, 1606559042.040000, 1606559047.077000, 1606559047.077000, 1606559134.428000


==> result/multi/nfs/real/4/time_pipeline_10_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606558743.254000, 1606558798.929000, 1606558798.929000, 1606558803.668000, 1606558803.668000, 1606558872.240000
1606558872.259000, 1606558910.188000, 1606558910.188000, 1606558915.208000, 1606558915.208000, 1606559017.670000
1606559017.685000, 1606559043.023000, 1606559043.023000, 1606559048.496000, 1606559048.496000, 1606559143.377000


==> result/multi/nfs/real/4/time_pipeline_10_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606558743.256000, 1606558798.955000, 1606558798.955000, 1606558803.691000, 1606558803.691000, 1606558898.274000
1606558898.296000, 1606558910.149000, 1606558910.149000, 1606558915.303000, 1606558915.303000, 1606559012.470000
1606559012.487000, 1606559041.753000, 1606559041.753000, 1606559046.993000, 1606559046.993000, 1606559134.672000


==> result/multi/nfs/real/4/time_pipeline_10_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606558743.258000, 1606558798.997000, 1606558798.997000, 1606558803.737000, 1606558803.737000, 1606558909.520000
1606558909.535000, 1606558914.158000, 1606558914.158000, 1606558920.070000, 1606558920.070000, 1606559031.507000
1606559031.521000, 1606559043.269000, 1606559043.269000, 1606559048.798000, 1606559048.798000, 1606559143.685000


==> result/multi/nfs/real/4/time_pipeline_10_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606558743.260000, 1606558799.033000, 1606558799.033000, 1606558804.272000, 1606558804.272000, 1606558898.398000
1606558898.417000, 1606558910.370000, 1606558910.370000, 1606558915.474000, 1606558915.474000, 1606559012.764000
1606559012.780000, 1606559041.753000, 1606559041.753000, 1606559046.829000, 1606559046.829000, 1606559131.342000


==> result/multi/nfs/real/4/time_pipeline_10_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606558743.262000, 1606558799.040000, 1606558799.040000, 1606558804.392000, 1606558804.392000, 1606558899.197000
1606558899.207000, 1606558911.186000, 1606558911.186000, 1606558916.348000, 1606558916.348000, 1606559012.470000
1606559012.487000, 1606559041.753000, 1606559041.753000, 1606559046.997000, 1606559046.997000, 1606559131.221000


==> result/multi/nfs/real/4/time_pipeline_10_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606558743.263000, 1606558799.039000, 1606558799.039000, 1606558803.777000, 1606558803.777000, 1606558909.349000
1606558909.366000, 1606558914.151000, 1606558914.151000, 1606558920.059000, 1606558920.059000, 1606559036.298000
1606559036.311000, 1606559043.847000, 1606559043.847000, 1606559049.470000, 1606559049.470000, 1606559143.953000


==> result/multi/nfs/real/4/time_pipeline_11_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606559157.501000, 1606559218.750000, 1606559218.750000, 1606559223.877000, 1606559223.877000, 1606559308.718000
1606559308.734000, 1606559324.518000, 1606559324.518000, 1606559329.769000, 1606559329.769000, 1606559439.793000
1606559439.819000, 1606559452.289000, 1606559452.289000, 1606559457.534000, 1606559457.534000, 1606559566.401000


==> result/multi/nfs/real/4/time_pipeline_11_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606559157.515000, 1606559218.853000, 1606559218.853000, 1606559224.026000, 1606559224.026000, 1606559306.387000
1606559306.401000, 1606559322.715000, 1606559322.715000, 1606559327.927000, 1606559327.927000, 1606559431.545000
1606559431.561000, 1606559440.396000, 1606559440.396000, 1606559445.435000, 1606559445.435000, 1606559517.684000


==> result/multi/nfs/real/4/time_pipeline_11_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606559157.518000, 1606559218.857000, 1606559218.857000, 1606559224.183000, 1606559224.183000, 1606559308.425000
1606559308.440000, 1606559324.358000, 1606559324.358000, 1606559329.605000, 1606559329.605000, 1606559439.793000
1606559439.820000, 1606559452.292000, 1606559452.292000, 1606559457.516000, 1606559457.516000, 1606559566.394000


==> result/multi/nfs/real/4/time_pipeline_11_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606559157.501000, 1606559218.719000, 1606559218.719000, 1606559224.034000, 1606559224.034000, 1606559307.946000
1606559307.960000, 1606559323.989000, 1606559323.989000, 1606559329.201000, 1606559329.201000, 1606559439.792000
1606559439.818000, 1606559452.292000, 1606559452.292000, 1606559457.438000, 1606559457.438000, 1606559566.554000


==> result/multi/nfs/real/4/time_pipeline_11_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606559157.502000, 1606559218.757000, 1606559218.757000, 1606559223.495000, 1606559223.495000, 1606559297.538000
1606559297.552000, 1606559321.419000, 1606559321.419000, 1606559326.557000, 1606559326.557000, 1606559428.058000
1606559428.074000, 1606559440.071000, 1606559440.071000, 1606559445.127000, 1606559445.127000, 1606559515.887000


==> result/multi/nfs/real/4/time_pipeline_11_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606559157.504000, 1606559218.730000, 1606559218.730000, 1606559223.509000, 1606559223.509000, 1606559296.974000
1606559296.988000, 1606559320.471000, 1606559320.471000, 1606559325.489000, 1606559325.489000, 1606559405.357000
1606559405.371000, 1606559438.091000, 1606559438.091000, 1606559443.043000, 1606559443.043000, 1606559517.421000


==> result/multi/nfs/real/4/time_pipeline_11_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606559157.506000, 1606559218.778000, 1606559218.778000, 1606559223.522000, 1606559223.522000, 1606559296.133000
1606559296.147000, 1606559318.308000, 1606559318.308000, 1606559323.288000, 1606559323.288000, 1606559401.232000
1606559401.246000, 1606559437.252000, 1606559437.252000, 1606559442.192000, 1606559442.192000, 1606559566.394000


==> result/multi/nfs/real/4/time_pipeline_11_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606559157.507000, 1606559218.793000, 1606559218.793000, 1606559223.531000, 1606559223.531000, 1606559323.739000
1606559323.753000, 1606559329.638000, 1606559329.638000, 1606559335.112000, 1606559335.112000, 1606559439.825000
1606559439.842000, 1606559452.221000, 1606559452.221000, 1606559457.455000, 1606559457.455000, 1606559548.928000


==> result/multi/nfs/real/4/time_pipeline_11_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606559157.509000, 1606559218.813000, 1606559218.813000, 1606559223.592000, 1606559223.592000, 1606559317.362000
1606559317.378000, 1606559326.014000, 1606559326.014000, 1606559331.265000, 1606559331.265000, 1606559440.249000
1606559440.262000, 1606559452.515000, 1606559452.515000, 1606559457.726000, 1606559457.726000, 1606559566.399000


==> result/multi/nfs/real/4/time_pipeline_11_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606559157.510000, 1606559218.852000, 1606559218.852000, 1606559223.590000, 1606559223.590000, 1606559323.573000
1606559323.588000, 1606559329.502000, 1606559329.502000, 1606559334.716000, 1606559334.716000, 1606559443.968000
1606559443.983000, 1606559454.897000, 1606559454.897000, 1606559459.888000, 1606559459.888000, 1606559566.394000


==> result/multi/nfs/real/4/time_pipeline_11_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606559157.512000, 1606559218.858000, 1606559218.858000, 1606559223.643000, 1606559223.643000, 1606559306.678000
1606559306.691000, 1606559323.021000, 1606559323.021000, 1606559328.255000, 1606559328.255000, 1606559439.792000
1606559439.818000, 1606559452.249000, 1606559452.249000, 1606559457.495000, 1606559457.495000, 1606559570.065000


==> result/multi/nfs/real/4/time_pipeline_12_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606559584.646000, 1606559651.288000, 1606559651.288000, 1606559656.022000, 1606559656.022000, 1606559779.145000
1606559779.160000, 1606559796.686000, 1606559796.686000, 1606559801.587000, 1606559801.587000, 1606559824.578000
1606559824.591000, 1606559893.104000, 1606559893.104000, 1606559897.923000, 1606559897.923000, 1606559929.301000


==> result/multi/nfs/real/4/time_pipeline_12_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606559584.659000, 1606559651.553000, 1606559651.553000, 1606559656.843000, 1606559656.843000, 1606559779.241000
1606559779.267000, 1606559798.044000, 1606559798.044000, 1606559803.527000, 1606559803.527000, 1606559892.100000
1606559892.122000, 1606559904.335000, 1606559904.335000, 1606559909.491000, 1606559909.491000, 1606560030.499000


==> result/multi/nfs/real/4/time_pipeline_12_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606559584.660000, 1606559651.554000, 1606559651.554000, 1606559656.291000, 1606559656.291000, 1606559779.234000
1606559779.261000, 1606559797.794000, 1606559797.794000, 1606559802.775000, 1606559802.775000, 1606559929.298000
1606559929.315000, 1606560019.169000, 1606560019.169000, 1606560023.636000, 1606560023.636000, 1606560065.703000


==> result/multi/nfs/real/4/time_pipeline_12_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606559584.661000, 1606559651.550000, 1606559651.550000, 1606559656.921000, 1606559656.921000, 1606559779.234000
1606559779.259000, 1606559798.039000, 1606559798.039000, 1606559803.123000, 1606559803.123000, 1606559892.900000
1606559892.915000, 1606559904.835000, 1606559904.835000, 1606559909.978000, 1606559909.978000, 1606560019.013000


==> result/multi/nfs/real/4/time_pipeline_12_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606559584.646000, 1606559651.430000, 1606559651.430000, 1606559656.169000, 1606559656.169000, 1606559779.655000
1606559779.668000, 1606559798.077000, 1606559798.077000, 1606559803.584000, 1606559803.584000, 1606559892.098000
1606559892.121000, 1606559904.329000, 1606559904.329000, 1606559909.508000, 1606559909.508000, 1606560019.001000


==> result/multi/nfs/real/4/time_pipeline_12_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606559584.646000, 1606559651.422000, 1606559651.422000, 1606559656.162000, 1606559656.162000, 1606559779.257000
1606559779.276000, 1606559797.858000, 1606559797.858000, 1606559802.760000, 1606559802.760000, 1606559896.801000
1606559896.815000, 1606559907.091000, 1606559907.091000, 1606559911.913000, 1606559911.913000, 1606560020.430000


==> result/multi/nfs/real/4/time_pipeline_12_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606559584.648000, 1606559651.422000, 1606559651.422000, 1606559656.162000, 1606559656.162000, 1606559779.244000
1606559779.267000, 1606559797.844000, 1606559797.844000, 1606559802.790000, 1606559802.790000, 1606559929.494000
1606559929.507000, 1606560019.249000, 1606560019.249000, 1606560024.642000, 1606560024.642000, 1606560065.892000


==> result/multi/nfs/real/4/time_pipeline_12_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606559584.650000, 1606559651.452000, 1606559651.452000, 1606559656.881000, 1606559656.881000, 1606559779.394000
1606559779.421000, 1606559798.074000, 1606559798.074000, 1606559803.533000, 1606559803.533000, 1606559902.826000
1606559902.842000, 1606559929.321000, 1606559929.321000, 1606559936.472000, 1606559936.472000, 1606560034.953000


==> result/multi/nfs/real/4/time_pipeline_12_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606559584.652000, 1606559651.499000, 1606559651.499000, 1606559656.323000, 1606559656.323000, 1606559779.309000
1606559779.331000, 1606559797.903000, 1606559797.903000, 1606559802.884000, 1606559802.884000, 1606559930.274000
1606559930.287000, 1606560019.463000, 1606560019.463000, 1606560024.481000, 1606560024.481000, 1606560066.474000


==> result/multi/nfs/real/4/time_pipeline_12_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606559584.654000, 1606559651.549000, 1606559651.549000, 1606559656.812000, 1606559656.812000, 1606559779.233000
1606559779.258000, 1606559798.041000, 1606559798.041000, 1606559802.954000, 1606559802.954000, 1606559892.101000
1606559892.124000, 1606559904.142000, 1606559904.142000, 1606559909.320000, 1606559909.320000, 1606560011.815000


==> result/multi/nfs/real/4/time_pipeline_12_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606559584.655000, 1606559651.549000, 1606559651.549000, 1606559656.837000, 1606559656.837000, 1606559779.310000
1606559779.335000, 1606559798.064000, 1606559798.064000, 1606559803.494000, 1606559803.494000, 1606559893.099000
1606559893.112000, 1606559905.004000, 1606559905.004000, 1606559910.023000, 1606559910.023000, 1606560019.062000


==> result/multi/nfs/real/4/time_pipeline_12_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606559584.657000, 1606559651.549000, 1606559651.549000, 1606559656.392000, 1606559656.392000, 1606559779.233000
1606559779.253000, 1606559798.020000, 1606559798.020000, 1606559803.256000, 1606559803.256000, 1606559892.306000
1606559892.327000, 1606559904.505000, 1606559904.505000, 1606559909.691000, 1606559909.691000, 1606560033.683000


==> result/multi/nfs/real/4/time_pipeline_13_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606560082.051000, 1606560154.324000, 1606560154.324000, 1606560159.669000, 1606560159.669000, 1606560297.367000
1606560297.406000, 1606560317.248000, 1606560317.248000, 1606560322.538000, 1606560322.538000, 1606560447.694000
1606560447.708000, 1606560457.770000, 1606560457.770000, 1606560464.438000, 1606560464.438000, 1606560565.675000


==> result/multi/nfs/real/4/time_pipeline_13_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606560082.064000, 1606560154.484000, 1606560154.484000, 1606560159.910000, 1606560159.910000, 1606560297.367000
1606560297.406000, 1606560317.247000, 1606560317.247000, 1606560322.365000, 1606560322.365000, 1606560473.134000
1606560473.148000, 1606560557.479000, 1606560557.479000, 1606560562.144000, 1606560562.144000, 1606560588.924000


==> result/multi/nfs/real/4/time_pipeline_13_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606560082.065000, 1606560154.482000, 1606560154.482000, 1606560159.321000, 1606560159.321000, 1606560297.367000
1606560297.406000, 1606560316.693000, 1606560316.693000, 1606560321.770000, 1606560321.770000, 1606560459.990000
1606560460.005000, 1606560467.748000, 1606560467.748000, 1606560473.430000, 1606560473.430000, 1606560583.991000


==> result/multi/nfs/real/4/time_pipeline_13_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606560082.066000, 1606560154.480000, 1606560154.480000, 1606560159.789000, 1606560159.789000, 1606560297.367000
1606560297.405000, 1606560317.248000, 1606560317.248000, 1606560322.568000, 1606560322.568000, 1606560449.385000
1606560449.396000, 1606560459.126000, 1606560459.126000, 1606560465.628000, 1606560465.628000, 1606560569.089000


==> result/multi/nfs/real/4/time_pipeline_13_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606560082.068000, 1606560154.485000, 1606560154.485000, 1606560159.888000, 1606560159.888000, 1606560297.367000
1606560297.406000, 1606560317.253000, 1606560317.253000, 1606560322.543000, 1606560322.543000, 1606560449.007000
1606560449.021000, 1606560458.662000, 1606560458.662000, 1606560465.213000, 1606560465.213000, 1606560565.667000


==> result/multi/nfs/real/4/time_pipeline_13_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606560082.051000, 1606560154.362000, 1606560154.362000, 1606560159.241000, 1606560159.241000, 1606560297.584000
1606560297.601000, 1606560317.054000, 1606560317.054000, 1606560322.175000, 1606560322.175000, 1606560459.494000
1606560459.508000, 1606560467.425000, 1606560467.425000, 1606560473.110000, 1606560473.110000, 1606560585.578000


==> result/multi/nfs/real/4/time_pipeline_13_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606560082.051000, 1606560154.380000, 1606560154.380000, 1606560159.598000, 1606560159.598000, 1606560297.367000
1606560297.406000, 1606560317.251000, 1606560317.251000, 1606560322.520000, 1606560322.520000, 1606560445.827000
1606560445.837000, 1606560454.295000, 1606560454.295000, 1606560459.656000, 1606560459.656000, 1606560531.307000


==> result/multi/nfs/real/4/time_pipeline_13_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606560082.053000, 1606560154.348000, 1606560154.348000, 1606560159.252000, 1606560159.252000, 1606560304.978000
1606560304.996000, 1606560318.534000, 1606560318.534000, 1606560323.546000, 1606560323.546000, 1606560457.584000
1606560457.596000, 1606560466.099000, 1606560466.099000, 1606560471.609000, 1606560471.609000, 1606560590.419000


==> result/multi/nfs/real/4/time_pipeline_13_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606560082.055000, 1606560154.384000, 1606560154.384000, 1606560159.225000, 1606560159.225000, 1606560287.727000
1606560287.744000, 1606560292.249000, 1606560292.249000, 1606560296.606000, 1606560296.606000, 1606560327.551000
1606560327.564000, 1606560446.043000, 1606560446.043000, 1606560450.618000, 1606560450.618000, 1606560479.248000


==> result/multi/nfs/real/4/time_pipeline_13_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606560082.057000, 1606560154.433000, 1606560154.433000, 1606560159.309000, 1606560159.309000, 1606560303.891000
1606560303.905000, 1606560318.450000, 1606560318.450000, 1606560323.931000, 1606560323.931000, 1606560452.300000
1606560452.310000, 1606560462.162000, 1606560462.162000, 1606560468.469000, 1606560468.469000, 1606560577.525000


==> result/multi/nfs/real/4/time_pipeline_13_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606560082.058000, 1606560154.445000, 1606560154.445000, 1606560159.520000, 1606560159.520000, 1606560297.367000
1606560297.405000, 1606560317.250000, 1606560317.250000, 1606560322.584000, 1606560322.584000, 1606560448.023000
1606560448.037000, 1606560458.099000, 1606560458.099000, 1606560464.678000, 1606560464.678000, 1606560565.676000


==> result/multi/nfs/real/4/time_pipeline_13_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606560082.060000, 1606560154.468000, 1606560154.468000, 1606560159.362000, 1606560159.362000, 1606560297.368000
1606560297.406000, 1606560316.517000, 1606560316.517000, 1606560321.592000, 1606560321.592000, 1606560458.932000
1606560458.943000, 1606560467.034000, 1606560467.034000, 1606560472.669000, 1606560472.669000, 1606560584.083000


==> result/multi/nfs/real/4/time_pipeline_13_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606560082.062000, 1606560154.480000, 1606560154.480000, 1606560159.397000, 1606560159.397000, 1606560297.367000
1606560297.406000, 1606560316.650000, 1606560316.650000, 1606560321.690000, 1606560321.690000, 1606560451.282000
1606560451.296000, 1606560461.183000, 1606560461.183000, 1606560467.396000, 1606560467.396000, 1606560569.572000


==> result/multi/nfs/real/4/time_pipeline_14_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606560607.758000, 1606560685.548000, 1606560685.548000, 1606560690.892000, 1606560690.892000, 1606560811.588000
1606560811.621000, 1606560832.893000, 1606560832.893000, 1606560838.000000, 1606560838.000000, 1606560965.931000
1606560965.955000, 1606560985.729000, 1606560985.729000, 1606560990.655000, 1606560990.655000, 1606561073.811000


==> result/multi/nfs/real/4/time_pipeline_14_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606560607.769000, 1606560685.791000, 1606560685.791000, 1606560690.780000, 1606560690.780000, 1606560811.588000
1606560811.621000, 1606560832.372000, 1606560832.372000, 1606560837.370000, 1606560837.370000, 1606560965.706000
1606560965.745000, 1606560985.508000, 1606560985.508000, 1606560990.509000, 1606560990.509000, 1606561073.805000


==> result/multi/nfs/real/4/time_pipeline_14_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606560607.772000, 1606560685.791000, 1606560685.791000, 1606560690.671000, 1606560690.671000, 1606560811.588000
1606560811.621000, 1606560832.396000, 1606560832.396000, 1606560837.404000, 1606560837.404000, 1606560965.706000
1606560965.745000, 1606560985.513000, 1606560985.513000, 1606560991.156000, 1606560991.156000, 1606561106.038000


==> result/multi/nfs/real/4/time_pipeline_14_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606560607.774000, 1606560685.791000, 1606560685.791000, 1606560690.650000, 1606560690.650000, 1606560811.829000
1606560811.856000, 1606560832.882000, 1606560832.882000, 1606560837.856000, 1606560837.856000, 1606560965.706000
1606560965.744000, 1606560985.680000, 1606560985.680000, 1606560990.717000, 1606560990.717000, 1606561107.859000


==> result/multi/nfs/real/4/time_pipeline_14_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606560607.774000, 1606560685.796000, 1606560685.796000, 1606560691.184000, 1606560691.184000, 1606560811.830000
1606560811.861000, 1606560833.042000, 1606560833.042000, 1606560838.184000, 1606560838.184000, 1606560965.706000
1606560965.738000, 1606560985.685000, 1606560985.685000, 1606560990.720000, 1606560990.720000, 1606561119.215000


==> result/multi/nfs/real/4/time_pipeline_14_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606560607.775000, 1606560685.793000, 1606560685.793000, 1606560691.189000, 1606560691.189000, 1606560811.830000
1606560811.862000, 1606560833.039000, 1606560833.039000, 1606560838.269000, 1606560838.269000, 1606560965.706000
1606560965.738000, 1606560985.683000, 1606560985.683000, 1606560990.752000, 1606560990.752000, 1606561103.778000


==> result/multi/nfs/real/4/time_pipeline_14_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606560607.758000, 1606560685.624000, 1606560685.624000, 1606560690.653000, 1606560690.653000, 1606560811.588000
1606560811.621000, 1606560832.896000, 1606560832.896000, 1606560837.848000, 1606560837.848000, 1606560966.173000
1606560966.193000, 1606560985.706000, 1606560985.706000, 1606560991.025000, 1606560991.025000, 1606561099.398000


==> result/multi/nfs/real/4/time_pipeline_14_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606560607.758000, 1606560685.641000, 1606560685.641000, 1606560690.810000, 1606560690.810000, 1606560811.589000
1606560811.621000, 1606560832.899000, 1606560832.899000, 1606560837.941000, 1606560837.941000, 1606560965.706000
1606560965.744000, 1606560985.475000, 1606560985.475000, 1606560990.790000, 1606560990.790000, 1606561099.116000


==> result/multi/nfs/real/4/time_pipeline_14_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606560607.759000, 1606560685.612000, 1606560685.612000, 1606560690.451000, 1606560690.451000, 1606560797.986000
1606560798.002000, 1606560806.521000, 1606560806.521000, 1606560811.337000, 1606560811.337000, 1606560909.404000
1606560909.421000, 1606560956.347000, 1606560956.347000, 1606560960.899000, 1606560960.899000, 1606561052.931000


==> result/multi/nfs/real/4/time_pipeline_14_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606560607.761000, 1606560685.635000, 1606560685.635000, 1606560690.611000, 1606560690.611000, 1606560811.830000
1606560811.861000, 1606560833.043000, 1606560833.043000, 1606560838.177000, 1606560838.177000, 1606560965.706000
1606560965.744000, 1606560985.498000, 1606560985.498000, 1606560991.508000, 1606560991.508000, 1606561099.272000


==> result/multi/nfs/real/4/time_pipeline_14_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606560607.764000, 1606560685.690000, 1606560685.690000, 1606560690.885000, 1606560690.885000, 1606560811.588000
1606560811.623000, 1606560832.921000, 1606560832.921000, 1606560838.313000, 1606560838.313000, 1606560965.706000
1606560965.741000, 1606560985.676000, 1606560985.676000, 1606560990.668000, 1606560990.668000, 1606561073.884000


==> result/multi/nfs/real/4/time_pipeline_14_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606560607.765000, 1606560685.707000, 1606560685.707000, 1606560690.551000, 1606560690.551000, 1606560800.779000
1606560800.794000, 1606560806.519000, 1606560806.519000, 1606560811.073000, 1606560811.073000, 1606560921.338000
1606560921.353000, 1606560956.345000, 1606560956.345000, 1606560960.866000, 1606560960.866000, 1606561032.148000


==> result/multi/nfs/real/4/time_pipeline_14_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606560607.768000, 1606560685.788000, 1606560685.788000, 1606560690.668000, 1606560690.668000, 1606560811.588000
1606560811.621000, 1606560832.441000, 1606560832.441000, 1606560837.649000, 1606560837.649000, 1606560965.891000
1606560965.915000, 1606560985.726000, 1606560985.726000, 1606560990.756000, 1606560990.756000, 1606561114.532000


==> result/multi/nfs/real/4/time_pipeline_14_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606560607.769000, 1606560685.795000, 1606560685.795000, 1606560690.636000, 1606560690.636000, 1606560814.933000
1606560814.947000, 1606560833.351000, 1606560833.351000, 1606560838.364000, 1606560838.364000, 1606560965.706000
1606560965.744000, 1606560985.349000, 1606560985.349000, 1606560990.400000, 1606560990.400000, 1606561061.955000


==> result/multi/nfs/real/4/time_pipeline_15_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606561137.483000, 1606561220.697000, 1606561220.697000, 1606561225.967000, 1606561225.967000, 1606561392.398000
1606561392.412000, 1606561513.772000, 1606561513.772000, 1606561518.791000, 1606561518.791000, 1606561575.523000
1606561575.614000, 1606561676.120000, 1606561676.120000, 1606561681.320000, 1606561681.320000, 1606561718.907000


==> result/multi/nfs/real/4/time_pipeline_15_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606561137.496000, 1606561220.998000, 1606561220.998000, 1606561226.278000, 1606561226.278000, 1606561360.859000
1606561360.879000, 1606561382.391000, 1606561382.391000, 1606561387.681000, 1606561387.681000, 1606561525.594000
1606561525.615000, 1606561546.727000, 1606561546.727000, 1606561552.930000, 1606561552.930000, 1606561710.591000


==> result/multi/nfs/real/4/time_pipeline_15_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606561137.497000, 1606561220.999000, 1606561220.999000, 1606561226.438000, 1606561226.438000, 1606561361.943000
1606561361.958000, 1606561382.692000, 1606561382.692000, 1606561388.088000, 1606561388.088000, 1606561525.397000
1606561525.432000, 1606561546.736000, 1606561546.736000, 1606561551.747000, 1606561551.747000, 1606561720.373000


==> result/multi/nfs/real/4/time_pipeline_15_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606561137.498000, 1606561220.998000, 1606561220.998000, 1606561226.424000, 1606561226.424000, 1606561360.802000
1606561360.828000, 1606561382.342000, 1606561382.342000, 1606561387.727000, 1606561387.727000, 1606561525.397000
1606561525.430000, 1606561546.633000, 1606561546.633000, 1606561551.741000, 1606561551.741000, 1606561710.774000


==> result/multi/nfs/real/4/time_pipeline_15_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606561137.498000, 1606561220.998000, 1606561220.998000, 1606561225.718000, 1606561225.718000, 1606561392.622000
1606561392.632000, 1606561513.804000, 1606561513.804000, 1606561519.170000, 1606561519.170000, 1606561572.338000
1606561572.397000, 1606561674.073000, 1606561674.073000, 1606561679.369000, 1606561679.369000, 1606561718.596000


==> result/multi/nfs/real/4/time_pipeline_15_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606561137.502000, 1606561221.006000, 1606561221.006000, 1606561226.246000, 1606561226.246000, 1606561363.589000
1606561363.605000, 1606561383.066000, 1606561383.066000, 1606561388.440000, 1606561388.440000, 1606561525.397000
1606561525.433000, 1606561546.736000, 1606561546.736000, 1606561551.878000, 1606561551.878000, 1606561673.631000


==> result/multi/nfs/real/4/time_pipeline_15_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606561137.503000, 1606561221.005000, 1606561221.005000, 1606561226.381000, 1606561226.381000, 1606561363.247000
1606561363.258000, 1606561383.019000, 1606561383.019000, 1606561388.211000, 1606561388.211000, 1606561525.397000
1606561525.431000, 1606561546.708000, 1606561546.708000, 1606561551.718000, 1606561551.718000, 1606561719.690000


==> result/multi/nfs/real/4/time_pipeline_15_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606561137.483000, 1606561220.805000, 1606561220.805000, 1606561226.018000, 1606561226.018000, 1606561353.153000
1606561353.179000, 1606561382.342000, 1606561382.342000, 1606561387.728000, 1606561387.728000, 1606561525.397000
1606561525.432000, 1606561546.639000, 1606561546.639000, 1606561551.703000, 1606561551.703000, 1606561694.334000


==> result/multi/nfs/real/4/time_pipeline_15_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606561137.483000, 1606561220.794000, 1606561220.794000, 1606561225.696000, 1606561225.696000, 1606561353.021000
1606561353.037000, 1606561381.968000, 1606561381.968000, 1606561387.303000, 1606561387.303000, 1606561525.392000
1606561525.424000, 1606561546.713000, 1606561546.713000, 1606561551.826000, 1606561551.826000, 1606561673.640000


==> result/multi/nfs/real/4/time_pipeline_15_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606561137.485000, 1606561220.778000, 1606561220.778000, 1606561225.981000, 1606561225.981000, 1606561353.153000
1606561353.179000, 1606561382.342000, 1606561382.342000, 1606561387.653000, 1606561387.653000, 1606561525.602000
1606561525.623000, 1606561546.722000, 1606561546.722000, 1606561552.852000, 1606561552.852000, 1606561710.591000


==> result/multi/nfs/real/4/time_pipeline_15_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606561137.487000, 1606561220.837000, 1606561220.837000, 1606561226.272000, 1606561226.272000, 1606561353.153000
1606561353.178000, 1606561382.056000, 1606561382.056000, 1606561387.389000, 1606561387.389000, 1606561526.655000
1606561526.669000, 1606561546.828000, 1606561546.828000, 1606561552.508000, 1606561552.508000, 1606561673.697000


==> result/multi/nfs/real/4/time_pipeline_15_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606561137.488000, 1606561220.916000, 1606561220.916000, 1606561226.137000, 1606561226.137000, 1606561353.153000
1606561353.179000, 1606561382.362000, 1606561382.362000, 1606561387.747000, 1606561387.747000, 1606561525.397000
1606561525.433000, 1606561546.736000, 1606561546.736000, 1606561551.708000, 1606561551.708000, 1606561653.891000


==> result/multi/nfs/real/4/time_pipeline_15_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606561137.490000, 1606561220.998000, 1606561220.998000, 1606561226.224000, 1606561226.224000, 1606561357.170000
1606561357.193000, 1606561382.341000, 1606561382.341000, 1606561387.718000, 1606561387.718000, 1606561525.605000
1606561525.631000, 1606561546.744000, 1606561546.744000, 1606561551.841000, 1606561551.841000, 1606561673.644000


==> result/multi/nfs/real/4/time_pipeline_15_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606561137.492000, 1606561220.998000, 1606561220.998000, 1606561226.445000, 1606561226.445000, 1606561357.170000
1606561357.193000, 1606561381.791000, 1606561381.791000, 1606561387.021000, 1606561387.021000, 1606561525.393000
1606561525.421000, 1606561546.258000, 1606561546.258000, 1606561551.351000, 1606561551.351000, 1606561646.341000


==> result/multi/nfs/real/4/time_pipeline_15_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606561137.494000, 1606561220.998000, 1606561220.998000, 1606561226.226000, 1606561226.226000, 1606561360.697000
1606561360.722000, 1606561382.356000, 1606561382.356000, 1606561387.889000, 1606561387.889000, 1606561525.397000
1606561525.434000, 1606561546.720000, 1606561546.720000, 1606561551.779000, 1606561551.779000, 1606561676.159000


==> result/multi/nfs/real/4/time_pipeline_16_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606561740.069000, 1606561828.976000, 1606561828.976000, 1606561834.288000, 1606561834.288000, 1606561923.597000
1606561923.613000, 1606561997.109000, 1606561997.109000, 1606562002.060000, 1606562002.060000, 1606562064.082000
1606562064.097000, 1606562154.776000, 1606562154.776000, 1606562160.601000, 1606562160.601000, 1606562259.236000


==> result/multi/nfs/real/4/time_pipeline_16_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606561740.084000, 1606561829.190000, 1606561829.190000, 1606561834.689000, 1606561834.689000, 1606561981.885000
1606561981.899000, 1606562003.073000, 1606562003.073000, 1606562009.076000, 1606562009.076000, 1606562259.437000
1606562259.500000, 1606562308.541000, 1606562308.541000, 1606562313.490000, 1606562313.490000, 1606562361.964000


==> result/multi/nfs/real/4/time_pipeline_16_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606561740.084000, 1606561829.190000, 1606561829.190000, 1606561834.687000, 1606561834.687000, 1606561981.355000
1606561981.370000, 1606562002.969000, 1606562002.969000, 1606562008.950000, 1606562008.950000, 1606562151.562000
1606562151.610000, 1606562163.090000, 1606562163.090000, 1606562169.259000, 1606562169.259000, 1606562353.477000


==> result/multi/nfs/real/4/time_pipeline_16_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606561740.087000, 1606561829.196000, 1606561829.196000, 1606561834.504000, 1606561834.504000, 1606561973.923000
1606561973.950000, 1606562002.185000, 1606562002.185000, 1606562008.274000, 1606562008.274000, 1606562163.221000
1606562163.249000, 1606562206.581000, 1606562206.581000, 1606562212.694000, 1606562212.694000, 1606562303.256000


==> result/multi/nfs/real/4/time_pipeline_16_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606561740.087000, 1606561829.180000, 1606561829.180000, 1606561834.483000, 1606561834.483000, 1606561973.923000
1606561973.950000, 1606562002.186000, 1606562002.186000, 1606562008.250000, 1606562008.250000, 1606562162.174000
1606562162.204000, 1606562169.914000, 1606562169.914000, 1606562175.149000, 1606562175.149000, 1606562304.869000


==> result/multi/nfs/real/4/time_pipeline_16_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606561740.088000, 1606561829.190000, 1606561829.190000, 1606561834.508000, 1606561834.508000, 1606561973.928000
1606561973.952000, 1606562002.183000, 1606562002.183000, 1606562007.845000, 1606562007.845000, 1606562118.664000
1606562118.700000, 1606562161.147000, 1606562161.147000, 1606562167.198000, 1606562167.198000, 1606562328.083000


==> result/multi/nfs/real/4/time_pipeline_16_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606561740.090000, 1606561829.192000, 1606561829.192000, 1606561834.518000, 1606561834.518000, 1606561973.920000
1606561973.947000, 1606562002.180000, 1606562002.180000, 1606562008.022000, 1606562008.022000, 1606562104.355000
1606562104.387000, 1606562160.076000, 1606562160.076000, 1606562166.051000, 1606562166.051000, 1606562311.499000


==> result/multi/nfs/real/4/time_pipeline_16_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606561740.088000, 1606561829.194000, 1606561829.194000, 1606561834.502000, 1606561834.502000, 1606561973.920000
1606561973.948000, 1606562002.182000, 1606562002.182000, 1606562008.179000, 1606562008.179000, 1606562121.300000
1606562121.348000, 1606562161.228000, 1606562161.228000, 1606562167.320000, 1606562167.320000, 1606562303.421000


==> result/multi/nfs/real/4/time_pipeline_16_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606561740.069000, 1606561828.979000, 1606561828.979000, 1606561834.420000, 1606561834.420000, 1606561974.135000
1606561974.162000, 1606562002.310000, 1606562002.310000, 1606562008.201000, 1606562008.201000, 1606562134.160000
1606562134.193000, 1606562162.777000, 1606562162.777000, 1606562168.935000, 1606562168.935000, 1606562303.259000


==> result/multi/nfs/real/4/time_pipeline_16_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606561740.070000, 1606561828.966000, 1606561828.966000, 1606561834.296000, 1606561834.296000, 1606561927.465000
1606561927.481000, 1606561997.118000, 1606561997.118000, 1606562002.251000, 1606562002.251000, 1606562059.883000
1606562059.898000, 1606562154.603000, 1606562154.603000, 1606562159.634000, 1606562159.634000, 1606562206.168000


==> result/multi/nfs/real/4/time_pipeline_16_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606561740.071000, 1606561828.928000, 1606561828.928000, 1606561834.339000, 1606561834.339000, 1606562013.759000
1606562013.773000, 1606562151.875000, 1606562151.875000, 1606562156.834000, 1606562156.834000, 1606562208.174000
1606562208.195000, 1606562291.757000, 1606562291.757000, 1606562297.641000, 1606562297.641000, 1606562328.922000


==> result/multi/nfs/real/4/time_pipeline_16_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606561740.074000, 1606561829.043000, 1606561829.043000, 1606561834.466000, 1606561834.466000, 1606561974.135000
1606561974.162000, 1606562002.310000, 1606562002.310000, 1606562008.361000, 1606562008.361000, 1606562277.349000
1606562277.380000, 1606562308.607000, 1606562308.607000, 1606562313.643000, 1606562313.643000, 1606562362.098000


==> result/multi/nfs/real/4/time_pipeline_16_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606561740.075000, 1606561829.078000, 1606561829.078000, 1606561834.377000, 1606561834.377000, 1606562090.390000
1606562090.404000, 1606562157.586000, 1606562157.586000, 1606562163.800000, 1606562163.800000, 1606562244.053000
1606562244.109000, 1606562305.619000, 1606562305.619000, 1606562310.450000, 1606562310.450000, 1606562354.044000


==> result/multi/nfs/real/4/time_pipeline_16_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606561740.077000, 1606561829.101000, 1606561829.101000, 1606561834.437000, 1606561834.437000, 1606561977.859000
1606561977.876000, 1606562002.464000, 1606562002.464000, 1606562008.473000, 1606562008.473000, 1606562155.758000
1606562155.795000, 1606562165.261000, 1606562165.261000, 1606562171.076000, 1606562171.076000, 1606562286.217000


==> result/multi/nfs/real/4/time_pipeline_16_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606561740.079000, 1606561829.190000, 1606561829.190000, 1606561834.614000, 1606561834.614000, 1606561982.046000
1606561982.063000, 1606562003.097000, 1606562003.097000, 1606562009.095000, 1606562009.095000, 1606562259.443000
1606562259.503000, 1606562308.540000, 1606562308.540000, 1606562313.417000, 1606562313.417000, 1606562362.252000


==> result/multi/nfs/real/4/time_pipeline_16_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606561740.080000, 1606561829.190000, 1606561829.190000, 1606561834.662000, 1606561834.662000, 1606561980.427000
1606561980.442000, 1606562002.659000, 1606562002.659000, 1606562008.693000, 1606562008.693000, 1606562151.694000
1606562151.738000, 1606562163.090000, 1606562163.090000, 1606562169.196000, 1606562169.196000, 1606562330.298000


==> result/multi/nfs/real/4/time_pipeline_17_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606562383.527000, 1606562478.046000, 1606562478.046000, 1606562483.337000, 1606562483.337000, 1606562653.040000
1606562653.082000, 1606562676.975000, 1606562676.975000, 1606562682.199000, 1606562682.199000, 1606562839.261000
1606562839.406000, 1606562874.301000, 1606562874.301000, 1606562879.383000, 1606562879.383000, 1606563028.937000


==> result/multi/nfs/real/4/time_pipeline_17_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606562383.540000, 1606562478.272000, 1606562478.272000, 1606562483.640000, 1606562483.640000, 1606562653.042000
1606562653.076000, 1606562676.977000, 1606562676.977000, 1606562682.238000, 1606562682.238000, 1606562854.222000
1606562854.649000, 1606562874.667000, 1606562874.667000, 1606562879.767000, 1606562879.767000, 1606563023.027000


==> result/multi/nfs/real/4/time_pipeline_17_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606562383.541000, 1606562478.276000, 1606562478.276000, 1606562483.773000, 1606562483.773000, 1606562653.039000
1606562653.074000, 1606562676.907000, 1606562676.907000, 1606562682.167000, 1606562682.167000, 1606562854.227000
1606562854.659000, 1606562874.667000, 1606562874.667000, 1606562879.768000, 1606562879.768000, 1606563023.115000


==> result/multi/nfs/real/4/time_pipeline_17_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606562383.543000, 1606562478.272000, 1606562478.272000, 1606562483.013000, 1606562483.013000, 1606562579.744000
1606562579.762000, 1606562651.683000, 1606562651.683000, 1606562656.612000, 1606562656.612000, 1606562769.734000
1606562769.749000, 1606562817.672000, 1606562817.672000, 1606562822.081000, 1606562822.081000, 1606562855.279000


==> result/multi/nfs/real/4/time_pipeline_17_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606562383.544000, 1606562478.272000, 1606562478.272000, 1606562483.593000, 1606562483.593000, 1606562653.041000
1606562653.075000, 1606562676.973000, 1606562676.973000, 1606562682.188000, 1606562682.188000, 1606562839.266000
1606562839.407000, 1606562874.305000, 1606562874.305000, 1606562879.346000, 1606562879.346000, 1606563023.122000


==> result/multi/nfs/real/4/time_pipeline_17_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606562383.544000, 1606562478.272000, 1606562478.272000, 1606562483.570000, 1606562483.570000, 1606562653.040000
1606562653.082000, 1606562676.976000, 1606562676.976000, 1606562682.369000, 1606562682.369000, 1606562854.222000
1606562854.592000, 1606562874.463000, 1606562874.463000, 1606562879.517000, 1606562879.517000, 1606563023.233000


==> result/multi/nfs/real/4/time_pipeline_17_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606562383.548000, 1606562478.272000, 1606562478.272000, 1606562483.907000, 1606562483.907000, 1606562653.039000
1606562653.077000, 1606562676.977000, 1606562676.977000, 1606562682.194000, 1606562682.194000, 1606562839.260000
1606562839.406000, 1606562874.440000, 1606562874.440000, 1606562879.497000, 1606562879.497000, 1606563023.233000


==> result/multi/nfs/real/4/time_pipeline_17_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606562383.549000, 1606562478.279000, 1606562478.279000, 1606562483.016000, 1606562483.016000, 1606562579.744000
1606562579.762000, 1606562651.682000, 1606562651.682000, 1606562656.796000, 1606562656.796000, 1606562730.514000
1606562730.535000, 1606562817.179000, 1606562817.179000, 1606562821.754000, 1606562821.754000, 1606562854.496000


==> result/multi/nfs/real/4/time_pipeline_17_17.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606562383.550000, 1606562478.274000, 1606562478.274000, 1606562483.536000, 1606562483.536000, 1606562653.040000
1606562653.081000, 1606562676.977000, 1606562676.977000, 1606562682.215000, 1606562682.215000, 1606562839.262000
1606562839.408000, 1606562874.256000, 1606562874.256000, 1606562879.303000, 1606562879.303000, 1606563023.035000


==> result/multi/nfs/real/4/time_pipeline_17_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606562383.527000, 1606562477.982000, 1606562477.982000, 1606562483.240000, 1606562483.240000, 1606562653.118000
1606562653.134000, 1606562676.984000, 1606562676.984000, 1606562682.208000, 1606562682.208000, 1606562854.223000
1606562854.654000, 1606562874.632000, 1606562874.632000, 1606562879.669000, 1606562879.669000, 1606563023.157000


==> result/multi/nfs/real/4/time_pipeline_17_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606562383.527000, 1606562478.019000, 1606562478.019000, 1606562483.282000, 1606562483.282000, 1606562656.686000
1606562656.701000, 1606562677.724000, 1606562677.724000, 1606562682.923000, 1606562682.923000, 1606562854.227000
1606562854.772000, 1606562874.667000, 1606562874.667000, 1606562879.703000, 1606562879.703000, 1606563023.152000


==> result/multi/nfs/real/4/time_pipeline_17_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606562383.529000, 1606562478.002000, 1606562478.002000, 1606562483.229000, 1606562483.229000, 1606562644.587000
1606562644.605000, 1606562652.425000, 1606562652.425000, 1606562657.418000, 1606562657.418000, 1606562730.514000
1606562730.535000, 1606562817.183000, 1606562817.183000, 1606562822.379000, 1606562822.379000, 1606562868.356000


==> result/multi/nfs/real/4/time_pipeline_17_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606562383.531000, 1606562478.073000, 1606562478.073000, 1606562483.575000, 1606562483.575000, 1606562653.040000
1606562653.076000, 1606562676.975000, 1606562676.975000, 1606562682.402000, 1606562682.402000, 1606562854.231000
1606562854.663000, 1606562874.666000, 1606562874.666000, 1606562879.690000, 1606562879.690000, 1606563023.238000


==> result/multi/nfs/real/4/time_pipeline_17_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606562383.532000, 1606562478.129000, 1606562478.129000, 1606562483.363000, 1606562483.363000, 1606562653.040000
1606562653.081000, 1606562676.840000, 1606562676.840000, 1606562682.000000, 1606562682.000000, 1606562856.930000
1606562856.976000, 1606562874.849000, 1606562874.849000, 1606562880.510000, 1606562880.510000, 1606563023.233000


==> result/multi/nfs/real/4/time_pipeline_17_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606562383.534000, 1606562478.257000, 1606562478.257000, 1606562483.520000, 1606562483.520000, 1606562653.040000
1606562653.081000, 1606562676.854000, 1606562676.854000, 1606562682.040000, 1606562682.040000, 1606562854.236000
1606562854.666000, 1606562874.613000, 1606562874.613000, 1606562879.713000, 1606562879.713000, 1606563023.234000


==> result/multi/nfs/real/4/time_pipeline_17_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606562383.536000, 1606562478.272000, 1606562478.272000, 1606562483.761000, 1606562483.761000, 1606562653.039000
1606562653.075000, 1606562676.973000, 1606562676.973000, 1606562682.171000, 1606562682.171000, 1606562839.265000
1606562839.406000, 1606562873.906000, 1606562873.906000, 1606562878.899000, 1606562878.899000, 1606563023.027000


==> result/multi/nfs/real/4/time_pipeline_17_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606562383.538000, 1606562478.272000, 1606562478.272000, 1606562483.521000, 1606562483.521000, 1606562653.041000
1606562653.082000, 1606562676.976000, 1606562676.976000, 1606562682.196000, 1606562682.196000, 1606562839.269000
1606562839.408000, 1606562874.142000, 1606562874.142000, 1606562879.209000, 1606562879.209000, 1606563023.028000


==> result/multi/nfs/real/4/time_pipeline_18_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606563051.051000, 1606563150.956000, 1606563150.956000, 1606563156.138000, 1606563156.138000, 1606563251.017000
1606563251.032000, 1606563328.102000, 1606563328.102000, 1606563333.034000, 1606563333.034000, 1606563374.903000
1606563374.918000, 1606563467.715000, 1606563467.715000, 1606563472.631000, 1606563472.631000, 1606563535.321000


==> result/multi/nfs/real/4/time_pipeline_18_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606563051.065000, 1606563151.403000, 1606563151.403000, 1606563156.586000, 1606563156.586000, 1606563308.031000
1606563308.049000, 1606563336.760000, 1606563336.760000, 1606563342.581000, 1606563342.581000, 1606563558.927000
1606563558.944000, 1606563567.182000, 1606563567.182000, 1606563572.201000, 1606563572.201000, 1606563695.710000


==> result/multi/nfs/real/4/time_pipeline_18_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606563051.064000, 1606563151.403000, 1606563151.403000, 1606563156.811000, 1606563156.811000, 1606563308.509000
1606563308.525000, 1606563336.820000, 1606563336.820000, 1606563342.655000, 1606563342.655000, 1606563544.127000
1606563544.169000, 1606563558.895000, 1606563558.895000, 1606563564.360000, 1606563564.360000, 1606563669.394000


==> result/multi/nfs/real/4/time_pipeline_18_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606563051.064000, 1606563151.403000, 1606563151.403000, 1606563156.620000, 1606563156.620000, 1606563309.932000
1606563309.947000, 1606563336.944000, 1606563336.944000, 1606563343.544000, 1606563343.544000, 1606563544.128000
1606563544.164000, 1606563558.898000, 1606563558.898000, 1606563564.419000, 1606563564.419000, 1606563669.469000


==> result/multi/nfs/real/4/time_pipeline_18_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606563051.066000, 1606563151.403000, 1606563151.403000, 1606563156.893000, 1606563156.893000, 1606563308.837000
1606563308.859000, 1606563336.840000, 1606563336.840000, 1606563342.782000, 1606563342.782000, 1606563558.979000
1606563559.000000, 1606563567.459000, 1606563567.459000, 1606563572.466000, 1606563572.466000, 1606563696.831000


==> result/multi/nfs/real/4/time_pipeline_18_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606563051.068000, 1606563151.403000, 1606563151.403000, 1606563156.563000, 1606563156.563000, 1606563306.171000
1606563306.187000, 1606563336.653000, 1606563336.653000, 1606563342.561000, 1606563342.561000, 1606563544.122000
1606563544.164000, 1606563558.753000, 1606563558.753000, 1606563564.187000, 1606563564.187000, 1606563655.398000


==> result/multi/nfs/real/4/time_pipeline_18_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606563051.068000, 1606563151.403000, 1606563151.403000, 1606563157.224000, 1606563157.224000, 1606563310.926000
1606563310.940000, 1606563337.039000, 1606563337.039000, 1606563342.851000, 1606563342.851000, 1606563544.127000
1606563544.168000, 1606563558.897000, 1606563558.897000, 1606563564.388000, 1606563564.388000, 1606563669.624000


==> result/multi/nfs/real/4/time_pipeline_18_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606563051.071000, 1606563151.409000, 1606563151.409000, 1606563156.729000, 1606563156.729000, 1606563308.459000
1606563308.476000, 1606563336.805000, 1606563336.805000, 1606563342.607000, 1606563342.607000, 1606563558.942000
1606563558.960000, 1606563567.372000, 1606563567.372000, 1606563572.363000, 1606563572.363000, 1606563703.931000


==> result/multi/nfs/real/4/time_pipeline_18_17.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606563051.071000, 1606563151.408000, 1606563151.408000, 1606563156.564000, 1606563156.564000, 1606563306.593000
1606563306.609000, 1606563336.658000, 1606563336.658000, 1606563342.521000, 1606563342.521000, 1606563558.954000
1606563558.972000, 1606563567.376000, 1606563567.376000, 1606563572.490000, 1606563572.490000, 1606563696.893000


==> result/multi/nfs/real/4/time_pipeline_18_18.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606563051.072000, 1606563151.406000, 1606563151.406000, 1606563156.609000, 1606563156.609000, 1606563309.523000
1606563309.538000, 1606563336.903000, 1606563336.903000, 1606563342.643000, 1606563342.643000, 1606563544.127000
1606563544.169000, 1606563558.895000, 1606563558.895000, 1606563564.457000, 1606563564.457000, 1606563674.265000


==> result/multi/nfs/real/4/time_pipeline_18_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606563051.051000, 1606563151.232000, 1606563151.232000, 1606563156.438000, 1606563156.438000, 1606563285.504000
1606563285.520000, 1606563332.403000, 1606563332.403000, 1606563337.405000, 1606563337.405000, 1606563382.932000
1606563382.946000, 1606563472.250000, 1606563472.250000, 1606563476.739000, 1606563476.739000, 1606563560.341000


==> result/multi/nfs/real/4/time_pipeline_18_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606563051.051000, 1606563151.183000, 1606563151.183000, 1606563156.380000, 1606563156.380000, 1606563284.288000
1606563284.304000, 1606563331.938000, 1606563331.938000, 1606563337.043000, 1606563337.043000, 1606563375.115000
1606563375.130000, 1606563467.715000, 1606563467.715000, 1606563472.480000, 1606563472.480000, 1606563558.932000


==> result/multi/nfs/real/4/time_pipeline_18_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606563051.053000, 1606563151.232000, 1606563151.232000, 1606563156.467000, 1606563156.467000, 1606563285.350000
1606563285.367000, 1606563332.361000, 1606563332.361000, 1606563337.484000, 1606563337.484000, 1606563379.084000
1606563379.098000, 1606563467.767000, 1606563467.767000, 1606563472.956000, 1606563472.956000, 1606563553.740000


==> result/multi/nfs/real/4/time_pipeline_18_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606563051.055000, 1606563151.228000, 1606563151.228000, 1606563156.967000, 1606563156.967000, 1606563312.006000
1606563312.019000, 1606563337.180000, 1606563337.180000, 1606563342.897000, 1606563342.897000, 1606563544.126000
1606563544.171000, 1606563558.895000, 1606563558.895000, 1606563564.342000, 1606563564.342000, 1606563669.177000


==> result/multi/nfs/real/4/time_pipeline_18_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606563051.057000, 1606563151.302000, 1606563151.302000, 1606563156.501000, 1606563156.501000, 1606563544.122000
1606563544.152000, 1606563558.894000, 1606563558.894000, 1606563564.348000, 1606563564.348000, 1606563669.387000
1606563669.508000, 1606563679.048000, 1606563679.048000, 1606563683.386000, 1606563683.386000, 1606563703.319000


==> result/multi/nfs/real/4/time_pipeline_18_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606563051.057000, 1606563151.310000, 1606563151.310000, 1606563156.477000, 1606563156.477000, 1606563348.415000
1606563348.436000, 1606563467.643000, 1606563467.643000, 1606563472.585000, 1606563472.585000, 1606563558.927000
1606563558.941000, 1606563566.678000, 1606563566.678000, 1606563571.747000, 1606563571.747000, 1606563689.489000


==> result/multi/nfs/real/4/time_pipeline_18_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606563051.060000, 1606563151.395000, 1606563151.395000, 1606563156.587000, 1606563156.587000, 1606563308.531000
1606563308.546000, 1606563336.809000, 1606563336.809000, 1606563342.603000, 1606563342.603000, 1606563544.126000
1606563544.167000, 1606563558.837000, 1606563558.837000, 1606563564.299000, 1606563564.299000, 1606563658.567000


==> result/multi/nfs/real/4/time_pipeline_18_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606563051.060000, 1606563151.398000, 1606563151.398000, 1606563157.288000, 1606563157.288000, 1606563311.593000
1606563311.608000, 1606563337.151000, 1606563337.151000, 1606563343.452000, 1606563343.452000, 1606563544.126000
1606563544.168000, 1606563558.896000, 1606563558.896000, 1606563564.340000, 1606563564.340000, 1606563674.671000


==> result/multi/nfs/real/4/time_pipeline_19_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606563726.809000, 1606563832.444000, 1606563832.444000, 1606563837.632000, 1606563837.632000, 1606564000.927000
1606564000.953000, 1606564028.412000, 1606564028.412000, 1606564034.040000, 1606564034.040000, 1606564217.420000
1606564217.437000, 1606564233.546000, 1606564233.546000, 1606564239.668000, 1606564239.668000, 1606564462.123000


==> result/multi/nfs/real/4/time_pipeline_19_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606563726.821000, 1606563832.732000, 1606563832.732000, 1606563837.923000, 1606563837.923000, 1606564001.097000
1606564001.128000, 1606564029.046000, 1606564029.046000, 1606564034.594000, 1606564034.594000, 1606564235.160000
1606564235.174000, 1606564269.400000, 1606564269.400000, 1606564274.933000, 1606564274.933000, 1606564462.172000


==> result/multi/nfs/real/4/time_pipeline_19_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606563726.819000, 1606563832.732000, 1606563832.732000, 1606563837.923000, 1606563837.923000, 1606564003.657000
1606564003.669000, 1606564030.230000, 1606564030.230000, 1606564036.076000, 1606564036.076000, 1606564219.824000
1606564219.853000, 1606564234.078000, 1606564234.078000, 1606564240.120000, 1606564240.120000, 1606564462.126000


==> result/multi/nfs/real/4/time_pipeline_19_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606563726.822000, 1606563832.732000, 1606563832.732000, 1606563837.924000, 1606563837.924000, 1606564000.996000
1606564001.014000, 1606564028.718000, 1606564028.718000, 1606564034.359000, 1606564034.359000, 1606564269.000000
1606564269.015000, 1606564399.623000, 1606564399.623000, 1606564404.438000, 1606564404.438000, 1606564447.075000


==> result/multi/nfs/real/4/time_pipeline_19_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606563726.827000, 1606563832.732000, 1606563832.732000, 1606563837.918000, 1606563837.918000, 1606564001.095000
1606564001.131000, 1606564029.989000, 1606564029.989000, 1606564035.472000, 1606564035.472000, 1606564422.533000
1606564422.553000, 1606564446.702000, 1606564446.702000, 1606564451.248000, 1606564451.248000, 1606564461.926000


==> result/multi/nfs/real/4/time_pipeline_19_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606563726.825000, 1606563832.734000, 1606563832.734000, 1606563837.952000, 1606563837.952000, 1606564001.292000
1606564001.324000, 1606564030.028000, 1606564030.028000, 1606564035.809000, 1606564035.809000, 1606564211.780000
1606564211.801000, 1606564229.809000, 1606564229.809000, 1606564235.846000, 1606564235.846000, 1606564462.120000


==> result/multi/nfs/real/4/time_pipeline_19_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606563726.825000, 1606563832.736000, 1606563832.736000, 1606563837.930000, 1606563837.930000, 1606564000.924000
1606564000.949000, 1606564028.138000, 1606564028.138000, 1606564033.759000, 1606564033.759000, 1606564189.251000
1606564189.265000, 1606564222.676000, 1606564222.676000, 1606564229.492000, 1606564229.492000, 1606564268.753000


==> result/multi/nfs/real/4/time_pipeline_19_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606563726.830000, 1606563832.732000, 1606563832.732000, 1606563837.950000, 1606563837.950000, 1606564001.093000
1606564001.130000, 1606564029.941000, 1606564029.941000, 1606564035.797000, 1606564035.797000, 1606564213.325000
1606564213.344000, 1606564231.367000, 1606564231.367000, 1606564237.562000, 1606564237.562000, 1606564462.140000


==> result/multi/nfs/real/4/time_pipeline_19_17.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606563726.832000, 1606563832.732000, 1606563832.732000, 1606563837.950000, 1606563837.950000, 1606564001.192000
1606564001.223000, 1606564030.009000, 1606564030.009000, 1606564035.773000, 1606564035.773000, 1606564213.488000
1606564213.511000, 1606564231.459000, 1606564231.459000, 1606564237.587000, 1606564237.587000, 1606564462.130000


==> result/multi/nfs/real/4/time_pipeline_19_18.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606563726.831000, 1606563832.720000, 1606563832.720000, 1606563837.906000, 1606563837.906000, 1606564001.096000
1606564001.132000, 1606564029.983000, 1606564029.983000, 1606564036.012000, 1606564036.012000, 1606564217.977000
1606564217.996000, 1606564233.797000, 1606564233.797000, 1606564239.746000, 1606564239.746000, 1606564462.120000


==> result/multi/nfs/real/4/time_pipeline_19_19.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606563726.834000, 1606563832.737000, 1606563832.737000, 1606563837.922000, 1606563837.922000, 1606564001.097000
1606564001.133000, 1606564029.950000, 1606564029.950000, 1606564035.674000, 1606564035.674000, 1606564211.005000
1606564211.030000, 1606564228.154000, 1606564228.154000, 1606564233.661000, 1606564233.661000, 1606564422.606000


==> result/multi/nfs/real/4/time_pipeline_19_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606563726.809000, 1606563832.582000, 1606563832.582000, 1606563838.146000, 1606563838.146000, 1606564001.504000
1606564001.536000, 1606564030.048000, 1606564030.048000, 1606564035.715000, 1606564035.715000, 1606564211.283000
1606564211.318000, 1606564229.107000, 1606564229.107000, 1606564234.839000, 1606564234.839000, 1606564462.147000


==> result/multi/nfs/real/4/time_pipeline_19_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606563726.809000, 1606563832.427000, 1606563832.427000, 1606563837.746000, 1606563837.746000, 1606564001.094000
1606564001.130000, 1606564029.960000, 1606564029.960000, 1606564035.845000, 1606564035.845000, 1606564211.362000
1606564211.387000, 1606564229.254000, 1606564229.254000, 1606564234.992000, 1606564234.992000, 1606564462.119000


==> result/multi/nfs/real/4/time_pipeline_19_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606563726.811000, 1606563832.476000, 1606563832.476000, 1606563837.662000, 1606563837.662000, 1606564000.929000
1606564000.954000, 1606564028.391000, 1606564028.391000, 1606564033.971000, 1606564033.971000, 1606564218.090000
1606564218.105000, 1606564233.815000, 1606564233.815000, 1606564239.828000, 1606564239.828000, 1606564462.120000


==> result/multi/nfs/real/4/time_pipeline_19_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606563726.812000, 1606563832.472000, 1606563832.472000, 1606563837.727000, 1606563837.727000, 1606564001.093000
1606564001.123000, 1606564029.004000, 1606564029.004000, 1606564034.572000, 1606564034.572000, 1606564251.661000
1606564251.677000, 1606564368.826000, 1606564368.826000, 1606564373.251000, 1606564373.251000, 1606564421.675000


==> result/multi/nfs/real/4/time_pipeline_19_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606563726.814000, 1606563832.603000, 1606563832.603000, 1606563838.286000, 1606563838.286000, 1606564001.692000
1606564001.722000, 1606564030.050000, 1606564030.050000, 1606564035.714000, 1606564035.714000, 1606564211.006000
1606564211.033000, 1606564228.183000, 1606564228.183000, 1606564233.713000, 1606564233.713000, 1606564422.606000


==> result/multi/nfs/real/4/time_pipeline_19_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606563726.820000, 1606563832.732000, 1606563832.732000, 1606563837.959000, 1606563837.959000, 1606564001.393000
1606564001.429000, 1606564030.047000, 1606564030.047000, 1606564036.110000, 1606564036.110000, 1606564218.870000
1606564218.891000, 1606564233.956000, 1606564233.956000, 1606564239.839000, 1606564239.839000, 1606564462.123000


==> result/multi/nfs/real/4/time_pipeline_19_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606563726.816000, 1606563832.643000, 1606563832.643000, 1606563837.835000, 1606563837.835000, 1606564000.927000
1606564000.953000, 1606564028.435000, 1606564028.435000, 1606564034.011000, 1606564034.011000, 1606564212.050000
1606564212.061000, 1606564230.083000, 1606564230.083000, 1606564236.037000, 1606564236.037000, 1606564462.119000


==> result/multi/nfs/real/4/time_pipeline_19_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606563726.818000, 1606563832.732000, 1606563832.732000, 1606563837.962000, 1606563837.962000, 1606564001.588000
1606564001.602000, 1606564029.725000, 1606564029.725000, 1606564035.242000, 1606564035.242000, 1606564269.036000
1606564269.054000, 1606564399.626000, 1606564399.626000, 1606564404.460000, 1606564404.460000, 1606564445.685000


==> result/multi/nfs/real/4/time_pipeline_1_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606557125.145000, 1606557130.890000, 1606557130.890000, 1606557135.241000, 1606557135.241000, 1606557145.662000
1606557145.676000, 1606557147.419000, 1606557147.419000, 1606557151.763000, 1606557151.763000, 1606557161.505000
1606557161.518000, 1606557163.278000, 1606557163.278000, 1606557167.620000, 1606557167.620000, 1606557177.203000


==> result/multi/nfs/real/4/time_pipeline_20_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606564486.337000, 1606564597.528000, 1606564597.528000, 1606564603.345000, 1606564603.345000, 1606564789.769000
1606564789.790000, 1606564815.316000, 1606564815.316000, 1606564820.892000, 1606564820.892000, 1606565287.689000
1606565287.781000, 1606565290.120000, 1606565290.120000, 1606565294.816000, 1606565294.816000, 1606565312.516000


==> result/multi/nfs/real/4/time_pipeline_20_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606564486.349000, 1606564597.808000, 1606564597.808000, 1606564603.025000, 1606564603.025000, 1606564779.596000
1606564779.611000, 1606564789.153000, 1606564789.153000, 1606564794.420000, 1606564794.420000, 1606564880.978000
1606564880.992000, 1606564896.965000, 1606564896.965000, 1606564902.259000, 1606564902.259000, 1606565333.299000


==> result/multi/nfs/real/4/time_pipeline_20_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606564486.350000, 1606564597.808000, 1606564597.808000, 1606564603.125000, 1606564603.125000, 1606564784.764000
1606564784.777000, 1606564796.242000, 1606564796.242000, 1606564801.196000, 1606564801.196000, 1606564881.895000
1606564881.911000, 1606564896.967000, 1606564896.967000, 1606564902.321000, 1606564902.321000, 1606565333.177000


==> result/multi/nfs/real/4/time_pipeline_20_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606564486.352000, 1606564597.808000, 1606564597.808000, 1606564603.277000, 1606564603.277000, 1606564790.363000
1606564790.393000, 1606564815.442000, 1606564815.442000, 1606564821.110000, 1606564821.110000, 1606565333.178000
1606565333.282000, 1606565338.326000, 1606565338.326000, 1606565343.555000, 1606565343.555000, 1606565383.897000


==> result/multi/nfs/real/4/time_pipeline_20_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606564486.353000, 1606564597.808000, 1606564597.808000, 1606564603.028000, 1606564603.028000, 1606564780.304000
1606564780.317000, 1606564789.682000, 1606564789.682000, 1606564795.085000, 1606564795.085000, 1606564881.419000
1606564881.439000, 1606564896.965000, 1606564896.965000, 1606564902.200000, 1606564902.200000, 1606565333.151000


==> result/multi/nfs/real/4/time_pipeline_20_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606564486.354000, 1606564597.808000, 1606564597.808000, 1606564603.020000, 1606564603.020000, 1606564779.603000
1606564779.621000, 1606564789.210000, 1606564789.210000, 1606564794.439000, 1606564794.439000, 1606564880.226000
1606564880.240000, 1606564896.960000, 1606564896.960000, 1606564902.406000, 1606564902.406000, 1606565333.176000


==> result/multi/nfs/real/4/time_pipeline_20_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606564486.360000, 1606564597.808000, 1606564597.808000, 1606564602.981000, 1606564602.981000, 1606564789.756000
1606564789.780000, 1606564815.298000, 1606564815.298000, 1606564820.999000, 1606564820.999000, 1606565330.235000
1606565330.319000, 1606565332.920000, 1606565332.920000, 1606565339.638000, 1606565339.638000, 1606565383.172000


==> result/multi/nfs/real/4/time_pipeline_20_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606564486.359000, 1606564597.809000, 1606564597.809000, 1606564603.736000, 1606564603.736000, 1606564778.615000
1606564778.630000, 1606564784.701000, 1606564784.701000, 1606564789.672000, 1606564789.672000, 1606564883.758000
1606564883.771000, 1606564897.103000, 1606564897.103000, 1606564902.267000, 1606564902.267000, 1606565333.269000


==> result/multi/nfs/real/4/time_pipeline_20_17.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606564486.363000, 1606564597.814000, 1606564597.814000, 1606564603.657000, 1606564603.657000, 1606564789.759000
1606564789.786000, 1606564814.532000, 1606564814.532000, 1606564820.231000, 1606564820.231000, 1606565332.772000
1606565332.871000, 1606565337.983000, 1606565337.983000, 1606565342.733000, 1606565342.733000, 1606565383.947000


==> result/multi/nfs/real/4/time_pipeline_20_18.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606564486.361000, 1606564597.808000, 1606564597.808000, 1606564602.978000, 1606564602.978000, 1606564789.798000
1606564789.824000, 1606564815.326000, 1606564815.326000, 1606564820.793000, 1606564820.793000, 1606565158.886000
1606565158.983000, 1606565162.206000, 1606565162.206000, 1606565167.322000, 1606565167.322000, 1606565185.747000


==> result/multi/nfs/real/4/time_pipeline_20_19.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606564486.364000, 1606564597.816000, 1606564597.816000, 1606564602.987000, 1606564602.987000, 1606564789.799000
1606564789.824000, 1606564815.333000, 1606564815.333000, 1606564820.853000, 1606564820.853000, 1606565231.639000
1606565231.732000, 1606565234.687000, 1606565234.687000, 1606565239.865000, 1606565239.865000, 1606565257.079000


==> result/multi/nfs/real/4/time_pipeline_20_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606564486.337000, 1606564597.565000, 1606564597.565000, 1606564602.812000, 1606564602.812000, 1606564789.799000
1606564789.824000, 1606564815.077000, 1606564815.077000, 1606564820.687000, 1606564820.687000, 1606565234.709000
1606565234.793000, 1606565238.615000, 1606565238.615000, 1606565243.808000, 1606565243.808000, 1606565281.782000


==> result/multi/nfs/real/4/time_pipeline_20_20.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606564486.364000, 1606564597.808000, 1606564597.808000, 1606564603.366000, 1606564603.366000, 1606564789.758000
1606564789.783000, 1606564815.030000, 1606564815.030000, 1606564820.610000, 1606564820.610000, 1606565199.730000
1606565199.827000, 1606565202.617000, 1606565202.617000, 1606565207.850000, 1606565207.850000, 1606565228.137000


==> result/multi/nfs/real/4/time_pipeline_20_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606564486.337000, 1606564597.472000, 1606564597.472000, 1606564602.935000, 1606564602.935000, 1606564789.798000
1606564789.823000, 1606564815.322000, 1606564815.322000, 1606564820.678000, 1606564820.678000, 1606565123.300000
1606565123.394000, 1606565126.052000, 1606565126.052000, 1606565131.251000, 1606565131.251000, 1606565153.782000


==> result/multi/nfs/real/4/time_pipeline_20_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606564486.338000, 1606564597.500000, 1606564597.500000, 1606564603.317000, 1606564603.317000, 1606564789.794000
1606564789.815000, 1606564815.321000, 1606564815.321000, 1606564820.823000, 1606564820.823000, 1606565295.129000
1606565295.213000, 1606565298.116000, 1606565298.116000, 1606565303.039000, 1606565303.039000, 1606565324.990000


==> result/multi/nfs/real/4/time_pipeline_20_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606564486.340000, 1606564597.528000, 1606564597.528000, 1606564603.328000, 1606564603.328000, 1606564789.759000
1606564789.785000, 1606564814.635000, 1606564814.635000, 1606564820.740000, 1606564820.740000, 1606565234.894000
1606565234.986000, 1606565238.922000, 1606565238.922000, 1606565244.375000, 1606565244.375000, 1606565280.289000


==> result/multi/nfs/real/4/time_pipeline_20_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606564486.342000, 1606564597.638000, 1606564597.638000, 1606564603.494000, 1606564603.494000, 1606564789.762000
1606564789.788000, 1606564815.278000, 1606564815.278000, 1606564820.627000, 1606564820.627000, 1606565332.774000
1606565332.887000, 1606565337.977000, 1606565337.977000, 1606565342.647000, 1606565342.647000, 1606565384.153000


==> result/multi/nfs/real/4/time_pipeline_20_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606564486.344000, 1606564597.679000, 1606564597.679000, 1606564603.620000, 1606564603.620000, 1606564789.759000
1606564789.788000, 1606564815.275000, 1606564815.275000, 1606564820.632000, 1606564820.632000, 1606565326.931000
1606565327.021000, 1606565329.270000, 1606565329.270000, 1606565334.879000, 1606565334.879000, 1606565368.438000


==> result/multi/nfs/real/4/time_pipeline_20_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606564486.347000, 1606564597.793000, 1606564597.793000, 1606564603.013000, 1606564603.013000, 1606564779.603000
1606564779.620000, 1606564789.208000, 1606564789.208000, 1606564794.435000, 1606564794.435000, 1606564881.419000
1606564881.439000, 1606564896.966000, 1606564896.966000, 1606564902.305000, 1606564902.305000, 1606565333.178000


==> result/multi/nfs/real/4/time_pipeline_20_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606564486.349000, 1606564597.808000, 1606564597.808000, 1606564603.063000, 1606564603.063000, 1606564781.063000
1606564781.077000, 1606564790.061000, 1606564790.061000, 1606564795.453000, 1606564795.453000, 1606564880.430000
1606564880.446000, 1606564896.965000, 1606564896.965000, 1606564902.128000, 1606564902.128000, 1606565333.151000


==> result/multi/nfs/real/4/time_pipeline_21_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606565409.612000, 1606565526.176000, 1606565526.176000, 1606565531.841000, 1606565531.841000, 1606565792.166000
1606565792.189000, 1606565828.317000, 1606565828.317000, 1606565834.696000, 1606565834.696000, 1606566038.466000
1606566038.676000, 1606566100.701000, 1606566100.701000, 1606566105.585000, 1606566105.585000, 1606566130.065000


==> result/multi/nfs/real/4/time_pipeline_21_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606565409.622000, 1606565526.627000, 1606565526.627000, 1606565532.051000, 1606565532.051000, 1606565792.087000
1606565792.110000, 1606565828.275000, 1606565828.275000, 1606565834.885000, 1606565834.885000, 1606566012.514000
1606566012.591000, 1606566017.593000, 1606566017.593000, 1606566023.504000, 1606566023.504000, 1606566079.497000


==> result/multi/nfs/real/4/time_pipeline_21_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606565409.626000, 1606565526.629000, 1606565526.629000, 1606565532.029000, 1606565532.029000, 1606565792.075000
1606565792.104000, 1606565828.265000, 1606565828.265000, 1606565834.878000, 1606565834.878000, 1606566038.466000
1606566038.661000, 1606566100.701000, 1606566100.701000, 1606566105.914000, 1606566105.914000, 1606566213.555000


==> result/multi/nfs/real/4/time_pipeline_21_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606565409.628000, 1606565526.629000, 1606565526.629000, 1606565531.995000, 1606565531.995000, 1606566257.225000
1606566257.238000, 1606566261.207000, 1606566261.207000, 1606566265.843000, 1606566265.843000, 1606566319.220000
1606566319.233000, 1606566321.037000, 1606566321.037000, 1606566325.375000, 1606566325.375000, 1606566335.943000


==> result/multi/nfs/real/4/time_pipeline_21_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606565409.630000, 1606565526.629000, 1606565526.629000, 1606565532.334000, 1606565532.334000, 1606565792.086000
1606565792.108000, 1606565828.312000, 1606565828.312000, 1606565834.921000, 1606565834.921000, 1606566020.216000
1606566020.275000, 1606566034.755000, 1606566034.755000, 1606566040.287000, 1606566040.287000, 1606566104.702000


==> result/multi/nfs/real/4/time_pipeline_21_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606565409.631000, 1606565526.629000, 1606565526.629000, 1606565532.041000, 1606565532.041000, 1606565792.075000
1606565792.105000, 1606565828.270000, 1606565828.270000, 1606565834.461000, 1606565834.461000, 1606566038.299000
1606566038.373000, 1606566100.677000, 1606566100.677000, 1606566106.126000, 1606566106.126000, 1606566230.899000


==> result/multi/nfs/real/4/time_pipeline_21_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606565409.633000, 1606565526.629000, 1606565526.629000, 1606565531.696000, 1606565531.696000, 1606565769.635000
1606565769.649000, 1606565772.408000, 1606565772.408000, 1606565777.146000, 1606565777.146000, 1606566246.695000
1606566246.714000, 1606566248.668000, 1606566248.668000, 1606566253.504000, 1606566253.504000, 1606566302.920000


==> result/multi/nfs/real/4/time_pipeline_21_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606565409.635000, 1606565526.629000, 1606565526.629000, 1606565532.620000, 1606565532.620000, 1606565792.151000
1606565792.184000, 1606565828.297000, 1606565828.297000, 1606565834.899000, 1606565834.899000, 1606566012.514000
1606566012.592000, 1606566017.594000, 1606566017.594000, 1606566023.154000, 1606566023.154000, 1606566088.855000


==> result/multi/nfs/real/4/time_pipeline_21_17.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606565409.637000, 1606565526.629000, 1606565526.629000, 1606565532.229000, 1606565532.229000, 1606565792.209000
1606565792.238000, 1606565828.320000, 1606565828.320000, 1606565834.926000, 1606565834.926000, 1606566090.345000
1606566090.424000, 1606566106.309000, 1606566106.309000, 1606566112.058000, 1606566112.058000, 1606566230.157000


==> result/multi/nfs/real/4/time_pipeline_21_18.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606565409.636000, 1606565526.631000, 1606565526.631000, 1606565532.001000, 1606565532.001000, 1606565792.075000
1606565792.099000, 1606565828.307000, 1606565828.307000, 1606565834.917000, 1606565834.917000, 1606566038.303000
1606566038.376000, 1606566100.680000, 1606566100.680000, 1606566105.963000, 1606566105.963000, 1606566213.615000


==> result/multi/nfs/real/4/time_pipeline_21_19.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606565409.637000, 1606565526.634000, 1606565526.634000, 1606565532.497000, 1606565532.497000, 1606565792.150000
1606565792.180000, 1606565828.317000, 1606565828.317000, 1606565834.933000, 1606565834.933000, 1606566090.104000
1606566090.161000, 1606566106.306000, 1606566106.306000, 1606566111.558000, 1606566111.558000, 1606566228.374000


==> result/multi/nfs/real/4/time_pipeline_21_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606565409.612000, 1606565526.370000, 1606565526.370000, 1606565531.691000, 1606565531.691000, 1606565792.150000
1606565792.182000, 1606565828.297000, 1606565828.297000, 1606565834.904000, 1606565834.904000, 1606566014.013000
1606566014.085000, 1606566019.316000, 1606566019.316000, 1606566025.443000, 1606566025.443000, 1606566084.031000


==> result/multi/nfs/real/4/time_pipeline_21_20.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606565409.640000, 1606565526.629000, 1606565526.629000, 1606565531.754000, 1606565531.754000, 1606565773.847000
1606565773.859000, 1606565777.266000, 1606565777.266000, 1606565781.830000, 1606565781.830000, 1606566270.345000
1606566270.455000, 1606566274.502000, 1606566274.502000, 1606566279.053000, 1606566279.053000, 1606566318.428000


==> result/multi/nfs/real/4/time_pipeline_21_21.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606565409.641000, 1606565526.635000, 1606565526.635000, 1606565531.751000, 1606565531.751000, 1606565771.160000
1606565771.176000, 1606565775.414000, 1606565775.414000, 1606565780.355000, 1606565780.355000, 1606566263.777000
1606566263.839000, 1606566265.557000, 1606566265.557000, 1606566270.201000, 1606566270.201000, 1606566316.154000


==> result/multi/nfs/real/4/time_pipeline_21_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606565409.612000, 1606565526.329000, 1606565526.329000, 1606565531.369000, 1606565531.369000, 1606565749.871000
1606565749.885000, 1606565768.151000, 1606565768.151000, 1606565772.808000, 1606565772.808000, 1606565831.235000
1606565831.250000, 1606565833.433000, 1606565833.433000, 1606565838.973000, 1606565838.973000, 1606565958.673000


==> result/multi/nfs/real/4/time_pipeline_21_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606565409.613000, 1606565526.272000, 1606565526.272000, 1606565531.624000, 1606565531.624000, 1606565767.472000
1606565767.486000, 1606565770.051000, 1606565770.051000, 1606565776.274000, 1606565776.274000, 1606566258.165000
1606566258.179000, 1606566261.635000, 1606566261.635000, 1606566266.642000, 1606566266.642000, 1606566313.887000


==> result/multi/nfs/real/4/time_pipeline_21_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606565409.615000, 1606565526.380000, 1606565526.380000, 1606565531.737000, 1606565531.737000, 1606565771.117000
1606565771.130000, 1606565775.340000, 1606565775.340000, 1606565780.253000, 1606565780.253000, 1606566271.295000
1606566271.362000, 1606566275.284000, 1606566275.284000, 1606566280.221000, 1606566280.221000, 1606566318.629000


==> result/multi/nfs/real/4/time_pipeline_21_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606565409.616000, 1606565526.477000, 1606565526.477000, 1606565531.812000, 1606565531.812000, 1606565792.189000
1606565792.209000, 1606565828.300000, 1606565828.300000, 1606565834.853000, 1606565834.853000, 1606566038.466000
1606566038.663000, 1606566100.695000, 1606566100.695000, 1606566106.167000, 1606566106.167000, 1606566213.555000


==> result/multi/nfs/real/4/time_pipeline_21_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606565409.618000, 1606565526.614000, 1606565526.614000, 1606565532.361000, 1606565532.361000, 1606565792.150000
1606565792.182000, 1606565828.317000, 1606565828.317000, 1606565834.687000, 1606565834.687000, 1606566038.466000
1606566038.678000, 1606566100.701000, 1606566100.701000, 1606566106.328000, 1606566106.328000, 1606566213.795000


==> result/multi/nfs/real/4/time_pipeline_21_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606565409.620000, 1606565526.627000, 1606565526.627000, 1606565532.085000, 1606565532.085000, 1606565792.075000
1606565792.105000, 1606565828.270000, 1606565828.270000, 1606565834.446000, 1606565834.446000, 1606566038.466000
1606566038.677000, 1606566100.699000, 1606566100.699000, 1606566106.124000, 1606566106.124000, 1606566213.396000


==> result/multi/nfs/real/4/time_pipeline_21_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606565409.622000, 1606565526.627000, 1606565526.627000, 1606565532.012000, 1606565532.012000, 1606565792.075000
1606565792.104000, 1606565828.270000, 1606565828.270000, 1606565834.500000, 1606565834.500000, 1606566007.602000
1606566007.669000, 1606566012.370000, 1606566012.370000, 1606566017.979000, 1606566017.979000, 1606566034.822000


==> result/multi/nfs/real/4/time_pipeline_22_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606566362.880000, 1606566485.057000, 1606566485.057000, 1606566490.891000, 1606566490.891000, 1606566734.976000
1606566735.021000, 1606566768.090000, 1606566768.090000, 1606566774.106000, 1606566774.106000, 1606567003.633000
1606567003.675000, 1606567031.510000, 1606567031.510000, 1606567038.972000, 1606567038.972000, 1606567271.868000


==> result/multi/nfs/real/4/time_pipeline_22_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606566362.892000, 1606566485.508000, 1606566485.508000, 1606566491.293000, 1606566491.293000, 1606566734.975000
1606566735.020000, 1606566768.090000, 1606566768.090000, 1606566774.016000, 1606566774.016000, 1606567049.682000
1606567049.720000, 1606567202.142000, 1606567202.142000, 1606567207.074000, 1606567207.074000, 1606567291.684000


==> result/multi/nfs/real/4/time_pipeline_22_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606566362.894000, 1606566485.508000, 1606566485.508000, 1606566490.743000, 1606566490.743000, 1606566734.975000
1606566735.011000, 1606566768.062000, 1606566768.062000, 1606566774.034000, 1606566774.034000, 1606567000.327000
1606567000.667000, 1606567031.073000, 1606567031.073000, 1606567036.721000, 1606567036.721000, 1606567257.988000


==> result/multi/nfs/real/4/time_pipeline_22_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606566362.893000, 1606566485.508000, 1606566485.508000, 1606566490.702000, 1606566490.702000, 1606566734.976000
1606566735.012000, 1606566768.062000, 1606566768.062000, 1606566774.679000, 1606566774.679000, 1606567000.327000
1606567000.486000, 1606567030.045000, 1606567030.045000, 1606567036.391000, 1606567036.391000, 1606567254.293000


==> result/multi/nfs/real/4/time_pipeline_22_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606566362.896000, 1606566485.508000, 1606566485.508000, 1606566490.713000, 1606566490.713000, 1606566734.975000
1606566735.020000, 1606566768.091000, 1606566768.091000, 1606566773.610000, 1606566773.610000, 1606567000.338000
1606567000.706000, 1606567031.187000, 1606567031.187000, 1606567036.819000, 1606567036.819000, 1606567257.923000


==> result/multi/nfs/real/4/time_pipeline_22_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606566362.895000, 1606566485.508000, 1606566485.508000, 1606566490.704000, 1606566490.704000, 1606566734.712000
1606566734.765000, 1606566767.977000, 1606566767.977000, 1606566773.850000, 1606566773.850000, 1606567000.814000
1606567001.024000, 1606567031.203000, 1606567031.203000, 1606567037.546000, 1606567037.546000, 1606567268.548000


==> result/multi/nfs/real/4/time_pipeline_22_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606566362.899000, 1606566485.508000, 1606566485.508000, 1606566491.430000, 1606566491.430000, 1606566734.711000
1606566734.765000, 1606566768.010000, 1606566768.010000, 1606566773.601000, 1606566773.601000, 1606567000.334000
1606567000.690000, 1606567031.157000, 1606567031.157000, 1606567036.583000, 1606567036.583000, 1606567254.293000


==> result/multi/nfs/real/4/time_pipeline_22_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606566362.900000, 1606566485.508000, 1606566485.508000, 1606566490.700000, 1606566490.700000, 1606566734.711000
1606566734.764000, 1606566767.987000, 1606566767.987000, 1606566773.942000, 1606566773.942000, 1606567004.066000
1606567004.109000, 1606567031.551000, 1606567031.551000, 1606567038.385000, 1606567038.385000, 1606567292.407000


==> result/multi/nfs/real/4/time_pipeline_22_17.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606566362.900000, 1606566485.508000, 1606566485.508000, 1606566490.739000, 1606566490.739000, 1606566734.712000
1606566734.764000, 1606566767.866000, 1606566767.866000, 1606566773.998000, 1606566773.998000, 1606567061.843000
1606567061.881000, 1606567202.908000, 1606567202.908000, 1606567207.989000, 1606567207.989000, 1606567292.421000


==> result/multi/nfs/real/4/time_pipeline_22_18.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606566362.903000, 1606566485.508000, 1606566485.508000, 1606566490.702000, 1606566490.702000, 1606566734.976000
1606566735.020000, 1606566768.090000, 1606566768.090000, 1606566774.255000, 1606566774.255000, 1606567000.334000
1606567000.704000, 1606567030.735000, 1606567030.735000, 1606567036.246000, 1606567036.246000, 1606567259.337000


==> result/multi/nfs/real/4/time_pipeline_22_19.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606566362.904000, 1606566485.508000, 1606566485.508000, 1606566490.745000, 1606566490.745000, 1606566734.712000
1606566734.764000, 1606566768.037000, 1606566768.037000, 1606566774.139000, 1606566774.139000, 1606567000.329000
1606567000.450000, 1606567029.796000, 1606567029.796000, 1606567035.132000, 1606567035.132000, 1606567259.324000


==> result/multi/nfs/real/4/time_pipeline_22_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606566362.880000, 1606566485.226000, 1606566485.226000, 1606566490.615000, 1606566490.615000, 1606566734.711000
1606566734.765000, 1606566768.009000, 1606566768.009000, 1606566773.584000, 1606566773.584000, 1606567000.332000
1606567000.687000, 1606567031.172000, 1606567031.172000, 1606567036.650000, 1606567036.650000, 1606567254.297000


==> result/multi/nfs/real/4/time_pipeline_22_20.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606566362.906000, 1606566485.511000, 1606566485.511000, 1606566490.704000, 1606566490.704000, 1606566734.712000
1606566734.764000, 1606566768.037000, 1606566768.037000, 1606566774.115000, 1606566774.115000, 1606567000.333000
1606567000.693000, 1606567030.891000, 1606567030.891000, 1606567037.301000, 1606567037.301000, 1606567273.391000


==> result/multi/nfs/real/4/time_pipeline_22_21.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606566362.907000, 1606566485.513000, 1606566485.513000, 1606566490.706000, 1606566490.706000, 1606566734.975000
1606566735.020000, 1606566768.091000, 1606566768.091000, 1606566773.825000, 1606566773.825000, 1606567000.336000
1606567000.704000, 1606567031.096000, 1606567031.096000, 1606567037.413000, 1606567037.413000, 1606567274.308000


==> result/multi/nfs/real/4/time_pipeline_22_22.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606566362.908000, 1606566485.513000, 1606566485.513000, 1606566491.452000, 1606566491.452000, 1606566734.711000
1606566734.764000, 1606566768.017000, 1606566768.017000, 1606566773.552000, 1606566773.552000, 1606567000.331000
1606567000.688000, 1606567031.148000, 1606567031.148000, 1606567036.826000, 1606567036.826000, 1606567292.452000


==> result/multi/nfs/real/4/time_pipeline_22_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606566362.880000, 1606566485.127000, 1606566485.127000, 1606566490.312000, 1606566490.312000, 1606566734.711000
1606566734.764000, 1606566768.010000, 1606566768.010000, 1606566773.718000, 1606566773.718000, 1606567000.336000
1606567000.675000, 1606567031.186000, 1606567031.186000, 1606567037.430000, 1606567037.430000, 1606567276.171000


==> result/multi/nfs/real/4/time_pipeline_22_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606566362.881000, 1606566485.210000, 1606566485.210000, 1606566490.403000, 1606566490.403000, 1606566734.711000
1606566734.764000, 1606566767.977000, 1606566767.977000, 1606566773.578000, 1606566773.578000, 1606567000.332000
1606567000.687000, 1606567031.156000, 1606567031.156000, 1606567037.015000, 1606567037.015000, 1606567292.529000


==> result/multi/nfs/real/4/time_pipeline_22_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606566362.884000, 1606566485.286000, 1606566485.286000, 1606566490.523000, 1606566490.523000, 1606566734.711000
1606566734.764000, 1606566767.913000, 1606566767.913000, 1606566773.422000, 1606566773.422000, 1606567000.331000
1606567000.640000, 1606567031.188000, 1606567031.188000, 1606567036.744000, 1606567036.744000, 1606567254.299000


==> result/multi/nfs/real/4/time_pipeline_22_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606566362.885000, 1606566485.355000, 1606566485.355000, 1606566491.151000, 1606566491.151000, 1606566734.712000
1606566734.764000, 1606566768.017000, 1606566768.017000, 1606566773.586000, 1606566773.586000, 1606567000.334000
1606567000.690000, 1606567031.167000, 1606567031.167000, 1606567036.774000, 1606567036.774000, 1606567254.355000


==> result/multi/nfs/real/4/time_pipeline_22_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606566362.888000, 1606566485.493000, 1606566485.493000, 1606566490.689000, 1606566490.689000, 1606566734.712000
1606566734.765000, 1606566768.010000, 1606566768.010000, 1606566773.602000, 1606566773.602000, 1606567000.335000
1606567000.674000, 1606567031.190000, 1606567031.190000, 1606567036.803000, 1606567036.803000, 1606567257.916000


==> result/multi/nfs/real/4/time_pipeline_22_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606566362.888000, 1606566485.506000, 1606566485.506000, 1606566490.700000, 1606566490.700000, 1606566734.711000
1606566734.764000, 1606566767.952000, 1606566767.952000, 1606566773.516000, 1606566773.516000, 1606567000.331000
1606567000.673000, 1606567031.190000, 1606567031.190000, 1606567037.674000, 1606567037.674000, 1606567292.421000


==> result/multi/nfs/real/4/time_pipeline_22_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606566362.889000, 1606566485.506000, 1606566485.506000, 1606566490.701000, 1606566490.701000, 1606566734.711000
1606566734.765000, 1606566768.009000, 1606566768.009000, 1606566773.513000, 1606566773.513000, 1606567000.331000
1606567000.685000, 1606567031.155000, 1606567031.155000, 1606567036.759000, 1606567036.759000, 1606567254.361000


==> result/multi/nfs/real/4/time_pipeline_23_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606567318.473000, 1606567446.393000, 1606567446.393000, 1606567451.552000, 1606567451.552000, 1606567708.689000
1606567708.724000, 1606567737.494000, 1606567737.494000, 1606567743.411000, 1606567743.411000, 1606567981.703000
1606567981.813000, 1606568015.059000, 1606568015.059000, 1606568021.627000, 1606568021.627000, 1606568242.978000


==> result/multi/nfs/real/4/time_pipeline_23_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606567318.484000, 1606567446.736000, 1606567446.736000, 1606567451.864000, 1606567451.864000, 1606567708.687000
1606567708.720000, 1606567737.490000, 1606567737.490000, 1606567743.266000, 1606567743.266000, 1606567981.646000
1606567981.739000, 1606568015.058000, 1606568015.058000, 1606568021.916000, 1606568021.916000, 1606568244.511000


==> result/multi/nfs/real/4/time_pipeline_23_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606567318.486000, 1606567446.737000, 1606567446.737000, 1606567452.279000, 1606567452.279000, 1606567715.914000
1606567715.928000, 1606567742.229000, 1606567742.229000, 1606567748.156000, 1606567748.156000, 1606567981.703000
1606567981.943000, 1606568014.611000, 1606568014.611000, 1606568020.862000, 1606568020.862000, 1606568249.074000


==> result/multi/nfs/real/4/time_pipeline_23_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606567318.486000, 1606567446.737000, 1606567446.737000, 1606567452.432000, 1606567452.432000, 1606567725.989000
1606567726.005000, 1606567745.090000, 1606567745.090000, 1606567751.643000, 1606567751.643000, 1606567981.693000
1606567982.629000, 1606568014.878000, 1606568014.878000, 1606568020.618000, 1606568020.618000, 1606568249.072000


==> result/multi/nfs/real/4/time_pipeline_23_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606567318.494000, 1606567446.737000, 1606567446.737000, 1606567451.864000, 1606567451.864000, 1606567708.690000
1606567708.725000, 1606567737.488000, 1606567737.488000, 1606567743.284000, 1606567743.284000, 1606567981.646000
1606567981.749000, 1606568015.059000, 1606568015.059000, 1606568021.943000, 1606568021.943000, 1606568241.035000


==> result/multi/nfs/real/4/time_pipeline_23_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606567318.494000, 1606567446.737000, 1606567446.737000, 1606567452.182000, 1606567452.182000, 1606567713.134000
1606567713.149000, 1606567741.063000, 1606567741.063000, 1606567747.137000, 1606567747.137000, 1606567981.703000
1606567982.263000, 1606568015.070000, 1606568015.070000, 1606568020.840000, 1606568020.840000, 1606568249.068000


==> result/multi/nfs/real/4/time_pipeline_23_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606567318.494000, 1606567446.737000, 1606567446.737000, 1606567452.217000, 1606567452.217000, 1606567712.939000
1606567712.953000, 1606567740.904000, 1606567740.904000, 1606567746.898000, 1606567746.898000, 1606567981.703000
1606567982.205000, 1606568015.062000, 1606568015.062000, 1606568021.630000, 1606568021.630000, 1606568239.027000


==> result/multi/nfs/real/4/time_pipeline_23_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606567318.495000, 1606567446.737000, 1606567446.737000, 1606567452.403000, 1606567452.403000, 1606567723.416000
1606567723.430000, 1606567744.586000, 1606567744.586000, 1606567751.228000, 1606567751.228000, 1606567981.659000
1606567982.582000, 1606568014.648000, 1606568014.648000, 1606568020.344000, 1606568020.344000, 1606568249.907000


==> result/multi/nfs/real/4/time_pipeline_23_17.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606567318.494000, 1606567446.737000, 1606567446.737000, 1606567452.081000, 1606567452.081000, 1606567708.688000
1606567708.724000, 1606567737.472000, 1606567737.472000, 1606567743.425000, 1606567743.425000, 1606567981.646000
1606567981.739000, 1606568015.058000, 1606568015.058000, 1606568020.981000, 1606568020.981000, 1606568249.075000


==> result/multi/nfs/real/4/time_pipeline_23_18.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606567318.492000, 1606567446.737000, 1606567446.737000, 1606567452.082000, 1606567452.082000, 1606567708.688000
1606567708.724000, 1606567737.481000, 1606567737.481000, 1606567743.245000, 1606567743.245000, 1606567981.703000
1606567981.794000, 1606568015.059000, 1606568015.059000, 1606568021.544000, 1606568021.544000, 1606568245.665000


==> result/multi/nfs/real/4/time_pipeline_23_19.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606567318.493000, 1606567446.737000, 1606567446.737000, 1606567452.048000, 1606567452.048000, 1606567725.476000
1606567725.496000, 1606567745.060000, 1606567745.060000, 1606567751.499000, 1606567751.499000, 1606567979.907000
1606567980.002000, 1606568008.620000, 1606568008.620000, 1606568013.898000, 1606568013.898000, 1606568032.805000


==> result/multi/nfs/real/4/time_pipeline_23_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606567318.473000, 1606567446.366000, 1606567446.366000, 1606567451.822000, 1606567451.822000, 1606567708.690000
1606567708.724000, 1606567737.492000, 1606567737.492000, 1606567743.344000, 1606567743.344000, 1606567981.646000
1606567981.742000, 1606568015.058000, 1606568015.058000, 1606568020.324000, 1606568020.324000, 1606568249.068000


==> result/multi/nfs/real/4/time_pipeline_23_20.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606567318.497000, 1606567446.737000, 1606567446.737000, 1606567452.030000, 1606567452.030000, 1606567725.456000
1606567725.469000, 1606567745.049000, 1606567745.049000, 1606567751.519000, 1606567751.519000, 1606567983.724000
1606567983.883000, 1606568015.087000, 1606568015.087000, 1606568021.601000, 1606568021.601000, 1606568238.345000


==> result/multi/nfs/real/4/time_pipeline_23_21.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606567318.499000, 1606567446.742000, 1606567446.742000, 1606567452.225000, 1606567452.225000, 1606567714.151000
1606567714.167000, 1606567741.548000, 1606567741.548000, 1606567748.707000, 1606567748.707000, 1606567981.703000
1606567982.264000, 1606568014.277000, 1606568014.277000, 1606568021.314000, 1606568021.314000, 1606568247.313000


==> result/multi/nfs/real/4/time_pipeline_23_22.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606567318.500000, 1606567446.742000, 1606567446.742000, 1606567452.223000, 1606567452.223000, 1606567713.327000
1606567713.343000, 1606567741.152000, 1606567741.152000, 1606567747.182000, 1606567747.182000, 1606567981.703000
1606567982.235000, 1606568015.069000, 1606568015.069000, 1606568021.226000, 1606568021.226000, 1606568249.068000


==> result/multi/nfs/real/4/time_pipeline_23_23.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606567318.498000, 1606567446.739000, 1606567446.739000, 1606567452.060000, 1606567452.060000, 1606567708.687000
1606567708.723000, 1606567737.471000, 1606567737.471000, 1606567743.264000, 1606567743.264000, 1606567981.646000
1606567981.741000, 1606568015.058000, 1606568015.058000, 1606568020.765000, 1606568020.765000, 1606568249.265000


==> result/multi/nfs/real/4/time_pipeline_23_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606567318.473000, 1606567446.438000, 1606567446.438000, 1606567452.388000, 1606567452.388000, 1606567720.930000
1606567720.943000, 1606567743.835000, 1606567743.835000, 1606567750.814000, 1606567750.814000, 1606567981.703000
1606567982.611000, 1606568014.898000, 1606568014.898000, 1606568021.664000, 1606568021.664000, 1606568239.989000


==> result/multi/nfs/real/4/time_pipeline_23_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606567318.474000, 1606567446.463000, 1606567446.463000, 1606567451.580000, 1606567451.580000, 1606567708.689000
1606567708.725000, 1606567737.494000, 1606567737.494000, 1606567743.256000, 1606567743.256000, 1606567981.646000
1606567981.751000, 1606568015.058000, 1606568015.058000, 1606568020.649000, 1606568020.649000, 1606568220.998000


==> result/multi/nfs/real/4/time_pipeline_23_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606567318.476000, 1606567446.502000, 1606567446.502000, 1606567452.321000, 1606567452.321000, 1606567718.473000
1606567718.488000, 1606567743.035000, 1606567743.035000, 1606567749.245000, 1606567749.245000, 1606567981.703000
1606567982.495000, 1606568014.293000, 1606568014.293000, 1606568020.651000, 1606568020.651000, 1606568249.068000


==> result/multi/nfs/real/4/time_pipeline_23_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606567318.477000, 1606567446.438000, 1606567446.438000, 1606567451.581000, 1606567451.581000, 1606567708.690000
1606567708.725000, 1606567737.491000, 1606567737.491000, 1606567743.297000, 1606567743.297000, 1606567981.646000
1606567981.728000, 1606568015.045000, 1606568015.045000, 1606568022.250000, 1606568022.250000, 1606568249.076000


==> result/multi/nfs/real/4/time_pipeline_23_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606567318.479000, 1606567446.591000, 1606567446.591000, 1606567452.447000, 1606567452.447000, 1606567710.923000
1606567710.937000, 1606567739.294000, 1606567739.294000, 1606567745.509000, 1606567745.509000, 1606567981.648000
1606567981.822000, 1606568015.060000, 1606568015.060000, 1606568021.818000, 1606568021.818000, 1606568243.393000


==> result/multi/nfs/real/4/time_pipeline_23_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606567318.483000, 1606567446.729000, 1606567446.729000, 1606567452.499000, 1606567452.499000, 1606567710.993000
1606567711.009000, 1606567739.363000, 1606567739.363000, 1606567745.276000, 1606567745.276000, 1606567981.646000
1606567981.943000, 1606568015.048000, 1606568015.048000, 1606568021.355000, 1606568021.355000, 1606568249.068000


==> result/multi/nfs/real/4/time_pipeline_23_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606567318.485000, 1606567446.729000, 1606567446.729000, 1606567452.635000, 1606567452.635000, 1606567725.419000
1606567725.433000, 1606567745.047000, 1606567745.047000, 1606567751.120000, 1606567751.120000, 1606567981.703000
1606567981.849000, 1606568013.183000, 1606568013.183000, 1606568018.857000, 1606568018.857000, 1606568063.987000


==> result/multi/nfs/real/4/time_pipeline_24_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606568277.099000, 1606568410.633000, 1606568410.633000, 1606568416.259000, 1606568416.259000, 1606568666.621000
1606568666.637000, 1606568679.952000, 1606568679.952000, 1606568684.850000, 1606568684.850000, 1606568759.688000
1606568759.705000, 1606568895.362000, 1606568895.362000, 1606568899.910000, 1606568899.910000, 1606568987.550000


==> result/multi/nfs/real/4/time_pipeline_24_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606568277.111000, 1606568410.994000, 1606568410.994000, 1606568416.167000, 1606568416.167000, 1606568614.283000
1606568614.298000, 1606568631.726000, 1606568631.726000, 1606568636.210000, 1606568636.210000, 1606568688.682000
1606568688.693000, 1606568715.709000, 1606568715.709000, 1606568721.255000, 1606568721.255000, 1606568995.316000


==> result/multi/nfs/real/4/time_pipeline_24_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606568277.110000, 1606568410.997000, 1606568410.997000, 1606568416.744000, 1606568416.744000, 1606568691.852000
1606568691.868000, 1606568717.318000, 1606568717.318000, 1606568722.336000, 1606568722.336000, 1606568979.820000
1606568979.942000, 1606568988.152000, 1606568988.152000, 1606568992.761000, 1606568992.761000, 1606569066.673000


==> result/multi/nfs/real/4/time_pipeline_24_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606568277.113000, 1606568410.997000, 1606568410.997000, 1606568416.487000, 1606568416.487000, 1606568681.048000
1606568681.062000, 1606568708.483000, 1606568708.483000, 1606568714.209000, 1606568714.209000, 1606568995.327000
1606568995.817000, 1606569027.115000, 1606569027.115000, 1606569032.582000, 1606569032.582000, 1606569244.356000


==> result/multi/nfs/real/4/time_pipeline_24_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606568277.114000, 1606568410.997000, 1606568410.997000, 1606568416.171000, 1606568416.171000, 1606568672.136000
1606568672.150000, 1606568689.255000, 1606568689.255000, 1606568694.571000, 1606568694.571000, 1606568956.917000
1606568956.936000, 1606568963.826000, 1606568963.826000, 1606568968.309000, 1606568968.309000, 1606568997.096000


==> result/multi/nfs/real/4/time_pipeline_24_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606568277.114000, 1606568410.997000, 1606568410.997000, 1606568416.588000, 1606568416.588000, 1606568682.663000
1606568682.673000, 1606568710.907000, 1606568710.907000, 1606568716.887000, 1606568716.887000, 1606568995.263000
1606568995.846000, 1606569027.092000, 1606569027.092000, 1606569032.456000, 1606569032.456000, 1606569242.212000


==> result/multi/nfs/real/4/time_pipeline_24_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606568277.116000, 1606568410.997000, 1606568410.997000, 1606568417.073000, 1606568417.073000, 1606568698.475000
1606568698.490000, 1606568763.787000, 1606568763.787000, 1606568770.001000, 1606568770.001000, 1606568998.053000
1606568998.167000, 1606569027.243000, 1606569027.243000, 1606569033.447000, 1606569033.447000, 1606569244.352000


==> result/multi/nfs/real/4/time_pipeline_24_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606568277.119000, 1606568410.997000, 1606568410.997000, 1606568416.347000, 1606568416.347000, 1606568677.566000
1606568677.584000, 1606568698.116000, 1606568698.116000, 1606568703.113000, 1606568703.113000, 1606568979.961000
1606568979.977000, 1606568988.172000, 1606568988.172000, 1606568992.652000, 1606568992.652000, 1606569073.285000


==> result/multi/nfs/real/4/time_pipeline_24_17.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606568277.119000, 1606568410.997000, 1606568410.997000, 1606568416.382000, 1606568416.382000, 1606568677.916000
1606568677.930000, 1606568700.202000, 1606568700.202000, 1606568705.328000, 1606568705.328000, 1606568995.321000
1606568995.357000, 1606569027.037000, 1606569027.037000, 1606569032.492000, 1606569032.492000, 1606569244.360000


==> result/multi/nfs/real/4/time_pipeline_24_18.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606568277.123000, 1606568410.997000, 1606568410.997000, 1606568417.080000, 1606568417.080000, 1606568677.822000
1606568677.832000, 1606568699.863000, 1606568699.863000, 1606568705.029000, 1606568705.029000, 1606568995.320000
1606568995.356000, 1606569027.022000, 1606569027.022000, 1606569032.576000, 1606569032.576000, 1606569244.413000


==> result/multi/nfs/real/4/time_pipeline_24_19.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606568277.124000, 1606568410.997000, 1606568410.997000, 1606568416.447000, 1606568416.447000, 1606568680.791000
1606568680.805000, 1606568707.925000, 1606568707.925000, 1606568713.563000, 1606568713.563000, 1606568995.326000
1606568995.774000, 1606569027.112000, 1606569027.112000, 1606569033.627000, 1606569033.627000, 1606569244.380000


==> result/multi/nfs/real/4/time_pipeline_24_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606568277.099000, 1606568410.704000, 1606568410.704000, 1606568416.620000, 1606568416.620000, 1606568683.889000
1606568683.904000, 1606568712.147000, 1606568712.147000, 1606568718.222000, 1606568718.222000, 1606568995.269000
1606568995.914000, 1606569026.288000, 1606569026.288000, 1606569031.940000, 1606569031.940000, 1606569245.350000


==> result/multi/nfs/real/4/time_pipeline_24_20.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606568277.125000, 1606568410.997000, 1606568410.997000, 1606568416.392000, 1606568416.392000, 1606568679.851000
1606568679.865000, 1606568705.649000, 1606568705.649000, 1606568711.006000, 1606568711.006000, 1606568995.324000
1606568995.600000, 1606569027.088000, 1606569027.088000, 1606569033.139000, 1606569033.139000, 1606569244.358000


==> result/multi/nfs/real/4/time_pipeline_24_21.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606568277.125000, 1606568410.999000, 1606568410.999000, 1606568416.730000, 1606568416.730000, 1606568686.701000
1606568686.715000, 1606568714.497000, 1606568714.497000, 1606568720.397000, 1606568720.397000, 1606568995.264000
1606568996.065000, 1606569026.454000, 1606569026.454000, 1606569031.950000, 1606569031.950000, 1606569239.673000


==> result/multi/nfs/real/4/time_pipeline_24_22.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606568277.127000, 1606568410.997000, 1606568410.997000, 1606568416.572000, 1606568416.572000, 1606568682.291000
1606568682.308000, 1606568710.531000, 1606568710.531000, 1606568717.014000, 1606568717.014000, 1606568995.263000
1606568995.784000, 1606569027.072000, 1606569027.072000, 1606569032.406000, 1606569032.406000, 1606569244.369000


==> result/multi/nfs/real/4/time_pipeline_24_23.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606568277.128000, 1606568411.002000, 1606568411.002000, 1606568416.770000, 1606568416.770000, 1606568694.047000
1606568694.061000, 1606568737.069000, 1606568737.069000, 1606568742.554000, 1606568742.554000, 1606568995.335000
1606568996.521000, 1606569027.131000, 1606569027.131000, 1606569032.858000, 1606569032.858000, 1606569244.342000


==> result/multi/nfs/real/4/time_pipeline_24_24.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606568277.127000, 1606568411.001000, 1606568411.001000, 1606568416.743000, 1606568416.743000, 1606568689.910000
1606568689.924000, 1606568716.387000, 1606568716.387000, 1606568721.438000, 1606568721.438000, 1606568980.682000
1606568980.756000, 1606568995.317000, 1606568995.317000, 1606569001.388000, 1606569001.388000, 1606569053.572000


==> result/multi/nfs/real/4/time_pipeline_24_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606568277.099000, 1606568410.696000, 1606568410.696000, 1606568416.409000, 1606568416.409000, 1606568679.556000
1606568679.571000, 1606568704.852000, 1606568704.852000, 1606568710.282000, 1606568710.282000, 1606568995.323000
1606568995.547000, 1606569027.085000, 1606569027.085000, 1606569032.802000, 1606569032.802000, 1606569244.376000


==> result/multi/nfs/real/4/time_pipeline_24_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606568277.100000, 1606568410.613000, 1606568410.613000, 1606568416.516000, 1606568416.516000, 1606568681.523000
1606568681.539000, 1606568709.324000, 1606568709.324000, 1606568715.422000, 1606568715.422000, 1606568995.321000
1606568995.878000, 1606569027.118000, 1606569027.118000, 1606569032.709000, 1606569032.709000, 1606569244.364000


==> result/multi/nfs/real/4/time_pipeline_24_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606568277.103000, 1606568410.749000, 1606568410.749000, 1606568416.696000, 1606568416.696000, 1606568684.984000
1606568684.999000, 1606568713.132000, 1606568713.132000, 1606568719.205000, 1606568719.205000, 1606568995.316000
1606568996.177000, 1606569026.636000, 1606569026.636000, 1606569032.363000, 1606569032.363000, 1606569244.316000


==> result/multi/nfs/real/4/time_pipeline_24_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606568277.104000, 1606568410.803000, 1606568410.803000, 1606568416.039000, 1606568416.039000, 1606568698.133000
1606568698.144000, 1606568762.829000, 1606568762.829000, 1606568767.695000, 1606568767.695000, 1606568995.321000
1606568996.885000, 1606569027.158000, 1606569027.158000, 1606569032.876000, 1606569032.876000, 1606569244.365000


==> result/multi/nfs/real/4/time_pipeline_24_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606568277.106000, 1606568410.853000, 1606568410.853000, 1606568416.738000, 1606568416.738000, 1606568687.932000
1606568687.946000, 1606568715.280000, 1606568715.280000, 1606568720.966000, 1606568720.966000, 1606568995.323000
1606568996.282000, 1606569026.747000, 1606569026.747000, 1606569032.425000, 1606569032.425000, 1606569244.413000


==> result/multi/nfs/real/4/time_pipeline_24_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606568277.107000, 1606568410.982000, 1606568410.982000, 1606568416.548000, 1606568416.548000, 1606568682.300000
1606568682.314000, 1606568710.487000, 1606568710.487000, 1606568716.729000, 1606568716.729000, 1606568995.263000
1606568995.781000, 1606569027.085000, 1606569027.085000, 1606569032.730000, 1606569032.730000, 1606569244.324000


==> result/multi/nfs/real/4/time_pipeline_24_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606568277.108000, 1606568410.991000, 1606568410.991000, 1606568416.830000, 1606568416.830000, 1606568696.105000
1606568696.120000, 1606568759.097000, 1606568759.097000, 1606568765.613000, 1606568765.613000, 1606568995.316000
1606568995.466000, 1606569023.891000, 1606569023.891000, 1606569029.007000, 1606569029.007000, 1606569058.736000


==> result/multi/nfs/real/4/time_pipeline_25_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606569273.328000, 1606569412.426000, 1606569412.426000, 1606569417.590000, 1606569417.590000, 1606569682.726000
1606569682.787000, 1606569718.695000, 1606569718.695000, 1606569724.405000, 1606569724.405000, 1606570021.493000
1606570021.861000, 1606570116.866000, 1606570116.866000, 1606570122.009000, 1606570122.009000, 1606570273.075000


==> result/multi/nfs/real/4/time_pipeline_25_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606569273.341000, 1606569412.705000, 1606569412.705000, 1606569418.101000, 1606569418.101000, 1606569682.727000
1606569682.787000, 1606569718.608000, 1606569718.608000, 1606569724.351000, 1606569724.351000, 1606570021.488000
1606570021.897000, 1606570113.042000, 1606570113.042000, 1606570117.783000, 1606570117.783000, 1606570273.079000


==> result/multi/nfs/real/4/time_pipeline_25_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606569273.342000, 1606569412.707000, 1606569412.707000, 1606569418.454000, 1606569418.454000, 1606569682.726000
1606569682.793000, 1606569718.788000, 1606569718.788000, 1606569725.171000, 1606569725.171000, 1606570006.871000
1606570006.961000, 1606570032.559000, 1606570032.559000, 1606570038.013000, 1606570038.013000, 1606570265.688000


==> result/multi/nfs/real/4/time_pipeline_25_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606569273.341000, 1606569412.705000, 1606569412.705000, 1606569419.015000, 1606569419.015000, 1606569682.726000
1606569682.794000, 1606569718.791000, 1606569718.791000, 1606569725.099000, 1606569725.099000, 1606570006.857000
1606570006.954000, 1606570032.536000, 1606570032.536000, 1606570037.956000, 1606570037.956000, 1606570265.653000


==> result/multi/nfs/real/4/time_pipeline_25_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606569273.342000, 1606569412.705000, 1606569412.705000, 1606569417.874000, 1606569417.874000, 1606569682.726000
1606569682.787000, 1606569718.750000, 1606569718.750000, 1606569724.351000, 1606569724.351000, 1606570021.532000
1606570021.959000, 1606570116.787000, 1606570116.787000, 1606570122.195000, 1606570122.195000, 1606570273.012000


==> result/multi/nfs/real/4/time_pipeline_25_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606569273.347000, 1606569412.707000, 1606569412.707000, 1606569418.875000, 1606569418.875000, 1606569682.727000
1606569682.788000, 1606569718.663000, 1606569718.663000, 1606569724.128000, 1606569724.128000, 1606570021.518000
1606570021.954000, 1606570116.938000, 1606570116.938000, 1606570121.868000, 1606570121.868000, 1606570273.071000


==> result/multi/nfs/real/4/time_pipeline_25_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606569273.347000, 1606569412.707000, 1606569412.707000, 1606569418.507000, 1606569418.507000, 1606569682.727000
1606569682.800000, 1606569718.789000, 1606569718.789000, 1606569726.094000, 1606569726.094000, 1606569991.001000
1606569991.077000, 1606570017.924000, 1606570017.924000, 1606570022.880000, 1606570022.880000, 1606570257.560000


==> result/multi/nfs/real/4/time_pipeline_25_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606569273.345000, 1606569412.707000, 1606569412.707000, 1606569418.713000, 1606569418.713000, 1606569682.726000
1606569682.796000, 1606569718.788000, 1606569718.788000, 1606569724.657000, 1606569724.657000, 1606570018.758000
1606570018.830000, 1606570100.854000, 1606570100.854000, 1606570105.900000, 1606570105.900000, 1606570273.071000


==> result/multi/nfs/real/4/time_pipeline_25_17.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606569273.348000, 1606569412.707000, 1606569412.707000, 1606569418.448000, 1606569418.448000, 1606569682.726000
1606569682.794000, 1606569718.788000, 1606569718.788000, 1606569724.912000, 1606569724.912000, 1606570002.261000
1606570002.334000, 1606570029.401000, 1606570029.401000, 1606570034.603000, 1606570034.603000, 1606570265.653000


==> result/multi/nfs/real/4/time_pipeline_25_18.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606569273.348000, 1606569412.707000, 1606569412.707000, 1606569418.504000, 1606569418.504000, 1606569682.726000
1606569682.795000, 1606569718.788000, 1606569718.788000, 1606569724.870000, 1606569724.870000, 1606570004.748000
1606570004.816000, 1606570031.266000, 1606570031.266000, 1606570036.563000, 1606570036.563000, 1606570273.075000


==> result/multi/nfs/real/4/time_pipeline_25_19.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606569273.351000, 1606569412.707000, 1606569412.707000, 1606569418.574000, 1606569418.574000, 1606569682.726000
1606569682.788000, 1606569718.754000, 1606569718.754000, 1606569724.496000, 1606569724.496000, 1606569961.890000
1606569961.952000, 1606569974.467000, 1606569974.467000, 1606569979.477000, 1606569979.477000, 1606570085.414000


==> result/multi/nfs/real/4/time_pipeline_25_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606569273.328000, 1606569412.365000, 1606569412.365000, 1606569418.079000, 1606569418.079000, 1606569682.726000
1606569682.794000, 1606569718.758000, 1606569718.758000, 1606569726.452000, 1606569726.452000, 1606569968.622000
1606569968.693000, 1606569977.860000, 1606569977.860000, 1606569982.334000, 1606569982.334000, 1606570076.060000


==> result/multi/nfs/real/4/time_pipeline_25_20.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606569273.352000, 1606569412.707000, 1606569412.707000, 1606569418.459000, 1606569418.459000, 1606569682.727000
1606569682.794000, 1606569718.788000, 1606569718.788000, 1606569725.010000, 1606569725.010000, 1606570014.951000
1606570015.037000, 1606570038.280000, 1606570038.280000, 1606570043.234000, 1606570043.234000, 1606570141.771000


==> result/multi/nfs/real/4/time_pipeline_25_21.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606569273.355000, 1606569412.710000, 1606569412.710000, 1606569418.084000, 1606569418.084000, 1606569682.726000
1606569682.787000, 1606569718.744000, 1606569718.744000, 1606569724.443000, 1606569724.443000, 1606570021.478000
1606570021.871000, 1606570116.860000, 1606570116.860000, 1606570121.854000, 1606570121.854000, 1606570273.072000


==> result/multi/nfs/real/4/time_pipeline_25_22.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606569273.356000, 1606569412.707000, 1606569412.707000, 1606569418.613000, 1606569418.613000, 1606569682.681000
1606569682.696000, 1606569718.788000, 1606569718.788000, 1606569724.812000, 1606569724.812000, 1606570025.126000
1606570025.206000, 1606570124.470000, 1606570124.470000, 1606570129.679000, 1606570129.679000, 1606570272.982000


==> result/multi/nfs/real/4/time_pipeline_25_23.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606569273.357000, 1606569412.707000, 1606569412.707000, 1606569418.633000, 1606569418.633000, 1606569682.727000
1606569682.800000, 1606569718.754000, 1606569718.754000, 1606569724.717000, 1606569724.717000, 1606570026.641000
1606570026.722000, 1606570126.408000, 1606570126.408000, 1606570131.090000, 1606570131.090000, 1606570273.077000


==> result/multi/nfs/real/4/time_pipeline_25_24.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606569273.361000, 1606569412.712000, 1606569412.712000, 1606569418.540000, 1606569418.540000, 1606569682.723000
1606569682.760000, 1606569718.788000, 1606569718.788000, 1606569725.869000, 1606569725.869000, 1606569990.990000
1606569991.086000, 1606570017.936000, 1606570017.936000, 1606570022.823000, 1606570022.823000, 1606570256.116000


==> result/multi/nfs/real/4/time_pipeline_25_25.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606569273.362000, 1606569412.713000, 1606569412.713000, 1606569418.503000, 1606569418.503000, 1606569682.378000
1606569682.394000, 1606569718.788000, 1606569718.788000, 1606569724.723000, 1606569724.723000, 1606570027.680000
1606570027.759000, 1606570128.121000, 1606570128.121000, 1606570132.924000, 1606570132.924000, 1606570273.081000


==> result/multi/nfs/real/4/time_pipeline_25_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606569273.328000, 1606569412.433000, 1606569412.433000, 1606569418.151000, 1606569418.151000, 1606569682.726000
1606569682.794000, 1606569718.767000, 1606569718.767000, 1606569724.510000, 1606569724.510000, 1606570021.517000
1606570021.953000, 1606570116.925000, 1606570116.925000, 1606570121.801000, 1606570121.801000, 1606570272.992000


==> result/multi/nfs/real/4/time_pipeline_25_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606569273.329000, 1606569412.342000, 1606569412.342000, 1606569417.500000, 1606569417.500000, 1606569682.727000
1606569682.787000, 1606569718.692000, 1606569718.692000, 1606569723.922000, 1606569723.922000, 1606570021.496000
1606570021.873000, 1606570116.873000, 1606570116.873000, 1606570121.974000, 1606570121.974000, 1606570273.079000


==> result/multi/nfs/real/4/time_pipeline_25_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606569273.331000, 1606569412.487000, 1606569412.487000, 1606569418.227000, 1606569418.227000, 1606569682.726000
1606569682.795000, 1606569718.774000, 1606569718.774000, 1606569724.366000, 1606569724.366000, 1606569964.149000
1606569964.247000, 1606569977.473000, 1606569977.473000, 1606569982.082000, 1606569982.082000, 1606570076.066000


==> result/multi/nfs/real/4/time_pipeline_25_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606569273.332000, 1606569412.464000, 1606569412.464000, 1606569417.629000, 1606569417.629000, 1606569682.726000
1606569682.787000, 1606569718.720000, 1606569718.720000, 1606569724.553000, 1606569724.553000, 1606569968.605000
1606569968.685000, 1606569977.863000, 1606569977.863000, 1606569982.590000, 1606569982.590000, 1606570064.037000


==> result/multi/nfs/real/4/time_pipeline_25_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606569273.335000, 1606569412.600000, 1606569412.600000, 1606569418.328000, 1606569418.328000, 1606569682.738000
1606569682.795000, 1606569718.741000, 1606569718.741000, 1606569725.380000, 1606569725.380000, 1606570009.206000
1606570009.274000, 1606570035.955000, 1606570035.955000, 1606570041.317000, 1606570041.317000, 1606570264.467000


==> result/multi/nfs/real/4/time_pipeline_25_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606569273.335000, 1606569412.586000, 1606569412.586000, 1606569417.756000, 1606569417.756000, 1606569682.726000
1606569682.787000, 1606569718.595000, 1606569718.595000, 1606569724.197000, 1606569724.197000, 1606570021.527000
1606570021.955000, 1606570116.783000, 1606570116.783000, 1606570122.100000, 1606570122.100000, 1606570273.077000


==> result/multi/nfs/real/4/time_pipeline_25_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606569273.339000, 1606569412.703000, 1606569412.703000, 1606569418.209000, 1606569418.209000, 1606569682.726000
1606569682.796000, 1606569718.722000, 1606569718.722000, 1606569724.513000, 1606569724.513000, 1606570021.486000
1606570021.903000, 1606570113.020000, 1606570113.020000, 1606570117.539000, 1606570117.539000, 1606570273.073000


==> result/multi/nfs/real/4/time_pipeline_26_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606570300.991000, 1606570445.570000, 1606570445.570000, 1606570451.193000, 1606570451.193000, 1606570684.391000
1606570684.410000, 1606570699.585000, 1606570699.585000, 1606570705.741000, 1606570705.741000, 1606570931.357000
1606570931.588000, 1606570946.537000, 1606570946.537000, 1606570953.076000, 1606570953.076000, 1606571108.291000


==> result/multi/nfs/real/4/time_pipeline_26_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606570301.003000, 1606570445.878000, 1606570445.878000, 1606570451.821000, 1606570451.821000, 1606570715.966000
1606570715.980000, 1606570879.165000, 1606570879.165000, 1606570884.010000, 1606570884.010000, 1606571255.944000
1606571256.015000, 1606571257.753000, 1606571257.753000, 1606571263.242000, 1606571263.242000, 1606571313.061000


==> result/multi/nfs/real/4/time_pipeline_26_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606570301.002000, 1606570445.871000, 1606570445.871000, 1606570451.491000, 1606570451.491000, 1606570689.818000
1606570689.833000, 1606570706.566000, 1606570706.566000, 1606570711.869000, 1606570711.869000, 1606570946.714000
1606570946.829000, 1606570951.762000, 1606570951.762000, 1606570957.738000, 1606570957.738000, 1606571108.291000


==> result/multi/nfs/real/4/time_pipeline_26_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606570301.005000, 1606570445.878000, 1606570445.878000, 1606570451.548000, 1606570451.548000, 1606570691.023000
1606570691.037000, 1606570708.506000, 1606570708.506000, 1606570714.441000, 1606570714.441000, 1606570946.704000
1606570946.826000, 1606570951.783000, 1606570951.783000, 1606570957.678000, 1606570957.678000, 1606571108.297000


==> result/multi/nfs/real/4/time_pipeline_26_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606570301.007000, 1606570445.879000, 1606570445.879000, 1606570452.254000, 1606570452.254000, 1606570799.926000
1606570799.942000, 1606570914.454000, 1606570914.454000, 1606570919.781000, 1606570919.781000, 1606571261.258000
1606571261.307000, 1606571270.060000, 1606571270.060000, 1606571275.966000, 1606571275.966000, 1606571322.208000


==> result/multi/nfs/real/4/time_pipeline_26_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606570301.007000, 1606570445.878000, 1606570445.878000, 1606570451.640000, 1606570451.640000, 1606570696.299000
1606570696.313000, 1606570714.100000, 1606570714.100000, 1606570719.894000, 1606570719.894000, 1606571261.261000
1606571261.351000, 1606571270.153000, 1606571270.153000, 1606571276.123000, 1606571276.123000, 1606571322.872000


==> result/multi/nfs/real/4/time_pipeline_26_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606570301.011000, 1606570445.879000, 1606570445.879000, 1606570451.662000, 1606570451.662000, 1606570703.857000
1606570703.868000, 1606570775.872000, 1606570775.872000, 1606570780.555000, 1606570780.555000, 1606571108.428000
1606571108.600000, 1606571118.396000, 1606571118.396000, 1606571123.403000, 1606571123.403000, 1606571274.054000


==> result/multi/nfs/real/4/time_pipeline_26_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606570301.012000, 1606570445.879000, 1606570445.879000, 1606570452.157000, 1606570452.157000, 1606570799.837000
1606570799.853000, 1606570914.371000, 1606570914.371000, 1606570919.354000, 1606570919.354000, 1606571271.195000
1606571271.262000, 1606571276.022000, 1606571276.022000, 1606571281.594000, 1606571281.594000, 1606571323.443000


==> result/multi/nfs/real/4/time_pipeline_26_17.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606570301.013000, 1606570445.879000, 1606570445.879000, 1606570452.311000, 1606570452.311000, 1606570686.281000
1606570686.298000, 1606570700.220000, 1606570700.220000, 1606570706.217000, 1606570706.217000, 1606570931.352000
1606570931.569000, 1606570946.517000, 1606570946.517000, 1606570953.205000, 1606570953.205000, 1606571108.291000


==> result/multi/nfs/real/4/time_pipeline_26_18.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606570301.015000, 1606570445.879000, 1606570445.879000, 1606570451.673000, 1606570451.673000, 1606570705.836000
1606570705.854000, 1606570783.397000, 1606570783.397000, 1606570787.890000, 1606570787.890000, 1606571108.431000
1606571108.634000, 1606571118.398000, 1606571118.398000, 1606571123.404000, 1606571123.404000, 1606571274.002000


==> result/multi/nfs/real/4/time_pipeline_26_19.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606570301.018000, 1606570445.879000, 1606570445.879000, 1606570451.656000, 1606570451.656000, 1606570701.819000
1606570701.839000, 1606570719.978000, 1606570719.978000, 1606570724.979000, 1606570724.979000, 1606571098.864000
1606571098.979000, 1606571106.966000, 1606571106.966000, 1606571112.044000, 1606571112.044000, 1606571271.194000


==> result/multi/nfs/real/4/time_pipeline_26_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606570300.991000, 1606570445.566000, 1606570445.566000, 1606570451.962000, 1606570451.962000, 1606570784.270000
1606570784.281000, 1606570914.370000, 1606570914.370000, 1606570919.692000, 1606570919.692000, 1606571243.964000
1606571244.013000, 1606571255.826000, 1606571255.826000, 1606571260.405000, 1606571260.405000, 1606571323.766000


==> result/multi/nfs/real/4/time_pipeline_26_20.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606570301.019000, 1606570445.879000, 1606570445.879000, 1606570451.628000, 1606570451.628000, 1606570693.678000
1606570693.692000, 1606570711.813000, 1606570711.813000, 1606570717.656000, 1606570717.656000, 1606571098.869000
1606571098.950000, 1606571106.916000, 1606571106.916000, 1606571112.486000, 1606571112.486000, 1606571271.194000


==> result/multi/nfs/real/4/time_pipeline_26_21.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606570301.020000, 1606570445.884000, 1606570445.884000, 1606570452.114000, 1606570452.114000, 1606570930.648000
1606570930.667000, 1606570946.414000, 1606570946.414000, 1606570951.539000, 1606570951.539000, 1606571059.315000
1606571059.388000, 1606571071.054000, 1606571071.054000, 1606571075.752000, 1606571075.752000, 1606571091.253000


==> result/multi/nfs/real/4/time_pipeline_26_22.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606570301.021000, 1606570445.879000, 1606570445.879000, 1606570451.613000, 1606570451.613000, 1606570692.386000
1606570692.401000, 1606570710.478000, 1606570710.478000, 1606570716.197000, 1606570716.197000, 1606571098.870000
1606571098.952000, 1606571106.953000, 1606571106.953000, 1606571112.365000, 1606571112.365000, 1606571271.194000


==> result/multi/nfs/real/4/time_pipeline_26_23.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606570301.020000, 1606570445.879000, 1606570445.879000, 1606570451.680000, 1606570451.680000, 1606570708.499000
1606570708.516000, 1606570808.686000, 1606570808.686000, 1606570814.223000, 1606570814.223000, 1606571258.094000
1606571258.160000, 1606571260.198000, 1606571260.198000, 1606571264.781000, 1606571264.781000, 1606571317.694000


==> result/multi/nfs/real/4/time_pipeline_26_24.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606570301.019000, 1606570445.879000, 1606570445.879000, 1606570451.619000, 1606570451.619000, 1606570692.990000
1606570693.002000, 1606570711.127000, 1606570711.127000, 1606570716.751000, 1606570716.751000, 1606571100.542000
1606571100.594000, 1606571107.536000, 1606571107.536000, 1606571113.830000, 1606571113.830000, 1606571273.898000


==> result/multi/nfs/real/4/time_pipeline_26_25.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606570301.023000, 1606570445.885000, 1606570445.885000, 1606570451.693000, 1606570451.693000, 1606570711.142000
1606570711.157000, 1606570813.291000, 1606570813.291000, 1606570818.780000, 1606570818.780000, 1606571108.429000
1606571108.805000, 1606571118.424000, 1606571118.424000, 1606571123.867000, 1606571123.867000, 1606571273.996000


==> result/multi/nfs/real/4/time_pipeline_26_26.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606570301.021000, 1606570445.882000, 1606570445.882000, 1606570452.348000, 1606570452.348000, 1606570687.449000
1606570687.464000, 1606570702.153000, 1606570702.153000, 1606570708.509000, 1606570708.509000, 1606570931.353000
1606570931.553000, 1606570946.479000, 1606570946.479000, 1606570952.994000, 1606570952.994000, 1606571108.291000


==> result/multi/nfs/real/4/time_pipeline_26_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606570300.991000, 1606570445.582000, 1606570445.582000, 1606570451.211000, 1606570451.211000, 1606570684.392000
1606570684.412000, 1606570699.588000, 1606570699.588000, 1606570705.019000, 1606570705.019000, 1606570931.353000
1606570931.632000, 1606570946.563000, 1606570946.563000, 1606570951.820000, 1606570951.820000, 1606571108.292000


==> result/multi/nfs/real/4/time_pipeline_26_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606570300.992000, 1606570445.568000, 1606570445.568000, 1606570451.154000, 1606570451.154000, 1606570684.330000
1606570684.343000, 1606570699.576000, 1606570699.576000, 1606570706.011000, 1606570706.011000, 1606570931.352000
1606570931.651000, 1606570946.561000, 1606570946.561000, 1606570951.699000, 1606570951.699000, 1606571108.292000


==> result/multi/nfs/real/4/time_pipeline_26_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606570300.992000, 1606570445.594000, 1606570445.594000, 1606570451.755000, 1606570451.755000, 1606570784.262000
1606570784.278000, 1606570914.370000, 1606570914.370000, 1606570920.184000, 1606570920.184000, 1606571261.259000
1606571261.319000, 1606571269.905000, 1606571269.905000, 1606571274.787000, 1606571274.787000, 1606571322.867000


==> result/multi/nfs/real/4/time_pipeline_26_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606570300.999000, 1606570445.757000, 1606570445.757000, 1606570451.513000, 1606570451.513000, 1606570690.587000
1606570690.603000, 1606570707.913000, 1606570707.913000, 1606570713.091000, 1606570713.091000, 1606570946.650000
1606570946.758000, 1606570951.736000, 1606570951.736000, 1606570957.551000, 1606570957.551000, 1606571108.299000


==> result/multi/nfs/real/4/time_pipeline_26_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606570300.997000, 1606570445.701000, 1606570445.701000, 1606570451.332000, 1606570451.332000, 1606570684.390000
1606570684.410000, 1606570699.580000, 1606570699.580000, 1606570705.481000, 1606570705.481000, 1606570931.351000
1606570931.649000, 1606570946.560000, 1606570946.560000, 1606570953.182000, 1606570953.182000, 1606571108.292000


==> result/multi/nfs/real/4/time_pipeline_26_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606570300.998000, 1606570445.750000, 1606570445.750000, 1606570451.652000, 1606570451.652000, 1606570699.010000
1606570699.026000, 1606570716.217000, 1606570716.217000, 1606570722.028000, 1606570722.028000, 1606571098.865000
1606571098.951000, 1606571106.939000, 1606571106.939000, 1606571111.892000, 1606571111.892000, 1606571145.214000


==> result/multi/nfs/real/4/time_pipeline_26_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606570301.001000, 1606570445.878000, 1606570445.878000, 1606570452.033000, 1606570452.033000, 1606570720.841000
1606570720.856000, 1606570900.342000, 1606570900.342000, 1606570904.810000, 1606570904.810000, 1606571220.519000
1606571220.588000, 1606571230.927000, 1606571230.927000, 1606571235.434000, 1606571235.434000, 1606571254.427000


==> result/multi/nfs/real/4/time_pipeline_27_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606571352.877000, 1606571502.925000, 1606571502.925000, 1606571509.292000, 1606571509.292000, 1606571748.553000
1606571748.569000, 1606571767.060000, 1606571767.060000, 1606571772.576000, 1606571772.576000, 1606572084.484000
1606572084.602000, 1606572116.448000, 1606572116.448000, 1606572122.649000, 1606572122.649000, 1606572302.064000


==> result/multi/nfs/real/4/time_pipeline_27_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606571352.890000, 1606571503.345000, 1606571503.345000, 1606571508.875000, 1606571508.875000, 1606571748.142000
1606571748.162000, 1606571767.023000, 1606571767.023000, 1606571772.301000, 1606571772.301000, 1606572078.753000
1606572078.836000, 1606572102.506000, 1606572102.506000, 1606572107.559000, 1606572107.559000, 1606572302.639000


==> result/multi/nfs/real/4/time_pipeline_27_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606571352.891000, 1606571503.345000, 1606571503.345000, 1606571508.877000, 1606571508.877000, 1606571748.143000
1606571748.164000, 1606571767.023000, 1606571767.023000, 1606571772.394000, 1606571772.394000, 1606572082.156000
1606572082.262000, 1606572113.085000, 1606572113.085000, 1606572118.743000, 1606572118.743000, 1606572303.560000


==> result/multi/nfs/real/4/time_pipeline_27_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606571352.891000, 1606571503.345000, 1606571503.345000, 1606571508.879000, 1606571508.879000, 1606571794.675000
1606571794.688000, 1606571919.052000, 1606571919.052000, 1606571925.300000, 1606571925.300000, 1606572086.201000
1606572086.759000, 1606572117.633000, 1606572117.633000, 1606572123.873000, 1606572123.873000, 1606572324.179000


==> result/multi/nfs/real/4/time_pipeline_27_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606571352.894000, 1606571503.348000, 1606571503.348000, 1606571509.280000, 1606571509.280000, 1606571747.562000
1606571747.577000, 1606571766.485000, 1606571766.485000, 1606571771.882000, 1606571771.882000, 1606572083.953000
1606572084.129000, 1606572116.184000, 1606572116.184000, 1606572122.440000, 1606572122.440000, 1606572303.587000


==> result/multi/nfs/real/4/time_pipeline_27_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606571352.895000, 1606571503.348000, 1606571503.348000, 1606571509.146000, 1606571509.146000, 1606571778.799000
1606571778.815000, 1606571868.783000, 1606571868.783000, 1606571873.878000, 1606571873.878000, 1606572086.171000
1606572086.578000, 1606572117.610000, 1606572117.610000, 1606572123.982000, 1606572123.982000, 1606572280.119000


==> result/multi/nfs/real/4/time_pipeline_27_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606571352.897000, 1606571503.348000, 1606571503.348000, 1606571509.150000, 1606571509.150000, 1606571778.253000
1606571778.267000, 1606571868.187000, 1606571868.187000, 1606571873.241000, 1606571873.241000, 1606572086.036000
1606572086.219000, 1606572117.495000, 1606572117.495000, 1606572123.812000, 1606572123.812000, 1606572324.177000


==> result/multi/nfs/real/4/time_pipeline_27_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606571352.898000, 1606571503.348000, 1606571503.348000, 1606571509.180000, 1606571509.180000, 1606571778.357000
1606571778.379000, 1606571868.306000, 1606571868.306000, 1606571873.321000, 1606571873.321000, 1606572086.036000
1606572086.225000, 1606572117.490000, 1606572117.490000, 1606572123.585000, 1606572123.585000, 1606572303.568000


==> result/multi/nfs/real/4/time_pipeline_27_17.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606571352.899000, 1606571503.348000, 1606571503.348000, 1606571509.139000, 1606571509.139000, 1606571774.833000
1606571774.851000, 1606571864.601000, 1606571864.601000, 1606571869.902000, 1606571869.902000, 1606572085.720000
1606572085.847000, 1606572117.561000, 1606572117.561000, 1606572123.258000, 1606572123.258000, 1606572303.569000


==> result/multi/nfs/real/4/time_pipeline_27_18.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606571352.901000, 1606571503.348000, 1606571503.348000, 1606571509.627000, 1606571509.627000, 1606571748.370000
1606571748.393000, 1606571767.062000, 1606571767.062000, 1606571772.319000, 1606571772.319000, 1606572079.814000
1606572079.904000, 1606572105.052000, 1606572105.052000, 1606572110.175000, 1606572110.175000, 1606572303.560000


==> result/multi/nfs/real/4/time_pipeline_27_19.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606571352.902000, 1606571503.348000, 1606571503.348000, 1606571509.657000, 1606571509.657000, 1606571748.150000
1606571748.167000, 1606571767.016000, 1606571767.016000, 1606571772.289000, 1606571772.289000, 1606572077.775000
1606572077.873000, 1606572100.368000, 1606572100.368000, 1606572105.319000, 1606572105.319000, 1606572137.927000


==> result/multi/nfs/real/4/time_pipeline_27_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606571352.877000, 1606571503.017000, 1606571503.017000, 1606571508.589000, 1606571508.589000, 1606571748.143000
1606571748.164000, 1606571767.018000, 1606571767.018000, 1606571772.287000, 1606571772.287000, 1606572336.719000
1606572336.825000, 1606572338.574000, 1606572338.574000, 1606572342.922000, 1606572342.922000, 1606572352.928000


==> result/multi/nfs/real/4/time_pipeline_27_20.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606571352.902000, 1606571503.348000, 1606571503.348000, 1606571509.236000, 1606571509.236000, 1606571747.340000
1606571747.351000, 1606571766.221000, 1606571766.221000, 1606571771.989000, 1606571771.989000, 1606572083.957000
1606572084.124000, 1606572116.033000, 1606572116.033000, 1606572122.241000, 1606572122.241000, 1606572303.587000


==> result/multi/nfs/real/4/time_pipeline_27_21.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606571352.903000, 1606571503.348000, 1606571503.348000, 1606571509.908000, 1606571509.908000, 1606571748.206000
1606571748.226000, 1606571767.036000, 1606571767.036000, 1606571772.274000, 1606571772.274000, 1606572086.184000
1606572086.720000, 1606572117.626000, 1606572117.626000, 1606572123.623000, 1606572123.623000, 1606572303.606000


==> result/multi/nfs/real/4/time_pipeline_27_22.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606571352.906000, 1606571503.348000, 1606571503.348000, 1606571509.818000, 1606571509.818000, 1606571721.652000
1606571721.668000, 1606571730.422000, 1606571730.422000, 1606571735.505000, 1606571735.505000, 1606571793.045000
1606571793.095000, 1606571918.562000, 1606571918.562000, 1606571924.147000, 1606571924.147000, 1606572074.983000


==> result/multi/nfs/real/4/time_pipeline_27_23.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606571352.906000, 1606571503.348000, 1606571503.348000, 1606571509.377000, 1606571509.377000, 1606571747.677000
1606571747.692000, 1606571766.488000, 1606571766.488000, 1606571772.236000, 1606571772.236000, 1606571965.336000
1606571965.419000, 1606572065.940000, 1606572065.940000, 1606572070.350000, 1606572070.350000, 1606572336.728000


==> result/multi/nfs/real/4/time_pipeline_27_24.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606571352.907000, 1606571503.352000, 1606571503.352000, 1606571509.546000, 1606571509.546000, 1606571749.275000
1606571749.289000, 1606571767.174000, 1606571767.174000, 1606571772.572000, 1606571772.572000, 1606572083.123000
1606572083.231000, 1606572114.817000, 1606572114.817000, 1606572120.604000, 1606572120.604000, 1606572303.587000


==> result/multi/nfs/real/4/time_pipeline_27_25.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606571352.909000, 1606571503.348000, 1606571503.348000, 1606571509.117000, 1606571509.117000, 1606571775.313000
1606571775.330000, 1606571865.117000, 1606571865.117000, 1606571870.507000, 1606571870.507000, 1606572085.705000
1606572085.857000, 1606572117.527000, 1606572117.527000, 1606572123.215000, 1606572123.215000, 1606572303.597000


==> result/multi/nfs/real/4/time_pipeline_27_26.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606571352.910000, 1606571503.353000, 1606571503.353000, 1606571509.096000, 1606571509.096000, 1606571775.049000
1606571775.066000, 1606571864.627000, 1606571864.627000, 1606571869.915000, 1606571869.915000, 1606572085.420000
1606572085.530000, 1606572117.217000, 1606572117.217000, 1606572122.909000, 1606572122.909000, 1606572303.592000


==> result/multi/nfs/real/4/time_pipeline_27_27.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606571352.911000, 1606571503.350000, 1606571503.350000, 1606571509.196000, 1606571509.196000, 1606571779.072000
1606571779.083000, 1606571869.029000, 1606571869.029000, 1606571873.889000, 1606571873.889000, 1606572086.168000
1606572086.535000, 1606572117.600000, 1606572117.600000, 1606572123.945000, 1606572123.945000, 1606572280.124000


==> result/multi/nfs/real/4/time_pipeline_27_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606571352.877000, 1606571503.019000, 1606571503.019000, 1606571509.118000, 1606571509.118000, 1606571775.066000
1606571775.082000, 1606571864.675000, 1606571864.675000, 1606571869.972000, 1606571869.972000, 1606572085.431000
1606572085.538000, 1606572117.226000, 1606572117.226000, 1606572123.253000, 1606572123.253000, 1606572303.701000


==> result/multi/nfs/real/4/time_pipeline_27_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606571352.879000, 1606571502.862000, 1606571502.862000, 1606571508.562000, 1606571508.562000, 1606571720.936000
1606571720.961000, 1606571729.700000, 1606571729.700000, 1606571734.429000, 1606571734.429000, 1606571774.786000
1606571774.801000, 1606571861.400000, 1606571861.400000, 1606571866.584000, 1606571866.584000, 1606572074.978000


==> result/multi/nfs/real/4/time_pipeline_27_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606571352.880000, 1606571503.192000, 1606571503.192000, 1606571509.531000, 1606571509.531000, 1606571749.370000
1606571749.386000, 1606571767.165000, 1606571767.165000, 1606571772.620000, 1606571772.620000, 1606572086.210000
1606572086.828000, 1606572117.651000, 1606572117.651000, 1606572123.787000, 1606572123.787000, 1606572327.611000


==> result/multi/nfs/real/4/time_pipeline_27_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606571352.882000, 1606571503.195000, 1606571503.195000, 1606571509.425000, 1606571509.425000, 1606571746.075000
1606571746.089000, 1606571765.190000, 1606571765.190000, 1606571770.728000, 1606571770.728000, 1606572083.953000
1606572084.116000, 1606572116.231000, 1606572116.231000, 1606572122.503000, 1606572122.503000, 1606572301.321000


==> result/multi/nfs/real/4/time_pipeline_27_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606571352.884000, 1606571503.204000, 1606571503.204000, 1606571508.712000, 1606571508.712000, 1606571720.937000
1606571720.961000, 1606571729.744000, 1606571729.744000, 1606571734.889000, 1606571734.889000, 1606571794.209000
1606571794.247000, 1606571918.833000, 1606571918.833000, 1606571924.326000, 1606571924.326000, 1606572321.206000


==> result/multi/nfs/real/4/time_pipeline_27_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606571352.886000, 1606571503.341000, 1606571503.341000, 1606571508.905000, 1606571508.905000, 1606571790.611000
1606571790.626000, 1606571918.490000, 1606571918.490000, 1606571925.029000, 1606571925.029000, 1606572086.187000
1606572086.813000, 1606572117.648000, 1606572117.648000, 1606572123.723000, 1606572123.723000, 1606572329.715000


==> result/multi/nfs/real/4/time_pipeline_27_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606571352.887000, 1606571503.345000, 1606571503.345000, 1606571508.883000, 1606571508.883000, 1606571767.247000
1606571767.260000, 1606571811.530000, 1606571811.530000, 1606571816.321000, 1606571816.321000, 1606572085.427000
1606572085.535000, 1606572117.172000, 1606572117.172000, 1606572123.461000, 1606572123.461000, 1606572303.560000


==> result/multi/nfs/real/4/time_pipeline_28_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606572381.416000, 1606572537.448000, 1606572537.448000, 1606572543.970000, 1606572543.970000, 1606572802.038000
1606572802.051000, 1606572825.925000, 1606572825.925000, 1606572832.091000, 1606572832.091000, 1606573031.466000
1606573031.617000, 1606573112.199000, 1606573112.199000, 1606573117.237000, 1606573117.237000, 1606573341.669000


==> result/multi/nfs/real/4/time_pipeline_28_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606572381.421000, 1606572537.491000, 1606572537.491000, 1606572543.735000, 1606572543.735000, 1606572837.295000
1606572837.313000, 1606573031.672000, 1606573031.672000, 1606573036.190000, 1606573036.190000, 1606573129.294000
1606573129.358000, 1606573291.430000, 1606573291.430000, 1606573296.859000, 1606573296.859000, 1606573380.805000


==> result/multi/nfs/real/4/time_pipeline_28_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606572381.420000, 1606572537.496000, 1606572537.496000, 1606572543.311000, 1606572543.311000, 1606572805.935000
1606572805.951000, 1606572829.915000, 1606572829.915000, 1606572836.064000, 1606572836.064000, 1606573049.726000
1606573049.811000, 1606573116.373000, 1606573116.373000, 1606573121.533000, 1606573121.533000, 1606573341.669000


==> result/multi/nfs/real/4/time_pipeline_28_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606572381.421000, 1606572537.491000, 1606572537.491000, 1606572543.677000, 1606572543.677000, 1606572827.618000
1606572827.632000, 1606572969.553000, 1606572969.553000, 1606572974.315000, 1606572974.315000, 1606573090.094000
1606573090.167000, 1606573234.115000, 1606573234.115000, 1606573239.647000, 1606573239.647000, 1606573383.448000


==> result/multi/nfs/real/4/time_pipeline_28_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606572381.424000, 1606572537.498000, 1606572537.498000, 1606572543.271000, 1606572543.271000, 1606572802.484000
1606572802.500000, 1606572826.480000, 1606572826.480000, 1606572832.398000, 1606572832.398000, 1606573031.484000
1606573031.641000, 1606573112.198000, 1606573112.198000, 1606573117.292000, 1606573117.292000, 1606573341.671000


==> result/multi/nfs/real/4/time_pipeline_28_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606572381.427000, 1606572537.501000, 1606572537.501000, 1606572543.675000, 1606572543.675000, 1606572825.358000
1606572825.377000, 1606572958.513000, 1606572958.513000, 1606572963.779000, 1606572963.779000, 1606573074.541000
1606573074.634000, 1606573215.404000, 1606573215.404000, 1606573220.465000, 1606573220.465000, 1606573354.225000


==> result/multi/nfs/real/4/time_pipeline_28_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606572381.431000, 1606572537.505000, 1606572537.505000, 1606572543.359000, 1606572543.359000, 1606572808.484000
1606572808.498000, 1606572832.355000, 1606572832.355000, 1606572838.421000, 1606572838.421000, 1606573059.023000
1606573059.147000, 1606573132.505000, 1606573132.505000, 1606573138.010000, 1606573138.010000, 1606573381.801000


==> result/multi/nfs/real/4/time_pipeline_28_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606572381.430000, 1606572537.512000, 1606572537.512000, 1606572543.909000, 1606572543.909000, 1606572799.789000
1606572799.804000, 1606572822.416000, 1606572822.416000, 1606572828.359000, 1606572828.359000, 1606572993.240000
1606572993.297000, 1606573074.333000, 1606573074.333000, 1606573080.130000, 1606573080.130000, 1606573382.525000


==> result/multi/nfs/real/4/time_pipeline_28_17.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606572381.433000, 1606572537.501000, 1606572537.501000, 1606572543.369000, 1606572543.369000, 1606572811.067000
1606572811.081000, 1606572834.820000, 1606572834.820000, 1606572840.763000, 1606572840.763000, 1606573343.429000
1606573343.503000, 1606573381.014000, 1606573381.014000, 1606573385.485000, 1606573385.485000, 1606573395.863000


==> result/multi/nfs/real/4/time_pipeline_28_18.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606572381.435000, 1606572537.537000, 1606572537.537000, 1606572543.313000, 1606572543.313000, 1606572806.706000
1606572806.720000, 1606572830.687000, 1606572830.687000, 1606572836.713000, 1606572836.713000, 1606573058.836000
1606573058.899000, 1606573132.362000, 1606573132.362000, 1606573138.812000, 1606573138.812000, 1606573381.804000


==> result/multi/nfs/real/4/time_pipeline_28_19.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606572381.437000, 1606572537.537000, 1606572537.537000, 1606572543.626000, 1606572543.626000, 1606572819.932000
1606572819.947000, 1606572892.016000, 1606572892.016000, 1606572897.201000, 1606572897.201000, 1606573074.670000
1606573074.775000, 1606573215.540000, 1606573215.540000, 1606573220.207000, 1606573220.207000, 1606573352.964000


==> result/multi/nfs/real/4/time_pipeline_28_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606572381.416000, 1606572537.491000, 1606572537.491000, 1606572543.813000, 1606572543.813000, 1606572797.931000
1606572797.947000, 1606572821.399000, 1606572821.399000, 1606572827.184000, 1606572827.184000, 1606572989.925000
1606572989.972000, 1606573074.314000, 1606573074.314000, 1606573080.250000, 1606573080.250000, 1606573381.726000


==> result/multi/nfs/real/4/time_pipeline_28_20.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606572381.438000, 1606572537.537000, 1606572537.537000, 1606572543.752000, 1606572543.752000, 1606572801.549000
1606572801.564000, 1606572825.360000, 1606572825.360000, 1606572831.425000, 1606572831.425000, 1606573029.800000
1606573029.873000, 1606573112.196000, 1606573112.196000, 1606573117.966000, 1606573117.966000, 1606573341.764000


==> result/multi/nfs/real/4/time_pipeline_28_21.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606572381.440000, 1606572537.537000, 1606572537.537000, 1606572543.635000, 1606572543.635000, 1606572823.018000
1606572823.030000, 1606572933.186000, 1606572933.186000, 1606572938.017000, 1606572938.017000, 1606573071.219000
1606573071.328000, 1606573185.877000, 1606573185.877000, 1606573190.488000, 1606573190.488000, 1606573348.320000


==> result/multi/nfs/real/4/time_pipeline_28_22.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606572381.449000, 1606572537.529000, 1606572537.529000, 1606572543.228000, 1606572543.228000, 1606572752.767000
1606572752.782000, 1606572764.884000, 1606572764.884000, 1606572769.906000, 1606572769.906000, 1606572812.246000
1606572812.391000, 1606572835.969000, 1606572835.969000, 1606572841.793000, 1606572841.793000, 1606573343.578000


==> result/multi/nfs/real/4/time_pipeline_28_23.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606572381.439000, 1606572537.537000, 1606572537.537000, 1606572543.950000, 1606572543.950000, 1606572801.144000
1606572801.159000, 1606572824.795000, 1606572824.795000, 1606572830.932000, 1606572830.932000, 1606573029.792000
1606573029.867000, 1606573112.198000, 1606573112.198000, 1606573117.132000, 1606573117.132000, 1606573341.669000


==> result/multi/nfs/real/4/time_pipeline_28_24.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606572381.446000, 1606572537.539000, 1606572537.539000, 1606572543.860000, 1606572543.860000, 1606572799.762000
1606572799.777000, 1606572822.392000, 1606572822.392000, 1606572828.176000, 1606572828.176000, 1606572991.731000
1606572991.814000, 1606573074.328000, 1606573074.328000, 1606573080.186000, 1606573080.186000, 1606573383.168000


==> result/multi/nfs/real/4/time_pipeline_28_25.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606572381.444000, 1606572537.537000, 1606572537.537000, 1606572543.744000, 1606572543.744000, 1606572840.329000
1606572840.345000, 1606573050.634000, 1606573050.634000, 1606573055.513000, 1606573055.513000, 1606573137.568000
1606573137.616000, 1606573314.310000, 1606573314.310000, 1606573318.873000, 1606573318.873000, 1606573382.609000


==> result/multi/nfs/real/4/time_pipeline_28_26.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606572381.448000, 1606572537.537000, 1606572537.537000, 1606572543.541000, 1606572543.541000, 1606572813.254000
1606572813.271000, 1606572836.866000, 1606572836.866000, 1606572842.088000, 1606572842.088000, 1606573031.514000
1606573031.779000, 1606573112.198000, 1606573112.198000, 1606573118.199000, 1606573118.199000, 1606573346.647000


==> result/multi/nfs/real/4/time_pipeline_28_27.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606572381.451000, 1606572537.542000, 1606572537.542000, 1606572543.707000, 1606572543.707000, 1606572829.877000
1606572829.890000, 1606572973.150000, 1606572973.150000, 1606572977.567000, 1606572977.567000, 1606573109.774000
1606573109.857000, 1606573234.174000, 1606573234.174000, 1606573238.930000, 1606573238.930000, 1606573383.372000


==> result/multi/nfs/real/4/time_pipeline_28_28.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606572381.451000, 1606572537.542000, 1606572537.542000, 1606572543.291000, 1606572543.291000, 1606572805.661000
1606572805.679000, 1606572829.640000, 1606572829.640000, 1606572835.280000, 1606572835.280000, 1606573042.424000
1606573042.484000, 1606573112.435000, 1606573112.435000, 1606573117.549000, 1606573117.549000, 1606573346.651000


==> result/multi/nfs/real/4/time_pipeline_28_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606572381.416000, 1606572537.002000, 1606572537.002000, 1606572542.775000, 1606572542.775000, 1606572797.887000
1606572797.903000, 1606572821.407000, 1606572821.407000, 1606572827.244000, 1606572827.244000, 1606573000.700000
1606573000.759000, 1606573074.340000, 1606573074.340000, 1606573080.220000, 1606573080.220000, 1606573383.138000


==> result/multi/nfs/real/4/time_pipeline_28_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606572381.416000, 1606572537.450000, 1606572537.450000, 1606572543.570000, 1606572543.570000, 1606572817.187000
1606572817.202000, 1606572841.019000, 1606572841.019000, 1606572846.154000, 1606572846.154000, 1606573058.745000
1606573058.855000, 1606573132.226000, 1606573132.226000, 1606573138.804000, 1606573138.804000, 1606573381.817000


==> result/multi/nfs/real/4/time_pipeline_28_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606572381.416000, 1606572537.465000, 1606572537.465000, 1606572543.728000, 1606572543.728000, 1606572834.436000
1606572834.454000, 1606573020.537000, 1606573020.537000, 1606573025.329000, 1606573025.329000, 1606573127.926000
1606573128.000000, 1606573291.366000, 1606573291.366000, 1606573296.207000, 1606573296.207000, 1606573376.561000


==> result/multi/nfs/real/4/time_pipeline_28_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606572381.416000, 1606572537.463000, 1606572537.463000, 1606572543.717000, 1606572543.717000, 1606572831.590000
1606572831.609000, 1606573016.987000, 1606573016.987000, 1606573022.153000, 1606573022.153000, 1606573126.996000
1606573127.077000, 1606573291.297000, 1606573291.297000, 1606573296.291000, 1606573296.291000, 1606573377.301000


==> result/multi/nfs/real/4/time_pipeline_28_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606572381.417000, 1606572537.261000, 1606572537.261000, 1606572542.780000, 1606572542.780000, 1606572797.892000
1606572797.909000, 1606572821.399000, 1606572821.399000, 1606572827.176000, 1606572827.176000, 1606572989.874000
1606572989.922000, 1606573074.311000, 1606573074.311000, 1606573080.517000, 1606573080.517000, 1606573382.484000


==> result/multi/nfs/real/4/time_pipeline_28_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606572381.417000, 1606572537.463000, 1606572537.463000, 1606572543.825000, 1606572543.825000, 1606572797.415000
1606572797.431000, 1606572818.508000, 1606572818.508000, 1606572824.124000, 1606572824.124000, 1606572960.508000
1606572960.540000, 1606573068.383000, 1606573068.383000, 1606573073.888000, 1606573073.888000, 1606573341.207000


==> result/multi/nfs/real/4/time_pipeline_28_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606572381.419000, 1606572537.491000, 1606572537.491000, 1606572543.942000, 1606572543.942000, 1606572800.315000
1606572800.329000, 1606572823.326000, 1606572823.326000, 1606572829.318000, 1606572829.318000, 1606573016.625000
1606573016.691000, 1606573076.083000, 1606573076.083000, 1606573081.951000, 1606573081.951000, 1606573343.562000


==> result/multi/nfs/real/4/time_pipeline_29_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606573424.019000, 1606573585.432000, 1606573585.432000, 1606573591.553000, 1606573591.553000, 1606573858.173000
1606573858.186000, 1606573954.499000, 1606573954.499000, 1606573959.088000, 1606573959.088000, 1606574155.534000
1606574156.261000, 1606574244.105000, 1606574244.105000, 1606574249.993000, 1606574249.993000, 1606574496.447000


==> result/multi/nfs/real/4/time_pipeline_29_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606573424.029000, 1606573585.706000, 1606573585.706000, 1606573592.201000, 1606573592.201000, 1606573866.999000
1606573867.016000, 1606573993.396000, 1606573993.396000, 1606573998.532000, 1606573998.532000, 1606574116.713000
1606574116.806000, 1606574151.637000, 1606574151.637000, 1606574158.430000, 1606574158.430000, 1606574252.058000


==> result/multi/nfs/real/4/time_pipeline_29_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606573424.036000, 1606573585.709000, 1606573585.709000, 1606573592.140000, 1606573592.140000, 1606573865.637000
1606573865.654000, 1606573992.415000, 1606573992.415000, 1606573997.355000, 1606573997.355000, 1606574155.057000
1606574155.119000, 1606574187.324000, 1606574187.324000, 1606574193.052000, 1606574193.052000, 1606574447.288000


==> result/multi/nfs/real/4/time_pipeline_29_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606573424.034000, 1606573585.709000, 1606573585.709000, 1606573591.264000, 1606573591.264000, 1606573839.824000
1606573839.841000, 1606573867.904000, 1606573867.904000, 1606573874.266000, 1606573874.266000, 1606574155.457000
1606574155.681000, 1606574192.296000, 1606574192.296000, 1606574197.157000, 1606574197.157000, 1606574496.374000


==> result/multi/nfs/real/4/time_pipeline_29_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606573424.036000, 1606573585.710000, 1606573585.710000, 1606573591.922000, 1606573591.922000, 1606573840.666000
1606573840.680000, 1606573868.615000, 1606573868.615000, 1606573874.736000, 1606573874.736000, 1606574155.457000
1606574156.037000, 1606574243.612000, 1606574243.612000, 1606574249.353000, 1606574249.353000, 1606574496.466000


==> result/multi/nfs/real/4/time_pipeline_29_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606573424.039000, 1606573585.712000, 1606573585.712000, 1606573592.638000, 1606573592.638000, 1606573964.357000
1606573964.374000, 1606574095.690000, 1606574095.690000, 1606574100.463000, 1606574100.463000, 1606574158.841000
1606574159.087000, 1606574245.953000, 1606574245.953000, 1606574252.110000, 1606574252.110000, 1606574496.780000


==> result/multi/nfs/real/4/time_pipeline_29_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606573424.039000, 1606573585.712000, 1606573585.712000, 1606573592.093000, 1606573592.093000, 1606573865.662000
1606573865.672000, 1606573992.437000, 1606573992.437000, 1606573997.362000, 1606573997.362000, 1606574155.460000
1606574155.885000, 1606574243.992000, 1606574243.992000, 1606574249.426000, 1606574249.426000, 1606574496.376000


==> result/multi/nfs/real/4/time_pipeline_29_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606573424.040000, 1606573585.712000, 1606573585.712000, 1606573591.610000, 1606573591.610000, 1606573834.320000
1606573834.335000, 1606573856.435000, 1606573856.435000, 1606573861.569000, 1606573861.569000, 1606574120.941000
1606574121.011000, 1606574152.400000, 1606574152.400000, 1606574158.759000, 1606574158.759000, 1606574252.631000


==> result/multi/nfs/real/4/time_pipeline_29_17.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606573424.040000, 1606573585.712000, 1606573585.712000, 1606573592.544000, 1606573592.544000, 1606574121.599000
1606574121.613000, 1606574152.524000, 1606574152.524000, 1606574158.950000, 1606574158.950000, 1606574257.509000
1606574257.605000, 1606574413.895000, 1606574413.895000, 1606574418.531000, 1606574418.531000, 1606574466.968000


==> result/multi/nfs/real/4/time_pipeline_29_18.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606573424.043000, 1606573585.712000, 1606573585.712000, 1606573591.723000, 1606573591.723000, 1606573836.374000
1606573836.388000, 1606573863.433000, 1606573863.433000, 1606573869.635000, 1606573869.635000, 1606574155.464000
1606574155.629000, 1606574243.917000, 1606574243.917000, 1606574249.677000, 1606574249.677000, 1606574496.331000


==> result/multi/nfs/real/4/time_pipeline_29_19.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606573424.044000, 1606573585.712000, 1606573585.712000, 1606573591.765000, 1606573591.765000, 1606573836.730000
1606573836.744000, 1606573864.129000, 1606573864.129000, 1606573870.265000, 1606573870.265000, 1606574155.465000
1606574155.760000, 1606574243.972000, 1606574243.972000, 1606574249.648000, 1606574249.648000, 1606574496.474000


==> result/multi/nfs/real/4/time_pipeline_29_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606573424.019000, 1606573585.461000, 1606573585.461000, 1606573591.296000, 1606573591.296000, 1606573844.650000
1606573844.666000, 1606573871.435000, 1606573871.435000, 1606573877.538000, 1606573877.538000, 1606574155.462000
1606574156.165000, 1606574243.656000, 1606574243.656000, 1606574250.063000, 1606574250.063000, 1606574496.374000


==> result/multi/nfs/real/4/time_pipeline_29_20.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606573424.049000, 1606573585.712000, 1606573585.712000, 1606573591.943000, 1606573591.943000, 1606573840.842000
1606573840.857000, 1606573868.797000, 1606573868.797000, 1606573874.938000, 1606573874.938000, 1606574151.543000
1606574151.632000, 1606574171.001000, 1606574171.001000, 1606574176.447000, 1606574176.447000, 1606574447.322000


==> result/multi/nfs/real/4/time_pipeline_29_21.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606573424.049000, 1606573585.712000, 1606573585.712000, 1606573591.498000, 1606573591.498000, 1606573849.522000
1606573849.537000, 1606573874.778000, 1606573874.778000, 1606573879.678000, 1606573879.678000, 1606574155.460000
1606574155.916000, 1606574192.212000, 1606574192.212000, 1606574196.880000, 1606574196.880000, 1606574496.393000


==> result/multi/nfs/real/4/time_pipeline_29_22.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606573424.045000, 1606573585.712000, 1606573585.712000, 1606573592.460000, 1606573592.460000, 1606573959.797000
1606573959.814000, 1606574089.093000, 1606574089.093000, 1606574093.669000, 1606574093.669000, 1606574158.955000
1606574159.181000, 1606574245.991000, 1606574245.991000, 1606574251.169000, 1606574251.169000, 1606574496.495000


==> result/multi/nfs/real/4/time_pipeline_29_23.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606573424.049000, 1606573585.712000, 1606573585.712000, 1606573592.037000, 1606573592.037000, 1606573841.041000
1606573841.061000, 1606573868.956000, 1606573868.956000, 1606573875.092000, 1606573875.092000, 1606574155.460000
1606574156.055000, 1606574243.581000, 1606574243.581000, 1606574249.047000, 1606574249.047000, 1606574496.363000


==> result/multi/nfs/real/4/time_pipeline_29_24.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606573424.050000, 1606573585.712000, 1606573585.712000, 1606573591.664000, 1606573591.664000, 1606573834.588000
1606573834.601000, 1606573857.689000, 1606573857.689000, 1606573862.965000, 1606573862.965000, 1606574120.942000
1606574121.015000, 1606574152.459000, 1606574152.459000, 1606574158.043000, 1606574158.043000, 1606574257.517000


==> result/multi/nfs/real/4/time_pipeline_29_25.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606573424.051000, 1606573585.712000, 1606573585.712000, 1606573591.677000, 1606573591.677000, 1606573835.652000
1606573835.666000, 1606573861.219000, 1606573861.219000, 1606573866.887000, 1606573866.887000, 1606574120.943000
1606574121.043000, 1606574152.324000, 1606574152.324000, 1606574158.023000, 1606574158.023000, 1606574252.055000


==> result/multi/nfs/real/4/time_pipeline_29_26.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606573424.050000, 1606573585.715000, 1606573585.715000, 1606573592.334000, 1606573592.334000, 1606573839.379000
1606573839.394000, 1606573866.883000, 1606573866.883000, 1606573872.795000, 1606573872.795000, 1606574155.462000
1606574155.978000, 1606574244.045000, 1606574244.045000, 1606574249.500000, 1606574249.500000, 1606574496.356000


==> result/multi/nfs/real/4/time_pipeline_29_27.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606573424.054000, 1606573585.718000, 1606573585.718000, 1606573591.592000, 1606573591.592000, 1606573865.586000
1606573865.601000, 1606573992.371000, 1606573992.371000, 1606573997.421000, 1606573997.421000, 1606574157.061000
1606574157.167000, 1606574244.519000, 1606574244.519000, 1606574250.405000, 1606574250.405000, 1606574496.356000


==> result/multi/nfs/real/4/time_pipeline_29_28.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606573424.054000, 1606573585.712000, 1606573585.712000, 1606573591.782000, 1606573591.782000, 1606573837.404000
1606573837.419000, 1606573865.407000, 1606573865.407000, 1606573871.429000, 1606573871.429000, 1606574155.466000
1606574155.971000, 1606574244.056000, 1606574244.056000, 1606574249.721000, 1606574249.721000, 1606574496.348000


==> result/multi/nfs/real/4/time_pipeline_29_29.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606573424.056000, 1606573585.718000, 1606573585.718000, 1606573591.537000, 1606573591.537000, 1606573852.772000
1606573852.787000, 1606573908.699000, 1606573908.699000, 1606573913.846000, 1606573913.846000, 1606574155.373000
1606574155.461000, 1606574243.728000, 1606574243.728000, 1606574249.339000, 1606574249.339000, 1606574496.370000


==> result/multi/nfs/real/4/time_pipeline_29_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606573424.020000, 1606573585.483000, 1606573585.483000, 1606573591.804000, 1606573591.804000, 1606573839.610000
1606573839.628000, 1606573867.385000, 1606573867.385000, 1606573873.907000, 1606573873.907000, 1606574173.262000
1606574173.351000, 1606574291.196000, 1606574291.196000, 1606574295.842000, 1606574295.842000, 1606574496.441000


==> result/multi/nfs/real/4/time_pipeline_29_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606573424.020000, 1606573585.432000, 1606573585.432000, 1606573591.577000, 1606573591.577000, 1606573861.650000
1606573861.666000, 1606573976.192000, 1606573976.192000, 1606573980.965000, 1606573980.965000, 1606574155.460000
1606574156.018000, 1606574243.503000, 1606574243.503000, 1606574249.549000, 1606574249.549000, 1606574496.313000


==> result/multi/nfs/real/4/time_pipeline_29_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606573424.022000, 1606573585.465000, 1606573585.465000, 1606573591.599000, 1606573591.599000, 1606573833.674000
1606573833.689000, 1606573854.163000, 1606573854.163000, 1606573859.735000, 1606573859.735000, 1606574120.937000
1606574120.961000, 1606574152.457000, 1606574152.457000, 1606574158.005000, 1606574158.005000, 1606574257.534000


==> result/multi/nfs/real/4/time_pipeline_29_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606573424.024000, 1606573585.574000, 1606573585.574000, 1606573591.599000, 1606573591.599000, 1606573832.290000
1606573832.307000, 1606573850.414000, 1606573850.414000, 1606573855.626000, 1606573855.626000, 1606574120.937000
1606574120.967000, 1606574152.454000, 1606574152.454000, 1606574157.554000, 1606574157.554000, 1606574257.462000


==> result/multi/nfs/real/4/time_pipeline_29_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606573424.024000, 1606573585.525000, 1606573585.525000, 1606573591.024000, 1606573591.024000, 1606573839.805000
1606573839.824000, 1606573867.887000, 1606573867.887000, 1606573873.996000, 1606573873.996000, 1606574283.756000
1606574283.823000, 1606574428.142000, 1606574428.142000, 1606574432.652000, 1606574432.652000, 1606574496.504000


==> result/multi/nfs/real/4/time_pipeline_29_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606573424.027000, 1606573585.602000, 1606573585.602000, 1606573591.113000, 1606573591.113000, 1606573839.809000
1606573839.828000, 1606573867.892000, 1606573867.892000, 1606573873.821000, 1606573873.821000, 1606574156.293000
1606574156.706000, 1606574244.253000, 1606574244.253000, 1606574249.633000, 1606574249.633000, 1606574496.326000


==> result/multi/nfs/real/4/time_pipeline_29_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606573424.029000, 1606573585.652000, 1606573585.652000, 1606573591.190000, 1606573591.190000, 1606573839.814000
1606573839.833000, 1606573867.903000, 1606573867.903000, 1606573874.048000, 1606573874.048000, 1606574267.490000
1606574267.567000, 1606574423.013000, 1606574423.013000, 1606574428.214000, 1606574428.214000, 1606574496.498000


==> result/multi/nfs/real/4/time_pipeline_2_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606557179.244000, 1606557190.406000, 1606557190.406000, 1606557194.761000, 1606557194.761000, 1606557211.238000
1606557211.252000, 1606557213.657000, 1606557213.657000, 1606557218.174000, 1606557218.174000, 1606557233.875000
1606557233.888000, 1606557235.663000, 1606557235.663000, 1606557240.355000, 1606557240.355000, 1606557254.982000


==> result/multi/nfs/real/4/time_pipeline_2_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606557179.244000, 1606557190.399000, 1606557190.399000, 1606557195.377000, 1606557195.377000, 1606557212.049000
1606557212.062000, 1606557214.567000, 1606557214.567000, 1606557219.390000, 1606557219.390000, 1606557235.682000
1606557235.696000, 1606557237.531000, 1606557237.531000, 1606557242.621000, 1606557242.621000, 1606557257.302000


==> result/multi/nfs/real/4/time_pipeline_30_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606574526.501000, 1606574693.453000, 1606574693.453000, 1606574698.775000, 1606574698.775000, 1606574944.693000
1606574944.708000, 1606574951.457000, 1606574951.457000, 1606574956.391000, 1606574956.391000, 1606575024.435000
1606575024.505000, 1606575057.155000, 1606575057.155000, 1606575064.122000, 1606575064.122000, 1606575368.559000


==> result/multi/nfs/real/4/time_pipeline_30_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606574526.514000, 1606574693.812000, 1606574693.812000, 1606574700.372000, 1606574700.372000, 1606575058.784000
1606575058.804000, 1606575095.048000, 1606575095.048000, 1606575100.340000, 1606575100.340000, 1606575416.175000
1606575416.301000, 1606575446.142000, 1606575446.142000, 1606575451.861000, 1606575451.861000, 1606575505.853000


==> result/multi/nfs/real/4/time_pipeline_30_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606574526.516000, 1606574693.812000, 1606574693.812000, 1606574700.539000, 1606574700.539000, 1606575063.539000
1606575063.559000, 1606575171.645000, 1606575171.645000, 1606575176.973000, 1606575176.973000, 1606575424.700000
1606575424.835000, 1606575449.421000, 1606575449.421000, 1606575454.876000, 1606575454.876000, 1606575637.729000


==> result/multi/nfs/real/4/time_pipeline_30_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606574526.517000, 1606574693.812000, 1606574693.812000, 1606574700.717000, 1606574700.717000, 1606575058.220000
1606575058.247000, 1606575093.993000, 1606575093.993000, 1606575099.537000, 1606575099.537000, 1606575417.730000
1606575418.208000, 1606575447.397000, 1606575447.397000, 1606575453.195000, 1606575453.195000, 1606575636.442000


==> result/multi/nfs/real/4/time_pipeline_30_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606574526.520000, 1606574693.818000, 1606574693.818000, 1606574700.801000, 1606574700.801000, 1606575062.738000
1606575062.764000, 1606575168.960000, 1606575168.960000, 1606575174.239000, 1606575174.239000, 1606575417.710000
1606575418.253000, 1606575447.393000, 1606575447.393000, 1606575453.192000, 1606575453.192000, 1606575631.987000


==> result/multi/nfs/real/4/time_pipeline_30_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606574526.524000, 1606574693.815000, 1606574693.815000, 1606574700.528000, 1606574700.528000, 1606575059.028000
1606575059.051000, 1606575095.430000, 1606575095.430000, 1606575100.512000, 1606575100.512000, 1606575417.735000
1606575418.032000, 1606575446.999000, 1606575446.999000, 1606575452.814000, 1606575452.814000, 1606575637.728000


==> result/multi/nfs/real/4/time_pipeline_30_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606574526.521000, 1606574693.815000, 1606574693.815000, 1606574699.825000, 1606574699.825000, 1606574965.413000
1606574965.437000, 1606574985.646000, 1606574985.646000, 1606574990.678000, 1606574990.678000, 1606575062.654000
1606575062.694000, 1606575168.885000, 1606575168.885000, 1606575174.720000, 1606575174.720000, 1606575416.160000


==> result/multi/nfs/real/4/time_pipeline_30_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606574526.521000, 1606574693.815000, 1606574693.815000, 1606574699.781000, 1606574699.781000, 1606575001.035000
1606575001.054000, 1606575053.615000, 1606575053.615000, 1606575060.376000, 1606575060.376000, 1606575368.544000
1606575368.753000, 1606575409.809000, 1606575409.809000, 1606575414.560000, 1606575414.560000, 1606575477.164000


==> result/multi/nfs/real/4/time_pipeline_30_17.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606574526.526000, 1606574693.815000, 1606574693.815000, 1606574700.490000, 1606574700.490000, 1606575065.586000
1606575065.611000, 1606575179.589000, 1606575179.589000, 1606575184.783000, 1606575184.783000, 1606575433.644000
1606575433.825000, 1606575451.562000, 1606575451.562000, 1606575456.958000, 1606575456.958000, 1606575637.750000


==> result/multi/nfs/real/4/time_pipeline_30_18.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606574526.527000, 1606574693.815000, 1606574693.815000, 1606574700.235000, 1606574700.235000, 1606575057.313000
1606575057.332000, 1606575092.365000, 1606575092.365000, 1606575098.065000, 1606575098.065000, 1606575417.725000
1606575418.175000, 1606575447.397000, 1606575447.397000, 1606575453.152000, 1606575453.152000, 1606575637.728000


==> result/multi/nfs/real/4/time_pipeline_30_19.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606574526.528000, 1606574693.815000, 1606574693.815000, 1606574700.633000, 1606574700.633000, 1606575056.650000
1606575056.670000, 1606575090.439000, 1606575090.439000, 1606575096.383000, 1606575096.383000, 1606575417.716000
1606575418.116000, 1606575447.007000, 1606575447.007000, 1606575452.829000, 1606575452.829000, 1606575637.728000


==> result/multi/nfs/real/4/time_pipeline_30_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606574526.502000, 1606574693.466000, 1606574693.466000, 1606574698.846000, 1606574698.846000, 1606574944.696000
1606574944.715000, 1606574951.460000, 1606574951.460000, 1606574955.938000, 1606574955.938000, 1606575035.622000
1606575035.685000, 1606575065.529000, 1606575065.529000, 1606575070.820000, 1606575070.820000, 1606575403.279000


==> result/multi/nfs/real/4/time_pipeline_30_20.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606574526.529000, 1606574693.815000, 1606574693.815000, 1606574700.641000, 1606574700.641000, 1606575059.085000
1606575059.109000, 1606575095.529000, 1606575095.529000, 1606575100.905000, 1606575100.905000, 1606575417.736000
1606575418.206000, 1606575447.384000, 1606575447.384000, 1606575453.175000, 1606575453.175000, 1606575637.728000


==> result/multi/nfs/real/4/time_pipeline_30_21.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606574526.528000, 1606574693.815000, 1606574693.815000, 1606574700.315000, 1606574700.315000, 1606575056.020000
1606575056.040000, 1606575089.434000, 1606575089.434000, 1606575095.194000, 1606575095.194000, 1606575421.080000
1606575421.230000, 1606575448.333000, 1606575448.333000, 1606575454.046000, 1606575454.046000, 1606575637.728000


==> result/multi/nfs/real/4/time_pipeline_30_22.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606574526.532000, 1606574693.815000, 1606574693.815000, 1606574700.730000, 1606574700.730000, 1606575057.006000
1606575057.026000, 1606575091.383000, 1606575091.383000, 1606575097.010000, 1606575097.010000, 1606575417.724000
1606575418.178000, 1606575447.389000, 1606575447.389000, 1606575453.096000, 1606575453.096000, 1606575631.987000


==> result/multi/nfs/real/4/time_pipeline_30_23.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606574526.535000, 1606574693.815000, 1606574693.815000, 1606574700.341000, 1606574700.341000, 1606575056.229000
1606575056.248000, 1606575089.496000, 1606575089.496000, 1606575095.259000, 1606575095.259000, 1606575417.713000
1606575418.109000, 1606575447.002000, 1606575447.002000, 1606575452.875000, 1606575452.875000, 1606575637.728000


==> result/multi/nfs/real/4/time_pipeline_30_24.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606574526.536000, 1606574693.820000, 1606574693.820000, 1606574700.025000, 1606574700.025000, 1606575064.335000
1606575064.352000, 1606575175.963000, 1606575175.963000, 1606575181.245000, 1606575181.245000, 1606575434.008000
1606575434.256000, 1606575451.592000, 1606575451.592000, 1606575456.984000, 1606575456.984000, 1606575637.846000


==> result/multi/nfs/real/4/time_pipeline_30_25.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606574526.536000, 1606574693.815000, 1606574693.815000, 1606574699.771000, 1606574699.771000, 1606574987.991000
1606574988.003000, 1606575051.618000, 1606575051.618000, 1606575057.097000, 1606575057.097000, 1606575170.270000
1606575170.366000, 1606575374.350000, 1606575374.350000, 1606575379.134000, 1606575379.134000, 1606575428.358000


==> result/multi/nfs/real/4/time_pipeline_30_26.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606574526.537000, 1606574693.817000, 1606574693.817000, 1606574700.447000, 1606574700.447000, 1606575059.954000
1606575059.971000, 1606575150.159000, 1606575150.159000, 1606575155.274000, 1606575155.274000, 1606575421.097000
1606575421.338000, 1606575448.351000, 1606575448.351000, 1606575453.979000, 1606575453.979000, 1606575637.729000


==> result/multi/nfs/real/4/time_pipeline_30_27.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606574526.536000, 1606574693.815000, 1606574693.815000, 1606574699.791000, 1606574699.791000, 1606574965.258000
1606574965.277000, 1606574985.642000, 1606574985.642000, 1606574991.046000, 1606574991.046000, 1606575057.963000
1606575058.031000, 1606575093.391000, 1606575093.391000, 1606575098.927000, 1606575098.927000, 1606575417.734000


==> result/multi/nfs/real/4/time_pipeline_30_28.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606574526.540000, 1606574693.817000, 1606574693.817000, 1606574699.830000, 1606574699.830000, 1606574965.648000
1606574965.663000, 1606574985.655000, 1606574985.655000, 1606574990.667000, 1606574990.667000, 1606575052.890000
1606575052.950000, 1606575080.942000, 1606575080.942000, 1606575086.200000, 1606575086.200000, 1606575417.720000


==> result/multi/nfs/real/4/time_pipeline_30_29.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606574526.541000, 1606574693.817000, 1606574693.817000, 1606574700.112000, 1606574700.112000, 1606575061.705000
1606575061.728000, 1606575164.642000, 1606575164.642000, 1606575169.795000, 1606575169.795000, 1606575433.936000
1606575434.194000, 1606575451.590000, 1606575451.590000, 1606575457.002000, 1606575457.002000, 1606575637.813000


==> result/multi/nfs/real/4/time_pipeline_30_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606574526.504000, 1606574693.469000, 1606574693.469000, 1606574699.758000, 1606574699.758000, 1606575065.166000
1606575065.187000, 1606575178.675000, 1606575178.675000, 1606575183.738000, 1606575183.738000, 1606575433.314000
1606575433.449000, 1606575451.496000, 1606575451.496000, 1606575456.823000, 1606575456.823000, 1606575636.209000


==> result/multi/nfs/real/4/time_pipeline_30_30.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606574526.543000, 1606574693.815000, 1606574693.815000, 1606574699.724000, 1606574699.724000, 1606574988.570000
1606574988.588000, 1606575052.891000, 1606575052.891000, 1606575059.254000, 1606575059.254000, 1606575368.544000
1606575368.740000, 1606575409.772000, 1606575409.772000, 1606575414.584000, 1606575414.584000, 1606575508.879000


==> result/multi/nfs/real/4/time_pipeline_30_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606574526.503000, 1606574693.462000, 1606574693.462000, 1606574698.844000, 1606574698.844000, 1606574944.650000
1606574944.665000, 1606574951.404000, 1606574951.404000, 1606574956.021000, 1606574956.021000, 1606575025.301000
1606575025.432000, 1606575058.172000, 1606575058.172000, 1606575064.484000, 1606575064.484000, 1606575368.568000


==> result/multi/nfs/real/4/time_pipeline_30_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606574526.505000, 1606574693.470000, 1606574693.470000, 1606574698.828000, 1606574698.828000, 1606574944.695000
1606574944.717000, 1606574951.464000, 1606574951.464000, 1606574956.171000, 1606574956.171000, 1606575023.583000
1606575023.715000, 1606575056.942000, 1606575056.942000, 1606575063.938000, 1606575063.938000, 1606575368.551000


==> result/multi/nfs/real/4/time_pipeline_30_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606574526.507000, 1606574693.590000, 1606574693.590000, 1606574699.383000, 1606574699.383000, 1606574972.323000
1606574972.342000, 1606575014.774000, 1606575014.774000, 1606575019.696000, 1606575019.696000, 1606575072.119000
1606575072.166000, 1606575221.564000, 1606575221.564000, 1606575226.046000, 1606575226.046000, 1606575417.723000


==> result/multi/nfs/real/4/time_pipeline_30_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606574526.509000, 1606574693.632000, 1606574693.632000, 1606574700.168000, 1606574700.168000, 1606575059.487000
1606575059.510000, 1606575148.684000, 1606575148.684000, 1606575153.867000, 1606575153.867000, 1606575421.093000
1606575421.315000, 1606575448.414000, 1606575448.414000, 1606575454.159000, 1606575454.159000, 1606575637.728000


==> result/multi/nfs/real/4/time_pipeline_30_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606574526.510000, 1606574693.801000, 1606574693.801000, 1606574700.965000, 1606574700.965000, 1606575060.431000
1606575060.457000, 1606575151.775000, 1606575151.775000, 1606575156.546000, 1606575156.546000, 1606575421.107000
1606575421.358000, 1606575448.416000, 1606575448.416000, 1606575453.501000, 1606575453.501000, 1606575637.728000


==> result/multi/nfs/real/4/time_pipeline_30_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606574526.513000, 1606574693.812000, 1606574693.812000, 1606574700.074000, 1606574700.074000, 1606575061.092000
1606575061.114000, 1606575161.948000, 1606575161.948000, 1606575166.966000, 1606575166.966000, 1606575433.924000
1606575434.214000, 1606575451.589000, 1606575451.589000, 1606575457.236000, 1606575457.236000, 1606575638.760000


==> result/multi/nfs/real/4/time_pipeline_31_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606575669.161000, 1606575841.779000, 1606575841.779000, 1606575848.770000, 1606575848.770000, 1606576158.131000
1606576158.153000, 1606576188.260000, 1606576188.260000, 1606576195.099000, 1606576195.099000, 1606576778.857000
1606576778.963000, 1606576792.703000, 1606576792.703000, 1606576797.524000, 1606576797.524000, 1606576865.914000


==> result/multi/nfs/real/4/time_pipeline_31_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606575669.173000, 1606575841.987000, 1606575841.987000, 1606575848.113000, 1606575848.113000, 1606576149.550000
1606576149.571000, 1606576171.237000, 1606576171.237000, 1606576176.323000, 1606576176.323000, 1606576451.761000
1606576451.780000, 1606576486.595000, 1606576486.595000, 1606576491.267000, 1606576491.267000, 1606576783.494000


==> result/multi/nfs/real/4/time_pipeline_31_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606575669.175000, 1606575841.986000, 1606575841.986000, 1606575848.398000, 1606575848.398000, 1606576152.893000
1606576152.926000, 1606576178.339000, 1606576178.339000, 1606576183.786000, 1606576183.786000, 1606576461.506000
1606576461.575000, 1606576498.141000, 1606576498.141000, 1606576503.414000, 1606576503.414000, 1606576790.812000


==> result/multi/nfs/real/4/time_pipeline_31_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606575669.176000, 1606575842.048000, 1606575842.048000, 1606575847.899000, 1606575847.899000, 1606576191.845000
1606576191.866000, 1606576383.408000, 1606576383.408000, 1606576388.336000, 1606576388.336000, 1606576790.915000
1606576791.284000, 1606576798.125000, 1606576798.125000, 1606576802.988000, 1606576802.988000, 1606576877.744000


==> result/multi/nfs/real/4/time_pipeline_31_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606575669.178000, 1606575842.048000, 1606575842.048000, 1606575848.757000, 1606575848.757000, 1606576157.137000
1606576157.161000, 1606576186.736000, 1606576186.736000, 1606576192.710000, 1606576192.710000, 1606576462.178000
1606576462.426000, 1606576499.100000, 1606576499.100000, 1606576504.777000, 1606576504.777000, 1606576790.803000


==> result/multi/nfs/real/4/time_pipeline_31_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606575669.179000, 1606575842.048000, 1606575842.048000, 1606575848.768000, 1606575848.768000, 1606576157.569000
1606576157.592000, 1606576187.431000, 1606576187.431000, 1606576193.736000, 1606576193.736000, 1606576462.178000
1606576462.427000, 1606576499.097000, 1606576499.097000, 1606576504.752000, 1606576504.752000, 1606576790.872000


==> result/multi/nfs/real/4/time_pipeline_31_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606575669.177000, 1606575842.048000, 1606575842.048000, 1606575847.589000, 1606575847.589000, 1606576164.254000
1606576164.273000, 1606576196.680000, 1606576196.680000, 1606576201.866000, 1606576201.866000, 1606576778.855000
1606576779.031000, 1606576792.339000, 1606576792.339000, 1606576798.401000, 1606576798.401000, 1606576866.146000


==> result/multi/nfs/real/4/time_pipeline_31_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606575669.182000, 1606575842.051000, 1606575842.051000, 1606575849.289000, 1606575849.289000, 1606576191.837000
1606576191.867000, 1606576383.403000, 1606576383.403000, 1606576388.173000, 1606576388.173000, 1606576781.605000
1606576781.682000, 1606576793.737000, 1606576793.737000, 1606576799.821000, 1606576799.821000, 1606576867.568000


==> result/multi/nfs/real/4/time_pipeline_31_17.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606575669.183000, 1606575842.051000, 1606575842.051000, 1606575848.577000, 1606575848.577000, 1606576191.815000
1606576191.841000, 1606576383.374000, 1606576383.374000, 1606576388.275000, 1606576388.275000, 1606576790.915000
1606576791.225000, 1606576798.114000, 1606576798.114000, 1606576802.978000, 1606576802.978000, 1606576870.247000


==> result/multi/nfs/real/4/time_pipeline_31_18.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606575669.184000, 1606575842.051000, 1606575842.051000, 1606575848.545000, 1606575848.545000, 1606576154.473000
1606576154.495000, 1606576181.840000, 1606576181.840000, 1606576187.441000, 1606576187.441000, 1606576462.127000
1606576462.382000, 1606576498.954000, 1606576498.954000, 1606576504.598000, 1606576504.598000, 1606576790.841000


==> result/multi/nfs/real/4/time_pipeline_31_19.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606575669.188000, 1606575842.051000, 1606575842.051000, 1606575848.527000, 1606575848.527000, 1606576152.727000
1606576152.757000, 1606576177.934000, 1606576177.934000, 1606576183.369000, 1606576183.369000, 1606576461.506000
1606576461.571000, 1606576498.143000, 1606576498.143000, 1606576503.517000, 1606576503.517000, 1606576790.813000


==> result/multi/nfs/real/4/time_pipeline_31_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606575669.161000, 1606575841.888000, 1606575841.888000, 1606575847.919000, 1606575847.919000, 1606576164.161000
1606576164.185000, 1606576196.538000, 1606576196.538000, 1606576202.280000, 1606576202.280000, 1606576483.421000
1606576483.540000, 1606576519.124000, 1606576519.124000, 1606576523.671000, 1606576523.671000, 1606576787.406000


==> result/multi/nfs/real/4/time_pipeline_31_20.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606575669.187000, 1606575842.051000, 1606575842.051000, 1606575847.411000, 1606575847.411000, 1606575966.429000
1606575966.444000, 1606576008.529000, 1606576008.529000, 1606576013.550000, 1606576013.550000, 1606576162.577000
1606576162.663000, 1606576194.658000, 1606576194.658000, 1606576200.256000, 1606576200.256000, 1606576653.405000


==> result/multi/nfs/real/4/time_pipeline_31_21.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606575669.190000, 1606575842.051000, 1606575842.051000, 1606575849.294000, 1606575849.294000, 1606576164.397000
1606576164.427000, 1606576196.718000, 1606576196.718000, 1606576202.653000, 1606576202.653000, 1606576707.538000
1606576707.650000, 1606576715.453000, 1606576715.453000, 1606576720.716000, 1606576720.716000, 1606576760.125000


==> result/multi/nfs/real/4/time_pipeline_31_22.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606575669.192000, 1606575842.051000, 1606575842.051000, 1606575847.412000, 1606575847.412000, 1606576164.171000
1606576164.186000, 1606576196.587000, 1606576196.587000, 1606576202.527000, 1606576202.527000, 1606576778.643000
1606576778.748000, 1606576790.532000, 1606576790.532000, 1606576795.755000, 1606576795.755000, 1606576872.953000


==> result/multi/nfs/real/4/time_pipeline_31_23.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606575669.193000, 1606575842.051000, 1606575842.051000, 1606575849.169000, 1606575849.169000, 1606576162.261000
1606576162.287000, 1606576194.198000, 1606576194.198000, 1606576200.021000, 1606576200.021000, 1606576653.345000
1606576653.459000, 1606576684.209000, 1606576684.209000, 1606576688.941000, 1606576688.941000, 1606576704.703000


==> result/multi/nfs/real/4/time_pipeline_31_24.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606575669.191000, 1606575842.051000, 1606575842.051000, 1606575848.176000, 1606575848.176000, 1606576151.916000
1606576151.941000, 1606576175.048000, 1606576175.048000, 1606576180.246000, 1606576180.246000, 1606576461.506000
1606576461.546000, 1606576498.146000, 1606576498.146000, 1606576503.489000, 1606576503.489000, 1606576790.813000


==> result/multi/nfs/real/4/time_pipeline_31_25.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606575669.197000, 1606575842.051000, 1606575842.051000, 1606575848.787000, 1606575848.787000, 1606576158.693000
1606576158.716000, 1606576189.087000, 1606576189.087000, 1606576195.906000, 1606576195.906000, 1606576707.540000
1606576707.625000, 1606576715.466000, 1606576715.466000, 1606576720.791000, 1606576720.791000, 1606576776.085000


==> result/multi/nfs/real/4/time_pipeline_31_26.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606575669.194000, 1606575842.051000, 1606575842.051000, 1606575848.558000, 1606575848.558000, 1606576154.863000
1606576154.888000, 1606576182.566000, 1606576182.566000, 1606576188.170000, 1606576188.170000, 1606576462.178000
1606576462.408000, 1606576499.092000, 1606576499.092000, 1606576504.831000, 1606576504.831000, 1606576790.859000


==> result/multi/nfs/real/4/time_pipeline_31_27.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606575669.198000, 1606575842.051000, 1606575842.051000, 1606575849.199000, 1606575849.199000, 1606576163.050000
1606576163.072000, 1606576195.230000, 1606576195.230000, 1606576201.013000, 1606576201.013000, 1606576778.852000
1606576779.034000, 1606576792.199000, 1606576792.199000, 1606576797.114000, 1606576797.114000, 1606576865.694000


==> result/multi/nfs/real/4/time_pipeline_31_28.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606575669.202000, 1606575842.057000, 1606575842.057000, 1606575849.213000, 1606575849.213000, 1606576164.408000
1606576164.452000, 1606576196.729000, 1606576196.729000, 1606576202.145000, 1606576202.145000, 1606576708.146000
1606576708.238000, 1606576715.690000, 1606576715.690000, 1606576721.079000, 1606576721.079000, 1606576756.437000


==> result/multi/nfs/real/4/time_pipeline_31_29.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606575669.203000, 1606575842.054000, 1606575842.054000, 1606575849.205000, 1606575849.205000, 1606576163.854000
1606576163.889000, 1606576196.197000, 1606576196.197000, 1606576201.449000, 1606576201.449000, 1606576495.277000
1606576495.370000, 1606576599.305000, 1606576599.305000, 1606576603.920000, 1606576603.920000, 1606576790.895000


==> result/multi/nfs/real/4/time_pipeline_31_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606575669.161000, 1606575841.877000, 1606575841.877000, 1606575848.011000, 1606575848.011000, 1606576192.288000
1606576192.317000, 1606576383.522000, 1606576383.522000, 1606576388.274000, 1606576388.274000, 1606576790.916000
1606576791.256000, 1606576798.112000, 1606576798.112000, 1606576802.973000, 1606576802.973000, 1606576870.571000


==> result/multi/nfs/real/4/time_pipeline_31_30.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606575669.203000, 1606575842.053000, 1606575842.053000, 1606575849.508000, 1606575849.508000, 1606576146.595000
1606576146.619000, 1606576158.248000, 1606576158.248000, 1606576163.145000, 1606576163.145000, 1606576281.495000
1606576281.515000, 1606576425.564000, 1606576425.564000, 1606576430.112000, 1606576430.112000, 1606576778.854000


==> result/multi/nfs/real/4/time_pipeline_31_31.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606575669.202000, 1606575842.053000, 1606575842.053000, 1606575848.968000, 1606575848.968000, 1606576159.881000
1606576159.908000, 1606576190.682000, 1606576190.682000, 1606576196.315000, 1606576196.315000, 1606576462.614000
1606576462.715000, 1606576499.208000, 1606576499.208000, 1606576504.914000, 1606576504.914000, 1606576790.867000


==> result/multi/nfs/real/4/time_pipeline_31_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606575669.162000, 1606575841.699000, 1606575841.699000, 1606575847.602000, 1606575847.602000, 1606576164.266000
1606576164.286000, 1606576196.703000, 1606576196.703000, 1606576201.902000, 1606576201.902000, 1606576492.952000
1606576493.060000, 1606576574.368000, 1606576574.368000, 1606576578.972000, 1606576578.972000, 1606576791.710000


==> result/multi/nfs/real/4/time_pipeline_31_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606575669.164000, 1606575841.752000, 1606575841.752000, 1606575847.815000, 1606575847.815000, 1606576168.047000
1606576168.068000, 1606576237.750000, 1606576237.750000, 1606576243.871000, 1606576243.871000, 1606576708.146000
1606576708.321000, 1606576715.694000, 1606576715.694000, 1606576721.029000, 1606576721.029000, 1606576776.842000


==> result/multi/nfs/real/4/time_pipeline_31_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606575669.165000, 1606575841.884000, 1606575841.884000, 1606575847.960000, 1606575847.960000, 1606576173.882000
1606576173.896000, 1606576241.895000, 1606576241.895000, 1606576246.714000, 1606576246.714000, 1606576708.146000
1606576708.333000, 1606576715.603000, 1606576715.603000, 1606576720.824000, 1606576720.824000, 1606576775.538000


==> result/multi/nfs/real/4/time_pipeline_31_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606575669.167000, 1606575841.888000, 1606575841.888000, 1606575848.218000, 1606575848.218000, 1606576152.453000
1606576152.479000, 1606576176.934000, 1606576176.934000, 1606576182.338000, 1606576182.338000, 1606576461.506000
1606576461.565000, 1606576498.133000, 1606576498.133000, 1606576503.346000, 1606576503.346000, 1606576790.912000


==> result/multi/nfs/real/4/time_pipeline_31_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606575669.169000, 1606575841.917000, 1606575841.917000, 1606575848.995000, 1606575848.995000, 1606576191.832000
1606576191.858000, 1606576383.390000, 1606576383.390000, 1606576388.204000, 1606576388.204000, 1606576785.708000
1606576785.788000, 1606576795.553000, 1606576795.553000, 1606576800.438000, 1606576800.438000, 1606576869.739000


==> result/multi/nfs/real/4/time_pipeline_31_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606575669.171000, 1606575841.978000, 1606575841.978000, 1606575848.326000, 1606575848.326000, 1606576152.508000
1606576152.533000, 1606576177.179000, 1606576177.179000, 1606576182.605000, 1606576182.605000, 1606576461.506000
1606576461.568000, 1606576498.134000, 1606576498.134000, 1606576503.591000, 1606576503.591000, 1606576790.837000


==> result/multi/nfs/real/4/time_pipeline_32_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606576908.411000, 1606577086.547000, 1606577086.547000, 1606577092.554000, 1606577092.554000, 1606577356.615000
1606577356.631000, 1606577367.488000, 1606577367.488000, 1606577372.770000, 1606577372.770000, 1606577425.986000
1606577426.080000, 1606577519.311000, 1606577519.311000, 1606577524.762000, 1606577524.762000, 1606577735.753000


==> result/multi/nfs/real/4/time_pipeline_32_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606576908.423000, 1606577087.125000, 1606577087.125000, 1606577093.995000, 1606577093.995000, 1606577502.681000
1606577502.696000, 1606577612.454000, 1606577612.454000, 1606577617.291000, 1606577617.291000, 1606577919.323000
1606577919.407000, 1606577938.448000, 1606577938.448000, 1606577943.899000, 1606577943.899000, 1606577991.316000


==> result/multi/nfs/real/4/time_pipeline_32_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606576908.424000, 1606577087.126000, 1606577087.126000, 1606577093.359000, 1606577093.359000, 1606577520.703000
1606577520.717000, 1606577643.486000, 1606577643.486000, 1606577649.445000, 1606577649.445000, 1606578009.167000
1606578009.295000, 1606578013.198000, 1606578013.198000, 1606578018.367000, 1606578018.367000, 1606578038.441000


==> result/multi/nfs/real/4/time_pipeline_32_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606576908.428000, 1606577087.126000, 1606577087.126000, 1606577093.231000, 1606577093.231000, 1606577499.640000
1606577499.655000, 1606577612.102000, 1606577612.102000, 1606577617.818000, 1606577617.818000, 1606578055.144000
1606578055.199000, 1606578057.613000, 1606578057.613000, 1606578061.987000, 1606578061.987000, 1606578075.081000


==> result/multi/nfs/real/4/time_pipeline_32_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606576908.428000, 1606577087.126000, 1606577087.126000, 1606577093.150000, 1606577093.150000, 1606577394.155000
1606577394.171000, 1606577460.943000, 1606577460.943000, 1606577465.516000, 1606577465.516000, 1606577644.679000
1606577644.834000, 1606577747.156000, 1606577747.156000, 1606577752.517000, 1606577752.517000, 1606578007.365000


==> result/multi/nfs/real/4/time_pipeline_32_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606576908.428000, 1606577087.126000, 1606577087.126000, 1606577092.994000, 1606577092.994000, 1606577374.617000
1606577374.629000, 1606577388.463000, 1606577388.463000, 1606577394.471000, 1606577394.471000, 1606577512.402000
1606577512.432000, 1606577637.651000, 1606577637.651000, 1606577642.988000, 1606577642.988000, 1606577913.040000


==> result/multi/nfs/real/4/time_pipeline_32_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606576908.434000, 1606577087.126000, 1606577087.126000, 1606577093.161000, 1606577093.161000, 1606577520.021000
1606577520.039000, 1606577642.961000, 1606577642.961000, 1606577648.678000, 1606577648.678000, 1606577913.051000
1606577913.228000, 1606577926.807000, 1606577926.807000, 1606577931.583000, 1606577931.583000, 1606577980.736000


==> result/multi/nfs/real/4/time_pipeline_32_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606576908.435000, 1606577087.126000, 1606577087.126000, 1606577093.829000, 1606577093.829000, 1606577504.198000
1606577504.212000, 1606577617.657000, 1606577617.657000, 1606577622.639000, 1606577622.639000, 1606577913.056000
1606577913.213000, 1606577926.729000, 1606577926.729000, 1606577931.584000, 1606577931.584000, 1606577977.668000


==> result/multi/nfs/real/4/time_pipeline_32_17.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606576908.436000, 1606577087.126000, 1606577087.126000, 1606577092.982000, 1606577092.982000, 1606577381.992000
1606577382.010000, 1606577399.557000, 1606577399.557000, 1606577404.326000, 1606577404.326000, 1606577644.574000
1606577644.692000, 1606577747.107000, 1606577747.107000, 1606577751.633000, 1606577751.633000, 1606578053.955000


==> result/multi/nfs/real/4/time_pipeline_32_18.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606576908.437000, 1606577087.126000, 1606577087.126000, 1606577093.488000, 1606577093.488000, 1606577493.843000
1606577493.862000, 1606577610.880000, 1606577610.880000, 1606577615.884000, 1606577615.884000, 1606577896.202000
1606577896.269000, 1606577907.952000, 1606577907.952000, 1606577912.686000, 1606577912.686000, 1606577936.962000


==> result/multi/nfs/real/4/time_pipeline_32_19.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606576908.440000, 1606577087.126000, 1606577087.126000, 1606577093.102000, 1606577093.102000, 1606577385.934000
1606577385.948000, 1606577427.969000, 1606577427.969000, 1606577433.627000, 1606577433.627000, 1606577555.817000
1606577555.908000, 1606577648.281000, 1606577648.281000, 1606577654.371000, 1606577654.371000, 1606578008.537000


==> result/multi/nfs/real/4/time_pipeline_32_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606576908.411000, 1606577086.741000, 1606577086.741000, 1606577092.575000, 1606577092.575000, 1606577356.603000
1606577356.623000, 1606577367.485000, 1606577367.485000, 1606577372.238000, 1606577372.238000, 1606577431.566000
1606577431.662000, 1606577523.353000, 1606577523.353000, 1606577528.282000, 1606577528.282000, 1606577735.763000


==> result/multi/nfs/real/4/time_pipeline_32_20.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606576908.440000, 1606577087.126000, 1606577087.126000, 1606577093.058000, 1606577093.058000, 1606577398.398000
1606577398.412000, 1606577502.536000, 1606577502.536000, 1606577508.076000, 1606577508.076000, 1606577735.782000
1606577735.940000, 1606577890.822000, 1606577890.822000, 1606577895.396000, 1606577895.396000, 1606578047.655000


==> result/multi/nfs/real/4/time_pipeline_32_21.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606576908.442000, 1606577087.126000, 1606577087.126000, 1606577093.062000, 1606577093.062000, 1606577392.243000
1606577392.260000, 1606577452.222000, 1606577452.222000, 1606577457.052000, 1606577457.052000, 1606577595.092000
1606577595.201000, 1606577701.168000, 1606577701.168000, 1606577705.664000, 1606577705.664000, 1606578050.983000


==> result/multi/nfs/real/4/time_pipeline_32_22.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606576908.446000, 1606577087.126000, 1606577087.126000, 1606577093.033000, 1606577093.033000, 1606577376.547000
1606577376.562000, 1606577389.825000, 1606577389.825000, 1606577394.882000, 1606577394.882000, 1606577519.380000
1606577519.397000, 1606577642.514000, 1606577642.514000, 1606577648.231000, 1606577648.231000, 1606578055.155000


==> result/multi/nfs/real/4/time_pipeline_32_23.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606576908.445000, 1606577087.126000, 1606577087.126000, 1606577092.816000, 1606577092.816000, 1606577386.770000
1606577386.785000, 1606577430.362000, 1606577430.362000, 1606577435.777000, 1606577435.777000, 1606577572.259000
1606577572.415000, 1606577649.064000, 1606577649.064000, 1606577654.660000, 1606577654.660000, 1606578008.529000


==> result/multi/nfs/real/4/time_pipeline_32_24.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606576908.450000, 1606577087.126000, 1606577087.126000, 1606577093.089000, 1606577093.089000, 1606577385.322000
1606577385.336000, 1606577426.676000, 1606577426.676000, 1606577432.689000, 1606577432.689000, 1606577554.692000
1606577554.790000, 1606577648.280000, 1606577648.280000, 1606577653.553000, 1606577653.553000, 1606578008.533000


==> result/multi/nfs/real/4/time_pipeline_32_25.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606576908.448000, 1606577087.126000, 1606577087.126000, 1606577092.964000, 1606577092.964000, 1606577398.391000
1606577398.407000, 1606577502.535000, 1606577502.535000, 1606577508.500000, 1606577508.500000, 1606577644.561000
1606577644.681000, 1606577747.139000, 1606577747.139000, 1606577752.441000, 1606577752.441000, 1606578016.189000


==> result/multi/nfs/real/4/time_pipeline_32_26.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606576908.449000, 1606577087.126000, 1606577087.126000, 1606577093.112000, 1606577093.112000, 1606577398.384000
1606577398.400000, 1606577502.389000, 1606577502.389000, 1606577507.905000, 1606577507.905000, 1606577735.773000
1606577735.926000, 1606577890.772000, 1606577890.772000, 1606577896.332000, 1606577896.332000, 1606578053.955000


==> result/multi/nfs/real/4/time_pipeline_32_27.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606576908.453000, 1606577087.127000, 1606577087.127000, 1606577093.434000, 1606577093.434000, 1606577495.951000
1606577495.968000, 1606577611.183000, 1606577611.183000, 1606577616.455000, 1606577616.455000, 1606578008.531000
1606578008.733000, 1606578012.811000, 1606578012.811000, 1606578017.542000, 1606578017.542000, 1606578029.353000


==> result/multi/nfs/real/4/time_pipeline_32_28.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606576908.450000, 1606577087.126000, 1606577087.126000, 1606577093.552000, 1606577093.552000, 1606577497.793000
1606577497.810000, 1606577611.660000, 1606577611.660000, 1606577616.893000, 1606577616.893000, 1606577913.051000
1606577913.210000, 1606577926.809000, 1606577926.809000, 1606577932.574000, 1606577932.574000, 1606577977.379000


==> result/multi/nfs/real/4/time_pipeline_32_29.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606576908.453000, 1606577087.127000, 1606577087.127000, 1606577093.784000, 1606577093.784000, 1606577494.614000
1606577494.629000, 1606577610.990000, 1606577610.990000, 1606577616.050000, 1606577616.050000, 1606577913.055000
1606577913.204000, 1606577926.808000, 1606577926.808000, 1606577932.535000, 1606577932.535000, 1606577978.075000


==> result/multi/nfs/real/4/time_pipeline_32_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606576908.411000, 1606577086.619000, 1606577086.619000, 1606577092.257000, 1606577092.257000, 1606577264.752000
1606577264.768000, 1606577294.112000, 1606577294.112000, 1606577298.495000, 1606577298.495000, 1606577381.991000
1606577382.014000, 1606577399.547000, 1606577399.547000, 1606577404.452000, 1606577404.452000, 1606577512.996000


==> result/multi/nfs/real/4/time_pipeline_32_30.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606576908.452000, 1606577087.126000, 1606577087.126000, 1606577092.966000, 1606577092.966000, 1606577384.679000
1606577384.692000, 1606577424.635000, 1606577424.635000, 1606577430.825000, 1606577430.825000, 1606577540.953000
1606577541.036000, 1606577646.715000, 1606577646.715000, 1606577653.112000, 1606577653.112000, 1606578008.526000


==> result/multi/nfs/real/4/time_pipeline_32_31.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606576908.456000, 1606577087.126000, 1606577087.126000, 1606577092.861000, 1606577092.861000, 1606577391.448000
1606577391.466000, 1606577449.390000, 1606577449.390000, 1606577454.163000, 1606577454.163000, 1606577593.483000
1606577593.592000, 1606577697.768000, 1606577697.768000, 1606577702.394000, 1606577702.394000, 1606578008.526000


==> result/multi/nfs/real/4/time_pipeline_32_32.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606576908.458000, 1606577087.128000, 1606577087.128000, 1606577093.222000, 1606577093.222000, 1606577497.124000
1606577497.138000, 1606577611.455000, 1606577611.455000, 1606577616.660000, 1606577616.660000, 1606577874.742000
1606577874.831000, 1606577894.514000, 1606577894.514000, 1606577899.607000, 1606577899.607000, 1606578055.970000


==> result/multi/nfs/real/4/time_pipeline_32_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606576908.412000, 1606577086.748000, 1606577086.748000, 1606577092.468000, 1606577092.468000, 1606577356.601000
1606577356.623000, 1606577367.475000, 1606577367.475000, 1606577372.765000, 1606577372.765000, 1606577426.146000
1606577426.252000, 1606577519.493000, 1606577519.493000, 1606577525.280000, 1606577525.280000, 1606577648.891000


==> result/multi/nfs/real/4/time_pipeline_32_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606576908.414000, 1606577086.926000, 1606577086.926000, 1606577092.688000, 1606577092.688000, 1606577386.409000
1606577386.424000, 1606577429.535000, 1606577429.535000, 1606577435.273000, 1606577435.273000, 1606577572.000000
1606577572.108000, 1606577648.998000, 1606577648.998000, 1606577654.700000, 1606577654.700000, 1606578008.529000


==> result/multi/nfs/real/4/time_pipeline_32_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606576908.416000, 1606577086.940000, 1606577086.940000, 1606577092.983000, 1606577092.983000, 1606577384.136000
1606577384.152000, 1606577420.513000, 1606577420.513000, 1606577425.775000, 1606577425.775000, 1606577571.390000
1606577571.482000, 1606577648.829000, 1606577648.829000, 1606577654.087000, 1606577654.087000, 1606578008.532000


==> result/multi/nfs/real/4/time_pipeline_32_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606576908.418000, 1606577087.117000, 1606577087.117000, 1606577094.004000, 1606577094.004000, 1606577498.384000
1606577498.399000, 1606577611.836000, 1606577611.836000, 1606577617.696000, 1606577617.696000, 1606578048.467000
1606578048.526000, 1606578050.552000, 1606578050.552000, 1606578054.967000, 1606578054.967000, 1606578069.556000


==> result/multi/nfs/real/4/time_pipeline_32_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606576908.420000, 1606577087.126000, 1606577087.126000, 1606577093.046000, 1606577093.046000, 1606577376.926000
1606577376.940000, 1606577390.491000, 1606577390.491000, 1606577395.537000, 1606577395.537000, 1606577522.909000
1606577522.932000, 1606577645.044000, 1606577645.044000, 1606577651.671000, 1606577651.671000, 1606578008.531000


==> result/multi/nfs/real/4/time_pipeline_32_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606576908.421000, 1606577087.126000, 1606577087.126000, 1606577093.002000, 1606577093.002000, 1606577376.529000
1606577376.545000, 1606577389.789000, 1606577389.789000, 1606577394.779000, 1606577394.779000, 1606577516.409000
1606577516.426000, 1606577640.164000, 1606577640.164000, 1606577645.669000, 1606577645.669000, 1606577921.704000


==> result/multi/nfs/real/4/time_pipeline_3_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606557260.490000, 1606557277.272000, 1606557277.272000, 1606557282.245000, 1606557282.245000, 1606557306.392000
1606557306.405000, 1606557309.724000, 1606557309.724000, 1606557314.529000, 1606557314.529000, 1606557339.378000
1606557339.391000, 1606557341.167000, 1606557341.167000, 1606557345.952000, 1606557345.952000, 1606557356.601000


==> result/multi/nfs/real/4/time_pipeline_3_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606557260.490000, 1606557277.260000, 1606557277.260000, 1606557281.855000, 1606557281.855000, 1606557306.521000
1606557306.535000, 1606557309.963000, 1606557309.963000, 1606557314.825000, 1606557314.825000, 1606557341.590000
1606557341.604000, 1606557344.298000, 1606557344.298000, 1606557349.619000, 1606557349.619000, 1606557370.129000


==> result/multi/nfs/real/4/time_pipeline_3_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606557260.490000, 1606557277.261000, 1606557277.261000, 1606557281.853000, 1606557281.853000, 1606557308.491000
1606557308.504000, 1606557311.076000, 1606557311.076000, 1606557315.989000, 1606557315.989000, 1606557342.115000
1606557342.128000, 1606557344.866000, 1606557344.866000, 1606557349.405000, 1606557349.405000, 1606557370.032000


==> result/multi/nfs/real/4/time_pipeline_4_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606557374.468000, 1606557396.802000, 1606557396.802000, 1606557401.813000, 1606557401.813000, 1606557435.184000
1606557435.198000, 1606557439.611000, 1606557439.611000, 1606557444.762000, 1606557444.762000, 1606557473.685000
1606557473.695000, 1606557478.502000, 1606557478.502000, 1606557483.785000, 1606557483.785000, 1606557508.063000


==> result/multi/nfs/real/4/time_pipeline_4_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606557374.468000, 1606557396.802000, 1606557396.802000, 1606557401.395000, 1606557401.395000, 1606557434.749000
1606557434.763000, 1606557439.137000, 1606557439.137000, 1606557443.991000, 1606557443.991000, 1606557472.450000
1606557472.463000, 1606557475.332000, 1606557475.332000, 1606557480.032000, 1606557480.032000, 1606557504.014000


==> result/multi/nfs/real/4/time_pipeline_4_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606557374.468000, 1606557396.809000, 1606557396.809000, 1606557401.785000, 1606557401.785000, 1606557434.391000
1606557434.405000, 1606557438.261000, 1606557438.261000, 1606557443.106000, 1606557443.106000, 1606557466.067000
1606557466.080000, 1606557467.884000, 1606557467.884000, 1606557472.227000, 1606557472.227000, 1606557490.745000


==> result/multi/nfs/real/4/time_pipeline_4_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606557374.469000, 1606557396.808000, 1606557396.808000, 1606557401.398000, 1606557401.398000, 1606557438.335000
1606557438.348000, 1606557440.757000, 1606557440.757000, 1606557446.263000, 1606557446.263000, 1606557474.210000
1606557474.220000, 1606557478.676000, 1606557478.676000, 1606557483.236000, 1606557483.236000, 1606557508.208000


==> result/multi/nfs/real/4/time_pipeline_5_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606557513.666000, 1606557541.578000, 1606557541.578000, 1606557546.501000, 1606557546.501000, 1606557588.440000
1606557588.454000, 1606557593.053000, 1606557593.053000, 1606557597.928000, 1606557597.928000, 1606557634.257000
1606557634.272000, 1606557639.592000, 1606557639.592000, 1606557644.912000, 1606557644.912000, 1606557672.791000


==> result/multi/nfs/real/4/time_pipeline_5_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606557513.666000, 1606557541.578000, 1606557541.578000, 1606557546.574000, 1606557546.574000, 1606557588.668000
1606557588.683000, 1606557593.210000, 1606557593.210000, 1606557598.175000, 1606557598.175000, 1606557633.288000
1606557633.302000, 1606557637.321000, 1606557637.321000, 1606557641.979000, 1606557641.979000, 1606557658.912000


==> result/multi/nfs/real/4/time_pipeline_5_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606557513.666000, 1606557541.580000, 1606557541.580000, 1606557546.189000, 1606557546.189000, 1606557587.958000
1606557587.968000, 1606557592.479000, 1606557592.479000, 1606557597.471000, 1606557597.471000, 1606557634.472000
1606557634.486000, 1606557639.653000, 1606557639.653000, 1606557644.325000, 1606557644.325000, 1606557672.591000


==> result/multi/nfs/real/4/time_pipeline_5_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606557513.667000, 1606557541.578000, 1606557541.578000, 1606557546.188000, 1606557546.188000, 1606557592.478000
1606557592.492000, 1606557594.605000, 1606557594.605000, 1606557600.144000, 1606557600.144000, 1606557633.937000
1606557633.952000, 1606557639.271000, 1606557639.271000, 1606557644.587000, 1606557644.587000, 1606557672.662000


==> result/multi/nfs/real/4/time_pipeline_5_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606557513.669000, 1606557541.590000, 1606557541.590000, 1606557546.198000, 1606557546.198000, 1606557586.731000
1606557586.745000, 1606557589.180000, 1606557589.180000, 1606557594.009000, 1606557594.009000, 1606557607.253000
1606557607.266000, 1606557609.046000, 1606557609.046000, 1606557613.389000, 1606557613.389000, 1606557637.354000


==> result/multi/nfs/real/4/time_pipeline_6_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606557679.421000, 1606557712.861000, 1606557712.861000, 1606557718.081000, 1606557718.081000, 1606557768.485000
1606557768.503000, 1606557776.150000, 1606557776.150000, 1606557781.614000, 1606557781.614000, 1606557824.650000
1606557824.664000, 1606557828.602000, 1606557828.602000, 1606557833.502000, 1606557833.502000, 1606557862.859000


==> result/multi/nfs/real/4/time_pipeline_6_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606557679.421000, 1606557712.861000, 1606557712.861000, 1606557717.717000, 1606557717.717000, 1606557768.290000
1606557768.306000, 1606557776.059000, 1606557776.059000, 1606557780.969000, 1606557780.969000, 1606557823.282000
1606557823.296000, 1606557827.543000, 1606557827.543000, 1606557832.479000, 1606557832.479000, 1606557857.770000


==> result/multi/nfs/real/4/time_pipeline_6_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606557679.421000, 1606557712.861000, 1606557712.861000, 1606557717.467000, 1606557717.467000, 1606557768.111000
1606557768.125000, 1606557775.873000, 1606557775.873000, 1606557780.713000, 1606557780.713000, 1606557829.623000
1606557829.636000, 1606557831.443000, 1606557831.443000, 1606557837.365000, 1606557837.365000, 1606557863.694000


==> result/multi/nfs/real/4/time_pipeline_6_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606557679.423000, 1606557712.833000, 1606557712.833000, 1606557717.431000, 1606557717.431000, 1606557771.181000
1606557771.195000, 1606557776.716000, 1606557776.716000, 1606557782.252000, 1606557782.252000, 1606557824.042000
1606557824.056000, 1606557828.373000, 1606557828.373000, 1606557833.511000, 1606557833.511000, 1606557863.064000


==> result/multi/nfs/real/4/time_pipeline_6_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606557679.424000, 1606557712.865000, 1606557712.865000, 1606557717.472000, 1606557717.472000, 1606557767.724000
1606557767.738000, 1606557775.116000, 1606557775.116000, 1606557779.986000, 1606557779.986000, 1606557815.262000
1606557815.276000, 1606557817.114000, 1606557817.114000, 1606557821.456000, 1606557821.456000, 1606557837.619000


==> result/multi/nfs/real/4/time_pipeline_6_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606557679.426000, 1606557712.873000, 1606557712.873000, 1606557717.618000, 1606557717.618000, 1606557767.264000
1606557767.278000, 1606557772.779000, 1606557772.779000, 1606557777.648000, 1606557777.648000, 1606557799.364000
1606557799.377000, 1606557801.139000, 1606557801.139000, 1606557805.481000, 1606557805.481000, 1606557833.113000


==> result/multi/nfs/real/4/time_pipeline_7_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606557871.429000, 1606557910.466000, 1606557910.466000, 1606557915.200000, 1606557915.200000, 1606557970.862000
1606557970.876000, 1606557980.925000, 1606557980.925000, 1606557986.312000, 1606557986.312000, 1606558039.630000
1606558039.645000, 1606558046.152000, 1606558046.152000, 1606558051.069000, 1606558051.069000, 1606558089.669000


==> result/multi/nfs/real/4/time_pipeline_7_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606557871.429000, 1606557910.465000, 1606557910.465000, 1606557915.671000, 1606557915.671000, 1606557970.906000
1606557970.924000, 1606557981.025000, 1606557981.025000, 1606557986.253000, 1606557986.253000, 1606558037.968000
1606558037.983000, 1606558041.958000, 1606558041.958000, 1606558046.729000, 1606558046.729000, 1606558075.637000


==> result/multi/nfs/real/4/time_pipeline_7_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606557871.430000, 1606557910.475000, 1606557910.475000, 1606557915.190000, 1606557915.190000, 1606557973.117000
1606557973.133000, 1606557981.508000, 1606557981.508000, 1606557986.898000, 1606557986.898000, 1606558039.844000
1606558039.860000, 1606558046.296000, 1606558046.296000, 1606558051.026000, 1606558051.026000, 1606558090.005000


==> result/multi/nfs/real/4/time_pipeline_7_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606557871.429000, 1606557910.443000, 1606557910.443000, 1606557915.635000, 1606557915.635000, 1606557970.627000
1606557970.643000, 1606557980.167000, 1606557980.167000, 1606557985.002000, 1606557985.002000, 1606558040.674000
1606558040.687000, 1606558046.667000, 1606558046.667000, 1606558051.673000, 1606558051.673000, 1606558089.730000


==> result/multi/nfs/real/4/time_pipeline_7_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606557871.433000, 1606557910.483000, 1606557910.483000, 1606557915.524000, 1606557915.524000, 1606557971.068000
1606557971.086000, 1606557981.146000, 1606557981.146000, 1606557986.001000, 1606557986.001000, 1606558037.041000
1606558037.055000, 1606558039.421000, 1606558039.421000, 1606558044.262000, 1606558044.262000, 1606558067.167000


==> result/multi/nfs/real/4/time_pipeline_7_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606557871.435000, 1606557910.483000, 1606557910.483000, 1606557915.223000, 1606557915.223000, 1606557971.304000
1606557971.319000, 1606557981.188000, 1606557981.188000, 1606557986.013000, 1606557986.013000, 1606558039.532000
1606558039.547000, 1606558045.803000, 1606558045.803000, 1606558050.918000, 1606558050.918000, 1606558089.708000


==> result/multi/nfs/real/4/time_pipeline_7_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606557871.438000, 1606557910.493000, 1606557910.493000, 1606557915.225000, 1606557915.225000, 1606557970.516000
1606557970.530000, 1606557979.436000, 1606557979.436000, 1606557984.256000, 1606557984.256000, 1606558001.833000
1606558001.847000, 1606558003.651000, 1606558003.651000, 1606558007.993000, 1606558007.993000, 1606558043.305000


==> result/multi/nfs/real/4/time_pipeline_8_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606558099.106000, 1606558143.701000, 1606558143.701000, 1606558148.507000, 1606558148.507000, 1606558206.701000
1606558206.716000, 1606558216.638000, 1606558216.638000, 1606558221.794000, 1606558221.794000, 1606558289.424000
1606558289.437000, 1606558300.299000, 1606558300.299000, 1606558305.153000, 1606558305.153000, 1606558386.549000


==> result/multi/nfs/real/4/time_pipeline_8_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606558099.106000, 1606558143.701000, 1606558143.701000, 1606558148.438000, 1606558148.438000, 1606558205.099000
1606558205.123000, 1606558215.793000, 1606558215.793000, 1606558220.682000, 1606558220.682000, 1606558289.401000
1606558289.420000, 1606558300.140000, 1606558300.140000, 1606558305.180000, 1606558305.180000, 1606558383.542000


==> result/multi/nfs/real/4/time_pipeline_8_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606558099.106000, 1606558143.687000, 1606558143.687000, 1606558148.359000, 1606558148.359000, 1606558212.001000
1606558212.017000, 1606558218.432000, 1606558218.432000, 1606558223.912000, 1606558223.912000, 1606558292.832000
1606558292.846000, 1606558301.778000, 1606558301.778000, 1606558306.984000, 1606558306.984000, 1606558383.253000


==> result/multi/nfs/real/4/time_pipeline_8_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606558099.108000, 1606558143.625000, 1606558143.625000, 1606558148.456000, 1606558148.456000, 1606558205.101000
1606558205.127000, 1606558215.700000, 1606558215.700000, 1606558220.708000, 1606558220.708000, 1606558289.401000
1606558289.420000, 1606558300.244000, 1606558300.244000, 1606558305.166000, 1606558305.166000, 1606558382.709000


==> result/multi/nfs/real/4/time_pipeline_8_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606558099.110000, 1606558143.704000, 1606558143.704000, 1606558148.439000, 1606558148.439000, 1606558205.104000
1606558205.128000, 1606558215.785000, 1606558215.785000, 1606558220.675000, 1606558220.675000, 1606558293.849000
1606558293.862000, 1606558301.936000, 1606558301.936000, 1606558307.136000, 1606558307.136000, 1606558383.272000


==> result/multi/nfs/real/4/time_pipeline_8_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606558099.110000, 1606558143.704000, 1606558143.704000, 1606558148.439000, 1606558148.439000, 1606558212.523000
1606558212.537000, 1606558218.499000, 1606558218.499000, 1606558224.064000, 1606558224.064000, 1606558290.625000
1606558290.640000, 1606558301.065000, 1606558301.065000, 1606558306.243000, 1606558306.243000, 1606558383.796000


==> result/multi/nfs/real/4/time_pipeline_8_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606558099.113000, 1606558143.704000, 1606558143.704000, 1606558148.453000, 1606558148.453000, 1606558205.223000
1606558205.235000, 1606558215.880000, 1606558215.880000, 1606558220.766000, 1606558220.766000, 1606558289.401000
1606558289.420000, 1606558300.243000, 1606558300.243000, 1606558305.277000, 1606558305.277000, 1606558383.486000


==> result/multi/nfs/real/4/time_pipeline_8_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606558099.115000, 1606558143.714000, 1606558143.714000, 1606558148.534000, 1606558148.534000, 1606558206.818000
1606558206.835000, 1606558216.702000, 1606558216.702000, 1606558221.835000, 1606558221.835000, 1606558289.603000
1606558289.624000, 1606558300.474000, 1606558300.474000, 1606558305.582000, 1606558305.582000, 1606558383.491000


==> result/multi/nfs/real/4/time_pipeline_9_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606558397.103000, 1606558447.224000, 1606558447.224000, 1606558452.396000, 1606558452.396000, 1606558536.150000
1606558536.168000, 1606558546.333000, 1606558546.333000, 1606558551.945000, 1606558551.945000, 1606558622.149000
1606558622.167000, 1606558634.098000, 1606558634.098000, 1606558639.408000, 1606558639.408000, 1606558719.754000


==> result/multi/nfs/real/4/time_pipeline_9_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606558397.103000, 1606558447.240000, 1606558447.240000, 1606558451.904000, 1606558451.904000, 1606558533.103000
1606558533.117000, 1606558544.955000, 1606558544.955000, 1606558550.083000, 1606558550.083000, 1606558621.650000
1606558621.666000, 1606558633.734000, 1606558633.734000, 1606558638.809000, 1606558638.809000, 1606558719.633000


==> result/multi/nfs/real/4/time_pipeline_9_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606558397.103000, 1606558447.242000, 1606558447.242000, 1606558451.979000, 1606558451.979000, 1606558528.204000
1606558528.221000, 1606558544.053000, 1606558544.053000, 1606558549.156000, 1606558549.156000, 1606558622.788000
1606558622.803000, 1606558634.251000, 1606558634.251000, 1606558639.284000, 1606558639.284000, 1606558719.549000


==> result/multi/nfs/real/4/time_pipeline_9_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606558397.105000, 1606558447.193000, 1606558447.193000, 1606558452.467000, 1606558452.467000, 1606558535.924000
1606558535.938000, 1606558546.288000, 1606558546.288000, 1606558551.861000, 1606558551.861000, 1606558622.104000
1606558622.119000, 1606558634.083000, 1606558634.083000, 1606558639.428000, 1606558639.428000, 1606558719.597000


==> result/multi/nfs/real/4/time_pipeline_9_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606558397.107000, 1606558447.242000, 1606558447.242000, 1606558451.978000, 1606558451.978000, 1606558543.561000
1606558543.573000, 1606558547.319000, 1606558547.319000, 1606558552.848000, 1606558552.848000, 1606558632.401000
1606558632.415000, 1606558635.499000, 1606558635.499000, 1606558640.908000, 1606558640.908000, 1606558731.128000


==> result/multi/nfs/real/4/time_pipeline_9_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606558397.109000, 1606558447.283000, 1606558447.283000, 1606558452.021000, 1606558452.021000, 1606558529.869000
1606558529.884000, 1606558544.517000, 1606558544.517000, 1606558549.567000, 1606558549.567000, 1606558620.963000
1606558620.984000, 1606558633.125000, 1606558633.125000, 1606558638.166000, 1606558638.166000, 1606558717.991000


==> result/multi/nfs/real/4/time_pipeline_9_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606558397.110000, 1606558447.283000, 1606558447.283000, 1606558452.101000, 1606558452.101000, 1606558533.086000
1606558533.100000, 1606558544.936000, 1606558544.936000, 1606558550.306000, 1606558550.306000, 1606558621.583000
1606558621.595000, 1606558633.662000, 1606558633.662000, 1606558638.961000, 1606558638.961000, 1606558719.329000


==> result/multi/nfs/real/4/time_pipeline_9_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606558397.113000, 1606558447.287000, 1606558447.287000, 1606558452.056000, 1606558452.056000, 1606558533.930000
1606558533.944000, 1606558545.455000, 1606558545.455000, 1606558550.464000, 1606558550.464000, 1606558621.362000
1606558621.377000, 1606558633.289000, 1606558633.289000, 1606558638.505000, 1606558638.505000, 1606558718.532000


==> result/multi/nfs/real/4/time_pipeline_9_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606558397.114000, 1606558447.288000, 1606558447.288000, 1606558452.024000, 1606558452.024000, 1606558529.575000
1606558529.591000, 1606558544.139000, 1606558544.139000, 1606558549.463000, 1606558549.463000, 1606558620.963000
1606558620.984000, 1606558633.088000, 1606558633.088000, 1606558638.130000, 1606558638.130000, 1606558723.567000


==> result/multi/nfs/real/5/aggregated.csv <==
no_pipeline,makespan,readtime,writetime
1,52.47800016403198,9.393000364303589,30.03000020980835
2,153.9619996547699,30.161999464035034,94.98599982261658
3,338.9739999771118,70.90699934959412,225.07999968528748
4,501.4630000591278,118.51100063323975,324.58500027656555
5,735.1750001907349,180.95799946784973,482.4250009059906
6,1167.5179998874664,255.56499981880188,823.8430001735687
7,1478.7750000953674,351.6770005226135,1024.523999929428
8,2207.680999517441,507.5389997959137,1580.8860001564026
9,3117.9000000953674,614.5439999103546,2362.763000011444
10,3884.7899997234344,930.5320000648499,2802.0069999694824
11,4473.29400062561,1005.5919997692108,3298.964000940323
12,4962.002000570297,1281.1370012760162,3494.739000082016
13,6111.258000135422,1697.981999874115,4214.243999958038
14,6800.499000072479,1657.6710000038147,4930.3310005664825
15,8840.89199924469,2053.0859990119934,6550.493998527527
16,8854.301998853683,2406.3929998874664,6188.091999530792
17,9794.892000198364,2582.117000102997,6946.775999307632
18,11519.661999940872,3122.62299990654,8088.869999408722
19,13278.365999698639,3438.1080000400543,9528.02199959755
20,14273.742000341415,3785.730000257492,10143.172999382019
21,16341.424000740051,4321.515000343323,11651.670000076294
22,17447.600999116898,4114.490999221802,12949.13799905777
23,21790.136001348495,5470.752999544144,15918.936001777649
24,21836.160999536514,5259.996999263763,16185.976999282837
25,22449.947999238968,5996.221999645233,16020.29200053215
26,24318.414000034332,5155.542000055313,18690.566998958588
27,26813.567999839783,6397.117998600006,19912.674999952316
28,26934.2539999485,5928.776998281479,20502.412002325058
29,29856.008999347687,6947.491999387741,22377.247000455856
30,28393.64800095558,6886.125999927521,20991.945002555847
31,32760.742999076843,7631.436000108719,24608.14499926567
32,35271.237000226974,7960.141999006271,26748.59599995613


==> result/multi/nfs/real/5/time_pipeline_10_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606579779.969000, 1606579836.134000, 1606579836.134000, 1606579840.874000, 1606579840.874000, 1606579942.134000
1606579942.159000, 1606579957.110000, 1606579957.110000, 1606579962.083000, 1606579962.083000, 1606580021.723000
1606580021.738000, 1606580073.644000, 1606580073.644000, 1606580078.900000, 1606580078.900000, 1606580170.752000


==> result/multi/nfs/real/5/time_pipeline_10_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606579779.983000, 1606579836.102000, 1606579836.102000, 1606579841.451000, 1606579841.451000, 1606579942.019000
1606579942.040000, 1606579957.029000, 1606579957.029000, 1606579962.282000, 1606579962.282000, 1606580059.281000
1606580059.292000, 1606580073.945000, 1606580073.945000, 1606580079.125000, 1606580079.125000, 1606580173.036000


==> result/multi/nfs/real/5/time_pipeline_10_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606579779.969000, 1606579836.134000, 1606579836.134000, 1606579840.873000, 1606579840.873000, 1606579941.910000
1606579941.939000, 1606579956.626000, 1606579956.626000, 1606579961.579000, 1606579961.579000, 1606580055.338000
1606580055.354000, 1606580073.743000, 1606580073.743000, 1606580078.960000, 1606580078.960000, 1606580170.848000


==> result/multi/nfs/real/5/time_pipeline_10_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606579779.971000, 1606579836.134000, 1606579836.134000, 1606579841.482000, 1606579841.482000, 1606579942.134000
1606579942.162000, 1606579957.168000, 1606579957.168000, 1606579962.489000, 1606579962.489000, 1606580061.938000
1606580061.953000, 1606580074.528000, 1606580074.528000, 1606580079.713000, 1606580079.713000, 1606580174.438000


==> result/multi/nfs/real/5/time_pipeline_10_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606579779.973000, 1606579836.134000, 1606579836.134000, 1606579840.874000, 1606579840.874000, 1606579942.244000
1606579942.259000, 1606579957.171000, 1606579957.171000, 1606579962.490000, 1606579962.490000, 1606580060.157000
1606580060.168000, 1606580074.333000, 1606580074.333000, 1606580079.216000, 1606580079.216000, 1606580172.857000


==> result/multi/nfs/real/5/time_pipeline_10_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606579779.975000, 1606579836.136000, 1606579836.136000, 1606579840.887000, 1606579840.887000, 1606579945.919000
1606579945.933000, 1606579957.608000, 1606579957.608000, 1606579962.778000, 1606579962.778000, 1606580060.170000
1606580060.184000, 1606580074.332000, 1606580074.332000, 1606580079.698000, 1606580079.698000, 1606580173.246000


==> result/multi/nfs/real/5/time_pipeline_10_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606579779.976000, 1606579836.134000, 1606579836.134000, 1606579840.873000, 1606579840.873000, 1606579941.910000
1606579941.938000, 1606579956.626000, 1606579956.626000, 1606579961.539000, 1606579961.539000, 1606580058.989000
1606580059.007000, 1606580073.775000, 1606580073.775000, 1606580078.739000, 1606580078.739000, 1606580166.033000


==> result/multi/nfs/real/5/time_pipeline_10_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606579779.978000, 1606579836.134000, 1606579836.134000, 1606579841.485000, 1606579841.485000, 1606579942.134000
1606579942.162000, 1606579957.171000, 1606579957.171000, 1606579962.128000, 1606579962.128000, 1606580057.475000
1606580057.490000, 1606580073.745000, 1606580073.745000, 1606580078.738000, 1606580078.738000, 1606580165.994000


==> result/multi/nfs/real/5/time_pipeline_10_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606579779.979000, 1606579836.139000, 1606579836.139000, 1606579840.999000, 1606579840.999000, 1606579941.910000
1606579941.938000, 1606579956.557000, 1606579956.557000, 1606579961.734000, 1606579961.734000, 1606580055.431000
1606580055.445000, 1606580073.254000, 1606580073.254000, 1606580078.174000, 1606580078.174000, 1606580152.485000


==> result/multi/nfs/real/5/time_pipeline_10_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606579779.982000, 1606579836.140000, 1606579836.140000, 1606579841.477000, 1606579841.477000, 1606579942.134000
1606579942.162000, 1606579957.168000, 1606579957.168000, 1606579962.114000, 1606579962.114000, 1606580024.913000
1606580024.929000, 1606580073.685000, 1606580073.685000, 1606580078.647000, 1606580078.647000, 1606580164.856000


==> result/multi/nfs/real/5/time_pipeline_11_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606580187.175000, 1606580248.886000, 1606580248.886000, 1606580253.694000, 1606580253.694000, 1606580356.353000
1606580356.388000, 1606580373.228000, 1606580373.228000, 1606580378.520000, 1606580378.520000, 1606580499.272000
1606580499.296000, 1606580513.074000, 1606580513.074000, 1606580518.150000, 1606580518.150000, 1606580595.110000


==> result/multi/nfs/real/5/time_pipeline_11_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606580187.189000, 1606580248.994000, 1606580248.994000, 1606580254.130000, 1606580254.130000, 1606580356.351000
1606580356.386000, 1606580373.518000, 1606580373.518000, 1606580378.416000, 1606580378.416000, 1606580508.758000
1606580508.773000, 1606580516.578000, 1606580516.578000, 1606580522.500000, 1606580522.500000, 1606580612.254000


==> result/multi/nfs/real/5/time_pipeline_11_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606580187.189000, 1606580248.991000, 1606580248.991000, 1606580253.779000, 1606580253.779000, 1606580356.351000
1606580356.388000, 1606580373.291000, 1606580373.291000, 1606580378.265000, 1606580378.265000, 1606580508.837000
1606580508.850000, 1606580516.579000, 1606580516.579000, 1606580522.374000, 1606580522.374000, 1606580609.753000


==> result/multi/nfs/real/5/time_pipeline_11_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606580187.175000, 1606580248.863000, 1606580248.863000, 1606580253.668000, 1606580253.668000, 1606580356.352000
1606580356.387000, 1606580373.306000, 1606580373.306000, 1606580378.280000, 1606580378.280000, 1606580481.420000
1606580481.436000, 1606580495.549000, 1606580495.549000, 1606580500.000000, 1606580500.000000, 1606580524.913000


==> result/multi/nfs/real/5/time_pipeline_11_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606580187.175000, 1606580248.814000, 1606580248.814000, 1606580253.646000, 1606580253.646000, 1606580356.351000
1606580356.386000, 1606580373.519000, 1606580373.519000, 1606580378.590000, 1606580378.590000, 1606580495.595000
1606580495.611000, 1606580512.858000, 1606580512.858000, 1606580517.937000, 1606580517.937000, 1606580590.492000


==> result/multi/nfs/real/5/time_pipeline_11_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606580187.178000, 1606580248.849000, 1606580248.849000, 1606580254.186000, 1606580254.186000, 1606580356.351000
1606580356.387000, 1606580373.520000, 1606580373.520000, 1606580378.406000, 1606580378.406000, 1606580499.397000
1606580499.413000, 1606580513.082000, 1606580513.082000, 1606580518.147000, 1606580518.147000, 1606580593.723000


==> result/multi/nfs/real/5/time_pipeline_11_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606580187.179000, 1606580248.883000, 1606580248.883000, 1606580253.983000, 1606580253.983000, 1606580356.351000
1606580356.386000, 1606580373.520000, 1606580373.520000, 1606580378.444000, 1606580378.444000, 1606580508.099000
1606580508.113000, 1606580516.441000, 1606580516.441000, 1606580522.258000, 1606580522.258000, 1606580609.144000


==> result/multi/nfs/real/5/time_pipeline_11_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606580187.181000, 1606580248.899000, 1606580248.899000, 1606580253.839000, 1606580253.839000, 1606580356.351000
1606580356.388000, 1606580373.361000, 1606580373.361000, 1606580378.689000, 1606580378.689000, 1606580499.272000
1606580499.300000, 1606580513.076000, 1606580513.076000, 1606580518.161000, 1606580518.161000, 1606580597.158000


==> result/multi/nfs/real/5/time_pipeline_11_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606580187.184000, 1606580248.990000, 1606580248.990000, 1606580253.780000, 1606580253.780000, 1606580357.240000
1606580357.253000, 1606580373.637000, 1606580373.637000, 1606580378.975000, 1606580378.975000, 1606580499.272000
1606580499.300000, 1606580513.077000, 1606580513.077000, 1606580518.500000, 1606580518.500000, 1606580597.787000


==> result/multi/nfs/real/5/time_pipeline_11_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606580187.184000, 1606580248.990000, 1606580248.990000, 1606580253.825000, 1606580253.825000, 1606580357.641000
1606580357.656000, 1606580373.674000, 1606580373.674000, 1606580378.566000, 1606580378.566000, 1606580499.272000
1606580499.296000, 1606580512.414000, 1606580512.414000, 1606580517.729000, 1606580517.729000, 1606580591.380000


==> result/multi/nfs/real/5/time_pipeline_11_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606580187.186000, 1606580248.996000, 1606580248.996000, 1606580254.136000, 1606580254.136000, 1606580356.351000
1606580356.387000, 1606580373.517000, 1606580373.517000, 1606580378.503000, 1606580378.503000, 1606580495.595000
1606580495.609000, 1606580513.002000, 1606580513.002000, 1606580518.081000, 1606580518.081000, 1606580610.575000


==> result/multi/nfs/real/5/time_pipeline_12_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606580626.774000, 1606580694.033000, 1606580694.033000, 1606580698.762000, 1606580698.762000, 1606580764.828000
1606580764.842000, 1606580811.422000, 1606580811.422000, 1606580815.899000, 1606580815.899000, 1606580917.791000
1606580917.807000, 1606580945.158000, 1606580945.158000, 1606580950.009000, 1606580950.009000, 1606581007.245000


==> result/multi/nfs/real/5/time_pipeline_12_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606580626.789000, 1606580694.231000, 1606580694.231000, 1606580698.972000, 1606580698.972000, 1606580816.114000
1606580816.136000, 1606580830.776000, 1606580830.776000, 1606580835.771000, 1606580835.771000, 1606580953.873000
1606580953.886000, 1606580957.278000, 1606580957.278000, 1606580962.700000, 1606580962.700000, 1606581052.918000


==> result/multi/nfs/real/5/time_pipeline_12_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606580626.790000, 1606580694.227000, 1606580694.227000, 1606580699.581000, 1606580699.581000, 1606580815.913000
1606580815.941000, 1606580831.757000, 1606580831.757000, 1606580836.842000, 1606580836.842000, 1606580940.303000
1606580940.319000, 1606580950.054000, 1606580950.054000, 1606580955.622000, 1606580955.622000, 1606581010.525000


==> result/multi/nfs/real/5/time_pipeline_12_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606580626.791000, 1606580694.232000, 1606580694.232000, 1606580699.535000, 1606580699.535000, 1606580815.913000
1606580815.941000, 1606580831.758000, 1606580831.758000, 1606580836.809000, 1606580836.809000, 1606580940.366000
1606580940.383000, 1606580950.073000, 1606580950.073000, 1606580955.644000, 1606580955.644000, 1606581056.433000


==> result/multi/nfs/real/5/time_pipeline_12_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606580626.774000, 1606580694.079000, 1606580694.079000, 1606580699.152000, 1606580699.152000, 1606580815.913000
1606580815.941000, 1606580831.759000, 1606580831.759000, 1606580836.755000, 1606580836.755000, 1606581013.675000
1606581013.689000, 1606581052.934000, 1606581052.934000, 1606581057.403000, 1606581057.403000, 1606581073.559000


==> result/multi/nfs/real/5/time_pipeline_12_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606580626.775000, 1606580694.050000, 1606580694.050000, 1606580699.372000, 1606580699.372000, 1606580815.913000
1606580815.941000, 1606580831.760000, 1606580831.760000, 1606580836.783000, 1606580836.783000, 1606580940.133000
1606580940.151000, 1606580949.896000, 1606580949.896000, 1606580955.467000, 1606580955.467000, 1606581051.882000


==> result/multi/nfs/real/5/time_pipeline_12_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606580626.777000, 1606580694.006000, 1606580694.006000, 1606580698.991000, 1606580698.991000, 1606580815.913000
1606580815.941000, 1606580831.757000, 1606580831.757000, 1606580836.772000, 1606580836.772000, 1606580997.169000
1606580997.184000, 1606581018.545000, 1606581018.545000, 1606581022.924000, 1606581022.924000, 1606581070.285000


==> result/multi/nfs/real/5/time_pipeline_12_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606580626.779000, 1606580694.113000, 1606580694.113000, 1606580698.852000, 1606580698.852000, 1606580788.725000
1606580788.741000, 1606580812.251000, 1606580812.251000, 1606580817.639000, 1606580817.639000, 1606580885.800000
1606580885.814000, 1606580942.157000, 1606580942.157000, 1606580946.943000, 1606580946.943000, 1606580998.383000


==> result/multi/nfs/real/5/time_pipeline_12_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606580626.781000, 1606580694.226000, 1606580694.226000, 1606580698.966000, 1606580698.966000, 1606580825.198000
1606580825.212000, 1606580834.179000, 1606580834.179000, 1606580839.840000, 1606580839.840000, 1606580945.854000
1606580945.869000, 1606580951.968000, 1606580951.968000, 1606580958.321000, 1606580958.321000, 1606581051.653000


==> result/multi/nfs/real/5/time_pipeline_12_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606580626.784000, 1606580694.226000, 1606580694.226000, 1606580698.972000, 1606580698.972000, 1606580826.554000
1606580826.567000, 1606580834.316000, 1606580834.316000, 1606580840.059000, 1606580840.059000, 1606580952.793000
1606580952.806000, 1606580956.171000, 1606580956.171000, 1606580962.194000, 1606580962.194000, 1606581051.983000


==> result/multi/nfs/real/5/time_pipeline_12_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606580626.786000, 1606580694.226000, 1606580694.226000, 1606580698.965000, 1606580698.965000, 1606580788.838000
1606580788.849000, 1606580812.251000, 1606580812.251000, 1606580816.844000, 1606580816.844000, 1606580884.861000
1606580884.878000, 1606580941.681000, 1606580941.681000, 1606580948.053000, 1606580948.053000, 1606580998.384000


==> result/multi/nfs/real/5/time_pipeline_12_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606580626.787000, 1606580694.223000, 1606580694.223000, 1606580699.339000, 1606580699.339000, 1606580815.913000
1606580815.941000, 1606580831.762000, 1606580831.762000, 1606580836.902000, 1606580836.902000, 1606580940.220000
1606580940.235000, 1606580950.003000, 1606580950.003000, 1606580955.569000, 1606580955.569000, 1606581060.139000


==> result/multi/nfs/real/5/time_pipeline_13_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606581088.894000, 1606581161.581000, 1606581161.581000, 1606581166.512000, 1606581166.512000, 1606581388.066000
1606581388.082000, 1606581427.753000, 1606581427.753000, 1606581432.397000, 1606581432.397000, 1606581494.041000
1606581494.055000, 1606581564.823000, 1606581564.823000, 1606581569.250000, 1606581569.250000, 1606581587.658000


==> result/multi/nfs/real/5/time_pipeline_13_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606581088.907000, 1606581161.835000, 1606581161.835000, 1606581166.794000, 1606581166.794000, 1606581276.641000
1606581276.661000, 1606581299.997000, 1606581299.997000, 1606581305.238000, 1606581305.238000, 1606581437.583000
1606581437.598000, 1606581455.416000, 1606581455.416000, 1606581461.231000, 1606581461.231000, 1606581568.744000


==> result/multi/nfs/real/5/time_pipeline_13_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606581088.911000, 1606581161.830000, 1606581161.830000, 1606581166.673000, 1606581166.673000, 1606581276.419000
1606581276.434000, 1606581299.996000, 1606581299.996000, 1606581305.317000, 1606581305.317000, 1606581436.752000
1606581436.772000, 1606581455.068000, 1606581455.068000, 1606581460.148000, 1606581460.148000, 1606581554.801000


==> result/multi/nfs/real/5/time_pipeline_13_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606581088.912000, 1606581161.833000, 1606581161.833000, 1606581167.134000, 1606581167.134000, 1606581284.877000
1606581284.890000, 1606581301.197000, 1606581301.197000, 1606581306.492000, 1606581306.492000, 1606581436.935000
1606581436.960000, 1606581455.315000, 1606581455.315000, 1606581460.186000, 1606581460.186000, 1606581559.407000


==> result/multi/nfs/real/5/time_pipeline_13_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606581088.914000, 1606581161.837000, 1606581161.837000, 1606581166.782000, 1606581166.782000, 1606581277.944000
1606581277.957000, 1606581300.308000, 1606581300.308000, 1606581305.596000, 1606581305.596000, 1606581436.696000
1606581436.722000, 1606581455.176000, 1606581455.176000, 1606581460.384000, 1606581460.384000, 1606581564.625000


==> result/multi/nfs/real/5/time_pipeline_13_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606581088.894000, 1606581161.596000, 1606581161.596000, 1606581166.401000, 1606581166.401000, 1606581259.888000
1606581259.903000, 1606581298.141000, 1606581298.141000, 1606581303.243000, 1606581303.243000, 1606581385.324000
1606581385.340000, 1606581427.753000, 1606581427.753000, 1606581432.539000, 1606581432.539000, 1606581493.446000


==> result/multi/nfs/real/5/time_pipeline_13_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606581088.894000, 1606581161.613000, 1606581161.613000, 1606581166.421000, 1606581166.421000, 1606581279.376000
1606581279.391000, 1606581300.473000, 1606581300.473000, 1606581305.738000, 1606581305.738000, 1606581436.934000
1606581436.961000, 1606581455.288000, 1606581455.288000, 1606581460.557000, 1606581460.557000, 1606581591.289000


==> result/multi/nfs/real/5/time_pipeline_13_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606581088.896000, 1606581161.620000, 1606581161.620000, 1606581166.425000, 1606581166.425000, 1606581310.973000
1606581310.987000, 1606581425.358000, 1606581425.358000, 1606581430.071000, 1606581430.071000, 1606581506.221000
1606581506.235000, 1606581565.319000, 1606581565.319000, 1606581570.177000, 1606581570.177000, 1606581588.583000


==> result/multi/nfs/real/5/time_pipeline_13_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606581088.898000, 1606581161.672000, 1606581161.672000, 1606581167.074000, 1606581167.074000, 1606581286.811000
1606581286.830000, 1606581301.801000, 1606581301.801000, 1606581307.216000, 1606581307.216000, 1606581436.935000
1606581436.960000, 1606581455.312000, 1606581455.312000, 1606581460.367000, 1606581460.367000, 1606581569.986000


==> result/multi/nfs/real/5/time_pipeline_13_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606581088.900000, 1606581161.720000, 1606581161.720000, 1606581166.859000, 1606581166.859000, 1606581279.397000
1606581279.411000, 1606581300.630000, 1606581300.630000, 1606581305.878000, 1606581305.878000, 1606581436.697000
1606581436.723000, 1606581455.110000, 1606581455.110000, 1606581460.280000, 1606581460.280000, 1606581558.372000


==> result/multi/nfs/real/5/time_pipeline_13_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606581088.902000, 1606581161.830000, 1606581161.830000, 1606581167.211000, 1606581167.211000, 1606581286.763000
1606581286.777000, 1606581301.792000, 1606581301.792000, 1606581307.107000, 1606581307.107000, 1606581436.704000
1606581436.725000, 1606581453.546000, 1606581453.546000, 1606581458.885000, 1606581458.885000, 1606581511.957000


==> result/multi/nfs/real/5/time_pipeline_13_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606581088.904000, 1606581161.830000, 1606581161.830000, 1606581166.895000, 1606581166.895000, 1606581277.213000
1606581277.226000, 1606581300.316000, 1606581300.316000, 1606581305.546000, 1606581305.546000, 1606581436.696000
1606581436.722000, 1606581455.142000, 1606581455.142000, 1606581460.111000, 1606581460.111000, 1606581552.350000


==> result/multi/nfs/real/5/time_pipeline_13_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606581088.906000, 1606581161.830000, 1606581161.830000, 1606581166.615000, 1606581166.615000, 1606581275.854000
1606581275.869000, 1606581299.998000, 1606581299.998000, 1606581305.191000, 1606581305.191000, 1606581436.934000
1606581436.961000, 1606581455.211000, 1606581455.211000, 1606581460.479000, 1606581460.479000, 1606581565.772000


==> result/multi/nfs/real/5/time_pipeline_14_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606581608.499000, 1606581686.739000, 1606581686.739000, 1606581691.976000, 1606581691.976000, 1606581824.197000
1606581824.223000, 1606581842.751000, 1606581842.751000, 1606581848.063000, 1606581848.063000, 1606581977.601000
1606581977.635000, 1606581994.507000, 1606581994.507000, 1606581999.456000, 1606581999.456000, 1606582081.089000


==> result/multi/nfs/real/5/time_pipeline_14_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606581608.511000, 1606581686.961000, 1606581686.961000, 1606581692.261000, 1606581692.261000, 1606581824.168000
1606581824.196000, 1606581842.731000, 1606581842.731000, 1606581848.076000, 1606581848.076000, 1606581977.601000
1606581977.631000, 1606581994.506000, 1606581994.506000, 1606581999.399000, 1606581999.399000, 1606582081.089000


==> result/multi/nfs/real/5/time_pipeline_14_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606581608.513000, 1606581686.956000, 1606581686.956000, 1606581692.083000, 1606581692.083000, 1606581824.151000
1606581824.167000, 1606581842.035000, 1606581842.035000, 1606581847.434000, 1606581847.434000, 1606581960.982000
1606581960.997000, 1606581977.244000, 1606581977.244000, 1606581981.910000, 1606581981.910000, 1606582006.513000


==> result/multi/nfs/real/5/time_pipeline_14_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606581608.518000, 1606581686.956000, 1606581686.956000, 1606581692.383000, 1606581692.383000, 1606581824.199000
1606581824.228000, 1606581842.751000, 1606581842.751000, 1606581848.025000, 1606581848.025000, 1606581977.601000
1606581977.636000, 1606581994.506000, 1606581994.506000, 1606581999.771000, 1606581999.771000, 1606582105.387000


==> result/multi/nfs/real/5/time_pipeline_14_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606581608.519000, 1606581686.958000, 1606581686.958000, 1606581691.788000, 1606581691.788000, 1606581824.133000
1606581824.151000, 1606581842.118000, 1606581842.118000, 1606581847.363000, 1606581847.363000, 1606581977.932000
1606581977.961000, 1606581994.508000, 1606581994.508000, 1606581999.701000, 1606581999.701000, 1606582080.733000


==> result/multi/nfs/real/5/time_pipeline_14_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606581608.520000, 1606581686.959000, 1606581686.959000, 1606581691.803000, 1606581691.803000, 1606581824.133000
1606581824.151000, 1606581842.000000, 1606581842.000000, 1606581847.329000, 1606581847.329000, 1606581977.932000
1606581977.961000, 1606581994.508000, 1606581994.508000, 1606581999.468000, 1606581999.468000, 1606582106.486000


==> result/multi/nfs/real/5/time_pipeline_14_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606581608.499000, 1606581686.701000, 1606581686.701000, 1606581692.118000, 1606581692.118000, 1606581824.173000
1606581824.203000, 1606581842.749000, 1606581842.749000, 1606581848.058000, 1606581848.058000, 1606581977.601000
1606581977.635000, 1606581994.506000, 1606581994.506000, 1606581999.738000, 1606581999.738000, 1606582105.387000


==> result/multi/nfs/real/5/time_pipeline_14_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606581608.501000, 1606581686.765000, 1606581686.765000, 1606581691.610000, 1606581691.610000, 1606581749.519000
1606581749.535000, 1606581802.345000, 1606581802.345000, 1606581807.328000, 1606581807.328000, 1606582106.988000
1606582107.011000, 1606582111.010000, 1606582111.010000, 1606582115.372000, 1606582115.372000, 1606582145.185000


==> result/multi/nfs/real/5/time_pipeline_14_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606581608.502000, 1606581686.761000, 1606581686.761000, 1606581691.609000, 1606581691.609000, 1606581748.609000
1606581748.625000, 1606581802.312000, 1606581802.312000, 1606581806.807000, 1606581806.807000, 1606582106.802000
1606582106.820000, 1606582110.856000, 1606582110.856000, 1606582115.243000, 1606582115.243000, 1606582145.437000


==> result/multi/nfs/real/5/time_pipeline_14_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606581608.504000, 1606581686.796000, 1606581686.796000, 1606581691.670000, 1606581691.670000, 1606581824.051000
1606581824.062000, 1606581841.154000, 1606581841.154000, 1606581846.408000, 1606581846.408000, 1606581860.405000
1606581860.420000, 1606581934.009000, 1606581934.009000, 1606581938.419000, 1606581938.419000, 1606581974.266000


==> result/multi/nfs/real/5/time_pipeline_14_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606581608.506000, 1606581686.889000, 1606581686.889000, 1606581691.728000, 1606581691.728000, 1606582106.620000
1606582106.635000, 1606582110.732000, 1606582110.732000, 1606582115.763000, 1606582115.763000, 1606582145.493000
1606582145.506000, 1606582147.324000, 1606582147.324000, 1606582151.782000, 1606582151.782000, 1606582162.722000


==> result/multi/nfs/real/5/time_pipeline_14_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606581608.508000, 1606581686.955000, 1606581686.955000, 1606581691.972000, 1606581691.972000, 1606581824.170000
1606581824.199000, 1606581842.751000, 1606581842.751000, 1606581848.035000, 1606581848.035000, 1606581979.279000
1606581979.292000, 1606581994.618000, 1606581994.618000, 1606581999.568000, 1606581999.568000, 1606582111.351000


==> result/multi/nfs/real/5/time_pipeline_14_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606581608.509000, 1606581686.957000, 1606581686.957000, 1606581692.214000, 1606581692.214000, 1606581824.170000
1606581824.201000, 1606581842.749000, 1606581842.749000, 1606581848.107000, 1606581848.107000, 1606581977.601000
1606581977.635000, 1606581994.506000, 1606581994.506000, 1606581999.559000, 1606581999.559000, 1606582106.987000


==> result/multi/nfs/real/5/time_pipeline_14_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606581608.512000, 1606581686.956000, 1606581686.956000, 1606581692.259000, 1606581692.259000, 1606581824.160000
1606581824.180000, 1606581842.722000, 1606581842.722000, 1606581848.038000, 1606581848.038000, 1606581977.601000
1606581977.635000, 1606581994.506000, 1606581994.506000, 1606581999.467000, 1606581999.467000, 1606582106.988000


==> result/multi/nfs/real/5/time_pipeline_15_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606582180.525000, 1606582264.652000, 1606582264.652000, 1606582269.853000, 1606582269.853000, 1606582418.831000
1606582418.867000, 1606582441.828000, 1606582441.828000, 1606582447.359000, 1606582447.359000, 1606582608.679000
1606582608.734000, 1606582631.820000, 1606582631.820000, 1606582636.860000, 1606582636.860000, 1606582783.524000


==> result/multi/nfs/real/5/time_pipeline_15_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606582180.535000, 1606582264.639000, 1606582264.639000, 1606582269.663000, 1606582269.663000, 1606582419.154000
1606582419.187000, 1606582441.963000, 1606582441.963000, 1606582447.376000, 1606582447.376000, 1606582608.679000
1606582608.734000, 1606582631.821000, 1606582631.821000, 1606582636.848000, 1606582636.848000, 1606582780.257000


==> result/multi/nfs/real/5/time_pipeline_15_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606582180.536000, 1606582264.639000, 1606582264.639000, 1606582269.835000, 1606582269.835000, 1606582418.831000
1606582418.867000, 1606582441.833000, 1606582441.833000, 1606582447.429000, 1606582447.429000, 1606582608.679000
1606582608.732000, 1606582631.802000, 1606582631.802000, 1606582637.156000, 1606582637.156000, 1606582784.001000


==> result/multi/nfs/real/5/time_pipeline_15_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606582180.538000, 1606582264.640000, 1606582264.640000, 1606582270.155000, 1606582270.155000, 1606582419.080000
1606582419.106000, 1606582441.932000, 1606582441.932000, 1606582447.228000, 1606582447.228000, 1606582608.679000
1606582608.734000, 1606582631.822000, 1606582631.822000, 1606582636.940000, 1606582636.940000, 1606582783.581000


==> result/multi/nfs/real/5/time_pipeline_15_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606582180.541000, 1606582264.640000, 1606582264.640000, 1606582269.784000, 1606582269.784000, 1606582418.830000
1606582418.868000, 1606582441.853000, 1606582441.853000, 1606582446.686000, 1606582446.686000, 1606582608.679000
1606582608.721000, 1606582630.694000, 1606582630.694000, 1606582635.986000, 1606582635.986000, 1606582740.288000


==> result/multi/nfs/real/5/time_pipeline_15_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606582180.542000, 1606582264.646000, 1606582264.646000, 1606582269.406000, 1606582269.406000, 1606582419.041000
1606582419.067000, 1606582441.942000, 1606582441.942000, 1606582447.385000, 1606582447.385000, 1606582608.679000
1606582608.734000, 1606582631.820000, 1606582631.820000, 1606582636.841000, 1606582636.841000, 1606582783.524000


==> result/multi/nfs/real/5/time_pipeline_15_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606582180.541000, 1606582264.644000, 1606582264.644000, 1606582269.460000, 1606582269.460000, 1606582419.080000
1606582419.115000, 1606582441.961000, 1606582441.961000, 1606582447.330000, 1606582447.330000, 1606582611.405000
1606582611.419000, 1606582632.091000, 1606582632.091000, 1606582637.796000, 1606582637.796000, 1606582783.524000


==> result/multi/nfs/real/5/time_pipeline_15_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606582180.525000, 1606582264.637000, 1606582264.637000, 1606582269.822000, 1606582269.822000, 1606582418.830000
1606582418.867000, 1606582441.833000, 1606582441.833000, 1606582447.506000, 1606582447.506000, 1606582608.679000
1606582608.718000, 1606582630.689000, 1606582630.689000, 1606582635.988000, 1606582635.988000, 1606582740.165000


==> result/multi/nfs/real/5/time_pipeline_15_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606582180.525000, 1606582264.639000, 1606582264.639000, 1606582269.896000, 1606582269.896000, 1606582418.831000
1606582418.870000, 1606582441.821000, 1606582441.821000, 1606582447.365000, 1606582447.365000, 1606582608.679000
1606582608.718000, 1606582630.682000, 1606582630.682000, 1606582636.103000, 1606582636.103000, 1606582783.524000


==> result/multi/nfs/real/5/time_pipeline_15_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606582180.525000, 1606582264.616000, 1606582264.616000, 1606582269.688000, 1606582269.688000, 1606582418.830000
1606582418.867000, 1606582441.368000, 1606582441.368000, 1606582446.709000, 1606582446.709000, 1606582608.679000
1606582608.728000, 1606582631.774000, 1606582631.774000, 1606582637.029000, 1606582637.029000, 1606582783.528000


==> result/multi/nfs/real/5/time_pipeline_15_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606582180.526000, 1606582264.630000, 1606582264.630000, 1606582269.894000, 1606582269.894000, 1606582418.831000
1606582418.870000, 1606582441.853000, 1606582441.853000, 1606582447.509000, 1606582447.509000, 1606582608.679000
1606582608.718000, 1606582630.748000, 1606582630.748000, 1606582636.165000, 1606582636.165000, 1606582783.524000


==> result/multi/nfs/real/5/time_pipeline_15_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606582180.528000, 1606582264.639000, 1606582264.639000, 1606582269.853000, 1606582269.853000, 1606582418.830000
1606582418.868000, 1606582441.825000, 1606582441.825000, 1606582447.259000, 1606582447.259000, 1606582608.679000
1606582608.727000, 1606582631.792000, 1606582631.792000, 1606582637.028000, 1606582637.028000, 1606582783.524000


==> result/multi/nfs/real/5/time_pipeline_15_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606582180.529000, 1606582264.639000, 1606582264.639000, 1606582269.409000, 1606582269.409000, 1606582419.080000
1606582419.106000, 1606582441.959000, 1606582441.959000, 1606582447.657000, 1606582447.657000, 1606582608.679000
1606582608.717000, 1606582630.454000, 1606582630.454000, 1606582635.824000, 1606582635.824000, 1606582749.176000


==> result/multi/nfs/real/5/time_pipeline_15_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606582180.531000, 1606582264.620000, 1606582264.620000, 1606582269.472000, 1606582269.472000, 1606582419.080000
1606582419.115000, 1606582441.961000, 1606582441.961000, 1606582447.281000, 1606582447.281000, 1606582608.902000
1606582608.936000, 1606582631.830000, 1606582631.830000, 1606582636.845000, 1606582636.845000, 1606582783.524000


==> result/multi/nfs/real/5/time_pipeline_15_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606582180.533000, 1606582264.639000, 1606582264.639000, 1606582269.966000, 1606582269.966000, 1606582418.831000
1606582418.867000, 1606582439.874000, 1606582439.874000, 1606582445.220000, 1606582445.220000, 1606582460.958000
1606582460.973000, 1606582596.412000, 1606582596.412000, 1606582600.917000, 1606582600.917000, 1606582703.208000


==> result/multi/nfs/real/5/time_pipeline_16_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606582802.742000, 1606582892.152000, 1606582892.152000, 1606582897.366000, 1606582897.366000, 1606583023.507000
1606583023.525000, 1606583046.505000, 1606583046.505000, 1606583052.021000, 1606583052.021000, 1606583202.258000
1606583202.272000, 1606583221.504000, 1606583221.504000, 1606583227.223000, 1606583227.223000, 1606583367.339000


==> result/multi/nfs/real/5/time_pipeline_16_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606582802.753000, 1606582892.350000, 1606582892.350000, 1606582897.787000, 1606582897.787000, 1606583031.365000
1606583031.380000, 1606583048.431000, 1606583048.431000, 1606583054.116000, 1606583054.116000, 1606583197.499000
1606583197.550000, 1606583220.047000, 1606583220.047000, 1606583225.757000, 1606583225.757000, 1606583378.794000


==> result/multi/nfs/real/5/time_pipeline_16_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606582802.758000, 1606582892.350000, 1606582892.350000, 1606582897.559000, 1606582897.559000, 1606583023.847000
1606583023.858000, 1606583046.513000, 1606583046.513000, 1606583052.000000, 1606583052.000000, 1606583197.500000
1606583197.555000, 1606583220.807000, 1606583220.807000, 1606583226.428000, 1606583226.428000, 1606583364.314000


==> result/multi/nfs/real/5/time_pipeline_16_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606582802.759000, 1606582892.350000, 1606582892.350000, 1606582897.125000, 1606582897.125000, 1606583051.992000
1606583052.005000, 1606583089.308000, 1606583089.308000, 1606583093.852000, 1606583093.852000, 1606583204.809000
1606583204.847000, 1606583221.836000, 1606583221.836000, 1606583227.587000, 1606583227.587000, 1606583368.220000


==> result/multi/nfs/real/5/time_pipeline_16_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606582802.760000, 1606582892.350000, 1606582892.350000, 1606582897.105000, 1606582897.105000, 1606582974.870000
1606582974.884000, 1606583043.757000, 1606583043.757000, 1606583049.162000, 1606583049.162000, 1606583065.843000
1606583065.858000, 1606583159.327000, 1606583159.327000, 1606583164.110000, 1606583164.110000, 1606583228.373000


==> result/multi/nfs/real/5/time_pipeline_16_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606582802.759000, 1606582892.353000, 1606582892.353000, 1606582897.697000, 1606582897.697000, 1606583026.405000
1606583026.419000, 1606583046.880000, 1606583046.880000, 1606583052.383000, 1606583052.383000, 1606583197.502000
1606583197.554000, 1606583220.724000, 1606583220.724000, 1606583226.374000, 1606583226.374000, 1606583364.503000


==> result/multi/nfs/real/5/time_pipeline_16_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606582802.762000, 1606582892.354000, 1606582892.354000, 1606582897.108000, 1606582897.108000, 1606583061.361000
1606583061.375000, 1606583159.117000, 1606583159.117000, 1606583163.821000, 1606583163.821000, 1606583220.827000
1606583220.910000, 1606583224.129000, 1606583224.129000, 1606583229.720000, 1606583229.720000, 1606583371.076000


==> result/multi/nfs/real/5/time_pipeline_16_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606582802.763000, 1606582892.356000, 1606582892.356000, 1606582898.050000, 1606582898.050000, 1606583034.729000
1606583034.744000, 1606583049.053000, 1606583049.053000, 1606583054.684000, 1606583054.684000, 1606583197.600000
1606583197.629000, 1606583220.055000, 1606583220.055000, 1606583225.798000, 1606583225.798000, 1606583368.643000


==> result/multi/nfs/real/5/time_pipeline_16_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606582802.742000, 1606582892.153000, 1606582892.153000, 1606582897.372000, 1606582897.372000, 1606582996.309000
1606582996.325000, 1606583046.164000, 1606583046.164000, 1606583051.638000, 1606583051.638000, 1606583197.500000
1606583197.551000, 1606583220.804000, 1606583220.804000, 1606583226.226000, 1606583226.226000, 1606583377.902000


==> result/multi/nfs/real/5/time_pipeline_16_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606582802.742000, 1606582892.155000, 1606582892.155000, 1606582897.612000, 1606582897.612000, 1606583024.280000
1606583024.294000, 1606583046.655000, 1606583046.655000, 1606583052.441000, 1606583052.441000, 1606583197.502000
1606583197.554000, 1606583220.687000, 1606583220.687000, 1606583226.315000, 1606583226.315000, 1606583363.182000


==> result/multi/nfs/real/5/time_pipeline_16_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606582802.743000, 1606582892.086000, 1606582892.086000, 1606582897.010000, 1606582897.010000, 1606583014.844000
1606583014.866000, 1606583046.360000, 1606583046.360000, 1606583051.970000, 1606583051.970000, 1606583197.500000
1606583197.554000, 1606583220.811000, 1606583220.811000, 1606583226.403000, 1606583226.403000, 1606583364.250000


==> result/multi/nfs/real/5/time_pipeline_16_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606582802.745000, 1606582892.140000, 1606582892.140000, 1606582897.303000, 1606582897.303000, 1606583051.466000
1606583051.481000, 1606583075.384000, 1606583075.384000, 1606583080.517000, 1606583080.517000, 1606583197.503000
1606583197.555000, 1606583220.743000, 1606583220.743000, 1606583226.238000, 1606583226.238000, 1606583362.985000


==> result/multi/nfs/real/5/time_pipeline_16_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606582802.747000, 1606582892.238000, 1606582892.238000, 1606582897.428000, 1606582897.428000, 1606582996.302000
1606582996.317000, 1606583046.164000, 1606583046.164000, 1606583051.712000, 1606583051.712000, 1606583197.500000
1606583197.554000, 1606583220.813000, 1606583220.813000, 1606583226.437000, 1606583226.437000, 1606583366.748000


==> result/multi/nfs/real/5/time_pipeline_16_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606582802.749000, 1606582892.238000, 1606582892.238000, 1606582897.428000, 1606582897.428000, 1606582996.309000
1606582996.325000, 1606583046.164000, 1606583046.164000, 1606583051.690000, 1606583051.690000, 1606583197.500000
1606583197.554000, 1606583220.811000, 1606583220.811000, 1606583226.243000, 1606583226.243000, 1606583336.724000


==> result/multi/nfs/real/5/time_pipeline_16_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606582802.750000, 1606582892.261000, 1606582892.261000, 1606582897.483000, 1606582897.483000, 1606583035.260000
1606583035.274000, 1606583049.105000, 1606583049.105000, 1606583055.143000, 1606583055.143000, 1606583197.501000
1606583197.534000, 1606583219.695000, 1606583219.695000, 1606583225.342000, 1606583225.342000, 1606583352.118000


==> result/multi/nfs/real/5/time_pipeline_16_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606582802.751000, 1606582892.280000, 1606582892.280000, 1606582897.496000, 1606582897.496000, 1606583023.749000
1606583023.768000, 1606583046.513000, 1606583046.513000, 1606583052.025000, 1606583052.025000, 1606583197.500000
1606583197.554000, 1606583220.811000, 1606583220.811000, 1606583226.369000, 1606583226.369000, 1606583363.156000


==> result/multi/nfs/real/5/time_pipeline_17_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606583399.668000, 1606583494.632000, 1606583494.632000, 1606583499.820000, 1606583499.820000, 1606583654.045000
1606583654.073000, 1606583679.199000, 1606583679.199000, 1606583684.863000, 1606583684.863000, 1606583829.469000
1606583829.483000, 1606583839.791000, 1606583839.791000, 1606583845.880000, 1606583845.880000, 1606583944.117000


==> result/multi/nfs/real/5/time_pipeline_17_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606583399.679000, 1606583494.946000, 1606583494.946000, 1606583500.180000, 1606583500.180000, 1606583654.030000
1606583654.057000, 1606583679.196000, 1606583679.196000, 1606583684.627000, 1606583684.627000, 1606583897.735000
1606583897.750000, 1606583939.259000, 1606583939.259000, 1606583945.043000, 1606583945.043000, 1606583998.602000


==> result/multi/nfs/real/5/time_pipeline_17_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606583399.684000, 1606583494.946000, 1606583494.946000, 1606583500.136000, 1606583500.136000, 1606583654.161000
1606583654.180000, 1606583679.223000, 1606583679.223000, 1606583684.713000, 1606583684.713000, 1606583943.117000
1606583943.134000, 1606583954.721000, 1606583954.721000, 1606583959.453000, 1606583959.453000, 1606584020.689000


==> result/multi/nfs/real/5/time_pipeline_17_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606583399.685000, 1606583494.946000, 1606583494.946000, 1606583499.764000, 1606583499.764000, 1606583654.040000
1606583654.073000, 1606583678.508000, 1606583678.508000, 1606583683.940000, 1606583683.940000, 1606583843.684000
1606583843.697000, 1606583860.150000, 1606583860.150000, 1606583865.219000, 1606583865.219000, 1606583936.845000


==> result/multi/nfs/real/5/time_pipeline_17_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606583399.686000, 1606583494.946000, 1606583494.946000, 1606583500.135000, 1606583500.135000, 1606583654.030000
1606583654.053000, 1606583679.196000, 1606583679.196000, 1606583684.619000, 1606583684.619000, 1606583884.082000
1606583884.100000, 1606583899.780000, 1606583899.780000, 1606583904.233000, 1606583904.233000, 1606583998.262000


==> result/multi/nfs/real/5/time_pipeline_17_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606583399.687000, 1606583494.946000, 1606583494.946000, 1606583499.700000, 1606583499.700000, 1606583623.135000
1606583623.147000, 1606583653.014000, 1606583653.014000, 1606583657.676000, 1606583657.676000, 1606583695.401000
1606583695.416000, 1606583830.307000, 1606583830.307000, 1606583835.082000, 1606583835.082000, 1606583885.886000


==> result/multi/nfs/real/5/time_pipeline_17_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606583399.688000, 1606583494.949000, 1606583494.949000, 1606583499.704000, 1606583499.704000, 1606583657.929000
1606583657.946000, 1606583680.266000, 1606583680.266000, 1606583685.587000, 1606583685.587000, 1606583829.197000
1606583829.214000, 1606583839.739000, 1606583839.739000, 1606583845.629000, 1606583845.629000, 1606583936.632000


==> result/multi/nfs/real/5/time_pipeline_17_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606583399.687000, 1606583494.949000, 1606583494.949000, 1606583499.703000, 1606583499.703000, 1606583663.314000
1606583663.328000, 1606583680.719000, 1606583680.719000, 1606583686.136000, 1606583686.136000, 1606583829.280000
1606583829.299000, 1606583839.752000, 1606583839.752000, 1606583845.692000, 1606583845.692000, 1606583943.108000


==> result/multi/nfs/real/5/time_pipeline_17_17.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606583399.689000, 1606583494.953000, 1606583494.953000, 1606583499.710000, 1606583499.710000, 1606583654.040000
1606583654.073000, 1606583678.419000, 1606583678.419000, 1606583683.915000, 1606583683.915000, 1606583943.881000
1606583943.894000, 1606583955.131000, 1606583955.131000, 1606583960.259000, 1606583960.259000, 1606584024.061000


==> result/multi/nfs/real/5/time_pipeline_17_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606583399.668000, 1606583494.823000, 1606583494.823000, 1606583500.267000, 1606583500.267000, 1606583654.030000
1606583654.057000, 1606583679.198000, 1606583679.198000, 1606583684.667000, 1606583684.667000, 1606583944.141000
1606583944.154000, 1606583955.216000, 1606583955.216000, 1606583960.357000, 1606583960.357000, 1606584024.983000


==> result/multi/nfs/real/5/time_pipeline_17_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606583399.668000, 1606583494.769000, 1606583494.769000, 1606583499.963000, 1606583499.963000, 1606583654.038000
1606583654.065000, 1606583679.197000, 1606583679.197000, 1606583684.589000, 1606583684.589000, 1606583885.923000
1606583885.937000, 1606583936.907000, 1606583936.907000, 1606583941.600000, 1606583941.600000, 1606584002.758000


==> result/multi/nfs/real/5/time_pipeline_17_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606583399.669000, 1606583494.799000, 1606583494.799000, 1606583499.996000, 1606583499.996000, 1606583654.043000
1606583654.071000, 1606583679.197000, 1606583679.197000, 1606583684.658000, 1606583684.658000, 1606583897.705000
1606583897.720000, 1606583939.216000, 1606583939.216000, 1606583944.114000, 1606583944.114000, 1606583998.316000


==> result/multi/nfs/real/5/time_pipeline_17_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606583399.671000, 1606583494.809000, 1606583494.809000, 1606583500.050000, 1606583500.050000, 1606583654.043000
1606583654.076000, 1606583678.343000, 1606583678.343000, 1606583683.923000, 1606583683.923000, 1606583857.794000
1606583857.808000, 1606583862.253000, 1606583862.253000, 1606583867.180000, 1606583867.180000, 1606583941.332000


==> result/multi/nfs/real/5/time_pipeline_17_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606583399.673000, 1606583494.825000, 1606583494.825000, 1606583499.877000, 1606583499.877000, 1606583654.041000
1606583654.075000, 1606583678.011000, 1606583678.011000, 1606583683.497000, 1606583683.497000, 1606583943.109000
1606583943.128000, 1606583954.629000, 1606583954.629000, 1606583960.281000, 1606583960.281000, 1606584028.515000


==> result/multi/nfs/real/5/time_pipeline_17_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606583399.675000, 1606583494.860000, 1606583494.860000, 1606583500.112000, 1606583500.112000, 1606583654.030000
1606583654.058000, 1606583679.192000, 1606583679.192000, 1606583684.544000, 1606583684.544000, 1606583943.108000
1606583943.128000, 1606583954.719000, 1606583954.719000, 1606583959.885000, 1606583959.885000, 1606584020.655000


==> result/multi/nfs/real/5/time_pipeline_17_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606583399.677000, 1606583494.889000, 1606583494.889000, 1606583500.083000, 1606583500.083000, 1606583654.032000
1606583654.059000, 1606583679.178000, 1606583679.178000, 1606583684.676000, 1606583684.676000, 1606583939.305000
1606583939.317000, 1606583952.026000, 1606583952.026000, 1606583957.106000, 1606583957.106000, 1606584000.324000


==> result/multi/nfs/real/5/time_pipeline_17_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606583399.679000, 1606583494.927000, 1606583494.927000, 1606583499.683000, 1606583499.683000, 1606583622.585000
1606583622.598000, 1606583652.962000, 1606583652.962000, 1606583657.635000, 1606583657.635000, 1606583696.277000
1606583696.293000, 1606583830.583000, 1606583830.583000, 1606583835.262000, 1606583835.262000, 1606583884.340000


==> result/multi/nfs/real/5/time_pipeline_18_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606584050.454000, 1606584151.067000, 1606584151.067000, 1606584156.576000, 1606584156.576000, 1606584323.314000
1606584323.371000, 1606584350.776000, 1606584350.776000, 1606584356.221000, 1606584356.221000, 1606584511.853000
1606584511.877000, 1606584534.165000, 1606584534.165000, 1606584541.245000, 1606584541.245000, 1606584677.268000


==> result/multi/nfs/real/5/time_pipeline_18_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606584050.469000, 1606584151.274000, 1606584151.274000, 1606584156.495000, 1606584156.495000, 1606584323.314000
1606584323.372000, 1606584350.791000, 1606584350.791000, 1606584356.443000, 1606584356.443000, 1606584511.859000
1606584511.884000, 1606584534.165000, 1606584534.165000, 1606584539.874000, 1606584539.874000, 1606584690.397000


==> result/multi/nfs/real/5/time_pipeline_18_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606584050.468000, 1606584151.274000, 1606584151.274000, 1606584157.056000, 1606584157.056000, 1606584323.314000
1606584323.371000, 1606584350.765000, 1606584350.765000, 1606584356.466000, 1606584356.466000, 1606584511.855000
1606584511.883000, 1606584534.157000, 1606584534.157000, 1606584540.389000, 1606584540.389000, 1606584669.680000


==> result/multi/nfs/real/5/time_pipeline_18_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606584050.466000, 1606584151.274000, 1606584151.274000, 1606584156.902000, 1606584156.902000, 1606584323.314000
1606584323.360000, 1606584349.645000, 1606584349.645000, 1606584355.082000, 1606584355.082000, 1606584462.807000
1606584462.820000, 1606584528.624000, 1606584528.624000, 1606584533.574000, 1606584533.574000, 1606584597.034000


==> result/multi/nfs/real/5/time_pipeline_18_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606584050.469000, 1606584151.274000, 1606584151.274000, 1606584157.091000, 1606584157.091000, 1606584323.406000
1606584323.442000, 1606584350.793000, 1606584350.793000, 1606584356.257000, 1606584356.257000, 1606584508.250000
1606584508.266000, 1606584534.157000, 1606584534.157000, 1606584540.893000, 1606584540.893000, 1606584670.903000


==> result/multi/nfs/real/5/time_pipeline_18_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606584050.471000, 1606584151.277000, 1606584151.277000, 1606584156.719000, 1606584156.719000, 1606584323.314000
1606584323.371000, 1606584350.780000, 1606584350.780000, 1606584356.406000, 1606584356.406000, 1606584522.591000
1606584522.605000, 1606584535.661000, 1606584535.661000, 1606584542.853000, 1606584542.853000, 1606584680.916000


==> result/multi/nfs/real/5/time_pipeline_18_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606584050.472000, 1606584151.275000, 1606584151.275000, 1606584156.747000, 1606584156.747000, 1606584323.314000
1606584323.371000, 1606584350.780000, 1606584350.780000, 1606584356.137000, 1606584356.137000, 1606584579.993000
1606584580.007000, 1606584679.679000, 1606584679.679000, 1606584684.807000, 1606584684.807000, 1606584727.436000


==> result/multi/nfs/real/5/time_pipeline_18_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606584050.472000, 1606584151.280000, 1606584151.280000, 1606584156.475000, 1606584156.475000, 1606584323.327000
1606584323.366000, 1606584349.731000, 1606584349.731000, 1606584355.523000, 1606584355.523000, 1606584544.394000
1606584544.408000, 1606584678.305000, 1606584678.305000, 1606584683.485000, 1606584683.485000, 1606584728.138000


==> result/multi/nfs/real/5/time_pipeline_18_17.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606584050.474000, 1606584151.275000, 1606584151.275000, 1606584156.602000, 1606584156.602000, 1606584323.314000
1606584323.360000, 1606584349.562000, 1606584349.562000, 1606584355.265000, 1606584355.265000, 1606584542.937000
1606584542.953000, 1606584675.796000, 1606584675.796000, 1606584680.798000, 1606584680.798000, 1606584721.289000


==> result/multi/nfs/real/5/time_pipeline_18_18.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606584050.473000, 1606584151.279000, 1606584151.279000, 1606584156.471000, 1606584156.471000, 1606584326.616000
1606584326.629000, 1606584351.074000, 1606584351.074000, 1606584356.577000, 1606584356.577000, 1606584511.857000
1606584511.882000, 1606584534.165000, 1606584534.165000, 1606584540.195000, 1606584540.195000, 1606584672.353000


==> result/multi/nfs/real/5/time_pipeline_18_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606584050.454000, 1606584151.032000, 1606584151.032000, 1606584156.816000, 1606584156.816000, 1606584323.315000
1606584323.371000, 1606584350.780000, 1606584350.780000, 1606584356.508000, 1606584356.508000, 1606584517.099000
1606584517.113000, 1606584534.508000, 1606584534.508000, 1606584541.812000, 1606584541.812000, 1606584680.175000


==> result/multi/nfs/real/5/time_pipeline_18_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606584050.454000, 1606584151.042000, 1606584151.042000, 1606584156.190000, 1606584156.190000, 1606584323.315000
1606584323.368000, 1606584349.742000, 1606584349.742000, 1606584355.266000, 1606584355.266000, 1606584539.208000
1606584539.220000, 1606584599.083000, 1606584599.083000, 1606584604.713000, 1606584604.713000, 1606584698.438000


==> result/multi/nfs/real/5/time_pipeline_18_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606584050.455000, 1606584151.022000, 1606584151.022000, 1606584156.186000, 1606584156.186000, 1606584323.314000
1606584323.366000, 1606584350.755000, 1606584350.755000, 1606584356.185000, 1606584356.185000, 1606584511.855000
1606584511.885000, 1606584534.165000, 1606584534.165000, 1606584541.254000, 1606584541.254000, 1606584677.671000


==> result/multi/nfs/real/5/time_pipeline_18_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606584050.457000, 1606584151.004000, 1606584151.004000, 1606584156.718000, 1606584156.718000, 1606584323.314000
1606584323.360000, 1606584349.725000, 1606584349.725000, 1606584355.206000, 1606584355.206000, 1606584472.106000
1606584472.121000, 1606584534.033000, 1606584534.033000, 1606584540.185000, 1606584540.185000, 1606584715.770000


==> result/multi/nfs/real/5/time_pipeline_18_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606584050.459000, 1606584151.124000, 1606584151.124000, 1606584156.919000, 1606584156.919000, 1606584323.314000
1606584323.368000, 1606584350.757000, 1606584350.757000, 1606584356.517000, 1606584356.517000, 1606584525.622000
1606584525.636000, 1606584536.236000, 1606584536.236000, 1606584541.665000, 1606584541.665000, 1606584688.147000


==> result/multi/nfs/real/5/time_pipeline_18_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606584050.461000, 1606584151.099000, 1606584151.099000, 1606584156.283000, 1606584156.283000, 1606584323.314000
1606584323.361000, 1606584349.624000, 1606584349.624000, 1606584355.214000, 1606584355.214000, 1606584593.986000
1606584594.006000, 1606584680.165000, 1606584680.165000, 1606584684.794000, 1606584684.794000, 1606584727.366000


==> result/multi/nfs/real/5/time_pipeline_18_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606584050.463000, 1606584151.267000, 1606584151.267000, 1606584156.460000, 1606584156.460000, 1606584323.314000
1606584323.360000, 1606584349.743000, 1606584349.743000, 1606584355.318000, 1606584355.318000, 1606584538.344000
1606584538.359000, 1606584543.044000, 1606584543.044000, 1606584548.780000, 1606584548.780000, 1606584689.158000


==> result/multi/nfs/real/5/time_pipeline_18_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606584050.465000, 1606584151.274000, 1606584151.274000, 1606584156.467000, 1606584156.467000, 1606584331.779000
1606584331.793000, 1606584351.396000, 1606584351.396000, 1606584357.176000, 1606584357.176000, 1606584524.558000
1606584524.573000, 1606584536.097000, 1606584536.097000, 1606584543.592000, 1606584543.592000, 1606584715.879000


==> result/multi/nfs/real/5/time_pipeline_19_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606584751.693000, 1606584858.009000, 1606584858.009000, 1606584863.767000, 1606584863.767000, 1606585045.119000
1606585045.139000, 1606585073.727000, 1606585073.727000, 1606585079.368000, 1606585079.368000, 1606585284.890000
1606585284.904000, 1606585304.859000, 1606585304.859000, 1606585310.816000, 1606585310.816000, 1606585470.554000


==> result/multi/nfs/real/5/time_pipeline_19_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606584751.705000, 1606584858.288000, 1606584858.288000, 1606584863.926000, 1606584863.926000, 1606585045.239000
1606585045.256000, 1606585073.881000, 1606585073.881000, 1606585079.550000, 1606585079.550000, 1606585268.325000
1606585268.347000, 1606585304.323000, 1606585304.323000, 1606585309.687000, 1606585309.687000, 1606585470.562000


==> result/multi/nfs/real/5/time_pipeline_19_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606584751.706000, 1606584858.288000, 1606584858.288000, 1606584864.128000, 1606584864.128000, 1606585045.304000
1606585045.335000, 1606585074.026000, 1606585074.026000, 1606585079.560000, 1606585079.560000, 1606585268.281000
1606585268.328000, 1606585304.310000, 1606585304.310000, 1606585309.472000, 1606585309.472000, 1606585470.802000


==> result/multi/nfs/real/5/time_pipeline_19_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606584751.707000, 1606584858.288000, 1606584858.288000, 1606584863.485000, 1606584863.485000, 1606585045.027000
1606585045.048000, 1606585071.547000, 1606585071.547000, 1606585077.011000, 1606585077.011000, 1606585098.382000
1606585098.396000, 1606585242.964000, 1606585242.964000, 1606585247.786000, 1606585247.786000, 1606585294.582000


==> result/multi/nfs/real/5/time_pipeline_19_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606584751.708000, 1606584858.286000, 1606584858.286000, 1606584863.487000, 1606584863.487000, 1606585045.383000
1606585045.415000, 1606585074.173000, 1606585074.173000, 1606585080.176000, 1606585080.176000, 1606585268.287000
1606585268.323000, 1606585304.380000, 1606585304.380000, 1606585310.151000, 1606585310.151000, 1606585470.878000


==> result/multi/nfs/real/5/time_pipeline_19_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606584751.711000, 1606584858.288000, 1606584858.288000, 1606584863.590000, 1606584863.590000, 1606585045.383000
1606585045.413000, 1606585074.174000, 1606585074.174000, 1606585079.825000, 1606585079.825000, 1606585268.284000
1606585268.325000, 1606585304.334000, 1606585304.334000, 1606585309.515000, 1606585309.515000, 1606585471.496000


==> result/multi/nfs/real/5/time_pipeline_19_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606584751.711000, 1606584858.290000, 1606584858.290000, 1606584863.455000, 1606584863.455000, 1606585045.382000
1606585045.414000, 1606585074.173000, 1606585074.173000, 1606585080.098000, 1606585080.098000, 1606585268.287000
1606585268.323000, 1606585304.380000, 1606585304.380000, 1606585309.629000, 1606585309.629000, 1606585470.554000


==> result/multi/nfs/real/5/time_pipeline_19_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606584751.710000, 1606584858.288000, 1606584858.288000, 1606584863.722000, 1606584863.722000, 1606585045.305000
1606585045.330000, 1606585074.038000, 1606585074.038000, 1606585079.995000, 1606585079.995000, 1606585268.284000
1606585268.316000, 1606585304.379000, 1606585304.379000, 1606585309.690000, 1606585309.690000, 1606585470.553000


==> result/multi/nfs/real/5/time_pipeline_19_17.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606584751.712000, 1606584858.288000, 1606584858.288000, 1606584863.724000, 1606584863.724000, 1606585045.031000
1606585045.052000, 1606585073.123000, 1606585073.123000, 1606585078.621000, 1606585078.621000, 1606585268.289000
1606585268.330000, 1606585303.494000, 1606585303.494000, 1606585308.640000, 1606585308.640000, 1606585464.037000


==> result/multi/nfs/real/5/time_pipeline_19_18.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606584751.712000, 1606584858.290000, 1606584858.290000, 1606584863.500000, 1606584863.500000, 1606585045.383000
1606585045.423000, 1606585074.079000, 1606585074.079000, 1606585079.725000, 1606585079.725000, 1606585268.282000
1606585268.328000, 1606585304.343000, 1606585304.343000, 1606585309.706000, 1606585309.706000, 1606585470.560000


==> result/multi/nfs/real/5/time_pipeline_19_19.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606584751.718000, 1606584858.293000, 1606584858.293000, 1606584863.508000, 1606584863.508000, 1606585045.028000
1606585045.052000, 1606585073.533000, 1606585073.533000, 1606585079.029000, 1606585079.029000, 1606585264.124000
1606585264.142000, 1606585303.919000, 1606585303.919000, 1606585309.218000, 1606585309.218000, 1606585464.037000


==> result/multi/nfs/real/5/time_pipeline_19_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606584751.693000, 1606584858.021000, 1606584858.021000, 1606584863.865000, 1606584863.865000, 1606585045.184000
1606585045.206000, 1606585073.894000, 1606585073.894000, 1606585079.604000, 1606585079.604000, 1606585268.282000
1606585268.325000, 1606585304.309000, 1606585304.309000, 1606585309.571000, 1606585309.571000, 1606585470.559000


==> result/multi/nfs/real/5/time_pipeline_19_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606584751.693000, 1606584858.089000, 1606584858.089000, 1606584863.283000, 1606584863.283000, 1606585045.382000
1606585045.418000, 1606585074.174000, 1606585074.174000, 1606585080.309000, 1606585080.309000, 1606585268.289000
1606585268.320000, 1606585304.380000, 1606585304.380000, 1606585309.632000, 1606585309.632000, 1606585470.554000


==> result/multi/nfs/real/5/time_pipeline_19_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606584751.694000, 1606584858.032000, 1606584858.032000, 1606584863.221000, 1606584863.221000, 1606585045.026000
1606585045.046000, 1606585071.273000, 1606585071.273000, 1606585076.774000, 1606585076.774000, 1606585098.300000
1606585098.314000, 1606585242.942000, 1606585242.942000, 1606585247.481000, 1606585247.481000, 1606585284.196000


==> result/multi/nfs/real/5/time_pipeline_19_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606584751.696000, 1606584858.023000, 1606584858.023000, 1606584863.368000, 1606584863.368000, 1606585052.016000
1606585052.030000, 1606585074.888000, 1606585074.888000, 1606585080.669000, 1606585080.669000, 1606585268.352000
1606585268.390000, 1606585304.376000, 1606585304.376000, 1606585309.737000, 1606585309.737000, 1606585470.553000


==> result/multi/nfs/real/5/time_pipeline_19_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606584751.697000, 1606584858.189000, 1606584858.189000, 1606584863.607000, 1606584863.607000, 1606585045.383000
1606585045.423000, 1606585074.074000, 1606585074.074000, 1606585079.735000, 1606585079.735000, 1606585268.284000
1606585268.327000, 1606585304.335000, 1606585304.335000, 1606585309.369000, 1606585309.369000, 1606585464.037000


==> result/multi/nfs/real/5/time_pipeline_19_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606584751.699000, 1606584858.188000, 1606584858.188000, 1606584863.388000, 1606584863.388000, 1606585053.776000
1606585053.792000, 1606585075.040000, 1606585075.040000, 1606585081.466000, 1606585081.466000, 1606585268.349000
1606585268.497000, 1606585304.395000, 1606585304.395000, 1606585309.747000, 1606585309.747000, 1606585470.562000


==> result/multi/nfs/real/5/time_pipeline_19_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606584751.700000, 1606584858.191000, 1606584858.191000, 1606584863.554000, 1606584863.554000, 1606585045.382000
1606585045.414000, 1606585074.168000, 1606585074.168000, 1606585079.145000, 1606585079.145000, 1606585268.545000
1606585268.571000, 1606585304.396000, 1606585304.396000, 1606585309.789000, 1606585309.789000, 1606585470.562000


==> result/multi/nfs/real/5/time_pipeline_19_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606584751.703000, 1606584858.277000, 1606584858.277000, 1606584863.720000, 1606584863.720000, 1606585045.383000
1606585045.414000, 1606585074.174000, 1606585074.174000, 1606585080.077000, 1606585080.077000, 1606585268.285000
1606585268.326000, 1606585304.345000, 1606585304.345000, 1606585309.558000, 1606585309.558000, 1606585471.096000


==> result/multi/nfs/real/5/time_pipeline_1_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606578105.580000, 1606578111.414000, 1606578111.414000, 1606578115.764000, 1606578115.764000, 1606578126.107000
1606578126.120000, 1606578127.890000, 1606578127.890000, 1606578132.232000, 1606578132.232000, 1606578141.844000
1606578141.853000, 1606578143.642000, 1606578143.642000, 1606578147.983000, 1606578147.983000, 1606578158.058000


==> result/multi/nfs/real/5/time_pipeline_20_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606585495.213000, 1606585606.992000, 1606585606.992000, 1606585612.292000, 1606585612.292000, 1606585786.359000
1606585786.415000, 1606585816.760000, 1606585816.760000, 1606585822.170000, 1606585822.170000, 1606586074.161000
1606586074.207000, 1606586151.381000, 1606586151.381000, 1606586155.791000, 1606586155.791000, 1606586230.984000


==> result/multi/nfs/real/5/time_pipeline_20_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606585495.227000, 1606585607.271000, 1606585607.271000, 1606585613.113000, 1606585613.113000, 1606585786.362000
1606585786.416000, 1606585816.762000, 1606585816.762000, 1606585822.307000, 1606585822.307000, 1606586014.476000
1606586014.534000, 1606586041.625000, 1606586041.625000, 1606586047.816000, 1606586047.816000, 1606586230.980000


==> result/multi/nfs/real/5/time_pipeline_20_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606585495.227000, 1606585607.271000, 1606585607.271000, 1606585612.733000, 1606585612.733000, 1606585786.360000
1606585786.410000, 1606585816.438000, 1606585816.438000, 1606585821.870000, 1606585821.870000, 1606585964.694000
1606585964.727000, 1606586036.957000, 1606586036.957000, 1606586042.544000, 1606586042.544000, 1606586093.745000


==> result/multi/nfs/real/5/time_pipeline_20_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606585495.228000, 1606585607.271000, 1606585607.271000, 1606585612.653000, 1606585612.653000, 1606585786.359000
1606585786.415000, 1606585816.761000, 1606585816.761000, 1606585822.172000, 1606585822.172000, 1606585990.418000
1606585990.454000, 1606586041.528000, 1606586041.528000, 1606586047.756000, 1606586047.756000, 1606586231.114000


==> result/multi/nfs/real/5/time_pipeline_20_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606585495.228000, 1606585607.271000, 1606585607.271000, 1606585612.809000, 1606585612.809000, 1606585786.360000
1606585786.410000, 1606585816.413000, 1606585816.413000, 1606585821.873000, 1606585821.873000, 1606585965.066000
1606585965.101000, 1606586037.307000, 1606586037.307000, 1606586042.975000, 1606586042.975000, 1606586230.978000


==> result/multi/nfs/real/5/time_pipeline_20_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606585495.232000, 1606585607.271000, 1606585607.271000, 1606585612.463000, 1606585612.463000, 1606585786.619000
1606585786.659000, 1606585816.769000, 1606585816.769000, 1606585822.260000, 1606585822.260000, 1606586005.350000
1606586005.389000, 1606586041.544000, 1606586041.544000, 1606586047.890000, 1606586047.890000, 1606586192.709000


==> result/multi/nfs/real/5/time_pipeline_20_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606585495.230000, 1606585607.271000, 1606585607.271000, 1606585612.463000, 1606585612.463000, 1606585786.619000
1606585786.649000, 1606585816.692000, 1606585816.692000, 1606585822.150000, 1606585822.150000, 1606586093.543000
1606586093.580000, 1606586200.768000, 1606586200.768000, 1606586205.392000, 1606586205.392000, 1606586231.114000


==> result/multi/nfs/real/5/time_pipeline_20_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606585495.234000, 1606585607.271000, 1606585607.271000, 1606585613.010000, 1606585613.010000, 1606585786.361000
1606585786.410000, 1606585816.405000, 1606585816.405000, 1606585821.899000, 1606585821.899000, 1606585962.343000
1606585962.379000, 1606586036.246000, 1606586036.246000, 1606586041.685000, 1606586041.685000, 1606586074.162000


==> result/multi/nfs/real/5/time_pipeline_20_17.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606585495.237000, 1606585607.271000, 1606585607.271000, 1606585612.465000, 1606585612.465000, 1606585786.619000
1606585786.658000, 1606585816.773000, 1606585816.773000, 1606585822.936000, 1606585822.936000, 1606586014.590000
1606586014.631000, 1606586041.628000, 1606586041.628000, 1606586048.790000, 1606586048.790000, 1606586230.980000


==> result/multi/nfs/real/5/time_pipeline_20_18.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606585495.238000, 1606585607.274000, 1606585607.274000, 1606585612.624000, 1606585612.624000, 1606585786.360000
1606585786.411000, 1606585816.556000, 1606585816.556000, 1606585822.201000, 1606585822.201000, 1606586014.337000
1606586014.371000, 1606586041.601000, 1606586041.601000, 1606586047.797000, 1606586047.797000, 1606586199.173000


==> result/multi/nfs/real/5/time_pipeline_20_19.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606585495.239000, 1606585607.277000, 1606585607.277000, 1606585612.510000, 1606585612.510000, 1606585786.359000
1606585786.415000, 1606585816.764000, 1606585816.764000, 1606585822.370000, 1606585822.370000, 1606586014.134000
1606586014.179000, 1606586041.597000, 1606586041.597000, 1606586047.892000, 1606586047.892000, 1606586199.170000


==> result/multi/nfs/real/5/time_pipeline_20_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606585495.213000, 1606585607.005000, 1606585607.005000, 1606585612.207000, 1606585612.207000, 1606585786.359000
1606585786.410000, 1606585816.497000, 1606585816.497000, 1606585821.991000, 1606585821.991000, 1606585968.807000
1606585968.840000, 1606586038.295000, 1606586038.295000, 1606586044.168000, 1606586044.168000, 1606586230.978000


==> result/multi/nfs/real/5/time_pipeline_20_20.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606585495.240000, 1606585607.275000, 1606585607.275000, 1606585612.467000, 1606585612.467000, 1606585786.359000
1606585786.416000, 1606585816.764000, 1606585816.764000, 1606585823.326000, 1606585823.326000, 1606586014.804000
1606586014.862000, 1606586041.635000, 1606586041.635000, 1606586047.628000, 1606586047.628000, 1606586214.175000


==> result/multi/nfs/real/5/time_pipeline_20_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606585495.213000, 1606585607.001000, 1606585607.001000, 1606585612.448000, 1606585612.448000, 1606585786.360000
1606585786.410000, 1606585816.498000, 1606585816.498000, 1606585822.354000, 1606585822.354000, 1606586012.589000
1606586012.627000, 1606586041.595000, 1606586041.595000, 1606586047.879000, 1606586047.879000, 1606586231.023000


==> result/multi/nfs/real/5/time_pipeline_20_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606585495.215000, 1606585607.022000, 1606585607.022000, 1606585612.697000, 1606585612.697000, 1606585786.359000
1606585786.415000, 1606585816.766000, 1606585816.766000, 1606585822.302000, 1606585822.302000, 1606586018.892000
1606586018.930000, 1606586042.109000, 1606586042.109000, 1606586049.060000, 1606586049.060000, 1606586230.990000


==> result/multi/nfs/real/5/time_pipeline_20_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606585495.217000, 1606585607.068000, 1606585607.068000, 1606585612.352000, 1606585612.352000, 1606585786.359000
1606585786.410000, 1606585816.502000, 1606585816.502000, 1606585821.939000, 1606585821.939000, 1606585968.332000
1606585968.370000, 1606586037.931000, 1606586037.931000, 1606586043.749000, 1606586043.749000, 1606586230.978000


==> result/multi/nfs/real/5/time_pipeline_20_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606585495.219000, 1606585607.088000, 1606585607.088000, 1606585612.583000, 1606585612.583000, 1606585786.359000
1606585786.410000, 1606585816.502000, 1606585816.502000, 1606585821.999000, 1606585821.999000, 1606586009.240000
1606586009.276000, 1606586041.549000, 1606586041.549000, 1606586047.710000, 1606586047.710000, 1606586233.874000


==> result/multi/nfs/real/5/time_pipeline_20_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606585495.222000, 1606585607.190000, 1606585607.190000, 1606585612.667000, 1606585612.667000, 1606585786.360000
1606585786.416000, 1606585816.762000, 1606585816.762000, 1606585822.609000, 1606585822.609000, 1606586018.873000
1606586018.913000, 1606586042.106000, 1606586042.106000, 1606586048.565000, 1606586048.565000, 1606586199.172000


==> result/multi/nfs/real/5/time_pipeline_20_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606585495.222000, 1606585607.269000, 1606585607.269000, 1606585612.531000, 1606585612.531000, 1606585786.359000
1606585786.415000, 1606585816.763000, 1606585816.763000, 1606585822.588000, 1606585822.588000, 1606586016.515000
1606586016.557000, 1606586041.834000, 1606586041.834000, 1606586048.971000, 1606586048.971000, 1606586230.983000


==> result/multi/nfs/real/5/time_pipeline_20_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606585495.225000, 1606585607.271000, 1606585607.271000, 1606585613.171000, 1606585613.171000, 1606585786.619000
1606585786.651000, 1606585816.697000, 1606585816.697000, 1606585822.178000, 1606585822.178000, 1606585996.069000
1606585996.111000, 1606586041.528000, 1606586041.528000, 1606586048.741000, 1606586048.741000, 1606586230.979000


==> result/multi/nfs/real/5/time_pipeline_21_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606586258.643000, 1606586376.100000, 1606586376.100000, 1606586381.837000, 1606586381.837000, 1606586581.721000
1606586581.760000, 1606586611.866000, 1606586611.866000, 1606586617.356000, 1606586617.356000, 1606586782.854000
1606586782.928000, 1606586850.127000, 1606586850.127000, 1606586855.758000, 1606586855.758000, 1606586881.863000


==> result/multi/nfs/real/5/time_pipeline_21_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606586258.657000, 1606586376.412000, 1606586376.412000, 1606586381.906000, 1606586381.906000, 1606586581.913000
1606586581.945000, 1606586611.954000, 1606586611.954000, 1606586617.734000, 1606586617.734000, 1606586828.706000
1606586828.798000, 1606586855.200000, 1606586855.200000, 1606586861.384000, 1606586861.384000, 1606587063.585000


==> result/multi/nfs/real/5/time_pipeline_21_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606586258.658000, 1606586376.415000, 1606586376.415000, 1606586382.241000, 1606586382.241000, 1606586581.934000
1606586581.976000, 1606586611.960000, 1606586611.960000, 1606586617.532000, 1606586617.532000, 1606586892.072000
1606586892.133000, 1606587028.833000, 1606587028.833000, 1606587034.422000, 1606587034.422000, 1606587077.185000


==> result/multi/nfs/real/5/time_pipeline_21_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606586258.658000, 1606586376.415000, 1606586376.415000, 1606586381.846000, 1606586381.846000, 1606586581.721000
1606586581.766000, 1606586611.648000, 1606586611.648000, 1606586618.472000, 1606586618.472000, 1606586828.705000
1606586828.780000, 1606586855.202000, 1606586855.202000, 1606586861.311000, 1606586861.311000, 1606587065.825000


==> result/multi/nfs/real/5/time_pipeline_21_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606586258.660000, 1606586376.415000, 1606586376.415000, 1606586381.972000, 1606586381.972000, 1606586581.935000
1606586581.976000, 1606586611.954000, 1606586611.954000, 1606586618.680000, 1606586618.680000, 1606586829.102000
1606586829.207000, 1606586855.234000, 1606586855.234000, 1606586861.366000, 1606586861.366000, 1606587045.359000


==> result/multi/nfs/real/5/time_pipeline_21_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606586258.659000, 1606586376.415000, 1606586376.415000, 1606586381.851000, 1606586381.851000, 1606586581.913000
1606586581.940000, 1606586611.944000, 1606586611.944000, 1606586617.841000, 1606586617.841000, 1606586827.952000
1606586828.018000, 1606586855.114000, 1606586855.114000, 1606586861.376000, 1606586861.376000, 1606587059.118000


==> result/multi/nfs/real/5/time_pipeline_21_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606586258.665000, 1606586376.415000, 1606586376.415000, 1606586382.427000, 1606586382.427000, 1606586581.935000
1606586581.976000, 1606586611.954000, 1606586611.954000, 1606586617.575000, 1606586617.575000, 1606586867.465000
1606586867.527000, 1606587026.306000, 1606587026.306000, 1606587031.326000, 1606587031.326000, 1606587065.441000


==> result/multi/nfs/real/5/time_pipeline_21_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606586258.666000, 1606586376.415000, 1606586376.415000, 1606586382.222000, 1606586382.222000, 1606586581.934000
1606586581.974000, 1606586611.961000, 1606586611.961000, 1606586617.749000, 1606586617.749000, 1606586828.348000
1606586828.411000, 1606586855.150000, 1606586855.150000, 1606586861.270000, 1606586861.270000, 1606587048.648000


==> result/multi/nfs/real/5/time_pipeline_21_17.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606586258.667000, 1606586376.415000, 1606586376.415000, 1606586382.351000, 1606586382.351000, 1606586581.934000
1606586581.976000, 1606586611.954000, 1606586611.954000, 1606586617.443000, 1606586617.443000, 1606586798.823000
1606586798.891000, 1606586851.880000, 1606586851.880000, 1606586857.862000, 1606586857.862000, 1606587027.450000


==> result/multi/nfs/real/5/time_pipeline_21_18.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606586258.669000, 1606586376.415000, 1606586376.415000, 1606586382.451000, 1606586382.451000, 1606586581.723000
1606586581.766000, 1606586611.660000, 1606586611.660000, 1606586617.111000, 1606586617.111000, 1606586799.242000
1606586799.306000, 1606586851.979000, 1606586851.979000, 1606586857.954000, 1606586857.954000, 1606587070.443000


==> result/multi/nfs/real/5/time_pipeline_21_19.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606586258.671000, 1606586376.417000, 1606586376.417000, 1606586381.878000, 1606586381.878000, 1606586581.934000
1606586581.975000, 1606586611.954000, 1606586611.954000, 1606586617.434000, 1606586617.434000, 1606586803.357000
1606586803.428000, 1606586852.685000, 1606586852.685000, 1606586858.791000, 1606586858.791000, 1606587046.285000


==> result/multi/nfs/real/5/time_pipeline_21_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606586258.643000, 1606586376.108000, 1606586376.108000, 1606586381.809000, 1606586381.809000, 1606586581.721000
1606586581.763000, 1606586611.608000, 1606586611.608000, 1606586618.044000, 1606586618.044000, 1606586825.460000
1606586825.521000, 1606586855.080000, 1606586855.080000, 1606586861.209000, 1606586861.209000, 1606587045.397000


==> result/multi/nfs/real/5/time_pipeline_21_20.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606586258.672000, 1606586376.419000, 1606586376.419000, 1606586381.912000, 1606586381.912000, 1606586581.935000
1606586581.976000, 1606586611.954000, 1606586611.954000, 1606586617.502000, 1606586617.502000, 1606586820.343000
1606586820.405000, 1606586855.033000, 1606586855.033000, 1606586861.045000, 1606586861.045000, 1606587045.395000


==> result/multi/nfs/real/5/time_pipeline_21_21.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606586258.675000, 1606586376.420000, 1606586376.420000, 1606586381.734000, 1606586381.734000, 1606586581.721000
1606586581.754000, 1606586611.865000, 1606586611.865000, 1606586617.311000, 1606586617.311000, 1606586796.482000
1606586796.551000, 1606586851.690000, 1606586851.690000, 1606586857.608000, 1606586857.608000, 1606587027.420000


==> result/multi/nfs/real/5/time_pipeline_21_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606586258.643000, 1606586376.120000, 1606586376.120000, 1606586381.900000, 1606586381.900000, 1606586581.722000
1606586581.761000, 1606586611.863000, 1606586611.863000, 1606586617.629000, 1606586617.629000, 1606586881.669000
1606586881.730000, 1606587028.113000, 1606587028.113000, 1606587033.031000, 1606587033.031000, 1606587067.245000


==> result/multi/nfs/real/5/time_pipeline_21_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606586258.643000, 1606586376.092000, 1606586376.092000, 1606586381.846000, 1606586381.846000, 1606586581.721000
1606586581.762000, 1606586611.856000, 1606586611.856000, 1606586617.938000, 1606586617.938000, 1606586825.325000
1606586825.389000, 1606586855.073000, 1606586855.073000, 1606586861.249000, 1606586861.249000, 1606587048.650000


==> result/multi/nfs/real/5/time_pipeline_21_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606586258.646000, 1606586376.201000, 1606586376.201000, 1606586382.065000, 1606586382.065000, 1606586581.934000
1606586581.975000, 1606586611.961000, 1606586611.961000, 1606586617.449000, 1606586617.449000, 1606586801.977000
1606586802.043000, 1606586852.372000, 1606586852.372000, 1606586858.566000, 1606586858.566000, 1606587045.120000


==> result/multi/nfs/real/5/time_pipeline_21_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606586258.647000, 1606586376.201000, 1606586376.201000, 1606586381.640000, 1606586381.640000, 1606586581.721000
1606586581.765000, 1606586611.438000, 1606586611.438000, 1606586616.732000, 1606586616.732000, 1606586711.481000
1606586711.540000, 1606586843.449000, 1606586843.449000, 1606586848.496000, 1606586848.496000, 1606586880.495000


==> result/multi/nfs/real/5/time_pipeline_21_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606586258.649000, 1606586376.297000, 1606586376.297000, 1606586382.420000, 1606586382.420000, 1606586581.723000
1606586581.757000, 1606586611.848000, 1606586611.848000, 1606586617.342000, 1606586617.342000, 1606586802.089000
1606586802.187000, 1606586852.378000, 1606586852.378000, 1606586858.383000, 1606586858.383000, 1606587046.288000


==> result/multi/nfs/real/5/time_pipeline_21_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606586258.651000, 1606586376.410000, 1606586376.410000, 1606586381.850000, 1606586381.850000, 1606586584.811000
1606586584.826000, 1606586612.167000, 1606586612.167000, 1606586619.496000, 1606586619.496000, 1606586829.828000
1606586829.898000, 1606586855.300000, 1606586855.300000, 1606586861.650000, 1606586861.650000, 1606587070.657000


==> result/multi/nfs/real/5/time_pipeline_21_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606586258.653000, 1606586376.412000, 1606586376.412000, 1606586382.404000, 1606586382.404000, 1606586581.722000
1606586581.764000, 1606586611.864000, 1606586611.864000, 1606586617.516000, 1606586617.516000, 1606586835.926000
1606586835.995000, 1606586855.769000, 1606586855.769000, 1606586861.578000, 1606586861.578000, 1606587045.350000


==> result/multi/nfs/real/5/time_pipeline_22_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606587103.076000, 1606587226.076000, 1606587226.076000, 1606587231.653000, 1606587231.653000, 1606587440.986000
1606587441.004000, 1606587461.125000, 1606587461.125000, 1606587466.791000, 1606587466.791000, 1606587648.368000
1606587648.430000, 1606587681.714000, 1606587681.714000, 1606587687.416000, 1606587687.416000, 1606587761.466000


==> result/multi/nfs/real/5/time_pipeline_22_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606587103.086000, 1606587226.369000, 1606587226.369000, 1606587231.449000, 1606587231.449000, 1606587440.966000
1606587440.987000, 1606587460.954000, 1606587460.954000, 1606587466.388000, 1606587466.388000, 1606587663.538000
1606587663.591000, 1606587689.233000, 1606587689.233000, 1606587694.766000, 1606587694.766000, 1606587765.990000


==> result/multi/nfs/real/5/time_pipeline_22_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606587103.089000, 1606587226.380000, 1606587226.380000, 1606587232.107000, 1606587232.107000, 1606587417.685000
1606587417.709000, 1606587439.922000, 1606587439.922000, 1606587446.767000, 1606587446.767000, 1606587677.695000
1606587677.857000, 1606587706.752000, 1606587706.752000, 1606587712.658000, 1606587712.658000, 1606587943.861000


==> result/multi/nfs/real/5/time_pipeline_22_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606587103.091000, 1606587226.380000, 1606587226.380000, 1606587232.117000, 1606587232.117000, 1606587421.550000
1606587421.565000, 1606587440.145000, 1606587440.145000, 1606587446.148000, 1606587446.148000, 1606587680.455000
1606587680.586000, 1606587708.281000, 1606587708.281000, 1606587714.424000, 1606587714.424000, 1606587943.852000


==> result/multi/nfs/real/5/time_pipeline_22_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606587103.094000, 1606587226.380000, 1606587226.380000, 1606587232.198000, 1606587232.198000, 1606587421.635000
1606587421.655000, 1606587440.160000, 1606587440.160000, 1606587446.835000, 1606587446.835000, 1606587677.702000
1606587677.894000, 1606587706.946000, 1606587706.946000, 1606587712.645000, 1606587712.645000, 1606587944.075000


==> result/multi/nfs/real/5/time_pipeline_22_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606587103.094000, 1606587226.380000, 1606587226.380000, 1606587231.775000, 1606587231.775000, 1606587444.406000
1606587444.420000, 1606587550.126000, 1606587550.126000, 1606587555.037000, 1606587555.037000, 1606587680.384000
1606587680.564000, 1606587708.251000, 1606587708.251000, 1606587714.434000, 1606587714.434000, 1606587943.851000


==> result/multi/nfs/real/5/time_pipeline_22_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606587103.097000, 1606587226.380000, 1606587226.380000, 1606587232.152000, 1606587232.152000, 1606587419.067000
1606587419.086000, 1606587439.932000, 1606587439.932000, 1606587446.417000, 1606587446.417000, 1606587677.683000
1606587677.862000, 1606587707.086000, 1606587707.086000, 1606587712.768000, 1606587712.768000, 1606587943.863000


==> result/multi/nfs/real/5/time_pipeline_22_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606587103.094000, 1606587226.380000, 1606587226.380000, 1606587231.815000, 1606587231.815000, 1606587417.079000
1606587417.094000, 1606587439.926000, 1606587439.926000, 1606587446.399000, 1606587446.399000, 1606587677.681000
1606587677.875000, 1606587707.084000, 1606587707.084000, 1606587713.131000, 1606587713.131000, 1606587943.882000


==> result/multi/nfs/real/5/time_pipeline_22_17.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606587103.096000, 1606587226.379000, 1606587226.379000, 1606587231.869000, 1606587231.869000, 1606587417.286000
1606587417.300000, 1606587439.926000, 1606587439.926000, 1606587446.481000, 1606587446.481000, 1606587677.688000
1606587677.866000, 1606587707.092000, 1606587707.092000, 1606587713.067000, 1606587713.067000, 1606587943.869000


==> result/multi/nfs/real/5/time_pipeline_22_18.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606587103.101000, 1606587226.379000, 1606587226.379000, 1606587232.030000, 1606587232.030000, 1606587418.037000
1606587418.052000, 1606587439.919000, 1606587439.919000, 1606587446.384000, 1606587446.384000, 1606587677.680000
1606587677.846000, 1606587707.066000, 1606587707.066000, 1606587712.779000, 1606587712.779000, 1606587943.758000


==> result/multi/nfs/real/5/time_pipeline_22_19.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606587103.102000, 1606587226.382000, 1606587226.382000, 1606587231.779000, 1606587231.779000, 1606587448.985000
1606587448.997000, 1606587592.549000, 1606587592.549000, 1606587597.492000, 1606587597.492000, 1606587680.691000
1606587681.251000, 1606587708.350000, 1606587708.350000, 1606587714.501000, 1606587714.501000, 1606587944.735000


==> result/multi/nfs/real/5/time_pipeline_22_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606587103.076000, 1606587226.098000, 1606587226.098000, 1606587231.676000, 1606587231.676000, 1606587441.003000
1606587441.021000, 1606587461.004000, 1606587461.004000, 1606587466.332000, 1606587466.332000, 1606587680.460000
1606587680.578000, 1606587708.275000, 1606587708.275000, 1606587714.350000, 1606587714.350000, 1606587943.871000


==> result/multi/nfs/real/5/time_pipeline_22_20.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606587103.106000, 1606587226.382000, 1606587226.382000, 1606587231.769000, 1606587231.769000, 1606587440.968000
1606587440.994000, 1606587461.249000, 1606587461.249000, 1606587466.359000, 1606587466.359000, 1606587683.463000
1606587683.537000, 1606587709.053000, 1606587709.053000, 1606587714.612000, 1606587714.612000, 1606587942.699000


==> result/multi/nfs/real/5/time_pipeline_22_21.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606587103.107000, 1606587226.384000, 1606587226.384000, 1606587231.802000, 1606587231.802000, 1606587445.521000
1606587445.540000, 1606587577.444000, 1606587577.444000, 1606587581.882000, 1606587581.882000, 1606587668.681000
1606587668.790000, 1606587691.738000, 1606587691.738000, 1606587697.310000, 1606587697.310000, 1606587765.609000


==> result/multi/nfs/real/5/time_pipeline_22_22.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606587103.107000, 1606587226.380000, 1606587226.380000, 1606587232.117000, 1606587232.117000, 1606587421.564000
1606587421.578000, 1606587440.146000, 1606587440.146000, 1606587446.828000, 1606587446.828000, 1606587680.314000
1606587680.368000, 1606587708.146000, 1606587708.146000, 1606587713.867000, 1606587713.867000, 1606587943.866000


==> result/multi/nfs/real/5/time_pipeline_22_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606587103.076000, 1606587226.128000, 1606587226.128000, 1606587231.454000, 1606587231.454000, 1606587440.984000
1606587441.000000, 1606587460.996000, 1606587460.996000, 1606587466.442000, 1606587466.442000, 1606587657.724000
1606587657.784000, 1606587685.774000, 1606587685.774000, 1606587691.871000, 1606587691.871000, 1606587765.634000


==> result/multi/nfs/real/5/time_pipeline_22_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606587103.078000, 1606587226.177000, 1606587226.177000, 1606587231.739000, 1606587231.739000, 1606587440.969000
1606587440.994000, 1606587461.101000, 1606587461.101000, 1606587466.547000, 1606587466.547000, 1606587658.478000
1606587658.541000, 1606587687.714000, 1606587687.714000, 1606587693.606000, 1606587693.606000, 1606587765.688000


==> result/multi/nfs/real/5/time_pipeline_22_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606587103.079000, 1606587226.076000, 1606587226.076000, 1606587231.381000, 1606587231.381000, 1606587440.966000
1606587440.987000, 1606587460.742000, 1606587460.742000, 1606587466.231000, 1606587466.231000, 1606587643.052000
1606587643.107000, 1606587679.054000, 1606587679.054000, 1606587685.544000, 1606587685.544000, 1606587789.572000


==> result/multi/nfs/real/5/time_pipeline_22_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606587103.081000, 1606587226.235000, 1606587226.235000, 1606587231.913000, 1606587231.913000, 1606587416.966000
1606587416.982000, 1606587439.899000, 1606587439.899000, 1606587446.368000, 1606587446.368000, 1606587677.677000
1606587677.830000, 1606587707.047000, 1606587707.047000, 1606587712.753000, 1606587712.753000, 1606587943.868000


==> result/multi/nfs/real/5/time_pipeline_22_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606587103.082000, 1606587226.267000, 1606587226.267000, 1606587231.867000, 1606587231.867000, 1606587417.685000
1606587417.709000, 1606587439.928000, 1606587439.928000, 1606587446.585000, 1606587446.585000, 1606587677.694000
1606587677.869000, 1606587707.073000, 1606587707.073000, 1606587712.942000, 1606587712.942000, 1606587943.853000


==> result/multi/nfs/real/5/time_pipeline_22_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606587103.083000, 1606587226.267000, 1606587226.267000, 1606587231.319000, 1606587231.319000, 1606587440.964000
1606587440.982000, 1606587460.847000, 1606587460.847000, 1606587466.340000, 1606587466.340000, 1606587680.460000
1606587680.681000, 1606587708.292000, 1606587708.292000, 1606587714.398000, 1606587714.398000, 1606587943.858000


==> result/multi/nfs/real/5/time_pipeline_22_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606587103.084000, 1606587226.276000, 1606587226.276000, 1606587231.818000, 1606587231.818000, 1606587416.869000
1606587416.884000, 1606587439.899000, 1606587439.899000, 1606587446.449000, 1606587446.449000, 1606587677.685000
1606587677.864000, 1606587707.086000, 1606587707.086000, 1606587712.693000, 1606587712.693000, 1606587943.860000


==> result/multi/nfs/real/5/time_pipeline_23_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606587971.173000, 1606588099.791000, 1606588099.791000, 1606588105.260000, 1606588105.260000, 1606588371.659000
1606588371.679000, 1606588382.361000, 1606588382.361000, 1606588388.926000, 1606588388.926000, 1606588634.048000
1606588634.132000, 1606588736.099000, 1606588736.099000, 1606588740.878000, 1606588740.878000, 1606588915.845000


==> result/multi/nfs/real/5/time_pipeline_23_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606587971.184000, 1606588100.103000, 1606588100.103000, 1606588105.395000, 1606588105.395000, 1606588358.145000
1606588358.171000, 1606588370.516000, 1606588370.516000, 1606588376.750000, 1606588376.750000, 1606588631.565000
1606588631.834000, 1606588723.479000, 1606588723.479000, 1606588728.401000, 1606588728.401000, 1606588910.256000


==> result/multi/nfs/real/5/time_pipeline_23_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606587971.186000, 1606588100.112000, 1606588100.112000, 1606588105.676000, 1606588105.676000, 1606588381.877000
1606588381.888000, 1606588490.025000, 1606588490.025000, 1606588495.054000, 1606588495.054000, 1606588625.460000
1606588625.538000, 1606588631.773000, 1606588631.773000, 1606588640.177000, 1606588640.177000, 1606588924.838000


==> result/multi/nfs/real/5/time_pipeline_23_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606587971.187000, 1606588100.112000, 1606588100.112000, 1606588106.122000, 1606588106.122000, 1606588386.661000
1606588386.680000, 1606588494.072000, 1606588494.072000, 1606588499.377000, 1606588499.377000, 1606588616.926000
1606588617.042000, 1606588629.202000, 1606588629.202000, 1606588637.011000, 1606588637.011000, 1606588924.834000


==> result/multi/nfs/real/5/time_pipeline_23_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606587971.188000, 1606588100.112000, 1606588100.112000, 1606588105.825000, 1606588105.825000, 1606588382.712000
1606588382.725000, 1606588490.713000, 1606588490.713000, 1606588496.198000, 1606588496.198000, 1606588627.268000
1606588627.360000, 1606588632.292000, 1606588632.292000, 1606588640.320000, 1606588640.320000, 1606588924.834000


==> result/multi/nfs/real/5/time_pipeline_23_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606587971.192000, 1606588100.112000, 1606588100.112000, 1606588105.480000, 1606588105.480000, 1606588371.664000
1606588371.685000, 1606588382.361000, 1606588382.361000, 1606588389.480000, 1606588389.480000, 1606588631.674000
1606588632.043000, 1606588724.784000, 1606588724.784000, 1606588729.972000, 1606588729.972000, 1606588916.490000


==> result/multi/nfs/real/5/time_pipeline_23_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606587971.189000, 1606588100.112000, 1606588100.112000, 1606588105.230000, 1606588105.230000, 1606588358.151000
1606588358.173000, 1606588370.515000, 1606588370.515000, 1606588376.658000, 1606588376.658000, 1606588631.565000
1606588631.845000, 1606588723.476000, 1606588723.476000, 1606588728.822000, 1606588728.822000, 1606588913.397000


==> result/multi/nfs/real/5/time_pipeline_23_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606587971.192000, 1606588100.112000, 1606588100.112000, 1606588105.488000, 1606588105.488000, 1606588366.004000
1606588366.019000, 1606588376.066000, 1606588376.066000, 1606588381.752000, 1606588381.752000, 1606588631.568000
1606588631.745000, 1606588721.859000, 1606588721.859000, 1606588727.036000, 1606588727.036000, 1606588907.450000


==> result/multi/nfs/real/5/time_pipeline_23_17.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606587971.195000, 1606588100.112000, 1606588100.112000, 1606588105.482000, 1606588105.482000, 1606588358.250000
1606588358.269000, 1606588370.661000, 1606588370.661000, 1606588376.845000, 1606588376.845000, 1606588631.565000
1606588631.869000, 1606588723.487000, 1606588723.487000, 1606588730.318000, 1606588730.318000, 1606588914.051000


==> result/multi/nfs/real/5/time_pipeline_23_18.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606587971.195000, 1606588100.112000, 1606588100.112000, 1606588105.871000, 1606588105.871000, 1606588383.541000
1606588383.552000, 1606588492.860000, 1606588492.860000, 1606588498.789000, 1606588498.789000, 1606588613.394000
1606588613.495000, 1606588628.396000, 1606588628.396000, 1606588634.734000, 1606588634.734000, 1606588924.834000


==> result/multi/nfs/real/5/time_pipeline_23_19.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606587971.196000, 1606588100.112000, 1606588100.112000, 1606588105.619000, 1606588105.619000, 1606588381.135000
1606588381.148000, 1606588487.980000, 1606588487.980000, 1606588493.117000, 1606588493.117000, 1606588623.375000
1606588623.499000, 1606588631.556000, 1606588631.556000, 1606588640.110000, 1606588640.110000, 1606588924.842000


==> result/multi/nfs/real/5/time_pipeline_23_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606587971.173000, 1606588099.894000, 1606588099.894000, 1606588105.021000, 1606588105.021000, 1606588358.157000
1606588358.178000, 1606588370.516000, 1606588370.516000, 1606588376.713000, 1606588376.713000, 1606588631.565000
1606588631.800000, 1606588723.027000, 1606588723.027000, 1606588728.552000, 1606588728.552000, 1606588910.534000


==> result/multi/nfs/real/5/time_pipeline_23_20.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606587971.198000, 1606588100.112000, 1606588100.112000, 1606588105.518000, 1606588105.518000, 1606588493.911000
1606588493.931000, 1606588581.288000, 1606588581.288000, 1606588585.660000, 1606588585.660000, 1606588638.091000
1606588638.266000, 1606588787.616000, 1606588787.616000, 1606588792.286000, 1606588792.286000, 1606588920.114000


==> result/multi/nfs/real/5/time_pipeline_23_21.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606587971.199000, 1606588100.115000, 1606588100.115000, 1606588105.966000, 1606588105.966000, 1606588385.533000
1606588385.553000, 1606588493.504000, 1606588493.504000, 1606588499.309000, 1606588499.309000, 1606588615.191000
1606588615.305000, 1606588628.745000, 1606588628.745000, 1606588636.213000, 1606588636.213000, 1606588924.834000


==> result/multi/nfs/real/5/time_pipeline_23_22.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606587971.200000, 1606588100.115000, 1606588100.115000, 1606588105.515000, 1606588105.515000, 1606588631.566000
1606588631.601000, 1606588654.204000, 1606588654.204000, 1606588659.118000, 1606588659.118000, 1606588926.539000
1606588926.651000, 1606588928.616000, 1606588928.616000, 1606588932.960000, 1606588932.960000, 1606588945.440000


==> result/multi/nfs/real/5/time_pipeline_23_23.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606587971.200000, 1606588100.119000, 1606588100.119000, 1606588105.872000, 1606588105.872000, 1606588384.409000
1606588384.428000, 1606588493.224000, 1606588493.224000, 1606588498.572000, 1606588498.572000, 1606588611.213000
1606588611.318000, 1606588627.894000, 1606588627.894000, 1606588634.624000, 1606588634.624000, 1606588924.841000


==> result/multi/nfs/real/5/time_pipeline_23_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606587971.173000, 1606588099.775000, 1606588099.775000, 1606588105.656000, 1606588105.656000, 1606588381.285000
1606588381.301000, 1606588488.191000, 1606588488.191000, 1606588493.500000, 1606588493.500000, 1606588616.028000
1606588616.111000, 1606588629.018000, 1606588629.018000, 1606588636.656000, 1606588636.656000, 1606588924.845000


==> result/multi/nfs/real/5/time_pipeline_23_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606587971.174000, 1606588099.792000, 1606588099.792000, 1606588105.496000, 1606588105.496000, 1606588365.646000
1606588365.659000, 1606588375.761000, 1606588375.761000, 1606588381.907000, 1606588381.907000, 1606588631.568000
1606588631.738000, 1606588718.885000, 1606588718.885000, 1606588723.764000, 1606588723.764000, 1606588903.440000


==> result/multi/nfs/real/5/time_pipeline_23_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606587971.176000, 1606588099.909000, 1606588099.909000, 1606588105.349000, 1606588105.349000, 1606588371.662000
1606588371.685000, 1606588382.351000, 1606588382.351000, 1606588388.748000, 1606588388.748000, 1606588631.600000
1606588631.952000, 1606588659.529000, 1606588659.529000, 1606588664.021000, 1606588664.021000, 1606588926.535000


==> result/multi/nfs/real/5/time_pipeline_23_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606587971.178000, 1606588100.002000, 1606588100.002000, 1606588105.123000, 1606588105.123000, 1606588358.161000
1606588358.181000, 1606588370.518000, 1606588370.518000, 1606588375.803000, 1606588375.803000, 1606588631.574000
1606588631.769000, 1606588718.564000, 1606588718.564000, 1606588723.337000, 1606588723.337000, 1606588903.161000


==> result/multi/nfs/real/5/time_pipeline_23_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606587971.179000, 1606588100.008000, 1606588100.008000, 1606588105.675000, 1606588105.675000, 1606588381.737000
1606588381.751000, 1606588488.669000, 1606588488.669000, 1606588493.672000, 1606588493.672000, 1606588613.523000
1606588613.623000, 1606588628.398000, 1606588628.398000, 1606588634.600000, 1606588634.600000, 1606588924.834000


==> result/multi/nfs/real/5/time_pipeline_23_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606587971.179000, 1606588100.007000, 1606588100.007000, 1606588105.437000, 1606588105.437000, 1606588358.145000
1606588358.171000, 1606588370.512000, 1606588370.512000, 1606588376.624000, 1606588376.624000, 1606588631.565000
1606588631.837000, 1606588723.484000, 1606588723.484000, 1606588728.822000, 1606588728.822000, 1606588912.072000


==> result/multi/nfs/real/5/time_pipeline_23_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606587971.181000, 1606588100.008000, 1606588100.008000, 1606588105.133000, 1606588105.133000, 1606588358.155000
1606588358.177000, 1606588370.512000, 1606588370.512000, 1606588375.865000, 1606588375.865000, 1606588631.566000
1606588631.765000, 1606588720.865000, 1606588720.865000, 1606588725.824000, 1606588725.824000, 1606588905.102000


==> result/multi/nfs/real/5/time_pipeline_24_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606588972.450000, 1606589106.808000, 1606589106.808000, 1606589113.151000, 1606589113.151000, 1606589386.783000
1606589386.806000, 1606589484.054000, 1606589484.054000, 1606589489.710000, 1606589489.710000, 1606589843.689000
1606589844.085000, 1606589857.303000, 1606589857.303000, 1606589862.376000, 1606589862.376000, 1606589952.549000


==> result/multi/nfs/real/5/time_pipeline_24_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606588972.461000, 1606589107.069000, 1606589107.069000, 1606589113.102000, 1606589113.102000, 1606589386.817000
1606589386.833000, 1606589484.060000, 1606589484.060000, 1606589489.504000, 1606589489.504000, 1606589843.691000
1606589844.084000, 1606589857.309000, 1606589857.309000, 1606589862.327000, 1606589862.327000, 1606589950.817000


==> result/multi/nfs/real/5/time_pipeline_24_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606588972.462000, 1606589107.073000, 1606589107.073000, 1606589113.015000, 1606589113.015000, 1606589377.410000
1606589377.426000, 1606589402.930000, 1606589402.930000, 1606589407.871000, 1606589407.871000, 1606589667.582000
1606589667.955000, 1606589683.508000, 1606589683.508000, 1606589688.332000, 1606589688.332000, 1606589824.231000


==> result/multi/nfs/real/5/time_pipeline_24_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606588972.464000, 1606589107.073000, 1606589107.073000, 1606589112.330000, 1606589112.330000, 1606589358.520000
1606589358.550000, 1606589372.164000, 1606589372.164000, 1606589377.777000, 1606589377.777000, 1606589474.087000
1606589474.138000, 1606589594.651000, 1606589594.651000, 1606589599.541000, 1606589599.541000, 1606589966.517000


==> result/multi/nfs/real/5/time_pipeline_24_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606588972.466000, 1606589107.073000, 1606589107.073000, 1606589112.675000, 1606589112.675000, 1606589366.595000
1606589366.608000, 1606589379.689000, 1606589379.689000, 1606589384.784000, 1606589384.784000, 1606589536.108000
1606589536.154000, 1606589654.172000, 1606589654.172000, 1606589658.803000, 1606589658.803000, 1606589965.924000


==> result/multi/nfs/real/5/time_pipeline_24_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606588972.467000, 1606589107.073000, 1606589107.073000, 1606589112.802000, 1606589112.802000, 1606589373.789000
1606589373.800000, 1606589396.981000, 1606589396.981000, 1606589402.346000, 1606589402.346000, 1606589667.417000
1606589667.499000, 1606589683.379000, 1606589683.379000, 1606589688.304000, 1606589688.304000, 1606589824.228000


==> result/multi/nfs/real/5/time_pipeline_24_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606588972.467000, 1606589107.073000, 1606589107.073000, 1606589112.295000, 1606589112.295000, 1606589358.520000
1606589358.552000, 1606589372.164000, 1606589372.164000, 1606589377.779000, 1606589377.779000, 1606589474.085000
1606589474.138000, 1606589594.657000, 1606589594.657000, 1606589599.217000, 1606589599.217000, 1606589960.334000


==> result/multi/nfs/real/5/time_pipeline_24_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606588972.471000, 1606589107.073000, 1606589107.073000, 1606589112.700000, 1606589112.700000, 1606589368.817000
1606589368.833000, 1606589384.694000, 1606589384.694000, 1606589390.059000, 1606589390.059000, 1606589667.412000
1606589667.498000, 1606589681.162000, 1606589681.162000, 1606589686.726000, 1606589686.726000, 1606589824.260000


==> result/multi/nfs/real/5/time_pipeline_24_17.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606588972.473000, 1606589107.073000, 1606589107.073000, 1606589112.800000, 1606589112.800000, 1606589386.676000
1606589386.691000, 1606589483.975000, 1606589483.975000, 1606589489.305000, 1606589489.305000, 1606589843.692000
1606589844.073000, 1606589857.311000, 1606589857.311000, 1606589862.674000, 1606589862.674000, 1606589945.244000


==> result/multi/nfs/real/5/time_pipeline_24_18.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606588972.476000, 1606589107.073000, 1606589107.073000, 1606589113.065000, 1606589113.065000, 1606589379.719000
1606589379.732000, 1606589474.434000, 1606589474.434000, 1606589479.985000, 1606589479.985000, 1606589843.632000
1606589843.882000, 1606589856.122000, 1606589856.122000, 1606589861.062000, 1606589861.062000, 1606589880.554000


==> result/multi/nfs/real/5/time_pipeline_24_19.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606588972.475000, 1606589107.079000, 1606589107.079000, 1606589112.805000, 1606589112.805000, 1606589374.484000
1606589374.498000, 1606589398.396000, 1606589398.396000, 1606589403.818000, 1606589403.818000, 1606589667.577000
1606589667.779000, 1606589683.484000, 1606589683.484000, 1606589688.351000, 1606589688.351000, 1606589824.318000


==> result/multi/nfs/real/5/time_pipeline_24_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606588972.450000, 1606589106.854000, 1606589106.854000, 1606589113.238000, 1606589113.238000, 1606589386.749000
1606589386.766000, 1606589484.035000, 1606589484.035000, 1606589489.061000, 1606589489.061000, 1606589843.688000
1606589843.990000, 1606589857.222000, 1606589857.222000, 1606589862.351000, 1606589862.351000, 1606589943.392000


==> result/multi/nfs/real/5/time_pipeline_24_20.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606588972.478000, 1606589107.081000, 1606589107.081000, 1606589112.806000, 1606589112.806000, 1606589375.635000
1606589375.649000, 1606589400.401000, 1606589400.401000, 1606589405.699000, 1606589405.699000, 1606589667.577000
1606589667.962000, 1606589683.468000, 1606589683.468000, 1606589688.361000, 1606589688.361000, 1606589824.259000


==> result/multi/nfs/real/5/time_pipeline_24_21.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606588972.475000, 1606589107.073000, 1606589107.073000, 1606589113.427000, 1606589113.427000, 1606589386.749000
1606589386.767000, 1606589484.031000, 1606589484.031000, 1606589489.142000, 1606589489.142000, 1606589843.691000
1606589843.987000, 1606589857.253000, 1606589857.253000, 1606589862.307000, 1606589862.307000, 1606589950.420000


==> result/multi/nfs/real/5/time_pipeline_24_22.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606588972.478000, 1606589107.073000, 1606589107.073000, 1606589112.800000, 1606589112.800000, 1606589372.914000
1606589372.929000, 1606589394.784000, 1606589394.784000, 1606589399.872000, 1606589399.872000, 1606589667.417000
1606589667.443000, 1606589683.348000, 1606589683.348000, 1606589688.341000, 1606589688.341000, 1606589824.224000


==> result/multi/nfs/real/5/time_pipeline_24_23.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606588972.480000, 1606589107.075000, 1606589107.075000, 1606589112.698000, 1606589112.698000, 1606589366.814000
1606589366.831000, 1606589380.222000, 1606589380.222000, 1606589386.663000, 1606589386.663000, 1606589534.776000
1606589534.826000, 1606589654.173000, 1606589654.173000, 1606589658.926000, 1606589658.926000, 1606589967.040000


==> result/multi/nfs/real/5/time_pipeline_24_24.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606588972.481000, 1606589107.073000, 1606589107.073000, 1606589112.798000, 1606589112.798000, 1606589370.848000
1606589370.866000, 1606589389.177000, 1606589389.177000, 1606589394.624000, 1606589394.624000, 1606589667.417000
1606589667.491000, 1606589683.377000, 1606589683.377000, 1606589688.286000, 1606589688.286000, 1606589824.249000


==> result/multi/nfs/real/5/time_pipeline_24_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606588972.450000, 1606589106.790000, 1606589106.790000, 1606589111.990000, 1606589111.990000, 1606589381.425000
1606589381.440000, 1606589479.054000, 1606589479.054000, 1606589484.715000, 1606589484.715000, 1606589967.042000
1606589967.135000, 1606589969.010000, 1606589969.010000, 1606589973.380000, 1606589973.380000, 1606589984.932000


==> result/multi/nfs/real/5/time_pipeline_24_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606588972.451000, 1606589106.733000, 1606589106.733000, 1606589112.731000, 1606589112.731000, 1606589370.209000
1606589370.223000, 1606589387.767000, 1606589387.767000, 1606589393.249000, 1606589393.249000, 1606589667.418000
1606589667.471000, 1606589682.944000, 1606589682.944000, 1606589687.884000, 1606589687.884000, 1606589824.314000


==> result/multi/nfs/real/5/time_pipeline_24_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606588972.452000, 1606589106.857000, 1606589106.857000, 1606589112.361000, 1606589112.361000, 1606589358.520000
1606589358.551000, 1606589372.162000, 1606589372.162000, 1606589377.608000, 1606589377.608000, 1606589586.011000
1606589586.039000, 1606589664.122000, 1606589664.122000, 1606589668.949000, 1606589668.949000, 1606589705.330000


==> result/multi/nfs/real/5/time_pipeline_24_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606588972.454000, 1606589106.895000, 1606589106.895000, 1606589112.169000, 1606589112.169000, 1606589381.395000
1606589381.407000, 1606589479.013000, 1606589479.013000, 1606589484.195000, 1606589484.195000, 1606589843.686000
1606589844.039000, 1606589857.290000, 1606589857.290000, 1606589862.372000, 1606589862.372000, 1606589938.609000


==> result/multi/nfs/real/5/time_pipeline_24_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606588972.456000, 1606589106.935000, 1606589106.935000, 1606589112.186000, 1606589112.186000, 1606589358.520000
1606589358.550000, 1606589372.164000, 1606589372.164000, 1606589377.456000, 1606589377.456000, 1606589586.004000
1606589586.027000, 1606589664.119000, 1606589664.119000, 1606589668.952000, 1606589668.952000, 1606589702.978000


==> result/multi/nfs/real/5/time_pipeline_24_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606588972.457000, 1606589106.957000, 1606589106.957000, 1606589112.172000, 1606589112.172000, 1606589383.910000
1606589383.924000, 1606589481.507000, 1606589481.507000, 1606589487.337000, 1606589487.337000, 1606589843.687000
1606589844.057000, 1606589857.298000, 1606589857.298000, 1606589862.344000, 1606589862.344000, 1606589942.300000


==> result/multi/nfs/real/5/time_pipeline_24_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606588972.459000, 1606589106.974000, 1606589106.974000, 1606589112.830000, 1606589112.830000, 1606589376.196000
1606589376.215000, 1606589401.277000, 1606589401.277000, 1606589406.248000, 1606589406.248000, 1606589667.577000
1606589667.881000, 1606589683.503000, 1606589683.503000, 1606589688.395000, 1606589688.395000, 1606589824.291000


==> result/multi/nfs/real/5/time_pipeline_25_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606590012.673000, 1606590152.567000, 1606590152.567000, 1606590158.394000, 1606590158.394000, 1606590397.735000
1606590397.765000, 1606590417.307000, 1606590417.307000, 1606590423.180000, 1606590423.180000, 1606590618.606000
1606590618.658000, 1606590693.764000, 1606590693.764000, 1606590699.494000, 1606590699.494000, 1606590880.346000


==> result/multi/nfs/real/5/time_pipeline_25_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606590012.684000, 1606590152.889000, 1606590152.889000, 1606590158.404000, 1606590158.404000, 1606590397.734000
1606590397.764000, 1606590419.065000, 1606590419.065000, 1606590425.648000, 1606590425.648000, 1606590618.837000
1606590618.934000, 1606590693.787000, 1606590693.787000, 1606590699.317000, 1606590699.317000, 1606590880.301000


==> result/multi/nfs/real/5/time_pipeline_25_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606590012.684000, 1606590152.885000, 1606590152.885000, 1606590158.886000, 1606590158.886000, 1606590397.838000
1606590397.858000, 1606590419.149000, 1606590419.149000, 1606590425.691000, 1606590425.691000, 1606590618.843000
1606590618.939000, 1606590693.787000, 1606590693.787000, 1606590698.945000, 1606590698.945000, 1606590880.325000


==> result/multi/nfs/real/5/time_pipeline_25_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606590012.686000, 1606590152.892000, 1606590152.892000, 1606590159.076000, 1606590159.076000, 1606590424.088000
1606590424.112000, 1606590506.657000, 1606590506.657000, 1606590511.885000, 1606590511.885000, 1606590880.258000
1606590880.889000, 1606590894.697000, 1606590894.697000, 1606590899.724000, 1606590899.724000, 1606590962.361000


==> result/multi/nfs/real/5/time_pipeline_25_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606590012.687000, 1606590152.892000, 1606590152.892000, 1606590158.769000, 1606590158.769000, 1606590424.858000
1606590424.873000, 1606590563.793000, 1606590563.793000, 1606590568.761000, 1606590568.761000, 1606590880.253000
1606590880.963000, 1606590895.071000, 1606590895.071000, 1606590899.832000, 1606590899.832000, 1606590962.608000


==> result/multi/nfs/real/5/time_pipeline_25_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606590012.687000, 1606590152.892000, 1606590152.892000, 1606590158.320000, 1606590158.320000, 1606590397.730000
1606590397.752000, 1606590419.104000, 1606590419.104000, 1606590425.808000, 1606590425.808000, 1606590618.886000
1606590618.981000, 1606590693.784000, 1606590693.784000, 1606590699.570000, 1606590699.570000, 1606590880.343000


==> result/multi/nfs/real/5/time_pipeline_25_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606590012.690000, 1606590152.892000, 1606590152.892000, 1606590158.888000, 1606590158.888000, 1606590398.927000
1606590398.941000, 1606590419.644000, 1606590419.644000, 1606590426.316000, 1606590426.316000, 1606590618.891000
1606590618.995000, 1606590693.786000, 1606590693.786000, 1606590699.507000, 1606590699.507000, 1606590880.396000


==> result/multi/nfs/real/5/time_pipeline_25_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606590012.690000, 1606590152.892000, 1606590152.892000, 1606590158.641000, 1606590158.641000, 1606590414.354000
1606590414.369000, 1606590427.637000, 1606590427.637000, 1606590433.540000, 1606590433.540000, 1606590658.987000
1606590659.057000, 1606590696.676000, 1606590696.676000, 1606590702.346000, 1606590702.346000, 1606590880.341000


==> result/multi/nfs/real/5/time_pipeline_25_17.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606590012.696000, 1606590152.892000, 1606590152.892000, 1606590158.679000, 1606590158.679000, 1606590416.914000
1606590416.929000, 1606590429.969000, 1606590429.969000, 1606590435.520000, 1606590435.520000, 1606590659.170000
1606590659.243000, 1606590696.678000, 1606590696.678000, 1606590702.361000, 1606590702.361000, 1606590880.267000


==> result/multi/nfs/real/5/time_pipeline_25_18.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606590012.696000, 1606590152.892000, 1606590152.892000, 1606590158.704000, 1606590158.704000, 1606590422.127000
1606590422.141000, 1606590498.265000, 1606590498.265000, 1606590503.245000, 1606590503.245000, 1606590880.251000
1606590880.566000, 1606590895.018000, 1606590895.018000, 1606590899.760000, 1606590899.760000, 1606590962.362000


==> result/multi/nfs/real/5/time_pipeline_25_19.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606590012.698000, 1606590152.892000, 1606590152.892000, 1606590158.640000, 1606590158.640000, 1606590411.015000
1606590411.033000, 1606590425.220000, 1606590425.220000, 1606590431.492000, 1606590431.492000, 1606590655.289000
1606590655.359000, 1606590696.278000, 1606590696.278000, 1606590702.011000, 1606590702.011000, 1606590880.251000


==> result/multi/nfs/real/5/time_pipeline_25_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606590012.673000, 1606590152.661000, 1606590152.661000, 1606590158.821000, 1606590158.821000, 1606590427.605000
1606590427.622000, 1606590577.483000, 1606590577.483000, 1606590582.546000, 1606590582.546000, 1606590880.344000
1606590880.957000, 1606590894.831000, 1606590894.831000, 1606590899.628000, 1606590899.628000, 1606590977.548000


==> result/multi/nfs/real/5/time_pipeline_25_20.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606590012.698000, 1606590152.892000, 1606590152.892000, 1606590158.500000, 1606590158.500000, 1606590401.159000
1606590401.175000, 1606590421.202000, 1606590421.202000, 1606590428.004000, 1606590428.004000, 1606590592.662000
1606590592.734000, 1606590684.017000, 1606590684.017000, 1606590689.094000, 1606590689.094000, 1606590870.086000


==> result/multi/nfs/real/5/time_pipeline_25_21.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606590012.700000, 1606590152.898000, 1606590152.898000, 1606590159.045000, 1606590159.045000, 1606590399.313000
1606590399.328000, 1606590419.991000, 1606590419.991000, 1606590426.603000, 1606590426.603000, 1606590619.013000
1606590619.078000, 1606590693.783000, 1606590693.783000, 1606590699.021000, 1606590699.021000, 1606590880.312000


==> result/multi/nfs/real/5/time_pipeline_25_22.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606590012.700000, 1606590152.897000, 1606590152.897000, 1606590159.288000, 1606590159.288000, 1606590424.089000
1606590424.113000, 1606590506.642000, 1606590506.642000, 1606590511.636000, 1606590511.636000, 1606590880.251000
1606590880.739000, 1606590895.037000, 1606590895.037000, 1606590900.262000, 1606590900.262000, 1606590978.064000


==> result/multi/nfs/real/5/time_pipeline_25_23.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606590012.701000, 1606590152.892000, 1606590152.892000, 1606590159.178000, 1606590159.178000, 1606590424.091000
1606590424.115000, 1606590506.707000, 1606590506.707000, 1606590512.306000, 1606590512.306000, 1606590880.253000
1606590881.399000, 1606590895.076000, 1606590895.076000, 1606590899.797000, 1606590899.797000, 1606590962.361000


==> result/multi/nfs/real/5/time_pipeline_25_24.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606590012.700000, 1606590152.892000, 1606590152.892000, 1606590158.020000, 1606590158.020000, 1606590397.735000
1606590397.767000, 1606590419.071000, 1606590419.071000, 1606590425.574000, 1606590425.574000, 1606590618.793000
1606590618.890000, 1606590693.783000, 1606590693.783000, 1606590699.689000, 1606590699.689000, 1606590880.352000


==> result/multi/nfs/real/5/time_pipeline_25_25.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606590012.704000, 1606590152.895000, 1606590152.895000, 1606590158.796000, 1606590158.796000, 1606590426.544000
1606590426.566000, 1606590576.206000, 1606590576.206000, 1606590581.055000, 1606590581.055000, 1606590880.679000
1606590881.485000, 1606590895.068000, 1606590895.068000, 1606590900.257000, 1606590900.257000, 1606590982.041000


==> result/multi/nfs/real/5/time_pipeline_25_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606590012.673000, 1606590152.631000, 1606590152.631000, 1606590158.626000, 1606590158.626000, 1606590407.621000
1606590407.635000, 1606590423.844000, 1606590423.844000, 1606590430.783000, 1606590430.783000, 1606590634.245000
1606590634.346000, 1606590693.840000, 1606590693.840000, 1606590699.908000, 1606590699.908000, 1606590880.368000


==> result/multi/nfs/real/5/time_pipeline_25_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606590012.675000, 1606590152.592000, 1606590152.592000, 1606590158.550000, 1606590158.550000, 1606590402.693000
1606590402.708000, 1606590421.922000, 1606590421.922000, 1606590428.930000, 1606590428.930000, 1606590608.011000
1606590608.089000, 1606590685.761000, 1606590685.761000, 1606590690.928000, 1606590690.928000, 1606590870.128000


==> result/multi/nfs/real/5/time_pipeline_25_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606590012.676000, 1606590152.562000, 1606590152.562000, 1606590158.406000, 1606590158.406000, 1606590379.630000
1606590379.644000, 1606590391.949000, 1606590391.949000, 1606590396.862000, 1606590396.862000, 1606590468.824000
1606590468.957000, 1606590647.537000, 1606590647.537000, 1606590652.429000, 1606590652.429000, 1606590880.397000


==> result/multi/nfs/real/5/time_pipeline_25_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606590012.678000, 1606590152.748000, 1606590152.748000, 1606590157.857000, 1606590157.857000, 1606590397.735000
1606590397.764000, 1606590419.164000, 1606590419.164000, 1606590425.622000, 1606590425.622000, 1606590618.796000
1606590618.890000, 1606590693.787000, 1606590693.787000, 1606590698.945000, 1606590698.945000, 1606590880.300000


==> result/multi/nfs/real/5/time_pipeline_25_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606590012.679000, 1606590152.775000, 1606590152.775000, 1606590158.572000, 1606590158.572000, 1606590424.117000
1606590424.144000, 1606590506.720000, 1606590506.720000, 1606590511.401000, 1606590511.401000, 1606590880.253000
1606590880.847000, 1606590894.158000, 1606590894.158000, 1606590899.188000, 1606590899.188000, 1606590962.832000


==> result/multi/nfs/real/5/time_pipeline_25_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606590012.681000, 1606590152.787000, 1606590152.787000, 1606590157.929000, 1606590157.929000, 1606590397.735000
1606590397.767000, 1606590419.051000, 1606590419.051000, 1606590425.462000, 1606590425.462000, 1606590880.251000
1606590880.462000, 1606590894.534000, 1606590894.534000, 1606590899.363000, 1606590899.363000, 1606590962.363000


==> result/multi/nfs/real/5/time_pipeline_25_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606590012.681000, 1606590152.799000, 1606590152.799000, 1606590158.558000, 1606590158.558000, 1606590403.271000
1606590403.286000, 1606590422.165000, 1606590422.165000, 1606590428.981000, 1606590428.981000, 1606590599.247000
1606590599.333000, 1606590684.510000, 1606590684.510000, 1606590689.623000, 1606590689.623000, 1606590870.085000


==> result/multi/nfs/real/5/time_pipeline_26_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606591010.729000, 1606591156.201000, 1606591156.201000, 1606591161.887000, 1606591161.887000, 1606591408.074000
1606591408.096000, 1606591439.482000, 1606591439.482000, 1606591445.417000, 1606591445.417000, 1606591813.002000
1606591813.494000, 1606591840.864000, 1606591840.864000, 1606591846.580000, 1606591846.580000, 1606592025.482000


==> result/multi/nfs/real/5/time_pipeline_26_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606591010.741000, 1606591156.520000, 1606591156.520000, 1606591162.842000, 1606591162.842000, 1606591418.161000
1606591418.182000, 1606591446.587000, 1606591446.587000, 1606591452.036000, 1606591452.036000, 1606591812.953000
1606591813.322000, 1606591837.811000, 1606591837.811000, 1606591843.908000, 1606591843.908000, 1606591915.806000


==> result/multi/nfs/real/5/time_pipeline_26_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606591010.743000, 1606591156.520000, 1606591156.520000, 1606591162.010000, 1606591162.010000, 1606591408.080000
1606591408.108000, 1606591439.985000, 1606591439.985000, 1606591446.248000, 1606591446.248000, 1606591812.949000
1606591813.704000, 1606591840.979000, 1606591840.979000, 1606591846.902000, 1606591846.902000, 1606592013.295000


==> result/multi/nfs/real/5/time_pipeline_26_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606591010.746000, 1606591156.521000, 1606591156.521000, 1606591162.354000, 1606591162.354000, 1606591401.971000
1606591401.985000, 1606591432.913000, 1606591432.913000, 1606591438.164000, 1606591438.164000, 1606591741.453000
1606591741.488000, 1606591744.075000, 1606591744.075000, 1606591748.575000, 1606591748.575000, 1606591766.275000


==> result/multi/nfs/real/5/time_pipeline_26_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606591010.747000, 1606591156.521000, 1606591156.521000, 1606591162.267000, 1606591162.267000, 1606591415.504000
1606591415.520000, 1606591444.683000, 1606591444.683000, 1606591451.395000, 1606591451.395000, 1606591715.690000
1606591715.784000, 1606591722.618000, 1606591722.618000, 1606591727.142000, 1606591727.142000, 1606591741.365000


==> result/multi/nfs/real/5/time_pipeline_26_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606591010.749000, 1606591156.521000, 1606591156.521000, 1606591162.483000, 1606591162.483000, 1606591408.087000
1606591408.111000, 1606591439.993000, 1606591439.993000, 1606591446.062000, 1606591446.062000, 1606591812.952000
1606591813.711000, 1606591841.006000, 1606591841.006000, 1606591847.002000, 1606591847.002000, 1606592026.435000


==> result/multi/nfs/real/5/time_pipeline_26_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606591010.750000, 1606591156.521000, 1606591156.521000, 1606591163.002000, 1606591163.002000, 1606591418.153000
1606591418.172000, 1606591446.552000, 1606591446.552000, 1606591452.857000, 1606591452.857000, 1606591812.941000
1606591814.029000, 1606591841.013000, 1606591841.013000, 1606591846.673000, 1606591846.673000, 1606592025.631000


==> result/multi/nfs/real/5/time_pipeline_26_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606591010.751000, 1606591156.521000, 1606591156.521000, 1606591163.296000, 1606591163.296000, 1606591418.116000
1606591418.136000, 1606591446.572000, 1606591446.572000, 1606591452.291000, 1606591452.291000, 1606591748.813000
1606591748.893000, 1606591755.695000, 1606591755.695000, 1606591760.425000, 1606591760.425000, 1606591778.584000


==> result/multi/nfs/real/5/time_pipeline_26_17.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606591010.751000, 1606591156.521000, 1606591156.521000, 1606591162.395000, 1606591162.395000, 1606591401.406000
1606591401.421000, 1606591429.212000, 1606591429.212000, 1606591434.265000, 1606591434.265000, 1606591696.581000
1606591696.596000, 1606591710.532000, 1606591710.532000, 1606591715.441000, 1606591715.441000, 1606591731.424000


==> result/multi/nfs/real/5/time_pipeline_26_18.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606591010.755000, 1606591156.521000, 1606591156.521000, 1606591162.444000, 1606591162.444000, 1606591405.050000
1606591405.064000, 1606591435.559000, 1606591435.559000, 1606591441.243000, 1606591441.243000, 1606591750.731000
1606591750.814000, 1606591766.485000, 1606591766.485000, 1606591772.503000, 1606591772.503000, 1606591811.823000


==> result/multi/nfs/real/5/time_pipeline_26_19.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606591010.756000, 1606591156.523000, 1606591156.523000, 1606591163.000000, 1606591163.000000, 1606591418.121000
1606591418.138000, 1606591446.576000, 1606591446.576000, 1606591452.489000, 1606591452.489000, 1606591812.818000
1606591812.903000, 1606591836.082000, 1606591836.082000, 1606591841.332000, 1606591841.332000, 1606591903.846000


==> result/multi/nfs/real/5/time_pipeline_26_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606591010.729000, 1606591156.201000, 1606591156.201000, 1606591161.707000, 1606591161.707000, 1606591408.081000
1606591408.107000, 1606591439.992000, 1606591439.992000, 1606591446.077000, 1606591446.077000, 1606591812.965000
1606591813.720000, 1606591841.006000, 1606591841.006000, 1606591846.716000, 1606591846.716000, 1606592026.634000


==> result/multi/nfs/real/5/time_pipeline_26_20.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606591010.757000, 1606591156.521000, 1606591156.521000, 1606591162.683000, 1606591162.683000, 1606591409.457000
1606591409.472000, 1606591440.787000, 1606591440.787000, 1606591446.999000, 1606591446.999000, 1606591812.973000
1606591813.619000, 1606591840.667000, 1606591840.667000, 1606591846.309000, 1606591846.309000, 1606592021.771000


==> result/multi/nfs/real/5/time_pipeline_26_21.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606591010.759000, 1606591156.521000, 1606591156.521000, 1606591162.426000, 1606591162.426000, 1606591405.009000
1606591405.019000, 1606591435.334000, 1606591435.334000, 1606591440.800000, 1606591440.800000, 1606591750.748000
1606591750.827000, 1606591766.496000, 1606591766.496000, 1606591772.467000, 1606591772.467000, 1606591812.879000


==> result/multi/nfs/real/5/time_pipeline_26_22.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606591010.758000, 1606591156.521000, 1606591156.521000, 1606591162.455000, 1606591162.455000, 1606591408.040000
1606591408.055000, 1606591439.887000, 1606591439.887000, 1606591445.675000, 1606591445.675000, 1606591812.948000
1606591813.704000, 1606591841.004000, 1606591841.004000, 1606591846.684000, 1606591846.684000, 1606592026.361000


==> result/multi/nfs/real/5/time_pipeline_26_23.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606591010.761000, 1606591156.521000, 1606591156.521000, 1606591162.938000, 1606591162.938000, 1606591418.238000
1606591418.264000, 1606591446.593000, 1606591446.593000, 1606591452.316000, 1606591452.316000, 1606591812.818000
1606591812.888000, 1606591839.662000, 1606591839.662000, 1606591845.253000, 1606591845.253000, 1606592016.464000


==> result/multi/nfs/real/5/time_pipeline_26_24.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606591010.764000, 1606591156.521000, 1606591156.521000, 1606591162.524000, 1606591162.524000, 1606591408.627000
1606591408.652000, 1606591440.220000, 1606591440.220000, 1606591446.359000, 1606591446.359000, 1606591812.964000
1606591813.753000, 1606591840.986000, 1606591840.986000, 1606591846.476000, 1606591846.476000, 1606592026.156000


==> result/multi/nfs/real/5/time_pipeline_26_25.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606591010.765000, 1606591156.524000, 1606591156.524000, 1606591161.854000, 1606591161.854000, 1606591408.078000
1606591408.105000, 1606591440.012000, 1606591440.012000, 1606591445.798000, 1606591445.798000, 1606591812.970000
1606591813.730000, 1606591841.006000, 1606591841.006000, 1606591846.831000, 1606591846.831000, 1606592011.183000


==> result/multi/nfs/real/5/time_pipeline_26_26.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606591010.767000, 1606591156.528000, 1606591156.528000, 1606591163.161000, 1606591163.161000, 1606591418.143000
1606591418.160000, 1606591446.580000, 1606591446.580000, 1606591452.814000, 1606591452.814000, 1606591812.940000
1606591814.082000, 1606591841.016000, 1606591841.016000, 1606591847.001000, 1606591847.001000, 1606592024.000000


==> result/multi/nfs/real/5/time_pipeline_26_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606591010.729000, 1606591156.197000, 1606591156.197000, 1606591162.256000, 1606591162.256000, 1606591418.112000
1606591418.129000, 1606591446.584000, 1606591446.584000, 1606591452.659000, 1606591452.659000, 1606591812.947000
1606591813.927000, 1606591841.006000, 1606591841.006000, 1606591847.252000, 1606591847.252000, 1606592026.418000


==> result/multi/nfs/real/5/time_pipeline_26_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606591010.731000, 1606591156.210000, 1606591156.210000, 1606591161.964000, 1606591161.964000, 1606591408.078000
1606591408.105000, 1606591439.577000, 1606591439.577000, 1606591445.643000, 1606591445.643000, 1606591812.948000
1606591813.651000, 1606591841.006000, 1606591841.006000, 1606591846.721000, 1606591846.721000, 1606592007.101000


==> result/multi/nfs/real/5/time_pipeline_26_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606591010.733000, 1606591156.216000, 1606591156.216000, 1606591162.414000, 1606591162.414000, 1606591405.185000
1606591405.201000, 1606591435.976000, 1606591435.976000, 1606591441.513000, 1606591441.513000, 1606591750.732000
1606591750.821000, 1606591766.492000, 1606591766.492000, 1606591771.389000, 1606591771.389000, 1606591812.700000


==> result/multi/nfs/real/5/time_pipeline_26_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606591010.734000, 1606591156.346000, 1606591156.346000, 1606591163.095000, 1606591163.095000, 1606591418.138000
1606591418.152000, 1606591446.580000, 1606591446.580000, 1606591452.502000, 1606591452.502000, 1606591812.915000
1606591813.984000, 1606591840.737000, 1606591840.737000, 1606591846.992000, 1606591846.992000, 1606592016.465000


==> result/multi/nfs/real/5/time_pipeline_26_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606591010.736000, 1606591156.380000, 1606591156.380000, 1606591162.209000, 1606591162.209000, 1606591412.304000
1606591412.318000, 1606591442.629000, 1606591442.629000, 1606591449.039000, 1606591449.039000, 1606591813.000000
1606591813.994000, 1606591841.012000, 1606591841.012000, 1606591846.720000, 1606591846.720000, 1606592006.106000


==> result/multi/nfs/real/5/time_pipeline_26_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606591010.737000, 1606591156.512000, 1606591156.512000, 1606591162.298000, 1606591162.298000, 1606591419.047000
1606591419.062000, 1606591446.645000, 1606591446.645000, 1606591453.450000, 1606591453.450000, 1606591812.969000
1606591813.934000, 1606591841.011000, 1606591841.011000, 1606591846.728000, 1606591846.728000, 1606592008.480000


==> result/multi/nfs/real/5/time_pipeline_26_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606591010.740000, 1606591156.521000, 1606591156.521000, 1606591162.572000, 1606591162.572000, 1606591409.250000
1606591409.265000, 1606591440.672000, 1606591440.672000, 1606591446.836000, 1606591446.836000, 1606591812.953000
1606591813.775000, 1606591841.006000, 1606591841.006000, 1606591846.943000, 1606591846.943000, 1606592015.148000


==> result/multi/nfs/real/5/time_pipeline_27_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606592054.745000, 1606592205.465000, 1606592205.465000, 1606592211.471000, 1606592211.471000, 1606592476.097000
1606592476.117000, 1606592502.314000, 1606592502.314000, 1606592509.112000, 1606592509.112000, 1606592799.994000
1606592800.676000, 1606592846.762000, 1606592846.762000, 1606592853.014000, 1606592853.014000, 1606593103.629000


==> result/multi/nfs/real/5/time_pipeline_27_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606592054.760000, 1606592206.131000, 1606592206.131000, 1606592211.965000, 1606592211.965000, 1606592507.952000
1606592507.977000, 1606592639.505000, 1606592639.505000, 1606592644.364000, 1606592644.364000, 1606592800.016000
1606592800.242000, 1606592845.769000, 1606592845.769000, 1606592852.688000, 1606592852.688000, 1606593100.271000


==> result/multi/nfs/real/5/time_pipeline_27_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606592054.760000, 1606592206.131000, 1606592206.131000, 1606592211.894000, 1606592211.894000, 1606592495.927000
1606592495.942000, 1606592508.274000, 1606592508.274000, 1606592514.635000, 1606592514.635000, 1606592799.750000
1606592800.848000, 1606592846.562000, 1606592846.562000, 1606592853.385000, 1606592853.385000, 1606593098.206000


==> result/multi/nfs/real/5/time_pipeline_27_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606592054.763000, 1606592206.133000, 1606592206.133000, 1606592212.276000, 1606592212.276000, 1606592475.401000
1606592475.416000, 1606592500.766000, 1606592500.766000, 1606592507.508000, 1606592507.508000, 1606592782.168000
1606592782.302000, 1606592791.332000, 1606592791.332000, 1606592796.145000, 1606592796.145000, 1606592840.562000


==> result/multi/nfs/real/5/time_pipeline_27_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606592054.764000, 1606592206.133000, 1606592206.133000, 1606592212.314000, 1606592212.314000, 1606592475.974000
1606592475.991000, 1606592502.195000, 1606592502.195000, 1606592509.234000, 1606592509.234000, 1606592799.537000
1606592799.648000, 1606592846.651000, 1606592846.651000, 1606592852.221000, 1606592852.221000, 1606593086.830000


==> result/multi/nfs/real/5/time_pipeline_27_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606592054.765000, 1606592206.133000, 1606592206.133000, 1606592212.388000, 1606592212.388000, 1606592476.214000
1606592476.240000, 1606592502.349000, 1606592502.349000, 1606592509.627000, 1606592509.627000, 1606592799.540000
1606592799.672000, 1606592846.598000, 1606592846.598000, 1606592852.995000, 1606592852.995000, 1606593101.764000


==> result/multi/nfs/real/5/time_pipeline_27_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606592054.767000, 1606592206.133000, 1606592206.133000, 1606592212.632000, 1606592212.632000, 1606592476.825000
1606592476.840000, 1606592502.498000, 1606592502.498000, 1606592509.710000, 1606592509.710000, 1606592799.816000
1606592800.310000, 1606592846.761000, 1606592846.761000, 1606592853.054000, 1606592853.054000, 1606593103.648000


==> result/multi/nfs/real/5/time_pipeline_27_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606592054.768000, 1606592206.133000, 1606592206.133000, 1606592211.633000, 1606592211.633000, 1606592476.022000
1606592476.043000, 1606592502.272000, 1606592502.272000, 1606592509.656000, 1606592509.656000, 1606592799.745000
1606592800.095000, 1606592846.755000, 1606592846.755000, 1606592852.667000, 1606592852.667000, 1606593104.017000


==> result/multi/nfs/real/5/time_pipeline_27_17.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606592054.766000, 1606592206.133000, 1606592206.133000, 1606592212.310000, 1606592212.310000, 1606592477.928000
1606592477.942000, 1606592502.902000, 1606592502.902000, 1606592510.418000, 1606592510.418000, 1606592800.028000
1606592800.820000, 1606592846.750000, 1606592846.750000, 1606592852.877000, 1606592852.877000, 1606593101.748000


==> result/multi/nfs/real/5/time_pipeline_27_18.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606592054.770000, 1606592206.133000, 1606592206.133000, 1606592211.637000, 1606592211.637000, 1606592476.060000
1606592476.080000, 1606592502.300000, 1606592502.300000, 1606592509.528000, 1606592509.528000, 1606592799.539000
1606592799.636000, 1606592846.622000, 1606592846.622000, 1606592852.284000, 1606592852.284000, 1606593089.575000


==> result/multi/nfs/real/5/time_pipeline_27_19.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606592054.771000, 1606592206.133000, 1606592206.133000, 1606592211.951000, 1606592211.951000, 1606592507.722000
1606592507.743000, 1606592637.944000, 1606592637.944000, 1606592643.584000, 1606592643.584000, 1606592800.034000
1606592801.832000, 1606592846.773000, 1606592846.773000, 1606592852.739000, 1606592852.739000, 1606593100.153000


==> result/multi/nfs/real/5/time_pipeline_27_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606592054.745000, 1606592205.781000, 1606592205.781000, 1606592211.478000, 1606592211.478000, 1606592476.021000
1606592476.045000, 1606592502.025000, 1606592502.025000, 1606592509.318000, 1606592509.318000, 1606592799.537000
1606592799.660000, 1606592846.644000, 1606592846.644000, 1606592852.296000, 1606592852.296000, 1606593095.981000


==> result/multi/nfs/real/5/time_pipeline_27_20.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606592054.775000, 1606592206.133000, 1606592206.133000, 1606592212.388000, 1606592212.388000, 1606592474.084000
1606592474.098000, 1606592498.287000, 1606592498.287000, 1606592503.934000, 1606592503.934000, 1606592782.160000
1606592782.299000, 1606592791.332000, 1606592791.332000, 1606592796.104000, 1606592796.104000, 1606592840.224000


==> result/multi/nfs/real/5/time_pipeline_27_21.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606592054.775000, 1606592206.133000, 1606592206.133000, 1606592211.908000, 1606592211.908000, 1606592498.430000
1606592498.447000, 1606592509.689000, 1606592509.689000, 1606592515.703000, 1606592515.703000, 1606592799.749000
1606592800.768000, 1606592846.568000, 1606592846.568000, 1606592852.213000, 1606592852.213000, 1606593086.833000


==> result/multi/nfs/real/5/time_pipeline_27_22.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606592054.776000, 1606592206.133000, 1606592206.133000, 1606592212.247000, 1606592212.247000, 1606592475.946000
1606592475.962000, 1606592502.196000, 1606592502.196000, 1606592508.678000, 1606592508.678000, 1606592799.968000
1606592800.685000, 1606592846.768000, 1606592846.768000, 1606592851.914000, 1606592851.914000, 1606593096.343000


==> result/multi/nfs/real/5/time_pipeline_27_23.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606592054.777000, 1606592206.133000, 1606592206.133000, 1606592212.200000, 1606592212.200000, 1606592475.004000
1606592475.019000, 1606592500.290000, 1606592500.290000, 1606592506.371000, 1606592506.371000, 1606592782.160000
1606592782.299000, 1606592791.332000, 1606592791.332000, 1606592796.021000, 1606592796.021000, 1606592851.632000


==> result/multi/nfs/real/5/time_pipeline_27_24.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606592054.778000, 1606592206.139000, 1606592206.139000, 1606592211.592000, 1606592211.592000, 1606592504.846000
1606592504.867000, 1606592603.897000, 1606592603.897000, 1606592608.577000, 1606592608.577000, 1606592799.976000
1606592800.471000, 1606592846.374000, 1606592846.374000, 1606592852.206000, 1606592852.206000, 1606593095.984000


==> result/multi/nfs/real/5/time_pipeline_27_25.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606592054.780000, 1606592206.137000, 1606592206.137000, 1606592212.124000, 1606592212.124000, 1606592506.575000
1606592506.588000, 1606592633.165000, 1606592633.165000, 1606592638.236000, 1606592638.236000, 1606592799.999000
1606592801.424000, 1606592846.771000, 1606592846.771000, 1606592853.129000, 1606592853.129000, 1606593104.298000


==> result/multi/nfs/real/5/time_pipeline_27_26.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606592054.782000, 1606592206.136000, 1606592206.136000, 1606592211.917000, 1606592211.917000, 1606592505.610000
1606592505.623000, 1606592607.481000, 1606592607.481000, 1606592612.205000, 1606592612.205000, 1606592799.989000
1606592801.149000, 1606592846.637000, 1606592846.637000, 1606592852.474000, 1606592852.474000, 1606593088.116000


==> result/multi/nfs/real/5/time_pipeline_27_27.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606592054.782000, 1606592206.134000, 1606592206.134000, 1606592212.783000, 1606592212.783000, 1606592446.702000
1606592446.719000, 1606592453.840000, 1606592453.840000, 1606592458.429000, 1606592458.429000, 1606592495.051000
1606592495.125000, 1606592507.787000, 1606592507.787000, 1606592513.969000, 1606592513.969000, 1606592799.745000


==> result/multi/nfs/real/5/time_pipeline_27_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606592054.745000, 1606592205.868000, 1606592205.868000, 1606592211.845000, 1606592211.845000, 1606592504.853000
1606592504.874000, 1606592604.107000, 1606592604.107000, 1606592608.768000, 1606592608.768000, 1606592799.986000
1606592800.209000, 1606592846.139000, 1606592846.139000, 1606592851.547000, 1606592851.547000, 1606593088.117000


==> result/multi/nfs/real/5/time_pipeline_27_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606592054.747000, 1606592205.974000, 1606592205.974000, 1606592211.744000, 1606592211.744000, 1606592476.067000
1606592476.089000, 1606592502.155000, 1606592502.155000, 1606592509.331000, 1606592509.331000, 1606592800.017000
1606592800.550000, 1606592846.762000, 1606592846.762000, 1606592852.415000, 1606592852.415000, 1606593088.115000


==> result/multi/nfs/real/5/time_pipeline_27_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606592054.749000, 1606592205.966000, 1606592205.966000, 1606592212.520000, 1606592212.520000, 1606592478.947000
1606592478.963000, 1606592503.210000, 1606592503.210000, 1606592510.773000, 1606592510.773000, 1606592800.208000
1606592801.088000, 1606592846.753000, 1606592846.753000, 1606592852.439000, 1606592852.439000, 1606593088.331000


==> result/multi/nfs/real/5/time_pipeline_27_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606592054.751000, 1606592205.998000, 1606592205.998000, 1606592212.501000, 1606592212.501000, 1606592479.530000
1606592479.545000, 1606592503.360000, 1606592503.360000, 1606592511.390000, 1606592511.390000, 1606592799.839000
1606592800.657000, 1606592846.378000, 1606592846.378000, 1606592851.925000, 1606592851.925000, 1606593095.985000


==> result/multi/nfs/real/5/time_pipeline_27_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606592054.752000, 1606592206.003000, 1606592206.003000, 1606592211.765000, 1606592211.765000, 1606592504.853000
1606592504.872000, 1606592603.159000, 1606592603.159000, 1606592608.261000, 1606592608.261000, 1606592799.979000
1606592800.560000, 1606592846.294000, 1606592846.294000, 1606592851.767000, 1606592851.767000, 1606593096.342000


==> result/multi/nfs/real/5/time_pipeline_27_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606592054.755000, 1606592206.125000, 1606592206.125000, 1606592212.279000, 1606592212.279000, 1606592474.124000
1606592474.141000, 1606592498.288000, 1606592498.288000, 1606592503.864000, 1606592503.864000, 1606592782.160000
1606592782.299000, 1606592791.331000, 1606592791.331000, 1606592795.931000, 1606592795.931000, 1606592846.959000


==> result/multi/nfs/real/5/time_pipeline_27_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606592054.754000, 1606592206.125000, 1606592206.125000, 1606592212.537000, 1606592212.537000, 1606592476.577000
1606592476.599000, 1606592502.422000, 1606592502.422000, 1606592510.256000, 1606592510.256000, 1606592800.032000
1606592800.697000, 1606592846.739000, 1606592846.739000, 1606592852.595000, 1606592852.595000, 1606593098.782000


==> result/multi/nfs/real/5/time_pipeline_28_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606593132.785000, 1606593289.447000, 1606593289.447000, 1606593295.828000, 1606593295.828000, 1606593579.055000
1606593579.070000, 1606593615.574000, 1606593615.574000, 1606593622.018000, 1606593622.018000, 1606593905.917000
1606593905.983000, 1606593920.543000, 1606593920.543000, 1606593925.513000, 1606593925.513000, 1606594048.543000


==> result/multi/nfs/real/5/time_pipeline_28_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606593132.797000, 1606593289.767000, 1606593289.767000, 1606593295.360000, 1606593295.360000, 1606593578.410000
1606593578.424000, 1606593614.960000, 1606593614.960000, 1606593621.454000, 1606593621.454000, 1606594037.926000
1606594038.038000, 1606594057.906000, 1606594057.906000, 1606594063.745000, 1606594063.745000, 1606594210.335000


==> result/multi/nfs/real/5/time_pipeline_28_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606593132.799000, 1606593289.770000, 1606593289.770000, 1606593295.579000, 1606593295.579000, 1606593580.131000
1606593580.148000, 1606593616.889000, 1606593616.889000, 1606593623.266000, 1606593623.266000, 1606593915.367000
1606593915.435000, 1606593930.359000, 1606593930.359000, 1606593936.639000, 1606593936.639000, 1606594030.760000


==> result/multi/nfs/real/5/time_pipeline_28_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606593132.797000, 1606593289.767000, 1606593289.767000, 1606593295.416000, 1606593295.416000, 1606593579.344000
1606593579.359000, 1606593616.131000, 1606593616.131000, 1606593622.871000, 1606593622.871000, 1606593878.366000
1606593878.447000, 1606593891.211000, 1606593891.211000, 1606593896.958000, 1606593896.958000, 1606593966.102000


==> result/multi/nfs/real/5/time_pipeline_28_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606593132.802000, 1606593289.770000, 1606593289.770000, 1606593296.458000, 1606593296.458000, 1606593587.910000
1606593587.925000, 1606593619.182000, 1606593619.182000, 1606593626.415000, 1606593626.415000, 1606594038.741000
1606594038.831000, 1606594058.315000, 1606594058.315000, 1606594064.137000, 1606594064.137000, 1606594211.361000


==> result/multi/nfs/real/5/time_pipeline_28_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606593132.800000, 1606593289.770000, 1606593289.770000, 1606593296.251000, 1606593296.251000, 1606593575.819000
1606593575.841000, 1606593612.601000, 1606593612.601000, 1606593618.413000, 1606593618.413000, 1606593902.013000
1606593902.107000, 1606593915.294000, 1606593915.294000, 1606593921.005000, 1606593921.005000, 1606594048.533000


==> result/multi/nfs/real/5/time_pipeline_28_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606593132.801000, 1606593289.770000, 1606593289.770000, 1606593295.664000, 1606593295.664000, 1606593577.410000
1606593577.423000, 1606593613.992000, 1606593613.992000, 1606593619.908000, 1606593619.908000, 1606594024.896000
1606594024.980000, 1606594039.238000, 1606594039.238000, 1606594044.051000, 1606594044.051000, 1606594123.709000


==> result/multi/nfs/real/5/time_pipeline_28_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606593132.807000, 1606593289.770000, 1606593289.770000, 1606593295.521000, 1606593295.521000, 1606593584.771000
1606593584.788000, 1606593618.711000, 1606593618.711000, 1606593624.900000, 1606593624.900000, 1606594036.598000
1606594036.667000, 1606594056.240000, 1606594056.240000, 1606594061.711000, 1606594061.711000, 1606594193.975000


==> result/multi/nfs/real/5/time_pipeline_28_17.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606593132.806000, 1606593289.770000, 1606593289.770000, 1606593295.779000, 1606593295.779000, 1606593580.129000
1606593580.144000, 1606593616.910000, 1606593616.910000, 1606593623.275000, 1606593623.275000, 1606593900.984000
1606593901.052000, 1606593914.066000, 1606593914.066000, 1606593919.454000, 1606593919.454000, 1606594048.522000


==> result/multi/nfs/real/5/time_pipeline_28_18.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606593132.808000, 1606593289.770000, 1606593289.770000, 1606593295.518000, 1606593295.518000, 1606593584.076000
1606593584.093000, 1606593618.494000, 1606593618.494000, 1606593625.764000, 1606593625.764000, 1606594039.339000
1606594039.424000, 1606594058.625000, 1606594058.625000, 1606594064.413000, 1606594064.413000, 1606594211.452000


==> result/multi/nfs/real/5/time_pipeline_28_19.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606593132.809000, 1606593289.770000, 1606593289.770000, 1606593295.751000, 1606593295.751000, 1606593585.512000
1606593585.526000, 1606593618.879000, 1606593618.879000, 1606593625.823000, 1606593625.823000, 1606594048.522000
1606594048.691000, 1606594061.186000, 1606594061.186000, 1606594066.580000, 1606594066.580000, 1606594182.052000


==> result/multi/nfs/real/5/time_pipeline_28_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606593132.785000, 1606593289.321000, 1606593289.321000, 1606593295.615000, 1606593295.615000, 1606593577.395000
1606593577.410000, 1606593613.944000, 1606593613.944000, 1606593620.764000, 1606593620.764000, 1606594024.958000
1606594025.044000, 1606594040.014000, 1606594040.014000, 1606594046.217000, 1606594046.217000, 1606594124.618000


==> result/multi/nfs/real/5/time_pipeline_28_20.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606593132.807000, 1606593289.770000, 1606593289.770000, 1606593296.023000, 1606593296.023000, 1606593582.606000
1606593582.622000, 1606593618.050000, 1606593618.050000, 1606593625.488000, 1606593625.488000, 1606594035.715000
1606594035.805000, 1606594054.696000, 1606594054.696000, 1606594060.033000, 1606594060.033000, 1606594129.592000


==> result/multi/nfs/real/5/time_pipeline_28_21.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606593132.811000, 1606593289.770000, 1606593289.770000, 1606593295.581000, 1606593295.581000, 1606593581.926000
1606593581.940000, 1606593617.781000, 1606593617.781000, 1606593624.991000, 1606593624.991000, 1606594039.951000
1606594040.029000, 1606594058.882000, 1606594058.882000, 1606594064.441000, 1606594064.441000, 1606594211.784000


==> result/multi/nfs/real/5/time_pipeline_28_22.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606593132.811000, 1606593289.770000, 1606593289.770000, 1606593295.614000, 1606593295.614000, 1606593587.131000
1606593587.145000, 1606593619.116000, 1606593619.116000, 1606593625.803000, 1606593625.803000, 1606594036.848000
1606594036.943000, 1606594056.732000, 1606594056.732000, 1606594062.496000, 1606594062.496000, 1606594211.323000


==> result/multi/nfs/real/5/time_pipeline_28_23.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606593132.813000, 1606593289.770000, 1606593289.770000, 1606593295.803000, 1606593295.803000, 1606593579.243000
1606593579.258000, 1606593615.990000, 1606593615.990000, 1606593622.178000, 1606593622.178000, 1606594037.905000
1606594038.003000, 1606594057.909000, 1606594057.909000, 1606594063.732000, 1606594063.732000, 1606594211.575000


==> result/multi/nfs/real/5/time_pipeline_28_24.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606593132.814000, 1606593289.773000, 1606593289.773000, 1606593295.590000, 1606593295.590000, 1606593581.325000
1606593581.340000, 1606593617.506000, 1606593617.506000, 1606593625.142000, 1606593625.142000, 1606594037.180000
1606594037.257000, 1606594057.129000, 1606594057.129000, 1606594062.932000, 1606594062.932000, 1606594204.571000


==> result/multi/nfs/real/5/time_pipeline_28_25.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606593132.816000, 1606593289.775000, 1606593289.775000, 1606593295.913000, 1606593295.913000, 1606593579.470000
1606593579.493000, 1606593616.257000, 1606593616.257000, 1606593622.692000, 1606593622.692000, 1606593915.901000
1606593916.002000, 1606593930.360000, 1606593930.360000, 1606593935.267000, 1606593935.267000, 1606594022.117000


==> result/multi/nfs/real/5/time_pipeline_28_26.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606593132.816000, 1606593289.777000, 1606593289.777000, 1606593296.231000, 1606593296.231000, 1606593575.820000
1606593575.842000, 1606593612.597000, 1606593612.597000, 1606593618.357000, 1606593618.357000, 1606593902.013000
1606593902.108000, 1606593915.295000, 1606593915.295000, 1606593920.722000, 1606593920.722000, 1606594048.527000


==> result/multi/nfs/real/5/time_pipeline_28_27.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606593132.818000, 1606593289.770000, 1606593289.770000, 1606593295.595000, 1606593295.595000, 1606593580.429000
1606593580.448000, 1606593617.043000, 1606593617.043000, 1606593623.980000, 1606593623.980000, 1606593912.028000
1606593912.104000, 1606593926.484000, 1606593926.484000, 1606593931.853000, 1606593931.853000, 1606594052.141000


==> result/multi/nfs/real/5/time_pipeline_28_28.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606593132.818000, 1606593289.770000, 1606593289.770000, 1606593295.926000, 1606593295.926000, 1606593586.305000
1606593586.321000, 1606593619.009000, 1606593619.009000, 1606593624.744000, 1606593624.744000, 1606594047.579000
1606594047.669000, 1606594061.062000, 1606594061.062000, 1606594066.418000, 1606594066.418000, 1606594175.057000


==> result/multi/nfs/real/5/time_pipeline_28_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606593132.785000, 1606593289.487000, 1606593289.487000, 1606593295.054000, 1606593295.054000, 1606593568.852000
1606593568.867000, 1606593584.452000, 1606593584.452000, 1606593590.320000, 1606593590.320000, 1606593646.774000
1606593646.892000, 1606593736.113000, 1606593736.113000, 1606593740.893000, 1606593740.893000, 1606593811.324000


==> result/multi/nfs/real/5/time_pipeline_28_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606593132.786000, 1606593289.448000, 1606593289.448000, 1606593295.162000, 1606593295.162000, 1606593575.819000
1606593575.839000, 1606593612.593000, 1606593612.593000, 1606593618.287000, 1606593618.287000, 1606593765.184000
1606593765.240000, 1606593793.020000, 1606593793.020000, 1606593797.593000, 1606593797.593000, 1606593928.104000


==> result/multi/nfs/real/5/time_pipeline_28_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606593132.788000, 1606593289.594000, 1606593289.594000, 1606593295.347000, 1606593295.347000, 1606593583.279000
1606593583.293000, 1606593618.265000, 1606593618.265000, 1606593624.186000, 1606593624.186000, 1606594004.903000
1606594004.960000, 1606594029.448000, 1606594029.448000, 1606594034.131000, 1606594034.131000, 1606594131.989000


==> result/multi/nfs/real/5/time_pipeline_28_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606593132.789000, 1606593289.568000, 1606593289.568000, 1606593295.717000, 1606593295.717000, 1606593579.807000
1606593579.824000, 1606593616.555000, 1606593616.555000, 1606593623.116000, 1606593623.116000, 1606593876.723000
1606593876.808000, 1606593889.633000, 1606593889.633000, 1606593894.532000, 1606593894.532000, 1606593969.282000


==> result/multi/nfs/real/5/time_pipeline_28_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606593132.791000, 1606593289.641000, 1606593289.641000, 1606593295.238000, 1606593295.238000, 1606593568.817000
1606593568.830000, 1606593584.449000, 1606593584.449000, 1606593589.794000, 1606593589.794000, 1606593688.293000
1606593688.307000, 1606593736.790000, 1606593736.790000, 1606593741.337000, 1606593741.337000, 1606593811.432000


==> result/multi/nfs/real/5/time_pipeline_28_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606593132.792000, 1606593289.663000, 1606593289.663000, 1606593295.372000, 1606593295.372000, 1606593579.295000
1606593579.310000, 1606593616.009000, 1606593616.009000, 1606593622.494000, 1606593622.494000, 1606594024.888000
1606594025.017000, 1606594039.242000, 1606594039.242000, 1606594044.125000, 1606594044.125000, 1606594123.709000


==> result/multi/nfs/real/5/time_pipeline_28_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606593132.793000, 1606593289.744000, 1606593289.744000, 1606593296.025000, 1606593296.025000, 1606593580.737000
1606593580.751000, 1606593617.200000, 1606593617.200000, 1606593624.526000, 1606593624.526000, 1606594037.943000
1606594038.056000, 1606594057.911000, 1606594057.911000, 1606594063.736000, 1606594063.736000, 1606594210.209000


==> result/multi/nfs/real/5/time_pipeline_29_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606594241.509000, 1606594403.768000, 1606594403.768000, 1606594409.495000, 1606594409.495000, 1606594647.789000
1606594647.813000, 1606594679.831000, 1606594679.831000, 1606594686.453000, 1606594686.453000, 1606595023.368000
1606595023.888000, 1606595061.570000, 1606595061.570000, 1606595068.082000, 1606595068.082000, 1606595324.521000


==> result/multi/nfs/real/5/time_pipeline_29_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606594241.522000, 1606594404.096000, 1606594404.096000, 1606594409.929000, 1606594409.929000, 1606594681.331000
1606594681.343000, 1606594742.158000, 1606594742.158000, 1606594746.840000, 1606594746.840000, 1606595015.861000
1606595015.907000, 1606595047.666000, 1606595047.666000, 1606595052.620000, 1606595052.620000, 1606595110.080000


==> result/multi/nfs/real/5/time_pipeline_29_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606594241.525000, 1606594404.096000, 1606594404.096000, 1606594410.127000, 1606594410.127000, 1606594646.649000
1606594646.663000, 1606594678.506000, 1606594678.506000, 1606594684.511000, 1606594684.511000, 1606595007.227000
1606595007.290000, 1606595012.526000, 1606595012.526000, 1606595017.333000, 1606595017.333000, 1606595094.546000


==> result/multi/nfs/real/5/time_pipeline_29_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606594241.526000, 1606594404.096000, 1606594404.096000, 1606594409.844000, 1606594409.844000, 1606594662.839000
1606594662.853000, 1606594685.966000, 1606594685.966000, 1606594691.843000, 1606594691.843000, 1606595023.435000
1606595024.485000, 1606595061.625000, 1606595061.625000, 1606595067.273000, 1606595067.273000, 1606595330.609000


==> result/multi/nfs/real/5/time_pipeline_29_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606594241.528000, 1606594404.097000, 1606594404.097000, 1606594409.493000, 1606594409.493000, 1606594647.767000
1606594647.788000, 1606594679.865000, 1606594679.865000, 1606594686.487000, 1606594686.487000, 1606595023.460000
1606595024.082000, 1606595061.594000, 1606595061.594000, 1606595067.907000, 1606595067.907000, 1606595331.377000


==> result/multi/nfs/real/5/time_pipeline_29_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606594241.529000, 1606594404.097000, 1606594404.097000, 1606594410.292000, 1606594410.292000, 1606594649.808000
1606594649.828000, 1606594681.413000, 1606594681.413000, 1606594688.125000, 1606594688.125000, 1606595023.402000
1606595024.281000, 1606595061.624000, 1606595061.624000, 1606595067.708000, 1606595067.708000, 1606595330.609000


==> result/multi/nfs/real/5/time_pipeline_29_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606594241.528000, 1606594404.096000, 1606594404.096000, 1606594410.312000, 1606594410.312000, 1606594649.562000
1606594649.577000, 1606594681.262000, 1606594681.262000, 1606594687.608000, 1606594687.608000, 1606595023.302000
1606595023.716000, 1606595061.185000, 1606595061.185000, 1606595066.675000, 1606595066.675000, 1606595330.589000


==> result/multi/nfs/real/5/time_pipeline_29_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606594241.532000, 1606594404.097000, 1606594404.097000, 1606594410.510000, 1606594410.510000, 1606594648.082000
1606594648.096000, 1606594680.126000, 1606594680.126000, 1606594686.464000, 1606594686.464000, 1606595010.198000
1606595010.275000, 1606595015.652000, 1606595015.652000, 1606595020.473000, 1606595020.473000, 1606595137.579000


==> result/multi/nfs/real/5/time_pipeline_29_17.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606594241.534000, 1606594404.098000, 1606594404.098000, 1606594409.934000, 1606594409.934000, 1606594683.202000
1606594683.214000, 1606594773.432000, 1606594773.432000, 1606594778.193000, 1606594778.193000, 1606595023.318000
1606595023.882000, 1606595061.609000, 1606595061.609000, 1606595067.278000, 1606595067.278000, 1606595330.609000


==> result/multi/nfs/real/5/time_pipeline_29_18.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606594241.534000, 1606594404.098000, 1606594404.098000, 1606594411.176000, 1606594411.176000, 1606594632.807000
1606594632.826000, 1606594640.054000, 1606594640.054000, 1606594644.809000, 1606594644.809000, 1606594720.494000
1606594720.542000, 1606594846.214000, 1606594846.214000, 1606594850.872000, 1606594850.872000, 1606595023.456000


==> result/multi/nfs/real/5/time_pipeline_29_19.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606594241.535000, 1606594404.097000, 1606594404.097000, 1606594411.164000, 1606594411.164000, 1606594633.555000
1606594633.570000, 1606594643.300000, 1606594643.300000, 1606594649.033000, 1606594649.033000, 1606594734.435000
1606594734.513000, 1606594849.179000, 1606594849.179000, 1606594853.952000, 1606594853.952000, 1606595024.038000


==> result/multi/nfs/real/5/time_pipeline_29_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606594241.509000, 1606594403.733000, 1606594403.733000, 1606594409.937000, 1606594409.937000, 1606594685.885000
1606594685.907000, 1606594815.188000, 1606594815.188000, 1606594819.610000, 1606594819.610000, 1606595023.329000
1606595023.544000, 1606595061.252000, 1606595061.252000, 1606595066.573000, 1606595066.573000, 1606595330.120000


==> result/multi/nfs/real/5/time_pipeline_29_20.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606594241.538000, 1606594404.099000, 1606594404.099000, 1606594409.888000, 1606594409.888000, 1606594675.603000
1606594675.617000, 1606594692.768000, 1606594692.768000, 1606594697.795000, 1606594697.795000, 1606595023.470000
1606595024.254000, 1606595061.621000, 1606595061.621000, 1606595067.073000, 1606595067.073000, 1606595330.610000


==> result/multi/nfs/real/5/time_pipeline_29_21.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606594241.536000, 1606594404.097000, 1606594404.097000, 1606594409.885000, 1606594409.885000, 1606594671.027000
1606594671.043000, 1606594689.492000, 1606594689.492000, 1606594695.069000, 1606594695.069000, 1606595023.343000
1606595024.050000, 1606595061.606000, 1606595061.606000, 1606595067.787000, 1606595067.787000, 1606595331.377000


==> result/multi/nfs/real/5/time_pipeline_29_22.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606594241.540000, 1606594404.099000, 1606594404.099000, 1606594410.495000, 1606594410.495000, 1606594649.357000
1606594649.371000, 1606594681.116000, 1606594681.116000, 1606594687.473000, 1606594687.473000, 1606595023.376000
1606595024.254000, 1606595061.505000, 1606595061.505000, 1606595067.983000, 1606595067.983000, 1606595325.326000


==> result/multi/nfs/real/5/time_pipeline_29_23.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606594241.540000, 1606594404.097000, 1606594404.097000, 1606594409.792000, 1606594409.792000, 1606594658.688000
1606594658.704000, 1606594684.874000, 1606594684.874000, 1606594690.900000, 1606594690.900000, 1606595023.403000
1606595024.426000, 1606595061.621000, 1606595061.621000, 1606595068.152000, 1606595068.152000, 1606595331.377000


==> result/multi/nfs/real/5/time_pipeline_29_24.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606594241.543000, 1606594404.101000, 1606594404.101000, 1606594410.822000, 1606594410.822000, 1606594647.699000
1606594647.718000, 1606594679.650000, 1606594679.650000, 1606594686.274000, 1606594686.274000, 1606595023.495000
1606595024.054000, 1606595061.611000, 1606595061.611000, 1606595068.230000, 1606595068.230000, 1606595331.355000


==> result/multi/nfs/real/5/time_pipeline_29_25.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606594241.543000, 1606594404.099000, 1606594404.099000, 1606594410.552000, 1606594410.552000, 1606594648.441000
1606594648.457000, 1606594680.365000, 1606594680.365000, 1606594686.852000, 1606594686.852000, 1606595023.410000
1606595024.131000, 1606595061.546000, 1606595061.546000, 1606595067.935000, 1606595067.935000, 1606595331.377000


==> result/multi/nfs/real/5/time_pipeline_29_26.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606594241.546000, 1606594404.101000, 1606594404.101000, 1606594410.369000, 1606594410.369000, 1606594649.754000
1606594649.770000, 1606594681.376000, 1606594681.376000, 1606594687.783000, 1606594687.783000, 1606595023.388000
1606595024.255000, 1606595061.418000, 1606595061.418000, 1606595066.927000, 1606595066.927000, 1606595327.488000


==> result/multi/nfs/real/5/time_pipeline_29_27.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606594241.548000, 1606594404.099000, 1606594404.099000, 1606594410.738000, 1606594410.738000, 1606594648.065000
1606594648.077000, 1606594680.097000, 1606594680.097000, 1606594686.633000, 1606594686.633000, 1606595023.480000
1606595024.152000, 1606595061.600000, 1606595061.600000, 1606595067.723000, 1606595067.723000, 1606595331.384000


==> result/multi/nfs/real/5/time_pipeline_29_28.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606594241.549000, 1606594404.101000, 1606594404.101000, 1606594410.006000, 1606594410.006000, 1606594645.272000
1606594645.284000, 1606594677.466000, 1606594677.466000, 1606594683.969000, 1606594683.969000, 1606595007.225000
1606595007.309000, 1606595012.515000, 1606595012.515000, 1606595017.523000, 1606595017.523000, 1606595109.370000


==> result/multi/nfs/real/5/time_pipeline_29_29.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606594241.550000, 1606594404.099000, 1606594404.099000, 1606594409.866000, 1606594409.866000, 1606594666.280000
1606594666.297000, 1606594687.095000, 1606594687.095000, 1606594692.694000, 1606594692.694000, 1606595023.400000
1606595024.186000, 1606595061.316000, 1606595061.316000, 1606595067.057000, 1606595067.057000, 1606595329.378000


==> result/multi/nfs/real/5/time_pipeline_29_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606594241.510000, 1606594403.750000, 1606594403.750000, 1606594410.272000, 1606594410.272000, 1606594646.815000
1606594646.831000, 1606594678.664000, 1606594678.664000, 1606594685.483000, 1606594685.483000, 1606595023.313000
1606595023.502000, 1606595061.576000, 1606595061.576000, 1606595067.971000, 1606595067.971000, 1606595331.393000


==> result/multi/nfs/real/5/time_pipeline_29_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606594241.511000, 1606594403.753000, 1606594403.753000, 1606594409.314000, 1606594409.314000, 1606594647.789000
1606594647.812000, 1606594679.904000, 1606594679.904000, 1606594686.525000, 1606594686.525000, 1606595023.501000
1606595024.149000, 1606595061.604000, 1606595061.604000, 1606595067.160000, 1606595067.160000, 1606595330.601000


==> result/multi/nfs/real/5/time_pipeline_29_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606594241.513000, 1606594403.863000, 1606594403.863000, 1606594409.619000, 1606594409.619000, 1606594650.919000
1606594650.938000, 1606594681.897000, 1606594681.897000, 1606594688.299000, 1606594688.299000, 1606595023.462000
1606595024.197000, 1606595061.387000, 1606595061.387000, 1606595067.215000, 1606595067.215000, 1606595330.614000


==> result/multi/nfs/real/5/time_pipeline_29_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606594241.515000, 1606594403.928000, 1606594403.928000, 1606594410.715000, 1606594410.715000, 1606594647.719000
1606594647.736000, 1606594679.747000, 1606594679.747000, 1606594686.364000, 1606594686.364000, 1606595023.299000
1606595023.698000, 1606595061.551000, 1606595061.551000, 1606595066.924000, 1606595066.924000, 1606595330.609000


==> result/multi/nfs/real/5/time_pipeline_29_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606594241.516000, 1606594403.994000, 1606594403.994000, 1606594409.688000, 1606594409.688000, 1606594654.670000
1606594654.683000, 1606594683.375000, 1606594683.375000, 1606594689.748000, 1606594689.748000, 1606595023.492000
1606595024.444000, 1606595061.624000, 1606595061.624000, 1606595066.718000, 1606595066.718000, 1606595330.558000


==> result/multi/nfs/real/5/time_pipeline_29_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606594241.520000, 1606594404.096000, 1606594404.096000, 1606594409.997000, 1606594409.997000, 1606594645.232000
1606594645.248000, 1606594677.466000, 1606594677.466000, 1606594684.227000, 1606594684.227000, 1606595007.227000
1606595007.313000, 1606595012.519000, 1606595012.519000, 1606595017.711000, 1606595017.711000, 1606595102.231000


==> result/multi/nfs/real/5/time_pipeline_29_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606594241.520000, 1606594404.096000, 1606594404.096000, 1606594409.982000, 1606594409.982000, 1606594687.381000
1606594687.406000, 1606594832.398000, 1606594832.398000, 1606594836.839000, 1606594836.839000, 1606595023.394000
1606595023.675000, 1606595060.657000, 1606595060.657000, 1606595066.654000, 1606595066.654000, 1606595327.177000


==> result/multi/nfs/real/5/time_pipeline_2_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606578160.130000, 1606578171.418000, 1606578171.418000, 1606578175.774000, 1606578175.774000, 1606578192.012000
1606578192.025000, 1606578193.950000, 1606578193.950000, 1606578198.716000, 1606578198.716000, 1606578214.082000
1606578214.094000, 1606578215.842000, 1606578215.842000, 1606578220.527000, 1606578220.527000, 1606578235.814000


==> result/multi/nfs/real/5/time_pipeline_2_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606578160.130000, 1606578171.429000, 1606578171.429000, 1606578176.402000, 1606578176.402000, 1606578193.304000
1606578193.318000, 1606578195.405000, 1606578195.405000, 1606578200.278000, 1606578200.278000, 1606578215.935000
1606578215.948000, 1606578217.763000, 1606578217.763000, 1606578222.872000, 1606578222.872000, 1606578238.408000


==> result/multi/nfs/real/5/time_pipeline_30_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606595360.812000, 1606595528.684000, 1606595528.684000, 1606595535.345000, 1606595535.345000, 1606595907.007000
1606595907.024000, 1606595946.976000, 1606595946.976000, 1606595952.948000, 1606595952.948000, 1606596062.808000
1606596062.929000, 1606596070.745000, 1606596070.745000, 1606596075.284000, 1606596075.284000, 1606596106.496000


==> result/multi/nfs/real/5/time_pipeline_30_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606595360.824000, 1606595529.064000, 1606595529.064000, 1606595535.662000, 1606595535.662000, 1606595789.092000
1606595789.113000, 1606595853.963000, 1606595853.963000, 1606595859.210000, 1606595859.210000, 1606596282.067000
1606596282.166000, 1606596300.167000, 1606596300.167000, 1606596305.406000, 1606596305.406000, 1606596405.342000


==> result/multi/nfs/real/5/time_pipeline_30_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606595360.826000, 1606595529.064000, 1606595529.064000, 1606595535.004000, 1606595535.004000, 1606595895.268000
1606595895.284000, 1606595944.544000, 1606595944.544000, 1606595950.672000, 1606595950.672000, 1606596124.486000
1606596124.688000, 1606596150.694000, 1606596150.694000, 1606596156.497000, 1606596156.497000, 1606596278.427000


==> result/multi/nfs/real/5/time_pipeline_30_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606595360.827000, 1606595529.066000, 1606595529.066000, 1606595534.822000, 1606595534.822000, 1606595784.834000
1606595784.847000, 1606595796.117000, 1606595796.117000, 1606595801.456000, 1606595801.456000, 1606596286.094000
1606596286.175000, 1606596300.650000, 1606596300.650000, 1606596306.320000, 1606596306.320000, 1606596418.880000


==> result/multi/nfs/real/5/time_pipeline_30_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606595360.829000, 1606595529.066000, 1606595529.066000, 1606595535.044000, 1606595535.044000, 1606596281.848000
1606596281.863000, 1606596299.958000, 1606596299.958000, 1606596305.695000, 1606596305.695000, 1606596405.385000
1606596405.450000, 1606596420.845000, 1606596420.845000, 1606596425.231000, 1606596425.231000, 1606596448.640000


==> result/multi/nfs/real/5/time_pipeline_30_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606595360.828000, 1606595529.066000, 1606595529.066000, 1606595534.866000, 1606595534.866000, 1606595877.196000
1606595877.216000, 1606595939.962000, 1606595939.962000, 1606595945.300000, 1606595945.300000, 1606596124.556000
1606596124.835000, 1606596150.694000, 1606596150.694000, 1606596156.493000, 1606596156.493000, 1606596278.427000


==> result/multi/nfs/real/5/time_pipeline_30_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606595360.833000, 1606595529.066000, 1606595529.066000, 1606595535.755000, 1606595535.755000, 1606595788.922000
1606595788.934000, 1606595853.877000, 1606595853.877000, 1606595859.593000, 1606595859.593000, 1606596282.073000
1606596282.168000, 1606596300.166000, 1606596300.166000, 1606596305.315000, 1606596305.315000, 1606596404.874000


==> result/multi/nfs/real/5/time_pipeline_30_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606595360.834000, 1606595529.066000, 1606595529.066000, 1606595535.349000, 1606595535.349000, 1606595897.137000
1606595897.151000, 1606595945.194000, 1606595945.194000, 1606595951.252000, 1606595951.252000, 1606596125.028000
1606596125.241000, 1606596150.707000, 1606596150.707000, 1606596156.498000, 1606596156.498000, 1606596278.043000


==> result/multi/nfs/real/5/time_pipeline_30_17.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606595360.836000, 1606595529.066000, 1606595529.066000, 1606595534.541000, 1606595534.541000, 1606595766.979000
1606595767.006000, 1606595776.445000, 1606595776.445000, 1606595781.590000, 1606595781.590000, 1606595842.100000
1606595842.128000, 1606595871.301000, 1606595871.301000, 1606595876.172000, 1606595876.172000, 1606596301.160000


==> result/multi/nfs/real/5/time_pipeline_30_18.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606595360.837000, 1606595529.066000, 1606595529.066000, 1606595534.584000, 1606595534.584000, 1606595771.114000
1606595771.129000, 1606595780.852000, 1606595780.852000, 1606595785.985000, 1606595785.985000, 1606596279.636000
1606596279.826000, 1606596299.078000, 1606596299.078000, 1606596304.265000, 1606596304.265000, 1606596393.937000


==> result/multi/nfs/real/5/time_pipeline_30_19.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606595360.839000, 1606595529.066000, 1606595529.066000, 1606595535.332000, 1606595535.332000, 1606595890.912000
1606595890.928000, 1606595943.750000, 1606595943.750000, 1606595949.785000, 1606595949.785000, 1606596126.590000
1606596126.700000, 1606596151.024000, 1606596151.024000, 1606596156.916000, 1606596156.916000, 1606596273.496000


==> result/multi/nfs/real/5/time_pipeline_30_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606595360.812000, 1606595528.689000, 1606595528.689000, 1606595534.400000, 1606595534.400000, 1606595771.805000
1606595771.820000, 1606595781.190000, 1606595781.190000, 1606595787.399000, 1606595787.399000, 1606596279.637000
1606596279.860000, 1606596299.078000, 1606596299.078000, 1606596304.437000, 1606596304.437000, 1606596394.000000


==> result/multi/nfs/real/5/time_pipeline_30_20.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606595360.840000, 1606595529.066000, 1606595529.066000, 1606595534.596000, 1606595534.596000, 1606595906.896000
1606595906.913000, 1606595946.976000, 1606595946.976000, 1606595952.870000, 1606595952.870000, 1606596062.010000
1606596062.119000, 1606596070.723000, 1606596070.723000, 1606596075.402000, 1606596075.402000, 1606596105.816000


==> result/multi/nfs/real/5/time_pipeline_30_21.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606595360.843000, 1606595529.067000, 1606595529.067000, 1606595534.536000, 1606595534.536000, 1606595766.980000
1606595767.006000, 1606595776.364000, 1606595776.364000, 1606595781.349000, 1606595781.349000, 1606595840.943000
1606595840.998000, 1606595871.244000, 1606595871.244000, 1606595876.042000, 1606595876.042000, 1606596296.019000


==> result/multi/nfs/real/5/time_pipeline_30_22.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606595360.843000, 1606595529.066000, 1606595529.066000, 1606595535.258000, 1606595535.258000, 1606595892.048000
1606595892.064000, 1606595944.019000, 1606595944.019000, 1606595949.569000, 1606595949.569000, 1606596125.614000
1606596125.734000, 1606596150.868000, 1606596150.868000, 1606596156.678000, 1606596156.678000, 1606596278.648000


==> result/multi/nfs/real/5/time_pipeline_30_23.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606595360.841000, 1606595529.066000, 1606595529.066000, 1606595535.652000, 1606595535.652000, 1606595879.202000
1606595879.217000, 1606595942.192000, 1606595942.192000, 1606595948.288000, 1606595948.288000, 1606596124.561000
1606596124.827000, 1606596150.692000, 1606596150.692000, 1606596156.612000, 1606596156.612000, 1606596277.964000


==> result/multi/nfs/real/5/time_pipeline_30_24.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606595360.845000, 1606595529.066000, 1606595529.066000, 1606595536.062000, 1606595536.062000, 1606595893.048000
1606595893.061000, 1606595944.225000, 1606595944.225000, 1606595950.456000, 1606595950.456000, 1606596132.885000
1606596132.990000, 1606596151.237000, 1606596151.237000, 1606596157.156000, 1606596157.156000, 1606596274.517000


==> result/multi/nfs/real/5/time_pipeline_30_25.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606595360.848000, 1606595529.066000, 1606595529.066000, 1606595534.549000, 1606595534.549000, 1606595769.858000
1606595769.872000, 1606595779.458000, 1606595779.458000, 1606595784.895000, 1606595784.895000, 1606595843.782000
1606595843.880000, 1606595871.759000, 1606595871.759000, 1606595876.644000, 1606595876.644000, 1606596301.137000


==> result/multi/nfs/real/5/time_pipeline_30_26.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606595360.849000, 1606595529.069000, 1606595529.069000, 1606595535.912000, 1606595535.912000, 1606595788.678000
1606595788.694000, 1606595851.446000, 1606595851.446000, 1606595856.593000, 1606595856.593000, 1606596282.074000
1606596282.152000, 1606596300.179000, 1606596300.179000, 1606596305.402000, 1606596305.402000, 1606596405.339000


==> result/multi/nfs/real/5/time_pipeline_30_27.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606595360.851000, 1606595529.067000, 1606595529.067000, 1606595534.990000, 1606595534.990000, 1606595894.179000
1606595894.192000, 1606595944.424000, 1606595944.424000, 1606595949.820000, 1606595949.820000, 1606596127.633000
1606596127.740000, 1606596151.089000, 1606596151.089000, 1606596157.009000, 1606596157.009000, 1606596273.991000


==> result/multi/nfs/real/5/time_pipeline_30_28.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606595360.849000, 1606595529.071000, 1606595529.071000, 1606595535.599000, 1606595535.599000, 1606596281.856000
1606596281.871000, 1606596299.970000, 1606596299.970000, 1606596305.184000, 1606596305.184000, 1606596427.592000
1606596427.640000, 1606596429.651000, 1606596429.651000, 1606596433.994000, 1606596433.994000, 1606596453.131000


==> result/multi/nfs/real/5/time_pipeline_30_29.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606595360.851000, 1606595529.066000, 1606595529.066000, 1606595536.085000, 1606595536.085000, 1606595788.774000
1606595788.786000, 1606595851.636000, 1606595851.636000, 1606595857.287000, 1606595857.287000, 1606596282.075000
1606596282.188000, 1606596300.179000, 1606596300.179000, 1606596305.313000, 1606596305.313000, 1606596424.598000


==> result/multi/nfs/real/5/time_pipeline_30_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606595360.812000, 1606595528.678000, 1606595528.678000, 1606595534.709000, 1606595534.709000, 1606595784.837000
1606595784.853000, 1606595796.111000, 1606595796.111000, 1606595801.215000, 1606595801.215000, 1606596279.640000
1606596279.798000, 1606596298.747000, 1606596298.747000, 1606596304.376000, 1606596304.376000, 1606596399.044000


==> result/multi/nfs/real/5/time_pipeline_30_30.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606595360.854000, 1606595529.066000, 1606595529.066000, 1606595536.070000, 1606595536.070000, 1606596279.630000
1606596279.649000, 1606596298.254000, 1606596298.254000, 1606596303.724000, 1606596303.724000, 1606596324.337000
1606596324.368000, 1606596409.312000, 1606596409.312000, 1606596413.678000, 1606596413.678000, 1606596441.125000


==> result/multi/nfs/real/5/time_pipeline_30_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606595360.813000, 1606595528.540000, 1606595528.540000, 1606595534.224000, 1606595534.224000, 1606595766.982000
1606595767.006000, 1606595776.290000, 1606595776.290000, 1606595781.290000, 1606595781.290000, 1606595847.716000
1606595847.763000, 1606595873.108000, 1606595873.108000, 1606595878.141000, 1606595878.141000, 1606595942.755000


==> result/multi/nfs/real/5/time_pipeline_30_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606595360.815000, 1606595528.856000, 1606595528.856000, 1606595534.595000, 1606595534.595000, 1606595773.847000
1606595773.861000, 1606595782.181000, 1606595782.181000, 1606595788.558000, 1606595788.558000, 1606596279.639000
1606596279.881000, 1606596298.750000, 1606596298.750000, 1606596304.391000, 1606596304.391000, 1606596397.868000


==> result/multi/nfs/real/5/time_pipeline_30_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606595360.817000, 1606595528.932000, 1606595528.932000, 1606595535.138000, 1606595535.138000, 1606595877.469000
1606595877.486000, 1606595941.346000, 1606595941.346000, 1606595947.149000, 1606595947.149000, 1606596124.563000
1606596124.831000, 1606596150.694000, 1606596150.694000, 1606596156.490000, 1606596156.490000, 1606596276.329000


==> result/multi/nfs/real/5/time_pipeline_30_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606595360.819000, 1606595529.052000, 1606595529.052000, 1606595535.259000, 1606595535.259000, 1606595880.965000
1606595880.982000, 1606595942.896000, 1606595942.896000, 1606595948.452000, 1606595948.452000, 1606596088.209000
1606596088.303000, 1606596108.479000, 1606596108.479000, 1606596112.867000, 1606596112.867000, 1606596137.882000


==> result/multi/nfs/real/5/time_pipeline_30_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606595360.821000, 1606595529.061000, 1606595529.061000, 1606595534.899000, 1606595534.899000, 1606595883.226000
1606595883.242000, 1606595943.163000, 1606595943.163000, 1606595949.046000, 1606595949.046000, 1606596124.555000
1606596124.837000, 1606596150.695000, 1606596150.695000, 1606596156.273000, 1606596156.273000, 1606596275.038000


==> result/multi/nfs/real/5/time_pipeline_30_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606595360.823000, 1606595529.064000, 1606595529.064000, 1606595535.064000, 1606595535.064000, 1606595876.968000
1606595876.988000, 1606595939.188000, 1606595939.188000, 1606595944.931000, 1606595944.931000, 1606596124.556000
1606596124.800000, 1606596150.700000, 1606596150.700000, 1606596156.311000, 1606596156.311000, 1606596275.696000


==> result/multi/nfs/real/5/time_pipeline_31_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606596484.354000, 1606596658.022000, 1606596658.022000, 1606596663.669000, 1606596663.669000, 1606596899.426000
1606596899.441000, 1606596909.085000, 1606596909.085000, 1606596913.963000, 1606596913.963000, 1606596962.241000
1606596962.354000, 1606596989.081000, 1606596989.081000, 1606596994.119000, 1606596994.119000, 1606597473.090000


==> result/multi/nfs/real/5/time_pipeline_31_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606596484.364000, 1606596658.320000, 1606596658.320000, 1606596664.165000, 1606596664.165000, 1606597043.504000
1606597043.520000, 1606597116.735000, 1606597116.735000, 1606597122.215000, 1606597122.215000, 1606597463.882000
1606597464.071000, 1606597489.624000, 1606597489.624000, 1606597495.537000, 1606597495.537000, 1606597638.071000


==> result/multi/nfs/real/5/time_pipeline_31_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606596484.368000, 1606596658.330000, 1606596658.330000, 1606596664.722000, 1606596664.722000, 1606596963.850000
1606596963.862000, 1606596991.724000, 1606596991.724000, 1606596996.845000, 1606596996.845000, 1606597334.910000
1606597335.026000, 1606597350.873000, 1606597350.873000, 1606597355.842000, 1606597355.842000, 1606597461.804000


==> result/multi/nfs/real/5/time_pipeline_31_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606596484.368000, 1606596658.331000, 1606596658.331000, 1606596664.536000, 1606596664.536000, 1606596965.411000
1606596965.425000, 1606596992.661000, 1606596992.661000, 1606596997.962000, 1606596997.962000, 1606597472.904000
1606597472.978000, 1606597492.585000, 1606597492.585000, 1606597497.943000, 1606597497.943000, 1606597638.142000


==> result/multi/nfs/real/5/time_pipeline_31_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606596484.370000, 1606596658.330000, 1606596658.330000, 1606596664.053000, 1606596664.053000, 1606596952.075000
1606596952.090000, 1606596968.376000, 1606596968.376000, 1606596973.417000, 1606596973.417000, 1606597334.777000
1606597334.806000, 1606597350.871000, 1606597350.871000, 1606597355.737000, 1606597355.737000, 1606597458.291000


==> result/multi/nfs/real/5/time_pipeline_31_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606596484.371000, 1606596658.331000, 1606596658.331000, 1606596664.093000, 1606596664.093000, 1606596954.052000
1606596954.068000, 1606596972.993000, 1606596972.993000, 1606596979.920000, 1606596979.920000, 1606597334.779000
1606597334.853000, 1606597350.871000, 1606597350.871000, 1606597355.786000, 1606597355.786000, 1606597457.992000


==> result/multi/nfs/real/5/time_pipeline_31_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606596484.371000, 1606596658.330000, 1606596658.330000, 1606596664.084000, 1606596664.084000, 1606596953.849000
1606596953.862000, 1606596972.532000, 1606596972.532000, 1606596978.751000, 1606596978.751000, 1606597334.776000
1606597334.851000, 1606597350.871000, 1606597350.871000, 1606597355.796000, 1606597355.796000, 1606597462.244000


==> result/multi/nfs/real/5/time_pipeline_31_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606596484.374000, 1606596658.331000, 1606596658.331000, 1606596664.605000, 1606596664.605000, 1606597035.739000
1606597035.756000, 1606597115.841000, 1606597115.841000, 1606597121.109000, 1606597121.109000, 1606597463.892000
1606597464.043000, 1606597489.769000, 1606597489.769000, 1606597495.678000, 1606597495.678000, 1606597638.173000


==> result/multi/nfs/real/5/time_pipeline_31_17.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606596484.377000, 1606596658.331000, 1606596658.331000, 1606596664.634000, 1606596664.634000, 1606597049.750000
1606597049.764000, 1606597117.548000, 1606597117.548000, 1606597122.858000, 1606597122.858000, 1606597473.732000
1606597473.853000, 1606597492.824000, 1606597492.824000, 1606597498.420000, 1606597498.420000, 1606597638.191000


==> result/multi/nfs/real/5/time_pipeline_31_18.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606596484.377000, 1606596658.332000, 1606596658.332000, 1606596665.055000, 1606596665.055000, 1606597026.553000
1606597026.570000, 1606597112.039000, 1606597112.039000, 1606597116.896000, 1606597116.896000, 1606597361.823000
1606597361.908000, 1606597462.293000, 1606597462.293000, 1606597467.458000, 1606597467.458000, 1606597557.765000


==> result/multi/nfs/real/5/time_pipeline_31_19.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606596484.377000, 1606596658.331000, 1606596658.331000, 1606596664.286000, 1606596664.286000, 1606597047.852000
1606597047.867000, 1606597117.469000, 1606597117.469000, 1606597123.263000, 1606597123.263000, 1606597473.078000
1606597473.136000, 1606597492.625000, 1606597492.625000, 1606597497.967000, 1606597497.967000, 1606597638.138000


==> result/multi/nfs/real/5/time_pipeline_31_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606596484.354000, 1606596658.025000, 1606596658.025000, 1606596664.244000, 1606596664.244000, 1606597032.673000
1606597032.691000, 1606597115.120000, 1606597115.120000, 1606597120.630000, 1606597120.630000, 1606597463.889000
1606597464.059000, 1606597489.713000, 1606597489.713000, 1606597495.604000, 1606597495.604000, 1606597638.087000


==> result/multi/nfs/real/5/time_pipeline_31_20.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606596484.380000, 1606596658.332000, 1606596658.332000, 1606596664.613000, 1606596664.613000, 1606597037.010000
1606597037.027000, 1606597116.510000, 1606597116.510000, 1606597122.055000, 1606597122.055000, 1606597470.443000
1606597470.531000, 1606597492.088000, 1606597492.088000, 1606597497.845000, 1606597497.845000, 1606597638.146000


==> result/multi/nfs/real/5/time_pipeline_31_21.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606596484.378000, 1606596658.331000, 1606596658.331000, 1606596664.937000, 1606596664.937000, 1606597030.286000
1606597030.302000, 1606597112.334000, 1606597112.334000, 1606597117.151000, 1606597117.151000, 1606597473.661000
1606597473.768000, 1606597492.819000, 1606597492.819000, 1606597498.165000, 1606597498.165000, 1606597638.147000


==> result/multi/nfs/real/5/time_pipeline_31_22.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606596484.379000, 1606596658.332000, 1606596658.332000, 1606596664.423000, 1606596664.423000, 1606596964.907000
1606596964.924000, 1606596992.251000, 1606596992.251000, 1606596997.489000, 1606596997.489000, 1606597334.763000
1606597334.897000, 1606597350.860000, 1606597350.860000, 1606597356.102000, 1606597356.102000, 1606597475.308000


==> result/multi/nfs/real/5/time_pipeline_31_23.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606596484.384000, 1606596658.332000, 1606596658.332000, 1606596664.147000, 1606596664.147000, 1606596953.133000
1606596953.147000, 1606596970.325000, 1606596970.325000, 1606596976.503000, 1606596976.503000, 1606597334.784000
1606597334.860000, 1606597350.873000, 1606597350.873000, 1606597356.035000, 1606597356.035000, 1606597460.765000


==> result/multi/nfs/real/5/time_pipeline_31_24.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606596484.386000, 1606596658.335000, 1606596658.335000, 1606596664.084000, 1606596664.084000, 1606596954.080000
1606596954.103000, 1606596973.040000, 1606596973.040000, 1606596978.086000, 1606596978.086000, 1606597334.759000
1606597334.800000, 1606597350.868000, 1606597350.868000, 1606597355.813000, 1606597355.813000, 1606597458.289000


==> result/multi/nfs/real/5/time_pipeline_31_25.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606596484.387000, 1606596658.332000, 1606596658.332000, 1606596664.085000, 1606596664.085000, 1606596953.482000
1606596953.492000, 1606596971.562000, 1606596971.562000, 1606596976.570000, 1606596976.570000, 1606597334.774000
1606597334.841000, 1606597350.873000, 1606597350.873000, 1606597355.789000, 1606597355.789000, 1606597445.455000


==> result/multi/nfs/real/5/time_pipeline_31_26.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606596484.385000, 1606596658.332000, 1606596658.332000, 1606596664.407000, 1606596664.407000, 1606596967.070000
1606596967.087000, 1606596993.488000, 1606596993.488000, 1606596998.401000, 1606596998.401000, 1606597435.480000
1606597435.538000, 1606597473.325000, 1606597473.325000, 1606597478.392000, 1606597478.392000, 1606597557.294000


==> result/multi/nfs/real/5/time_pipeline_31_27.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606596484.390000, 1606596658.332000, 1606596658.332000, 1606596664.545000, 1606596664.545000, 1606596966.589000
1606596966.604000, 1606596993.258000, 1606596993.258000, 1606596998.237000, 1606596998.237000, 1606597473.648000
1606597473.721000, 1606597492.812000, 1606597492.812000, 1606597498.263000, 1606597498.263000, 1606597638.479000


==> result/multi/nfs/real/5/time_pipeline_31_28.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606596484.391000, 1606596658.338000, 1606596658.338000, 1606596664.715000, 1606596664.715000, 1606597034.301000
1606597034.316000, 1606597115.640000, 1606597115.640000, 1606597120.988000, 1606597120.988000, 1606597349.580000
1606597349.692000, 1606597371.671000, 1606597371.671000, 1606597376.349000, 1606597376.349000, 1606597476.944000


==> result/multi/nfs/real/5/time_pipeline_31_29.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606596484.392000, 1606596658.332000, 1606596658.332000, 1606596664.542000, 1606596664.542000, 1606597328.472000
1606597328.485000, 1606597331.136000, 1606597331.136000, 1606597336.020000, 1606597336.020000, 1606597361.382000
1606597361.437000, 1606597462.097000, 1606597462.097000, 1606597467.249000, 1606597467.249000, 1606597582.270000


==> result/multi/nfs/real/5/time_pipeline_31_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606596484.354000, 1606596657.606000, 1606596657.606000, 1606596663.135000, 1606596663.135000, 1606596800.366000
1606596800.386000, 1606596851.605000, 1606596851.605000, 1606596856.386000, 1606596856.386000, 1606596962.027000
1606596962.092000, 1606596988.775000, 1606596988.775000, 1606596994.022000, 1606596994.022000, 1606597372.701000


==> result/multi/nfs/real/5/time_pipeline_31_30.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606596484.393000, 1606596658.335000, 1606596658.335000, 1606596665.141000, 1606596665.141000, 1606596963.756000
1606596963.771000, 1606596991.556000, 1606596991.556000, 1606596996.765000, 1606596996.765000, 1606597462.715000
1606597462.785000, 1606597485.096000, 1606597485.096000, 1606597490.090000, 1606597490.090000, 1606597558.393000


==> result/multi/nfs/real/5/time_pipeline_31_31.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606596484.395000, 1606596658.332000, 1606596658.332000, 1606596664.560000, 1606596664.560000, 1606597039.415000
1606597039.430000, 1606597116.657000, 1606597116.657000, 1606597122.302000, 1606597122.302000, 1606597464.283000
1606597464.502000, 1606597490.086000, 1606597490.086000, 1606597496.009000, 1606597496.009000, 1606597638.183000


==> result/multi/nfs/real/5/time_pipeline_31_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606596484.354000, 1606596658.028000, 1606596658.028000, 1606596664.403000, 1606596664.403000, 1606596963.906000
1606596963.924000, 1606596991.719000, 1606596991.719000, 1606596997.017000, 1606596997.017000, 1606597463.869000
1606597463.980000, 1606597489.327000, 1606597489.327000, 1606597495.269000, 1606597495.269000, 1606597638.183000


==> result/multi/nfs/real/5/time_pipeline_31_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606596484.355000, 1606596658.156000, 1606596658.156000, 1606596663.789000, 1606596663.789000, 1606596929.045000
1606596929.058000, 1606596941.515000, 1606596941.515000, 1606596947.051000, 1606596947.051000, 1606597016.275000
1606597016.413000, 1606597111.037000, 1606597111.037000, 1606597116.135000, 1606597116.135000, 1606597472.905000


==> result/multi/nfs/real/5/time_pipeline_31_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606596484.358000, 1606596658.167000, 1606596658.167000, 1606596663.914000, 1606596663.914000, 1606596939.667000
1606596939.682000, 1606596950.876000, 1606596950.876000, 1606596956.433000, 1606596956.433000, 1606597025.091000
1606597025.160000, 1606597111.801000, 1606597111.801000, 1606597116.686000, 1606597116.686000, 1606597463.884000


==> result/multi/nfs/real/5/time_pipeline_31_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606596484.359000, 1606596658.194000, 1606596658.194000, 1606596663.870000, 1606596663.870000, 1606596926.917000
1606596926.933000, 1606596939.774000, 1606596939.774000, 1606596944.734000, 1606596944.734000, 1606597025.123000
1606597025.270000, 1606597111.801000, 1606597111.801000, 1606597117.035000, 1606597117.035000, 1606597462.671000


==> result/multi/nfs/real/5/time_pipeline_31_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606596484.361000, 1606596658.319000, 1606596658.319000, 1606596664.078000, 1606596664.078000, 1606596952.322000
1606596952.336000, 1606596968.582000, 1606596968.582000, 1606596974.509000, 1606596974.509000, 1606597334.776000
1606597334.853000, 1606597350.873000, 1606597350.873000, 1606597355.798000, 1606597355.798000, 1606597460.167000


==> result/multi/nfs/real/5/time_pipeline_31_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606596484.362000, 1606596658.328000, 1606596658.328000, 1606596664.376000, 1606596664.376000, 1606596965.094000
1606596965.114000, 1606596992.346000, 1606596992.346000, 1606596997.714000, 1606596997.714000, 1606597464.285000
1606597464.432000, 1606597490.035000, 1606597490.035000, 1606597496.036000, 1606597496.036000, 1606597638.139000


==> result/multi/nfs/real/5/time_pipeline_32_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606597669.498000, 1606597849.161000, 1606597849.161000, 1606597855.535000, 1606597855.535000, 1606598141.513000
1606598141.546000, 1606598165.799000, 1606598165.799000, 1606598171.839000, 1606598171.839000, 1606598420.581000
1606598420.650000, 1606598438.365000, 1606598438.365000, 1606598443.749000, 1606598443.749000, 1606598787.637000


==> result/multi/nfs/real/5/time_pipeline_32_10.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606597669.508000, 1606597849.299000, 1606597849.299000, 1606597855.515000, 1606597855.515000, 1606598141.321000
1606598141.357000, 1606598163.889000, 1606598163.889000, 1606598169.422000, 1606598169.422000, 1606598420.581000
1606598420.636000, 1606598438.370000, 1606598438.370000, 1606598443.378000, 1606598443.378000, 1606598787.473000


==> result/multi/nfs/real/5/time_pipeline_32_11.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606597669.510000, 1606597849.349000, 1606597849.349000, 1606597854.945000, 1606597854.945000, 1606598166.842000
1606598166.856000, 1606598262.120000, 1606598262.120000, 1606598266.788000, 1606598266.788000, 1606598787.585000
1606598788.001000, 1606598798.023000, 1606598798.023000, 1606598802.874000, 1606598802.874000, 1606598850.045000


==> result/multi/nfs/real/5/time_pipeline_32_12.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606597669.509000, 1606597849.349000, 1606597849.349000, 1606597855.903000, 1606597855.903000, 1606598148.324000
1606598148.356000, 1606598184.439000, 1606598184.439000, 1606598190.688000, 1606598190.688000, 1606598590.391000
1606598590.463000, 1606598617.308000, 1606598617.308000, 1606598622.336000, 1606598622.336000, 1606598658.287000


==> result/multi/nfs/real/5/time_pipeline_32_13.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606597669.515000, 1606597849.350000, 1606597849.350000, 1606597856.055000, 1606597856.055000, 1606598148.196000
1606598148.253000, 1606598184.276000, 1606598184.276000, 1606598190.393000, 1606598190.393000, 1606598523.050000
1606598523.126000, 1606598526.386000, 1606598526.386000, 1606598531.938000, 1606598531.938000, 1606598595.186000


==> result/multi/nfs/real/5/time_pipeline_32_14.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606597669.514000, 1606597849.349000, 1606597849.349000, 1606597855.826000, 1606597855.826000, 1606598147.735000
1606598147.752000, 1606598183.318000, 1606598183.318000, 1606598189.336000, 1606598189.336000, 1606598511.924000
1606598512.013000, 1606598522.567000, 1606598522.567000, 1606598528.896000, 1606598528.896000, 1606598775.682000


==> result/multi/nfs/real/5/time_pipeline_32_15.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606597669.515000, 1606597849.351000, 1606597849.351000, 1606597856.055000, 1606597856.055000, 1606598149.239000
1606598149.293000, 1606598185.433000, 1606598185.433000, 1606598191.096000, 1606598191.096000, 1606598595.339000
1606598595.373000, 1606598617.959000, 1606598617.959000, 1606598622.832000, 1606598622.832000, 1606598658.039000


==> result/multi/nfs/real/5/time_pipeline_32_16.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606597669.523000, 1606597849.352000, 1606597849.352000, 1606597855.623000, 1606597855.623000, 1606598144.662000
1606598144.686000, 1606598174.188000, 1606598174.188000, 1606598179.381000, 1606598179.381000, 1606598509.655000
1606598509.706000, 1606598519.692000, 1606598519.692000, 1606598525.344000, 1606598525.344000, 1606598774.155000


==> result/multi/nfs/real/5/time_pipeline_32_17.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606597669.517000, 1606597849.351000, 1606597849.351000, 1606597857.126000, 1606597857.126000, 1606598159.306000
1606598159.340000, 1606598228.556000, 1606598228.556000, 1606598234.117000, 1606598234.117000, 1606598617.610000
1606598617.753000, 1606598632.253000, 1606598632.253000, 1606598637.915000, 1606598637.915000, 1606598779.934000


==> result/multi/nfs/real/5/time_pipeline_32_18.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606597669.517000, 1606597849.352000, 1606597849.352000, 1606597855.858000, 1606597855.858000, 1606598146.170000
1606598146.197000, 1606598179.622000, 1606598179.622000, 1606598185.191000, 1606598185.191000, 1606598511.320000
1606598511.372000, 1606598522.233000, 1606598522.233000, 1606598528.547000, 1606598528.547000, 1606598774.725000


==> result/multi/nfs/real/5/time_pipeline_32_19.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606597669.523000, 1606597849.353000, 1606597849.353000, 1606597857.127000, 1606597857.127000, 1606598160.155000
1606598160.187000, 1606598230.110000, 1606598230.110000, 1606598235.562000, 1606598235.562000, 1606598706.640000
1606598706.747000, 1606598709.415000, 1606598709.415000, 1606598713.884000, 1606598713.884000, 1606598727.587000


==> result/multi/nfs/real/5/time_pipeline_32_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606597669.498000, 1606597849.075000, 1606597849.075000, 1606597855.649000, 1606597855.649000, 1606598145.461000
1606598145.490000, 1606598177.557000, 1606598177.557000, 1606598182.956000, 1606598182.956000, 1606598510.810000
1606598510.865000, 1606598521.779000, 1606598521.779000, 1606598527.920000, 1606598527.920000, 1606598774.154000


==> result/multi/nfs/real/5/time_pipeline_32_20.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606597669.522000, 1606597849.352000, 1606597849.352000, 1606597857.039000, 1606597857.039000, 1606598132.261000
1606598132.298000, 1606598141.594000, 1606598141.594000, 1606598146.449000, 1606598146.449000, 1606598209.134000
1606598209.268000, 1606598369.726000, 1606598369.726000, 1606598375.107000, 1606598375.107000, 1606598787.639000


==> result/multi/nfs/real/5/time_pipeline_32_21.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606597669.526000, 1606597849.351000, 1606597849.351000, 1606597856.072000, 1606597856.072000, 1606598149.140000
1606598149.172000, 1606598185.334000, 1606598185.334000, 1606598191.435000, 1606598191.435000, 1606598595.872000
1606598595.956000, 1606598618.931000, 1606598618.931000, 1606598623.639000, 1606598623.639000, 1606598778.314000


==> result/multi/nfs/real/5/time_pipeline_32_22.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606597669.527000, 1606597849.352000, 1606597849.352000, 1606597856.079000, 1606597856.079000, 1606598150.221000
1606598150.255000, 1606598186.355000, 1606598186.355000, 1606598192.318000, 1606598192.318000, 1606598617.594000
1606598617.709000, 1606598632.164000, 1606598632.164000, 1606598636.972000, 1606598636.972000, 1606598779.930000


==> result/multi/nfs/real/5/time_pipeline_32_23.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606597669.523000, 1606597849.352000, 1606597849.352000, 1606597856.041000, 1606597856.041000, 1606598148.290000
1606598148.322000, 1606598184.399000, 1606598184.399000, 1606598190.539000, 1606598190.539000, 1606598709.081000
1606598709.159000, 1606598716.358000, 1606598716.358000, 1606598721.314000, 1606598721.314000, 1606598738.155000


==> result/multi/nfs/real/5/time_pipeline_32_24.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606597669.527000, 1606597849.353000, 1606597849.353000, 1606597855.230000, 1606597855.230000, 1606598140.025000
1606598140.042000, 1606598156.943000, 1606598156.943000, 1606598162.910000, 1606598162.910000, 1606598419.460000
1606598419.562000, 1606598435.968000, 1606598435.968000, 1606598440.962000, 1606598440.962000, 1606598787.540000


==> result/multi/nfs/real/5/time_pipeline_32_25.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606597669.529000, 1606597849.353000, 1606597849.353000, 1606597856.215000, 1606597856.215000, 1606598157.820000
1606598157.854000, 1606598224.555000, 1606598224.555000, 1606598229.752000, 1606598229.752000, 1606598511.934000
1606598512.039000, 1606598522.582000, 1606598522.582000, 1606598528.907000, 1606598528.907000, 1606598776.127000


==> result/multi/nfs/real/5/time_pipeline_32_26.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606597669.529000, 1606597849.353000, 1606597849.353000, 1606597856.402000, 1606597856.402000, 1606598158.689000
1606598158.730000, 1606598227.930000, 1606598227.930000, 1606598233.259000, 1606598233.259000, 1606598525.364000
1606598525.511000, 1606598529.580000, 1606598529.580000, 1606598534.714000, 1606598534.714000, 1606598595.336000


==> result/multi/nfs/real/5/time_pipeline_32_27.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606597669.527000, 1606597849.353000, 1606597849.353000, 1606597856.647000, 1606597856.647000, 1606598161.178000
1606598161.209000, 1606598231.305000, 1606598231.305000, 1606598236.697000, 1606598236.697000, 1606598739.714000
1606598739.832000, 1606598744.105000, 1606598744.105000, 1606598749.018000, 1606598749.018000, 1606598771.437000


==> result/multi/nfs/real/5/time_pipeline_32_28.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606597669.531000, 1606597849.353000, 1606597849.353000, 1606597856.215000, 1606597856.215000, 1606598154.872000
1606598154.911000, 1606598209.540000, 1606598209.540000, 1606598214.568000, 1606598214.568000, 1606598511.486000
1606598511.609000, 1606598522.395000, 1606598522.395000, 1606598528.652000, 1606598528.652000, 1606598775.410000


==> result/multi/nfs/real/5/time_pipeline_32_29.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606597669.533000, 1606597849.353000, 1606597849.353000, 1606597857.121000, 1606597857.121000, 1606598160.787000
1606598160.827000, 1606598231.014000, 1606598231.014000, 1606598236.582000, 1606598236.582000, 1606598783.962000
1606598784.071000, 1606598786.100000, 1606598786.100000, 1606598790.817000, 1606598790.817000, 1606598833.626000


==> result/multi/nfs/real/5/time_pipeline_32_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606597669.498000, 1606597849.004000, 1606597849.004000, 1606597855.096000, 1606597855.096000, 1606598175.071000
1606598175.101000, 1606598281.386000, 1606598281.386000, 1606598286.211000, 1606598286.211000, 1606598787.640000
1606598788.034000, 1606598798.070000, 1606598798.070000, 1606598802.773000, 1606598802.773000, 1606598850.319000


==> result/multi/nfs/real/5/time_pipeline_32_30.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606597669.533000, 1606597849.353000, 1606597849.353000, 1606597857.101000, 1606597857.101000, 1606598161.588000
1606598161.619000, 1606598231.903000, 1606598231.903000, 1606598237.351000, 1606598237.351000, 1606598787.539000
1606598787.923000, 1606598797.683000, 1606598797.683000, 1606598802.400000, 1606598802.400000, 1606598851.531000


==> result/multi/nfs/real/5/time_pipeline_32_31.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606597669.535000, 1606597849.353000, 1606597849.353000, 1606597855.539000, 1606597855.539000, 1606598142.824000
1606598142.838000, 1606598170.690000, 1606598170.690000, 1606598175.816000, 1606598175.816000, 1606598447.983000
1606598448.027000, 1606598466.558000, 1606598466.558000, 1606598471.188000, 1606598471.188000, 1606598787.645000


==> result/multi/nfs/real/5/time_pipeline_32_32.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606597669.536000, 1606597849.358000, 1606597849.358000, 1606597856.155000, 1606597856.155000, 1606598151.675000
1606598151.703000, 1606598187.649000, 1606598187.649000, 1606598192.976000, 1606598192.976000, 1606598610.799000
1606598610.884000, 1606598628.742000, 1606598628.742000, 1606598634.368000, 1606598634.368000, 1606598778.318000


==> result/multi/nfs/real/5/time_pipeline_32_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606597669.498000, 1606597849.156000, 1606597849.156000, 1606597855.966000, 1606597855.966000, 1606598148.250000
1606598148.275000, 1606598184.283000, 1606598184.283000, 1606598190.426000, 1606598190.426000, 1606598740.276000
1606598740.351000, 1606598744.516000, 1606598744.516000, 1606598749.563000, 1606598749.563000, 1606598773.173000


==> result/multi/nfs/real/5/time_pipeline_32_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606597669.500000, 1606597849.012000, 1606597849.012000, 1606597854.568000, 1606597854.568000, 1606598161.523000
1606598161.537000, 1606598231.890000, 1606598231.890000, 1606598237.591000, 1606598237.591000, 1606598787.459000
1606598787.616000, 1606598797.488000, 1606598797.488000, 1606598802.461000, 1606598802.461000, 1606598850.360000


==> result/multi/nfs/real/5/time_pipeline_32_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606597669.502000, 1606597849.211000, 1606597849.211000, 1606597855.413000, 1606597855.413000, 1606598145.355000
1606598145.389000, 1606598177.312000, 1606598177.312000, 1606598182.666000, 1606598182.666000, 1606598510.446000
1606598510.497000, 1606598521.286000, 1606598521.286000, 1606598527.392000, 1606598527.392000, 1606598776.101000


==> result/multi/nfs/real/5/time_pipeline_32_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606597669.503000, 1606597849.235000, 1606597849.235000, 1606597855.048000, 1606597855.048000, 1606598171.184000
1606598171.201000, 1606598270.430000, 1606598270.430000, 1606598275.209000, 1606598275.209000, 1606598787.608000
1606598788.020000, 1606598798.072000, 1606598798.072000, 1606598802.764000, 1606598802.764000, 1606598849.489000


==> result/multi/nfs/real/5/time_pipeline_32_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606597669.504000, 1606597849.272000, 1606597849.272000, 1606597854.863000, 1606597854.863000, 1606598131.541000
1606598131.559000, 1606598140.791000, 1606598140.791000, 1606598145.662000, 1606598145.662000, 1606598209.044000
1606598209.137000, 1606598369.726000, 1606598369.726000, 1606598374.825000, 1606598374.825000, 1606598787.610000


==> result/multi/nfs/real/5/time_pipeline_32_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606597669.505000, 1606597849.272000, 1606597849.272000, 1606597857.066000, 1606597857.066000, 1606598160.398000
1606598160.432000, 1606598230.703000, 1606598230.703000, 1606598236.184000, 1606598236.184000, 1606598780.127000
1606598780.239000, 1606598782.258000, 1606598782.258000, 1606598786.888000, 1606598786.888000, 1606598824.808000


==> result/multi/nfs/real/5/time_pipeline_3_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606578241.598000, 1606578258.504000, 1606578258.504000, 1606578263.072000, 1606578263.072000, 1606578287.871000
1606578287.885000, 1606578291.144000, 1606578291.144000, 1606578296.078000, 1606578296.078000, 1606578323.966000
1606578323.980000, 1606578328.175000, 1606578328.175000, 1606578333.176000, 1606578333.176000, 1606578356.079000


==> result/multi/nfs/real/5/time_pipeline_3_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606578241.598000, 1606578258.504000, 1606578258.504000, 1606578263.071000, 1606578263.071000, 1606578290.711000
1606578290.723000, 1606578292.695000, 1606578292.695000, 1606578297.278000, 1606578297.278000, 1606578324.017000
1606578324.032000, 1606578328.189000, 1606578328.189000, 1606578332.764000, 1606578332.764000, 1606578356.124000


==> result/multi/nfs/real/5/time_pipeline_3_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606578241.599000, 1606578258.514000, 1606578258.514000, 1606578263.484000, 1606578263.484000, 1606578287.772000
1606578287.785000, 1606578290.946000, 1606578290.946000, 1606578296.005000, 1606578296.005000, 1606578323.450000
1606578323.463000, 1606578326.899000, 1606578326.899000, 1606578331.548000, 1606578331.548000, 1606578351.566000


==> result/multi/nfs/real/5/time_pipeline_4_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606578360.514000, 1606578382.931000, 1606578382.931000, 1606578387.524000, 1606578387.524000, 1606578423.321000
1606578423.335000, 1606578428.751000, 1606578428.751000, 1606578434.023000, 1606578434.023000, 1606578465.433000
1606578465.447000, 1606578467.820000, 1606578467.820000, 1606578472.401000, 1606578472.401000, 1606578492.895000


==> result/multi/nfs/real/5/time_pipeline_4_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606578360.514000, 1606578382.931000, 1606578382.931000, 1606578387.525000, 1606578387.525000, 1606578422.644000
1606578422.658000, 1606578426.798000, 1606578426.798000, 1606578431.462000, 1606578431.462000, 1606578451.565000
1606578451.579000, 1606578453.343000, 1606578453.343000, 1606578457.663000, 1606578457.663000, 1606578471.197000


==> result/multi/nfs/real/5/time_pipeline_4_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606578360.516000, 1606578382.931000, 1606578382.931000, 1606578387.931000, 1606578387.931000, 1606578423.338000
1606578423.356000, 1606578428.834000, 1606578428.834000, 1606578434.200000, 1606578434.200000, 1606578464.420000
1606578464.435000, 1606578466.818000, 1606578466.818000, 1606578472.134000, 1606578472.134000, 1606578492.858000


==> result/multi/nfs/real/5/time_pipeline_4_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606578360.517000, 1606578382.943000, 1606578382.943000, 1606578387.912000, 1606578387.912000, 1606578423.292000
1606578423.307000, 1606578428.828000, 1606578428.828000, 1606578433.430000, 1606578433.430000, 1606578462.739000
1606578462.751000, 1606578464.512000, 1606578464.512000, 1606578469.486000, 1606578469.486000, 1606578486.574000


==> result/multi/nfs/real/5/time_pipeline_5_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606578498.284000, 1606578526.228000, 1606578526.228000, 1606578531.215000, 1606578531.215000, 1606578570.936000
1606578570.950000, 1606578576.870000, 1606578576.870000, 1606578581.735000, 1606578581.735000, 1606578615.838000
1606578615.851000, 1606578617.595000, 1606578617.595000, 1606578622.077000, 1606578622.077000, 1606578636.312000


==> result/multi/nfs/real/5/time_pipeline_5_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606578498.284000, 1606578526.243000, 1606578526.243000, 1606578530.866000, 1606578530.866000, 1606578571.594000
1606578571.607000, 1606578577.550000, 1606578577.550000, 1606578582.373000, 1606578582.373000, 1606578619.842000
1606578619.855000, 1606578623.675000, 1606578623.675000, 1606578628.172000, 1606578628.172000, 1606578654.974000


==> result/multi/nfs/real/5/time_pipeline_5_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606578498.286000, 1606578526.252000, 1606578526.252000, 1606578531.250000, 1606578531.250000, 1606578571.236000
1606578571.249000, 1606578577.328000, 1606578577.328000, 1606578582.536000, 1606578582.536000, 1606578619.672000
1606578619.685000, 1606578623.237000, 1606578623.237000, 1606578628.133000, 1606578628.133000, 1606578654.361000


==> result/multi/nfs/real/5/time_pipeline_5_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606578498.288000, 1606578526.261000, 1606578526.261000, 1606578530.882000, 1606578530.882000, 1606578574.998000
1606578575.015000, 1606578578.450000, 1606578578.450000, 1606578583.780000, 1606578583.780000, 1606578621.096000
1606578621.109000, 1606578624.949000, 1606578624.949000, 1606578629.372000, 1606578629.372000, 1606578654.682000


==> result/multi/nfs/real/5/time_pipeline_5_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606578498.290000, 1606578526.271000, 1606578526.271000, 1606578530.889000, 1606578530.889000, 1606578570.636000
1606578570.646000, 1606578575.659000, 1606578575.659000, 1606578580.606000, 1606578580.606000, 1606578603.717000
1606578603.731000, 1606578605.520000, 1606578605.520000, 1606578609.861000, 1606578609.861000, 1606578626.278000


==> result/multi/nfs/real/5/time_pipeline_6_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606578661.786000, 1606578695.302000, 1606578695.302000, 1606578700.512000, 1606578700.512000, 1606578752.402000
1606578752.416000, 1606578757.943000, 1606578757.943000, 1606578762.668000, 1606578762.668000, 1606578813.885000
1606578813.895000, 1606578819.706000, 1606578819.706000, 1606578825.247000, 1606578825.247000, 1606578864.227000


==> result/multi/nfs/real/5/time_pipeline_6_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606578661.786000, 1606578695.311000, 1606578695.311000, 1606578699.919000, 1606578699.919000, 1606578757.229000
1606578757.243000, 1606578760.402000, 1606578760.402000, 1606578766.249000, 1606578766.249000, 1606578814.061000
1606578814.078000, 1606578819.746000, 1606578819.746000, 1606578825.113000, 1606578825.113000, 1606578864.327000


==> result/multi/nfs/real/5/time_pipeline_6_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606578661.786000, 1606578695.279000, 1606578695.279000, 1606578700.031000, 1606578700.031000, 1606578752.687000
1606578752.700000, 1606578758.099000, 1606578758.099000, 1606578762.936000, 1606578762.936000, 1606578813.919000
1606578813.932000, 1606578819.731000, 1606578819.731000, 1606578824.354000, 1606578824.354000, 1606578863.737000


==> result/multi/nfs/real/5/time_pipeline_6_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606578661.789000, 1606578695.323000, 1606578695.323000, 1606578699.928000, 1606578699.928000, 1606578750.002000
1606578750.016000, 1606578751.849000, 1606578751.849000, 1606578756.722000, 1606578756.722000, 1606578784.397000
1606578784.406000, 1606578786.218000, 1606578786.218000, 1606578790.559000, 1606578790.559000, 1606578818.747000


==> result/multi/nfs/real/5/time_pipeline_6_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606578661.791000, 1606578695.323000, 1606578695.323000, 1606578700.337000, 1606578700.337000, 1606578751.559000
1606578751.572000, 1606578756.018000, 1606578756.018000, 1606578760.824000, 1606578760.824000, 1606578812.199000
1606578812.213000, 1606578817.189000, 1606578817.189000, 1606578821.880000, 1606578821.880000, 1606578860.990000


==> result/multi/nfs/real/5/time_pipeline_6_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606578661.793000, 1606578695.334000, 1606578695.334000, 1606578699.938000, 1606578699.938000, 1606578752.116000
1606578752.130000, 1606578757.478000, 1606578757.478000, 1606578762.260000, 1606578762.260000, 1606578812.068000
1606578812.081000, 1606578816.727000, 1606578816.727000, 1606578821.453000, 1606578821.453000, 1606578866.221000


==> result/multi/nfs/real/5/time_pipeline_7_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606578874.029000, 1606578913.243000, 1606578913.243000, 1606578918.037000, 1606578918.037000, 1606578975.540000
1606578975.553000, 1606578983.841000, 1606578983.841000, 1606578988.911000, 1606578988.911000, 1606579028.832000
1606579028.846000, 1606579030.612000, 1606579030.612000, 1606579034.954000, 1606579034.954000, 1606579062.958000


==> result/multi/nfs/real/5/time_pipeline_7_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606578874.029000, 1606578913.243000, 1606578913.243000, 1606578917.846000, 1606578917.846000, 1606578980.181000
1606578980.194000, 1606578985.891000, 1606578985.891000, 1606578991.083000, 1606578991.083000, 1606579045.152000
1606579045.164000, 1606579049.860000, 1606579049.860000, 1606579054.769000, 1606579054.769000, 1606579097.399000


==> result/multi/nfs/real/5/time_pipeline_7_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606578874.030000, 1606578913.239000, 1606578913.239000, 1606578918.306000, 1606578918.306000, 1606578976.447000
1606578976.461000, 1606578985.177000, 1606578985.177000, 1606578990.081000, 1606578990.081000, 1606579044.712000
1606579044.726000, 1606579049.548000, 1606579049.548000, 1606579054.880000, 1606579054.880000, 1606579097.509000


==> result/multi/nfs/real/5/time_pipeline_7_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606578874.031000, 1606578913.229000, 1606578913.229000, 1606578918.385000, 1606578918.385000, 1606578976.075000
1606578976.091000, 1606578984.925000, 1606578984.925000, 1606578990.002000, 1606578990.002000, 1606579044.930000
1606579044.944000, 1606579049.785000, 1606579049.785000, 1606579054.694000, 1606579054.694000, 1606579098.191000


==> result/multi/nfs/real/5/time_pipeline_7_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606578874.033000, 1606578913.260000, 1606578913.260000, 1606578917.864000, 1606578917.864000, 1606578975.880000
1606578975.894000, 1606578984.656000, 1606578984.656000, 1606578989.646000, 1606578989.646000, 1606579051.076000
1606579051.088000, 1606579053.305000, 1606579053.305000, 1606579058.044000, 1606579058.044000, 1606579097.457000


==> result/multi/nfs/real/5/time_pipeline_7_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606578874.034000, 1606578913.260000, 1606578913.260000, 1606578918.391000, 1606578918.391000, 1606578976.587000
1606578976.603000, 1606578985.249000, 1606578985.249000, 1606578990.126000, 1606578990.126000, 1606579043.494000
1606579043.508000, 1606579046.037000, 1606579046.037000, 1606579050.786000, 1606579050.786000, 1606579093.062000


==> result/multi/nfs/real/5/time_pipeline_7_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606578874.036000, 1606578913.272000, 1606578913.272000, 1606578918.077000, 1606578918.077000, 1606578974.910000
1606578974.924000, 1606578980.102000, 1606578980.102000, 1606578984.887000, 1606578984.887000, 1606578997.833000
1606578997.846000, 1606579000.007000, 1606579000.007000, 1606579004.353000, 1606579004.353000, 1606579050.421000


==> result/multi/nfs/real/5/time_pipeline_8_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606579107.262000, 1606579151.900000, 1606579151.900000, 1606579156.510000, 1606579156.510000, 1606579226.836000
1606579226.849000, 1606579237.013000, 1606579237.013000, 1606579241.772000, 1606579241.772000, 1606579309.259000
1606579309.272000, 1606579318.978000, 1606579318.978000, 1606579323.603000, 1606579323.603000, 1606579390.547000


==> result/multi/nfs/real/5/time_pipeline_8_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606579107.262000, 1606579151.887000, 1606579151.887000, 1606579156.915000, 1606579156.915000, 1606579225.173000
1606579225.187000, 1606579235.970000, 1606579235.970000, 1606579240.945000, 1606579240.945000, 1606579308.938000
1606579308.954000, 1606579318.022000, 1606579318.022000, 1606579323.052000, 1606579323.052000, 1606579394.765000


==> result/multi/nfs/real/5/time_pipeline_8_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606579107.264000, 1606579151.933000, 1606579151.933000, 1606579157.017000, 1606579157.017000, 1606579225.659000
1606579225.677000, 1606579236.713000, 1606579236.713000, 1606579241.741000, 1606579241.741000, 1606579309.671000
1606579309.686000, 1606579319.208000, 1606579319.208000, 1606579324.400000, 1606579324.400000, 1606579393.563000


==> result/multi/nfs/real/5/time_pipeline_8_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606579107.265000, 1606579151.988000, 1606579151.988000, 1606579156.888000, 1606579156.888000, 1606579225.507000
1606579225.527000, 1606579236.634000, 1606579236.634000, 1606579241.656000, 1606579241.656000, 1606579309.372000
1606579309.391000, 1606579319.106000, 1606579319.106000, 1606579324.038000, 1606579324.038000, 1606579393.212000


==> result/multi/nfs/real/5/time_pipeline_8_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606579107.265000, 1606579152.017000, 1606579152.017000, 1606579157.020000, 1606579157.020000, 1606579225.276000
1606579225.294000, 1606579236.399000, 1606579236.399000, 1606579241.370000, 1606579241.370000, 1606579309.291000
1606579309.308000, 1606579319.056000, 1606579319.056000, 1606579324.021000, 1606579324.021000, 1606579392.970000


==> result/multi/nfs/real/5/time_pipeline_8_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606579107.269000, 1606579152.045000, 1606579152.045000, 1606579157.001000, 1606579157.001000, 1606579225.671000
1606579225.686000, 1606579236.684000, 1606579236.684000, 1606579241.482000, 1606579241.482000, 1606579309.189000
1606579309.202000, 1606579318.879000, 1606579318.879000, 1606579324.020000, 1606579324.020000, 1606579393.524000


==> result/multi/nfs/real/5/time_pipeline_8_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606579107.271000, 1606579152.045000, 1606579152.045000, 1606579156.838000, 1606579156.838000, 1606579225.308000
1606579225.322000, 1606579236.293000, 1606579236.293000, 1606579241.423000, 1606579241.423000, 1606579312.907000
1606579312.921000, 1606579319.800000, 1606579319.800000, 1606579325.033000, 1606579325.033000, 1606579393.310000


==> result/multi/nfs/real/5/time_pipeline_8_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606579107.272000, 1606579152.043000, 1606579152.043000, 1606579156.655000, 1606579156.655000, 1606579223.857000
1606579223.871000, 1606579226.387000, 1606579226.387000, 1606579232.274000, 1606579232.274000, 1606579246.282000
1606579246.291000, 1606579253.107000, 1606579253.107000, 1606579257.447000, 1606579257.447000, 1606579313.920000


==> result/multi/nfs/real/5/time_pipeline_9_1.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606579405.193000, 1606579455.595000, 1606579455.595000, 1606579460.423000, 1606579460.423000, 1606579561.849000
1606579561.872000, 1606579572.640000, 1606579572.640000, 1606579578.017000, 1606579578.017000, 1606579649.618000
1606579649.633000, 1606579659.876000, 1606579659.876000, 1606579664.834000, 1606579664.834000, 1606579742.172000


==> result/multi/nfs/real/5/time_pipeline_9_2.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606579405.193000, 1606579455.566000, 1606579455.566000, 1606579460.795000, 1606579460.795000, 1606579574.825000
1606579574.839000, 1606579576.735000, 1606579576.735000, 1606579582.897000, 1606579582.897000, 1606579665.140000
1606579665.151000, 1606579669.856000, 1606579669.856000, 1606579674.863000, 1606579674.863000, 1606579768.328000


==> result/multi/nfs/real/5/time_pipeline_9_3.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606579405.194000, 1606579455.599000, 1606579455.599000, 1606579460.207000, 1606579460.207000, 1606579573.325000
1606579573.338000, 1606579575.285000, 1606579575.285000, 1606579581.512000, 1606579581.512000, 1606579659.171000
1606579659.181000, 1606579662.973000, 1606579662.973000, 1606579668.698000, 1606579668.698000, 1606579758.588000


==> result/multi/nfs/real/5/time_pipeline_9_4.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606579405.196000, 1606579455.636000, 1606579455.636000, 1606579461.003000, 1606579461.003000, 1606579561.112000
1606579561.138000, 1606579572.639000, 1606579572.639000, 1606579578.013000, 1606579578.013000, 1606579649.351000
1606579649.377000, 1606579659.710000, 1606579659.710000, 1606579664.696000, 1606579664.696000, 1606579742.269000


==> result/multi/nfs/real/5/time_pipeline_9_5.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606579405.198000, 1606579455.681000, 1606579455.681000, 1606579460.292000, 1606579460.292000, 1606579559.612000
1606579559.626000, 1606579570.963000, 1606579570.963000, 1606579576.145000, 1606579576.145000, 1606579649.348000
1606579649.376000, 1606579659.687000, 1606579659.687000, 1606579664.649000, 1606579664.649000, 1606579742.033000


==> result/multi/nfs/real/5/time_pipeline_9_6.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606579405.199000, 1606579455.729000, 1606579455.729000, 1606579460.343000, 1606579460.343000, 1606579561.112000
1606579561.137000, 1606579572.152000, 1606579572.152000, 1606579577.457000, 1606579577.457000, 1606579649.349000
1606579649.376000, 1606579659.556000, 1606579659.556000, 1606579664.593000, 1606579664.593000, 1606579750.874000


==> result/multi/nfs/real/5/time_pipeline_9_7.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606579405.201000, 1606579455.730000, 1606579455.730000, 1606579460.659000, 1606579460.659000, 1606579561.112000
1606579561.138000, 1606579572.639000, 1606579572.639000, 1606579578.034000, 1606579578.034000, 1606579652.119000
1606579652.133000, 1606579661.729000, 1606579661.729000, 1606579667.045000, 1606579667.045000, 1606579752.305000


==> result/multi/nfs/real/5/time_pipeline_9_8.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606579405.203000, 1606579455.734000, 1606579455.734000, 1606579460.535000, 1606579460.535000, 1606579561.112000
1606579561.138000, 1606579572.639000, 1606579572.639000, 1606579577.984000, 1606579577.984000, 1606579652.165000
1606579652.180000, 1606579661.740000, 1606579661.740000, 1606579667.066000, 1606579667.066000, 1606579752.878000


==> result/multi/nfs/real/5/time_pipeline_9_9.csv <==
read_start,read_end,cpu_start,cpu_end,write_start,write_end
1606579405.204000, 1606579455.733000, 1606579455.733000, 1606579460.686000, 1606579460.686000, 1606579561.112000
1606579561.138000, 1606579572.639000, 1606579572.639000, 1606579577.984000, 1606579577.984000, 1606579653.461000
1606579653.476000, 1606579662.111000, 1606579662.111000, 1606579667.381000, 1606579667.381000, 1606579755.234000


==> result/multi/nfs/wrench/original/aggregated.csv <==
no_pipeline,makespan,readtime,writetime
1,53.87140057801459,20.335309436650054,20.336091141364538
2,189.0746746741573,81.33655450082244,81.33812017333487
3,405.6098208539326,183.00373455693267,183.00608629699997
4,703.4768395235956,325.3368497392796,325.3399897843159
5,1082.675730325843,508.3358997917295,508.3398305341133
6,1543.2065015865173,732.0008891670567,732.0056124194602
7,2085.0691378292136,996.3318098708911,996.337327958322
8,2708.263641546067,1301.3286629526701,1301.334978593397
9,3412.790053483146,1646.9914694123947,1646.998584070751
10,4198.648279528091,2033.3201817287168,2033.328097799373
11,5065.838442314605,2460.3148605106207,2460.3235818039843
12,6014.360435730335,2927.9754547715984,2927.9849809587386
13,7044.2142968629205,3436.3019804554615,3436.3123164074605
14,8155.400022566291,3985.294437640867,3985.3055849254233
15,9347.917633786516,4574.952838900846,4574.964794885672
16,10621.767138552812,5205.277182471351,5205.2899560814585
17,11976.948433716854,5876.267422878235,5876.281010838616
18,13413.461738116852,6587.923665991149,6587.938072125706
19,14931.306764388757,7340.245768158416,7340.260996230353
20,16530.483837707867,8133.233891139577,8133.249946568276
21,18210.992715653934,8966.887917995318,8966.904797658613
22,19972.833303734824,9841.207800280685,9841.22550345414
23,21816.006117791,10756.19378956648,10756.212328224536
24,23740.51007422923,11711.845351454933,11711.864722774279
25,25746.34683646068,12708.163316478625,12708.18351998204
26,27833.514712651668,13745.146835026328,13745.167877625354
27,30002.016008973056,14822.797065360986,14822.818943612026
28,32251.84740248984,15941.112340298316,15941.135062191612
29,34583.01034890786,17100.093391636026,17100.116957271883
30,36995.50712555055,18299.741352726996,18299.765772823575
31,39489.33379737977,19540.054270883506,19540.079526496247
32,42064.493707002184,20821.033799260716,20821.059907741583


==> result/multi/nfs/wrench/original/dump_1.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 11.178436478929687,
                    "start": 6.778436478929687
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 6.778436478929687,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 17.95713352605121,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 17.95713352605121,
                        "id": "file_0_1",
                        "start": 11.178436478929687
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 29.13557000477239,
                    "start": 24.73557000477239
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 24.73557000477239,
                        "id": "file_0_1",
                        "start": 17.95713352605121
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 35.914267051893894,
                    "start": 17.95713352605121
                },
                "write": [
                    {
                        "end": 35.914267051893894,
                        "id": "file_0_2",
                        "start": 29.13557000477239
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 47.092703530893075,
                    "start": 42.69270353089308
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 42.69270353089308,
                        "id": "file_0_2",
                        "start": 35.914267051893894
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 53.87140057801459,
                    "start": 35.914267051893894
                },
                "write": [
                    {
                        "end": 53.87140057801459,
                        "id": "file_0_3",
                        "start": 47.092703530893075
                    }
                ]
            }
        ]
    }
}


==> result/multi/nfs/wrench/original/dump_10.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 72.17733938945905,
                    "start": 67.77733938945904
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 67.77733938945904,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 139.9549426494382,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 139.9549426494382,
                        "id": "file_0_1",
                        "start": 72.17733938945905
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 212.1322820411445,
                    "start": 207.7322820411445
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 207.7322820411445,
                        "id": "file_0_1",
                        "start": 139.9549426494382
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 279.9098853011236,
                    "start": 139.9549426494382
                },
                "write": [
                    {
                        "end": 279.9098853011236,
                        "id": "file_0_2",
                        "start": 212.1322820411445
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 352.08722469282986,
                    "start": 347.6872246928299
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 347.6872246928299,
                        "id": "file_0_2",
                        "start": 279.9098853011236
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 419.864827952809,
                    "start": 279.9098853011236
                },
                "write": [
                    {
                        "end": 419.864827952809,
                        "id": "file_0_3",
                        "start": 352.08722469282986
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 72.17733938945905,
                    "start": 67.77733938945904
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 67.77733938945904,
                        "id": "file_1_0",
                        "start": 3.3253608247422685e-18
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 139.9549426494382,
                    "start": 3.3253608247422685e-18
                },
                "write": [
                    {
                        "end": 139.9549426494382,
                        "id": "file_1_1",
                        "start": 72.17733938945905
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 212.1322820411445,
                    "start": 207.7322820411445
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 207.7322820411445,
                        "id": "file_1_1",
                        "start": 139.9549426494382
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 279.9098853011236,
                    "start": 139.9549426494382
                },
                "write": [
                    {
                        "end": 279.9098853011236,
                        "id": "file_1_2",
                        "start": 212.1322820411445
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 352.08722469282986,
                    "start": 347.6872246928299
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 347.6872246928299,
                        "id": "file_1_2",
                        "start": 279.9098853011236
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 419.864827952809,
                    "start": 279.9098853011236
                },
                "write": [
                    {
                        "end": 419.864827952809,
                        "id": "file_1_3",
                        "start": 352.08722469282986
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 72.17733938945905,
                    "start": 67.77733938945904
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 67.77733938945904,
                        "id": "file_2_0",
                        "start": 5.542268041237114e-18
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 139.9549426494382,
                    "start": 5.542268041237114e-18
                },
                "write": [
                    {
                        "end": 139.9549426494382,
                        "id": "file_2_1",
                        "start": 72.17733938945905
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 212.1322820411445,
                    "start": 207.7322820411445
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 207.7322820411445,
                        "id": "file_2_1",
                        "start": 139.9549426494382
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 279.9098853011236,
                    "start": 139.9549426494382
                },
                "write": [
                    {
                        "end": 279.9098853011236,
                        "id": "file_2_2",
                        "start": 212.1322820411445
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 352.08722469282986,
                    "start": 347.6872246928299
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 347.6872246928299,
                        "id": "file_2_2",
                        "start": 279.9098853011236
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 419.864827952809,
                    "start": 279.9098853011236
                },
                "write": [
                    {
                        "end": 419.864827952809,
                        "id": "file_2_3",
                        "start": 352.08722469282986
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 72.17733938945905,
                    "start": 67.77733938945904
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 67.77733938945904,
                        "id": "file_3_0",
                        "start": 7.75917525773196e-18
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 139.9549426494382,
                    "start": 7.75917525773196e-18
                },
                "write": [
                    {
                        "end": 139.9549426494382,
                        "id": "file_3_1",
                        "start": 72.17733938945905
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 212.1322820411445,
                    "start": 207.7322820411445
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 207.7322820411445,
                        "id": "file_3_1",
                        "start": 139.9549426494382
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 279.9098853011236,
                    "start": 139.9549426494382
                },
                "write": [
                    {
                        "end": 279.9098853011236,
                        "id": "file_3_2",
                        "start": 212.1322820411445
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 352.08722469282986,
                    "start": 347.6872246928299
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 347.6872246928299,
                        "id": "file_3_2",
                        "start": 279.9098853011236
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 419.864827952809,
                    "start": 279.9098853011236
                },
                "write": [
                    {
                        "end": 419.864827952809,
                        "id": "file_3_3",
                        "start": 352.08722469282986
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 72.17733938945905,
                    "start": 67.77733938945904
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 67.77733938945904,
                        "id": "file_4_0",
                        "start": 9.976082474226805e-18
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 139.9549426494382,
                    "start": 9.976082474226805e-18
                },
                "write": [
                    {
                        "end": 139.9549426494382,
                        "id": "file_4_1",
                        "start": 72.17733938945905
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 212.1322820411445,
                    "start": 207.7322820411445
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 207.7322820411445,
                        "id": "file_4_1",
                        "start": 139.9549426494382
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 279.9098853011236,
                    "start": 139.9549426494382
                },
                "write": [
                    {
                        "end": 279.9098853011236,
                        "id": "file_4_2",
                        "start": 212.1322820411445
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 352.08722469282986,
                    "start": 347.6872246928299
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 347.6872246928299,
                        "id": "file_4_2",
                        "start": 279.9098853011236
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 419.864827952809,
                    "start": 279.9098853011236
                },
                "write": [
                    {
                        "end": 419.864827952809,
                        "id": "file_4_3",
                        "start": 352.08722469282986
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 72.17733938945905,
                    "start": 67.77733938945904
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 67.77733938945904,
                        "id": "file_5_0",
                        "start": 1.2192989690721651e-17
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 139.9549426494382,
                    "start": 1.2192989690721651e-17
                },
                "write": [
                    {
                        "end": 139.9549426494382,
                        "id": "file_5_1",
                        "start": 72.17733938945905
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 212.1322820411445,
                    "start": 207.7322820411445
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 207.7322820411445,
                        "id": "file_5_1",
                        "start": 139.9549426494382
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 279.9098853011236,
                    "start": 139.9549426494382
                },
                "write": [
                    {
                        "end": 279.9098853011236,
                        "id": "file_5_2",
                        "start": 212.1322820411445
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 352.08722469282986,
                    "start": 347.6872246928299
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 347.6872246928299,
                        "id": "file_5_2",
                        "start": 279.9098853011236
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 419.864827952809,
                    "start": 279.9098853011236
                },
                "write": [
                    {
                        "end": 419.864827952809,
                        "id": "file_5_3",
                        "start": 352.08722469282986
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 72.17733938945905,
                    "start": 67.77733938945904
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 67.77733938945904,
                        "id": "file_6_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 139.9549426494382,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 139.9549426494382,
                        "id": "file_6_1",
                        "start": 72.17733938945905
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 212.1322820411445,
                    "start": 207.7322820411445
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 207.7322820411445,
                        "id": "file_6_1",
                        "start": 139.9549426494382
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 279.9098853011236,
                    "start": 139.9549426494382
                },
                "write": [
                    {
                        "end": 279.9098853011236,
                        "id": "file_6_2",
                        "start": 212.1322820411445
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 352.08722469282986,
                    "start": 347.6872246928299
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 347.6872246928299,
                        "id": "file_6_2",
                        "start": 279.9098853011236
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 419.864827952809,
                    "start": 279.9098853011236
                },
                "write": [
                    {
                        "end": 419.864827952809,
                        "id": "file_6_3",
                        "start": 352.08722469282986
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 72.17733938945905,
                    "start": 67.77733938945904
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 67.77733938945904,
                        "id": "file_7_0",
                        "start": 1.6626804123711342e-17
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 139.9549426494382,
                    "start": 1.6626804123711342e-17
                },
                "write": [
                    {
                        "end": 139.9549426494382,
                        "id": "file_7_1",
                        "start": 72.17733938945905
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 212.1322820411445,
                    "start": 207.7322820411445
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 207.7322820411445,
                        "id": "file_7_1",
                        "start": 139.9549426494382
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 279.9098853011236,
                    "start": 139.9549426494382
                },
                "write": [
                    {
                        "end": 279.9098853011236,
                        "id": "file_7_2",
                        "start": 212.1322820411445
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 352.08722469282986,
                    "start": 347.6872246928299
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 347.6872246928299,
                        "id": "file_7_2",
                        "start": 279.9098853011236
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 419.864827952809,
                    "start": 279.9098853011236
                },
                "write": [
                    {
                        "end": 419.864827952809,
                        "id": "file_7_3",
                        "start": 352.08722469282986
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 72.17733938945905,
                    "start": 67.77733938945904
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 67.77733938945904,
                        "id": "file_8_0",
                        "start": 1.8843711340206188e-17
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 139.9549426494382,
                    "start": 1.8843711340206188e-17
                },
                "write": [
                    {
                        "end": 139.9549426494382,
                        "id": "file_8_1",
                        "start": 72.17733938945905
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 212.1322820411445,
                    "start": 207.7322820411445
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 207.7322820411445,
                        "id": "file_8_1",
                        "start": 139.9549426494382
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 279.9098853011236,
                    "start": 139.9549426494382
                },
                "write": [
                    {
                        "end": 279.9098853011236,
                        "id": "file_8_2",
                        "start": 212.1322820411445
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 352.08722469282986,
                    "start": 347.6872246928299
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 347.6872246928299,
                        "id": "file_8_2",
                        "start": 279.9098853011236
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 419.864827952809,
                    "start": 279.9098853011236
                },
                "write": [
                    {
                        "end": 419.864827952809,
                        "id": "file_8_3",
                        "start": 352.08722469282986
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 72.17733938945905,
                    "start": 67.77733938945904
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 67.77733938945904,
                        "id": "file_9_0",
                        "start": 2.1060618556701034e-17
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 139.9549426494382,
                    "start": 2.1060618556701034e-17
                },
                "write": [
                    {
                        "end": 139.9549426494382,
                        "id": "file_9_1",
                        "start": 72.17733938945905
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 212.1322820411445,
                    "start": 207.7322820411445
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 207.7322820411445,
                        "id": "file_9_1",
                        "start": 139.9549426494382
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 279.9098853011236,
                    "start": 139.9549426494382
                },
                "write": [
                    {
                        "end": 279.9098853011236,
                        "id": "file_9_2",
                        "start": 212.1322820411445
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 352.08722469282986,
                    "start": 347.6872246928299
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 347.6872246928299,
                        "id": "file_9_2",
                        "start": 279.9098853011236
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 419.864827952809,
                    "start": 279.9098853011236
                },
                "write": [
                    {
                        "end": 419.864827952809,
                        "id": "file_9_3",
                        "start": 352.08722469282986
                    }
                ]
            }
        ]
    }
}


==> result/multi/nfs/wrench/original/dump_11.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 78.95499576930384,
                    "start": 74.55499576930383
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 74.55499576930383,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 153.51025584494383,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 153.51025584494383,
                        "id": "file_0_1",
                        "start": 78.95499576930384
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 232.4652516322252,
                    "start": 228.0652516322252
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 228.0652516322252,
                        "id": "file_0_1",
                        "start": 153.51025584494383
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 307.02051166966294,
                    "start": 153.51025584494383
                },
                "write": [
                    {
                        "end": 307.02051166966294,
                        "id": "file_0_2",
                        "start": 232.4652516322252
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 385.9755074322252,
                    "start": 381.5755074322252
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 381.5755074322252,
                        "id": "file_0_2",
                        "start": 307.02051166966294
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 460.53076748314606,
                    "start": 307.02051166966294
                },
                "write": [
                    {
                        "end": 460.53076748314606,
                        "id": "file_0_3",
                        "start": 385.9755074322252
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 78.95499576930384,
                    "start": 74.55499576930383
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 74.55499576930383,
                        "id": "file_10_0",
                        "start": 3.3253608247422685e-18
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 153.51025584494383,
                    "start": 3.3253608247422685e-18
                },
                "write": [
                    {
                        "end": 153.51025584494383,
                        "id": "file_10_1",
                        "start": 78.95499576930384
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 232.4652516322252,
                    "start": 228.0652516322252
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 228.0652516322252,
                        "id": "file_10_1",
                        "start": 153.51025584494383
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 307.02051166966294,
                    "start": 153.51025584494383
                },
                "write": [
                    {
                        "end": 307.02051166966294,
                        "id": "file_10_2",
                        "start": 232.4652516322252
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 385.9755074322252,
                    "start": 381.5755074322252
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 381.5755074322252,
                        "id": "file_10_2",
                        "start": 307.02051166966294
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 460.53076748314606,
                    "start": 307.02051166966294
                },
                "write": [
                    {
                        "end": 460.53076748314606,
                        "id": "file_10_3",
                        "start": 385.9755074322252
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 78.95499576930384,
                    "start": 74.55499576930383
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 74.55499576930383,
                        "id": "file_1_0",
                        "start": 5.542268041237114e-18
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 153.51025584494383,
                    "start": 5.542268041237114e-18
                },
                "write": [
                    {
                        "end": 153.51025584494383,
                        "id": "file_1_1",
                        "start": 78.95499576930384
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 232.4652516322252,
                    "start": 228.0652516322252
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 228.0652516322252,
                        "id": "file_1_1",
                        "start": 153.51025584494383
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 307.02051166966294,
                    "start": 153.51025584494383
                },
                "write": [
                    {
                        "end": 307.02051166966294,
                        "id": "file_1_2",
                        "start": 232.4652516322252
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 385.9755074322252,
                    "start": 381.5755074322252
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 381.5755074322252,
                        "id": "file_1_2",
                        "start": 307.02051166966294
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 460.53076748314606,
                    "start": 307.02051166966294
                },
                "write": [
                    {
                        "end": 460.53076748314606,
                        "id": "file_1_3",
                        "start": 385.9755074322252
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 78.95499576930384,
                    "start": 74.55499576930383
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 74.55499576930383,
                        "id": "file_2_0",
                        "start": 7.75917525773196e-18
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 153.51025584494383,
                    "start": 7.75917525773196e-18
                },
                "write": [
                    {
                        "end": 153.51025584494383,
                        "id": "file_2_1",
                        "start": 78.95499576930384
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 232.4652516322252,
                    "start": 228.0652516322252
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 228.0652516322252,
                        "id": "file_2_1",
                        "start": 153.51025584494383
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 307.02051166966294,
                    "start": 153.51025584494383
                },
                "write": [
                    {
                        "end": 307.02051166966294,
                        "id": "file_2_2",
                        "start": 232.4652516322252
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 385.9755074322252,
                    "start": 381.5755074322252
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 381.5755074322252,
                        "id": "file_2_2",
                        "start": 307.02051166966294
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 460.53076748314606,
                    "start": 307.02051166966294
                },
                "write": [
                    {
                        "end": 460.53076748314606,
                        "id": "file_2_3",
                        "start": 385.9755074322252
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 78.95499576930384,
                    "start": 74.55499576930383
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 74.55499576930383,
                        "id": "file_3_0",
                        "start": 9.976082474226805e-18
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 153.51025584494383,
                    "start": 9.976082474226805e-18
                },
                "write": [
                    {
                        "end": 153.51025584494383,
                        "id": "file_3_1",
                        "start": 78.95499576930384
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 232.4652516322252,
                    "start": 228.0652516322252
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 228.0652516322252,
                        "id": "file_3_1",
                        "start": 153.51025584494383
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 307.02051166966294,
                    "start": 153.51025584494383
                },
                "write": [
                    {
                        "end": 307.02051166966294,
                        "id": "file_3_2",
                        "start": 232.4652516322252
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 385.9755074322252,
                    "start": 381.5755074322252
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 381.5755074322252,
                        "id": "file_3_2",
                        "start": 307.02051166966294
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 460.53076748314606,
                    "start": 307.02051166966294
                },
                "write": [
                    {
                        "end": 460.53076748314606,
                        "id": "file_3_3",
                        "start": 385.9755074322252
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 78.95499576930384,
                    "start": 74.55499576930383
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 74.55499576930383,
                        "id": "file_4_0",
                        "start": 1.2192989690721651e-17
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 153.51025584494383,
                    "start": 1.2192989690721651e-17
                },
                "write": [
                    {
                        "end": 153.51025584494383,
                        "id": "file_4_1",
                        "start": 78.95499576930384
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 232.4652516322252,
                    "start": 228.0652516322252
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 228.0652516322252,
                        "id": "file_4_1",
                        "start": 153.51025584494383
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 307.02051166966294,
                    "start": 153.51025584494383
                },
                "write": [
                    {
                        "end": 307.02051166966294,
                        "id": "file_4_2",
                        "start": 232.4652516322252
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 385.9755074322252,
                    "start": 381.5755074322252
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 381.5755074322252,
                        "id": "file_4_2",
                        "start": 307.02051166966294
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 460.53076748314606,
                    "start": 307.02051166966294
                },
                "write": [
                    {
                        "end": 460.53076748314606,
                        "id": "file_4_3",
                        "start": 385.9755074322252
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 78.95499576930384,
                    "start": 74.55499576930383
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 74.55499576930383,
                        "id": "file_5_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 153.51025584494383,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 153.51025584494383,
                        "id": "file_5_1",
                        "start": 78.95499576930384
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 232.4652516322252,
                    "start": 228.0652516322252
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 228.0652516322252,
                        "id": "file_5_1",
                        "start": 153.51025584494383
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 307.02051166966294,
                    "start": 153.51025584494383
                },
                "write": [
                    {
                        "end": 307.02051166966294,
                        "id": "file_5_2",
                        "start": 232.4652516322252
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 385.9755074322252,
                    "start": 381.5755074322252
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 381.5755074322252,
                        "id": "file_5_2",
                        "start": 307.02051166966294
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 460.53076748314606,
                    "start": 307.02051166966294
                },
                "write": [
                    {
                        "end": 460.53076748314606,
                        "id": "file_5_3",
                        "start": 385.9755074322252
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 78.95499576930384,
                    "start": 74.55499576930383
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 74.55499576930383,
                        "id": "file_6_0",
                        "start": 1.6626804123711342e-17
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 153.51025584494383,
                    "start": 1.6626804123711342e-17
                },
                "write": [
                    {
                        "end": 153.51025584494383,
                        "id": "file_6_1",
                        "start": 78.95499576930384
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 232.4652516322252,
                    "start": 228.0652516322252
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 228.0652516322252,
                        "id": "file_6_1",
                        "start": 153.51025584494383
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 307.02051166966294,
                    "start": 153.51025584494383
                },
                "write": [
                    {
                        "end": 307.02051166966294,
                        "id": "file_6_2",
                        "start": 232.4652516322252
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 385.9755074322252,
                    "start": 381.5755074322252
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 381.5755074322252,
                        "id": "file_6_2",
                        "start": 307.02051166966294
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 460.53076748314606,
                    "start": 307.02051166966294
                },
                "write": [
                    {
                        "end": 460.53076748314606,
                        "id": "file_6_3",
                        "start": 385.9755074322252
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 78.95499576930384,
                    "start": 74.55499576930383
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 74.55499576930383,
                        "id": "file_7_0",
                        "start": 1.8843711340206188e-17
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 153.51025584494383,
                    "start": 1.8843711340206188e-17
                },
                "write": [
                    {
                        "end": 153.51025584494383,
                        "id": "file_7_1",
                        "start": 78.95499576930384
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 232.4652516322252,
                    "start": 228.0652516322252
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 228.0652516322252,
                        "id": "file_7_1",
                        "start": 153.51025584494383
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 307.02051166966294,
                    "start": 153.51025584494383
                },
                "write": [
                    {
                        "end": 307.02051166966294,
                        "id": "file_7_2",
                        "start": 232.4652516322252
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 385.9755074322252,
                    "start": 381.5755074322252
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 381.5755074322252,
                        "id": "file_7_2",
                        "start": 307.02051166966294
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 460.53076748314606,
                    "start": 307.02051166966294
                },
                "write": [
                    {
                        "end": 460.53076748314606,
                        "id": "file_7_3",
                        "start": 385.9755074322252
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 78.95499576930384,
                    "start": 74.55499576930383
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 74.55499576930383,
                        "id": "file_8_0",
                        "start": 2.1060618556701034e-17
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 153.51025584494383,
                    "start": 2.1060618556701034e-17
                },
                "write": [
                    {
                        "end": 153.51025584494383,
                        "id": "file_8_1",
                        "start": 78.95499576930384
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 232.4652516322252,
                    "start": 228.0652516322252
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 228.0652516322252,
                        "id": "file_8_1",
                        "start": 153.51025584494383
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 307.02051166966294,
                    "start": 153.51025584494383
                },
                "write": [
                    {
                        "end": 307.02051166966294,
                        "id": "file_8_2",
                        "start": 232.4652516322252
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 385.9755074322252,
                    "start": 381.5755074322252
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 381.5755074322252,
                        "id": "file_8_2",
                        "start": 307.02051166966294
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 460.53076748314606,
                    "start": 307.02051166966294
                },
                "write": [
                    {
                        "end": 460.53076748314606,
                        "id": "file_8_3",
                        "start": 385.9755074322252
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 78.95499576930384,
                    "start": 74.55499576930383
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 74.55499576930383,
                        "id": "file_9_0",
                        "start": 2.327752577319588e-17
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 153.51025584494383,
                    "start": 2.327752577319588e-17
                },
                "write": [
                    {
                        "end": 153.51025584494383,
                        "id": "file_9_1",
                        "start": 78.95499576930384
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 232.4652516322252,
                    "start": 228.0652516322252
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 228.0652516322252,
                        "id": "file_9_1",
                        "start": 153.51025584494383
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 307.02051166966294,
                    "start": 153.51025584494383
                },
                "write": [
                    {
                        "end": 307.02051166966294,
                        "id": "file_9_2",
                        "start": 232.4652516322252
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 385.9755074322252,
                    "start": 381.5755074322252
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 381.5755074322252,
                        "id": "file_9_2",
                        "start": 307.02051166966294
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 460.53076748314606,
                    "start": 307.02051166966294
                },
                "write": [
                    {
                        "end": 460.53076748314606,
                        "id": "file_9_3",
                        "start": 385.9755074322252
                    }
                ]
            }
        ]
    }
}


==> result/multi/nfs/wrench/original/dump_12.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 85.73265153791267,
                    "start": 81.33265153791267
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 81.33265153791267,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 167.0655676786517,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 167.0655676786517,
                        "id": "file_0_1",
                        "start": 85.73265153791267
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 252.7982191873509,
                    "start": 248.3982191873509
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 248.3982191873509,
                        "id": "file_0_1",
                        "start": 167.0655676786517
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 334.1311353280899,
                    "start": 167.0655676786517
                },
                "write": [
                    {
                        "end": 334.1311353280899,
                        "id": "file_0_2",
                        "start": 252.7982191873509
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 419.86378684577784,
                    "start": 415.46378684577786
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 415.46378684577786,
                        "id": "file_0_2",
                        "start": 334.1311353280899
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 501.1967029775281,
                    "start": 334.1311353280899
                },
                "write": [
                    {
                        "end": 501.1967029775281,
                        "id": "file_0_3",
                        "start": 419.86378684577784
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 85.73265153791267,
                    "start": 81.33265153791267
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 81.33265153791267,
                        "id": "file_10_0",
                        "start": 3.3253608247422685e-18
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 167.0655676786517,
                    "start": 3.3253608247422685e-18
                },
                "write": [
                    {
                        "end": 167.0655676786517,
                        "id": "file_10_1",
                        "start": 85.73265153791267
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 252.7982191873509,
                    "start": 248.3982191873509
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 248.3982191873509,
                        "id": "file_10_1",
                        "start": 167.0655676786517
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 334.1311353280899,
                    "start": 167.0655676786517
                },
                "write": [
                    {
                        "end": 334.1311353280899,
                        "id": "file_10_2",
                        "start": 252.7982191873509
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 419.86378684577784,
                    "start": 415.46378684577786
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 415.46378684577786,
                        "id": "file_10_2",
                        "start": 334.1311353280899
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 501.1967029775281,
                    "start": 334.1311353280899
                },
                "write": [
                    {
                        "end": 501.1967029775281,
                        "id": "file_10_3",
                        "start": 419.86378684577784
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 85.73265153791267,
                    "start": 81.33265153791267
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 81.33265153791267,
                        "id": "file_11_0",
                        "start": 5.542268041237114e-18
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 167.0655676786517,
                    "start": 5.542268041237114e-18
                },
                "write": [
                    {
                        "end": 167.0655676786517,
                        "id": "file_11_1",
                        "start": 85.73265153791267
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 252.7982191873509,
                    "start": 248.3982191873509
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 248.3982191873509,
                        "id": "file_11_1",
                        "start": 167.0655676786517
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 334.1311353280899,
                    "start": 167.0655676786517
                },
                "write": [
                    {
                        "end": 334.1311353280899,
                        "id": "file_11_2",
                        "start": 252.7982191873509
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 419.86378684577784,
                    "start": 415.46378684577786
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 415.46378684577786,
                        "id": "file_11_2",
                        "start": 334.1311353280899
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 501.1967029775281,
                    "start": 334.1311353280899
                },
                "write": [
                    {
                        "end": 501.1967029775281,
                        "id": "file_11_3",
                        "start": 419.86378684577784
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 85.73265153791267,
                    "start": 81.33265153791267
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 81.33265153791267,
                        "id": "file_1_0",
                        "start": 7.75917525773196e-18
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 167.0655676786517,
                    "start": 7.75917525773196e-18
                },
                "write": [
                    {
                        "end": 167.0655676786517,
                        "id": "file_1_1",
                        "start": 85.73265153791267
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 252.7982191873509,
                    "start": 248.3982191873509
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 248.3982191873509,
                        "id": "file_1_1",
                        "start": 167.0655676786517
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 334.1311353280899,
                    "start": 167.0655676786517
                },
                "write": [
                    {
                        "end": 334.1311353280899,
                        "id": "file_1_2",
                        "start": 252.7982191873509
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 419.86378684577784,
                    "start": 415.46378684577786
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 415.46378684577786,
                        "id": "file_1_2",
                        "start": 334.1311353280899
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 501.1967029775281,
                    "start": 334.1311353280899
                },
                "write": [
                    {
                        "end": 501.1967029775281,
                        "id": "file_1_3",
                        "start": 419.86378684577784
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 85.73265153791267,
                    "start": 81.33265153791267
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 81.33265153791267,
                        "id": "file_2_0",
                        "start": 9.976082474226805e-18
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 167.0655676786517,
                    "start": 9.976082474226805e-18
                },
                "write": [
                    {
                        "end": 167.0655676786517,
                        "id": "file_2_1",
                        "start": 85.73265153791267
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 252.7982191873509,
                    "start": 248.3982191873509
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 248.3982191873509,
                        "id": "file_2_1",
                        "start": 167.0655676786517
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 334.1311353280899,
                    "start": 167.0655676786517
                },
                "write": [
                    {
                        "end": 334.1311353280899,
                        "id": "file_2_2",
                        "start": 252.7982191873509
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 419.86378684577784,
                    "start": 415.46378684577786
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 415.46378684577786,
                        "id": "file_2_2",
                        "start": 334.1311353280899
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 501.1967029775281,
                    "start": 334.1311353280899
                },
                "write": [
                    {
                        "end": 501.1967029775281,
                        "id": "file_2_3",
                        "start": 419.86378684577784
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 85.73265153791267,
                    "start": 81.33265153791267
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 81.33265153791267,
                        "id": "file_3_0",
                        "start": 1.2192989690721651e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 167.0655676786517,
                    "start": 1.2192989690721651e-17
                },
                "write": [
                    {
                        "end": 167.0655676786517,
                        "id": "file_3_1",
                        "start": 85.73265153791267
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 252.7982191873509,
                    "start": 248.3982191873509
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 248.3982191873509,
                        "id": "file_3_1",
                        "start": 167.0655676786517
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 334.1311353280899,
                    "start": 167.0655676786517
                },
                "write": [
                    {
                        "end": 334.1311353280899,
                        "id": "file_3_2",
                        "start": 252.7982191873509
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 419.86378684577784,
                    "start": 415.46378684577786
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 415.46378684577786,
                        "id": "file_3_2",
                        "start": 334.1311353280899
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 501.1967029775281,
                    "start": 334.1311353280899
                },
                "write": [
                    {
                        "end": 501.1967029775281,
                        "id": "file_3_3",
                        "start": 419.86378684577784
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 85.73265153791267,
                    "start": 81.33265153791267
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 81.33265153791267,
                        "id": "file_4_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 167.0655676786517,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 167.0655676786517,
                        "id": "file_4_1",
                        "start": 85.73265153791267
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 252.7982191873509,
                    "start": 248.3982191873509
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 248.3982191873509,
                        "id": "file_4_1",
                        "start": 167.0655676786517
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 334.1311353280899,
                    "start": 167.0655676786517
                },
                "write": [
                    {
                        "end": 334.1311353280899,
                        "id": "file_4_2",
                        "start": 252.7982191873509
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 419.86378684577784,
                    "start": 415.46378684577786
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 415.46378684577786,
                        "id": "file_4_2",
                        "start": 334.1311353280899
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 501.1967029775281,
                    "start": 334.1311353280899
                },
                "write": [
                    {
                        "end": 501.1967029775281,
                        "id": "file_4_3",
                        "start": 419.86378684577784
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 85.73265153791267,
                    "start": 81.33265153791267
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 81.33265153791267,
                        "id": "file_5_0",
                        "start": 1.6626804123711342e-17
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 167.0655676786517,
                    "start": 1.6626804123711342e-17
                },
                "write": [
                    {
                        "end": 167.0655676786517,
                        "id": "file_5_1",
                        "start": 85.73265153791267
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 252.7982191873509,
                    "start": 248.3982191873509
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 248.3982191873509,
                        "id": "file_5_1",
                        "start": 167.0655676786517
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 334.1311353280899,
                    "start": 167.0655676786517
                },
                "write": [
                    {
                        "end": 334.1311353280899,
                        "id": "file_5_2",
                        "start": 252.7982191873509
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 419.86378684577784,
                    "start": 415.46378684577786
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 415.46378684577786,
                        "id": "file_5_2",
                        "start": 334.1311353280899
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 501.1967029775281,
                    "start": 334.1311353280899
                },
                "write": [
                    {
                        "end": 501.1967029775281,
                        "id": "file_5_3",
                        "start": 419.86378684577784
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 85.73265153791267,
                    "start": 81.33265153791267
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 81.33265153791267,
                        "id": "file_6_0",
                        "start": 1.8843711340206188e-17
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 167.0655676786517,
                    "start": 1.8843711340206188e-17
                },
                "write": [
                    {
                        "end": 167.0655676786517,
                        "id": "file_6_1",
                        "start": 85.73265153791267
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 252.7982191873509,
                    "start": 248.3982191873509
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 248.3982191873509,
                        "id": "file_6_1",
                        "start": 167.0655676786517
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 334.1311353280899,
                    "start": 167.0655676786517
                },
                "write": [
                    {
                        "end": 334.1311353280899,
                        "id": "file_6_2",
                        "start": 252.7982191873509
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 419.86378684577784,
                    "start": 415.46378684577786
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 415.46378684577786,
                        "id": "file_6_2",
                        "start": 334.1311353280899
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 501.1967029775281,
                    "start": 334.1311353280899
                },
                "write": [
                    {
                        "end": 501.1967029775281,
                        "id": "file_6_3",
                        "start": 419.86378684577784
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 85.73265153791267,
                    "start": 81.33265153791267
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 81.33265153791267,
                        "id": "file_7_0",
                        "start": 2.1060618556701034e-17
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 167.0655676786517,
                    "start": 2.1060618556701034e-17
                },
                "write": [
                    {
                        "end": 167.0655676786517,
                        "id": "file_7_1",
                        "start": 85.73265153791267
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 252.7982191873509,
                    "start": 248.3982191873509
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 248.3982191873509,
                        "id": "file_7_1",
                        "start": 167.0655676786517
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 334.1311353280899,
                    "start": 167.0655676786517
                },
                "write": [
                    {
                        "end": 334.1311353280899,
                        "id": "file_7_2",
                        "start": 252.7982191873509
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 419.86378684577784,
                    "start": 415.46378684577786
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 415.46378684577786,
                        "id": "file_7_2",
                        "start": 334.1311353280899
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 501.1967029775281,
                    "start": 334.1311353280899
                },
                "write": [
                    {
                        "end": 501.1967029775281,
                        "id": "file_7_3",
                        "start": 419.86378684577784
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 85.73265153791267,
                    "start": 81.33265153791267
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 81.33265153791267,
                        "id": "file_8_0",
                        "start": 2.327752577319588e-17
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 167.0655676786517,
                    "start": 2.327752577319588e-17
                },
                "write": [
                    {
                        "end": 167.0655676786517,
                        "id": "file_8_1",
                        "start": 85.73265153791267
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 252.7982191873509,
                    "start": 248.3982191873509
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 248.3982191873509,
                        "id": "file_8_1",
                        "start": 167.0655676786517
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 334.1311353280899,
                    "start": 167.0655676786517
                },
                "write": [
                    {
                        "end": 334.1311353280899,
                        "id": "file_8_2",
                        "start": 252.7982191873509
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 419.86378684577784,
                    "start": 415.46378684577786
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 415.46378684577786,
                        "id": "file_8_2",
                        "start": 334.1311353280899
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 501.1967029775281,
                    "start": 334.1311353280899
                },
                "write": [
                    {
                        "end": 501.1967029775281,
                        "id": "file_8_3",
                        "start": 419.86378684577784
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 85.73265153791267,
                    "start": 81.33265153791267
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 81.33265153791267,
                        "id": "file_9_0",
                        "start": 2.5494432989690725e-17
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 167.0655676786517,
                    "start": 2.5494432989690725e-17
                },
                "write": [
                    {
                        "end": 167.0655676786517,
                        "id": "file_9_1",
                        "start": 85.73265153791267
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 252.7982191873509,
                    "start": 248.3982191873509
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 248.3982191873509,
                        "id": "file_9_1",
                        "start": 167.0655676786517
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 334.1311353280899,
                    "start": 167.0655676786517
                },
                "write": [
                    {
                        "end": 334.1311353280899,
                        "id": "file_9_2",
                        "start": 252.7982191873509
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 419.86378684577784,
                    "start": 415.46378684577786
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 415.46378684577786,
                        "id": "file_9_2",
                        "start": 334.1311353280899
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 501.1967029775281,
                    "start": 334.1311353280899
                },
                "write": [
                    {
                        "end": 501.1967029775281,
                        "id": "file_9_3",
                        "start": 419.86378684577784
                    }
                ]
            }
        ]
    }
}


==> result/multi/nfs/wrench/original/dump_13.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 92.51030714697093,
                    "start": 88.11030714697092
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 88.11030714697092,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 180.62087932359552,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 180.62087932359552,
                        "id": "file_0_1",
                        "start": 92.51030714697093
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 273.13118654022935,
                    "start": 268.7311865402294
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 268.7311865402294,
                        "id": "file_0_1",
                        "start": 180.62087932359552
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 361.2417587752809,
                    "start": 180.62087932359552
                },
                "write": [
                    {
                        "end": 361.2417587752809,
                        "id": "file_0_2",
                        "start": 273.13118654022935
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 453.75206598517315,
                    "start": 449.35206598517317
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 449.35206598517317,
                        "id": "file_0_2",
                        "start": 361.2417587752809
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 541.8626382202247,
                    "start": 361.2417587752809
                },
                "write": [
                    {
                        "end": 541.8626382202247,
                        "id": "file_0_3",
                        "start": 453.75206598517315
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 92.51030714697093,
                    "start": 88.11030714697092
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 88.11030714697092,
                        "id": "file_10_0",
                        "start": 3.3253608247422685e-18
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 180.62087932359552,
                    "start": 3.3253608247422685e-18
                },
                "write": [
                    {
                        "end": 180.62087932359552,
                        "id": "file_10_1",
                        "start": 92.51030714697093
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 273.13118654022935,
                    "start": 268.7311865402294
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 268.7311865402294,
                        "id": "file_10_1",
                        "start": 180.62087932359552
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 361.2417587752809,
                    "start": 180.62087932359552
                },
                "write": [
                    {
                        "end": 361.2417587752809,
                        "id": "file_10_2",
                        "start": 273.13118654022935
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 453.75206598517315,
                    "start": 449.35206598517317
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 449.35206598517317,
                        "id": "file_10_2",
                        "start": 361.2417587752809
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 541.8626382202247,
                    "start": 361.2417587752809
                },
                "write": [
                    {
                        "end": 541.8626382202247,
                        "id": "file_10_3",
                        "start": 453.75206598517315
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 92.51030714697093,
                    "start": 88.11030714697092
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 88.11030714697092,
                        "id": "file_11_0",
                        "start": 5.542268041237114e-18
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 180.62087932359552,
                    "start": 5.542268041237114e-18
                },
                "write": [
                    {
                        "end": 180.62087932359552,
                        "id": "file_11_1",
                        "start": 92.51030714697093
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 273.13118654022935,
                    "start": 268.7311865402294
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 268.7311865402294,
                        "id": "file_11_1",
                        "start": 180.62087932359552
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 361.2417587752809,
                    "start": 180.62087932359552
                },
                "write": [
                    {
                        "end": 361.2417587752809,
                        "id": "file_11_2",
                        "start": 273.13118654022935
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 453.75206598517315,
                    "start": 449.35206598517317
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 449.35206598517317,
                        "id": "file_11_2",
                        "start": 361.2417587752809
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 541.8626382202247,
                    "start": 361.2417587752809
                },
                "write": [
                    {
                        "end": 541.8626382202247,
                        "id": "file_11_3",
                        "start": 453.75206598517315
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 92.51030714697093,
                    "start": 88.11030714697092
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 88.11030714697092,
                        "id": "file_12_0",
                        "start": 7.75917525773196e-18
                    }
                ],
                "task_id": "task_12_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 180.62087932359552,
                    "start": 7.75917525773196e-18
                },
                "write": [
                    {
                        "end": 180.62087932359552,
                        "id": "file_12_1",
                        "start": 92.51030714697093
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 273.13118654022935,
                    "start": 268.7311865402294
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 268.7311865402294,
                        "id": "file_12_1",
                        "start": 180.62087932359552
                    }
                ],
                "task_id": "task_12_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 361.2417587752809,
                    "start": 180.62087932359552
                },
                "write": [
                    {
                        "end": 361.2417587752809,
                        "id": "file_12_2",
                        "start": 273.13118654022935
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 453.75206598517315,
                    "start": 449.35206598517317
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 449.35206598517317,
                        "id": "file_12_2",
                        "start": 361.2417587752809
                    }
                ],
                "task_id": "task_12_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 541.8626382202247,
                    "start": 361.2417587752809
                },
                "write": [
                    {
                        "end": 541.8626382202247,
                        "id": "file_12_3",
                        "start": 453.75206598517315
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 92.51030714697093,
                    "start": 88.11030714697092
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 88.11030714697092,
                        "id": "file_1_0",
                        "start": 9.976082474226805e-18
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 180.62087932359552,
                    "start": 9.976082474226805e-18
                },
                "write": [
                    {
                        "end": 180.62087932359552,
                        "id": "file_1_1",
                        "start": 92.51030714697093
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 273.13118654022935,
                    "start": 268.7311865402294
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 268.7311865402294,
                        "id": "file_1_1",
                        "start": 180.62087932359552
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 361.2417587752809,
                    "start": 180.62087932359552
                },
                "write": [
                    {
                        "end": 361.2417587752809,
                        "id": "file_1_2",
                        "start": 273.13118654022935
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 453.75206598517315,
                    "start": 449.35206598517317
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 449.35206598517317,
                        "id": "file_1_2",
                        "start": 361.2417587752809
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 541.8626382202247,
                    "start": 361.2417587752809
                },
                "write": [
                    {
                        "end": 541.8626382202247,
                        "id": "file_1_3",
                        "start": 453.75206598517315
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 92.51030714697093,
                    "start": 88.11030714697092
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 88.11030714697092,
                        "id": "file_2_0",
                        "start": 1.2192989690721651e-17
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 180.62087932359552,
                    "start": 1.2192989690721651e-17
                },
                "write": [
                    {
                        "end": 180.62087932359552,
                        "id": "file_2_1",
                        "start": 92.51030714697093
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 273.13118654022935,
                    "start": 268.7311865402294
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 268.7311865402294,
                        "id": "file_2_1",
                        "start": 180.62087932359552
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 361.2417587752809,
                    "start": 180.62087932359552
                },
                "write": [
                    {
                        "end": 361.2417587752809,
                        "id": "file_2_2",
                        "start": 273.13118654022935
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 453.75206598517315,
                    "start": 449.35206598517317
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 449.35206598517317,
                        "id": "file_2_2",
                        "start": 361.2417587752809
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 541.8626382202247,
                    "start": 361.2417587752809
                },
                "write": [
                    {
                        "end": 541.8626382202247,
                        "id": "file_2_3",
                        "start": 453.75206598517315
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 92.51030714697093,
                    "start": 88.11030714697092
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 88.11030714697092,
                        "id": "file_3_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 180.62087932359552,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 180.62087932359552,
                        "id": "file_3_1",
                        "start": 92.51030714697093
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 273.13118654022935,
                    "start": 268.7311865402294
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 268.7311865402294,
                        "id": "file_3_1",
                        "start": 180.62087932359552
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 361.2417587752809,
                    "start": 180.62087932359552
                },
                "write": [
                    {
                        "end": 361.2417587752809,
                        "id": "file_3_2",
                        "start": 273.13118654022935
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 453.75206598517315,
                    "start": 449.35206598517317
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 449.35206598517317,
                        "id": "file_3_2",
                        "start": 361.2417587752809
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 541.8626382202247,
                    "start": 361.2417587752809
                },
                "write": [
                    {
                        "end": 541.8626382202247,
                        "id": "file_3_3",
                        "start": 453.75206598517315
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 92.51030714697093,
                    "start": 88.11030714697092
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 88.11030714697092,
                        "id": "file_4_0",
                        "start": 1.6626804123711342e-17
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 180.62087932359552,
                    "start": 1.6626804123711342e-17
                },
                "write": [
                    {
                        "end": 180.62087932359552,
                        "id": "file_4_1",
                        "start": 92.51030714697093
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 273.13118654022935,
                    "start": 268.7311865402294
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 268.7311865402294,
                        "id": "file_4_1",
                        "start": 180.62087932359552
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 361.2417587752809,
                    "start": 180.62087932359552
                },
                "write": [
                    {
                        "end": 361.2417587752809,
                        "id": "file_4_2",
                        "start": 273.13118654022935
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 453.75206598517315,
                    "start": 449.35206598517317
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 449.35206598517317,
                        "id": "file_4_2",
                        "start": 361.2417587752809
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 541.8626382202247,
                    "start": 361.2417587752809
                },
                "write": [
                    {
                        "end": 541.8626382202247,
                        "id": "file_4_3",
                        "start": 453.75206598517315
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 92.51030714697093,
                    "start": 88.11030714697092
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 88.11030714697092,
                        "id": "file_5_0",
                        "start": 1.8843711340206188e-17
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 180.62087932359552,
                    "start": 1.8843711340206188e-17
                },
                "write": [
                    {
                        "end": 180.62087932359552,
                        "id": "file_5_1",
                        "start": 92.51030714697093
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 273.13118654022935,
                    "start": 268.7311865402294
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 268.7311865402294,
                        "id": "file_5_1",
                        "start": 180.62087932359552
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 361.2417587752809,
                    "start": 180.62087932359552
                },
                "write": [
                    {
                        "end": 361.2417587752809,
                        "id": "file_5_2",
                        "start": 273.13118654022935
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 453.75206598517315,
                    "start": 449.35206598517317
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 449.35206598517317,
                        "id": "file_5_2",
                        "start": 361.2417587752809
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 541.8626382202247,
                    "start": 361.2417587752809
                },
                "write": [
                    {
                        "end": 541.8626382202247,
                        "id": "file_5_3",
                        "start": 453.75206598517315
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 92.51030714697093,
                    "start": 88.11030714697092
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 88.11030714697092,
                        "id": "file_6_0",
                        "start": 2.1060618556701034e-17
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 180.62087932359552,
                    "start": 2.1060618556701034e-17
                },
                "write": [
                    {
                        "end": 180.62087932359552,
                        "id": "file_6_1",
                        "start": 92.51030714697093
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 273.13118654022935,
                    "start": 268.7311865402294
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 268.7311865402294,
                        "id": "file_6_1",
                        "start": 180.62087932359552
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 361.2417587752809,
                    "start": 180.62087932359552
                },
                "write": [
                    {
                        "end": 361.2417587752809,
                        "id": "file_6_2",
                        "start": 273.13118654022935
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 453.75206598517315,
                    "start": 449.35206598517317
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 449.35206598517317,
                        "id": "file_6_2",
                        "start": 361.2417587752809
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 541.8626382202247,
                    "start": 361.2417587752809
                },
                "write": [
                    {
                        "end": 541.8626382202247,
                        "id": "file_6_3",
                        "start": 453.75206598517315
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 92.51030714697093,
                    "start": 88.11030714697092
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 88.11030714697092,
                        "id": "file_7_0",
                        "start": 2.327752577319588e-17
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 180.62087932359552,
                    "start": 2.327752577319588e-17
                },
                "write": [
                    {
                        "end": 180.62087932359552,
                        "id": "file_7_1",
                        "start": 92.51030714697093
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 273.13118654022935,
                    "start": 268.7311865402294
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 268.7311865402294,
                        "id": "file_7_1",
                        "start": 180.62087932359552
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 361.2417587752809,
                    "start": 180.62087932359552
                },
                "write": [
                    {
                        "end": 361.2417587752809,
                        "id": "file_7_2",
                        "start": 273.13118654022935
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 453.75206598517315,
                    "start": 449.35206598517317
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 449.35206598517317,
                        "id": "file_7_2",
                        "start": 361.2417587752809
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 541.8626382202247,
                    "start": 361.2417587752809
                },
                "write": [
                    {
                        "end": 541.8626382202247,
                        "id": "file_7_3",
                        "start": 453.75206598517315
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 92.51030714697093,
                    "start": 88.11030714697092
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 88.11030714697092,
                        "id": "file_8_0",
                        "start": 2.5494432989690725e-17
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 180.62087932359552,
                    "start": 2.5494432989690725e-17
                },
                "write": [
                    {
                        "end": 180.62087932359552,
                        "id": "file_8_1",
                        "start": 92.51030714697093
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 273.13118654022935,
                    "start": 268.7311865402294
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 268.7311865402294,
                        "id": "file_8_1",
                        "start": 180.62087932359552
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 361.2417587752809,
                    "start": 180.62087932359552
                },
                "write": [
                    {
                        "end": 361.2417587752809,
                        "id": "file_8_2",
                        "start": 273.13118654022935
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 453.75206598517315,
                    "start": 449.35206598517317
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 449.35206598517317,
                        "id": "file_8_2",
                        "start": 361.2417587752809
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 541.8626382202247,
                    "start": 361.2417587752809
                },
                "write": [
                    {
                        "end": 541.8626382202247,
                        "id": "file_8_3",
                        "start": 453.75206598517315
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 92.51030714697093,
                    "start": 88.11030714697092
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 88.11030714697092,
                        "id": "file_9_0",
                        "start": 2.771134020618557e-17
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 180.62087932359552,
                    "start": 2.771134020618557e-17
                },
                "write": [
                    {
                        "end": 180.62087932359552,
                        "id": "file_9_1",
                        "start": 92.51030714697093
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 273.13118654022935,
                    "start": 268.7311865402294
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 268.7311865402294,
                        "id": "file_9_1",
                        "start": 180.62087932359552
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 361.2417587752809,
                    "start": 180.62087932359552
                },
                "write": [
                    {
                        "end": 361.2417587752809,
                        "id": "file_9_2",
                        "start": 273.13118654022935
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 453.75206598517315,
                    "start": 449.35206598517317
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 449.35206598517317,
                        "id": "file_9_2",
                        "start": 361.2417587752809
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 541.8626382202247,
                    "start": 361.2417587752809
                },
                "write": [
                    {
                        "end": 541.8626382202247,
                        "id": "file_9_3",
                        "start": 453.75206598517315
                    }
                ]
            }
        ]
    }
}


==> result/multi/nfs/wrench/original/dump_14.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 99.28796281445617,
                    "start": 94.88796281445616
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 94.88796281445616,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 194.1761910269663,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 194.1761910269663,
                        "id": "file_0_1",
                        "start": 99.28796281445617
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 293.4641538211977,
                    "start": 289.06415382119775
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 289.06415382119775,
                        "id": "file_0_1",
                        "start": 194.1761910269663
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 388.3523820337079,
                    "start": 194.1761910269663
                },
                "write": [
                    {
                        "end": 388.3523820337079,
                        "id": "file_0_2",
                        "start": 293.4641538211977
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 487.6403448279393,
                    "start": 483.24034482793934
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 483.24034482793934,
                        "id": "file_0_2",
                        "start": 388.3523820337079
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 582.5285730404494,
                    "start": 388.3523820337079
                },
                "write": [
                    {
                        "end": 582.5285730404494,
                        "id": "file_0_3",
                        "start": 487.6403448279393
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 99.28796281445617,
                    "start": 94.88796281445616
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 94.88796281445616,
                        "id": "file_10_0",
                        "start": 3.3253608247422685e-18
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 194.1761910269663,
                    "start": 3.3253608247422685e-18
                },
                "write": [
                    {
                        "end": 194.1761910269663,
                        "id": "file_10_1",
                        "start": 99.28796281445617
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 293.4641538211977,
                    "start": 289.06415382119775
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 289.06415382119775,
                        "id": "file_10_1",
                        "start": 194.1761910269663
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 388.3523820337079,
                    "start": 194.1761910269663
                },
                "write": [
                    {
                        "end": 388.3523820337079,
                        "id": "file_10_2",
                        "start": 293.4641538211977
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 487.6403448279393,
                    "start": 483.24034482793934
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 483.24034482793934,
                        "id": "file_10_2",
                        "start": 388.3523820337079
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 582.5285730404494,
                    "start": 388.3523820337079
                },
                "write": [
                    {
                        "end": 582.5285730404494,
                        "id": "file_10_3",
                        "start": 487.6403448279393
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 99.28796281445617,
                    "start": 94.88796281445616
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 94.88796281445616,
                        "id": "file_11_0",
                        "start": 5.542268041237114e-18
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 194.1761910269663,
                    "start": 5.542268041237114e-18
                },
                "write": [
                    {
                        "end": 194.1761910269663,
                        "id": "file_11_1",
                        "start": 99.28796281445617
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 293.4641538211977,
                    "start": 289.06415382119775
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 289.06415382119775,
                        "id": "file_11_1",
                        "start": 194.1761910269663
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 388.3523820337079,
                    "start": 194.1761910269663
                },
                "write": [
                    {
                        "end": 388.3523820337079,
                        "id": "file_11_2",
                        "start": 293.4641538211977
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 487.6403448279393,
                    "start": 483.24034482793934
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 483.24034482793934,
                        "id": "file_11_2",
                        "start": 388.3523820337079
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 582.5285730404494,
                    "start": 388.3523820337079
                },
                "write": [
                    {
                        "end": 582.5285730404494,
                        "id": "file_11_3",
                        "start": 487.6403448279393
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 99.28796281445617,
                    "start": 94.88796281445616
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 94.88796281445616,
                        "id": "file_12_0",
                        "start": 7.75917525773196e-18
                    }
                ],
                "task_id": "task_12_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 194.1761910269663,
                    "start": 7.75917525773196e-18
                },
                "write": [
                    {
                        "end": 194.1761910269663,
                        "id": "file_12_1",
                        "start": 99.28796281445617
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 293.4641538211977,
                    "start": 289.06415382119775
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 289.06415382119775,
                        "id": "file_12_1",
                        "start": 194.1761910269663
                    }
                ],
                "task_id": "task_12_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 388.3523820337079,
                    "start": 194.1761910269663
                },
                "write": [
                    {
                        "end": 388.3523820337079,
                        "id": "file_12_2",
                        "start": 293.4641538211977
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 487.6403448279393,
                    "start": 483.24034482793934
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 483.24034482793934,
                        "id": "file_12_2",
                        "start": 388.3523820337079
                    }
                ],
                "task_id": "task_12_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 582.5285730404494,
                    "start": 388.3523820337079
                },
                "write": [
                    {
                        "end": 582.5285730404494,
                        "id": "file_12_3",
                        "start": 487.6403448279393
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 99.28796281445617,
                    "start": 94.88796281445616
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 94.88796281445616,
                        "id": "file_13_0",
                        "start": 9.976082474226805e-18
                    }
                ],
                "task_id": "task_13_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 194.1761910269663,
                    "start": 9.976082474226805e-18
                },
                "write": [
                    {
                        "end": 194.1761910269663,
                        "id": "file_13_1",
                        "start": 99.28796281445617
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 293.4641538211977,
                    "start": 289.06415382119775
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 289.06415382119775,
                        "id": "file_13_1",
                        "start": 194.1761910269663
                    }
                ],
                "task_id": "task_13_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 388.3523820337079,
                    "start": 194.1761910269663
                },
                "write": [
                    {
                        "end": 388.3523820337079,
                        "id": "file_13_2",
                        "start": 293.4641538211977
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 487.6403448279393,
                    "start": 483.24034482793934
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 483.24034482793934,
                        "id": "file_13_2",
                        "start": 388.3523820337079
                    }
                ],
                "task_id": "task_13_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 582.5285730404494,
                    "start": 388.3523820337079
                },
                "write": [
                    {
                        "end": 582.5285730404494,
                        "id": "file_13_3",
                        "start": 487.6403448279393
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 99.28796281445617,
                    "start": 94.88796281445616
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 94.88796281445616,
                        "id": "file_1_0",
                        "start": 1.2192989690721651e-17
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 194.1761910269663,
                    "start": 1.2192989690721651e-17
                },
                "write": [
                    {
                        "end": 194.1761910269663,
                        "id": "file_1_1",
                        "start": 99.28796281445617
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 293.4641538211977,
                    "start": 289.06415382119775
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 289.06415382119775,
                        "id": "file_1_1",
                        "start": 194.1761910269663
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 388.3523820337079,
                    "start": 194.1761910269663
                },
                "write": [
                    {
                        "end": 388.3523820337079,
                        "id": "file_1_2",
                        "start": 293.4641538211977
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 487.6403448279393,
                    "start": 483.24034482793934
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 483.24034482793934,
                        "id": "file_1_2",
                        "start": 388.3523820337079
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 582.5285730404494,
                    "start": 388.3523820337079
                },
                "write": [
                    {
                        "end": 582.5285730404494,
                        "id": "file_1_3",
                        "start": 487.6403448279393
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 99.28796281445617,
                    "start": 94.88796281445616
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 94.88796281445616,
                        "id": "file_2_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 194.1761910269663,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 194.1761910269663,
                        "id": "file_2_1",
                        "start": 99.28796281445617
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 293.4641538211977,
                    "start": 289.06415382119775
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 289.06415382119775,
                        "id": "file_2_1",
                        "start": 194.1761910269663
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 388.3523820337079,
                    "start": 194.1761910269663
                },
                "write": [
                    {
                        "end": 388.3523820337079,
                        "id": "file_2_2",
                        "start": 293.4641538211977
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 487.6403448279393,
                    "start": 483.24034482793934
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 483.24034482793934,
                        "id": "file_2_2",
                        "start": 388.3523820337079
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 582.5285730404494,
                    "start": 388.3523820337079
                },
                "write": [
                    {
                        "end": 582.5285730404494,
                        "id": "file_2_3",
                        "start": 487.6403448279393
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 99.28796281445617,
                    "start": 94.88796281445616
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 94.88796281445616,
                        "id": "file_3_0",
                        "start": 1.6626804123711342e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 194.1761910269663,
                    "start": 1.6626804123711342e-17
                },
                "write": [
                    {
                        "end": 194.1761910269663,
                        "id": "file_3_1",
                        "start": 99.28796281445617
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 293.4641538211977,
                    "start": 289.06415382119775
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 289.06415382119775,
                        "id": "file_3_1",
                        "start": 194.1761910269663
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 388.3523820337079,
                    "start": 194.1761910269663
                },
                "write": [
                    {
                        "end": 388.3523820337079,
                        "id": "file_3_2",
                        "start": 293.4641538211977
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 487.6403448279393,
                    "start": 483.24034482793934
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 483.24034482793934,
                        "id": "file_3_2",
                        "start": 388.3523820337079
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 582.5285730404494,
                    "start": 388.3523820337079
                },
                "write": [
                    {
                        "end": 582.5285730404494,
                        "id": "file_3_3",
                        "start": 487.6403448279393
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 99.28796281445617,
                    "start": 94.88796281445616
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 94.88796281445616,
                        "id": "file_4_0",
                        "start": 1.8843711340206188e-17
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 194.1761910269663,
                    "start": 1.8843711340206188e-17
                },
                "write": [
                    {
                        "end": 194.1761910269663,
                        "id": "file_4_1",
                        "start": 99.28796281445617
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 293.4641538211977,
                    "start": 289.06415382119775
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 289.06415382119775,
                        "id": "file_4_1",
                        "start": 194.1761910269663
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 388.3523820337079,
                    "start": 194.1761910269663
                },
                "write": [
                    {
                        "end": 388.3523820337079,
                        "id": "file_4_2",
                        "start": 293.4641538211977
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 487.6403448279393,
                    "start": 483.24034482793934
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 483.24034482793934,
                        "id": "file_4_2",
                        "start": 388.3523820337079
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 582.5285730404494,
                    "start": 388.3523820337079
                },
                "write": [
                    {
                        "end": 582.5285730404494,
                        "id": "file_4_3",
                        "start": 487.6403448279393
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 99.28796281445617,
                    "start": 94.88796281445616
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 94.88796281445616,
                        "id": "file_5_0",
                        "start": 2.1060618556701034e-17
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 194.1761910269663,
                    "start": 2.1060618556701034e-17
                },
                "write": [
                    {
                        "end": 194.1761910269663,
                        "id": "file_5_1",
                        "start": 99.28796281445617
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 293.4641538211977,
                    "start": 289.06415382119775
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 289.06415382119775,
                        "id": "file_5_1",
                        "start": 194.1761910269663
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 388.3523820337079,
                    "start": 194.1761910269663
                },
                "write": [
                    {
                        "end": 388.3523820337079,
                        "id": "file_5_2",
                        "start": 293.4641538211977
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 487.6403448279393,
                    "start": 483.24034482793934
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 483.24034482793934,
                        "id": "file_5_2",
                        "start": 388.3523820337079
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 582.5285730404494,
                    "start": 388.3523820337079
                },
                "write": [
                    {
                        "end": 582.5285730404494,
                        "id": "file_5_3",
                        "start": 487.6403448279393
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 99.28796281445617,
                    "start": 94.88796281445616
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 94.88796281445616,
                        "id": "file_6_0",
                        "start": 2.327752577319588e-17
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 194.1761910269663,
                    "start": 2.327752577319588e-17
                },
                "write": [
                    {
                        "end": 194.1761910269663,
                        "id": "file_6_1",
                        "start": 99.28796281445617
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 293.4641538211977,
                    "start": 289.06415382119775
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 289.06415382119775,
                        "id": "file_6_1",
                        "start": 194.1761910269663
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 388.3523820337079,
                    "start": 194.1761910269663
                },
                "write": [
                    {
                        "end": 388.3523820337079,
                        "id": "file_6_2",
                        "start": 293.4641538211977
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 487.6403448279393,
                    "start": 483.24034482793934
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 483.24034482793934,
                        "id": "file_6_2",
                        "start": 388.3523820337079
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 582.5285730404494,
                    "start": 388.3523820337079
                },
                "write": [
                    {
                        "end": 582.5285730404494,
                        "id": "file_6_3",
                        "start": 487.6403448279393
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 99.28796281445617,
                    "start": 94.88796281445616
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 94.88796281445616,
                        "id": "file_7_0",
                        "start": 2.5494432989690725e-17
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 194.1761910269663,
                    "start": 2.5494432989690725e-17
                },
                "write": [
                    {
                        "end": 194.1761910269663,
                        "id": "file_7_1",
                        "start": 99.28796281445617
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 293.4641538211977,
                    "start": 289.06415382119775
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 289.06415382119775,
                        "id": "file_7_1",
                        "start": 194.1761910269663
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 388.3523820337079,
                    "start": 194.1761910269663
                },
                "write": [
                    {
                        "end": 388.3523820337079,
                        "id": "file_7_2",
                        "start": 293.4641538211977
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 487.6403448279393,
                    "start": 483.24034482793934
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 483.24034482793934,
                        "id": "file_7_2",
                        "start": 388.3523820337079
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 582.5285730404494,
                    "start": 388.3523820337079
                },
                "write": [
                    {
                        "end": 582.5285730404494,
                        "id": "file_7_3",
                        "start": 487.6403448279393
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 99.28796281445617,
                    "start": 94.88796281445616
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 94.88796281445616,
                        "id": "file_8_0",
                        "start": 2.771134020618557e-17
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 194.1761910269663,
                    "start": 2.771134020618557e-17
                },
                "write": [
                    {
                        "end": 194.1761910269663,
                        "id": "file_8_1",
                        "start": 99.28796281445617
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 293.4641538211977,
                    "start": 289.06415382119775
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 289.06415382119775,
                        "id": "file_8_1",
                        "start": 194.1761910269663
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 388.3523820337079,
                    "start": 194.1761910269663
                },
                "write": [
                    {
                        "end": 388.3523820337079,
                        "id": "file_8_2",
                        "start": 293.4641538211977
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 487.6403448279393,
                    "start": 483.24034482793934
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 483.24034482793934,
                        "id": "file_8_2",
                        "start": 388.3523820337079
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 582.5285730404494,
                    "start": 388.3523820337079
                },
                "write": [
                    {
                        "end": 582.5285730404494,
                        "id": "file_8_3",
                        "start": 487.6403448279393
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 99.28796281445617,
                    "start": 94.88796281445616
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 94.88796281445616,
                        "id": "file_9_0",
                        "start": 2.9928247422680416e-17
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 194.1761910269663,
                    "start": 2.9928247422680416e-17
                },
                "write": [
                    {
                        "end": 194.1761910269663,
                        "id": "file_9_1",
                        "start": 99.28796281445617
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 293.4641538211977,
                    "start": 289.06415382119775
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 289.06415382119775,
                        "id": "file_9_1",
                        "start": 194.1761910269663
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 388.3523820337079,
                    "start": 194.1761910269663
                },
                "write": [
                    {
                        "end": 388.3523820337079,
                        "id": "file_9_2",
                        "start": 293.4641538211977
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 487.6403448279393,
                    "start": 483.24034482793934
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 483.24034482793934,
                        "id": "file_9_2",
                        "start": 388.3523820337079
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 582.5285730404494,
                    "start": 388.3523820337079
                },
                "write": [
                    {
                        "end": 582.5285730404494,
                        "id": "file_9_3",
                        "start": 487.6403448279393
                    }
                ]
            }
        ]
    }
}


==> result/multi/nfs/wrench/original/dump_15.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 106.06561864823352,
                    "start": 101.66561864823352
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 101.66561864823352,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 207.73150298651686,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 207.73150298651686,
                        "id": "file_0_1",
                        "start": 106.06561864823352
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 313.79712162576163,
                    "start": 309.39712162576166
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 309.39712162576166,
                        "id": "file_0_1",
                        "start": 207.73150298651686
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 415.463005952809,
                    "start": 207.73150298651686
                },
                "write": [
                    {
                        "end": 415.463005952809,
                        "id": "file_0_2",
                        "start": 313.79712162576163
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 521.5286245920537,
                    "start": 517.1286245920537
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 517.1286245920537,
                        "id": "file_0_2",
                        "start": 415.463005952809
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 623.194508919101,
                    "start": 415.463005952809
                },
                "write": [
                    {
                        "end": 623.194508919101,
                        "id": "file_0_3",
                        "start": 521.5286245920537
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 106.06561864823352,
                    "start": 101.66561864823352
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 101.66561864823352,
                        "id": "file_10_0",
                        "start": 3.3253608247422685e-18
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 207.73150298651686,
                    "start": 3.3253608247422685e-18
                },
                "write": [
                    {
                        "end": 207.73150298651686,
                        "id": "file_10_1",
                        "start": 106.06561864823352
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 313.79712162576163,
                    "start": 309.39712162576166
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 309.39712162576166,
                        "id": "file_10_1",
                        "start": 207.73150298651686
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 415.463005952809,
                    "start": 207.73150298651686
                },
                "write": [
                    {
                        "end": 415.463005952809,
                        "id": "file_10_2",
                        "start": 313.79712162576163
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 521.5286245920537,
                    "start": 517.1286245920537
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 517.1286245920537,
                        "id": "file_10_2",
                        "start": 415.463005952809
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 623.194508919101,
                    "start": 415.463005952809
                },
                "write": [
                    {
                        "end": 623.194508919101,
                        "id": "file_10_3",
                        "start": 521.5286245920537
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 106.06561864823352,
                    "start": 101.66561864823352
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 101.66561864823352,
                        "id": "file_11_0",
                        "start": 5.542268041237114e-18
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 207.73150298651686,
                    "start": 5.542268041237114e-18
                },
                "write": [
                    {
                        "end": 207.73150298651686,
                        "id": "file_11_1",
                        "start": 106.06561864823352
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 313.79712162576163,
                    "start": 309.39712162576166
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 309.39712162576166,
                        "id": "file_11_1",
                        "start": 207.73150298651686
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 415.463005952809,
                    "start": 207.73150298651686
                },
                "write": [
                    {
                        "end": 415.463005952809,
                        "id": "file_11_2",
                        "start": 313.79712162576163
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 521.5286245920537,
                    "start": 517.1286245920537
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 517.1286245920537,
                        "id": "file_11_2",
                        "start": 415.463005952809
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 623.194508919101,
                    "start": 415.463005952809
                },
                "write": [
                    {
                        "end": 623.194508919101,
                        "id": "file_11_3",
                        "start": 521.5286245920537
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 106.06561864823352,
                    "start": 101.66561864823352
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 101.66561864823352,
                        "id": "file_12_0",
                        "start": 7.75917525773196e-18
                    }
                ],
                "task_id": "task_12_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 207.73150298651686,
                    "start": 7.75917525773196e-18
                },
                "write": [
                    {
                        "end": 207.73150298651686,
                        "id": "file_12_1",
                        "start": 106.06561864823352
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 313.79712162576163,
                    "start": 309.39712162576166
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 309.39712162576166,
                        "id": "file_12_1",
                        "start": 207.73150298651686
                    }
                ],
                "task_id": "task_12_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 415.463005952809,
                    "start": 207.73150298651686
                },
                "write": [
                    {
                        "end": 415.463005952809,
                        "id": "file_12_2",
                        "start": 313.79712162576163
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 521.5286245920537,
                    "start": 517.1286245920537
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 517.1286245920537,
                        "id": "file_12_2",
                        "start": 415.463005952809
                    }
                ],
                "task_id": "task_12_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 623.194508919101,
                    "start": 415.463005952809
                },
                "write": [
                    {
                        "end": 623.194508919101,
                        "id": "file_12_3",
                        "start": 521.5286245920537
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 106.06561864823352,
                    "start": 101.66561864823352
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 101.66561864823352,
                        "id": "file_13_0",
                        "start": 9.976082474226805e-18
                    }
                ],
                "task_id": "task_13_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 207.73150298651686,
                    "start": 9.976082474226805e-18
                },
                "write": [
                    {
                        "end": 207.73150298651686,
                        "id": "file_13_1",
                        "start": 106.06561864823352
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 313.79712162576163,
                    "start": 309.39712162576166
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 309.39712162576166,
                        "id": "file_13_1",
                        "start": 207.73150298651686
                    }
                ],
                "task_id": "task_13_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 415.463005952809,
                    "start": 207.73150298651686
                },
                "write": [
                    {
                        "end": 415.463005952809,
                        "id": "file_13_2",
                        "start": 313.79712162576163
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 521.5286245920537,
                    "start": 517.1286245920537
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 517.1286245920537,
                        "id": "file_13_2",
                        "start": 415.463005952809
                    }
                ],
                "task_id": "task_13_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 623.194508919101,
                    "start": 415.463005952809
                },
                "write": [
                    {
                        "end": 623.194508919101,
                        "id": "file_13_3",
                        "start": 521.5286245920537
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 106.06561864823352,
                    "start": 101.66561864823352
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 101.66561864823352,
                        "id": "file_14_0",
                        "start": 1.2192989690721651e-17
                    }
                ],
                "task_id": "task_14_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 207.73150298651686,
                    "start": 1.2192989690721651e-17
                },
                "write": [
                    {
                        "end": 207.73150298651686,
                        "id": "file_14_1",
                        "start": 106.06561864823352
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 313.79712162576163,
                    "start": 309.39712162576166
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 309.39712162576166,
                        "id": "file_14_1",
                        "start": 207.73150298651686
                    }
                ],
                "task_id": "task_14_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 415.463005952809,
                    "start": 207.73150298651686
                },
                "write": [
                    {
                        "end": 415.463005952809,
                        "id": "file_14_2",
                        "start": 313.79712162576163
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 521.5286245920537,
                    "start": 517.1286245920537
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 517.1286245920537,
                        "id": "file_14_2",
                        "start": 415.463005952809
                    }
                ],
                "task_id": "task_14_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 623.194508919101,
                    "start": 415.463005952809
                },
                "write": [
                    {
                        "end": 623.194508919101,
                        "id": "file_14_3",
                        "start": 521.5286245920537
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 106.06561864823352,
                    "start": 101.66561864823352
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 101.66561864823352,
                        "id": "file_1_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 207.73150298651686,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 207.73150298651686,
                        "id": "file_1_1",
                        "start": 106.06561864823352
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 313.79712162576163,
                    "start": 309.39712162576166
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 309.39712162576166,
                        "id": "file_1_1",
                        "start": 207.73150298651686
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 415.463005952809,
                    "start": 207.73150298651686
                },
                "write": [
                    {
                        "end": 415.463005952809,
                        "id": "file_1_2",
                        "start": 313.79712162576163
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 521.5286245920537,
                    "start": 517.1286245920537
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 517.1286245920537,
                        "id": "file_1_2",
                        "start": 415.463005952809
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 623.194508919101,
                    "start": 415.463005952809
                },
                "write": [
                    {
                        "end": 623.194508919101,
                        "id": "file_1_3",
                        "start": 521.5286245920537
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 106.06561864823352,
                    "start": 101.66561864823352
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 101.66561864823352,
                        "id": "file_2_0",
                        "start": 1.6626804123711342e-17
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 207.73150298651686,
                    "start": 1.6626804123711342e-17
                },
                "write": [
                    {
                        "end": 207.73150298651686,
                        "id": "file_2_1",
                        "start": 106.06561864823352
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 313.79712162576163,
                    "start": 309.39712162576166
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 309.39712162576166,
                        "id": "file_2_1",
                        "start": 207.73150298651686
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 415.463005952809,
                    "start": 207.73150298651686
                },
                "write": [
                    {
                        "end": 415.463005952809,
                        "id": "file_2_2",
                        "start": 313.79712162576163
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 521.5286245920537,
                    "start": 517.1286245920537
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 517.1286245920537,
                        "id": "file_2_2",
                        "start": 415.463005952809
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 623.194508919101,
                    "start": 415.463005952809
                },
                "write": [
                    {
                        "end": 623.194508919101,
                        "id": "file_2_3",
                        "start": 521.5286245920537
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 106.06561864823352,
                    "start": 101.66561864823352
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 101.66561864823352,
                        "id": "file_3_0",
                        "start": 1.8843711340206188e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 207.73150298651686,
                    "start": 1.8843711340206188e-17
                },
                "write": [
                    {
                        "end": 207.73150298651686,
                        "id": "file_3_1",
                        "start": 106.06561864823352
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 313.79712162576163,
                    "start": 309.39712162576166
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 309.39712162576166,
                        "id": "file_3_1",
                        "start": 207.73150298651686
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 415.463005952809,
                    "start": 207.73150298651686
                },
                "write": [
                    {
                        "end": 415.463005952809,
                        "id": "file_3_2",
                        "start": 313.79712162576163
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 521.5286245920537,
                    "start": 517.1286245920537
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 517.1286245920537,
                        "id": "file_3_2",
                        "start": 415.463005952809
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 623.194508919101,
                    "start": 415.463005952809
                },
                "write": [
                    {
                        "end": 623.194508919101,
                        "id": "file_3_3",
                        "start": 521.5286245920537
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 106.06561864823352,
                    "start": 101.66561864823352
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 101.66561864823352,
                        "id": "file_4_0",
                        "start": 2.1060618556701034e-17
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 207.73150298651686,
                    "start": 2.1060618556701034e-17
                },
                "write": [
                    {
                        "end": 207.73150298651686,
                        "id": "file_4_1",
                        "start": 106.06561864823352
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 313.79712162576163,
                    "start": 309.39712162576166
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 309.39712162576166,
                        "id": "file_4_1",
                        "start": 207.73150298651686
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 415.463005952809,
                    "start": 207.73150298651686
                },
                "write": [
                    {
                        "end": 415.463005952809,
                        "id": "file_4_2",
                        "start": 313.79712162576163
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 521.5286245920537,
                    "start": 517.1286245920537
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 517.1286245920537,
                        "id": "file_4_2",
                        "start": 415.463005952809
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 623.194508919101,
                    "start": 415.463005952809
                },
                "write": [
                    {
                        "end": 623.194508919101,
                        "id": "file_4_3",
                        "start": 521.5286245920537
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 106.06561864823352,
                    "start": 101.66561864823352
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 101.66561864823352,
                        "id": "file_5_0",
                        "start": 2.327752577319588e-17
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 207.73150298651686,
                    "start": 2.327752577319588e-17
                },
                "write": [
                    {
                        "end": 207.73150298651686,
                        "id": "file_5_1",
                        "start": 106.06561864823352
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 313.79712162576163,
                    "start": 309.39712162576166
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 309.39712162576166,
                        "id": "file_5_1",
                        "start": 207.73150298651686
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 415.463005952809,
                    "start": 207.73150298651686
                },
                "write": [
                    {
                        "end": 415.463005952809,
                        "id": "file_5_2",
                        "start": 313.79712162576163
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 521.5286245920537,
                    "start": 517.1286245920537
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 517.1286245920537,
                        "id": "file_5_2",
                        "start": 415.463005952809
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 623.194508919101,
                    "start": 415.463005952809
                },
                "write": [
                    {
                        "end": 623.194508919101,
                        "id": "file_5_3",
                        "start": 521.5286245920537
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 106.06561864823352,
                    "start": 101.66561864823352
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 101.66561864823352,
                        "id": "file_6_0",
                        "start": 2.5494432989690725e-17
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 207.73150298651686,
                    "start": 2.5494432989690725e-17
                },
                "write": [
                    {
                        "end": 207.73150298651686,
                        "id": "file_6_1",
                        "start": 106.06561864823352
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 313.79712162576163,
                    "start": 309.39712162576166
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 309.39712162576166,
                        "id": "file_6_1",
                        "start": 207.73150298651686
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 415.463005952809,
                    "start": 207.73150298651686
                },
                "write": [
                    {
                        "end": 415.463005952809,
                        "id": "file_6_2",
                        "start": 313.79712162576163
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 521.5286245920537,
                    "start": 517.1286245920537
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 517.1286245920537,
                        "id": "file_6_2",
                        "start": 415.463005952809
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 623.194508919101,
                    "start": 415.463005952809
                },
                "write": [
                    {
                        "end": 623.194508919101,
                        "id": "file_6_3",
                        "start": 521.5286245920537
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 106.06561864823352,
                    "start": 101.66561864823352
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 101.66561864823352,
                        "id": "file_7_0",
                        "start": 2.771134020618557e-17
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 207.73150298651686,
                    "start": 2.771134020618557e-17
                },
                "write": [
                    {
                        "end": 207.73150298651686,
                        "id": "file_7_1",
                        "start": 106.06561864823352
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 313.79712162576163,
                    "start": 309.39712162576166
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 309.39712162576166,
                        "id": "file_7_1",
                        "start": 207.73150298651686
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 415.463005952809,
                    "start": 207.73150298651686
                },
                "write": [
                    {
                        "end": 415.463005952809,
                        "id": "file_7_2",
                        "start": 313.79712162576163
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 521.5286245920537,
                    "start": 517.1286245920537
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 517.1286245920537,
                        "id": "file_7_2",
                        "start": 415.463005952809
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 623.194508919101,
                    "start": 415.463005952809
                },
                "write": [
                    {
                        "end": 623.194508919101,
                        "id": "file_7_3",
                        "start": 521.5286245920537
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 106.06561864823352,
                    "start": 101.66561864823352
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 101.66561864823352,
                        "id": "file_8_0",
                        "start": 2.9928247422680416e-17
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 207.73150298651686,
                    "start": 2.9928247422680416e-17
                },
                "write": [
                    {
                        "end": 207.73150298651686,
                        "id": "file_8_1",
                        "start": 106.06561864823352
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 313.79712162576163,
                    "start": 309.39712162576166
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 309.39712162576166,
                        "id": "file_8_1",
                        "start": 207.73150298651686
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 415.463005952809,
                    "start": 207.73150298651686
                },
                "write": [
                    {
                        "end": 415.463005952809,
                        "id": "file_8_2",
                        "start": 313.79712162576163
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 521.5286245920537,
                    "start": 517.1286245920537
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 517.1286245920537,
                        "id": "file_8_2",
                        "start": 415.463005952809
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 623.194508919101,
                    "start": 415.463005952809
                },
                "write": [
                    {
                        "end": 623.194508919101,
                        "id": "file_8_3",
                        "start": 521.5286245920537
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 106.06561864823352,
                    "start": 101.66561864823352
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 101.66561864823352,
                        "id": "file_9_0",
                        "start": 3.214515463917526e-17
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 207.73150298651686,
                    "start": 3.214515463917526e-17
                },
                "write": [
                    {
                        "end": 207.73150298651686,
                        "id": "file_9_1",
                        "start": 106.06561864823352
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 313.79712162576163,
                    "start": 309.39712162576166
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 309.39712162576166,
                        "id": "file_9_1",
                        "start": 207.73150298651686
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 415.463005952809,
                    "start": 207.73150298651686
                },
                "write": [
                    {
                        "end": 415.463005952809,
                        "id": "file_9_2",
                        "start": 313.79712162576163
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 521.5286245920537,
                    "start": 517.1286245920537
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 517.1286245920537,
                        "id": "file_9_2",
                        "start": 415.463005952809
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 623.194508919101,
                    "start": 415.463005952809
                },
                "write": [
                    {
                        "end": 623.194508919101,
                        "id": "file_9_3",
                        "start": 521.5286245920537
                    }
                ]
            }
        ]
    }
}


==> result/multi/nfs/wrench/original/dump_16.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 112.8432746303255,
                    "start": 108.44327463032549
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 108.44327463032549,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 221.2868153820225,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 221.2868153820225,
                        "id": "file_0_1",
                        "start": 112.8432746303255
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 334.13009001908955,
                    "start": 329.7300900190896
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 329.7300900190896,
                        "id": "file_0_1",
                        "start": 221.2868153820225
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 442.5736307707865,
                    "start": 221.2868153820225
                },
                "write": [
                    {
                        "end": 442.5736307707865,
                        "id": "file_0_2",
                        "start": 334.13009001908955
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 555.4169054078534,
                    "start": 551.0169054078534
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 551.0169054078534,
                        "id": "file_0_2",
                        "start": 442.5736307707865
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 663.8604461595505,
                    "start": 442.5736307707865
                },
                "write": [
                    {
                        "end": 663.8604461595505,
                        "id": "file_0_3",
                        "start": 555.4169054078534
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 112.8432746303255,
                    "start": 108.44327463032549
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 108.44327463032549,
                        "id": "file_10_0",
                        "start": 3.3253608247422685e-18
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 221.2868153820225,
                    "start": 3.3253608247422685e-18
                },
                "write": [
                    {
                        "end": 221.2868153820225,
                        "id": "file_10_1",
                        "start": 112.8432746303255
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 334.13009001908955,
                    "start": 329.7300900190896
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 329.7300900190896,
                        "id": "file_10_1",
                        "start": 221.2868153820225
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 442.5736307707865,
                    "start": 221.2868153820225
                },
                "write": [
                    {
                        "end": 442.5736307707865,
                        "id": "file_10_2",
                        "start": 334.13009001908955
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 555.4169054078534,
                    "start": 551.0169054078534
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 551.0169054078534,
                        "id": "file_10_2",
                        "start": 442.5736307707865
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 663.8604461595505,
                    "start": 442.5736307707865
                },
                "write": [
                    {
                        "end": 663.8604461595505,
                        "id": "file_10_3",
                        "start": 555.4169054078534
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 112.8432746303255,
                    "start": 108.44327463032549
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 108.44327463032549,
                        "id": "file_11_0",
                        "start": 5.542268041237114e-18
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 221.2868153820225,
                    "start": 5.542268041237114e-18
                },
                "write": [
                    {
                        "end": 221.2868153820225,
                        "id": "file_11_1",
                        "start": 112.8432746303255
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 334.13009001908955,
                    "start": 329.7300900190896
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 329.7300900190896,
                        "id": "file_11_1",
                        "start": 221.2868153820225
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 442.5736307707865,
                    "start": 221.2868153820225
                },
                "write": [
                    {
                        "end": 442.5736307707865,
                        "id": "file_11_2",
                        "start": 334.13009001908955
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 555.4169054078534,
                    "start": 551.0169054078534
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 551.0169054078534,
                        "id": "file_11_2",
                        "start": 442.5736307707865
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 663.8604461595505,
                    "start": 442.5736307707865
                },
                "write": [
                    {
                        "end": 663.8604461595505,
                        "id": "file_11_3",
                        "start": 555.4169054078534
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 112.8432746303255,
                    "start": 108.44327463032549
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 108.44327463032549,
                        "id": "file_12_0",
                        "start": 7.75917525773196e-18
                    }
                ],
                "task_id": "task_12_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 221.2868153820225,
                    "start": 7.75917525773196e-18
                },
                "write": [
                    {
                        "end": 221.2868153820225,
                        "id": "file_12_1",
                        "start": 112.8432746303255
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 334.13009001908955,
                    "start": 329.7300900190896
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 329.7300900190896,
                        "id": "file_12_1",
                        "start": 221.2868153820225
                    }
                ],
                "task_id": "task_12_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 442.5736307707865,
                    "start": 221.2868153820225
                },
                "write": [
                    {
                        "end": 442.5736307707865,
                        "id": "file_12_2",
                        "start": 334.13009001908955
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 555.4169054078534,
                    "start": 551.0169054078534
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 551.0169054078534,
                        "id": "file_12_2",
                        "start": 442.5736307707865
                    }
                ],
                "task_id": "task_12_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 663.8604461595505,
                    "start": 442.5736307707865
                },
                "write": [
                    {
                        "end": 663.8604461595505,
                        "id": "file_12_3",
                        "start": 555.4169054078534
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 112.8432746303255,
                    "start": 108.44327463032549
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 108.44327463032549,
                        "id": "file_13_0",
                        "start": 9.976082474226805e-18
                    }
                ],
                "task_id": "task_13_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 221.2868153820225,
                    "start": 9.976082474226805e-18
                },
                "write": [
                    {
                        "end": 221.2868153820225,
                        "id": "file_13_1",
                        "start": 112.8432746303255
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 334.13009001908955,
                    "start": 329.7300900190896
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 329.7300900190896,
                        "id": "file_13_1",
                        "start": 221.2868153820225
                    }
                ],
                "task_id": "task_13_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 442.5736307707865,
                    "start": 221.2868153820225
                },
                "write": [
                    {
                        "end": 442.5736307707865,
                        "id": "file_13_2",
                        "start": 334.13009001908955
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 555.4169054078534,
                    "start": 551.0169054078534
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 551.0169054078534,
                        "id": "file_13_2",
                        "start": 442.5736307707865
                    }
                ],
                "task_id": "task_13_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 663.8604461595505,
                    "start": 442.5736307707865
                },
                "write": [
                    {
                        "end": 663.8604461595505,
                        "id": "file_13_3",
                        "start": 555.4169054078534
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 112.8432746303255,
                    "start": 108.44327463032549
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 108.44327463032549,
                        "id": "file_14_0",
                        "start": 1.2192989690721651e-17
                    }
                ],
                "task_id": "task_14_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 221.2868153820225,
                    "start": 1.2192989690721651e-17
                },
                "write": [
                    {
                        "end": 221.2868153820225,
                        "id": "file_14_1",
                        "start": 112.8432746303255
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 334.13009001908955,
                    "start": 329.7300900190896
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 329.7300900190896,
                        "id": "file_14_1",
                        "start": 221.2868153820225
                    }
                ],
                "task_id": "task_14_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 442.5736307707865,
                    "start": 221.2868153820225
                },
                "write": [
                    {
                        "end": 442.5736307707865,
                        "id": "file_14_2",
                        "start": 334.13009001908955
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 555.4169054078534,
                    "start": 551.0169054078534
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 551.0169054078534,
                        "id": "file_14_2",
                        "start": 442.5736307707865
                    }
                ],
                "task_id": "task_14_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 663.8604461595505,
                    "start": 442.5736307707865
                },
                "write": [
                    {
                        "end": 663.8604461595505,
                        "id": "file_14_3",
                        "start": 555.4169054078534
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 112.8432746303255,
                    "start": 108.44327463032549
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 108.44327463032549,
                        "id": "file_15_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_15_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 221.2868153820225,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 221.2868153820225,
                        "id": "file_15_1",
                        "start": 112.8432746303255
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 334.13009001908955,
                    "start": 329.7300900190896
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 329.7300900190896,
                        "id": "file_15_1",
                        "start": 221.2868153820225
                    }
                ],
                "task_id": "task_15_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 442.5736307707865,
                    "start": 221.2868153820225
                },
                "write": [
                    {
                        "end": 442.5736307707865,
                        "id": "file_15_2",
                        "start": 334.13009001908955
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 555.4169054078534,
                    "start": 551.0169054078534
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 551.0169054078534,
                        "id": "file_15_2",
                        "start": 442.5736307707865
                    }
                ],
                "task_id": "task_15_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 663.8604461595505,
                    "start": 442.5736307707865
                },
                "write": [
                    {
                        "end": 663.8604461595505,
                        "id": "file_15_3",
                        "start": 555.4169054078534
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 112.8432746303255,
                    "start": 108.44327463032549
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 108.44327463032549,
                        "id": "file_1_0",
                        "start": 1.6626804123711342e-17
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 221.2868153820225,
                    "start": 1.6626804123711342e-17
                },
                "write": [
                    {
                        "end": 221.2868153820225,
                        "id": "file_1_1",
                        "start": 112.8432746303255
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 334.13009001908955,
                    "start": 329.7300900190896
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 329.7300900190896,
                        "id": "file_1_1",
                        "start": 221.2868153820225
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 442.5736307707865,
                    "start": 221.2868153820225
                },
                "write": [
                    {
                        "end": 442.5736307707865,
                        "id": "file_1_2",
                        "start": 334.13009001908955
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 555.4169054078534,
                    "start": 551.0169054078534
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 551.0169054078534,
                        "id": "file_1_2",
                        "start": 442.5736307707865
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 663.8604461595505,
                    "start": 442.5736307707865
                },
                "write": [
                    {
                        "end": 663.8604461595505,
                        "id": "file_1_3",
                        "start": 555.4169054078534
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 112.8432746303255,
                    "start": 108.44327463032549
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 108.44327463032549,
                        "id": "file_2_0",
                        "start": 1.8843711340206188e-17
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 221.2868153820225,
                    "start": 1.8843711340206188e-17
                },
                "write": [
                    {
                        "end": 221.2868153820225,
                        "id": "file_2_1",
                        "start": 112.8432746303255
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 334.13009001908955,
                    "start": 329.7300900190896
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 329.7300900190896,
                        "id": "file_2_1",
                        "start": 221.2868153820225
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 442.5736307707865,
                    "start": 221.2868153820225
                },
                "write": [
                    {
                        "end": 442.5736307707865,
                        "id": "file_2_2",
                        "start": 334.13009001908955
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 555.4169054078534,
                    "start": 551.0169054078534
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 551.0169054078534,
                        "id": "file_2_2",
                        "start": 442.5736307707865
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 663.8604461595505,
                    "start": 442.5736307707865
                },
                "write": [
                    {
                        "end": 663.8604461595505,
                        "id": "file_2_3",
                        "start": 555.4169054078534
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 112.8432746303255,
                    "start": 108.44327463032549
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 108.44327463032549,
                        "id": "file_3_0",
                        "start": 2.1060618556701034e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 221.2868153820225,
                    "start": 2.1060618556701034e-17
                },
                "write": [
                    {
                        "end": 221.2868153820225,
                        "id": "file_3_1",
                        "start": 112.8432746303255
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 334.13009001908955,
                    "start": 329.7300900190896
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 329.7300900190896,
                        "id": "file_3_1",
                        "start": 221.2868153820225
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 442.5736307707865,
                    "start": 221.2868153820225
                },
                "write": [
                    {
                        "end": 442.5736307707865,
                        "id": "file_3_2",
                        "start": 334.13009001908955
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 555.4169054078534,
                    "start": 551.0169054078534
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 551.0169054078534,
                        "id": "file_3_2",
                        "start": 442.5736307707865
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 663.8604461595505,
                    "start": 442.5736307707865
                },
                "write": [
                    {
                        "end": 663.8604461595505,
                        "id": "file_3_3",
                        "start": 555.4169054078534
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 112.8432746303255,
                    "start": 108.44327463032549
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 108.44327463032549,
                        "id": "file_4_0",
                        "start": 2.327752577319588e-17
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 221.2868153820225,
                    "start": 2.327752577319588e-17
                },
                "write": [
                    {
                        "end": 221.2868153820225,
                        "id": "file_4_1",
                        "start": 112.8432746303255
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 334.13009001908955,
                    "start": 329.7300900190896
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 329.7300900190896,
                        "id": "file_4_1",
                        "start": 221.2868153820225
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 442.5736307707865,
                    "start": 221.2868153820225
                },
                "write": [
                    {
                        "end": 442.5736307707865,
                        "id": "file_4_2",
                        "start": 334.13009001908955
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 555.4169054078534,
                    "start": 551.0169054078534
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 551.0169054078534,
                        "id": "file_4_2",
                        "start": 442.5736307707865
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 663.8604461595505,
                    "start": 442.5736307707865
                },
                "write": [
                    {
                        "end": 663.8604461595505,
                        "id": "file_4_3",
                        "start": 555.4169054078534
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 112.8432746303255,
                    "start": 108.44327463032549
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 108.44327463032549,
                        "id": "file_5_0",
                        "start": 2.5494432989690725e-17
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 221.2868153820225,
                    "start": 2.5494432989690725e-17
                },
                "write": [
                    {
                        "end": 221.2868153820225,
                        "id": "file_5_1",
                        "start": 112.8432746303255
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 334.13009001908955,
                    "start": 329.7300900190896
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 329.7300900190896,
                        "id": "file_5_1",
                        "start": 221.2868153820225
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 442.5736307707865,
                    "start": 221.2868153820225
                },
                "write": [
                    {
                        "end": 442.5736307707865,
                        "id": "file_5_2",
                        "start": 334.13009001908955
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 555.4169054078534,
                    "start": 551.0169054078534
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 551.0169054078534,
                        "id": "file_5_2",
                        "start": 442.5736307707865
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 663.8604461595505,
                    "start": 442.5736307707865
                },
                "write": [
                    {
                        "end": 663.8604461595505,
                        "id": "file_5_3",
                        "start": 555.4169054078534
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 112.8432746303255,
                    "start": 108.44327463032549
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 108.44327463032549,
                        "id": "file_6_0",
                        "start": 2.771134020618557e-17
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 221.2868153820225,
                    "start": 2.771134020618557e-17
                },
                "write": [
                    {
                        "end": 221.2868153820225,
                        "id": "file_6_1",
                        "start": 112.8432746303255
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 334.13009001908955,
                    "start": 329.7300900190896
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 329.7300900190896,
                        "id": "file_6_1",
                        "start": 221.2868153820225
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 442.5736307707865,
                    "start": 221.2868153820225
                },
                "write": [
                    {
                        "end": 442.5736307707865,
                        "id": "file_6_2",
                        "start": 334.13009001908955
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 555.4169054078534,
                    "start": 551.0169054078534
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 551.0169054078534,
                        "id": "file_6_2",
                        "start": 442.5736307707865
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 663.8604461595505,
                    "start": 442.5736307707865
                },
                "write": [
                    {
                        "end": 663.8604461595505,
                        "id": "file_6_3",
                        "start": 555.4169054078534
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 112.8432746303255,
                    "start": 108.44327463032549
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 108.44327463032549,
                        "id": "file_7_0",
                        "start": 2.9928247422680416e-17
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 221.2868153820225,
                    "start": 2.9928247422680416e-17
                },
                "write": [
                    {
                        "end": 221.2868153820225,
                        "id": "file_7_1",
                        "start": 112.8432746303255
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 334.13009001908955,
                    "start": 329.7300900190896
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 329.7300900190896,
                        "id": "file_7_1",
                        "start": 221.2868153820225
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 442.5736307707865,
                    "start": 221.2868153820225
                },
                "write": [
                    {
                        "end": 442.5736307707865,
                        "id": "file_7_2",
                        "start": 334.13009001908955
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 555.4169054078534,
                    "start": 551.0169054078534
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 551.0169054078534,
                        "id": "file_7_2",
                        "start": 442.5736307707865
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 663.8604461595505,
                    "start": 442.5736307707865
                },
                "write": [
                    {
                        "end": 663.8604461595505,
                        "id": "file_7_3",
                        "start": 555.4169054078534
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 112.8432746303255,
                    "start": 108.44327463032549
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 108.44327463032549,
                        "id": "file_8_0",
                        "start": 3.214515463917526e-17
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 221.2868153820225,
                    "start": 3.214515463917526e-17
                },
                "write": [
                    {
                        "end": 221.2868153820225,
                        "id": "file_8_1",
                        "start": 112.8432746303255
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 334.13009001908955,
                    "start": 329.7300900190896
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 329.7300900190896,
                        "id": "file_8_1",
                        "start": 221.2868153820225
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 442.5736307707865,
                    "start": 221.2868153820225
                },
                "write": [
                    {
                        "end": 442.5736307707865,
                        "id": "file_8_2",
                        "start": 334.13009001908955
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 555.4169054078534,
                    "start": 551.0169054078534
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 551.0169054078534,
                        "id": "file_8_2",
                        "start": 442.5736307707865
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 663.8604461595505,
                    "start": 442.5736307707865
                },
                "write": [
                    {
                        "end": 663.8604461595505,
                        "id": "file_8_3",
                        "start": 555.4169054078534
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 112.8432746303255,
                    "start": 108.44327463032549
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 108.44327463032549,
                        "id": "file_9_0",
                        "start": 3.436206185567011e-17
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 221.2868153820225,
                    "start": 3.436206185567011e-17
                },
                "write": [
                    {
                        "end": 221.2868153820225,
                        "id": "file_9_1",
                        "start": 112.8432746303255
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 334.13009001908955,
                    "start": 329.7300900190896
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 329.7300900190896,
                        "id": "file_9_1",
                        "start": 221.2868153820225
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 442.5736307707865,
                    "start": 221.2868153820225
                },
                "write": [
                    {
                        "end": 442.5736307707865,
                        "id": "file_9_2",
                        "start": 334.13009001908955
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 555.4169054078534,
                    "start": 551.0169054078534
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 551.0169054078534,
                        "id": "file_9_2",
                        "start": 442.5736307707865
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 663.8604461595505,
                    "start": 442.5736307707865
                },
                "write": [
                    {
                        "end": 663.8604461595505,
                        "id": "file_9_3",
                        "start": 555.4169054078534
                    }
                ]
            }
        ]
    }
}


==> result/multi/nfs/wrench/original/dump_17.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 119.62092984837253,
                    "start": 115.22092984837252
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 115.22092984837252,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 234.84212613932587,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 234.84212613932587,
                        "id": "file_0_1",
                        "start": 119.62092984837253
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 354.46305600567587,
                    "start": 350.0630560056759
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 350.0630560056759,
                        "id": "file_0_1",
                        "start": 234.84212613932587
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 469.6842522966292,
                    "start": 234.84212613932587
                },
                "write": [
                    {
                        "end": 469.6842522966292,
                        "id": "file_0_2",
                        "start": 354.46305600567587
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 589.3051821629792,
                    "start": 584.9051821629793
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 584.9051821629793,
                        "id": "file_0_2",
                        "start": 469.6842522966292
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 704.5263784539326,
                    "start": 469.6842522966292
                },
                "write": [
                    {
                        "end": 704.5263784539326,
                        "id": "file_0_3",
                        "start": 589.3051821629792
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 119.62092984837253,
                    "start": 115.22092984837252
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 115.22092984837252,
                        "id": "file_10_0",
                        "start": 3.3253608247422685e-18
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 234.84212613932587,
                    "start": 3.3253608247422685e-18
                },
                "write": [
                    {
                        "end": 234.84212613932587,
                        "id": "file_10_1",
                        "start": 119.62092984837253
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 354.46305600567587,
                    "start": 350.0630560056759
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 350.0630560056759,
                        "id": "file_10_1",
                        "start": 234.84212613932587
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 469.6842522966292,
                    "start": 234.84212613932587
                },
                "write": [
                    {
                        "end": 469.6842522966292,
                        "id": "file_10_2",
                        "start": 354.46305600567587
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 589.3051821629792,
                    "start": 584.9051821629793
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 584.9051821629793,
                        "id": "file_10_2",
                        "start": 469.6842522966292
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 704.5263784539326,
                    "start": 469.6842522966292
                },
                "write": [
                    {
                        "end": 704.5263784539326,
                        "id": "file_10_3",
                        "start": 589.3051821629792
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 119.62092984837253,
                    "start": 115.22092984837252
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 115.22092984837252,
                        "id": "file_11_0",
                        "start": 5.542268041237114e-18
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 234.84212613932587,
                    "start": 5.542268041237114e-18
                },
                "write": [
                    {
                        "end": 234.84212613932587,
                        "id": "file_11_1",
                        "start": 119.62092984837253
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 354.46305600567587,
                    "start": 350.0630560056759
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 350.0630560056759,
                        "id": "file_11_1",
                        "start": 234.84212613932587
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 469.6842522966292,
                    "start": 234.84212613932587
                },
                "write": [
                    {
                        "end": 469.6842522966292,
                        "id": "file_11_2",
                        "start": 354.46305600567587
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 589.3051821629792,
                    "start": 584.9051821629793
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 584.9051821629793,
                        "id": "file_11_2",
                        "start": 469.6842522966292
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 704.5263784539326,
                    "start": 469.6842522966292
                },
                "write": [
                    {
                        "end": 704.5263784539326,
                        "id": "file_11_3",
                        "start": 589.3051821629792
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 119.62092984837253,
                    "start": 115.22092984837252
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 115.22092984837252,
                        "id": "file_12_0",
                        "start": 7.75917525773196e-18
                    }
                ],
                "task_id": "task_12_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 234.84212613932587,
                    "start": 7.75917525773196e-18
                },
                "write": [
                    {
                        "end": 234.84212613932587,
                        "id": "file_12_1",
                        "start": 119.62092984837253
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 354.46305600567587,
                    "start": 350.0630560056759
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 350.0630560056759,
                        "id": "file_12_1",
                        "start": 234.84212613932587
                    }
                ],
                "task_id": "task_12_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 469.6842522966292,
                    "start": 234.84212613932587
                },
                "write": [
                    {
                        "end": 469.6842522966292,
                        "id": "file_12_2",
                        "start": 354.46305600567587
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 589.3051821629792,
                    "start": 584.9051821629793
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 584.9051821629793,
                        "id": "file_12_2",
                        "start": 469.6842522966292
                    }
                ],
                "task_id": "task_12_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 704.5263784539326,
                    "start": 469.6842522966292
                },
                "write": [
                    {
                        "end": 704.5263784539326,
                        "id": "file_12_3",
                        "start": 589.3051821629792
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 119.62092984837253,
                    "start": 115.22092984837252
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 115.22092984837252,
                        "id": "file_13_0",
                        "start": 9.976082474226805e-18
                    }
                ],
                "task_id": "task_13_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 234.84212613932587,
                    "start": 9.976082474226805e-18
                },
                "write": [
                    {
                        "end": 234.84212613932587,
                        "id": "file_13_1",
                        "start": 119.62092984837253
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 354.46305600567587,
                    "start": 350.0630560056759
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 350.0630560056759,
                        "id": "file_13_1",
                        "start": 234.84212613932587
                    }
                ],
                "task_id": "task_13_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 469.6842522966292,
                    "start": 234.84212613932587
                },
                "write": [
                    {
                        "end": 469.6842522966292,
                        "id": "file_13_2",
                        "start": 354.46305600567587
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 589.3051821629792,
                    "start": 584.9051821629793
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 584.9051821629793,
                        "id": "file_13_2",
                        "start": 469.6842522966292
                    }
                ],
                "task_id": "task_13_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 704.5263784539326,
                    "start": 469.6842522966292
                },
                "write": [
                    {
                        "end": 704.5263784539326,
                        "id": "file_13_3",
                        "start": 589.3051821629792
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 119.62092984837253,
                    "start": 115.22092984837252
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 115.22092984837252,
                        "id": "file_14_0",
                        "start": 1.2192989690721651e-17
                    }
                ],
                "task_id": "task_14_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 234.84212613932587,
                    "start": 1.2192989690721651e-17
                },
                "write": [
                    {
                        "end": 234.84212613932587,
                        "id": "file_14_1",
                        "start": 119.62092984837253
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 354.46305600567587,
                    "start": 350.0630560056759
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 350.0630560056759,
                        "id": "file_14_1",
                        "start": 234.84212613932587
                    }
                ],
                "task_id": "task_14_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 469.6842522966292,
                    "start": 234.84212613932587
                },
                "write": [
                    {
                        "end": 469.6842522966292,
                        "id": "file_14_2",
                        "start": 354.46305600567587
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 589.3051821629792,
                    "start": 584.9051821629793
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 584.9051821629793,
                        "id": "file_14_2",
                        "start": 469.6842522966292
                    }
                ],
                "task_id": "task_14_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 704.5263784539326,
                    "start": 469.6842522966292
                },
                "write": [
                    {
                        "end": 704.5263784539326,
                        "id": "file_14_3",
                        "start": 589.3051821629792
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 119.62092984837253,
                    "start": 115.22092984837252
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 115.22092984837252,
                        "id": "file_15_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_15_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 234.84212613932587,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 234.84212613932587,
                        "id": "file_15_1",
                        "start": 119.62092984837253
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 354.46305600567587,
                    "start": 350.0630560056759
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 350.0630560056759,
                        "id": "file_15_1",
                        "start": 234.84212613932587
                    }
                ],
                "task_id": "task_15_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 469.6842522966292,
                    "start": 234.84212613932587
                },
                "write": [
                    {
                        "end": 469.6842522966292,
                        "id": "file_15_2",
                        "start": 354.46305600567587
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 589.3051821629792,
                    "start": 584.9051821629793
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 584.9051821629793,
                        "id": "file_15_2",
                        "start": 469.6842522966292
                    }
                ],
                "task_id": "task_15_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 704.5263784539326,
                    "start": 469.6842522966292
                },
                "write": [
                    {
                        "end": 704.5263784539326,
                        "id": "file_15_3",
                        "start": 589.3051821629792
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 119.62092984837253,
                    "start": 115.22092984837252
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 115.22092984837252,
                        "id": "file_16_0",
                        "start": 1.6626804123711342e-17
                    }
                ],
                "task_id": "task_16_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 234.84212613932587,
                    "start": 1.6626804123711342e-17
                },
                "write": [
                    {
                        "end": 234.84212613932587,
                        "id": "file_16_1",
                        "start": 119.62092984837253
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 354.46305600567587,
                    "start": 350.0630560056759
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 350.0630560056759,
                        "id": "file_16_1",
                        "start": 234.84212613932587
                    }
                ],
                "task_id": "task_16_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 469.6842522966292,
                    "start": 234.84212613932587
                },
                "write": [
                    {
                        "end": 469.6842522966292,
                        "id": "file_16_2",
                        "start": 354.46305600567587
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 589.3051821629792,
                    "start": 584.9051821629793
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 584.9051821629793,
                        "id": "file_16_2",
                        "start": 469.6842522966292
                    }
                ],
                "task_id": "task_16_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 704.5263784539326,
                    "start": 469.6842522966292
                },
                "write": [
                    {
                        "end": 704.5263784539326,
                        "id": "file_16_3",
                        "start": 589.3051821629792
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 119.62092984837253,
                    "start": 115.22092984837252
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 115.22092984837252,
                        "id": "file_1_0",
                        "start": 1.8843711340206188e-17
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 234.84212613932587,
                    "start": 1.8843711340206188e-17
                },
                "write": [
                    {
                        "end": 234.84212613932587,
                        "id": "file_1_1",
                        "start": 119.62092984837253
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 354.46305600567587,
                    "start": 350.0630560056759
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 350.0630560056759,
                        "id": "file_1_1",
                        "start": 234.84212613932587
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 469.6842522966292,
                    "start": 234.84212613932587
                },
                "write": [
                    {
                        "end": 469.6842522966292,
                        "id": "file_1_2",
                        "start": 354.46305600567587
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 589.3051821629792,
                    "start": 584.9051821629793
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 584.9051821629793,
                        "id": "file_1_2",
                        "start": 469.6842522966292
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 704.5263784539326,
                    "start": 469.6842522966292
                },
                "write": [
                    {
                        "end": 704.5263784539326,
                        "id": "file_1_3",
                        "start": 589.3051821629792
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 119.62092984837253,
                    "start": 115.22092984837252
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 115.22092984837252,
                        "id": "file_2_0",
                        "start": 2.1060618556701034e-17
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 234.84212613932587,
                    "start": 2.1060618556701034e-17
                },
                "write": [
                    {
                        "end": 234.84212613932587,
                        "id": "file_2_1",
                        "start": 119.62092984837253
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 354.46305600567587,
                    "start": 350.0630560056759
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 350.0630560056759,
                        "id": "file_2_1",
                        "start": 234.84212613932587
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 469.6842522966292,
                    "start": 234.84212613932587
                },
                "write": [
                    {
                        "end": 469.6842522966292,
                        "id": "file_2_2",
                        "start": 354.46305600567587
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 589.3051821629792,
                    "start": 584.9051821629793
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 584.9051821629793,
                        "id": "file_2_2",
                        "start": 469.6842522966292
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 704.5263784539326,
                    "start": 469.6842522966292
                },
                "write": [
                    {
                        "end": 704.5263784539326,
                        "id": "file_2_3",
                        "start": 589.3051821629792
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 119.62092984837253,
                    "start": 115.22092984837252
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 115.22092984837252,
                        "id": "file_3_0",
                        "start": 2.327752577319588e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 234.84212613932587,
                    "start": 2.327752577319588e-17
                },
                "write": [
                    {
                        "end": 234.84212613932587,
                        "id": "file_3_1",
                        "start": 119.62092984837253
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 354.46305600567587,
                    "start": 350.0630560056759
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 350.0630560056759,
                        "id": "file_3_1",
                        "start": 234.84212613932587
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 469.6842522966292,
                    "start": 234.84212613932587
                },
                "write": [
                    {
                        "end": 469.6842522966292,
                        "id": "file_3_2",
                        "start": 354.46305600567587
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 589.3051821629792,
                    "start": 584.9051821629793
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 584.9051821629793,
                        "id": "file_3_2",
                        "start": 469.6842522966292
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 704.5263784539326,
                    "start": 469.6842522966292
                },
                "write": [
                    {
                        "end": 704.5263784539326,
                        "id": "file_3_3",
                        "start": 589.3051821629792
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 119.62092984837253,
                    "start": 115.22092984837252
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 115.22092984837252,
                        "id": "file_4_0",
                        "start": 2.5494432989690725e-17
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 234.84212613932587,
                    "start": 2.5494432989690725e-17
                },
                "write": [
                    {
                        "end": 234.84212613932587,
                        "id": "file_4_1",
                        "start": 119.62092984837253
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 354.46305600567587,
                    "start": 350.0630560056759
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 350.0630560056759,
                        "id": "file_4_1",
                        "start": 234.84212613932587
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 469.6842522966292,
                    "start": 234.84212613932587
                },
                "write": [
                    {
                        "end": 469.6842522966292,
                        "id": "file_4_2",
                        "start": 354.46305600567587
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 589.3051821629792,
                    "start": 584.9051821629793
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 584.9051821629793,
                        "id": "file_4_2",
                        "start": 469.6842522966292
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 704.5263784539326,
                    "start": 469.6842522966292
                },
                "write": [
                    {
                        "end": 704.5263784539326,
                        "id": "file_4_3",
                        "start": 589.3051821629792
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 119.62092984837253,
                    "start": 115.22092984837252
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 115.22092984837252,
                        "id": "file_5_0",
                        "start": 2.771134020618557e-17
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 234.84212613932587,
                    "start": 2.771134020618557e-17
                },
                "write": [
                    {
                        "end": 234.84212613932587,
                        "id": "file_5_1",
                        "start": 119.62092984837253
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 354.46305600567587,
                    "start": 350.0630560056759
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 350.0630560056759,
                        "id": "file_5_1",
                        "start": 234.84212613932587
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 469.6842522966292,
                    "start": 234.84212613932587
                },
                "write": [
                    {
                        "end": 469.6842522966292,
                        "id": "file_5_2",
                        "start": 354.46305600567587
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 589.3051821629792,
                    "start": 584.9051821629793
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 584.9051821629793,
                        "id": "file_5_2",
                        "start": 469.6842522966292
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 704.5263784539326,
                    "start": 469.6842522966292
                },
                "write": [
                    {
                        "end": 704.5263784539326,
                        "id": "file_5_3",
                        "start": 589.3051821629792
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 119.62092984837253,
                    "start": 115.22092984837252
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 115.22092984837252,
                        "id": "file_6_0",
                        "start": 2.9928247422680416e-17
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 234.84212613932587,
                    "start": 2.9928247422680416e-17
                },
                "write": [
                    {
                        "end": 234.84212613932587,
                        "id": "file_6_1",
                        "start": 119.62092984837253
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 354.46305600567587,
                    "start": 350.0630560056759
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 350.0630560056759,
                        "id": "file_6_1",
                        "start": 234.84212613932587
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 469.6842522966292,
                    "start": 234.84212613932587
                },
                "write": [
                    {
                        "end": 469.6842522966292,
                        "id": "file_6_2",
                        "start": 354.46305600567587
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 589.3051821629792,
                    "start": 584.9051821629793
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 584.9051821629793,
                        "id": "file_6_2",
                        "start": 469.6842522966292
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 704.5263784539326,
                    "start": 469.6842522966292
                },
                "write": [
                    {
                        "end": 704.5263784539326,
                        "id": "file_6_3",
                        "start": 589.3051821629792
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 119.62092984837253,
                    "start": 115.22092984837252
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 115.22092984837252,
                        "id": "file_7_0",
                        "start": 3.214515463917526e-17
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 234.84212613932587,
                    "start": 3.214515463917526e-17
                },
                "write": [
                    {
                        "end": 234.84212613932587,
                        "id": "file_7_1",
                        "start": 119.62092984837253
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 354.46305600567587,
                    "start": 350.0630560056759
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 350.0630560056759,
                        "id": "file_7_1",
                        "start": 234.84212613932587
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 469.6842522966292,
                    "start": 234.84212613932587
                },
                "write": [
                    {
                        "end": 469.6842522966292,
                        "id": "file_7_2",
                        "start": 354.46305600567587
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 589.3051821629792,
                    "start": 584.9051821629793
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 584.9051821629793,
                        "id": "file_7_2",
                        "start": 469.6842522966292
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 704.5263784539326,
                    "start": 469.6842522966292
                },
                "write": [
                    {
                        "end": 704.5263784539326,
                        "id": "file_7_3",
                        "start": 589.3051821629792
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 119.62092984837253,
                    "start": 115.22092984837252
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 115.22092984837252,
                        "id": "file_8_0",
                        "start": 3.436206185567011e-17
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 234.84212613932587,
                    "start": 3.436206185567011e-17
                },
                "write": [
                    {
                        "end": 234.84212613932587,
                        "id": "file_8_1",
                        "start": 119.62092984837253
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 354.46305600567587,
                    "start": 350.0630560056759
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 350.0630560056759,
                        "id": "file_8_1",
                        "start": 234.84212613932587
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 469.6842522966292,
                    "start": 234.84212613932587
                },
                "write": [
                    {
                        "end": 469.6842522966292,
                        "id": "file_8_2",
                        "start": 354.46305600567587
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 589.3051821629792,
                    "start": 584.9051821629793
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 584.9051821629793,
                        "id": "file_8_2",
                        "start": 469.6842522966292
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 704.5263784539326,
                    "start": 469.6842522966292
                },
                "write": [
                    {
                        "end": 704.5263784539326,
                        "id": "file_8_3",
                        "start": 589.3051821629792
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 119.62092984837253,
                    "start": 115.22092984837252
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 115.22092984837252,
                        "id": "file_9_0",
                        "start": 3.657896907216495e-17
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 234.84212613932587,
                    "start": 3.657896907216495e-17
                },
                "write": [
                    {
                        "end": 234.84212613932587,
                        "id": "file_9_1",
                        "start": 119.62092984837253
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 354.46305600567587,
                    "start": 350.0630560056759
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 350.0630560056759,
                        "id": "file_9_1",
                        "start": 234.84212613932587
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 469.6842522966292,
                    "start": 234.84212613932587
                },
                "write": [
                    {
                        "end": 469.6842522966292,
                        "id": "file_9_2",
                        "start": 354.46305600567587
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 589.3051821629792,
                    "start": 584.9051821629793
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 584.9051821629793,
                        "id": "file_9_2",
                        "start": 469.6842522966292
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 704.5263784539326,
                    "start": 469.6842522966292
                },
                "write": [
                    {
                        "end": 704.5263784539326,
                        "id": "file_9_3",
                        "start": 589.3051821629792
                    }
                ]
            }
        ]
    }
}


==> result/multi/nfs/wrench/original/dump_18.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 126.39858642372292,
                    "start": 121.99858642372291
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 121.99858642372291,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 248.39744011011237,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 248.39744011011237,
                        "id": "file_0_1",
                        "start": 126.39858642372292
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 374.7960267473184,
                    "start": 370.39602674731844
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 370.39602674731844,
                        "id": "file_0_1",
                        "start": 248.39744011011237
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 496.794879705618,
                    "start": 248.39744011011237
                },
                "write": [
                    {
                        "end": 496.794879705618,
                        "id": "file_0_2",
                        "start": 374.7960267473184
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 623.1934658664194,
                    "start": 618.7934658664194
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 618.7934658664194,
                        "id": "file_0_2",
                        "start": 496.794879705618
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 745.1923187842697,
                    "start": 496.794879705618
                },
                "write": [
                    {
                        "end": 745.1923187842697,
                        "id": "file_0_3",
                        "start": 623.1934658664194
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 126.39858642372292,
                    "start": 121.99858642372291
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 121.99858642372291,
                        "id": "file_10_0",
                        "start": 3.3253608247422685e-18
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 248.39744011011237,
                    "start": 3.3253608247422685e-18
                },
                "write": [
                    {
                        "end": 248.39744011011237,
                        "id": "file_10_1",
                        "start": 126.39858642372292
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 374.7960267473184,
                    "start": 370.39602674731844
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 370.39602674731844,
                        "id": "file_10_1",
                        "start": 248.39744011011237
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 496.794879705618,
                    "start": 248.39744011011237
                },
                "write": [
                    {
                        "end": 496.794879705618,
                        "id": "file_10_2",
                        "start": 374.7960267473184
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 623.1934658664194,
                    "start": 618.7934658664194
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 618.7934658664194,
                        "id": "file_10_2",
                        "start": 496.794879705618
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 745.1923187842697,
                    "start": 496.794879705618
                },
                "write": [
                    {
                        "end": 745.1923187842697,
                        "id": "file_10_3",
                        "start": 623.1934658664194
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 126.39858642372292,
                    "start": 121.99858642372291
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 121.99858642372291,
                        "id": "file_11_0",
                        "start": 5.542268041237114e-18
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 248.39744011011237,
                    "start": 5.542268041237114e-18
                },
                "write": [
                    {
                        "end": 248.39744011011237,
                        "id": "file_11_1",
                        "start": 126.39858642372292
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 374.7960267473184,
                    "start": 370.39602674731844
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 370.39602674731844,
                        "id": "file_11_1",
                        "start": 248.39744011011237
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 496.794879705618,
                    "start": 248.39744011011237
                },
                "write": [
                    {
                        "end": 496.794879705618,
                        "id": "file_11_2",
                        "start": 374.7960267473184
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 623.1934658664194,
                    "start": 618.7934658664194
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 618.7934658664194,
                        "id": "file_11_2",
                        "start": 496.794879705618
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 745.1923187842697,
                    "start": 496.794879705618
                },
                "write": [
                    {
                        "end": 745.1923187842697,
                        "id": "file_11_3",
                        "start": 623.1934658664194
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 126.39858642372292,
                    "start": 121.99858642372291
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 121.99858642372291,
                        "id": "file_12_0",
                        "start": 7.75917525773196e-18
                    }
                ],
                "task_id": "task_12_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 248.39744011011237,
                    "start": 7.75917525773196e-18
                },
                "write": [
                    {
                        "end": 248.39744011011237,
                        "id": "file_12_1",
                        "start": 126.39858642372292
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 374.7960267473184,
                    "start": 370.39602674731844
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 370.39602674731844,
                        "id": "file_12_1",
                        "start": 248.39744011011237
                    }
                ],
                "task_id": "task_12_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 496.794879705618,
                    "start": 248.39744011011237
                },
                "write": [
                    {
                        "end": 496.794879705618,
                        "id": "file_12_2",
                        "start": 374.7960267473184
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 623.1934658664194,
                    "start": 618.7934658664194
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 618.7934658664194,
                        "id": "file_12_2",
                        "start": 496.794879705618
                    }
                ],
                "task_id": "task_12_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 745.1923187842697,
                    "start": 496.794879705618
                },
                "write": [
                    {
                        "end": 745.1923187842697,
                        "id": "file_12_3",
                        "start": 623.1934658664194
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 126.39858642372292,
                    "start": 121.99858642372291
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 121.99858642372291,
                        "id": "file_13_0",
                        "start": 9.976082474226805e-18
                    }
                ],
                "task_id": "task_13_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 248.39744011011237,
                    "start": 9.976082474226805e-18
                },
                "write": [
                    {
                        "end": 248.39744011011237,
                        "id": "file_13_1",
                        "start": 126.39858642372292
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 374.7960267473184,
                    "start": 370.39602674731844
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 370.39602674731844,
                        "id": "file_13_1",
                        "start": 248.39744011011237
                    }
                ],
                "task_id": "task_13_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 496.794879705618,
                    "start": 248.39744011011237
                },
                "write": [
                    {
                        "end": 496.794879705618,
                        "id": "file_13_2",
                        "start": 374.7960267473184
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 623.1934658664194,
                    "start": 618.7934658664194
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 618.7934658664194,
                        "id": "file_13_2",
                        "start": 496.794879705618
                    }
                ],
                "task_id": "task_13_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 745.1923187842697,
                    "start": 496.794879705618
                },
                "write": [
                    {
                        "end": 745.1923187842697,
                        "id": "file_13_3",
                        "start": 623.1934658664194
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 126.39858642372292,
                    "start": 121.99858642372291
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 121.99858642372291,
                        "id": "file_14_0",
                        "start": 1.2192989690721651e-17
                    }
                ],
                "task_id": "task_14_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 248.39744011011237,
                    "start": 1.2192989690721651e-17
                },
                "write": [
                    {
                        "end": 248.39744011011237,
                        "id": "file_14_1",
                        "start": 126.39858642372292
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 374.7960267473184,
                    "start": 370.39602674731844
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 370.39602674731844,
                        "id": "file_14_1",
                        "start": 248.39744011011237
                    }
                ],
                "task_id": "task_14_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 496.794879705618,
                    "start": 248.39744011011237
                },
                "write": [
                    {
                        "end": 496.794879705618,
                        "id": "file_14_2",
                        "start": 374.7960267473184
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 623.1934658664194,
                    "start": 618.7934658664194
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 618.7934658664194,
                        "id": "file_14_2",
                        "start": 496.794879705618
                    }
                ],
                "task_id": "task_14_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 745.1923187842697,
                    "start": 496.794879705618
                },
                "write": [
                    {
                        "end": 745.1923187842697,
                        "id": "file_14_3",
                        "start": 623.1934658664194
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 126.39858642372292,
                    "start": 121.99858642372291
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 121.99858642372291,
                        "id": "file_15_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_15_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 248.39744011011237,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 248.39744011011237,
                        "id": "file_15_1",
                        "start": 126.39858642372292
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 374.7960267473184,
                    "start": 370.39602674731844
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 370.39602674731844,
                        "id": "file_15_1",
                        "start": 248.39744011011237
                    }
                ],
                "task_id": "task_15_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 496.794879705618,
                    "start": 248.39744011011237
                },
                "write": [
                    {
                        "end": 496.794879705618,
                        "id": "file_15_2",
                        "start": 374.7960267473184
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 623.1934658664194,
                    "start": 618.7934658664194
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 618.7934658664194,
                        "id": "file_15_2",
                        "start": 496.794879705618
                    }
                ],
                "task_id": "task_15_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 745.1923187842697,
                    "start": 496.794879705618
                },
                "write": [
                    {
                        "end": 745.1923187842697,
                        "id": "file_15_3",
                        "start": 623.1934658664194
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 126.39858642372292,
                    "start": 121.99858642372291
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 121.99858642372291,
                        "id": "file_16_0",
                        "start": 1.6626804123711342e-17
                    }
                ],
                "task_id": "task_16_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 248.39744011011237,
                    "start": 1.6626804123711342e-17
                },
                "write": [
                    {
                        "end": 248.39744011011237,
                        "id": "file_16_1",
                        "start": 126.39858642372292
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 374.7960267473184,
                    "start": 370.39602674731844
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 370.39602674731844,
                        "id": "file_16_1",
                        "start": 248.39744011011237
                    }
                ],
                "task_id": "task_16_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 496.794879705618,
                    "start": 248.39744011011237
                },
                "write": [
                    {
                        "end": 496.794879705618,
                        "id": "file_16_2",
                        "start": 374.7960267473184
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 623.1934658664194,
                    "start": 618.7934658664194
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 618.7934658664194,
                        "id": "file_16_2",
                        "start": 496.794879705618
                    }
                ],
                "task_id": "task_16_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 745.1923187842697,
                    "start": 496.794879705618
                },
                "write": [
                    {
                        "end": 745.1923187842697,
                        "id": "file_16_3",
                        "start": 623.1934658664194
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 126.39858642372292,
                    "start": 121.99858642372291
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 121.99858642372291,
                        "id": "file_17_0",
                        "start": 1.8843711340206188e-17
                    }
                ],
                "task_id": "task_17_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 248.39744011011237,
                    "start": 1.8843711340206188e-17
                },
                "write": [
                    {
                        "end": 248.39744011011237,
                        "id": "file_17_1",
                        "start": 126.39858642372292
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 374.7960267473184,
                    "start": 370.39602674731844
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 370.39602674731844,
                        "id": "file_17_1",
                        "start": 248.39744011011237
                    }
                ],
                "task_id": "task_17_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 496.794879705618,
                    "start": 248.39744011011237
                },
                "write": [
                    {
                        "end": 496.794879705618,
                        "id": "file_17_2",
                        "start": 374.7960267473184
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 623.1934658664194,
                    "start": 618.7934658664194
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 618.7934658664194,
                        "id": "file_17_2",
                        "start": 496.794879705618
                    }
                ],
                "task_id": "task_17_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 745.1923187842697,
                    "start": 496.794879705618
                },
                "write": [
                    {
                        "end": 745.1923187842697,
                        "id": "file_17_3",
                        "start": 623.1934658664194
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 126.39858642372292,
                    "start": 121.99858642372291
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 121.99858642372291,
                        "id": "file_1_0",
                        "start": 2.1060618556701034e-17
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 248.39744011011237,
                    "start": 2.1060618556701034e-17
                },
                "write": [
                    {
                        "end": 248.39744011011237,
                        "id": "file_1_1",
                        "start": 126.39858642372292
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 374.7960267473184,
                    "start": 370.39602674731844
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 370.39602674731844,
                        "id": "file_1_1",
                        "start": 248.39744011011237
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 496.794879705618,
                    "start": 248.39744011011237
                },
                "write": [
                    {
                        "end": 496.794879705618,
                        "id": "file_1_2",
                        "start": 374.7960267473184
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 623.1934658664194,
                    "start": 618.7934658664194
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 618.7934658664194,
                        "id": "file_1_2",
                        "start": 496.794879705618
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 745.1923187842697,
                    "start": 496.794879705618
                },
                "write": [
                    {
                        "end": 745.1923187842697,
                        "id": "file_1_3",
                        "start": 623.1934658664194
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 126.39858642372292,
                    "start": 121.99858642372291
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 121.99858642372291,
                        "id": "file_2_0",
                        "start": 2.327752577319588e-17
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 248.39744011011237,
                    "start": 2.327752577319588e-17
                },
                "write": [
                    {
                        "end": 248.39744011011237,
                        "id": "file_2_1",
                        "start": 126.39858642372292
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 374.7960267473184,
                    "start": 370.39602674731844
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 370.39602674731844,
                        "id": "file_2_1",
                        "start": 248.39744011011237
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 496.794879705618,
                    "start": 248.39744011011237
                },
                "write": [
                    {
                        "end": 496.794879705618,
                        "id": "file_2_2",
                        "start": 374.7960267473184
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 623.1934658664194,
                    "start": 618.7934658664194
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 618.7934658664194,
                        "id": "file_2_2",
                        "start": 496.794879705618
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 745.1923187842697,
                    "start": 496.794879705618
                },
                "write": [
                    {
                        "end": 745.1923187842697,
                        "id": "file_2_3",
                        "start": 623.1934658664194
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 126.39858642372292,
                    "start": 121.99858642372291
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 121.99858642372291,
                        "id": "file_3_0",
                        "start": 2.5494432989690725e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 248.39744011011237,
                    "start": 2.5494432989690725e-17
                },
                "write": [
                    {
                        "end": 248.39744011011237,
                        "id": "file_3_1",
                        "start": 126.39858642372292
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 374.7960267473184,
                    "start": 370.39602674731844
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 370.39602674731844,
                        "id": "file_3_1",
                        "start": 248.39744011011237
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 496.794879705618,
                    "start": 248.39744011011237
                },
                "write": [
                    {
                        "end": 496.794879705618,
                        "id": "file_3_2",
                        "start": 374.7960267473184
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 623.1934658664194,
                    "start": 618.7934658664194
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 618.7934658664194,
                        "id": "file_3_2",
                        "start": 496.794879705618
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 745.1923187842697,
                    "start": 496.794879705618
                },
                "write": [
                    {
                        "end": 745.1923187842697,
                        "id": "file_3_3",
                        "start": 623.1934658664194
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 126.39858642372292,
                    "start": 121.99858642372291
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 121.99858642372291,
                        "id": "file_4_0",
                        "start": 2.771134020618557e-17
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 248.39744011011237,
                    "start": 2.771134020618557e-17
                },
                "write": [
                    {
                        "end": 248.39744011011237,
                        "id": "file_4_1",
                        "start": 126.39858642372292
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 374.7960267473184,
                    "start": 370.39602674731844
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 370.39602674731844,
                        "id": "file_4_1",
                        "start": 248.39744011011237
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 496.794879705618,
                    "start": 248.39744011011237
                },
                "write": [
                    {
                        "end": 496.794879705618,
                        "id": "file_4_2",
                        "start": 374.7960267473184
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 623.1934658664194,
                    "start": 618.7934658664194
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 618.7934658664194,
                        "id": "file_4_2",
                        "start": 496.794879705618
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 745.1923187842697,
                    "start": 496.794879705618
                },
                "write": [
                    {
                        "end": 745.1923187842697,
                        "id": "file_4_3",
                        "start": 623.1934658664194
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 126.39858642372292,
                    "start": 121.99858642372291
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 121.99858642372291,
                        "id": "file_5_0",
                        "start": 2.9928247422680416e-17
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 248.39744011011237,
                    "start": 2.9928247422680416e-17
                },
                "write": [
                    {
                        "end": 248.39744011011237,
                        "id": "file_5_1",
                        "start": 126.39858642372292
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 374.7960267473184,
                    "start": 370.39602674731844
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 370.39602674731844,
                        "id": "file_5_1",
                        "start": 248.39744011011237
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 496.794879705618,
                    "start": 248.39744011011237
                },
                "write": [
                    {
                        "end": 496.794879705618,
                        "id": "file_5_2",
                        "start": 374.7960267473184
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 623.1934658664194,
                    "start": 618.7934658664194
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 618.7934658664194,
                        "id": "file_5_2",
                        "start": 496.794879705618
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 745.1923187842697,
                    "start": 496.794879705618
                },
                "write": [
                    {
                        "end": 745.1923187842697,
                        "id": "file_5_3",
                        "start": 623.1934658664194
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 126.39858642372292,
                    "start": 121.99858642372291
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 121.99858642372291,
                        "id": "file_6_0",
                        "start": 3.214515463917526e-17
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 248.39744011011237,
                    "start": 3.214515463917526e-17
                },
                "write": [
                    {
                        "end": 248.39744011011237,
                        "id": "file_6_1",
                        "start": 126.39858642372292
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 374.7960267473184,
                    "start": 370.39602674731844
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 370.39602674731844,
                        "id": "file_6_1",
                        "start": 248.39744011011237
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 496.794879705618,
                    "start": 248.39744011011237
                },
                "write": [
                    {
                        "end": 496.794879705618,
                        "id": "file_6_2",
                        "start": 374.7960267473184
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 623.1934658664194,
                    "start": 618.7934658664194
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 618.7934658664194,
                        "id": "file_6_2",
                        "start": 496.794879705618
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 745.1923187842697,
                    "start": 496.794879705618
                },
                "write": [
                    {
                        "end": 745.1923187842697,
                        "id": "file_6_3",
                        "start": 623.1934658664194
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 126.39858642372292,
                    "start": 121.99858642372291
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 121.99858642372291,
                        "id": "file_7_0",
                        "start": 3.436206185567011e-17
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 248.39744011011237,
                    "start": 3.436206185567011e-17
                },
                "write": [
                    {
                        "end": 248.39744011011237,
                        "id": "file_7_1",
                        "start": 126.39858642372292
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 374.7960267473184,
                    "start": 370.39602674731844
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 370.39602674731844,
                        "id": "file_7_1",
                        "start": 248.39744011011237
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 496.794879705618,
                    "start": 248.39744011011237
                },
                "write": [
                    {
                        "end": 496.794879705618,
                        "id": "file_7_2",
                        "start": 374.7960267473184
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 623.1934658664194,
                    "start": 618.7934658664194
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 618.7934658664194,
                        "id": "file_7_2",
                        "start": 496.794879705618
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 745.1923187842697,
                    "start": 496.794879705618
                },
                "write": [
                    {
                        "end": 745.1923187842697,
                        "id": "file_7_3",
                        "start": 623.1934658664194
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 126.39858642372292,
                    "start": 121.99858642372291
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 121.99858642372291,
                        "id": "file_8_0",
                        "start": 3.657896907216495e-17
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 248.39744011011237,
                    "start": 3.657896907216495e-17
                },
                "write": [
                    {
                        "end": 248.39744011011237,
                        "id": "file_8_1",
                        "start": 126.39858642372292
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 374.7960267473184,
                    "start": 370.39602674731844
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 370.39602674731844,
                        "id": "file_8_1",
                        "start": 248.39744011011237
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 496.794879705618,
                    "start": 248.39744011011237
                },
                "write": [
                    {
                        "end": 496.794879705618,
                        "id": "file_8_2",
                        "start": 374.7960267473184
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 623.1934658664194,
                    "start": 618.7934658664194
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 618.7934658664194,
                        "id": "file_8_2",
                        "start": 496.794879705618
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 745.1923187842697,
                    "start": 496.794879705618
                },
                "write": [
                    {
                        "end": 745.1923187842697,
                        "id": "file_8_3",
                        "start": 623.1934658664194
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 126.39858642372292,
                    "start": 121.99858642372291
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 121.99858642372291,
                        "id": "file_9_0",
                        "start": 3.87958762886598e-17
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 248.39744011011237,
                    "start": 3.87958762886598e-17
                },
                "write": [
                    {
                        "end": 248.39744011011237,
                        "id": "file_9_1",
                        "start": 126.39858642372292
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 374.7960267473184,
                    "start": 370.39602674731844
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 370.39602674731844,
                        "id": "file_9_1",
                        "start": 248.39744011011237
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 496.794879705618,
                    "start": 248.39744011011237
                },
                "write": [
                    {
                        "end": 496.794879705618,
                        "id": "file_9_2",
                        "start": 374.7960267473184
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 623.1934658664194,
                    "start": 618.7934658664194
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 618.7934658664194,
                        "id": "file_9_2",
                        "start": 496.794879705618
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 745.1923187842697,
                    "start": 496.794879705618
                },
                "write": [
                    {
                        "end": 745.1923187842697,
                        "id": "file_9_3",
                        "start": 623.1934658664194
                    }
                ]
            }
        ]
    }
}


==> result/multi/nfs/wrench/original/dump_19.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 133.17624155637674,
                    "start": 128.77624155637673
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 128.77624155637673,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 261.95275026741575,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 261.95275026741575,
                        "id": "file_0_1",
                        "start": 133.17624155637674
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 395.1289918013205,
                    "start": 390.72899180132055
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 390.72899180132055,
                        "id": "file_0_1",
                        "start": 261.95275026741575
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 523.9055005123595,
                    "start": 261.95275026741575
                },
                "write": [
                    {
                        "end": 523.9055005123595,
                        "id": "file_0_2",
                        "start": 395.1289918013205
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 657.0817420619945,
                    "start": 652.6817420619946
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 652.6817420619946,
                        "id": "file_0_2",
                        "start": 523.9055005123595
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 785.8582507573034,
                    "start": 523.9055005123595
                },
                "write": [
                    {
                        "end": 785.8582507573034,
                        "id": "file_0_3",
                        "start": 657.0817420619945
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 133.17624155637674,
                    "start": 128.77624155637673
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 128.77624155637673,
                        "id": "file_10_0",
                        "start": 3.3253608247422685e-18
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 261.95275026741575,
                    "start": 3.3253608247422685e-18
                },
                "write": [
                    {
                        "end": 261.95275026741575,
                        "id": "file_10_1",
                        "start": 133.17624155637674
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 395.1289918013205,
                    "start": 390.72899180132055
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 390.72899180132055,
                        "id": "file_10_1",
                        "start": 261.95275026741575
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 523.9055005123595,
                    "start": 261.95275026741575
                },
                "write": [
                    {
                        "end": 523.9055005123595,
                        "id": "file_10_2",
                        "start": 395.1289918013205
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 657.0817420619945,
                    "start": 652.6817420619946
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 652.6817420619946,
                        "id": "file_10_2",
                        "start": 523.9055005123595
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 785.8582507573034,
                    "start": 523.9055005123595
                },
                "write": [
                    {
                        "end": 785.8582507573034,
                        "id": "file_10_3",
                        "start": 657.0817420619945
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 133.17624155637674,
                    "start": 128.77624155637673
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 128.77624155637673,
                        "id": "file_11_0",
                        "start": 5.542268041237114e-18
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 261.95275026741575,
                    "start": 5.542268041237114e-18
                },
                "write": [
                    {
                        "end": 261.95275026741575,
                        "id": "file_11_1",
                        "start": 133.17624155637674
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 395.1289918013205,
                    "start": 390.72899180132055
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 390.72899180132055,
                        "id": "file_11_1",
                        "start": 261.95275026741575
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 523.9055005123595,
                    "start": 261.95275026741575
                },
                "write": [
                    {
                        "end": 523.9055005123595,
                        "id": "file_11_2",
                        "start": 395.1289918013205
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 657.0817420619945,
                    "start": 652.6817420619946
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 652.6817420619946,
                        "id": "file_11_2",
                        "start": 523.9055005123595
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 785.8582507573034,
                    "start": 523.9055005123595
                },
                "write": [
                    {
                        "end": 785.8582507573034,
                        "id": "file_11_3",
                        "start": 657.0817420619945
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 133.17624155637674,
                    "start": 128.77624155637673
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 128.77624155637673,
                        "id": "file_12_0",
                        "start": 7.75917525773196e-18
                    }
                ],
                "task_id": "task_12_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 261.95275026741575,
                    "start": 7.75917525773196e-18
                },
                "write": [
                    {
                        "end": 261.95275026741575,
                        "id": "file_12_1",
                        "start": 133.17624155637674
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 395.1289918013205,
                    "start": 390.72899180132055
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 390.72899180132055,
                        "id": "file_12_1",
                        "start": 261.95275026741575
                    }
                ],
                "task_id": "task_12_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 523.9055005123595,
                    "start": 261.95275026741575
                },
                "write": [
                    {
                        "end": 523.9055005123595,
                        "id": "file_12_2",
                        "start": 395.1289918013205
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 657.0817420619945,
                    "start": 652.6817420619946
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 652.6817420619946,
                        "id": "file_12_2",
                        "start": 523.9055005123595
                    }
                ],
                "task_id": "task_12_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 785.8582507573034,
                    "start": 523.9055005123595
                },
                "write": [
                    {
                        "end": 785.8582507573034,
                        "id": "file_12_3",
                        "start": 657.0817420619945
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 133.17624155637674,
                    "start": 128.77624155637673
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 128.77624155637673,
                        "id": "file_13_0",
                        "start": 9.976082474226805e-18
                    }
                ],
                "task_id": "task_13_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 261.95275026741575,
                    "start": 9.976082474226805e-18
                },
                "write": [
                    {
                        "end": 261.95275026741575,
                        "id": "file_13_1",
                        "start": 133.17624155637674
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 395.1289918013205,
                    "start": 390.72899180132055
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 390.72899180132055,
                        "id": "file_13_1",
                        "start": 261.95275026741575
                    }
                ],
                "task_id": "task_13_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 523.9055005123595,
                    "start": 261.95275026741575
                },
                "write": [
                    {
                        "end": 523.9055005123595,
                        "id": "file_13_2",
                        "start": 395.1289918013205
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 657.0817420619945,
                    "start": 652.6817420619946
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 652.6817420619946,
                        "id": "file_13_2",
                        "start": 523.9055005123595
                    }
                ],
                "task_id": "task_13_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 785.8582507573034,
                    "start": 523.9055005123595
                },
                "write": [
                    {
                        "end": 785.8582507573034,
                        "id": "file_13_3",
                        "start": 657.0817420619945
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 133.17624155637674,
                    "start": 128.77624155637673
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 128.77624155637673,
                        "id": "file_14_0",
                        "start": 1.2192989690721651e-17
                    }
                ],
                "task_id": "task_14_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 261.95275026741575,
                    "start": 1.2192989690721651e-17
                },
                "write": [
                    {
                        "end": 261.95275026741575,
                        "id": "file_14_1",
                        "start": 133.17624155637674
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 395.1289918013205,
                    "start": 390.72899180132055
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 390.72899180132055,
                        "id": "file_14_1",
                        "start": 261.95275026741575
                    }
                ],
                "task_id": "task_14_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 523.9055005123595,
                    "start": 261.95275026741575
                },
                "write": [
                    {
                        "end": 523.9055005123595,
                        "id": "file_14_2",
                        "start": 395.1289918013205
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 657.0817420619945,
                    "start": 652.6817420619946
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 652.6817420619946,
                        "id": "file_14_2",
                        "start": 523.9055005123595
                    }
                ],
                "task_id": "task_14_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 785.8582507573034,
                    "start": 523.9055005123595
                },
                "write": [
                    {
                        "end": 785.8582507573034,
                        "id": "file_14_3",
                        "start": 657.0817420619945
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 133.17624155637674,
                    "start": 128.77624155637673
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 128.77624155637673,
                        "id": "file_15_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_15_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 261.95275026741575,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 261.95275026741575,
                        "id": "file_15_1",
                        "start": 133.17624155637674
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 395.1289918013205,
                    "start": 390.72899180132055
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 390.72899180132055,
                        "id": "file_15_1",
                        "start": 261.95275026741575
                    }
                ],
                "task_id": "task_15_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 523.9055005123595,
                    "start": 261.95275026741575
                },
                "write": [
                    {
                        "end": 523.9055005123595,
                        "id": "file_15_2",
                        "start": 395.1289918013205
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 657.0817420619945,
                    "start": 652.6817420619946
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 652.6817420619946,
                        "id": "file_15_2",
                        "start": 523.9055005123595
                    }
                ],
                "task_id": "task_15_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 785.8582507573034,
                    "start": 523.9055005123595
                },
                "write": [
                    {
                        "end": 785.8582507573034,
                        "id": "file_15_3",
                        "start": 657.0817420619945
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 133.17624155637674,
                    "start": 128.77624155637673
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 128.77624155637673,
                        "id": "file_16_0",
                        "start": 1.6626804123711342e-17
                    }
                ],
                "task_id": "task_16_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 261.95275026741575,
                    "start": 1.6626804123711342e-17
                },
                "write": [
                    {
                        "end": 261.95275026741575,
                        "id": "file_16_1",
                        "start": 133.17624155637674
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 395.1289918013205,
                    "start": 390.72899180132055
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 390.72899180132055,
                        "id": "file_16_1",
                        "start": 261.95275026741575
                    }
                ],
                "task_id": "task_16_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 523.9055005123595,
                    "start": 261.95275026741575
                },
                "write": [
                    {
                        "end": 523.9055005123595,
                        "id": "file_16_2",
                        "start": 395.1289918013205
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 657.0817420619945,
                    "start": 652.6817420619946
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 652.6817420619946,
                        "id": "file_16_2",
                        "start": 523.9055005123595
                    }
                ],
                "task_id": "task_16_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 785.8582507573034,
                    "start": 523.9055005123595
                },
                "write": [
                    {
                        "end": 785.8582507573034,
                        "id": "file_16_3",
                        "start": 657.0817420619945
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 133.17624155637674,
                    "start": 128.77624155637673
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 128.77624155637673,
                        "id": "file_17_0",
                        "start": 1.8843711340206188e-17
                    }
                ],
                "task_id": "task_17_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 261.95275026741575,
                    "start": 1.8843711340206188e-17
                },
                "write": [
                    {
                        "end": 261.95275026741575,
                        "id": "file_17_1",
                        "start": 133.17624155637674
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 395.1289918013205,
                    "start": 390.72899180132055
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 390.72899180132055,
                        "id": "file_17_1",
                        "start": 261.95275026741575
                    }
                ],
                "task_id": "task_17_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 523.9055005123595,
                    "start": 261.95275026741575
                },
                "write": [
                    {
                        "end": 523.9055005123595,
                        "id": "file_17_2",
                        "start": 395.1289918013205
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 657.0817420619945,
                    "start": 652.6817420619946
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 652.6817420619946,
                        "id": "file_17_2",
                        "start": 523.9055005123595
                    }
                ],
                "task_id": "task_17_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 785.8582507573034,
                    "start": 523.9055005123595
                },
                "write": [
                    {
                        "end": 785.8582507573034,
                        "id": "file_17_3",
                        "start": 657.0817420619945
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 133.17624155637674,
                    "start": 128.77624155637673
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 128.77624155637673,
                        "id": "file_18_0",
                        "start": 2.1060618556701034e-17
                    }
                ],
                "task_id": "task_18_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 261.95275026741575,
                    "start": 2.1060618556701034e-17
                },
                "write": [
                    {
                        "end": 261.95275026741575,
                        "id": "file_18_1",
                        "start": 133.17624155637674
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 395.1289918013205,
                    "start": 390.72899180132055
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 390.72899180132055,
                        "id": "file_18_1",
                        "start": 261.95275026741575
                    }
                ],
                "task_id": "task_18_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 523.9055005123595,
                    "start": 261.95275026741575
                },
                "write": [
                    {
                        "end": 523.9055005123595,
                        "id": "file_18_2",
                        "start": 395.1289918013205
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 657.0817420619945,
                    "start": 652.6817420619946
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 652.6817420619946,
                        "id": "file_18_2",
                        "start": 523.9055005123595
                    }
                ],
                "task_id": "task_18_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 785.8582507573034,
                    "start": 523.9055005123595
                },
                "write": [
                    {
                        "end": 785.8582507573034,
                        "id": "file_18_3",
                        "start": 657.0817420619945
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 133.17624155637674,
                    "start": 128.77624155637673
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 128.77624155637673,
                        "id": "file_1_0",
                        "start": 2.327752577319588e-17
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 261.95275026741575,
                    "start": 2.327752577319588e-17
                },
                "write": [
                    {
                        "end": 261.95275026741575,
                        "id": "file_1_1",
                        "start": 133.17624155637674
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 395.1289918013205,
                    "start": 390.72899180132055
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 390.72899180132055,
                        "id": "file_1_1",
                        "start": 261.95275026741575
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 523.9055005123595,
                    "start": 261.95275026741575
                },
                "write": [
                    {
                        "end": 523.9055005123595,
                        "id": "file_1_2",
                        "start": 395.1289918013205
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 657.0817420619945,
                    "start": 652.6817420619946
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 652.6817420619946,
                        "id": "file_1_2",
                        "start": 523.9055005123595
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 785.8582507573034,
                    "start": 523.9055005123595
                },
                "write": [
                    {
                        "end": 785.8582507573034,
                        "id": "file_1_3",
                        "start": 657.0817420619945
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 133.17624155637674,
                    "start": 128.77624155637673
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 128.77624155637673,
                        "id": "file_2_0",
                        "start": 2.5494432989690725e-17
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 261.95275026741575,
                    "start": 2.5494432989690725e-17
                },
                "write": [
                    {
                        "end": 261.95275026741575,
                        "id": "file_2_1",
                        "start": 133.17624155637674
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 395.1289918013205,
                    "start": 390.72899180132055
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 390.72899180132055,
                        "id": "file_2_1",
                        "start": 261.95275026741575
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 523.9055005123595,
                    "start": 261.95275026741575
                },
                "write": [
                    {
                        "end": 523.9055005123595,
                        "id": "file_2_2",
                        "start": 395.1289918013205
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 657.0817420619945,
                    "start": 652.6817420619946
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 652.6817420619946,
                        "id": "file_2_2",
                        "start": 523.9055005123595
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 785.8582507573034,
                    "start": 523.9055005123595
                },
                "write": [
                    {
                        "end": 785.8582507573034,
                        "id": "file_2_3",
                        "start": 657.0817420619945
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 133.17624155637674,
                    "start": 128.77624155637673
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 128.77624155637673,
                        "id": "file_3_0",
                        "start": 2.771134020618557e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 261.95275026741575,
                    "start": 2.771134020618557e-17
                },
                "write": [
                    {
                        "end": 261.95275026741575,
                        "id": "file_3_1",
                        "start": 133.17624155637674
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 395.1289918013205,
                    "start": 390.72899180132055
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 390.72899180132055,
                        "id": "file_3_1",
                        "start": 261.95275026741575
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 523.9055005123595,
                    "start": 261.95275026741575
                },
                "write": [
                    {
                        "end": 523.9055005123595,
                        "id": "file_3_2",
                        "start": 395.1289918013205
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 657.0817420619945,
                    "start": 652.6817420619946
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 652.6817420619946,
                        "id": "file_3_2",
                        "start": 523.9055005123595
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 785.8582507573034,
                    "start": 523.9055005123595
                },
                "write": [
                    {
                        "end": 785.8582507573034,
                        "id": "file_3_3",
                        "start": 657.0817420619945
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 133.17624155637674,
                    "start": 128.77624155637673
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 128.77624155637673,
                        "id": "file_4_0",
                        "start": 2.9928247422680416e-17
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 261.95275026741575,
                    "start": 2.9928247422680416e-17
                },
                "write": [
                    {
                        "end": 261.95275026741575,
                        "id": "file_4_1",
                        "start": 133.17624155637674
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 395.1289918013205,
                    "start": 390.72899180132055
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 390.72899180132055,
                        "id": "file_4_1",
                        "start": 261.95275026741575
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 523.9055005123595,
                    "start": 261.95275026741575
                },
                "write": [
                    {
                        "end": 523.9055005123595,
                        "id": "file_4_2",
                        "start": 395.1289918013205
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 657.0817420619945,
                    "start": 652.6817420619946
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 652.6817420619946,
                        "id": "file_4_2",
                        "start": 523.9055005123595
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 785.8582507573034,
                    "start": 523.9055005123595
                },
                "write": [
                    {
                        "end": 785.8582507573034,
                        "id": "file_4_3",
                        "start": 657.0817420619945
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 133.17624155637674,
                    "start": 128.77624155637673
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 128.77624155637673,
                        "id": "file_5_0",
                        "start": 3.214515463917526e-17
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 261.95275026741575,
                    "start": 3.214515463917526e-17
                },
                "write": [
                    {
                        "end": 261.95275026741575,
                        "id": "file_5_1",
                        "start": 133.17624155637674
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 395.1289918013205,
                    "start": 390.72899180132055
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 390.72899180132055,
                        "id": "file_5_1",
                        "start": 261.95275026741575
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 523.9055005123595,
                    "start": 261.95275026741575
                },
                "write": [
                    {
                        "end": 523.9055005123595,
                        "id": "file_5_2",
                        "start": 395.1289918013205
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 657.0817420619945,
                    "start": 652.6817420619946
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 652.6817420619946,
                        "id": "file_5_2",
                        "start": 523.9055005123595
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 785.8582507573034,
                    "start": 523.9055005123595
                },
                "write": [
                    {
                        "end": 785.8582507573034,
                        "id": "file_5_3",
                        "start": 657.0817420619945
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 133.17624155637674,
                    "start": 128.77624155637673
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 128.77624155637673,
                        "id": "file_6_0",
                        "start": 3.436206185567011e-17
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 261.95275026741575,
                    "start": 3.436206185567011e-17
                },
                "write": [
                    {
                        "end": 261.95275026741575,
                        "id": "file_6_1",
                        "start": 133.17624155637674
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 395.1289918013205,
                    "start": 390.72899180132055
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 390.72899180132055,
                        "id": "file_6_1",
                        "start": 261.95275026741575
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 523.9055005123595,
                    "start": 261.95275026741575
                },
                "write": [
                    {
                        "end": 523.9055005123595,
                        "id": "file_6_2",
                        "start": 395.1289918013205
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 657.0817420619945,
                    "start": 652.6817420619946
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 652.6817420619946,
                        "id": "file_6_2",
                        "start": 523.9055005123595
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 785.8582507573034,
                    "start": 523.9055005123595
                },
                "write": [
                    {
                        "end": 785.8582507573034,
                        "id": "file_6_3",
                        "start": 657.0817420619945
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 133.17624155637674,
                    "start": 128.77624155637673
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 128.77624155637673,
                        "id": "file_7_0",
                        "start": 3.657896907216495e-17
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 261.95275026741575,
                    "start": 3.657896907216495e-17
                },
                "write": [
                    {
                        "end": 261.95275026741575,
                        "id": "file_7_1",
                        "start": 133.17624155637674
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 395.1289918013205,
                    "start": 390.72899180132055
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 390.72899180132055,
                        "id": "file_7_1",
                        "start": 261.95275026741575
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 523.9055005123595,
                    "start": 261.95275026741575
                },
                "write": [
                    {
                        "end": 523.9055005123595,
                        "id": "file_7_2",
                        "start": 395.1289918013205
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 657.0817420619945,
                    "start": 652.6817420619946
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 652.6817420619946,
                        "id": "file_7_2",
                        "start": 523.9055005123595
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 785.8582507573034,
                    "start": 523.9055005123595
                },
                "write": [
                    {
                        "end": 785.8582507573034,
                        "id": "file_7_3",
                        "start": 657.0817420619945
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 133.17624155637674,
                    "start": 128.77624155637673
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 128.77624155637673,
                        "id": "file_8_0",
                        "start": 3.87958762886598e-17
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 261.95275026741575,
                    "start": 3.87958762886598e-17
                },
                "write": [
                    {
                        "end": 261.95275026741575,
                        "id": "file_8_1",
                        "start": 133.17624155637674
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 395.1289918013205,
                    "start": 390.72899180132055
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 390.72899180132055,
                        "id": "file_8_1",
                        "start": 261.95275026741575
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 523.9055005123595,
                    "start": 261.95275026741575
                },
                "write": [
                    {
                        "end": 523.9055005123595,
                        "id": "file_8_2",
                        "start": 395.1289918013205
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 657.0817420619945,
                    "start": 652.6817420619946
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 652.6817420619946,
                        "id": "file_8_2",
                        "start": 523.9055005123595
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 785.8582507573034,
                    "start": 523.9055005123595
                },
                "write": [
                    {
                        "end": 785.8582507573034,
                        "id": "file_8_3",
                        "start": 657.0817420619945
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 133.17624155637674,
                    "start": 128.77624155637673
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 128.77624155637673,
                        "id": "file_9_0",
                        "start": 4.1012783505154644e-17
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 261.95275026741575,
                    "start": 4.1012783505154644e-17
                },
                "write": [
                    {
                        "end": 261.95275026741575,
                        "id": "file_9_1",
                        "start": 133.17624155637674
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 395.1289918013205,
                    "start": 390.72899180132055
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 390.72899180132055,
                        "id": "file_9_1",
                        "start": 261.95275026741575
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 523.9055005123595,
                    "start": 261.95275026741575
                },
                "write": [
                    {
                        "end": 523.9055005123595,
                        "id": "file_9_2",
                        "start": 395.1289918013205
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 657.0817420619945,
                    "start": 652.6817420619946
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 652.6817420619946,
                        "id": "file_9_2",
                        "start": 523.9055005123595
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 785.8582507573034,
                    "start": 523.9055005123595
                },
                "write": [
                    {
                        "end": 785.8582507573034,
                        "id": "file_9_3",
                        "start": 657.0817420619945
                    }
                ]
            }
        ]
    }
}


==> result/multi/nfs/wrench/original/dump_2.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 17.956092393536426,
                    "start": 13.556092393536428
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 13.556092393536428,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 31.512445755056177,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 31.512445755056177,
                        "id": "file_0_1",
                        "start": 17.956092393536426
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 49.46853818468668,
                    "start": 45.06853818468668
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 45.06853818468668,
                        "id": "file_0_1",
                        "start": 31.512445755056177
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 63.024891548314606,
                    "start": 31.512445755056177
                },
                "write": [
                    {
                        "end": 63.024891548314606,
                        "id": "file_0_2",
                        "start": 49.46853818468668
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 80.9809839755589,
                    "start": 76.5809839755589
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 76.5809839755589,
                        "id": "file_0_2",
                        "start": 63.024891548314606
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 94.53733733707865,
                    "start": 63.024891548314606
                },
                "write": [
                    {
                        "end": 94.53733733707865,
                        "id": "file_0_3",
                        "start": 80.9809839755589
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 17.956092393536426,
                    "start": 13.556092393536428
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 13.556092393536428,
                        "id": "file_1_0",
                        "start": 3.3253608247422685e-18
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 31.512445755056177,
                    "start": 3.3253608247422685e-18
                },
                "write": [
                    {
                        "end": 31.512445755056177,
                        "id": "file_1_1",
                        "start": 17.956092393536426
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 49.46853818468668,
                    "start": 45.06853818468668
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 45.06853818468668,
                        "id": "file_1_1",
                        "start": 31.512445755056177
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 63.024891548314606,
                    "start": 31.512445755056177
                },
                "write": [
                    {
                        "end": 63.024891548314606,
                        "id": "file_1_2",
                        "start": 49.46853818468668
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 80.9809839755589,
                    "start": 76.5809839755589
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 76.5809839755589,
                        "id": "file_1_2",
                        "start": 63.024891548314606
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 94.53733733707865,
                    "start": 63.024891548314606
                },
                "write": [
                    {
                        "end": 94.53733733707865,
                        "id": "file_1_3",
                        "start": 80.9809839755589
                    }
                ]
            }
        ]
    }
}


==> result/multi/nfs/wrench/original/dump_20.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 139.95389819914286,
                    "start": 135.55389819914285
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.55389819914285,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 275.5080639752809,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 275.5080639752809,
                        "id": "file_0_1",
                        "start": 139.95389819914286
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 415.461962154199,
                    "start": 411.061962154199
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 411.061962154199,
                        "id": "file_0_1",
                        "start": 275.5080639752809
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 551.016127930337,
                    "start": 275.5080639752809
                },
                "write": [
                    {
                        "end": 551.016127930337,
                        "id": "file_0_2",
                        "start": 415.461962154199
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 690.9700261092551,
                    "start": 686.5700261092551
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 686.5700261092551,
                        "id": "file_0_2",
                        "start": 551.016127930337
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 826.5241918853932,
                    "start": 551.016127930337
                },
                "write": [
                    {
                        "end": 826.5241918853932,
                        "id": "file_0_3",
                        "start": 690.9700261092551
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 139.95389819914286,
                    "start": 135.55389819914285
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.55389819914285,
                        "id": "file_10_0",
                        "start": 3.3253608247422685e-18
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 275.5080639752809,
                    "start": 3.3253608247422685e-18
                },
                "write": [
                    {
                        "end": 275.5080639752809,
                        "id": "file_10_1",
                        "start": 139.95389819914286
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 415.461962154199,
                    "start": 411.061962154199
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 411.061962154199,
                        "id": "file_10_1",
                        "start": 275.5080639752809
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 551.016127930337,
                    "start": 275.5080639752809
                },
                "write": [
                    {
                        "end": 551.016127930337,
                        "id": "file_10_2",
                        "start": 415.461962154199
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 690.9700261092551,
                    "start": 686.5700261092551
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 686.5700261092551,
                        "id": "file_10_2",
                        "start": 551.016127930337
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 826.5241918853932,
                    "start": 551.016127930337
                },
                "write": [
                    {
                        "end": 826.5241918853932,
                        "id": "file_10_3",
                        "start": 690.9700261092551
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 139.95389819914286,
                    "start": 135.55389819914285
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.55389819914285,
                        "id": "file_11_0",
                        "start": 5.542268041237114e-18
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 275.5080639752809,
                    "start": 5.542268041237114e-18
                },
                "write": [
                    {
                        "end": 275.5080639752809,
                        "id": "file_11_1",
                        "start": 139.95389819914286
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 415.461962154199,
                    "start": 411.061962154199
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 411.061962154199,
                        "id": "file_11_1",
                        "start": 275.5080639752809
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 551.016127930337,
                    "start": 275.5080639752809
                },
                "write": [
                    {
                        "end": 551.016127930337,
                        "id": "file_11_2",
                        "start": 415.461962154199
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 690.9700261092551,
                    "start": 686.5700261092551
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 686.5700261092551,
                        "id": "file_11_2",
                        "start": 551.016127930337
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 826.5241918853932,
                    "start": 551.016127930337
                },
                "write": [
                    {
                        "end": 826.5241918853932,
                        "id": "file_11_3",
                        "start": 690.9700261092551
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 139.95389819914286,
                    "start": 135.55389819914285
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.55389819914285,
                        "id": "file_12_0",
                        "start": 7.75917525773196e-18
                    }
                ],
                "task_id": "task_12_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 275.5080639752809,
                    "start": 7.75917525773196e-18
                },
                "write": [
                    {
                        "end": 275.5080639752809,
                        "id": "file_12_1",
                        "start": 139.95389819914286
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 415.461962154199,
                    "start": 411.061962154199
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 411.061962154199,
                        "id": "file_12_1",
                        "start": 275.5080639752809
                    }
                ],
                "task_id": "task_12_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 551.016127930337,
                    "start": 275.5080639752809
                },
                "write": [
                    {
                        "end": 551.016127930337,
                        "id": "file_12_2",
                        "start": 415.461962154199
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 690.9700261092551,
                    "start": 686.5700261092551
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 686.5700261092551,
                        "id": "file_12_2",
                        "start": 551.016127930337
                    }
                ],
                "task_id": "task_12_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 826.5241918853932,
                    "start": 551.016127930337
                },
                "write": [
                    {
                        "end": 826.5241918853932,
                        "id": "file_12_3",
                        "start": 690.9700261092551
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 139.95389819914286,
                    "start": 135.55389819914285
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.55389819914285,
                        "id": "file_13_0",
                        "start": 9.976082474226805e-18
                    }
                ],
                "task_id": "task_13_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 275.5080639752809,
                    "start": 9.976082474226805e-18
                },
                "write": [
                    {
                        "end": 275.5080639752809,
                        "id": "file_13_1",
                        "start": 139.95389819914286
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 415.461962154199,
                    "start": 411.061962154199
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 411.061962154199,
                        "id": "file_13_1",
                        "start": 275.5080639752809
                    }
                ],
                "task_id": "task_13_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 551.016127930337,
                    "start": 275.5080639752809
                },
                "write": [
                    {
                        "end": 551.016127930337,
                        "id": "file_13_2",
                        "start": 415.461962154199
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 690.9700261092551,
                    "start": 686.5700261092551
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 686.5700261092551,
                        "id": "file_13_2",
                        "start": 551.016127930337
                    }
                ],
                "task_id": "task_13_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 826.5241918853932,
                    "start": 551.016127930337
                },
                "write": [
                    {
                        "end": 826.5241918853932,
                        "id": "file_13_3",
                        "start": 690.9700261092551
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 139.95389819914286,
                    "start": 135.55389819914285
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.55389819914285,
                        "id": "file_14_0",
                        "start": 1.2192989690721651e-17
                    }
                ],
                "task_id": "task_14_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 275.5080639752809,
                    "start": 1.2192989690721651e-17
                },
                "write": [
                    {
                        "end": 275.5080639752809,
                        "id": "file_14_1",
                        "start": 139.95389819914286
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 415.461962154199,
                    "start": 411.061962154199
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 411.061962154199,
                        "id": "file_14_1",
                        "start": 275.5080639752809
                    }
                ],
                "task_id": "task_14_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 551.016127930337,
                    "start": 275.5080639752809
                },
                "write": [
                    {
                        "end": 551.016127930337,
                        "id": "file_14_2",
                        "start": 415.461962154199
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 690.9700261092551,
                    "start": 686.5700261092551
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 686.5700261092551,
                        "id": "file_14_2",
                        "start": 551.016127930337
                    }
                ],
                "task_id": "task_14_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 826.5241918853932,
                    "start": 551.016127930337
                },
                "write": [
                    {
                        "end": 826.5241918853932,
                        "id": "file_14_3",
                        "start": 690.9700261092551
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 139.95389819914286,
                    "start": 135.55389819914285
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.55389819914285,
                        "id": "file_15_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_15_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 275.5080639752809,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 275.5080639752809,
                        "id": "file_15_1",
                        "start": 139.95389819914286
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 415.461962154199,
                    "start": 411.061962154199
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 411.061962154199,
                        "id": "file_15_1",
                        "start": 275.5080639752809
                    }
                ],
                "task_id": "task_15_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 551.016127930337,
                    "start": 275.5080639752809
                },
                "write": [
                    {
                        "end": 551.016127930337,
                        "id": "file_15_2",
                        "start": 415.461962154199
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 690.9700261092551,
                    "start": 686.5700261092551
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 686.5700261092551,
                        "id": "file_15_2",
                        "start": 551.016127930337
                    }
                ],
                "task_id": "task_15_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 826.5241918853932,
                    "start": 551.016127930337
                },
                "write": [
                    {
                        "end": 826.5241918853932,
                        "id": "file_15_3",
                        "start": 690.9700261092551
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 139.95389819914286,
                    "start": 135.55389819914285
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.55389819914285,
                        "id": "file_16_0",
                        "start": 1.6626804123711342e-17
                    }
                ],
                "task_id": "task_16_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 275.5080639752809,
                    "start": 1.6626804123711342e-17
                },
                "write": [
                    {
                        "end": 275.5080639752809,
                        "id": "file_16_1",
                        "start": 139.95389819914286
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 415.461962154199,
                    "start": 411.061962154199
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 411.061962154199,
                        "id": "file_16_1",
                        "start": 275.5080639752809
                    }
                ],
                "task_id": "task_16_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 551.016127930337,
                    "start": 275.5080639752809
                },
                "write": [
                    {
                        "end": 551.016127930337,
                        "id": "file_16_2",
                        "start": 415.461962154199
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 690.9700261092551,
                    "start": 686.5700261092551
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 686.5700261092551,
                        "id": "file_16_2",
                        "start": 551.016127930337
                    }
                ],
                "task_id": "task_16_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 826.5241918853932,
                    "start": 551.016127930337
                },
                "write": [
                    {
                        "end": 826.5241918853932,
                        "id": "file_16_3",
                        "start": 690.9700261092551
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 139.95389819914286,
                    "start": 135.55389819914285
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.55389819914285,
                        "id": "file_17_0",
                        "start": 1.8843711340206188e-17
                    }
                ],
                "task_id": "task_17_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 275.5080639752809,
                    "start": 1.8843711340206188e-17
                },
                "write": [
                    {
                        "end": 275.5080639752809,
                        "id": "file_17_1",
                        "start": 139.95389819914286
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 415.461962154199,
                    "start": 411.061962154199
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 411.061962154199,
                        "id": "file_17_1",
                        "start": 275.5080639752809
                    }
                ],
                "task_id": "task_17_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 551.016127930337,
                    "start": 275.5080639752809
                },
                "write": [
                    {
                        "end": 551.016127930337,
                        "id": "file_17_2",
                        "start": 415.461962154199
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 690.9700261092551,
                    "start": 686.5700261092551
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 686.5700261092551,
                        "id": "file_17_2",
                        "start": 551.016127930337
                    }
                ],
                "task_id": "task_17_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 826.5241918853932,
                    "start": 551.016127930337
                },
                "write": [
                    {
                        "end": 826.5241918853932,
                        "id": "file_17_3",
                        "start": 690.9700261092551
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 139.95389819914286,
                    "start": 135.55389819914285
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.55389819914285,
                        "id": "file_18_0",
                        "start": 2.1060618556701034e-17
                    }
                ],
                "task_id": "task_18_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 275.5080639752809,
                    "start": 2.1060618556701034e-17
                },
                "write": [
                    {
                        "end": 275.5080639752809,
                        "id": "file_18_1",
                        "start": 139.95389819914286
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 415.461962154199,
                    "start": 411.061962154199
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 411.061962154199,
                        "id": "file_18_1",
                        "start": 275.5080639752809
                    }
                ],
                "task_id": "task_18_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 551.016127930337,
                    "start": 275.5080639752809
                },
                "write": [
                    {
                        "end": 551.016127930337,
                        "id": "file_18_2",
                        "start": 415.461962154199
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 690.9700261092551,
                    "start": 686.5700261092551
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 686.5700261092551,
                        "id": "file_18_2",
                        "start": 551.016127930337
                    }
                ],
                "task_id": "task_18_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 826.5241918853932,
                    "start": 551.016127930337
                },
                "write": [
                    {
                        "end": 826.5241918853932,
                        "id": "file_18_3",
                        "start": 690.9700261092551
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 139.95389819914286,
                    "start": 135.55389819914285
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.55389819914285,
                        "id": "file_19_0",
                        "start": 2.327752577319588e-17
                    }
                ],
                "task_id": "task_19_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 275.5080639752809,
                    "start": 2.327752577319588e-17
                },
                "write": [
                    {
                        "end": 275.5080639752809,
                        "id": "file_19_1",
                        "start": 139.95389819914286
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 415.461962154199,
                    "start": 411.061962154199
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 411.061962154199,
                        "id": "file_19_1",
                        "start": 275.5080639752809
                    }
                ],
                "task_id": "task_19_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 551.016127930337,
                    "start": 275.5080639752809
                },
                "write": [
                    {
                        "end": 551.016127930337,
                        "id": "file_19_2",
                        "start": 415.461962154199
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 690.9700261092551,
                    "start": 686.5700261092551
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 686.5700261092551,
                        "id": "file_19_2",
                        "start": 551.016127930337
                    }
                ],
                "task_id": "task_19_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 826.5241918853932,
                    "start": 551.016127930337
                },
                "write": [
                    {
                        "end": 826.5241918853932,
                        "id": "file_19_3",
                        "start": 690.9700261092551
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 139.95389819914286,
                    "start": 135.55389819914285
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.55389819914285,
                        "id": "file_1_0",
                        "start": 2.5494432989690725e-17
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 275.5080639752809,
                    "start": 2.5494432989690725e-17
                },
                "write": [
                    {
                        "end": 275.5080639752809,
                        "id": "file_1_1",
                        "start": 139.95389819914286
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 415.461962154199,
                    "start": 411.061962154199
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 411.061962154199,
                        "id": "file_1_1",
                        "start": 275.5080639752809
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 551.016127930337,
                    "start": 275.5080639752809
                },
                "write": [
                    {
                        "end": 551.016127930337,
                        "id": "file_1_2",
                        "start": 415.461962154199
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 690.9700261092551,
                    "start": 686.5700261092551
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 686.5700261092551,
                        "id": "file_1_2",
                        "start": 551.016127930337
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 826.5241918853932,
                    "start": 551.016127930337
                },
                "write": [
                    {
                        "end": 826.5241918853932,
                        "id": "file_1_3",
                        "start": 690.9700261092551
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 139.95389819914286,
                    "start": 135.55389819914285
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.55389819914285,
                        "id": "file_2_0",
                        "start": 2.771134020618557e-17
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 275.5080639752809,
                    "start": 2.771134020618557e-17
                },
                "write": [
                    {
                        "end": 275.5080639752809,
                        "id": "file_2_1",
                        "start": 139.95389819914286
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 415.461962154199,
                    "start": 411.061962154199
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 411.061962154199,
                        "id": "file_2_1",
                        "start": 275.5080639752809
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 551.016127930337,
                    "start": 275.5080639752809
                },
                "write": [
                    {
                        "end": 551.016127930337,
                        "id": "file_2_2",
                        "start": 415.461962154199
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 690.9700261092551,
                    "start": 686.5700261092551
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 686.5700261092551,
                        "id": "file_2_2",
                        "start": 551.016127930337
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 826.5241918853932,
                    "start": 551.016127930337
                },
                "write": [
                    {
                        "end": 826.5241918853932,
                        "id": "file_2_3",
                        "start": 690.9700261092551
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 139.95389819914286,
                    "start": 135.55389819914285
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.55389819914285,
                        "id": "file_3_0",
                        "start": 2.9928247422680416e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 275.5080639752809,
                    "start": 2.9928247422680416e-17
                },
                "write": [
                    {
                        "end": 275.5080639752809,
                        "id": "file_3_1",
                        "start": 139.95389819914286
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 415.461962154199,
                    "start": 411.061962154199
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 411.061962154199,
                        "id": "file_3_1",
                        "start": 275.5080639752809
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 551.016127930337,
                    "start": 275.5080639752809
                },
                "write": [
                    {
                        "end": 551.016127930337,
                        "id": "file_3_2",
                        "start": 415.461962154199
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 690.9700261092551,
                    "start": 686.5700261092551
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 686.5700261092551,
                        "id": "file_3_2",
                        "start": 551.016127930337
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 826.5241918853932,
                    "start": 551.016127930337
                },
                "write": [
                    {
                        "end": 826.5241918853932,
                        "id": "file_3_3",
                        "start": 690.9700261092551
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 139.95389819914286,
                    "start": 135.55389819914285
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.55389819914285,
                        "id": "file_4_0",
                        "start": 3.214515463917526e-17
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 275.5080639752809,
                    "start": 3.214515463917526e-17
                },
                "write": [
                    {
                        "end": 275.5080639752809,
                        "id": "file_4_1",
                        "start": 139.95389819914286
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 415.461962154199,
                    "start": 411.061962154199
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 411.061962154199,
                        "id": "file_4_1",
                        "start": 275.5080639752809
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 551.016127930337,
                    "start": 275.5080639752809
                },
                "write": [
                    {
                        "end": 551.016127930337,
                        "id": "file_4_2",
                        "start": 415.461962154199
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 690.9700261092551,
                    "start": 686.5700261092551
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 686.5700261092551,
                        "id": "file_4_2",
                        "start": 551.016127930337
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 826.5241918853932,
                    "start": 551.016127930337
                },
                "write": [
                    {
                        "end": 826.5241918853932,
                        "id": "file_4_3",
                        "start": 690.9700261092551
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 139.95389819914286,
                    "start": 135.55389819914285
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.55389819914285,
                        "id": "file_5_0",
                        "start": 3.436206185567011e-17
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 275.5080639752809,
                    "start": 3.436206185567011e-17
                },
                "write": [
                    {
                        "end": 275.5080639752809,
                        "id": "file_5_1",
                        "start": 139.95389819914286
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 415.461962154199,
                    "start": 411.061962154199
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 411.061962154199,
                        "id": "file_5_1",
                        "start": 275.5080639752809
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 551.016127930337,
                    "start": 275.5080639752809
                },
                "write": [
                    {
                        "end": 551.016127930337,
                        "id": "file_5_2",
                        "start": 415.461962154199
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 690.9700261092551,
                    "start": 686.5700261092551
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 686.5700261092551,
                        "id": "file_5_2",
                        "start": 551.016127930337
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 826.5241918853932,
                    "start": 551.016127930337
                },
                "write": [
                    {
                        "end": 826.5241918853932,
                        "id": "file_5_3",
                        "start": 690.9700261092551
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 139.95389819914286,
                    "start": 135.55389819914285
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.55389819914285,
                        "id": "file_6_0",
                        "start": 3.657896907216495e-17
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 275.5080639752809,
                    "start": 3.657896907216495e-17
                },
                "write": [
                    {
                        "end": 275.5080639752809,
                        "id": "file_6_1",
                        "start": 139.95389819914286
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 415.461962154199,
                    "start": 411.061962154199
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 411.061962154199,
                        "id": "file_6_1",
                        "start": 275.5080639752809
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 551.016127930337,
                    "start": 275.5080639752809
                },
                "write": [
                    {
                        "end": 551.016127930337,
                        "id": "file_6_2",
                        "start": 415.461962154199
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 690.9700261092551,
                    "start": 686.5700261092551
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 686.5700261092551,
                        "id": "file_6_2",
                        "start": 551.016127930337
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 826.5241918853932,
                    "start": 551.016127930337
                },
                "write": [
                    {
                        "end": 826.5241918853932,
                        "id": "file_6_3",
                        "start": 690.9700261092551
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 139.95389819914286,
                    "start": 135.55389819914285
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.55389819914285,
                        "id": "file_7_0",
                        "start": 3.87958762886598e-17
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 275.5080639752809,
                    "start": 3.87958762886598e-17
                },
                "write": [
                    {
                        "end": 275.5080639752809,
                        "id": "file_7_1",
                        "start": 139.95389819914286
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 415.461962154199,
                    "start": 411.061962154199
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 411.061962154199,
                        "id": "file_7_1",
                        "start": 275.5080639752809
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 551.016127930337,
                    "start": 275.5080639752809
                },
                "write": [
                    {
                        "end": 551.016127930337,
                        "id": "file_7_2",
                        "start": 415.461962154199
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 690.9700261092551,
                    "start": 686.5700261092551
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 686.5700261092551,
                        "id": "file_7_2",
                        "start": 551.016127930337
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 826.5241918853932,
                    "start": 551.016127930337
                },
                "write": [
                    {
                        "end": 826.5241918853932,
                        "id": "file_7_3",
                        "start": 690.9700261092551
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 139.95389819914286,
                    "start": 135.55389819914285
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.55389819914285,
                        "id": "file_8_0",
                        "start": 4.1012783505154644e-17
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 275.5080639752809,
                    "start": 4.1012783505154644e-17
                },
                "write": [
                    {
                        "end": 275.5080639752809,
                        "id": "file_8_1",
                        "start": 139.95389819914286
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 415.461962154199,
                    "start": 411.061962154199
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 411.061962154199,
                        "id": "file_8_1",
                        "start": 275.5080639752809
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 551.016127930337,
                    "start": 275.5080639752809
                },
                "write": [
                    {
                        "end": 551.016127930337,
                        "id": "file_8_2",
                        "start": 415.461962154199
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 690.9700261092551,
                    "start": 686.5700261092551
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 686.5700261092551,
                        "id": "file_8_2",
                        "start": 551.016127930337
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 826.5241918853932,
                    "start": 551.016127930337
                },
                "write": [
                    {
                        "end": 826.5241918853932,
                        "id": "file_8_3",
                        "start": 690.9700261092551
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 139.95389819914286,
                    "start": 135.55389819914285
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.55389819914285,
                        "id": "file_9_0",
                        "start": 4.322969072164949e-17
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 275.5080639752809,
                    "start": 4.322969072164949e-17
                },
                "write": [
                    {
                        "end": 275.5080639752809,
                        "id": "file_9_1",
                        "start": 139.95389819914286
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 415.461962154199,
                    "start": 411.061962154199
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 411.061962154199,
                        "id": "file_9_1",
                        "start": 275.5080639752809
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 551.016127930337,
                    "start": 275.5080639752809
                },
                "write": [
                    {
                        "end": 551.016127930337,
                        "id": "file_9_2",
                        "start": 415.461962154199
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 690.9700261092551,
                    "start": 686.5700261092551
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 686.5700261092551,
                        "id": "file_9_2",
                        "start": 551.016127930337
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 826.5241918853932,
                    "start": 551.016127930337
                },
                "write": [
                    {
                        "end": 826.5241918853932,
                        "id": "file_9_3",
                        "start": 690.9700261092551
                    }
                ]
            }
        ]
    }
}


==> result/multi/nfs/wrench/original/dump_21.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 146.73155424640336,
                    "start": 142.33155424640336
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 142.33155424640336,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 289.0633764314607,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 289.0633764314607,
                        "id": "file_0_1",
                        "start": 146.73155424640336
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 435.79493068909994,
                    "start": 431.39493068909997
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 431.39493068909997,
                        "id": "file_0_1",
                        "start": 289.0633764314607
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 578.1267528741572,
                    "start": 289.0633764314607
                },
                "write": [
                    {
                        "end": 578.1267528741572,
                        "id": "file_0_2",
                        "start": 435.79493068909994
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 724.8583071317964,
                    "start": 720.4583071317965
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 720.4583071317965,
                        "id": "file_0_2",
                        "start": 578.1267528741572
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 867.1901293168539,
                    "start": 578.1267528741572
                },
                "write": [
                    {
                        "end": 867.1901293168539,
                        "id": "file_0_3",
                        "start": 724.8583071317964
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 146.73155424640336,
                    "start": 142.33155424640336
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 142.33155424640336,
                        "id": "file_10_0",
                        "start": 3.3253608247422685e-18
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 289.0633764314607,
                    "start": 3.3253608247422685e-18
                },
                "write": [
                    {
                        "end": 289.0633764314607,
                        "id": "file_10_1",
                        "start": 146.73155424640336
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 435.79493068909994,
                    "start": 431.39493068909997
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 431.39493068909997,
                        "id": "file_10_1",
                        "start": 289.0633764314607
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 578.1267528741572,
                    "start": 289.0633764314607
                },
                "write": [
                    {
                        "end": 578.1267528741572,
                        "id": "file_10_2",
                        "start": 435.79493068909994
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 724.8583071317964,
                    "start": 720.4583071317965
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 720.4583071317965,
                        "id": "file_10_2",
                        "start": 578.1267528741572
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 867.1901293168539,
                    "start": 578.1267528741572
                },
                "write": [
                    {
                        "end": 867.1901293168539,
                        "id": "file_10_3",
                        "start": 724.8583071317964
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 146.73155424640336,
                    "start": 142.33155424640336
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 142.33155424640336,
                        "id": "file_11_0",
                        "start": 5.542268041237114e-18
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 289.0633764314607,
                    "start": 5.542268041237114e-18
                },
                "write": [
                    {
                        "end": 289.0633764314607,
                        "id": "file_11_1",
                        "start": 146.73155424640336
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 435.79493068909994,
                    "start": 431.39493068909997
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 431.39493068909997,
                        "id": "file_11_1",
                        "start": 289.0633764314607
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 578.1267528741572,
                    "start": 289.0633764314607
                },
                "write": [
                    {
                        "end": 578.1267528741572,
                        "id": "file_11_2",
                        "start": 435.79493068909994
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 724.8583071317964,
                    "start": 720.4583071317965
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 720.4583071317965,
                        "id": "file_11_2",
                        "start": 578.1267528741572
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 867.1901293168539,
                    "start": 578.1267528741572
                },
                "write": [
                    {
                        "end": 867.1901293168539,
                        "id": "file_11_3",
                        "start": 724.8583071317964
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 146.73155424640336,
                    "start": 142.33155424640336
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 142.33155424640336,
                        "id": "file_12_0",
                        "start": 7.75917525773196e-18
                    }
                ],
                "task_id": "task_12_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 289.0633764314607,
                    "start": 7.75917525773196e-18
                },
                "write": [
                    {
                        "end": 289.0633764314607,
                        "id": "file_12_1",
                        "start": 146.73155424640336
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 435.79493068909994,
                    "start": 431.39493068909997
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 431.39493068909997,
                        "id": "file_12_1",
                        "start": 289.0633764314607
                    }
                ],
                "task_id": "task_12_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 578.1267528741572,
                    "start": 289.0633764314607
                },
                "write": [
                    {
                        "end": 578.1267528741572,
                        "id": "file_12_2",
                        "start": 435.79493068909994
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 724.8583071317964,
                    "start": 720.4583071317965
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 720.4583071317965,
                        "id": "file_12_2",
                        "start": 578.1267528741572
                    }
                ],
                "task_id": "task_12_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 867.1901293168539,
                    "start": 578.1267528741572
                },
                "write": [
                    {
                        "end": 867.1901293168539,
                        "id": "file_12_3",
                        "start": 724.8583071317964
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 146.73155424640336,
                    "start": 142.33155424640336
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 142.33155424640336,
                        "id": "file_13_0",
                        "start": 9.976082474226805e-18
                    }
                ],
                "task_id": "task_13_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 289.0633764314607,
                    "start": 9.976082474226805e-18
                },
                "write": [
                    {
                        "end": 289.0633764314607,
                        "id": "file_13_1",
                        "start": 146.73155424640336
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 435.79493068909994,
                    "start": 431.39493068909997
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 431.39493068909997,
                        "id": "file_13_1",
                        "start": 289.0633764314607
                    }
                ],
                "task_id": "task_13_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 578.1267528741572,
                    "start": 289.0633764314607
                },
                "write": [
                    {
                        "end": 578.1267528741572,
                        "id": "file_13_2",
                        "start": 435.79493068909994
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 724.8583071317964,
                    "start": 720.4583071317965
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 720.4583071317965,
                        "id": "file_13_2",
                        "start": 578.1267528741572
                    }
                ],
                "task_id": "task_13_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 867.1901293168539,
                    "start": 578.1267528741572
                },
                "write": [
                    {
                        "end": 867.1901293168539,
                        "id": "file_13_3",
                        "start": 724.8583071317964
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 146.73155424640336,
                    "start": 142.33155424640336
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 142.33155424640336,
                        "id": "file_14_0",
                        "start": 1.2192989690721651e-17
                    }
                ],
                "task_id": "task_14_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 289.0633764314607,
                    "start": 1.2192989690721651e-17
                },
                "write": [
                    {
                        "end": 289.0633764314607,
                        "id": "file_14_1",
                        "start": 146.73155424640336
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 435.79493068909994,
                    "start": 431.39493068909997
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 431.39493068909997,
                        "id": "file_14_1",
                        "start": 289.0633764314607
                    }
                ],
                "task_id": "task_14_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 578.1267528741572,
                    "start": 289.0633764314607
                },
                "write": [
                    {
                        "end": 578.1267528741572,
                        "id": "file_14_2",
                        "start": 435.79493068909994
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 724.8583071317964,
                    "start": 720.4583071317965
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 720.4583071317965,
                        "id": "file_14_2",
                        "start": 578.1267528741572
                    }
                ],
                "task_id": "task_14_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 867.1901293168539,
                    "start": 578.1267528741572
                },
                "write": [
                    {
                        "end": 867.1901293168539,
                        "id": "file_14_3",
                        "start": 724.8583071317964
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 146.73155424640336,
                    "start": 142.33155424640336
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 142.33155424640336,
                        "id": "file_15_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_15_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 289.0633764314607,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 289.0633764314607,
                        "id": "file_15_1",
                        "start": 146.73155424640336
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 435.79493068909994,
                    "start": 431.39493068909997
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 431.39493068909997,
                        "id": "file_15_1",
                        "start": 289.0633764314607
                    }
                ],
                "task_id": "task_15_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 578.1267528741572,
                    "start": 289.0633764314607
                },
                "write": [
                    {
                        "end": 578.1267528741572,
                        "id": "file_15_2",
                        "start": 435.79493068909994
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 724.8583071317964,
                    "start": 720.4583071317965
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 720.4583071317965,
                        "id": "file_15_2",
                        "start": 578.1267528741572
                    }
                ],
                "task_id": "task_15_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 867.1901293168539,
                    "start": 578.1267528741572
                },
                "write": [
                    {
                        "end": 867.1901293168539,
                        "id": "file_15_3",
                        "start": 724.8583071317964
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 146.73155424640336,
                    "start": 142.33155424640336
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 142.33155424640336,
                        "id": "file_16_0",
                        "start": 1.6626804123711342e-17
                    }
                ],
                "task_id": "task_16_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 289.0633764314607,
                    "start": 1.6626804123711342e-17
                },
                "write": [
                    {
                        "end": 289.0633764314607,
                        "id": "file_16_1",
                        "start": 146.73155424640336
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 435.79493068909994,
                    "start": 431.39493068909997
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 431.39493068909997,
                        "id": "file_16_1",
                        "start": 289.0633764314607
                    }
                ],
                "task_id": "task_16_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 578.1267528741572,
                    "start": 289.0633764314607
                },
                "write": [
                    {
                        "end": 578.1267528741572,
                        "id": "file_16_2",
                        "start": 435.79493068909994
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 724.8583071317964,
                    "start": 720.4583071317965
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 720.4583071317965,
                        "id": "file_16_2",
                        "start": 578.1267528741572
                    }
                ],
                "task_id": "task_16_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 867.1901293168539,
                    "start": 578.1267528741572
                },
                "write": [
                    {
                        "end": 867.1901293168539,
                        "id": "file_16_3",
                        "start": 724.8583071317964
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 146.73155424640336,
                    "start": 142.33155424640336
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 142.33155424640336,
                        "id": "file_17_0",
                        "start": 1.8843711340206188e-17
                    }
                ],
                "task_id": "task_17_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 289.0633764314607,
                    "start": 1.8843711340206188e-17
                },
                "write": [
                    {
                        "end": 289.0633764314607,
                        "id": "file_17_1",
                        "start": 146.73155424640336
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 435.79493068909994,
                    "start": 431.39493068909997
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 431.39493068909997,
                        "id": "file_17_1",
                        "start": 289.0633764314607
                    }
                ],
                "task_id": "task_17_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 578.1267528741572,
                    "start": 289.0633764314607
                },
                "write": [
                    {
                        "end": 578.1267528741572,
                        "id": "file_17_2",
                        "start": 435.79493068909994
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 724.8583071317964,
                    "start": 720.4583071317965
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 720.4583071317965,
                        "id": "file_17_2",
                        "start": 578.1267528741572
                    }
                ],
                "task_id": "task_17_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 867.1901293168539,
                    "start": 578.1267528741572
                },
                "write": [
                    {
                        "end": 867.1901293168539,
                        "id": "file_17_3",
                        "start": 724.8583071317964
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 146.73155424640336,
                    "start": 142.33155424640336
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 142.33155424640336,
                        "id": "file_18_0",
                        "start": 2.1060618556701034e-17
                    }
                ],
                "task_id": "task_18_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 289.0633764314607,
                    "start": 2.1060618556701034e-17
                },
                "write": [
                    {
                        "end": 289.0633764314607,
                        "id": "file_18_1",
                        "start": 146.73155424640336
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 435.79493068909994,
                    "start": 431.39493068909997
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 431.39493068909997,
                        "id": "file_18_1",
                        "start": 289.0633764314607
                    }
                ],
                "task_id": "task_18_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 578.1267528741572,
                    "start": 289.0633764314607
                },
                "write": [
                    {
                        "end": 578.1267528741572,
                        "id": "file_18_2",
                        "start": 435.79493068909994
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 724.8583071317964,
                    "start": 720.4583071317965
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 720.4583071317965,
                        "id": "file_18_2",
                        "start": 578.1267528741572
                    }
                ],
                "task_id": "task_18_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 867.1901293168539,
                    "start": 578.1267528741572
                },
                "write": [
                    {
                        "end": 867.1901293168539,
                        "id": "file_18_3",
                        "start": 724.8583071317964
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 146.73155424640336,
                    "start": 142.33155424640336
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 142.33155424640336,
                        "id": "file_19_0",
                        "start": 2.327752577319588e-17
                    }
                ],
                "task_id": "task_19_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 289.0633764314607,
                    "start": 2.327752577319588e-17
                },
                "write": [
                    {
                        "end": 289.0633764314607,
                        "id": "file_19_1",
                        "start": 146.73155424640336
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 435.79493068909994,
                    "start": 431.39493068909997
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 431.39493068909997,
                        "id": "file_19_1",
                        "start": 289.0633764314607
                    }
                ],
                "task_id": "task_19_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 578.1267528741572,
                    "start": 289.0633764314607
                },
                "write": [
                    {
                        "end": 578.1267528741572,
                        "id": "file_19_2",
                        "start": 435.79493068909994
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 724.8583071317964,
                    "start": 720.4583071317965
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 720.4583071317965,
                        "id": "file_19_2",
                        "start": 578.1267528741572
                    }
                ],
                "task_id": "task_19_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 867.1901293168539,
                    "start": 578.1267528741572
                },
                "write": [
                    {
                        "end": 867.1901293168539,
                        "id": "file_19_3",
                        "start": 724.8583071317964
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 146.73155424640336,
                    "start": 142.33155424640336
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 142.33155424640336,
                        "id": "file_1_0",
                        "start": 2.5494432989690725e-17
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 289.0633764314607,
                    "start": 2.5494432989690725e-17
                },
                "write": [
                    {
                        "end": 289.0633764314607,
                        "id": "file_1_1",
                        "start": 146.73155424640336
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 435.79493068909994,
                    "start": 431.39493068909997
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 431.39493068909997,
                        "id": "file_1_1",
                        "start": 289.0633764314607
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 578.1267528741572,
                    "start": 289.0633764314607
                },
                "write": [
                    {
                        "end": 578.1267528741572,
                        "id": "file_1_2",
                        "start": 435.79493068909994
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 724.8583071317964,
                    "start": 720.4583071317965
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 720.4583071317965,
                        "id": "file_1_2",
                        "start": 578.1267528741572
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 867.1901293168539,
                    "start": 578.1267528741572
                },
                "write": [
                    {
                        "end": 867.1901293168539,
                        "id": "file_1_3",
                        "start": 724.8583071317964
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 146.73155424640336,
                    "start": 142.33155424640336
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 142.33155424640336,
                        "id": "file_20_0",
                        "start": 2.771134020618557e-17
                    }
                ],
                "task_id": "task_20_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 289.0633764314607,
                    "start": 2.771134020618557e-17
                },
                "write": [
                    {
                        "end": 289.0633764314607,
                        "id": "file_20_1",
                        "start": 146.73155424640336
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 435.79493068909994,
                    "start": 431.39493068909997
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 431.39493068909997,
                        "id": "file_20_1",
                        "start": 289.0633764314607
                    }
                ],
                "task_id": "task_20_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 578.1267528741572,
                    "start": 289.0633764314607
                },
                "write": [
                    {
                        "end": 578.1267528741572,
                        "id": "file_20_2",
                        "start": 435.79493068909994
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 724.8583071317964,
                    "start": 720.4583071317965
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 720.4583071317965,
                        "id": "file_20_2",
                        "start": 578.1267528741572
                    }
                ],
                "task_id": "task_20_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 867.1901293168539,
                    "start": 578.1267528741572
                },
                "write": [
                    {
                        "end": 867.1901293168539,
                        "id": "file_20_3",
                        "start": 724.8583071317964
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 146.73155424640336,
                    "start": 142.33155424640336
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 142.33155424640336,
                        "id": "file_2_0",
                        "start": 2.9928247422680416e-17
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 289.0633764314607,
                    "start": 2.9928247422680416e-17
                },
                "write": [
                    {
                        "end": 289.0633764314607,
                        "id": "file_2_1",
                        "start": 146.73155424640336
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 435.79493068909994,
                    "start": 431.39493068909997
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 431.39493068909997,
                        "id": "file_2_1",
                        "start": 289.0633764314607
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 578.1267528741572,
                    "start": 289.0633764314607
                },
                "write": [
                    {
                        "end": 578.1267528741572,
                        "id": "file_2_2",
                        "start": 435.79493068909994
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 724.8583071317964,
                    "start": 720.4583071317965
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 720.4583071317965,
                        "id": "file_2_2",
                        "start": 578.1267528741572
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 867.1901293168539,
                    "start": 578.1267528741572
                },
                "write": [
                    {
                        "end": 867.1901293168539,
                        "id": "file_2_3",
                        "start": 724.8583071317964
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 146.73155424640336,
                    "start": 142.33155424640336
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 142.33155424640336,
                        "id": "file_3_0",
                        "start": 3.214515463917526e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 289.0633764314607,
                    "start": 3.214515463917526e-17
                },
                "write": [
                    {
                        "end": 289.0633764314607,
                        "id": "file_3_1",
                        "start": 146.73155424640336
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 435.79493068909994,
                    "start": 431.39493068909997
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 431.39493068909997,
                        "id": "file_3_1",
                        "start": 289.0633764314607
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 578.1267528741572,
                    "start": 289.0633764314607
                },
                "write": [
                    {
                        "end": 578.1267528741572,
                        "id": "file_3_2",
                        "start": 435.79493068909994
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 724.8583071317964,
                    "start": 720.4583071317965
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 720.4583071317965,
                        "id": "file_3_2",
                        "start": 578.1267528741572
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 867.1901293168539,
                    "start": 578.1267528741572
                },
                "write": [
                    {
                        "end": 867.1901293168539,
                        "id": "file_3_3",
                        "start": 724.8583071317964
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 146.73155424640336,
                    "start": 142.33155424640336
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 142.33155424640336,
                        "id": "file_4_0",
                        "start": 3.436206185567011e-17
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 289.0633764314607,
                    "start": 3.436206185567011e-17
                },
                "write": [
                    {
                        "end": 289.0633764314607,
                        "id": "file_4_1",
                        "start": 146.73155424640336
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 435.79493068909994,
                    "start": 431.39493068909997
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 431.39493068909997,
                        "id": "file_4_1",
                        "start": 289.0633764314607
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 578.1267528741572,
                    "start": 289.0633764314607
                },
                "write": [
                    {
                        "end": 578.1267528741572,
                        "id": "file_4_2",
                        "start": 435.79493068909994
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 724.8583071317964,
                    "start": 720.4583071317965
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 720.4583071317965,
                        "id": "file_4_2",
                        "start": 578.1267528741572
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 867.1901293168539,
                    "start": 578.1267528741572
                },
                "write": [
                    {
                        "end": 867.1901293168539,
                        "id": "file_4_3",
                        "start": 724.8583071317964
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 146.73155424640336,
                    "start": 142.33155424640336
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 142.33155424640336,
                        "id": "file_5_0",
                        "start": 3.657896907216495e-17
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 289.0633764314607,
                    "start": 3.657896907216495e-17
                },
                "write": [
                    {
                        "end": 289.0633764314607,
                        "id": "file_5_1",
                        "start": 146.73155424640336
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 435.79493068909994,
                    "start": 431.39493068909997
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 431.39493068909997,
                        "id": "file_5_1",
                        "start": 289.0633764314607
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 578.1267528741572,
                    "start": 289.0633764314607
                },
                "write": [
                    {
                        "end": 578.1267528741572,
                        "id": "file_5_2",
                        "start": 435.79493068909994
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 724.8583071317964,
                    "start": 720.4583071317965
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 720.4583071317965,
                        "id": "file_5_2",
                        "start": 578.1267528741572
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 867.1901293168539,
                    "start": 578.1267528741572
                },
                "write": [
                    {
                        "end": 867.1901293168539,
                        "id": "file_5_3",
                        "start": 724.8583071317964
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 146.73155424640336,
                    "start": 142.33155424640336
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 142.33155424640336,
                        "id": "file_6_0",
                        "start": 3.87958762886598e-17
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 289.0633764314607,
                    "start": 3.87958762886598e-17
                },
                "write": [
                    {
                        "end": 289.0633764314607,
                        "id": "file_6_1",
                        "start": 146.73155424640336
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 435.79493068909994,
                    "start": 431.39493068909997
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 431.39493068909997,
                        "id": "file_6_1",
                        "start": 289.0633764314607
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 578.1267528741572,
                    "start": 289.0633764314607
                },
                "write": [
                    {
                        "end": 578.1267528741572,
                        "id": "file_6_2",
                        "start": 435.79493068909994
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 724.8583071317964,
                    "start": 720.4583071317965
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 720.4583071317965,
                        "id": "file_6_2",
                        "start": 578.1267528741572
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 867.1901293168539,
                    "start": 578.1267528741572
                },
                "write": [
                    {
                        "end": 867.1901293168539,
                        "id": "file_6_3",
                        "start": 724.8583071317964
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 146.73155424640336,
                    "start": 142.33155424640336
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 142.33155424640336,
                        "id": "file_7_0",
                        "start": 4.1012783505154644e-17
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 289.0633764314607,
                    "start": 4.1012783505154644e-17
                },
                "write": [
                    {
                        "end": 289.0633764314607,
                        "id": "file_7_1",
                        "start": 146.73155424640336
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 435.79493068909994,
                    "start": 431.39493068909997
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 431.39493068909997,
                        "id": "file_7_1",
                        "start": 289.0633764314607
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 578.1267528741572,
                    "start": 289.0633764314607
                },
                "write": [
                    {
                        "end": 578.1267528741572,
                        "id": "file_7_2",
                        "start": 435.79493068909994
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 724.8583071317964,
                    "start": 720.4583071317965
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 720.4583071317965,
                        "id": "file_7_2",
                        "start": 578.1267528741572
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 867.1901293168539,
                    "start": 578.1267528741572
                },
                "write": [
                    {
                        "end": 867.1901293168539,
                        "id": "file_7_3",
                        "start": 724.8583071317964
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 146.73155424640336,
                    "start": 142.33155424640336
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 142.33155424640336,
                        "id": "file_8_0",
                        "start": 4.322969072164949e-17
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 289.0633764314607,
                    "start": 4.322969072164949e-17
                },
                "write": [
                    {
                        "end": 289.0633764314607,
                        "id": "file_8_1",
                        "start": 146.73155424640336
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 435.79493068909994,
                    "start": 431.39493068909997
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 431.39493068909997,
                        "id": "file_8_1",
                        "start": 289.0633764314607
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 578.1267528741572,
                    "start": 289.0633764314607
                },
                "write": [
                    {
                        "end": 578.1267528741572,
                        "id": "file_8_2",
                        "start": 435.79493068909994
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 724.8583071317964,
                    "start": 720.4583071317965
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 720.4583071317965,
                        "id": "file_8_2",
                        "start": 578.1267528741572
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 867.1901293168539,
                    "start": 578.1267528741572
                },
                "write": [
                    {
                        "end": 867.1901293168539,
                        "id": "file_8_3",
                        "start": 724.8583071317964
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 146.73155424640336,
                    "start": 142.33155424640336
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 142.33155424640336,
                        "id": "file_9_0",
                        "start": 4.5446597938144336e-17
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 289.0633764314607,
                    "start": 4.5446597938144336e-17
                },
                "write": [
                    {
                        "end": 289.0633764314607,
                        "id": "file_9_1",
                        "start": 146.73155424640336
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 435.79493068909994,
                    "start": 431.39493068909997
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 431.39493068909997,
                        "id": "file_9_1",
                        "start": 289.0633764314607
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 578.1267528741572,
                    "start": 289.0633764314607
                },
                "write": [
                    {
                        "end": 578.1267528741572,
                        "id": "file_9_2",
                        "start": 435.79493068909994
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 724.8583071317964,
                    "start": 720.4583071317965
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 720.4583071317965,
                        "id": "file_9_2",
                        "start": 578.1267528741572
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 867.1901293168539,
                    "start": 578.1267528741572
                },
                "write": [
                    {
                        "end": 867.1901293168539,
                        "id": "file_9_3",
                        "start": 724.8583071317964
                    }
                ]
            }
        ]
    }
}


==> result/multi/nfs/wrench/original/dump_22.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 153.5092092150122,
                    "start": 149.10920921501219
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 149.10920921501219,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 302.6186864786517,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 302.6186864786517,
                        "id": "file_0_1",
                        "start": 153.5092092150122
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 456.1278955386077,
                    "start": 451.7278955386077
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 451.7278955386077,
                        "id": "file_0_1",
                        "start": 302.6186864786517
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 605.2373729865168,
                    "start": 302.6186864786517
                },
                "write": [
                    {
                        "end": 605.2373729865168,
                        "id": "file_0_2",
                        "start": 456.1278955386077
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 758.7465819970346,
                    "start": 754.3465819970346
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 754.3465819970346,
                        "id": "file_0_2",
                        "start": 605.2373729865168
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 907.8560592606741,
                    "start": 605.2373729865168
                },
                "write": [
                    {
                        "end": 907.8560592606741,
                        "id": "file_0_3",
                        "start": 758.7465819970346
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 153.5092092150122,
                    "start": 149.10920921501219
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 149.10920921501219,
                        "id": "file_10_0",
                        "start": 3.3253608247422685e-18
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 302.6186864786517,
                    "start": 3.3253608247422685e-18
                },
                "write": [
                    {
                        "end": 302.6186864786517,
                        "id": "file_10_1",
                        "start": 153.5092092150122
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 456.1278955386077,
                    "start": 451.7278955386077
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 451.7278955386077,
                        "id": "file_10_1",
                        "start": 302.6186864786517
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 605.2373729865168,
                    "start": 302.6186864786517
                },
                "write": [
                    {
                        "end": 605.2373729865168,
                        "id": "file_10_2",
                        "start": 456.1278955386077
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 758.7465819970346,
                    "start": 754.3465819970346
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 754.3465819970346,
                        "id": "file_10_2",
                        "start": 605.2373729865168
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 907.8560592606741,
                    "start": 605.2373729865168
                },
                "write": [
                    {
                        "end": 907.8560592606741,
                        "id": "file_10_3",
                        "start": 758.7465819970346
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 153.5092092150122,
                    "start": 149.10920921501219
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 149.10920921501219,
                        "id": "file_11_0",
                        "start": 5.542268041237114e-18
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 302.6186864786517,
                    "start": 5.542268041237114e-18
                },
                "write": [
                    {
                        "end": 302.6186864786517,
                        "id": "file_11_1",
                        "start": 153.5092092150122
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 456.1278955386077,
                    "start": 451.7278955386077
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 451.7278955386077,
                        "id": "file_11_1",
                        "start": 302.6186864786517
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 605.2373729865168,
                    "start": 302.6186864786517
                },
                "write": [
                    {
                        "end": 605.2373729865168,
                        "id": "file_11_2",
                        "start": 456.1278955386077
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 758.7465819970346,
                    "start": 754.3465819970346
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 754.3465819970346,
                        "id": "file_11_2",
                        "start": 605.2373729865168
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 907.8560592606741,
                    "start": 605.2373729865168
                },
                "write": [
                    {
                        "end": 907.8560592606741,
                        "id": "file_11_3",
                        "start": 758.7465819970346
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 153.5092092150122,
                    "start": 149.10920921501219
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 149.10920921501219,
                        "id": "file_12_0",
                        "start": 7.75917525773196e-18
                    }
                ],
                "task_id": "task_12_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 302.6186864786517,
                    "start": 7.75917525773196e-18
                },
                "write": [
                    {
                        "end": 302.6186864786517,
                        "id": "file_12_1",
                        "start": 153.5092092150122
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 456.1278955386077,
                    "start": 451.7278955386077
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 451.7278955386077,
                        "id": "file_12_1",
                        "start": 302.6186864786517
                    }
                ],
                "task_id": "task_12_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 605.2373729865168,
                    "start": 302.6186864786517
                },
                "write": [
                    {
                        "end": 605.2373729865168,
                        "id": "file_12_2",
                        "start": 456.1278955386077
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 758.7465819970346,
                    "start": 754.3465819970346
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 754.3465819970346,
                        "id": "file_12_2",
                        "start": 605.2373729865168
                    }
                ],
                "task_id": "task_12_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 907.8560592606741,
                    "start": 605.2373729865168
                },
                "write": [
                    {
                        "end": 907.8560592606741,
                        "id": "file_12_3",
                        "start": 758.7465819970346
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 153.5092092150122,
                    "start": 149.10920921501219
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 149.10920921501219,
                        "id": "file_13_0",
                        "start": 9.976082474226805e-18
                    }
                ],
                "task_id": "task_13_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 302.6186864786517,
                    "start": 9.976082474226805e-18
                },
                "write": [
                    {
                        "end": 302.6186864786517,
                        "id": "file_13_1",
                        "start": 153.5092092150122
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 456.1278955386077,
                    "start": 451.7278955386077
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 451.7278955386077,
                        "id": "file_13_1",
                        "start": 302.6186864786517
                    }
                ],
                "task_id": "task_13_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 605.2373729865168,
                    "start": 302.6186864786517
                },
                "write": [
                    {
                        "end": 605.2373729865168,
                        "id": "file_13_2",
                        "start": 456.1278955386077
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 758.7465819970346,
                    "start": 754.3465819970346
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 754.3465819970346,
                        "id": "file_13_2",
                        "start": 605.2373729865168
                    }
                ],
                "task_id": "task_13_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 907.8560592606741,
                    "start": 605.2373729865168
                },
                "write": [
                    {
                        "end": 907.8560592606741,
                        "id": "file_13_3",
                        "start": 758.7465819970346
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 153.5092092150122,
                    "start": 149.10920921501219
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 149.10920921501219,
                        "id": "file_14_0",
                        "start": 1.2192989690721651e-17
                    }
                ],
                "task_id": "task_14_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 302.6186864786517,
                    "start": 1.2192989690721651e-17
                },
                "write": [
                    {
                        "end": 302.6186864786517,
                        "id": "file_14_1",
                        "start": 153.5092092150122
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 456.1278955386077,
                    "start": 451.7278955386077
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 451.7278955386077,
                        "id": "file_14_1",
                        "start": 302.6186864786517
                    }
                ],
                "task_id": "task_14_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 605.2373729865168,
                    "start": 302.6186864786517
                },
                "write": [
                    {
                        "end": 605.2373729865168,
                        "id": "file_14_2",
                        "start": 456.1278955386077
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 758.7465819970346,
                    "start": 754.3465819970346
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 754.3465819970346,
                        "id": "file_14_2",
                        "start": 605.2373729865168
                    }
                ],
                "task_id": "task_14_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 907.8560592606741,
                    "start": 605.2373729865168
                },
                "write": [
                    {
                        "end": 907.8560592606741,
                        "id": "file_14_3",
                        "start": 758.7465819970346
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 153.5092092150122,
                    "start": 149.10920921501219
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 149.10920921501219,
                        "id": "file_15_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_15_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 302.6186864786517,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 302.6186864786517,
                        "id": "file_15_1",
                        "start": 153.5092092150122
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 456.1278955386077,
                    "start": 451.7278955386077
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 451.7278955386077,
                        "id": "file_15_1",
                        "start": 302.6186864786517
                    }
                ],
                "task_id": "task_15_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 605.2373729865168,
                    "start": 302.6186864786517
                },
                "write": [
                    {
                        "end": 605.2373729865168,
                        "id": "file_15_2",
                        "start": 456.1278955386077
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 758.7465819970346,
                    "start": 754.3465819970346
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 754.3465819970346,
                        "id": "file_15_2",
                        "start": 605.2373729865168
                    }
                ],
                "task_id": "task_15_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 907.8560592606741,
                    "start": 605.2373729865168
                },
                "write": [
                    {
                        "end": 907.8560592606741,
                        "id": "file_15_3",
                        "start": 758.7465819970346
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 153.5092092150122,
                    "start": 149.10920921501219
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 149.10920921501219,
                        "id": "file_16_0",
                        "start": 1.6626804123711342e-17
                    }
                ],
                "task_id": "task_16_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 302.6186864786517,
                    "start": 1.6626804123711342e-17
                },
                "write": [
                    {
                        "end": 302.6186864786517,
                        "id": "file_16_1",
                        "start": 153.5092092150122
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 456.1278955386077,
                    "start": 451.7278955386077
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 451.7278955386077,
                        "id": "file_16_1",
                        "start": 302.6186864786517
                    }
                ],
                "task_id": "task_16_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 605.2373729865168,
                    "start": 302.6186864786517
                },
                "write": [
                    {
                        "end": 605.2373729865168,
                        "id": "file_16_2",
                        "start": 456.1278955386077
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 758.7465819970346,
                    "start": 754.3465819970346
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 754.3465819970346,
                        "id": "file_16_2",
                        "start": 605.2373729865168
                    }
                ],
                "task_id": "task_16_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 907.8560592606741,
                    "start": 605.2373729865168
                },
                "write": [
                    {
                        "end": 907.8560592606741,
                        "id": "file_16_3",
                        "start": 758.7465819970346
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 153.5092092150122,
                    "start": 149.10920921501219
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 149.10920921501219,
                        "id": "file_17_0",
                        "start": 1.8843711340206188e-17
                    }
                ],
                "task_id": "task_17_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 302.6186864786517,
                    "start": 1.8843711340206188e-17
                },
                "write": [
                    {
                        "end": 302.6186864786517,
                        "id": "file_17_1",
                        "start": 153.5092092150122
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 456.1278955386077,
                    "start": 451.7278955386077
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 451.7278955386077,
                        "id": "file_17_1",
                        "start": 302.6186864786517
                    }
                ],
                "task_id": "task_17_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 605.2373729865168,
                    "start": 302.6186864786517
                },
                "write": [
                    {
                        "end": 605.2373729865168,
                        "id": "file_17_2",
                        "start": 456.1278955386077
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 758.7465819970346,
                    "start": 754.3465819970346
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 754.3465819970346,
                        "id": "file_17_2",
                        "start": 605.2373729865168
                    }
                ],
                "task_id": "task_17_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 907.8560592606741,
                    "start": 605.2373729865168
                },
                "write": [
                    {
                        "end": 907.8560592606741,
                        "id": "file_17_3",
                        "start": 758.7465819970346
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 153.5092092150122,
                    "start": 149.10920921501219
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 149.10920921501219,
                        "id": "file_18_0",
                        "start": 2.1060618556701034e-17
                    }
                ],
                "task_id": "task_18_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 302.6186864786517,
                    "start": 2.1060618556701034e-17
                },
                "write": [
                    {
                        "end": 302.6186864786517,
                        "id": "file_18_1",
                        "start": 153.5092092150122
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 456.1278955386077,
                    "start": 451.7278955386077
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 451.7278955386077,
                        "id": "file_18_1",
                        "start": 302.6186864786517
                    }
                ],
                "task_id": "task_18_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 605.2373729865168,
                    "start": 302.6186864786517
                },
                "write": [
                    {
                        "end": 605.2373729865168,
                        "id": "file_18_2",
                        "start": 456.1278955386077
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 758.7465819970346,
                    "start": 754.3465819970346
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 754.3465819970346,
                        "id": "file_18_2",
                        "start": 605.2373729865168
                    }
                ],
                "task_id": "task_18_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 907.8560592606741,
                    "start": 605.2373729865168
                },
                "write": [
                    {
                        "end": 907.8560592606741,
                        "id": "file_18_3",
                        "start": 758.7465819970346
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 153.5092092150122,
                    "start": 149.10920921501219
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 149.10920921501219,
                        "id": "file_19_0",
                        "start": 2.327752577319588e-17
                    }
                ],
                "task_id": "task_19_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 302.6186864786517,
                    "start": 2.327752577319588e-17
                },
                "write": [
                    {
                        "end": 302.6186864786517,
                        "id": "file_19_1",
                        "start": 153.5092092150122
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 456.1278955386077,
                    "start": 451.7278955386077
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 451.7278955386077,
                        "id": "file_19_1",
                        "start": 302.6186864786517
                    }
                ],
                "task_id": "task_19_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 605.2373729865168,
                    "start": 302.6186864786517
                },
                "write": [
                    {
                        "end": 605.2373729865168,
                        "id": "file_19_2",
                        "start": 456.1278955386077
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 758.7465819970346,
                    "start": 754.3465819970346
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 754.3465819970346,
                        "id": "file_19_2",
                        "start": 605.2373729865168
                    }
                ],
                "task_id": "task_19_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 907.8560592606741,
                    "start": 605.2373729865168
                },
                "write": [
                    {
                        "end": 907.8560592606741,
                        "id": "file_19_3",
                        "start": 758.7465819970346
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 153.5092092150122,
                    "start": 149.10920921501219
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 149.10920921501219,
                        "id": "file_1_0",
                        "start": 2.5494432989690725e-17
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 302.6186864786517,
                    "start": 2.5494432989690725e-17
                },
                "write": [
                    {
                        "end": 302.6186864786517,
                        "id": "file_1_1",
                        "start": 153.5092092150122
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 456.1278955386077,
                    "start": 451.7278955386077
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 451.7278955386077,
                        "id": "file_1_1",
                        "start": 302.6186864786517
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 605.2373729865168,
                    "start": 302.6186864786517
                },
                "write": [
                    {
                        "end": 605.2373729865168,
                        "id": "file_1_2",
                        "start": 456.1278955386077
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 758.7465819970346,
                    "start": 754.3465819970346
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 754.3465819970346,
                        "id": "file_1_2",
                        "start": 605.2373729865168
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 907.8560592606741,
                    "start": 605.2373729865168
                },
                "write": [
                    {
                        "end": 907.8560592606741,
                        "id": "file_1_3",
                        "start": 758.7465819970346
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 153.5092092150122,
                    "start": 149.10920921501219
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 149.10920921501219,
                        "id": "file_20_0",
                        "start": 2.771134020618557e-17
                    }
                ],
                "task_id": "task_20_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 302.6186864786517,
                    "start": 2.771134020618557e-17
                },
                "write": [
                    {
                        "end": 302.6186864786517,
                        "id": "file_20_1",
                        "start": 153.5092092150122
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 456.1278955386077,
                    "start": 451.7278955386077
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 451.7278955386077,
                        "id": "file_20_1",
                        "start": 302.6186864786517
                    }
                ],
                "task_id": "task_20_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 605.2373729865168,
                    "start": 302.6186864786517
                },
                "write": [
                    {
                        "end": 605.2373729865168,
                        "id": "file_20_2",
                        "start": 456.1278955386077
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 758.7465819970346,
                    "start": 754.3465819970346
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 754.3465819970346,
                        "id": "file_20_2",
                        "start": 605.2373729865168
                    }
                ],
                "task_id": "task_20_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 907.8560592606741,
                    "start": 605.2373729865168
                },
                "write": [
                    {
                        "end": 907.8560592606741,
                        "id": "file_20_3",
                        "start": 758.7465819970346
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 153.5092092150122,
                    "start": 149.10920921501219
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 149.10920921501219,
                        "id": "file_21_0",
                        "start": 2.9928247422680416e-17
                    }
                ],
                "task_id": "task_21_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 302.6186864786517,
                    "start": 2.9928247422680416e-17
                },
                "write": [
                    {
                        "end": 302.6186864786517,
                        "id": "file_21_1",
                        "start": 153.5092092150122
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 456.1278955386077,
                    "start": 451.7278955386077
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 451.7278955386077,
                        "id": "file_21_1",
                        "start": 302.6186864786517
                    }
                ],
                "task_id": "task_21_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 605.2373729865168,
                    "start": 302.6186864786517
                },
                "write": [
                    {
                        "end": 605.2373729865168,
                        "id": "file_21_2",
                        "start": 456.1278955386077
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 758.7465819970346,
                    "start": 754.3465819970346
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 754.3465819970346,
                        "id": "file_21_2",
                        "start": 605.2373729865168
                    }
                ],
                "task_id": "task_21_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 907.8560592606741,
                    "start": 605.2373729865168
                },
                "write": [
                    {
                        "end": 907.8560592606741,
                        "id": "file_21_3",
                        "start": 758.7465819970346
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 153.5092092150122,
                    "start": 149.10920921501219
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 149.10920921501219,
                        "id": "file_2_0",
                        "start": 3.214515463917526e-17
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 302.6186864786517,
                    "start": 3.214515463917526e-17
                },
                "write": [
                    {
                        "end": 302.6186864786517,
                        "id": "file_2_1",
                        "start": 153.5092092150122
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 456.1278955386077,
                    "start": 451.7278955386077
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 451.7278955386077,
                        "id": "file_2_1",
                        "start": 302.6186864786517
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 605.2373729865168,
                    "start": 302.6186864786517
                },
                "write": [
                    {
                        "end": 605.2373729865168,
                        "id": "file_2_2",
                        "start": 456.1278955386077
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 758.7465819970346,
                    "start": 754.3465819970346
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 754.3465819970346,
                        "id": "file_2_2",
                        "start": 605.2373729865168
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 907.8560592606741,
                    "start": 605.2373729865168
                },
                "write": [
                    {
                        "end": 907.8560592606741,
                        "id": "file_2_3",
                        "start": 758.7465819970346
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 153.5092092150122,
                    "start": 149.10920921501219
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 149.10920921501219,
                        "id": "file_3_0",
                        "start": 3.436206185567011e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 302.6186864786517,
                    "start": 3.436206185567011e-17
                },
                "write": [
                    {
                        "end": 302.6186864786517,
                        "id": "file_3_1",
                        "start": 153.5092092150122
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 456.1278955386077,
                    "start": 451.7278955386077
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 451.7278955386077,
                        "id": "file_3_1",
                        "start": 302.6186864786517
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 605.2373729865168,
                    "start": 302.6186864786517
                },
                "write": [
                    {
                        "end": 605.2373729865168,
                        "id": "file_3_2",
                        "start": 456.1278955386077
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 758.7465819970346,
                    "start": 754.3465819970346
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 754.3465819970346,
                        "id": "file_3_2",
                        "start": 605.2373729865168
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 907.8560592606741,
                    "start": 605.2373729865168
                },
                "write": [
                    {
                        "end": 907.8560592606741,
                        "id": "file_3_3",
                        "start": 758.7465819970346
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 153.5092092150122,
                    "start": 149.10920921501219
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 149.10920921501219,
                        "id": "file_4_0",
                        "start": 3.657896907216495e-17
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 302.6186864786517,
                    "start": 3.657896907216495e-17
                },
                "write": [
                    {
                        "end": 302.6186864786517,
                        "id": "file_4_1",
                        "start": 153.5092092150122
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 456.1278955386077,
                    "start": 451.7278955386077
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 451.7278955386077,
                        "id": "file_4_1",
                        "start": 302.6186864786517
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 605.2373729865168,
                    "start": 302.6186864786517
                },
                "write": [
                    {
                        "end": 605.2373729865168,
                        "id": "file_4_2",
                        "start": 456.1278955386077
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 758.7465819970346,
                    "start": 754.3465819970346
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 754.3465819970346,
                        "id": "file_4_2",
                        "start": 605.2373729865168
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 907.8560592606741,
                    "start": 605.2373729865168
                },
                "write": [
                    {
                        "end": 907.8560592606741,
                        "id": "file_4_3",
                        "start": 758.7465819970346
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 153.5092092150122,
                    "start": 149.10920921501219
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 149.10920921501219,
                        "id": "file_5_0",
                        "start": 3.87958762886598e-17
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 302.6186864786517,
                    "start": 3.87958762886598e-17
                },
                "write": [
                    {
                        "end": 302.6186864786517,
                        "id": "file_5_1",
                        "start": 153.5092092150122
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 456.1278955386077,
                    "start": 451.7278955386077
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 451.7278955386077,
                        "id": "file_5_1",
                        "start": 302.6186864786517
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 605.2373729865168,
                    "start": 302.6186864786517
                },
                "write": [
                    {
                        "end": 605.2373729865168,
                        "id": "file_5_2",
                        "start": 456.1278955386077
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 758.7465819970346,
                    "start": 754.3465819970346
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 754.3465819970346,
                        "id": "file_5_2",
                        "start": 605.2373729865168
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 907.8560592606741,
                    "start": 605.2373729865168
                },
                "write": [
                    {
                        "end": 907.8560592606741,
                        "id": "file_5_3",
                        "start": 758.7465819970346
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 153.5092092150122,
                    "start": 149.10920921501219
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 149.10920921501219,
                        "id": "file_6_0",
                        "start": 4.1012783505154644e-17
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 302.6186864786517,
                    "start": 4.1012783505154644e-17
                },
                "write": [
                    {
                        "end": 302.6186864786517,
                        "id": "file_6_1",
                        "start": 153.5092092150122
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 456.1278955386077,
                    "start": 451.7278955386077
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 451.7278955386077,
                        "id": "file_6_1",
                        "start": 302.6186864786517
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 605.2373729865168,
                    "start": 302.6186864786517
                },
                "write": [
                    {
                        "end": 605.2373729865168,
                        "id": "file_6_2",
                        "start": 456.1278955386077
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 758.7465819970346,
                    "start": 754.3465819970346
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 754.3465819970346,
                        "id": "file_6_2",
                        "start": 605.2373729865168
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 907.8560592606741,
                    "start": 605.2373729865168
                },
                "write": [
                    {
                        "end": 907.8560592606741,
                        "id": "file_6_3",
                        "start": 758.7465819970346
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 153.5092092150122,
                    "start": 149.10920921501219
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 149.10920921501219,
                        "id": "file_7_0",
                        "start": 4.322969072164949e-17
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 302.6186864786517,
                    "start": 4.322969072164949e-17
                },
                "write": [
                    {
                        "end": 302.6186864786517,
                        "id": "file_7_1",
                        "start": 153.5092092150122
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 456.1278955386077,
                    "start": 451.7278955386077
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 451.7278955386077,
                        "id": "file_7_1",
                        "start": 302.6186864786517
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 605.2373729865168,
                    "start": 302.6186864786517
                },
                "write": [
                    {
                        "end": 605.2373729865168,
                        "id": "file_7_2",
                        "start": 456.1278955386077
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 758.7465819970346,
                    "start": 754.3465819970346
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 754.3465819970346,
                        "id": "file_7_2",
                        "start": 605.2373729865168
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 907.8560592606741,
                    "start": 605.2373729865168
                },
                "write": [
                    {
                        "end": 907.8560592606741,
                        "id": "file_7_3",
                        "start": 758.7465819970346
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 153.5092092150122,
                    "start": 149.10920921501219
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 149.10920921501219,
                        "id": "file_8_0",
                        "start": 4.5446597938144336e-17
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 302.6186864786517,
                    "start": 4.5446597938144336e-17
                },
                "write": [
                    {
                        "end": 302.6186864786517,
                        "id": "file_8_1",
                        "start": 153.5092092150122
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 456.1278955386077,
                    "start": 451.7278955386077
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 451.7278955386077,
                        "id": "file_8_1",
                        "start": 302.6186864786517
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 605.2373729865168,
                    "start": 302.6186864786517
                },
                "write": [
                    {
                        "end": 605.2373729865168,
                        "id": "file_8_2",
                        "start": 456.1278955386077
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 758.7465819970346,
                    "start": 754.3465819970346
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 754.3465819970346,
                        "id": "file_8_2",
                        "start": 605.2373729865168
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 907.8560592606741,
                    "start": 605.2373729865168
                },
                "write": [
                    {
                        "end": 907.8560592606741,
                        "id": "file_8_3",
                        "start": 758.7465819970346
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 153.5092092150122,
                    "start": 149.10920921501219
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 149.10920921501219,
                        "id": "file_9_0",
                        "start": 4.766350515463918e-17
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 302.6186864786517,
                    "start": 4.766350515463918e-17
                },
                "write": [
                    {
                        "end": 302.6186864786517,
                        "id": "file_9_1",
                        "start": 153.5092092150122
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 456.1278955386077,
                    "start": 451.7278955386077
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 451.7278955386077,
                        "id": "file_9_1",
                        "start": 302.6186864786517
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 605.2373729865168,
                    "start": 302.6186864786517
                },
                "write": [
                    {
                        "end": 605.2373729865168,
                        "id": "file_9_2",
                        "start": 456.1278955386077
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 758.7465819970346,
                    "start": 754.3465819970346
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 754.3465819970346,
                        "id": "file_9_2",
                        "start": 605.2373729865168
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 907.8560592606741,
                    "start": 605.2373729865168
                },
                "write": [
                    {
                        "end": 907.8560592606741,
                        "id": "file_9_3",
                        "start": 758.7465819970346
                    }
                ]
            }
        ]
    }
}


==> result/multi/nfs/wrench/original/dump_23.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 160.2868664914862,
                    "start": 155.8868664914862
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 155.8868664914862,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 316.17400168314606,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 316.17400168314606,
                        "id": "file_0_1",
                        "start": 160.2868664914862
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 476.4608682105873,
                    "start": 472.06086821058733
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 472.06086821058733,
                        "id": "file_0_1",
                        "start": 316.17400168314606
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 632.3480034022472,
                    "start": 316.17400168314606
                },
                "write": [
                    {
                        "end": 632.3480034022472,
                        "id": "file_0_2",
                        "start": 476.4608682105873
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 792.6348699296883,
                    "start": 788.2348699296883
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 788.2348699296883,
                        "id": "file_0_2",
                        "start": 632.3480034022472
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 948.5220051213482,
                    "start": 632.3480034022472
                },
                "write": [
                    {
                        "end": 948.5220051213482,
                        "id": "file_0_3",
                        "start": 792.6348699296883
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 160.2868664914862,
                    "start": 155.8868664914862
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 155.8868664914862,
                        "id": "file_10_0",
                        "start": 3.3253608247422685e-18
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 316.17400168314606,
                    "start": 3.3253608247422685e-18
                },
                "write": [
                    {
                        "end": 316.17400168314606,
                        "id": "file_10_1",
                        "start": 160.2868664914862
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 476.4608682105873,
                    "start": 472.06086821058733
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 472.06086821058733,
                        "id": "file_10_1",
                        "start": 316.17400168314606
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 632.3480034022472,
                    "start": 316.17400168314606
                },
                "write": [
                    {
                        "end": 632.3480034022472,
                        "id": "file_10_2",
                        "start": 476.4608682105873
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 792.6348699296883,
                    "start": 788.2348699296883
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 788.2348699296883,
                        "id": "file_10_2",
                        "start": 632.3480034022472
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 948.5220051213482,
                    "start": 632.3480034022472
                },
                "write": [
                    {
                        "end": 948.5220051213482,
                        "id": "file_10_3",
                        "start": 792.6348699296883
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 160.2868664914862,
                    "start": 155.8868664914862
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 155.8868664914862,
                        "id": "file_11_0",
                        "start": 5.542268041237114e-18
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 316.17400168314606,
                    "start": 5.542268041237114e-18
                },
                "write": [
                    {
                        "end": 316.17400168314606,
                        "id": "file_11_1",
                        "start": 160.2868664914862
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 476.4608682105873,
                    "start": 472.06086821058733
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 472.06086821058733,
                        "id": "file_11_1",
                        "start": 316.17400168314606
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 632.3480034022472,
                    "start": 316.17400168314606
                },
                "write": [
                    {
                        "end": 632.3480034022472,
                        "id": "file_11_2",
                        "start": 476.4608682105873
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 792.6348699296883,
                    "start": 788.2348699296883
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 788.2348699296883,
                        "id": "file_11_2",
                        "start": 632.3480034022472
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 948.5220051213482,
                    "start": 632.3480034022472
                },
                "write": [
                    {
                        "end": 948.5220051213482,
                        "id": "file_11_3",
                        "start": 792.6348699296883
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 160.2868664914862,
                    "start": 155.8868664914862
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 155.8868664914862,
                        "id": "file_12_0",
                        "start": 7.75917525773196e-18
                    }
                ],
                "task_id": "task_12_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 316.17400168314606,
                    "start": 7.75917525773196e-18
                },
                "write": [
                    {
                        "end": 316.17400168314606,
                        "id": "file_12_1",
                        "start": 160.2868664914862
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 476.4608682105873,
                    "start": 472.06086821058733
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 472.06086821058733,
                        "id": "file_12_1",
                        "start": 316.17400168314606
                    }
                ],
                "task_id": "task_12_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 632.3480034022472,
                    "start": 316.17400168314606
                },
                "write": [
                    {
                        "end": 632.3480034022472,
                        "id": "file_12_2",
                        "start": 476.4608682105873
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 792.6348699296883,
                    "start": 788.2348699296883
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 788.2348699296883,
                        "id": "file_12_2",
                        "start": 632.3480034022472
                    }
                ],
                "task_id": "task_12_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 948.5220051213482,
                    "start": 632.3480034022472
                },
                "write": [
                    {
                        "end": 948.5220051213482,
                        "id": "file_12_3",
                        "start": 792.6348699296883
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 160.2868664914862,
                    "start": 155.8868664914862
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 155.8868664914862,
                        "id": "file_13_0",
                        "start": 9.976082474226805e-18
                    }
                ],
                "task_id": "task_13_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 316.17400168314606,
                    "start": 9.976082474226805e-18
                },
                "write": [
                    {
                        "end": 316.17400168314606,
                        "id": "file_13_1",
                        "start": 160.2868664914862
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 476.4608682105873,
                    "start": 472.06086821058733
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 472.06086821058733,
                        "id": "file_13_1",
                        "start": 316.17400168314606
                    }
                ],
                "task_id": "task_13_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 632.3480034022472,
                    "start": 316.17400168314606
                },
                "write": [
                    {
                        "end": 632.3480034022472,
                        "id": "file_13_2",
                        "start": 476.4608682105873
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 792.6348699296883,
                    "start": 788.2348699296883
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 788.2348699296883,
                        "id": "file_13_2",
                        "start": 632.3480034022472
                    }
                ],
                "task_id": "task_13_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 948.5220051213482,
                    "start": 632.3480034022472
                },
                "write": [
                    {
                        "end": 948.5220051213482,
                        "id": "file_13_3",
                        "start": 792.6348699296883
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 160.2868664914862,
                    "start": 155.8868664914862
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 155.8868664914862,
                        "id": "file_14_0",
                        "start": 1.2192989690721651e-17
                    }
                ],
                "task_id": "task_14_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 316.17400168314606,
                    "start": 1.2192989690721651e-17
                },
                "write": [
                    {
                        "end": 316.17400168314606,
                        "id": "file_14_1",
                        "start": 160.2868664914862
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 476.4608682105873,
                    "start": 472.06086821058733
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 472.06086821058733,
                        "id": "file_14_1",
                        "start": 316.17400168314606
                    }
                ],
                "task_id": "task_14_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 632.3480034022472,
                    "start": 316.17400168314606
                },
                "write": [
                    {
                        "end": 632.3480034022472,
                        "id": "file_14_2",
                        "start": 476.4608682105873
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 792.6348699296883,
                    "start": 788.2348699296883
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 788.2348699296883,
                        "id": "file_14_2",
                        "start": 632.3480034022472
                    }
                ],
                "task_id": "task_14_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 948.5220051213482,
                    "start": 632.3480034022472
                },
                "write": [
                    {
                        "end": 948.5220051213482,
                        "id": "file_14_3",
                        "start": 792.6348699296883
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 160.2868664914862,
                    "start": 155.8868664914862
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 155.8868664914862,
                        "id": "file_15_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_15_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 316.17400168314606,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 316.17400168314606,
                        "id": "file_15_1",
                        "start": 160.2868664914862
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 476.4608682105873,
                    "start": 472.06086821058733
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 472.06086821058733,
                        "id": "file_15_1",
                        "start": 316.17400168314606
                    }
                ],
                "task_id": "task_15_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 632.3480034022472,
                    "start": 316.17400168314606
                },
                "write": [
                    {
                        "end": 632.3480034022472,
                        "id": "file_15_2",
                        "start": 476.4608682105873
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 792.6348699296883,
                    "start": 788.2348699296883
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 788.2348699296883,
                        "id": "file_15_2",
                        "start": 632.3480034022472
                    }
                ],
                "task_id": "task_15_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 948.5220051213482,
                    "start": 632.3480034022472
                },
                "write": [
                    {
                        "end": 948.5220051213482,
                        "id": "file_15_3",
                        "start": 792.6348699296883
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 160.2868664914862,
                    "start": 155.8868664914862
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 155.8868664914862,
                        "id": "file_16_0",
                        "start": 1.6626804123711342e-17
                    }
                ],
                "task_id": "task_16_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 316.17400168314606,
                    "start": 1.6626804123711342e-17
                },
                "write": [
                    {
                        "end": 316.17400168314606,
                        "id": "file_16_1",
                        "start": 160.2868664914862
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 476.4608682105873,
                    "start": 472.06086821058733
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 472.06086821058733,
                        "id": "file_16_1",
                        "start": 316.17400168314606
                    }
                ],
                "task_id": "task_16_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 632.3480034022472,
                    "start": 316.17400168314606
                },
                "write": [
                    {
                        "end": 632.3480034022472,
                        "id": "file_16_2",
                        "start": 476.4608682105873
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 792.6348699296883,
                    "start": 788.2348699296883
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 788.2348699296883,
                        "id": "file_16_2",
                        "start": 632.3480034022472
                    }
                ],
                "task_id": "task_16_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 948.5220051213482,
                    "start": 632.3480034022472
                },
                "write": [
                    {
                        "end": 948.5220051213482,
                        "id": "file_16_3",
                        "start": 792.6348699296883
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 160.2868664914862,
                    "start": 155.8868664914862
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 155.8868664914862,
                        "id": "file_17_0",
                        "start": 1.8843711340206188e-17
                    }
                ],
                "task_id": "task_17_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 316.17400168314606,
                    "start": 1.8843711340206188e-17
                },
                "write": [
                    {
                        "end": 316.17400168314606,
                        "id": "file_17_1",
                        "start": 160.2868664914862
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 476.4608682105873,
                    "start": 472.06086821058733
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 472.06086821058733,
                        "id": "file_17_1",
                        "start": 316.17400168314606
                    }
                ],
                "task_id": "task_17_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 632.3480034022472,
                    "start": 316.17400168314606
                },
                "write": [
                    {
                        "end": 632.3480034022472,
                        "id": "file_17_2",
                        "start": 476.4608682105873
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 792.6348699296883,
                    "start": 788.2348699296883
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 788.2348699296883,
                        "id": "file_17_2",
                        "start": 632.3480034022472
                    }
                ],
                "task_id": "task_17_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 948.5220051213482,
                    "start": 632.3480034022472
                },
                "write": [
                    {
                        "end": 948.5220051213482,
                        "id": "file_17_3",
                        "start": 792.6348699296883
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 160.2868664914862,
                    "start": 155.8868664914862
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 155.8868664914862,
                        "id": "file_18_0",
                        "start": 2.1060618556701034e-17
                    }
                ],
                "task_id": "task_18_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 316.17400168314606,
                    "start": 2.1060618556701034e-17
                },
                "write": [
                    {
                        "end": 316.17400168314606,
                        "id": "file_18_1",
                        "start": 160.2868664914862
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 476.4608682105873,
                    "start": 472.06086821058733
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 472.06086821058733,
                        "id": "file_18_1",
                        "start": 316.17400168314606
                    }
                ],
                "task_id": "task_18_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 632.3480034022472,
                    "start": 316.17400168314606
                },
                "write": [
                    {
                        "end": 632.3480034022472,
                        "id": "file_18_2",
                        "start": 476.4608682105873
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 792.6348699296883,
                    "start": 788.2348699296883
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 788.2348699296883,
                        "id": "file_18_2",
                        "start": 632.3480034022472
                    }
                ],
                "task_id": "task_18_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 948.5220051213482,
                    "start": 632.3480034022472
                },
                "write": [
                    {
                        "end": 948.5220051213482,
                        "id": "file_18_3",
                        "start": 792.6348699296883
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 160.2868664914862,
                    "start": 155.8868664914862
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 155.8868664914862,
                        "id": "file_19_0",
                        "start": 2.327752577319588e-17
                    }
                ],
                "task_id": "task_19_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 316.17400168314606,
                    "start": 2.327752577319588e-17
                },
                "write": [
                    {
                        "end": 316.17400168314606,
                        "id": "file_19_1",
                        "start": 160.2868664914862
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 476.4608682105873,
                    "start": 472.06086821058733
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 472.06086821058733,
                        "id": "file_19_1",
                        "start": 316.17400168314606
                    }
                ],
                "task_id": "task_19_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 632.3480034022472,
                    "start": 316.17400168314606
                },
                "write": [
                    {
                        "end": 632.3480034022472,
                        "id": "file_19_2",
                        "start": 476.4608682105873
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 792.6348699296883,
                    "start": 788.2348699296883
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 788.2348699296883,
                        "id": "file_19_2",
                        "start": 632.3480034022472
                    }
                ],
                "task_id": "task_19_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 948.5220051213482,
                    "start": 632.3480034022472
                },
                "write": [
                    {
                        "end": 948.5220051213482,
                        "id": "file_19_3",
                        "start": 792.6348699296883
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 160.2868664914862,
                    "start": 155.8868664914862
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 155.8868664914862,
                        "id": "file_1_0",
                        "start": 2.5494432989690725e-17
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 316.17400168314606,
                    "start": 2.5494432989690725e-17
                },
                "write": [
                    {
                        "end": 316.17400168314606,
                        "id": "file_1_1",
                        "start": 160.2868664914862
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 476.4608682105873,
                    "start": 472.06086821058733
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 472.06086821058733,
                        "id": "file_1_1",
                        "start": 316.17400168314606
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 632.3480034022472,
                    "start": 316.17400168314606
                },
                "write": [
                    {
                        "end": 632.3480034022472,
                        "id": "file_1_2",
                        "start": 476.4608682105873
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 792.6348699296883,
                    "start": 788.2348699296883
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 788.2348699296883,
                        "id": "file_1_2",
                        "start": 632.3480034022472
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 948.5220051213482,
                    "start": 632.3480034022472
                },
                "write": [
                    {
                        "end": 948.5220051213482,
                        "id": "file_1_3",
                        "start": 792.6348699296883
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 160.2868664914862,
                    "start": 155.8868664914862
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 155.8868664914862,
                        "id": "file_20_0",
                        "start": 2.771134020618557e-17
                    }
                ],
                "task_id": "task_20_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 316.17400168314606,
                    "start": 2.771134020618557e-17
                },
                "write": [
                    {
                        "end": 316.17400168314606,
                        "id": "file_20_1",
                        "start": 160.2868664914862
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 476.4608682105873,
                    "start": 472.06086821058733
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 472.06086821058733,
                        "id": "file_20_1",
                        "start": 316.17400168314606
                    }
                ],
                "task_id": "task_20_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 632.3480034022472,
                    "start": 316.17400168314606
                },
                "write": [
                    {
                        "end": 632.3480034022472,
                        "id": "file_20_2",
                        "start": 476.4608682105873
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 792.6348699296883,
                    "start": 788.2348699296883
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 788.2348699296883,
                        "id": "file_20_2",
                        "start": 632.3480034022472
                    }
                ],
                "task_id": "task_20_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 948.5220051213482,
                    "start": 632.3480034022472
                },
                "write": [
                    {
                        "end": 948.5220051213482,
                        "id": "file_20_3",
                        "start": 792.6348699296883
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 160.2868664914862,
                    "start": 155.8868664914862
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 155.8868664914862,
                        "id": "file_21_0",
                        "start": 2.9928247422680416e-17
                    }
                ],
                "task_id": "task_21_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 316.17400168314606,
                    "start": 2.9928247422680416e-17
                },
                "write": [
                    {
                        "end": 316.17400168314606,
                        "id": "file_21_1",
                        "start": 160.2868664914862
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 476.4608682105873,
                    "start": 472.06086821058733
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 472.06086821058733,
                        "id": "file_21_1",
                        "start": 316.17400168314606
                    }
                ],
                "task_id": "task_21_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 632.3480034022472,
                    "start": 316.17400168314606
                },
                "write": [
                    {
                        "end": 632.3480034022472,
                        "id": "file_21_2",
                        "start": 476.4608682105873
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 792.6348699296883,
                    "start": 788.2348699296883
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 788.2348699296883,
                        "id": "file_21_2",
                        "start": 632.3480034022472
                    }
                ],
                "task_id": "task_21_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 948.5220051213482,
                    "start": 632.3480034022472
                },
                "write": [
                    {
                        "end": 948.5220051213482,
                        "id": "file_21_3",
                        "start": 792.6348699296883
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 160.2868664914862,
                    "start": 155.8868664914862
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 155.8868664914862,
                        "id": "file_22_0",
                        "start": 3.214515463917526e-17
                    }
                ],
                "task_id": "task_22_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 316.17400168314606,
                    "start": 3.214515463917526e-17
                },
                "write": [
                    {
                        "end": 316.17400168314606,
                        "id": "file_22_1",
                        "start": 160.2868664914862
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 476.4608682105873,
                    "start": 472.06086821058733
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 472.06086821058733,
                        "id": "file_22_1",
                        "start": 316.17400168314606
                    }
                ],
                "task_id": "task_22_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 632.3480034022472,
                    "start": 316.17400168314606
                },
                "write": [
                    {
                        "end": 632.3480034022472,
                        "id": "file_22_2",
                        "start": 476.4608682105873
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 792.6348699296883,
                    "start": 788.2348699296883
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 788.2348699296883,
                        "id": "file_22_2",
                        "start": 632.3480034022472
                    }
                ],
                "task_id": "task_22_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 948.5220051213482,
                    "start": 632.3480034022472
                },
                "write": [
                    {
                        "end": 948.5220051213482,
                        "id": "file_22_3",
                        "start": 792.6348699296883
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 160.2868664914862,
                    "start": 155.8868664914862
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 155.8868664914862,
                        "id": "file_2_0",
                        "start": 3.436206185567011e-17
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 316.17400168314606,
                    "start": 3.436206185567011e-17
                },
                "write": [
                    {
                        "end": 316.17400168314606,
                        "id": "file_2_1",
                        "start": 160.2868664914862
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 476.4608682105873,
                    "start": 472.06086821058733
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 472.06086821058733,
                        "id": "file_2_1",
                        "start": 316.17400168314606
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 632.3480034022472,
                    "start": 316.17400168314606
                },
                "write": [
                    {
                        "end": 632.3480034022472,
                        "id": "file_2_2",
                        "start": 476.4608682105873
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 792.6348699296883,
                    "start": 788.2348699296883
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 788.2348699296883,
                        "id": "file_2_2",
                        "start": 632.3480034022472
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 948.5220051213482,
                    "start": 632.3480034022472
                },
                "write": [
                    {
                        "end": 948.5220051213482,
                        "id": "file_2_3",
                        "start": 792.6348699296883
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 160.2868664914862,
                    "start": 155.8868664914862
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 155.8868664914862,
                        "id": "file_3_0",
                        "start": 3.657896907216495e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 316.17400168314606,
                    "start": 3.657896907216495e-17
                },
                "write": [
                    {
                        "end": 316.17400168314606,
                        "id": "file_3_1",
                        "start": 160.2868664914862
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 476.4608682105873,
                    "start": 472.06086821058733
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 472.06086821058733,
                        "id": "file_3_1",
                        "start": 316.17400168314606
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 632.3480034022472,
                    "start": 316.17400168314606
                },
                "write": [
                    {
                        "end": 632.3480034022472,
                        "id": "file_3_2",
                        "start": 476.4608682105873
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 792.6348699296883,
                    "start": 788.2348699296883
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 788.2348699296883,
                        "id": "file_3_2",
                        "start": 632.3480034022472
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 948.5220051213482,
                    "start": 632.3480034022472
                },
                "write": [
                    {
                        "end": 948.5220051213482,
                        "id": "file_3_3",
                        "start": 792.6348699296883
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 160.2868664914862,
                    "start": 155.8868664914862
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 155.8868664914862,
                        "id": "file_4_0",
                        "start": 3.87958762886598e-17
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 316.17400168314606,
                    "start": 3.87958762886598e-17
                },
                "write": [
                    {
                        "end": 316.17400168314606,
                        "id": "file_4_1",
                        "start": 160.2868664914862
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 476.4608682105873,
                    "start": 472.06086821058733
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 472.06086821058733,
                        "id": "file_4_1",
                        "start": 316.17400168314606
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 632.3480034022472,
                    "start": 316.17400168314606
                },
                "write": [
                    {
                        "end": 632.3480034022472,
                        "id": "file_4_2",
                        "start": 476.4608682105873
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 792.6348699296883,
                    "start": 788.2348699296883
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 788.2348699296883,
                        "id": "file_4_2",
                        "start": 632.3480034022472
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 948.5220051213482,
                    "start": 632.3480034022472
                },
                "write": [
                    {
                        "end": 948.5220051213482,
                        "id": "file_4_3",
                        "start": 792.6348699296883
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 160.2868664914862,
                    "start": 155.8868664914862
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 155.8868664914862,
                        "id": "file_5_0",
                        "start": 4.1012783505154644e-17
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 316.17400168314606,
                    "start": 4.1012783505154644e-17
                },
                "write": [
                    {
                        "end": 316.17400168314606,
                        "id": "file_5_1",
                        "start": 160.2868664914862
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 476.4608682105873,
                    "start": 472.06086821058733
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 472.06086821058733,
                        "id": "file_5_1",
                        "start": 316.17400168314606
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 632.3480034022472,
                    "start": 316.17400168314606
                },
                "write": [
                    {
                        "end": 632.3480034022472,
                        "id": "file_5_2",
                        "start": 476.4608682105873
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 792.6348699296883,
                    "start": 788.2348699296883
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 788.2348699296883,
                        "id": "file_5_2",
                        "start": 632.3480034022472
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 948.5220051213482,
                    "start": 632.3480034022472
                },
                "write": [
                    {
                        "end": 948.5220051213482,
                        "id": "file_5_3",
                        "start": 792.6348699296883
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 160.2868664914862,
                    "start": 155.8868664914862
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 155.8868664914862,
                        "id": "file_6_0",
                        "start": 4.322969072164949e-17
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 316.17400168314606,
                    "start": 4.322969072164949e-17
                },
                "write": [
                    {
                        "end": 316.17400168314606,
                        "id": "file_6_1",
                        "start": 160.2868664914862
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 476.4608682105873,
                    "start": 472.06086821058733
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 472.06086821058733,
                        "id": "file_6_1",
                        "start": 316.17400168314606
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 632.3480034022472,
                    "start": 316.17400168314606
                },
                "write": [
                    {
                        "end": 632.3480034022472,
                        "id": "file_6_2",
                        "start": 476.4608682105873
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 792.6348699296883,
                    "start": 788.2348699296883
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 788.2348699296883,
                        "id": "file_6_2",
                        "start": 632.3480034022472
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 948.5220051213482,
                    "start": 632.3480034022472
                },
                "write": [
                    {
                        "end": 948.5220051213482,
                        "id": "file_6_3",
                        "start": 792.6348699296883
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 160.2868664914862,
                    "start": 155.8868664914862
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 155.8868664914862,
                        "id": "file_7_0",
                        "start": 4.5446597938144336e-17
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 316.17400168314606,
                    "start": 4.5446597938144336e-17
                },
                "write": [
                    {
                        "end": 316.17400168314606,
                        "id": "file_7_1",
                        "start": 160.2868664914862
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 476.4608682105873,
                    "start": 472.06086821058733
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 472.06086821058733,
                        "id": "file_7_1",
                        "start": 316.17400168314606
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 632.3480034022472,
                    "start": 316.17400168314606
                },
                "write": [
                    {
                        "end": 632.3480034022472,
                        "id": "file_7_2",
                        "start": 476.4608682105873
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 792.6348699296883,
                    "start": 788.2348699296883
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 788.2348699296883,
                        "id": "file_7_2",
                        "start": 632.3480034022472
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 948.5220051213482,
                    "start": 632.3480034022472
                },
                "write": [
                    {
                        "end": 948.5220051213482,
                        "id": "file_7_3",
                        "start": 792.6348699296883
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 160.2868664914862,
                    "start": 155.8868664914862
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 155.8868664914862,
                        "id": "file_8_0",
                        "start": 4.766350515463918e-17
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 316.17400168314606,
                    "start": 4.766350515463918e-17
                },
                "write": [
                    {
                        "end": 316.17400168314606,
                        "id": "file_8_1",
                        "start": 160.2868664914862
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 476.4608682105873,
                    "start": 472.06086821058733
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 472.06086821058733,
                        "id": "file_8_1",
                        "start": 316.17400168314606
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 632.3480034022472,
                    "start": 316.17400168314606
                },
                "write": [
                    {
                        "end": 632.3480034022472,
                        "id": "file_8_2",
                        "start": 476.4608682105873
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 792.6348699296883,
                    "start": 788.2348699296883
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 788.2348699296883,
                        "id": "file_8_2",
                        "start": 632.3480034022472
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 948.5220051213482,
                    "start": 632.3480034022472
                },
                "write": [
                    {
                        "end": 948.5220051213482,
                        "id": "file_8_3",
                        "start": 792.6348699296883
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 160.2868664914862,
                    "start": 155.8868664914862
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 155.8868664914862,
                        "id": "file_9_0",
                        "start": 4.9880412371134027e-17
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 316.17400168314606,
                    "start": 4.9880412371134027e-17
                },
                "write": [
                    {
                        "end": 316.17400168314606,
                        "id": "file_9_1",
                        "start": 160.2868664914862
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 476.4608682105873,
                    "start": 472.06086821058733
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 472.06086821058733,
                        "id": "file_9_1",
                        "start": 316.17400168314606
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 632.3480034022472,
                    "start": 316.17400168314606
                },
                "write": [
                    {
                        "end": 632.3480034022472,
                        "id": "file_9_2",
                        "start": 476.4608682105873
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 792.6348699296883,
                    "start": 788.2348699296883
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 788.2348699296883,
                        "id": "file_9_2",
                        "start": 632.3480034022472
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 948.5220051213482,
                    "start": 632.3480034022472
                },
                "write": [
                    {
                        "end": 948.5220051213482,
                        "id": "file_9_3",
                        "start": 792.6348699296883
                    }
                ]
            }
        ]
    }
}


==> result/multi/nfs/wrench/original/dump_24.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 167.06451876571302,
                    "start": 162.664518765713
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 162.664518765713,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 329.7293065820225,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 329.7293065820225,
                        "id": "file_0_1",
                        "start": 167.06451876571302
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 496.793825354477,
                    "start": 492.39382535447703
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 492.39382535447703,
                        "id": "file_0_1",
                        "start": 329.7293065820225
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 659.4586131707865,
                    "start": 329.7293065820225
                },
                "write": [
                    {
                        "end": 659.4586131707865,
                        "id": "file_0_2",
                        "start": 496.793825354477
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 826.5231319432409,
                    "start": 822.1231319432409
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 822.1231319432409,
                        "id": "file_0_2",
                        "start": 659.4586131707865
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 989.1879197595505,
                    "start": 659.4586131707865
                },
                "write": [
                    {
                        "end": 989.1879197595505,
                        "id": "file_0_3",
                        "start": 826.5231319432409
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 167.06451876571302,
                    "start": 162.664518765713
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 162.664518765713,
                        "id": "file_10_0",
                        "start": 3.3253608247422685e-18
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 329.7293065820225,
                    "start": 3.3253608247422685e-18
                },
                "write": [
                    {
                        "end": 329.7293065820225,
                        "id": "file_10_1",
                        "start": 167.06451876571302
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 496.793825354477,
                    "start": 492.39382535447703
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 492.39382535447703,
                        "id": "file_10_1",
                        "start": 329.7293065820225
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 659.4586131707865,
                    "start": 329.7293065820225
                },
                "write": [
                    {
                        "end": 659.4586131707865,
                        "id": "file_10_2",
                        "start": 496.793825354477
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 826.5231319432409,
                    "start": 822.1231319432409
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 822.1231319432409,
                        "id": "file_10_2",
                        "start": 659.4586131707865
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 989.1879197595505,
                    "start": 659.4586131707865
                },
                "write": [
                    {
                        "end": 989.1879197595505,
                        "id": "file_10_3",
                        "start": 826.5231319432409
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 167.06451876571302,
                    "start": 162.664518765713
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 162.664518765713,
                        "id": "file_11_0",
                        "start": 5.542268041237114e-18
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 329.7293065820225,
                    "start": 5.542268041237114e-18
                },
                "write": [
                    {
                        "end": 329.7293065820225,
                        "id": "file_11_1",
                        "start": 167.06451876571302
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 496.793825354477,
                    "start": 492.39382535447703
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 492.39382535447703,
                        "id": "file_11_1",
                        "start": 329.7293065820225
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 659.4586131707865,
                    "start": 329.7293065820225
                },
                "write": [
                    {
                        "end": 659.4586131707865,
                        "id": "file_11_2",
                        "start": 496.793825354477
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 826.5231319432409,
                    "start": 822.1231319432409
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 822.1231319432409,
                        "id": "file_11_2",
                        "start": 659.4586131707865
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 989.1879197595505,
                    "start": 659.4586131707865
                },
                "write": [
                    {
                        "end": 989.1879197595505,
                        "id": "file_11_3",
                        "start": 826.5231319432409
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 167.06451876571302,
                    "start": 162.664518765713
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 162.664518765713,
                        "id": "file_12_0",
                        "start": 7.75917525773196e-18
                    }
                ],
                "task_id": "task_12_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 329.7293065820225,
                    "start": 7.75917525773196e-18
                },
                "write": [
                    {
                        "end": 329.7293065820225,
                        "id": "file_12_1",
                        "start": 167.06451876571302
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 496.793825354477,
                    "start": 492.39382535447703
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 492.39382535447703,
                        "id": "file_12_1",
                        "start": 329.7293065820225
                    }
                ],
                "task_id": "task_12_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 659.4586131707865,
                    "start": 329.7293065820225
                },
                "write": [
                    {
                        "end": 659.4586131707865,
                        "id": "file_12_2",
                        "start": 496.793825354477
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 826.5231319432409,
                    "start": 822.1231319432409
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 822.1231319432409,
                        "id": "file_12_2",
                        "start": 659.4586131707865
                    }
                ],
                "task_id": "task_12_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 989.1879197595505,
                    "start": 659.4586131707865
                },
                "write": [
                    {
                        "end": 989.1879197595505,
                        "id": "file_12_3",
                        "start": 826.5231319432409
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 167.06451876571302,
                    "start": 162.664518765713
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 162.664518765713,
                        "id": "file_13_0",
                        "start": 9.976082474226805e-18
                    }
                ],
                "task_id": "task_13_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 329.7293065820225,
                    "start": 9.976082474226805e-18
                },
                "write": [
                    {
                        "end": 329.7293065820225,
                        "id": "file_13_1",
                        "start": 167.06451876571302
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 496.793825354477,
                    "start": 492.39382535447703
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 492.39382535447703,
                        "id": "file_13_1",
                        "start": 329.7293065820225
                    }
                ],
                "task_id": "task_13_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 659.4586131707865,
                    "start": 329.7293065820225
                },
                "write": [
                    {
                        "end": 659.4586131707865,
                        "id": "file_13_2",
                        "start": 496.793825354477
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 826.5231319432409,
                    "start": 822.1231319432409
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 822.1231319432409,
                        "id": "file_13_2",
                        "start": 659.4586131707865
                    }
                ],
                "task_id": "task_13_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 989.1879197595505,
                    "start": 659.4586131707865
                },
                "write": [
                    {
                        "end": 989.1879197595505,
                        "id": "file_13_3",
                        "start": 826.5231319432409
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 167.06451876571302,
                    "start": 162.664518765713
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 162.664518765713,
                        "id": "file_14_0",
                        "start": 1.2192989690721651e-17
                    }
                ],
                "task_id": "task_14_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 329.7293065820225,
                    "start": 1.2192989690721651e-17
                },
                "write": [
                    {
                        "end": 329.7293065820225,
                        "id": "file_14_1",
                        "start": 167.06451876571302
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 496.793825354477,
                    "start": 492.39382535447703
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 492.39382535447703,
                        "id": "file_14_1",
                        "start": 329.7293065820225
                    }
                ],
                "task_id": "task_14_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 659.4586131707865,
                    "start": 329.7293065820225
                },
                "write": [
                    {
                        "end": 659.4586131707865,
                        "id": "file_14_2",
                        "start": 496.793825354477
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 826.5231319432409,
                    "start": 822.1231319432409
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 822.1231319432409,
                        "id": "file_14_2",
                        "start": 659.4586131707865
                    }
                ],
                "task_id": "task_14_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 989.1879197595505,
                    "start": 659.4586131707865
                },
                "write": [
                    {
                        "end": 989.1879197595505,
                        "id": "file_14_3",
                        "start": 826.5231319432409
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 167.06451876571302,
                    "start": 162.664518765713
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 162.664518765713,
                        "id": "file_15_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_15_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 329.7293065820225,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 329.7293065820225,
                        "id": "file_15_1",
                        "start": 167.06451876571302
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 496.793825354477,
                    "start": 492.39382535447703
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 492.39382535447703,
                        "id": "file_15_1",
                        "start": 329.7293065820225
                    }
                ],
                "task_id": "task_15_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 659.4586131707865,
                    "start": 329.7293065820225
                },
                "write": [
                    {
                        "end": 659.4586131707865,
                        "id": "file_15_2",
                        "start": 496.793825354477
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 826.5231319432409,
                    "start": 822.1231319432409
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 822.1231319432409,
                        "id": "file_15_2",
                        "start": 659.4586131707865
                    }
                ],
                "task_id": "task_15_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 989.1879197595505,
                    "start": 659.4586131707865
                },
                "write": [
                    {
                        "end": 989.1879197595505,
                        "id": "file_15_3",
                        "start": 826.5231319432409
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 167.06451876571302,
                    "start": 162.664518765713
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 162.664518765713,
                        "id": "file_16_0",
                        "start": 1.6626804123711342e-17
                    }
                ],
                "task_id": "task_16_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 329.7293065820225,
                    "start": 1.6626804123711342e-17
                },
                "write": [
                    {
                        "end": 329.7293065820225,
                        "id": "file_16_1",
                        "start": 167.06451876571302
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 496.793825354477,
                    "start": 492.39382535447703
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 492.39382535447703,
                        "id": "file_16_1",
                        "start": 329.7293065820225
                    }
                ],
                "task_id": "task_16_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 659.4586131707865,
                    "start": 329.7293065820225
                },
                "write": [
                    {
                        "end": 659.4586131707865,
                        "id": "file_16_2",
                        "start": 496.793825354477
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 826.5231319432409,
                    "start": 822.1231319432409
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 822.1231319432409,
                        "id": "file_16_2",
                        "start": 659.4586131707865
                    }
                ],
                "task_id": "task_16_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 989.1879197595505,
                    "start": 659.4586131707865
                },
                "write": [
                    {
                        "end": 989.1879197595505,
                        "id": "file_16_3",
                        "start": 826.5231319432409
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 167.06451876571302,
                    "start": 162.664518765713
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 162.664518765713,
                        "id": "file_17_0",
                        "start": 1.8843711340206188e-17
                    }
                ],
                "task_id": "task_17_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 329.7293065820225,
                    "start": 1.8843711340206188e-17
                },
                "write": [
                    {
                        "end": 329.7293065820225,
                        "id": "file_17_1",
                        "start": 167.06451876571302
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 496.793825354477,
                    "start": 492.39382535447703
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 492.39382535447703,
                        "id": "file_17_1",
                        "start": 329.7293065820225
                    }
                ],
                "task_id": "task_17_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 659.4586131707865,
                    "start": 329.7293065820225
                },
                "write": [
                    {
                        "end": 659.4586131707865,
                        "id": "file_17_2",
                        "start": 496.793825354477
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 826.5231319432409,
                    "start": 822.1231319432409
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 822.1231319432409,
                        "id": "file_17_2",
                        "start": 659.4586131707865
                    }
                ],
                "task_id": "task_17_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 989.1879197595505,
                    "start": 659.4586131707865
                },
                "write": [
                    {
                        "end": 989.1879197595505,
                        "id": "file_17_3",
                        "start": 826.5231319432409
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 167.06451876571302,
                    "start": 162.664518765713
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 162.664518765713,
                        "id": "file_18_0",
                        "start": 2.1060618556701034e-17
                    }
                ],
                "task_id": "task_18_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 329.7293065820225,
                    "start": 2.1060618556701034e-17
                },
                "write": [
                    {
                        "end": 329.7293065820225,
                        "id": "file_18_1",
                        "start": 167.06451876571302
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 496.793825354477,
                    "start": 492.39382535447703
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 492.39382535447703,
                        "id": "file_18_1",
                        "start": 329.7293065820225
                    }
                ],
                "task_id": "task_18_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 659.4586131707865,
                    "start": 329.7293065820225
                },
                "write": [
                    {
                        "end": 659.4586131707865,
                        "id": "file_18_2",
                        "start": 496.793825354477
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 826.5231319432409,
                    "start": 822.1231319432409
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 822.1231319432409,
                        "id": "file_18_2",
                        "start": 659.4586131707865
                    }
                ],
                "task_id": "task_18_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 989.1879197595505,
                    "start": 659.4586131707865
                },
                "write": [
                    {
                        "end": 989.1879197595505,
                        "id": "file_18_3",
                        "start": 826.5231319432409
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 167.06451876571302,
                    "start": 162.664518765713
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 162.664518765713,
                        "id": "file_19_0",
                        "start": 2.327752577319588e-17
                    }
                ],
                "task_id": "task_19_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 329.7293065820225,
                    "start": 2.327752577319588e-17
                },
                "write": [
                    {
                        "end": 329.7293065820225,
                        "id": "file_19_1",
                        "start": 167.06451876571302
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 496.793825354477,
                    "start": 492.39382535447703
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 492.39382535447703,
                        "id": "file_19_1",
                        "start": 329.7293065820225
                    }
                ],
                "task_id": "task_19_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 659.4586131707865,
                    "start": 329.7293065820225
                },
                "write": [
                    {
                        "end": 659.4586131707865,
                        "id": "file_19_2",
                        "start": 496.793825354477
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 826.5231319432409,
                    "start": 822.1231319432409
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 822.1231319432409,
                        "id": "file_19_2",
                        "start": 659.4586131707865
                    }
                ],
                "task_id": "task_19_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 989.1879197595505,
                    "start": 659.4586131707865
                },
                "write": [
                    {
                        "end": 989.1879197595505,
                        "id": "file_19_3",
                        "start": 826.5231319432409
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 167.06451876571302,
                    "start": 162.664518765713
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 162.664518765713,
                        "id": "file_1_0",
                        "start": 2.5494432989690725e-17
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 329.7293065820225,
                    "start": 2.5494432989690725e-17
                },
                "write": [
                    {
                        "end": 329.7293065820225,
                        "id": "file_1_1",
                        "start": 167.06451876571302
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 496.793825354477,
                    "start": 492.39382535447703
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 492.39382535447703,
                        "id": "file_1_1",
                        "start": 329.7293065820225
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 659.4586131707865,
                    "start": 329.7293065820225
                },
                "write": [
                    {
                        "end": 659.4586131707865,
                        "id": "file_1_2",
                        "start": 496.793825354477
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 826.5231319432409,
                    "start": 822.1231319432409
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 822.1231319432409,
                        "id": "file_1_2",
                        "start": 659.4586131707865
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 989.1879197595505,
                    "start": 659.4586131707865
                },
                "write": [
                    {
                        "end": 989.1879197595505,
                        "id": "file_1_3",
                        "start": 826.5231319432409
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 167.06451876571302,
                    "start": 162.664518765713
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 162.664518765713,
                        "id": "file_20_0",
                        "start": 2.771134020618557e-17
                    }
                ],
                "task_id": "task_20_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 329.7293065820225,
                    "start": 2.771134020618557e-17
                },
                "write": [
                    {
                        "end": 329.7293065820225,
                        "id": "file_20_1",
                        "start": 167.06451876571302
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 496.793825354477,
                    "start": 492.39382535447703
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 492.39382535447703,
                        "id": "file_20_1",
                        "start": 329.7293065820225
                    }
                ],
                "task_id": "task_20_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 659.4586131707865,
                    "start": 329.7293065820225
                },
                "write": [
                    {
                        "end": 659.4586131707865,
                        "id": "file_20_2",
                        "start": 496.793825354477
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 826.5231319432409,
                    "start": 822.1231319432409
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 822.1231319432409,
                        "id": "file_20_2",
                        "start": 659.4586131707865
                    }
                ],
                "task_id": "task_20_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 989.1879197595505,
                    "start": 659.4586131707865
                },
                "write": [
                    {
                        "end": 989.1879197595505,
                        "id": "file_20_3",
                        "start": 826.5231319432409
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 167.06451876571302,
                    "start": 162.664518765713
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 162.664518765713,
                        "id": "file_21_0",
                        "start": 2.9928247422680416e-17
                    }
                ],
                "task_id": "task_21_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 329.7293065820225,
                    "start": 2.9928247422680416e-17
                },
                "write": [
                    {
                        "end": 329.7293065820225,
                        "id": "file_21_1",
                        "start": 167.06451876571302
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 496.793825354477,
                    "start": 492.39382535447703
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 492.39382535447703,
                        "id": "file_21_1",
                        "start": 329.7293065820225
                    }
                ],
                "task_id": "task_21_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 659.4586131707865,
                    "start": 329.7293065820225
                },
                "write": [
                    {
                        "end": 659.4586131707865,
                        "id": "file_21_2",
                        "start": 496.793825354477
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 826.5231319432409,
                    "start": 822.1231319432409
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 822.1231319432409,
                        "id": "file_21_2",
                        "start": 659.4586131707865
                    }
                ],
                "task_id": "task_21_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 989.1879197595505,
                    "start": 659.4586131707865
                },
                "write": [
                    {
                        "end": 989.1879197595505,
                        "id": "file_21_3",
                        "start": 826.5231319432409
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 167.06451876571302,
                    "start": 162.664518765713
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 162.664518765713,
                        "id": "file_22_0",
                        "start": 3.214515463917526e-17
                    }
                ],
                "task_id": "task_22_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 329.7293065820225,
                    "start": 3.214515463917526e-17
                },
                "write": [
                    {
                        "end": 329.7293065820225,
                        "id": "file_22_1",
                        "start": 167.06451876571302
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 496.793825354477,
                    "start": 492.39382535447703
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 492.39382535447703,
                        "id": "file_22_1",
                        "start": 329.7293065820225
                    }
                ],
                "task_id": "task_22_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 659.4586131707865,
                    "start": 329.7293065820225
                },
                "write": [
                    {
                        "end": 659.4586131707865,
                        "id": "file_22_2",
                        "start": 496.793825354477
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 826.5231319432409,
                    "start": 822.1231319432409
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 822.1231319432409,
                        "id": "file_22_2",
                        "start": 659.4586131707865
                    }
                ],
                "task_id": "task_22_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 989.1879197595505,
                    "start": 659.4586131707865
                },
                "write": [
                    {
                        "end": 989.1879197595505,
                        "id": "file_22_3",
                        "start": 826.5231319432409
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 167.06451876571302,
                    "start": 162.664518765713
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 162.664518765713,
                        "id": "file_23_0",
                        "start": 3.436206185567011e-17
                    }
                ],
                "task_id": "task_23_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 329.7293065820225,
                    "start": 3.436206185567011e-17
                },
                "write": [
                    {
                        "end": 329.7293065820225,
                        "id": "file_23_1",
                        "start": 167.06451876571302
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 496.793825354477,
                    "start": 492.39382535447703
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 492.39382535447703,
                        "id": "file_23_1",
                        "start": 329.7293065820225
                    }
                ],
                "task_id": "task_23_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 659.4586131707865,
                    "start": 329.7293065820225
                },
                "write": [
                    {
                        "end": 659.4586131707865,
                        "id": "file_23_2",
                        "start": 496.793825354477
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 826.5231319432409,
                    "start": 822.1231319432409
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 822.1231319432409,
                        "id": "file_23_2",
                        "start": 659.4586131707865
                    }
                ],
                "task_id": "task_23_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 989.1879197595505,
                    "start": 659.4586131707865
                },
                "write": [
                    {
                        "end": 989.1879197595505,
                        "id": "file_23_3",
                        "start": 826.5231319432409
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 167.06451876571302,
                    "start": 162.664518765713
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 162.664518765713,
                        "id": "file_2_0",
                        "start": 3.657896907216495e-17
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 329.7293065820225,
                    "start": 3.657896907216495e-17
                },
                "write": [
                    {
                        "end": 329.7293065820225,
                        "id": "file_2_1",
                        "start": 167.06451876571302
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 496.793825354477,
                    "start": 492.39382535447703
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 492.39382535447703,
                        "id": "file_2_1",
                        "start": 329.7293065820225
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 659.4586131707865,
                    "start": 329.7293065820225
                },
                "write": [
                    {
                        "end": 659.4586131707865,
                        "id": "file_2_2",
                        "start": 496.793825354477
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 826.5231319432409,
                    "start": 822.1231319432409
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 822.1231319432409,
                        "id": "file_2_2",
                        "start": 659.4586131707865
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 989.1879197595505,
                    "start": 659.4586131707865
                },
                "write": [
                    {
                        "end": 989.1879197595505,
                        "id": "file_2_3",
                        "start": 826.5231319432409
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 167.06451876571302,
                    "start": 162.664518765713
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 162.664518765713,
                        "id": "file_3_0",
                        "start": 3.87958762886598e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 329.7293065820225,
                    "start": 3.87958762886598e-17
                },
                "write": [
                    {
                        "end": 329.7293065820225,
                        "id": "file_3_1",
                        "start": 167.06451876571302
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 496.793825354477,
                    "start": 492.39382535447703
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 492.39382535447703,
                        "id": "file_3_1",
                        "start": 329.7293065820225
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 659.4586131707865,
                    "start": 329.7293065820225
                },
                "write": [
                    {
                        "end": 659.4586131707865,
                        "id": "file_3_2",
                        "start": 496.793825354477
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 826.5231319432409,
                    "start": 822.1231319432409
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 822.1231319432409,
                        "id": "file_3_2",
                        "start": 659.4586131707865
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 989.1879197595505,
                    "start": 659.4586131707865
                },
                "write": [
                    {
                        "end": 989.1879197595505,
                        "id": "file_3_3",
                        "start": 826.5231319432409
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 167.06451876571302,
                    "start": 162.664518765713
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 162.664518765713,
                        "id": "file_4_0",
                        "start": 4.1012783505154644e-17
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 329.7293065820225,
                    "start": 4.1012783505154644e-17
                },
                "write": [
                    {
                        "end": 329.7293065820225,
                        "id": "file_4_1",
                        "start": 167.06451876571302
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 496.793825354477,
                    "start": 492.39382535447703
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 492.39382535447703,
                        "id": "file_4_1",
                        "start": 329.7293065820225
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 659.4586131707865,
                    "start": 329.7293065820225
                },
                "write": [
                    {
                        "end": 659.4586131707865,
                        "id": "file_4_2",
                        "start": 496.793825354477
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 826.5231319432409,
                    "start": 822.1231319432409
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 822.1231319432409,
                        "id": "file_4_2",
                        "start": 659.4586131707865
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 989.1879197595505,
                    "start": 659.4586131707865
                },
                "write": [
                    {
                        "end": 989.1879197595505,
                        "id": "file_4_3",
                        "start": 826.5231319432409
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 167.06451876571302,
                    "start": 162.664518765713
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 162.664518765713,
                        "id": "file_5_0",
                        "start": 4.322969072164949e-17
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 329.7293065820225,
                    "start": 4.322969072164949e-17
                },
                "write": [
                    {
                        "end": 329.7293065820225,
                        "id": "file_5_1",
                        "start": 167.06451876571302
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 496.793825354477,
                    "start": 492.39382535447703
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 492.39382535447703,
                        "id": "file_5_1",
                        "start": 329.7293065820225
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 659.4586131707865,
                    "start": 329.7293065820225
                },
                "write": [
                    {
                        "end": 659.4586131707865,
                        "id": "file_5_2",
                        "start": 496.793825354477
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 826.5231319432409,
                    "start": 822.1231319432409
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 822.1231319432409,
                        "id": "file_5_2",
                        "start": 659.4586131707865
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 989.1879197595505,
                    "start": 659.4586131707865
                },
                "write": [
                    {
                        "end": 989.1879197595505,
                        "id": "file_5_3",
                        "start": 826.5231319432409
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 167.06451876571302,
                    "start": 162.664518765713
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 162.664518765713,
                        "id": "file_6_0",
                        "start": 4.5446597938144336e-17
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 329.7293065820225,
                    "start": 4.5446597938144336e-17
                },
                "write": [
                    {
                        "end": 329.7293065820225,
                        "id": "file_6_1",
                        "start": 167.06451876571302
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 496.793825354477,
                    "start": 492.39382535447703
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 492.39382535447703,
                        "id": "file_6_1",
                        "start": 329.7293065820225
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 659.4586131707865,
                    "start": 329.7293065820225
                },
                "write": [
                    {
                        "end": 659.4586131707865,
                        "id": "file_6_2",
                        "start": 496.793825354477
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 826.5231319432409,
                    "start": 822.1231319432409
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 822.1231319432409,
                        "id": "file_6_2",
                        "start": 659.4586131707865
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 989.1879197595505,
                    "start": 659.4586131707865
                },
                "write": [
                    {
                        "end": 989.1879197595505,
                        "id": "file_6_3",
                        "start": 826.5231319432409
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 167.06451876571302,
                    "start": 162.664518765713
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 162.664518765713,
                        "id": "file_7_0",
                        "start": 4.766350515463918e-17
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 329.7293065820225,
                    "start": 4.766350515463918e-17
                },
                "write": [
                    {
                        "end": 329.7293065820225,
                        "id": "file_7_1",
                        "start": 167.06451876571302
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 496.793825354477,
                    "start": 492.39382535447703
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 492.39382535447703,
                        "id": "file_7_1",
                        "start": 329.7293065820225
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 659.4586131707865,
                    "start": 329.7293065820225
                },
                "write": [
                    {
                        "end": 659.4586131707865,
                        "id": "file_7_2",
                        "start": 496.793825354477
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 826.5231319432409,
                    "start": 822.1231319432409
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 822.1231319432409,
                        "id": "file_7_2",
                        "start": 659.4586131707865
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 989.1879197595505,
                    "start": 659.4586131707865
                },
                "write": [
                    {
                        "end": 989.1879197595505,
                        "id": "file_7_3",
                        "start": 826.5231319432409
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 167.06451876571302,
                    "start": 162.664518765713
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 162.664518765713,
                        "id": "file_8_0",
                        "start": 4.9880412371134027e-17
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 329.7293065820225,
                    "start": 4.9880412371134027e-17
                },
                "write": [
                    {
                        "end": 329.7293065820225,
                        "id": "file_8_1",
                        "start": 167.06451876571302
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 496.793825354477,
                    "start": 492.39382535447703
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 492.39382535447703,
                        "id": "file_8_1",
                        "start": 329.7293065820225
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 659.4586131707865,
                    "start": 329.7293065820225
                },
                "write": [
                    {
                        "end": 659.4586131707865,
                        "id": "file_8_2",
                        "start": 496.793825354477
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 826.5231319432409,
                    "start": 822.1231319432409
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 822.1231319432409,
                        "id": "file_8_2",
                        "start": 659.4586131707865
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 989.1879197595505,
                    "start": 659.4586131707865
                },
                "write": [
                    {
                        "end": 989.1879197595505,
                        "id": "file_8_3",
                        "start": 826.5231319432409
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 167.06451876571302,
                    "start": 162.664518765713
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 162.664518765713,
                        "id": "file_9_0",
                        "start": 5.209731958762887e-17
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 329.7293065820225,
                    "start": 5.209731958762887e-17
                },
                "write": [
                    {
                        "end": 329.7293065820225,
                        "id": "file_9_1",
                        "start": 167.06451876571302
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 496.793825354477,
                    "start": 492.39382535447703
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 492.39382535447703,
                        "id": "file_9_1",
                        "start": 329.7293065820225
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 659.4586131707865,
                    "start": 329.7293065820225
                },
                "write": [
                    {
                        "end": 659.4586131707865,
                        "id": "file_9_2",
                        "start": 496.793825354477
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 826.5231319432409,
                    "start": 822.1231319432409
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 822.1231319432409,
                        "id": "file_9_2",
                        "start": 659.4586131707865
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 989.1879197595505,
                    "start": 659.4586131707865
                },
                "write": [
                    {
                        "end": 989.1879197595505,
                        "id": "file_9_3",
                        "start": 826.5231319432409
                    }
                ]
            }
        ]
    }
}


==> result/multi/nfs/wrench/original/dump_25.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 173.842177536569,
                    "start": 169.442177536569
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 169.442177536569,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 343.28462446966296,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 343.28462446966296,
                        "id": "file_0_1",
                        "start": 173.842177536569
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 517.1268020309509,
                    "start": 512.7268020309509
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 512.7268020309509,
                        "id": "file_0_1",
                        "start": 343.28462446966296
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 686.5692489640448,
                    "start": 343.28462446966296
                },
                "write": [
                    {
                        "end": 686.5692489640448,
                        "id": "file_0_2",
                        "start": 517.1268020309509
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 860.4114265253329,
                    "start": 856.0114265253329
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 856.0114265253329,
                        "id": "file_0_2",
                        "start": 686.5692489640448
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1029.853873458427,
                    "start": 686.5692489640448
                },
                "write": [
                    {
                        "end": 1029.853873458427,
                        "id": "file_0_3",
                        "start": 860.4114265253329
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 173.842177536569,
                    "start": 169.442177536569
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 169.442177536569,
                        "id": "file_10_0",
                        "start": 3.3253608247422685e-18
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 343.28462446966296,
                    "start": 3.3253608247422685e-18
                },
                "write": [
                    {
                        "end": 343.28462446966296,
                        "id": "file_10_1",
                        "start": 173.842177536569
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 517.1268020309509,
                    "start": 512.7268020309509
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 512.7268020309509,
                        "id": "file_10_1",
                        "start": 343.28462446966296
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 686.5692489640448,
                    "start": 343.28462446966296
                },
                "write": [
                    {
                        "end": 686.5692489640448,
                        "id": "file_10_2",
                        "start": 517.1268020309509
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 860.4114265253329,
                    "start": 856.0114265253329
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 856.0114265253329,
                        "id": "file_10_2",
                        "start": 686.5692489640448
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1029.853873458427,
                    "start": 686.5692489640448
                },
                "write": [
                    {
                        "end": 1029.853873458427,
                        "id": "file_10_3",
                        "start": 860.4114265253329
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 173.842177536569,
                    "start": 169.442177536569
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 169.442177536569,
                        "id": "file_11_0",
                        "start": 5.542268041237114e-18
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 343.28462446966296,
                    "start": 5.542268041237114e-18
                },
                "write": [
                    {
                        "end": 343.28462446966296,
                        "id": "file_11_1",
                        "start": 173.842177536569
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 517.1268020309509,
                    "start": 512.7268020309509
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 512.7268020309509,
                        "id": "file_11_1",
                        "start": 343.28462446966296
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 686.5692489640448,
                    "start": 343.28462446966296
                },
                "write": [
                    {
                        "end": 686.5692489640448,
                        "id": "file_11_2",
                        "start": 517.1268020309509
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 860.4114265253329,
                    "start": 856.0114265253329
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 856.0114265253329,
                        "id": "file_11_2",
                        "start": 686.5692489640448
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1029.853873458427,
                    "start": 686.5692489640448
                },
                "write": [
                    {
                        "end": 1029.853873458427,
                        "id": "file_11_3",
                        "start": 860.4114265253329
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 173.842177536569,
                    "start": 169.442177536569
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 169.442177536569,
                        "id": "file_12_0",
                        "start": 7.75917525773196e-18
                    }
                ],
                "task_id": "task_12_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 343.28462446966296,
                    "start": 7.75917525773196e-18
                },
                "write": [
                    {
                        "end": 343.28462446966296,
                        "id": "file_12_1",
                        "start": 173.842177536569
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 517.1268020309509,
                    "start": 512.7268020309509
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 512.7268020309509,
                        "id": "file_12_1",
                        "start": 343.28462446966296
                    }
                ],
                "task_id": "task_12_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 686.5692489640448,
                    "start": 343.28462446966296
                },
                "write": [
                    {
                        "end": 686.5692489640448,
                        "id": "file_12_2",
                        "start": 517.1268020309509
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 860.4114265253329,
                    "start": 856.0114265253329
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 856.0114265253329,
                        "id": "file_12_2",
                        "start": 686.5692489640448
                    }
                ],
                "task_id": "task_12_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1029.853873458427,
                    "start": 686.5692489640448
                },
                "write": [
                    {
                        "end": 1029.853873458427,
                        "id": "file_12_3",
                        "start": 860.4114265253329
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 173.842177536569,
                    "start": 169.442177536569
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 169.442177536569,
                        "id": "file_13_0",
                        "start": 9.976082474226805e-18
                    }
                ],
                "task_id": "task_13_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 343.28462446966296,
                    "start": 9.976082474226805e-18
                },
                "write": [
                    {
                        "end": 343.28462446966296,
                        "id": "file_13_1",
                        "start": 173.842177536569
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 517.1268020309509,
                    "start": 512.7268020309509
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 512.7268020309509,
                        "id": "file_13_1",
                        "start": 343.28462446966296
                    }
                ],
                "task_id": "task_13_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 686.5692489640448,
                    "start": 343.28462446966296
                },
                "write": [
                    {
                        "end": 686.5692489640448,
                        "id": "file_13_2",
                        "start": 517.1268020309509
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 860.4114265253329,
                    "start": 856.0114265253329
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 856.0114265253329,
                        "id": "file_13_2",
                        "start": 686.5692489640448
                    }
                ],
                "task_id": "task_13_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1029.853873458427,
                    "start": 686.5692489640448
                },
                "write": [
                    {
                        "end": 1029.853873458427,
                        "id": "file_13_3",
                        "start": 860.4114265253329
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 173.842177536569,
                    "start": 169.442177536569
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 169.442177536569,
                        "id": "file_14_0",
                        "start": 1.2192989690721651e-17
                    }
                ],
                "task_id": "task_14_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 343.28462446966296,
                    "start": 1.2192989690721651e-17
                },
                "write": [
                    {
                        "end": 343.28462446966296,
                        "id": "file_14_1",
                        "start": 173.842177536569
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 517.1268020309509,
                    "start": 512.7268020309509
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 512.7268020309509,
                        "id": "file_14_1",
                        "start": 343.28462446966296
                    }
                ],
                "task_id": "task_14_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 686.5692489640448,
                    "start": 343.28462446966296
                },
                "write": [
                    {
                        "end": 686.5692489640448,
                        "id": "file_14_2",
                        "start": 517.1268020309509
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 860.4114265253329,
                    "start": 856.0114265253329
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 856.0114265253329,
                        "id": "file_14_2",
                        "start": 686.5692489640448
                    }
                ],
                "task_id": "task_14_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1029.853873458427,
                    "start": 686.5692489640448
                },
                "write": [
                    {
                        "end": 1029.853873458427,
                        "id": "file_14_3",
                        "start": 860.4114265253329
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 173.842177536569,
                    "start": 169.442177536569
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 169.442177536569,
                        "id": "file_15_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_15_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 343.28462446966296,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 343.28462446966296,
                        "id": "file_15_1",
                        "start": 173.842177536569
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 517.1268020309509,
                    "start": 512.7268020309509
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 512.7268020309509,
                        "id": "file_15_1",
                        "start": 343.28462446966296
                    }
                ],
                "task_id": "task_15_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 686.5692489640448,
                    "start": 343.28462446966296
                },
                "write": [
                    {
                        "end": 686.5692489640448,
                        "id": "file_15_2",
                        "start": 517.1268020309509
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 860.4114265253329,
                    "start": 856.0114265253329
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 856.0114265253329,
                        "id": "file_15_2",
                        "start": 686.5692489640448
                    }
                ],
                "task_id": "task_15_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1029.853873458427,
                    "start": 686.5692489640448
                },
                "write": [
                    {
                        "end": 1029.853873458427,
                        "id": "file_15_3",
                        "start": 860.4114265253329
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 173.842177536569,
                    "start": 169.442177536569
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 169.442177536569,
                        "id": "file_16_0",
                        "start": 1.6626804123711342e-17
                    }
                ],
                "task_id": "task_16_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 343.28462446966296,
                    "start": 1.6626804123711342e-17
                },
                "write": [
                    {
                        "end": 343.28462446966296,
                        "id": "file_16_1",
                        "start": 173.842177536569
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 517.1268020309509,
                    "start": 512.7268020309509
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 512.7268020309509,
                        "id": "file_16_1",
                        "start": 343.28462446966296
                    }
                ],
                "task_id": "task_16_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 686.5692489640448,
                    "start": 343.28462446966296
                },
                "write": [
                    {
                        "end": 686.5692489640448,
                        "id": "file_16_2",
                        "start": 517.1268020309509
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 860.4114265253329,
                    "start": 856.0114265253329
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 856.0114265253329,
                        "id": "file_16_2",
                        "start": 686.5692489640448
                    }
                ],
                "task_id": "task_16_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1029.853873458427,
                    "start": 686.5692489640448
                },
                "write": [
                    {
                        "end": 1029.853873458427,
                        "id": "file_16_3",
                        "start": 860.4114265253329
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 173.842177536569,
                    "start": 169.442177536569
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 169.442177536569,
                        "id": "file_17_0",
                        "start": 1.8843711340206188e-17
                    }
                ],
                "task_id": "task_17_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 343.28462446966296,
                    "start": 1.8843711340206188e-17
                },
                "write": [
                    {
                        "end": 343.28462446966296,
                        "id": "file_17_1",
                        "start": 173.842177536569
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 517.1268020309509,
                    "start": 512.7268020309509
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 512.7268020309509,
                        "id": "file_17_1",
                        "start": 343.28462446966296
                    }
                ],
                "task_id": "task_17_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 686.5692489640448,
                    "start": 343.28462446966296
                },
                "write": [
                    {
                        "end": 686.5692489640448,
                        "id": "file_17_2",
                        "start": 517.1268020309509
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 860.4114265253329,
                    "start": 856.0114265253329
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 856.0114265253329,
                        "id": "file_17_2",
                        "start": 686.5692489640448
                    }
                ],
                "task_id": "task_17_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1029.853873458427,
                    "start": 686.5692489640448
                },
                "write": [
                    {
                        "end": 1029.853873458427,
                        "id": "file_17_3",
                        "start": 860.4114265253329
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 173.842177536569,
                    "start": 169.442177536569
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 169.442177536569,
                        "id": "file_18_0",
                        "start": 2.1060618556701034e-17
                    }
                ],
                "task_id": "task_18_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 343.28462446966296,
                    "start": 2.1060618556701034e-17
                },
                "write": [
                    {
                        "end": 343.28462446966296,
                        "id": "file_18_1",
                        "start": 173.842177536569
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 517.1268020309509,
                    "start": 512.7268020309509
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 512.7268020309509,
                        "id": "file_18_1",
                        "start": 343.28462446966296
                    }
                ],
                "task_id": "task_18_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 686.5692489640448,
                    "start": 343.28462446966296
                },
                "write": [
                    {
                        "end": 686.5692489640448,
                        "id": "file_18_2",
                        "start": 517.1268020309509
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 860.4114265253329,
                    "start": 856.0114265253329
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 856.0114265253329,
                        "id": "file_18_2",
                        "start": 686.5692489640448
                    }
                ],
                "task_id": "task_18_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1029.853873458427,
                    "start": 686.5692489640448
                },
                "write": [
                    {
                        "end": 1029.853873458427,
                        "id": "file_18_3",
                        "start": 860.4114265253329
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 173.842177536569,
                    "start": 169.442177536569
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 169.442177536569,
                        "id": "file_19_0",
                        "start": 2.327752577319588e-17
                    }
                ],
                "task_id": "task_19_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 343.28462446966296,
                    "start": 2.327752577319588e-17
                },
                "write": [
                    {
                        "end": 343.28462446966296,
                        "id": "file_19_1",
                        "start": 173.842177536569
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 517.1268020309509,
                    "start": 512.7268020309509
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 512.7268020309509,
                        "id": "file_19_1",
                        "start": 343.28462446966296
                    }
                ],
                "task_id": "task_19_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 686.5692489640448,
                    "start": 343.28462446966296
                },
                "write": [
                    {
                        "end": 686.5692489640448,
                        "id": "file_19_2",
                        "start": 517.1268020309509
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 860.4114265253329,
                    "start": 856.0114265253329
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 856.0114265253329,
                        "id": "file_19_2",
                        "start": 686.5692489640448
                    }
                ],
                "task_id": "task_19_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1029.853873458427,
                    "start": 686.5692489640448
                },
                "write": [
                    {
                        "end": 1029.853873458427,
                        "id": "file_19_3",
                        "start": 860.4114265253329
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 173.842177536569,
                    "start": 169.442177536569
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 169.442177536569,
                        "id": "file_1_0",
                        "start": 2.5494432989690725e-17
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 343.28462446966296,
                    "start": 2.5494432989690725e-17
                },
                "write": [
                    {
                        "end": 343.28462446966296,
                        "id": "file_1_1",
                        "start": 173.842177536569
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 517.1268020309509,
                    "start": 512.7268020309509
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 512.7268020309509,
                        "id": "file_1_1",
                        "start": 343.28462446966296
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 686.5692489640448,
                    "start": 343.28462446966296
                },
                "write": [
                    {
                        "end": 686.5692489640448,
                        "id": "file_1_2",
                        "start": 517.1268020309509
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 860.4114265253329,
                    "start": 856.0114265253329
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 856.0114265253329,
                        "id": "file_1_2",
                        "start": 686.5692489640448
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1029.853873458427,
                    "start": 686.5692489640448
                },
                "write": [
                    {
                        "end": 1029.853873458427,
                        "id": "file_1_3",
                        "start": 860.4114265253329
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 173.842177536569,
                    "start": 169.442177536569
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 169.442177536569,
                        "id": "file_20_0",
                        "start": 2.771134020618557e-17
                    }
                ],
                "task_id": "task_20_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 343.28462446966296,
                    "start": 2.771134020618557e-17
                },
                "write": [
                    {
                        "end": 343.28462446966296,
                        "id": "file_20_1",
                        "start": 173.842177536569
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 517.1268020309509,
                    "start": 512.7268020309509
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 512.7268020309509,
                        "id": "file_20_1",
                        "start": 343.28462446966296
                    }
                ],
                "task_id": "task_20_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 686.5692489640448,
                    "start": 343.28462446966296
                },
                "write": [
                    {
                        "end": 686.5692489640448,
                        "id": "file_20_2",
                        "start": 517.1268020309509
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 860.4114265253329,
                    "start": 856.0114265253329
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 856.0114265253329,
                        "id": "file_20_2",
                        "start": 686.5692489640448
                    }
                ],
                "task_id": "task_20_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1029.853873458427,
                    "start": 686.5692489640448
                },
                "write": [
                    {
                        "end": 1029.853873458427,
                        "id": "file_20_3",
                        "start": 860.4114265253329
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 173.842177536569,
                    "start": 169.442177536569
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 169.442177536569,
                        "id": "file_21_0",
                        "start": 2.9928247422680416e-17
                    }
                ],
                "task_id": "task_21_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 343.28462446966296,
                    "start": 2.9928247422680416e-17
                },
                "write": [
                    {
                        "end": 343.28462446966296,
                        "id": "file_21_1",
                        "start": 173.842177536569
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 517.1268020309509,
                    "start": 512.7268020309509
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 512.7268020309509,
                        "id": "file_21_1",
                        "start": 343.28462446966296
                    }
                ],
                "task_id": "task_21_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 686.5692489640448,
                    "start": 343.28462446966296
                },
                "write": [
                    {
                        "end": 686.5692489640448,
                        "id": "file_21_2",
                        "start": 517.1268020309509
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 860.4114265253329,
                    "start": 856.0114265253329
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 856.0114265253329,
                        "id": "file_21_2",
                        "start": 686.5692489640448
                    }
                ],
                "task_id": "task_21_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1029.853873458427,
                    "start": 686.5692489640448
                },
                "write": [
                    {
                        "end": 1029.853873458427,
                        "id": "file_21_3",
                        "start": 860.4114265253329
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 173.842177536569,
                    "start": 169.442177536569
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 169.442177536569,
                        "id": "file_22_0",
                        "start": 3.214515463917526e-17
                    }
                ],
                "task_id": "task_22_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 343.28462446966296,
                    "start": 3.214515463917526e-17
                },
                "write": [
                    {
                        "end": 343.28462446966296,
                        "id": "file_22_1",
                        "start": 173.842177536569
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 517.1268020309509,
                    "start": 512.7268020309509
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 512.7268020309509,
                        "id": "file_22_1",
                        "start": 343.28462446966296
                    }
                ],
                "task_id": "task_22_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 686.5692489640448,
                    "start": 343.28462446966296
                },
                "write": [
                    {
                        "end": 686.5692489640448,
                        "id": "file_22_2",
                        "start": 517.1268020309509
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 860.4114265253329,
                    "start": 856.0114265253329
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 856.0114265253329,
                        "id": "file_22_2",
                        "start": 686.5692489640448
                    }
                ],
                "task_id": "task_22_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1029.853873458427,
                    "start": 686.5692489640448
                },
                "write": [
                    {
                        "end": 1029.853873458427,
                        "id": "file_22_3",
                        "start": 860.4114265253329
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 173.842177536569,
                    "start": 169.442177536569
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 169.442177536569,
                        "id": "file_23_0",
                        "start": 3.436206185567011e-17
                    }
                ],
                "task_id": "task_23_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 343.28462446966296,
                    "start": 3.436206185567011e-17
                },
                "write": [
                    {
                        "end": 343.28462446966296,
                        "id": "file_23_1",
                        "start": 173.842177536569
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 517.1268020309509,
                    "start": 512.7268020309509
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 512.7268020309509,
                        "id": "file_23_1",
                        "start": 343.28462446966296
                    }
                ],
                "task_id": "task_23_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 686.5692489640448,
                    "start": 343.28462446966296
                },
                "write": [
                    {
                        "end": 686.5692489640448,
                        "id": "file_23_2",
                        "start": 517.1268020309509
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 860.4114265253329,
                    "start": 856.0114265253329
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 856.0114265253329,
                        "id": "file_23_2",
                        "start": 686.5692489640448
                    }
                ],
                "task_id": "task_23_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1029.853873458427,
                    "start": 686.5692489640448
                },
                "write": [
                    {
                        "end": 1029.853873458427,
                        "id": "file_23_3",
                        "start": 860.4114265253329
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 173.842177536569,
                    "start": 169.442177536569
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 169.442177536569,
                        "id": "file_24_0",
                        "start": 3.657896907216495e-17
                    }
                ],
                "task_id": "task_24_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 343.28462446966296,
                    "start": 3.657896907216495e-17
                },
                "write": [
                    {
                        "end": 343.28462446966296,
                        "id": "file_24_1",
                        "start": 173.842177536569
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 517.1268020309509,
                    "start": 512.7268020309509
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 512.7268020309509,
                        "id": "file_24_1",
                        "start": 343.28462446966296
                    }
                ],
                "task_id": "task_24_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 686.5692489640448,
                    "start": 343.28462446966296
                },
                "write": [
                    {
                        "end": 686.5692489640448,
                        "id": "file_24_2",
                        "start": 517.1268020309509
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 860.4114265253329,
                    "start": 856.0114265253329
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 856.0114265253329,
                        "id": "file_24_2",
                        "start": 686.5692489640448
                    }
                ],
                "task_id": "task_24_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1029.853873458427,
                    "start": 686.5692489640448
                },
                "write": [
                    {
                        "end": 1029.853873458427,
                        "id": "file_24_3",
                        "start": 860.4114265253329
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 173.842177536569,
                    "start": 169.442177536569
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 169.442177536569,
                        "id": "file_2_0",
                        "start": 3.87958762886598e-17
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 343.28462446966296,
                    "start": 3.87958762886598e-17
                },
                "write": [
                    {
                        "end": 343.28462446966296,
                        "id": "file_2_1",
                        "start": 173.842177536569
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 517.1268020309509,
                    "start": 512.7268020309509
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 512.7268020309509,
                        "id": "file_2_1",
                        "start": 343.28462446966296
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 686.5692489640448,
                    "start": 343.28462446966296
                },
                "write": [
                    {
                        "end": 686.5692489640448,
                        "id": "file_2_2",
                        "start": 517.1268020309509
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 860.4114265253329,
                    "start": 856.0114265253329
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 856.0114265253329,
                        "id": "file_2_2",
                        "start": 686.5692489640448
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1029.853873458427,
                    "start": 686.5692489640448
                },
                "write": [
                    {
                        "end": 1029.853873458427,
                        "id": "file_2_3",
                        "start": 860.4114265253329
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 173.842177536569,
                    "start": 169.442177536569
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 169.442177536569,
                        "id": "file_3_0",
                        "start": 4.1012783505154644e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 343.28462446966296,
                    "start": 4.1012783505154644e-17
                },
                "write": [
                    {
                        "end": 343.28462446966296,
                        "id": "file_3_1",
                        "start": 173.842177536569
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 517.1268020309509,
                    "start": 512.7268020309509
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 512.7268020309509,
                        "id": "file_3_1",
                        "start": 343.28462446966296
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 686.5692489640448,
                    "start": 343.28462446966296
                },
                "write": [
                    {
                        "end": 686.5692489640448,
                        "id": "file_3_2",
                        "start": 517.1268020309509
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 860.4114265253329,
                    "start": 856.0114265253329
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 856.0114265253329,
                        "id": "file_3_2",
                        "start": 686.5692489640448
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1029.853873458427,
                    "start": 686.5692489640448
                },
                "write": [
                    {
                        "end": 1029.853873458427,
                        "id": "file_3_3",
                        "start": 860.4114265253329
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 173.842177536569,
                    "start": 169.442177536569
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 169.442177536569,
                        "id": "file_4_0",
                        "start": 4.322969072164949e-17
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 343.28462446966296,
                    "start": 4.322969072164949e-17
                },
                "write": [
                    {
                        "end": 343.28462446966296,
                        "id": "file_4_1",
                        "start": 173.842177536569
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 517.1268020309509,
                    "start": 512.7268020309509
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 512.7268020309509,
                        "id": "file_4_1",
                        "start": 343.28462446966296
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 686.5692489640448,
                    "start": 343.28462446966296
                },
                "write": [
                    {
                        "end": 686.5692489640448,
                        "id": "file_4_2",
                        "start": 517.1268020309509
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 860.4114265253329,
                    "start": 856.0114265253329
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 856.0114265253329,
                        "id": "file_4_2",
                        "start": 686.5692489640448
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1029.853873458427,
                    "start": 686.5692489640448
                },
                "write": [
                    {
                        "end": 1029.853873458427,
                        "id": "file_4_3",
                        "start": 860.4114265253329
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 173.842177536569,
                    "start": 169.442177536569
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 169.442177536569,
                        "id": "file_5_0",
                        "start": 4.5446597938144336e-17
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 343.28462446966296,
                    "start": 4.5446597938144336e-17
                },
                "write": [
                    {
                        "end": 343.28462446966296,
                        "id": "file_5_1",
                        "start": 173.842177536569
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 517.1268020309509,
                    "start": 512.7268020309509
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 512.7268020309509,
                        "id": "file_5_1",
                        "start": 343.28462446966296
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 686.5692489640448,
                    "start": 343.28462446966296
                },
                "write": [
                    {
                        "end": 686.5692489640448,
                        "id": "file_5_2",
                        "start": 517.1268020309509
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 860.4114265253329,
                    "start": 856.0114265253329
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 856.0114265253329,
                        "id": "file_5_2",
                        "start": 686.5692489640448
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1029.853873458427,
                    "start": 686.5692489640448
                },
                "write": [
                    {
                        "end": 1029.853873458427,
                        "id": "file_5_3",
                        "start": 860.4114265253329
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 173.842177536569,
                    "start": 169.442177536569
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 169.442177536569,
                        "id": "file_6_0",
                        "start": 4.766350515463918e-17
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 343.28462446966296,
                    "start": 4.766350515463918e-17
                },
                "write": [
                    {
                        "end": 343.28462446966296,
                        "id": "file_6_1",
                        "start": 173.842177536569
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 517.1268020309509,
                    "start": 512.7268020309509
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 512.7268020309509,
                        "id": "file_6_1",
                        "start": 343.28462446966296
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 686.5692489640448,
                    "start": 343.28462446966296
                },
                "write": [
                    {
                        "end": 686.5692489640448,
                        "id": "file_6_2",
                        "start": 517.1268020309509
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 860.4114265253329,
                    "start": 856.0114265253329
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 856.0114265253329,
                        "id": "file_6_2",
                        "start": 686.5692489640448
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1029.853873458427,
                    "start": 686.5692489640448
                },
                "write": [
                    {
                        "end": 1029.853873458427,
                        "id": "file_6_3",
                        "start": 860.4114265253329
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 173.842177536569,
                    "start": 169.442177536569
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 169.442177536569,
                        "id": "file_7_0",
                        "start": 4.9880412371134027e-17
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 343.28462446966296,
                    "start": 4.9880412371134027e-17
                },
                "write": [
                    {
                        "end": 343.28462446966296,
                        "id": "file_7_1",
                        "start": 173.842177536569
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 517.1268020309509,
                    "start": 512.7268020309509
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 512.7268020309509,
                        "id": "file_7_1",
                        "start": 343.28462446966296
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 686.5692489640448,
                    "start": 343.28462446966296
                },
                "write": [
                    {
                        "end": 686.5692489640448,
                        "id": "file_7_2",
                        "start": 517.1268020309509
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 860.4114265253329,
                    "start": 856.0114265253329
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 856.0114265253329,
                        "id": "file_7_2",
                        "start": 686.5692489640448
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1029.853873458427,
                    "start": 686.5692489640448
                },
                "write": [
                    {
                        "end": 1029.853873458427,
                        "id": "file_7_3",
                        "start": 860.4114265253329
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 173.842177536569,
                    "start": 169.442177536569
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 169.442177536569,
                        "id": "file_8_0",
                        "start": 5.209731958762887e-17
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 343.28462446966296,
                    "start": 5.209731958762887e-17
                },
                "write": [
                    {
                        "end": 343.28462446966296,
                        "id": "file_8_1",
                        "start": 173.842177536569
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 517.1268020309509,
                    "start": 512.7268020309509
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 512.7268020309509,
                        "id": "file_8_1",
                        "start": 343.28462446966296
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 686.5692489640448,
                    "start": 343.28462446966296
                },
                "write": [
                    {
                        "end": 686.5692489640448,
                        "id": "file_8_2",
                        "start": 517.1268020309509
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 860.4114265253329,
                    "start": 856.0114265253329
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 856.0114265253329,
                        "id": "file_8_2",
                        "start": 686.5692489640448
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1029.853873458427,
                    "start": 686.5692489640448
                },
                "write": [
                    {
                        "end": 1029.853873458427,
                        "id": "file_8_3",
                        "start": 860.4114265253329
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 173.842177536569,
                    "start": 169.442177536569
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 169.442177536569,
                        "id": "file_9_0",
                        "start": 5.431422680412372e-17
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 343.28462446966296,
                    "start": 5.431422680412372e-17
                },
                "write": [
                    {
                        "end": 343.28462446966296,
                        "id": "file_9_1",
                        "start": 173.842177536569
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 517.1268020309509,
                    "start": 512.7268020309509
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 512.7268020309509,
                        "id": "file_9_1",
                        "start": 343.28462446966296
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 686.5692489640448,
                    "start": 343.28462446966296
                },
                "write": [
                    {
                        "end": 686.5692489640448,
                        "id": "file_9_2",
                        "start": 517.1268020309509
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 860.4114265253329,
                    "start": 856.0114265253329
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 856.0114265253329,
                        "id": "file_9_2",
                        "start": 686.5692489640448
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1029.853873458427,
                    "start": 686.5692489640448
                },
                "write": [
                    {
                        "end": 1029.853873458427,
                        "id": "file_9_3",
                        "start": 860.4114265253329
                    }
                ]
            }
        ]
    }
}


==> result/multi/nfs/wrench/original/dump_26.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 180.6198312422565,
                    "start": 176.2198312422565
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 176.2198312422565,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 356.83993224494384,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 356.83993224494384,
                        "id": "file_0_1",
                        "start": 180.6198312422565
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 537.4597634400092,
                    "start": 533.0597634400092
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 533.0597634400092,
                        "id": "file_0_1",
                        "start": 356.83993224494384
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 713.6798644426966,
                    "start": 356.83993224494384
                },
                "write": [
                    {
                        "end": 713.6798644426966,
                        "id": "file_0_2",
                        "start": 537.4597634400092
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 894.2996956602339,
                    "start": 889.8996956602339
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 889.8996956602339,
                        "id": "file_0_2",
                        "start": 713.6798644426966
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1070.5197966404494,
                    "start": 713.6798644426966
                },
                "write": [
                    {
                        "end": 1070.5197966404494,
                        "id": "file_0_3",
                        "start": 894.2996956602339
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 180.6198312422565,
                    "start": 176.2198312422565
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 176.2198312422565,
                        "id": "file_10_0",
                        "start": 3.3253608247422685e-18
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 356.83993224494384,
                    "start": 3.3253608247422685e-18
                },
                "write": [
                    {
                        "end": 356.83993224494384,
                        "id": "file_10_1",
                        "start": 180.6198312422565
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 537.4597634400092,
                    "start": 533.0597634400092
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 533.0597634400092,
                        "id": "file_10_1",
                        "start": 356.83993224494384
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 713.6798644426966,
                    "start": 356.83993224494384
                },
                "write": [
                    {
                        "end": 713.6798644426966,
                        "id": "file_10_2",
                        "start": 537.4597634400092
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 894.2996956602339,
                    "start": 889.8996956602339
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 889.8996956602339,
                        "id": "file_10_2",
                        "start": 713.6798644426966
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1070.5197966404494,
                    "start": 713.6798644426966
                },
                "write": [
                    {
                        "end": 1070.5197966404494,
                        "id": "file_10_3",
                        "start": 894.2996956602339
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 180.6198312422565,
                    "start": 176.2198312422565
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 176.2198312422565,
                        "id": "file_11_0",
                        "start": 5.542268041237114e-18
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 356.83993224494384,
                    "start": 5.542268041237114e-18
                },
                "write": [
                    {
                        "end": 356.83993224494384,
                        "id": "file_11_1",
                        "start": 180.6198312422565
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 537.4597634400092,
                    "start": 533.0597634400092
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 533.0597634400092,
                        "id": "file_11_1",
                        "start": 356.83993224494384
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 713.6798644426966,
                    "start": 356.83993224494384
                },
                "write": [
                    {
                        "end": 713.6798644426966,
                        "id": "file_11_2",
                        "start": 537.4597634400092
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 894.2996956602339,
                    "start": 889.8996956602339
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 889.8996956602339,
                        "id": "file_11_2",
                        "start": 713.6798644426966
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1070.5197966404494,
                    "start": 713.6798644426966
                },
                "write": [
                    {
                        "end": 1070.5197966404494,
                        "id": "file_11_3",
                        "start": 894.2996956602339
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 180.6198312422565,
                    "start": 176.2198312422565
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 176.2198312422565,
                        "id": "file_12_0",
                        "start": 7.75917525773196e-18
                    }
                ],
                "task_id": "task_12_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 356.83993224494384,
                    "start": 7.75917525773196e-18
                },
                "write": [
                    {
                        "end": 356.83993224494384,
                        "id": "file_12_1",
                        "start": 180.6198312422565
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 537.4597634400092,
                    "start": 533.0597634400092
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 533.0597634400092,
                        "id": "file_12_1",
                        "start": 356.83993224494384
                    }
                ],
                "task_id": "task_12_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 713.6798644426966,
                    "start": 356.83993224494384
                },
                "write": [
                    {
                        "end": 713.6798644426966,
                        "id": "file_12_2",
                        "start": 537.4597634400092
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 894.2996956602339,
                    "start": 889.8996956602339
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 889.8996956602339,
                        "id": "file_12_2",
                        "start": 713.6798644426966
                    }
                ],
                "task_id": "task_12_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1070.5197966404494,
                    "start": 713.6798644426966
                },
                "write": [
                    {
                        "end": 1070.5197966404494,
                        "id": "file_12_3",
                        "start": 894.2996956602339
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 180.6198312422565,
                    "start": 176.2198312422565
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 176.2198312422565,
                        "id": "file_13_0",
                        "start": 9.976082474226805e-18
                    }
                ],
                "task_id": "task_13_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 356.83993224494384,
                    "start": 9.976082474226805e-18
                },
                "write": [
                    {
                        "end": 356.83993224494384,
                        "id": "file_13_1",
                        "start": 180.6198312422565
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 537.4597634400092,
                    "start": 533.0597634400092
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 533.0597634400092,
                        "id": "file_13_1",
                        "start": 356.83993224494384
                    }
                ],
                "task_id": "task_13_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 713.6798644426966,
                    "start": 356.83993224494384
                },
                "write": [
                    {
                        "end": 713.6798644426966,
                        "id": "file_13_2",
                        "start": 537.4597634400092
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 894.2996956602339,
                    "start": 889.8996956602339
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 889.8996956602339,
                        "id": "file_13_2",
                        "start": 713.6798644426966
                    }
                ],
                "task_id": "task_13_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1070.5197966404494,
                    "start": 713.6798644426966
                },
                "write": [
                    {
                        "end": 1070.5197966404494,
                        "id": "file_13_3",
                        "start": 894.2996956602339
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 180.6198312422565,
                    "start": 176.2198312422565
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 176.2198312422565,
                        "id": "file_14_0",
                        "start": 1.2192989690721651e-17
                    }
                ],
                "task_id": "task_14_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 356.83993224494384,
                    "start": 1.2192989690721651e-17
                },
                "write": [
                    {
                        "end": 356.83993224494384,
                        "id": "file_14_1",
                        "start": 180.6198312422565
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 537.4597634400092,
                    "start": 533.0597634400092
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 533.0597634400092,
                        "id": "file_14_1",
                        "start": 356.83993224494384
                    }
                ],
                "task_id": "task_14_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 713.6798644426966,
                    "start": 356.83993224494384
                },
                "write": [
                    {
                        "end": 713.6798644426966,
                        "id": "file_14_2",
                        "start": 537.4597634400092
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 894.2996956602339,
                    "start": 889.8996956602339
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 889.8996956602339,
                        "id": "file_14_2",
                        "start": 713.6798644426966
                    }
                ],
                "task_id": "task_14_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1070.5197966404494,
                    "start": 713.6798644426966
                },
                "write": [
                    {
                        "end": 1070.5197966404494,
                        "id": "file_14_3",
                        "start": 894.2996956602339
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 180.6198312422565,
                    "start": 176.2198312422565
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 176.2198312422565,
                        "id": "file_15_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_15_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 356.83993224494384,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 356.83993224494384,
                        "id": "file_15_1",
                        "start": 180.6198312422565
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 537.4597634400092,
                    "start": 533.0597634400092
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 533.0597634400092,
                        "id": "file_15_1",
                        "start": 356.83993224494384
                    }
                ],
                "task_id": "task_15_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 713.6798644426966,
                    "start": 356.83993224494384
                },
                "write": [
                    {
                        "end": 713.6798644426966,
                        "id": "file_15_2",
                        "start": 537.4597634400092
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 894.2996956602339,
                    "start": 889.8996956602339
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 889.8996956602339,
                        "id": "file_15_2",
                        "start": 713.6798644426966
                    }
                ],
                "task_id": "task_15_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1070.5197966404494,
                    "start": 713.6798644426966
                },
                "write": [
                    {
                        "end": 1070.5197966404494,
                        "id": "file_15_3",
                        "start": 894.2996956602339
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 180.6198312422565,
                    "start": 176.2198312422565
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 176.2198312422565,
                        "id": "file_16_0",
                        "start": 1.6626804123711342e-17
                    }
                ],
                "task_id": "task_16_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 356.83993224494384,
                    "start": 1.6626804123711342e-17
                },
                "write": [
                    {
                        "end": 356.83993224494384,
                        "id": "file_16_1",
                        "start": 180.6198312422565
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 537.4597634400092,
                    "start": 533.0597634400092
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 533.0597634400092,
                        "id": "file_16_1",
                        "start": 356.83993224494384
                    }
                ],
                "task_id": "task_16_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 713.6798644426966,
                    "start": 356.83993224494384
                },
                "write": [
                    {
                        "end": 713.6798644426966,
                        "id": "file_16_2",
                        "start": 537.4597634400092
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 894.2996956602339,
                    "start": 889.8996956602339
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 889.8996956602339,
                        "id": "file_16_2",
                        "start": 713.6798644426966
                    }
                ],
                "task_id": "task_16_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1070.5197966404494,
                    "start": 713.6798644426966
                },
                "write": [
                    {
                        "end": 1070.5197966404494,
                        "id": "file_16_3",
                        "start": 894.2996956602339
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 180.6198312422565,
                    "start": 176.2198312422565
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 176.2198312422565,
                        "id": "file_17_0",
                        "start": 1.8843711340206188e-17
                    }
                ],
                "task_id": "task_17_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 356.83993224494384,
                    "start": 1.8843711340206188e-17
                },
                "write": [
                    {
                        "end": 356.83993224494384,
                        "id": "file_17_1",
                        "start": 180.6198312422565
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 537.4597634400092,
                    "start": 533.0597634400092
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 533.0597634400092,
                        "id": "file_17_1",
                        "start": 356.83993224494384
                    }
                ],
                "task_id": "task_17_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 713.6798644426966,
                    "start": 356.83993224494384
                },
                "write": [
                    {
                        "end": 713.6798644426966,
                        "id": "file_17_2",
                        "start": 537.4597634400092
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 894.2996956602339,
                    "start": 889.8996956602339
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 889.8996956602339,
                        "id": "file_17_2",
                        "start": 713.6798644426966
                    }
                ],
                "task_id": "task_17_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1070.5197966404494,
                    "start": 713.6798644426966
                },
                "write": [
                    {
                        "end": 1070.5197966404494,
                        "id": "file_17_3",
                        "start": 894.2996956602339
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 180.6198312422565,
                    "start": 176.2198312422565
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 176.2198312422565,
                        "id": "file_18_0",
                        "start": 2.1060618556701034e-17
                    }
                ],
                "task_id": "task_18_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 356.83993224494384,
                    "start": 2.1060618556701034e-17
                },
                "write": [
                    {
                        "end": 356.83993224494384,
                        "id": "file_18_1",
                        "start": 180.6198312422565
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 537.4597634400092,
                    "start": 533.0597634400092
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 533.0597634400092,
                        "id": "file_18_1",
                        "start": 356.83993224494384
                    }
                ],
                "task_id": "task_18_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 713.6798644426966,
                    "start": 356.83993224494384
                },
                "write": [
                    {
                        "end": 713.6798644426966,
                        "id": "file_18_2",
                        "start": 537.4597634400092
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 894.2996956602339,
                    "start": 889.8996956602339
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 889.8996956602339,
                        "id": "file_18_2",
                        "start": 713.6798644426966
                    }
                ],
                "task_id": "task_18_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1070.5197966404494,
                    "start": 713.6798644426966
                },
                "write": [
                    {
                        "end": 1070.5197966404494,
                        "id": "file_18_3",
                        "start": 894.2996956602339
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 180.6198312422565,
                    "start": 176.2198312422565
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 176.2198312422565,
                        "id": "file_19_0",
                        "start": 2.327752577319588e-17
                    }
                ],
                "task_id": "task_19_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 356.83993224494384,
                    "start": 2.327752577319588e-17
                },
                "write": [
                    {
                        "end": 356.83993224494384,
                        "id": "file_19_1",
                        "start": 180.6198312422565
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 537.4597634400092,
                    "start": 533.0597634400092
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 533.0597634400092,
                        "id": "file_19_1",
                        "start": 356.83993224494384
                    }
                ],
                "task_id": "task_19_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 713.6798644426966,
                    "start": 356.83993224494384
                },
                "write": [
                    {
                        "end": 713.6798644426966,
                        "id": "file_19_2",
                        "start": 537.4597634400092
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 894.2996956602339,
                    "start": 889.8996956602339
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 889.8996956602339,
                        "id": "file_19_2",
                        "start": 713.6798644426966
                    }
                ],
                "task_id": "task_19_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1070.5197966404494,
                    "start": 713.6798644426966
                },
                "write": [
                    {
                        "end": 1070.5197966404494,
                        "id": "file_19_3",
                        "start": 894.2996956602339
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 180.6198312422565,
                    "start": 176.2198312422565
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 176.2198312422565,
                        "id": "file_1_0",
                        "start": 2.5494432989690725e-17
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 356.83993224494384,
                    "start": 2.5494432989690725e-17
                },
                "write": [
                    {
                        "end": 356.83993224494384,
                        "id": "file_1_1",
                        "start": 180.6198312422565
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 537.4597634400092,
                    "start": 533.0597634400092
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 533.0597634400092,
                        "id": "file_1_1",
                        "start": 356.83993224494384
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 713.6798644426966,
                    "start": 356.83993224494384
                },
                "write": [
                    {
                        "end": 713.6798644426966,
                        "id": "file_1_2",
                        "start": 537.4597634400092
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 894.2996956602339,
                    "start": 889.8996956602339
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 889.8996956602339,
                        "id": "file_1_2",
                        "start": 713.6798644426966
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1070.5197966404494,
                    "start": 713.6798644426966
                },
                "write": [
                    {
                        "end": 1070.5197966404494,
                        "id": "file_1_3",
                        "start": 894.2996956602339
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 180.6198312422565,
                    "start": 176.2198312422565
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 176.2198312422565,
                        "id": "file_20_0",
                        "start": 2.771134020618557e-17
                    }
                ],
                "task_id": "task_20_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 356.83993224494384,
                    "start": 2.771134020618557e-17
                },
                "write": [
                    {
                        "end": 356.83993224494384,
                        "id": "file_20_1",
                        "start": 180.6198312422565
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 537.4597634400092,
                    "start": 533.0597634400092
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 533.0597634400092,
                        "id": "file_20_1",
                        "start": 356.83993224494384
                    }
                ],
                "task_id": "task_20_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 713.6798644426966,
                    "start": 356.83993224494384
                },
                "write": [
                    {
                        "end": 713.6798644426966,
                        "id": "file_20_2",
                        "start": 537.4597634400092
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 894.2996956602339,
                    "start": 889.8996956602339
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 889.8996956602339,
                        "id": "file_20_2",
                        "start": 713.6798644426966
                    }
                ],
                "task_id": "task_20_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1070.5197966404494,
                    "start": 713.6798644426966
                },
                "write": [
                    {
                        "end": 1070.5197966404494,
                        "id": "file_20_3",
                        "start": 894.2996956602339
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 180.6198312422565,
                    "start": 176.2198312422565
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 176.2198312422565,
                        "id": "file_21_0",
                        "start": 2.9928247422680416e-17
                    }
                ],
                "task_id": "task_21_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 356.83993224494384,
                    "start": 2.9928247422680416e-17
                },
                "write": [
                    {
                        "end": 356.83993224494384,
                        "id": "file_21_1",
                        "start": 180.6198312422565
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 537.4597634400092,
                    "start": 533.0597634400092
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 533.0597634400092,
                        "id": "file_21_1",
                        "start": 356.83993224494384
                    }
                ],
                "task_id": "task_21_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 713.6798644426966,
                    "start": 356.83993224494384
                },
                "write": [
                    {
                        "end": 713.6798644426966,
                        "id": "file_21_2",
                        "start": 537.4597634400092
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 894.2996956602339,
                    "start": 889.8996956602339
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 889.8996956602339,
                        "id": "file_21_2",
                        "start": 713.6798644426966
                    }
                ],
                "task_id": "task_21_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1070.5197966404494,
                    "start": 713.6798644426966
                },
                "write": [
                    {
                        "end": 1070.5197966404494,
                        "id": "file_21_3",
                        "start": 894.2996956602339
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 180.6198312422565,
                    "start": 176.2198312422565
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 176.2198312422565,
                        "id": "file_22_0",
                        "start": 3.214515463917526e-17
                    }
                ],
                "task_id": "task_22_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 356.83993224494384,
                    "start": 3.214515463917526e-17
                },
                "write": [
                    {
                        "end": 356.83993224494384,
                        "id": "file_22_1",
                        "start": 180.6198312422565
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 537.4597634400092,
                    "start": 533.0597634400092
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 533.0597634400092,
                        "id": "file_22_1",
                        "start": 356.83993224494384
                    }
                ],
                "task_id": "task_22_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 713.6798644426966,
                    "start": 356.83993224494384
                },
                "write": [
                    {
                        "end": 713.6798644426966,
                        "id": "file_22_2",
                        "start": 537.4597634400092
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 894.2996956602339,
                    "start": 889.8996956602339
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 889.8996956602339,
                        "id": "file_22_2",
                        "start": 713.6798644426966
                    }
                ],
                "task_id": "task_22_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1070.5197966404494,
                    "start": 713.6798644426966
                },
                "write": [
                    {
                        "end": 1070.5197966404494,
                        "id": "file_22_3",
                        "start": 894.2996956602339
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 180.6198312422565,
                    "start": 176.2198312422565
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 176.2198312422565,
                        "id": "file_23_0",
                        "start": 3.436206185567011e-17
                    }
                ],
                "task_id": "task_23_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 356.83993224494384,
                    "start": 3.436206185567011e-17
                },
                "write": [
                    {
                        "end": 356.83993224494384,
                        "id": "file_23_1",
                        "start": 180.6198312422565
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 537.4597634400092,
                    "start": 533.0597634400092
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 533.0597634400092,
                        "id": "file_23_1",
                        "start": 356.83993224494384
                    }
                ],
                "task_id": "task_23_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 713.6798644426966,
                    "start": 356.83993224494384
                },
                "write": [
                    {
                        "end": 713.6798644426966,
                        "id": "file_23_2",
                        "start": 537.4597634400092
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 894.2996956602339,
                    "start": 889.8996956602339
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 889.8996956602339,
                        "id": "file_23_2",
                        "start": 713.6798644426966
                    }
                ],
                "task_id": "task_23_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1070.5197966404494,
                    "start": 713.6798644426966
                },
                "write": [
                    {
                        "end": 1070.5197966404494,
                        "id": "file_23_3",
                        "start": 894.2996956602339
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 180.6198312422565,
                    "start": 176.2198312422565
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 176.2198312422565,
                        "id": "file_24_0",
                        "start": 3.657896907216495e-17
                    }
                ],
                "task_id": "task_24_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 356.83993224494384,
                    "start": 3.657896907216495e-17
                },
                "write": [
                    {
                        "end": 356.83993224494384,
                        "id": "file_24_1",
                        "start": 180.6198312422565
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 537.4597634400092,
                    "start": 533.0597634400092
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 533.0597634400092,
                        "id": "file_24_1",
                        "start": 356.83993224494384
                    }
                ],
                "task_id": "task_24_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 713.6798644426966,
                    "start": 356.83993224494384
                },
                "write": [
                    {
                        "end": 713.6798644426966,
                        "id": "file_24_2",
                        "start": 537.4597634400092
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 894.2996956602339,
                    "start": 889.8996956602339
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 889.8996956602339,
                        "id": "file_24_2",
                        "start": 713.6798644426966
                    }
                ],
                "task_id": "task_24_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1070.5197966404494,
                    "start": 713.6798644426966
                },
                "write": [
                    {
                        "end": 1070.5197966404494,
                        "id": "file_24_3",
                        "start": 894.2996956602339
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 180.6198312422565,
                    "start": 176.2198312422565
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 176.2198312422565,
                        "id": "file_25_0",
                        "start": 3.87958762886598e-17
                    }
                ],
                "task_id": "task_25_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 356.83993224494384,
                    "start": 3.87958762886598e-17
                },
                "write": [
                    {
                        "end": 356.83993224494384,
                        "id": "file_25_1",
                        "start": 180.6198312422565
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 537.4597634400092,
                    "start": 533.0597634400092
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 533.0597634400092,
                        "id": "file_25_1",
                        "start": 356.83993224494384
                    }
                ],
                "task_id": "task_25_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 713.6798644426966,
                    "start": 356.83993224494384
                },
                "write": [
                    {
                        "end": 713.6798644426966,
                        "id": "file_25_2",
                        "start": 537.4597634400092
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 894.2996956602339,
                    "start": 889.8996956602339
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 889.8996956602339,
                        "id": "file_25_2",
                        "start": 713.6798644426966
                    }
                ],
                "task_id": "task_25_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1070.5197966404494,
                    "start": 713.6798644426966
                },
                "write": [
                    {
                        "end": 1070.5197966404494,
                        "id": "file_25_3",
                        "start": 894.2996956602339
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 180.6198312422565,
                    "start": 176.2198312422565
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 176.2198312422565,
                        "id": "file_2_0",
                        "start": 4.1012783505154644e-17
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 356.83993224494384,
                    "start": 4.1012783505154644e-17
                },
                "write": [
                    {
                        "end": 356.83993224494384,
                        "id": "file_2_1",
                        "start": 180.6198312422565
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 537.4597634400092,
                    "start": 533.0597634400092
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 533.0597634400092,
                        "id": "file_2_1",
                        "start": 356.83993224494384
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 713.6798644426966,
                    "start": 356.83993224494384
                },
                "write": [
                    {
                        "end": 713.6798644426966,
                        "id": "file_2_2",
                        "start": 537.4597634400092
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 894.2996956602339,
                    "start": 889.8996956602339
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 889.8996956602339,
                        "id": "file_2_2",
                        "start": 713.6798644426966
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1070.5197966404494,
                    "start": 713.6798644426966
                },
                "write": [
                    {
                        "end": 1070.5197966404494,
                        "id": "file_2_3",
                        "start": 894.2996956602339
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 180.6198312422565,
                    "start": 176.2198312422565
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 176.2198312422565,
                        "id": "file_3_0",
                        "start": 4.322969072164949e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 356.83993224494384,
                    "start": 4.322969072164949e-17
                },
                "write": [
                    {
                        "end": 356.83993224494384,
                        "id": "file_3_1",
                        "start": 180.6198312422565
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 537.4597634400092,
                    "start": 533.0597634400092
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 533.0597634400092,
                        "id": "file_3_1",
                        "start": 356.83993224494384
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 713.6798644426966,
                    "start": 356.83993224494384
                },
                "write": [
                    {
                        "end": 713.6798644426966,
                        "id": "file_3_2",
                        "start": 537.4597634400092
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 894.2996956602339,
                    "start": 889.8996956602339
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 889.8996956602339,
                        "id": "file_3_2",
                        "start": 713.6798644426966
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1070.5197966404494,
                    "start": 713.6798644426966
                },
                "write": [
                    {
                        "end": 1070.5197966404494,
                        "id": "file_3_3",
                        "start": 894.2996956602339
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 180.6198312422565,
                    "start": 176.2198312422565
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 176.2198312422565,
                        "id": "file_4_0",
                        "start": 4.5446597938144336e-17
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 356.83993224494384,
                    "start": 4.5446597938144336e-17
                },
                "write": [
                    {
                        "end": 356.83993224494384,
                        "id": "file_4_1",
                        "start": 180.6198312422565
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 537.4597634400092,
                    "start": 533.0597634400092
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 533.0597634400092,
                        "id": "file_4_1",
                        "start": 356.83993224494384
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 713.6798644426966,
                    "start": 356.83993224494384
                },
                "write": [
                    {
                        "end": 713.6798644426966,
                        "id": "file_4_2",
                        "start": 537.4597634400092
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 894.2996956602339,
                    "start": 889.8996956602339
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 889.8996956602339,
                        "id": "file_4_2",
                        "start": 713.6798644426966
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1070.5197966404494,
                    "start": 713.6798644426966
                },
                "write": [
                    {
                        "end": 1070.5197966404494,
                        "id": "file_4_3",
                        "start": 894.2996956602339
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 180.6198312422565,
                    "start": 176.2198312422565
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 176.2198312422565,
                        "id": "file_5_0",
                        "start": 4.766350515463918e-17
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 356.83993224494384,
                    "start": 4.766350515463918e-17
                },
                "write": [
                    {
                        "end": 356.83993224494384,
                        "id": "file_5_1",
                        "start": 180.6198312422565
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 537.4597634400092,
                    "start": 533.0597634400092
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 533.0597634400092,
                        "id": "file_5_1",
                        "start": 356.83993224494384
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 713.6798644426966,
                    "start": 356.83993224494384
                },
                "write": [
                    {
                        "end": 713.6798644426966,
                        "id": "file_5_2",
                        "start": 537.4597634400092
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 894.2996956602339,
                    "start": 889.8996956602339
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 889.8996956602339,
                        "id": "file_5_2",
                        "start": 713.6798644426966
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1070.5197966404494,
                    "start": 713.6798644426966
                },
                "write": [
                    {
                        "end": 1070.5197966404494,
                        "id": "file_5_3",
                        "start": 894.2996956602339
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 180.6198312422565,
                    "start": 176.2198312422565
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 176.2198312422565,
                        "id": "file_6_0",
                        "start": 4.9880412371134027e-17
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 356.83993224494384,
                    "start": 4.9880412371134027e-17
                },
                "write": [
                    {
                        "end": 356.83993224494384,
                        "id": "file_6_1",
                        "start": 180.6198312422565
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 537.4597634400092,
                    "start": 533.0597634400092
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 533.0597634400092,
                        "id": "file_6_1",
                        "start": 356.83993224494384
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 713.6798644426966,
                    "start": 356.83993224494384
                },
                "write": [
                    {
                        "end": 713.6798644426966,
                        "id": "file_6_2",
                        "start": 537.4597634400092
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 894.2996956602339,
                    "start": 889.8996956602339
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 889.8996956602339,
                        "id": "file_6_2",
                        "start": 713.6798644426966
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1070.5197966404494,
                    "start": 713.6798644426966
                },
                "write": [
                    {
                        "end": 1070.5197966404494,
                        "id": "file_6_3",
                        "start": 894.2996956602339
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 180.6198312422565,
                    "start": 176.2198312422565
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 176.2198312422565,
                        "id": "file_7_0",
                        "start": 5.209731958762887e-17
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 356.83993224494384,
                    "start": 5.209731958762887e-17
                },
                "write": [
                    {
                        "end": 356.83993224494384,
                        "id": "file_7_1",
                        "start": 180.6198312422565
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 537.4597634400092,
                    "start": 533.0597634400092
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 533.0597634400092,
                        "id": "file_7_1",
                        "start": 356.83993224494384
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 713.6798644426966,
                    "start": 356.83993224494384
                },
                "write": [
                    {
                        "end": 713.6798644426966,
                        "id": "file_7_2",
                        "start": 537.4597634400092
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 894.2996956602339,
                    "start": 889.8996956602339
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 889.8996956602339,
                        "id": "file_7_2",
                        "start": 713.6798644426966
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1070.5197966404494,
                    "start": 713.6798644426966
                },
                "write": [
                    {
                        "end": 1070.5197966404494,
                        "id": "file_7_3",
                        "start": 894.2996956602339
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 180.6198312422565,
                    "start": 176.2198312422565
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 176.2198312422565,
                        "id": "file_8_0",
                        "start": 5.431422680412372e-17
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 356.83993224494384,
                    "start": 5.431422680412372e-17
                },
                "write": [
                    {
                        "end": 356.83993224494384,
                        "id": "file_8_1",
                        "start": 180.6198312422565
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 537.4597634400092,
                    "start": 533.0597634400092
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 533.0597634400092,
                        "id": "file_8_1",
                        "start": 356.83993224494384
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 713.6798644426966,
                    "start": 356.83993224494384
                },
                "write": [
                    {
                        "end": 713.6798644426966,
                        "id": "file_8_2",
                        "start": 537.4597634400092
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 894.2996956602339,
                    "start": 889.8996956602339
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 889.8996956602339,
                        "id": "file_8_2",
                        "start": 713.6798644426966
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1070.5197966404494,
                    "start": 713.6798644426966
                },
                "write": [
                    {
                        "end": 1070.5197966404494,
                        "id": "file_8_3",
                        "start": 894.2996956602339
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 180.6198312422565,
                    "start": 176.2198312422565
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 176.2198312422565,
                        "id": "file_9_0",
                        "start": 5.653113402061856e-17
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 356.83993224494384,
                    "start": 5.653113402061856e-17
                },
                "write": [
                    {
                        "end": 356.83993224494384,
                        "id": "file_9_1",
                        "start": 180.6198312422565
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 537.4597634400092,
                    "start": 533.0597634400092
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 533.0597634400092,
                        "id": "file_9_1",
                        "start": 356.83993224494384
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 713.6798644426966,
                    "start": 356.83993224494384
                },
                "write": [
                    {
                        "end": 713.6798644426966,
                        "id": "file_9_2",
                        "start": 537.4597634400092
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 894.2996956602339,
                    "start": 889.8996956602339
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 889.8996956602339,
                        "id": "file_9_2",
                        "start": 713.6798644426966
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1070.5197966404494,
                    "start": 713.6798644426966
                },
                "write": [
                    {
                        "end": 1070.5197966404494,
                        "id": "file_9_3",
                        "start": 894.2996956602339
                    }
                ]
            }
        ]
    }
}


==> result/multi/nfs/wrench/original/dump_27.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 187.3974946131125,
                    "start": 182.9974946131125
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 182.9974946131125,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 370.39525933932583,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 370.39525933932583,
                        "id": "file_0_1",
                        "start": 187.3974946131125
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 557.7927539838989,
                    "start": 553.392753983899
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 553.392753983899,
                        "id": "file_0_1",
                        "start": 370.39525933932583
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 740.7905187101123,
                    "start": 370.39525933932583
                },
                "write": [
                    {
                        "end": 740.7905187101123,
                        "id": "file_0_2",
                        "start": 557.7927539838989
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 928.1880133546855,
                    "start": 923.7880133546855
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 923.7880133546855,
                        "id": "file_0_2",
                        "start": 740.7905187101123
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1111.1857781101123,
                    "start": 740.7905187101123
                },
                "write": [
                    {
                        "end": 1111.1857781101123,
                        "id": "file_0_3",
                        "start": 928.1880133546855
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 187.3974946131125,
                    "start": 182.9974946131125
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 182.9974946131125,
                        "id": "file_10_0",
                        "start": 3.3253608247422685e-18
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 370.39525933932583,
                    "start": 3.3253608247422685e-18
                },
                "write": [
                    {
                        "end": 370.39525933932583,
                        "id": "file_10_1",
                        "start": 187.3974946131125
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 557.7927539838989,
                    "start": 553.392753983899
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 553.392753983899,
                        "id": "file_10_1",
                        "start": 370.39525933932583
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 740.7905187101123,
                    "start": 370.39525933932583
                },
                "write": [
                    {
                        "end": 740.7905187101123,
                        "id": "file_10_2",
                        "start": 557.7927539838989
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 928.1880133546855,
                    "start": 923.7880133546855
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 923.7880133546855,
                        "id": "file_10_2",
                        "start": 740.7905187101123
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1111.1857781101123,
                    "start": 740.7905187101123
                },
                "write": [
                    {
                        "end": 1111.1857781101123,
                        "id": "file_10_3",
                        "start": 928.1880133546855
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 187.3974946131125,
                    "start": 182.9974946131125
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 182.9974946131125,
                        "id": "file_11_0",
                        "start": 5.542268041237114e-18
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 370.39525933932583,
                    "start": 5.542268041237114e-18
                },
                "write": [
                    {
                        "end": 370.39525933932583,
                        "id": "file_11_1",
                        "start": 187.3974946131125
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 557.7927539838989,
                    "start": 553.392753983899
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 553.392753983899,
                        "id": "file_11_1",
                        "start": 370.39525933932583
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 740.7905187101123,
                    "start": 370.39525933932583
                },
                "write": [
                    {
                        "end": 740.7905187101123,
                        "id": "file_11_2",
                        "start": 557.7927539838989
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 928.1880133546855,
                    "start": 923.7880133546855
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 923.7880133546855,
                        "id": "file_11_2",
                        "start": 740.7905187101123
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1111.1857781101123,
                    "start": 740.7905187101123
                },
                "write": [
                    {
                        "end": 1111.1857781101123,
                        "id": "file_11_3",
                        "start": 928.1880133546855
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 187.3974946131125,
                    "start": 182.9974946131125
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 182.9974946131125,
                        "id": "file_12_0",
                        "start": 7.75917525773196e-18
                    }
                ],
                "task_id": "task_12_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 370.39525933932583,
                    "start": 7.75917525773196e-18
                },
                "write": [
                    {
                        "end": 370.39525933932583,
                        "id": "file_12_1",
                        "start": 187.3974946131125
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 557.7927539838989,
                    "start": 553.392753983899
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 553.392753983899,
                        "id": "file_12_1",
                        "start": 370.39525933932583
                    }
                ],
                "task_id": "task_12_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 740.7905187101123,
                    "start": 370.39525933932583
                },
                "write": [
                    {
                        "end": 740.7905187101123,
                        "id": "file_12_2",
                        "start": 557.7927539838989
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 928.1880133546855,
                    "start": 923.7880133546855
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 923.7880133546855,
                        "id": "file_12_2",
                        "start": 740.7905187101123
                    }
                ],
                "task_id": "task_12_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1111.1857781101123,
                    "start": 740.7905187101123
                },
                "write": [
                    {
                        "end": 1111.1857781101123,
                        "id": "file_12_3",
                        "start": 928.1880133546855
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 187.3974946131125,
                    "start": 182.9974946131125
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 182.9974946131125,
                        "id": "file_13_0",
                        "start": 9.976082474226805e-18
                    }
                ],
                "task_id": "task_13_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 370.39525933932583,
                    "start": 9.976082474226805e-18
                },
                "write": [
                    {
                        "end": 370.39525933932583,
                        "id": "file_13_1",
                        "start": 187.3974946131125
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 557.7927539838989,
                    "start": 553.392753983899
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 553.392753983899,
                        "id": "file_13_1",
                        "start": 370.39525933932583
                    }
                ],
                "task_id": "task_13_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 740.7905187101123,
                    "start": 370.39525933932583
                },
                "write": [
                    {
                        "end": 740.7905187101123,
                        "id": "file_13_2",
                        "start": 557.7927539838989
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 928.1880133546855,
                    "start": 923.7880133546855
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 923.7880133546855,
                        "id": "file_13_2",
                        "start": 740.7905187101123
                    }
                ],
                "task_id": "task_13_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1111.1857781101123,
                    "start": 740.7905187101123
                },
                "write": [
                    {
                        "end": 1111.1857781101123,
                        "id": "file_13_3",
                        "start": 928.1880133546855
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 187.3974946131125,
                    "start": 182.9974946131125
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 182.9974946131125,
                        "id": "file_14_0",
                        "start": 1.2192989690721651e-17
                    }
                ],
                "task_id": "task_14_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 370.39525933932583,
                    "start": 1.2192989690721651e-17
                },
                "write": [
                    {
                        "end": 370.39525933932583,
                        "id": "file_14_1",
                        "start": 187.3974946131125
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 557.7927539838989,
                    "start": 553.392753983899
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 553.392753983899,
                        "id": "file_14_1",
                        "start": 370.39525933932583
                    }
                ],
                "task_id": "task_14_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 740.7905187101123,
                    "start": 370.39525933932583
                },
                "write": [
                    {
                        "end": 740.7905187101123,
                        "id": "file_14_2",
                        "start": 557.7927539838989
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 928.1880133546855,
                    "start": 923.7880133546855
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 923.7880133546855,
                        "id": "file_14_2",
                        "start": 740.7905187101123
                    }
                ],
                "task_id": "task_14_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1111.1857781101123,
                    "start": 740.7905187101123
                },
                "write": [
                    {
                        "end": 1111.1857781101123,
                        "id": "file_14_3",
                        "start": 928.1880133546855
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 187.3974946131125,
                    "start": 182.9974946131125
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 182.9974946131125,
                        "id": "file_15_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_15_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 370.39525933932583,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 370.39525933932583,
                        "id": "file_15_1",
                        "start": 187.3974946131125
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 557.7927539838989,
                    "start": 553.392753983899
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 553.392753983899,
                        "id": "file_15_1",
                        "start": 370.39525933932583
                    }
                ],
                "task_id": "task_15_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 740.7905187101123,
                    "start": 370.39525933932583
                },
                "write": [
                    {
                        "end": 740.7905187101123,
                        "id": "file_15_2",
                        "start": 557.7927539838989
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 928.1880133546855,
                    "start": 923.7880133546855
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 923.7880133546855,
                        "id": "file_15_2",
                        "start": 740.7905187101123
                    }
                ],
                "task_id": "task_15_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1111.1857781101123,
                    "start": 740.7905187101123
                },
                "write": [
                    {
                        "end": 1111.1857781101123,
                        "id": "file_15_3",
                        "start": 928.1880133546855
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 187.3974946131125,
                    "start": 182.9974946131125
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 182.9974946131125,
                        "id": "file_16_0",
                        "start": 1.6626804123711342e-17
                    }
                ],
                "task_id": "task_16_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 370.39525933932583,
                    "start": 1.6626804123711342e-17
                },
                "write": [
                    {
                        "end": 370.39525933932583,
                        "id": "file_16_1",
                        "start": 187.3974946131125
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 557.7927539838989,
                    "start": 553.392753983899
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 553.392753983899,
                        "id": "file_16_1",
                        "start": 370.39525933932583
                    }
                ],
                "task_id": "task_16_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 740.7905187101123,
                    "start": 370.39525933932583
                },
                "write": [
                    {
                        "end": 740.7905187101123,
                        "id": "file_16_2",
                        "start": 557.7927539838989
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 928.1880133546855,
                    "start": 923.7880133546855
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 923.7880133546855,
                        "id": "file_16_2",
                        "start": 740.7905187101123
                    }
                ],
                "task_id": "task_16_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1111.1857781101123,
                    "start": 740.7905187101123
                },
                "write": [
                    {
                        "end": 1111.1857781101123,
                        "id": "file_16_3",
                        "start": 928.1880133546855
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 187.3974946131125,
                    "start": 182.9974946131125
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 182.9974946131125,
                        "id": "file_17_0",
                        "start": 1.8843711340206188e-17
                    }
                ],
                "task_id": "task_17_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 370.39525933932583,
                    "start": 1.8843711340206188e-17
                },
                "write": [
                    {
                        "end": 370.39525933932583,
                        "id": "file_17_1",
                        "start": 187.3974946131125
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 557.7927539838989,
                    "start": 553.392753983899
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 553.392753983899,
                        "id": "file_17_1",
                        "start": 370.39525933932583
                    }
                ],
                "task_id": "task_17_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 740.7905187101123,
                    "start": 370.39525933932583
                },
                "write": [
                    {
                        "end": 740.7905187101123,
                        "id": "file_17_2",
                        "start": 557.7927539838989
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 928.1880133546855,
                    "start": 923.7880133546855
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 923.7880133546855,
                        "id": "file_17_2",
                        "start": 740.7905187101123
                    }
                ],
                "task_id": "task_17_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1111.1857781101123,
                    "start": 740.7905187101123
                },
                "write": [
                    {
                        "end": 1111.1857781101123,
                        "id": "file_17_3",
                        "start": 928.1880133546855
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 187.3974946131125,
                    "start": 182.9974946131125
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 182.9974946131125,
                        "id": "file_18_0",
                        "start": 2.1060618556701034e-17
                    }
                ],
                "task_id": "task_18_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 370.39525933932583,
                    "start": 2.1060618556701034e-17
                },
                "write": [
                    {
                        "end": 370.39525933932583,
                        "id": "file_18_1",
                        "start": 187.3974946131125
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 557.7927539838989,
                    "start": 553.392753983899
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 553.392753983899,
                        "id": "file_18_1",
                        "start": 370.39525933932583
                    }
                ],
                "task_id": "task_18_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 740.7905187101123,
                    "start": 370.39525933932583
                },
                "write": [
                    {
                        "end": 740.7905187101123,
                        "id": "file_18_2",
                        "start": 557.7927539838989
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 928.1880133546855,
                    "start": 923.7880133546855
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 923.7880133546855,
                        "id": "file_18_2",
                        "start": 740.7905187101123
                    }
                ],
                "task_id": "task_18_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1111.1857781101123,
                    "start": 740.7905187101123
                },
                "write": [
                    {
                        "end": 1111.1857781101123,
                        "id": "file_18_3",
                        "start": 928.1880133546855
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 187.3974946131125,
                    "start": 182.9974946131125
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 182.9974946131125,
                        "id": "file_19_0",
                        "start": 2.327752577319588e-17
                    }
                ],
                "task_id": "task_19_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 370.39525933932583,
                    "start": 2.327752577319588e-17
                },
                "write": [
                    {
                        "end": 370.39525933932583,
                        "id": "file_19_1",
                        "start": 187.3974946131125
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 557.7927539838989,
                    "start": 553.392753983899
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 553.392753983899,
                        "id": "file_19_1",
                        "start": 370.39525933932583
                    }
                ],
                "task_id": "task_19_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 740.7905187101123,
                    "start": 370.39525933932583
                },
                "write": [
                    {
                        "end": 740.7905187101123,
                        "id": "file_19_2",
                        "start": 557.7927539838989
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 928.1880133546855,
                    "start": 923.7880133546855
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 923.7880133546855,
                        "id": "file_19_2",
                        "start": 740.7905187101123
                    }
                ],
                "task_id": "task_19_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1111.1857781101123,
                    "start": 740.7905187101123
                },
                "write": [
                    {
                        "end": 1111.1857781101123,
                        "id": "file_19_3",
                        "start": 928.1880133546855
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 187.3974946131125,
                    "start": 182.9974946131125
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 182.9974946131125,
                        "id": "file_1_0",
                        "start": 2.5494432989690725e-17
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 370.39525933932583,
                    "start": 2.5494432989690725e-17
                },
                "write": [
                    {
                        "end": 370.39525933932583,
                        "id": "file_1_1",
                        "start": 187.3974946131125
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 557.7927539838989,
                    "start": 553.392753983899
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 553.392753983899,
                        "id": "file_1_1",
                        "start": 370.39525933932583
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 740.7905187101123,
                    "start": 370.39525933932583
                },
                "write": [
                    {
                        "end": 740.7905187101123,
                        "id": "file_1_2",
                        "start": 557.7927539838989
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 928.1880133546855,
                    "start": 923.7880133546855
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 923.7880133546855,
                        "id": "file_1_2",
                        "start": 740.7905187101123
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1111.1857781101123,
                    "start": 740.7905187101123
                },
                "write": [
                    {
                        "end": 1111.1857781101123,
                        "id": "file_1_3",
                        "start": 928.1880133546855
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 187.3974946131125,
                    "start": 182.9974946131125
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 182.9974946131125,
                        "id": "file_20_0",
                        "start": 2.771134020618557e-17
                    }
                ],
                "task_id": "task_20_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 370.39525933932583,
                    "start": 2.771134020618557e-17
                },
                "write": [
                    {
                        "end": 370.39525933932583,
                        "id": "file_20_1",
                        "start": 187.3974946131125
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 557.7927539838989,
                    "start": 553.392753983899
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 553.392753983899,
                        "id": "file_20_1",
                        "start": 370.39525933932583
                    }
                ],
                "task_id": "task_20_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 740.7905187101123,
                    "start": 370.39525933932583
                },
                "write": [
                    {
                        "end": 740.7905187101123,
                        "id": "file_20_2",
                        "start": 557.7927539838989
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 928.1880133546855,
                    "start": 923.7880133546855
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 923.7880133546855,
                        "id": "file_20_2",
                        "start": 740.7905187101123
                    }
                ],
                "task_id": "task_20_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1111.1857781101123,
                    "start": 740.7905187101123
                },
                "write": [
                    {
                        "end": 1111.1857781101123,
                        "id": "file_20_3",
                        "start": 928.1880133546855
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 187.3974946131125,
                    "start": 182.9974946131125
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 182.9974946131125,
                        "id": "file_21_0",
                        "start": 2.9928247422680416e-17
                    }
                ],
                "task_id": "task_21_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 370.39525933932583,
                    "start": 2.9928247422680416e-17
                },
                "write": [
                    {
                        "end": 370.39525933932583,
                        "id": "file_21_1",
                        "start": 187.3974946131125
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 557.7927539838989,
                    "start": 553.392753983899
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 553.392753983899,
                        "id": "file_21_1",
                        "start": 370.39525933932583
                    }
                ],
                "task_id": "task_21_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 740.7905187101123,
                    "start": 370.39525933932583
                },
                "write": [
                    {
                        "end": 740.7905187101123,
                        "id": "file_21_2",
                        "start": 557.7927539838989
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 928.1880133546855,
                    "start": 923.7880133546855
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 923.7880133546855,
                        "id": "file_21_2",
                        "start": 740.7905187101123
                    }
                ],
                "task_id": "task_21_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1111.1857781101123,
                    "start": 740.7905187101123
                },
                "write": [
                    {
                        "end": 1111.1857781101123,
                        "id": "file_21_3",
                        "start": 928.1880133546855
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 187.3974946131125,
                    "start": 182.9974946131125
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 182.9974946131125,
                        "id": "file_22_0",
                        "start": 3.214515463917526e-17
                    }
                ],
                "task_id": "task_22_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 370.39525933932583,
                    "start": 3.214515463917526e-17
                },
                "write": [
                    {
                        "end": 370.39525933932583,
                        "id": "file_22_1",
                        "start": 187.3974946131125
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 557.7927539838989,
                    "start": 553.392753983899
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 553.392753983899,
                        "id": "file_22_1",
                        "start": 370.39525933932583
                    }
                ],
                "task_id": "task_22_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 740.7905187101123,
                    "start": 370.39525933932583
                },
                "write": [
                    {
                        "end": 740.7905187101123,
                        "id": "file_22_2",
                        "start": 557.7927539838989
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 928.1880133546855,
                    "start": 923.7880133546855
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 923.7880133546855,
                        "id": "file_22_2",
                        "start": 740.7905187101123
                    }
                ],
                "task_id": "task_22_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1111.1857781101123,
                    "start": 740.7905187101123
                },
                "write": [
                    {
                        "end": 1111.1857781101123,
                        "id": "file_22_3",
                        "start": 928.1880133546855
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 187.3974946131125,
                    "start": 182.9974946131125
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 182.9974946131125,
                        "id": "file_23_0",
                        "start": 3.436206185567011e-17
                    }
                ],
                "task_id": "task_23_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 370.39525933932583,
                    "start": 3.436206185567011e-17
                },
                "write": [
                    {
                        "end": 370.39525933932583,
                        "id": "file_23_1",
                        "start": 187.3974946131125
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 557.7927539838989,
                    "start": 553.392753983899
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 553.392753983899,
                        "id": "file_23_1",
                        "start": 370.39525933932583
                    }
                ],
                "task_id": "task_23_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 740.7905187101123,
                    "start": 370.39525933932583
                },
                "write": [
                    {
                        "end": 740.7905187101123,
                        "id": "file_23_2",
                        "start": 557.7927539838989
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 928.1880133546855,
                    "start": 923.7880133546855
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 923.7880133546855,
                        "id": "file_23_2",
                        "start": 740.7905187101123
                    }
                ],
                "task_id": "task_23_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1111.1857781101123,
                    "start": 740.7905187101123
                },
                "write": [
                    {
                        "end": 1111.1857781101123,
                        "id": "file_23_3",
                        "start": 928.1880133546855
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 187.3974946131125,
                    "start": 182.9974946131125
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 182.9974946131125,
                        "id": "file_24_0",
                        "start": 3.657896907216495e-17
                    }
                ],
                "task_id": "task_24_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 370.39525933932583,
                    "start": 3.657896907216495e-17
                },
                "write": [
                    {
                        "end": 370.39525933932583,
                        "id": "file_24_1",
                        "start": 187.3974946131125
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 557.7927539838989,
                    "start": 553.392753983899
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 553.392753983899,
                        "id": "file_24_1",
                        "start": 370.39525933932583
                    }
                ],
                "task_id": "task_24_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 740.7905187101123,
                    "start": 370.39525933932583
                },
                "write": [
                    {
                        "end": 740.7905187101123,
                        "id": "file_24_2",
                        "start": 557.7927539838989
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 928.1880133546855,
                    "start": 923.7880133546855
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 923.7880133546855,
                        "id": "file_24_2",
                        "start": 740.7905187101123
                    }
                ],
                "task_id": "task_24_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1111.1857781101123,
                    "start": 740.7905187101123
                },
                "write": [
                    {
                        "end": 1111.1857781101123,
                        "id": "file_24_3",
                        "start": 928.1880133546855
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 187.3974946131125,
                    "start": 182.9974946131125
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 182.9974946131125,
                        "id": "file_25_0",
                        "start": 3.87958762886598e-17
                    }
                ],
                "task_id": "task_25_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 370.39525933932583,
                    "start": 3.87958762886598e-17
                },
                "write": [
                    {
                        "end": 370.39525933932583,
                        "id": "file_25_1",
                        "start": 187.3974946131125
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 557.7927539838989,
                    "start": 553.392753983899
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 553.392753983899,
                        "id": "file_25_1",
                        "start": 370.39525933932583
                    }
                ],
                "task_id": "task_25_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 740.7905187101123,
                    "start": 370.39525933932583
                },
                "write": [
                    {
                        "end": 740.7905187101123,
                        "id": "file_25_2",
                        "start": 557.7927539838989
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 928.1880133546855,
                    "start": 923.7880133546855
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 923.7880133546855,
                        "id": "file_25_2",
                        "start": 740.7905187101123
                    }
                ],
                "task_id": "task_25_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1111.1857781101123,
                    "start": 740.7905187101123
                },
                "write": [
                    {
                        "end": 1111.1857781101123,
                        "id": "file_25_3",
                        "start": 928.1880133546855
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 187.3974946131125,
                    "start": 182.9974946131125
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 182.9974946131125,
                        "id": "file_26_0",
                        "start": 4.1012783505154644e-17
                    }
                ],
                "task_id": "task_26_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 370.39525933932583,
                    "start": 4.1012783505154644e-17
                },
                "write": [
                    {
                        "end": 370.39525933932583,
                        "id": "file_26_1",
                        "start": 187.3974946131125
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 557.7927539838989,
                    "start": 553.392753983899
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 553.392753983899,
                        "id": "file_26_1",
                        "start": 370.39525933932583
                    }
                ],
                "task_id": "task_26_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 740.7905187101123,
                    "start": 370.39525933932583
                },
                "write": [
                    {
                        "end": 740.7905187101123,
                        "id": "file_26_2",
                        "start": 557.7927539838989
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 928.1880133546855,
                    "start": 923.7880133546855
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 923.7880133546855,
                        "id": "file_26_2",
                        "start": 740.7905187101123
                    }
                ],
                "task_id": "task_26_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1111.1857781101123,
                    "start": 740.7905187101123
                },
                "write": [
                    {
                        "end": 1111.1857781101123,
                        "id": "file_26_3",
                        "start": 928.1880133546855
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 187.3974946131125,
                    "start": 182.9974946131125
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 182.9974946131125,
                        "id": "file_2_0",
                        "start": 4.322969072164949e-17
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 370.39525933932583,
                    "start": 4.322969072164949e-17
                },
                "write": [
                    {
                        "end": 370.39525933932583,
                        "id": "file_2_1",
                        "start": 187.3974946131125
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 557.7927539838989,
                    "start": 553.392753983899
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 553.392753983899,
                        "id": "file_2_1",
                        "start": 370.39525933932583
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 740.7905187101123,
                    "start": 370.39525933932583
                },
                "write": [
                    {
                        "end": 740.7905187101123,
                        "id": "file_2_2",
                        "start": 557.7927539838989
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 928.1880133546855,
                    "start": 923.7880133546855
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 923.7880133546855,
                        "id": "file_2_2",
                        "start": 740.7905187101123
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1111.1857781101123,
                    "start": 740.7905187101123
                },
                "write": [
                    {
                        "end": 1111.1857781101123,
                        "id": "file_2_3",
                        "start": 928.1880133546855
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 187.3974946131125,
                    "start": 182.9974946131125
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 182.9974946131125,
                        "id": "file_3_0",
                        "start": 4.5446597938144336e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 370.39525933932583,
                    "start": 4.5446597938144336e-17
                },
                "write": [
                    {
                        "end": 370.39525933932583,
                        "id": "file_3_1",
                        "start": 187.3974946131125
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 557.7927539838989,
                    "start": 553.392753983899
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 553.392753983899,
                        "id": "file_3_1",
                        "start": 370.39525933932583
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 740.7905187101123,
                    "start": 370.39525933932583
                },
                "write": [
                    {
                        "end": 740.7905187101123,
                        "id": "file_3_2",
                        "start": 557.7927539838989
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 928.1880133546855,
                    "start": 923.7880133546855
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 923.7880133546855,
                        "id": "file_3_2",
                        "start": 740.7905187101123
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1111.1857781101123,
                    "start": 740.7905187101123
                },
                "write": [
                    {
                        "end": 1111.1857781101123,
                        "id": "file_3_3",
                        "start": 928.1880133546855
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 187.3974946131125,
                    "start": 182.9974946131125
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 182.9974946131125,
                        "id": "file_4_0",
                        "start": 4.766350515463918e-17
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 370.39525933932583,
                    "start": 4.766350515463918e-17
                },
                "write": [
                    {
                        "end": 370.39525933932583,
                        "id": "file_4_1",
                        "start": 187.3974946131125
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 557.7927539838989,
                    "start": 553.392753983899
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 553.392753983899,
                        "id": "file_4_1",
                        "start": 370.39525933932583
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 740.7905187101123,
                    "start": 370.39525933932583
                },
                "write": [
                    {
                        "end": 740.7905187101123,
                        "id": "file_4_2",
                        "start": 557.7927539838989
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 928.1880133546855,
                    "start": 923.7880133546855
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 923.7880133546855,
                        "id": "file_4_2",
                        "start": 740.7905187101123
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1111.1857781101123,
                    "start": 740.7905187101123
                },
                "write": [
                    {
                        "end": 1111.1857781101123,
                        "id": "file_4_3",
                        "start": 928.1880133546855
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 187.3974946131125,
                    "start": 182.9974946131125
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 182.9974946131125,
                        "id": "file_5_0",
                        "start": 4.9880412371134027e-17
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 370.39525933932583,
                    "start": 4.9880412371134027e-17
                },
                "write": [
                    {
                        "end": 370.39525933932583,
                        "id": "file_5_1",
                        "start": 187.3974946131125
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 557.7927539838989,
                    "start": 553.392753983899
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 553.392753983899,
                        "id": "file_5_1",
                        "start": 370.39525933932583
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 740.7905187101123,
                    "start": 370.39525933932583
                },
                "write": [
                    {
                        "end": 740.7905187101123,
                        "id": "file_5_2",
                        "start": 557.7927539838989
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 928.1880133546855,
                    "start": 923.7880133546855
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 923.7880133546855,
                        "id": "file_5_2",
                        "start": 740.7905187101123
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1111.1857781101123,
                    "start": 740.7905187101123
                },
                "write": [
                    {
                        "end": 1111.1857781101123,
                        "id": "file_5_3",
                        "start": 928.1880133546855
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 187.3974946131125,
                    "start": 182.9974946131125
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 182.9974946131125,
                        "id": "file_6_0",
                        "start": 5.209731958762887e-17
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 370.39525933932583,
                    "start": 5.209731958762887e-17
                },
                "write": [
                    {
                        "end": 370.39525933932583,
                        "id": "file_6_1",
                        "start": 187.3974946131125
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 557.7927539838989,
                    "start": 553.392753983899
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 553.392753983899,
                        "id": "file_6_1",
                        "start": 370.39525933932583
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 740.7905187101123,
                    "start": 370.39525933932583
                },
                "write": [
                    {
                        "end": 740.7905187101123,
                        "id": "file_6_2",
                        "start": 557.7927539838989
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 928.1880133546855,
                    "start": 923.7880133546855
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 923.7880133546855,
                        "id": "file_6_2",
                        "start": 740.7905187101123
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1111.1857781101123,
                    "start": 740.7905187101123
                },
                "write": [
                    {
                        "end": 1111.1857781101123,
                        "id": "file_6_3",
                        "start": 928.1880133546855
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 187.3974946131125,
                    "start": 182.9974946131125
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 182.9974946131125,
                        "id": "file_7_0",
                        "start": 5.431422680412372e-17
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 370.39525933932583,
                    "start": 5.431422680412372e-17
                },
                "write": [
                    {
                        "end": 370.39525933932583,
                        "id": "file_7_1",
                        "start": 187.3974946131125
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 557.7927539838989,
                    "start": 553.392753983899
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 553.392753983899,
                        "id": "file_7_1",
                        "start": 370.39525933932583
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 740.7905187101123,
                    "start": 370.39525933932583
                },
                "write": [
                    {
                        "end": 740.7905187101123,
                        "id": "file_7_2",
                        "start": 557.7927539838989
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 928.1880133546855,
                    "start": 923.7880133546855
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 923.7880133546855,
                        "id": "file_7_2",
                        "start": 740.7905187101123
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1111.1857781101123,
                    "start": 740.7905187101123
                },
                "write": [
                    {
                        "end": 1111.1857781101123,
                        "id": "file_7_3",
                        "start": 928.1880133546855
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 187.3974946131125,
                    "start": 182.9974946131125
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 182.9974946131125,
                        "id": "file_8_0",
                        "start": 5.653113402061856e-17
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 370.39525933932583,
                    "start": 5.653113402061856e-17
                },
                "write": [
                    {
                        "end": 370.39525933932583,
                        "id": "file_8_1",
                        "start": 187.3974946131125
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 557.7927539838989,
                    "start": 553.392753983899
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 553.392753983899,
                        "id": "file_8_1",
                        "start": 370.39525933932583
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 740.7905187101123,
                    "start": 370.39525933932583
                },
                "write": [
                    {
                        "end": 740.7905187101123,
                        "id": "file_8_2",
                        "start": 557.7927539838989
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 928.1880133546855,
                    "start": 923.7880133546855
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 923.7880133546855,
                        "id": "file_8_2",
                        "start": 740.7905187101123
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1111.1857781101123,
                    "start": 740.7905187101123
                },
                "write": [
                    {
                        "end": 1111.1857781101123,
                        "id": "file_8_3",
                        "start": 928.1880133546855
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 187.3974946131125,
                    "start": 182.9974946131125
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 182.9974946131125,
                        "id": "file_9_0",
                        "start": 5.874804123711342e-17
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 370.39525933932583,
                    "start": 5.874804123711342e-17
                },
                "write": [
                    {
                        "end": 370.39525933932583,
                        "id": "file_9_1",
                        "start": 187.3974946131125
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 557.7927539838989,
                    "start": 553.392753983899
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 553.392753983899,
                        "id": "file_9_1",
                        "start": 370.39525933932583
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 740.7905187101123,
                    "start": 370.39525933932583
                },
                "write": [
                    {
                        "end": 740.7905187101123,
                        "id": "file_9_2",
                        "start": 557.7927539838989
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 928.1880133546855,
                    "start": 923.7880133546855
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 923.7880133546855,
                        "id": "file_9_2",
                        "start": 740.7905187101123
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1111.1857781101123,
                    "start": 740.7905187101123
                },
                "write": [
                    {
                        "end": 1111.1857781101123,
                        "id": "file_9_3",
                        "start": 928.1880133546855
                    }
                ]
            }
        ]
    }
}


==> result/multi/nfs/wrench/original/dump_28.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 194.17514687385616,
                    "start": 189.77514687385616
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 189.77514687385616,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 383.9505642808989,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 383.9505642808989,
                        "id": "file_0_1",
                        "start": 194.17514687385616
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 578.1257112064403,
                    "start": 573.7257112064403
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 573.7257112064403,
                        "id": "file_0_1",
                        "start": 383.9505642808989
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 767.9011286134831,
                    "start": 383.9505642808989
                },
                "write": [
                    {
                        "end": 767.9011286134831,
                        "id": "file_0_2",
                        "start": 578.1257112064403
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 962.0762755390246,
                    "start": 957.6762755390246
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 957.6762755390246,
                        "id": "file_0_2",
                        "start": 767.9011286134831
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1151.8516929460673,
                    "start": 767.9011286134831
                },
                "write": [
                    {
                        "end": 1151.8516929460673,
                        "id": "file_0_3",
                        "start": 962.0762755390246
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 194.17514687385616,
                    "start": 189.77514687385616
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 189.77514687385616,
                        "id": "file_10_0",
                        "start": 3.3253608247422685e-18
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 383.9505642808989,
                    "start": 3.3253608247422685e-18
                },
                "write": [
                    {
                        "end": 383.9505642808989,
                        "id": "file_10_1",
                        "start": 194.17514687385616
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 578.1257112064403,
                    "start": 573.7257112064403
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 573.7257112064403,
                        "id": "file_10_1",
                        "start": 383.9505642808989
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 767.9011286134831,
                    "start": 383.9505642808989
                },
                "write": [
                    {
                        "end": 767.9011286134831,
                        "id": "file_10_2",
                        "start": 578.1257112064403
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 962.0762755390246,
                    "start": 957.6762755390246
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 957.6762755390246,
                        "id": "file_10_2",
                        "start": 767.9011286134831
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1151.8516929460673,
                    "start": 767.9011286134831
                },
                "write": [
                    {
                        "end": 1151.8516929460673,
                        "id": "file_10_3",
                        "start": 962.0762755390246
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 194.17514687385616,
                    "start": 189.77514687385616
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 189.77514687385616,
                        "id": "file_11_0",
                        "start": 5.542268041237114e-18
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 383.9505642808989,
                    "start": 5.542268041237114e-18
                },
                "write": [
                    {
                        "end": 383.9505642808989,
                        "id": "file_11_1",
                        "start": 194.17514687385616
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 578.1257112064403,
                    "start": 573.7257112064403
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 573.7257112064403,
                        "id": "file_11_1",
                        "start": 383.9505642808989
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 767.9011286134831,
                    "start": 383.9505642808989
                },
                "write": [
                    {
                        "end": 767.9011286134831,
                        "id": "file_11_2",
                        "start": 578.1257112064403
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 962.0762755390246,
                    "start": 957.6762755390246
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 957.6762755390246,
                        "id": "file_11_2",
                        "start": 767.9011286134831
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1151.8516929460673,
                    "start": 767.9011286134831
                },
                "write": [
                    {
                        "end": 1151.8516929460673,
                        "id": "file_11_3",
                        "start": 962.0762755390246
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 194.17514687385616,
                    "start": 189.77514687385616
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 189.77514687385616,
                        "id": "file_12_0",
                        "start": 7.75917525773196e-18
                    }
                ],
                "task_id": "task_12_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 383.9505642808989,
                    "start": 7.75917525773196e-18
                },
                "write": [
                    {
                        "end": 383.9505642808989,
                        "id": "file_12_1",
                        "start": 194.17514687385616
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 578.1257112064403,
                    "start": 573.7257112064403
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 573.7257112064403,
                        "id": "file_12_1",
                        "start": 383.9505642808989
                    }
                ],
                "task_id": "task_12_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 767.9011286134831,
                    "start": 383.9505642808989
                },
                "write": [
                    {
                        "end": 767.9011286134831,
                        "id": "file_12_2",
                        "start": 578.1257112064403
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 962.0762755390246,
                    "start": 957.6762755390246
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 957.6762755390246,
                        "id": "file_12_2",
                        "start": 767.9011286134831
                    }
                ],
                "task_id": "task_12_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1151.8516929460673,
                    "start": 767.9011286134831
                },
                "write": [
                    {
                        "end": 1151.8516929460673,
                        "id": "file_12_3",
                        "start": 962.0762755390246
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 194.17514687385616,
                    "start": 189.77514687385616
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 189.77514687385616,
                        "id": "file_13_0",
                        "start": 9.976082474226805e-18
                    }
                ],
                "task_id": "task_13_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 383.9505642808989,
                    "start": 9.976082474226805e-18
                },
                "write": [
                    {
                        "end": 383.9505642808989,
                        "id": "file_13_1",
                        "start": 194.17514687385616
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 578.1257112064403,
                    "start": 573.7257112064403
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 573.7257112064403,
                        "id": "file_13_1",
                        "start": 383.9505642808989
                    }
                ],
                "task_id": "task_13_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 767.9011286134831,
                    "start": 383.9505642808989
                },
                "write": [
                    {
                        "end": 767.9011286134831,
                        "id": "file_13_2",
                        "start": 578.1257112064403
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 962.0762755390246,
                    "start": 957.6762755390246
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 957.6762755390246,
                        "id": "file_13_2",
                        "start": 767.9011286134831
                    }
                ],
                "task_id": "task_13_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1151.8516929460673,
                    "start": 767.9011286134831
                },
                "write": [
                    {
                        "end": 1151.8516929460673,
                        "id": "file_13_3",
                        "start": 962.0762755390246
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 194.17514687385616,
                    "start": 189.77514687385616
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 189.77514687385616,
                        "id": "file_14_0",
                        "start": 1.2192989690721651e-17
                    }
                ],
                "task_id": "task_14_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 383.9505642808989,
                    "start": 1.2192989690721651e-17
                },
                "write": [
                    {
                        "end": 383.9505642808989,
                        "id": "file_14_1",
                        "start": 194.17514687385616
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 578.1257112064403,
                    "start": 573.7257112064403
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 573.7257112064403,
                        "id": "file_14_1",
                        "start": 383.9505642808989
                    }
                ],
                "task_id": "task_14_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 767.9011286134831,
                    "start": 383.9505642808989
                },
                "write": [
                    {
                        "end": 767.9011286134831,
                        "id": "file_14_2",
                        "start": 578.1257112064403
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 962.0762755390246,
                    "start": 957.6762755390246
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 957.6762755390246,
                        "id": "file_14_2",
                        "start": 767.9011286134831
                    }
                ],
                "task_id": "task_14_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1151.8516929460673,
                    "start": 767.9011286134831
                },
                "write": [
                    {
                        "end": 1151.8516929460673,
                        "id": "file_14_3",
                        "start": 962.0762755390246
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 194.17514687385616,
                    "start": 189.77514687385616
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 189.77514687385616,
                        "id": "file_15_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_15_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 383.9505642808989,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 383.9505642808989,
                        "id": "file_15_1",
                        "start": 194.17514687385616
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 578.1257112064403,
                    "start": 573.7257112064403
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 573.7257112064403,
                        "id": "file_15_1",
                        "start": 383.9505642808989
                    }
                ],
                "task_id": "task_15_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 767.9011286134831,
                    "start": 383.9505642808989
                },
                "write": [
                    {
                        "end": 767.9011286134831,
                        "id": "file_15_2",
                        "start": 578.1257112064403
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 962.0762755390246,
                    "start": 957.6762755390246
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 957.6762755390246,
                        "id": "file_15_2",
                        "start": 767.9011286134831
                    }
                ],
                "task_id": "task_15_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1151.8516929460673,
                    "start": 767.9011286134831
                },
                "write": [
                    {
                        "end": 1151.8516929460673,
                        "id": "file_15_3",
                        "start": 962.0762755390246
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 194.17514687385616,
                    "start": 189.77514687385616
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 189.77514687385616,
                        "id": "file_16_0",
                        "start": 1.6626804123711342e-17
                    }
                ],
                "task_id": "task_16_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 383.9505642808989,
                    "start": 1.6626804123711342e-17
                },
                "write": [
                    {
                        "end": 383.9505642808989,
                        "id": "file_16_1",
                        "start": 194.17514687385616
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 578.1257112064403,
                    "start": 573.7257112064403
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 573.7257112064403,
                        "id": "file_16_1",
                        "start": 383.9505642808989
                    }
                ],
                "task_id": "task_16_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 767.9011286134831,
                    "start": 383.9505642808989
                },
                "write": [
                    {
                        "end": 767.9011286134831,
                        "id": "file_16_2",
                        "start": 578.1257112064403
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 962.0762755390246,
                    "start": 957.6762755390246
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 957.6762755390246,
                        "id": "file_16_2",
                        "start": 767.9011286134831
                    }
                ],
                "task_id": "task_16_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1151.8516929460673,
                    "start": 767.9011286134831
                },
                "write": [
                    {
                        "end": 1151.8516929460673,
                        "id": "file_16_3",
                        "start": 962.0762755390246
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 194.17514687385616,
                    "start": 189.77514687385616
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 189.77514687385616,
                        "id": "file_17_0",
                        "start": 1.8843711340206188e-17
                    }
                ],
                "task_id": "task_17_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 383.9505642808989,
                    "start": 1.8843711340206188e-17
                },
                "write": [
                    {
                        "end": 383.9505642808989,
                        "id": "file_17_1",
                        "start": 194.17514687385616
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 578.1257112064403,
                    "start": 573.7257112064403
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 573.7257112064403,
                        "id": "file_17_1",
                        "start": 383.9505642808989
                    }
                ],
                "task_id": "task_17_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 767.9011286134831,
                    "start": 383.9505642808989
                },
                "write": [
                    {
                        "end": 767.9011286134831,
                        "id": "file_17_2",
                        "start": 578.1257112064403
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 962.0762755390246,
                    "start": 957.6762755390246
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 957.6762755390246,
                        "id": "file_17_2",
                        "start": 767.9011286134831
                    }
                ],
                "task_id": "task_17_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1151.8516929460673,
                    "start": 767.9011286134831
                },
                "write": [
                    {
                        "end": 1151.8516929460673,
                        "id": "file_17_3",
                        "start": 962.0762755390246
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 194.17514687385616,
                    "start": 189.77514687385616
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 189.77514687385616,
                        "id": "file_18_0",
                        "start": 2.1060618556701034e-17
                    }
                ],
                "task_id": "task_18_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 383.9505642808989,
                    "start": 2.1060618556701034e-17
                },
                "write": [
                    {
                        "end": 383.9505642808989,
                        "id": "file_18_1",
                        "start": 194.17514687385616
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 578.1257112064403,
                    "start": 573.7257112064403
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 573.7257112064403,
                        "id": "file_18_1",
                        "start": 383.9505642808989
                    }
                ],
                "task_id": "task_18_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 767.9011286134831,
                    "start": 383.9505642808989
                },
                "write": [
                    {
                        "end": 767.9011286134831,
                        "id": "file_18_2",
                        "start": 578.1257112064403
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 962.0762755390246,
                    "start": 957.6762755390246
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 957.6762755390246,
                        "id": "file_18_2",
                        "start": 767.9011286134831
                    }
                ],
                "task_id": "task_18_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1151.8516929460673,
                    "start": 767.9011286134831
                },
                "write": [
                    {
                        "end": 1151.8516929460673,
                        "id": "file_18_3",
                        "start": 962.0762755390246
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 194.17514687385616,
                    "start": 189.77514687385616
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 189.77514687385616,
                        "id": "file_19_0",
                        "start": 2.327752577319588e-17
                    }
                ],
                "task_id": "task_19_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 383.9505642808989,
                    "start": 2.327752577319588e-17
                },
                "write": [
                    {
                        "end": 383.9505642808989,
                        "id": "file_19_1",
                        "start": 194.17514687385616
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 578.1257112064403,
                    "start": 573.7257112064403
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 573.7257112064403,
                        "id": "file_19_1",
                        "start": 383.9505642808989
                    }
                ],
                "task_id": "task_19_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 767.9011286134831,
                    "start": 383.9505642808989
                },
                "write": [
                    {
                        "end": 767.9011286134831,
                        "id": "file_19_2",
                        "start": 578.1257112064403
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 962.0762755390246,
                    "start": 957.6762755390246
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 957.6762755390246,
                        "id": "file_19_2",
                        "start": 767.9011286134831
                    }
                ],
                "task_id": "task_19_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1151.8516929460673,
                    "start": 767.9011286134831
                },
                "write": [
                    {
                        "end": 1151.8516929460673,
                        "id": "file_19_3",
                        "start": 962.0762755390246
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 194.17514687385616,
                    "start": 189.77514687385616
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 189.77514687385616,
                        "id": "file_1_0",
                        "start": 2.5494432989690725e-17
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 383.9505642808989,
                    "start": 2.5494432989690725e-17
                },
                "write": [
                    {
                        "end": 383.9505642808989,
                        "id": "file_1_1",
                        "start": 194.17514687385616
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 578.1257112064403,
                    "start": 573.7257112064403
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 573.7257112064403,
                        "id": "file_1_1",
                        "start": 383.9505642808989
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 767.9011286134831,
                    "start": 383.9505642808989
                },
                "write": [
                    {
                        "end": 767.9011286134831,
                        "id": "file_1_2",
                        "start": 578.1257112064403
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 962.0762755390246,
                    "start": 957.6762755390246
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 957.6762755390246,
                        "id": "file_1_2",
                        "start": 767.9011286134831
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1151.8516929460673,
                    "start": 767.9011286134831
                },
                "write": [
                    {
                        "end": 1151.8516929460673,
                        "id": "file_1_3",
                        "start": 962.0762755390246
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 194.17514687385616,
                    "start": 189.77514687385616
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 189.77514687385616,
                        "id": "file_20_0",
                        "start": 2.771134020618557e-17
                    }
                ],
                "task_id": "task_20_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 383.9505642808989,
                    "start": 2.771134020618557e-17
                },
                "write": [
                    {
                        "end": 383.9505642808989,
                        "id": "file_20_1",
                        "start": 194.17514687385616
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 578.1257112064403,
                    "start": 573.7257112064403
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 573.7257112064403,
                        "id": "file_20_1",
                        "start": 383.9505642808989
                    }
                ],
                "task_id": "task_20_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 767.9011286134831,
                    "start": 383.9505642808989
                },
                "write": [
                    {
                        "end": 767.9011286134831,
                        "id": "file_20_2",
                        "start": 578.1257112064403
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 962.0762755390246,
                    "start": 957.6762755390246
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 957.6762755390246,
                        "id": "file_20_2",
                        "start": 767.9011286134831
                    }
                ],
                "task_id": "task_20_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1151.8516929460673,
                    "start": 767.9011286134831
                },
                "write": [
                    {
                        "end": 1151.8516929460673,
                        "id": "file_20_3",
                        "start": 962.0762755390246
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 194.17514687385616,
                    "start": 189.77514687385616
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 189.77514687385616,
                        "id": "file_21_0",
                        "start": 2.9928247422680416e-17
                    }
                ],
                "task_id": "task_21_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 383.9505642808989,
                    "start": 2.9928247422680416e-17
                },
                "write": [
                    {
                        "end": 383.9505642808989,
                        "id": "file_21_1",
                        "start": 194.17514687385616
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 578.1257112064403,
                    "start": 573.7257112064403
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 573.7257112064403,
                        "id": "file_21_1",
                        "start": 383.9505642808989
                    }
                ],
                "task_id": "task_21_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 767.9011286134831,
                    "start": 383.9505642808989
                },
                "write": [
                    {
                        "end": 767.9011286134831,
                        "id": "file_21_2",
                        "start": 578.1257112064403
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 962.0762755390246,
                    "start": 957.6762755390246
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 957.6762755390246,
                        "id": "file_21_2",
                        "start": 767.9011286134831
                    }
                ],
                "task_id": "task_21_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1151.8516929460673,
                    "start": 767.9011286134831
                },
                "write": [
                    {
                        "end": 1151.8516929460673,
                        "id": "file_21_3",
                        "start": 962.0762755390246
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 194.17514687385616,
                    "start": 189.77514687385616
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 189.77514687385616,
                        "id": "file_22_0",
                        "start": 3.214515463917526e-17
                    }
                ],
                "task_id": "task_22_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 383.9505642808989,
                    "start": 3.214515463917526e-17
                },
                "write": [
                    {
                        "end": 383.9505642808989,
                        "id": "file_22_1",
                        "start": 194.17514687385616
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 578.1257112064403,
                    "start": 573.7257112064403
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 573.7257112064403,
                        "id": "file_22_1",
                        "start": 383.9505642808989
                    }
                ],
                "task_id": "task_22_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 767.9011286134831,
                    "start": 383.9505642808989
                },
                "write": [
                    {
                        "end": 767.9011286134831,
                        "id": "file_22_2",
                        "start": 578.1257112064403
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 962.0762755390246,
                    "start": 957.6762755390246
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 957.6762755390246,
                        "id": "file_22_2",
                        "start": 767.9011286134831
                    }
                ],
                "task_id": "task_22_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1151.8516929460673,
                    "start": 767.9011286134831
                },
                "write": [
                    {
                        "end": 1151.8516929460673,
                        "id": "file_22_3",
                        "start": 962.0762755390246
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 194.17514687385616,
                    "start": 189.77514687385616
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 189.77514687385616,
                        "id": "file_23_0",
                        "start": 3.436206185567011e-17
                    }
                ],
                "task_id": "task_23_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 383.9505642808989,
                    "start": 3.436206185567011e-17
                },
                "write": [
                    {
                        "end": 383.9505642808989,
                        "id": "file_23_1",
                        "start": 194.17514687385616
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 578.1257112064403,
                    "start": 573.7257112064403
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 573.7257112064403,
                        "id": "file_23_1",
                        "start": 383.9505642808989
                    }
                ],
                "task_id": "task_23_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 767.9011286134831,
                    "start": 383.9505642808989
                },
                "write": [
                    {
                        "end": 767.9011286134831,
                        "id": "file_23_2",
                        "start": 578.1257112064403
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 962.0762755390246,
                    "start": 957.6762755390246
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 957.6762755390246,
                        "id": "file_23_2",
                        "start": 767.9011286134831
                    }
                ],
                "task_id": "task_23_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1151.8516929460673,
                    "start": 767.9011286134831
                },
                "write": [
                    {
                        "end": 1151.8516929460673,
                        "id": "file_23_3",
                        "start": 962.0762755390246
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 194.17514687385616,
                    "start": 189.77514687385616
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 189.77514687385616,
                        "id": "file_24_0",
                        "start": 3.657896907216495e-17
                    }
                ],
                "task_id": "task_24_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 383.9505642808989,
                    "start": 3.657896907216495e-17
                },
                "write": [
                    {
                        "end": 383.9505642808989,
                        "id": "file_24_1",
                        "start": 194.17514687385616
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 578.1257112064403,
                    "start": 573.7257112064403
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 573.7257112064403,
                        "id": "file_24_1",
                        "start": 383.9505642808989
                    }
                ],
                "task_id": "task_24_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 767.9011286134831,
                    "start": 383.9505642808989
                },
                "write": [
                    {
                        "end": 767.9011286134831,
                        "id": "file_24_2",
                        "start": 578.1257112064403
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 962.0762755390246,
                    "start": 957.6762755390246
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 957.6762755390246,
                        "id": "file_24_2",
                        "start": 767.9011286134831
                    }
                ],
                "task_id": "task_24_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1151.8516929460673,
                    "start": 767.9011286134831
                },
                "write": [
                    {
                        "end": 1151.8516929460673,
                        "id": "file_24_3",
                        "start": 962.0762755390246
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 194.17514687385616,
                    "start": 189.77514687385616
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 189.77514687385616,
                        "id": "file_25_0",
                        "start": 3.87958762886598e-17
                    }
                ],
                "task_id": "task_25_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 383.9505642808989,
                    "start": 3.87958762886598e-17
                },
                "write": [
                    {
                        "end": 383.9505642808989,
                        "id": "file_25_1",
                        "start": 194.17514687385616
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 578.1257112064403,
                    "start": 573.7257112064403
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 573.7257112064403,
                        "id": "file_25_1",
                        "start": 383.9505642808989
                    }
                ],
                "task_id": "task_25_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 767.9011286134831,
                    "start": 383.9505642808989
                },
                "write": [
                    {
                        "end": 767.9011286134831,
                        "id": "file_25_2",
                        "start": 578.1257112064403
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 962.0762755390246,
                    "start": 957.6762755390246
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 957.6762755390246,
                        "id": "file_25_2",
                        "start": 767.9011286134831
                    }
                ],
                "task_id": "task_25_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1151.8516929460673,
                    "start": 767.9011286134831
                },
                "write": [
                    {
                        "end": 1151.8516929460673,
                        "id": "file_25_3",
                        "start": 962.0762755390246
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 194.17514687385616,
                    "start": 189.77514687385616
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 189.77514687385616,
                        "id": "file_26_0",
                        "start": 4.1012783505154644e-17
                    }
                ],
                "task_id": "task_26_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 383.9505642808989,
                    "start": 4.1012783505154644e-17
                },
                "write": [
                    {
                        "end": 383.9505642808989,
                        "id": "file_26_1",
                        "start": 194.17514687385616
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 578.1257112064403,
                    "start": 573.7257112064403
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 573.7257112064403,
                        "id": "file_26_1",
                        "start": 383.9505642808989
                    }
                ],
                "task_id": "task_26_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 767.9011286134831,
                    "start": 383.9505642808989
                },
                "write": [
                    {
                        "end": 767.9011286134831,
                        "id": "file_26_2",
                        "start": 578.1257112064403
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 962.0762755390246,
                    "start": 957.6762755390246
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 957.6762755390246,
                        "id": "file_26_2",
                        "start": 767.9011286134831
                    }
                ],
                "task_id": "task_26_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1151.8516929460673,
                    "start": 767.9011286134831
                },
                "write": [
                    {
                        "end": 1151.8516929460673,
                        "id": "file_26_3",
                        "start": 962.0762755390246
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 194.17514687385616,
                    "start": 189.77514687385616
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 189.77514687385616,
                        "id": "file_27_0",
                        "start": 4.322969072164949e-17
                    }
                ],
                "task_id": "task_27_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 383.9505642808989,
                    "start": 4.322969072164949e-17
                },
                "write": [
                    {
                        "end": 383.9505642808989,
                        "id": "file_27_1",
                        "start": 194.17514687385616
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 578.1257112064403,
                    "start": 573.7257112064403
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 573.7257112064403,
                        "id": "file_27_1",
                        "start": 383.9505642808989
                    }
                ],
                "task_id": "task_27_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 767.9011286134831,
                    "start": 383.9505642808989
                },
                "write": [
                    {
                        "end": 767.9011286134831,
                        "id": "file_27_2",
                        "start": 578.1257112064403
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 962.0762755390246,
                    "start": 957.6762755390246
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 957.6762755390246,
                        "id": "file_27_2",
                        "start": 767.9011286134831
                    }
                ],
                "task_id": "task_27_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1151.8516929460673,
                    "start": 767.9011286134831
                },
                "write": [
                    {
                        "end": 1151.8516929460673,
                        "id": "file_27_3",
                        "start": 962.0762755390246
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 194.17514687385616,
                    "start": 189.77514687385616
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 189.77514687385616,
                        "id": "file_2_0",
                        "start": 4.5446597938144336e-17
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 383.9505642808989,
                    "start": 4.5446597938144336e-17
                },
                "write": [
                    {
                        "end": 383.9505642808989,
                        "id": "file_2_1",
                        "start": 194.17514687385616
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 578.1257112064403,
                    "start": 573.7257112064403
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 573.7257112064403,
                        "id": "file_2_1",
                        "start": 383.9505642808989
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 767.9011286134831,
                    "start": 383.9505642808989
                },
                "write": [
                    {
                        "end": 767.9011286134831,
                        "id": "file_2_2",
                        "start": 578.1257112064403
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 962.0762755390246,
                    "start": 957.6762755390246
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 957.6762755390246,
                        "id": "file_2_2",
                        "start": 767.9011286134831
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1151.8516929460673,
                    "start": 767.9011286134831
                },
                "write": [
                    {
                        "end": 1151.8516929460673,
                        "id": "file_2_3",
                        "start": 962.0762755390246
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 194.17514687385616,
                    "start": 189.77514687385616
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 189.77514687385616,
                        "id": "file_3_0",
                        "start": 4.766350515463918e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 383.9505642808989,
                    "start": 4.766350515463918e-17
                },
                "write": [
                    {
                        "end": 383.9505642808989,
                        "id": "file_3_1",
                        "start": 194.17514687385616
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 578.1257112064403,
                    "start": 573.7257112064403
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 573.7257112064403,
                        "id": "file_3_1",
                        "start": 383.9505642808989
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 767.9011286134831,
                    "start": 383.9505642808989
                },
                "write": [
                    {
                        "end": 767.9011286134831,
                        "id": "file_3_2",
                        "start": 578.1257112064403
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 962.0762755390246,
                    "start": 957.6762755390246
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 957.6762755390246,
                        "id": "file_3_2",
                        "start": 767.9011286134831
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1151.8516929460673,
                    "start": 767.9011286134831
                },
                "write": [
                    {
                        "end": 1151.8516929460673,
                        "id": "file_3_3",
                        "start": 962.0762755390246
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 194.17514687385616,
                    "start": 189.77514687385616
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 189.77514687385616,
                        "id": "file_4_0",
                        "start": 4.9880412371134027e-17
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 383.9505642808989,
                    "start": 4.9880412371134027e-17
                },
                "write": [
                    {
                        "end": 383.9505642808989,
                        "id": "file_4_1",
                        "start": 194.17514687385616
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 578.1257112064403,
                    "start": 573.7257112064403
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 573.7257112064403,
                        "id": "file_4_1",
                        "start": 383.9505642808989
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 767.9011286134831,
                    "start": 383.9505642808989
                },
                "write": [
                    {
                        "end": 767.9011286134831,
                        "id": "file_4_2",
                        "start": 578.1257112064403
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 962.0762755390246,
                    "start": 957.6762755390246
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 957.6762755390246,
                        "id": "file_4_2",
                        "start": 767.9011286134831
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1151.8516929460673,
                    "start": 767.9011286134831
                },
                "write": [
                    {
                        "end": 1151.8516929460673,
                        "id": "file_4_3",
                        "start": 962.0762755390246
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 194.17514687385616,
                    "start": 189.77514687385616
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 189.77514687385616,
                        "id": "file_5_0",
                        "start": 5.209731958762887e-17
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 383.9505642808989,
                    "start": 5.209731958762887e-17
                },
                "write": [
                    {
                        "end": 383.9505642808989,
                        "id": "file_5_1",
                        "start": 194.17514687385616
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 578.1257112064403,
                    "start": 573.7257112064403
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 573.7257112064403,
                        "id": "file_5_1",
                        "start": 383.9505642808989
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 767.9011286134831,
                    "start": 383.9505642808989
                },
                "write": [
                    {
                        "end": 767.9011286134831,
                        "id": "file_5_2",
                        "start": 578.1257112064403
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 962.0762755390246,
                    "start": 957.6762755390246
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 957.6762755390246,
                        "id": "file_5_2",
                        "start": 767.9011286134831
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1151.8516929460673,
                    "start": 767.9011286134831
                },
                "write": [
                    {
                        "end": 1151.8516929460673,
                        "id": "file_5_3",
                        "start": 962.0762755390246
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 194.17514687385616,
                    "start": 189.77514687385616
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 189.77514687385616,
                        "id": "file_6_0",
                        "start": 5.431422680412372e-17
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 383.9505642808989,
                    "start": 5.431422680412372e-17
                },
                "write": [
                    {
                        "end": 383.9505642808989,
                        "id": "file_6_1",
                        "start": 194.17514687385616
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 578.1257112064403,
                    "start": 573.7257112064403
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 573.7257112064403,
                        "id": "file_6_1",
                        "start": 383.9505642808989
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 767.9011286134831,
                    "start": 383.9505642808989
                },
                "write": [
                    {
                        "end": 767.9011286134831,
                        "id": "file_6_2",
                        "start": 578.1257112064403
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 962.0762755390246,
                    "start": 957.6762755390246
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 957.6762755390246,
                        "id": "file_6_2",
                        "start": 767.9011286134831
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1151.8516929460673,
                    "start": 767.9011286134831
                },
                "write": [
                    {
                        "end": 1151.8516929460673,
                        "id": "file_6_3",
                        "start": 962.0762755390246
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 194.17514687385616,
                    "start": 189.77514687385616
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 189.77514687385616,
                        "id": "file_7_0",
                        "start": 5.653113402061856e-17
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 383.9505642808989,
                    "start": 5.653113402061856e-17
                },
                "write": [
                    {
                        "end": 383.9505642808989,
                        "id": "file_7_1",
                        "start": 194.17514687385616
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 578.1257112064403,
                    "start": 573.7257112064403
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 573.7257112064403,
                        "id": "file_7_1",
                        "start": 383.9505642808989
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 767.9011286134831,
                    "start": 383.9505642808989
                },
                "write": [
                    {
                        "end": 767.9011286134831,
                        "id": "file_7_2",
                        "start": 578.1257112064403
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 962.0762755390246,
                    "start": 957.6762755390246
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 957.6762755390246,
                        "id": "file_7_2",
                        "start": 767.9011286134831
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1151.8516929460673,
                    "start": 767.9011286134831
                },
                "write": [
                    {
                        "end": 1151.8516929460673,
                        "id": "file_7_3",
                        "start": 962.0762755390246
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 194.17514687385616,
                    "start": 189.77514687385616
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 189.77514687385616,
                        "id": "file_8_0",
                        "start": 5.874804123711342e-17
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 383.9505642808989,
                    "start": 5.874804123711342e-17
                },
                "write": [
                    {
                        "end": 383.9505642808989,
                        "id": "file_8_1",
                        "start": 194.17514687385616
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 578.1257112064403,
                    "start": 573.7257112064403
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 573.7257112064403,
                        "id": "file_8_1",
                        "start": 383.9505642808989
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 767.9011286134831,
                    "start": 383.9505642808989
                },
                "write": [
                    {
                        "end": 767.9011286134831,
                        "id": "file_8_2",
                        "start": 578.1257112064403
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 962.0762755390246,
                    "start": 957.6762755390246
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 957.6762755390246,
                        "id": "file_8_2",
                        "start": 767.9011286134831
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1151.8516929460673,
                    "start": 767.9011286134831
                },
                "write": [
                    {
                        "end": 1151.8516929460673,
                        "id": "file_8_3",
                        "start": 962.0762755390246
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 194.17514687385616,
                    "start": 189.77514687385616
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 189.77514687385616,
                        "id": "file_9_0",
                        "start": 6.096494845360827e-17
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 383.9505642808989,
                    "start": 6.096494845360827e-17
                },
                "write": [
                    {
                        "end": 383.9505642808989,
                        "id": "file_9_1",
                        "start": 194.17514687385616
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 578.1257112064403,
                    "start": 573.7257112064403
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 573.7257112064403,
                        "id": "file_9_1",
                        "start": 383.9505642808989
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 767.9011286134831,
                    "start": 383.9505642808989
                },
                "write": [
                    {
                        "end": 767.9011286134831,
                        "id": "file_9_2",
                        "start": 578.1257112064403
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 962.0762755390246,
                    "start": 957.6762755390246
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 957.6762755390246,
                        "id": "file_9_2",
                        "start": 767.9011286134831
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1151.8516929460673,
                    "start": 767.9011286134831
                },
                "write": [
                    {
                        "end": 1151.8516929460673,
                        "id": "file_9_3",
                        "start": 962.0762755390246
                    }
                ]
            }
        ]
    }
}


==> result/multi/nfs/wrench/original/dump_29.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 200.95279760201555,
                    "start": 196.55279760201554
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 196.55279760201554,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 397.5058660764045,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 397.5058660764045,
                        "id": "file_0_1",
                        "start": 200.95279760201555
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 598.4586636694311,
                    "start": 594.0586636694311
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 594.0586636694311,
                        "id": "file_0_1",
                        "start": 397.5058660764045
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 795.0117321438202,
                    "start": 397.5058660764045
                },
                "write": [
                    {
                        "end": 795.0117321438202,
                        "id": "file_0_2",
                        "start": 598.4586636694311
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 995.9645297638132,
                    "start": 991.5645297638132
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 991.5645297638132,
                        "id": "file_0_2",
                        "start": 795.0117321438202
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1192.5175982382023,
                    "start": 795.0117321438202
                },
                "write": [
                    {
                        "end": 1192.5175982382023,
                        "id": "file_0_3",
                        "start": 995.9645297638132
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 200.95279760201555,
                    "start": 196.55279760201554
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 196.55279760201554,
                        "id": "file_10_0",
                        "start": 3.3253608247422685e-18
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 397.5058660764045,
                    "start": 3.3253608247422685e-18
                },
                "write": [
                    {
                        "end": 397.5058660764045,
                        "id": "file_10_1",
                        "start": 200.95279760201555
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 598.4586636694311,
                    "start": 594.0586636694311
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 594.0586636694311,
                        "id": "file_10_1",
                        "start": 397.5058660764045
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 795.0117321438202,
                    "start": 397.5058660764045
                },
                "write": [
                    {
                        "end": 795.0117321438202,
                        "id": "file_10_2",
                        "start": 598.4586636694311
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 995.9645297638132,
                    "start": 991.5645297638132
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 991.5645297638132,
                        "id": "file_10_2",
                        "start": 795.0117321438202
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1192.5175982382023,
                    "start": 795.0117321438202
                },
                "write": [
                    {
                        "end": 1192.5175982382023,
                        "id": "file_10_3",
                        "start": 995.9645297638132
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 200.95279760201555,
                    "start": 196.55279760201554
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 196.55279760201554,
                        "id": "file_11_0",
                        "start": 5.542268041237114e-18
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 397.5058660764045,
                    "start": 5.542268041237114e-18
                },
                "write": [
                    {
                        "end": 397.5058660764045,
                        "id": "file_11_1",
                        "start": 200.95279760201555
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 598.4586636694311,
                    "start": 594.0586636694311
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 594.0586636694311,
                        "id": "file_11_1",
                        "start": 397.5058660764045
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 795.0117321438202,
                    "start": 397.5058660764045
                },
                "write": [
                    {
                        "end": 795.0117321438202,
                        "id": "file_11_2",
                        "start": 598.4586636694311
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 995.9645297638132,
                    "start": 991.5645297638132
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 991.5645297638132,
                        "id": "file_11_2",
                        "start": 795.0117321438202
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1192.5175982382023,
                    "start": 795.0117321438202
                },
                "write": [
                    {
                        "end": 1192.5175982382023,
                        "id": "file_11_3",
                        "start": 995.9645297638132
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 200.95279760201555,
                    "start": 196.55279760201554
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 196.55279760201554,
                        "id": "file_12_0",
                        "start": 7.75917525773196e-18
                    }
                ],
                "task_id": "task_12_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 397.5058660764045,
                    "start": 7.75917525773196e-18
                },
                "write": [
                    {
                        "end": 397.5058660764045,
                        "id": "file_12_1",
                        "start": 200.95279760201555
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 598.4586636694311,
                    "start": 594.0586636694311
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 594.0586636694311,
                        "id": "file_12_1",
                        "start": 397.5058660764045
                    }
                ],
                "task_id": "task_12_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 795.0117321438202,
                    "start": 397.5058660764045
                },
                "write": [
                    {
                        "end": 795.0117321438202,
                        "id": "file_12_2",
                        "start": 598.4586636694311
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 995.9645297638132,
                    "start": 991.5645297638132
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 991.5645297638132,
                        "id": "file_12_2",
                        "start": 795.0117321438202
                    }
                ],
                "task_id": "task_12_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1192.5175982382023,
                    "start": 795.0117321438202
                },
                "write": [
                    {
                        "end": 1192.5175982382023,
                        "id": "file_12_3",
                        "start": 995.9645297638132
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 200.95279760201555,
                    "start": 196.55279760201554
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 196.55279760201554,
                        "id": "file_13_0",
                        "start": 9.976082474226805e-18
                    }
                ],
                "task_id": "task_13_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 397.5058660764045,
                    "start": 9.976082474226805e-18
                },
                "write": [
                    {
                        "end": 397.5058660764045,
                        "id": "file_13_1",
                        "start": 200.95279760201555
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 598.4586636694311,
                    "start": 594.0586636694311
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 594.0586636694311,
                        "id": "file_13_1",
                        "start": 397.5058660764045
                    }
                ],
                "task_id": "task_13_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 795.0117321438202,
                    "start": 397.5058660764045
                },
                "write": [
                    {
                        "end": 795.0117321438202,
                        "id": "file_13_2",
                        "start": 598.4586636694311
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 995.9645297638132,
                    "start": 991.5645297638132
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 991.5645297638132,
                        "id": "file_13_2",
                        "start": 795.0117321438202
                    }
                ],
                "task_id": "task_13_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1192.5175982382023,
                    "start": 795.0117321438202
                },
                "write": [
                    {
                        "end": 1192.5175982382023,
                        "id": "file_13_3",
                        "start": 995.9645297638132
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 200.95279760201555,
                    "start": 196.55279760201554
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 196.55279760201554,
                        "id": "file_14_0",
                        "start": 1.2192989690721651e-17
                    }
                ],
                "task_id": "task_14_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 397.5058660764045,
                    "start": 1.2192989690721651e-17
                },
                "write": [
                    {
                        "end": 397.5058660764045,
                        "id": "file_14_1",
                        "start": 200.95279760201555
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 598.4586636694311,
                    "start": 594.0586636694311
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 594.0586636694311,
                        "id": "file_14_1",
                        "start": 397.5058660764045
                    }
                ],
                "task_id": "task_14_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 795.0117321438202,
                    "start": 397.5058660764045
                },
                "write": [
                    {
                        "end": 795.0117321438202,
                        "id": "file_14_2",
                        "start": 598.4586636694311
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 995.9645297638132,
                    "start": 991.5645297638132
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 991.5645297638132,
                        "id": "file_14_2",
                        "start": 795.0117321438202
                    }
                ],
                "task_id": "task_14_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1192.5175982382023,
                    "start": 795.0117321438202
                },
                "write": [
                    {
                        "end": 1192.5175982382023,
                        "id": "file_14_3",
                        "start": 995.9645297638132
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 200.95279760201555,
                    "start": 196.55279760201554
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 196.55279760201554,
                        "id": "file_15_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_15_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 397.5058660764045,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 397.5058660764045,
                        "id": "file_15_1",
                        "start": 200.95279760201555
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 598.4586636694311,
                    "start": 594.0586636694311
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 594.0586636694311,
                        "id": "file_15_1",
                        "start": 397.5058660764045
                    }
                ],
                "task_id": "task_15_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 795.0117321438202,
                    "start": 397.5058660764045
                },
                "write": [
                    {
                        "end": 795.0117321438202,
                        "id": "file_15_2",
                        "start": 598.4586636694311
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 995.9645297638132,
                    "start": 991.5645297638132
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 991.5645297638132,
                        "id": "file_15_2",
                        "start": 795.0117321438202
                    }
                ],
                "task_id": "task_15_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1192.5175982382023,
                    "start": 795.0117321438202
                },
                "write": [
                    {
                        "end": 1192.5175982382023,
                        "id": "file_15_3",
                        "start": 995.9645297638132
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 200.95279760201555,
                    "start": 196.55279760201554
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 196.55279760201554,
                        "id": "file_16_0",
                        "start": 1.6626804123711342e-17
                    }
                ],
                "task_id": "task_16_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 397.5058660764045,
                    "start": 1.6626804123711342e-17
                },
                "write": [
                    {
                        "end": 397.5058660764045,
                        "id": "file_16_1",
                        "start": 200.95279760201555
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 598.4586636694311,
                    "start": 594.0586636694311
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 594.0586636694311,
                        "id": "file_16_1",
                        "start": 397.5058660764045
                    }
                ],
                "task_id": "task_16_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 795.0117321438202,
                    "start": 397.5058660764045
                },
                "write": [
                    {
                        "end": 795.0117321438202,
                        "id": "file_16_2",
                        "start": 598.4586636694311
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 995.9645297638132,
                    "start": 991.5645297638132
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 991.5645297638132,
                        "id": "file_16_2",
                        "start": 795.0117321438202
                    }
                ],
                "task_id": "task_16_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1192.5175982382023,
                    "start": 795.0117321438202
                },
                "write": [
                    {
                        "end": 1192.5175982382023,
                        "id": "file_16_3",
                        "start": 995.9645297638132
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 200.95279760201555,
                    "start": 196.55279760201554
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 196.55279760201554,
                        "id": "file_17_0",
                        "start": 1.8843711340206188e-17
                    }
                ],
                "task_id": "task_17_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 397.5058660764045,
                    "start": 1.8843711340206188e-17
                },
                "write": [
                    {
                        "end": 397.5058660764045,
                        "id": "file_17_1",
                        "start": 200.95279760201555
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 598.4586636694311,
                    "start": 594.0586636694311
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 594.0586636694311,
                        "id": "file_17_1",
                        "start": 397.5058660764045
                    }
                ],
                "task_id": "task_17_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 795.0117321438202,
                    "start": 397.5058660764045
                },
                "write": [
                    {
                        "end": 795.0117321438202,
                        "id": "file_17_2",
                        "start": 598.4586636694311
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 995.9645297638132,
                    "start": 991.5645297638132
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 991.5645297638132,
                        "id": "file_17_2",
                        "start": 795.0117321438202
                    }
                ],
                "task_id": "task_17_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1192.5175982382023,
                    "start": 795.0117321438202
                },
                "write": [
                    {
                        "end": 1192.5175982382023,
                        "id": "file_17_3",
                        "start": 995.9645297638132
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 200.95279760201555,
                    "start": 196.55279760201554
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 196.55279760201554,
                        "id": "file_18_0",
                        "start": 2.1060618556701034e-17
                    }
                ],
                "task_id": "task_18_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 397.5058660764045,
                    "start": 2.1060618556701034e-17
                },
                "write": [
                    {
                        "end": 397.5058660764045,
                        "id": "file_18_1",
                        "start": 200.95279760201555
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 598.4586636694311,
                    "start": 594.0586636694311
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 594.0586636694311,
                        "id": "file_18_1",
                        "start": 397.5058660764045
                    }
                ],
                "task_id": "task_18_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 795.0117321438202,
                    "start": 397.5058660764045
                },
                "write": [
                    {
                        "end": 795.0117321438202,
                        "id": "file_18_2",
                        "start": 598.4586636694311
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 995.9645297638132,
                    "start": 991.5645297638132
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 991.5645297638132,
                        "id": "file_18_2",
                        "start": 795.0117321438202
                    }
                ],
                "task_id": "task_18_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1192.5175982382023,
                    "start": 795.0117321438202
                },
                "write": [
                    {
                        "end": 1192.5175982382023,
                        "id": "file_18_3",
                        "start": 995.9645297638132
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 200.95279760201555,
                    "start": 196.55279760201554
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 196.55279760201554,
                        "id": "file_19_0",
                        "start": 2.327752577319588e-17
                    }
                ],
                "task_id": "task_19_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 397.5058660764045,
                    "start": 2.327752577319588e-17
                },
                "write": [
                    {
                        "end": 397.5058660764045,
                        "id": "file_19_1",
                        "start": 200.95279760201555
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 598.4586636694311,
                    "start": 594.0586636694311
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 594.0586636694311,
                        "id": "file_19_1",
                        "start": 397.5058660764045
                    }
                ],
                "task_id": "task_19_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 795.0117321438202,
                    "start": 397.5058660764045
                },
                "write": [
                    {
                        "end": 795.0117321438202,
                        "id": "file_19_2",
                        "start": 598.4586636694311
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 995.9645297638132,
                    "start": 991.5645297638132
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 991.5645297638132,
                        "id": "file_19_2",
                        "start": 795.0117321438202
                    }
                ],
                "task_id": "task_19_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1192.5175982382023,
                    "start": 795.0117321438202
                },
                "write": [
                    {
                        "end": 1192.5175982382023,
                        "id": "file_19_3",
                        "start": 995.9645297638132
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 200.95279760201555,
                    "start": 196.55279760201554
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 196.55279760201554,
                        "id": "file_1_0",
                        "start": 2.5494432989690725e-17
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 397.5058660764045,
                    "start": 2.5494432989690725e-17
                },
                "write": [
                    {
                        "end": 397.5058660764045,
                        "id": "file_1_1",
                        "start": 200.95279760201555
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 598.4586636694311,
                    "start": 594.0586636694311
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 594.0586636694311,
                        "id": "file_1_1",
                        "start": 397.5058660764045
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 795.0117321438202,
                    "start": 397.5058660764045
                },
                "write": [
                    {
                        "end": 795.0117321438202,
                        "id": "file_1_2",
                        "start": 598.4586636694311
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 995.9645297638132,
                    "start": 991.5645297638132
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 991.5645297638132,
                        "id": "file_1_2",
                        "start": 795.0117321438202
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1192.5175982382023,
                    "start": 795.0117321438202
                },
                "write": [
                    {
                        "end": 1192.5175982382023,
                        "id": "file_1_3",
                        "start": 995.9645297638132
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 200.95279760201555,
                    "start": 196.55279760201554
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 196.55279760201554,
                        "id": "file_20_0",
                        "start": 2.771134020618557e-17
                    }
                ],
                "task_id": "task_20_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 397.5058660764045,
                    "start": 2.771134020618557e-17
                },
                "write": [
                    {
                        "end": 397.5058660764045,
                        "id": "file_20_1",
                        "start": 200.95279760201555
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 598.4586636694311,
                    "start": 594.0586636694311
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 594.0586636694311,
                        "id": "file_20_1",
                        "start": 397.5058660764045
                    }
                ],
                "task_id": "task_20_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 795.0117321438202,
                    "start": 397.5058660764045
                },
                "write": [
                    {
                        "end": 795.0117321438202,
                        "id": "file_20_2",
                        "start": 598.4586636694311
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 995.9645297638132,
                    "start": 991.5645297638132
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 991.5645297638132,
                        "id": "file_20_2",
                        "start": 795.0117321438202
                    }
                ],
                "task_id": "task_20_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1192.5175982382023,
                    "start": 795.0117321438202
                },
                "write": [
                    {
                        "end": 1192.5175982382023,
                        "id": "file_20_3",
                        "start": 995.9645297638132
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 200.95279760201555,
                    "start": 196.55279760201554
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 196.55279760201554,
                        "id": "file_21_0",
                        "start": 2.9928247422680416e-17
                    }
                ],
                "task_id": "task_21_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 397.5058660764045,
                    "start": 2.9928247422680416e-17
                },
                "write": [
                    {
                        "end": 397.5058660764045,
                        "id": "file_21_1",
                        "start": 200.95279760201555
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 598.4586636694311,
                    "start": 594.0586636694311
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 594.0586636694311,
                        "id": "file_21_1",
                        "start": 397.5058660764045
                    }
                ],
                "task_id": "task_21_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 795.0117321438202,
                    "start": 397.5058660764045
                },
                "write": [
                    {
                        "end": 795.0117321438202,
                        "id": "file_21_2",
                        "start": 598.4586636694311
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 995.9645297638132,
                    "start": 991.5645297638132
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 991.5645297638132,
                        "id": "file_21_2",
                        "start": 795.0117321438202
                    }
                ],
                "task_id": "task_21_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1192.5175982382023,
                    "start": 795.0117321438202
                },
                "write": [
                    {
                        "end": 1192.5175982382023,
                        "id": "file_21_3",
                        "start": 995.9645297638132
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 200.95279760201555,
                    "start": 196.55279760201554
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 196.55279760201554,
                        "id": "file_22_0",
                        "start": 3.214515463917526e-17
                    }
                ],
                "task_id": "task_22_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 397.5058660764045,
                    "start": 3.214515463917526e-17
                },
                "write": [
                    {
                        "end": 397.5058660764045,
                        "id": "file_22_1",
                        "start": 200.95279760201555
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 598.4586636694311,
                    "start": 594.0586636694311
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 594.0586636694311,
                        "id": "file_22_1",
                        "start": 397.5058660764045
                    }
                ],
                "task_id": "task_22_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 795.0117321438202,
                    "start": 397.5058660764045
                },
                "write": [
                    {
                        "end": 795.0117321438202,
                        "id": "file_22_2",
                        "start": 598.4586636694311
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 995.9645297638132,
                    "start": 991.5645297638132
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 991.5645297638132,
                        "id": "file_22_2",
                        "start": 795.0117321438202
                    }
                ],
                "task_id": "task_22_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1192.5175982382023,
                    "start": 795.0117321438202
                },
                "write": [
                    {
                        "end": 1192.5175982382023,
                        "id": "file_22_3",
                        "start": 995.9645297638132
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 200.95279760201555,
                    "start": 196.55279760201554
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 196.55279760201554,
                        "id": "file_23_0",
                        "start": 3.436206185567011e-17
                    }
                ],
                "task_id": "task_23_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 397.5058660764045,
                    "start": 3.436206185567011e-17
                },
                "write": [
                    {
                        "end": 397.5058660764045,
                        "id": "file_23_1",
                        "start": 200.95279760201555
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 598.4586636694311,
                    "start": 594.0586636694311
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 594.0586636694311,
                        "id": "file_23_1",
                        "start": 397.5058660764045
                    }
                ],
                "task_id": "task_23_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 795.0117321438202,
                    "start": 397.5058660764045
                },
                "write": [
                    {
                        "end": 795.0117321438202,
                        "id": "file_23_2",
                        "start": 598.4586636694311
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 995.9645297638132,
                    "start": 991.5645297638132
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 991.5645297638132,
                        "id": "file_23_2",
                        "start": 795.0117321438202
                    }
                ],
                "task_id": "task_23_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1192.5175982382023,
                    "start": 795.0117321438202
                },
                "write": [
                    {
                        "end": 1192.5175982382023,
                        "id": "file_23_3",
                        "start": 995.9645297638132
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 200.95279760201555,
                    "start": 196.55279760201554
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 196.55279760201554,
                        "id": "file_24_0",
                        "start": 3.657896907216495e-17
                    }
                ],
                "task_id": "task_24_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 397.5058660764045,
                    "start": 3.657896907216495e-17
                },
                "write": [
                    {
                        "end": 397.5058660764045,
                        "id": "file_24_1",
                        "start": 200.95279760201555
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 598.4586636694311,
                    "start": 594.0586636694311
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 594.0586636694311,
                        "id": "file_24_1",
                        "start": 397.5058660764045
                    }
                ],
                "task_id": "task_24_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 795.0117321438202,
                    "start": 397.5058660764045
                },
                "write": [
                    {
                        "end": 795.0117321438202,
                        "id": "file_24_2",
                        "start": 598.4586636694311
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 995.9645297638132,
                    "start": 991.5645297638132
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 991.5645297638132,
                        "id": "file_24_2",
                        "start": 795.0117321438202
                    }
                ],
                "task_id": "task_24_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1192.5175982382023,
                    "start": 795.0117321438202
                },
                "write": [
                    {
                        "end": 1192.5175982382023,
                        "id": "file_24_3",
                        "start": 995.9645297638132
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 200.95279760201555,
                    "start": 196.55279760201554
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 196.55279760201554,
                        "id": "file_25_0",
                        "start": 3.87958762886598e-17
                    }
                ],
                "task_id": "task_25_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 397.5058660764045,
                    "start": 3.87958762886598e-17
                },
                "write": [
                    {
                        "end": 397.5058660764045,
                        "id": "file_25_1",
                        "start": 200.95279760201555
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 598.4586636694311,
                    "start": 594.0586636694311
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 594.0586636694311,
                        "id": "file_25_1",
                        "start": 397.5058660764045
                    }
                ],
                "task_id": "task_25_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 795.0117321438202,
                    "start": 397.5058660764045
                },
                "write": [
                    {
                        "end": 795.0117321438202,
                        "id": "file_25_2",
                        "start": 598.4586636694311
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 995.9645297638132,
                    "start": 991.5645297638132
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 991.5645297638132,
                        "id": "file_25_2",
                        "start": 795.0117321438202
                    }
                ],
                "task_id": "task_25_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1192.5175982382023,
                    "start": 795.0117321438202
                },
                "write": [
                    {
                        "end": 1192.5175982382023,
                        "id": "file_25_3",
                        "start": 995.9645297638132
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 200.95279760201555,
                    "start": 196.55279760201554
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 196.55279760201554,
                        "id": "file_26_0",
                        "start": 4.1012783505154644e-17
                    }
                ],
                "task_id": "task_26_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 397.5058660764045,
                    "start": 4.1012783505154644e-17
                },
                "write": [
                    {
                        "end": 397.5058660764045,
                        "id": "file_26_1",
                        "start": 200.95279760201555
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 598.4586636694311,
                    "start": 594.0586636694311
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 594.0586636694311,
                        "id": "file_26_1",
                        "start": 397.5058660764045
                    }
                ],
                "task_id": "task_26_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 795.0117321438202,
                    "start": 397.5058660764045
                },
                "write": [
                    {
                        "end": 795.0117321438202,
                        "id": "file_26_2",
                        "start": 598.4586636694311
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 995.9645297638132,
                    "start": 991.5645297638132
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 991.5645297638132,
                        "id": "file_26_2",
                        "start": 795.0117321438202
                    }
                ],
                "task_id": "task_26_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1192.5175982382023,
                    "start": 795.0117321438202
                },
                "write": [
                    {
                        "end": 1192.5175982382023,
                        "id": "file_26_3",
                        "start": 995.9645297638132
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 200.95279760201555,
                    "start": 196.55279760201554
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 196.55279760201554,
                        "id": "file_27_0",
                        "start": 4.322969072164949e-17
                    }
                ],
                "task_id": "task_27_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 397.5058660764045,
                    "start": 4.322969072164949e-17
                },
                "write": [
                    {
                        "end": 397.5058660764045,
                        "id": "file_27_1",
                        "start": 200.95279760201555
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 598.4586636694311,
                    "start": 594.0586636694311
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 594.0586636694311,
                        "id": "file_27_1",
                        "start": 397.5058660764045
                    }
                ],
                "task_id": "task_27_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 795.0117321438202,
                    "start": 397.5058660764045
                },
                "write": [
                    {
                        "end": 795.0117321438202,
                        "id": "file_27_2",
                        "start": 598.4586636694311
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 995.9645297638132,
                    "start": 991.5645297638132
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 991.5645297638132,
                        "id": "file_27_2",
                        "start": 795.0117321438202
                    }
                ],
                "task_id": "task_27_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1192.5175982382023,
                    "start": 795.0117321438202
                },
                "write": [
                    {
                        "end": 1192.5175982382023,
                        "id": "file_27_3",
                        "start": 995.9645297638132
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 200.95279760201555,
                    "start": 196.55279760201554
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 196.55279760201554,
                        "id": "file_28_0",
                        "start": 4.5446597938144336e-17
                    }
                ],
                "task_id": "task_28_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 397.5058660764045,
                    "start": 4.5446597938144336e-17
                },
                "write": [
                    {
                        "end": 397.5058660764045,
                        "id": "file_28_1",
                        "start": 200.95279760201555
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 598.4586636694311,
                    "start": 594.0586636694311
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 594.0586636694311,
                        "id": "file_28_1",
                        "start": 397.5058660764045
                    }
                ],
                "task_id": "task_28_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 795.0117321438202,
                    "start": 397.5058660764045
                },
                "write": [
                    {
                        "end": 795.0117321438202,
                        "id": "file_28_2",
                        "start": 598.4586636694311
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 995.9645297638132,
                    "start": 991.5645297638132
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 991.5645297638132,
                        "id": "file_28_2",
                        "start": 795.0117321438202
                    }
                ],
                "task_id": "task_28_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1192.5175982382023,
                    "start": 795.0117321438202
                },
                "write": [
                    {
                        "end": 1192.5175982382023,
                        "id": "file_28_3",
                        "start": 995.9645297638132
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 200.95279760201555,
                    "start": 196.55279760201554
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 196.55279760201554,
                        "id": "file_2_0",
                        "start": 4.766350515463918e-17
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 397.5058660764045,
                    "start": 4.766350515463918e-17
                },
                "write": [
                    {
                        "end": 397.5058660764045,
                        "id": "file_2_1",
                        "start": 200.95279760201555
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 598.4586636694311,
                    "start": 594.0586636694311
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 594.0586636694311,
                        "id": "file_2_1",
                        "start": 397.5058660764045
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 795.0117321438202,
                    "start": 397.5058660764045
                },
                "write": [
                    {
                        "end": 795.0117321438202,
                        "id": "file_2_2",
                        "start": 598.4586636694311
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 995.9645297638132,
                    "start": 991.5645297638132
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 991.5645297638132,
                        "id": "file_2_2",
                        "start": 795.0117321438202
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1192.5175982382023,
                    "start": 795.0117321438202
                },
                "write": [
                    {
                        "end": 1192.5175982382023,
                        "id": "file_2_3",
                        "start": 995.9645297638132
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 200.95279760201555,
                    "start": 196.55279760201554
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 196.55279760201554,
                        "id": "file_3_0",
                        "start": 4.9880412371134027e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 397.5058660764045,
                    "start": 4.9880412371134027e-17
                },
                "write": [
                    {
                        "end": 397.5058660764045,
                        "id": "file_3_1",
                        "start": 200.95279760201555
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 598.4586636694311,
                    "start": 594.0586636694311
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 594.0586636694311,
                        "id": "file_3_1",
                        "start": 397.5058660764045
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 795.0117321438202,
                    "start": 397.5058660764045
                },
                "write": [
                    {
                        "end": 795.0117321438202,
                        "id": "file_3_2",
                        "start": 598.4586636694311
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 995.9645297638132,
                    "start": 991.5645297638132
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 991.5645297638132,
                        "id": "file_3_2",
                        "start": 795.0117321438202
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1192.5175982382023,
                    "start": 795.0117321438202
                },
                "write": [
                    {
                        "end": 1192.5175982382023,
                        "id": "file_3_3",
                        "start": 995.9645297638132
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 200.95279760201555,
                    "start": 196.55279760201554
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 196.55279760201554,
                        "id": "file_4_0",
                        "start": 5.209731958762887e-17
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 397.5058660764045,
                    "start": 5.209731958762887e-17
                },
                "write": [
                    {
                        "end": 397.5058660764045,
                        "id": "file_4_1",
                        "start": 200.95279760201555
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 598.4586636694311,
                    "start": 594.0586636694311
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 594.0586636694311,
                        "id": "file_4_1",
                        "start": 397.5058660764045
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 795.0117321438202,
                    "start": 397.5058660764045
                },
                "write": [
                    {
                        "end": 795.0117321438202,
                        "id": "file_4_2",
                        "start": 598.4586636694311
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 995.9645297638132,
                    "start": 991.5645297638132
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 991.5645297638132,
                        "id": "file_4_2",
                        "start": 795.0117321438202
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1192.5175982382023,
                    "start": 795.0117321438202
                },
                "write": [
                    {
                        "end": 1192.5175982382023,
                        "id": "file_4_3",
                        "start": 995.9645297638132
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 200.95279760201555,
                    "start": 196.55279760201554
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 196.55279760201554,
                        "id": "file_5_0",
                        "start": 5.431422680412372e-17
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 397.5058660764045,
                    "start": 5.431422680412372e-17
                },
                "write": [
                    {
                        "end": 397.5058660764045,
                        "id": "file_5_1",
                        "start": 200.95279760201555
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 598.4586636694311,
                    "start": 594.0586636694311
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 594.0586636694311,
                        "id": "file_5_1",
                        "start": 397.5058660764045
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 795.0117321438202,
                    "start": 397.5058660764045
                },
                "write": [
                    {
                        "end": 795.0117321438202,
                        "id": "file_5_2",
                        "start": 598.4586636694311
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 995.9645297638132,
                    "start": 991.5645297638132
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 991.5645297638132,
                        "id": "file_5_2",
                        "start": 795.0117321438202
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1192.5175982382023,
                    "start": 795.0117321438202
                },
                "write": [
                    {
                        "end": 1192.5175982382023,
                        "id": "file_5_3",
                        "start": 995.9645297638132
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 200.95279760201555,
                    "start": 196.55279760201554
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 196.55279760201554,
                        "id": "file_6_0",
                        "start": 5.653113402061856e-17
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 397.5058660764045,
                    "start": 5.653113402061856e-17
                },
                "write": [
                    {
                        "end": 397.5058660764045,
                        "id": "file_6_1",
                        "start": 200.95279760201555
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 598.4586636694311,
                    "start": 594.0586636694311
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 594.0586636694311,
                        "id": "file_6_1",
                        "start": 397.5058660764045
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 795.0117321438202,
                    "start": 397.5058660764045
                },
                "write": [
                    {
                        "end": 795.0117321438202,
                        "id": "file_6_2",
                        "start": 598.4586636694311
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 995.9645297638132,
                    "start": 991.5645297638132
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 991.5645297638132,
                        "id": "file_6_2",
                        "start": 795.0117321438202
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1192.5175982382023,
                    "start": 795.0117321438202
                },
                "write": [
                    {
                        "end": 1192.5175982382023,
                        "id": "file_6_3",
                        "start": 995.9645297638132
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 200.95279760201555,
                    "start": 196.55279760201554
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 196.55279760201554,
                        "id": "file_7_0",
                        "start": 5.874804123711342e-17
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 397.5058660764045,
                    "start": 5.874804123711342e-17
                },
                "write": [
                    {
                        "end": 397.5058660764045,
                        "id": "file_7_1",
                        "start": 200.95279760201555
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 598.4586636694311,
                    "start": 594.0586636694311
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 594.0586636694311,
                        "id": "file_7_1",
                        "start": 397.5058660764045
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 795.0117321438202,
                    "start": 397.5058660764045
                },
                "write": [
                    {
                        "end": 795.0117321438202,
                        "id": "file_7_2",
                        "start": 598.4586636694311
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 995.9645297638132,
                    "start": 991.5645297638132
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 991.5645297638132,
                        "id": "file_7_2",
                        "start": 795.0117321438202
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1192.5175982382023,
                    "start": 795.0117321438202
                },
                "write": [
                    {
                        "end": 1192.5175982382023,
                        "id": "file_7_3",
                        "start": 995.9645297638132
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 200.95279760201555,
                    "start": 196.55279760201554
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 196.55279760201554,
                        "id": "file_8_0",
                        "start": 6.096494845360827e-17
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 397.5058660764045,
                    "start": 6.096494845360827e-17
                },
                "write": [
                    {
                        "end": 397.5058660764045,
                        "id": "file_8_1",
                        "start": 200.95279760201555
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 598.4586636694311,
                    "start": 594.0586636694311
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 594.0586636694311,
                        "id": "file_8_1",
                        "start": 397.5058660764045
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 795.0117321438202,
                    "start": 397.5058660764045
                },
                "write": [
                    {
                        "end": 795.0117321438202,
                        "id": "file_8_2",
                        "start": 598.4586636694311
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 995.9645297638132,
                    "start": 991.5645297638132
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 991.5645297638132,
                        "id": "file_8_2",
                        "start": 795.0117321438202
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1192.5175982382023,
                    "start": 795.0117321438202
                },
                "write": [
                    {
                        "end": 1192.5175982382023,
                        "id": "file_8_3",
                        "start": 995.9645297638132
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 200.95279760201555,
                    "start": 196.55279760201554
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 196.55279760201554,
                        "id": "file_9_0",
                        "start": 6.318185567010313e-17
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 397.5058660764045,
                    "start": 6.318185567010313e-17
                },
                "write": [
                    {
                        "end": 397.5058660764045,
                        "id": "file_9_1",
                        "start": 200.95279760201555
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 598.4586636694311,
                    "start": 594.0586636694311
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 594.0586636694311,
                        "id": "file_9_1",
                        "start": 397.5058660764045
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 795.0117321438202,
                    "start": 397.5058660764045
                },
                "write": [
                    {
                        "end": 795.0117321438202,
                        "id": "file_9_2",
                        "start": 598.4586636694311
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 995.9645297638132,
                    "start": 991.5645297638132
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 991.5645297638132,
                        "id": "file_9_2",
                        "start": 795.0117321438202
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1192.5175982382023,
                    "start": 795.0117321438202
                },
                "write": [
                    {
                        "end": 1192.5175982382023,
                        "id": "file_9_3",
                        "start": 995.9645297638132
                    }
                ]
            }
        ]
    }
}


==> result/multi/nfs/wrench/original/dump_3.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 24.73374828560176,
                    "start": 20.33374828560176
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 20.33374828560176,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 45.0677578741573,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 45.0677578741573,
                        "id": "file_0_1",
                        "start": 24.73374828560176
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 69.80150615751187,
                    "start": 65.40150615751186
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 65.40150615751186,
                        "id": "file_0_1",
                        "start": 45.0677578741573
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 90.13551574606741,
                    "start": 45.0677578741573
                },
                "write": [
                    {
                        "end": 90.13551574606741,
                        "id": "file_0_2",
                        "start": 69.80150615751187
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 114.86926402942198,
                    "start": 110.46926402942198
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 110.46926402942198,
                        "id": "file_0_2",
                        "start": 90.13551574606741
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 135.20327361797754,
                    "start": 90.13551574606741
                },
                "write": [
                    {
                        "end": 135.20327361797754,
                        "id": "file_0_3",
                        "start": 114.86926402942198
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 24.73374828560176,
                    "start": 20.33374828560176
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 20.33374828560176,
                        "id": "file_1_0",
                        "start": 3.3253608247422685e-18
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 45.0677578741573,
                    "start": 3.3253608247422685e-18
                },
                "write": [
                    {
                        "end": 45.0677578741573,
                        "id": "file_1_1",
                        "start": 24.73374828560176
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 69.80150615751187,
                    "start": 65.40150615751186
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 65.40150615751186,
                        "id": "file_1_1",
                        "start": 45.0677578741573
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 90.13551574606741,
                    "start": 45.0677578741573
                },
                "write": [
                    {
                        "end": 90.13551574606741,
                        "id": "file_1_2",
                        "start": 69.80150615751187
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 114.86926402942198,
                    "start": 110.46926402942198
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 110.46926402942198,
                        "id": "file_1_2",
                        "start": 90.13551574606741
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 135.20327361797754,
                    "start": 90.13551574606741
                },
                "write": [
                    {
                        "end": 135.20327361797754,
                        "id": "file_1_3",
                        "start": 114.86926402942198
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 24.73374828560176,
                    "start": 20.33374828560176
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 20.33374828560176,
                        "id": "file_2_0",
                        "start": 5.542268041237114e-18
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 45.0677578741573,
                    "start": 5.542268041237114e-18
                },
                "write": [
                    {
                        "end": 45.0677578741573,
                        "id": "file_2_1",
                        "start": 24.73374828560176
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 69.80150615751187,
                    "start": 65.40150615751186
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 65.40150615751186,
                        "id": "file_2_1",
                        "start": 45.0677578741573
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 90.13551574606741,
                    "start": 45.0677578741573
                },
                "write": [
                    {
                        "end": 90.13551574606741,
                        "id": "file_2_2",
                        "start": 69.80150615751187
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 114.86926402942198,
                    "start": 110.46926402942198
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 110.46926402942198,
                        "id": "file_2_2",
                        "start": 90.13551574606741
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 135.20327361797754,
                    "start": 90.13551574606741
                },
                "write": [
                    {
                        "end": 135.20327361797754,
                        "id": "file_2_3",
                        "start": 114.86926402942198
                    }
                ]
            }
        ]
    }
}


==> result/multi/nfs/wrench/original/dump_30.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 207.73045950320866,
                    "start": 203.33045950320866
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 203.33045950320866,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 411.06119033483145,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 411.06119033483145,
                        "id": "file_0_1",
                        "start": 207.73045950320866
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 618.7916497953433,
                    "start": 614.3916497953434
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 614.3916497953434,
                        "id": "file_0_1",
                        "start": 411.06119033483145
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 822.1223806269662,
                    "start": 411.06119033483145
                },
                "write": [
                    {
                        "end": 822.1223806269662,
                        "id": "file_0_2",
                        "start": 618.7916497953433
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1029.8528400874784,
                    "start": 1025.4528400874783
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1025.4528400874783,
                        "id": "file_0_2",
                        "start": 822.1223806269662
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1233.1835708516853,
                    "start": 822.1223806269662
                },
                "write": [
                    {
                        "end": 1233.1835708516853,
                        "id": "file_0_3",
                        "start": 1029.8528400874784
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 207.73045950320866,
                    "start": 203.33045950320866
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 203.33045950320866,
                        "id": "file_10_0",
                        "start": 3.3253608247422685e-18
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 411.06119033483145,
                    "start": 3.3253608247422685e-18
                },
                "write": [
                    {
                        "end": 411.06119033483145,
                        "id": "file_10_1",
                        "start": 207.73045950320866
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 618.7916497953433,
                    "start": 614.3916497953434
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 614.3916497953434,
                        "id": "file_10_1",
                        "start": 411.06119033483145
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 822.1223806269662,
                    "start": 411.06119033483145
                },
                "write": [
                    {
                        "end": 822.1223806269662,
                        "id": "file_10_2",
                        "start": 618.7916497953433
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1029.8528400874784,
                    "start": 1025.4528400874783
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1025.4528400874783,
                        "id": "file_10_2",
                        "start": 822.1223806269662
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1233.1835708516853,
                    "start": 822.1223806269662
                },
                "write": [
                    {
                        "end": 1233.1835708516853,
                        "id": "file_10_3",
                        "start": 1029.8528400874784
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 207.73045950320866,
                    "start": 203.33045950320866
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 203.33045950320866,
                        "id": "file_11_0",
                        "start": 5.542268041237114e-18
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 411.06119033483145,
                    "start": 5.542268041237114e-18
                },
                "write": [
                    {
                        "end": 411.06119033483145,
                        "id": "file_11_1",
                        "start": 207.73045950320866
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 618.7916497953433,
                    "start": 614.3916497953434
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 614.3916497953434,
                        "id": "file_11_1",
                        "start": 411.06119033483145
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 822.1223806269662,
                    "start": 411.06119033483145
                },
                "write": [
                    {
                        "end": 822.1223806269662,
                        "id": "file_11_2",
                        "start": 618.7916497953433
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1029.8528400874784,
                    "start": 1025.4528400874783
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1025.4528400874783,
                        "id": "file_11_2",
                        "start": 822.1223806269662
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1233.1835708516853,
                    "start": 822.1223806269662
                },
                "write": [
                    {
                        "end": 1233.1835708516853,
                        "id": "file_11_3",
                        "start": 1029.8528400874784
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 207.73045950320866,
                    "start": 203.33045950320866
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 203.33045950320866,
                        "id": "file_12_0",
                        "start": 7.75917525773196e-18
                    }
                ],
                "task_id": "task_12_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 411.06119033483145,
                    "start": 7.75917525773196e-18
                },
                "write": [
                    {
                        "end": 411.06119033483145,
                        "id": "file_12_1",
                        "start": 207.73045950320866
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 618.7916497953433,
                    "start": 614.3916497953434
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 614.3916497953434,
                        "id": "file_12_1",
                        "start": 411.06119033483145
                    }
                ],
                "task_id": "task_12_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 822.1223806269662,
                    "start": 411.06119033483145
                },
                "write": [
                    {
                        "end": 822.1223806269662,
                        "id": "file_12_2",
                        "start": 618.7916497953433
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1029.8528400874784,
                    "start": 1025.4528400874783
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1025.4528400874783,
                        "id": "file_12_2",
                        "start": 822.1223806269662
                    }
                ],
                "task_id": "task_12_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1233.1835708516853,
                    "start": 822.1223806269662
                },
                "write": [
                    {
                        "end": 1233.1835708516853,
                        "id": "file_12_3",
                        "start": 1029.8528400874784
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 207.73045950320866,
                    "start": 203.33045950320866
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 203.33045950320866,
                        "id": "file_13_0",
                        "start": 9.976082474226805e-18
                    }
                ],
                "task_id": "task_13_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 411.06119033483145,
                    "start": 9.976082474226805e-18
                },
                "write": [
                    {
                        "end": 411.06119033483145,
                        "id": "file_13_1",
                        "start": 207.73045950320866
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 618.7916497953433,
                    "start": 614.3916497953434
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 614.3916497953434,
                        "id": "file_13_1",
                        "start": 411.06119033483145
                    }
                ],
                "task_id": "task_13_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 822.1223806269662,
                    "start": 411.06119033483145
                },
                "write": [
                    {
                        "end": 822.1223806269662,
                        "id": "file_13_2",
                        "start": 618.7916497953433
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1029.8528400874784,
                    "start": 1025.4528400874783
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1025.4528400874783,
                        "id": "file_13_2",
                        "start": 822.1223806269662
                    }
                ],
                "task_id": "task_13_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1233.1835708516853,
                    "start": 822.1223806269662
                },
                "write": [
                    {
                        "end": 1233.1835708516853,
                        "id": "file_13_3",
                        "start": 1029.8528400874784
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 207.73045950320866,
                    "start": 203.33045950320866
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 203.33045950320866,
                        "id": "file_14_0",
                        "start": 1.2192989690721651e-17
                    }
                ],
                "task_id": "task_14_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 411.06119033483145,
                    "start": 1.2192989690721651e-17
                },
                "write": [
                    {
                        "end": 411.06119033483145,
                        "id": "file_14_1",
                        "start": 207.73045950320866
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 618.7916497953433,
                    "start": 614.3916497953434
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 614.3916497953434,
                        "id": "file_14_1",
                        "start": 411.06119033483145
                    }
                ],
                "task_id": "task_14_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 822.1223806269662,
                    "start": 411.06119033483145
                },
                "write": [
                    {
                        "end": 822.1223806269662,
                        "id": "file_14_2",
                        "start": 618.7916497953433
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1029.8528400874784,
                    "start": 1025.4528400874783
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1025.4528400874783,
                        "id": "file_14_2",
                        "start": 822.1223806269662
                    }
                ],
                "task_id": "task_14_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1233.1835708516853,
                    "start": 822.1223806269662
                },
                "write": [
                    {
                        "end": 1233.1835708516853,
                        "id": "file_14_3",
                        "start": 1029.8528400874784
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 207.73045950320866,
                    "start": 203.33045950320866
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 203.33045950320866,
                        "id": "file_15_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_15_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 411.06119033483145,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 411.06119033483145,
                        "id": "file_15_1",
                        "start": 207.73045950320866
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 618.7916497953433,
                    "start": 614.3916497953434
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 614.3916497953434,
                        "id": "file_15_1",
                        "start": 411.06119033483145
                    }
                ],
                "task_id": "task_15_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 822.1223806269662,
                    "start": 411.06119033483145
                },
                "write": [
                    {
                        "end": 822.1223806269662,
                        "id": "file_15_2",
                        "start": 618.7916497953433
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1029.8528400874784,
                    "start": 1025.4528400874783
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1025.4528400874783,
                        "id": "file_15_2",
                        "start": 822.1223806269662
                    }
                ],
                "task_id": "task_15_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1233.1835708516853,
                    "start": 822.1223806269662
                },
                "write": [
                    {
                        "end": 1233.1835708516853,
                        "id": "file_15_3",
                        "start": 1029.8528400874784
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 207.73045950320866,
                    "start": 203.33045950320866
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 203.33045950320866,
                        "id": "file_16_0",
                        "start": 1.6626804123711342e-17
                    }
                ],
                "task_id": "task_16_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 411.06119033483145,
                    "start": 1.6626804123711342e-17
                },
                "write": [
                    {
                        "end": 411.06119033483145,
                        "id": "file_16_1",
                        "start": 207.73045950320866
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 618.7916497953433,
                    "start": 614.3916497953434
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 614.3916497953434,
                        "id": "file_16_1",
                        "start": 411.06119033483145
                    }
                ],
                "task_id": "task_16_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 822.1223806269662,
                    "start": 411.06119033483145
                },
                "write": [
                    {
                        "end": 822.1223806269662,
                        "id": "file_16_2",
                        "start": 618.7916497953433
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1029.8528400874784,
                    "start": 1025.4528400874783
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1025.4528400874783,
                        "id": "file_16_2",
                        "start": 822.1223806269662
                    }
                ],
                "task_id": "task_16_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1233.1835708516853,
                    "start": 822.1223806269662
                },
                "write": [
                    {
                        "end": 1233.1835708516853,
                        "id": "file_16_3",
                        "start": 1029.8528400874784
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 207.73045950320866,
                    "start": 203.33045950320866
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 203.33045950320866,
                        "id": "file_17_0",
                        "start": 1.8843711340206188e-17
                    }
                ],
                "task_id": "task_17_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 411.06119033483145,
                    "start": 1.8843711340206188e-17
                },
                "write": [
                    {
                        "end": 411.06119033483145,
                        "id": "file_17_1",
                        "start": 207.73045950320866
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 618.7916497953433,
                    "start": 614.3916497953434
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 614.3916497953434,
                        "id": "file_17_1",
                        "start": 411.06119033483145
                    }
                ],
                "task_id": "task_17_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 822.1223806269662,
                    "start": 411.06119033483145
                },
                "write": [
                    {
                        "end": 822.1223806269662,
                        "id": "file_17_2",
                        "start": 618.7916497953433
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1029.8528400874784,
                    "start": 1025.4528400874783
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1025.4528400874783,
                        "id": "file_17_2",
                        "start": 822.1223806269662
                    }
                ],
                "task_id": "task_17_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1233.1835708516853,
                    "start": 822.1223806269662
                },
                "write": [
                    {
                        "end": 1233.1835708516853,
                        "id": "file_17_3",
                        "start": 1029.8528400874784
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 207.73045950320866,
                    "start": 203.33045950320866
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 203.33045950320866,
                        "id": "file_18_0",
                        "start": 2.1060618556701034e-17
                    }
                ],
                "task_id": "task_18_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 411.06119033483145,
                    "start": 2.1060618556701034e-17
                },
                "write": [
                    {
                        "end": 411.06119033483145,
                        "id": "file_18_1",
                        "start": 207.73045950320866
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 618.7916497953433,
                    "start": 614.3916497953434
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 614.3916497953434,
                        "id": "file_18_1",
                        "start": 411.06119033483145
                    }
                ],
                "task_id": "task_18_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 822.1223806269662,
                    "start": 411.06119033483145
                },
                "write": [
                    {
                        "end": 822.1223806269662,
                        "id": "file_18_2",
                        "start": 618.7916497953433
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1029.8528400874784,
                    "start": 1025.4528400874783
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1025.4528400874783,
                        "id": "file_18_2",
                        "start": 822.1223806269662
                    }
                ],
                "task_id": "task_18_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1233.1835708516853,
                    "start": 822.1223806269662
                },
                "write": [
                    {
                        "end": 1233.1835708516853,
                        "id": "file_18_3",
                        "start": 1029.8528400874784
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 207.73045950320866,
                    "start": 203.33045950320866
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 203.33045950320866,
                        "id": "file_19_0",
                        "start": 2.327752577319588e-17
                    }
                ],
                "task_id": "task_19_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 411.06119033483145,
                    "start": 2.327752577319588e-17
                },
                "write": [
                    {
                        "end": 411.06119033483145,
                        "id": "file_19_1",
                        "start": 207.73045950320866
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 618.7916497953433,
                    "start": 614.3916497953434
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 614.3916497953434,
                        "id": "file_19_1",
                        "start": 411.06119033483145
                    }
                ],
                "task_id": "task_19_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 822.1223806269662,
                    "start": 411.06119033483145
                },
                "write": [
                    {
                        "end": 822.1223806269662,
                        "id": "file_19_2",
                        "start": 618.7916497953433
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1029.8528400874784,
                    "start": 1025.4528400874783
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1025.4528400874783,
                        "id": "file_19_2",
                        "start": 822.1223806269662
                    }
                ],
                "task_id": "task_19_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1233.1835708516853,
                    "start": 822.1223806269662
                },
                "write": [
                    {
                        "end": 1233.1835708516853,
                        "id": "file_19_3",
                        "start": 1029.8528400874784
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 207.73045950320866,
                    "start": 203.33045950320866
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 203.33045950320866,
                        "id": "file_1_0",
                        "start": 2.5494432989690725e-17
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 411.06119033483145,
                    "start": 2.5494432989690725e-17
                },
                "write": [
                    {
                        "end": 411.06119033483145,
                        "id": "file_1_1",
                        "start": 207.73045950320866
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 618.7916497953433,
                    "start": 614.3916497953434
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 614.3916497953434,
                        "id": "file_1_1",
                        "start": 411.06119033483145
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 822.1223806269662,
                    "start": 411.06119033483145
                },
                "write": [
                    {
                        "end": 822.1223806269662,
                        "id": "file_1_2",
                        "start": 618.7916497953433
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1029.8528400874784,
                    "start": 1025.4528400874783
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1025.4528400874783,
                        "id": "file_1_2",
                        "start": 822.1223806269662
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1233.1835708516853,
                    "start": 822.1223806269662
                },
                "write": [
                    {
                        "end": 1233.1835708516853,
                        "id": "file_1_3",
                        "start": 1029.8528400874784
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 207.73045950320866,
                    "start": 203.33045950320866
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 203.33045950320866,
                        "id": "file_20_0",
                        "start": 2.771134020618557e-17
                    }
                ],
                "task_id": "task_20_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 411.06119033483145,
                    "start": 2.771134020618557e-17
                },
                "write": [
                    {
                        "end": 411.06119033483145,
                        "id": "file_20_1",
                        "start": 207.73045950320866
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 618.7916497953433,
                    "start": 614.3916497953434
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 614.3916497953434,
                        "id": "file_20_1",
                        "start": 411.06119033483145
                    }
                ],
                "task_id": "task_20_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 822.1223806269662,
                    "start": 411.06119033483145
                },
                "write": [
                    {
                        "end": 822.1223806269662,
                        "id": "file_20_2",
                        "start": 618.7916497953433
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1029.8528400874784,
                    "start": 1025.4528400874783
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1025.4528400874783,
                        "id": "file_20_2",
                        "start": 822.1223806269662
                    }
                ],
                "task_id": "task_20_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1233.1835708516853,
                    "start": 822.1223806269662
                },
                "write": [
                    {
                        "end": 1233.1835708516853,
                        "id": "file_20_3",
                        "start": 1029.8528400874784
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 207.73045950320866,
                    "start": 203.33045950320866
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 203.33045950320866,
                        "id": "file_21_0",
                        "start": 2.9928247422680416e-17
                    }
                ],
                "task_id": "task_21_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 411.06119033483145,
                    "start": 2.9928247422680416e-17
                },
                "write": [
                    {
                        "end": 411.06119033483145,
                        "id": "file_21_1",
                        "start": 207.73045950320866
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 618.7916497953433,
                    "start": 614.3916497953434
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 614.3916497953434,
                        "id": "file_21_1",
                        "start": 411.06119033483145
                    }
                ],
                "task_id": "task_21_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 822.1223806269662,
                    "start": 411.06119033483145
                },
                "write": [
                    {
                        "end": 822.1223806269662,
                        "id": "file_21_2",
                        "start": 618.7916497953433
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1029.8528400874784,
                    "start": 1025.4528400874783
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1025.4528400874783,
                        "id": "file_21_2",
                        "start": 822.1223806269662
                    }
                ],
                "task_id": "task_21_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1233.1835708516853,
                    "start": 822.1223806269662
                },
                "write": [
                    {
                        "end": 1233.1835708516853,
                        "id": "file_21_3",
                        "start": 1029.8528400874784
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 207.73045950320866,
                    "start": 203.33045950320866
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 203.33045950320866,
                        "id": "file_22_0",
                        "start": 3.214515463917526e-17
                    }
                ],
                "task_id": "task_22_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 411.06119033483145,
                    "start": 3.214515463917526e-17
                },
                "write": [
                    {
                        "end": 411.06119033483145,
                        "id": "file_22_1",
                        "start": 207.73045950320866
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 618.7916497953433,
                    "start": 614.3916497953434
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 614.3916497953434,
                        "id": "file_22_1",
                        "start": 411.06119033483145
                    }
                ],
                "task_id": "task_22_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 822.1223806269662,
                    "start": 411.06119033483145
                },
                "write": [
                    {
                        "end": 822.1223806269662,
                        "id": "file_22_2",
                        "start": 618.7916497953433
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1029.8528400874784,
                    "start": 1025.4528400874783
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1025.4528400874783,
                        "id": "file_22_2",
                        "start": 822.1223806269662
                    }
                ],
                "task_id": "task_22_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1233.1835708516853,
                    "start": 822.1223806269662
                },
                "write": [
                    {
                        "end": 1233.1835708516853,
                        "id": "file_22_3",
                        "start": 1029.8528400874784
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 207.73045950320866,
                    "start": 203.33045950320866
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 203.33045950320866,
                        "id": "file_23_0",
                        "start": 3.436206185567011e-17
                    }
                ],
                "task_id": "task_23_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 411.06119033483145,
                    "start": 3.436206185567011e-17
                },
                "write": [
                    {
                        "end": 411.06119033483145,
                        "id": "file_23_1",
                        "start": 207.73045950320866
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 618.7916497953433,
                    "start": 614.3916497953434
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 614.3916497953434,
                        "id": "file_23_1",
                        "start": 411.06119033483145
                    }
                ],
                "task_id": "task_23_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 822.1223806269662,
                    "start": 411.06119033483145
                },
                "write": [
                    {
                        "end": 822.1223806269662,
                        "id": "file_23_2",
                        "start": 618.7916497953433
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1029.8528400874784,
                    "start": 1025.4528400874783
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1025.4528400874783,
                        "id": "file_23_2",
                        "start": 822.1223806269662
                    }
                ],
                "task_id": "task_23_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1233.1835708516853,
                    "start": 822.1223806269662
                },
                "write": [
                    {
                        "end": 1233.1835708516853,
                        "id": "file_23_3",
                        "start": 1029.8528400874784
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 207.73045950320866,
                    "start": 203.33045950320866
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 203.33045950320866,
                        "id": "file_24_0",
                        "start": 3.657896907216495e-17
                    }
                ],
                "task_id": "task_24_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 411.06119033483145,
                    "start": 3.657896907216495e-17
                },
                "write": [
                    {
                        "end": 411.06119033483145,
                        "id": "file_24_1",
                        "start": 207.73045950320866
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 618.7916497953433,
                    "start": 614.3916497953434
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 614.3916497953434,
                        "id": "file_24_1",
                        "start": 411.06119033483145
                    }
                ],
                "task_id": "task_24_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 822.1223806269662,
                    "start": 411.06119033483145
                },
                "write": [
                    {
                        "end": 822.1223806269662,
                        "id": "file_24_2",
                        "start": 618.7916497953433
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1029.8528400874784,
                    "start": 1025.4528400874783
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1025.4528400874783,
                        "id": "file_24_2",
                        "start": 822.1223806269662
                    }
                ],
                "task_id": "task_24_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1233.1835708516853,
                    "start": 822.1223806269662
                },
                "write": [
                    {
                        "end": 1233.1835708516853,
                        "id": "file_24_3",
                        "start": 1029.8528400874784
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 207.73045950320866,
                    "start": 203.33045950320866
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 203.33045950320866,
                        "id": "file_25_0",
                        "start": 3.87958762886598e-17
                    }
                ],
                "task_id": "task_25_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 411.06119033483145,
                    "start": 3.87958762886598e-17
                },
                "write": [
                    {
                        "end": 411.06119033483145,
                        "id": "file_25_1",
                        "start": 207.73045950320866
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 618.7916497953433,
                    "start": 614.3916497953434
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 614.3916497953434,
                        "id": "file_25_1",
                        "start": 411.06119033483145
                    }
                ],
                "task_id": "task_25_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 822.1223806269662,
                    "start": 411.06119033483145
                },
                "write": [
                    {
                        "end": 822.1223806269662,
                        "id": "file_25_2",
                        "start": 618.7916497953433
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1029.8528400874784,
                    "start": 1025.4528400874783
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1025.4528400874783,
                        "id": "file_25_2",
                        "start": 822.1223806269662
                    }
                ],
                "task_id": "task_25_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1233.1835708516853,
                    "start": 822.1223806269662
                },
                "write": [
                    {
                        "end": 1233.1835708516853,
                        "id": "file_25_3",
                        "start": 1029.8528400874784
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 207.73045950320866,
                    "start": 203.33045950320866
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 203.33045950320866,
                        "id": "file_26_0",
                        "start": 4.1012783505154644e-17
                    }
                ],
                "task_id": "task_26_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 411.06119033483145,
                    "start": 4.1012783505154644e-17
                },
                "write": [
                    {
                        "end": 411.06119033483145,
                        "id": "file_26_1",
                        "start": 207.73045950320866
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 618.7916497953433,
                    "start": 614.3916497953434
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 614.3916497953434,
                        "id": "file_26_1",
                        "start": 411.06119033483145
                    }
                ],
                "task_id": "task_26_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 822.1223806269662,
                    "start": 411.06119033483145
                },
                "write": [
                    {
                        "end": 822.1223806269662,
                        "id": "file_26_2",
                        "start": 618.7916497953433
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1029.8528400874784,
                    "start": 1025.4528400874783
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1025.4528400874783,
                        "id": "file_26_2",
                        "start": 822.1223806269662
                    }
                ],
                "task_id": "task_26_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1233.1835708516853,
                    "start": 822.1223806269662
                },
                "write": [
                    {
                        "end": 1233.1835708516853,
                        "id": "file_26_3",
                        "start": 1029.8528400874784
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 207.73045950320866,
                    "start": 203.33045950320866
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 203.33045950320866,
                        "id": "file_27_0",
                        "start": 4.322969072164949e-17
                    }
                ],
                "task_id": "task_27_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 411.06119033483145,
                    "start": 4.322969072164949e-17
                },
                "write": [
                    {
                        "end": 411.06119033483145,
                        "id": "file_27_1",
                        "start": 207.73045950320866
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 618.7916497953433,
                    "start": 614.3916497953434
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 614.3916497953434,
                        "id": "file_27_1",
                        "start": 411.06119033483145
                    }
                ],
                "task_id": "task_27_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 822.1223806269662,
                    "start": 411.06119033483145
                },
                "write": [
                    {
                        "end": 822.1223806269662,
                        "id": "file_27_2",
                        "start": 618.7916497953433
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1029.8528400874784,
                    "start": 1025.4528400874783
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1025.4528400874783,
                        "id": "file_27_2",
                        "start": 822.1223806269662
                    }
                ],
                "task_id": "task_27_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1233.1835708516853,
                    "start": 822.1223806269662
                },
                "write": [
                    {
                        "end": 1233.1835708516853,
                        "id": "file_27_3",
                        "start": 1029.8528400874784
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 207.73045950320866,
                    "start": 203.33045950320866
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 203.33045950320866,
                        "id": "file_28_0",
                        "start": 4.5446597938144336e-17
                    }
                ],
                "task_id": "task_28_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 411.06119033483145,
                    "start": 4.5446597938144336e-17
                },
                "write": [
                    {
                        "end": 411.06119033483145,
                        "id": "file_28_1",
                        "start": 207.73045950320866
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 618.7916497953433,
                    "start": 614.3916497953434
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 614.3916497953434,
                        "id": "file_28_1",
                        "start": 411.06119033483145
                    }
                ],
                "task_id": "task_28_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 822.1223806269662,
                    "start": 411.06119033483145
                },
                "write": [
                    {
                        "end": 822.1223806269662,
                        "id": "file_28_2",
                        "start": 618.7916497953433
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1029.8528400874784,
                    "start": 1025.4528400874783
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1025.4528400874783,
                        "id": "file_28_2",
                        "start": 822.1223806269662
                    }
                ],
                "task_id": "task_28_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1233.1835708516853,
                    "start": 822.1223806269662
                },
                "write": [
                    {
                        "end": 1233.1835708516853,
                        "id": "file_28_3",
                        "start": 1029.8528400874784
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 207.73045950320866,
                    "start": 203.33045950320866
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 203.33045950320866,
                        "id": "file_29_0",
                        "start": 4.766350515463918e-17
                    }
                ],
                "task_id": "task_29_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 411.06119033483145,
                    "start": 4.766350515463918e-17
                },
                "write": [
                    {
                        "end": 411.06119033483145,
                        "id": "file_29_1",
                        "start": 207.73045950320866
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 618.7916497953433,
                    "start": 614.3916497953434
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 614.3916497953434,
                        "id": "file_29_1",
                        "start": 411.06119033483145
                    }
                ],
                "task_id": "task_29_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 822.1223806269662,
                    "start": 411.06119033483145
                },
                "write": [
                    {
                        "end": 822.1223806269662,
                        "id": "file_29_2",
                        "start": 618.7916497953433
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1029.8528400874784,
                    "start": 1025.4528400874783
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1025.4528400874783,
                        "id": "file_29_2",
                        "start": 822.1223806269662
                    }
                ],
                "task_id": "task_29_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1233.1835708516853,
                    "start": 822.1223806269662
                },
                "write": [
                    {
                        "end": 1233.1835708516853,
                        "id": "file_29_3",
                        "start": 1029.8528400874784
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 207.73045950320866,
                    "start": 203.33045950320866
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 203.33045950320866,
                        "id": "file_2_0",
                        "start": 4.9880412371134027e-17
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 411.06119033483145,
                    "start": 4.9880412371134027e-17
                },
                "write": [
                    {
                        "end": 411.06119033483145,
                        "id": "file_2_1",
                        "start": 207.73045950320866
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 618.7916497953433,
                    "start": 614.3916497953434
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 614.3916497953434,
                        "id": "file_2_1",
                        "start": 411.06119033483145
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 822.1223806269662,
                    "start": 411.06119033483145
                },
                "write": [
                    {
                        "end": 822.1223806269662,
                        "id": "file_2_2",
                        "start": 618.7916497953433
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1029.8528400874784,
                    "start": 1025.4528400874783
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1025.4528400874783,
                        "id": "file_2_2",
                        "start": 822.1223806269662
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1233.1835708516853,
                    "start": 822.1223806269662
                },
                "write": [
                    {
                        "end": 1233.1835708516853,
                        "id": "file_2_3",
                        "start": 1029.8528400874784
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 207.73045950320866,
                    "start": 203.33045950320866
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 203.33045950320866,
                        "id": "file_3_0",
                        "start": 5.209731958762887e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 411.06119033483145,
                    "start": 5.209731958762887e-17
                },
                "write": [
                    {
                        "end": 411.06119033483145,
                        "id": "file_3_1",
                        "start": 207.73045950320866
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 618.7916497953433,
                    "start": 614.3916497953434
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 614.3916497953434,
                        "id": "file_3_1",
                        "start": 411.06119033483145
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 822.1223806269662,
                    "start": 411.06119033483145
                },
                "write": [
                    {
                        "end": 822.1223806269662,
                        "id": "file_3_2",
                        "start": 618.7916497953433
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1029.8528400874784,
                    "start": 1025.4528400874783
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1025.4528400874783,
                        "id": "file_3_2",
                        "start": 822.1223806269662
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1233.1835708516853,
                    "start": 822.1223806269662
                },
                "write": [
                    {
                        "end": 1233.1835708516853,
                        "id": "file_3_3",
                        "start": 1029.8528400874784
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 207.73045950320866,
                    "start": 203.33045950320866
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 203.33045950320866,
                        "id": "file_4_0",
                        "start": 5.431422680412372e-17
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 411.06119033483145,
                    "start": 5.431422680412372e-17
                },
                "write": [
                    {
                        "end": 411.06119033483145,
                        "id": "file_4_1",
                        "start": 207.73045950320866
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 618.7916497953433,
                    "start": 614.3916497953434
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 614.3916497953434,
                        "id": "file_4_1",
                        "start": 411.06119033483145
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 822.1223806269662,
                    "start": 411.06119033483145
                },
                "write": [
                    {
                        "end": 822.1223806269662,
                        "id": "file_4_2",
                        "start": 618.7916497953433
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1029.8528400874784,
                    "start": 1025.4528400874783
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1025.4528400874783,
                        "id": "file_4_2",
                        "start": 822.1223806269662
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1233.1835708516853,
                    "start": 822.1223806269662
                },
                "write": [
                    {
                        "end": 1233.1835708516853,
                        "id": "file_4_3",
                        "start": 1029.8528400874784
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 207.73045950320866,
                    "start": 203.33045950320866
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 203.33045950320866,
                        "id": "file_5_0",
                        "start": 5.653113402061856e-17
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 411.06119033483145,
                    "start": 5.653113402061856e-17
                },
                "write": [
                    {
                        "end": 411.06119033483145,
                        "id": "file_5_1",
                        "start": 207.73045950320866
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 618.7916497953433,
                    "start": 614.3916497953434
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 614.3916497953434,
                        "id": "file_5_1",
                        "start": 411.06119033483145
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 822.1223806269662,
                    "start": 411.06119033483145
                },
                "write": [
                    {
                        "end": 822.1223806269662,
                        "id": "file_5_2",
                        "start": 618.7916497953433
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1029.8528400874784,
                    "start": 1025.4528400874783
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1025.4528400874783,
                        "id": "file_5_2",
                        "start": 822.1223806269662
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1233.1835708516853,
                    "start": 822.1223806269662
                },
                "write": [
                    {
                        "end": 1233.1835708516853,
                        "id": "file_5_3",
                        "start": 1029.8528400874784
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 207.73045950320866,
                    "start": 203.33045950320866
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 203.33045950320866,
                        "id": "file_6_0",
                        "start": 5.874804123711342e-17
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 411.06119033483145,
                    "start": 5.874804123711342e-17
                },
                "write": [
                    {
                        "end": 411.06119033483145,
                        "id": "file_6_1",
                        "start": 207.73045950320866
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 618.7916497953433,
                    "start": 614.3916497953434
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 614.3916497953434,
                        "id": "file_6_1",
                        "start": 411.06119033483145
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 822.1223806269662,
                    "start": 411.06119033483145
                },
                "write": [
                    {
                        "end": 822.1223806269662,
                        "id": "file_6_2",
                        "start": 618.7916497953433
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1029.8528400874784,
                    "start": 1025.4528400874783
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1025.4528400874783,
                        "id": "file_6_2",
                        "start": 822.1223806269662
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1233.1835708516853,
                    "start": 822.1223806269662
                },
                "write": [
                    {
                        "end": 1233.1835708516853,
                        "id": "file_6_3",
                        "start": 1029.8528400874784
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 207.73045950320866,
                    "start": 203.33045950320866
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 203.33045950320866,
                        "id": "file_7_0",
                        "start": 6.096494845360827e-17
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 411.06119033483145,
                    "start": 6.096494845360827e-17
                },
                "write": [
                    {
                        "end": 411.06119033483145,
                        "id": "file_7_1",
                        "start": 207.73045950320866
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 618.7916497953433,
                    "start": 614.3916497953434
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 614.3916497953434,
                        "id": "file_7_1",
                        "start": 411.06119033483145
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 822.1223806269662,
                    "start": 411.06119033483145
                },
                "write": [
                    {
                        "end": 822.1223806269662,
                        "id": "file_7_2",
                        "start": 618.7916497953433
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1029.8528400874784,
                    "start": 1025.4528400874783
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1025.4528400874783,
                        "id": "file_7_2",
                        "start": 822.1223806269662
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1233.1835708516853,
                    "start": 822.1223806269662
                },
                "write": [
                    {
                        "end": 1233.1835708516853,
                        "id": "file_7_3",
                        "start": 1029.8528400874784
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 207.73045950320866,
                    "start": 203.33045950320866
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 203.33045950320866,
                        "id": "file_8_0",
                        "start": 6.318185567010313e-17
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 411.06119033483145,
                    "start": 6.318185567010313e-17
                },
                "write": [
                    {
                        "end": 411.06119033483145,
                        "id": "file_8_1",
                        "start": 207.73045950320866
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 618.7916497953433,
                    "start": 614.3916497953434
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 614.3916497953434,
                        "id": "file_8_1",
                        "start": 411.06119033483145
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 822.1223806269662,
                    "start": 411.06119033483145
                },
                "write": [
                    {
                        "end": 822.1223806269662,
                        "id": "file_8_2",
                        "start": 618.7916497953433
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1029.8528400874784,
                    "start": 1025.4528400874783
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1025.4528400874783,
                        "id": "file_8_2",
                        "start": 822.1223806269662
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1233.1835708516853,
                    "start": 822.1223806269662
                },
                "write": [
                    {
                        "end": 1233.1835708516853,
                        "id": "file_8_3",
                        "start": 1029.8528400874784
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 207.73045950320866,
                    "start": 203.33045950320866
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 203.33045950320866,
                        "id": "file_9_0",
                        "start": 6.539876288659799e-17
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 411.06119033483145,
                    "start": 6.539876288659799e-17
                },
                "write": [
                    {
                        "end": 411.06119033483145,
                        "id": "file_9_1",
                        "start": 207.73045950320866
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 618.7916497953433,
                    "start": 614.3916497953434
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 614.3916497953434,
                        "id": "file_9_1",
                        "start": 411.06119033483145
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 822.1223806269662,
                    "start": 411.06119033483145
                },
                "write": [
                    {
                        "end": 822.1223806269662,
                        "id": "file_9_2",
                        "start": 618.7916497953433
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1029.8528400874784,
                    "start": 1025.4528400874783
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1025.4528400874783,
                        "id": "file_9_2",
                        "start": 822.1223806269662
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1233.1835708516853,
                    "start": 822.1223806269662
                },
                "write": [
                    {
                        "end": 1233.1835708516853,
                        "id": "file_9_3",
                        "start": 1029.8528400874784
                    }
                ]
            }
        ]
    }
}


==> result/multi/nfs/wrench/original/dump_31.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 214.50811043586242,
                    "start": 210.10811043586241
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 210.10811043586241,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 424.616492411236,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 424.616492411236,
                        "id": "file_0_1",
                        "start": 214.50811043586242
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 639.1246028875477,
                    "start": 634.7246028875477
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 634.7246028875477,
                        "id": "file_0_1",
                        "start": 424.616492411236
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 849.2329849325843,
                    "start": 424.616492411236
                },
                "write": [
                    {
                        "end": 849.2329849325843,
                        "id": "file_0_2",
                        "start": 639.1246028875477
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1063.7410953392332,
                    "start": 1059.341095339233
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1059.341095339233,
                        "id": "file_0_2",
                        "start": 849.2329849325843
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1273.8494773348314,
                    "start": 849.2329849325843
                },
                "write": [
                    {
                        "end": 1273.8494773348314,
                        "id": "file_0_3",
                        "start": 1063.7410953392332
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 214.50811043586242,
                    "start": 210.10811043586241
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 210.10811043586241,
                        "id": "file_10_0",
                        "start": 3.3253608247422685e-18
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 424.616492411236,
                    "start": 3.3253608247422685e-18
                },
                "write": [
                    {
                        "end": 424.616492411236,
                        "id": "file_10_1",
                        "start": 214.50811043586242
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 639.1246028875477,
                    "start": 634.7246028875477
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 634.7246028875477,
                        "id": "file_10_1",
                        "start": 424.616492411236
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 849.2329849325843,
                    "start": 424.616492411236
                },
                "write": [
                    {
                        "end": 849.2329849325843,
                        "id": "file_10_2",
                        "start": 639.1246028875477
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1063.7410953392332,
                    "start": 1059.341095339233
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1059.341095339233,
                        "id": "file_10_2",
                        "start": 849.2329849325843
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1273.8494773348314,
                    "start": 849.2329849325843
                },
                "write": [
                    {
                        "end": 1273.8494773348314,
                        "id": "file_10_3",
                        "start": 1063.7410953392332
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 214.50811043586242,
                    "start": 210.10811043586241
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 210.10811043586241,
                        "id": "file_11_0",
                        "start": 5.542268041237114e-18
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 424.616492411236,
                    "start": 5.542268041237114e-18
                },
                "write": [
                    {
                        "end": 424.616492411236,
                        "id": "file_11_1",
                        "start": 214.50811043586242
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 639.1246028875477,
                    "start": 634.7246028875477
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 634.7246028875477,
                        "id": "file_11_1",
                        "start": 424.616492411236
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 849.2329849325843,
                    "start": 424.616492411236
                },
                "write": [
                    {
                        "end": 849.2329849325843,
                        "id": "file_11_2",
                        "start": 639.1246028875477
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1063.7410953392332,
                    "start": 1059.341095339233
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1059.341095339233,
                        "id": "file_11_2",
                        "start": 849.2329849325843
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1273.8494773348314,
                    "start": 849.2329849325843
                },
                "write": [
                    {
                        "end": 1273.8494773348314,
                        "id": "file_11_3",
                        "start": 1063.7410953392332
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 214.50811043586242,
                    "start": 210.10811043586241
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 210.10811043586241,
                        "id": "file_12_0",
                        "start": 7.75917525773196e-18
                    }
                ],
                "task_id": "task_12_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 424.616492411236,
                    "start": 7.75917525773196e-18
                },
                "write": [
                    {
                        "end": 424.616492411236,
                        "id": "file_12_1",
                        "start": 214.50811043586242
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 639.1246028875477,
                    "start": 634.7246028875477
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 634.7246028875477,
                        "id": "file_12_1",
                        "start": 424.616492411236
                    }
                ],
                "task_id": "task_12_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 849.2329849325843,
                    "start": 424.616492411236
                },
                "write": [
                    {
                        "end": 849.2329849325843,
                        "id": "file_12_2",
                        "start": 639.1246028875477
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1063.7410953392332,
                    "start": 1059.341095339233
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1059.341095339233,
                        "id": "file_12_2",
                        "start": 849.2329849325843
                    }
                ],
                "task_id": "task_12_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1273.8494773348314,
                    "start": 849.2329849325843
                },
                "write": [
                    {
                        "end": 1273.8494773348314,
                        "id": "file_12_3",
                        "start": 1063.7410953392332
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 214.50811043586242,
                    "start": 210.10811043586241
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 210.10811043586241,
                        "id": "file_13_0",
                        "start": 9.976082474226805e-18
                    }
                ],
                "task_id": "task_13_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 424.616492411236,
                    "start": 9.976082474226805e-18
                },
                "write": [
                    {
                        "end": 424.616492411236,
                        "id": "file_13_1",
                        "start": 214.50811043586242
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 639.1246028875477,
                    "start": 634.7246028875477
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 634.7246028875477,
                        "id": "file_13_1",
                        "start": 424.616492411236
                    }
                ],
                "task_id": "task_13_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 849.2329849325843,
                    "start": 424.616492411236
                },
                "write": [
                    {
                        "end": 849.2329849325843,
                        "id": "file_13_2",
                        "start": 639.1246028875477
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1063.7410953392332,
                    "start": 1059.341095339233
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1059.341095339233,
                        "id": "file_13_2",
                        "start": 849.2329849325843
                    }
                ],
                "task_id": "task_13_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1273.8494773348314,
                    "start": 849.2329849325843
                },
                "write": [
                    {
                        "end": 1273.8494773348314,
                        "id": "file_13_3",
                        "start": 1063.7410953392332
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 214.50811043586242,
                    "start": 210.10811043586241
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 210.10811043586241,
                        "id": "file_14_0",
                        "start": 1.2192989690721651e-17
                    }
                ],
                "task_id": "task_14_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 424.616492411236,
                    "start": 1.2192989690721651e-17
                },
                "write": [
                    {
                        "end": 424.616492411236,
                        "id": "file_14_1",
                        "start": 214.50811043586242
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 639.1246028875477,
                    "start": 634.7246028875477
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 634.7246028875477,
                        "id": "file_14_1",
                        "start": 424.616492411236
                    }
                ],
                "task_id": "task_14_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 849.2329849325843,
                    "start": 424.616492411236
                },
                "write": [
                    {
                        "end": 849.2329849325843,
                        "id": "file_14_2",
                        "start": 639.1246028875477
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1063.7410953392332,
                    "start": 1059.341095339233
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1059.341095339233,
                        "id": "file_14_2",
                        "start": 849.2329849325843
                    }
                ],
                "task_id": "task_14_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1273.8494773348314,
                    "start": 849.2329849325843
                },
                "write": [
                    {
                        "end": 1273.8494773348314,
                        "id": "file_14_3",
                        "start": 1063.7410953392332
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 214.50811043586242,
                    "start": 210.10811043586241
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 210.10811043586241,
                        "id": "file_15_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_15_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 424.616492411236,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 424.616492411236,
                        "id": "file_15_1",
                        "start": 214.50811043586242
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 639.1246028875477,
                    "start": 634.7246028875477
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 634.7246028875477,
                        "id": "file_15_1",
                        "start": 424.616492411236
                    }
                ],
                "task_id": "task_15_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 849.2329849325843,
                    "start": 424.616492411236
                },
                "write": [
                    {
                        "end": 849.2329849325843,
                        "id": "file_15_2",
                        "start": 639.1246028875477
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1063.7410953392332,
                    "start": 1059.341095339233
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1059.341095339233,
                        "id": "file_15_2",
                        "start": 849.2329849325843
                    }
                ],
                "task_id": "task_15_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1273.8494773348314,
                    "start": 849.2329849325843
                },
                "write": [
                    {
                        "end": 1273.8494773348314,
                        "id": "file_15_3",
                        "start": 1063.7410953392332
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 214.50811043586242,
                    "start": 210.10811043586241
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 210.10811043586241,
                        "id": "file_16_0",
                        "start": 1.6626804123711342e-17
                    }
                ],
                "task_id": "task_16_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 424.616492411236,
                    "start": 1.6626804123711342e-17
                },
                "write": [
                    {
                        "end": 424.616492411236,
                        "id": "file_16_1",
                        "start": 214.50811043586242
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 639.1246028875477,
                    "start": 634.7246028875477
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 634.7246028875477,
                        "id": "file_16_1",
                        "start": 424.616492411236
                    }
                ],
                "task_id": "task_16_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 849.2329849325843,
                    "start": 424.616492411236
                },
                "write": [
                    {
                        "end": 849.2329849325843,
                        "id": "file_16_2",
                        "start": 639.1246028875477
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1063.7410953392332,
                    "start": 1059.341095339233
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1059.341095339233,
                        "id": "file_16_2",
                        "start": 849.2329849325843
                    }
                ],
                "task_id": "task_16_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1273.8494773348314,
                    "start": 849.2329849325843
                },
                "write": [
                    {
                        "end": 1273.8494773348314,
                        "id": "file_16_3",
                        "start": 1063.7410953392332
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 214.50811043586242,
                    "start": 210.10811043586241
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 210.10811043586241,
                        "id": "file_17_0",
                        "start": 1.8843711340206188e-17
                    }
                ],
                "task_id": "task_17_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 424.616492411236,
                    "start": 1.8843711340206188e-17
                },
                "write": [
                    {
                        "end": 424.616492411236,
                        "id": "file_17_1",
                        "start": 214.50811043586242
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 639.1246028875477,
                    "start": 634.7246028875477
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 634.7246028875477,
                        "id": "file_17_1",
                        "start": 424.616492411236
                    }
                ],
                "task_id": "task_17_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 849.2329849325843,
                    "start": 424.616492411236
                },
                "write": [
                    {
                        "end": 849.2329849325843,
                        "id": "file_17_2",
                        "start": 639.1246028875477
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1063.7410953392332,
                    "start": 1059.341095339233
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1059.341095339233,
                        "id": "file_17_2",
                        "start": 849.2329849325843
                    }
                ],
                "task_id": "task_17_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1273.8494773348314,
                    "start": 849.2329849325843
                },
                "write": [
                    {
                        "end": 1273.8494773348314,
                        "id": "file_17_3",
                        "start": 1063.7410953392332
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 214.50811043586242,
                    "start": 210.10811043586241
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 210.10811043586241,
                        "id": "file_18_0",
                        "start": 2.1060618556701034e-17
                    }
                ],
                "task_id": "task_18_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 424.616492411236,
                    "start": 2.1060618556701034e-17
                },
                "write": [
                    {
                        "end": 424.616492411236,
                        "id": "file_18_1",
                        "start": 214.50811043586242
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 639.1246028875477,
                    "start": 634.7246028875477
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 634.7246028875477,
                        "id": "file_18_1",
                        "start": 424.616492411236
                    }
                ],
                "task_id": "task_18_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 849.2329849325843,
                    "start": 424.616492411236
                },
                "write": [
                    {
                        "end": 849.2329849325843,
                        "id": "file_18_2",
                        "start": 639.1246028875477
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1063.7410953392332,
                    "start": 1059.341095339233
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1059.341095339233,
                        "id": "file_18_2",
                        "start": 849.2329849325843
                    }
                ],
                "task_id": "task_18_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1273.8494773348314,
                    "start": 849.2329849325843
                },
                "write": [
                    {
                        "end": 1273.8494773348314,
                        "id": "file_18_3",
                        "start": 1063.7410953392332
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 214.50811043586242,
                    "start": 210.10811043586241
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 210.10811043586241,
                        "id": "file_19_0",
                        "start": 2.327752577319588e-17
                    }
                ],
                "task_id": "task_19_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 424.616492411236,
                    "start": 2.327752577319588e-17
                },
                "write": [
                    {
                        "end": 424.616492411236,
                        "id": "file_19_1",
                        "start": 214.50811043586242
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 639.1246028875477,
                    "start": 634.7246028875477
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 634.7246028875477,
                        "id": "file_19_1",
                        "start": 424.616492411236
                    }
                ],
                "task_id": "task_19_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 849.2329849325843,
                    "start": 424.616492411236
                },
                "write": [
                    {
                        "end": 849.2329849325843,
                        "id": "file_19_2",
                        "start": 639.1246028875477
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1063.7410953392332,
                    "start": 1059.341095339233
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1059.341095339233,
                        "id": "file_19_2",
                        "start": 849.2329849325843
                    }
                ],
                "task_id": "task_19_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1273.8494773348314,
                    "start": 849.2329849325843
                },
                "write": [
                    {
                        "end": 1273.8494773348314,
                        "id": "file_19_3",
                        "start": 1063.7410953392332
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 214.50811043586242,
                    "start": 210.10811043586241
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 210.10811043586241,
                        "id": "file_1_0",
                        "start": 2.5494432989690725e-17
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 424.616492411236,
                    "start": 2.5494432989690725e-17
                },
                "write": [
                    {
                        "end": 424.616492411236,
                        "id": "file_1_1",
                        "start": 214.50811043586242
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 639.1246028875477,
                    "start": 634.7246028875477
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 634.7246028875477,
                        "id": "file_1_1",
                        "start": 424.616492411236
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 849.2329849325843,
                    "start": 424.616492411236
                },
                "write": [
                    {
                        "end": 849.2329849325843,
                        "id": "file_1_2",
                        "start": 639.1246028875477
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1063.7410953392332,
                    "start": 1059.341095339233
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1059.341095339233,
                        "id": "file_1_2",
                        "start": 849.2329849325843
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1273.8494773348314,
                    "start": 849.2329849325843
                },
                "write": [
                    {
                        "end": 1273.8494773348314,
                        "id": "file_1_3",
                        "start": 1063.7410953392332
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 214.50811043586242,
                    "start": 210.10811043586241
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 210.10811043586241,
                        "id": "file_20_0",
                        "start": 2.771134020618557e-17
                    }
                ],
                "task_id": "task_20_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 424.616492411236,
                    "start": 2.771134020618557e-17
                },
                "write": [
                    {
                        "end": 424.616492411236,
                        "id": "file_20_1",
                        "start": 214.50811043586242
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 639.1246028875477,
                    "start": 634.7246028875477
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 634.7246028875477,
                        "id": "file_20_1",
                        "start": 424.616492411236
                    }
                ],
                "task_id": "task_20_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 849.2329849325843,
                    "start": 424.616492411236
                },
                "write": [
                    {
                        "end": 849.2329849325843,
                        "id": "file_20_2",
                        "start": 639.1246028875477
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1063.7410953392332,
                    "start": 1059.341095339233
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1059.341095339233,
                        "id": "file_20_2",
                        "start": 849.2329849325843
                    }
                ],
                "task_id": "task_20_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1273.8494773348314,
                    "start": 849.2329849325843
                },
                "write": [
                    {
                        "end": 1273.8494773348314,
                        "id": "file_20_3",
                        "start": 1063.7410953392332
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 214.50811043586242,
                    "start": 210.10811043586241
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 210.10811043586241,
                        "id": "file_21_0",
                        "start": 2.9928247422680416e-17
                    }
                ],
                "task_id": "task_21_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 424.616492411236,
                    "start": 2.9928247422680416e-17
                },
                "write": [
                    {
                        "end": 424.616492411236,
                        "id": "file_21_1",
                        "start": 214.50811043586242
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 639.1246028875477,
                    "start": 634.7246028875477
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 634.7246028875477,
                        "id": "file_21_1",
                        "start": 424.616492411236
                    }
                ],
                "task_id": "task_21_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 849.2329849325843,
                    "start": 424.616492411236
                },
                "write": [
                    {
                        "end": 849.2329849325843,
                        "id": "file_21_2",
                        "start": 639.1246028875477
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1063.7410953392332,
                    "start": 1059.341095339233
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1059.341095339233,
                        "id": "file_21_2",
                        "start": 849.2329849325843
                    }
                ],
                "task_id": "task_21_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1273.8494773348314,
                    "start": 849.2329849325843
                },
                "write": [
                    {
                        "end": 1273.8494773348314,
                        "id": "file_21_3",
                        "start": 1063.7410953392332
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 214.50811043586242,
                    "start": 210.10811043586241
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 210.10811043586241,
                        "id": "file_22_0",
                        "start": 3.214515463917526e-17
                    }
                ],
                "task_id": "task_22_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 424.616492411236,
                    "start": 3.214515463917526e-17
                },
                "write": [
                    {
                        "end": 424.616492411236,
                        "id": "file_22_1",
                        "start": 214.50811043586242
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 639.1246028875477,
                    "start": 634.7246028875477
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 634.7246028875477,
                        "id": "file_22_1",
                        "start": 424.616492411236
                    }
                ],
                "task_id": "task_22_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 849.2329849325843,
                    "start": 424.616492411236
                },
                "write": [
                    {
                        "end": 849.2329849325843,
                        "id": "file_22_2",
                        "start": 639.1246028875477
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1063.7410953392332,
                    "start": 1059.341095339233
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1059.341095339233,
                        "id": "file_22_2",
                        "start": 849.2329849325843
                    }
                ],
                "task_id": "task_22_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1273.8494773348314,
                    "start": 849.2329849325843
                },
                "write": [
                    {
                        "end": 1273.8494773348314,
                        "id": "file_22_3",
                        "start": 1063.7410953392332
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 214.50811043586242,
                    "start": 210.10811043586241
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 210.10811043586241,
                        "id": "file_23_0",
                        "start": 3.436206185567011e-17
                    }
                ],
                "task_id": "task_23_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 424.616492411236,
                    "start": 3.436206185567011e-17
                },
                "write": [
                    {
                        "end": 424.616492411236,
                        "id": "file_23_1",
                        "start": 214.50811043586242
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 639.1246028875477,
                    "start": 634.7246028875477
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 634.7246028875477,
                        "id": "file_23_1",
                        "start": 424.616492411236
                    }
                ],
                "task_id": "task_23_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 849.2329849325843,
                    "start": 424.616492411236
                },
                "write": [
                    {
                        "end": 849.2329849325843,
                        "id": "file_23_2",
                        "start": 639.1246028875477
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1063.7410953392332,
                    "start": 1059.341095339233
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1059.341095339233,
                        "id": "file_23_2",
                        "start": 849.2329849325843
                    }
                ],
                "task_id": "task_23_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1273.8494773348314,
                    "start": 849.2329849325843
                },
                "write": [
                    {
                        "end": 1273.8494773348314,
                        "id": "file_23_3",
                        "start": 1063.7410953392332
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 214.50811043586242,
                    "start": 210.10811043586241
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 210.10811043586241,
                        "id": "file_24_0",
                        "start": 3.657896907216495e-17
                    }
                ],
                "task_id": "task_24_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 424.616492411236,
                    "start": 3.657896907216495e-17
                },
                "write": [
                    {
                        "end": 424.616492411236,
                        "id": "file_24_1",
                        "start": 214.50811043586242
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 639.1246028875477,
                    "start": 634.7246028875477
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 634.7246028875477,
                        "id": "file_24_1",
                        "start": 424.616492411236
                    }
                ],
                "task_id": "task_24_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 849.2329849325843,
                    "start": 424.616492411236
                },
                "write": [
                    {
                        "end": 849.2329849325843,
                        "id": "file_24_2",
                        "start": 639.1246028875477
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1063.7410953392332,
                    "start": 1059.341095339233
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1059.341095339233,
                        "id": "file_24_2",
                        "start": 849.2329849325843
                    }
                ],
                "task_id": "task_24_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1273.8494773348314,
                    "start": 849.2329849325843
                },
                "write": [
                    {
                        "end": 1273.8494773348314,
                        "id": "file_24_3",
                        "start": 1063.7410953392332
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 214.50811043586242,
                    "start": 210.10811043586241
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 210.10811043586241,
                        "id": "file_25_0",
                        "start": 3.87958762886598e-17
                    }
                ],
                "task_id": "task_25_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 424.616492411236,
                    "start": 3.87958762886598e-17
                },
                "write": [
                    {
                        "end": 424.616492411236,
                        "id": "file_25_1",
                        "start": 214.50811043586242
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 639.1246028875477,
                    "start": 634.7246028875477
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 634.7246028875477,
                        "id": "file_25_1",
                        "start": 424.616492411236
                    }
                ],
                "task_id": "task_25_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 849.2329849325843,
                    "start": 424.616492411236
                },
                "write": [
                    {
                        "end": 849.2329849325843,
                        "id": "file_25_2",
                        "start": 639.1246028875477
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1063.7410953392332,
                    "start": 1059.341095339233
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1059.341095339233,
                        "id": "file_25_2",
                        "start": 849.2329849325843
                    }
                ],
                "task_id": "task_25_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1273.8494773348314,
                    "start": 849.2329849325843
                },
                "write": [
                    {
                        "end": 1273.8494773348314,
                        "id": "file_25_3",
                        "start": 1063.7410953392332
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 214.50811043586242,
                    "start": 210.10811043586241
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 210.10811043586241,
                        "id": "file_26_0",
                        "start": 4.1012783505154644e-17
                    }
                ],
                "task_id": "task_26_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 424.616492411236,
                    "start": 4.1012783505154644e-17
                },
                "write": [
                    {
                        "end": 424.616492411236,
                        "id": "file_26_1",
                        "start": 214.50811043586242
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 639.1246028875477,
                    "start": 634.7246028875477
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 634.7246028875477,
                        "id": "file_26_1",
                        "start": 424.616492411236
                    }
                ],
                "task_id": "task_26_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 849.2329849325843,
                    "start": 424.616492411236
                },
                "write": [
                    {
                        "end": 849.2329849325843,
                        "id": "file_26_2",
                        "start": 639.1246028875477
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1063.7410953392332,
                    "start": 1059.341095339233
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1059.341095339233,
                        "id": "file_26_2",
                        "start": 849.2329849325843
                    }
                ],
                "task_id": "task_26_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1273.8494773348314,
                    "start": 849.2329849325843
                },
                "write": [
                    {
                        "end": 1273.8494773348314,
                        "id": "file_26_3",
                        "start": 1063.7410953392332
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 214.50811043586242,
                    "start": 210.10811043586241
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 210.10811043586241,
                        "id": "file_27_0",
                        "start": 4.322969072164949e-17
                    }
                ],
                "task_id": "task_27_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 424.616492411236,
                    "start": 4.322969072164949e-17
                },
                "write": [
                    {
                        "end": 424.616492411236,
                        "id": "file_27_1",
                        "start": 214.50811043586242
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 639.1246028875477,
                    "start": 634.7246028875477
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 634.7246028875477,
                        "id": "file_27_1",
                        "start": 424.616492411236
                    }
                ],
                "task_id": "task_27_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 849.2329849325843,
                    "start": 424.616492411236
                },
                "write": [
                    {
                        "end": 849.2329849325843,
                        "id": "file_27_2",
                        "start": 639.1246028875477
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1063.7410953392332,
                    "start": 1059.341095339233
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1059.341095339233,
                        "id": "file_27_2",
                        "start": 849.2329849325843
                    }
                ],
                "task_id": "task_27_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1273.8494773348314,
                    "start": 849.2329849325843
                },
                "write": [
                    {
                        "end": 1273.8494773348314,
                        "id": "file_27_3",
                        "start": 1063.7410953392332
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 214.50811043586242,
                    "start": 210.10811043586241
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 210.10811043586241,
                        "id": "file_28_0",
                        "start": 4.5446597938144336e-17
                    }
                ],
                "task_id": "task_28_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 424.616492411236,
                    "start": 4.5446597938144336e-17
                },
                "write": [
                    {
                        "end": 424.616492411236,
                        "id": "file_28_1",
                        "start": 214.50811043586242
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 639.1246028875477,
                    "start": 634.7246028875477
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 634.7246028875477,
                        "id": "file_28_1",
                        "start": 424.616492411236
                    }
                ],
                "task_id": "task_28_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 849.2329849325843,
                    "start": 424.616492411236
                },
                "write": [
                    {
                        "end": 849.2329849325843,
                        "id": "file_28_2",
                        "start": 639.1246028875477
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1063.7410953392332,
                    "start": 1059.341095339233
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1059.341095339233,
                        "id": "file_28_2",
                        "start": 849.2329849325843
                    }
                ],
                "task_id": "task_28_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1273.8494773348314,
                    "start": 849.2329849325843
                },
                "write": [
                    {
                        "end": 1273.8494773348314,
                        "id": "file_28_3",
                        "start": 1063.7410953392332
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 214.50811043586242,
                    "start": 210.10811043586241
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 210.10811043586241,
                        "id": "file_29_0",
                        "start": 4.766350515463918e-17
                    }
                ],
                "task_id": "task_29_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 424.616492411236,
                    "start": 4.766350515463918e-17
                },
                "write": [
                    {
                        "end": 424.616492411236,
                        "id": "file_29_1",
                        "start": 214.50811043586242
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 639.1246028875477,
                    "start": 634.7246028875477
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 634.7246028875477,
                        "id": "file_29_1",
                        "start": 424.616492411236
                    }
                ],
                "task_id": "task_29_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 849.2329849325843,
                    "start": 424.616492411236
                },
                "write": [
                    {
                        "end": 849.2329849325843,
                        "id": "file_29_2",
                        "start": 639.1246028875477
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1063.7410953392332,
                    "start": 1059.341095339233
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1059.341095339233,
                        "id": "file_29_2",
                        "start": 849.2329849325843
                    }
                ],
                "task_id": "task_29_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1273.8494773348314,
                    "start": 849.2329849325843
                },
                "write": [
                    {
                        "end": 1273.8494773348314,
                        "id": "file_29_3",
                        "start": 1063.7410953392332
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 214.50811043586242,
                    "start": 210.10811043586241
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 210.10811043586241,
                        "id": "file_2_0",
                        "start": 4.9880412371134027e-17
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 424.616492411236,
                    "start": 4.9880412371134027e-17
                },
                "write": [
                    {
                        "end": 424.616492411236,
                        "id": "file_2_1",
                        "start": 214.50811043586242
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 639.1246028875477,
                    "start": 634.7246028875477
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 634.7246028875477,
                        "id": "file_2_1",
                        "start": 424.616492411236
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 849.2329849325843,
                    "start": 424.616492411236
                },
                "write": [
                    {
                        "end": 849.2329849325843,
                        "id": "file_2_2",
                        "start": 639.1246028875477
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1063.7410953392332,
                    "start": 1059.341095339233
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1059.341095339233,
                        "id": "file_2_2",
                        "start": 849.2329849325843
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1273.8494773348314,
                    "start": 849.2329849325843
                },
                "write": [
                    {
                        "end": 1273.8494773348314,
                        "id": "file_2_3",
                        "start": 1063.7410953392332
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 214.50811043586242,
                    "start": 210.10811043586241
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 210.10811043586241,
                        "id": "file_30_0",
                        "start": 5.209731958762887e-17
                    }
                ],
                "task_id": "task_30_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 424.616492411236,
                    "start": 5.209731958762887e-17
                },
                "write": [
                    {
                        "end": 424.616492411236,
                        "id": "file_30_1",
                        "start": 214.50811043586242
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 639.1246028875477,
                    "start": 634.7246028875477
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 634.7246028875477,
                        "id": "file_30_1",
                        "start": 424.616492411236
                    }
                ],
                "task_id": "task_30_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 849.2329849325843,
                    "start": 424.616492411236
                },
                "write": [
                    {
                        "end": 849.2329849325843,
                        "id": "file_30_2",
                        "start": 639.1246028875477
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1063.7410953392332,
                    "start": 1059.341095339233
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1059.341095339233,
                        "id": "file_30_2",
                        "start": 849.2329849325843
                    }
                ],
                "task_id": "task_30_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1273.8494773348314,
                    "start": 849.2329849325843
                },
                "write": [
                    {
                        "end": 1273.8494773348314,
                        "id": "file_30_3",
                        "start": 1063.7410953392332
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 214.50811043586242,
                    "start": 210.10811043586241
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 210.10811043586241,
                        "id": "file_3_0",
                        "start": 5.431422680412372e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 424.616492411236,
                    "start": 5.431422680412372e-17
                },
                "write": [
                    {
                        "end": 424.616492411236,
                        "id": "file_3_1",
                        "start": 214.50811043586242
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 639.1246028875477,
                    "start": 634.7246028875477
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 634.7246028875477,
                        "id": "file_3_1",
                        "start": 424.616492411236
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 849.2329849325843,
                    "start": 424.616492411236
                },
                "write": [
                    {
                        "end": 849.2329849325843,
                        "id": "file_3_2",
                        "start": 639.1246028875477
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1063.7410953392332,
                    "start": 1059.341095339233
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1059.341095339233,
                        "id": "file_3_2",
                        "start": 849.2329849325843
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1273.8494773348314,
                    "start": 849.2329849325843
                },
                "write": [
                    {
                        "end": 1273.8494773348314,
                        "id": "file_3_3",
                        "start": 1063.7410953392332
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 214.50811043586242,
                    "start": 210.10811043586241
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 210.10811043586241,
                        "id": "file_4_0",
                        "start": 5.653113402061856e-17
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 424.616492411236,
                    "start": 5.653113402061856e-17
                },
                "write": [
                    {
                        "end": 424.616492411236,
                        "id": "file_4_1",
                        "start": 214.50811043586242
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 639.1246028875477,
                    "start": 634.7246028875477
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 634.7246028875477,
                        "id": "file_4_1",
                        "start": 424.616492411236
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 849.2329849325843,
                    "start": 424.616492411236
                },
                "write": [
                    {
                        "end": 849.2329849325843,
                        "id": "file_4_2",
                        "start": 639.1246028875477
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1063.7410953392332,
                    "start": 1059.341095339233
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1059.341095339233,
                        "id": "file_4_2",
                        "start": 849.2329849325843
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1273.8494773348314,
                    "start": 849.2329849325843
                },
                "write": [
                    {
                        "end": 1273.8494773348314,
                        "id": "file_4_3",
                        "start": 1063.7410953392332
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 214.50811043586242,
                    "start": 210.10811043586241
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 210.10811043586241,
                        "id": "file_5_0",
                        "start": 5.874804123711342e-17
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 424.616492411236,
                    "start": 5.874804123711342e-17
                },
                "write": [
                    {
                        "end": 424.616492411236,
                        "id": "file_5_1",
                        "start": 214.50811043586242
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 639.1246028875477,
                    "start": 634.7246028875477
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 634.7246028875477,
                        "id": "file_5_1",
                        "start": 424.616492411236
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 849.2329849325843,
                    "start": 424.616492411236
                },
                "write": [
                    {
                        "end": 849.2329849325843,
                        "id": "file_5_2",
                        "start": 639.1246028875477
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1063.7410953392332,
                    "start": 1059.341095339233
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1059.341095339233,
                        "id": "file_5_2",
                        "start": 849.2329849325843
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1273.8494773348314,
                    "start": 849.2329849325843
                },
                "write": [
                    {
                        "end": 1273.8494773348314,
                        "id": "file_5_3",
                        "start": 1063.7410953392332
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 214.50811043586242,
                    "start": 210.10811043586241
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 210.10811043586241,
                        "id": "file_6_0",
                        "start": 6.096494845360827e-17
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 424.616492411236,
                    "start": 6.096494845360827e-17
                },
                "write": [
                    {
                        "end": 424.616492411236,
                        "id": "file_6_1",
                        "start": 214.50811043586242
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 639.1246028875477,
                    "start": 634.7246028875477
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 634.7246028875477,
                        "id": "file_6_1",
                        "start": 424.616492411236
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 849.2329849325843,
                    "start": 424.616492411236
                },
                "write": [
                    {
                        "end": 849.2329849325843,
                        "id": "file_6_2",
                        "start": 639.1246028875477
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1063.7410953392332,
                    "start": 1059.341095339233
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1059.341095339233,
                        "id": "file_6_2",
                        "start": 849.2329849325843
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1273.8494773348314,
                    "start": 849.2329849325843
                },
                "write": [
                    {
                        "end": 1273.8494773348314,
                        "id": "file_6_3",
                        "start": 1063.7410953392332
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 214.50811043586242,
                    "start": 210.10811043586241
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 210.10811043586241,
                        "id": "file_7_0",
                        "start": 6.318185567010313e-17
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 424.616492411236,
                    "start": 6.318185567010313e-17
                },
                "write": [
                    {
                        "end": 424.616492411236,
                        "id": "file_7_1",
                        "start": 214.50811043586242
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 639.1246028875477,
                    "start": 634.7246028875477
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 634.7246028875477,
                        "id": "file_7_1",
                        "start": 424.616492411236
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 849.2329849325843,
                    "start": 424.616492411236
                },
                "write": [
                    {
                        "end": 849.2329849325843,
                        "id": "file_7_2",
                        "start": 639.1246028875477
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1063.7410953392332,
                    "start": 1059.341095339233
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1059.341095339233,
                        "id": "file_7_2",
                        "start": 849.2329849325843
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1273.8494773348314,
                    "start": 849.2329849325843
                },
                "write": [
                    {
                        "end": 1273.8494773348314,
                        "id": "file_7_3",
                        "start": 1063.7410953392332
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 214.50811043586242,
                    "start": 210.10811043586241
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 210.10811043586241,
                        "id": "file_8_0",
                        "start": 6.539876288659799e-17
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 424.616492411236,
                    "start": 6.539876288659799e-17
                },
                "write": [
                    {
                        "end": 424.616492411236,
                        "id": "file_8_1",
                        "start": 214.50811043586242
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 639.1246028875477,
                    "start": 634.7246028875477
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 634.7246028875477,
                        "id": "file_8_1",
                        "start": 424.616492411236
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 849.2329849325843,
                    "start": 424.616492411236
                },
                "write": [
                    {
                        "end": 849.2329849325843,
                        "id": "file_8_2",
                        "start": 639.1246028875477
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1063.7410953392332,
                    "start": 1059.341095339233
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1059.341095339233,
                        "id": "file_8_2",
                        "start": 849.2329849325843
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1273.8494773348314,
                    "start": 849.2329849325843
                },
                "write": [
                    {
                        "end": 1273.8494773348314,
                        "id": "file_8_3",
                        "start": 1063.7410953392332
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 214.50811043586242,
                    "start": 210.10811043586241
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 210.10811043586241,
                        "id": "file_9_0",
                        "start": 6.761567010309285e-17
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 424.616492411236,
                    "start": 6.761567010309285e-17
                },
                "write": [
                    {
                        "end": 424.616492411236,
                        "id": "file_9_1",
                        "start": 214.50811043586242
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 639.1246028875477,
                    "start": 634.7246028875477
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 634.7246028875477,
                        "id": "file_9_1",
                        "start": 424.616492411236
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 849.2329849325843,
                    "start": 424.616492411236
                },
                "write": [
                    {
                        "end": 849.2329849325843,
                        "id": "file_9_2",
                        "start": 639.1246028875477
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1063.7410953392332,
                    "start": 1059.341095339233
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1059.341095339233,
                        "id": "file_9_2",
                        "start": 849.2329849325843
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1273.8494773348314,
                    "start": 849.2329849325843
                },
                "write": [
                    {
                        "end": 1273.8494773348314,
                        "id": "file_9_3",
                        "start": 1063.7410953392332
                    }
                ]
            }
        ]
    }
}


==> result/multi/nfs/wrench/original/dump_32.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 221.28576876177462,
                    "start": 216.8857687617746
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 216.8857687617746,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 438.17180946741576,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 438.17180946741576,
                        "id": "file_0_1",
                        "start": 221.28576876177462
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 659.4575781999768,
                    "start": 655.0575781999768
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 655.0575781999768,
                        "id": "file_0_1",
                        "start": 438.17180946741576
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 876.343618905618,
                    "start": 438.17180946741576
                },
                "write": [
                    {
                        "end": 876.343618905618,
                        "id": "file_0_2",
                        "start": 659.4575781999768
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1097.629387638179,
                    "start": 1093.2293876381789
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1093.2293876381789,
                        "id": "file_0_2",
                        "start": 876.343618905618
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1314.51542834382,
                    "start": 876.343618905618
                },
                "write": [
                    {
                        "end": 1314.51542834382,
                        "id": "file_0_3",
                        "start": 1097.629387638179
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 221.28576876177462,
                    "start": 216.8857687617746
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 216.8857687617746,
                        "id": "file_10_0",
                        "start": 3.3253608247422685e-18
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 438.17180946741576,
                    "start": 3.3253608247422685e-18
                },
                "write": [
                    {
                        "end": 438.17180946741576,
                        "id": "file_10_1",
                        "start": 221.28576876177462
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 659.4575781999768,
                    "start": 655.0575781999768
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 655.0575781999768,
                        "id": "file_10_1",
                        "start": 438.17180946741576
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 876.343618905618,
                    "start": 438.17180946741576
                },
                "write": [
                    {
                        "end": 876.343618905618,
                        "id": "file_10_2",
                        "start": 659.4575781999768
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1097.629387638179,
                    "start": 1093.2293876381789
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1093.2293876381789,
                        "id": "file_10_2",
                        "start": 876.343618905618
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1314.51542834382,
                    "start": 876.343618905618
                },
                "write": [
                    {
                        "end": 1314.51542834382,
                        "id": "file_10_3",
                        "start": 1097.629387638179
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 221.28576876177462,
                    "start": 216.8857687617746
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 216.8857687617746,
                        "id": "file_11_0",
                        "start": 5.542268041237114e-18
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 438.17180946741576,
                    "start": 5.542268041237114e-18
                },
                "write": [
                    {
                        "end": 438.17180946741576,
                        "id": "file_11_1",
                        "start": 221.28576876177462
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 659.4575781999768,
                    "start": 655.0575781999768
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 655.0575781999768,
                        "id": "file_11_1",
                        "start": 438.17180946741576
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 876.343618905618,
                    "start": 438.17180946741576
                },
                "write": [
                    {
                        "end": 876.343618905618,
                        "id": "file_11_2",
                        "start": 659.4575781999768
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1097.629387638179,
                    "start": 1093.2293876381789
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1093.2293876381789,
                        "id": "file_11_2",
                        "start": 876.343618905618
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1314.51542834382,
                    "start": 876.343618905618
                },
                "write": [
                    {
                        "end": 1314.51542834382,
                        "id": "file_11_3",
                        "start": 1097.629387638179
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 221.28576876177462,
                    "start": 216.8857687617746
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 216.8857687617746,
                        "id": "file_12_0",
                        "start": 7.75917525773196e-18
                    }
                ],
                "task_id": "task_12_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 438.17180946741576,
                    "start": 7.75917525773196e-18
                },
                "write": [
                    {
                        "end": 438.17180946741576,
                        "id": "file_12_1",
                        "start": 221.28576876177462
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 659.4575781999768,
                    "start": 655.0575781999768
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 655.0575781999768,
                        "id": "file_12_1",
                        "start": 438.17180946741576
                    }
                ],
                "task_id": "task_12_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 876.343618905618,
                    "start": 438.17180946741576
                },
                "write": [
                    {
                        "end": 876.343618905618,
                        "id": "file_12_2",
                        "start": 659.4575781999768
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1097.629387638179,
                    "start": 1093.2293876381789
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1093.2293876381789,
                        "id": "file_12_2",
                        "start": 876.343618905618
                    }
                ],
                "task_id": "task_12_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1314.51542834382,
                    "start": 876.343618905618
                },
                "write": [
                    {
                        "end": 1314.51542834382,
                        "id": "file_12_3",
                        "start": 1097.629387638179
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 221.28576876177462,
                    "start": 216.8857687617746
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 216.8857687617746,
                        "id": "file_13_0",
                        "start": 9.976082474226805e-18
                    }
                ],
                "task_id": "task_13_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 438.17180946741576,
                    "start": 9.976082474226805e-18
                },
                "write": [
                    {
                        "end": 438.17180946741576,
                        "id": "file_13_1",
                        "start": 221.28576876177462
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 659.4575781999768,
                    "start": 655.0575781999768
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 655.0575781999768,
                        "id": "file_13_1",
                        "start": 438.17180946741576
                    }
                ],
                "task_id": "task_13_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 876.343618905618,
                    "start": 438.17180946741576
                },
                "write": [
                    {
                        "end": 876.343618905618,
                        "id": "file_13_2",
                        "start": 659.4575781999768
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1097.629387638179,
                    "start": 1093.2293876381789
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1093.2293876381789,
                        "id": "file_13_2",
                        "start": 876.343618905618
                    }
                ],
                "task_id": "task_13_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1314.51542834382,
                    "start": 876.343618905618
                },
                "write": [
                    {
                        "end": 1314.51542834382,
                        "id": "file_13_3",
                        "start": 1097.629387638179
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 221.28576876177462,
                    "start": 216.8857687617746
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 216.8857687617746,
                        "id": "file_14_0",
                        "start": 1.2192989690721651e-17
                    }
                ],
                "task_id": "task_14_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 438.17180946741576,
                    "start": 1.2192989690721651e-17
                },
                "write": [
                    {
                        "end": 438.17180946741576,
                        "id": "file_14_1",
                        "start": 221.28576876177462
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 659.4575781999768,
                    "start": 655.0575781999768
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 655.0575781999768,
                        "id": "file_14_1",
                        "start": 438.17180946741576
                    }
                ],
                "task_id": "task_14_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 876.343618905618,
                    "start": 438.17180946741576
                },
                "write": [
                    {
                        "end": 876.343618905618,
                        "id": "file_14_2",
                        "start": 659.4575781999768
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1097.629387638179,
                    "start": 1093.2293876381789
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1093.2293876381789,
                        "id": "file_14_2",
                        "start": 876.343618905618
                    }
                ],
                "task_id": "task_14_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1314.51542834382,
                    "start": 876.343618905618
                },
                "write": [
                    {
                        "end": 1314.51542834382,
                        "id": "file_14_3",
                        "start": 1097.629387638179
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 221.28576876177462,
                    "start": 216.8857687617746
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 216.8857687617746,
                        "id": "file_15_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_15_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 438.17180946741576,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 438.17180946741576,
                        "id": "file_15_1",
                        "start": 221.28576876177462
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 659.4575781999768,
                    "start": 655.0575781999768
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 655.0575781999768,
                        "id": "file_15_1",
                        "start": 438.17180946741576
                    }
                ],
                "task_id": "task_15_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 876.343618905618,
                    "start": 438.17180946741576
                },
                "write": [
                    {
                        "end": 876.343618905618,
                        "id": "file_15_2",
                        "start": 659.4575781999768
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1097.629387638179,
                    "start": 1093.2293876381789
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1093.2293876381789,
                        "id": "file_15_2",
                        "start": 876.343618905618
                    }
                ],
                "task_id": "task_15_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1314.51542834382,
                    "start": 876.343618905618
                },
                "write": [
                    {
                        "end": 1314.51542834382,
                        "id": "file_15_3",
                        "start": 1097.629387638179
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 221.28576876177462,
                    "start": 216.8857687617746
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 216.8857687617746,
                        "id": "file_16_0",
                        "start": 1.6626804123711342e-17
                    }
                ],
                "task_id": "task_16_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 438.17180946741576,
                    "start": 1.6626804123711342e-17
                },
                "write": [
                    {
                        "end": 438.17180946741576,
                        "id": "file_16_1",
                        "start": 221.28576876177462
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 659.4575781999768,
                    "start": 655.0575781999768
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 655.0575781999768,
                        "id": "file_16_1",
                        "start": 438.17180946741576
                    }
                ],
                "task_id": "task_16_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 876.343618905618,
                    "start": 438.17180946741576
                },
                "write": [
                    {
                        "end": 876.343618905618,
                        "id": "file_16_2",
                        "start": 659.4575781999768
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1097.629387638179,
                    "start": 1093.2293876381789
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1093.2293876381789,
                        "id": "file_16_2",
                        "start": 876.343618905618
                    }
                ],
                "task_id": "task_16_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1314.51542834382,
                    "start": 876.343618905618
                },
                "write": [
                    {
                        "end": 1314.51542834382,
                        "id": "file_16_3",
                        "start": 1097.629387638179
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 221.28576876177462,
                    "start": 216.8857687617746
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 216.8857687617746,
                        "id": "file_17_0",
                        "start": 1.8843711340206188e-17
                    }
                ],
                "task_id": "task_17_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 438.17180946741576,
                    "start": 1.8843711340206188e-17
                },
                "write": [
                    {
                        "end": 438.17180946741576,
                        "id": "file_17_1",
                        "start": 221.28576876177462
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 659.4575781999768,
                    "start": 655.0575781999768
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 655.0575781999768,
                        "id": "file_17_1",
                        "start": 438.17180946741576
                    }
                ],
                "task_id": "task_17_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 876.343618905618,
                    "start": 438.17180946741576
                },
                "write": [
                    {
                        "end": 876.343618905618,
                        "id": "file_17_2",
                        "start": 659.4575781999768
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1097.629387638179,
                    "start": 1093.2293876381789
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1093.2293876381789,
                        "id": "file_17_2",
                        "start": 876.343618905618
                    }
                ],
                "task_id": "task_17_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1314.51542834382,
                    "start": 876.343618905618
                },
                "write": [
                    {
                        "end": 1314.51542834382,
                        "id": "file_17_3",
                        "start": 1097.629387638179
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 221.28576876177462,
                    "start": 216.8857687617746
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 216.8857687617746,
                        "id": "file_18_0",
                        "start": 2.1060618556701034e-17
                    }
                ],
                "task_id": "task_18_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 438.17180946741576,
                    "start": 2.1060618556701034e-17
                },
                "write": [
                    {
                        "end": 438.17180946741576,
                        "id": "file_18_1",
                        "start": 221.28576876177462
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 659.4575781999768,
                    "start": 655.0575781999768
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 655.0575781999768,
                        "id": "file_18_1",
                        "start": 438.17180946741576
                    }
                ],
                "task_id": "task_18_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 876.343618905618,
                    "start": 438.17180946741576
                },
                "write": [
                    {
                        "end": 876.343618905618,
                        "id": "file_18_2",
                        "start": 659.4575781999768
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1097.629387638179,
                    "start": 1093.2293876381789
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1093.2293876381789,
                        "id": "file_18_2",
                        "start": 876.343618905618
                    }
                ],
                "task_id": "task_18_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1314.51542834382,
                    "start": 876.343618905618
                },
                "write": [
                    {
                        "end": 1314.51542834382,
                        "id": "file_18_3",
                        "start": 1097.629387638179
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 221.28576876177462,
                    "start": 216.8857687617746
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 216.8857687617746,
                        "id": "file_19_0",
                        "start": 2.327752577319588e-17
                    }
                ],
                "task_id": "task_19_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 438.17180946741576,
                    "start": 2.327752577319588e-17
                },
                "write": [
                    {
                        "end": 438.17180946741576,
                        "id": "file_19_1",
                        "start": 221.28576876177462
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 659.4575781999768,
                    "start": 655.0575781999768
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 655.0575781999768,
                        "id": "file_19_1",
                        "start": 438.17180946741576
                    }
                ],
                "task_id": "task_19_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 876.343618905618,
                    "start": 438.17180946741576
                },
                "write": [
                    {
                        "end": 876.343618905618,
                        "id": "file_19_2",
                        "start": 659.4575781999768
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1097.629387638179,
                    "start": 1093.2293876381789
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1093.2293876381789,
                        "id": "file_19_2",
                        "start": 876.343618905618
                    }
                ],
                "task_id": "task_19_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1314.51542834382,
                    "start": 876.343618905618
                },
                "write": [
                    {
                        "end": 1314.51542834382,
                        "id": "file_19_3",
                        "start": 1097.629387638179
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 221.28576876177462,
                    "start": 216.8857687617746
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 216.8857687617746,
                        "id": "file_1_0",
                        "start": 2.5494432989690725e-17
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 438.17180946741576,
                    "start": 2.5494432989690725e-17
                },
                "write": [
                    {
                        "end": 438.17180946741576,
                        "id": "file_1_1",
                        "start": 221.28576876177462
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 659.4575781999768,
                    "start": 655.0575781999768
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 655.0575781999768,
                        "id": "file_1_1",
                        "start": 438.17180946741576
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 876.343618905618,
                    "start": 438.17180946741576
                },
                "write": [
                    {
                        "end": 876.343618905618,
                        "id": "file_1_2",
                        "start": 659.4575781999768
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1097.629387638179,
                    "start": 1093.2293876381789
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1093.2293876381789,
                        "id": "file_1_2",
                        "start": 876.343618905618
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1314.51542834382,
                    "start": 876.343618905618
                },
                "write": [
                    {
                        "end": 1314.51542834382,
                        "id": "file_1_3",
                        "start": 1097.629387638179
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 221.28576876177462,
                    "start": 216.8857687617746
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 216.8857687617746,
                        "id": "file_20_0",
                        "start": 2.771134020618557e-17
                    }
                ],
                "task_id": "task_20_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 438.17180946741576,
                    "start": 2.771134020618557e-17
                },
                "write": [
                    {
                        "end": 438.17180946741576,
                        "id": "file_20_1",
                        "start": 221.28576876177462
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 659.4575781999768,
                    "start": 655.0575781999768
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 655.0575781999768,
                        "id": "file_20_1",
                        "start": 438.17180946741576
                    }
                ],
                "task_id": "task_20_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 876.343618905618,
                    "start": 438.17180946741576
                },
                "write": [
                    {
                        "end": 876.343618905618,
                        "id": "file_20_2",
                        "start": 659.4575781999768
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1097.629387638179,
                    "start": 1093.2293876381789
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1093.2293876381789,
                        "id": "file_20_2",
                        "start": 876.343618905618
                    }
                ],
                "task_id": "task_20_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1314.51542834382,
                    "start": 876.343618905618
                },
                "write": [
                    {
                        "end": 1314.51542834382,
                        "id": "file_20_3",
                        "start": 1097.629387638179
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 221.28576876177462,
                    "start": 216.8857687617746
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 216.8857687617746,
                        "id": "file_21_0",
                        "start": 2.9928247422680416e-17
                    }
                ],
                "task_id": "task_21_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 438.17180946741576,
                    "start": 2.9928247422680416e-17
                },
                "write": [
                    {
                        "end": 438.17180946741576,
                        "id": "file_21_1",
                        "start": 221.28576876177462
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 659.4575781999768,
                    "start": 655.0575781999768
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 655.0575781999768,
                        "id": "file_21_1",
                        "start": 438.17180946741576
                    }
                ],
                "task_id": "task_21_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 876.343618905618,
                    "start": 438.17180946741576
                },
                "write": [
                    {
                        "end": 876.343618905618,
                        "id": "file_21_2",
                        "start": 659.4575781999768
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1097.629387638179,
                    "start": 1093.2293876381789
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1093.2293876381789,
                        "id": "file_21_2",
                        "start": 876.343618905618
                    }
                ],
                "task_id": "task_21_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1314.51542834382,
                    "start": 876.343618905618
                },
                "write": [
                    {
                        "end": 1314.51542834382,
                        "id": "file_21_3",
                        "start": 1097.629387638179
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 221.28576876177462,
                    "start": 216.8857687617746
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 216.8857687617746,
                        "id": "file_22_0",
                        "start": 3.214515463917526e-17
                    }
                ],
                "task_id": "task_22_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 438.17180946741576,
                    "start": 3.214515463917526e-17
                },
                "write": [
                    {
                        "end": 438.17180946741576,
                        "id": "file_22_1",
                        "start": 221.28576876177462
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 659.4575781999768,
                    "start": 655.0575781999768
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 655.0575781999768,
                        "id": "file_22_1",
                        "start": 438.17180946741576
                    }
                ],
                "task_id": "task_22_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 876.343618905618,
                    "start": 438.17180946741576
                },
                "write": [
                    {
                        "end": 876.343618905618,
                        "id": "file_22_2",
                        "start": 659.4575781999768
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1097.629387638179,
                    "start": 1093.2293876381789
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1093.2293876381789,
                        "id": "file_22_2",
                        "start": 876.343618905618
                    }
                ],
                "task_id": "task_22_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1314.51542834382,
                    "start": 876.343618905618
                },
                "write": [
                    {
                        "end": 1314.51542834382,
                        "id": "file_22_3",
                        "start": 1097.629387638179
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 221.28576876177462,
                    "start": 216.8857687617746
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 216.8857687617746,
                        "id": "file_23_0",
                        "start": 3.436206185567011e-17
                    }
                ],
                "task_id": "task_23_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 438.17180946741576,
                    "start": 3.436206185567011e-17
                },
                "write": [
                    {
                        "end": 438.17180946741576,
                        "id": "file_23_1",
                        "start": 221.28576876177462
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 659.4575781999768,
                    "start": 655.0575781999768
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 655.0575781999768,
                        "id": "file_23_1",
                        "start": 438.17180946741576
                    }
                ],
                "task_id": "task_23_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 876.343618905618,
                    "start": 438.17180946741576
                },
                "write": [
                    {
                        "end": 876.343618905618,
                        "id": "file_23_2",
                        "start": 659.4575781999768
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1097.629387638179,
                    "start": 1093.2293876381789
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1093.2293876381789,
                        "id": "file_23_2",
                        "start": 876.343618905618
                    }
                ],
                "task_id": "task_23_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1314.51542834382,
                    "start": 876.343618905618
                },
                "write": [
                    {
                        "end": 1314.51542834382,
                        "id": "file_23_3",
                        "start": 1097.629387638179
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 221.28576876177462,
                    "start": 216.8857687617746
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 216.8857687617746,
                        "id": "file_24_0",
                        "start": 3.657896907216495e-17
                    }
                ],
                "task_id": "task_24_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 438.17180946741576,
                    "start": 3.657896907216495e-17
                },
                "write": [
                    {
                        "end": 438.17180946741576,
                        "id": "file_24_1",
                        "start": 221.28576876177462
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 659.4575781999768,
                    "start": 655.0575781999768
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 655.0575781999768,
                        "id": "file_24_1",
                        "start": 438.17180946741576
                    }
                ],
                "task_id": "task_24_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 876.343618905618,
                    "start": 438.17180946741576
                },
                "write": [
                    {
                        "end": 876.343618905618,
                        "id": "file_24_2",
                        "start": 659.4575781999768
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1097.629387638179,
                    "start": 1093.2293876381789
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1093.2293876381789,
                        "id": "file_24_2",
                        "start": 876.343618905618
                    }
                ],
                "task_id": "task_24_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1314.51542834382,
                    "start": 876.343618905618
                },
                "write": [
                    {
                        "end": 1314.51542834382,
                        "id": "file_24_3",
                        "start": 1097.629387638179
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 221.28576876177462,
                    "start": 216.8857687617746
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 216.8857687617746,
                        "id": "file_25_0",
                        "start": 3.87958762886598e-17
                    }
                ],
                "task_id": "task_25_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 438.17180946741576,
                    "start": 3.87958762886598e-17
                },
                "write": [
                    {
                        "end": 438.17180946741576,
                        "id": "file_25_1",
                        "start": 221.28576876177462
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 659.4575781999768,
                    "start": 655.0575781999768
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 655.0575781999768,
                        "id": "file_25_1",
                        "start": 438.17180946741576
                    }
                ],
                "task_id": "task_25_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 876.343618905618,
                    "start": 438.17180946741576
                },
                "write": [
                    {
                        "end": 876.343618905618,
                        "id": "file_25_2",
                        "start": 659.4575781999768
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1097.629387638179,
                    "start": 1093.2293876381789
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1093.2293876381789,
                        "id": "file_25_2",
                        "start": 876.343618905618
                    }
                ],
                "task_id": "task_25_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1314.51542834382,
                    "start": 876.343618905618
                },
                "write": [
                    {
                        "end": 1314.51542834382,
                        "id": "file_25_3",
                        "start": 1097.629387638179
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 221.28576876177462,
                    "start": 216.8857687617746
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 216.8857687617746,
                        "id": "file_26_0",
                        "start": 4.1012783505154644e-17
                    }
                ],
                "task_id": "task_26_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 438.17180946741576,
                    "start": 4.1012783505154644e-17
                },
                "write": [
                    {
                        "end": 438.17180946741576,
                        "id": "file_26_1",
                        "start": 221.28576876177462
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 659.4575781999768,
                    "start": 655.0575781999768
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 655.0575781999768,
                        "id": "file_26_1",
                        "start": 438.17180946741576
                    }
                ],
                "task_id": "task_26_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 876.343618905618,
                    "start": 438.17180946741576
                },
                "write": [
                    {
                        "end": 876.343618905618,
                        "id": "file_26_2",
                        "start": 659.4575781999768
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1097.629387638179,
                    "start": 1093.2293876381789
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1093.2293876381789,
                        "id": "file_26_2",
                        "start": 876.343618905618
                    }
                ],
                "task_id": "task_26_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1314.51542834382,
                    "start": 876.343618905618
                },
                "write": [
                    {
                        "end": 1314.51542834382,
                        "id": "file_26_3",
                        "start": 1097.629387638179
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 221.28576876177462,
                    "start": 216.8857687617746
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 216.8857687617746,
                        "id": "file_27_0",
                        "start": 4.322969072164949e-17
                    }
                ],
                "task_id": "task_27_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 438.17180946741576,
                    "start": 4.322969072164949e-17
                },
                "write": [
                    {
                        "end": 438.17180946741576,
                        "id": "file_27_1",
                        "start": 221.28576876177462
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 659.4575781999768,
                    "start": 655.0575781999768
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 655.0575781999768,
                        "id": "file_27_1",
                        "start": 438.17180946741576
                    }
                ],
                "task_id": "task_27_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 876.343618905618,
                    "start": 438.17180946741576
                },
                "write": [
                    {
                        "end": 876.343618905618,
                        "id": "file_27_2",
                        "start": 659.4575781999768
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1097.629387638179,
                    "start": 1093.2293876381789
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1093.2293876381789,
                        "id": "file_27_2",
                        "start": 876.343618905618
                    }
                ],
                "task_id": "task_27_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1314.51542834382,
                    "start": 876.343618905618
                },
                "write": [
                    {
                        "end": 1314.51542834382,
                        "id": "file_27_3",
                        "start": 1097.629387638179
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 221.28576876177462,
                    "start": 216.8857687617746
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 216.8857687617746,
                        "id": "file_28_0",
                        "start": 4.5446597938144336e-17
                    }
                ],
                "task_id": "task_28_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 438.17180946741576,
                    "start": 4.5446597938144336e-17
                },
                "write": [
                    {
                        "end": 438.17180946741576,
                        "id": "file_28_1",
                        "start": 221.28576876177462
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 659.4575781999768,
                    "start": 655.0575781999768
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 655.0575781999768,
                        "id": "file_28_1",
                        "start": 438.17180946741576
                    }
                ],
                "task_id": "task_28_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 876.343618905618,
                    "start": 438.17180946741576
                },
                "write": [
                    {
                        "end": 876.343618905618,
                        "id": "file_28_2",
                        "start": 659.4575781999768
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1097.629387638179,
                    "start": 1093.2293876381789
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1093.2293876381789,
                        "id": "file_28_2",
                        "start": 876.343618905618
                    }
                ],
                "task_id": "task_28_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1314.51542834382,
                    "start": 876.343618905618
                },
                "write": [
                    {
                        "end": 1314.51542834382,
                        "id": "file_28_3",
                        "start": 1097.629387638179
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 221.28576876177462,
                    "start": 216.8857687617746
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 216.8857687617746,
                        "id": "file_29_0",
                        "start": 4.766350515463918e-17
                    }
                ],
                "task_id": "task_29_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 438.17180946741576,
                    "start": 4.766350515463918e-17
                },
                "write": [
                    {
                        "end": 438.17180946741576,
                        "id": "file_29_1",
                        "start": 221.28576876177462
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 659.4575781999768,
                    "start": 655.0575781999768
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 655.0575781999768,
                        "id": "file_29_1",
                        "start": 438.17180946741576
                    }
                ],
                "task_id": "task_29_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 876.343618905618,
                    "start": 438.17180946741576
                },
                "write": [
                    {
                        "end": 876.343618905618,
                        "id": "file_29_2",
                        "start": 659.4575781999768
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1097.629387638179,
                    "start": 1093.2293876381789
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1093.2293876381789,
                        "id": "file_29_2",
                        "start": 876.343618905618
                    }
                ],
                "task_id": "task_29_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1314.51542834382,
                    "start": 876.343618905618
                },
                "write": [
                    {
                        "end": 1314.51542834382,
                        "id": "file_29_3",
                        "start": 1097.629387638179
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 221.28576876177462,
                    "start": 216.8857687617746
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 216.8857687617746,
                        "id": "file_2_0",
                        "start": 4.9880412371134027e-17
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 438.17180946741576,
                    "start": 4.9880412371134027e-17
                },
                "write": [
                    {
                        "end": 438.17180946741576,
                        "id": "file_2_1",
                        "start": 221.28576876177462
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 659.4575781999768,
                    "start": 655.0575781999768
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 655.0575781999768,
                        "id": "file_2_1",
                        "start": 438.17180946741576
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 876.343618905618,
                    "start": 438.17180946741576
                },
                "write": [
                    {
                        "end": 876.343618905618,
                        "id": "file_2_2",
                        "start": 659.4575781999768
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1097.629387638179,
                    "start": 1093.2293876381789
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1093.2293876381789,
                        "id": "file_2_2",
                        "start": 876.343618905618
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1314.51542834382,
                    "start": 876.343618905618
                },
                "write": [
                    {
                        "end": 1314.51542834382,
                        "id": "file_2_3",
                        "start": 1097.629387638179
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 221.28576876177462,
                    "start": 216.8857687617746
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 216.8857687617746,
                        "id": "file_30_0",
                        "start": 5.209731958762887e-17
                    }
                ],
                "task_id": "task_30_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 438.17180946741576,
                    "start": 5.209731958762887e-17
                },
                "write": [
                    {
                        "end": 438.17180946741576,
                        "id": "file_30_1",
                        "start": 221.28576876177462
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 659.4575781999768,
                    "start": 655.0575781999768
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 655.0575781999768,
                        "id": "file_30_1",
                        "start": 438.17180946741576
                    }
                ],
                "task_id": "task_30_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 876.343618905618,
                    "start": 438.17180946741576
                },
                "write": [
                    {
                        "end": 876.343618905618,
                        "id": "file_30_2",
                        "start": 659.4575781999768
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1097.629387638179,
                    "start": 1093.2293876381789
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1093.2293876381789,
                        "id": "file_30_2",
                        "start": 876.343618905618
                    }
                ],
                "task_id": "task_30_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1314.51542834382,
                    "start": 876.343618905618
                },
                "write": [
                    {
                        "end": 1314.51542834382,
                        "id": "file_30_3",
                        "start": 1097.629387638179
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 221.28576876177462,
                    "start": 216.8857687617746
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 216.8857687617746,
                        "id": "file_31_0",
                        "start": 5.431422680412372e-17
                    }
                ],
                "task_id": "task_31_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 438.17180946741576,
                    "start": 5.431422680412372e-17
                },
                "write": [
                    {
                        "end": 438.17180946741576,
                        "id": "file_31_1",
                        "start": 221.28576876177462
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 659.4575781999768,
                    "start": 655.0575781999768
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 655.0575781999768,
                        "id": "file_31_1",
                        "start": 438.17180946741576
                    }
                ],
                "task_id": "task_31_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 876.343618905618,
                    "start": 438.17180946741576
                },
                "write": [
                    {
                        "end": 876.343618905618,
                        "id": "file_31_2",
                        "start": 659.4575781999768
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1097.629387638179,
                    "start": 1093.2293876381789
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1093.2293876381789,
                        "id": "file_31_2",
                        "start": 876.343618905618
                    }
                ],
                "task_id": "task_31_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1314.51542834382,
                    "start": 876.343618905618
                },
                "write": [
                    {
                        "end": 1314.51542834382,
                        "id": "file_31_3",
                        "start": 1097.629387638179
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 221.28576876177462,
                    "start": 216.8857687617746
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 216.8857687617746,
                        "id": "file_3_0",
                        "start": 5.653113402061856e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 438.17180946741576,
                    "start": 5.653113402061856e-17
                },
                "write": [
                    {
                        "end": 438.17180946741576,
                        "id": "file_3_1",
                        "start": 221.28576876177462
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 659.4575781999768,
                    "start": 655.0575781999768
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 655.0575781999768,
                        "id": "file_3_1",
                        "start": 438.17180946741576
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 876.343618905618,
                    "start": 438.17180946741576
                },
                "write": [
                    {
                        "end": 876.343618905618,
                        "id": "file_3_2",
                        "start": 659.4575781999768
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1097.629387638179,
                    "start": 1093.2293876381789
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1093.2293876381789,
                        "id": "file_3_2",
                        "start": 876.343618905618
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1314.51542834382,
                    "start": 876.343618905618
                },
                "write": [
                    {
                        "end": 1314.51542834382,
                        "id": "file_3_3",
                        "start": 1097.629387638179
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 221.28576876177462,
                    "start": 216.8857687617746
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 216.8857687617746,
                        "id": "file_4_0",
                        "start": 5.874804123711342e-17
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 438.17180946741576,
                    "start": 5.874804123711342e-17
                },
                "write": [
                    {
                        "end": 438.17180946741576,
                        "id": "file_4_1",
                        "start": 221.28576876177462
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 659.4575781999768,
                    "start": 655.0575781999768
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 655.0575781999768,
                        "id": "file_4_1",
                        "start": 438.17180946741576
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 876.343618905618,
                    "start": 438.17180946741576
                },
                "write": [
                    {
                        "end": 876.343618905618,
                        "id": "file_4_2",
                        "start": 659.4575781999768
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1097.629387638179,
                    "start": 1093.2293876381789
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1093.2293876381789,
                        "id": "file_4_2",
                        "start": 876.343618905618
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1314.51542834382,
                    "start": 876.343618905618
                },
                "write": [
                    {
                        "end": 1314.51542834382,
                        "id": "file_4_3",
                        "start": 1097.629387638179
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 221.28576876177462,
                    "start": 216.8857687617746
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 216.8857687617746,
                        "id": "file_5_0",
                        "start": 6.096494845360827e-17
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 438.17180946741576,
                    "start": 6.096494845360827e-17
                },
                "write": [
                    {
                        "end": 438.17180946741576,
                        "id": "file_5_1",
                        "start": 221.28576876177462
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 659.4575781999768,
                    "start": 655.0575781999768
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 655.0575781999768,
                        "id": "file_5_1",
                        "start": 438.17180946741576
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 876.343618905618,
                    "start": 438.17180946741576
                },
                "write": [
                    {
                        "end": 876.343618905618,
                        "id": "file_5_2",
                        "start": 659.4575781999768
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1097.629387638179,
                    "start": 1093.2293876381789
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1093.2293876381789,
                        "id": "file_5_2",
                        "start": 876.343618905618
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1314.51542834382,
                    "start": 876.343618905618
                },
                "write": [
                    {
                        "end": 1314.51542834382,
                        "id": "file_5_3",
                        "start": 1097.629387638179
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 221.28576876177462,
                    "start": 216.8857687617746
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 216.8857687617746,
                        "id": "file_6_0",
                        "start": 6.318185567010313e-17
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 438.17180946741576,
                    "start": 6.318185567010313e-17
                },
                "write": [
                    {
                        "end": 438.17180946741576,
                        "id": "file_6_1",
                        "start": 221.28576876177462
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 659.4575781999768,
                    "start": 655.0575781999768
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 655.0575781999768,
                        "id": "file_6_1",
                        "start": 438.17180946741576
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 876.343618905618,
                    "start": 438.17180946741576
                },
                "write": [
                    {
                        "end": 876.343618905618,
                        "id": "file_6_2",
                        "start": 659.4575781999768
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1097.629387638179,
                    "start": 1093.2293876381789
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1093.2293876381789,
                        "id": "file_6_2",
                        "start": 876.343618905618
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1314.51542834382,
                    "start": 876.343618905618
                },
                "write": [
                    {
                        "end": 1314.51542834382,
                        "id": "file_6_3",
                        "start": 1097.629387638179
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 221.28576876177462,
                    "start": 216.8857687617746
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 216.8857687617746,
                        "id": "file_7_0",
                        "start": 6.539876288659799e-17
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 438.17180946741576,
                    "start": 6.539876288659799e-17
                },
                "write": [
                    {
                        "end": 438.17180946741576,
                        "id": "file_7_1",
                        "start": 221.28576876177462
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 659.4575781999768,
                    "start": 655.0575781999768
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 655.0575781999768,
                        "id": "file_7_1",
                        "start": 438.17180946741576
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 876.343618905618,
                    "start": 438.17180946741576
                },
                "write": [
                    {
                        "end": 876.343618905618,
                        "id": "file_7_2",
                        "start": 659.4575781999768
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1097.629387638179,
                    "start": 1093.2293876381789
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1093.2293876381789,
                        "id": "file_7_2",
                        "start": 876.343618905618
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1314.51542834382,
                    "start": 876.343618905618
                },
                "write": [
                    {
                        "end": 1314.51542834382,
                        "id": "file_7_3",
                        "start": 1097.629387638179
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 221.28576876177462,
                    "start": 216.8857687617746
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 216.8857687617746,
                        "id": "file_8_0",
                        "start": 6.761567010309285e-17
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 438.17180946741576,
                    "start": 6.761567010309285e-17
                },
                "write": [
                    {
                        "end": 438.17180946741576,
                        "id": "file_8_1",
                        "start": 221.28576876177462
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 659.4575781999768,
                    "start": 655.0575781999768
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 655.0575781999768,
                        "id": "file_8_1",
                        "start": 438.17180946741576
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 876.343618905618,
                    "start": 438.17180946741576
                },
                "write": [
                    {
                        "end": 876.343618905618,
                        "id": "file_8_2",
                        "start": 659.4575781999768
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1097.629387638179,
                    "start": 1093.2293876381789
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1093.2293876381789,
                        "id": "file_8_2",
                        "start": 876.343618905618
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1314.51542834382,
                    "start": 876.343618905618
                },
                "write": [
                    {
                        "end": 1314.51542834382,
                        "id": "file_8_3",
                        "start": 1097.629387638179
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 221.28576876177462,
                    "start": 216.8857687617746
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 216.8857687617746,
                        "id": "file_9_0",
                        "start": 6.98325773195877e-17
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 438.17180946741576,
                    "start": 6.98325773195877e-17
                },
                "write": [
                    {
                        "end": 438.17180946741576,
                        "id": "file_9_1",
                        "start": 221.28576876177462
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 659.4575781999768,
                    "start": 655.0575781999768
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 655.0575781999768,
                        "id": "file_9_1",
                        "start": 438.17180946741576
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 876.343618905618,
                    "start": 438.17180946741576
                },
                "write": [
                    {
                        "end": 876.343618905618,
                        "id": "file_9_2",
                        "start": 659.4575781999768
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 1097.629387638179,
                    "start": 1093.2293876381789
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 1093.2293876381789,
                        "id": "file_9_2",
                        "start": 876.343618905618
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1314.51542834382,
                    "start": 876.343618905618
                },
                "write": [
                    {
                        "end": 1314.51542834382,
                        "id": "file_9_3",
                        "start": 1097.629387638179
                    }
                ]
            }
        ]
    }
}


==> result/multi/nfs/wrench/original/dump_4.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 31.511404142129035,
                    "start": 27.111404142129036
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 27.111404142129036,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 58.62306996179775,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 58.62306996179775,
                        "id": "file_0_1",
                        "start": 31.511404142129035
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 90.13447410814318,
                    "start": 85.73447410814317
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 85.73447410814317,
                        "id": "file_0_1",
                        "start": 58.62306996179775
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 117.24613992134832,
                    "start": 58.62306996179775
                },
                "write": [
                    {
                        "end": 117.24613992134832,
                        "id": "file_0_2",
                        "start": 90.13447410814318
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 148.75754406769377,
                    "start": 144.35754406769377
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 144.35754406769377,
                        "id": "file_0_2",
                        "start": 117.24613992134832
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 175.8692098808989,
                    "start": 117.24613992134832
                },
                "write": [
                    {
                        "end": 175.8692098808989,
                        "id": "file_0_3",
                        "start": 148.75754406769377
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 31.511404142129035,
                    "start": 27.111404142129036
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 27.111404142129036,
                        "id": "file_1_0",
                        "start": 3.3253608247422685e-18
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 58.62306996179775,
                    "start": 3.3253608247422685e-18
                },
                "write": [
                    {
                        "end": 58.62306996179775,
                        "id": "file_1_1",
                        "start": 31.511404142129035
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 90.13447410814318,
                    "start": 85.73447410814317
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 85.73447410814317,
                        "id": "file_1_1",
                        "start": 58.62306996179775
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 117.24613992134832,
                    "start": 58.62306996179775
                },
                "write": [
                    {
                        "end": 117.24613992134832,
                        "id": "file_1_2",
                        "start": 90.13447410814318
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 148.75754406769377,
                    "start": 144.35754406769377
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 144.35754406769377,
                        "id": "file_1_2",
                        "start": 117.24613992134832
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 175.8692098808989,
                    "start": 117.24613992134832
                },
                "write": [
                    {
                        "end": 175.8692098808989,
                        "id": "file_1_3",
                        "start": 148.75754406769377
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 31.511404142129035,
                    "start": 27.111404142129036
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 27.111404142129036,
                        "id": "file_2_0",
                        "start": 5.542268041237114e-18
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 58.62306996179775,
                    "start": 5.542268041237114e-18
                },
                "write": [
                    {
                        "end": 58.62306996179775,
                        "id": "file_2_1",
                        "start": 31.511404142129035
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 90.13447410814318,
                    "start": 85.73447410814317
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 85.73447410814317,
                        "id": "file_2_1",
                        "start": 58.62306996179775
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 117.24613992134832,
                    "start": 58.62306996179775
                },
                "write": [
                    {
                        "end": 117.24613992134832,
                        "id": "file_2_2",
                        "start": 90.13447410814318
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 148.75754406769377,
                    "start": 144.35754406769377
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 144.35754406769377,
                        "id": "file_2_2",
                        "start": 117.24613992134832
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 175.8692098808989,
                    "start": 117.24613992134832
                },
                "write": [
                    {
                        "end": 175.8692098808989,
                        "id": "file_2_3",
                        "start": 148.75754406769377
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 31.511404142129035,
                    "start": 27.111404142129036
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 27.111404142129036,
                        "id": "file_3_0",
                        "start": 7.75917525773196e-18
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 58.62306996179775,
                    "start": 7.75917525773196e-18
                },
                "write": [
                    {
                        "end": 58.62306996179775,
                        "id": "file_3_1",
                        "start": 31.511404142129035
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 90.13447410814318,
                    "start": 85.73447410814317
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 85.73447410814317,
                        "id": "file_3_1",
                        "start": 58.62306996179775
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 117.24613992134832,
                    "start": 58.62306996179775
                },
                "write": [
                    {
                        "end": 117.24613992134832,
                        "id": "file_3_2",
                        "start": 90.13447410814318
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 148.75754406769377,
                    "start": 144.35754406769377
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 144.35754406769377,
                        "id": "file_3_2",
                        "start": 117.24613992134832
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 175.8692098808989,
                    "start": 117.24613992134832
                },
                "write": [
                    {
                        "end": 175.8692098808989,
                        "id": "file_3_3",
                        "start": 148.75754406769377
                    }
                ]
            }
        ]
    }
}


==> result/multi/nfs/wrench/original/dump_5.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 38.28905998461716,
                    "start": 33.88905998461716
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 33.88905998461716,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 72.17838202022472,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 72.17838202022472,
                        "id": "file_0_1",
                        "start": 38.28905998461716
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 110.46744200708909,
                    "start": 106.06744200708908
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 106.06744200708908,
                        "id": "file_0_1",
                        "start": 72.17838202022472
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 144.35676404269665,
                    "start": 72.17838202022472
                },
                "write": [
                    {
                        "end": 144.35676404269665,
                        "id": "file_0_2",
                        "start": 110.46744200708909
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 182.64582402956103,
                    "start": 178.24582402956102
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 178.24582402956102,
                        "id": "file_0_2",
                        "start": 144.35676404269665
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 216.53514606516856,
                    "start": 144.35676404269665
                },
                "write": [
                    {
                        "end": 216.53514606516856,
                        "id": "file_0_3",
                        "start": 182.64582402956103
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 38.28905998461716,
                    "start": 33.88905998461716
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 33.88905998461716,
                        "id": "file_1_0",
                        "start": 3.3253608247422685e-18
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 72.17838202022472,
                    "start": 3.3253608247422685e-18
                },
                "write": [
                    {
                        "end": 72.17838202022472,
                        "id": "file_1_1",
                        "start": 38.28905998461716
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 110.46744200708909,
                    "start": 106.06744200708908
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 106.06744200708908,
                        "id": "file_1_1",
                        "start": 72.17838202022472
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 144.35676404269665,
                    "start": 72.17838202022472
                },
                "write": [
                    {
                        "end": 144.35676404269665,
                        "id": "file_1_2",
                        "start": 110.46744200708909
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 182.64582402956103,
                    "start": 178.24582402956102
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 178.24582402956102,
                        "id": "file_1_2",
                        "start": 144.35676404269665
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 216.53514606516856,
                    "start": 144.35676404269665
                },
                "write": [
                    {
                        "end": 216.53514606516856,
                        "id": "file_1_3",
                        "start": 182.64582402956103
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 38.28905998461716,
                    "start": 33.88905998461716
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 33.88905998461716,
                        "id": "file_2_0",
                        "start": 5.542268041237114e-18
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 72.17838202022472,
                    "start": 5.542268041237114e-18
                },
                "write": [
                    {
                        "end": 72.17838202022472,
                        "id": "file_2_1",
                        "start": 38.28905998461716
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 110.46744200708909,
                    "start": 106.06744200708908
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 106.06744200708908,
                        "id": "file_2_1",
                        "start": 72.17838202022472
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 144.35676404269665,
                    "start": 72.17838202022472
                },
                "write": [
                    {
                        "end": 144.35676404269665,
                        "id": "file_2_2",
                        "start": 110.46744200708909
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 182.64582402956103,
                    "start": 178.24582402956102
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 178.24582402956102,
                        "id": "file_2_2",
                        "start": 144.35676404269665
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 216.53514606516856,
                    "start": 144.35676404269665
                },
                "write": [
                    {
                        "end": 216.53514606516856,
                        "id": "file_2_3",
                        "start": 182.64582402956103
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 38.28905998461716,
                    "start": 33.88905998461716
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 33.88905998461716,
                        "id": "file_3_0",
                        "start": 7.75917525773196e-18
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 72.17838202022472,
                    "start": 7.75917525773196e-18
                },
                "write": [
                    {
                        "end": 72.17838202022472,
                        "id": "file_3_1",
                        "start": 38.28905998461716
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 110.46744200708909,
                    "start": 106.06744200708908
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 106.06744200708908,
                        "id": "file_3_1",
                        "start": 72.17838202022472
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 144.35676404269665,
                    "start": 72.17838202022472
                },
                "write": [
                    {
                        "end": 144.35676404269665,
                        "id": "file_3_2",
                        "start": 110.46744200708909
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 182.64582402956103,
                    "start": 178.24582402956102
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 178.24582402956102,
                        "id": "file_3_2",
                        "start": 144.35676404269665
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 216.53514606516856,
                    "start": 144.35676404269665
                },
                "write": [
                    {
                        "end": 216.53514606516856,
                        "id": "file_3_3",
                        "start": 182.64582402956103
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 38.28905998461716,
                    "start": 33.88905998461716
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 33.88905998461716,
                        "id": "file_4_0",
                        "start": 9.976082474226805e-18
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 72.17838202022472,
                    "start": 9.976082474226805e-18
                },
                "write": [
                    {
                        "end": 72.17838202022472,
                        "id": "file_4_1",
                        "start": 38.28905998461716
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 110.46744200708909,
                    "start": 106.06744200708908
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 106.06744200708908,
                        "id": "file_4_1",
                        "start": 72.17838202022472
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 144.35676404269665,
                    "start": 72.17838202022472
                },
                "write": [
                    {
                        "end": 144.35676404269665,
                        "id": "file_4_2",
                        "start": 110.46744200708909
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 182.64582402956103,
                    "start": 178.24582402956102
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 178.24582402956102,
                        "id": "file_4_2",
                        "start": 144.35676404269665
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 216.53514606516856,
                    "start": 144.35676404269665
                },
                "write": [
                    {
                        "end": 216.53514606516856,
                        "id": "file_4_3",
                        "start": 182.64582402956103
                    }
                ]
            }
        ]
    }
}


==> result/multi/nfs/wrench/original/dump_6.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 45.066716067832736,
                    "start": 40.66671606783274
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 40.66671606783274,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 85.73369451011236,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 85.73369451011236,
                        "id": "file_0_1",
                        "start": 45.066716067832736
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 130.80041054423722,
                    "start": 126.40041054423723
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 126.40041054423723,
                        "id": "file_0_1",
                        "start": 85.73369451011236
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 171.46738902696632,
                    "start": 85.73369451011236
                },
                "write": [
                    {
                        "end": 171.46738902696632,
                        "id": "file_0_2",
                        "start": 130.80041054423722
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 216.53410511951816,
                    "start": 212.13410511951815
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 212.13410511951815,
                        "id": "file_0_2",
                        "start": 171.46738902696632
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 257.2010835977528,
                    "start": 171.46738902696632
                },
                "write": [
                    {
                        "end": 257.2010835977528,
                        "id": "file_0_3",
                        "start": 216.53410511951816
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 45.066716067832736,
                    "start": 40.66671606783274
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 40.66671606783274,
                        "id": "file_1_0",
                        "start": 3.3253608247422685e-18
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 85.73369451011236,
                    "start": 3.3253608247422685e-18
                },
                "write": [
                    {
                        "end": 85.73369451011236,
                        "id": "file_1_1",
                        "start": 45.066716067832736
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 130.80041054423722,
                    "start": 126.40041054423723
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 126.40041054423723,
                        "id": "file_1_1",
                        "start": 85.73369451011236
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 171.46738902696632,
                    "start": 85.73369451011236
                },
                "write": [
                    {
                        "end": 171.46738902696632,
                        "id": "file_1_2",
                        "start": 130.80041054423722
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 216.53410511951816,
                    "start": 212.13410511951815
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 212.13410511951815,
                        "id": "file_1_2",
                        "start": 171.46738902696632
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 257.2010835977528,
                    "start": 171.46738902696632
                },
                "write": [
                    {
                        "end": 257.2010835977528,
                        "id": "file_1_3",
                        "start": 216.53410511951816
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 45.066716067832736,
                    "start": 40.66671606783274
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 40.66671606783274,
                        "id": "file_2_0",
                        "start": 5.542268041237114e-18
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 85.73369451011236,
                    "start": 5.542268041237114e-18
                },
                "write": [
                    {
                        "end": 85.73369451011236,
                        "id": "file_2_1",
                        "start": 45.066716067832736
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 130.80041054423722,
                    "start": 126.40041054423723
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 126.40041054423723,
                        "id": "file_2_1",
                        "start": 85.73369451011236
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 171.46738902696632,
                    "start": 85.73369451011236
                },
                "write": [
                    {
                        "end": 171.46738902696632,
                        "id": "file_2_2",
                        "start": 130.80041054423722
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 216.53410511951816,
                    "start": 212.13410511951815
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 212.13410511951815,
                        "id": "file_2_2",
                        "start": 171.46738902696632
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 257.2010835977528,
                    "start": 171.46738902696632
                },
                "write": [
                    {
                        "end": 257.2010835977528,
                        "id": "file_2_3",
                        "start": 216.53410511951816
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 45.066716067832736,
                    "start": 40.66671606783274
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 40.66671606783274,
                        "id": "file_3_0",
                        "start": 7.75917525773196e-18
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 85.73369451011236,
                    "start": 7.75917525773196e-18
                },
                "write": [
                    {
                        "end": 85.73369451011236,
                        "id": "file_3_1",
                        "start": 45.066716067832736
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 130.80041054423722,
                    "start": 126.40041054423723
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 126.40041054423723,
                        "id": "file_3_1",
                        "start": 85.73369451011236
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 171.46738902696632,
                    "start": 85.73369451011236
                },
                "write": [
                    {
                        "end": 171.46738902696632,
                        "id": "file_3_2",
                        "start": 130.80041054423722
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 216.53410511951816,
                    "start": 212.13410511951815
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 212.13410511951815,
                        "id": "file_3_2",
                        "start": 171.46738902696632
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 257.2010835977528,
                    "start": 171.46738902696632
                },
                "write": [
                    {
                        "end": 257.2010835977528,
                        "id": "file_3_3",
                        "start": 216.53410511951816
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 45.066716067832736,
                    "start": 40.66671606783274
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 40.66671606783274,
                        "id": "file_4_0",
                        "start": 9.976082474226805e-18
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 85.73369451011236,
                    "start": 9.976082474226805e-18
                },
                "write": [
                    {
                        "end": 85.73369451011236,
                        "id": "file_4_1",
                        "start": 45.066716067832736
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 130.80041054423722,
                    "start": 126.40041054423723
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 126.40041054423723,
                        "id": "file_4_1",
                        "start": 85.73369451011236
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 171.46738902696632,
                    "start": 85.73369451011236
                },
                "write": [
                    {
                        "end": 171.46738902696632,
                        "id": "file_4_2",
                        "start": 130.80041054423722
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 216.53410511951816,
                    "start": 212.13410511951815
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 212.13410511951815,
                        "id": "file_4_2",
                        "start": 171.46738902696632
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 257.2010835977528,
                    "start": 171.46738902696632
                },
                "write": [
                    {
                        "end": 257.2010835977528,
                        "id": "file_4_3",
                        "start": 216.53410511951816
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 45.066716067832736,
                    "start": 40.66671606783274
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 40.66671606783274,
                        "id": "file_5_0",
                        "start": 1.2192989690721651e-17
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 85.73369451011236,
                    "start": 1.2192989690721651e-17
                },
                "write": [
                    {
                        "end": 85.73369451011236,
                        "id": "file_5_1",
                        "start": 45.066716067832736
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 130.80041054423722,
                    "start": 126.40041054423723
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 126.40041054423723,
                        "id": "file_5_1",
                        "start": 85.73369451011236
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 171.46738902696632,
                    "start": 85.73369451011236
                },
                "write": [
                    {
                        "end": 171.46738902696632,
                        "id": "file_5_2",
                        "start": 130.80041054423722
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 216.53410511951816,
                    "start": 212.13410511951815
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 212.13410511951815,
                        "id": "file_5_2",
                        "start": 171.46738902696632
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 257.2010835977528,
                    "start": 171.46738902696632
                },
                "write": [
                    {
                        "end": 257.2010835977528,
                        "id": "file_5_3",
                        "start": 216.53410511951816
                    }
                ]
            }
        ]
    }
}


==> result/multi/nfs/wrench/original/dump_7.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 51.8443719016101,
                    "start": 47.444371901610104
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 47.444371901610104,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 99.28900656629213,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 99.28900656629213,
                        "id": "file_0_1",
                        "start": 51.8443719016101
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 151.1333784634079,
                    "start": 146.7333784634079
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 146.7333784634079,
                        "id": "file_0_1",
                        "start": 99.28900656629213
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 198.5780131280899,
                    "start": 99.28900656629213
                },
                "write": [
                    {
                        "end": 198.5780131280899,
                        "id": "file_0_2",
                        "start": 151.1333784634079
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 250.42238502520564,
                    "start": 246.02238502520564
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 246.02238502520564,
                        "id": "file_0_2",
                        "start": 198.5780131280899
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 297.8670196898876,
                    "start": 198.5780131280899
                },
                "write": [
                    {
                        "end": 297.8670196898876,
                        "id": "file_0_3",
                        "start": 250.42238502520564
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 51.8443719016101,
                    "start": 47.444371901610104
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 47.444371901610104,
                        "id": "file_1_0",
                        "start": 3.3253608247422685e-18
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 99.28900656629213,
                    "start": 3.3253608247422685e-18
                },
                "write": [
                    {
                        "end": 99.28900656629213,
                        "id": "file_1_1",
                        "start": 51.8443719016101
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 151.1333784634079,
                    "start": 146.7333784634079
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 146.7333784634079,
                        "id": "file_1_1",
                        "start": 99.28900656629213
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 198.5780131280899,
                    "start": 99.28900656629213
                },
                "write": [
                    {
                        "end": 198.5780131280899,
                        "id": "file_1_2",
                        "start": 151.1333784634079
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 250.42238502520564,
                    "start": 246.02238502520564
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 246.02238502520564,
                        "id": "file_1_2",
                        "start": 198.5780131280899
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 297.8670196898876,
                    "start": 198.5780131280899
                },
                "write": [
                    {
                        "end": 297.8670196898876,
                        "id": "file_1_3",
                        "start": 250.42238502520564
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 51.8443719016101,
                    "start": 47.444371901610104
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 47.444371901610104,
                        "id": "file_2_0",
                        "start": 5.542268041237114e-18
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 99.28900656629213,
                    "start": 5.542268041237114e-18
                },
                "write": [
                    {
                        "end": 99.28900656629213,
                        "id": "file_2_1",
                        "start": 51.8443719016101
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 151.1333784634079,
                    "start": 146.7333784634079
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 146.7333784634079,
                        "id": "file_2_1",
                        "start": 99.28900656629213
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 198.5780131280899,
                    "start": 99.28900656629213
                },
                "write": [
                    {
                        "end": 198.5780131280899,
                        "id": "file_2_2",
                        "start": 151.1333784634079
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 250.42238502520564,
                    "start": 246.02238502520564
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 246.02238502520564,
                        "id": "file_2_2",
                        "start": 198.5780131280899
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 297.8670196898876,
                    "start": 198.5780131280899
                },
                "write": [
                    {
                        "end": 297.8670196898876,
                        "id": "file_2_3",
                        "start": 250.42238502520564
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 51.8443719016101,
                    "start": 47.444371901610104
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 47.444371901610104,
                        "id": "file_3_0",
                        "start": 7.75917525773196e-18
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 99.28900656629213,
                    "start": 7.75917525773196e-18
                },
                "write": [
                    {
                        "end": 99.28900656629213,
                        "id": "file_3_1",
                        "start": 51.8443719016101
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 151.1333784634079,
                    "start": 146.7333784634079
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 146.7333784634079,
                        "id": "file_3_1",
                        "start": 99.28900656629213
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 198.5780131280899,
                    "start": 99.28900656629213
                },
                "write": [
                    {
                        "end": 198.5780131280899,
                        "id": "file_3_2",
                        "start": 151.1333784634079
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 250.42238502520564,
                    "start": 246.02238502520564
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 246.02238502520564,
                        "id": "file_3_2",
                        "start": 198.5780131280899
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 297.8670196898876,
                    "start": 198.5780131280899
                },
                "write": [
                    {
                        "end": 297.8670196898876,
                        "id": "file_3_3",
                        "start": 250.42238502520564
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 51.8443719016101,
                    "start": 47.444371901610104
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 47.444371901610104,
                        "id": "file_4_0",
                        "start": 9.976082474226805e-18
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 99.28900656629213,
                    "start": 9.976082474226805e-18
                },
                "write": [
                    {
                        "end": 99.28900656629213,
                        "id": "file_4_1",
                        "start": 51.8443719016101
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 151.1333784634079,
                    "start": 146.7333784634079
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 146.7333784634079,
                        "id": "file_4_1",
                        "start": 99.28900656629213
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 198.5780131280899,
                    "start": 99.28900656629213
                },
                "write": [
                    {
                        "end": 198.5780131280899,
                        "id": "file_4_2",
                        "start": 151.1333784634079
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 250.42238502520564,
                    "start": 246.02238502520564
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 246.02238502520564,
                        "id": "file_4_2",
                        "start": 198.5780131280899
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 297.8670196898876,
                    "start": 198.5780131280899
                },
                "write": [
                    {
                        "end": 297.8670196898876,
                        "id": "file_4_3",
                        "start": 250.42238502520564
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 51.8443719016101,
                    "start": 47.444371901610104
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 47.444371901610104,
                        "id": "file_5_0",
                        "start": 1.2192989690721651e-17
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 99.28900656629213,
                    "start": 1.2192989690721651e-17
                },
                "write": [
                    {
                        "end": 99.28900656629213,
                        "id": "file_5_1",
                        "start": 51.8443719016101
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 151.1333784634079,
                    "start": 146.7333784634079
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 146.7333784634079,
                        "id": "file_5_1",
                        "start": 99.28900656629213
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 198.5780131280899,
                    "start": 99.28900656629213
                },
                "write": [
                    {
                        "end": 198.5780131280899,
                        "id": "file_5_2",
                        "start": 151.1333784634079
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 250.42238502520564,
                    "start": 246.02238502520564
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 246.02238502520564,
                        "id": "file_5_2",
                        "start": 198.5780131280899
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 297.8670196898876,
                    "start": 198.5780131280899
                },
                "write": [
                    {
                        "end": 297.8670196898876,
                        "id": "file_5_3",
                        "start": 250.42238502520564
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 51.8443719016101,
                    "start": 47.444371901610104
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 47.444371901610104,
                        "id": "file_6_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 99.28900656629213,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 99.28900656629213,
                        "id": "file_6_1",
                        "start": 51.8443719016101
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 151.1333784634079,
                    "start": 146.7333784634079
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 146.7333784634079,
                        "id": "file_6_1",
                        "start": 99.28900656629213
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 198.5780131280899,
                    "start": 99.28900656629213
                },
                "write": [
                    {
                        "end": 198.5780131280899,
                        "id": "file_6_2",
                        "start": 151.1333784634079
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 250.42238502520564,
                    "start": 246.02238502520564
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 246.02238502520564,
                        "id": "file_6_2",
                        "start": 198.5780131280899
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 297.8670196898876,
                    "start": 198.5780131280899
                },
                "write": [
                    {
                        "end": 297.8670196898876,
                        "id": "file_6_3",
                        "start": 250.42238502520564
                    }
                ]
            }
        ]
    }
}


==> result/multi/nfs/wrench/original/dump_8.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 58.62202761853353,
                    "start": 54.22202761853353
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 54.22202761853353,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 112.84431839325843,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 112.84431839325843,
                        "id": "file_0_1",
                        "start": 58.62202761853353
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 171.46634601853359,
                    "start": 167.06634601853358
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 167.06634601853358,
                        "id": "file_0_1",
                        "start": 112.84431839325843
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 225.68863679325844,
                    "start": 112.84431839325843
                },
                "write": [
                    {
                        "end": 225.68863679325844,
                        "id": "file_0_2",
                        "start": 171.46634601853359
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 284.3106644185335,
                    "start": 279.91066441853354
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 279.91066441853354,
                        "id": "file_0_2",
                        "start": 225.68863679325844
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 338.53295519325843,
                    "start": 225.68863679325844
                },
                "write": [
                    {
                        "end": 338.53295519325843,
                        "id": "file_0_3",
                        "start": 284.3106644185335
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 58.62202761853353,
                    "start": 54.22202761853353
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 54.22202761853353,
                        "id": "file_1_0",
                        "start": 3.3253608247422685e-18
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 112.84431839325843,
                    "start": 3.3253608247422685e-18
                },
                "write": [
                    {
                        "end": 112.84431839325843,
                        "id": "file_1_1",
                        "start": 58.62202761853353
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 171.46634601853359,
                    "start": 167.06634601853358
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 167.06634601853358,
                        "id": "file_1_1",
                        "start": 112.84431839325843
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 225.68863679325844,
                    "start": 112.84431839325843
                },
                "write": [
                    {
                        "end": 225.68863679325844,
                        "id": "file_1_2",
                        "start": 171.46634601853359
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 284.3106644185335,
                    "start": 279.91066441853354
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 279.91066441853354,
                        "id": "file_1_2",
                        "start": 225.68863679325844
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 338.53295519325843,
                    "start": 225.68863679325844
                },
                "write": [
                    {
                        "end": 338.53295519325843,
                        "id": "file_1_3",
                        "start": 284.3106644185335
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 58.62202761853353,
                    "start": 54.22202761853353
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 54.22202761853353,
                        "id": "file_2_0",
                        "start": 5.542268041237114e-18
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 112.84431839325843,
                    "start": 5.542268041237114e-18
                },
                "write": [
                    {
                        "end": 112.84431839325843,
                        "id": "file_2_1",
                        "start": 58.62202761853353
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 171.46634601853359,
                    "start": 167.06634601853358
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 167.06634601853358,
                        "id": "file_2_1",
                        "start": 112.84431839325843
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 225.68863679325844,
                    "start": 112.84431839325843
                },
                "write": [
                    {
                        "end": 225.68863679325844,
                        "id": "file_2_2",
                        "start": 171.46634601853359
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 284.3106644185335,
                    "start": 279.91066441853354
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 279.91066441853354,
                        "id": "file_2_2",
                        "start": 225.68863679325844
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 338.53295519325843,
                    "start": 225.68863679325844
                },
                "write": [
                    {
                        "end": 338.53295519325843,
                        "id": "file_2_3",
                        "start": 284.3106644185335
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 58.62202761853353,
                    "start": 54.22202761853353
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 54.22202761853353,
                        "id": "file_3_0",
                        "start": 7.75917525773196e-18
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 112.84431839325843,
                    "start": 7.75917525773196e-18
                },
                "write": [
                    {
                        "end": 112.84431839325843,
                        "id": "file_3_1",
                        "start": 58.62202761853353
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 171.46634601853359,
                    "start": 167.06634601853358
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 167.06634601853358,
                        "id": "file_3_1",
                        "start": 112.84431839325843
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 225.68863679325844,
                    "start": 112.84431839325843
                },
                "write": [
                    {
                        "end": 225.68863679325844,
                        "id": "file_3_2",
                        "start": 171.46634601853359
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 284.3106644185335,
                    "start": 279.91066441853354
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 279.91066441853354,
                        "id": "file_3_2",
                        "start": 225.68863679325844
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 338.53295519325843,
                    "start": 225.68863679325844
                },
                "write": [
                    {
                        "end": 338.53295519325843,
                        "id": "file_3_3",
                        "start": 284.3106644185335
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 58.62202761853353,
                    "start": 54.22202761853353
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 54.22202761853353,
                        "id": "file_4_0",
                        "start": 9.976082474226805e-18
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 112.84431839325843,
                    "start": 9.976082474226805e-18
                },
                "write": [
                    {
                        "end": 112.84431839325843,
                        "id": "file_4_1",
                        "start": 58.62202761853353
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 171.46634601853359,
                    "start": 167.06634601853358
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 167.06634601853358,
                        "id": "file_4_1",
                        "start": 112.84431839325843
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 225.68863679325844,
                    "start": 112.84431839325843
                },
                "write": [
                    {
                        "end": 225.68863679325844,
                        "id": "file_4_2",
                        "start": 171.46634601853359
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 284.3106644185335,
                    "start": 279.91066441853354
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 279.91066441853354,
                        "id": "file_4_2",
                        "start": 225.68863679325844
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 338.53295519325843,
                    "start": 225.68863679325844
                },
                "write": [
                    {
                        "end": 338.53295519325843,
                        "id": "file_4_3",
                        "start": 284.3106644185335
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 58.62202761853353,
                    "start": 54.22202761853353
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 54.22202761853353,
                        "id": "file_5_0",
                        "start": 1.2192989690721651e-17
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 112.84431839325843,
                    "start": 1.2192989690721651e-17
                },
                "write": [
                    {
                        "end": 112.84431839325843,
                        "id": "file_5_1",
                        "start": 58.62202761853353
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 171.46634601853359,
                    "start": 167.06634601853358
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 167.06634601853358,
                        "id": "file_5_1",
                        "start": 112.84431839325843
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 225.68863679325844,
                    "start": 112.84431839325843
                },
                "write": [
                    {
                        "end": 225.68863679325844,
                        "id": "file_5_2",
                        "start": 171.46634601853359
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 284.3106644185335,
                    "start": 279.91066441853354
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 279.91066441853354,
                        "id": "file_5_2",
                        "start": 225.68863679325844
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 338.53295519325843,
                    "start": 225.68863679325844
                },
                "write": [
                    {
                        "end": 338.53295519325843,
                        "id": "file_5_3",
                        "start": 284.3106644185335
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 58.62202761853353,
                    "start": 54.22202761853353
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 54.22202761853353,
                        "id": "file_6_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 112.84431839325843,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 112.84431839325843,
                        "id": "file_6_1",
                        "start": 58.62202761853353
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 171.46634601853359,
                    "start": 167.06634601853358
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 167.06634601853358,
                        "id": "file_6_1",
                        "start": 112.84431839325843
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 225.68863679325844,
                    "start": 112.84431839325843
                },
                "write": [
                    {
                        "end": 225.68863679325844,
                        "id": "file_6_2",
                        "start": 171.46634601853359
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 284.3106644185335,
                    "start": 279.91066441853354
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 279.91066441853354,
                        "id": "file_6_2",
                        "start": 225.68863679325844
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 338.53295519325843,
                    "start": 225.68863679325844
                },
                "write": [
                    {
                        "end": 338.53295519325843,
                        "id": "file_6_3",
                        "start": 284.3106644185335
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 58.62202761853353,
                    "start": 54.22202761853353
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 54.22202761853353,
                        "id": "file_7_0",
                        "start": 1.6626804123711342e-17
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 112.84431839325843,
                    "start": 1.6626804123711342e-17
                },
                "write": [
                    {
                        "end": 112.84431839325843,
                        "id": "file_7_1",
                        "start": 58.62202761853353
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 171.46634601853359,
                    "start": 167.06634601853358
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 167.06634601853358,
                        "id": "file_7_1",
                        "start": 112.84431839325843
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 225.68863679325844,
                    "start": 112.84431839325843
                },
                "write": [
                    {
                        "end": 225.68863679325844,
                        "id": "file_7_2",
                        "start": 171.46634601853359
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 284.3106644185335,
                    "start": 279.91066441853354
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 279.91066441853354,
                        "id": "file_7_2",
                        "start": 225.68863679325844
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 338.53295519325843,
                    "start": 225.68863679325844
                },
                "write": [
                    {
                        "end": 338.53295519325843,
                        "id": "file_7_3",
                        "start": 284.3106644185335
                    }
                ]
            }
        ]
    }
}


==> result/multi/nfs/wrench/original/dump_9.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 65.39968403882776,
                    "start": 60.99968403882775
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 60.99968403882775,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 126.3996316,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 126.3996316,
                        "id": "file_0_1",
                        "start": 65.39968403882776
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 191.7993156590525,
                    "start": 187.3993156590525
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 187.3993156590525,
                        "id": "file_0_1",
                        "start": 126.3996316
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 252.79926321123597,
                    "start": 126.3996316
                },
                "write": [
                    {
                        "end": 252.79926321123597,
                        "id": "file_0_2",
                        "start": 191.7993156590525
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 318.19894727028844,
                    "start": 313.79894727028847
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 313.79894727028847,
                        "id": "file_0_2",
                        "start": 252.79926321123597
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 379.1988948314607,
                    "start": 252.79926321123597
                },
                "write": [
                    {
                        "end": 379.1988948314607,
                        "id": "file_0_3",
                        "start": 318.19894727028844
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 65.39968403882776,
                    "start": 60.99968403882775
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 60.99968403882775,
                        "id": "file_1_0",
                        "start": 3.3253608247422685e-18
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 126.3996316,
                    "start": 3.3253608247422685e-18
                },
                "write": [
                    {
                        "end": 126.3996316,
                        "id": "file_1_1",
                        "start": 65.39968403882776
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 191.7993156590525,
                    "start": 187.3993156590525
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 187.3993156590525,
                        "id": "file_1_1",
                        "start": 126.3996316
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 252.79926321123597,
                    "start": 126.3996316
                },
                "write": [
                    {
                        "end": 252.79926321123597,
                        "id": "file_1_2",
                        "start": 191.7993156590525
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 318.19894727028844,
                    "start": 313.79894727028847
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 313.79894727028847,
                        "id": "file_1_2",
                        "start": 252.79926321123597
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 379.1988948314607,
                    "start": 252.79926321123597
                },
                "write": [
                    {
                        "end": 379.1988948314607,
                        "id": "file_1_3",
                        "start": 318.19894727028844
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 65.39968403882776,
                    "start": 60.99968403882775
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 60.99968403882775,
                        "id": "file_2_0",
                        "start": 5.542268041237114e-18
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 126.3996316,
                    "start": 5.542268041237114e-18
                },
                "write": [
                    {
                        "end": 126.3996316,
                        "id": "file_2_1",
                        "start": 65.39968403882776
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 191.7993156590525,
                    "start": 187.3993156590525
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 187.3993156590525,
                        "id": "file_2_1",
                        "start": 126.3996316
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 252.79926321123597,
                    "start": 126.3996316
                },
                "write": [
                    {
                        "end": 252.79926321123597,
                        "id": "file_2_2",
                        "start": 191.7993156590525
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 318.19894727028844,
                    "start": 313.79894727028847
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 313.79894727028847,
                        "id": "file_2_2",
                        "start": 252.79926321123597
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 379.1988948314607,
                    "start": 252.79926321123597
                },
                "write": [
                    {
                        "end": 379.1988948314607,
                        "id": "file_2_3",
                        "start": 318.19894727028844
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 65.39968403882776,
                    "start": 60.99968403882775
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 60.99968403882775,
                        "id": "file_3_0",
                        "start": 7.75917525773196e-18
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 126.3996316,
                    "start": 7.75917525773196e-18
                },
                "write": [
                    {
                        "end": 126.3996316,
                        "id": "file_3_1",
                        "start": 65.39968403882776
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 191.7993156590525,
                    "start": 187.3993156590525
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 187.3993156590525,
                        "id": "file_3_1",
                        "start": 126.3996316
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 252.79926321123597,
                    "start": 126.3996316
                },
                "write": [
                    {
                        "end": 252.79926321123597,
                        "id": "file_3_2",
                        "start": 191.7993156590525
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 318.19894727028844,
                    "start": 313.79894727028847
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 313.79894727028847,
                        "id": "file_3_2",
                        "start": 252.79926321123597
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 379.1988948314607,
                    "start": 252.79926321123597
                },
                "write": [
                    {
                        "end": 379.1988948314607,
                        "id": "file_3_3",
                        "start": 318.19894727028844
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 65.39968403882776,
                    "start": 60.99968403882775
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 60.99968403882775,
                        "id": "file_4_0",
                        "start": 9.976082474226805e-18
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 126.3996316,
                    "start": 9.976082474226805e-18
                },
                "write": [
                    {
                        "end": 126.3996316,
                        "id": "file_4_1",
                        "start": 65.39968403882776
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 191.7993156590525,
                    "start": 187.3993156590525
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 187.3993156590525,
                        "id": "file_4_1",
                        "start": 126.3996316
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 252.79926321123597,
                    "start": 126.3996316
                },
                "write": [
                    {
                        "end": 252.79926321123597,
                        "id": "file_4_2",
                        "start": 191.7993156590525
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 318.19894727028844,
                    "start": 313.79894727028847
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 313.79894727028847,
                        "id": "file_4_2",
                        "start": 252.79926321123597
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 379.1988948314607,
                    "start": 252.79926321123597
                },
                "write": [
                    {
                        "end": 379.1988948314607,
                        "id": "file_4_3",
                        "start": 318.19894727028844
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 65.39968403882776,
                    "start": 60.99968403882775
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 60.99968403882775,
                        "id": "file_5_0",
                        "start": 1.2192989690721651e-17
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 126.3996316,
                    "start": 1.2192989690721651e-17
                },
                "write": [
                    {
                        "end": 126.3996316,
                        "id": "file_5_1",
                        "start": 65.39968403882776
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 191.7993156590525,
                    "start": 187.3993156590525
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 187.3993156590525,
                        "id": "file_5_1",
                        "start": 126.3996316
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 252.79926321123597,
                    "start": 126.3996316
                },
                "write": [
                    {
                        "end": 252.79926321123597,
                        "id": "file_5_2",
                        "start": 191.7993156590525
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 318.19894727028844,
                    "start": 313.79894727028847
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 313.79894727028847,
                        "id": "file_5_2",
                        "start": 252.79926321123597
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 379.1988948314607,
                    "start": 252.79926321123597
                },
                "write": [
                    {
                        "end": 379.1988948314607,
                        "id": "file_5_3",
                        "start": 318.19894727028844
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 65.39968403882776,
                    "start": 60.99968403882775
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 60.99968403882775,
                        "id": "file_6_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 126.3996316,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 126.3996316,
                        "id": "file_6_1",
                        "start": 65.39968403882776
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 191.7993156590525,
                    "start": 187.3993156590525
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 187.3993156590525,
                        "id": "file_6_1",
                        "start": 126.3996316
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 252.79926321123597,
                    "start": 126.3996316
                },
                "write": [
                    {
                        "end": 252.79926321123597,
                        "id": "file_6_2",
                        "start": 191.7993156590525
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 318.19894727028844,
                    "start": 313.79894727028847
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 313.79894727028847,
                        "id": "file_6_2",
                        "start": 252.79926321123597
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 379.1988948314607,
                    "start": 252.79926321123597
                },
                "write": [
                    {
                        "end": 379.1988948314607,
                        "id": "file_6_3",
                        "start": 318.19894727028844
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 65.39968403882776,
                    "start": 60.99968403882775
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 60.99968403882775,
                        "id": "file_7_0",
                        "start": 1.6626804123711342e-17
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 126.3996316,
                    "start": 1.6626804123711342e-17
                },
                "write": [
                    {
                        "end": 126.3996316,
                        "id": "file_7_1",
                        "start": 65.39968403882776
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 191.7993156590525,
                    "start": 187.3993156590525
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 187.3993156590525,
                        "id": "file_7_1",
                        "start": 126.3996316
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 252.79926321123597,
                    "start": 126.3996316
                },
                "write": [
                    {
                        "end": 252.79926321123597,
                        "id": "file_7_2",
                        "start": 191.7993156590525
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 318.19894727028844,
                    "start": 313.79894727028847
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 313.79894727028847,
                        "id": "file_7_2",
                        "start": 252.79926321123597
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 379.1988948314607,
                    "start": 252.79926321123597
                },
                "write": [
                    {
                        "end": 379.1988948314607,
                        "id": "file_7_3",
                        "start": 318.19894727028844
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 65.39968403882776,
                    "start": 60.99968403882775
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 60.99968403882775,
                        "id": "file_8_0",
                        "start": 1.8843711340206188e-17
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 126.3996316,
                    "start": 1.8843711340206188e-17
                },
                "write": [
                    {
                        "end": 126.3996316,
                        "id": "file_8_1",
                        "start": 65.39968403882776
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 191.7993156590525,
                    "start": 187.3993156590525
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 187.3993156590525,
                        "id": "file_8_1",
                        "start": 126.3996316
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 252.79926321123597,
                    "start": 126.3996316
                },
                "write": [
                    {
                        "end": 252.79926321123597,
                        "id": "file_8_2",
                        "start": 191.7993156590525
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 318.19894727028844,
                    "start": 313.79894727028847
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 313.79894727028847,
                        "id": "file_8_2",
                        "start": 252.79926321123597
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 379.1988948314607,
                    "start": 252.79926321123597
                },
                "write": [
                    {
                        "end": 379.1988948314607,
                        "id": "file_8_3",
                        "start": 318.19894727028844
                    }
                ]
            }
        ]
    }
}


==> result/multi/nfs/wrench/pagecache/aggregated.csv <==
no_pipeline,makespan,readtime,writetime
1,42.59925591467624,9.063164773646871,20.33609114102937
2,143.957473753087,36.2193535644923,81.3381201885947
3,304.0746526314607,81.46856634453862,183.00608628692208
4,522.9507927101124,144.81080291115865,325.3399897989537
5,800.5858936966292,226.24606322754067,508.3398304690884
6,1136.9799611730339,325.77434892421365,732.0056122488198
7,1532.1329851595508,443.3956572159218,996.3373279436287
8,1986.0449669213485,579.1099884486183,1301.3349784727302
9,2498.715933997753,732.9173496116227,1646.9985843861302
10,3070.1458231235956,904.8177251024451,2033.3280980211514
11,3700.334715494383,1094.811133151513,2460.323582342869
12,4389.282541941573,1302.897560479299,2927.984981462274
13,5136.989325905618,1529.0770083927791,3436.312317512839
14,5943.4550686157345,1773.3494842503414,3985.305584365389
15,6808.679778674159,2035.714983449275,4574.964795224884
16,7732.663465024716,2316.1735088477258,5205.289956176996
17,8715.40605594607,2614.725045332748,5876.281010613321
18,9756.907702179778,2931.369615916136,6587.938086263641
19,10857.168206784272,3266.107210578118,7340.260996206157
20,12016.187806247197,3618.9378600890086,8133.2499461581865
21,13233.966283402251,3989.8614840494706,8966.904799352771
22,14510.503650710109,4378.8781428422535,9841.225507867859
23,18627.96117344945,7569.547146961737,10754.814026487686
24,17411.69713477527,6110.2866824265375,10984.610452348743
25,19317.33076170656,7255.761798292979,11731.56896341359
26,21504.310664229208,8481.172697098573,12679.937967130663
27,24010.224928447205,9774.759533821725,13879.065394625464
28,26798.199569003613,11135.752920271056,15292.84664873253
29,29463.93053223593,12177.36683960294,16903.763692633027
30,31944.859819483125,13249.094047110279,18299.765772372866
31,34096.35800742467,14147.078479344582,19540.079528080096
32,36317.96509432806,15074.5051838939,20821.059910434185


==> result/multi/nfs/wrench/pagecache/dump_1.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 11.198957661385533,
                    "start": 6.798957661385534
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 6.798957661385534,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 17.97765470807368,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 17.97765470807368,
                        "id": "file_0_1",
                        "start": 11.198957661385533
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 23.509758264204347,
                    "start": 19.10975826420435
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 19.10975826420435,
                        "id": "file_0_1",
                        "start": 17.97765470807368
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 30.288455312359552,
                    "start": 17.97765470807368
                },
                "write": [
                    {
                        "end": 30.288455312359552,
                        "id": "file_0_2",
                        "start": 23.509758264204347
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 35.820558868490224,
                    "start": 31.42055886849022
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 31.42055886849022,
                        "id": "file_0_2",
                        "start": 30.288455312359552
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 42.59925591467624,
                    "start": 30.288455312359552
                },
                "write": [
                    {
                        "end": 42.59925591467624,
                        "id": "file_0_3",
                        "start": 35.820558868490224
                    }
                ]
            }
        ]
    }
}


==> result/multi/nfs/wrench/pagecache/dump_10.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 72.38489298829529,
                    "start": 67.98489298829529
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 67.98489298829529,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 140.16249624494384,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 140.16249624494384,
                        "id": "file_0_1",
                        "start": 72.38489298829529
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 155.81093600591842,
                    "start": 151.41093600591842
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 151.41093600591842,
                        "id": "file_0_1",
                        "start": 140.16249624494384
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 223.5885392786517,
                    "start": 140.16249624494384
                },
                "write": [
                    {
                        "end": 223.5885392786517,
                        "id": "file_0_2",
                        "start": 155.81093600591842
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 239.23697903962628,
                    "start": 234.83697903962627
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 234.83697903962627,
                        "id": "file_0_2",
                        "start": 223.5885392786517
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 307.01458231235955,
                    "start": 223.5885392786517
                },
                "write": [
                    {
                        "end": 307.01458231235955,
                        "id": "file_0_3",
                        "start": 239.23697903962628
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 72.38489298829529,
                    "start": 67.98489298829529
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 67.98489298829529,
                        "id": "file_1_0",
                        "start": 4.433814432989691e-18
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 140.16249624494384,
                    "start": 4.433814432989691e-18
                },
                "write": [
                    {
                        "end": 140.16249624494384,
                        "id": "file_1_1",
                        "start": 72.38489298829529
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 155.81093600591842,
                    "start": 151.41093600591842
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 151.41093600591842,
                        "id": "file_1_1",
                        "start": 140.16249624494384
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 223.5885392786517,
                    "start": 140.16249624494384
                },
                "write": [
                    {
                        "end": 223.5885392786517,
                        "id": "file_1_2",
                        "start": 155.81093600591842
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 239.23697903962628,
                    "start": 234.83697903962627
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 234.83697903962627,
                        "id": "file_1_2",
                        "start": 223.5885392786517
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 307.01458231235955,
                    "start": 223.5885392786517
                },
                "write": [
                    {
                        "end": 307.01458231235955,
                        "id": "file_1_3",
                        "start": 239.23697903962628
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 72.38489298829529,
                    "start": 67.98489298829529
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 67.98489298829529,
                        "id": "file_2_0",
                        "start": 7.75917525773196e-18
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 140.16249624494384,
                    "start": 7.75917525773196e-18
                },
                "write": [
                    {
                        "end": 140.16249624494384,
                        "id": "file_2_1",
                        "start": 72.38489298829529
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 155.81093600591842,
                    "start": 151.41093600591842
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 151.41093600591842,
                        "id": "file_2_1",
                        "start": 140.16249624494384
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 223.5885392786517,
                    "start": 140.16249624494384
                },
                "write": [
                    {
                        "end": 223.5885392786517,
                        "id": "file_2_2",
                        "start": 155.81093600591842
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 239.23697903962628,
                    "start": 234.83697903962627
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 234.83697903962627,
                        "id": "file_2_2",
                        "start": 223.5885392786517
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 307.01458231235955,
                    "start": 223.5885392786517
                },
                "write": [
                    {
                        "end": 307.01458231235955,
                        "id": "file_2_3",
                        "start": 239.23697903962628
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 72.38489298829529,
                    "start": 67.98489298829529
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 67.98489298829529,
                        "id": "file_3_0",
                        "start": 1.1084536082474228e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 140.16249624494384,
                    "start": 1.1084536082474228e-17
                },
                "write": [
                    {
                        "end": 140.16249624494384,
                        "id": "file_3_1",
                        "start": 72.38489298829529
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 155.81093600591842,
                    "start": 151.41093600591842
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 151.41093600591842,
                        "id": "file_3_1",
                        "start": 140.16249624494384
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 223.5885392786517,
                    "start": 140.16249624494384
                },
                "write": [
                    {
                        "end": 223.5885392786517,
                        "id": "file_3_2",
                        "start": 155.81093600591842
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 239.23697903962628,
                    "start": 234.83697903962627
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 234.83697903962627,
                        "id": "file_3_2",
                        "start": 223.5885392786517
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 307.01458231235955,
                    "start": 223.5885392786517
                },
                "write": [
                    {
                        "end": 307.01458231235955,
                        "id": "file_3_3",
                        "start": 239.23697903962628
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 72.38489298829529,
                    "start": 67.98489298829529
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 67.98489298829529,
                        "id": "file_4_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 140.16249624494384,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 140.16249624494384,
                        "id": "file_4_1",
                        "start": 72.38489298829529
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 155.81093600591842,
                    "start": 151.41093600591842
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 151.41093600591842,
                        "id": "file_4_1",
                        "start": 140.16249624494384
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 223.5885392786517,
                    "start": 140.16249624494384
                },
                "write": [
                    {
                        "end": 223.5885392786517,
                        "id": "file_4_2",
                        "start": 155.81093600591842
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 239.23697903962628,
                    "start": 234.83697903962627
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 234.83697903962627,
                        "id": "file_4_2",
                        "start": 223.5885392786517
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 307.01458231235955,
                    "start": 223.5885392786517
                },
                "write": [
                    {
                        "end": 307.01458231235955,
                        "id": "file_4_3",
                        "start": 239.23697903962628
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 72.38489298829529,
                    "start": 67.98489298829529
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 67.98489298829529,
                        "id": "file_5_0",
                        "start": 1.7735257731958765e-17
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 140.16249624494384,
                    "start": 1.7735257731958765e-17
                },
                "write": [
                    {
                        "end": 140.16249624494384,
                        "id": "file_5_1",
                        "start": 72.38489298829529
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 155.81093600591842,
                    "start": 151.41093600591842
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 151.41093600591842,
                        "id": "file_5_1",
                        "start": 140.16249624494384
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 223.5885392786517,
                    "start": 140.16249624494384
                },
                "write": [
                    {
                        "end": 223.5885392786517,
                        "id": "file_5_2",
                        "start": 155.81093600591842
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 239.23697903962628,
                    "start": 234.83697903962627
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 234.83697903962627,
                        "id": "file_5_2",
                        "start": 223.5885392786517
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 307.01458231235955,
                    "start": 223.5885392786517
                },
                "write": [
                    {
                        "end": 307.01458231235955,
                        "id": "file_5_3",
                        "start": 239.23697903962628
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 72.38489298829529,
                    "start": 67.98489298829529
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 67.98489298829529,
                        "id": "file_6_0",
                        "start": 2.1060618556701034e-17
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 140.16249624494384,
                    "start": 2.1060618556701034e-17
                },
                "write": [
                    {
                        "end": 140.16249624494384,
                        "id": "file_6_1",
                        "start": 72.38489298829529
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 155.81093600591842,
                    "start": 151.41093600591842
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 151.41093600591842,
                        "id": "file_6_1",
                        "start": 140.16249624494384
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 223.5885392786517,
                    "start": 140.16249624494384
                },
                "write": [
                    {
                        "end": 223.5885392786517,
                        "id": "file_6_2",
                        "start": 155.81093600591842
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 239.23697903962628,
                    "start": 234.83697903962627
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 234.83697903962627,
                        "id": "file_6_2",
                        "start": 223.5885392786517
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 307.01458231235955,
                    "start": 223.5885392786517
                },
                "write": [
                    {
                        "end": 307.01458231235955,
                        "id": "file_6_3",
                        "start": 239.23697903962628
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 72.38489298829529,
                    "start": 67.98489298829529
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 67.98489298829529,
                        "id": "file_7_0",
                        "start": 2.4385979381443302e-17
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 140.16249624494384,
                    "start": 2.4385979381443302e-17
                },
                "write": [
                    {
                        "end": 140.16249624494384,
                        "id": "file_7_1",
                        "start": 72.38489298829529
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 155.81093600591842,
                    "start": 151.41093600591842
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 151.41093600591842,
                        "id": "file_7_1",
                        "start": 140.16249624494384
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 223.5885392786517,
                    "start": 140.16249624494384
                },
                "write": [
                    {
                        "end": 223.5885392786517,
                        "id": "file_7_2",
                        "start": 155.81093600591842
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 239.23697903962628,
                    "start": 234.83697903962627
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 234.83697903962627,
                        "id": "file_7_2",
                        "start": 223.5885392786517
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 307.01458231235955,
                    "start": 223.5885392786517
                },
                "write": [
                    {
                        "end": 307.01458231235955,
                        "id": "file_7_3",
                        "start": 239.23697903962628
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 72.38489298829529,
                    "start": 67.98489298829529
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 67.98489298829529,
                        "id": "file_8_0",
                        "start": 2.771134020618557e-17
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 140.16249624494384,
                    "start": 2.771134020618557e-17
                },
                "write": [
                    {
                        "end": 140.16249624494384,
                        "id": "file_8_1",
                        "start": 72.38489298829529
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 155.81093600591842,
                    "start": 151.41093600591842
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 151.41093600591842,
                        "id": "file_8_1",
                        "start": 140.16249624494384
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 223.5885392786517,
                    "start": 140.16249624494384
                },
                "write": [
                    {
                        "end": 223.5885392786517,
                        "id": "file_8_2",
                        "start": 155.81093600591842
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 239.23697903962628,
                    "start": 234.83697903962627
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 234.83697903962627,
                        "id": "file_8_2",
                        "start": 223.5885392786517
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 307.01458231235955,
                    "start": 223.5885392786517
                },
                "write": [
                    {
                        "end": 307.01458231235955,
                        "id": "file_8_3",
                        "start": 239.23697903962628
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 72.38489298829529,
                    "start": 67.98489298829529
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 67.98489298829529,
                        "id": "file_9_0",
                        "start": 3.103670103092784e-17
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 140.16249624494384,
                    "start": 3.103670103092784e-17
                },
                "write": [
                    {
                        "end": 140.16249624494384,
                        "id": "file_9_1",
                        "start": 72.38489298829529
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 155.81093600591842,
                    "start": 151.41093600591842
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 151.41093600591842,
                        "id": "file_9_1",
                        "start": 140.16249624494384
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 223.5885392786517,
                    "start": 140.16249624494384
                },
                "write": [
                    {
                        "end": 223.5885392786517,
                        "id": "file_9_2",
                        "start": 155.81093600591842
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 239.23697903962628,
                    "start": 234.83697903962627
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 234.83697903962627,
                        "id": "file_9_2",
                        "start": 223.5885392786517
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 307.01458231235955,
                    "start": 223.5885392786517
                },
                "write": [
                    {
                        "end": 307.01458231235955,
                        "id": "file_9_3",
                        "start": 239.23697903962628
                    }
                ]
            }
        ]
    }
}


==> result/multi/nfs/wrench/pagecache/dump_11.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 79.1833305997091,
                    "start": 74.78333059970909
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 74.78333059970909,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 153.73859065617978,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 153.73859065617978,
                        "id": "file_0_1",
                        "start": 79.1833305997091
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 170.5110677726517,
                    "start": 166.1110677726517
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 166.1110677726517,
                        "id": "file_0_1",
                        "start": 153.73859065617978
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 245.06632783146068,
                    "start": 153.73859065617978
                },
                "write": [
                    {
                        "end": 245.06632783146068,
                        "id": "file_0_2",
                        "start": 170.5110677726517
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 261.8388049472354,
                    "start": 257.43880494723544
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 257.43880494723544,
                        "id": "file_0_2",
                        "start": 245.06632783146068
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 336.39406504494383,
                    "start": 245.06632783146068
                },
                "write": [
                    {
                        "end": 336.39406504494383,
                        "id": "file_0_3",
                        "start": 261.8388049472354
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 79.1833305997091,
                    "start": 74.78333059970909
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 74.78333059970909,
                        "id": "file_10_0",
                        "start": 4.433814432989691e-18
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 153.73859065617978,
                    "start": 4.433814432989691e-18
                },
                "write": [
                    {
                        "end": 153.73859065617978,
                        "id": "file_10_1",
                        "start": 79.1833305997091
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 170.5110677726517,
                    "start": 166.1110677726517
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 166.1110677726517,
                        "id": "file_10_1",
                        "start": 153.73859065617978
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 245.06632783146068,
                    "start": 153.73859065617978
                },
                "write": [
                    {
                        "end": 245.06632783146068,
                        "id": "file_10_2",
                        "start": 170.5110677726517
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 261.8388049472354,
                    "start": 257.43880494723544
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 257.43880494723544,
                        "id": "file_10_2",
                        "start": 245.06632783146068
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 336.39406504494383,
                    "start": 245.06632783146068
                },
                "write": [
                    {
                        "end": 336.39406504494383,
                        "id": "file_10_3",
                        "start": 261.8388049472354
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 79.1833305997091,
                    "start": 74.78333059970909
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 74.78333059970909,
                        "id": "file_1_0",
                        "start": 7.75917525773196e-18
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 153.73859065617978,
                    "start": 7.75917525773196e-18
                },
                "write": [
                    {
                        "end": 153.73859065617978,
                        "id": "file_1_1",
                        "start": 79.1833305997091
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 170.5110677726517,
                    "start": 166.1110677726517
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 166.1110677726517,
                        "id": "file_1_1",
                        "start": 153.73859065617978
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 245.06632783146068,
                    "start": 153.73859065617978
                },
                "write": [
                    {
                        "end": 245.06632783146068,
                        "id": "file_1_2",
                        "start": 170.5110677726517
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 261.8388049472354,
                    "start": 257.43880494723544
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 257.43880494723544,
                        "id": "file_1_2",
                        "start": 245.06632783146068
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 336.39406504494383,
                    "start": 245.06632783146068
                },
                "write": [
                    {
                        "end": 336.39406504494383,
                        "id": "file_1_3",
                        "start": 261.8388049472354
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 79.1833305997091,
                    "start": 74.78333059970909
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 74.78333059970909,
                        "id": "file_2_0",
                        "start": 1.1084536082474228e-17
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 153.73859065617978,
                    "start": 1.1084536082474228e-17
                },
                "write": [
                    {
                        "end": 153.73859065617978,
                        "id": "file_2_1",
                        "start": 79.1833305997091
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 170.5110677726517,
                    "start": 166.1110677726517
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 166.1110677726517,
                        "id": "file_2_1",
                        "start": 153.73859065617978
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 245.06632783146068,
                    "start": 153.73859065617978
                },
                "write": [
                    {
                        "end": 245.06632783146068,
                        "id": "file_2_2",
                        "start": 170.5110677726517
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 261.8388049472354,
                    "start": 257.43880494723544
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 257.43880494723544,
                        "id": "file_2_2",
                        "start": 245.06632783146068
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 336.39406504494383,
                    "start": 245.06632783146068
                },
                "write": [
                    {
                        "end": 336.39406504494383,
                        "id": "file_2_3",
                        "start": 261.8388049472354
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 79.1833305997091,
                    "start": 74.78333059970909
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 74.78333059970909,
                        "id": "file_3_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 153.73859065617978,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 153.73859065617978,
                        "id": "file_3_1",
                        "start": 79.1833305997091
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 170.5110677726517,
                    "start": 166.1110677726517
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 166.1110677726517,
                        "id": "file_3_1",
                        "start": 153.73859065617978
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 245.06632783146068,
                    "start": 153.73859065617978
                },
                "write": [
                    {
                        "end": 245.06632783146068,
                        "id": "file_3_2",
                        "start": 170.5110677726517
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 261.8388049472354,
                    "start": 257.43880494723544
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 257.43880494723544,
                        "id": "file_3_2",
                        "start": 245.06632783146068
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 336.39406504494383,
                    "start": 245.06632783146068
                },
                "write": [
                    {
                        "end": 336.39406504494383,
                        "id": "file_3_3",
                        "start": 261.8388049472354
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 79.1833305997091,
                    "start": 74.78333059970909
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 74.78333059970909,
                        "id": "file_4_0",
                        "start": 1.7735257731958765e-17
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 153.73859065617978,
                    "start": 1.7735257731958765e-17
                },
                "write": [
                    {
                        "end": 153.73859065617978,
                        "id": "file_4_1",
                        "start": 79.1833305997091
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 170.5110677726517,
                    "start": 166.1110677726517
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 166.1110677726517,
                        "id": "file_4_1",
                        "start": 153.73859065617978
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 245.06632783146068,
                    "start": 153.73859065617978
                },
                "write": [
                    {
                        "end": 245.06632783146068,
                        "id": "file_4_2",
                        "start": 170.5110677726517
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 261.8388049472354,
                    "start": 257.43880494723544
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 257.43880494723544,
                        "id": "file_4_2",
                        "start": 245.06632783146068
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 336.39406504494383,
                    "start": 245.06632783146068
                },
                "write": [
                    {
                        "end": 336.39406504494383,
                        "id": "file_4_3",
                        "start": 261.8388049472354
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 79.1833305997091,
                    "start": 74.78333059970909
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 74.78333059970909,
                        "id": "file_5_0",
                        "start": 2.1060618556701034e-17
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 153.73859065617978,
                    "start": 2.1060618556701034e-17
                },
                "write": [
                    {
                        "end": 153.73859065617978,
                        "id": "file_5_1",
                        "start": 79.1833305997091
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 170.5110677726517,
                    "start": 166.1110677726517
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 166.1110677726517,
                        "id": "file_5_1",
                        "start": 153.73859065617978
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 245.06632783146068,
                    "start": 153.73859065617978
                },
                "write": [
                    {
                        "end": 245.06632783146068,
                        "id": "file_5_2",
                        "start": 170.5110677726517
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 261.8388049472354,
                    "start": 257.43880494723544
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 257.43880494723544,
                        "id": "file_5_2",
                        "start": 245.06632783146068
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 336.39406504494383,
                    "start": 245.06632783146068
                },
                "write": [
                    {
                        "end": 336.39406504494383,
                        "id": "file_5_3",
                        "start": 261.8388049472354
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 79.1833305997091,
                    "start": 74.78333059970909
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 74.78333059970909,
                        "id": "file_6_0",
                        "start": 2.4385979381443302e-17
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 153.73859065617978,
                    "start": 2.4385979381443302e-17
                },
                "write": [
                    {
                        "end": 153.73859065617978,
                        "id": "file_6_1",
                        "start": 79.1833305997091
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 170.5110677726517,
                    "start": 166.1110677726517
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 166.1110677726517,
                        "id": "file_6_1",
                        "start": 153.73859065617978
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 245.06632783146068,
                    "start": 153.73859065617978
                },
                "write": [
                    {
                        "end": 245.06632783146068,
                        "id": "file_6_2",
                        "start": 170.5110677726517
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 261.8388049472354,
                    "start": 257.43880494723544
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 257.43880494723544,
                        "id": "file_6_2",
                        "start": 245.06632783146068
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 336.39406504494383,
                    "start": 245.06632783146068
                },
                "write": [
                    {
                        "end": 336.39406504494383,
                        "id": "file_6_3",
                        "start": 261.8388049472354
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 79.1833305997091,
                    "start": 74.78333059970909
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 74.78333059970909,
                        "id": "file_7_0",
                        "start": 2.771134020618557e-17
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 153.73859065617978,
                    "start": 2.771134020618557e-17
                },
                "write": [
                    {
                        "end": 153.73859065617978,
                        "id": "file_7_1",
                        "start": 79.1833305997091
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 170.5110677726517,
                    "start": 166.1110677726517
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 166.1110677726517,
                        "id": "file_7_1",
                        "start": 153.73859065617978
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 245.06632783146068,
                    "start": 153.73859065617978
                },
                "write": [
                    {
                        "end": 245.06632783146068,
                        "id": "file_7_2",
                        "start": 170.5110677726517
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 261.8388049472354,
                    "start": 257.43880494723544
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 257.43880494723544,
                        "id": "file_7_2",
                        "start": 245.06632783146068
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 336.39406504494383,
                    "start": 245.06632783146068
                },
                "write": [
                    {
                        "end": 336.39406504494383,
                        "id": "file_7_3",
                        "start": 261.8388049472354
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 79.1833305997091,
                    "start": 74.78333059970909
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 74.78333059970909,
                        "id": "file_8_0",
                        "start": 3.103670103092784e-17
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 153.73859065617978,
                    "start": 3.103670103092784e-17
                },
                "write": [
                    {
                        "end": 153.73859065617978,
                        "id": "file_8_1",
                        "start": 79.1833305997091
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 170.5110677726517,
                    "start": 166.1110677726517
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 166.1110677726517,
                        "id": "file_8_1",
                        "start": 153.73859065617978
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 245.06632783146068,
                    "start": 153.73859065617978
                },
                "write": [
                    {
                        "end": 245.06632783146068,
                        "id": "file_8_2",
                        "start": 170.5110677726517
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 261.8388049472354,
                    "start": 257.43880494723544
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 257.43880494723544,
                        "id": "file_8_2",
                        "start": 245.06632783146068
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 336.39406504494383,
                    "start": 245.06632783146068
                },
                "write": [
                    {
                        "end": 336.39406504494383,
                        "id": "file_8_3",
                        "start": 261.8388049472354
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 79.1833305997091,
                    "start": 74.78333059970909
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 74.78333059970909,
                        "id": "file_9_0",
                        "start": 3.436206185567011e-17
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 153.73859065617978,
                    "start": 3.436206185567011e-17
                },
                "write": [
                    {
                        "end": 153.73859065617978,
                        "id": "file_9_1",
                        "start": 79.1833305997091
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 170.5110677726517,
                    "start": 166.1110677726517
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 166.1110677726517,
                        "id": "file_9_1",
                        "start": 153.73859065617978
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 245.06632783146068,
                    "start": 153.73859065617978
                },
                "write": [
                    {
                        "end": 245.06632783146068,
                        "id": "file_9_2",
                        "start": 170.5110677726517
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 261.8388049472354,
                    "start": 257.43880494723544
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 257.43880494723544,
                        "id": "file_9_2",
                        "start": 245.06632783146068
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 336.39406504494383,
                    "start": 245.06632783146068
                },
                "write": [
                    {
                        "end": 336.39406504494383,
                        "id": "file_9_3",
                        "start": 261.8388049472354
                    }
                ]
            }
        ]
    }
}


==> result/multi/nfs/wrench/pagecache/dump_12.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 85.9817677616847,
                    "start": 81.58176776168469
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 81.58176776168469,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 167.31468393033708,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 167.31468393033708,
                        "id": "file_0_1",
                        "start": 85.9817677616847
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 185.2111984034066,
                    "start": 180.8111984034066
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 180.8111984034066,
                        "id": "file_0_1",
                        "start": 167.31468393033708
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 266.5441145730337,
                    "start": 167.31468393033708
                },
                "write": [
                    {
                        "end": 266.5441145730337,
                        "id": "file_0_2",
                        "start": 185.2111984034066
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 284.44062904488777,
                    "start": 280.0406290448878
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 280.0406290448878,
                        "id": "file_0_2",
                        "start": 266.5441145730337
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 365.77354516179776,
                    "start": 266.5441145730337
                },
                "write": [
                    {
                        "end": 365.77354516179776,
                        "id": "file_0_3",
                        "start": 284.44062904488777
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 85.9817677616847,
                    "start": 81.58176776168469
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 81.58176776168469,
                        "id": "file_10_0",
                        "start": 4.433814432989691e-18
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 167.31468393033708,
                    "start": 4.433814432989691e-18
                },
                "write": [
                    {
                        "end": 167.31468393033708,
                        "id": "file_10_1",
                        "start": 85.9817677616847
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 185.2111984034066,
                    "start": 180.8111984034066
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 180.8111984034066,
                        "id": "file_10_1",
                        "start": 167.31468393033708
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 266.5441145730337,
                    "start": 167.31468393033708
                },
                "write": [
                    {
                        "end": 266.5441145730337,
                        "id": "file_10_2",
                        "start": 185.2111984034066
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 284.44062904488777,
                    "start": 280.0406290448878
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 280.0406290448878,
                        "id": "file_10_2",
                        "start": 266.5441145730337
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 365.77354516179776,
                    "start": 266.5441145730337
                },
                "write": [
                    {
                        "end": 365.77354516179776,
                        "id": "file_10_3",
                        "start": 284.44062904488777
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 85.9817677616847,
                    "start": 81.58176776168469
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 81.58176776168469,
                        "id": "file_11_0",
                        "start": 7.75917525773196e-18
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 167.31468393033708,
                    "start": 7.75917525773196e-18
                },
                "write": [
                    {
                        "end": 167.31468393033708,
                        "id": "file_11_1",
                        "start": 85.9817677616847
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 185.2111984034066,
                    "start": 180.8111984034066
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 180.8111984034066,
                        "id": "file_11_1",
                        "start": 167.31468393033708
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 266.5441145730337,
                    "start": 167.31468393033708
                },
                "write": [
                    {
                        "end": 266.5441145730337,
                        "id": "file_11_2",
                        "start": 185.2111984034066
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 284.44062904488777,
                    "start": 280.0406290448878
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 280.0406290448878,
                        "id": "file_11_2",
                        "start": 266.5441145730337
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 365.77354516179776,
                    "start": 266.5441145730337
                },
                "write": [
                    {
                        "end": 365.77354516179776,
                        "id": "file_11_3",
                        "start": 284.44062904488777
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 85.9817677616847,
                    "start": 81.58176776168469
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 81.58176776168469,
                        "id": "file_1_0",
                        "start": 1.1084536082474228e-17
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 167.31468393033708,
                    "start": 1.1084536082474228e-17
                },
                "write": [
                    {
                        "end": 167.31468393033708,
                        "id": "file_1_1",
                        "start": 85.9817677616847
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 185.2111984034066,
                    "start": 180.8111984034066
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 180.8111984034066,
                        "id": "file_1_1",
                        "start": 167.31468393033708
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 266.5441145730337,
                    "start": 167.31468393033708
                },
                "write": [
                    {
                        "end": 266.5441145730337,
                        "id": "file_1_2",
                        "start": 185.2111984034066
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 284.44062904488777,
                    "start": 280.0406290448878
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 280.0406290448878,
                        "id": "file_1_2",
                        "start": 266.5441145730337
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 365.77354516179776,
                    "start": 266.5441145730337
                },
                "write": [
                    {
                        "end": 365.77354516179776,
                        "id": "file_1_3",
                        "start": 284.44062904488777
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 85.9817677616847,
                    "start": 81.58176776168469
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 81.58176776168469,
                        "id": "file_2_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 167.31468393033708,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 167.31468393033708,
                        "id": "file_2_1",
                        "start": 85.9817677616847
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 185.2111984034066,
                    "start": 180.8111984034066
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 180.8111984034066,
                        "id": "file_2_1",
                        "start": 167.31468393033708
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 266.5441145730337,
                    "start": 167.31468393033708
                },
                "write": [
                    {
                        "end": 266.5441145730337,
                        "id": "file_2_2",
                        "start": 185.2111984034066
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 284.44062904488777,
                    "start": 280.0406290448878
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 280.0406290448878,
                        "id": "file_2_2",
                        "start": 266.5441145730337
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 365.77354516179776,
                    "start": 266.5441145730337
                },
                "write": [
                    {
                        "end": 365.77354516179776,
                        "id": "file_2_3",
                        "start": 284.44062904488777
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 85.9817677616847,
                    "start": 81.58176776168469
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 81.58176776168469,
                        "id": "file_3_0",
                        "start": 1.7735257731958765e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 167.31468393033708,
                    "start": 1.7735257731958765e-17
                },
                "write": [
                    {
                        "end": 167.31468393033708,
                        "id": "file_3_1",
                        "start": 85.9817677616847
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 185.2111984034066,
                    "start": 180.8111984034066
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 180.8111984034066,
                        "id": "file_3_1",
                        "start": 167.31468393033708
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 266.5441145730337,
                    "start": 167.31468393033708
                },
                "write": [
                    {
                        "end": 266.5441145730337,
                        "id": "file_3_2",
                        "start": 185.2111984034066
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 284.44062904488777,
                    "start": 280.0406290448878
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 280.0406290448878,
                        "id": "file_3_2",
                        "start": 266.5441145730337
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 365.77354516179776,
                    "start": 266.5441145730337
                },
                "write": [
                    {
                        "end": 365.77354516179776,
                        "id": "file_3_3",
                        "start": 284.44062904488777
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 85.9817677616847,
                    "start": 81.58176776168469
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 81.58176776168469,
                        "id": "file_4_0",
                        "start": 2.1060618556701034e-17
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 167.31468393033708,
                    "start": 2.1060618556701034e-17
                },
                "write": [
                    {
                        "end": 167.31468393033708,
                        "id": "file_4_1",
                        "start": 85.9817677616847
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 185.2111984034066,
                    "start": 180.8111984034066
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 180.8111984034066,
                        "id": "file_4_1",
                        "start": 167.31468393033708
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 266.5441145730337,
                    "start": 167.31468393033708
                },
                "write": [
                    {
                        "end": 266.5441145730337,
                        "id": "file_4_2",
                        "start": 185.2111984034066
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 284.44062904488777,
                    "start": 280.0406290448878
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 280.0406290448878,
                        "id": "file_4_2",
                        "start": 266.5441145730337
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 365.77354516179776,
                    "start": 266.5441145730337
                },
                "write": [
                    {
                        "end": 365.77354516179776,
                        "id": "file_4_3",
                        "start": 284.44062904488777
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 85.9817677616847,
                    "start": 81.58176776168469
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 81.58176776168469,
                        "id": "file_5_0",
                        "start": 2.4385979381443302e-17
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 167.31468393033708,
                    "start": 2.4385979381443302e-17
                },
                "write": [
                    {
                        "end": 167.31468393033708,
                        "id": "file_5_1",
                        "start": 85.9817677616847
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 185.2111984034066,
                    "start": 180.8111984034066
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 180.8111984034066,
                        "id": "file_5_1",
                        "start": 167.31468393033708
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 266.5441145730337,
                    "start": 167.31468393033708
                },
                "write": [
                    {
                        "end": 266.5441145730337,
                        "id": "file_5_2",
                        "start": 185.2111984034066
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 284.44062904488777,
                    "start": 280.0406290448878
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 280.0406290448878,
                        "id": "file_5_2",
                        "start": 266.5441145730337
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 365.77354516179776,
                    "start": 266.5441145730337
                },
                "write": [
                    {
                        "end": 365.77354516179776,
                        "id": "file_5_3",
                        "start": 284.44062904488777
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 85.9817677616847,
                    "start": 81.58176776168469
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 81.58176776168469,
                        "id": "file_6_0",
                        "start": 2.771134020618557e-17
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 167.31468393033708,
                    "start": 2.771134020618557e-17
                },
                "write": [
                    {
                        "end": 167.31468393033708,
                        "id": "file_6_1",
                        "start": 85.9817677616847
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 185.2111984034066,
                    "start": 180.8111984034066
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 180.8111984034066,
                        "id": "file_6_1",
                        "start": 167.31468393033708
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 266.5441145730337,
                    "start": 167.31468393033708
                },
                "write": [
                    {
                        "end": 266.5441145730337,
                        "id": "file_6_2",
                        "start": 185.2111984034066
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 284.44062904488777,
                    "start": 280.0406290448878
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 280.0406290448878,
                        "id": "file_6_2",
                        "start": 266.5441145730337
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 365.77354516179776,
                    "start": 266.5441145730337
                },
                "write": [
                    {
                        "end": 365.77354516179776,
                        "id": "file_6_3",
                        "start": 284.44062904488777
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 85.9817677616847,
                    "start": 81.58176776168469
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 81.58176776168469,
                        "id": "file_7_0",
                        "start": 3.103670103092784e-17
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 167.31468393033708,
                    "start": 3.103670103092784e-17
                },
                "write": [
                    {
                        "end": 167.31468393033708,
                        "id": "file_7_1",
                        "start": 85.9817677616847
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 185.2111984034066,
                    "start": 180.8111984034066
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 180.8111984034066,
                        "id": "file_7_1",
                        "start": 167.31468393033708
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 266.5441145730337,
                    "start": 167.31468393033708
                },
                "write": [
                    {
                        "end": 266.5441145730337,
                        "id": "file_7_2",
                        "start": 185.2111984034066
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 284.44062904488777,
                    "start": 280.0406290448878
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 280.0406290448878,
                        "id": "file_7_2",
                        "start": 266.5441145730337
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 365.77354516179776,
                    "start": 266.5441145730337
                },
                "write": [
                    {
                        "end": 365.77354516179776,
                        "id": "file_7_3",
                        "start": 284.44062904488777
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 85.9817677616847,
                    "start": 81.58176776168469
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 81.58176776168469,
                        "id": "file_8_0",
                        "start": 3.436206185567011e-17
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 167.31468393033708,
                    "start": 3.436206185567011e-17
                },
                "write": [
                    {
                        "end": 167.31468393033708,
                        "id": "file_8_1",
                        "start": 85.9817677616847
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 185.2111984034066,
                    "start": 180.8111984034066
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 180.8111984034066,
                        "id": "file_8_1",
                        "start": 167.31468393033708
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 266.5441145730337,
                    "start": 167.31468393033708
                },
                "write": [
                    {
                        "end": 266.5441145730337,
                        "id": "file_8_2",
                        "start": 185.2111984034066
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 284.44062904488777,
                    "start": 280.0406290448878
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 280.0406290448878,
                        "id": "file_8_2",
                        "start": 266.5441145730337
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 365.77354516179776,
                    "start": 266.5441145730337
                },
                "write": [
                    {
                        "end": 365.77354516179776,
                        "id": "file_8_3",
                        "start": 284.44062904488777
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 85.9817677616847,
                    "start": 81.58176776168469
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 81.58176776168469,
                        "id": "file_9_0",
                        "start": 3.7687422680412376e-17
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 167.31468393033708,
                    "start": 3.7687422680412376e-17
                },
                "write": [
                    {
                        "end": 167.31468393033708,
                        "id": "file_9_1",
                        "start": 85.9817677616847
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 185.2111984034066,
                    "start": 180.8111984034066
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 180.8111984034066,
                        "id": "file_9_1",
                        "start": 167.31468393033708
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 266.5441145730337,
                    "start": 167.31468393033708
                },
                "write": [
                    {
                        "end": 266.5441145730337,
                        "id": "file_9_2",
                        "start": 185.2111984034066
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 284.44062904488777,
                    "start": 280.0406290448878
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 280.0406290448878,
                        "id": "file_9_2",
                        "start": 266.5441145730337
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 365.77354516179776,
                    "start": 266.5441145730337
                },
                "write": [
                    {
                        "end": 365.77354516179776,
                        "id": "file_9_3",
                        "start": 284.44062904488777
                    }
                ]
            }
        ]
    }
}


==> result/multi/nfs/wrench/pagecache/dump_13.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 92.78020468096366,
                    "start": 88.38020468096366
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 88.38020468096366,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 180.89077691011238,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 180.89077691011238,
                        "id": "file_0_1",
                        "start": 92.78020468096366
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 199.91132873835394,
                    "start": 195.51132873835394
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 195.51132873835394,
                        "id": "file_0_1",
                        "start": 180.89077691011238
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 288.02190099325844,
                    "start": 180.89077691011238
                },
                "write": [
                    {
                        "end": 288.02190099325844,
                        "id": "file_0_2",
                        "start": 199.91132873835394
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 307.0424528219593,
                    "start": 302.6424528219593
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 302.6424528219593,
                        "id": "file_0_2",
                        "start": 288.02190099325844
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 395.15302506966293,
                    "start": 288.02190099325844
                },
                "write": [
                    {
                        "end": 395.15302506966293,
                        "id": "file_0_3",
                        "start": 307.0424528219593
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 92.78020468096366,
                    "start": 88.38020468096366
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 88.38020468096366,
                        "id": "file_10_0",
                        "start": 4.433814432989691e-18
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 180.89077691011238,
                    "start": 4.433814432989691e-18
                },
                "write": [
                    {
                        "end": 180.89077691011238,
                        "id": "file_10_1",
                        "start": 92.78020468096366
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 199.91132873835394,
                    "start": 195.51132873835394
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 195.51132873835394,
                        "id": "file_10_1",
                        "start": 180.89077691011238
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 288.02190099325844,
                    "start": 180.89077691011238
                },
                "write": [
                    {
                        "end": 288.02190099325844,
                        "id": "file_10_2",
                        "start": 199.91132873835394
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 307.0424528219593,
                    "start": 302.6424528219593
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 302.6424528219593,
                        "id": "file_10_2",
                        "start": 288.02190099325844
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 395.15302506966293,
                    "start": 288.02190099325844
                },
                "write": [
                    {
                        "end": 395.15302506966293,
                        "id": "file_10_3",
                        "start": 307.0424528219593
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 92.78020468096366,
                    "start": 88.38020468096366
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 88.38020468096366,
                        "id": "file_11_0",
                        "start": 7.75917525773196e-18
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 180.89077691011238,
                    "start": 7.75917525773196e-18
                },
                "write": [
                    {
                        "end": 180.89077691011238,
                        "id": "file_11_1",
                        "start": 92.78020468096366
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 199.91132873835394,
                    "start": 195.51132873835394
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 195.51132873835394,
                        "id": "file_11_1",
                        "start": 180.89077691011238
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 288.02190099325844,
                    "start": 180.89077691011238
                },
                "write": [
                    {
                        "end": 288.02190099325844,
                        "id": "file_11_2",
                        "start": 199.91132873835394
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 307.0424528219593,
                    "start": 302.6424528219593
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 302.6424528219593,
                        "id": "file_11_2",
                        "start": 288.02190099325844
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 395.15302506966293,
                    "start": 288.02190099325844
                },
                "write": [
                    {
                        "end": 395.15302506966293,
                        "id": "file_11_3",
                        "start": 307.0424528219593
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 92.78020468096366,
                    "start": 88.38020468096366
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 88.38020468096366,
                        "id": "file_12_0",
                        "start": 1.1084536082474228e-17
                    }
                ],
                "task_id": "task_12_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 180.89077691011238,
                    "start": 1.1084536082474228e-17
                },
                "write": [
                    {
                        "end": 180.89077691011238,
                        "id": "file_12_1",
                        "start": 92.78020468096366
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 199.91132873835394,
                    "start": 195.51132873835394
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 195.51132873835394,
                        "id": "file_12_1",
                        "start": 180.89077691011238
                    }
                ],
                "task_id": "task_12_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 288.02190099325844,
                    "start": 180.89077691011238
                },
                "write": [
                    {
                        "end": 288.02190099325844,
                        "id": "file_12_2",
                        "start": 199.91132873835394
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 307.0424528219593,
                    "start": 302.6424528219593
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 302.6424528219593,
                        "id": "file_12_2",
                        "start": 288.02190099325844
                    }
                ],
                "task_id": "task_12_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 395.15302506966293,
                    "start": 288.02190099325844
                },
                "write": [
                    {
                        "end": 395.15302506966293,
                        "id": "file_12_3",
                        "start": 307.0424528219593
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 92.78020468096366,
                    "start": 88.38020468096366
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 88.38020468096366,
                        "id": "file_1_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 180.89077691011238,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 180.89077691011238,
                        "id": "file_1_1",
                        "start": 92.78020468096366
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 199.91132873835394,
                    "start": 195.51132873835394
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 195.51132873835394,
                        "id": "file_1_1",
                        "start": 180.89077691011238
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 288.02190099325844,
                    "start": 180.89077691011238
                },
                "write": [
                    {
                        "end": 288.02190099325844,
                        "id": "file_1_2",
                        "start": 199.91132873835394
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 307.0424528219593,
                    "start": 302.6424528219593
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 302.6424528219593,
                        "id": "file_1_2",
                        "start": 288.02190099325844
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 395.15302506966293,
                    "start": 288.02190099325844
                },
                "write": [
                    {
                        "end": 395.15302506966293,
                        "id": "file_1_3",
                        "start": 307.0424528219593
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 92.78020468096366,
                    "start": 88.38020468096366
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 88.38020468096366,
                        "id": "file_2_0",
                        "start": 1.7735257731958765e-17
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 180.89077691011238,
                    "start": 1.7735257731958765e-17
                },
                "write": [
                    {
                        "end": 180.89077691011238,
                        "id": "file_2_1",
                        "start": 92.78020468096366
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 199.91132873835394,
                    "start": 195.51132873835394
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 195.51132873835394,
                        "id": "file_2_1",
                        "start": 180.89077691011238
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 288.02190099325844,
                    "start": 180.89077691011238
                },
                "write": [
                    {
                        "end": 288.02190099325844,
                        "id": "file_2_2",
                        "start": 199.91132873835394
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 307.0424528219593,
                    "start": 302.6424528219593
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 302.6424528219593,
                        "id": "file_2_2",
                        "start": 288.02190099325844
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 395.15302506966293,
                    "start": 288.02190099325844
                },
                "write": [
                    {
                        "end": 395.15302506966293,
                        "id": "file_2_3",
                        "start": 307.0424528219593
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 92.78020468096366,
                    "start": 88.38020468096366
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 88.38020468096366,
                        "id": "file_3_0",
                        "start": 2.1060618556701034e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 180.89077691011238,
                    "start": 2.1060618556701034e-17
                },
                "write": [
                    {
                        "end": 180.89077691011238,
                        "id": "file_3_1",
                        "start": 92.78020468096366
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 199.91132873835394,
                    "start": 195.51132873835394
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 195.51132873835394,
                        "id": "file_3_1",
                        "start": 180.89077691011238
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 288.02190099325844,
                    "start": 180.89077691011238
                },
                "write": [
                    {
                        "end": 288.02190099325844,
                        "id": "file_3_2",
                        "start": 199.91132873835394
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 307.0424528219593,
                    "start": 302.6424528219593
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 302.6424528219593,
                        "id": "file_3_2",
                        "start": 288.02190099325844
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 395.15302506966293,
                    "start": 288.02190099325844
                },
                "write": [
                    {
                        "end": 395.15302506966293,
                        "id": "file_3_3",
                        "start": 307.0424528219593
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 92.78020468096366,
                    "start": 88.38020468096366
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 88.38020468096366,
                        "id": "file_4_0",
                        "start": 2.4385979381443302e-17
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 180.89077691011238,
                    "start": 2.4385979381443302e-17
                },
                "write": [
                    {
                        "end": 180.89077691011238,
                        "id": "file_4_1",
                        "start": 92.78020468096366
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 199.91132873835394,
                    "start": 195.51132873835394
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 195.51132873835394,
                        "id": "file_4_1",
                        "start": 180.89077691011238
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 288.02190099325844,
                    "start": 180.89077691011238
                },
                "write": [
                    {
                        "end": 288.02190099325844,
                        "id": "file_4_2",
                        "start": 199.91132873835394
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 307.0424528219593,
                    "start": 302.6424528219593
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 302.6424528219593,
                        "id": "file_4_2",
                        "start": 288.02190099325844
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 395.15302506966293,
                    "start": 288.02190099325844
                },
                "write": [
                    {
                        "end": 395.15302506966293,
                        "id": "file_4_3",
                        "start": 307.0424528219593
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 92.78020468096366,
                    "start": 88.38020468096366
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 88.38020468096366,
                        "id": "file_5_0",
                        "start": 2.771134020618557e-17
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 180.89077691011238,
                    "start": 2.771134020618557e-17
                },
                "write": [
                    {
                        "end": 180.89077691011238,
                        "id": "file_5_1",
                        "start": 92.78020468096366
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 199.91132873835394,
                    "start": 195.51132873835394
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 195.51132873835394,
                        "id": "file_5_1",
                        "start": 180.89077691011238
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 288.02190099325844,
                    "start": 180.89077691011238
                },
                "write": [
                    {
                        "end": 288.02190099325844,
                        "id": "file_5_2",
                        "start": 199.91132873835394
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 307.0424528219593,
                    "start": 302.6424528219593
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 302.6424528219593,
                        "id": "file_5_2",
                        "start": 288.02190099325844
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 395.15302506966293,
                    "start": 288.02190099325844
                },
                "write": [
                    {
                        "end": 395.15302506966293,
                        "id": "file_5_3",
                        "start": 307.0424528219593
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 92.78020468096366,
                    "start": 88.38020468096366
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 88.38020468096366,
                        "id": "file_6_0",
                        "start": 3.103670103092784e-17
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 180.89077691011238,
                    "start": 3.103670103092784e-17
                },
                "write": [
                    {
                        "end": 180.89077691011238,
                        "id": "file_6_1",
                        "start": 92.78020468096366
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 199.91132873835394,
                    "start": 195.51132873835394
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 195.51132873835394,
                        "id": "file_6_1",
                        "start": 180.89077691011238
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 288.02190099325844,
                    "start": 180.89077691011238
                },
                "write": [
                    {
                        "end": 288.02190099325844,
                        "id": "file_6_2",
                        "start": 199.91132873835394
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 307.0424528219593,
                    "start": 302.6424528219593
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 302.6424528219593,
                        "id": "file_6_2",
                        "start": 288.02190099325844
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 395.15302506966293,
                    "start": 288.02190099325844
                },
                "write": [
                    {
                        "end": 395.15302506966293,
                        "id": "file_6_3",
                        "start": 307.0424528219593
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 92.78020468096366,
                    "start": 88.38020468096366
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 88.38020468096366,
                        "id": "file_7_0",
                        "start": 3.436206185567011e-17
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 180.89077691011238,
                    "start": 3.436206185567011e-17
                },
                "write": [
                    {
                        "end": 180.89077691011238,
                        "id": "file_7_1",
                        "start": 92.78020468096366
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 199.91132873835394,
                    "start": 195.51132873835394
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 195.51132873835394,
                        "id": "file_7_1",
                        "start": 180.89077691011238
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 288.02190099325844,
                    "start": 180.89077691011238
                },
                "write": [
                    {
                        "end": 288.02190099325844,
                        "id": "file_7_2",
                        "start": 199.91132873835394
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 307.0424528219593,
                    "start": 302.6424528219593
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 302.6424528219593,
                        "id": "file_7_2",
                        "start": 288.02190099325844
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 395.15302506966293,
                    "start": 288.02190099325844
                },
                "write": [
                    {
                        "end": 395.15302506966293,
                        "id": "file_7_3",
                        "start": 307.0424528219593
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 92.78020468096366,
                    "start": 88.38020468096366
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 88.38020468096366,
                        "id": "file_8_0",
                        "start": 3.7687422680412376e-17
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 180.89077691011238,
                    "start": 3.7687422680412376e-17
                },
                "write": [
                    {
                        "end": 180.89077691011238,
                        "id": "file_8_1",
                        "start": 92.78020468096366
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 199.91132873835394,
                    "start": 195.51132873835394
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 195.51132873835394,
                        "id": "file_8_1",
                        "start": 180.89077691011238
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 288.02190099325844,
                    "start": 180.89077691011238
                },
                "write": [
                    {
                        "end": 288.02190099325844,
                        "id": "file_8_2",
                        "start": 199.91132873835394
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 307.0424528219593,
                    "start": 302.6424528219593
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 302.6424528219593,
                        "id": "file_8_2",
                        "start": 288.02190099325844
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 395.15302506966293,
                    "start": 288.02190099325844
                },
                "write": [
                    {
                        "end": 395.15302506966293,
                        "id": "file_8_3",
                        "start": 307.0424528219593
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 92.78020468096366,
                    "start": 88.38020468096366
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 88.38020468096366,
                        "id": "file_9_0",
                        "start": 4.1012783505154644e-17
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 180.89077691011238,
                    "start": 4.1012783505154644e-17
                },
                "write": [
                    {
                        "end": 180.89077691011238,
                        "id": "file_9_1",
                        "start": 92.78020468096366
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 199.91132873835394,
                    "start": 195.51132873835394
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 195.51132873835394,
                        "id": "file_9_1",
                        "start": 180.89077691011238
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 288.02190099325844,
                    "start": 180.89077691011238
                },
                "write": [
                    {
                        "end": 288.02190099325844,
                        "id": "file_9_2",
                        "start": 199.91132873835394
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 307.0424528219593,
                    "start": 302.6424528219593
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 302.6424528219593,
                        "id": "file_9_2",
                        "start": 288.02190099325844
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 395.15302506966293,
                    "start": 288.02190099325844
                },
                "write": [
                    {
                        "end": 395.15302506966293,
                        "id": "file_9_3",
                        "start": 307.0424528219593
                    }
                ]
            }
        ]
    }
}


==> result/multi/nfs/wrench/pagecache/dump_14.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 99.57864193183708,
                    "start": 95.17864193183708
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 95.17864193183708,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 194.4668701325843,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 194.4668701325843,
                        "id": "file_0_1",
                        "start": 99.57864193183708
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 214.61145931961764,
                    "start": 210.21145931961763
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 210.21145931961763,
                        "id": "file_0_1",
                        "start": 194.4668701325843
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 309.49968751685395,
                    "start": 194.4668701325843
                },
                "write": [
                    {
                        "end": 309.49968751685395,
                        "id": "file_0_2",
                        "start": 214.61145931961764
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 329.6442767015794,
                    "start": 325.2442767015794
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 325.2442767015794,
                        "id": "file_0_2",
                        "start": 309.49968751685395
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 424.5325049011236,
                    "start": 309.49968751685395
                },
                "write": [
                    {
                        "end": 424.5325049011236,
                        "id": "file_0_3",
                        "start": 329.6442767015794
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 99.57864193183708,
                    "start": 95.17864193183708
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 95.17864193183708,
                        "id": "file_10_0",
                        "start": 4.433814432989691e-18
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 194.4668701325843,
                    "start": 4.433814432989691e-18
                },
                "write": [
                    {
                        "end": 194.4668701325843,
                        "id": "file_10_1",
                        "start": 99.57864193183708
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 214.61145931961764,
                    "start": 210.21145931961763
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 210.21145931961763,
                        "id": "file_10_1",
                        "start": 194.4668701325843
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 309.49968751685395,
                    "start": 194.4668701325843
                },
                "write": [
                    {
                        "end": 309.49968751685395,
                        "id": "file_10_2",
                        "start": 214.61145931961764
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 329.6442767015794,
                    "start": 325.2442767015794
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 325.2442767015794,
                        "id": "file_10_2",
                        "start": 309.49968751685395
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 424.5325049011236,
                    "start": 309.49968751685395
                },
                "write": [
                    {
                        "end": 424.5325049011236,
                        "id": "file_10_3",
                        "start": 329.6442767015794
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 99.57864193183708,
                    "start": 95.17864193183708
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 95.17864193183708,
                        "id": "file_11_0",
                        "start": 7.75917525773196e-18
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 194.4668701325843,
                    "start": 7.75917525773196e-18
                },
                "write": [
                    {
                        "end": 194.4668701325843,
                        "id": "file_11_1",
                        "start": 99.57864193183708
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 214.61145931961764,
                    "start": 210.21145931961763
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 210.21145931961763,
                        "id": "file_11_1",
                        "start": 194.4668701325843
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 309.49968751685395,
                    "start": 194.4668701325843
                },
                "write": [
                    {
                        "end": 309.49968751685395,
                        "id": "file_11_2",
                        "start": 214.61145931961764
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 329.6442767015794,
                    "start": 325.2442767015794
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 325.2442767015794,
                        "id": "file_11_2",
                        "start": 309.49968751685395
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 424.5325049011236,
                    "start": 309.49968751685395
                },
                "write": [
                    {
                        "end": 424.5325049011236,
                        "id": "file_11_3",
                        "start": 329.6442767015794
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 99.57864193183708,
                    "start": 95.17864193183708
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 95.17864193183708,
                        "id": "file_12_0",
                        "start": 1.1084536082474228e-17
                    }
                ],
                "task_id": "task_12_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 194.4668701325843,
                    "start": 1.1084536082474228e-17
                },
                "write": [
                    {
                        "end": 194.4668701325843,
                        "id": "file_12_1",
                        "start": 99.57864193183708
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 214.61145931961764,
                    "start": 210.21145931961763
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 210.21145931961763,
                        "id": "file_12_1",
                        "start": 194.4668701325843
                    }
                ],
                "task_id": "task_12_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 309.49968751685395,
                    "start": 194.4668701325843
                },
                "write": [
                    {
                        "end": 309.49968751685395,
                        "id": "file_12_2",
                        "start": 214.61145931961764
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 329.6442767015794,
                    "start": 325.2442767015794
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 325.2442767015794,
                        "id": "file_12_2",
                        "start": 309.49968751685395
                    }
                ],
                "task_id": "task_12_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 424.5325049011236,
                    "start": 309.49968751685395
                },
                "write": [
                    {
                        "end": 424.5325049011236,
                        "id": "file_12_3",
                        "start": 329.6442767015794
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 99.57864193183708,
                    "start": 95.17864193183708
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 95.17864193183708,
                        "id": "file_13_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_13_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 194.4668701325843,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 194.4668701325843,
                        "id": "file_13_1",
                        "start": 99.57864193183708
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 214.61145931961764,
                    "start": 210.21145931961763
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 210.21145931961763,
                        "id": "file_13_1",
                        "start": 194.4668701325843
                    }
                ],
                "task_id": "task_13_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 309.49968751685395,
                    "start": 194.4668701325843
                },
                "write": [
                    {
                        "end": 309.49968751685395,
                        "id": "file_13_2",
                        "start": 214.61145931961764
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 329.6442767015794,
                    "start": 325.2442767015794
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 325.2442767015794,
                        "id": "file_13_2",
                        "start": 309.49968751685395
                    }
                ],
                "task_id": "task_13_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 424.5325049011236,
                    "start": 309.49968751685395
                },
                "write": [
                    {
                        "end": 424.5325049011236,
                        "id": "file_13_3",
                        "start": 329.6442767015794
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 99.57864193183708,
                    "start": 95.17864193183708
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 95.17864193183708,
                        "id": "file_1_0",
                        "start": 1.7735257731958765e-17
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 194.4668701325843,
                    "start": 1.7735257731958765e-17
                },
                "write": [
                    {
                        "end": 194.4668701325843,
                        "id": "file_1_1",
                        "start": 99.57864193183708
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 214.61145931961764,
                    "start": 210.21145931961763
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 210.21145931961763,
                        "id": "file_1_1",
                        "start": 194.4668701325843
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 309.49968751685395,
                    "start": 194.4668701325843
                },
                "write": [
                    {
                        "end": 309.49968751685395,
                        "id": "file_1_2",
                        "start": 214.61145931961764
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 329.6442767015794,
                    "start": 325.2442767015794
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 325.2442767015794,
                        "id": "file_1_2",
                        "start": 309.49968751685395
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 424.5325049011236,
                    "start": 309.49968751685395
                },
                "write": [
                    {
                        "end": 424.5325049011236,
                        "id": "file_1_3",
                        "start": 329.6442767015794
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 99.57864193183708,
                    "start": 95.17864193183708
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 95.17864193183708,
                        "id": "file_2_0",
                        "start": 2.1060618556701034e-17
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 194.4668701325843,
                    "start": 2.1060618556701034e-17
                },
                "write": [
                    {
                        "end": 194.4668701325843,
                        "id": "file_2_1",
                        "start": 99.57864193183708
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 214.61145931961764,
                    "start": 210.21145931961763
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 210.21145931961763,
                        "id": "file_2_1",
                        "start": 194.4668701325843
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 309.49968751685395,
                    "start": 194.4668701325843
                },
                "write": [
                    {
                        "end": 309.49968751685395,
                        "id": "file_2_2",
                        "start": 214.61145931961764
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 329.6442767015794,
                    "start": 325.2442767015794
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 325.2442767015794,
                        "id": "file_2_2",
                        "start": 309.49968751685395
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 424.5325049011236,
                    "start": 309.49968751685395
                },
                "write": [
                    {
                        "end": 424.5325049011236,
                        "id": "file_2_3",
                        "start": 329.6442767015794
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 99.57864193183708,
                    "start": 95.17864193183708
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 95.17864193183708,
                        "id": "file_3_0",
                        "start": 2.4385979381443302e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 194.4668701325843,
                    "start": 2.4385979381443302e-17
                },
                "write": [
                    {
                        "end": 194.4668701325843,
                        "id": "file_3_1",
                        "start": 99.57864193183708
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 214.61145931961764,
                    "start": 210.21145931961763
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 210.21145931961763,
                        "id": "file_3_1",
                        "start": 194.4668701325843
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 309.49968751685395,
                    "start": 194.4668701325843
                },
                "write": [
                    {
                        "end": 309.49968751685395,
                        "id": "file_3_2",
                        "start": 214.61145931961764
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 329.6442767015794,
                    "start": 325.2442767015794
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 325.2442767015794,
                        "id": "file_3_2",
                        "start": 309.49968751685395
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 424.5325049011236,
                    "start": 309.49968751685395
                },
                "write": [
                    {
                        "end": 424.5325049011236,
                        "id": "file_3_3",
                        "start": 329.6442767015794
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 99.57864193183708,
                    "start": 95.17864193183708
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 95.17864193183708,
                        "id": "file_4_0",
                        "start": 2.771134020618557e-17
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 194.4668701325843,
                    "start": 2.771134020618557e-17
                },
                "write": [
                    {
                        "end": 194.4668701325843,
                        "id": "file_4_1",
                        "start": 99.57864193183708
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 214.61145931961764,
                    "start": 210.21145931961763
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 210.21145931961763,
                        "id": "file_4_1",
                        "start": 194.4668701325843
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 309.49968751685395,
                    "start": 194.4668701325843
                },
                "write": [
                    {
                        "end": 309.49968751685395,
                        "id": "file_4_2",
                        "start": 214.61145931961764
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 329.6442767015794,
                    "start": 325.2442767015794
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 325.2442767015794,
                        "id": "file_4_2",
                        "start": 309.49968751685395
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 424.5325049011236,
                    "start": 309.49968751685395
                },
                "write": [
                    {
                        "end": 424.5325049011236,
                        "id": "file_4_3",
                        "start": 329.6442767015794
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 99.57864193183708,
                    "start": 95.17864193183708
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 95.17864193183708,
                        "id": "file_5_0",
                        "start": 3.103670103092784e-17
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 194.4668701325843,
                    "start": 3.103670103092784e-17
                },
                "write": [
                    {
                        "end": 194.4668701325843,
                        "id": "file_5_1",
                        "start": 99.57864193183708
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 214.61145931961764,
                    "start": 210.21145931961763
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 210.21145931961763,
                        "id": "file_5_1",
                        "start": 194.4668701325843
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 309.49968751685395,
                    "start": 194.4668701325843
                },
                "write": [
                    {
                        "end": 309.49968751685395,
                        "id": "file_5_2",
                        "start": 214.61145931961764
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 329.6442767015794,
                    "start": 325.2442767015794
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 325.2442767015794,
                        "id": "file_5_2",
                        "start": 309.49968751685395
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 424.5325049011236,
                    "start": 309.49968751685395
                },
                "write": [
                    {
                        "end": 424.5325049011236,
                        "id": "file_5_3",
                        "start": 329.6442767015794
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 99.57864193183708,
                    "start": 95.17864193183708
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 95.17864193183708,
                        "id": "file_6_0",
                        "start": 3.436206185567011e-17
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 194.4668701325843,
                    "start": 3.436206185567011e-17
                },
                "write": [
                    {
                        "end": 194.4668701325843,
                        "id": "file_6_1",
                        "start": 99.57864193183708
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 214.61145931961764,
                    "start": 210.21145931961763
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 210.21145931961763,
                        "id": "file_6_1",
                        "start": 194.4668701325843
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 309.49968751685395,
                    "start": 194.4668701325843
                },
                "write": [
                    {
                        "end": 309.49968751685395,
                        "id": "file_6_2",
                        "start": 214.61145931961764
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 329.6442767015794,
                    "start": 325.2442767015794
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 325.2442767015794,
                        "id": "file_6_2",
                        "start": 309.49968751685395
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 424.5325049011236,
                    "start": 309.49968751685395
                },
                "write": [
                    {
                        "end": 424.5325049011236,
                        "id": "file_6_3",
                        "start": 329.6442767015794
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 99.57864193183708,
                    "start": 95.17864193183708
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 95.17864193183708,
                        "id": "file_7_0",
                        "start": 3.7687422680412376e-17
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 194.4668701325843,
                    "start": 3.7687422680412376e-17
                },
                "write": [
                    {
                        "end": 194.4668701325843,
                        "id": "file_7_1",
                        "start": 99.57864193183708
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 214.61145931961764,
                    "start": 210.21145931961763
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 210.21145931961763,
                        "id": "file_7_1",
                        "start": 194.4668701325843
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 309.49968751685395,
                    "start": 194.4668701325843
                },
                "write": [
                    {
                        "end": 309.49968751685395,
                        "id": "file_7_2",
                        "start": 214.61145931961764
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 329.6442767015794,
                    "start": 325.2442767015794
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 325.2442767015794,
                        "id": "file_7_2",
                        "start": 309.49968751685395
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 424.5325049011236,
                    "start": 309.49968751685395
                },
                "write": [
                    {
                        "end": 424.5325049011236,
                        "id": "file_7_3",
                        "start": 329.6442767015794
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 99.57864193183708,
                    "start": 95.17864193183708
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 95.17864193183708,
                        "id": "file_8_0",
                        "start": 4.1012783505154644e-17
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 194.4668701325843,
                    "start": 4.1012783505154644e-17
                },
                "write": [
                    {
                        "end": 194.4668701325843,
                        "id": "file_8_1",
                        "start": 99.57864193183708
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 214.61145931961764,
                    "start": 210.21145931961763
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 210.21145931961763,
                        "id": "file_8_1",
                        "start": 194.4668701325843
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 309.49968751685395,
                    "start": 194.4668701325843
                },
                "write": [
                    {
                        "end": 309.49968751685395,
                        "id": "file_8_2",
                        "start": 214.61145931961764
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 329.6442767015794,
                    "start": 325.2442767015794
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 325.2442767015794,
                        "id": "file_8_2",
                        "start": 309.49968751685395
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 424.5325049011236,
                    "start": 309.49968751685395
                },
                "write": [
                    {
                        "end": 424.5325049011236,
                        "id": "file_8_3",
                        "start": 329.6442767015794
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 99.57864193183708,
                    "start": 95.17864193183708
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 95.17864193183708,
                        "id": "file_9_0",
                        "start": 4.433814432989691e-17
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 194.4668701325843,
                    "start": 4.433814432989691e-17
                },
                "write": [
                    {
                        "end": 194.4668701325843,
                        "id": "file_9_1",
                        "start": 99.57864193183708
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 214.61145931961764,
                    "start": 210.21145931961763
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 210.21145931961763,
                        "id": "file_9_1",
                        "start": 194.4668701325843
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 309.49968751685395,
                    "start": 194.4668701325843
                },
                "write": [
                    {
                        "end": 309.49968751685395,
                        "id": "file_9_2",
                        "start": 214.61145931961764
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 329.6442767015794,
                    "start": 325.2442767015794
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 325.2442767015794,
                        "id": "file_9_2",
                        "start": 309.49968751685395
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 424.5325049011236,
                    "start": 309.49968751685395
                },
                "write": [
                    {
                        "end": 424.5325049011236,
                        "id": "file_9_3",
                        "start": 329.6442767015794
                    }
                ]
            }
        ]
    }
}


==> result/multi/nfs/wrench/pagecache/dump_15.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 106.37707914648789,
                    "start": 101.97707914648788
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 101.97707914648788,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 208.0429634808989,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 208.0429634808989,
                        "id": "file_0_1",
                        "start": 106.37707914648789
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 229.31159002211118,
                    "start": 224.91159002211117
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 224.91159002211117,
                        "id": "file_0_1",
                        "start": 208.0429634808989
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 330.97747436853933,
                    "start": 208.0429634808989
                },
                "write": [
                    {
                        "end": 330.97747436853933,
                        "id": "file_0_2",
                        "start": 229.31159002211118
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 352.24610091079086,
                    "start": 347.8461009107909
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 347.8461009107909,
                        "id": "file_0_2",
                        "start": 330.97747436853933
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 453.9119852449438,
                    "start": 330.97747436853933
                },
                "write": [
                    {
                        "end": 453.9119852449438,
                        "id": "file_0_3",
                        "start": 352.24610091079086
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 106.37707914648789,
                    "start": 101.97707914648788
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 101.97707914648788,
                        "id": "file_10_0",
                        "start": 4.433814432989691e-18
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 208.0429634808989,
                    "start": 4.433814432989691e-18
                },
                "write": [
                    {
                        "end": 208.0429634808989,
                        "id": "file_10_1",
                        "start": 106.37707914648789
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 229.31159002211118,
                    "start": 224.91159002211117
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 224.91159002211117,
                        "id": "file_10_1",
                        "start": 208.0429634808989
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 330.97747436853933,
                    "start": 208.0429634808989
                },
                "write": [
                    {
                        "end": 330.97747436853933,
                        "id": "file_10_2",
                        "start": 229.31159002211118
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 352.24610091079086,
                    "start": 347.8461009107909
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 347.8461009107909,
                        "id": "file_10_2",
                        "start": 330.97747436853933
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 453.9119852449438,
                    "start": 330.97747436853933
                },
                "write": [
                    {
                        "end": 453.9119852449438,
                        "id": "file_10_3",
                        "start": 352.24610091079086
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 106.37707914648789,
                    "start": 101.97707914648788
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 101.97707914648788,
                        "id": "file_11_0",
                        "start": 7.75917525773196e-18
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 208.0429634808989,
                    "start": 7.75917525773196e-18
                },
                "write": [
                    {
                        "end": 208.0429634808989,
                        "id": "file_11_1",
                        "start": 106.37707914648789
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 229.31159002211118,
                    "start": 224.91159002211117
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 224.91159002211117,
                        "id": "file_11_1",
                        "start": 208.0429634808989
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 330.97747436853933,
                    "start": 208.0429634808989
                },
                "write": [
                    {
                        "end": 330.97747436853933,
                        "id": "file_11_2",
                        "start": 229.31159002211118
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 352.24610091079086,
                    "start": 347.8461009107909
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 347.8461009107909,
                        "id": "file_11_2",
                        "start": 330.97747436853933
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 453.9119852449438,
                    "start": 330.97747436853933
                },
                "write": [
                    {
                        "end": 453.9119852449438,
                        "id": "file_11_3",
                        "start": 352.24610091079086
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 106.37707914648789,
                    "start": 101.97707914648788
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 101.97707914648788,
                        "id": "file_12_0",
                        "start": 1.1084536082474228e-17
                    }
                ],
                "task_id": "task_12_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 208.0429634808989,
                    "start": 1.1084536082474228e-17
                },
                "write": [
                    {
                        "end": 208.0429634808989,
                        "id": "file_12_1",
                        "start": 106.37707914648789
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 229.31159002211118,
                    "start": 224.91159002211117
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 224.91159002211117,
                        "id": "file_12_1",
                        "start": 208.0429634808989
                    }
                ],
                "task_id": "task_12_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 330.97747436853933,
                    "start": 208.0429634808989
                },
                "write": [
                    {
                        "end": 330.97747436853933,
                        "id": "file_12_2",
                        "start": 229.31159002211118
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 352.24610091079086,
                    "start": 347.8461009107909
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 347.8461009107909,
                        "id": "file_12_2",
                        "start": 330.97747436853933
                    }
                ],
                "task_id": "task_12_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 453.9119852449438,
                    "start": 330.97747436853933
                },
                "write": [
                    {
                        "end": 453.9119852449438,
                        "id": "file_12_3",
                        "start": 352.24610091079086
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 106.37707914648789,
                    "start": 101.97707914648788
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 101.97707914648788,
                        "id": "file_13_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_13_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 208.0429634808989,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 208.0429634808989,
                        "id": "file_13_1",
                        "start": 106.37707914648789
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 229.31159002211118,
                    "start": 224.91159002211117
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 224.91159002211117,
                        "id": "file_13_1",
                        "start": 208.0429634808989
                    }
                ],
                "task_id": "task_13_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 330.97747436853933,
                    "start": 208.0429634808989
                },
                "write": [
                    {
                        "end": 330.97747436853933,
                        "id": "file_13_2",
                        "start": 229.31159002211118
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 352.24610091079086,
                    "start": 347.8461009107909
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 347.8461009107909,
                        "id": "file_13_2",
                        "start": 330.97747436853933
                    }
                ],
                "task_id": "task_13_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 453.9119852449438,
                    "start": 330.97747436853933
                },
                "write": [
                    {
                        "end": 453.9119852449438,
                        "id": "file_13_3",
                        "start": 352.24610091079086
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 106.37707914648789,
                    "start": 101.97707914648788
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 101.97707914648788,
                        "id": "file_14_0",
                        "start": 1.7735257731958765e-17
                    }
                ],
                "task_id": "task_14_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 208.0429634808989,
                    "start": 1.7735257731958765e-17
                },
                "write": [
                    {
                        "end": 208.0429634808989,
                        "id": "file_14_1",
                        "start": 106.37707914648789
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 229.31159002211118,
                    "start": 224.91159002211117
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 224.91159002211117,
                        "id": "file_14_1",
                        "start": 208.0429634808989
                    }
                ],
                "task_id": "task_14_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 330.97747436853933,
                    "start": 208.0429634808989
                },
                "write": [
                    {
                        "end": 330.97747436853933,
                        "id": "file_14_2",
                        "start": 229.31159002211118
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 352.24610091079086,
                    "start": 347.8461009107909
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 347.8461009107909,
                        "id": "file_14_2",
                        "start": 330.97747436853933
                    }
                ],
                "task_id": "task_14_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 453.9119852449438,
                    "start": 330.97747436853933
                },
                "write": [
                    {
                        "end": 453.9119852449438,
                        "id": "file_14_3",
                        "start": 352.24610091079086
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 106.37707914648789,
                    "start": 101.97707914648788
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 101.97707914648788,
                        "id": "file_1_0",
                        "start": 2.1060618556701034e-17
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 208.0429634808989,
                    "start": 2.1060618556701034e-17
                },
                "write": [
                    {
                        "end": 208.0429634808989,
                        "id": "file_1_1",
                        "start": 106.37707914648789
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 229.31159002211118,
                    "start": 224.91159002211117
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 224.91159002211117,
                        "id": "file_1_1",
                        "start": 208.0429634808989
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 330.97747436853933,
                    "start": 208.0429634808989
                },
                "write": [
                    {
                        "end": 330.97747436853933,
                        "id": "file_1_2",
                        "start": 229.31159002211118
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 352.24610091079086,
                    "start": 347.8461009107909
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 347.8461009107909,
                        "id": "file_1_2",
                        "start": 330.97747436853933
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 453.9119852449438,
                    "start": 330.97747436853933
                },
                "write": [
                    {
                        "end": 453.9119852449438,
                        "id": "file_1_3",
                        "start": 352.24610091079086
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 106.37707914648789,
                    "start": 101.97707914648788
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 101.97707914648788,
                        "id": "file_2_0",
                        "start": 2.4385979381443302e-17
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 208.0429634808989,
                    "start": 2.4385979381443302e-17
                },
                "write": [
                    {
                        "end": 208.0429634808989,
                        "id": "file_2_1",
                        "start": 106.37707914648789
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 229.31159002211118,
                    "start": 224.91159002211117
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 224.91159002211117,
                        "id": "file_2_1",
                        "start": 208.0429634808989
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 330.97747436853933,
                    "start": 208.0429634808989
                },
                "write": [
                    {
                        "end": 330.97747436853933,
                        "id": "file_2_2",
                        "start": 229.31159002211118
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 352.24610091079086,
                    "start": 347.8461009107909
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 347.8461009107909,
                        "id": "file_2_2",
                        "start": 330.97747436853933
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 453.9119852449438,
                    "start": 330.97747436853933
                },
                "write": [
                    {
                        "end": 453.9119852449438,
                        "id": "file_2_3",
                        "start": 352.24610091079086
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 106.37707914648789,
                    "start": 101.97707914648788
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 101.97707914648788,
                        "id": "file_3_0",
                        "start": 2.771134020618557e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 208.0429634808989,
                    "start": 2.771134020618557e-17
                },
                "write": [
                    {
                        "end": 208.0429634808989,
                        "id": "file_3_1",
                        "start": 106.37707914648789
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 229.31159002211118,
                    "start": 224.91159002211117
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 224.91159002211117,
                        "id": "file_3_1",
                        "start": 208.0429634808989
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 330.97747436853933,
                    "start": 208.0429634808989
                },
                "write": [
                    {
                        "end": 330.97747436853933,
                        "id": "file_3_2",
                        "start": 229.31159002211118
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 352.24610091079086,
                    "start": 347.8461009107909
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 347.8461009107909,
                        "id": "file_3_2",
                        "start": 330.97747436853933
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 453.9119852449438,
                    "start": 330.97747436853933
                },
                "write": [
                    {
                        "end": 453.9119852449438,
                        "id": "file_3_3",
                        "start": 352.24610091079086
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 106.37707914648789,
                    "start": 101.97707914648788
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 101.97707914648788,
                        "id": "file_4_0",
                        "start": 3.103670103092784e-17
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 208.0429634808989,
                    "start": 3.103670103092784e-17
                },
                "write": [
                    {
                        "end": 208.0429634808989,
                        "id": "file_4_1",
                        "start": 106.37707914648789
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 229.31159002211118,
                    "start": 224.91159002211117
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 224.91159002211117,
                        "id": "file_4_1",
                        "start": 208.0429634808989
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 330.97747436853933,
                    "start": 208.0429634808989
                },
                "write": [
                    {
                        "end": 330.97747436853933,
                        "id": "file_4_2",
                        "start": 229.31159002211118
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 352.24610091079086,
                    "start": 347.8461009107909
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 347.8461009107909,
                        "id": "file_4_2",
                        "start": 330.97747436853933
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 453.9119852449438,
                    "start": 330.97747436853933
                },
                "write": [
                    {
                        "end": 453.9119852449438,
                        "id": "file_4_3",
                        "start": 352.24610091079086
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 106.37707914648789,
                    "start": 101.97707914648788
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 101.97707914648788,
                        "id": "file_5_0",
                        "start": 3.436206185567011e-17
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 208.0429634808989,
                    "start": 3.436206185567011e-17
                },
                "write": [
                    {
                        "end": 208.0429634808989,
                        "id": "file_5_1",
                        "start": 106.37707914648789
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 229.31159002211118,
                    "start": 224.91159002211117
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 224.91159002211117,
                        "id": "file_5_1",
                        "start": 208.0429634808989
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 330.97747436853933,
                    "start": 208.0429634808989
                },
                "write": [
                    {
                        "end": 330.97747436853933,
                        "id": "file_5_2",
                        "start": 229.31159002211118
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 352.24610091079086,
                    "start": 347.8461009107909
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 347.8461009107909,
                        "id": "file_5_2",
                        "start": 330.97747436853933
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 453.9119852449438,
                    "start": 330.97747436853933
                },
                "write": [
                    {
                        "end": 453.9119852449438,
                        "id": "file_5_3",
                        "start": 352.24610091079086
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 106.37707914648789,
                    "start": 101.97707914648788
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 101.97707914648788,
                        "id": "file_6_0",
                        "start": 3.7687422680412376e-17
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 208.0429634808989,
                    "start": 3.7687422680412376e-17
                },
                "write": [
                    {
                        "end": 208.0429634808989,
                        "id": "file_6_1",
                        "start": 106.37707914648789
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 229.31159002211118,
                    "start": 224.91159002211117
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 224.91159002211117,
                        "id": "file_6_1",
                        "start": 208.0429634808989
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 330.97747436853933,
                    "start": 208.0429634808989
                },
                "write": [
                    {
                        "end": 330.97747436853933,
                        "id": "file_6_2",
                        "start": 229.31159002211118
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 352.24610091079086,
                    "start": 347.8461009107909
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 347.8461009107909,
                        "id": "file_6_2",
                        "start": 330.97747436853933
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 453.9119852449438,
                    "start": 330.97747436853933
                },
                "write": [
                    {
                        "end": 453.9119852449438,
                        "id": "file_6_3",
                        "start": 352.24610091079086
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 106.37707914648789,
                    "start": 101.97707914648788
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 101.97707914648788,
                        "id": "file_7_0",
                        "start": 4.1012783505154644e-17
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 208.0429634808989,
                    "start": 4.1012783505154644e-17
                },
                "write": [
                    {
                        "end": 208.0429634808989,
                        "id": "file_7_1",
                        "start": 106.37707914648789
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 229.31159002211118,
                    "start": 224.91159002211117
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 224.91159002211117,
                        "id": "file_7_1",
                        "start": 208.0429634808989
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 330.97747436853933,
                    "start": 208.0429634808989
                },
                "write": [
                    {
                        "end": 330.97747436853933,
                        "id": "file_7_2",
                        "start": 229.31159002211118
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 352.24610091079086,
                    "start": 347.8461009107909
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 347.8461009107909,
                        "id": "file_7_2",
                        "start": 330.97747436853933
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 453.9119852449438,
                    "start": 330.97747436853933
                },
                "write": [
                    {
                        "end": 453.9119852449438,
                        "id": "file_7_3",
                        "start": 352.24610091079086
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 106.37707914648789,
                    "start": 101.97707914648788
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 101.97707914648788,
                        "id": "file_8_0",
                        "start": 4.433814432989691e-17
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 208.0429634808989,
                    "start": 4.433814432989691e-17
                },
                "write": [
                    {
                        "end": 208.0429634808989,
                        "id": "file_8_1",
                        "start": 106.37707914648789
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 229.31159002211118,
                    "start": 224.91159002211117
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 224.91159002211117,
                        "id": "file_8_1",
                        "start": 208.0429634808989
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 330.97747436853933,
                    "start": 208.0429634808989
                },
                "write": [
                    {
                        "end": 330.97747436853933,
                        "id": "file_8_2",
                        "start": 229.31159002211118
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 352.24610091079086,
                    "start": 347.8461009107909
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 347.8461009107909,
                        "id": "file_8_2",
                        "start": 330.97747436853933
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 453.9119852449438,
                    "start": 330.97747436853933
                },
                "write": [
                    {
                        "end": 453.9119852449438,
                        "id": "file_8_3",
                        "start": 352.24610091079086
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 106.37707914648789,
                    "start": 101.97707914648788
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 101.97707914648788,
                        "id": "file_9_0",
                        "start": 4.766350515463918e-17
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 208.0429634808989,
                    "start": 4.766350515463918e-17
                },
                "write": [
                    {
                        "end": 208.0429634808989,
                        "id": "file_9_1",
                        "start": 106.37707914648789
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 229.31159002211118,
                    "start": 224.91159002211117
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 224.91159002211117,
                        "id": "file_9_1",
                        "start": 208.0429634808989
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 330.97747436853933,
                    "start": 208.0429634808989
                },
                "write": [
                    {
                        "end": 330.97747436853933,
                        "id": "file_9_2",
                        "start": 229.31159002211118
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 352.24610091079086,
                    "start": 347.8461009107909
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 347.8461009107909,
                        "id": "file_9_2",
                        "start": 330.97747436853933
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 453.9119852449438,
                    "start": 330.97747436853933
                },
                "write": [
                    {
                        "end": 453.9119852449438,
                        "id": "file_9_3",
                        "start": 352.24610091079086
                    }
                ]
            }
        ]
    }
}


==> result/multi/nfs/wrench/pagecache/dump_16.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 113.17551650846349,
                    "start": 108.77551650846348
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 108.77551650846348,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 221.6190572516854,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 221.6190572516854,
                        "id": "file_0_1",
                        "start": 113.17551650846349
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 244.0117211489447,
                    "start": 239.6117211489447
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 239.6117211489447,
                        "id": "file_0_1",
                        "start": 221.6190572516854
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 352.4552619078652,
                    "start": 221.6190572516854
                },
                "write": [
                    {
                        "end": 352.4552619078652,
                        "id": "file_0_2",
                        "start": 244.0117211489447
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 374.84792580512527,
                    "start": 370.4479258051253
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 370.4479258051253,
                        "id": "file_0_2",
                        "start": 352.4552619078652
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 483.291466564045,
                    "start": 352.4552619078652
                },
                "write": [
                    {
                        "end": 483.291466564045,
                        "id": "file_0_3",
                        "start": 374.84792580512527
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 113.17551650846349,
                    "start": 108.77551650846348
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 108.77551650846348,
                        "id": "file_10_0",
                        "start": 4.433814432989691e-18
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 221.6190572516854,
                    "start": 4.433814432989691e-18
                },
                "write": [
                    {
                        "end": 221.6190572516854,
                        "id": "file_10_1",
                        "start": 113.17551650846349
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 244.0117211489447,
                    "start": 239.6117211489447
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 239.6117211489447,
                        "id": "file_10_1",
                        "start": 221.6190572516854
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 352.4552619078652,
                    "start": 221.6190572516854
                },
                "write": [
                    {
                        "end": 352.4552619078652,
                        "id": "file_10_2",
                        "start": 244.0117211489447
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 374.84792580512527,
                    "start": 370.4479258051253
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 370.4479258051253,
                        "id": "file_10_2",
                        "start": 352.4552619078652
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 483.291466564045,
                    "start": 352.4552619078652
                },
                "write": [
                    {
                        "end": 483.291466564045,
                        "id": "file_10_3",
                        "start": 374.84792580512527
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 113.17551650846349,
                    "start": 108.77551650846348
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 108.77551650846348,
                        "id": "file_11_0",
                        "start": 7.75917525773196e-18
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 221.6190572516854,
                    "start": 7.75917525773196e-18
                },
                "write": [
                    {
                        "end": 221.6190572516854,
                        "id": "file_11_1",
                        "start": 113.17551650846349
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 244.0117211489447,
                    "start": 239.6117211489447
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 239.6117211489447,
                        "id": "file_11_1",
                        "start": 221.6190572516854
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 352.4552619078652,
                    "start": 221.6190572516854
                },
                "write": [
                    {
                        "end": 352.4552619078652,
                        "id": "file_11_2",
                        "start": 244.0117211489447
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 374.84792580512527,
                    "start": 370.4479258051253
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 370.4479258051253,
                        "id": "file_11_2",
                        "start": 352.4552619078652
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 483.291466564045,
                    "start": 352.4552619078652
                },
                "write": [
                    {
                        "end": 483.291466564045,
                        "id": "file_11_3",
                        "start": 374.84792580512527
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 113.17551650846349,
                    "start": 108.77551650846348
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 108.77551650846348,
                        "id": "file_12_0",
                        "start": 1.1084536082474228e-17
                    }
                ],
                "task_id": "task_12_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 221.6190572516854,
                    "start": 1.1084536082474228e-17
                },
                "write": [
                    {
                        "end": 221.6190572516854,
                        "id": "file_12_1",
                        "start": 113.17551650846349
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 244.0117211489447,
                    "start": 239.6117211489447
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 239.6117211489447,
                        "id": "file_12_1",
                        "start": 221.6190572516854
                    }
                ],
                "task_id": "task_12_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 352.4552619078652,
                    "start": 221.6190572516854
                },
                "write": [
                    {
                        "end": 352.4552619078652,
                        "id": "file_12_2",
                        "start": 244.0117211489447
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 374.84792580512527,
                    "start": 370.4479258051253
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 370.4479258051253,
                        "id": "file_12_2",
                        "start": 352.4552619078652
                    }
                ],
                "task_id": "task_12_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 483.291466564045,
                    "start": 352.4552619078652
                },
                "write": [
                    {
                        "end": 483.291466564045,
                        "id": "file_12_3",
                        "start": 374.84792580512527
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 113.17551650846349,
                    "start": 108.77551650846348
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 108.77551650846348,
                        "id": "file_13_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_13_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 221.6190572516854,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 221.6190572516854,
                        "id": "file_13_1",
                        "start": 113.17551650846349
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 244.0117211489447,
                    "start": 239.6117211489447
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 239.6117211489447,
                        "id": "file_13_1",
                        "start": 221.6190572516854
                    }
                ],
                "task_id": "task_13_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 352.4552619078652,
                    "start": 221.6190572516854
                },
                "write": [
                    {
                        "end": 352.4552619078652,
                        "id": "file_13_2",
                        "start": 244.0117211489447
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 374.84792580512527,
                    "start": 370.4479258051253
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 370.4479258051253,
                        "id": "file_13_2",
                        "start": 352.4552619078652
                    }
                ],
                "task_id": "task_13_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 483.291466564045,
                    "start": 352.4552619078652
                },
                "write": [
                    {
                        "end": 483.291466564045,
                        "id": "file_13_3",
                        "start": 374.84792580512527
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 113.17551650846349,
                    "start": 108.77551650846348
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 108.77551650846348,
                        "id": "file_14_0",
                        "start": 1.7735257731958765e-17
                    }
                ],
                "task_id": "task_14_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 221.6190572516854,
                    "start": 1.7735257731958765e-17
                },
                "write": [
                    {
                        "end": 221.6190572516854,
                        "id": "file_14_1",
                        "start": 113.17551650846349
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 244.0117211489447,
                    "start": 239.6117211489447
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 239.6117211489447,
                        "id": "file_14_1",
                        "start": 221.6190572516854
                    }
                ],
                "task_id": "task_14_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 352.4552619078652,
                    "start": 221.6190572516854
                },
                "write": [
                    {
                        "end": 352.4552619078652,
                        "id": "file_14_2",
                        "start": 244.0117211489447
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 374.84792580512527,
                    "start": 370.4479258051253
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 370.4479258051253,
                        "id": "file_14_2",
                        "start": 352.4552619078652
                    }
                ],
                "task_id": "task_14_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 483.291466564045,
                    "start": 352.4552619078652
                },
                "write": [
                    {
                        "end": 483.291466564045,
                        "id": "file_14_3",
                        "start": 374.84792580512527
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 113.17551650846349,
                    "start": 108.77551650846348
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 108.77551650846348,
                        "id": "file_15_0",
                        "start": 2.1060618556701034e-17
                    }
                ],
                "task_id": "task_15_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 221.6190572516854,
                    "start": 2.1060618556701034e-17
                },
                "write": [
                    {
                        "end": 221.6190572516854,
                        "id": "file_15_1",
                        "start": 113.17551650846349
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 244.0117211489447,
                    "start": 239.6117211489447
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 239.6117211489447,
                        "id": "file_15_1",
                        "start": 221.6190572516854
                    }
                ],
                "task_id": "task_15_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 352.4552619078652,
                    "start": 221.6190572516854
                },
                "write": [
                    {
                        "end": 352.4552619078652,
                        "id": "file_15_2",
                        "start": 244.0117211489447
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 374.84792580512527,
                    "start": 370.4479258051253
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 370.4479258051253,
                        "id": "file_15_2",
                        "start": 352.4552619078652
                    }
                ],
                "task_id": "task_15_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 483.291466564045,
                    "start": 352.4552619078652
                },
                "write": [
                    {
                        "end": 483.291466564045,
                        "id": "file_15_3",
                        "start": 374.84792580512527
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 113.17551650846349,
                    "start": 108.77551650846348
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 108.77551650846348,
                        "id": "file_1_0",
                        "start": 2.4385979381443302e-17
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 221.6190572516854,
                    "start": 2.4385979381443302e-17
                },
                "write": [
                    {
                        "end": 221.6190572516854,
                        "id": "file_1_1",
                        "start": 113.17551650846349
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 244.0117211489447,
                    "start": 239.6117211489447
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 239.6117211489447,
                        "id": "file_1_1",
                        "start": 221.6190572516854
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 352.4552619078652,
                    "start": 221.6190572516854
                },
                "write": [
                    {
                        "end": 352.4552619078652,
                        "id": "file_1_2",
                        "start": 244.0117211489447
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 374.84792580512527,
                    "start": 370.4479258051253
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 370.4479258051253,
                        "id": "file_1_2",
                        "start": 352.4552619078652
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 483.291466564045,
                    "start": 352.4552619078652
                },
                "write": [
                    {
                        "end": 483.291466564045,
                        "id": "file_1_3",
                        "start": 374.84792580512527
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 113.17551650846349,
                    "start": 108.77551650846348
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 108.77551650846348,
                        "id": "file_2_0",
                        "start": 2.771134020618557e-17
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 221.6190572516854,
                    "start": 2.771134020618557e-17
                },
                "write": [
                    {
                        "end": 221.6190572516854,
                        "id": "file_2_1",
                        "start": 113.17551650846349
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 244.0117211489447,
                    "start": 239.6117211489447
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 239.6117211489447,
                        "id": "file_2_1",
                        "start": 221.6190572516854
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 352.4552619078652,
                    "start": 221.6190572516854
                },
                "write": [
                    {
                        "end": 352.4552619078652,
                        "id": "file_2_2",
                        "start": 244.0117211489447
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 374.84792580512527,
                    "start": 370.4479258051253
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 370.4479258051253,
                        "id": "file_2_2",
                        "start": 352.4552619078652
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 483.291466564045,
                    "start": 352.4552619078652
                },
                "write": [
                    {
                        "end": 483.291466564045,
                        "id": "file_2_3",
                        "start": 374.84792580512527
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 113.17551650846349,
                    "start": 108.77551650846348
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 108.77551650846348,
                        "id": "file_3_0",
                        "start": 3.103670103092784e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 221.6190572516854,
                    "start": 3.103670103092784e-17
                },
                "write": [
                    {
                        "end": 221.6190572516854,
                        "id": "file_3_1",
                        "start": 113.17551650846349
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 244.0117211489447,
                    "start": 239.6117211489447
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 239.6117211489447,
                        "id": "file_3_1",
                        "start": 221.6190572516854
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 352.4552619078652,
                    "start": 221.6190572516854
                },
                "write": [
                    {
                        "end": 352.4552619078652,
                        "id": "file_3_2",
                        "start": 244.0117211489447
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 374.84792580512527,
                    "start": 370.4479258051253
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 370.4479258051253,
                        "id": "file_3_2",
                        "start": 352.4552619078652
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 483.291466564045,
                    "start": 352.4552619078652
                },
                "write": [
                    {
                        "end": 483.291466564045,
                        "id": "file_3_3",
                        "start": 374.84792580512527
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 113.17551650846349,
                    "start": 108.77551650846348
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 108.77551650846348,
                        "id": "file_4_0",
                        "start": 3.436206185567011e-17
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 221.6190572516854,
                    "start": 3.436206185567011e-17
                },
                "write": [
                    {
                        "end": 221.6190572516854,
                        "id": "file_4_1",
                        "start": 113.17551650846349
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 244.0117211489447,
                    "start": 239.6117211489447
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 239.6117211489447,
                        "id": "file_4_1",
                        "start": 221.6190572516854
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 352.4552619078652,
                    "start": 221.6190572516854
                },
                "write": [
                    {
                        "end": 352.4552619078652,
                        "id": "file_4_2",
                        "start": 244.0117211489447
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 374.84792580512527,
                    "start": 370.4479258051253
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 370.4479258051253,
                        "id": "file_4_2",
                        "start": 352.4552619078652
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 483.291466564045,
                    "start": 352.4552619078652
                },
                "write": [
                    {
                        "end": 483.291466564045,
                        "id": "file_4_3",
                        "start": 374.84792580512527
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 113.17551650846349,
                    "start": 108.77551650846348
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 108.77551650846348,
                        "id": "file_5_0",
                        "start": 3.7687422680412376e-17
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 221.6190572516854,
                    "start": 3.7687422680412376e-17
                },
                "write": [
                    {
                        "end": 221.6190572516854,
                        "id": "file_5_1",
                        "start": 113.17551650846349
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 244.0117211489447,
                    "start": 239.6117211489447
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 239.6117211489447,
                        "id": "file_5_1",
                        "start": 221.6190572516854
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 352.4552619078652,
                    "start": 221.6190572516854
                },
                "write": [
                    {
                        "end": 352.4552619078652,
                        "id": "file_5_2",
                        "start": 244.0117211489447
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 374.84792580512527,
                    "start": 370.4479258051253
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 370.4479258051253,
                        "id": "file_5_2",
                        "start": 352.4552619078652
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 483.291466564045,
                    "start": 352.4552619078652
                },
                "write": [
                    {
                        "end": 483.291466564045,
                        "id": "file_5_3",
                        "start": 374.84792580512527
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 113.17551650846349,
                    "start": 108.77551650846348
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 108.77551650846348,
                        "id": "file_6_0",
                        "start": 4.1012783505154644e-17
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 221.6190572516854,
                    "start": 4.1012783505154644e-17
                },
                "write": [
                    {
                        "end": 221.6190572516854,
                        "id": "file_6_1",
                        "start": 113.17551650846349
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 244.0117211489447,
                    "start": 239.6117211489447
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 239.6117211489447,
                        "id": "file_6_1",
                        "start": 221.6190572516854
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 352.4552619078652,
                    "start": 221.6190572516854
                },
                "write": [
                    {
                        "end": 352.4552619078652,
                        "id": "file_6_2",
                        "start": 244.0117211489447
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 374.84792580512527,
                    "start": 370.4479258051253
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 370.4479258051253,
                        "id": "file_6_2",
                        "start": 352.4552619078652
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 483.291466564045,
                    "start": 352.4552619078652
                },
                "write": [
                    {
                        "end": 483.291466564045,
                        "id": "file_6_3",
                        "start": 374.84792580512527
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 113.17551650846349,
                    "start": 108.77551650846348
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 108.77551650846348,
                        "id": "file_7_0",
                        "start": 4.433814432989691e-17
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 221.6190572516854,
                    "start": 4.433814432989691e-17
                },
                "write": [
                    {
                        "end": 221.6190572516854,
                        "id": "file_7_1",
                        "start": 113.17551650846349
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 244.0117211489447,
                    "start": 239.6117211489447
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 239.6117211489447,
                        "id": "file_7_1",
                        "start": 221.6190572516854
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 352.4552619078652,
                    "start": 221.6190572516854
                },
                "write": [
                    {
                        "end": 352.4552619078652,
                        "id": "file_7_2",
                        "start": 244.0117211489447
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 374.84792580512527,
                    "start": 370.4479258051253
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 370.4479258051253,
                        "id": "file_7_2",
                        "start": 352.4552619078652
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 483.291466564045,
                    "start": 352.4552619078652
                },
                "write": [
                    {
                        "end": 483.291466564045,
                        "id": "file_7_3",
                        "start": 374.84792580512527
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 113.17551650846349,
                    "start": 108.77551650846348
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 108.77551650846348,
                        "id": "file_8_0",
                        "start": 4.766350515463918e-17
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 221.6190572516854,
                    "start": 4.766350515463918e-17
                },
                "write": [
                    {
                        "end": 221.6190572516854,
                        "id": "file_8_1",
                        "start": 113.17551650846349
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 244.0117211489447,
                    "start": 239.6117211489447
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 239.6117211489447,
                        "id": "file_8_1",
                        "start": 221.6190572516854
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 352.4552619078652,
                    "start": 221.6190572516854
                },
                "write": [
                    {
                        "end": 352.4552619078652,
                        "id": "file_8_2",
                        "start": 244.0117211489447
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 374.84792580512527,
                    "start": 370.4479258051253
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 370.4479258051253,
                        "id": "file_8_2",
                        "start": 352.4552619078652
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 483.291466564045,
                    "start": 352.4552619078652
                },
                "write": [
                    {
                        "end": 483.291466564045,
                        "id": "file_8_3",
                        "start": 374.84792580512527
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 113.17551650846349,
                    "start": 108.77551650846348
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 108.77551650846348,
                        "id": "file_9_0",
                        "start": 5.098886597938145e-17
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 221.6190572516854,
                    "start": 5.098886597938145e-17
                },
                "write": [
                    {
                        "end": 221.6190572516854,
                        "id": "file_9_1",
                        "start": 113.17551650846349
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 244.0117211489447,
                    "start": 239.6117211489447
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 239.6117211489447,
                        "id": "file_9_1",
                        "start": 221.6190572516854
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 352.4552619078652,
                    "start": 221.6190572516854
                },
                "write": [
                    {
                        "end": 352.4552619078652,
                        "id": "file_9_2",
                        "start": 244.0117211489447
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 374.84792580512527,
                    "start": 370.4479258051253
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 370.4479258051253,
                        "id": "file_9_2",
                        "start": 352.4552619078652
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 483.291466564045,
                    "start": 352.4552619078652
                },
                "write": [
                    {
                        "end": 483.291466564045,
                        "id": "file_9_3",
                        "start": 374.84792580512527
                    }
                ]
            }
        ]
    }
}


==> result/multi/nfs/wrench/pagecache/dump_17.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 119.97395310639413,
                    "start": 115.57395310639413
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 115.57395310639413,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 235.19514938426968,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 235.19514938426968,
                        "id": "file_0_1",
                        "start": 119.97395310639413
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 258.7118506354946,
                    "start": 254.3118506354946
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 254.3118506354946,
                        "id": "file_0_1",
                        "start": 235.19514938426968
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 373.93304691460673,
                    "start": 235.19514938426968
                },
                "write": [
                    {
                        "end": 373.93304691460673,
                        "id": "file_0_2",
                        "start": 258.7118506354946
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 397.44974816479635,
                    "start": 393.04974816479637
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 393.04974816479637,
                        "id": "file_0_2",
                        "start": 373.93304691460673
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 512.6709444674157,
                    "start": 373.93304691460673
                },
                "write": [
                    {
                        "end": 512.6709444674157,
                        "id": "file_0_3",
                        "start": 397.44974816479635
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 119.97395310639413,
                    "start": 115.57395310639413
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 115.57395310639413,
                        "id": "file_10_0",
                        "start": 4.433814432989691e-18
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 235.19514938426968,
                    "start": 4.433814432989691e-18
                },
                "write": [
                    {
                        "end": 235.19514938426968,
                        "id": "file_10_1",
                        "start": 119.97395310639413
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 258.7118506354946,
                    "start": 254.3118506354946
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 254.3118506354946,
                        "id": "file_10_1",
                        "start": 235.19514938426968
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 373.93304691460673,
                    "start": 235.19514938426968
                },
                "write": [
                    {
                        "end": 373.93304691460673,
                        "id": "file_10_2",
                        "start": 258.7118506354946
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 397.44974816479635,
                    "start": 393.04974816479637
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 393.04974816479637,
                        "id": "file_10_2",
                        "start": 373.93304691460673
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 512.6709444674157,
                    "start": 373.93304691460673
                },
                "write": [
                    {
                        "end": 512.6709444674157,
                        "id": "file_10_3",
                        "start": 397.44974816479635
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 119.97395310639413,
                    "start": 115.57395310639413
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 115.57395310639413,
                        "id": "file_11_0",
                        "start": 7.75917525773196e-18
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 235.19514938426968,
                    "start": 7.75917525773196e-18
                },
                "write": [
                    {
                        "end": 235.19514938426968,
                        "id": "file_11_1",
                        "start": 119.97395310639413
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 258.7118506354946,
                    "start": 254.3118506354946
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 254.3118506354946,
                        "id": "file_11_1",
                        "start": 235.19514938426968
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 373.93304691460673,
                    "start": 235.19514938426968
                },
                "write": [
                    {
                        "end": 373.93304691460673,
                        "id": "file_11_2",
                        "start": 258.7118506354946
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 397.44974816479635,
                    "start": 393.04974816479637
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 393.04974816479637,
                        "id": "file_11_2",
                        "start": 373.93304691460673
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 512.6709444674157,
                    "start": 373.93304691460673
                },
                "write": [
                    {
                        "end": 512.6709444674157,
                        "id": "file_11_3",
                        "start": 397.44974816479635
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 119.97395310639413,
                    "start": 115.57395310639413
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 115.57395310639413,
                        "id": "file_12_0",
                        "start": 1.1084536082474228e-17
                    }
                ],
                "task_id": "task_12_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 235.19514938426968,
                    "start": 1.1084536082474228e-17
                },
                "write": [
                    {
                        "end": 235.19514938426968,
                        "id": "file_12_1",
                        "start": 119.97395310639413
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 258.7118506354946,
                    "start": 254.3118506354946
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 254.3118506354946,
                        "id": "file_12_1",
                        "start": 235.19514938426968
                    }
                ],
                "task_id": "task_12_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 373.93304691460673,
                    "start": 235.19514938426968
                },
                "write": [
                    {
                        "end": 373.93304691460673,
                        "id": "file_12_2",
                        "start": 258.7118506354946
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 397.44974816479635,
                    "start": 393.04974816479637
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 393.04974816479637,
                        "id": "file_12_2",
                        "start": 373.93304691460673
                    }
                ],
                "task_id": "task_12_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 512.6709444674157,
                    "start": 373.93304691460673
                },
                "write": [
                    {
                        "end": 512.6709444674157,
                        "id": "file_12_3",
                        "start": 397.44974816479635
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 119.97395310639413,
                    "start": 115.57395310639413
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 115.57395310639413,
                        "id": "file_13_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_13_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 235.19514938426968,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 235.19514938426968,
                        "id": "file_13_1",
                        "start": 119.97395310639413
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 258.7118506354946,
                    "start": 254.3118506354946
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 254.3118506354946,
                        "id": "file_13_1",
                        "start": 235.19514938426968
                    }
                ],
                "task_id": "task_13_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 373.93304691460673,
                    "start": 235.19514938426968
                },
                "write": [
                    {
                        "end": 373.93304691460673,
                        "id": "file_13_2",
                        "start": 258.7118506354946
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 397.44974816479635,
                    "start": 393.04974816479637
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 393.04974816479637,
                        "id": "file_13_2",
                        "start": 373.93304691460673
                    }
                ],
                "task_id": "task_13_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 512.6709444674157,
                    "start": 373.93304691460673
                },
                "write": [
                    {
                        "end": 512.6709444674157,
                        "id": "file_13_3",
                        "start": 397.44974816479635
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 119.97395310639413,
                    "start": 115.57395310639413
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 115.57395310639413,
                        "id": "file_14_0",
                        "start": 1.7735257731958765e-17
                    }
                ],
                "task_id": "task_14_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 235.19514938426968,
                    "start": 1.7735257731958765e-17
                },
                "write": [
                    {
                        "end": 235.19514938426968,
                        "id": "file_14_1",
                        "start": 119.97395310639413
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 258.7118506354946,
                    "start": 254.3118506354946
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 254.3118506354946,
                        "id": "file_14_1",
                        "start": 235.19514938426968
                    }
                ],
                "task_id": "task_14_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 373.93304691460673,
                    "start": 235.19514938426968
                },
                "write": [
                    {
                        "end": 373.93304691460673,
                        "id": "file_14_2",
                        "start": 258.7118506354946
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 397.44974816479635,
                    "start": 393.04974816479637
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 393.04974816479637,
                        "id": "file_14_2",
                        "start": 373.93304691460673
                    }
                ],
                "task_id": "task_14_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 512.6709444674157,
                    "start": 373.93304691460673
                },
                "write": [
                    {
                        "end": 512.6709444674157,
                        "id": "file_14_3",
                        "start": 397.44974816479635
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 119.97395310639413,
                    "start": 115.57395310639413
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 115.57395310639413,
                        "id": "file_15_0",
                        "start": 2.1060618556701034e-17
                    }
                ],
                "task_id": "task_15_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 235.19514938426968,
                    "start": 2.1060618556701034e-17
                },
                "write": [
                    {
                        "end": 235.19514938426968,
                        "id": "file_15_1",
                        "start": 119.97395310639413
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 258.7118506354946,
                    "start": 254.3118506354946
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 254.3118506354946,
                        "id": "file_15_1",
                        "start": 235.19514938426968
                    }
                ],
                "task_id": "task_15_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 373.93304691460673,
                    "start": 235.19514938426968
                },
                "write": [
                    {
                        "end": 373.93304691460673,
                        "id": "file_15_2",
                        "start": 258.7118506354946
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 397.44974816479635,
                    "start": 393.04974816479637
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 393.04974816479637,
                        "id": "file_15_2",
                        "start": 373.93304691460673
                    }
                ],
                "task_id": "task_15_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 512.6709444674157,
                    "start": 373.93304691460673
                },
                "write": [
                    {
                        "end": 512.6709444674157,
                        "id": "file_15_3",
                        "start": 397.44974816479635
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 119.97395310639413,
                    "start": 115.57395310639413
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 115.57395310639413,
                        "id": "file_16_0",
                        "start": 2.4385979381443302e-17
                    }
                ],
                "task_id": "task_16_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 235.19514938426968,
                    "start": 2.4385979381443302e-17
                },
                "write": [
                    {
                        "end": 235.19514938426968,
                        "id": "file_16_1",
                        "start": 119.97395310639413
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 258.7118506354946,
                    "start": 254.3118506354946
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 254.3118506354946,
                        "id": "file_16_1",
                        "start": 235.19514938426968
                    }
                ],
                "task_id": "task_16_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 373.93304691460673,
                    "start": 235.19514938426968
                },
                "write": [
                    {
                        "end": 373.93304691460673,
                        "id": "file_16_2",
                        "start": 258.7118506354946
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 397.44974816479635,
                    "start": 393.04974816479637
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 393.04974816479637,
                        "id": "file_16_2",
                        "start": 373.93304691460673
                    }
                ],
                "task_id": "task_16_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 512.6709444674157,
                    "start": 373.93304691460673
                },
                "write": [
                    {
                        "end": 512.6709444674157,
                        "id": "file_16_3",
                        "start": 397.44974816479635
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 119.97395310639413,
                    "start": 115.57395310639413
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 115.57395310639413,
                        "id": "file_1_0",
                        "start": 2.771134020618557e-17
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 235.19514938426968,
                    "start": 2.771134020618557e-17
                },
                "write": [
                    {
                        "end": 235.19514938426968,
                        "id": "file_1_1",
                        "start": 119.97395310639413
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 258.7118506354946,
                    "start": 254.3118506354946
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 254.3118506354946,
                        "id": "file_1_1",
                        "start": 235.19514938426968
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 373.93304691460673,
                    "start": 235.19514938426968
                },
                "write": [
                    {
                        "end": 373.93304691460673,
                        "id": "file_1_2",
                        "start": 258.7118506354946
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 397.44974816479635,
                    "start": 393.04974816479637
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 393.04974816479637,
                        "id": "file_1_2",
                        "start": 373.93304691460673
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 512.6709444674157,
                    "start": 373.93304691460673
                },
                "write": [
                    {
                        "end": 512.6709444674157,
                        "id": "file_1_3",
                        "start": 397.44974816479635
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 119.97395310639413,
                    "start": 115.57395310639413
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 115.57395310639413,
                        "id": "file_2_0",
                        "start": 3.103670103092784e-17
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 235.19514938426968,
                    "start": 3.103670103092784e-17
                },
                "write": [
                    {
                        "end": 235.19514938426968,
                        "id": "file_2_1",
                        "start": 119.97395310639413
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 258.7118506354946,
                    "start": 254.3118506354946
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 254.3118506354946,
                        "id": "file_2_1",
                        "start": 235.19514938426968
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 373.93304691460673,
                    "start": 235.19514938426968
                },
                "write": [
                    {
                        "end": 373.93304691460673,
                        "id": "file_2_2",
                        "start": 258.7118506354946
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 397.44974816479635,
                    "start": 393.04974816479637
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 393.04974816479637,
                        "id": "file_2_2",
                        "start": 373.93304691460673
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 512.6709444674157,
                    "start": 373.93304691460673
                },
                "write": [
                    {
                        "end": 512.6709444674157,
                        "id": "file_2_3",
                        "start": 397.44974816479635
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 119.97395310639413,
                    "start": 115.57395310639413
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 115.57395310639413,
                        "id": "file_3_0",
                        "start": 3.436206185567011e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 235.19514938426968,
                    "start": 3.436206185567011e-17
                },
                "write": [
                    {
                        "end": 235.19514938426968,
                        "id": "file_3_1",
                        "start": 119.97395310639413
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 258.7118506354946,
                    "start": 254.3118506354946
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 254.3118506354946,
                        "id": "file_3_1",
                        "start": 235.19514938426968
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 373.93304691460673,
                    "start": 235.19514938426968
                },
                "write": [
                    {
                        "end": 373.93304691460673,
                        "id": "file_3_2",
                        "start": 258.7118506354946
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 397.44974816479635,
                    "start": 393.04974816479637
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 393.04974816479637,
                        "id": "file_3_2",
                        "start": 373.93304691460673
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 512.6709444674157,
                    "start": 373.93304691460673
                },
                "write": [
                    {
                        "end": 512.6709444674157,
                        "id": "file_3_3",
                        "start": 397.44974816479635
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 119.97395310639413,
                    "start": 115.57395310639413
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 115.57395310639413,
                        "id": "file_4_0",
                        "start": 3.7687422680412376e-17
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 235.19514938426968,
                    "start": 3.7687422680412376e-17
                },
                "write": [
                    {
                        "end": 235.19514938426968,
                        "id": "file_4_1",
                        "start": 119.97395310639413
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 258.7118506354946,
                    "start": 254.3118506354946
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 254.3118506354946,
                        "id": "file_4_1",
                        "start": 235.19514938426968
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 373.93304691460673,
                    "start": 235.19514938426968
                },
                "write": [
                    {
                        "end": 373.93304691460673,
                        "id": "file_4_2",
                        "start": 258.7118506354946
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 397.44974816479635,
                    "start": 393.04974816479637
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 393.04974816479637,
                        "id": "file_4_2",
                        "start": 373.93304691460673
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 512.6709444674157,
                    "start": 373.93304691460673
                },
                "write": [
                    {
                        "end": 512.6709444674157,
                        "id": "file_4_3",
                        "start": 397.44974816479635
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 119.97395310639413,
                    "start": 115.57395310639413
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 115.57395310639413,
                        "id": "file_5_0",
                        "start": 4.1012783505154644e-17
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 235.19514938426968,
                    "start": 4.1012783505154644e-17
                },
                "write": [
                    {
                        "end": 235.19514938426968,
                        "id": "file_5_1",
                        "start": 119.97395310639413
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 258.7118506354946,
                    "start": 254.3118506354946
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 254.3118506354946,
                        "id": "file_5_1",
                        "start": 235.19514938426968
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 373.93304691460673,
                    "start": 235.19514938426968
                },
                "write": [
                    {
                        "end": 373.93304691460673,
                        "id": "file_5_2",
                        "start": 258.7118506354946
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 397.44974816479635,
                    "start": 393.04974816479637
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 393.04974816479637,
                        "id": "file_5_2",
                        "start": 373.93304691460673
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 512.6709444674157,
                    "start": 373.93304691460673
                },
                "write": [
                    {
                        "end": 512.6709444674157,
                        "id": "file_5_3",
                        "start": 397.44974816479635
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 119.97395310639413,
                    "start": 115.57395310639413
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 115.57395310639413,
                        "id": "file_6_0",
                        "start": 4.433814432989691e-17
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 235.19514938426968,
                    "start": 4.433814432989691e-17
                },
                "write": [
                    {
                        "end": 235.19514938426968,
                        "id": "file_6_1",
                        "start": 119.97395310639413
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 258.7118506354946,
                    "start": 254.3118506354946
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 254.3118506354946,
                        "id": "file_6_1",
                        "start": 235.19514938426968
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 373.93304691460673,
                    "start": 235.19514938426968
                },
                "write": [
                    {
                        "end": 373.93304691460673,
                        "id": "file_6_2",
                        "start": 258.7118506354946
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 397.44974816479635,
                    "start": 393.04974816479637
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 393.04974816479637,
                        "id": "file_6_2",
                        "start": 373.93304691460673
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 512.6709444674157,
                    "start": 373.93304691460673
                },
                "write": [
                    {
                        "end": 512.6709444674157,
                        "id": "file_6_3",
                        "start": 397.44974816479635
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 119.97395310639413,
                    "start": 115.57395310639413
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 115.57395310639413,
                        "id": "file_7_0",
                        "start": 4.766350515463918e-17
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 235.19514938426968,
                    "start": 4.766350515463918e-17
                },
                "write": [
                    {
                        "end": 235.19514938426968,
                        "id": "file_7_1",
                        "start": 119.97395310639413
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 258.7118506354946,
                    "start": 254.3118506354946
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 254.3118506354946,
                        "id": "file_7_1",
                        "start": 235.19514938426968
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 373.93304691460673,
                    "start": 235.19514938426968
                },
                "write": [
                    {
                        "end": 373.93304691460673,
                        "id": "file_7_2",
                        "start": 258.7118506354946
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 397.44974816479635,
                    "start": 393.04974816479637
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 393.04974816479637,
                        "id": "file_7_2",
                        "start": 373.93304691460673
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 512.6709444674157,
                    "start": 373.93304691460673
                },
                "write": [
                    {
                        "end": 512.6709444674157,
                        "id": "file_7_3",
                        "start": 397.44974816479635
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 119.97395310639413,
                    "start": 115.57395310639413
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 115.57395310639413,
                        "id": "file_8_0",
                        "start": 5.098886597938145e-17
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 235.19514938426968,
                    "start": 5.098886597938145e-17
                },
                "write": [
                    {
                        "end": 235.19514938426968,
                        "id": "file_8_1",
                        "start": 119.97395310639413
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 258.7118506354946,
                    "start": 254.3118506354946
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 254.3118506354946,
                        "id": "file_8_1",
                        "start": 235.19514938426968
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 373.93304691460673,
                    "start": 235.19514938426968
                },
                "write": [
                    {
                        "end": 373.93304691460673,
                        "id": "file_8_2",
                        "start": 258.7118506354946
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 397.44974816479635,
                    "start": 393.04974816479637
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 393.04974816479637,
                        "id": "file_8_2",
                        "start": 373.93304691460673
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 512.6709444674157,
                    "start": 373.93304691460673
                },
                "write": [
                    {
                        "end": 512.6709444674157,
                        "id": "file_8_3",
                        "start": 397.44974816479635
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 119.97395310639413,
                    "start": 115.57395310639413
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 115.57395310639413,
                        "id": "file_9_0",
                        "start": 5.431422680412372e-17
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 235.19514938426968,
                    "start": 5.431422680412372e-17
                },
                "write": [
                    {
                        "end": 235.19514938426968,
                        "id": "file_9_1",
                        "start": 119.97395310639413
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 258.7118506354946,
                    "start": 254.3118506354946
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 254.3118506354946,
                        "id": "file_9_1",
                        "start": 235.19514938426968
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 373.93304691460673,
                    "start": 235.19514938426968
                },
                "write": [
                    {
                        "end": 373.93304691460673,
                        "id": "file_9_2",
                        "start": 258.7118506354946
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 397.44974816479635,
                    "start": 393.04974816479637
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 393.04974816479637,
                        "id": "file_9_2",
                        "start": 373.93304691460673
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 512.6709444674157,
                    "start": 373.93304691460673
                },
                "write": [
                    {
                        "end": 512.6709444674157,
                        "id": "file_9_3",
                        "start": 397.44974816479635
                    }
                ]
            }
        ]
    }
}


==> result/multi/nfs/wrench/pagecache/dump_18.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 126.77239033291771,
                    "start": 122.3723903329177
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 122.3723903329177,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 248.77124368314608,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 248.77124368314608,
                        "id": "file_0_1",
                        "start": 126.77239033291771
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 273.4119822917705,
                    "start": 269.01198229177055
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 269.01198229177055,
                        "id": "file_0_1",
                        "start": 248.77124368314608
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 395.4108360337079,
                    "start": 248.77124368314608
                },
                "write": [
                    {
                        "end": 395.4108360337079,
                        "id": "file_0_2",
                        "start": 273.4119822917705
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 420.0515746430621,
                    "start": 415.65157464306213
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 415.65157464306213,
                        "id": "file_0_2",
                        "start": 395.4108360337079
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 542.0504278988764,
                    "start": 395.4108360337079
                },
                "write": [
                    {
                        "end": 542.0504278988764,
                        "id": "file_0_3",
                        "start": 420.0515746430621
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 126.77239033291771,
                    "start": 122.3723903329177
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 122.3723903329177,
                        "id": "file_10_0",
                        "start": 4.433814432989691e-18
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 248.77124368314608,
                    "start": 4.433814432989691e-18
                },
                "write": [
                    {
                        "end": 248.77124368314608,
                        "id": "file_10_1",
                        "start": 126.77239033291771
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 273.4119822917705,
                    "start": 269.01198229177055
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 269.01198229177055,
                        "id": "file_10_1",
                        "start": 248.77124368314608
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 395.4108360337079,
                    "start": 248.77124368314608
                },
                "write": [
                    {
                        "end": 395.4108360337079,
                        "id": "file_10_2",
                        "start": 273.4119822917705
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 420.0515746430621,
                    "start": 415.65157464306213
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 415.65157464306213,
                        "id": "file_10_2",
                        "start": 395.4108360337079
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 542.0504278988764,
                    "start": 395.4108360337079
                },
                "write": [
                    {
                        "end": 542.0504278988764,
                        "id": "file_10_3",
                        "start": 420.0515746430621
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 126.77239033291771,
                    "start": 122.3723903329177
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 122.3723903329177,
                        "id": "file_11_0",
                        "start": 7.75917525773196e-18
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 248.77124368314608,
                    "start": 7.75917525773196e-18
                },
                "write": [
                    {
                        "end": 248.77124368314608,
                        "id": "file_11_1",
                        "start": 126.77239033291771
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 273.4119822917705,
                    "start": 269.01198229177055
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 269.01198229177055,
                        "id": "file_11_1",
                        "start": 248.77124368314608
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 395.4108360337079,
                    "start": 248.77124368314608
                },
                "write": [
                    {
                        "end": 395.4108360337079,
                        "id": "file_11_2",
                        "start": 273.4119822917705
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 420.0515746430621,
                    "start": 415.65157464306213
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 415.65157464306213,
                        "id": "file_11_2",
                        "start": 395.4108360337079
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 542.0504278988764,
                    "start": 395.4108360337079
                },
                "write": [
                    {
                        "end": 542.0504278988764,
                        "id": "file_11_3",
                        "start": 420.0515746430621
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 126.77239033291771,
                    "start": 122.3723903329177
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 122.3723903329177,
                        "id": "file_12_0",
                        "start": 1.1084536082474228e-17
                    }
                ],
                "task_id": "task_12_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 248.77124368314608,
                    "start": 1.1084536082474228e-17
                },
                "write": [
                    {
                        "end": 248.77124368314608,
                        "id": "file_12_1",
                        "start": 126.77239033291771
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 273.4119822917705,
                    "start": 269.01198229177055
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 269.01198229177055,
                        "id": "file_12_1",
                        "start": 248.77124368314608
                    }
                ],
                "task_id": "task_12_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 395.4108360337079,
                    "start": 248.77124368314608
                },
                "write": [
                    {
                        "end": 395.4108360337079,
                        "id": "file_12_2",
                        "start": 273.4119822917705
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 420.0515746430621,
                    "start": 415.65157464306213
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 415.65157464306213,
                        "id": "file_12_2",
                        "start": 395.4108360337079
                    }
                ],
                "task_id": "task_12_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 542.0504278988764,
                    "start": 395.4108360337079
                },
                "write": [
                    {
                        "end": 542.0504278988764,
                        "id": "file_12_3",
                        "start": 420.0515746430621
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 126.77239033291771,
                    "start": 122.3723903329177
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 122.3723903329177,
                        "id": "file_13_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_13_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 248.77124368314608,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 248.77124368314608,
                        "id": "file_13_1",
                        "start": 126.77239033291771
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 273.4119822917705,
                    "start": 269.01198229177055
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 269.01198229177055,
                        "id": "file_13_1",
                        "start": 248.77124368314608
                    }
                ],
                "task_id": "task_13_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 395.4108360337079,
                    "start": 248.77124368314608
                },
                "write": [
                    {
                        "end": 395.4108360337079,
                        "id": "file_13_2",
                        "start": 273.4119822917705
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 420.0515746430621,
                    "start": 415.65157464306213
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 415.65157464306213,
                        "id": "file_13_2",
                        "start": 395.4108360337079
                    }
                ],
                "task_id": "task_13_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 542.0504278988764,
                    "start": 395.4108360337079
                },
                "write": [
                    {
                        "end": 542.0504278988764,
                        "id": "file_13_3",
                        "start": 420.0515746430621
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 126.77239033291771,
                    "start": 122.3723903329177
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 122.3723903329177,
                        "id": "file_14_0",
                        "start": 1.7735257731958765e-17
                    }
                ],
                "task_id": "task_14_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 248.77124368314608,
                    "start": 1.7735257731958765e-17
                },
                "write": [
                    {
                        "end": 248.77124368314608,
                        "id": "file_14_1",
                        "start": 126.77239033291771
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 273.4119822917705,
                    "start": 269.01198229177055
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 269.01198229177055,
                        "id": "file_14_1",
                        "start": 248.77124368314608
                    }
                ],
                "task_id": "task_14_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 395.4108360337079,
                    "start": 248.77124368314608
                },
                "write": [
                    {
                        "end": 395.4108360337079,
                        "id": "file_14_2",
                        "start": 273.4119822917705
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 420.0515746430621,
                    "start": 415.65157464306213
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 415.65157464306213,
                        "id": "file_14_2",
                        "start": 395.4108360337079
                    }
                ],
                "task_id": "task_14_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 542.0504278988764,
                    "start": 395.4108360337079
                },
                "write": [
                    {
                        "end": 542.0504278988764,
                        "id": "file_14_3",
                        "start": 420.0515746430621
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 126.77239033291771,
                    "start": 122.3723903329177
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 122.3723903329177,
                        "id": "file_15_0",
                        "start": 2.1060618556701034e-17
                    }
                ],
                "task_id": "task_15_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 248.77124368314608,
                    "start": 2.1060618556701034e-17
                },
                "write": [
                    {
                        "end": 248.77124368314608,
                        "id": "file_15_1",
                        "start": 126.77239033291771
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 273.4119822917705,
                    "start": 269.01198229177055
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 269.01198229177055,
                        "id": "file_15_1",
                        "start": 248.77124368314608
                    }
                ],
                "task_id": "task_15_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 395.4108360337079,
                    "start": 248.77124368314608
                },
                "write": [
                    {
                        "end": 395.4108360337079,
                        "id": "file_15_2",
                        "start": 273.4119822917705
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 420.0515746430621,
                    "start": 415.65157464306213
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 415.65157464306213,
                        "id": "file_15_2",
                        "start": 395.4108360337079
                    }
                ],
                "task_id": "task_15_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 542.0504278988764,
                    "start": 395.4108360337079
                },
                "write": [
                    {
                        "end": 542.0504278988764,
                        "id": "file_15_3",
                        "start": 420.0515746430621
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 126.77239033291771,
                    "start": 122.3723903329177
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 122.3723903329177,
                        "id": "file_16_0",
                        "start": 2.4385979381443302e-17
                    }
                ],
                "task_id": "task_16_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 248.77124368314608,
                    "start": 2.4385979381443302e-17
                },
                "write": [
                    {
                        "end": 248.77124368314608,
                        "id": "file_16_1",
                        "start": 126.77239033291771
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 273.4119822917705,
                    "start": 269.01198229177055
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 269.01198229177055,
                        "id": "file_16_1",
                        "start": 248.77124368314608
                    }
                ],
                "task_id": "task_16_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 395.4108360337079,
                    "start": 248.77124368314608
                },
                "write": [
                    {
                        "end": 395.4108360337079,
                        "id": "file_16_2",
                        "start": 273.4119822917705
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 420.0515746430621,
                    "start": 415.65157464306213
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 415.65157464306213,
                        "id": "file_16_2",
                        "start": 395.4108360337079
                    }
                ],
                "task_id": "task_16_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 542.0504278988764,
                    "start": 395.4108360337079
                },
                "write": [
                    {
                        "end": 542.0504278988764,
                        "id": "file_16_3",
                        "start": 420.0515746430621
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 126.77239033291771,
                    "start": 122.3723903329177
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 122.3723903329177,
                        "id": "file_17_0",
                        "start": 2.771134020618557e-17
                    }
                ],
                "task_id": "task_17_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 248.77124368314608,
                    "start": 2.771134020618557e-17
                },
                "write": [
                    {
                        "end": 248.77124368314608,
                        "id": "file_17_1",
                        "start": 126.77239033291771
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 273.4119822917705,
                    "start": 269.01198229177055
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 269.01198229177055,
                        "id": "file_17_1",
                        "start": 248.77124368314608
                    }
                ],
                "task_id": "task_17_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 395.4108360337079,
                    "start": 248.77124368314608
                },
                "write": [
                    {
                        "end": 395.4108360337079,
                        "id": "file_17_2",
                        "start": 273.4119822917705
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 420.0515746430621,
                    "start": 415.65157464306213
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 415.65157464306213,
                        "id": "file_17_2",
                        "start": 395.4108360337079
                    }
                ],
                "task_id": "task_17_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 542.0504278988764,
                    "start": 395.4108360337079
                },
                "write": [
                    {
                        "end": 542.0504278988764,
                        "id": "file_17_3",
                        "start": 420.0515746430621
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 126.77239033291771,
                    "start": 122.3723903329177
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 122.3723903329177,
                        "id": "file_1_0",
                        "start": 3.103670103092784e-17
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 248.77124368314608,
                    "start": 3.103670103092784e-17
                },
                "write": [
                    {
                        "end": 248.77124368314608,
                        "id": "file_1_1",
                        "start": 126.77239033291771
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 273.4119822917705,
                    "start": 269.01198229177055
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 269.01198229177055,
                        "id": "file_1_1",
                        "start": 248.77124368314608
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 395.4108360337079,
                    "start": 248.77124368314608
                },
                "write": [
                    {
                        "end": 395.4108360337079,
                        "id": "file_1_2",
                        "start": 273.4119822917705
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 420.0515746430621,
                    "start": 415.65157464306213
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 415.65157464306213,
                        "id": "file_1_2",
                        "start": 395.4108360337079
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 542.0504278988764,
                    "start": 395.4108360337079
                },
                "write": [
                    {
                        "end": 542.0504278988764,
                        "id": "file_1_3",
                        "start": 420.0515746430621
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 126.77239033291771,
                    "start": 122.3723903329177
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 122.3723903329177,
                        "id": "file_2_0",
                        "start": 3.436206185567011e-17
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 248.77124368314608,
                    "start": 3.436206185567011e-17
                },
                "write": [
                    {
                        "end": 248.77124368314608,
                        "id": "file_2_1",
                        "start": 126.77239033291771
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 273.4119822917705,
                    "start": 269.01198229177055
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 269.01198229177055,
                        "id": "file_2_1",
                        "start": 248.77124368314608
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 395.4108360337079,
                    "start": 248.77124368314608
                },
                "write": [
                    {
                        "end": 395.4108360337079,
                        "id": "file_2_2",
                        "start": 273.4119822917705
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 420.0515746430621,
                    "start": 415.65157464306213
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 415.65157464306213,
                        "id": "file_2_2",
                        "start": 395.4108360337079
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 542.0504278988764,
                    "start": 395.4108360337079
                },
                "write": [
                    {
                        "end": 542.0504278988764,
                        "id": "file_2_3",
                        "start": 420.0515746430621
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 126.77239033291771,
                    "start": 122.3723903329177
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 122.3723903329177,
                        "id": "file_3_0",
                        "start": 3.7687422680412376e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 248.77124368314608,
                    "start": 3.7687422680412376e-17
                },
                "write": [
                    {
                        "end": 248.77124368314608,
                        "id": "file_3_1",
                        "start": 126.77239033291771
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 273.4119822917705,
                    "start": 269.01198229177055
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 269.01198229177055,
                        "id": "file_3_1",
                        "start": 248.77124368314608
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 395.4108360337079,
                    "start": 248.77124368314608
                },
                "write": [
                    {
                        "end": 395.4108360337079,
                        "id": "file_3_2",
                        "start": 273.4119822917705
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 420.0515746430621,
                    "start": 415.65157464306213
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 415.65157464306213,
                        "id": "file_3_2",
                        "start": 395.4108360337079
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 542.0504278988764,
                    "start": 395.4108360337079
                },
                "write": [
                    {
                        "end": 542.0504278988764,
                        "id": "file_3_3",
                        "start": 420.0515746430621
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 126.77239033291771,
                    "start": 122.3723903329177
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 122.3723903329177,
                        "id": "file_4_0",
                        "start": 4.1012783505154644e-17
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 248.77124368314608,
                    "start": 4.1012783505154644e-17
                },
                "write": [
                    {
                        "end": 248.77124368314608,
                        "id": "file_4_1",
                        "start": 126.77239033291771
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 273.4119822917705,
                    "start": 269.01198229177055
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 269.01198229177055,
                        "id": "file_4_1",
                        "start": 248.77124368314608
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 395.4108360337079,
                    "start": 248.77124368314608
                },
                "write": [
                    {
                        "end": 395.4108360337079,
                        "id": "file_4_2",
                        "start": 273.4119822917705
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 420.0515746430621,
                    "start": 415.65157464306213
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 415.65157464306213,
                        "id": "file_4_2",
                        "start": 395.4108360337079
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 542.0504278988764,
                    "start": 395.4108360337079
                },
                "write": [
                    {
                        "end": 542.0504278988764,
                        "id": "file_4_3",
                        "start": 420.0515746430621
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 126.77239033291771,
                    "start": 122.3723903329177
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 122.3723903329177,
                        "id": "file_5_0",
                        "start": 4.433814432989691e-17
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 248.77124368314608,
                    "start": 4.433814432989691e-17
                },
                "write": [
                    {
                        "end": 248.77124368314608,
                        "id": "file_5_1",
                        "start": 126.77239033291771
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 273.4119822917705,
                    "start": 269.01198229177055
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 269.01198229177055,
                        "id": "file_5_1",
                        "start": 248.77124368314608
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 395.4108360337079,
                    "start": 248.77124368314608
                },
                "write": [
                    {
                        "end": 395.4108360337079,
                        "id": "file_5_2",
                        "start": 273.4119822917705
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 420.0515746430621,
                    "start": 415.65157464306213
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 415.65157464306213,
                        "id": "file_5_2",
                        "start": 395.4108360337079
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 542.0504278988764,
                    "start": 395.4108360337079
                },
                "write": [
                    {
                        "end": 542.0504278988764,
                        "id": "file_5_3",
                        "start": 420.0515746430621
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 126.77239033291771,
                    "start": 122.3723903329177
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 122.3723903329177,
                        "id": "file_6_0",
                        "start": 4.766350515463918e-17
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 248.77124368314608,
                    "start": 4.766350515463918e-17
                },
                "write": [
                    {
                        "end": 248.77124368314608,
                        "id": "file_6_1",
                        "start": 126.77239033291771
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 273.4119822917705,
                    "start": 269.01198229177055
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 269.01198229177055,
                        "id": "file_6_1",
                        "start": 248.77124368314608
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 395.4108360337079,
                    "start": 248.77124368314608
                },
                "write": [
                    {
                        "end": 395.4108360337079,
                        "id": "file_6_2",
                        "start": 273.4119822917705
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 420.0515746430621,
                    "start": 415.65157464306213
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 415.65157464306213,
                        "id": "file_6_2",
                        "start": 395.4108360337079
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 542.0504278988764,
                    "start": 395.4108360337079
                },
                "write": [
                    {
                        "end": 542.0504278988764,
                        "id": "file_6_3",
                        "start": 420.0515746430621
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 126.77239033291771,
                    "start": 122.3723903329177
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 122.3723903329177,
                        "id": "file_7_0",
                        "start": 5.098886597938145e-17
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 248.77124368314608,
                    "start": 5.098886597938145e-17
                },
                "write": [
                    {
                        "end": 248.77124368314608,
                        "id": "file_7_1",
                        "start": 126.77239033291771
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 273.4119822917705,
                    "start": 269.01198229177055
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 269.01198229177055,
                        "id": "file_7_1",
                        "start": 248.77124368314608
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 395.4108360337079,
                    "start": 248.77124368314608
                },
                "write": [
                    {
                        "end": 395.4108360337079,
                        "id": "file_7_2",
                        "start": 273.4119822917705
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 420.0515746430621,
                    "start": 415.65157464306213
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 415.65157464306213,
                        "id": "file_7_2",
                        "start": 395.4108360337079
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 542.0504278988764,
                    "start": 395.4108360337079
                },
                "write": [
                    {
                        "end": 542.0504278988764,
                        "id": "file_7_3",
                        "start": 420.0515746430621
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 126.77239033291771,
                    "start": 122.3723903329177
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 122.3723903329177,
                        "id": "file_8_0",
                        "start": 5.431422680412372e-17
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 248.77124368314608,
                    "start": 5.431422680412372e-17
                },
                "write": [
                    {
                        "end": 248.77124368314608,
                        "id": "file_8_1",
                        "start": 126.77239033291771
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 273.4119822917705,
                    "start": 269.01198229177055
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 269.01198229177055,
                        "id": "file_8_1",
                        "start": 248.77124368314608
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 395.4108360337079,
                    "start": 248.77124368314608
                },
                "write": [
                    {
                        "end": 395.4108360337079,
                        "id": "file_8_2",
                        "start": 273.4119822917705
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 420.0515746430621,
                    "start": 415.65157464306213
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 415.65157464306213,
                        "id": "file_8_2",
                        "start": 395.4108360337079
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 542.0504278988764,
                    "start": 395.4108360337079
                },
                "write": [
                    {
                        "end": 542.0504278988764,
                        "id": "file_8_3",
                        "start": 420.0515746430621
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 126.77239033291771,
                    "start": 122.3723903329177
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 122.3723903329177,
                        "id": "file_9_0",
                        "start": 5.763958762886599e-17
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 248.77124368314608,
                    "start": 5.763958762886599e-17
                },
                "write": [
                    {
                        "end": 248.77124368314608,
                        "id": "file_9_1",
                        "start": 126.77239033291771
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 273.4119822917705,
                    "start": 269.01198229177055
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 269.01198229177055,
                        "id": "file_9_1",
                        "start": 248.77124368314608
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 395.4108360337079,
                    "start": 248.77124368314608
                },
                "write": [
                    {
                        "end": 395.4108360337079,
                        "id": "file_9_2",
                        "start": 273.4119822917705
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 420.0515746430621,
                    "start": 415.65157464306213
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 415.65157464306213,
                        "id": "file_9_2",
                        "start": 395.4108360337079
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 542.0504278988764,
                    "start": 395.4108360337079
                },
                "write": [
                    {
                        "end": 542.0504278988764,
                        "id": "file_9_3",
                        "start": 420.0515746430621
                    }
                ]
            }
        ]
    }
}


==> result/multi/nfs/wrench/pagecache/dump_19.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 133.57082757460515,
                    "start": 129.17082757460514
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 129.17082757460514,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 262.3473362741573,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 262.3473362741573,
                        "id": "file_0_1",
                        "start": 133.57082757460515
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 288.1121122393516,
                    "start": 283.7121122393516
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 283.7121122393516,
                        "id": "file_0_1",
                        "start": 262.3473362741573
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 416.8886209550562,
                    "start": 262.3473362741573
                },
                "write": [
                    {
                        "end": 416.8886209550562,
                        "id": "file_0_2",
                        "start": 288.1121122393516
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 442.6533969193682,
                    "start": 438.25339691936824
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 438.25339691936824,
                        "id": "file_0_2",
                        "start": 416.8886209550562
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 571.4299056202246,
                    "start": 416.8886209550562
                },
                "write": [
                    {
                        "end": 571.4299056202246,
                        "id": "file_0_3",
                        "start": 442.6533969193682
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 133.57082757460515,
                    "start": 129.17082757460514
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 129.17082757460514,
                        "id": "file_10_0",
                        "start": 4.433814432989691e-18
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 262.3473362741573,
                    "start": 4.433814432989691e-18
                },
                "write": [
                    {
                        "end": 262.3473362741573,
                        "id": "file_10_1",
                        "start": 133.57082757460515
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 288.1121122393516,
                    "start": 283.7121122393516
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 283.7121122393516,
                        "id": "file_10_1",
                        "start": 262.3473362741573
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 416.8886209550562,
                    "start": 262.3473362741573
                },
                "write": [
                    {
                        "end": 416.8886209550562,
                        "id": "file_10_2",
                        "start": 288.1121122393516
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 442.6533969193682,
                    "start": 438.25339691936824
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 438.25339691936824,
                        "id": "file_10_2",
                        "start": 416.8886209550562
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 571.4299056202246,
                    "start": 416.8886209550562
                },
                "write": [
                    {
                        "end": 571.4299056202246,
                        "id": "file_10_3",
                        "start": 442.6533969193682
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 133.57082757460515,
                    "start": 129.17082757460514
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 129.17082757460514,
                        "id": "file_11_0",
                        "start": 7.75917525773196e-18
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 262.3473362741573,
                    "start": 7.75917525773196e-18
                },
                "write": [
                    {
                        "end": 262.3473362741573,
                        "id": "file_11_1",
                        "start": 133.57082757460515
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 288.1121122393516,
                    "start": 283.7121122393516
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 283.7121122393516,
                        "id": "file_11_1",
                        "start": 262.3473362741573
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 416.8886209550562,
                    "start": 262.3473362741573
                },
                "write": [
                    {
                        "end": 416.8886209550562,
                        "id": "file_11_2",
                        "start": 288.1121122393516
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 442.6533969193682,
                    "start": 438.25339691936824
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 438.25339691936824,
                        "id": "file_11_2",
                        "start": 416.8886209550562
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 571.4299056202246,
                    "start": 416.8886209550562
                },
                "write": [
                    {
                        "end": 571.4299056202246,
                        "id": "file_11_3",
                        "start": 442.6533969193682
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 133.57082757460515,
                    "start": 129.17082757460514
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 129.17082757460514,
                        "id": "file_12_0",
                        "start": 1.1084536082474228e-17
                    }
                ],
                "task_id": "task_12_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 262.3473362741573,
                    "start": 1.1084536082474228e-17
                },
                "write": [
                    {
                        "end": 262.3473362741573,
                        "id": "file_12_1",
                        "start": 133.57082757460515
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 288.1121122393516,
                    "start": 283.7121122393516
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 283.7121122393516,
                        "id": "file_12_1",
                        "start": 262.3473362741573
                    }
                ],
                "task_id": "task_12_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 416.8886209550562,
                    "start": 262.3473362741573
                },
                "write": [
                    {
                        "end": 416.8886209550562,
                        "id": "file_12_2",
                        "start": 288.1121122393516
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 442.6533969193682,
                    "start": 438.25339691936824
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 438.25339691936824,
                        "id": "file_12_2",
                        "start": 416.8886209550562
                    }
                ],
                "task_id": "task_12_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 571.4299056202246,
                    "start": 416.8886209550562
                },
                "write": [
                    {
                        "end": 571.4299056202246,
                        "id": "file_12_3",
                        "start": 442.6533969193682
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 133.57082757460515,
                    "start": 129.17082757460514
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 129.17082757460514,
                        "id": "file_13_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_13_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 262.3473362741573,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 262.3473362741573,
                        "id": "file_13_1",
                        "start": 133.57082757460515
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 288.1121122393516,
                    "start": 283.7121122393516
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 283.7121122393516,
                        "id": "file_13_1",
                        "start": 262.3473362741573
                    }
                ],
                "task_id": "task_13_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 416.8886209550562,
                    "start": 262.3473362741573
                },
                "write": [
                    {
                        "end": 416.8886209550562,
                        "id": "file_13_2",
                        "start": 288.1121122393516
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 442.6533969193682,
                    "start": 438.25339691936824
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 438.25339691936824,
                        "id": "file_13_2",
                        "start": 416.8886209550562
                    }
                ],
                "task_id": "task_13_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 571.4299056202246,
                    "start": 416.8886209550562
                },
                "write": [
                    {
                        "end": 571.4299056202246,
                        "id": "file_13_3",
                        "start": 442.6533969193682
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 133.57082757460515,
                    "start": 129.17082757460514
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 129.17082757460514,
                        "id": "file_14_0",
                        "start": 1.7735257731958765e-17
                    }
                ],
                "task_id": "task_14_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 262.3473362741573,
                    "start": 1.7735257731958765e-17
                },
                "write": [
                    {
                        "end": 262.3473362741573,
                        "id": "file_14_1",
                        "start": 133.57082757460515
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 288.1121122393516,
                    "start": 283.7121122393516
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 283.7121122393516,
                        "id": "file_14_1",
                        "start": 262.3473362741573
                    }
                ],
                "task_id": "task_14_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 416.8886209550562,
                    "start": 262.3473362741573
                },
                "write": [
                    {
                        "end": 416.8886209550562,
                        "id": "file_14_2",
                        "start": 288.1121122393516
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 442.6533969193682,
                    "start": 438.25339691936824
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 438.25339691936824,
                        "id": "file_14_2",
                        "start": 416.8886209550562
                    }
                ],
                "task_id": "task_14_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 571.4299056202246,
                    "start": 416.8886209550562
                },
                "write": [
                    {
                        "end": 571.4299056202246,
                        "id": "file_14_3",
                        "start": 442.6533969193682
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 133.57082757460515,
                    "start": 129.17082757460514
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 129.17082757460514,
                        "id": "file_15_0",
                        "start": 2.1060618556701034e-17
                    }
                ],
                "task_id": "task_15_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 262.3473362741573,
                    "start": 2.1060618556701034e-17
                },
                "write": [
                    {
                        "end": 262.3473362741573,
                        "id": "file_15_1",
                        "start": 133.57082757460515
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 288.1121122393516,
                    "start": 283.7121122393516
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 283.7121122393516,
                        "id": "file_15_1",
                        "start": 262.3473362741573
                    }
                ],
                "task_id": "task_15_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 416.8886209550562,
                    "start": 262.3473362741573
                },
                "write": [
                    {
                        "end": 416.8886209550562,
                        "id": "file_15_2",
                        "start": 288.1121122393516
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 442.6533969193682,
                    "start": 438.25339691936824
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 438.25339691936824,
                        "id": "file_15_2",
                        "start": 416.8886209550562
                    }
                ],
                "task_id": "task_15_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 571.4299056202246,
                    "start": 416.8886209550562
                },
                "write": [
                    {
                        "end": 571.4299056202246,
                        "id": "file_15_3",
                        "start": 442.6533969193682
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 133.57082757460515,
                    "start": 129.17082757460514
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 129.17082757460514,
                        "id": "file_16_0",
                        "start": 2.4385979381443302e-17
                    }
                ],
                "task_id": "task_16_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 262.3473362741573,
                    "start": 2.4385979381443302e-17
                },
                "write": [
                    {
                        "end": 262.3473362741573,
                        "id": "file_16_1",
                        "start": 133.57082757460515
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 288.1121122393516,
                    "start": 283.7121122393516
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 283.7121122393516,
                        "id": "file_16_1",
                        "start": 262.3473362741573
                    }
                ],
                "task_id": "task_16_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 416.8886209550562,
                    "start": 262.3473362741573
                },
                "write": [
                    {
                        "end": 416.8886209550562,
                        "id": "file_16_2",
                        "start": 288.1121122393516
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 442.6533969193682,
                    "start": 438.25339691936824
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 438.25339691936824,
                        "id": "file_16_2",
                        "start": 416.8886209550562
                    }
                ],
                "task_id": "task_16_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 571.4299056202246,
                    "start": 416.8886209550562
                },
                "write": [
                    {
                        "end": 571.4299056202246,
                        "id": "file_16_3",
                        "start": 442.6533969193682
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 133.57082757460515,
                    "start": 129.17082757460514
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 129.17082757460514,
                        "id": "file_17_0",
                        "start": 2.771134020618557e-17
                    }
                ],
                "task_id": "task_17_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 262.3473362741573,
                    "start": 2.771134020618557e-17
                },
                "write": [
                    {
                        "end": 262.3473362741573,
                        "id": "file_17_1",
                        "start": 133.57082757460515
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 288.1121122393516,
                    "start": 283.7121122393516
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 283.7121122393516,
                        "id": "file_17_1",
                        "start": 262.3473362741573
                    }
                ],
                "task_id": "task_17_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 416.8886209550562,
                    "start": 262.3473362741573
                },
                "write": [
                    {
                        "end": 416.8886209550562,
                        "id": "file_17_2",
                        "start": 288.1121122393516
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 442.6533969193682,
                    "start": 438.25339691936824
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 438.25339691936824,
                        "id": "file_17_2",
                        "start": 416.8886209550562
                    }
                ],
                "task_id": "task_17_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 571.4299056202246,
                    "start": 416.8886209550562
                },
                "write": [
                    {
                        "end": 571.4299056202246,
                        "id": "file_17_3",
                        "start": 442.6533969193682
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 133.57082757460515,
                    "start": 129.17082757460514
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 129.17082757460514,
                        "id": "file_18_0",
                        "start": 3.103670103092784e-17
                    }
                ],
                "task_id": "task_18_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 262.3473362741573,
                    "start": 3.103670103092784e-17
                },
                "write": [
                    {
                        "end": 262.3473362741573,
                        "id": "file_18_1",
                        "start": 133.57082757460515
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 288.1121122393516,
                    "start": 283.7121122393516
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 283.7121122393516,
                        "id": "file_18_1",
                        "start": 262.3473362741573
                    }
                ],
                "task_id": "task_18_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 416.8886209550562,
                    "start": 262.3473362741573
                },
                "write": [
                    {
                        "end": 416.8886209550562,
                        "id": "file_18_2",
                        "start": 288.1121122393516
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 442.6533969193682,
                    "start": 438.25339691936824
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 438.25339691936824,
                        "id": "file_18_2",
                        "start": 416.8886209550562
                    }
                ],
                "task_id": "task_18_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 571.4299056202246,
                    "start": 416.8886209550562
                },
                "write": [
                    {
                        "end": 571.4299056202246,
                        "id": "file_18_3",
                        "start": 442.6533969193682
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 133.57082757460515,
                    "start": 129.17082757460514
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 129.17082757460514,
                        "id": "file_1_0",
                        "start": 3.436206185567011e-17
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 262.3473362741573,
                    "start": 3.436206185567011e-17
                },
                "write": [
                    {
                        "end": 262.3473362741573,
                        "id": "file_1_1",
                        "start": 133.57082757460515
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 288.1121122393516,
                    "start": 283.7121122393516
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 283.7121122393516,
                        "id": "file_1_1",
                        "start": 262.3473362741573
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 416.8886209550562,
                    "start": 262.3473362741573
                },
                "write": [
                    {
                        "end": 416.8886209550562,
                        "id": "file_1_2",
                        "start": 288.1121122393516
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 442.6533969193682,
                    "start": 438.25339691936824
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 438.25339691936824,
                        "id": "file_1_2",
                        "start": 416.8886209550562
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 571.4299056202246,
                    "start": 416.8886209550562
                },
                "write": [
                    {
                        "end": 571.4299056202246,
                        "id": "file_1_3",
                        "start": 442.6533969193682
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 133.57082757460515,
                    "start": 129.17082757460514
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 129.17082757460514,
                        "id": "file_2_0",
                        "start": 3.7687422680412376e-17
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 262.3473362741573,
                    "start": 3.7687422680412376e-17
                },
                "write": [
                    {
                        "end": 262.3473362741573,
                        "id": "file_2_1",
                        "start": 133.57082757460515
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 288.1121122393516,
                    "start": 283.7121122393516
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 283.7121122393516,
                        "id": "file_2_1",
                        "start": 262.3473362741573
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 416.8886209550562,
                    "start": 262.3473362741573
                },
                "write": [
                    {
                        "end": 416.8886209550562,
                        "id": "file_2_2",
                        "start": 288.1121122393516
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 442.6533969193682,
                    "start": 438.25339691936824
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 438.25339691936824,
                        "id": "file_2_2",
                        "start": 416.8886209550562
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 571.4299056202246,
                    "start": 416.8886209550562
                },
                "write": [
                    {
                        "end": 571.4299056202246,
                        "id": "file_2_3",
                        "start": 442.6533969193682
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 133.57082757460515,
                    "start": 129.17082757460514
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 129.17082757460514,
                        "id": "file_3_0",
                        "start": 4.1012783505154644e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 262.3473362741573,
                    "start": 4.1012783505154644e-17
                },
                "write": [
                    {
                        "end": 262.3473362741573,
                        "id": "file_3_1",
                        "start": 133.57082757460515
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 288.1121122393516,
                    "start": 283.7121122393516
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 283.7121122393516,
                        "id": "file_3_1",
                        "start": 262.3473362741573
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 416.8886209550562,
                    "start": 262.3473362741573
                },
                "write": [
                    {
                        "end": 416.8886209550562,
                        "id": "file_3_2",
                        "start": 288.1121122393516
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 442.6533969193682,
                    "start": 438.25339691936824
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 438.25339691936824,
                        "id": "file_3_2",
                        "start": 416.8886209550562
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 571.4299056202246,
                    "start": 416.8886209550562
                },
                "write": [
                    {
                        "end": 571.4299056202246,
                        "id": "file_3_3",
                        "start": 442.6533969193682
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 133.57082757460515,
                    "start": 129.17082757460514
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 129.17082757460514,
                        "id": "file_4_0",
                        "start": 4.433814432989691e-17
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 262.3473362741573,
                    "start": 4.433814432989691e-17
                },
                "write": [
                    {
                        "end": 262.3473362741573,
                        "id": "file_4_1",
                        "start": 133.57082757460515
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 288.1121122393516,
                    "start": 283.7121122393516
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 283.7121122393516,
                        "id": "file_4_1",
                        "start": 262.3473362741573
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 416.8886209550562,
                    "start": 262.3473362741573
                },
                "write": [
                    {
                        "end": 416.8886209550562,
                        "id": "file_4_2",
                        "start": 288.1121122393516
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 442.6533969193682,
                    "start": 438.25339691936824
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 438.25339691936824,
                        "id": "file_4_2",
                        "start": 416.8886209550562
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 571.4299056202246,
                    "start": 416.8886209550562
                },
                "write": [
                    {
                        "end": 571.4299056202246,
                        "id": "file_4_3",
                        "start": 442.6533969193682
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 133.57082757460515,
                    "start": 129.17082757460514
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 129.17082757460514,
                        "id": "file_5_0",
                        "start": 4.766350515463918e-17
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 262.3473362741573,
                    "start": 4.766350515463918e-17
                },
                "write": [
                    {
                        "end": 262.3473362741573,
                        "id": "file_5_1",
                        "start": 133.57082757460515
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 288.1121122393516,
                    "start": 283.7121122393516
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 283.7121122393516,
                        "id": "file_5_1",
                        "start": 262.3473362741573
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 416.8886209550562,
                    "start": 262.3473362741573
                },
                "write": [
                    {
                        "end": 416.8886209550562,
                        "id": "file_5_2",
                        "start": 288.1121122393516
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 442.6533969193682,
                    "start": 438.25339691936824
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 438.25339691936824,
                        "id": "file_5_2",
                        "start": 416.8886209550562
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 571.4299056202246,
                    "start": 416.8886209550562
                },
                "write": [
                    {
                        "end": 571.4299056202246,
                        "id": "file_5_3",
                        "start": 442.6533969193682
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 133.57082757460515,
                    "start": 129.17082757460514
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 129.17082757460514,
                        "id": "file_6_0",
                        "start": 5.098886597938145e-17
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 262.3473362741573,
                    "start": 5.098886597938145e-17
                },
                "write": [
                    {
                        "end": 262.3473362741573,
                        "id": "file_6_1",
                        "start": 133.57082757460515
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 288.1121122393516,
                    "start": 283.7121122393516
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 283.7121122393516,
                        "id": "file_6_1",
                        "start": 262.3473362741573
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 416.8886209550562,
                    "start": 262.3473362741573
                },
                "write": [
                    {
                        "end": 416.8886209550562,
                        "id": "file_6_2",
                        "start": 288.1121122393516
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 442.6533969193682,
                    "start": 438.25339691936824
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 438.25339691936824,
                        "id": "file_6_2",
                        "start": 416.8886209550562
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 571.4299056202246,
                    "start": 416.8886209550562
                },
                "write": [
                    {
                        "end": 571.4299056202246,
                        "id": "file_6_3",
                        "start": 442.6533969193682
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 133.57082757460515,
                    "start": 129.17082757460514
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 129.17082757460514,
                        "id": "file_7_0",
                        "start": 5.431422680412372e-17
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 262.3473362741573,
                    "start": 5.431422680412372e-17
                },
                "write": [
                    {
                        "end": 262.3473362741573,
                        "id": "file_7_1",
                        "start": 133.57082757460515
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 288.1121122393516,
                    "start": 283.7121122393516
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 283.7121122393516,
                        "id": "file_7_1",
                        "start": 262.3473362741573
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 416.8886209550562,
                    "start": 262.3473362741573
                },
                "write": [
                    {
                        "end": 416.8886209550562,
                        "id": "file_7_2",
                        "start": 288.1121122393516
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 442.6533969193682,
                    "start": 438.25339691936824
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 438.25339691936824,
                        "id": "file_7_2",
                        "start": 416.8886209550562
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 571.4299056202246,
                    "start": 416.8886209550562
                },
                "write": [
                    {
                        "end": 571.4299056202246,
                        "id": "file_7_3",
                        "start": 442.6533969193682
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 133.57082757460515,
                    "start": 129.17082757460514
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 129.17082757460514,
                        "id": "file_8_0",
                        "start": 5.763958762886599e-17
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 262.3473362741573,
                    "start": 5.763958762886599e-17
                },
                "write": [
                    {
                        "end": 262.3473362741573,
                        "id": "file_8_1",
                        "start": 133.57082757460515
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 288.1121122393516,
                    "start": 283.7121122393516
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 283.7121122393516,
                        "id": "file_8_1",
                        "start": 262.3473362741573
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 416.8886209550562,
                    "start": 262.3473362741573
                },
                "write": [
                    {
                        "end": 416.8886209550562,
                        "id": "file_8_2",
                        "start": 288.1121122393516
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 442.6533969193682,
                    "start": 438.25339691936824
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 438.25339691936824,
                        "id": "file_8_2",
                        "start": 416.8886209550562
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 571.4299056202246,
                    "start": 416.8886209550562
                },
                "write": [
                    {
                        "end": 571.4299056202246,
                        "id": "file_8_3",
                        "start": 442.6533969193682
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 133.57082757460515,
                    "start": 129.17082757460514
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 129.17082757460514,
                        "id": "file_9_0",
                        "start": 6.096494845360825e-17
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 262.3473362741573,
                    "start": 6.096494845360825e-17
                },
                "write": [
                    {
                        "end": 262.3473362741573,
                        "id": "file_9_1",
                        "start": 133.57082757460515
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 288.1121122393516,
                    "start": 283.7121122393516
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 283.7121122393516,
                        "id": "file_9_1",
                        "start": 262.3473362741573
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 416.8886209550562,
                    "start": 262.3473362741573
                },
                "write": [
                    {
                        "end": 416.8886209550562,
                        "id": "file_9_2",
                        "start": 288.1121122393516
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 442.6533969193682,
                    "start": 438.25339691936824
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 438.25339691936824,
                        "id": "file_9_2",
                        "start": 416.8886209550562
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 571.4299056202246,
                    "start": 416.8886209550562
                },
                "write": [
                    {
                        "end": 571.4299056202246,
                        "id": "file_9_3",
                        "start": 442.6533969193682
                    }
                ]
            }
        ]
    }
}


==> result/multi/nfs/wrench/pagecache/dump_2.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 17.997394958014745,
                    "start": 13.597394958014746
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 13.597394958014746,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 31.553748321348312,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 31.553748321348312,
                        "id": "file_0_1",
                        "start": 17.997394958014745
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 38.20988923352652,
                    "start": 33.80988923352652
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 33.80988923352652,
                        "id": "file_0_1",
                        "start": 31.553748321348312
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 51.766242600000005,
                    "start": 31.553748321348312
                },
                "write": [
                    {
                        "end": 51.766242600000005,
                        "id": "file_0_2",
                        "start": 38.20988923352652
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 58.4223835120532,
                    "start": 54.0223835120532
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 54.0223835120532,
                        "id": "file_0_2",
                        "start": 51.766242600000005
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 71.9787368765435,
                    "start": 51.766242600000005
                },
                "write": [
                    {
                        "end": 71.9787368765435,
                        "id": "file_0_3",
                        "start": 58.4223835120532
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 17.997394958014745,
                    "start": 13.597394958014746
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 13.597394958014746,
                        "id": "file_1_0",
                        "start": 4.433814432989691e-18
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 31.553748321348312,
                    "start": 4.433814432989691e-18
                },
                "write": [
                    {
                        "end": 31.553748321348312,
                        "id": "file_1_1",
                        "start": 17.997394958014745
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 38.20988923352652,
                    "start": 33.80988923352652
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 33.80988923352652,
                        "id": "file_1_1",
                        "start": 31.553748321348312
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 51.766242600000005,
                    "start": 31.553748321348312
                },
                "write": [
                    {
                        "end": 51.766242600000005,
                        "id": "file_1_2",
                        "start": 38.20988923352652
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 58.4223835120532,
                    "start": 54.0223835120532
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 54.0223835120532,
                        "id": "file_1_2",
                        "start": 51.766242600000005
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 71.9787368765435,
                    "start": 51.766242600000005
                },
                "write": [
                    {
                        "end": 71.9787368765435,
                        "id": "file_1_3",
                        "start": 58.4223835120532
                    }
                ]
            }
        ]
    }
}


==> result/multi/nfs/wrench/pagecache/dump_20.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 140.36926636086025,
                    "start": 135.96926636086025
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.96926636086025,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 275.9234321101124,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 275.9234321101124,
                        "id": "file_0_1",
                        "start": 140.36926636086025
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 302.81224543225267,
                    "start": 298.4122454322527
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 298.4122454322527,
                        "id": "file_0_1",
                        "start": 275.9234321101124
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 438.36641121123597,
                    "start": 275.9234321101124
                },
                "write": [
                    {
                        "end": 438.36641121123597,
                        "id": "file_0_2",
                        "start": 302.81224543225267
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 465.25522453268593,
                    "start": 460.85522453268595
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 460.85522453268595,
                        "id": "file_0_2",
                        "start": 438.36641121123597
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 600.8093903123595,
                    "start": 438.36641121123597
                },
                "write": [
                    {
                        "end": 600.8093903123595,
                        "id": "file_0_3",
                        "start": 465.25522453268593
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 140.36926636086025,
                    "start": 135.96926636086025
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.96926636086025,
                        "id": "file_10_0",
                        "start": 4.433814432989691e-18
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 275.9234321101124,
                    "start": 4.433814432989691e-18
                },
                "write": [
                    {
                        "end": 275.9234321101124,
                        "id": "file_10_1",
                        "start": 140.36926636086025
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 302.81224543225267,
                    "start": 298.4122454322527
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 298.4122454322527,
                        "id": "file_10_1",
                        "start": 275.9234321101124
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 438.36641121123597,
                    "start": 275.9234321101124
                },
                "write": [
                    {
                        "end": 438.36641121123597,
                        "id": "file_10_2",
                        "start": 302.81224543225267
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 465.25522453268593,
                    "start": 460.85522453268595
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 460.85522453268595,
                        "id": "file_10_2",
                        "start": 438.36641121123597
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 600.8093903123595,
                    "start": 438.36641121123597
                },
                "write": [
                    {
                        "end": 600.8093903123595,
                        "id": "file_10_3",
                        "start": 465.25522453268593
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 140.36926636086025,
                    "start": 135.96926636086025
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.96926636086025,
                        "id": "file_11_0",
                        "start": 7.75917525773196e-18
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 275.9234321101124,
                    "start": 7.75917525773196e-18
                },
                "write": [
                    {
                        "end": 275.9234321101124,
                        "id": "file_11_1",
                        "start": 140.36926636086025
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 302.81224543225267,
                    "start": 298.4122454322527
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 298.4122454322527,
                        "id": "file_11_1",
                        "start": 275.9234321101124
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 438.36641121123597,
                    "start": 275.9234321101124
                },
                "write": [
                    {
                        "end": 438.36641121123597,
                        "id": "file_11_2",
                        "start": 302.81224543225267
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 465.25522453268593,
                    "start": 460.85522453268595
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 460.85522453268595,
                        "id": "file_11_2",
                        "start": 438.36641121123597
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 600.8093903123595,
                    "start": 438.36641121123597
                },
                "write": [
                    {
                        "end": 600.8093903123595,
                        "id": "file_11_3",
                        "start": 465.25522453268593
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 140.36926636086025,
                    "start": 135.96926636086025
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.96926636086025,
                        "id": "file_12_0",
                        "start": 1.1084536082474228e-17
                    }
                ],
                "task_id": "task_12_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 275.9234321101124,
                    "start": 1.1084536082474228e-17
                },
                "write": [
                    {
                        "end": 275.9234321101124,
                        "id": "file_12_1",
                        "start": 140.36926636086025
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 302.81224543225267,
                    "start": 298.4122454322527
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 298.4122454322527,
                        "id": "file_12_1",
                        "start": 275.9234321101124
                    }
                ],
                "task_id": "task_12_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 438.36641121123597,
                    "start": 275.9234321101124
                },
                "write": [
                    {
                        "end": 438.36641121123597,
                        "id": "file_12_2",
                        "start": 302.81224543225267
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 465.25522453268593,
                    "start": 460.85522453268595
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 460.85522453268595,
                        "id": "file_12_2",
                        "start": 438.36641121123597
                    }
                ],
                "task_id": "task_12_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 600.8093903123595,
                    "start": 438.36641121123597
                },
                "write": [
                    {
                        "end": 600.8093903123595,
                        "id": "file_12_3",
                        "start": 465.25522453268593
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 140.36926636086025,
                    "start": 135.96926636086025
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.96926636086025,
                        "id": "file_13_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_13_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 275.9234321101124,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 275.9234321101124,
                        "id": "file_13_1",
                        "start": 140.36926636086025
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 302.81224543225267,
                    "start": 298.4122454322527
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 298.4122454322527,
                        "id": "file_13_1",
                        "start": 275.9234321101124
                    }
                ],
                "task_id": "task_13_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 438.36641121123597,
                    "start": 275.9234321101124
                },
                "write": [
                    {
                        "end": 438.36641121123597,
                        "id": "file_13_2",
                        "start": 302.81224543225267
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 465.25522453268593,
                    "start": 460.85522453268595
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 460.85522453268595,
                        "id": "file_13_2",
                        "start": 438.36641121123597
                    }
                ],
                "task_id": "task_13_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 600.8093903123595,
                    "start": 438.36641121123597
                },
                "write": [
                    {
                        "end": 600.8093903123595,
                        "id": "file_13_3",
                        "start": 465.25522453268593
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 140.36926636086025,
                    "start": 135.96926636086025
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.96926636086025,
                        "id": "file_14_0",
                        "start": 1.7735257731958765e-17
                    }
                ],
                "task_id": "task_14_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 275.9234321101124,
                    "start": 1.7735257731958765e-17
                },
                "write": [
                    {
                        "end": 275.9234321101124,
                        "id": "file_14_1",
                        "start": 140.36926636086025
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 302.81224543225267,
                    "start": 298.4122454322527
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 298.4122454322527,
                        "id": "file_14_1",
                        "start": 275.9234321101124
                    }
                ],
                "task_id": "task_14_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 438.36641121123597,
                    "start": 275.9234321101124
                },
                "write": [
                    {
                        "end": 438.36641121123597,
                        "id": "file_14_2",
                        "start": 302.81224543225267
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 465.25522453268593,
                    "start": 460.85522453268595
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 460.85522453268595,
                        "id": "file_14_2",
                        "start": 438.36641121123597
                    }
                ],
                "task_id": "task_14_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 600.8093903123595,
                    "start": 438.36641121123597
                },
                "write": [
                    {
                        "end": 600.8093903123595,
                        "id": "file_14_3",
                        "start": 465.25522453268593
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 140.36926636086025,
                    "start": 135.96926636086025
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.96926636086025,
                        "id": "file_15_0",
                        "start": 2.1060618556701034e-17
                    }
                ],
                "task_id": "task_15_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 275.9234321101124,
                    "start": 2.1060618556701034e-17
                },
                "write": [
                    {
                        "end": 275.9234321101124,
                        "id": "file_15_1",
                        "start": 140.36926636086025
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 302.81224543225267,
                    "start": 298.4122454322527
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 298.4122454322527,
                        "id": "file_15_1",
                        "start": 275.9234321101124
                    }
                ],
                "task_id": "task_15_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 438.36641121123597,
                    "start": 275.9234321101124
                },
                "write": [
                    {
                        "end": 438.36641121123597,
                        "id": "file_15_2",
                        "start": 302.81224543225267
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 465.25522453268593,
                    "start": 460.85522453268595
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 460.85522453268595,
                        "id": "file_15_2",
                        "start": 438.36641121123597
                    }
                ],
                "task_id": "task_15_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 600.8093903123595,
                    "start": 438.36641121123597
                },
                "write": [
                    {
                        "end": 600.8093903123595,
                        "id": "file_15_3",
                        "start": 465.25522453268593
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 140.36926636086025,
                    "start": 135.96926636086025
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.96926636086025,
                        "id": "file_16_0",
                        "start": 2.4385979381443302e-17
                    }
                ],
                "task_id": "task_16_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 275.9234321101124,
                    "start": 2.4385979381443302e-17
                },
                "write": [
                    {
                        "end": 275.9234321101124,
                        "id": "file_16_1",
                        "start": 140.36926636086025
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 302.81224543225267,
                    "start": 298.4122454322527
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 298.4122454322527,
                        "id": "file_16_1",
                        "start": 275.9234321101124
                    }
                ],
                "task_id": "task_16_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 438.36641121123597,
                    "start": 275.9234321101124
                },
                "write": [
                    {
                        "end": 438.36641121123597,
                        "id": "file_16_2",
                        "start": 302.81224543225267
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 465.25522453268593,
                    "start": 460.85522453268595
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 460.85522453268595,
                        "id": "file_16_2",
                        "start": 438.36641121123597
                    }
                ],
                "task_id": "task_16_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 600.8093903123595,
                    "start": 438.36641121123597
                },
                "write": [
                    {
                        "end": 600.8093903123595,
                        "id": "file_16_3",
                        "start": 465.25522453268593
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 140.36926636086025,
                    "start": 135.96926636086025
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.96926636086025,
                        "id": "file_17_0",
                        "start": 2.771134020618557e-17
                    }
                ],
                "task_id": "task_17_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 275.9234321101124,
                    "start": 2.771134020618557e-17
                },
                "write": [
                    {
                        "end": 275.9234321101124,
                        "id": "file_17_1",
                        "start": 140.36926636086025
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 302.81224543225267,
                    "start": 298.4122454322527
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 298.4122454322527,
                        "id": "file_17_1",
                        "start": 275.9234321101124
                    }
                ],
                "task_id": "task_17_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 438.36641121123597,
                    "start": 275.9234321101124
                },
                "write": [
                    {
                        "end": 438.36641121123597,
                        "id": "file_17_2",
                        "start": 302.81224543225267
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 465.25522453268593,
                    "start": 460.85522453268595
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 460.85522453268595,
                        "id": "file_17_2",
                        "start": 438.36641121123597
                    }
                ],
                "task_id": "task_17_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 600.8093903123595,
                    "start": 438.36641121123597
                },
                "write": [
                    {
                        "end": 600.8093903123595,
                        "id": "file_17_3",
                        "start": 465.25522453268593
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 140.36926636086025,
                    "start": 135.96926636086025
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.96926636086025,
                        "id": "file_18_0",
                        "start": 3.103670103092784e-17
                    }
                ],
                "task_id": "task_18_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 275.9234321101124,
                    "start": 3.103670103092784e-17
                },
                "write": [
                    {
                        "end": 275.9234321101124,
                        "id": "file_18_1",
                        "start": 140.36926636086025
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 302.81224543225267,
                    "start": 298.4122454322527
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 298.4122454322527,
                        "id": "file_18_1",
                        "start": 275.9234321101124
                    }
                ],
                "task_id": "task_18_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 438.36641121123597,
                    "start": 275.9234321101124
                },
                "write": [
                    {
                        "end": 438.36641121123597,
                        "id": "file_18_2",
                        "start": 302.81224543225267
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 465.25522453268593,
                    "start": 460.85522453268595
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 460.85522453268595,
                        "id": "file_18_2",
                        "start": 438.36641121123597
                    }
                ],
                "task_id": "task_18_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 600.8093903123595,
                    "start": 438.36641121123597
                },
                "write": [
                    {
                        "end": 600.8093903123595,
                        "id": "file_18_3",
                        "start": 465.25522453268593
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 140.36926636086025,
                    "start": 135.96926636086025
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.96926636086025,
                        "id": "file_19_0",
                        "start": 3.436206185567011e-17
                    }
                ],
                "task_id": "task_19_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 275.9234321101124,
                    "start": 3.436206185567011e-17
                },
                "write": [
                    {
                        "end": 275.9234321101124,
                        "id": "file_19_1",
                        "start": 140.36926636086025
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 302.81224543225267,
                    "start": 298.4122454322527
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 298.4122454322527,
                        "id": "file_19_1",
                        "start": 275.9234321101124
                    }
                ],
                "task_id": "task_19_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 438.36641121123597,
                    "start": 275.9234321101124
                },
                "write": [
                    {
                        "end": 438.36641121123597,
                        "id": "file_19_2",
                        "start": 302.81224543225267
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 465.25522453268593,
                    "start": 460.85522453268595
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 460.85522453268595,
                        "id": "file_19_2",
                        "start": 438.36641121123597
                    }
                ],
                "task_id": "task_19_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 600.8093903123595,
                    "start": 438.36641121123597
                },
                "write": [
                    {
                        "end": 600.8093903123595,
                        "id": "file_19_3",
                        "start": 465.25522453268593
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 140.36926636086025,
                    "start": 135.96926636086025
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.96926636086025,
                        "id": "file_1_0",
                        "start": 3.7687422680412376e-17
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 275.9234321101124,
                    "start": 3.7687422680412376e-17
                },
                "write": [
                    {
                        "end": 275.9234321101124,
                        "id": "file_1_1",
                        "start": 140.36926636086025
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 302.81224543225267,
                    "start": 298.4122454322527
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 298.4122454322527,
                        "id": "file_1_1",
                        "start": 275.9234321101124
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 438.36641121123597,
                    "start": 275.9234321101124
                },
                "write": [
                    {
                        "end": 438.36641121123597,
                        "id": "file_1_2",
                        "start": 302.81224543225267
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 465.25522453268593,
                    "start": 460.85522453268595
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 460.85522453268595,
                        "id": "file_1_2",
                        "start": 438.36641121123597
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 600.8093903123595,
                    "start": 438.36641121123597
                },
                "write": [
                    {
                        "end": 600.8093903123595,
                        "id": "file_1_3",
                        "start": 465.25522453268593
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 140.36926636086025,
                    "start": 135.96926636086025
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.96926636086025,
                        "id": "file_2_0",
                        "start": 4.1012783505154644e-17
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 275.9234321101124,
                    "start": 4.1012783505154644e-17
                },
                "write": [
                    {
                        "end": 275.9234321101124,
                        "id": "file_2_1",
                        "start": 140.36926636086025
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 302.81224543225267,
                    "start": 298.4122454322527
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 298.4122454322527,
                        "id": "file_2_1",
                        "start": 275.9234321101124
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 438.36641121123597,
                    "start": 275.9234321101124
                },
                "write": [
                    {
                        "end": 438.36641121123597,
                        "id": "file_2_2",
                        "start": 302.81224543225267
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 465.25522453268593,
                    "start": 460.85522453268595
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 460.85522453268595,
                        "id": "file_2_2",
                        "start": 438.36641121123597
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 600.8093903123595,
                    "start": 438.36641121123597
                },
                "write": [
                    {
                        "end": 600.8093903123595,
                        "id": "file_2_3",
                        "start": 465.25522453268593
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 140.36926636086025,
                    "start": 135.96926636086025
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.96926636086025,
                        "id": "file_3_0",
                        "start": 4.433814432989691e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 275.9234321101124,
                    "start": 4.433814432989691e-17
                },
                "write": [
                    {
                        "end": 275.9234321101124,
                        "id": "file_3_1",
                        "start": 140.36926636086025
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 302.81224543225267,
                    "start": 298.4122454322527
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 298.4122454322527,
                        "id": "file_3_1",
                        "start": 275.9234321101124
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 438.36641121123597,
                    "start": 275.9234321101124
                },
                "write": [
                    {
                        "end": 438.36641121123597,
                        "id": "file_3_2",
                        "start": 302.81224543225267
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 465.25522453268593,
                    "start": 460.85522453268595
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 460.85522453268595,
                        "id": "file_3_2",
                        "start": 438.36641121123597
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 600.8093903123595,
                    "start": 438.36641121123597
                },
                "write": [
                    {
                        "end": 600.8093903123595,
                        "id": "file_3_3",
                        "start": 465.25522453268593
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 140.36926636086025,
                    "start": 135.96926636086025
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.96926636086025,
                        "id": "file_4_0",
                        "start": 4.766350515463918e-17
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 275.9234321101124,
                    "start": 4.766350515463918e-17
                },
                "write": [
                    {
                        "end": 275.9234321101124,
                        "id": "file_4_1",
                        "start": 140.36926636086025
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 302.81224543225267,
                    "start": 298.4122454322527
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 298.4122454322527,
                        "id": "file_4_1",
                        "start": 275.9234321101124
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 438.36641121123597,
                    "start": 275.9234321101124
                },
                "write": [
                    {
                        "end": 438.36641121123597,
                        "id": "file_4_2",
                        "start": 302.81224543225267
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 465.25522453268593,
                    "start": 460.85522453268595
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 460.85522453268595,
                        "id": "file_4_2",
                        "start": 438.36641121123597
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 600.8093903123595,
                    "start": 438.36641121123597
                },
                "write": [
                    {
                        "end": 600.8093903123595,
                        "id": "file_4_3",
                        "start": 465.25522453268593
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 140.36926636086025,
                    "start": 135.96926636086025
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.96926636086025,
                        "id": "file_5_0",
                        "start": 5.098886597938145e-17
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 275.9234321101124,
                    "start": 5.098886597938145e-17
                },
                "write": [
                    {
                        "end": 275.9234321101124,
                        "id": "file_5_1",
                        "start": 140.36926636086025
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 302.81224543225267,
                    "start": 298.4122454322527
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 298.4122454322527,
                        "id": "file_5_1",
                        "start": 275.9234321101124
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 438.36641121123597,
                    "start": 275.9234321101124
                },
                "write": [
                    {
                        "end": 438.36641121123597,
                        "id": "file_5_2",
                        "start": 302.81224543225267
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 465.25522453268593,
                    "start": 460.85522453268595
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 460.85522453268595,
                        "id": "file_5_2",
                        "start": 438.36641121123597
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 600.8093903123595,
                    "start": 438.36641121123597
                },
                "write": [
                    {
                        "end": 600.8093903123595,
                        "id": "file_5_3",
                        "start": 465.25522453268593
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 140.36926636086025,
                    "start": 135.96926636086025
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.96926636086025,
                        "id": "file_6_0",
                        "start": 5.431422680412372e-17
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 275.9234321101124,
                    "start": 5.431422680412372e-17
                },
                "write": [
                    {
                        "end": 275.9234321101124,
                        "id": "file_6_1",
                        "start": 140.36926636086025
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 302.81224543225267,
                    "start": 298.4122454322527
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 298.4122454322527,
                        "id": "file_6_1",
                        "start": 275.9234321101124
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 438.36641121123597,
                    "start": 275.9234321101124
                },
                "write": [
                    {
                        "end": 438.36641121123597,
                        "id": "file_6_2",
                        "start": 302.81224543225267
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 465.25522453268593,
                    "start": 460.85522453268595
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 460.85522453268595,
                        "id": "file_6_2",
                        "start": 438.36641121123597
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 600.8093903123595,
                    "start": 438.36641121123597
                },
                "write": [
                    {
                        "end": 600.8093903123595,
                        "id": "file_6_3",
                        "start": 465.25522453268593
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 140.36926636086025,
                    "start": 135.96926636086025
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.96926636086025,
                        "id": "file_7_0",
                        "start": 5.763958762886599e-17
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 275.9234321101124,
                    "start": 5.763958762886599e-17
                },
                "write": [
                    {
                        "end": 275.9234321101124,
                        "id": "file_7_1",
                        "start": 140.36926636086025
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 302.81224543225267,
                    "start": 298.4122454322527
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 298.4122454322527,
                        "id": "file_7_1",
                        "start": 275.9234321101124
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 438.36641121123597,
                    "start": 275.9234321101124
                },
                "write": [
                    {
                        "end": 438.36641121123597,
                        "id": "file_7_2",
                        "start": 302.81224543225267
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 465.25522453268593,
                    "start": 460.85522453268595
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 460.85522453268595,
                        "id": "file_7_2",
                        "start": 438.36641121123597
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 600.8093903123595,
                    "start": 438.36641121123597
                },
                "write": [
                    {
                        "end": 600.8093903123595,
                        "id": "file_7_3",
                        "start": 465.25522453268593
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 140.36926636086025,
                    "start": 135.96926636086025
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.96926636086025,
                        "id": "file_8_0",
                        "start": 6.096494845360825e-17
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 275.9234321101124,
                    "start": 6.096494845360825e-17
                },
                "write": [
                    {
                        "end": 275.9234321101124,
                        "id": "file_8_1",
                        "start": 140.36926636086025
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 302.81224543225267,
                    "start": 298.4122454322527
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 298.4122454322527,
                        "id": "file_8_1",
                        "start": 275.9234321101124
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 438.36641121123597,
                    "start": 275.9234321101124
                },
                "write": [
                    {
                        "end": 438.36641121123597,
                        "id": "file_8_2",
                        "start": 302.81224543225267
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 465.25522453268593,
                    "start": 460.85522453268595
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 460.85522453268595,
                        "id": "file_8_2",
                        "start": 438.36641121123597
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 600.8093903123595,
                    "start": 438.36641121123597
                },
                "write": [
                    {
                        "end": 600.8093903123595,
                        "id": "file_8_3",
                        "start": 465.25522453268593
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 140.36926636086025,
                    "start": 135.96926636086025
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 135.96926636086025,
                        "id": "file_9_0",
                        "start": 6.429030927835051e-17
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 275.9234321101124,
                    "start": 6.429030927835051e-17
                },
                "write": [
                    {
                        "end": 275.9234321101124,
                        "id": "file_9_1",
                        "start": 140.36926636086025
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 302.81224543225267,
                    "start": 298.4122454322527
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 298.4122454322527,
                        "id": "file_9_1",
                        "start": 275.9234321101124
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 438.36641121123597,
                    "start": 275.9234321101124
                },
                "write": [
                    {
                        "end": 438.36641121123597,
                        "id": "file_9_2",
                        "start": 302.81224543225267
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 465.25522453268593,
                    "start": 460.85522453268595
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 460.85522453268595,
                        "id": "file_9_2",
                        "start": 438.36641121123597
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 600.8093903123595,
                    "start": 438.36641121123597
                },
                "write": [
                    {
                        "end": 600.8093903123595,
                        "id": "file_9_3",
                        "start": 465.25522453268593
                    }
                ]
            }
        ]
    }
}


==> result/multi/nfs/wrench/pagecache/dump_21.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 147.1677026464314,
                    "start": 142.7677026464314
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 142.7677026464314,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 289.49952491235956,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 289.49952491235956,
                        "id": "file_0_1",
                        "start": 147.1677026464314
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 317.5123755910224,
                    "start": 313.11237559102244
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 313.11237559102244,
                        "id": "file_0_1",
                        "start": 289.49952491235956
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 459.84419777078654,
                    "start": 289.49952491235956
                },
                "write": [
                    {
                        "end": 459.84419777078654,
                        "id": "file_0_2",
                        "start": 317.5123755910224
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 487.85704844804826,
                    "start": 483.4570484480483
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 483.4570484480483,
                        "id": "file_0_2",
                        "start": 459.84419777078654
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 630.1888706382022,
                    "start": 459.84419777078654
                },
                "write": [
                    {
                        "end": 630.1888706382022,
                        "id": "file_0_3",
                        "start": 487.85704844804826
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 147.1677026464314,
                    "start": 142.7677026464314
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 142.7677026464314,
                        "id": "file_10_0",
                        "start": 4.433814432989691e-18
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 289.49952491235956,
                    "start": 4.433814432989691e-18
                },
                "write": [
                    {
                        "end": 289.49952491235956,
                        "id": "file_10_1",
                        "start": 147.1677026464314
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 317.5123755910224,
                    "start": 313.11237559102244
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 313.11237559102244,
                        "id": "file_10_1",
                        "start": 289.49952491235956
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 459.84419777078654,
                    "start": 289.49952491235956
                },
                "write": [
                    {
                        "end": 459.84419777078654,
                        "id": "file_10_2",
                        "start": 317.5123755910224
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 487.85704844804826,
                    "start": 483.4570484480483
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 483.4570484480483,
                        "id": "file_10_2",
                        "start": 459.84419777078654
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 630.1888706382022,
                    "start": 459.84419777078654
                },
                "write": [
                    {
                        "end": 630.1888706382022,
                        "id": "file_10_3",
                        "start": 487.85704844804826
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 147.1677026464314,
                    "start": 142.7677026464314
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 142.7677026464314,
                        "id": "file_11_0",
                        "start": 7.75917525773196e-18
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 289.49952491235956,
                    "start": 7.75917525773196e-18
                },
                "write": [
                    {
                        "end": 289.49952491235956,
                        "id": "file_11_1",
                        "start": 147.1677026464314
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 317.5123755910224,
                    "start": 313.11237559102244
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 313.11237559102244,
                        "id": "file_11_1",
                        "start": 289.49952491235956
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 459.84419777078654,
                    "start": 289.49952491235956
                },
                "write": [
                    {
                        "end": 459.84419777078654,
                        "id": "file_11_2",
                        "start": 317.5123755910224
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 487.85704844804826,
                    "start": 483.4570484480483
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 483.4570484480483,
                        "id": "file_11_2",
                        "start": 459.84419777078654
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 630.1888706382022,
                    "start": 459.84419777078654
                },
                "write": [
                    {
                        "end": 630.1888706382022,
                        "id": "file_11_3",
                        "start": 487.85704844804826
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 147.1677026464314,
                    "start": 142.7677026464314
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 142.7677026464314,
                        "id": "file_12_0",
                        "start": 1.1084536082474228e-17
                    }
                ],
                "task_id": "task_12_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 289.49952491235956,
                    "start": 1.1084536082474228e-17
                },
                "write": [
                    {
                        "end": 289.49952491235956,
                        "id": "file_12_1",
                        "start": 147.1677026464314
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 317.5123755910224,
                    "start": 313.11237559102244
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 313.11237559102244,
                        "id": "file_12_1",
                        "start": 289.49952491235956
                    }
                ],
                "task_id": "task_12_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 459.84419777078654,
                    "start": 289.49952491235956
                },
                "write": [
                    {
                        "end": 459.84419777078654,
                        "id": "file_12_2",
                        "start": 317.5123755910224
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 487.85704844804826,
                    "start": 483.4570484480483
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 483.4570484480483,
                        "id": "file_12_2",
                        "start": 459.84419777078654
                    }
                ],
                "task_id": "task_12_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 630.1888706382022,
                    "start": 459.84419777078654
                },
                "write": [
                    {
                        "end": 630.1888706382022,
                        "id": "file_12_3",
                        "start": 487.85704844804826
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 147.1677026464314,
                    "start": 142.7677026464314
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 142.7677026464314,
                        "id": "file_13_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_13_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 289.49952491235956,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 289.49952491235956,
                        "id": "file_13_1",
                        "start": 147.1677026464314
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 317.5123755910224,
                    "start": 313.11237559102244
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 313.11237559102244,
                        "id": "file_13_1",
                        "start": 289.49952491235956
                    }
                ],
                "task_id": "task_13_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 459.84419777078654,
                    "start": 289.49952491235956
                },
                "write": [
                    {
                        "end": 459.84419777078654,
                        "id": "file_13_2",
                        "start": 317.5123755910224
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 487.85704844804826,
                    "start": 483.4570484480483
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 483.4570484480483,
                        "id": "file_13_2",
                        "start": 459.84419777078654
                    }
                ],
                "task_id": "task_13_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 630.1888706382022,
                    "start": 459.84419777078654
                },
                "write": [
                    {
                        "end": 630.1888706382022,
                        "id": "file_13_3",
                        "start": 487.85704844804826
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 147.1677026464314,
                    "start": 142.7677026464314
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 142.7677026464314,
                        "id": "file_14_0",
                        "start": 1.7735257731958765e-17
                    }
                ],
                "task_id": "task_14_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 289.49952491235956,
                    "start": 1.7735257731958765e-17
                },
                "write": [
                    {
                        "end": 289.49952491235956,
                        "id": "file_14_1",
                        "start": 147.1677026464314
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 317.5123755910224,
                    "start": 313.11237559102244
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 313.11237559102244,
                        "id": "file_14_1",
                        "start": 289.49952491235956
                    }
                ],
                "task_id": "task_14_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 459.84419777078654,
                    "start": 289.49952491235956
                },
                "write": [
                    {
                        "end": 459.84419777078654,
                        "id": "file_14_2",
                        "start": 317.5123755910224
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 487.85704844804826,
                    "start": 483.4570484480483
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 483.4570484480483,
                        "id": "file_14_2",
                        "start": 459.84419777078654
                    }
                ],
                "task_id": "task_14_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 630.1888706382022,
                    "start": 459.84419777078654
                },
                "write": [
                    {
                        "end": 630.1888706382022,
                        "id": "file_14_3",
                        "start": 487.85704844804826
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 147.1677026464314,
                    "start": 142.7677026464314
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 142.7677026464314,
                        "id": "file_15_0",
                        "start": 2.1060618556701034e-17
                    }
                ],
                "task_id": "task_15_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 289.49952491235956,
                    "start": 2.1060618556701034e-17
                },
                "write": [
                    {
                        "end": 289.49952491235956,
                        "id": "file_15_1",
                        "start": 147.1677026464314
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 317.5123755910224,
                    "start": 313.11237559102244
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 313.11237559102244,
                        "id": "file_15_1",
                        "start": 289.49952491235956
                    }
                ],
                "task_id": "task_15_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 459.84419777078654,
                    "start": 289.49952491235956
                },
                "write": [
                    {
                        "end": 459.84419777078654,
                        "id": "file_15_2",
                        "start": 317.5123755910224
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 487.85704844804826,
                    "start": 483.4570484480483
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 483.4570484480483,
                        "id": "file_15_2",
                        "start": 459.84419777078654
                    }
                ],
                "task_id": "task_15_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 630.1888706382022,
                    "start": 459.84419777078654
                },
                "write": [
                    {
                        "end": 630.1888706382022,
                        "id": "file_15_3",
                        "start": 487.85704844804826
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 147.1677026464314,
                    "start": 142.7677026464314
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 142.7677026464314,
                        "id": "file_16_0",
                        "start": 2.4385979381443302e-17
                    }
                ],
                "task_id": "task_16_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 289.49952491235956,
                    "start": 2.4385979381443302e-17
                },
                "write": [
                    {
                        "end": 289.49952491235956,
                        "id": "file_16_1",
                        "start": 147.1677026464314
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 317.5123755910224,
                    "start": 313.11237559102244
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 313.11237559102244,
                        "id": "file_16_1",
                        "start": 289.49952491235956
                    }
                ],
                "task_id": "task_16_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 459.84419777078654,
                    "start": 289.49952491235956
                },
                "write": [
                    {
                        "end": 459.84419777078654,
                        "id": "file_16_2",
                        "start": 317.5123755910224
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 487.85704844804826,
                    "start": 483.4570484480483
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 483.4570484480483,
                        "id": "file_16_2",
                        "start": 459.84419777078654
                    }
                ],
                "task_id": "task_16_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 630.1888706382022,
                    "start": 459.84419777078654
                },
                "write": [
                    {
                        "end": 630.1888706382022,
                        "id": "file_16_3",
                        "start": 487.85704844804826
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 147.1677026464314,
                    "start": 142.7677026464314
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 142.7677026464314,
                        "id": "file_17_0",
                        "start": 2.771134020618557e-17
                    }
                ],
                "task_id": "task_17_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 289.49952491235956,
                    "start": 2.771134020618557e-17
                },
                "write": [
                    {
                        "end": 289.49952491235956,
                        "id": "file_17_1",
                        "start": 147.1677026464314
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 317.5123755910224,
                    "start": 313.11237559102244
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 313.11237559102244,
                        "id": "file_17_1",
                        "start": 289.49952491235956
                    }
                ],
                "task_id": "task_17_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 459.84419777078654,
                    "start": 289.49952491235956
                },
                "write": [
                    {
                        "end": 459.84419777078654,
                        "id": "file_17_2",
                        "start": 317.5123755910224
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 487.85704844804826,
                    "start": 483.4570484480483
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 483.4570484480483,
                        "id": "file_17_2",
                        "start": 459.84419777078654
                    }
                ],
                "task_id": "task_17_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 630.1888706382022,
                    "start": 459.84419777078654
                },
                "write": [
                    {
                        "end": 630.1888706382022,
                        "id": "file_17_3",
                        "start": 487.85704844804826
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 147.1677026464314,
                    "start": 142.7677026464314
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 142.7677026464314,
                        "id": "file_18_0",
                        "start": 3.103670103092784e-17
                    }
                ],
                "task_id": "task_18_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 289.49952491235956,
                    "start": 3.103670103092784e-17
                },
                "write": [
                    {
                        "end": 289.49952491235956,
                        "id": "file_18_1",
                        "start": 147.1677026464314
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 317.5123755910224,
                    "start": 313.11237559102244
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 313.11237559102244,
                        "id": "file_18_1",
                        "start": 289.49952491235956
                    }
                ],
                "task_id": "task_18_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 459.84419777078654,
                    "start": 289.49952491235956
                },
                "write": [
                    {
                        "end": 459.84419777078654,
                        "id": "file_18_2",
                        "start": 317.5123755910224
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 487.85704844804826,
                    "start": 483.4570484480483
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 483.4570484480483,
                        "id": "file_18_2",
                        "start": 459.84419777078654
                    }
                ],
                "task_id": "task_18_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 630.1888706382022,
                    "start": 459.84419777078654
                },
                "write": [
                    {
                        "end": 630.1888706382022,
                        "id": "file_18_3",
                        "start": 487.85704844804826
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 147.1677026464314,
                    "start": 142.7677026464314
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 142.7677026464314,
                        "id": "file_19_0",
                        "start": 3.436206185567011e-17
                    }
                ],
                "task_id": "task_19_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 289.49952491235956,
                    "start": 3.436206185567011e-17
                },
                "write": [
                    {
                        "end": 289.49952491235956,
                        "id": "file_19_1",
                        "start": 147.1677026464314
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 317.5123755910224,
                    "start": 313.11237559102244
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 313.11237559102244,
                        "id": "file_19_1",
                        "start": 289.49952491235956
                    }
                ],
                "task_id": "task_19_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 459.84419777078654,
                    "start": 289.49952491235956
                },
                "write": [
                    {
                        "end": 459.84419777078654,
                        "id": "file_19_2",
                        "start": 317.5123755910224
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 487.85704844804826,
                    "start": 483.4570484480483
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 483.4570484480483,
                        "id": "file_19_2",
                        "start": 459.84419777078654
                    }
                ],
                "task_id": "task_19_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 630.1888706382022,
                    "start": 459.84419777078654
                },
                "write": [
                    {
                        "end": 630.1888706382022,
                        "id": "file_19_3",
                        "start": 487.85704844804826
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 147.1677026464314,
                    "start": 142.7677026464314
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 142.7677026464314,
                        "id": "file_1_0",
                        "start": 3.7687422680412376e-17
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 289.49952491235956,
                    "start": 3.7687422680412376e-17
                },
                "write": [
                    {
                        "end": 289.49952491235956,
                        "id": "file_1_1",
                        "start": 147.1677026464314
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 317.5123755910224,
                    "start": 313.11237559102244
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 313.11237559102244,
                        "id": "file_1_1",
                        "start": 289.49952491235956
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 459.84419777078654,
                    "start": 289.49952491235956
                },
                "write": [
                    {
                        "end": 459.84419777078654,
                        "id": "file_1_2",
                        "start": 317.5123755910224
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 487.85704844804826,
                    "start": 483.4570484480483
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 483.4570484480483,
                        "id": "file_1_2",
                        "start": 459.84419777078654
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 630.1888706382022,
                    "start": 459.84419777078654
                },
                "write": [
                    {
                        "end": 630.1888706382022,
                        "id": "file_1_3",
                        "start": 487.85704844804826
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 147.1677026464314,
                    "start": 142.7677026464314
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 142.7677026464314,
                        "id": "file_20_0",
                        "start": 4.1012783505154644e-17
                    }
                ],
                "task_id": "task_20_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 289.49952491235956,
                    "start": 4.1012783505154644e-17
                },
                "write": [
                    {
                        "end": 289.49952491235956,
                        "id": "file_20_1",
                        "start": 147.1677026464314
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 317.5123755910224,
                    "start": 313.11237559102244
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 313.11237559102244,
                        "id": "file_20_1",
                        "start": 289.49952491235956
                    }
                ],
                "task_id": "task_20_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 459.84419777078654,
                    "start": 289.49952491235956
                },
                "write": [
                    {
                        "end": 459.84419777078654,
                        "id": "file_20_2",
                        "start": 317.5123755910224
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 487.85704844804826,
                    "start": 483.4570484480483
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 483.4570484480483,
                        "id": "file_20_2",
                        "start": 459.84419777078654
                    }
                ],
                "task_id": "task_20_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 630.1888706382022,
                    "start": 459.84419777078654
                },
                "write": [
                    {
                        "end": 630.1888706382022,
                        "id": "file_20_3",
                        "start": 487.85704844804826
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 147.1677026464314,
                    "start": 142.7677026464314
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 142.7677026464314,
                        "id": "file_2_0",
                        "start": 4.433814432989691e-17
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 289.49952491235956,
                    "start": 4.433814432989691e-17
                },
                "write": [
                    {
                        "end": 289.49952491235956,
                        "id": "file_2_1",
                        "start": 147.1677026464314
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 317.5123755910224,
                    "start": 313.11237559102244
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 313.11237559102244,
                        "id": "file_2_1",
                        "start": 289.49952491235956
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 459.84419777078654,
                    "start": 289.49952491235956
                },
                "write": [
                    {
                        "end": 459.84419777078654,
                        "id": "file_2_2",
                        "start": 317.5123755910224
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 487.85704844804826,
                    "start": 483.4570484480483
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 483.4570484480483,
                        "id": "file_2_2",
                        "start": 459.84419777078654
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 630.1888706382022,
                    "start": 459.84419777078654
                },
                "write": [
                    {
                        "end": 630.1888706382022,
                        "id": "file_2_3",
                        "start": 487.85704844804826
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 147.1677026464314,
                    "start": 142.7677026464314
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 142.7677026464314,
                        "id": "file_3_0",
                        "start": 4.766350515463918e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 289.49952491235956,
                    "start": 4.766350515463918e-17
                },
                "write": [
                    {
                        "end": 289.49952491235956,
                        "id": "file_3_1",
                        "start": 147.1677026464314
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 317.5123755910224,
                    "start": 313.11237559102244
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 313.11237559102244,
                        "id": "file_3_1",
                        "start": 289.49952491235956
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 459.84419777078654,
                    "start": 289.49952491235956
                },
                "write": [
                    {
                        "end": 459.84419777078654,
                        "id": "file_3_2",
                        "start": 317.5123755910224
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 487.85704844804826,
                    "start": 483.4570484480483
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 483.4570484480483,
                        "id": "file_3_2",
                        "start": 459.84419777078654
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 630.1888706382022,
                    "start": 459.84419777078654
                },
                "write": [
                    {
                        "end": 630.1888706382022,
                        "id": "file_3_3",
                        "start": 487.85704844804826
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 147.1677026464314,
                    "start": 142.7677026464314
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 142.7677026464314,
                        "id": "file_4_0",
                        "start": 5.098886597938145e-17
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 289.49952491235956,
                    "start": 5.098886597938145e-17
                },
                "write": [
                    {
                        "end": 289.49952491235956,
                        "id": "file_4_1",
                        "start": 147.1677026464314
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 317.5123755910224,
                    "start": 313.11237559102244
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 313.11237559102244,
                        "id": "file_4_1",
                        "start": 289.49952491235956
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 459.84419777078654,
                    "start": 289.49952491235956
                },
                "write": [
                    {
                        "end": 459.84419777078654,
                        "id": "file_4_2",
                        "start": 317.5123755910224
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 487.85704844804826,
                    "start": 483.4570484480483
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 483.4570484480483,
                        "id": "file_4_2",
                        "start": 459.84419777078654
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 630.1888706382022,
                    "start": 459.84419777078654
                },
                "write": [
                    {
                        "end": 630.1888706382022,
                        "id": "file_4_3",
                        "start": 487.85704844804826
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 147.1677026464314,
                    "start": 142.7677026464314
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 142.7677026464314,
                        "id": "file_5_0",
                        "start": 5.431422680412372e-17
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 289.49952491235956,
                    "start": 5.431422680412372e-17
                },
                "write": [
                    {
                        "end": 289.49952491235956,
                        "id": "file_5_1",
                        "start": 147.1677026464314
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 317.5123755910224,
                    "start": 313.11237559102244
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 313.11237559102244,
                        "id": "file_5_1",
                        "start": 289.49952491235956
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 459.84419777078654,
                    "start": 289.49952491235956
                },
                "write": [
                    {
                        "end": 459.84419777078654,
                        "id": "file_5_2",
                        "start": 317.5123755910224
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 487.85704844804826,
                    "start": 483.4570484480483
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 483.4570484480483,
                        "id": "file_5_2",
                        "start": 459.84419777078654
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 630.1888706382022,
                    "start": 459.84419777078654
                },
                "write": [
                    {
                        "end": 630.1888706382022,
                        "id": "file_5_3",
                        "start": 487.85704844804826
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 147.1677026464314,
                    "start": 142.7677026464314
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 142.7677026464314,
                        "id": "file_6_0",
                        "start": 5.763958762886599e-17
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 289.49952491235956,
                    "start": 5.763958762886599e-17
                },
                "write": [
                    {
                        "end": 289.49952491235956,
                        "id": "file_6_1",
                        "start": 147.1677026464314
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 317.5123755910224,
                    "start": 313.11237559102244
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 313.11237559102244,
                        "id": "file_6_1",
                        "start": 289.49952491235956
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 459.84419777078654,
                    "start": 289.49952491235956
                },
                "write": [
                    {
                        "end": 459.84419777078654,
                        "id": "file_6_2",
                        "start": 317.5123755910224
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 487.85704844804826,
                    "start": 483.4570484480483
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 483.4570484480483,
                        "id": "file_6_2",
                        "start": 459.84419777078654
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 630.1888706382022,
                    "start": 459.84419777078654
                },
                "write": [
                    {
                        "end": 630.1888706382022,
                        "id": "file_6_3",
                        "start": 487.85704844804826
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 147.1677026464314,
                    "start": 142.7677026464314
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 142.7677026464314,
                        "id": "file_7_0",
                        "start": 6.096494845360825e-17
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 289.49952491235956,
                    "start": 6.096494845360825e-17
                },
                "write": [
                    {
                        "end": 289.49952491235956,
                        "id": "file_7_1",
                        "start": 147.1677026464314
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 317.5123755910224,
                    "start": 313.11237559102244
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 313.11237559102244,
                        "id": "file_7_1",
                        "start": 289.49952491235956
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 459.84419777078654,
                    "start": 289.49952491235956
                },
                "write": [
                    {
                        "end": 459.84419777078654,
                        "id": "file_7_2",
                        "start": 317.5123755910224
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 487.85704844804826,
                    "start": 483.4570484480483
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 483.4570484480483,
                        "id": "file_7_2",
                        "start": 459.84419777078654
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 630.1888706382022,
                    "start": 459.84419777078654
                },
                "write": [
                    {
                        "end": 630.1888706382022,
                        "id": "file_7_3",
                        "start": 487.85704844804826
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 147.1677026464314,
                    "start": 142.7677026464314
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 142.7677026464314,
                        "id": "file_8_0",
                        "start": 6.429030927835051e-17
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 289.49952491235956,
                    "start": 6.429030927835051e-17
                },
                "write": [
                    {
                        "end": 289.49952491235956,
                        "id": "file_8_1",
                        "start": 147.1677026464314
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 317.5123755910224,
                    "start": 313.11237559102244
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 313.11237559102244,
                        "id": "file_8_1",
                        "start": 289.49952491235956
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 459.84419777078654,
                    "start": 289.49952491235956
                },
                "write": [
                    {
                        "end": 459.84419777078654,
                        "id": "file_8_2",
                        "start": 317.5123755910224
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 487.85704844804826,
                    "start": 483.4570484480483
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 483.4570484480483,
                        "id": "file_8_2",
                        "start": 459.84419777078654
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 630.1888706382022,
                    "start": 459.84419777078654
                },
                "write": [
                    {
                        "end": 630.1888706382022,
                        "id": "file_8_3",
                        "start": 487.85704844804826
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 147.1677026464314,
                    "start": 142.7677026464314
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 142.7677026464314,
                        "id": "file_9_0",
                        "start": 6.761567010309277e-17
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 289.49952491235956,
                    "start": 6.761567010309277e-17
                },
                "write": [
                    {
                        "end": 289.49952491235956,
                        "id": "file_9_1",
                        "start": 147.1677026464314
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 317.5123755910224,
                    "start": 313.11237559102244
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 313.11237559102244,
                        "id": "file_9_1",
                        "start": 289.49952491235956
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 459.84419777078654,
                    "start": 289.49952491235956
                },
                "write": [
                    {
                        "end": 459.84419777078654,
                        "id": "file_9_2",
                        "start": 317.5123755910224
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 487.85704844804826,
                    "start": 483.4570484480483
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 483.4570484480483,
                        "id": "file_9_2",
                        "start": 459.84419777078654
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 630.1888706382022,
                    "start": 459.84419777078654
                },
                "write": [
                    {
                        "end": 630.1888706382022,
                        "id": "file_9_3",
                        "start": 487.85704844804826
                    }
                ]
            }
        ]
    }
}


==> result/multi/nfs/wrench/pagecache/dump_22.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 153.96613952076652,
                    "start": 149.5661395207665
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 149.5661395207665,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 303.07561692359553,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 303.07561692359553,
                        "id": "file_0_1",
                        "start": 153.96613952076652
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 332.2125049558926,
                    "start": 327.8125049558926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 327.8125049558926,
                        "id": "file_0_1",
                        "start": 303.07561692359553
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 481.32198246516856,
                    "start": 303.07561692359553
                },
                "write": [
                    {
                        "end": 481.32198246516856,
                        "id": "file_0_2",
                        "start": 332.2125049558926
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 510.4588704958437,
                    "start": 506.05887049584373
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 506.05887049584373,
                        "id": "file_0_2",
                        "start": 481.32198246516856
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 659.5683477595505,
                    "start": 481.32198246516856
                },
                "write": [
                    {
                        "end": 659.5683477595505,
                        "id": "file_0_3",
                        "start": 510.4588704958437
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 153.96613952076652,
                    "start": 149.5661395207665
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 149.5661395207665,
                        "id": "file_10_0",
                        "start": 4.433814432989691e-18
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 303.07561692359553,
                    "start": 4.433814432989691e-18
                },
                "write": [
                    {
                        "end": 303.07561692359553,
                        "id": "file_10_1",
                        "start": 153.96613952076652
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 332.2125049558926,
                    "start": 327.8125049558926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 327.8125049558926,
                        "id": "file_10_1",
                        "start": 303.07561692359553
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 481.32198246516856,
                    "start": 303.07561692359553
                },
                "write": [
                    {
                        "end": 481.32198246516856,
                        "id": "file_10_2",
                        "start": 332.2125049558926
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 510.4588704958437,
                    "start": 506.05887049584373
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 506.05887049584373,
                        "id": "file_10_2",
                        "start": 481.32198246516856
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 659.5683477595505,
                    "start": 481.32198246516856
                },
                "write": [
                    {
                        "end": 659.5683477595505,
                        "id": "file_10_3",
                        "start": 510.4588704958437
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 153.96613952076652,
                    "start": 149.5661395207665
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 149.5661395207665,
                        "id": "file_11_0",
                        "start": 7.75917525773196e-18
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 303.07561692359553,
                    "start": 7.75917525773196e-18
                },
                "write": [
                    {
                        "end": 303.07561692359553,
                        "id": "file_11_1",
                        "start": 153.96613952076652
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 332.2125049558926,
                    "start": 327.8125049558926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 327.8125049558926,
                        "id": "file_11_1",
                        "start": 303.07561692359553
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 481.32198246516856,
                    "start": 303.07561692359553
                },
                "write": [
                    {
                        "end": 481.32198246516856,
                        "id": "file_11_2",
                        "start": 332.2125049558926
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 510.4588704958437,
                    "start": 506.05887049584373
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 506.05887049584373,
                        "id": "file_11_2",
                        "start": 481.32198246516856
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 659.5683477595505,
                    "start": 481.32198246516856
                },
                "write": [
                    {
                        "end": 659.5683477595505,
                        "id": "file_11_3",
                        "start": 510.4588704958437
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 153.96613952076652,
                    "start": 149.5661395207665
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 149.5661395207665,
                        "id": "file_12_0",
                        "start": 1.1084536082474228e-17
                    }
                ],
                "task_id": "task_12_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 303.07561692359553,
                    "start": 1.1084536082474228e-17
                },
                "write": [
                    {
                        "end": 303.07561692359553,
                        "id": "file_12_1",
                        "start": 153.96613952076652
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 332.2125049558926,
                    "start": 327.8125049558926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 327.8125049558926,
                        "id": "file_12_1",
                        "start": 303.07561692359553
                    }
                ],
                "task_id": "task_12_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 481.32198246516856,
                    "start": 303.07561692359553
                },
                "write": [
                    {
                        "end": 481.32198246516856,
                        "id": "file_12_2",
                        "start": 332.2125049558926
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 510.4588704958437,
                    "start": 506.05887049584373
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 506.05887049584373,
                        "id": "file_12_2",
                        "start": 481.32198246516856
                    }
                ],
                "task_id": "task_12_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 659.5683477595505,
                    "start": 481.32198246516856
                },
                "write": [
                    {
                        "end": 659.5683477595505,
                        "id": "file_12_3",
                        "start": 510.4588704958437
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 153.96613952076652,
                    "start": 149.5661395207665
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 149.5661395207665,
                        "id": "file_13_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_13_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 303.07561692359553,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 303.07561692359553,
                        "id": "file_13_1",
                        "start": 153.96613952076652
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 332.2125049558926,
                    "start": 327.8125049558926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 327.8125049558926,
                        "id": "file_13_1",
                        "start": 303.07561692359553
                    }
                ],
                "task_id": "task_13_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 481.32198246516856,
                    "start": 303.07561692359553
                },
                "write": [
                    {
                        "end": 481.32198246516856,
                        "id": "file_13_2",
                        "start": 332.2125049558926
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 510.4588704958437,
                    "start": 506.05887049584373
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 506.05887049584373,
                        "id": "file_13_2",
                        "start": 481.32198246516856
                    }
                ],
                "task_id": "task_13_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 659.5683477595505,
                    "start": 481.32198246516856
                },
                "write": [
                    {
                        "end": 659.5683477595505,
                        "id": "file_13_3",
                        "start": 510.4588704958437
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 153.96613952076652,
                    "start": 149.5661395207665
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 149.5661395207665,
                        "id": "file_14_0",
                        "start": 1.7735257731958765e-17
                    }
                ],
                "task_id": "task_14_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 303.07561692359553,
                    "start": 1.7735257731958765e-17
                },
                "write": [
                    {
                        "end": 303.07561692359553,
                        "id": "file_14_1",
                        "start": 153.96613952076652
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 332.2125049558926,
                    "start": 327.8125049558926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 327.8125049558926,
                        "id": "file_14_1",
                        "start": 303.07561692359553
                    }
                ],
                "task_id": "task_14_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 481.32198246516856,
                    "start": 303.07561692359553
                },
                "write": [
                    {
                        "end": 481.32198246516856,
                        "id": "file_14_2",
                        "start": 332.2125049558926
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 510.4588704958437,
                    "start": 506.05887049584373
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 506.05887049584373,
                        "id": "file_14_2",
                        "start": 481.32198246516856
                    }
                ],
                "task_id": "task_14_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 659.5683477595505,
                    "start": 481.32198246516856
                },
                "write": [
                    {
                        "end": 659.5683477595505,
                        "id": "file_14_3",
                        "start": 510.4588704958437
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 153.96613952076652,
                    "start": 149.5661395207665
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 149.5661395207665,
                        "id": "file_15_0",
                        "start": 2.1060618556701034e-17
                    }
                ],
                "task_id": "task_15_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 303.07561692359553,
                    "start": 2.1060618556701034e-17
                },
                "write": [
                    {
                        "end": 303.07561692359553,
                        "id": "file_15_1",
                        "start": 153.96613952076652
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 332.2125049558926,
                    "start": 327.8125049558926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 327.8125049558926,
                        "id": "file_15_1",
                        "start": 303.07561692359553
                    }
                ],
                "task_id": "task_15_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 481.32198246516856,
                    "start": 303.07561692359553
                },
                "write": [
                    {
                        "end": 481.32198246516856,
                        "id": "file_15_2",
                        "start": 332.2125049558926
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 510.4588704958437,
                    "start": 506.05887049584373
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 506.05887049584373,
                        "id": "file_15_2",
                        "start": 481.32198246516856
                    }
                ],
                "task_id": "task_15_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 659.5683477595505,
                    "start": 481.32198246516856
                },
                "write": [
                    {
                        "end": 659.5683477595505,
                        "id": "file_15_3",
                        "start": 510.4588704958437
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 153.96613952076652,
                    "start": 149.5661395207665
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 149.5661395207665,
                        "id": "file_16_0",
                        "start": 2.4385979381443302e-17
                    }
                ],
                "task_id": "task_16_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 303.07561692359553,
                    "start": 2.4385979381443302e-17
                },
                "write": [
                    {
                        "end": 303.07561692359553,
                        "id": "file_16_1",
                        "start": 153.96613952076652
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 332.2125049558926,
                    "start": 327.8125049558926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 327.8125049558926,
                        "id": "file_16_1",
                        "start": 303.07561692359553
                    }
                ],
                "task_id": "task_16_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 481.32198246516856,
                    "start": 303.07561692359553
                },
                "write": [
                    {
                        "end": 481.32198246516856,
                        "id": "file_16_2",
                        "start": 332.2125049558926
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 510.4588704958437,
                    "start": 506.05887049584373
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 506.05887049584373,
                        "id": "file_16_2",
                        "start": 481.32198246516856
                    }
                ],
                "task_id": "task_16_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 659.5683477595505,
                    "start": 481.32198246516856
                },
                "write": [
                    {
                        "end": 659.5683477595505,
                        "id": "file_16_3",
                        "start": 510.4588704958437
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 153.96613952076652,
                    "start": 149.5661395207665
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 149.5661395207665,
                        "id": "file_17_0",
                        "start": 2.771134020618557e-17
                    }
                ],
                "task_id": "task_17_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 303.07561692359553,
                    "start": 2.771134020618557e-17
                },
                "write": [
                    {
                        "end": 303.07561692359553,
                        "id": "file_17_1",
                        "start": 153.96613952076652
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 332.2125049558926,
                    "start": 327.8125049558926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 327.8125049558926,
                        "id": "file_17_1",
                        "start": 303.07561692359553
                    }
                ],
                "task_id": "task_17_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 481.32198246516856,
                    "start": 303.07561692359553
                },
                "write": [
                    {
                        "end": 481.32198246516856,
                        "id": "file_17_2",
                        "start": 332.2125049558926
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 510.4588704958437,
                    "start": 506.05887049584373
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 506.05887049584373,
                        "id": "file_17_2",
                        "start": 481.32198246516856
                    }
                ],
                "task_id": "task_17_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 659.5683477595505,
                    "start": 481.32198246516856
                },
                "write": [
                    {
                        "end": 659.5683477595505,
                        "id": "file_17_3",
                        "start": 510.4588704958437
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 153.96613952076652,
                    "start": 149.5661395207665
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 149.5661395207665,
                        "id": "file_18_0",
                        "start": 3.103670103092784e-17
                    }
                ],
                "task_id": "task_18_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 303.07561692359553,
                    "start": 3.103670103092784e-17
                },
                "write": [
                    {
                        "end": 303.07561692359553,
                        "id": "file_18_1",
                        "start": 153.96613952076652
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 332.2125049558926,
                    "start": 327.8125049558926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 327.8125049558926,
                        "id": "file_18_1",
                        "start": 303.07561692359553
                    }
                ],
                "task_id": "task_18_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 481.32198246516856,
                    "start": 303.07561692359553
                },
                "write": [
                    {
                        "end": 481.32198246516856,
                        "id": "file_18_2",
                        "start": 332.2125049558926
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 510.4588704958437,
                    "start": 506.05887049584373
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 506.05887049584373,
                        "id": "file_18_2",
                        "start": 481.32198246516856
                    }
                ],
                "task_id": "task_18_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 659.5683477595505,
                    "start": 481.32198246516856
                },
                "write": [
                    {
                        "end": 659.5683477595505,
                        "id": "file_18_3",
                        "start": 510.4588704958437
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 153.96613952076652,
                    "start": 149.5661395207665
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 149.5661395207665,
                        "id": "file_19_0",
                        "start": 3.436206185567011e-17
                    }
                ],
                "task_id": "task_19_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 303.07561692359553,
                    "start": 3.436206185567011e-17
                },
                "write": [
                    {
                        "end": 303.07561692359553,
                        "id": "file_19_1",
                        "start": 153.96613952076652
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 332.2125049558926,
                    "start": 327.8125049558926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 327.8125049558926,
                        "id": "file_19_1",
                        "start": 303.07561692359553
                    }
                ],
                "task_id": "task_19_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 481.32198246516856,
                    "start": 303.07561692359553
                },
                "write": [
                    {
                        "end": 481.32198246516856,
                        "id": "file_19_2",
                        "start": 332.2125049558926
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 510.4588704958437,
                    "start": 506.05887049584373
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 506.05887049584373,
                        "id": "file_19_2",
                        "start": 481.32198246516856
                    }
                ],
                "task_id": "task_19_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 659.5683477595505,
                    "start": 481.32198246516856
                },
                "write": [
                    {
                        "end": 659.5683477595505,
                        "id": "file_19_3",
                        "start": 510.4588704958437
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 153.96613952076652,
                    "start": 149.5661395207665
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 149.5661395207665,
                        "id": "file_1_0",
                        "start": 3.7687422680412376e-17
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 303.07561692359553,
                    "start": 3.7687422680412376e-17
                },
                "write": [
                    {
                        "end": 303.07561692359553,
                        "id": "file_1_1",
                        "start": 153.96613952076652
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 332.2125049558926,
                    "start": 327.8125049558926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 327.8125049558926,
                        "id": "file_1_1",
                        "start": 303.07561692359553
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 481.32198246516856,
                    "start": 303.07561692359553
                },
                "write": [
                    {
                        "end": 481.32198246516856,
                        "id": "file_1_2",
                        "start": 332.2125049558926
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 510.4588704958437,
                    "start": 506.05887049584373
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 506.05887049584373,
                        "id": "file_1_2",
                        "start": 481.32198246516856
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 659.5683477595505,
                    "start": 481.32198246516856
                },
                "write": [
                    {
                        "end": 659.5683477595505,
                        "id": "file_1_3",
                        "start": 510.4588704958437
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 153.96613952076652,
                    "start": 149.5661395207665
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 149.5661395207665,
                        "id": "file_20_0",
                        "start": 4.1012783505154644e-17
                    }
                ],
                "task_id": "task_20_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 303.07561692359553,
                    "start": 4.1012783505154644e-17
                },
                "write": [
                    {
                        "end": 303.07561692359553,
                        "id": "file_20_1",
                        "start": 153.96613952076652
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 332.2125049558926,
                    "start": 327.8125049558926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 327.8125049558926,
                        "id": "file_20_1",
                        "start": 303.07561692359553
                    }
                ],
                "task_id": "task_20_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 481.32198246516856,
                    "start": 303.07561692359553
                },
                "write": [
                    {
                        "end": 481.32198246516856,
                        "id": "file_20_2",
                        "start": 332.2125049558926
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 510.4588704958437,
                    "start": 506.05887049584373
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 506.05887049584373,
                        "id": "file_20_2",
                        "start": 481.32198246516856
                    }
                ],
                "task_id": "task_20_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 659.5683477595505,
                    "start": 481.32198246516856
                },
                "write": [
                    {
                        "end": 659.5683477595505,
                        "id": "file_20_3",
                        "start": 510.4588704958437
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 153.96613952076652,
                    "start": 149.5661395207665
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 149.5661395207665,
                        "id": "file_21_0",
                        "start": 4.433814432989691e-17
                    }
                ],
                "task_id": "task_21_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 303.07561692359553,
                    "start": 4.433814432989691e-17
                },
                "write": [
                    {
                        "end": 303.07561692359553,
                        "id": "file_21_1",
                        "start": 153.96613952076652
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 332.2125049558926,
                    "start": 327.8125049558926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 327.8125049558926,
                        "id": "file_21_1",
                        "start": 303.07561692359553
                    }
                ],
                "task_id": "task_21_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 481.32198246516856,
                    "start": 303.07561692359553
                },
                "write": [
                    {
                        "end": 481.32198246516856,
                        "id": "file_21_2",
                        "start": 332.2125049558926
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 510.4588704958437,
                    "start": 506.05887049584373
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 506.05887049584373,
                        "id": "file_21_2",
                        "start": 481.32198246516856
                    }
                ],
                "task_id": "task_21_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 659.5683477595505,
                    "start": 481.32198246516856
                },
                "write": [
                    {
                        "end": 659.5683477595505,
                        "id": "file_21_3",
                        "start": 510.4588704958437
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 153.96613952076652,
                    "start": 149.5661395207665
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 149.5661395207665,
                        "id": "file_2_0",
                        "start": 4.766350515463918e-17
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 303.07561692359553,
                    "start": 4.766350515463918e-17
                },
                "write": [
                    {
                        "end": 303.07561692359553,
                        "id": "file_2_1",
                        "start": 153.96613952076652
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 332.2125049558926,
                    "start": 327.8125049558926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 327.8125049558926,
                        "id": "file_2_1",
                        "start": 303.07561692359553
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 481.32198246516856,
                    "start": 303.07561692359553
                },
                "write": [
                    {
                        "end": 481.32198246516856,
                        "id": "file_2_2",
                        "start": 332.2125049558926
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 510.4588704958437,
                    "start": 506.05887049584373
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 506.05887049584373,
                        "id": "file_2_2",
                        "start": 481.32198246516856
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 659.5683477595505,
                    "start": 481.32198246516856
                },
                "write": [
                    {
                        "end": 659.5683477595505,
                        "id": "file_2_3",
                        "start": 510.4588704958437
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 153.96613952076652,
                    "start": 149.5661395207665
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 149.5661395207665,
                        "id": "file_3_0",
                        "start": 5.098886597938145e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 303.07561692359553,
                    "start": 5.098886597938145e-17
                },
                "write": [
                    {
                        "end": 303.07561692359553,
                        "id": "file_3_1",
                        "start": 153.96613952076652
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 332.2125049558926,
                    "start": 327.8125049558926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 327.8125049558926,
                        "id": "file_3_1",
                        "start": 303.07561692359553
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 481.32198246516856,
                    "start": 303.07561692359553
                },
                "write": [
                    {
                        "end": 481.32198246516856,
                        "id": "file_3_2",
                        "start": 332.2125049558926
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 510.4588704958437,
                    "start": 506.05887049584373
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 506.05887049584373,
                        "id": "file_3_2",
                        "start": 481.32198246516856
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 659.5683477595505,
                    "start": 481.32198246516856
                },
                "write": [
                    {
                        "end": 659.5683477595505,
                        "id": "file_3_3",
                        "start": 510.4588704958437
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 153.96613952076652,
                    "start": 149.5661395207665
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 149.5661395207665,
                        "id": "file_4_0",
                        "start": 5.431422680412372e-17
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 303.07561692359553,
                    "start": 5.431422680412372e-17
                },
                "write": [
                    {
                        "end": 303.07561692359553,
                        "id": "file_4_1",
                        "start": 153.96613952076652
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 332.2125049558926,
                    "start": 327.8125049558926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 327.8125049558926,
                        "id": "file_4_1",
                        "start": 303.07561692359553
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 481.32198246516856,
                    "start": 303.07561692359553
                },
                "write": [
                    {
                        "end": 481.32198246516856,
                        "id": "file_4_2",
                        "start": 332.2125049558926
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 510.4588704958437,
                    "start": 506.05887049584373
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 506.05887049584373,
                        "id": "file_4_2",
                        "start": 481.32198246516856
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 659.5683477595505,
                    "start": 481.32198246516856
                },
                "write": [
                    {
                        "end": 659.5683477595505,
                        "id": "file_4_3",
                        "start": 510.4588704958437
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 153.96613952076652,
                    "start": 149.5661395207665
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 149.5661395207665,
                        "id": "file_5_0",
                        "start": 5.763958762886599e-17
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 303.07561692359553,
                    "start": 5.763958762886599e-17
                },
                "write": [
                    {
                        "end": 303.07561692359553,
                        "id": "file_5_1",
                        "start": 153.96613952076652
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 332.2125049558926,
                    "start": 327.8125049558926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 327.8125049558926,
                        "id": "file_5_1",
                        "start": 303.07561692359553
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 481.32198246516856,
                    "start": 303.07561692359553
                },
                "write": [
                    {
                        "end": 481.32198246516856,
                        "id": "file_5_2",
                        "start": 332.2125049558926
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 510.4588704958437,
                    "start": 506.05887049584373
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 506.05887049584373,
                        "id": "file_5_2",
                        "start": 481.32198246516856
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 659.5683477595505,
                    "start": 481.32198246516856
                },
                "write": [
                    {
                        "end": 659.5683477595505,
                        "id": "file_5_3",
                        "start": 510.4588704958437
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 153.96613952076652,
                    "start": 149.5661395207665
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 149.5661395207665,
                        "id": "file_6_0",
                        "start": 6.096494845360825e-17
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 303.07561692359553,
                    "start": 6.096494845360825e-17
                },
                "write": [
                    {
                        "end": 303.07561692359553,
                        "id": "file_6_1",
                        "start": 153.96613952076652
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 332.2125049558926,
                    "start": 327.8125049558926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 327.8125049558926,
                        "id": "file_6_1",
                        "start": 303.07561692359553
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 481.32198246516856,
                    "start": 303.07561692359553
                },
                "write": [
                    {
                        "end": 481.32198246516856,
                        "id": "file_6_2",
                        "start": 332.2125049558926
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 510.4588704958437,
                    "start": 506.05887049584373
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 506.05887049584373,
                        "id": "file_6_2",
                        "start": 481.32198246516856
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 659.5683477595505,
                    "start": 481.32198246516856
                },
                "write": [
                    {
                        "end": 659.5683477595505,
                        "id": "file_6_3",
                        "start": 510.4588704958437
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 153.96613952076652,
                    "start": 149.5661395207665
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 149.5661395207665,
                        "id": "file_7_0",
                        "start": 6.429030927835051e-17
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 303.07561692359553,
                    "start": 6.429030927835051e-17
                },
                "write": [
                    {
                        "end": 303.07561692359553,
                        "id": "file_7_1",
                        "start": 153.96613952076652
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 332.2125049558926,
                    "start": 327.8125049558926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 327.8125049558926,
                        "id": "file_7_1",
                        "start": 303.07561692359553
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 481.32198246516856,
                    "start": 303.07561692359553
                },
                "write": [
                    {
                        "end": 481.32198246516856,
                        "id": "file_7_2",
                        "start": 332.2125049558926
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 510.4588704958437,
                    "start": 506.05887049584373
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 506.05887049584373,
                        "id": "file_7_2",
                        "start": 481.32198246516856
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 659.5683477595505,
                    "start": 481.32198246516856
                },
                "write": [
                    {
                        "end": 659.5683477595505,
                        "id": "file_7_3",
                        "start": 510.4588704958437
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 153.96613952076652,
                    "start": 149.5661395207665
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 149.5661395207665,
                        "id": "file_8_0",
                        "start": 6.761567010309277e-17
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 303.07561692359553,
                    "start": 6.761567010309277e-17
                },
                "write": [
                    {
                        "end": 303.07561692359553,
                        "id": "file_8_1",
                        "start": 153.96613952076652
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 332.2125049558926,
                    "start": 327.8125049558926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 327.8125049558926,
                        "id": "file_8_1",
                        "start": 303.07561692359553
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 481.32198246516856,
                    "start": 303.07561692359553
                },
                "write": [
                    {
                        "end": 481.32198246516856,
                        "id": "file_8_2",
                        "start": 332.2125049558926
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 510.4588704958437,
                    "start": 506.05887049584373
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 506.05887049584373,
                        "id": "file_8_2",
                        "start": 481.32198246516856
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 659.5683477595505,
                    "start": 481.32198246516856
                },
                "write": [
                    {
                        "end": 659.5683477595505,
                        "id": "file_8_3",
                        "start": 510.4588704958437
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 153.96613952076652,
                    "start": 149.5661395207665
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 149.5661395207665,
                        "id": "file_9_0",
                        "start": 7.094103092783504e-17
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 303.07561692359553,
                    "start": 7.094103092783504e-17
                },
                "write": [
                    {
                        "end": 303.07561692359553,
                        "id": "file_9_1",
                        "start": 153.96613952076652
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 332.2125049558926,
                    "start": 327.8125049558926
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 327.8125049558926,
                        "id": "file_9_1",
                        "start": 303.07561692359553
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 481.32198246516856,
                    "start": 303.07561692359553
                },
                "write": [
                    {
                        "end": 481.32198246516856,
                        "id": "file_9_2",
                        "start": 332.2125049558926
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 510.4588704958437,
                    "start": 506.05887049584373
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 506.05887049584373,
                        "id": "file_9_2",
                        "start": 481.32198246516856
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 659.5683477595505,
                    "start": 481.32198246516856
                },
                "write": [
                    {
                        "end": 659.5683477595505,
                        "id": "file_9_3",
                        "start": 510.4588704958437
                    }
                ]
            }
        ]
    }
}


==> result/multi/nfs/wrench/pagecache/dump_23.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 160.7645780282627,
                    "start": 156.36457802826268
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 156.36457802826268,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 316.6517132337079,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 316.6517132337079,
                        "id": "file_0_1",
                        "start": 160.7645780282627
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 346.9126386246415,
                    "start": 342.5126386246415
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 342.5126386246415,
                        "id": "file_0_1",
                        "start": 316.6517132337079
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 502.79977379550564,
                    "start": 316.6517132337079
                },
                "write": [
                    {
                        "end": 502.79977379550564,
                        "id": "file_0_2",
                        "start": 346.9126386246415
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 654.1693322184735,
                    "start": 649.7693322184736
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 649.7693322184736,
                        "id": "file_0_2",
                        "start": 502.79977379550564
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 809.9327405033706,
                    "start": 502.79977379550564
                },
                "write": [
                    {
                        "end": 809.9327405033706,
                        "id": "file_0_3",
                        "start": 654.1693322184735
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 160.7645780282627,
                    "start": 156.36457802826268
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 156.36457802826268,
                        "id": "file_10_0",
                        "start": 4.433814432989691e-18
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 316.6517132337079,
                    "start": 4.433814432989691e-18
                },
                "write": [
                    {
                        "end": 316.6517132337079,
                        "id": "file_10_1",
                        "start": 160.7645780282627
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 346.9126386246415,
                    "start": 342.5126386246415
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 342.5126386246415,
                        "id": "file_10_1",
                        "start": 316.6517132337079
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 502.79977379550564,
                    "start": 316.6517132337079
                },
                "write": [
                    {
                        "end": 502.79977379550564,
                        "id": "file_10_2",
                        "start": 346.9126386246415
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 654.1693322184735,
                    "start": 649.7693322184736
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 649.7693322184736,
                        "id": "file_10_2",
                        "start": 502.79977379550564
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 809.9327405033706,
                    "start": 502.79977379550564
                },
                "write": [
                    {
                        "end": 809.9327405033706,
                        "id": "file_10_3",
                        "start": 654.1693322184735
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 160.7645780282627,
                    "start": 156.36457802826268
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 156.36457802826268,
                        "id": "file_11_0",
                        "start": 7.75917525773196e-18
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 316.6517132337079,
                    "start": 7.75917525773196e-18
                },
                "write": [
                    {
                        "end": 316.6517132337079,
                        "id": "file_11_1",
                        "start": 160.7645780282627
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 346.9126386246415,
                    "start": 342.5126386246415
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 342.5126386246415,
                        "id": "file_11_1",
                        "start": 316.6517132337079
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 502.79977379550564,
                    "start": 316.6517132337079
                },
                "write": [
                    {
                        "end": 502.79977379550564,
                        "id": "file_11_2",
                        "start": 346.9126386246415
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 654.1693322184735,
                    "start": 649.7693322184736
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 649.7693322184736,
                        "id": "file_11_2",
                        "start": 502.79977379550564
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 809.9327405033706,
                    "start": 502.79977379550564
                },
                "write": [
                    {
                        "end": 809.9327405033706,
                        "id": "file_11_3",
                        "start": 654.1693322184735
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 160.7645780282627,
                    "start": 156.36457802826268
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 156.36457802826268,
                        "id": "file_12_0",
                        "start": 1.1084536082474228e-17
                    }
                ],
                "task_id": "task_12_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 316.6517132337079,
                    "start": 1.1084536082474228e-17
                },
                "write": [
                    {
                        "end": 316.6517132337079,
                        "id": "file_12_1",
                        "start": 160.7645780282627
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 346.9126386246415,
                    "start": 342.5126386246415
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 342.5126386246415,
                        "id": "file_12_1",
                        "start": 316.6517132337079
                    }
                ],
                "task_id": "task_12_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 502.79977379550564,
                    "start": 316.6517132337079
                },
                "write": [
                    {
                        "end": 502.79977379550564,
                        "id": "file_12_2",
                        "start": 346.9126386246415
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 654.1693322184735,
                    "start": 649.7693322184736
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 649.7693322184736,
                        "id": "file_12_2",
                        "start": 502.79977379550564
                    }
                ],
                "task_id": "task_12_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 809.9327405033706,
                    "start": 502.79977379550564
                },
                "write": [
                    {
                        "end": 809.9327405033706,
                        "id": "file_12_3",
                        "start": 654.1693322184735
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 160.7645780282627,
                    "start": 156.36457802826268
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 156.36457802826268,
                        "id": "file_13_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_13_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 316.6517132337079,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 316.6517132337079,
                        "id": "file_13_1",
                        "start": 160.7645780282627
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 346.9126386246415,
                    "start": 342.5126386246415
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 342.5126386246415,
                        "id": "file_13_1",
                        "start": 316.6517132337079
                    }
                ],
                "task_id": "task_13_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 502.79977379550564,
                    "start": 316.6517132337079
                },
                "write": [
                    {
                        "end": 502.79977379550564,
                        "id": "file_13_2",
                        "start": 346.9126386246415
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 654.068510933578,
                    "start": 649.668510933578
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 649.668510933578,
                        "id": "file_13_2",
                        "start": 502.79977379550564
                    }
                ],
                "task_id": "task_13_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 809.9070489235954,
                    "start": 502.79977379550564
                },
                "write": [
                    {
                        "end": 809.9070489235954,
                        "id": "file_13_3",
                        "start": 654.068510933578
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 160.7645780282627,
                    "start": 156.36457802826268
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 156.36457802826268,
                        "id": "file_14_0",
                        "start": 1.7735257731958765e-17
                    }
                ],
                "task_id": "task_14_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 316.6517132337079,
                    "start": 1.7735257731958765e-17
                },
                "write": [
                    {
                        "end": 316.6517132337079,
                        "id": "file_14_1",
                        "start": 160.7645780282627
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 346.9126386246415,
                    "start": 342.5126386246415
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 342.5126386246415,
                        "id": "file_14_1",
                        "start": 316.6517132337079
                    }
                ],
                "task_id": "task_14_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 502.79977379550564,
                    "start": 316.6517132337079
                },
                "write": [
                    {
                        "end": 502.79977379550564,
                        "id": "file_14_2",
                        "start": 346.9126386246415
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 654.0671958782995,
                    "start": 649.6671958782995
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 649.6671958782995,
                        "id": "file_14_2",
                        "start": 502.79977379550564
                    }
                ],
                "task_id": "task_14_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 809.9068423617977,
                    "start": 502.79977379550564
                },
                "write": [
                    {
                        "end": 809.9068423617977,
                        "id": "file_14_3",
                        "start": 654.0671958782995
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 160.7645780282627,
                    "start": 156.36457802826268
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 156.36457802826268,
                        "id": "file_15_0",
                        "start": 2.1060618556701034e-17
                    }
                ],
                "task_id": "task_15_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 316.6517132337079,
                    "start": 2.1060618556701034e-17
                },
                "write": [
                    {
                        "end": 316.6517132337079,
                        "id": "file_15_1",
                        "start": 160.7645780282627
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 346.9126386246415,
                    "start": 342.5126386246415
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 342.5126386246415,
                        "id": "file_15_1",
                        "start": 316.6517132337079
                    }
                ],
                "task_id": "task_15_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 502.79977379550564,
                    "start": 316.6517132337079
                },
                "write": [
                    {
                        "end": 502.79977379550564,
                        "id": "file_15_2",
                        "start": 346.9126386246415
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 654.0671958782995,
                    "start": 649.6671958782995
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 649.6671958782995,
                        "id": "file_15_2",
                        "start": 502.79977379550564
                    }
                ],
                "task_id": "task_15_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 809.9068423617977,
                    "start": 502.79977379550564
                },
                "write": [
                    {
                        "end": 809.9068423617977,
                        "id": "file_15_3",
                        "start": 654.0671958782995
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 160.7645780282627,
                    "start": 156.36457802826268
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 156.36457802826268,
                        "id": "file_16_0",
                        "start": 2.4385979381443302e-17
                    }
                ],
                "task_id": "task_16_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 316.6517132337079,
                    "start": 2.4385979381443302e-17
                },
                "write": [
                    {
                        "end": 316.6517132337079,
                        "id": "file_16_1",
                        "start": 160.7645780282627
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 346.9126386246415,
                    "start": 342.5126386246415
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 342.5126386246415,
                        "id": "file_16_1",
                        "start": 316.6517132337079
                    }
                ],
                "task_id": "task_16_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 502.79977379550564,
                    "start": 316.6517132337079
                },
                "write": [
                    {
                        "end": 502.79977379550564,
                        "id": "file_16_2",
                        "start": 346.9126386246415
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 654.0671958782995,
                    "start": 649.6671958782995
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 649.6671958782995,
                        "id": "file_16_2",
                        "start": 502.79977379550564
                    }
                ],
                "task_id": "task_16_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 809.9068423617977,
                    "start": 502.79977379550564
                },
                "write": [
                    {
                        "end": 809.9068423617977,
                        "id": "file_16_3",
                        "start": 654.0671958782995
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 160.7645780282627,
                    "start": 156.36457802826268
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 156.36457802826268,
                        "id": "file_17_0",
                        "start": 2.771134020618557e-17
                    }
                ],
                "task_id": "task_17_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 316.6517132337079,
                    "start": 2.771134020618557e-17
                },
                "write": [
                    {
                        "end": 316.6517132337079,
                        "id": "file_17_1",
                        "start": 160.7645780282627
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 346.9126386246415,
                    "start": 342.5126386246415
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 342.5126386246415,
                        "id": "file_17_1",
                        "start": 316.6517132337079
                    }
                ],
                "task_id": "task_17_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 502.79977379550564,
                    "start": 316.6517132337079
                },
                "write": [
                    {
                        "end": 502.79977379550564,
                        "id": "file_17_2",
                        "start": 346.9126386246415
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 654.0671958782995,
                    "start": 649.6671958782995
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 649.6671958782995,
                        "id": "file_17_2",
                        "start": 502.79977379550564
                    }
                ],
                "task_id": "task_17_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 809.9068423617977,
                    "start": 502.79977379550564
                },
                "write": [
                    {
                        "end": 809.9068423617977,
                        "id": "file_17_3",
                        "start": 654.0671958782995
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 160.7645780282627,
                    "start": 156.36457802826268
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 156.36457802826268,
                        "id": "file_18_0",
                        "start": 3.103670103092784e-17
                    }
                ],
                "task_id": "task_18_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 316.6517132337079,
                    "start": 3.103670103092784e-17
                },
                "write": [
                    {
                        "end": 316.6517132337079,
                        "id": "file_18_1",
                        "start": 160.7645780282627
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 346.9126386246415,
                    "start": 342.5126386246415
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 342.5126386246415,
                        "id": "file_18_1",
                        "start": 316.6517132337079
                    }
                ],
                "task_id": "task_18_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 502.79977379550564,
                    "start": 316.6517132337079
                },
                "write": [
                    {
                        "end": 502.79977379550564,
                        "id": "file_18_2",
                        "start": 346.9126386246415
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 654.0671958782995,
                    "start": 649.6671958782995
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 649.6671958782995,
                        "id": "file_18_2",
                        "start": 502.79977379550564
                    }
                ],
                "task_id": "task_18_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 809.9068423617977,
                    "start": 502.79977379550564
                },
                "write": [
                    {
                        "end": 809.9068423617977,
                        "id": "file_18_3",
                        "start": 654.0671958782995
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 160.7645780282627,
                    "start": 156.36457802826268
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 156.36457802826268,
                        "id": "file_19_0",
                        "start": 3.436206185567011e-17
                    }
                ],
                "task_id": "task_19_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 316.6517132337079,
                    "start": 3.436206185567011e-17
                },
                "write": [
                    {
                        "end": 316.6517132337079,
                        "id": "file_19_1",
                        "start": 160.7645780282627
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 346.9126386246415,
                    "start": 342.5126386246415
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 342.5126386246415,
                        "id": "file_19_1",
                        "start": 316.6517132337079
                    }
                ],
                "task_id": "task_19_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 502.79977379550564,
                    "start": 316.6517132337079
                },
                "write": [
                    {
                        "end": 502.79977379550564,
                        "id": "file_19_2",
                        "start": 346.9126386246415
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 654.0671958782995,
                    "start": 649.6671958782995
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 649.6671958782995,
                        "id": "file_19_2",
                        "start": 502.79977379550564
                    }
                ],
                "task_id": "task_19_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 809.9068423617977,
                    "start": 502.79977379550564
                },
                "write": [
                    {
                        "end": 809.9068423617977,
                        "id": "file_19_3",
                        "start": 654.0671958782995
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 160.7645780282627,
                    "start": 156.36457802826268
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 156.36457802826268,
                        "id": "file_1_0",
                        "start": 3.7687422680412376e-17
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 316.6517132337079,
                    "start": 3.7687422680412376e-17
                },
                "write": [
                    {
                        "end": 316.6517132337079,
                        "id": "file_1_1",
                        "start": 160.7645780282627
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 346.9126386246415,
                    "start": 342.5126386246415
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 342.5126386246415,
                        "id": "file_1_1",
                        "start": 316.6517132337079
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 502.79977379550564,
                    "start": 316.6517132337079
                },
                "write": [
                    {
                        "end": 502.79977379550564,
                        "id": "file_1_2",
                        "start": 346.9126386246415
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 654.0671958782995,
                    "start": 649.6671958782995
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 649.6671958782995,
                        "id": "file_1_2",
                        "start": 502.79977379550564
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 809.9068423617977,
                    "start": 502.79977379550564
                },
                "write": [
                    {
                        "end": 809.9068423617977,
                        "id": "file_1_3",
                        "start": 654.0671958782995
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 160.7645780282627,
                    "start": 156.36457802826268
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 156.36457802826268,
                        "id": "file_20_0",
                        "start": 4.1012783505154644e-17
                    }
                ],
                "task_id": "task_20_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 316.6517132337079,
                    "start": 4.1012783505154644e-17
                },
                "write": [
                    {
                        "end": 316.6517132337079,
                        "id": "file_20_1",
                        "start": 160.7645780282627
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 346.9126386246415,
                    "start": 342.5126386246415
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 342.5126386246415,
                        "id": "file_20_1",
                        "start": 316.6517132337079
                    }
                ],
                "task_id": "task_20_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 502.79977379550564,
                    "start": 316.6517132337079
                },
                "write": [
                    {
                        "end": 502.79977379550564,
                        "id": "file_20_2",
                        "start": 346.9126386246415
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 654.0671958782995,
                    "start": 649.6671958782995
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 649.6671958782995,
                        "id": "file_20_2",
                        "start": 502.79977379550564
                    }
                ],
                "task_id": "task_20_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 809.9068423617977,
                    "start": 502.79977379550564
                },
                "write": [
                    {
                        "end": 809.9068423617977,
                        "id": "file_20_3",
                        "start": 654.0671958782995
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 160.7645780282627,
                    "start": 156.36457802826268
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 156.36457802826268,
                        "id": "file_21_0",
                        "start": 4.433814432989691e-17
                    }
                ],
                "task_id": "task_21_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 316.6517132337079,
                    "start": 4.433814432989691e-17
                },
                "write": [
                    {
                        "end": 316.6517132337079,
                        "id": "file_21_1",
                        "start": 160.7645780282627
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 346.9126386246415,
                    "start": 342.5126386246415
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 342.5126386246415,
                        "id": "file_21_1",
                        "start": 316.6517132337079
                    }
                ],
                "task_id": "task_21_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 502.79977379550564,
                    "start": 316.6517132337079
                },
                "write": [
                    {
                        "end": 502.79977379550564,
                        "id": "file_21_2",
                        "start": 346.9126386246415
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 654.0671958782995,
                    "start": 649.6671958782995
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 649.6671958782995,
                        "id": "file_21_2",
                        "start": 502.79977379550564
                    }
                ],
                "task_id": "task_21_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 809.9068423617977,
                    "start": 502.79977379550564
                },
                "write": [
                    {
                        "end": 809.9068423617977,
                        "id": "file_21_3",
                        "start": 654.0671958782995
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 160.7645780282627,
                    "start": 156.36457802826268
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 156.36457802826268,
                        "id": "file_22_0",
                        "start": 4.766350515463918e-17
                    }
                ],
                "task_id": "task_22_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 316.6517132337079,
                    "start": 4.766350515463918e-17
                },
                "write": [
                    {
                        "end": 316.6517132337079,
                        "id": "file_22_1",
                        "start": 160.7645780282627
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 346.9126386246415,
                    "start": 342.5126386246415
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 342.5126386246415,
                        "id": "file_22_1",
                        "start": 316.6517132337079
                    }
                ],
                "task_id": "task_22_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 502.79977379550564,
                    "start": 316.6517132337079
                },
                "write": [
                    {
                        "end": 502.79977379550564,
                        "id": "file_22_2",
                        "start": 346.9126386246415
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 654.0671958782995,
                    "start": 649.6671958782995
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 649.6671958782995,
                        "id": "file_22_2",
                        "start": 502.79977379550564
                    }
                ],
                "task_id": "task_22_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 809.9068423617977,
                    "start": 502.79977379550564
                },
                "write": [
                    {
                        "end": 809.9068423617977,
                        "id": "file_22_3",
                        "start": 654.0671958782995
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 160.7645780282627,
                    "start": 156.36457802826268
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 156.36457802826268,
                        "id": "file_2_0",
                        "start": 5.098886597938145e-17
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 316.6517132337079,
                    "start": 5.098886597938145e-17
                },
                "write": [
                    {
                        "end": 316.6517132337079,
                        "id": "file_2_1",
                        "start": 160.7645780282627
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 346.9126386246415,
                    "start": 342.5126386246415
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 342.5126386246415,
                        "id": "file_2_1",
                        "start": 316.6517132337079
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 502.79977379550564,
                    "start": 316.6517132337079
                },
                "write": [
                    {
                        "end": 502.79977379550564,
                        "id": "file_2_2",
                        "start": 346.9126386246415
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 654.0671958782995,
                    "start": 649.6671958782995
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 649.6671958782995,
                        "id": "file_2_2",
                        "start": 502.79977379550564
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 809.9068423617977,
                    "start": 502.79977379550564
                },
                "write": [
                    {
                        "end": 809.9068423617977,
                        "id": "file_2_3",
                        "start": 654.0671958782995
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 160.7645780282627,
                    "start": 156.36457802826268
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 156.36457802826268,
                        "id": "file_3_0",
                        "start": 5.431422680412372e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 316.6517132337079,
                    "start": 5.431422680412372e-17
                },
                "write": [
                    {
                        "end": 316.6517132337079,
                        "id": "file_3_1",
                        "start": 160.7645780282627
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 346.9126386246415,
                    "start": 342.5126386246415
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 342.5126386246415,
                        "id": "file_3_1",
                        "start": 316.6517132337079
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 502.79977379550564,
                    "start": 316.6517132337079
                },
                "write": [
                    {
                        "end": 502.79977379550564,
                        "id": "file_3_2",
                        "start": 346.9126386246415
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 654.0671958782995,
                    "start": 649.6671958782995
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 649.6671958782995,
                        "id": "file_3_2",
                        "start": 502.79977379550564
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 809.9068423617977,
                    "start": 502.79977379550564
                },
                "write": [
                    {
                        "end": 809.9068423617977,
                        "id": "file_3_3",
                        "start": 654.0671958782995
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 160.7645780282627,
                    "start": 156.36457802826268
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 156.36457802826268,
                        "id": "file_4_0",
                        "start": 5.763958762886599e-17
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 316.6517132337079,
                    "start": 5.763958762886599e-17
                },
                "write": [
                    {
                        "end": 316.6517132337079,
                        "id": "file_4_1",
                        "start": 160.7645780282627
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 346.9126386246415,
                    "start": 342.5126386246415
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 342.5126386246415,
                        "id": "file_4_1",
                        "start": 316.6517132337079
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 502.79977379550564,
                    "start": 316.6517132337079
                },
                "write": [
                    {
                        "end": 502.79977379550564,
                        "id": "file_4_2",
                        "start": 346.9126386246415
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 654.0671958782995,
                    "start": 649.6671958782995
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 649.6671958782995,
                        "id": "file_4_2",
                        "start": 502.79977379550564
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 809.9068423617977,
                    "start": 502.79977379550564
                },
                "write": [
                    {
                        "end": 809.9068423617977,
                        "id": "file_4_3",
                        "start": 654.0671958782995
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 160.7645780282627,
                    "start": 156.36457802826268
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 156.36457802826268,
                        "id": "file_5_0",
                        "start": 6.096494845360825e-17
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 316.6517132337079,
                    "start": 6.096494845360825e-17
                },
                "write": [
                    {
                        "end": 316.6517132337079,
                        "id": "file_5_1",
                        "start": 160.7645780282627
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 346.9126386246415,
                    "start": 342.5126386246415
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 342.5126386246415,
                        "id": "file_5_1",
                        "start": 316.6517132337079
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 502.79977379550564,
                    "start": 316.6517132337079
                },
                "write": [
                    {
                        "end": 502.79977379550564,
                        "id": "file_5_2",
                        "start": 346.9126386246415
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 654.0671958782995,
                    "start": 649.6671958782995
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 649.6671958782995,
                        "id": "file_5_2",
                        "start": 502.79977379550564
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 809.9068423617977,
                    "start": 502.79977379550564
                },
                "write": [
                    {
                        "end": 809.9068423617977,
                        "id": "file_5_3",
                        "start": 654.0671958782995
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 160.7645780282627,
                    "start": 156.36457802826268
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 156.36457802826268,
                        "id": "file_6_0",
                        "start": 6.429030927835051e-17
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 316.6517132337079,
                    "start": 6.429030927835051e-17
                },
                "write": [
                    {
                        "end": 316.6517132337079,
                        "id": "file_6_1",
                        "start": 160.7645780282627
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 346.9126386246415,
                    "start": 342.5126386246415
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 342.5126386246415,
                        "id": "file_6_1",
                        "start": 316.6517132337079
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 502.79977379550564,
                    "start": 316.6517132337079
                },
                "write": [
                    {
                        "end": 502.79977379550564,
                        "id": "file_6_2",
                        "start": 346.9126386246415
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 654.0671958782995,
                    "start": 649.6671958782995
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 649.6671958782995,
                        "id": "file_6_2",
                        "start": 502.79977379550564
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 809.9068423617977,
                    "start": 502.79977379550564
                },
                "write": [
                    {
                        "end": 809.9068423617977,
                        "id": "file_6_3",
                        "start": 654.0671958782995
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 160.7645780282627,
                    "start": 156.36457802826268
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 156.36457802826268,
                        "id": "file_7_0",
                        "start": 6.761567010309277e-17
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 316.6517132337079,
                    "start": 6.761567010309277e-17
                },
                "write": [
                    {
                        "end": 316.6517132337079,
                        "id": "file_7_1",
                        "start": 160.7645780282627
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 346.9126386246415,
                    "start": 342.5126386246415
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 342.5126386246415,
                        "id": "file_7_1",
                        "start": 316.6517132337079
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 502.79977379550564,
                    "start": 316.6517132337079
                },
                "write": [
                    {
                        "end": 502.79977379550564,
                        "id": "file_7_2",
                        "start": 346.9126386246415
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 654.0671958782995,
                    "start": 649.6671958782995
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 649.6671958782995,
                        "id": "file_7_2",
                        "start": 502.79977379550564
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 809.9068423617977,
                    "start": 502.79977379550564
                },
                "write": [
                    {
                        "end": 809.9068423617977,
                        "id": "file_7_3",
                        "start": 654.0671958782995
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 160.7645780282627,
                    "start": 156.36457802826268
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 156.36457802826268,
                        "id": "file_8_0",
                        "start": 7.094103092783504e-17
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 316.6517132337079,
                    "start": 7.094103092783504e-17
                },
                "write": [
                    {
                        "end": 316.6517132337079,
                        "id": "file_8_1",
                        "start": 160.7645780282627
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 346.9126386246415,
                    "start": 342.5126386246415
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 342.5126386246415,
                        "id": "file_8_1",
                        "start": 316.6517132337079
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 502.79977379550564,
                    "start": 316.6517132337079
                },
                "write": [
                    {
                        "end": 502.79977379550564,
                        "id": "file_8_2",
                        "start": 346.9126386246415
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 654.0671958782995,
                    "start": 649.6671958782995
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 649.6671958782995,
                        "id": "file_8_2",
                        "start": 502.79977379550564
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 809.9068423617977,
                    "start": 502.79977379550564
                },
                "write": [
                    {
                        "end": 809.9068423617977,
                        "id": "file_8_3",
                        "start": 654.0671958782995
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 160.7645780282627,
                    "start": 156.36457802826268
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 156.36457802826268,
                        "id": "file_9_0",
                        "start": 7.42663917525773e-17
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 316.6517132337079,
                    "start": 7.42663917525773e-17
                },
                "write": [
                    {
                        "end": 316.6517132337079,
                        "id": "file_9_1",
                        "start": 160.7645780282627
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 346.9126386246415,
                    "start": 342.5126386246415
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 342.5126386246415,
                        "id": "file_9_1",
                        "start": 316.6517132337079
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 502.79977379550564,
                    "start": 316.6517132337079
                },
                "write": [
                    {
                        "end": 502.79977379550564,
                        "id": "file_9_2",
                        "start": 346.9126386246415
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 654.0671958782995,
                    "start": 649.6671958782995
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 649.6671958782995,
                        "id": "file_9_2",
                        "start": 502.79977379550564
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 809.9068423617977,
                    "start": 502.79977379550564
                },
                "write": [
                    {
                        "end": 809.9068423617977,
                        "id": "file_9_3",
                        "start": 654.0671958782995
                    }
                ]
            }
        ]
    }
}


==> result/multi/nfs/wrench/pagecache/dump_24.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 167.56301222443892,
                    "start": 163.16301222443892
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 163.16301222443892,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 330.227800047191,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 330.227800047191,
                        "id": "file_0_1",
                        "start": 167.56301222443892
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 361.61276279301745,
                    "start": 357.2127627930175
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 357.2127627930175,
                        "id": "file_0_1",
                        "start": 330.227800047191
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 524.2775506449437,
                    "start": 330.227800047191
                },
                "write": [
                    {
                        "end": 524.2775506449437,
                        "id": "file_0_2",
                        "start": 361.61276279301745
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 658.08576040834,
                    "start": 653.68576040834
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 653.68576040834,
                        "id": "file_0_2",
                        "start": 524.2775506449437
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 753.2668415550561,
                    "start": 524.2775506449437
                },
                "write": [
                    {
                        "end": 753.2668415550561,
                        "id": "file_0_3",
                        "start": 658.08576040834
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 167.56301222443892,
                    "start": 163.16301222443892
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 163.16301222443892,
                        "id": "file_10_0",
                        "start": 4.433814432989691e-18
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 330.227800047191,
                    "start": 4.433814432989691e-18
                },
                "write": [
                    {
                        "end": 330.227800047191,
                        "id": "file_10_1",
                        "start": 167.56301222443892
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 361.61276279301745,
                    "start": 357.2127627930175
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 357.2127627930175,
                        "id": "file_10_1",
                        "start": 330.227800047191
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 524.2775506449437,
                    "start": 330.227800047191
                },
                "write": [
                    {
                        "end": 524.2775506449437,
                        "id": "file_10_2",
                        "start": 361.61276279301745
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 658.08576040834,
                    "start": 653.68576040834
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 653.68576040834,
                        "id": "file_10_2",
                        "start": 524.2775506449437
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 753.2668415550561,
                    "start": 524.2775506449437
                },
                "write": [
                    {
                        "end": 753.2668415550561,
                        "id": "file_10_3",
                        "start": 658.08576040834
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 167.56301222443892,
                    "start": 163.16301222443892
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 163.16301222443892,
                        "id": "file_11_0",
                        "start": 7.75917525773196e-18
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 330.227800047191,
                    "start": 7.75917525773196e-18
                },
                "write": [
                    {
                        "end": 330.227800047191,
                        "id": "file_11_1",
                        "start": 167.56301222443892
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 361.61276279301745,
                    "start": 357.2127627930175
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 357.2127627930175,
                        "id": "file_11_1",
                        "start": 330.227800047191
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 524.2775506449437,
                    "start": 330.227800047191
                },
                "write": [
                    {
                        "end": 524.2775506449437,
                        "id": "file_11_2",
                        "start": 361.61276279301745
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 658.08576040834,
                    "start": 653.68576040834
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 653.68576040834,
                        "id": "file_11_2",
                        "start": 524.2775506449437
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 753.2668415550561,
                    "start": 524.2775506449437
                },
                "write": [
                    {
                        "end": 753.2668415550561,
                        "id": "file_11_3",
                        "start": 658.08576040834
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 167.56301222443892,
                    "start": 163.16301222443892
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 163.16301222443892,
                        "id": "file_12_0",
                        "start": 1.1084536082474228e-17
                    }
                ],
                "task_id": "task_12_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 330.227800047191,
                    "start": 1.1084536082474228e-17
                },
                "write": [
                    {
                        "end": 330.227800047191,
                        "id": "file_12_1",
                        "start": 167.56301222443892
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 361.61276279301745,
                    "start": 357.2127627930175
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 357.2127627930175,
                        "id": "file_12_1",
                        "start": 330.227800047191
                    }
                ],
                "task_id": "task_12_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 524.2775506449437,
                    "start": 330.227800047191
                },
                "write": [
                    {
                        "end": 524.2775506449437,
                        "id": "file_12_2",
                        "start": 361.61276279301745
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 658.08576040834,
                    "start": 653.68576040834
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 653.68576040834,
                        "id": "file_12_2",
                        "start": 524.2775506449437
                    }
                ],
                "task_id": "task_12_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 753.2668415550561,
                    "start": 524.2775506449437
                },
                "write": [
                    {
                        "end": 753.2668415550561,
                        "id": "file_12_3",
                        "start": 658.08576040834
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 167.56301222443892,
                    "start": 163.16301222443892
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 163.16301222443892,
                        "id": "file_13_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_13_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 330.227800047191,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 330.227800047191,
                        "id": "file_13_1",
                        "start": 167.56301222443892
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 361.61276279301745,
                    "start": 357.2127627930175
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 357.2127627930175,
                        "id": "file_13_1",
                        "start": 330.227800047191
                    }
                ],
                "task_id": "task_13_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 524.2775506449437,
                    "start": 330.227800047191
                },
                "write": [
                    {
                        "end": 524.2775506449437,
                        "id": "file_13_2",
                        "start": 361.61276279301745
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 658.08576040834,
                    "start": 653.68576040834
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 653.68576040834,
                        "id": "file_13_2",
                        "start": 524.2775506449437
                    }
                ],
                "task_id": "task_13_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 753.2668415550561,
                    "start": 524.2775506449437
                },
                "write": [
                    {
                        "end": 753.2668415550561,
                        "id": "file_13_3",
                        "start": 658.08576040834
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 167.56301222443892,
                    "start": 163.16301222443892
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 163.16301222443892,
                        "id": "file_14_0",
                        "start": 1.7735257731958765e-17
                    }
                ],
                "task_id": "task_14_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 330.227800047191,
                    "start": 1.7735257731958765e-17
                },
                "write": [
                    {
                        "end": 330.227800047191,
                        "id": "file_14_1",
                        "start": 167.56301222443892
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 361.61276279301745,
                    "start": 357.2127627930175
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 357.2127627930175,
                        "id": "file_14_1",
                        "start": 330.227800047191
                    }
                ],
                "task_id": "task_14_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 524.2775506449437,
                    "start": 330.227800047191
                },
                "write": [
                    {
                        "end": 524.2775506449437,
                        "id": "file_14_2",
                        "start": 361.61276279301745
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 658.08576040834,
                    "start": 653.68576040834
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 653.68576040834,
                        "id": "file_14_2",
                        "start": 524.2775506449437
                    }
                ],
                "task_id": "task_14_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 753.2668415550561,
                    "start": 524.2775506449437
                },
                "write": [
                    {
                        "end": 753.2668415550561,
                        "id": "file_14_3",
                        "start": 658.08576040834
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 167.56301222443892,
                    "start": 163.16301222443892
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 163.16301222443892,
                        "id": "file_15_0",
                        "start": 2.1060618556701034e-17
                    }
                ],
                "task_id": "task_15_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 330.227800047191,
                    "start": 2.1060618556701034e-17
                },
                "write": [
                    {
                        "end": 330.227800047191,
                        "id": "file_15_1",
                        "start": 167.56301222443892
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 361.61276279301745,
                    "start": 357.2127627930175
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 357.2127627930175,
                        "id": "file_15_1",
                        "start": 330.227800047191
                    }
                ],
                "task_id": "task_15_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 524.2775506449437,
                    "start": 330.227800047191
                },
                "write": [
                    {
                        "end": 524.2775506449437,
                        "id": "file_15_2",
                        "start": 361.61276279301745
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 658.08576040834,
                    "start": 653.68576040834
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 653.68576040834,
                        "id": "file_15_2",
                        "start": 524.2775506449437
                    }
                ],
                "task_id": "task_15_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 753.2668415550561,
                    "start": 524.2775506449437
                },
                "write": [
                    {
                        "end": 753.2668415550561,
                        "id": "file_15_3",
                        "start": 658.08576040834
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 167.56301222443892,
                    "start": 163.16301222443892
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 163.16301222443892,
                        "id": "file_16_0",
                        "start": 2.4385979381443302e-17
                    }
                ],
                "task_id": "task_16_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 330.227800047191,
                    "start": 2.4385979381443302e-17
                },
                "write": [
                    {
                        "end": 330.227800047191,
                        "id": "file_16_1",
                        "start": 167.56301222443892
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 361.61276279301745,
                    "start": 357.2127627930175
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 357.2127627930175,
                        "id": "file_16_1",
                        "start": 330.227800047191
                    }
                ],
                "task_id": "task_16_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 524.2775506449437,
                    "start": 330.227800047191
                },
                "write": [
                    {
                        "end": 524.2775506449437,
                        "id": "file_16_2",
                        "start": 361.61276279301745
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 658.08576040834,
                    "start": 653.68576040834
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 653.68576040834,
                        "id": "file_16_2",
                        "start": 524.2775506449437
                    }
                ],
                "task_id": "task_16_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 753.2668415550561,
                    "start": 524.2775506449437
                },
                "write": [
                    {
                        "end": 753.2668415550561,
                        "id": "file_16_3",
                        "start": 658.08576040834
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 167.56301222443892,
                    "start": 163.16301222443892
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 163.16301222443892,
                        "id": "file_17_0",
                        "start": 2.771134020618557e-17
                    }
                ],
                "task_id": "task_17_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 330.227800047191,
                    "start": 2.771134020618557e-17
                },
                "write": [
                    {
                        "end": 330.227800047191,
                        "id": "file_17_1",
                        "start": 167.56301222443892
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 361.61276279301745,
                    "start": 357.2127627930175
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 357.2127627930175,
                        "id": "file_17_1",
                        "start": 330.227800047191
                    }
                ],
                "task_id": "task_17_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 524.2775506449437,
                    "start": 330.227800047191
                },
                "write": [
                    {
                        "end": 524.2775506449437,
                        "id": "file_17_2",
                        "start": 361.61276279301745
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 658.08576040834,
                    "start": 653.68576040834
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 653.68576040834,
                        "id": "file_17_2",
                        "start": 524.2775506449437
                    }
                ],
                "task_id": "task_17_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 753.2668415550561,
                    "start": 524.2775506449437
                },
                "write": [
                    {
                        "end": 753.2668415550561,
                        "id": "file_17_3",
                        "start": 658.08576040834
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 167.56301222443892,
                    "start": 163.16301222443892
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 163.16301222443892,
                        "id": "file_18_0",
                        "start": 3.103670103092784e-17
                    }
                ],
                "task_id": "task_18_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 330.227800047191,
                    "start": 3.103670103092784e-17
                },
                "write": [
                    {
                        "end": 330.227800047191,
                        "id": "file_18_1",
                        "start": 167.56301222443892
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 361.61276279301745,
                    "start": 357.2127627930175
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 357.2127627930175,
                        "id": "file_18_1",
                        "start": 330.227800047191
                    }
                ],
                "task_id": "task_18_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 524.2775506449437,
                    "start": 330.227800047191
                },
                "write": [
                    {
                        "end": 524.2775506449437,
                        "id": "file_18_2",
                        "start": 361.61276279301745
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 653.232372244475,
                    "start": 648.832372244475
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 648.832372244475,
                        "id": "file_18_2",
                        "start": 524.2775506449437
                    }
                ],
                "task_id": "task_18_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 750.1793203348315,
                    "start": 524.2775506449437
                },
                "write": [
                    {
                        "end": 750.1793203348315,
                        "id": "file_18_3",
                        "start": 653.232372244475
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 167.56301222443892,
                    "start": 163.16301222443892
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 163.16301222443892,
                        "id": "file_19_0",
                        "start": 3.436206185567011e-17
                    }
                ],
                "task_id": "task_19_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 330.227800047191,
                    "start": 3.436206185567011e-17
                },
                "write": [
                    {
                        "end": 330.227800047191,
                        "id": "file_19_1",
                        "start": 167.56301222443892
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 361.61276279301745,
                    "start": 357.2127627930175
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 357.2127627930175,
                        "id": "file_19_1",
                        "start": 330.227800047191
                    }
                ],
                "task_id": "task_19_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 524.2775506449437,
                    "start": 330.227800047191
                },
                "write": [
                    {
                        "end": 524.2775506449437,
                        "id": "file_19_2",
                        "start": 361.61276279301745
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 547.0708773356635,
                    "start": 542.6708773356635
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 542.6708773356635,
                        "id": "file_19_2",
                        "start": 524.2775506449437
                    }
                ],
                "task_id": "task_19_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 705.8654457460674,
                    "start": 524.2775506449437
                },
                "write": [
                    {
                        "end": 705.8654457460674,
                        "id": "file_19_3",
                        "start": 547.0708773356635
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 167.56301222443892,
                    "start": 163.16301222443892
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 163.16301222443892,
                        "id": "file_1_0",
                        "start": 3.7687422680412376e-17
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 330.227800047191,
                    "start": 3.7687422680412376e-17
                },
                "write": [
                    {
                        "end": 330.227800047191,
                        "id": "file_1_1",
                        "start": 167.56301222443892
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 361.61276279301745,
                    "start": 357.2127627930175
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 357.2127627930175,
                        "id": "file_1_1",
                        "start": 330.227800047191
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 524.2775506449437,
                    "start": 330.227800047191
                },
                "write": [
                    {
                        "end": 524.2775506449437,
                        "id": "file_1_2",
                        "start": 361.61276279301745
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 547.0708773356635,
                    "start": 542.6708773356635
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 542.6708773356635,
                        "id": "file_1_2",
                        "start": 524.2775506449437
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 705.8654457460674,
                    "start": 524.2775506449437
                },
                "write": [
                    {
                        "end": 705.8654457460674,
                        "id": "file_1_3",
                        "start": 547.0708773356635
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 167.56301222443892,
                    "start": 163.16301222443892
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 163.16301222443892,
                        "id": "file_20_0",
                        "start": 4.1012783505154644e-17
                    }
                ],
                "task_id": "task_20_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 330.227800047191,
                    "start": 4.1012783505154644e-17
                },
                "write": [
                    {
                        "end": 330.227800047191,
                        "id": "file_20_1",
                        "start": 167.56301222443892
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 361.61276279301745,
                    "start": 357.2127627930175
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 357.2127627930175,
                        "id": "file_20_1",
                        "start": 330.227800047191
                    }
                ],
                "task_id": "task_20_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 524.2775506449437,
                    "start": 330.227800047191
                },
                "write": [
                    {
                        "end": 524.2775506449437,
                        "id": "file_20_2",
                        "start": 361.61276279301745
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 547.0708773356635,
                    "start": 542.6708773356635
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 542.6708773356635,
                        "id": "file_20_2",
                        "start": 524.2775506449437
                    }
                ],
                "task_id": "task_20_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 705.8654457460674,
                    "start": 524.2775506449437
                },
                "write": [
                    {
                        "end": 705.8654457460674,
                        "id": "file_20_3",
                        "start": 547.0708773356635
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 167.56301222443892,
                    "start": 163.16301222443892
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 163.16301222443892,
                        "id": "file_21_0",
                        "start": 4.433814432989691e-17
                    }
                ],
                "task_id": "task_21_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 330.227800047191,
                    "start": 4.433814432989691e-17
                },
                "write": [
                    {
                        "end": 330.227800047191,
                        "id": "file_21_1",
                        "start": 167.56301222443892
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 361.61276279301745,
                    "start": 357.2127627930175
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 357.2127627930175,
                        "id": "file_21_1",
                        "start": 330.227800047191
                    }
                ],
                "task_id": "task_21_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 524.2775506449437,
                    "start": 330.227800047191
                },
                "write": [
                    {
                        "end": 524.2775506449437,
                        "id": "file_21_2",
                        "start": 361.61276279301745
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 547.0708773356635,
                    "start": 542.6708773356635
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 542.6708773356635,
                        "id": "file_21_2",
                        "start": 524.2775506449437
                    }
                ],
                "task_id": "task_21_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 705.8654457460674,
                    "start": 524.2775506449437
                },
                "write": [
                    {
                        "end": 705.8654457460674,
                        "id": "file_21_3",
                        "start": 547.0708773356635
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 167.56301222443892,
                    "start": 163.16301222443892
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 163.16301222443892,
                        "id": "file_22_0",
                        "start": 4.766350515463918e-17
                    }
                ],
                "task_id": "task_22_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 330.227800047191,
                    "start": 4.766350515463918e-17
                },
                "write": [
                    {
                        "end": 330.227800047191,
                        "id": "file_22_1",
                        "start": 167.56301222443892
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 361.61276279301745,
                    "start": 357.2127627930175
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 357.2127627930175,
                        "id": "file_22_1",
                        "start": 330.227800047191
                    }
                ],
                "task_id": "task_22_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 524.2775506449437,
                    "start": 330.227800047191
                },
                "write": [
                    {
                        "end": 524.2775506449437,
                        "id": "file_22_2",
                        "start": 361.61276279301745
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 547.0708773356635,
                    "start": 542.6708773356635
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 542.6708773356635,
                        "id": "file_22_2",
                        "start": 524.2775506449437
                    }
                ],
                "task_id": "task_22_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 705.8654457460674,
                    "start": 524.2775506449437
                },
                "write": [
                    {
                        "end": 705.8654457460674,
                        "id": "file_22_3",
                        "start": 547.0708773356635
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 167.56301222443892,
                    "start": 163.16301222443892
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 163.16301222443892,
                        "id": "file_23_0",
                        "start": 5.098886597938145e-17
                    }
                ],
                "task_id": "task_23_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 330.227800047191,
                    "start": 5.098886597938145e-17
                },
                "write": [
                    {
                        "end": 330.227800047191,
                        "id": "file_23_1",
                        "start": 167.56301222443892
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 361.61276279301745,
                    "start": 357.2127627930175
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 357.2127627930175,
                        "id": "file_23_1",
                        "start": 330.227800047191
                    }
                ],
                "task_id": "task_23_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 524.2775506449437,
                    "start": 330.227800047191
                },
                "write": [
                    {
                        "end": 524.2775506449437,
                        "id": "file_23_2",
                        "start": 361.61276279301745
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 547.0708773356635,
                    "start": 542.6708773356635
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 542.6708773356635,
                        "id": "file_23_2",
                        "start": 524.2775506449437
                    }
                ],
                "task_id": "task_23_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 705.8654457460674,
                    "start": 524.2775506449437
                },
                "write": [
                    {
                        "end": 705.8654457460674,
                        "id": "file_23_3",
                        "start": 547.0708773356635
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 167.56301222443892,
                    "start": 163.16301222443892
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 163.16301222443892,
                        "id": "file_2_0",
                        "start": 5.431422680412372e-17
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 330.227800047191,
                    "start": 5.431422680412372e-17
                },
                "write": [
                    {
                        "end": 330.227800047191,
                        "id": "file_2_1",
                        "start": 167.56301222443892
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 361.61276279301745,
                    "start": 357.2127627930175
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 357.2127627930175,
                        "id": "file_2_1",
                        "start": 330.227800047191
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 524.2775506449437,
                    "start": 330.227800047191
                },
                "write": [
                    {
                        "end": 524.2775506449437,
                        "id": "file_2_2",
                        "start": 361.61276279301745
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 547.0708773356635,
                    "start": 542.6708773356635
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 542.6708773356635,
                        "id": "file_2_2",
                        "start": 524.2775506449437
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 705.8654457460674,
                    "start": 524.2775506449437
                },
                "write": [
                    {
                        "end": 705.8654457460674,
                        "id": "file_2_3",
                        "start": 547.0708773356635
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 167.56301222443892,
                    "start": 163.16301222443892
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 163.16301222443892,
                        "id": "file_3_0",
                        "start": 5.763958762886599e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 330.227800047191,
                    "start": 5.763958762886599e-17
                },
                "write": [
                    {
                        "end": 330.227800047191,
                        "id": "file_3_1",
                        "start": 167.56301222443892
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 361.61276279301745,
                    "start": 357.2127627930175
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 357.2127627930175,
                        "id": "file_3_1",
                        "start": 330.227800047191
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 524.2775506449437,
                    "start": 330.227800047191
                },
                "write": [
                    {
                        "end": 524.2775506449437,
                        "id": "file_3_2",
                        "start": 361.61276279301745
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 547.0708773356635,
                    "start": 542.6708773356635
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 542.6708773356635,
                        "id": "file_3_2",
                        "start": 524.2775506449437
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 705.8654457460674,
                    "start": 524.2775506449437
                },
                "write": [
                    {
                        "end": 705.8654457460674,
                        "id": "file_3_3",
                        "start": 547.0708773356635
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 167.56301222443892,
                    "start": 163.16301222443892
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 163.16301222443892,
                        "id": "file_4_0",
                        "start": 6.096494845360825e-17
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 330.227800047191,
                    "start": 6.096494845360825e-17
                },
                "write": [
                    {
                        "end": 330.227800047191,
                        "id": "file_4_1",
                        "start": 167.56301222443892
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 361.61276279301745,
                    "start": 357.2127627930175
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 357.2127627930175,
                        "id": "file_4_1",
                        "start": 330.227800047191
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 524.2775506449437,
                    "start": 330.227800047191
                },
                "write": [
                    {
                        "end": 524.2775506449437,
                        "id": "file_4_2",
                        "start": 361.61276279301745
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 547.0708773356635,
                    "start": 542.6708773356635
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 542.6708773356635,
                        "id": "file_4_2",
                        "start": 524.2775506449437
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 705.8654457460674,
                    "start": 524.2775506449437
                },
                "write": [
                    {
                        "end": 705.8654457460674,
                        "id": "file_4_3",
                        "start": 547.0708773356635
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 167.56301222443892,
                    "start": 163.16301222443892
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 163.16301222443892,
                        "id": "file_5_0",
                        "start": 6.429030927835051e-17
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 330.227800047191,
                    "start": 6.429030927835051e-17
                },
                "write": [
                    {
                        "end": 330.227800047191,
                        "id": "file_5_1",
                        "start": 167.56301222443892
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 361.61276279301745,
                    "start": 357.2127627930175
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 357.2127627930175,
                        "id": "file_5_1",
                        "start": 330.227800047191
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 524.2775506449437,
                    "start": 330.227800047191
                },
                "write": [
                    {
                        "end": 524.2775506449437,
                        "id": "file_5_2",
                        "start": 361.61276279301745
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 547.0708773356635,
                    "start": 542.6708773356635
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 542.6708773356635,
                        "id": "file_5_2",
                        "start": 524.2775506449437
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 705.8654457460674,
                    "start": 524.2775506449437
                },
                "write": [
                    {
                        "end": 705.8654457460674,
                        "id": "file_5_3",
                        "start": 547.0708773356635
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 167.56301222443892,
                    "start": 163.16301222443892
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 163.16301222443892,
                        "id": "file_6_0",
                        "start": 6.761567010309277e-17
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 330.227800047191,
                    "start": 6.761567010309277e-17
                },
                "write": [
                    {
                        "end": 330.227800047191,
                        "id": "file_6_1",
                        "start": 167.56301222443892
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 361.61276279301745,
                    "start": 357.2127627930175
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 357.2127627930175,
                        "id": "file_6_1",
                        "start": 330.227800047191
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 524.2775506449437,
                    "start": 330.227800047191
                },
                "write": [
                    {
                        "end": 524.2775506449437,
                        "id": "file_6_2",
                        "start": 361.61276279301745
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 547.0708773356635,
                    "start": 542.6708773356635
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 542.6708773356635,
                        "id": "file_6_2",
                        "start": 524.2775506449437
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 705.8654457460674,
                    "start": 524.2775506449437
                },
                "write": [
                    {
                        "end": 705.8654457460674,
                        "id": "file_6_3",
                        "start": 547.0708773356635
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 167.56301222443892,
                    "start": 163.16301222443892
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 163.16301222443892,
                        "id": "file_7_0",
                        "start": 7.094103092783504e-17
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 330.227800047191,
                    "start": 7.094103092783504e-17
                },
                "write": [
                    {
                        "end": 330.227800047191,
                        "id": "file_7_1",
                        "start": 167.56301222443892
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 361.61276279301745,
                    "start": 357.2127627930175
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 357.2127627930175,
                        "id": "file_7_1",
                        "start": 330.227800047191
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 524.2775506449437,
                    "start": 330.227800047191
                },
                "write": [
                    {
                        "end": 524.2775506449437,
                        "id": "file_7_2",
                        "start": 361.61276279301745
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 547.0708773356635,
                    "start": 542.6708773356635
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 542.6708773356635,
                        "id": "file_7_2",
                        "start": 524.2775506449437
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 705.8654457460674,
                    "start": 524.2775506449437
                },
                "write": [
                    {
                        "end": 705.8654457460674,
                        "id": "file_7_3",
                        "start": 547.0708773356635
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 167.56301222443892,
                    "start": 163.16301222443892
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 163.16301222443892,
                        "id": "file_8_0",
                        "start": 7.42663917525773e-17
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 330.227800047191,
                    "start": 7.42663917525773e-17
                },
                "write": [
                    {
                        "end": 330.227800047191,
                        "id": "file_8_1",
                        "start": 167.56301222443892
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 361.61276279301745,
                    "start": 357.2127627930175
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 357.2127627930175,
                        "id": "file_8_1",
                        "start": 330.227800047191
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 524.2775506449437,
                    "start": 330.227800047191
                },
                "write": [
                    {
                        "end": 524.2775506449437,
                        "id": "file_8_2",
                        "start": 361.61276279301745
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 547.0708773356635,
                    "start": 542.6708773356635
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 542.6708773356635,
                        "id": "file_8_2",
                        "start": 524.2775506449437
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 705.8654457460674,
                    "start": 524.2775506449437
                },
                "write": [
                    {
                        "end": 705.8654457460674,
                        "id": "file_8_3",
                        "start": 547.0708773356635
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 167.56301222443892,
                    "start": 163.16301222443892
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 163.16301222443892,
                        "id": "file_9_0",
                        "start": 7.759175257731956e-17
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 330.227800047191,
                    "start": 7.759175257731956e-17
                },
                "write": [
                    {
                        "end": 330.227800047191,
                        "id": "file_9_1",
                        "start": 167.56301222443892
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 361.61276279301745,
                    "start": 357.2127627930175
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 357.2127627930175,
                        "id": "file_9_1",
                        "start": 330.227800047191
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 524.2775506449437,
                    "start": 330.227800047191
                },
                "write": [
                    {
                        "end": 524.2775506449437,
                        "id": "file_9_2",
                        "start": 361.61276279301745
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 547.0708773356635,
                    "start": 542.6708773356635
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 542.6708773356635,
                        "id": "file_9_2",
                        "start": 524.2775506449437
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 705.8654457460674,
                    "start": 524.2775506449437
                },
                "write": [
                    {
                        "end": 705.8654457460674,
                        "id": "file_9_3",
                        "start": 547.0708773356635
                    }
                ]
            }
        ]
    }
}


==> result/multi/nfs/wrench/pagecache/dump_25.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 174.3614518336596,
                    "start": 169.9614518336596
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 169.9614518336596,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 343.80389879550563,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 343.80389879550563,
                        "id": "file_0_1",
                        "start": 174.3614518336596
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 376.3128988999462,
                    "start": 371.91289889994624
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 371.91289889994624,
                        "id": "file_0_1",
                        "start": 343.80389879550563
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 545.7553458741572,
                    "start": 343.80389879550563
                },
                "write": [
                    {
                        "end": 545.7553458741572,
                        "id": "file_0_2",
                        "start": 376.3128988999462
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 703.6841475742424,
                    "start": 699.2841475742424
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 699.2841475742424,
                        "id": "file_0_2",
                        "start": 545.7553458741572
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 808.4525021258427,
                    "start": 545.7553458741572
                },
                "write": [
                    {
                        "end": 808.4525021258427,
                        "id": "file_0_3",
                        "start": 703.6841475742424
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 174.3614518336596,
                    "start": 169.9614518336596
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 169.9614518336596,
                        "id": "file_10_0",
                        "start": 4.433814432989691e-18
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 343.80389879550563,
                    "start": 4.433814432989691e-18
                },
                "write": [
                    {
                        "end": 343.80389879550563,
                        "id": "file_10_1",
                        "start": 174.3614518336596
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 376.3128988999462,
                    "start": 371.91289889994624
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 371.91289889994624,
                        "id": "file_10_1",
                        "start": 343.80389879550563
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 545.7553458741572,
                    "start": 343.80389879550563
                },
                "write": [
                    {
                        "end": 545.7553458741572,
                        "id": "file_10_2",
                        "start": 376.3128988999462
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 703.6841475742424,
                    "start": 699.2841475742424
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 699.2841475742424,
                        "id": "file_10_2",
                        "start": 545.7553458741572
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 808.4525021258427,
                    "start": 545.7553458741572
                },
                "write": [
                    {
                        "end": 808.4525021258427,
                        "id": "file_10_3",
                        "start": 703.6841475742424
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 174.3614518336596,
                    "start": 169.9614518336596
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 169.9614518336596,
                        "id": "file_11_0",
                        "start": 7.75917525773196e-18
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 343.80389879550563,
                    "start": 7.75917525773196e-18
                },
                "write": [
                    {
                        "end": 343.80389879550563,
                        "id": "file_11_1",
                        "start": 174.3614518336596
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 376.3128988999462,
                    "start": 371.91289889994624
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 371.91289889994624,
                        "id": "file_11_1",
                        "start": 343.80389879550563
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 545.7553458741572,
                    "start": 343.80389879550563
                },
                "write": [
                    {
                        "end": 545.7553458741572,
                        "id": "file_11_2",
                        "start": 376.3128988999462
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 703.6841475742424,
                    "start": 699.2841475742424
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 699.2841475742424,
                        "id": "file_11_2",
                        "start": 545.7553458741572
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 808.4525021258427,
                    "start": 545.7553458741572
                },
                "write": [
                    {
                        "end": 808.4525021258427,
                        "id": "file_11_3",
                        "start": 703.6841475742424
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 174.3614518336596,
                    "start": 169.9614518336596
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 169.9614518336596,
                        "id": "file_12_0",
                        "start": 1.1084536082474228e-17
                    }
                ],
                "task_id": "task_12_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 343.80389879550563,
                    "start": 1.1084536082474228e-17
                },
                "write": [
                    {
                        "end": 343.80389879550563,
                        "id": "file_12_1",
                        "start": 174.3614518336596
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 376.3128988999462,
                    "start": 371.91289889994624
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 371.91289889994624,
                        "id": "file_12_1",
                        "start": 343.80389879550563
                    }
                ],
                "task_id": "task_12_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 545.7553458741572,
                    "start": 343.80389879550563
                },
                "write": [
                    {
                        "end": 545.7553458741572,
                        "id": "file_12_2",
                        "start": 376.3128988999462
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 703.6841475742424,
                    "start": 699.2841475742424
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 699.2841475742424,
                        "id": "file_12_2",
                        "start": 545.7553458741572
                    }
                ],
                "task_id": "task_12_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 808.4525021258427,
                    "start": 545.7553458741572
                },
                "write": [
                    {
                        "end": 808.4525021258427,
                        "id": "file_12_3",
                        "start": 703.6841475742424
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 174.3614518336596,
                    "start": 169.9614518336596
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 169.9614518336596,
                        "id": "file_13_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_13_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 343.80389879550563,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 343.80389879550563,
                        "id": "file_13_1",
                        "start": 174.3614518336596
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 376.3128988999462,
                    "start": 371.91289889994624
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 371.91289889994624,
                        "id": "file_13_1",
                        "start": 343.80389879550563
                    }
                ],
                "task_id": "task_13_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 545.7553458741572,
                    "start": 343.80389879550563
                },
                "write": [
                    {
                        "end": 545.7553458741572,
                        "id": "file_13_2",
                        "start": 376.3128988999462
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 703.6841475742424,
                    "start": 699.2841475742424
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 699.2841475742424,
                        "id": "file_13_2",
                        "start": 545.7553458741572
                    }
                ],
                "task_id": "task_13_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 808.4525021258427,
                    "start": 545.7553458741572
                },
                "write": [
                    {
                        "end": 808.4525021258427,
                        "id": "file_13_3",
                        "start": 703.6841475742424
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 174.3614518336596,
                    "start": 169.9614518336596
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 169.9614518336596,
                        "id": "file_14_0",
                        "start": 1.7735257731958765e-17
                    }
                ],
                "task_id": "task_14_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 343.80389879550563,
                    "start": 1.7735257731958765e-17
                },
                "write": [
                    {
                        "end": 343.80389879550563,
                        "id": "file_14_1",
                        "start": 174.3614518336596
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 376.3128988999462,
                    "start": 371.91289889994624
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 371.91289889994624,
                        "id": "file_14_1",
                        "start": 343.80389879550563
                    }
                ],
                "task_id": "task_14_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 545.7553458741572,
                    "start": 343.80389879550563
                },
                "write": [
                    {
                        "end": 545.7553458741572,
                        "id": "file_14_2",
                        "start": 376.3128988999462
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 703.6841475742424,
                    "start": 699.2841475742424
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 699.2841475742424,
                        "id": "file_14_2",
                        "start": 545.7553458741572
                    }
                ],
                "task_id": "task_14_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 808.4525021258427,
                    "start": 545.7553458741572
                },
                "write": [
                    {
                        "end": 808.4525021258427,
                        "id": "file_14_3",
                        "start": 703.6841475742424
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 174.3614518336596,
                    "start": 169.9614518336596
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 169.9614518336596,
                        "id": "file_15_0",
                        "start": 2.1060618556701034e-17
                    }
                ],
                "task_id": "task_15_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 343.80389879550563,
                    "start": 2.1060618556701034e-17
                },
                "write": [
                    {
                        "end": 343.80389879550563,
                        "id": "file_15_1",
                        "start": 174.3614518336596
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 376.3128988999462,
                    "start": 371.91289889994624
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 371.91289889994624,
                        "id": "file_15_1",
                        "start": 343.80389879550563
                    }
                ],
                "task_id": "task_15_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 545.7553458741572,
                    "start": 343.80389879550563
                },
                "write": [
                    {
                        "end": 545.7553458741572,
                        "id": "file_15_2",
                        "start": 376.3128988999462
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 703.6841475742424,
                    "start": 699.2841475742424
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 699.2841475742424,
                        "id": "file_15_2",
                        "start": 545.7553458741572
                    }
                ],
                "task_id": "task_15_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 808.4525021258427,
                    "start": 545.7553458741572
                },
                "write": [
                    {
                        "end": 808.4525021258427,
                        "id": "file_15_3",
                        "start": 703.6841475742424
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 174.3614518336596,
                    "start": 169.9614518336596
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 169.9614518336596,
                        "id": "file_16_0",
                        "start": 2.4385979381443302e-17
                    }
                ],
                "task_id": "task_16_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 343.80389879550563,
                    "start": 2.4385979381443302e-17
                },
                "write": [
                    {
                        "end": 343.80389879550563,
                        "id": "file_16_1",
                        "start": 174.3614518336596
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 376.3128988999462,
                    "start": 371.91289889994624
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 371.91289889994624,
                        "id": "file_16_1",
                        "start": 343.80389879550563
                    }
                ],
                "task_id": "task_16_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 545.7553458741572,
                    "start": 343.80389879550563
                },
                "write": [
                    {
                        "end": 545.7553458741572,
                        "id": "file_16_2",
                        "start": 376.3128988999462
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 703.6841475742424,
                    "start": 699.2841475742424
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 699.2841475742424,
                        "id": "file_16_2",
                        "start": 545.7553458741572
                    }
                ],
                "task_id": "task_16_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 808.4525021258427,
                    "start": 545.7553458741572
                },
                "write": [
                    {
                        "end": 808.4525021258427,
                        "id": "file_16_3",
                        "start": 703.6841475742424
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 174.3614518336596,
                    "start": 169.9614518336596
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 169.9614518336596,
                        "id": "file_17_0",
                        "start": 2.771134020618557e-17
                    }
                ],
                "task_id": "task_17_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 343.80389879550563,
                    "start": 2.771134020618557e-17
                },
                "write": [
                    {
                        "end": 343.80389879550563,
                        "id": "file_17_1",
                        "start": 174.3614518336596
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 376.3128988999462,
                    "start": 371.91289889994624
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 371.91289889994624,
                        "id": "file_17_1",
                        "start": 343.80389879550563
                    }
                ],
                "task_id": "task_17_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 545.7553458741572,
                    "start": 343.80389879550563
                },
                "write": [
                    {
                        "end": 545.7553458741572,
                        "id": "file_17_2",
                        "start": 376.3128988999462
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 703.6841475742424,
                    "start": 699.2841475742424
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 699.2841475742424,
                        "id": "file_17_2",
                        "start": 545.7553458741572
                    }
                ],
                "task_id": "task_17_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 808.4525021258427,
                    "start": 545.7553458741572
                },
                "write": [
                    {
                        "end": 808.4525021258427,
                        "id": "file_17_3",
                        "start": 703.6841475742424
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 174.3614518336596,
                    "start": 169.9614518336596
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 169.9614518336596,
                        "id": "file_18_0",
                        "start": 3.103670103092784e-17
                    }
                ],
                "task_id": "task_18_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 343.80389879550563,
                    "start": 3.103670103092784e-17
                },
                "write": [
                    {
                        "end": 343.80389879550563,
                        "id": "file_18_1",
                        "start": 174.3614518336596
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 376.3128988999462,
                    "start": 371.91289889994624
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 371.91289889994624,
                        "id": "file_18_1",
                        "start": 343.80389879550563
                    }
                ],
                "task_id": "task_18_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 545.7553458741572,
                    "start": 343.80389879550563
                },
                "write": [
                    {
                        "end": 545.7553458741572,
                        "id": "file_18_2",
                        "start": 376.3128988999462
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 703.6841475742424,
                    "start": 699.2841475742424
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 699.2841475742424,
                        "id": "file_18_2",
                        "start": 545.7553458741572
                    }
                ],
                "task_id": "task_18_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 808.4525021258427,
                    "start": 545.7553458741572
                },
                "write": [
                    {
                        "end": 808.4525021258427,
                        "id": "file_18_3",
                        "start": 703.6841475742424
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 174.3614518336596,
                    "start": 169.9614518336596
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 169.9614518336596,
                        "id": "file_19_0",
                        "start": 3.436206185567011e-17
                    }
                ],
                "task_id": "task_19_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 343.80389879550563,
                    "start": 3.436206185567011e-17
                },
                "write": [
                    {
                        "end": 343.80389879550563,
                        "id": "file_19_1",
                        "start": 174.3614518336596
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 376.3128988999462,
                    "start": 371.91289889994624
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 371.91289889994624,
                        "id": "file_19_1",
                        "start": 343.80389879550563
                    }
                ],
                "task_id": "task_19_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 545.7553458741572,
                    "start": 343.80389879550563
                },
                "write": [
                    {
                        "end": 545.7553458741572,
                        "id": "file_19_2",
                        "start": 376.3128988999462
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 703.6841475742424,
                    "start": 699.2841475742424
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 699.2841475742424,
                        "id": "file_19_2",
                        "start": 545.7553458741572
                    }
                ],
                "task_id": "task_19_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 808.4525021258427,
                    "start": 545.7553458741572
                },
                "write": [
                    {
                        "end": 808.4525021258427,
                        "id": "file_19_3",
                        "start": 703.6841475742424
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 174.3614518336596,
                    "start": 169.9614518336596
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 169.9614518336596,
                        "id": "file_1_0",
                        "start": 3.7687422680412376e-17
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 343.80389879550563,
                    "start": 3.7687422680412376e-17
                },
                "write": [
                    {
                        "end": 343.80389879550563,
                        "id": "file_1_1",
                        "start": 174.3614518336596
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 376.3128988999462,
                    "start": 371.91289889994624
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 371.91289889994624,
                        "id": "file_1_1",
                        "start": 343.80389879550563
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 545.7553458741572,
                    "start": 343.80389879550563
                },
                "write": [
                    {
                        "end": 545.7553458741572,
                        "id": "file_1_2",
                        "start": 376.3128988999462
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 703.6841475742424,
                    "start": 699.2841475742424
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 699.2841475742424,
                        "id": "file_1_2",
                        "start": 545.7553458741572
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 808.4525021258427,
                    "start": 545.7553458741572
                },
                "write": [
                    {
                        "end": 808.4525021258427,
                        "id": "file_1_3",
                        "start": 703.6841475742424
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 174.3614518336596,
                    "start": 169.9614518336596
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 169.9614518336596,
                        "id": "file_20_0",
                        "start": 4.1012783505154644e-17
                    }
                ],
                "task_id": "task_20_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 343.80389879550563,
                    "start": 4.1012783505154644e-17
                },
                "write": [
                    {
                        "end": 343.80389879550563,
                        "id": "file_20_1",
                        "start": 174.3614518336596
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 376.3128988999462,
                    "start": 371.91289889994624
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 371.91289889994624,
                        "id": "file_20_1",
                        "start": 343.80389879550563
                    }
                ],
                "task_id": "task_20_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 545.7553458741572,
                    "start": 343.80389879550563
                },
                "write": [
                    {
                        "end": 545.7553458741572,
                        "id": "file_20_2",
                        "start": 376.3128988999462
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 703.6841475742424,
                    "start": 699.2841475742424
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 699.2841475742424,
                        "id": "file_20_2",
                        "start": 545.7553458741572
                    }
                ],
                "task_id": "task_20_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 808.4525021258427,
                    "start": 545.7553458741572
                },
                "write": [
                    {
                        "end": 808.4525021258427,
                        "id": "file_20_3",
                        "start": 703.6841475742424
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 174.3614518336596,
                    "start": 169.9614518336596
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 169.9614518336596,
                        "id": "file_21_0",
                        "start": 4.433814432989691e-17
                    }
                ],
                "task_id": "task_21_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 343.80389879550563,
                    "start": 4.433814432989691e-17
                },
                "write": [
                    {
                        "end": 343.80389879550563,
                        "id": "file_21_1",
                        "start": 174.3614518336596
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 376.3128988999462,
                    "start": 371.91289889994624
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 371.91289889994624,
                        "id": "file_21_1",
                        "start": 343.80389879550563
                    }
                ],
                "task_id": "task_21_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 545.7553458741572,
                    "start": 343.80389879550563
                },
                "write": [
                    {
                        "end": 545.7553458741572,
                        "id": "file_21_2",
                        "start": 376.3128988999462
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 698.2835168508002,
                    "start": 693.8835168508002
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 693.8835168508002,
                        "id": "file_21_2",
                        "start": 545.7553458741572
                    }
                ],
                "task_id": "task_21_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 802.2321223168539,
                    "start": 545.7553458741572
                },
                "write": [
                    {
                        "end": 802.2321223168539,
                        "id": "file_21_3",
                        "start": 698.2835168508002
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 174.3614518336596,
                    "start": 169.9614518336596
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 169.9614518336596,
                        "id": "file_22_0",
                        "start": 4.766350515463918e-17
                    }
                ],
                "task_id": "task_22_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 343.80389879550563,
                    "start": 4.766350515463918e-17
                },
                "write": [
                    {
                        "end": 343.80389879550563,
                        "id": "file_22_1",
                        "start": 174.3614518336596
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 376.3128988999462,
                    "start": 371.91289889994624
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 371.91289889994624,
                        "id": "file_22_1",
                        "start": 343.80389879550563
                    }
                ],
                "task_id": "task_22_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 545.7553458741572,
                    "start": 343.80389879550563
                },
                "write": [
                    {
                        "end": 545.7553458741572,
                        "id": "file_22_2",
                        "start": 376.3128988999462
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 564.7006101253141,
                    "start": 560.3006101253142
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 560.3006101253142,
                        "id": "file_22_2",
                        "start": 545.7553458741572
                    }
                ],
                "task_id": "task_22_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 727.7469192503415,
                    "start": 545.7553458741572
                },
                "write": [
                    {
                        "end": 727.7469192503415,
                        "id": "file_22_3",
                        "start": 564.7006101253141
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 174.3614518336596,
                    "start": 169.9614518336596
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 169.9614518336596,
                        "id": "file_23_0",
                        "start": 5.098886597938145e-17
                    }
                ],
                "task_id": "task_23_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 343.80389879550563,
                    "start": 5.098886597938145e-17
                },
                "write": [
                    {
                        "end": 343.80389879550563,
                        "id": "file_23_1",
                        "start": 174.3614518336596
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 376.3128988999462,
                    "start": 371.91289889994624
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 371.91289889994624,
                        "id": "file_23_1",
                        "start": 343.80389879550563
                    }
                ],
                "task_id": "task_23_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 545.7553458741572,
                    "start": 343.80389879550563
                },
                "write": [
                    {
                        "end": 545.7553458741572,
                        "id": "file_23_2",
                        "start": 376.3128988999462
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 564.7006101253141,
                    "start": 560.3006101253142
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 560.3006101253142,
                        "id": "file_23_2",
                        "start": 545.7553458741572
                    }
                ],
                "task_id": "task_23_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 727.7469192503415,
                    "start": 545.7553458741572
                },
                "write": [
                    {
                        "end": 727.7469192503415,
                        "id": "file_23_3",
                        "start": 564.7006101253141
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 174.3614518336596,
                    "start": 169.9614518336596
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 169.9614518336596,
                        "id": "file_24_0",
                        "start": 5.431422680412372e-17
                    }
                ],
                "task_id": "task_24_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 343.80389879550563,
                    "start": 5.431422680412372e-17
                },
                "write": [
                    {
                        "end": 343.80389879550563,
                        "id": "file_24_1",
                        "start": 174.3614518336596
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 376.3128988999462,
                    "start": 371.91289889994624
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 371.91289889994624,
                        "id": "file_24_1",
                        "start": 343.80389879550563
                    }
                ],
                "task_id": "task_24_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 545.7553458741572,
                    "start": 343.80389879550563
                },
                "write": [
                    {
                        "end": 545.7553458741572,
                        "id": "file_24_2",
                        "start": 376.3128988999462
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 564.7006101253141,
                    "start": 560.3006101253142
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 560.3006101253142,
                        "id": "file_24_2",
                        "start": 545.7553458741572
                    }
                ],
                "task_id": "task_24_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 727.7469192503415,
                    "start": 545.7553458741572
                },
                "write": [
                    {
                        "end": 727.7469192503415,
                        "id": "file_24_3",
                        "start": 564.7006101253141
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 174.3614518336596,
                    "start": 169.9614518336596
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 169.9614518336596,
                        "id": "file_2_0",
                        "start": 5.763958762886599e-17
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 343.80389879550563,
                    "start": 5.763958762886599e-17
                },
                "write": [
                    {
                        "end": 343.80389879550563,
                        "id": "file_2_1",
                        "start": 174.3614518336596
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 376.3128988999462,
                    "start": 371.91289889994624
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 371.91289889994624,
                        "id": "file_2_1",
                        "start": 343.80389879550563
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 545.7553458741572,
                    "start": 343.80389879550563
                },
                "write": [
                    {
                        "end": 545.7553458741572,
                        "id": "file_2_2",
                        "start": 376.3128988999462
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 564.7006101253141,
                    "start": 560.3006101253142
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 560.3006101253142,
                        "id": "file_2_2",
                        "start": 545.7553458741572
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 727.7469192503415,
                    "start": 545.7553458741572
                },
                "write": [
                    {
                        "end": 727.7469192503415,
                        "id": "file_2_3",
                        "start": 564.7006101253141
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 174.3614518336596,
                    "start": 169.9614518336596
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 169.9614518336596,
                        "id": "file_3_0",
                        "start": 6.096494845360825e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 343.80389879550563,
                    "start": 6.096494845360825e-17
                },
                "write": [
                    {
                        "end": 343.80389879550563,
                        "id": "file_3_1",
                        "start": 174.3614518336596
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 376.3128988999462,
                    "start": 371.91289889994624
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 371.91289889994624,
                        "id": "file_3_1",
                        "start": 343.80389879550563
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 545.7553458741572,
                    "start": 343.80389879550563
                },
                "write": [
                    {
                        "end": 545.7553458741572,
                        "id": "file_3_2",
                        "start": 376.3128988999462
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 564.7006101253141,
                    "start": 560.3006101253142
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 560.3006101253142,
                        "id": "file_3_2",
                        "start": 545.7553458741572
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 727.7469192503415,
                    "start": 545.7553458741572
                },
                "write": [
                    {
                        "end": 727.7469192503415,
                        "id": "file_3_3",
                        "start": 564.7006101253141
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 174.3614518336596,
                    "start": 169.9614518336596
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 169.9614518336596,
                        "id": "file_4_0",
                        "start": 6.429030927835051e-17
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 343.80389879550563,
                    "start": 6.429030927835051e-17
                },
                "write": [
                    {
                        "end": 343.80389879550563,
                        "id": "file_4_1",
                        "start": 174.3614518336596
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 376.3128988999462,
                    "start": 371.91289889994624
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 371.91289889994624,
                        "id": "file_4_1",
                        "start": 343.80389879550563
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 545.7553458741572,
                    "start": 343.80389879550563
                },
                "write": [
                    {
                        "end": 545.7553458741572,
                        "id": "file_4_2",
                        "start": 376.3128988999462
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 564.7006101253141,
                    "start": 560.3006101253142
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 560.3006101253142,
                        "id": "file_4_2",
                        "start": 545.7553458741572
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 727.7469192503415,
                    "start": 545.7553458741572
                },
                "write": [
                    {
                        "end": 727.7469192503415,
                        "id": "file_4_3",
                        "start": 564.7006101253141
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 174.3614518336596,
                    "start": 169.9614518336596
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 169.9614518336596,
                        "id": "file_5_0",
                        "start": 6.761567010309277e-17
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 343.80389879550563,
                    "start": 6.761567010309277e-17
                },
                "write": [
                    {
                        "end": 343.80389879550563,
                        "id": "file_5_1",
                        "start": 174.3614518336596
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 376.3128988999462,
                    "start": 371.91289889994624
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 371.91289889994624,
                        "id": "file_5_1",
                        "start": 343.80389879550563
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 545.7553458741572,
                    "start": 343.80389879550563
                },
                "write": [
                    {
                        "end": 545.7553458741572,
                        "id": "file_5_2",
                        "start": 376.3128988999462
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 564.7006101253141,
                    "start": 560.3006101253142
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 560.3006101253142,
                        "id": "file_5_2",
                        "start": 545.7553458741572
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 727.7469192503415,
                    "start": 545.7553458741572
                },
                "write": [
                    {
                        "end": 727.7469192503415,
                        "id": "file_5_3",
                        "start": 564.7006101253141
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 174.3614518336596,
                    "start": 169.9614518336596
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 169.9614518336596,
                        "id": "file_6_0",
                        "start": 7.094103092783504e-17
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 343.80389879550563,
                    "start": 7.094103092783504e-17
                },
                "write": [
                    {
                        "end": 343.80389879550563,
                        "id": "file_6_1",
                        "start": 174.3614518336596
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 376.3128988999462,
                    "start": 371.91289889994624
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 371.91289889994624,
                        "id": "file_6_1",
                        "start": 343.80389879550563
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 545.7553458741572,
                    "start": 343.80389879550563
                },
                "write": [
                    {
                        "end": 545.7553458741572,
                        "id": "file_6_2",
                        "start": 376.3128988999462
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 564.7006101253141,
                    "start": 560.3006101253142
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 560.3006101253142,
                        "id": "file_6_2",
                        "start": 545.7553458741572
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 727.7469192503415,
                    "start": 545.7553458741572
                },
                "write": [
                    {
                        "end": 727.7469192503415,
                        "id": "file_6_3",
                        "start": 564.7006101253141
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 174.3614518336596,
                    "start": 169.9614518336596
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 169.9614518336596,
                        "id": "file_7_0",
                        "start": 7.42663917525773e-17
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 343.80389879550563,
                    "start": 7.42663917525773e-17
                },
                "write": [
                    {
                        "end": 343.80389879550563,
                        "id": "file_7_1",
                        "start": 174.3614518336596
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 376.3128988999462,
                    "start": 371.91289889994624
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 371.91289889994624,
                        "id": "file_7_1",
                        "start": 343.80389879550563
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 545.7553458741572,
                    "start": 343.80389879550563
                },
                "write": [
                    {
                        "end": 545.7553458741572,
                        "id": "file_7_2",
                        "start": 376.3128988999462
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 564.7006101253141,
                    "start": 560.3006101253142
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 560.3006101253142,
                        "id": "file_7_2",
                        "start": 545.7553458741572
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 727.7469192503415,
                    "start": 545.7553458741572
                },
                "write": [
                    {
                        "end": 727.7469192503415,
                        "id": "file_7_3",
                        "start": 564.7006101253141
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 174.3614518336596,
                    "start": 169.9614518336596
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 169.9614518336596,
                        "id": "file_8_0",
                        "start": 7.759175257731956e-17
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 343.80389879550563,
                    "start": 7.759175257731956e-17
                },
                "write": [
                    {
                        "end": 343.80389879550563,
                        "id": "file_8_1",
                        "start": 174.3614518336596
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 376.3128988999462,
                    "start": 371.91289889994624
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 371.91289889994624,
                        "id": "file_8_1",
                        "start": 343.80389879550563
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 545.7553458741572,
                    "start": 343.80389879550563
                },
                "write": [
                    {
                        "end": 545.7553458741572,
                        "id": "file_8_2",
                        "start": 376.3128988999462
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 564.7006101253141,
                    "start": 560.3006101253142
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 560.3006101253142,
                        "id": "file_8_2",
                        "start": 545.7553458741572
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 727.7469192503415,
                    "start": 545.7553458741572
                },
                "write": [
                    {
                        "end": 727.7469192503415,
                        "id": "file_8_3",
                        "start": 564.7006101253141
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 174.3614518336596,
                    "start": 169.9614518336596
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 169.9614518336596,
                        "id": "file_9_0",
                        "start": 8.091711340206182e-17
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 343.80389879550563,
                    "start": 8.091711340206182e-17
                },
                "write": [
                    {
                        "end": 343.80389879550563,
                        "id": "file_9_1",
                        "start": 174.3614518336596
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 376.3128988999462,
                    "start": 371.91289889994624
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 371.91289889994624,
                        "id": "file_9_1",
                        "start": 343.80389879550563
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 545.7553458741572,
                    "start": 343.80389879550563
                },
                "write": [
                    {
                        "end": 545.7553458741572,
                        "id": "file_9_2",
                        "start": 376.3128988999462
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 564.7006101253141,
                    "start": 560.3006101253142
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 560.3006101253142,
                        "id": "file_9_2",
                        "start": 545.7553458741572
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 727.7469192503415,
                    "start": 545.7553458741572
                },
                "write": [
                    {
                        "end": 727.7469192503415,
                        "id": "file_9_3",
                        "start": 564.7006101253141
                    }
                ]
            }
        ]
    }
}


==> result/multi/nfs/wrench/pagecache/dump_26.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 181.1598877956352,
                    "start": 176.7598877956352
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 176.7598877956352,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 357.37998879775284,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 357.37998879775284,
                        "id": "file_0_1",
                        "start": 181.1598877956352
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 391.013026255071,
                    "start": 386.613026255071
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 386.613026255071,
                        "id": "file_0_1",
                        "start": 357.37998879775284
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 567.2331272426966,
                    "start": 357.37998879775284
                },
                "write": [
                    {
                        "end": 567.2331272426966,
                        "id": "file_0_2",
                        "start": 391.013026255071
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 740.8721897173413,
                    "start": 736.4721897173413
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 736.4721897173413,
                        "id": "file_0_2",
                        "start": 567.2331272426966
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 863.638151047191,
                    "start": 567.2331272426966
                },
                "write": [
                    {
                        "end": 863.638151047191,
                        "id": "file_0_3",
                        "start": 740.8721897173413
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 181.1598877956352,
                    "start": 176.7598877956352
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 176.7598877956352,
                        "id": "file_10_0",
                        "start": 4.433814432989691e-18
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 357.37998879775284,
                    "start": 4.433814432989691e-18
                },
                "write": [
                    {
                        "end": 357.37998879775284,
                        "id": "file_10_1",
                        "start": 181.1598877956352
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 391.013026255071,
                    "start": 386.613026255071
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 386.613026255071,
                        "id": "file_10_1",
                        "start": 357.37998879775284
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 567.2331272426966,
                    "start": 357.37998879775284
                },
                "write": [
                    {
                        "end": 567.2331272426966,
                        "id": "file_10_2",
                        "start": 391.013026255071
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 740.8721897173413,
                    "start": 736.4721897173413
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 736.4721897173413,
                        "id": "file_10_2",
                        "start": 567.2331272426966
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 863.638151047191,
                    "start": 567.2331272426966
                },
                "write": [
                    {
                        "end": 863.638151047191,
                        "id": "file_10_3",
                        "start": 740.8721897173413
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 181.1598877956352,
                    "start": 176.7598877956352
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 176.7598877956352,
                        "id": "file_11_0",
                        "start": 7.75917525773196e-18
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 357.37998879775284,
                    "start": 7.75917525773196e-18
                },
                "write": [
                    {
                        "end": 357.37998879775284,
                        "id": "file_11_1",
                        "start": 181.1598877956352
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 391.013026255071,
                    "start": 386.613026255071
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 386.613026255071,
                        "id": "file_11_1",
                        "start": 357.37998879775284
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 567.2331272426966,
                    "start": 357.37998879775284
                },
                "write": [
                    {
                        "end": 567.2331272426966,
                        "id": "file_11_2",
                        "start": 391.013026255071
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 740.8721897173413,
                    "start": 736.4721897173413
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 736.4721897173413,
                        "id": "file_11_2",
                        "start": 567.2331272426966
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 863.638151047191,
                    "start": 567.2331272426966
                },
                "write": [
                    {
                        "end": 863.638151047191,
                        "id": "file_11_3",
                        "start": 740.8721897173413
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 181.1598877956352,
                    "start": 176.7598877956352
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 176.7598877956352,
                        "id": "file_12_0",
                        "start": 1.1084536082474228e-17
                    }
                ],
                "task_id": "task_12_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 357.37998879775284,
                    "start": 1.1084536082474228e-17
                },
                "write": [
                    {
                        "end": 357.37998879775284,
                        "id": "file_12_1",
                        "start": 181.1598877956352
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 391.013026255071,
                    "start": 386.613026255071
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 386.613026255071,
                        "id": "file_12_1",
                        "start": 357.37998879775284
                    }
                ],
                "task_id": "task_12_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 567.2331272426966,
                    "start": 357.37998879775284
                },
                "write": [
                    {
                        "end": 567.2331272426966,
                        "id": "file_12_2",
                        "start": 391.013026255071
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 740.8721897173413,
                    "start": 736.4721897173413
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 736.4721897173413,
                        "id": "file_12_2",
                        "start": 567.2331272426966
                    }
                ],
                "task_id": "task_12_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 863.638151047191,
                    "start": 567.2331272426966
                },
                "write": [
                    {
                        "end": 863.638151047191,
                        "id": "file_12_3",
                        "start": 740.8721897173413
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 181.1598877956352,
                    "start": 176.7598877956352
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 176.7598877956352,
                        "id": "file_13_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_13_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 357.37998879775284,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 357.37998879775284,
                        "id": "file_13_1",
                        "start": 181.1598877956352
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 391.013026255071,
                    "start": 386.613026255071
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 386.613026255071,
                        "id": "file_13_1",
                        "start": 357.37998879775284
                    }
                ],
                "task_id": "task_13_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 567.2331272426966,
                    "start": 357.37998879775284
                },
                "write": [
                    {
                        "end": 567.2331272426966,
                        "id": "file_13_2",
                        "start": 391.013026255071
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 740.8721897173413,
                    "start": 736.4721897173413
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 736.4721897173413,
                        "id": "file_13_2",
                        "start": 567.2331272426966
                    }
                ],
                "task_id": "task_13_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 863.638151047191,
                    "start": 567.2331272426966
                },
                "write": [
                    {
                        "end": 863.638151047191,
                        "id": "file_13_3",
                        "start": 740.8721897173413
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 181.1598877956352,
                    "start": 176.7598877956352
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 176.7598877956352,
                        "id": "file_14_0",
                        "start": 1.7735257731958765e-17
                    }
                ],
                "task_id": "task_14_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 357.37998879775284,
                    "start": 1.7735257731958765e-17
                },
                "write": [
                    {
                        "end": 357.37998879775284,
                        "id": "file_14_1",
                        "start": 181.1598877956352
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 391.013026255071,
                    "start": 386.613026255071
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 386.613026255071,
                        "id": "file_14_1",
                        "start": 357.37998879775284
                    }
                ],
                "task_id": "task_14_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 567.2331272426966,
                    "start": 357.37998879775284
                },
                "write": [
                    {
                        "end": 567.2331272426966,
                        "id": "file_14_2",
                        "start": 391.013026255071
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 740.8721897173413,
                    "start": 736.4721897173413
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 736.4721897173413,
                        "id": "file_14_2",
                        "start": 567.2331272426966
                    }
                ],
                "task_id": "task_14_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 863.638151047191,
                    "start": 567.2331272426966
                },
                "write": [
                    {
                        "end": 863.638151047191,
                        "id": "file_14_3",
                        "start": 740.8721897173413
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 181.1598877956352,
                    "start": 176.7598877956352
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 176.7598877956352,
                        "id": "file_15_0",
                        "start": 2.1060618556701034e-17
                    }
                ],
                "task_id": "task_15_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 357.37998879775284,
                    "start": 2.1060618556701034e-17
                },
                "write": [
                    {
                        "end": 357.37998879775284,
                        "id": "file_15_1",
                        "start": 181.1598877956352
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 391.013026255071,
                    "start": 386.613026255071
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 386.613026255071,
                        "id": "file_15_1",
                        "start": 357.37998879775284
                    }
                ],
                "task_id": "task_15_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 567.2331272426966,
                    "start": 357.37998879775284
                },
                "write": [
                    {
                        "end": 567.2331272426966,
                        "id": "file_15_2",
                        "start": 391.013026255071
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 740.8721897173413,
                    "start": 736.4721897173413
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 736.4721897173413,
                        "id": "file_15_2",
                        "start": 567.2331272426966
                    }
                ],
                "task_id": "task_15_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 863.638151047191,
                    "start": 567.2331272426966
                },
                "write": [
                    {
                        "end": 863.638151047191,
                        "id": "file_15_3",
                        "start": 740.8721897173413
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 181.1598877956352,
                    "start": 176.7598877956352
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 176.7598877956352,
                        "id": "file_16_0",
                        "start": 2.4385979381443302e-17
                    }
                ],
                "task_id": "task_16_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 357.37998879775284,
                    "start": 2.4385979381443302e-17
                },
                "write": [
                    {
                        "end": 357.37998879775284,
                        "id": "file_16_1",
                        "start": 181.1598877956352
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 391.013026255071,
                    "start": 386.613026255071
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 386.613026255071,
                        "id": "file_16_1",
                        "start": 357.37998879775284
                    }
                ],
                "task_id": "task_16_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 567.2331272426966,
                    "start": 357.37998879775284
                },
                "write": [
                    {
                        "end": 567.2331272426966,
                        "id": "file_16_2",
                        "start": 391.013026255071
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 740.8721897173413,
                    "start": 736.4721897173413
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 736.4721897173413,
                        "id": "file_16_2",
                        "start": 567.2331272426966
                    }
                ],
                "task_id": "task_16_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 863.638151047191,
                    "start": 567.2331272426966
                },
                "write": [
                    {
                        "end": 863.638151047191,
                        "id": "file_16_3",
                        "start": 740.8721897173413
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 181.1598877956352,
                    "start": 176.7598877956352
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 176.7598877956352,
                        "id": "file_17_0",
                        "start": 2.771134020618557e-17
                    }
                ],
                "task_id": "task_17_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 357.37998879775284,
                    "start": 2.771134020618557e-17
                },
                "write": [
                    {
                        "end": 357.37998879775284,
                        "id": "file_17_1",
                        "start": 181.1598877956352
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 391.013026255071,
                    "start": 386.613026255071
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 386.613026255071,
                        "id": "file_17_1",
                        "start": 357.37998879775284
                    }
                ],
                "task_id": "task_17_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 567.2331272426966,
                    "start": 357.37998879775284
                },
                "write": [
                    {
                        "end": 567.2331272426966,
                        "id": "file_17_2",
                        "start": 391.013026255071
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 740.8721897173413,
                    "start": 736.4721897173413
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 736.4721897173413,
                        "id": "file_17_2",
                        "start": 567.2331272426966
                    }
                ],
                "task_id": "task_17_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 863.638151047191,
                    "start": 567.2331272426966
                },
                "write": [
                    {
                        "end": 863.638151047191,
                        "id": "file_17_3",
                        "start": 740.8721897173413
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 181.1598877956352,
                    "start": 176.7598877956352
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 176.7598877956352,
                        "id": "file_18_0",
                        "start": 3.103670103092784e-17
                    }
                ],
                "task_id": "task_18_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 357.37998879775284,
                    "start": 3.103670103092784e-17
                },
                "write": [
                    {
                        "end": 357.37998879775284,
                        "id": "file_18_1",
                        "start": 181.1598877956352
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 391.013026255071,
                    "start": 386.613026255071
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 386.613026255071,
                        "id": "file_18_1",
                        "start": 357.37998879775284
                    }
                ],
                "task_id": "task_18_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 567.2331272426966,
                    "start": 357.37998879775284
                },
                "write": [
                    {
                        "end": 567.2331272426966,
                        "id": "file_18_2",
                        "start": 391.013026255071
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 740.8721897173413,
                    "start": 736.4721897173413
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 736.4721897173413,
                        "id": "file_18_2",
                        "start": 567.2331272426966
                    }
                ],
                "task_id": "task_18_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 863.638151047191,
                    "start": 567.2331272426966
                },
                "write": [
                    {
                        "end": 863.638151047191,
                        "id": "file_18_3",
                        "start": 740.8721897173413
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 181.1598877956352,
                    "start": 176.7598877956352
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 176.7598877956352,
                        "id": "file_19_0",
                        "start": 3.436206185567011e-17
                    }
                ],
                "task_id": "task_19_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 357.37998879775284,
                    "start": 3.436206185567011e-17
                },
                "write": [
                    {
                        "end": 357.37998879775284,
                        "id": "file_19_1",
                        "start": 181.1598877956352
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 391.013026255071,
                    "start": 386.613026255071
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 386.613026255071,
                        "id": "file_19_1",
                        "start": 357.37998879775284
                    }
                ],
                "task_id": "task_19_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 567.2331272426966,
                    "start": 357.37998879775284
                },
                "write": [
                    {
                        "end": 567.2331272426966,
                        "id": "file_19_2",
                        "start": 391.013026255071
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 740.8721897173413,
                    "start": 736.4721897173413
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 736.4721897173413,
                        "id": "file_19_2",
                        "start": 567.2331272426966
                    }
                ],
                "task_id": "task_19_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 863.638151047191,
                    "start": 567.2331272426966
                },
                "write": [
                    {
                        "end": 863.638151047191,
                        "id": "file_19_3",
                        "start": 740.8721897173413
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 181.1598877956352,
                    "start": 176.7598877956352
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 176.7598877956352,
                        "id": "file_1_0",
                        "start": 3.7687422680412376e-17
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 357.37998879775284,
                    "start": 3.7687422680412376e-17
                },
                "write": [
                    {
                        "end": 357.37998879775284,
                        "id": "file_1_1",
                        "start": 181.1598877956352
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 391.013026255071,
                    "start": 386.613026255071
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 386.613026255071,
                        "id": "file_1_1",
                        "start": 357.37998879775284
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 567.2331272426966,
                    "start": 357.37998879775284
                },
                "write": [
                    {
                        "end": 567.2331272426966,
                        "id": "file_1_2",
                        "start": 391.013026255071
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 740.8721897173413,
                    "start": 736.4721897173413
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 736.4721897173413,
                        "id": "file_1_2",
                        "start": 567.2331272426966
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 863.638151047191,
                    "start": 567.2331272426966
                },
                "write": [
                    {
                        "end": 863.638151047191,
                        "id": "file_1_3",
                        "start": 740.8721897173413
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 181.1598877956352,
                    "start": 176.7598877956352
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 176.7598877956352,
                        "id": "file_20_0",
                        "start": 4.1012783505154644e-17
                    }
                ],
                "task_id": "task_20_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 357.37998879775284,
                    "start": 4.1012783505154644e-17
                },
                "write": [
                    {
                        "end": 357.37998879775284,
                        "id": "file_20_1",
                        "start": 181.1598877956352
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 391.013026255071,
                    "start": 386.613026255071
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 386.613026255071,
                        "id": "file_20_1",
                        "start": 357.37998879775284
                    }
                ],
                "task_id": "task_20_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 567.2331272426966,
                    "start": 357.37998879775284
                },
                "write": [
                    {
                        "end": 567.2331272426966,
                        "id": "file_20_2",
                        "start": 391.013026255071
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 740.8721897173413,
                    "start": 736.4721897173413
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 736.4721897173413,
                        "id": "file_20_2",
                        "start": 567.2331272426966
                    }
                ],
                "task_id": "task_20_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 863.638151047191,
                    "start": 567.2331272426966
                },
                "write": [
                    {
                        "end": 863.638151047191,
                        "id": "file_20_3",
                        "start": 740.8721897173413
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 181.1598877956352,
                    "start": 176.7598877956352
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 176.7598877956352,
                        "id": "file_21_0",
                        "start": 4.433814432989691e-17
                    }
                ],
                "task_id": "task_21_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 357.37998879775284,
                    "start": 4.433814432989691e-17
                },
                "write": [
                    {
                        "end": 357.37998879775284,
                        "id": "file_21_1",
                        "start": 181.1598877956352
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 391.013026255071,
                    "start": 386.613026255071
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 386.613026255071,
                        "id": "file_21_1",
                        "start": 357.37998879775284
                    }
                ],
                "task_id": "task_21_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 567.2331272426966,
                    "start": 357.37998879775284
                },
                "write": [
                    {
                        "end": 567.2331272426966,
                        "id": "file_21_2",
                        "start": 391.013026255071
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 740.8721897173413,
                    "start": 736.4721897173413
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 736.4721897173413,
                        "id": "file_21_2",
                        "start": 567.2331272426966
                    }
                ],
                "task_id": "task_21_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 863.638151047191,
                    "start": 567.2331272426966
                },
                "write": [
                    {
                        "end": 863.638151047191,
                        "id": "file_21_3",
                        "start": 740.8721897173413
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 181.1598877956352,
                    "start": 176.7598877956352
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 176.7598877956352,
                        "id": "file_22_0",
                        "start": 4.766350515463918e-17
                    }
                ],
                "task_id": "task_22_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 357.37998879775284,
                    "start": 4.766350515463918e-17
                },
                "write": [
                    {
                        "end": 357.37998879775284,
                        "id": "file_22_1",
                        "start": 181.1598877956352
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 391.013026255071,
                    "start": 386.613026255071
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 386.613026255071,
                        "id": "file_22_1",
                        "start": 357.37998879775284
                    }
                ],
                "task_id": "task_22_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 567.2331272426966,
                    "start": 357.37998879775284
                },
                "write": [
                    {
                        "end": 567.2331272426966,
                        "id": "file_22_2",
                        "start": 391.013026255071
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 740.8721897173413,
                    "start": 736.4721897173413
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 736.4721897173413,
                        "id": "file_22_2",
                        "start": 567.2331272426966
                    }
                ],
                "task_id": "task_22_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 863.638151047191,
                    "start": 567.2331272426966
                },
                "write": [
                    {
                        "end": 863.638151047191,
                        "id": "file_22_3",
                        "start": 740.8721897173413
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 181.1598877956352,
                    "start": 176.7598877956352
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 176.7598877956352,
                        "id": "file_23_0",
                        "start": 5.098886597938145e-17
                    }
                ],
                "task_id": "task_23_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 357.37998879775284,
                    "start": 5.098886597938145e-17
                },
                "write": [
                    {
                        "end": 357.37998879775284,
                        "id": "file_23_1",
                        "start": 181.1598877956352
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 391.013026255071,
                    "start": 386.613026255071
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 386.613026255071,
                        "id": "file_23_1",
                        "start": 357.37998879775284
                    }
                ],
                "task_id": "task_23_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 567.2331272426966,
                    "start": 357.37998879775284
                },
                "write": [
                    {
                        "end": 567.2331272426966,
                        "id": "file_23_2",
                        "start": 391.013026255071
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 740.8721897173413,
                    "start": 736.4721897173413
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 736.4721897173413,
                        "id": "file_23_2",
                        "start": 567.2331272426966
                    }
                ],
                "task_id": "task_23_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 863.638151047191,
                    "start": 567.2331272426966
                },
                "write": [
                    {
                        "end": 863.638151047191,
                        "id": "file_23_3",
                        "start": 740.8721897173413
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 181.1598877956352,
                    "start": 176.7598877956352
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 176.7598877956352,
                        "id": "file_24_0",
                        "start": 5.431422680412372e-17
                    }
                ],
                "task_id": "task_24_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 357.37998879775284,
                    "start": 5.431422680412372e-17
                },
                "write": [
                    {
                        "end": 357.37998879775284,
                        "id": "file_24_1",
                        "start": 181.1598877956352
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 391.013026255071,
                    "start": 386.613026255071
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 386.613026255071,
                        "id": "file_24_1",
                        "start": 357.37998879775284
                    }
                ],
                "task_id": "task_24_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 567.2331272426966,
                    "start": 357.37998879775284
                },
                "write": [
                    {
                        "end": 567.2331272426966,
                        "id": "file_24_2",
                        "start": 391.013026255071
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 740.8721897173413,
                    "start": 736.4721897173413
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 736.4721897173413,
                        "id": "file_24_2",
                        "start": 567.2331272426966
                    }
                ],
                "task_id": "task_24_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 863.638151047191,
                    "start": 567.2331272426966
                },
                "write": [
                    {
                        "end": 863.638151047191,
                        "id": "file_24_3",
                        "start": 740.8721897173413
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 181.1598877956352,
                    "start": 176.7598877956352
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 176.7598877956352,
                        "id": "file_25_0",
                        "start": 5.763958762886599e-17
                    }
                ],
                "task_id": "task_25_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 357.37998879775284,
                    "start": 5.763958762886599e-17
                },
                "write": [
                    {
                        "end": 357.37998879775284,
                        "id": "file_25_1",
                        "start": 181.1598877956352
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 391.013026255071,
                    "start": 386.613026255071
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 386.613026255071,
                        "id": "file_25_1",
                        "start": 357.37998879775284
                    }
                ],
                "task_id": "task_25_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 567.2331272426966,
                    "start": 357.37998879775284
                },
                "write": [
                    {
                        "end": 567.2331272426966,
                        "id": "file_25_2",
                        "start": 391.013026255071
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 735.2758424224013,
                    "start": 730.8758424224013
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 730.8758424224013,
                        "id": "file_25_2",
                        "start": 567.2331272426966
                    }
                ],
                "task_id": "task_25_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 852.2145505932583,
                    "start": 567.2331272426966
                },
                "write": [
                    {
                        "end": 852.2145505932583,
                        "id": "file_25_3",
                        "start": 735.2758424224013
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 181.1598877956352,
                    "start": 176.7598877956352
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 176.7598877956352,
                        "id": "file_2_0",
                        "start": 6.096494845360825e-17
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 357.37998879775284,
                    "start": 6.096494845360825e-17
                },
                "write": [
                    {
                        "end": 357.37998879775284,
                        "id": "file_2_1",
                        "start": 181.1598877956352
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 391.013026255071,
                    "start": 386.613026255071
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 386.613026255071,
                        "id": "file_2_1",
                        "start": 357.37998879775284
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 567.2331272426966,
                    "start": 357.37998879775284
                },
                "write": [
                    {
                        "end": 567.2331272426966,
                        "id": "file_2_2",
                        "start": 391.013026255071
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 582.2143601518362,
                    "start": 577.8143601518362
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 577.8143601518362,
                        "id": "file_2_2",
                        "start": 567.2331272426966
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 746.2809432292134,
                    "start": 567.2331272426966
                },
                "write": [
                    {
                        "end": 746.2809432292134,
                        "id": "file_2_3",
                        "start": 582.2143601518362
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 181.1598877956352,
                    "start": 176.7598877956352
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 176.7598877956352,
                        "id": "file_3_0",
                        "start": 6.429030927835051e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 357.37998879775284,
                    "start": 6.429030927835051e-17
                },
                "write": [
                    {
                        "end": 357.37998879775284,
                        "id": "file_3_1",
                        "start": 181.1598877956352
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 391.013026255071,
                    "start": 386.613026255071
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 386.613026255071,
                        "id": "file_3_1",
                        "start": 357.37998879775284
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 567.2331272426966,
                    "start": 357.37998879775284
                },
                "write": [
                    {
                        "end": 567.2331272426966,
                        "id": "file_3_2",
                        "start": 391.013026255071
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 582.2143601518362,
                    "start": 577.8143601518362
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 577.8143601518362,
                        "id": "file_3_2",
                        "start": 567.2331272426966
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 746.2809432292134,
                    "start": 567.2331272426966
                },
                "write": [
                    {
                        "end": 746.2809432292134,
                        "id": "file_3_3",
                        "start": 582.2143601518362
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 181.1598877956352,
                    "start": 176.7598877956352
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 176.7598877956352,
                        "id": "file_4_0",
                        "start": 6.761567010309277e-17
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 357.37998879775284,
                    "start": 6.761567010309277e-17
                },
                "write": [
                    {
                        "end": 357.37998879775284,
                        "id": "file_4_1",
                        "start": 181.1598877956352
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 391.013026255071,
                    "start": 386.613026255071
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 386.613026255071,
                        "id": "file_4_1",
                        "start": 357.37998879775284
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 567.2331272426966,
                    "start": 357.37998879775284
                },
                "write": [
                    {
                        "end": 567.2331272426966,
                        "id": "file_4_2",
                        "start": 391.013026255071
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 582.2143601518362,
                    "start": 577.8143601518362
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 577.8143601518362,
                        "id": "file_4_2",
                        "start": 567.2331272426966
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 746.2809432292134,
                    "start": 567.2331272426966
                },
                "write": [
                    {
                        "end": 746.2809432292134,
                        "id": "file_4_3",
                        "start": 582.2143601518362
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 181.1598877956352,
                    "start": 176.7598877956352
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 176.7598877956352,
                        "id": "file_5_0",
                        "start": 7.094103092783504e-17
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 357.37998879775284,
                    "start": 7.094103092783504e-17
                },
                "write": [
                    {
                        "end": 357.37998879775284,
                        "id": "file_5_1",
                        "start": 181.1598877956352
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 391.013026255071,
                    "start": 386.613026255071
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 386.613026255071,
                        "id": "file_5_1",
                        "start": 357.37998879775284
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 567.2331272426966,
                    "start": 357.37998879775284
                },
                "write": [
                    {
                        "end": 567.2331272426966,
                        "id": "file_5_2",
                        "start": 391.013026255071
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 582.2143601518362,
                    "start": 577.8143601518362
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 577.8143601518362,
                        "id": "file_5_2",
                        "start": 567.2331272426966
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 746.2809432292134,
                    "start": 567.2331272426966
                },
                "write": [
                    {
                        "end": 746.2809432292134,
                        "id": "file_5_3",
                        "start": 582.2143601518362
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 181.1598877956352,
                    "start": 176.7598877956352
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 176.7598877956352,
                        "id": "file_6_0",
                        "start": 7.42663917525773e-17
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 357.37998879775284,
                    "start": 7.42663917525773e-17
                },
                "write": [
                    {
                        "end": 357.37998879775284,
                        "id": "file_6_1",
                        "start": 181.1598877956352
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 391.013026255071,
                    "start": 386.613026255071
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 386.613026255071,
                        "id": "file_6_1",
                        "start": 357.37998879775284
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 567.2331272426966,
                    "start": 357.37998879775284
                },
                "write": [
                    {
                        "end": 567.2331272426966,
                        "id": "file_6_2",
                        "start": 391.013026255071
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 582.2143601518362,
                    "start": 577.8143601518362
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 577.8143601518362,
                        "id": "file_6_2",
                        "start": 567.2331272426966
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 746.2809432292134,
                    "start": 567.2331272426966
                },
                "write": [
                    {
                        "end": 746.2809432292134,
                        "id": "file_6_3",
                        "start": 582.2143601518362
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 181.1598877956352,
                    "start": 176.7598877956352
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 176.7598877956352,
                        "id": "file_7_0",
                        "start": 7.759175257731956e-17
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 357.37998879775284,
                    "start": 7.759175257731956e-17
                },
                "write": [
                    {
                        "end": 357.37998879775284,
                        "id": "file_7_1",
                        "start": 181.1598877956352
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 391.013026255071,
                    "start": 386.613026255071
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 386.613026255071,
                        "id": "file_7_1",
                        "start": 357.37998879775284
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 567.2331272426966,
                    "start": 357.37998879775284
                },
                "write": [
                    {
                        "end": 567.2331272426966,
                        "id": "file_7_2",
                        "start": 391.013026255071
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 582.2143601518362,
                    "start": 577.8143601518362
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 577.8143601518362,
                        "id": "file_7_2",
                        "start": 567.2331272426966
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 746.2809432292134,
                    "start": 567.2331272426966
                },
                "write": [
                    {
                        "end": 746.2809432292134,
                        "id": "file_7_3",
                        "start": 582.2143601518362
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 181.1598877956352,
                    "start": 176.7598877956352
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 176.7598877956352,
                        "id": "file_8_0",
                        "start": 8.091711340206182e-17
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 357.37998879775284,
                    "start": 8.091711340206182e-17
                },
                "write": [
                    {
                        "end": 357.37998879775284,
                        "id": "file_8_1",
                        "start": 181.1598877956352
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 391.013026255071,
                    "start": 386.613026255071
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 386.613026255071,
                        "id": "file_8_1",
                        "start": 357.37998879775284
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 567.2331272426966,
                    "start": 357.37998879775284
                },
                "write": [
                    {
                        "end": 567.2331272426966,
                        "id": "file_8_2",
                        "start": 391.013026255071
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 582.2143601518362,
                    "start": 577.8143601518362
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 577.8143601518362,
                        "id": "file_8_2",
                        "start": 567.2331272426966
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 746.2809432292134,
                    "start": 567.2331272426966
                },
                "write": [
                    {
                        "end": 746.2809432292134,
                        "id": "file_8_3",
                        "start": 582.2143601518362
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 181.1598877956352,
                    "start": 176.7598877956352
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 176.7598877956352,
                        "id": "file_9_0",
                        "start": 8.424247422680408e-17
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 357.37998879775284,
                    "start": 8.424247422680408e-17
                },
                "write": [
                    {
                        "end": 357.37998879775284,
                        "id": "file_9_1",
                        "start": 181.1598877956352
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 391.013026255071,
                    "start": 386.613026255071
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 386.613026255071,
                        "id": "file_9_1",
                        "start": 357.37998879775284
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 567.2331272426966,
                    "start": 357.37998879775284
                },
                "write": [
                    {
                        "end": 567.2331272426966,
                        "id": "file_9_2",
                        "start": 391.013026255071
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 582.2143601518362,
                    "start": 577.8143601518362
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 577.8143601518362,
                        "id": "file_9_2",
                        "start": 567.2331272426966
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 746.2809432292134,
                    "start": 567.2331272426966
                },
                "write": [
                    {
                        "end": 746.2809432292134,
                        "id": "file_9_3",
                        "start": 582.2143601518362
                    }
                ]
            }
        ]
    }
}


==> result/multi/nfs/wrench/pagecache/dump_27.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 187.95833069950126,
                    "start": 183.55833069950125
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 183.55833069950125,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 370.9560954516854,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 370.9560954516854,
                        "id": "file_0_1",
                        "start": 187.95833069950126
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 405.71317026745635,
                    "start": 401.31317026745637
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 401.31317026745637,
                        "id": "file_0_1",
                        "start": 370.9560954516854
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 588.7109350269662,
                    "start": 370.9560954516854
                },
                "write": [
                    {
                        "end": 588.7109350269662,
                        "id": "file_0_2",
                        "start": 405.71317026745635
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 773.6186343079801,
                    "start": 769.2186343079801
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 769.2186343079801,
                        "id": "file_0_2",
                        "start": 588.7109350269662
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 919.3556177168539,
                    "start": 588.7109350269662
                },
                "write": [
                    {
                        "end": 919.3556177168539,
                        "id": "file_0_3",
                        "start": 773.6186343079801
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 187.95833069950126,
                    "start": 183.55833069950125
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 183.55833069950125,
                        "id": "file_10_0",
                        "start": 4.433814432989691e-18
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 370.9560954516854,
                    "start": 4.433814432989691e-18
                },
                "write": [
                    {
                        "end": 370.9560954516854,
                        "id": "file_10_1",
                        "start": 187.95833069950126
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 405.71317026745635,
                    "start": 401.31317026745637
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 401.31317026745637,
                        "id": "file_10_1",
                        "start": 370.9560954516854
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 588.7109350269662,
                    "start": 370.9560954516854
                },
                "write": [
                    {
                        "end": 588.7109350269662,
                        "id": "file_10_2",
                        "start": 405.71317026745635
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 773.6186343079801,
                    "start": 769.2186343079801
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 769.2186343079801,
                        "id": "file_10_2",
                        "start": 588.7109350269662
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 919.3556177168539,
                    "start": 588.7109350269662
                },
                "write": [
                    {
                        "end": 919.3556177168539,
                        "id": "file_10_3",
                        "start": 773.6186343079801
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 187.95833069950126,
                    "start": 183.55833069950125
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 183.55833069950125,
                        "id": "file_11_0",
                        "start": 7.75917525773196e-18
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 370.9560954516854,
                    "start": 7.75917525773196e-18
                },
                "write": [
                    {
                        "end": 370.9560954516854,
                        "id": "file_11_1",
                        "start": 187.95833069950126
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 405.71317026745635,
                    "start": 401.31317026745637
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 401.31317026745637,
                        "id": "file_11_1",
                        "start": 370.9560954516854
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 588.7109350269662,
                    "start": 370.9560954516854
                },
                "write": [
                    {
                        "end": 588.7109350269662,
                        "id": "file_11_2",
                        "start": 405.71317026745635
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 773.6186343079801,
                    "start": 769.2186343079801
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 769.2186343079801,
                        "id": "file_11_2",
                        "start": 588.7109350269662
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 919.3556177168539,
                    "start": 588.7109350269662
                },
                "write": [
                    {
                        "end": 919.3556177168539,
                        "id": "file_11_3",
                        "start": 773.6186343079801
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 187.95833069950126,
                    "start": 183.55833069950125
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 183.55833069950125,
                        "id": "file_12_0",
                        "start": 1.1084536082474228e-17
                    }
                ],
                "task_id": "task_12_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 370.9560954516854,
                    "start": 1.1084536082474228e-17
                },
                "write": [
                    {
                        "end": 370.9560954516854,
                        "id": "file_12_1",
                        "start": 187.95833069950126
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 405.71317026745635,
                    "start": 401.31317026745637
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 401.31317026745637,
                        "id": "file_12_1",
                        "start": 370.9560954516854
                    }
                ],
                "task_id": "task_12_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 588.7109350269662,
                    "start": 370.9560954516854
                },
                "write": [
                    {
                        "end": 588.7109350269662,
                        "id": "file_12_2",
                        "start": 405.71317026745635
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 773.6186343079801,
                    "start": 769.2186343079801
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 769.2186343079801,
                        "id": "file_12_2",
                        "start": 588.7109350269662
                    }
                ],
                "task_id": "task_12_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 919.3556177168539,
                    "start": 588.7109350269662
                },
                "write": [
                    {
                        "end": 919.3556177168539,
                        "id": "file_12_3",
                        "start": 773.6186343079801
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 187.95833069950126,
                    "start": 183.55833069950125
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 183.55833069950125,
                        "id": "file_13_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_13_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 370.9560954516854,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 370.9560954516854,
                        "id": "file_13_1",
                        "start": 187.95833069950126
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 405.71317026745635,
                    "start": 401.31317026745637
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 401.31317026745637,
                        "id": "file_13_1",
                        "start": 370.9560954516854
                    }
                ],
                "task_id": "task_13_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 588.7109350269662,
                    "start": 370.9560954516854
                },
                "write": [
                    {
                        "end": 588.7109350269662,
                        "id": "file_13_2",
                        "start": 405.71317026745635
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 773.6186343079801,
                    "start": 769.2186343079801
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 769.2186343079801,
                        "id": "file_13_2",
                        "start": 588.7109350269662
                    }
                ],
                "task_id": "task_13_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 919.3556177168539,
                    "start": 588.7109350269662
                },
                "write": [
                    {
                        "end": 919.3556177168539,
                        "id": "file_13_3",
                        "start": 773.6186343079801
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 187.95833069950126,
                    "start": 183.55833069950125
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 183.55833069950125,
                        "id": "file_14_0",
                        "start": 1.7735257731958765e-17
                    }
                ],
                "task_id": "task_14_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 370.9560954516854,
                    "start": 1.7735257731958765e-17
                },
                "write": [
                    {
                        "end": 370.9560954516854,
                        "id": "file_14_1",
                        "start": 187.95833069950126
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 405.71317026745635,
                    "start": 401.31317026745637
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 401.31317026745637,
                        "id": "file_14_1",
                        "start": 370.9560954516854
                    }
                ],
                "task_id": "task_14_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 588.7109350269662,
                    "start": 370.9560954516854
                },
                "write": [
                    {
                        "end": 588.7109350269662,
                        "id": "file_14_2",
                        "start": 405.71317026745635
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 773.6186343079801,
                    "start": 769.2186343079801
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 769.2186343079801,
                        "id": "file_14_2",
                        "start": 588.7109350269662
                    }
                ],
                "task_id": "task_14_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 919.3556177168539,
                    "start": 588.7109350269662
                },
                "write": [
                    {
                        "end": 919.3556177168539,
                        "id": "file_14_3",
                        "start": 773.6186343079801
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 187.95833069950126,
                    "start": 183.55833069950125
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 183.55833069950125,
                        "id": "file_15_0",
                        "start": 2.1060618556701034e-17
                    }
                ],
                "task_id": "task_15_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 370.9560954516854,
                    "start": 2.1060618556701034e-17
                },
                "write": [
                    {
                        "end": 370.9560954516854,
                        "id": "file_15_1",
                        "start": 187.95833069950126
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 405.71317026745635,
                    "start": 401.31317026745637
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 401.31317026745637,
                        "id": "file_15_1",
                        "start": 370.9560954516854
                    }
                ],
                "task_id": "task_15_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 588.7109350269662,
                    "start": 370.9560954516854
                },
                "write": [
                    {
                        "end": 588.7109350269662,
                        "id": "file_15_2",
                        "start": 405.71317026745635
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 773.6186343079801,
                    "start": 769.2186343079801
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 769.2186343079801,
                        "id": "file_15_2",
                        "start": 588.7109350269662
                    }
                ],
                "task_id": "task_15_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 919.3556177168539,
                    "start": 588.7109350269662
                },
                "write": [
                    {
                        "end": 919.3556177168539,
                        "id": "file_15_3",
                        "start": 773.6186343079801
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 187.95833069950126,
                    "start": 183.55833069950125
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 183.55833069950125,
                        "id": "file_16_0",
                        "start": 2.4385979381443302e-17
                    }
                ],
                "task_id": "task_16_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 370.9560954516854,
                    "start": 2.4385979381443302e-17
                },
                "write": [
                    {
                        "end": 370.9560954516854,
                        "id": "file_16_1",
                        "start": 187.95833069950126
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 405.71317026745635,
                    "start": 401.31317026745637
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 401.31317026745637,
                        "id": "file_16_1",
                        "start": 370.9560954516854
                    }
                ],
                "task_id": "task_16_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 588.7109350269662,
                    "start": 370.9560954516854
                },
                "write": [
                    {
                        "end": 588.7109350269662,
                        "id": "file_16_2",
                        "start": 405.71317026745635
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 773.6186343079801,
                    "start": 769.2186343079801
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 769.2186343079801,
                        "id": "file_16_2",
                        "start": 588.7109350269662
                    }
                ],
                "task_id": "task_16_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 919.3556177168539,
                    "start": 588.7109350269662
                },
                "write": [
                    {
                        "end": 919.3556177168539,
                        "id": "file_16_3",
                        "start": 773.6186343079801
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 187.95833069950126,
                    "start": 183.55833069950125
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 183.55833069950125,
                        "id": "file_17_0",
                        "start": 2.771134020618557e-17
                    }
                ],
                "task_id": "task_17_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 370.9560954516854,
                    "start": 2.771134020618557e-17
                },
                "write": [
                    {
                        "end": 370.9560954516854,
                        "id": "file_17_1",
                        "start": 187.95833069950126
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 405.71317026745635,
                    "start": 401.31317026745637
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 401.31317026745637,
                        "id": "file_17_1",
                        "start": 370.9560954516854
                    }
                ],
                "task_id": "task_17_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 588.7109350269662,
                    "start": 370.9560954516854
                },
                "write": [
                    {
                        "end": 588.7109350269662,
                        "id": "file_17_2",
                        "start": 405.71317026745635
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 773.6186343079801,
                    "start": 769.2186343079801
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 769.2186343079801,
                        "id": "file_17_2",
                        "start": 588.7109350269662
                    }
                ],
                "task_id": "task_17_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 919.3556177168539,
                    "start": 588.7109350269662
                },
                "write": [
                    {
                        "end": 919.3556177168539,
                        "id": "file_17_3",
                        "start": 773.6186343079801
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 187.95833069950126,
                    "start": 183.55833069950125
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 183.55833069950125,
                        "id": "file_18_0",
                        "start": 3.103670103092784e-17
                    }
                ],
                "task_id": "task_18_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 370.9560954516854,
                    "start": 3.103670103092784e-17
                },
                "write": [
                    {
                        "end": 370.9560954516854,
                        "id": "file_18_1",
                        "start": 187.95833069950126
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 405.71317026745635,
                    "start": 401.31317026745637
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 401.31317026745637,
                        "id": "file_18_1",
                        "start": 370.9560954516854
                    }
                ],
                "task_id": "task_18_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 588.7109350269662,
                    "start": 370.9560954516854
                },
                "write": [
                    {
                        "end": 588.7109350269662,
                        "id": "file_18_2",
                        "start": 405.71317026745635
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 773.6186343079801,
                    "start": 769.2186343079801
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 769.2186343079801,
                        "id": "file_18_2",
                        "start": 588.7109350269662
                    }
                ],
                "task_id": "task_18_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 919.3556177168539,
                    "start": 588.7109350269662
                },
                "write": [
                    {
                        "end": 919.3556177168539,
                        "id": "file_18_3",
                        "start": 773.6186343079801
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 187.95833069950126,
                    "start": 183.55833069950125
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 183.55833069950125,
                        "id": "file_19_0",
                        "start": 3.436206185567011e-17
                    }
                ],
                "task_id": "task_19_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 370.9560954516854,
                    "start": 3.436206185567011e-17
                },
                "write": [
                    {
                        "end": 370.9560954516854,
                        "id": "file_19_1",
                        "start": 187.95833069950126
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 405.71317026745635,
                    "start": 401.31317026745637
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 401.31317026745637,
                        "id": "file_19_1",
                        "start": 370.9560954516854
                    }
                ],
                "task_id": "task_19_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 588.7109350269662,
                    "start": 370.9560954516854
                },
                "write": [
                    {
                        "end": 588.7109350269662,
                        "id": "file_19_2",
                        "start": 405.71317026745635
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 773.6186343079801,
                    "start": 769.2186343079801
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 769.2186343079801,
                        "id": "file_19_2",
                        "start": 588.7109350269662
                    }
                ],
                "task_id": "task_19_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 919.3556177168539,
                    "start": 588.7109350269662
                },
                "write": [
                    {
                        "end": 919.3556177168539,
                        "id": "file_19_3",
                        "start": 773.6186343079801
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 187.95833069950126,
                    "start": 183.55833069950125
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 183.55833069950125,
                        "id": "file_1_0",
                        "start": 3.7687422680412376e-17
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 370.9560954516854,
                    "start": 3.7687422680412376e-17
                },
                "write": [
                    {
                        "end": 370.9560954516854,
                        "id": "file_1_1",
                        "start": 187.95833069950126
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 405.71317026745635,
                    "start": 401.31317026745637
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 401.31317026745637,
                        "id": "file_1_1",
                        "start": 370.9560954516854
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 588.7109350269662,
                    "start": 370.9560954516854
                },
                "write": [
                    {
                        "end": 588.7109350269662,
                        "id": "file_1_2",
                        "start": 405.71317026745635
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 773.6186343079801,
                    "start": 769.2186343079801
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 769.2186343079801,
                        "id": "file_1_2",
                        "start": 588.7109350269662
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 919.3556177168539,
                    "start": 588.7109350269662
                },
                "write": [
                    {
                        "end": 919.3556177168539,
                        "id": "file_1_3",
                        "start": 773.6186343079801
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 187.95833069950126,
                    "start": 183.55833069950125
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 183.55833069950125,
                        "id": "file_20_0",
                        "start": 4.1012783505154644e-17
                    }
                ],
                "task_id": "task_20_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 370.9560954516854,
                    "start": 4.1012783505154644e-17
                },
                "write": [
                    {
                        "end": 370.9560954516854,
                        "id": "file_20_1",
                        "start": 187.95833069950126
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 405.71317026745635,
                    "start": 401.31317026745637
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 401.31317026745637,
                        "id": "file_20_1",
                        "start": 370.9560954516854
                    }
                ],
                "task_id": "task_20_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 588.7109350269662,
                    "start": 370.9560954516854
                },
                "write": [
                    {
                        "end": 588.7109350269662,
                        "id": "file_20_2",
                        "start": 405.71317026745635
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 773.6186343079801,
                    "start": 769.2186343079801
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 769.2186343079801,
                        "id": "file_20_2",
                        "start": 588.7109350269662
                    }
                ],
                "task_id": "task_20_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 919.3556177168539,
                    "start": 588.7109350269662
                },
                "write": [
                    {
                        "end": 919.3556177168539,
                        "id": "file_20_3",
                        "start": 773.6186343079801
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 187.95833069950126,
                    "start": 183.55833069950125
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 183.55833069950125,
                        "id": "file_21_0",
                        "start": 4.433814432989691e-17
                    }
                ],
                "task_id": "task_21_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 370.9560954516854,
                    "start": 4.433814432989691e-17
                },
                "write": [
                    {
                        "end": 370.9560954516854,
                        "id": "file_21_1",
                        "start": 187.95833069950126
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 405.71317026745635,
                    "start": 401.31317026745637
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 401.31317026745637,
                        "id": "file_21_1",
                        "start": 370.9560954516854
                    }
                ],
                "task_id": "task_21_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 588.7109350269662,
                    "start": 370.9560954516854
                },
                "write": [
                    {
                        "end": 588.7109350269662,
                        "id": "file_21_2",
                        "start": 405.71317026745635
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 773.6186343079801,
                    "start": 769.2186343079801
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 769.2186343079801,
                        "id": "file_21_2",
                        "start": 588.7109350269662
                    }
                ],
                "task_id": "task_21_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 919.3556177168539,
                    "start": 588.7109350269662
                },
                "write": [
                    {
                        "end": 919.3556177168539,
                        "id": "file_21_3",
                        "start": 773.6186343079801
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 187.95833069950126,
                    "start": 183.55833069950125
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 183.55833069950125,
                        "id": "file_22_0",
                        "start": 4.766350515463918e-17
                    }
                ],
                "task_id": "task_22_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 370.9560954516854,
                    "start": 4.766350515463918e-17
                },
                "write": [
                    {
                        "end": 370.9560954516854,
                        "id": "file_22_1",
                        "start": 187.95833069950126
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 405.71317026745635,
                    "start": 401.31317026745637
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 401.31317026745637,
                        "id": "file_22_1",
                        "start": 370.9560954516854
                    }
                ],
                "task_id": "task_22_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 588.7109350269662,
                    "start": 370.9560954516854
                },
                "write": [
                    {
                        "end": 588.7109350269662,
                        "id": "file_22_2",
                        "start": 405.71317026745635
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 773.6186343079801,
                    "start": 769.2186343079801
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 769.2186343079801,
                        "id": "file_22_2",
                        "start": 588.7109350269662
                    }
                ],
                "task_id": "task_22_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 919.3556177168539,
                    "start": 588.7109350269662
                },
                "write": [
                    {
                        "end": 919.3556177168539,
                        "id": "file_22_3",
                        "start": 773.6186343079801
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 187.95833069950126,
                    "start": 183.55833069950125
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 183.55833069950125,
                        "id": "file_23_0",
                        "start": 5.098886597938145e-17
                    }
                ],
                "task_id": "task_23_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 370.9560954516854,
                    "start": 5.098886597938145e-17
                },
                "write": [
                    {
                        "end": 370.9560954516854,
                        "id": "file_23_1",
                        "start": 187.95833069950126
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 405.71317026745635,
                    "start": 401.31317026745637
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 401.31317026745637,
                        "id": "file_23_1",
                        "start": 370.9560954516854
                    }
                ],
                "task_id": "task_23_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 588.7109350269662,
                    "start": 370.9560954516854
                },
                "write": [
                    {
                        "end": 588.7109350269662,
                        "id": "file_23_2",
                        "start": 405.71317026745635
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 773.6186343079801,
                    "start": 769.2186343079801
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 769.2186343079801,
                        "id": "file_23_2",
                        "start": 588.7109350269662
                    }
                ],
                "task_id": "task_23_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 919.3556177168539,
                    "start": 588.7109350269662
                },
                "write": [
                    {
                        "end": 919.3556177168539,
                        "id": "file_23_3",
                        "start": 773.6186343079801
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 187.95833069950126,
                    "start": 183.55833069950125
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 183.55833069950125,
                        "id": "file_24_0",
                        "start": 5.431422680412372e-17
                    }
                ],
                "task_id": "task_24_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 370.9560954516854,
                    "start": 5.431422680412372e-17
                },
                "write": [
                    {
                        "end": 370.9560954516854,
                        "id": "file_24_1",
                        "start": 187.95833069950126
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 405.71317026745635,
                    "start": 401.31317026745637
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 401.31317026745637,
                        "id": "file_24_1",
                        "start": 370.9560954516854
                    }
                ],
                "task_id": "task_24_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 588.7109350269662,
                    "start": 370.9560954516854
                },
                "write": [
                    {
                        "end": 588.7109350269662,
                        "id": "file_24_2",
                        "start": 405.71317026745635
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 773.6186343079801,
                    "start": 769.2186343079801
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 769.2186343079801,
                        "id": "file_24_2",
                        "start": 588.7109350269662
                    }
                ],
                "task_id": "task_24_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 919.3556177168539,
                    "start": 588.7109350269662
                },
                "write": [
                    {
                        "end": 919.3556177168539,
                        "id": "file_24_3",
                        "start": 773.6186343079801
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 187.95833069950126,
                    "start": 183.55833069950125
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 183.55833069950125,
                        "id": "file_25_0",
                        "start": 5.763958762886599e-17
                    }
                ],
                "task_id": "task_25_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 370.9560954516854,
                    "start": 5.763958762886599e-17
                },
                "write": [
                    {
                        "end": 370.9560954516854,
                        "id": "file_25_1",
                        "start": 187.95833069950126
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 405.71317026745635,
                    "start": 401.31317026745637
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 401.31317026745637,
                        "id": "file_25_1",
                        "start": 370.9560954516854
                    }
                ],
                "task_id": "task_25_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 588.7109350269662,
                    "start": 370.9560954516854
                },
                "write": [
                    {
                        "end": 588.7109350269662,
                        "id": "file_25_2",
                        "start": 405.71317026745635
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 773.6186343079801,
                    "start": 769.2186343079801
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 769.2186343079801,
                        "id": "file_25_2",
                        "start": 588.7109350269662
                    }
                ],
                "task_id": "task_25_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 919.3556177168539,
                    "start": 588.7109350269662
                },
                "write": [
                    {
                        "end": 919.3556177168539,
                        "id": "file_25_3",
                        "start": 773.6186343079801
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 187.95833069950126,
                    "start": 183.55833069950125
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 183.55833069950125,
                        "id": "file_26_0",
                        "start": 6.096494845360825e-17
                    }
                ],
                "task_id": "task_26_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 370.9560954516854,
                    "start": 6.096494845360825e-17
                },
                "write": [
                    {
                        "end": 370.9560954516854,
                        "id": "file_26_1",
                        "start": 187.95833069950126
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 405.71317026745635,
                    "start": 401.31317026745637
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 401.31317026745637,
                        "id": "file_26_1",
                        "start": 370.9560954516854
                    }
                ],
                "task_id": "task_26_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 588.7109350269662,
                    "start": 370.9560954516854
                },
                "write": [
                    {
                        "end": 588.7109350269662,
                        "id": "file_26_2",
                        "start": 405.71317026745635
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 773.6186343079801,
                    "start": 769.2186343079801
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 769.2186343079801,
                        "id": "file_26_2",
                        "start": 588.7109350269662
                    }
                ],
                "task_id": "task_26_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 919.3556177168539,
                    "start": 588.7109350269662
                },
                "write": [
                    {
                        "end": 919.3556177168539,
                        "id": "file_26_3",
                        "start": 773.6186343079801
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 187.95833069950126,
                    "start": 183.55833069950125
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 183.55833069950125,
                        "id": "file_2_0",
                        "start": 6.429030927835051e-17
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 370.9560954516854,
                    "start": 6.429030927835051e-17
                },
                "write": [
                    {
                        "end": 370.9560954516854,
                        "id": "file_2_1",
                        "start": 187.95833069950126
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 405.71317026745635,
                    "start": 401.31317026745637
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 401.31317026745637,
                        "id": "file_2_1",
                        "start": 370.9560954516854
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 588.7109350269662,
                    "start": 370.9560954516854
                },
                "write": [
                    {
                        "end": 588.7109350269662,
                        "id": "file_2_2",
                        "start": 405.71317026745635
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 773.6186343079801,
                    "start": 769.2186343079801
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 769.2186343079801,
                        "id": "file_2_2",
                        "start": 588.7109350269662
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 919.3556177168539,
                    "start": 588.7109350269662
                },
                "write": [
                    {
                        "end": 919.3556177168539,
                        "id": "file_2_3",
                        "start": 773.6186343079801
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 187.95833069950126,
                    "start": 183.55833069950125
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 183.55833069950125,
                        "id": "file_3_0",
                        "start": 6.761567010309277e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 370.9560954516854,
                    "start": 6.761567010309277e-17
                },
                "write": [
                    {
                        "end": 370.9560954516854,
                        "id": "file_3_1",
                        "start": 187.95833069950126
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 405.71317026745635,
                    "start": 401.31317026745637
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 401.31317026745637,
                        "id": "file_3_1",
                        "start": 370.9560954516854
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 588.7109350269662,
                    "start": 370.9560954516854
                },
                "write": [
                    {
                        "end": 588.7109350269662,
                        "id": "file_3_2",
                        "start": 405.71317026745635
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 773.6186343079801,
                    "start": 769.2186343079801
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 769.2186343079801,
                        "id": "file_3_2",
                        "start": 588.7109350269662
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 919.3556177168539,
                    "start": 588.7109350269662
                },
                "write": [
                    {
                        "end": 919.3556177168539,
                        "id": "file_3_3",
                        "start": 773.6186343079801
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 187.95833069950126,
                    "start": 183.55833069950125
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 183.55833069950125,
                        "id": "file_4_0",
                        "start": 7.094103092783504e-17
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 370.9560954516854,
                    "start": 7.094103092783504e-17
                },
                "write": [
                    {
                        "end": 370.9560954516854,
                        "id": "file_4_1",
                        "start": 187.95833069950126
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 405.71317026745635,
                    "start": 401.31317026745637
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 401.31317026745637,
                        "id": "file_4_1",
                        "start": 370.9560954516854
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 588.7109350269662,
                    "start": 370.9560954516854
                },
                "write": [
                    {
                        "end": 588.7109350269662,
                        "id": "file_4_2",
                        "start": 405.71317026745635
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 767.7266659041978,
                    "start": 763.3266659041979
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 763.3266659041979,
                        "id": "file_4_2",
                        "start": 588.7109350269662
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 848.601205483146,
                    "start": 588.7109350269662
                },
                "write": [
                    {
                        "end": 848.601205483146,
                        "id": "file_4_3",
                        "start": 767.7266659041978
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 187.95833069950126,
                    "start": 183.55833069950125
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 183.55833069950125,
                        "id": "file_5_0",
                        "start": 7.42663917525773e-17
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 370.9560954516854,
                    "start": 7.42663917525773e-17
                },
                "write": [
                    {
                        "end": 370.9560954516854,
                        "id": "file_5_1",
                        "start": 187.95833069950126
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 405.71317026745635,
                    "start": 401.31317026745637
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 401.31317026745637,
                        "id": "file_5_1",
                        "start": 370.9560954516854
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 588.7109350269662,
                    "start": 370.9560954516854
                },
                "write": [
                    {
                        "end": 588.7109350269662,
                        "id": "file_5_2",
                        "start": 405.71317026745635
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 599.8641688531372,
                    "start": 595.4641688531373
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 595.4641688531373,
                        "id": "file_5_2",
                        "start": 588.7109350269662
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 771.0311501820224,
                    "start": 588.7109350269662
                },
                "write": [
                    {
                        "end": 771.0311501820224,
                        "id": "file_5_3",
                        "start": 599.8641688531372
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 187.95833069950126,
                    "start": 183.55833069950125
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 183.55833069950125,
                        "id": "file_6_0",
                        "start": 7.759175257731956e-17
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 370.9560954516854,
                    "start": 7.759175257731956e-17
                },
                "write": [
                    {
                        "end": 370.9560954516854,
                        "id": "file_6_1",
                        "start": 187.95833069950126
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 405.71317026745635,
                    "start": 401.31317026745637
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 401.31317026745637,
                        "id": "file_6_1",
                        "start": 370.9560954516854
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 588.7109350269662,
                    "start": 370.9560954516854
                },
                "write": [
                    {
                        "end": 588.7109350269662,
                        "id": "file_6_2",
                        "start": 405.71317026745635
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 599.8641688531372,
                    "start": 595.4641688531373
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 595.4641688531373,
                        "id": "file_6_2",
                        "start": 588.7109350269662
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 771.0311501820224,
                    "start": 588.7109350269662
                },
                "write": [
                    {
                        "end": 771.0311501820224,
                        "id": "file_6_3",
                        "start": 599.8641688531372
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 187.95833069950126,
                    "start": 183.55833069950125
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 183.55833069950125,
                        "id": "file_7_0",
                        "start": 8.091711340206182e-17
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 370.9560954516854,
                    "start": 8.091711340206182e-17
                },
                "write": [
                    {
                        "end": 370.9560954516854,
                        "id": "file_7_1",
                        "start": 187.95833069950126
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 405.71317026745635,
                    "start": 401.31317026745637
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 401.31317026745637,
                        "id": "file_7_1",
                        "start": 370.9560954516854
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 588.7109350269662,
                    "start": 370.9560954516854
                },
                "write": [
                    {
                        "end": 588.7109350269662,
                        "id": "file_7_2",
                        "start": 405.71317026745635
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 599.8641688531372,
                    "start": 595.4641688531373
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 595.4641688531373,
                        "id": "file_7_2",
                        "start": 588.7109350269662
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 771.0311501820224,
                    "start": 588.7109350269662
                },
                "write": [
                    {
                        "end": 771.0311501820224,
                        "id": "file_7_3",
                        "start": 599.8641688531372
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 187.95833069950126,
                    "start": 183.55833069950125
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 183.55833069950125,
                        "id": "file_8_0",
                        "start": 8.424247422680408e-17
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 370.9560954516854,
                    "start": 8.424247422680408e-17
                },
                "write": [
                    {
                        "end": 370.9560954516854,
                        "id": "file_8_1",
                        "start": 187.95833069950126
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 405.71317026745635,
                    "start": 401.31317026745637
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 401.31317026745637,
                        "id": "file_8_1",
                        "start": 370.9560954516854
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 588.7109350269662,
                    "start": 370.9560954516854
                },
                "write": [
                    {
                        "end": 588.7109350269662,
                        "id": "file_8_2",
                        "start": 405.71317026745635
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 599.8641688531372,
                    "start": 595.4641688531373
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 595.4641688531373,
                        "id": "file_8_2",
                        "start": 588.7109350269662
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 771.0311501820224,
                    "start": 588.7109350269662
                },
                "write": [
                    {
                        "end": 771.0311501820224,
                        "id": "file_8_3",
                        "start": 599.8641688531372
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 187.95833069950126,
                    "start": 183.55833069950125
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 183.55833069950125,
                        "id": "file_9_0",
                        "start": 8.756783505154635e-17
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 370.9560954516854,
                    "start": 8.756783505154635e-17
                },
                "write": [
                    {
                        "end": 370.9560954516854,
                        "id": "file_9_1",
                        "start": 187.95833069950126
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 405.71317026745635,
                    "start": 401.31317026745637
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 401.31317026745637,
                        "id": "file_9_1",
                        "start": 370.9560954516854
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 588.7109350269662,
                    "start": 370.9560954516854
                },
                "write": [
                    {
                        "end": 588.7109350269662,
                        "id": "file_9_2",
                        "start": 405.71317026745635
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 599.8641688531372,
                    "start": 595.4641688531373
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 595.4641688531373,
                        "id": "file_9_2",
                        "start": 588.7109350269662
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 771.0311501820224,
                    "start": 588.7109350269662
                },
                "write": [
                    {
                        "end": 771.0311501820224,
                        "id": "file_9_3",
                        "start": 599.8641688531372
                    }
                ]
            }
        ]
    }
}


==> result/multi/nfs/wrench/pagecache/dump_28.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 194.75676531088945,
                    "start": 190.35676531088944
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 190.35676531088944,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 384.5321827438202,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 384.5321827438202,
                        "id": "file_0_1",
                        "start": 194.75676531088945
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 420.4132949143807,
                    "start": 416.0132949143807
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 416.0132949143807,
                        "id": "file_0_1",
                        "start": 384.5321827438202
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 610.1887123438202,
                    "start": 384.5321827438202
                },
                "write": [
                    {
                        "end": 610.1887123438202,
                        "id": "file_0_2",
                        "start": 420.4132949143807
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 804.038627526157,
                    "start": 799.638627526157
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 799.638627526157,
                        "id": "file_0_2",
                        "start": 610.1887123438202
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 974.6374559865168,
                    "start": 610.1887123438202
                },
                "write": [
                    {
                        "end": 974.6374559865168,
                        "id": "file_0_3",
                        "start": 804.038627526157
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 194.75676531088945,
                    "start": 190.35676531088944
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 190.35676531088944,
                        "id": "file_10_0",
                        "start": 4.433814432989691e-18
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 384.5321827438202,
                    "start": 4.433814432989691e-18
                },
                "write": [
                    {
                        "end": 384.5321827438202,
                        "id": "file_10_1",
                        "start": 194.75676531088945
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 420.4132949143807,
                    "start": 416.0132949143807
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 416.0132949143807,
                        "id": "file_10_1",
                        "start": 384.5321827438202
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 610.1887123438202,
                    "start": 384.5321827438202
                },
                "write": [
                    {
                        "end": 610.1887123438202,
                        "id": "file_10_2",
                        "start": 420.4132949143807
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 804.038627526157,
                    "start": 799.638627526157
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 799.638627526157,
                        "id": "file_10_2",
                        "start": 610.1887123438202
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 974.6374559865168,
                    "start": 610.1887123438202
                },
                "write": [
                    {
                        "end": 974.6374559865168,
                        "id": "file_10_3",
                        "start": 804.038627526157
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 194.75676531088945,
                    "start": 190.35676531088944
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 190.35676531088944,
                        "id": "file_11_0",
                        "start": 7.75917525773196e-18
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 384.5321827438202,
                    "start": 7.75917525773196e-18
                },
                "write": [
                    {
                        "end": 384.5321827438202,
                        "id": "file_11_1",
                        "start": 194.75676531088945
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 420.4132949143807,
                    "start": 416.0132949143807
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 416.0132949143807,
                        "id": "file_11_1",
                        "start": 384.5321827438202
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 610.1887123438202,
                    "start": 384.5321827438202
                },
                "write": [
                    {
                        "end": 610.1887123438202,
                        "id": "file_11_2",
                        "start": 420.4132949143807
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 804.038627526157,
                    "start": 799.638627526157
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 799.638627526157,
                        "id": "file_11_2",
                        "start": 610.1887123438202
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 974.6374559865168,
                    "start": 610.1887123438202
                },
                "write": [
                    {
                        "end": 974.6374559865168,
                        "id": "file_11_3",
                        "start": 804.038627526157
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 194.75676531088945,
                    "start": 190.35676531088944
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 190.35676531088944,
                        "id": "file_12_0",
                        "start": 1.1084536082474228e-17
                    }
                ],
                "task_id": "task_12_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 384.5321827438202,
                    "start": 1.1084536082474228e-17
                },
                "write": [
                    {
                        "end": 384.5321827438202,
                        "id": "file_12_1",
                        "start": 194.75676531088945
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 420.4132949143807,
                    "start": 416.0132949143807
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 416.0132949143807,
                        "id": "file_12_1",
                        "start": 384.5321827438202
                    }
                ],
                "task_id": "task_12_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 610.1887123438202,
                    "start": 384.5321827438202
                },
                "write": [
                    {
                        "end": 610.1887123438202,
                        "id": "file_12_2",
                        "start": 420.4132949143807
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 804.038627526157,
                    "start": 799.638627526157
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 799.638627526157,
                        "id": "file_12_2",
                        "start": 610.1887123438202
                    }
                ],
                "task_id": "task_12_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 974.6374559865168,
                    "start": 610.1887123438202
                },
                "write": [
                    {
                        "end": 974.6374559865168,
                        "id": "file_12_3",
                        "start": 804.038627526157
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 194.75676531088945,
                    "start": 190.35676531088944
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 190.35676531088944,
                        "id": "file_13_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_13_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 384.5321827438202,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 384.5321827438202,
                        "id": "file_13_1",
                        "start": 194.75676531088945
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 420.4132949143807,
                    "start": 416.0132949143807
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 416.0132949143807,
                        "id": "file_13_1",
                        "start": 384.5321827438202
                    }
                ],
                "task_id": "task_13_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 610.1887123438202,
                    "start": 384.5321827438202
                },
                "write": [
                    {
                        "end": 610.1887123438202,
                        "id": "file_13_2",
                        "start": 420.4132949143807
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 804.038627526157,
                    "start": 799.638627526157
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 799.638627526157,
                        "id": "file_13_2",
                        "start": 610.1887123438202
                    }
                ],
                "task_id": "task_13_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 974.6374559865168,
                    "start": 610.1887123438202
                },
                "write": [
                    {
                        "end": 974.6374559865168,
                        "id": "file_13_3",
                        "start": 804.038627526157
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 194.75676531088945,
                    "start": 190.35676531088944
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 190.35676531088944,
                        "id": "file_14_0",
                        "start": 1.7735257731958765e-17
                    }
                ],
                "task_id": "task_14_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 384.5321827438202,
                    "start": 1.7735257731958765e-17
                },
                "write": [
                    {
                        "end": 384.5321827438202,
                        "id": "file_14_1",
                        "start": 194.75676531088945
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 420.4132949143807,
                    "start": 416.0132949143807
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 416.0132949143807,
                        "id": "file_14_1",
                        "start": 384.5321827438202
                    }
                ],
                "task_id": "task_14_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 610.1887123438202,
                    "start": 384.5321827438202
                },
                "write": [
                    {
                        "end": 610.1887123438202,
                        "id": "file_14_2",
                        "start": 420.4132949143807
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 804.038627526157,
                    "start": 799.638627526157
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 799.638627526157,
                        "id": "file_14_2",
                        "start": 610.1887123438202
                    }
                ],
                "task_id": "task_14_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 974.6374559865168,
                    "start": 610.1887123438202
                },
                "write": [
                    {
                        "end": 974.6374559865168,
                        "id": "file_14_3",
                        "start": 804.038627526157
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 194.75676531088945,
                    "start": 190.35676531088944
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 190.35676531088944,
                        "id": "file_15_0",
                        "start": 2.1060618556701034e-17
                    }
                ],
                "task_id": "task_15_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 384.5321827438202,
                    "start": 2.1060618556701034e-17
                },
                "write": [
                    {
                        "end": 384.5321827438202,
                        "id": "file_15_1",
                        "start": 194.75676531088945
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 420.4132949143807,
                    "start": 416.0132949143807
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 416.0132949143807,
                        "id": "file_15_1",
                        "start": 384.5321827438202
                    }
                ],
                "task_id": "task_15_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 610.1887123438202,
                    "start": 384.5321827438202
                },
                "write": [
                    {
                        "end": 610.1887123438202,
                        "id": "file_15_2",
                        "start": 420.4132949143807
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 804.038627526157,
                    "start": 799.638627526157
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 799.638627526157,
                        "id": "file_15_2",
                        "start": 610.1887123438202
                    }
                ],
                "task_id": "task_15_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 974.6374559865168,
                    "start": 610.1887123438202
                },
                "write": [
                    {
                        "end": 974.6374559865168,
                        "id": "file_15_3",
                        "start": 804.038627526157
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 194.75676531088945,
                    "start": 190.35676531088944
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 190.35676531088944,
                        "id": "file_16_0",
                        "start": 2.4385979381443302e-17
                    }
                ],
                "task_id": "task_16_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 384.5321827438202,
                    "start": 2.4385979381443302e-17
                },
                "write": [
                    {
                        "end": 384.5321827438202,
                        "id": "file_16_1",
                        "start": 194.75676531088945
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 420.4132949143807,
                    "start": 416.0132949143807
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 416.0132949143807,
                        "id": "file_16_1",
                        "start": 384.5321827438202
                    }
                ],
                "task_id": "task_16_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 610.1887123438202,
                    "start": 384.5321827438202
                },
                "write": [
                    {
                        "end": 610.1887123438202,
                        "id": "file_16_2",
                        "start": 420.4132949143807
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 804.038627526157,
                    "start": 799.638627526157
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 799.638627526157,
                        "id": "file_16_2",
                        "start": 610.1887123438202
                    }
                ],
                "task_id": "task_16_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 974.6374559865168,
                    "start": 610.1887123438202
                },
                "write": [
                    {
                        "end": 974.6374559865168,
                        "id": "file_16_3",
                        "start": 804.038627526157
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 194.75676531088945,
                    "start": 190.35676531088944
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 190.35676531088944,
                        "id": "file_17_0",
                        "start": 2.771134020618557e-17
                    }
                ],
                "task_id": "task_17_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 384.5321827438202,
                    "start": 2.771134020618557e-17
                },
                "write": [
                    {
                        "end": 384.5321827438202,
                        "id": "file_17_1",
                        "start": 194.75676531088945
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 420.4132949143807,
                    "start": 416.0132949143807
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 416.0132949143807,
                        "id": "file_17_1",
                        "start": 384.5321827438202
                    }
                ],
                "task_id": "task_17_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 610.1887123438202,
                    "start": 384.5321827438202
                },
                "write": [
                    {
                        "end": 610.1887123438202,
                        "id": "file_17_2",
                        "start": 420.4132949143807
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 804.038627526157,
                    "start": 799.638627526157
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 799.638627526157,
                        "id": "file_17_2",
                        "start": 610.1887123438202
                    }
                ],
                "task_id": "task_17_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 974.6374559865168,
                    "start": 610.1887123438202
                },
                "write": [
                    {
                        "end": 974.6374559865168,
                        "id": "file_17_3",
                        "start": 804.038627526157
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 194.75676531088945,
                    "start": 190.35676531088944
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 190.35676531088944,
                        "id": "file_18_0",
                        "start": 3.103670103092784e-17
                    }
                ],
                "task_id": "task_18_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 384.5321827438202,
                    "start": 3.103670103092784e-17
                },
                "write": [
                    {
                        "end": 384.5321827438202,
                        "id": "file_18_1",
                        "start": 194.75676531088945
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 420.4132949143807,
                    "start": 416.0132949143807
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 416.0132949143807,
                        "id": "file_18_1",
                        "start": 384.5321827438202
                    }
                ],
                "task_id": "task_18_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 610.1887123438202,
                    "start": 384.5321827438202
                },
                "write": [
                    {
                        "end": 610.1887123438202,
                        "id": "file_18_2",
                        "start": 420.4132949143807
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 804.038627526157,
                    "start": 799.638627526157
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 799.638627526157,
                        "id": "file_18_2",
                        "start": 610.1887123438202
                    }
                ],
                "task_id": "task_18_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 974.6374559865168,
                    "start": 610.1887123438202
                },
                "write": [
                    {
                        "end": 974.6374559865168,
                        "id": "file_18_3",
                        "start": 804.038627526157
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 194.75676531088945,
                    "start": 190.35676531088944
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 190.35676531088944,
                        "id": "file_19_0",
                        "start": 3.436206185567011e-17
                    }
                ],
                "task_id": "task_19_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 384.5321827438202,
                    "start": 3.436206185567011e-17
                },
                "write": [
                    {
                        "end": 384.5321827438202,
                        "id": "file_19_1",
                        "start": 194.75676531088945
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 420.4132949143807,
                    "start": 416.0132949143807
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 416.0132949143807,
                        "id": "file_19_1",
                        "start": 384.5321827438202
                    }
                ],
                "task_id": "task_19_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 610.1887123438202,
                    "start": 384.5321827438202
                },
                "write": [
                    {
                        "end": 610.1887123438202,
                        "id": "file_19_2",
                        "start": 420.4132949143807
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 804.038627526157,
                    "start": 799.638627526157
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 799.638627526157,
                        "id": "file_19_2",
                        "start": 610.1887123438202
                    }
                ],
                "task_id": "task_19_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 974.6374559865168,
                    "start": 610.1887123438202
                },
                "write": [
                    {
                        "end": 974.6374559865168,
                        "id": "file_19_3",
                        "start": 804.038627526157
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 194.75676531088945,
                    "start": 190.35676531088944
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 190.35676531088944,
                        "id": "file_1_0",
                        "start": 3.7687422680412376e-17
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 384.5321827438202,
                    "start": 3.7687422680412376e-17
                },
                "write": [
                    {
                        "end": 384.5321827438202,
                        "id": "file_1_1",
                        "start": 194.75676531088945
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 420.4132949143807,
                    "start": 416.0132949143807
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 416.0132949143807,
                        "id": "file_1_1",
                        "start": 384.5321827438202
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 610.1887123438202,
                    "start": 384.5321827438202
                },
                "write": [
                    {
                        "end": 610.1887123438202,
                        "id": "file_1_2",
                        "start": 420.4132949143807
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 804.038627526157,
                    "start": 799.638627526157
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 799.638627526157,
                        "id": "file_1_2",
                        "start": 610.1887123438202
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 974.6374559865168,
                    "start": 610.1887123438202
                },
                "write": [
                    {
                        "end": 974.6374559865168,
                        "id": "file_1_3",
                        "start": 804.038627526157
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 194.75676531088945,
                    "start": 190.35676531088944
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 190.35676531088944,
                        "id": "file_20_0",
                        "start": 4.1012783505154644e-17
                    }
                ],
                "task_id": "task_20_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 384.5321827438202,
                    "start": 4.1012783505154644e-17
                },
                "write": [
                    {
                        "end": 384.5321827438202,
                        "id": "file_20_1",
                        "start": 194.75676531088945
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 420.4132949143807,
                    "start": 416.0132949143807
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 416.0132949143807,
                        "id": "file_20_1",
                        "start": 384.5321827438202
                    }
                ],
                "task_id": "task_20_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 610.1887123438202,
                    "start": 384.5321827438202
                },
                "write": [
                    {
                        "end": 610.1887123438202,
                        "id": "file_20_2",
                        "start": 420.4132949143807
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 804.038627526157,
                    "start": 799.638627526157
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 799.638627526157,
                        "id": "file_20_2",
                        "start": 610.1887123438202
                    }
                ],
                "task_id": "task_20_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 974.6374559865168,
                    "start": 610.1887123438202
                },
                "write": [
                    {
                        "end": 974.6374559865168,
                        "id": "file_20_3",
                        "start": 804.038627526157
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 194.75676531088945,
                    "start": 190.35676531088944
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 190.35676531088944,
                        "id": "file_21_0",
                        "start": 4.433814432989691e-17
                    }
                ],
                "task_id": "task_21_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 384.5321827438202,
                    "start": 4.433814432989691e-17
                },
                "write": [
                    {
                        "end": 384.5321827438202,
                        "id": "file_21_1",
                        "start": 194.75676531088945
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 420.4132949143807,
                    "start": 416.0132949143807
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 416.0132949143807,
                        "id": "file_21_1",
                        "start": 384.5321827438202
                    }
                ],
                "task_id": "task_21_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 610.1887123438202,
                    "start": 384.5321827438202
                },
                "write": [
                    {
                        "end": 610.1887123438202,
                        "id": "file_21_2",
                        "start": 420.4132949143807
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 804.038627526157,
                    "start": 799.638627526157
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 799.638627526157,
                        "id": "file_21_2",
                        "start": 610.1887123438202
                    }
                ],
                "task_id": "task_21_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 974.6374559865168,
                    "start": 610.1887123438202
                },
                "write": [
                    {
                        "end": 974.6374559865168,
                        "id": "file_21_3",
                        "start": 804.038627526157
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 194.75676531088945,
                    "start": 190.35676531088944
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 190.35676531088944,
                        "id": "file_22_0",
                        "start": 4.766350515463918e-17
                    }
                ],
                "task_id": "task_22_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 384.5321827438202,
                    "start": 4.766350515463918e-17
                },
                "write": [
                    {
                        "end": 384.5321827438202,
                        "id": "file_22_1",
                        "start": 194.75676531088945
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 420.4132949143807,
                    "start": 416.0132949143807
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 416.0132949143807,
                        "id": "file_22_1",
                        "start": 384.5321827438202
                    }
                ],
                "task_id": "task_22_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 610.1887123438202,
                    "start": 384.5321827438202
                },
                "write": [
                    {
                        "end": 610.1887123438202,
                        "id": "file_22_2",
                        "start": 420.4132949143807
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 804.038627526157,
                    "start": 799.638627526157
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 799.638627526157,
                        "id": "file_22_2",
                        "start": 610.1887123438202
                    }
                ],
                "task_id": "task_22_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 974.6374559865168,
                    "start": 610.1887123438202
                },
                "write": [
                    {
                        "end": 974.6374559865168,
                        "id": "file_22_3",
                        "start": 804.038627526157
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 194.75676531088945,
                    "start": 190.35676531088944
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 190.35676531088944,
                        "id": "file_23_0",
                        "start": 5.098886597938145e-17
                    }
                ],
                "task_id": "task_23_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 384.5321827438202,
                    "start": 5.098886597938145e-17
                },
                "write": [
                    {
                        "end": 384.5321827438202,
                        "id": "file_23_1",
                        "start": 194.75676531088945
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 420.4132949143807,
                    "start": 416.0132949143807
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 416.0132949143807,
                        "id": "file_23_1",
                        "start": 384.5321827438202
                    }
                ],
                "task_id": "task_23_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 610.1887123438202,
                    "start": 384.5321827438202
                },
                "write": [
                    {
                        "end": 610.1887123438202,
                        "id": "file_23_2",
                        "start": 420.4132949143807
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 804.038627526157,
                    "start": 799.638627526157
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 799.638627526157,
                        "id": "file_23_2",
                        "start": 610.1887123438202
                    }
                ],
                "task_id": "task_23_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 974.6374559865168,
                    "start": 610.1887123438202
                },
                "write": [
                    {
                        "end": 974.6374559865168,
                        "id": "file_23_3",
                        "start": 804.038627526157
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 194.75676531088945,
                    "start": 190.35676531088944
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 190.35676531088944,
                        "id": "file_24_0",
                        "start": 5.431422680412372e-17
                    }
                ],
                "task_id": "task_24_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 384.5321827438202,
                    "start": 5.431422680412372e-17
                },
                "write": [
                    {
                        "end": 384.5321827438202,
                        "id": "file_24_1",
                        "start": 194.75676531088945
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 420.4132949143807,
                    "start": 416.0132949143807
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 416.0132949143807,
                        "id": "file_24_1",
                        "start": 384.5321827438202
                    }
                ],
                "task_id": "task_24_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 610.1887123438202,
                    "start": 384.5321827438202
                },
                "write": [
                    {
                        "end": 610.1887123438202,
                        "id": "file_24_2",
                        "start": 420.4132949143807
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 804.038627526157,
                    "start": 799.638627526157
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 799.638627526157,
                        "id": "file_24_2",
                        "start": 610.1887123438202
                    }
                ],
                "task_id": "task_24_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 974.6374559865168,
                    "start": 610.1887123438202
                },
                "write": [
                    {
                        "end": 974.6374559865168,
                        "id": "file_24_3",
                        "start": 804.038627526157
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 194.75676531088945,
                    "start": 190.35676531088944
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 190.35676531088944,
                        "id": "file_25_0",
                        "start": 5.763958762886599e-17
                    }
                ],
                "task_id": "task_25_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 384.5321827438202,
                    "start": 5.763958762886599e-17
                },
                "write": [
                    {
                        "end": 384.5321827438202,
                        "id": "file_25_1",
                        "start": 194.75676531088945
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 420.4132949143807,
                    "start": 416.0132949143807
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 416.0132949143807,
                        "id": "file_25_1",
                        "start": 384.5321827438202
                    }
                ],
                "task_id": "task_25_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 610.1887123438202,
                    "start": 384.5321827438202
                },
                "write": [
                    {
                        "end": 610.1887123438202,
                        "id": "file_25_2",
                        "start": 420.4132949143807
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 804.038627526157,
                    "start": 799.638627526157
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 799.638627526157,
                        "id": "file_25_2",
                        "start": 610.1887123438202
                    }
                ],
                "task_id": "task_25_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 974.6374559865168,
                    "start": 610.1887123438202
                },
                "write": [
                    {
                        "end": 974.6374559865168,
                        "id": "file_25_3",
                        "start": 804.038627526157
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 194.75676531088945,
                    "start": 190.35676531088944
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 190.35676531088944,
                        "id": "file_26_0",
                        "start": 6.096494845360825e-17
                    }
                ],
                "task_id": "task_26_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 384.5321827438202,
                    "start": 6.096494845360825e-17
                },
                "write": [
                    {
                        "end": 384.5321827438202,
                        "id": "file_26_1",
                        "start": 194.75676531088945
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 420.4132949143807,
                    "start": 416.0132949143807
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 416.0132949143807,
                        "id": "file_26_1",
                        "start": 384.5321827438202
                    }
                ],
                "task_id": "task_26_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 610.1887123438202,
                    "start": 384.5321827438202
                },
                "write": [
                    {
                        "end": 610.1887123438202,
                        "id": "file_26_2",
                        "start": 420.4132949143807
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 804.038627526157,
                    "start": 799.638627526157
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 799.638627526157,
                        "id": "file_26_2",
                        "start": 610.1887123438202
                    }
                ],
                "task_id": "task_26_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 974.6374559865168,
                    "start": 610.1887123438202
                },
                "write": [
                    {
                        "end": 974.6374559865168,
                        "id": "file_26_3",
                        "start": 804.038627526157
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 194.75676531088945,
                    "start": 190.35676531088944
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 190.35676531088944,
                        "id": "file_27_0",
                        "start": 6.429030927835051e-17
                    }
                ],
                "task_id": "task_27_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 384.5321827438202,
                    "start": 6.429030927835051e-17
                },
                "write": [
                    {
                        "end": 384.5321827438202,
                        "id": "file_27_1",
                        "start": 194.75676531088945
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 420.4132949143807,
                    "start": 416.0132949143807
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 416.0132949143807,
                        "id": "file_27_1",
                        "start": 384.5321827438202
                    }
                ],
                "task_id": "task_27_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 610.1887123438202,
                    "start": 384.5321827438202
                },
                "write": [
                    {
                        "end": 610.1887123438202,
                        "id": "file_27_2",
                        "start": 420.4132949143807
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 804.038627526157,
                    "start": 799.638627526157
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 799.638627526157,
                        "id": "file_27_2",
                        "start": 610.1887123438202
                    }
                ],
                "task_id": "task_27_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 974.6374559865168,
                    "start": 610.1887123438202
                },
                "write": [
                    {
                        "end": 974.6374559865168,
                        "id": "file_27_3",
                        "start": 804.038627526157
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 194.75676531088945,
                    "start": 190.35676531088944
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 190.35676531088944,
                        "id": "file_2_0",
                        "start": 6.761567010309277e-17
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 384.5321827438202,
                    "start": 6.761567010309277e-17
                },
                "write": [
                    {
                        "end": 384.5321827438202,
                        "id": "file_2_1",
                        "start": 194.75676531088945
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 420.4132949143807,
                    "start": 416.0132949143807
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 416.0132949143807,
                        "id": "file_2_1",
                        "start": 384.5321827438202
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 610.1887123438202,
                    "start": 384.5321827438202
                },
                "write": [
                    {
                        "end": 610.1887123438202,
                        "id": "file_2_2",
                        "start": 420.4132949143807
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 804.038627526157,
                    "start": 799.638627526157
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 799.638627526157,
                        "id": "file_2_2",
                        "start": 610.1887123438202
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 974.6374559865168,
                    "start": 610.1887123438202
                },
                "write": [
                    {
                        "end": 974.6374559865168,
                        "id": "file_2_3",
                        "start": 804.038627526157
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 194.75676531088945,
                    "start": 190.35676531088944
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 190.35676531088944,
                        "id": "file_3_0",
                        "start": 7.094103092783504e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 384.5321827438202,
                    "start": 7.094103092783504e-17
                },
                "write": [
                    {
                        "end": 384.5321827438202,
                        "id": "file_3_1",
                        "start": 194.75676531088945
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 420.4132949143807,
                    "start": 416.0132949143807
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 416.0132949143807,
                        "id": "file_3_1",
                        "start": 384.5321827438202
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 610.1887123438202,
                    "start": 384.5321827438202
                },
                "write": [
                    {
                        "end": 610.1887123438202,
                        "id": "file_3_2",
                        "start": 420.4132949143807
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 804.038627526157,
                    "start": 799.638627526157
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 799.638627526157,
                        "id": "file_3_2",
                        "start": 610.1887123438202
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 974.6374559865168,
                    "start": 610.1887123438202
                },
                "write": [
                    {
                        "end": 974.6374559865168,
                        "id": "file_3_3",
                        "start": 804.038627526157
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 194.75676531088945,
                    "start": 190.35676531088944
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 190.35676531088944,
                        "id": "file_4_0",
                        "start": 7.42663917525773e-17
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 384.5321827438202,
                    "start": 7.42663917525773e-17
                },
                "write": [
                    {
                        "end": 384.5321827438202,
                        "id": "file_4_1",
                        "start": 194.75676531088945
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 420.4132949143807,
                    "start": 416.0132949143807
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 416.0132949143807,
                        "id": "file_4_1",
                        "start": 384.5321827438202
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 610.1887123438202,
                    "start": 384.5321827438202
                },
                "write": [
                    {
                        "end": 610.1887123438202,
                        "id": "file_4_2",
                        "start": 420.4132949143807
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 804.038627526157,
                    "start": 799.638627526157
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 799.638627526157,
                        "id": "file_4_2",
                        "start": 610.1887123438202
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 974.6374559865168,
                    "start": 610.1887123438202
                },
                "write": [
                    {
                        "end": 974.6374559865168,
                        "id": "file_4_3",
                        "start": 804.038627526157
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 194.75676531088945,
                    "start": 190.35676531088944
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 190.35676531088944,
                        "id": "file_5_0",
                        "start": 7.759175257731956e-17
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 384.5321827438202,
                    "start": 7.759175257731956e-17
                },
                "write": [
                    {
                        "end": 384.5321827438202,
                        "id": "file_5_1",
                        "start": 194.75676531088945
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 420.4132949143807,
                    "start": 416.0132949143807
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 416.0132949143807,
                        "id": "file_5_1",
                        "start": 384.5321827438202
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 610.1887123438202,
                    "start": 384.5321827438202
                },
                "write": [
                    {
                        "end": 610.1887123438202,
                        "id": "file_5_2",
                        "start": 420.4132949143807
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 804.038627526157,
                    "start": 799.638627526157
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 799.638627526157,
                        "id": "file_5_2",
                        "start": 610.1887123438202
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 974.6374559865168,
                    "start": 610.1887123438202
                },
                "write": [
                    {
                        "end": 974.6374559865168,
                        "id": "file_5_3",
                        "start": 804.038627526157
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 194.75676531088945,
                    "start": 190.35676531088944
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 190.35676531088944,
                        "id": "file_6_0",
                        "start": 8.091711340206182e-17
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 384.5321827438202,
                    "start": 8.091711340206182e-17
                },
                "write": [
                    {
                        "end": 384.5321827438202,
                        "id": "file_6_1",
                        "start": 194.75676531088945
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 420.4132949143807,
                    "start": 416.0132949143807
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 416.0132949143807,
                        "id": "file_6_1",
                        "start": 384.5321827438202
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 610.1887123438202,
                    "start": 384.5321827438202
                },
                "write": [
                    {
                        "end": 610.1887123438202,
                        "id": "file_6_2",
                        "start": 420.4132949143807
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 804.038627526157,
                    "start": 799.638627526157
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 799.638627526157,
                        "id": "file_6_2",
                        "start": 610.1887123438202
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 974.6374559865168,
                    "start": 610.1887123438202
                },
                "write": [
                    {
                        "end": 974.6374559865168,
                        "id": "file_6_3",
                        "start": 804.038627526157
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 194.75676531088945,
                    "start": 190.35676531088944
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 190.35676531088944,
                        "id": "file_7_0",
                        "start": 8.424247422680408e-17
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 384.5321827438202,
                    "start": 8.424247422680408e-17
                },
                "write": [
                    {
                        "end": 384.5321827438202,
                        "id": "file_7_1",
                        "start": 194.75676531088945
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 420.4132949143807,
                    "start": 416.0132949143807
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 416.0132949143807,
                        "id": "file_7_1",
                        "start": 384.5321827438202
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 610.1887123438202,
                    "start": 384.5321827438202
                },
                "write": [
                    {
                        "end": 610.1887123438202,
                        "id": "file_7_2",
                        "start": 420.4132949143807
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 798.0071548301057,
                    "start": 793.6071548301057
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 793.6071548301057,
                        "id": "file_7_2",
                        "start": 610.1887123438202
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 834.267212683146,
                    "start": 610.1887123438202
                },
                "write": [
                    {
                        "end": 834.267212683146,
                        "id": "file_7_3",
                        "start": 798.0071548301057
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 194.75676531088945,
                    "start": 190.35676531088944
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 190.35676531088944,
                        "id": "file_8_0",
                        "start": 8.756783505154635e-17
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 384.5321827438202,
                    "start": 8.756783505154635e-17
                },
                "write": [
                    {
                        "end": 384.5321827438202,
                        "id": "file_8_1",
                        "start": 194.75676531088945
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 420.4132949143807,
                    "start": 416.0132949143807
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 416.0132949143807,
                        "id": "file_8_1",
                        "start": 384.5321827438202
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 610.1887123438202,
                    "start": 384.5321827438202
                },
                "write": [
                    {
                        "end": 610.1887123438202,
                        "id": "file_8_2",
                        "start": 420.4132949143807
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 616.9017267166954,
                    "start": 612.5017267166954
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 612.5017267166954,
                        "id": "file_8_2",
                        "start": 610.1887123438202
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 798.9979783287639,
                    "start": 610.1887123438202
                },
                "write": [
                    {
                        "end": 798.9979783287639,
                        "id": "file_8_3",
                        "start": 616.9017267166954
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 194.75676531088945,
                    "start": 190.35676531088944
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 190.35676531088944,
                        "id": "file_9_0",
                        "start": 9.089319587628861e-17
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 384.5321827438202,
                    "start": 9.089319587628861e-17
                },
                "write": [
                    {
                        "end": 384.5321827438202,
                        "id": "file_9_1",
                        "start": 194.75676531088945
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 420.4132949143807,
                    "start": 416.0132949143807
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 416.0132949143807,
                        "id": "file_9_1",
                        "start": 384.5321827438202
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 610.1887123438202,
                    "start": 384.5321827438202
                },
                "write": [
                    {
                        "end": 610.1887123438202,
                        "id": "file_9_2",
                        "start": 420.4132949143807
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 616.9017267166954,
                    "start": 612.5017267166954
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 612.5017267166954,
                        "id": "file_9_2",
                        "start": 610.1887123438202
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 798.9979783287639,
                    "start": 610.1887123438202
                },
                "write": [
                    {
                        "end": 798.9979783287639,
                        "id": "file_9_3",
                        "start": 616.9017267166954
                    }
                ]
            }
        ]
    }
}


==> result/multi/nfs/wrench/pagecache/dump_29.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 201.55519741729012,
                    "start": 197.1551974172901
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 197.1551974172901,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 398.1082659101124,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 398.1082659101124,
                        "id": "file_0_1",
                        "start": 201.55519741729012
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 435.1134154370289,
                    "start": 430.7134154370289
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 430.7134154370289,
                        "id": "file_0_1",
                        "start": 398.1082659101124
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 631.6664839123595,
                    "start": 398.1082659101124
                },
                "write": [
                    {
                        "end": 631.6664839123595,
                        "id": "file_0_2",
                        "start": 435.1134154370289
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 832.9659362094762,
                    "start": 828.5659362094763
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 828.5659362094763,
                        "id": "file_0_2",
                        "start": 631.6664839123595
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1022.7413536292134,
                    "start": 631.6664839123595
                },
                "write": [
                    {
                        "end": 1022.7413536292134,
                        "id": "file_0_3",
                        "start": 832.9659362094762
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 201.55519741729012,
                    "start": 197.1551974172901
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 197.1551974172901,
                        "id": "file_10_0",
                        "start": 4.433814432989691e-18
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 398.1082659101124,
                    "start": 4.433814432989691e-18
                },
                "write": [
                    {
                        "end": 398.1082659101124,
                        "id": "file_10_1",
                        "start": 201.55519741729012
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 435.1134154370289,
                    "start": 430.7134154370289
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 430.7134154370289,
                        "id": "file_10_1",
                        "start": 398.1082659101124
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 631.6664839123595,
                    "start": 398.1082659101124
                },
                "write": [
                    {
                        "end": 631.6664839123595,
                        "id": "file_10_2",
                        "start": 435.1134154370289
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 832.9659362094762,
                    "start": 828.5659362094763
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 828.5659362094763,
                        "id": "file_10_2",
                        "start": 631.6664839123595
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1022.7413536292134,
                    "start": 631.6664839123595
                },
                "write": [
                    {
                        "end": 1022.7413536292134,
                        "id": "file_10_3",
                        "start": 832.9659362094762
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 201.55519741729012,
                    "start": 197.1551974172901
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 197.1551974172901,
                        "id": "file_11_0",
                        "start": 7.75917525773196e-18
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 398.1082659101124,
                    "start": 7.75917525773196e-18
                },
                "write": [
                    {
                        "end": 398.1082659101124,
                        "id": "file_11_1",
                        "start": 201.55519741729012
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 435.1134154370289,
                    "start": 430.7134154370289
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 430.7134154370289,
                        "id": "file_11_1",
                        "start": 398.1082659101124
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 631.6664839123595,
                    "start": 398.1082659101124
                },
                "write": [
                    {
                        "end": 631.6664839123595,
                        "id": "file_11_2",
                        "start": 435.1134154370289
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 832.9659362094762,
                    "start": 828.5659362094763
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 828.5659362094763,
                        "id": "file_11_2",
                        "start": 631.6664839123595
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1022.7413536292134,
                    "start": 631.6664839123595
                },
                "write": [
                    {
                        "end": 1022.7413536292134,
                        "id": "file_11_3",
                        "start": 832.9659362094762
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 201.55519741729012,
                    "start": 197.1551974172901
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 197.1551974172901,
                        "id": "file_12_0",
                        "start": 1.1084536082474228e-17
                    }
                ],
                "task_id": "task_12_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 398.1082659101124,
                    "start": 1.1084536082474228e-17
                },
                "write": [
                    {
                        "end": 398.1082659101124,
                        "id": "file_12_1",
                        "start": 201.55519741729012
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 435.1134154370289,
                    "start": 430.7134154370289
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 430.7134154370289,
                        "id": "file_12_1",
                        "start": 398.1082659101124
                    }
                ],
                "task_id": "task_12_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 631.6664839123595,
                    "start": 398.1082659101124
                },
                "write": [
                    {
                        "end": 631.6664839123595,
                        "id": "file_12_2",
                        "start": 435.1134154370289
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 832.9659362094762,
                    "start": 828.5659362094763
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 828.5659362094763,
                        "id": "file_12_2",
                        "start": 631.6664839123595
                    }
                ],
                "task_id": "task_12_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1022.7413536292134,
                    "start": 631.6664839123595
                },
                "write": [
                    {
                        "end": 1022.7413536292134,
                        "id": "file_12_3",
                        "start": 832.9659362094762
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 201.55519741729012,
                    "start": 197.1551974172901
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 197.1551974172901,
                        "id": "file_13_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_13_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 398.1082659101124,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 398.1082659101124,
                        "id": "file_13_1",
                        "start": 201.55519741729012
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 435.1134154370289,
                    "start": 430.7134154370289
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 430.7134154370289,
                        "id": "file_13_1",
                        "start": 398.1082659101124
                    }
                ],
                "task_id": "task_13_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 631.6664839123595,
                    "start": 398.1082659101124
                },
                "write": [
                    {
                        "end": 631.6664839123595,
                        "id": "file_13_2",
                        "start": 435.1134154370289
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 832.9659362094762,
                    "start": 828.5659362094763
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 828.5659362094763,
                        "id": "file_13_2",
                        "start": 631.6664839123595
                    }
                ],
                "task_id": "task_13_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1022.7413536292134,
                    "start": 631.6664839123595
                },
                "write": [
                    {
                        "end": 1022.7413536292134,
                        "id": "file_13_3",
                        "start": 832.9659362094762
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 201.55519741729012,
                    "start": 197.1551974172901
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 197.1551974172901,
                        "id": "file_14_0",
                        "start": 1.7735257731958765e-17
                    }
                ],
                "task_id": "task_14_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 398.1082659101124,
                    "start": 1.7735257731958765e-17
                },
                "write": [
                    {
                        "end": 398.1082659101124,
                        "id": "file_14_1",
                        "start": 201.55519741729012
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 435.1134154370289,
                    "start": 430.7134154370289
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 430.7134154370289,
                        "id": "file_14_1",
                        "start": 398.1082659101124
                    }
                ],
                "task_id": "task_14_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 631.6664839123595,
                    "start": 398.1082659101124
                },
                "write": [
                    {
                        "end": 631.6664839123595,
                        "id": "file_14_2",
                        "start": 435.1134154370289
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 832.9659362094762,
                    "start": 828.5659362094763
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 828.5659362094763,
                        "id": "file_14_2",
                        "start": 631.6664839123595
                    }
                ],
                "task_id": "task_14_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1022.7413536292134,
                    "start": 631.6664839123595
                },
                "write": [
                    {
                        "end": 1022.7413536292134,
                        "id": "file_14_3",
                        "start": 832.9659362094762
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 201.55519741729012,
                    "start": 197.1551974172901
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 197.1551974172901,
                        "id": "file_15_0",
                        "start": 2.1060618556701034e-17
                    }
                ],
                "task_id": "task_15_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 398.1082659101124,
                    "start": 2.1060618556701034e-17
                },
                "write": [
                    {
                        "end": 398.1082659101124,
                        "id": "file_15_1",
                        "start": 201.55519741729012
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 435.1134154370289,
                    "start": 430.7134154370289
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 430.7134154370289,
                        "id": "file_15_1",
                        "start": 398.1082659101124
                    }
                ],
                "task_id": "task_15_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 631.6664839123595,
                    "start": 398.1082659101124
                },
                "write": [
                    {
                        "end": 631.6664839123595,
                        "id": "file_15_2",
                        "start": 435.1134154370289
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 832.9659362094762,
                    "start": 828.5659362094763
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 828.5659362094763,
                        "id": "file_15_2",
                        "start": 631.6664839123595
                    }
                ],
                "task_id": "task_15_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1022.7413536292134,
                    "start": 631.6664839123595
                },
                "write": [
                    {
                        "end": 1022.7413536292134,
                        "id": "file_15_3",
                        "start": 832.9659362094762
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 201.55519741729012,
                    "start": 197.1551974172901
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 197.1551974172901,
                        "id": "file_16_0",
                        "start": 2.4385979381443302e-17
                    }
                ],
                "task_id": "task_16_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 398.1082659101124,
                    "start": 2.4385979381443302e-17
                },
                "write": [
                    {
                        "end": 398.1082659101124,
                        "id": "file_16_1",
                        "start": 201.55519741729012
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 435.1134154370289,
                    "start": 430.7134154370289
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 430.7134154370289,
                        "id": "file_16_1",
                        "start": 398.1082659101124
                    }
                ],
                "task_id": "task_16_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 631.6664839123595,
                    "start": 398.1082659101124
                },
                "write": [
                    {
                        "end": 631.6664839123595,
                        "id": "file_16_2",
                        "start": 435.1134154370289
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 832.9659362094762,
                    "start": 828.5659362094763
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 828.5659362094763,
                        "id": "file_16_2",
                        "start": 631.6664839123595
                    }
                ],
                "task_id": "task_16_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1022.7413536292134,
                    "start": 631.6664839123595
                },
                "write": [
                    {
                        "end": 1022.7413536292134,
                        "id": "file_16_3",
                        "start": 832.9659362094762
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 201.55519741729012,
                    "start": 197.1551974172901
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 197.1551974172901,
                        "id": "file_17_0",
                        "start": 2.771134020618557e-17
                    }
                ],
                "task_id": "task_17_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 398.1082659101124,
                    "start": 2.771134020618557e-17
                },
                "write": [
                    {
                        "end": 398.1082659101124,
                        "id": "file_17_1",
                        "start": 201.55519741729012
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 435.1134154370289,
                    "start": 430.7134154370289
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 430.7134154370289,
                        "id": "file_17_1",
                        "start": 398.1082659101124
                    }
                ],
                "task_id": "task_17_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 631.6664839123595,
                    "start": 398.1082659101124
                },
                "write": [
                    {
                        "end": 631.6664839123595,
                        "id": "file_17_2",
                        "start": 435.1134154370289
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 832.9659362094762,
                    "start": 828.5659362094763
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 828.5659362094763,
                        "id": "file_17_2",
                        "start": 631.6664839123595
                    }
                ],
                "task_id": "task_17_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1022.7413536292134,
                    "start": 631.6664839123595
                },
                "write": [
                    {
                        "end": 1022.7413536292134,
                        "id": "file_17_3",
                        "start": 832.9659362094762
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 201.55519741729012,
                    "start": 197.1551974172901
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 197.1551974172901,
                        "id": "file_18_0",
                        "start": 3.103670103092784e-17
                    }
                ],
                "task_id": "task_18_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 398.1082659101124,
                    "start": 3.103670103092784e-17
                },
                "write": [
                    {
                        "end": 398.1082659101124,
                        "id": "file_18_1",
                        "start": 201.55519741729012
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 435.1134154370289,
                    "start": 430.7134154370289
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 430.7134154370289,
                        "id": "file_18_1",
                        "start": 398.1082659101124
                    }
                ],
                "task_id": "task_18_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 631.6664839123595,
                    "start": 398.1082659101124
                },
                "write": [
                    {
                        "end": 631.6664839123595,
                        "id": "file_18_2",
                        "start": 435.1134154370289
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 832.9659362094762,
                    "start": 828.5659362094763
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 828.5659362094763,
                        "id": "file_18_2",
                        "start": 631.6664839123595
                    }
                ],
                "task_id": "task_18_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1022.7413536292134,
                    "start": 631.6664839123595
                },
                "write": [
                    {
                        "end": 1022.7413536292134,
                        "id": "file_18_3",
                        "start": 832.9659362094762
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 201.55519741729012,
                    "start": 197.1551974172901
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 197.1551974172901,
                        "id": "file_19_0",
                        "start": 3.436206185567011e-17
                    }
                ],
                "task_id": "task_19_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 398.1082659101124,
                    "start": 3.436206185567011e-17
                },
                "write": [
                    {
                        "end": 398.1082659101124,
                        "id": "file_19_1",
                        "start": 201.55519741729012
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 435.1134154370289,
                    "start": 430.7134154370289
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 430.7134154370289,
                        "id": "file_19_1",
                        "start": 398.1082659101124
                    }
                ],
                "task_id": "task_19_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 631.6664839123595,
                    "start": 398.1082659101124
                },
                "write": [
                    {
                        "end": 631.6664839123595,
                        "id": "file_19_2",
                        "start": 435.1134154370289
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 832.9659362094762,
                    "start": 828.5659362094763
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 828.5659362094763,
                        "id": "file_19_2",
                        "start": 631.6664839123595
                    }
                ],
                "task_id": "task_19_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1022.7413536292134,
                    "start": 631.6664839123595
                },
                "write": [
                    {
                        "end": 1022.7413536292134,
                        "id": "file_19_3",
                        "start": 832.9659362094762
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 201.55519741729012,
                    "start": 197.1551974172901
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 197.1551974172901,
                        "id": "file_1_0",
                        "start": 3.7687422680412376e-17
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 398.1082659101124,
                    "start": 3.7687422680412376e-17
                },
                "write": [
                    {
                        "end": 398.1082659101124,
                        "id": "file_1_1",
                        "start": 201.55519741729012
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 435.1134154370289,
                    "start": 430.7134154370289
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 430.7134154370289,
                        "id": "file_1_1",
                        "start": 398.1082659101124
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 631.6664839123595,
                    "start": 398.1082659101124
                },
                "write": [
                    {
                        "end": 631.6664839123595,
                        "id": "file_1_2",
                        "start": 435.1134154370289
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 832.9659362094762,
                    "start": 828.5659362094763
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 828.5659362094763,
                        "id": "file_1_2",
                        "start": 631.6664839123595
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1022.7413536292134,
                    "start": 631.6664839123595
                },
                "write": [
                    {
                        "end": 1022.7413536292134,
                        "id": "file_1_3",
                        "start": 832.9659362094762
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 201.55519741729012,
                    "start": 197.1551974172901
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 197.1551974172901,
                        "id": "file_20_0",
                        "start": 4.1012783505154644e-17
                    }
                ],
                "task_id": "task_20_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 398.1082659101124,
                    "start": 4.1012783505154644e-17
                },
                "write": [
                    {
                        "end": 398.1082659101124,
                        "id": "file_20_1",
                        "start": 201.55519741729012
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 435.1134154370289,
                    "start": 430.7134154370289
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 430.7134154370289,
                        "id": "file_20_1",
                        "start": 398.1082659101124
                    }
                ],
                "task_id": "task_20_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 631.6664839123595,
                    "start": 398.1082659101124
                },
                "write": [
                    {
                        "end": 631.6664839123595,
                        "id": "file_20_2",
                        "start": 435.1134154370289
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 832.9659362094762,
                    "start": 828.5659362094763
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 828.5659362094763,
                        "id": "file_20_2",
                        "start": 631.6664839123595
                    }
                ],
                "task_id": "task_20_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1022.7413536292134,
                    "start": 631.6664839123595
                },
                "write": [
                    {
                        "end": 1022.7413536292134,
                        "id": "file_20_3",
                        "start": 832.9659362094762
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 201.55519741729012,
                    "start": 197.1551974172901
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 197.1551974172901,
                        "id": "file_21_0",
                        "start": 4.433814432989691e-17
                    }
                ],
                "task_id": "task_21_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 398.1082659101124,
                    "start": 4.433814432989691e-17
                },
                "write": [
                    {
                        "end": 398.1082659101124,
                        "id": "file_21_1",
                        "start": 201.55519741729012
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 435.1134154370289,
                    "start": 430.7134154370289
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 430.7134154370289,
                        "id": "file_21_1",
                        "start": 398.1082659101124
                    }
                ],
                "task_id": "task_21_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 631.6664839123595,
                    "start": 398.1082659101124
                },
                "write": [
                    {
                        "end": 631.6664839123595,
                        "id": "file_21_2",
                        "start": 435.1134154370289
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 832.9659362094762,
                    "start": 828.5659362094763
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 828.5659362094763,
                        "id": "file_21_2",
                        "start": 631.6664839123595
                    }
                ],
                "task_id": "task_21_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1022.7413536292134,
                    "start": 631.6664839123595
                },
                "write": [
                    {
                        "end": 1022.7413536292134,
                        "id": "file_21_3",
                        "start": 832.9659362094762
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 201.55519741729012,
                    "start": 197.1551974172901
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 197.1551974172901,
                        "id": "file_22_0",
                        "start": 4.766350515463918e-17
                    }
                ],
                "task_id": "task_22_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 398.1082659101124,
                    "start": 4.766350515463918e-17
                },
                "write": [
                    {
                        "end": 398.1082659101124,
                        "id": "file_22_1",
                        "start": 201.55519741729012
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 435.1134154370289,
                    "start": 430.7134154370289
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 430.7134154370289,
                        "id": "file_22_1",
                        "start": 398.1082659101124
                    }
                ],
                "task_id": "task_22_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 631.6664839123595,
                    "start": 398.1082659101124
                },
                "write": [
                    {
                        "end": 631.6664839123595,
                        "id": "file_22_2",
                        "start": 435.1134154370289
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 832.9659362094762,
                    "start": 828.5659362094763
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 828.5659362094763,
                        "id": "file_22_2",
                        "start": 631.6664839123595
                    }
                ],
                "task_id": "task_22_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1022.7413536292134,
                    "start": 631.6664839123595
                },
                "write": [
                    {
                        "end": 1022.7413536292134,
                        "id": "file_22_3",
                        "start": 832.9659362094762
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 201.55519741729012,
                    "start": 197.1551974172901
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 197.1551974172901,
                        "id": "file_23_0",
                        "start": 5.098886597938145e-17
                    }
                ],
                "task_id": "task_23_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 398.1082659101124,
                    "start": 5.098886597938145e-17
                },
                "write": [
                    {
                        "end": 398.1082659101124,
                        "id": "file_23_1",
                        "start": 201.55519741729012
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 435.1134154370289,
                    "start": 430.7134154370289
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 430.7134154370289,
                        "id": "file_23_1",
                        "start": 398.1082659101124
                    }
                ],
                "task_id": "task_23_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 631.6664839123595,
                    "start": 398.1082659101124
                },
                "write": [
                    {
                        "end": 631.6664839123595,
                        "id": "file_23_2",
                        "start": 435.1134154370289
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 832.9659362094762,
                    "start": 828.5659362094763
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 828.5659362094763,
                        "id": "file_23_2",
                        "start": 631.6664839123595
                    }
                ],
                "task_id": "task_23_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1022.7413536292134,
                    "start": 631.6664839123595
                },
                "write": [
                    {
                        "end": 1022.7413536292134,
                        "id": "file_23_3",
                        "start": 832.9659362094762
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 201.55519741729012,
                    "start": 197.1551974172901
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 197.1551974172901,
                        "id": "file_24_0",
                        "start": 5.431422680412372e-17
                    }
                ],
                "task_id": "task_24_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 398.1082659101124,
                    "start": 5.431422680412372e-17
                },
                "write": [
                    {
                        "end": 398.1082659101124,
                        "id": "file_24_1",
                        "start": 201.55519741729012
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 435.1134154370289,
                    "start": 430.7134154370289
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 430.7134154370289,
                        "id": "file_24_1",
                        "start": 398.1082659101124
                    }
                ],
                "task_id": "task_24_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 631.6664839123595,
                    "start": 398.1082659101124
                },
                "write": [
                    {
                        "end": 631.6664839123595,
                        "id": "file_24_2",
                        "start": 435.1134154370289
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 832.9659362094762,
                    "start": 828.5659362094763
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 828.5659362094763,
                        "id": "file_24_2",
                        "start": 631.6664839123595
                    }
                ],
                "task_id": "task_24_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1022.7413536292134,
                    "start": 631.6664839123595
                },
                "write": [
                    {
                        "end": 1022.7413536292134,
                        "id": "file_24_3",
                        "start": 832.9659362094762
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 201.55519741729012,
                    "start": 197.1551974172901
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 197.1551974172901,
                        "id": "file_25_0",
                        "start": 5.763958762886599e-17
                    }
                ],
                "task_id": "task_25_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 398.1082659101124,
                    "start": 5.763958762886599e-17
                },
                "write": [
                    {
                        "end": 398.1082659101124,
                        "id": "file_25_1",
                        "start": 201.55519741729012
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 435.1134154370289,
                    "start": 430.7134154370289
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 430.7134154370289,
                        "id": "file_25_1",
                        "start": 398.1082659101124
                    }
                ],
                "task_id": "task_25_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 631.6664839123595,
                    "start": 398.1082659101124
                },
                "write": [
                    {
                        "end": 631.6664839123595,
                        "id": "file_25_2",
                        "start": 435.1134154370289
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 832.9659362094762,
                    "start": 828.5659362094763
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 828.5659362094763,
                        "id": "file_25_2",
                        "start": 631.6664839123595
                    }
                ],
                "task_id": "task_25_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1022.7413536292134,
                    "start": 631.6664839123595
                },
                "write": [
                    {
                        "end": 1022.7413536292134,
                        "id": "file_25_3",
                        "start": 832.9659362094762
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 201.55519741729012,
                    "start": 197.1551974172901
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 197.1551974172901,
                        "id": "file_26_0",
                        "start": 6.096494845360825e-17
                    }
                ],
                "task_id": "task_26_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 398.1082659101124,
                    "start": 6.096494845360825e-17
                },
                "write": [
                    {
                        "end": 398.1082659101124,
                        "id": "file_26_1",
                        "start": 201.55519741729012
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 435.1134154370289,
                    "start": 430.7134154370289
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 430.7134154370289,
                        "id": "file_26_1",
                        "start": 398.1082659101124
                    }
                ],
                "task_id": "task_26_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 631.6664839123595,
                    "start": 398.1082659101124
                },
                "write": [
                    {
                        "end": 631.6664839123595,
                        "id": "file_26_2",
                        "start": 435.1134154370289
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 832.9659362094762,
                    "start": 828.5659362094763
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 828.5659362094763,
                        "id": "file_26_2",
                        "start": 631.6664839123595
                    }
                ],
                "task_id": "task_26_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1022.7413536292134,
                    "start": 631.6664839123595
                },
                "write": [
                    {
                        "end": 1022.7413536292134,
                        "id": "file_26_3",
                        "start": 832.9659362094762
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 201.55519741729012,
                    "start": 197.1551974172901
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 197.1551974172901,
                        "id": "file_27_0",
                        "start": 6.429030927835051e-17
                    }
                ],
                "task_id": "task_27_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 398.1082659101124,
                    "start": 6.429030927835051e-17
                },
                "write": [
                    {
                        "end": 398.1082659101124,
                        "id": "file_27_1",
                        "start": 201.55519741729012
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 435.1134154370289,
                    "start": 430.7134154370289
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 430.7134154370289,
                        "id": "file_27_1",
                        "start": 398.1082659101124
                    }
                ],
                "task_id": "task_27_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 631.6664839123595,
                    "start": 398.1082659101124
                },
                "write": [
                    {
                        "end": 631.6664839123595,
                        "id": "file_27_2",
                        "start": 435.1134154370289
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 832.9659362094762,
                    "start": 828.5659362094763
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 828.5659362094763,
                        "id": "file_27_2",
                        "start": 631.6664839123595
                    }
                ],
                "task_id": "task_27_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1022.7413536292134,
                    "start": 631.6664839123595
                },
                "write": [
                    {
                        "end": 1022.7413536292134,
                        "id": "file_27_3",
                        "start": 832.9659362094762
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 201.55519741729012,
                    "start": 197.1551974172901
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 197.1551974172901,
                        "id": "file_28_0",
                        "start": 6.761567010309277e-17
                    }
                ],
                "task_id": "task_28_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 398.1082659101124,
                    "start": 6.761567010309277e-17
                },
                "write": [
                    {
                        "end": 398.1082659101124,
                        "id": "file_28_1",
                        "start": 201.55519741729012
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 435.1134154370289,
                    "start": 430.7134154370289
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 430.7134154370289,
                        "id": "file_28_1",
                        "start": 398.1082659101124
                    }
                ],
                "task_id": "task_28_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 631.6664839123595,
                    "start": 398.1082659101124
                },
                "write": [
                    {
                        "end": 631.6664839123595,
                        "id": "file_28_2",
                        "start": 435.1134154370289
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 832.9659362094762,
                    "start": 828.5659362094763
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 828.5659362094763,
                        "id": "file_28_2",
                        "start": 631.6664839123595
                    }
                ],
                "task_id": "task_28_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1022.7413536292134,
                    "start": 631.6664839123595
                },
                "write": [
                    {
                        "end": 1022.7413536292134,
                        "id": "file_28_3",
                        "start": 832.9659362094762
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 201.55519741729012,
                    "start": 197.1551974172901
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 197.1551974172901,
                        "id": "file_2_0",
                        "start": 7.094103092783504e-17
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 398.1082659101124,
                    "start": 7.094103092783504e-17
                },
                "write": [
                    {
                        "end": 398.1082659101124,
                        "id": "file_2_1",
                        "start": 201.55519741729012
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 435.1134154370289,
                    "start": 430.7134154370289
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 430.7134154370289,
                        "id": "file_2_1",
                        "start": 398.1082659101124
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 631.6664839123595,
                    "start": 398.1082659101124
                },
                "write": [
                    {
                        "end": 631.6664839123595,
                        "id": "file_2_2",
                        "start": 435.1134154370289
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 832.9659362094762,
                    "start": 828.5659362094763
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 828.5659362094763,
                        "id": "file_2_2",
                        "start": 631.6664839123595
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1022.7413536292134,
                    "start": 631.6664839123595
                },
                "write": [
                    {
                        "end": 1022.7413536292134,
                        "id": "file_2_3",
                        "start": 832.9659362094762
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 201.55519741729012,
                    "start": 197.1551974172901
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 197.1551974172901,
                        "id": "file_3_0",
                        "start": 7.42663917525773e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 398.1082659101124,
                    "start": 7.42663917525773e-17
                },
                "write": [
                    {
                        "end": 398.1082659101124,
                        "id": "file_3_1",
                        "start": 201.55519741729012
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 435.1134154370289,
                    "start": 430.7134154370289
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 430.7134154370289,
                        "id": "file_3_1",
                        "start": 398.1082659101124
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 631.6664839123595,
                    "start": 398.1082659101124
                },
                "write": [
                    {
                        "end": 631.6664839123595,
                        "id": "file_3_2",
                        "start": 435.1134154370289
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 832.9659362094762,
                    "start": 828.5659362094763
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 828.5659362094763,
                        "id": "file_3_2",
                        "start": 631.6664839123595
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1022.7413536292134,
                    "start": 631.6664839123595
                },
                "write": [
                    {
                        "end": 1022.7413536292134,
                        "id": "file_3_3",
                        "start": 832.9659362094762
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 201.55519741729012,
                    "start": 197.1551974172901
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 197.1551974172901,
                        "id": "file_4_0",
                        "start": 7.759175257731956e-17
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 398.1082659101124,
                    "start": 7.759175257731956e-17
                },
                "write": [
                    {
                        "end": 398.1082659101124,
                        "id": "file_4_1",
                        "start": 201.55519741729012
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 435.1134154370289,
                    "start": 430.7134154370289
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 430.7134154370289,
                        "id": "file_4_1",
                        "start": 398.1082659101124
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 631.6664839123595,
                    "start": 398.1082659101124
                },
                "write": [
                    {
                        "end": 631.6664839123595,
                        "id": "file_4_2",
                        "start": 435.1134154370289
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 832.9659362094762,
                    "start": 828.5659362094763
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 828.5659362094763,
                        "id": "file_4_2",
                        "start": 631.6664839123595
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1022.7413536292134,
                    "start": 631.6664839123595
                },
                "write": [
                    {
                        "end": 1022.7413536292134,
                        "id": "file_4_3",
                        "start": 832.9659362094762
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 201.55519741729012,
                    "start": 197.1551974172901
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 197.1551974172901,
                        "id": "file_5_0",
                        "start": 8.091711340206182e-17
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 398.1082659101124,
                    "start": 8.091711340206182e-17
                },
                "write": [
                    {
                        "end": 398.1082659101124,
                        "id": "file_5_1",
                        "start": 201.55519741729012
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 435.1134154370289,
                    "start": 430.7134154370289
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 430.7134154370289,
                        "id": "file_5_1",
                        "start": 398.1082659101124
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 631.6664839123595,
                    "start": 398.1082659101124
                },
                "write": [
                    {
                        "end": 631.6664839123595,
                        "id": "file_5_2",
                        "start": 435.1134154370289
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 832.9659362094762,
                    "start": 828.5659362094763
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 828.5659362094763,
                        "id": "file_5_2",
                        "start": 631.6664839123595
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1022.7413536292134,
                    "start": 631.6664839123595
                },
                "write": [
                    {
                        "end": 1022.7413536292134,
                        "id": "file_5_3",
                        "start": 832.9659362094762
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 201.55519741729012,
                    "start": 197.1551974172901
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 197.1551974172901,
                        "id": "file_6_0",
                        "start": 8.424247422680408e-17
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 398.1082659101124,
                    "start": 8.424247422680408e-17
                },
                "write": [
                    {
                        "end": 398.1082659101124,
                        "id": "file_6_1",
                        "start": 201.55519741729012
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 435.1134154370289,
                    "start": 430.7134154370289
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 430.7134154370289,
                        "id": "file_6_1",
                        "start": 398.1082659101124
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 631.6664839123595,
                    "start": 398.1082659101124
                },
                "write": [
                    {
                        "end": 631.6664839123595,
                        "id": "file_6_2",
                        "start": 435.1134154370289
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 832.9659362094762,
                    "start": 828.5659362094763
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 828.5659362094763,
                        "id": "file_6_2",
                        "start": 631.6664839123595
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1022.7413536292134,
                    "start": 631.6664839123595
                },
                "write": [
                    {
                        "end": 1022.7413536292134,
                        "id": "file_6_3",
                        "start": 832.9659362094762
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 201.55519741729012,
                    "start": 197.1551974172901
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 197.1551974172901,
                        "id": "file_7_0",
                        "start": 8.756783505154635e-17
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 398.1082659101124,
                    "start": 8.756783505154635e-17
                },
                "write": [
                    {
                        "end": 398.1082659101124,
                        "id": "file_7_1",
                        "start": 201.55519741729012
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 435.1134154370289,
                    "start": 430.7134154370289
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 430.7134154370289,
                        "id": "file_7_1",
                        "start": 398.1082659101124
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 631.6664839123595,
                    "start": 398.1082659101124
                },
                "write": [
                    {
                        "end": 631.6664839123595,
                        "id": "file_7_2",
                        "start": 435.1134154370289
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 832.9659362094762,
                    "start": 828.5659362094763
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 828.5659362094763,
                        "id": "file_7_2",
                        "start": 631.6664839123595
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1022.7413536292134,
                    "start": 631.6664839123595
                },
                "write": [
                    {
                        "end": 1022.7413536292134,
                        "id": "file_7_3",
                        "start": 832.9659362094762
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 201.55519741729012,
                    "start": 197.1551974172901
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 197.1551974172901,
                        "id": "file_8_0",
                        "start": 9.089319587628861e-17
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 398.1082659101124,
                    "start": 9.089319587628861e-17
                },
                "write": [
                    {
                        "end": 398.1082659101124,
                        "id": "file_8_1",
                        "start": 201.55519741729012
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 435.1134154370289,
                    "start": 430.7134154370289
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 430.7134154370289,
                        "id": "file_8_1",
                        "start": 398.1082659101124
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 631.6664839123595,
                    "start": 398.1082659101124
                },
                "write": [
                    {
                        "end": 631.6664839123595,
                        "id": "file_8_2",
                        "start": 435.1134154370289
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 832.9659362094762,
                    "start": 828.5659362094763
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 828.5659362094763,
                        "id": "file_8_2",
                        "start": 631.6664839123595
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1022.7413536292134,
                    "start": 631.6664839123595
                },
                "write": [
                    {
                        "end": 1022.7413536292134,
                        "id": "file_8_3",
                        "start": 832.9659362094762
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 201.55519741729012,
                    "start": 197.1551974172901
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 197.1551974172901,
                        "id": "file_9_0",
                        "start": 9.421855670103087e-17
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 398.1082659101124,
                    "start": 9.421855670103087e-17
                },
                "write": [
                    {
                        "end": 398.1082659101124,
                        "id": "file_9_1",
                        "start": 201.55519741729012
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 435.1134154370289,
                    "start": 430.7134154370289
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 430.7134154370289,
                        "id": "file_9_1",
                        "start": 398.1082659101124
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 631.6664839123595,
                    "start": 398.1082659101124
                },
                "write": [
                    {
                        "end": 631.6664839123595,
                        "id": "file_9_2",
                        "start": 435.1134154370289
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 637.198597814027,
                    "start": 632.7985978140271
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 632.7985978140271,
                        "id": "file_9_2",
                        "start": 631.6664839123595
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 827.1726306179775,
                    "start": 631.6664839123595
                },
                "write": [
                    {
                        "end": 827.1726306179775,
                        "id": "file_9_3",
                        "start": 637.198597814027
                    }
                ]
            }
        ]
    }
}


==> result/multi/nfs/wrench/pagecache/dump_3.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 24.79583224547735,
                    "start": 20.39583224547735
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 20.39583224547735,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 45.129841835955055,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 45.129841835955055,
                        "id": "file_0_1",
                        "start": 24.79583224547735
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 52.91002010397293,
                    "start": 48.510020103972934
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 48.510020103972934,
                        "id": "file_0_1",
                        "start": 45.129841835955055
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 73.24402968988764,
                    "start": 45.129841835955055
                },
                "write": [
                    {
                        "end": 73.24402968988764,
                        "id": "file_0_2",
                        "start": 52.91002010397293
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 81.02420795790529,
                    "start": 76.62420795790528
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 76.62420795790528,
                        "id": "file_0_2",
                        "start": 73.24402968988764
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 101.35821754382023,
                    "start": 73.24402968988764
                },
                "write": [
                    {
                        "end": 101.35821754382023,
                        "id": "file_0_3",
                        "start": 81.02420795790529
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 24.79583224547735,
                    "start": 20.39583224547735
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 20.39583224547735,
                        "id": "file_1_0",
                        "start": 4.433814432989691e-18
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 45.129841835955055,
                    "start": 4.433814432989691e-18
                },
                "write": [
                    {
                        "end": 45.129841835955055,
                        "id": "file_1_1",
                        "start": 24.79583224547735
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 52.91002010397293,
                    "start": 48.510020103972934
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 48.510020103972934,
                        "id": "file_1_1",
                        "start": 45.129841835955055
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 73.24402968988764,
                    "start": 45.129841835955055
                },
                "write": [
                    {
                        "end": 73.24402968988764,
                        "id": "file_1_2",
                        "start": 52.91002010397293
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 81.02420795790529,
                    "start": 76.62420795790528
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 76.62420795790528,
                        "id": "file_1_2",
                        "start": 73.24402968988764
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 101.35821754382023,
                    "start": 73.24402968988764
                },
                "write": [
                    {
                        "end": 101.35821754382023,
                        "id": "file_1_3",
                        "start": 81.02420795790529
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 24.79583224547735,
                    "start": 20.39583224547735
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 20.39583224547735,
                        "id": "file_2_0",
                        "start": 7.75917525773196e-18
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 45.129841835955055,
                    "start": 7.75917525773196e-18
                },
                "write": [
                    {
                        "end": 45.129841835955055,
                        "id": "file_2_1",
                        "start": 24.79583224547735
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 52.91002010397293,
                    "start": 48.510020103972934
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 48.510020103972934,
                        "id": "file_2_1",
                        "start": 45.129841835955055
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 73.24402968988764,
                    "start": 45.129841835955055
                },
                "write": [
                    {
                        "end": 73.24402968988764,
                        "id": "file_2_2",
                        "start": 52.91002010397293
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 81.02420795790529,
                    "start": 76.62420795790528
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 76.62420795790528,
                        "id": "file_2_2",
                        "start": 73.24402968988764
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 101.35821754382023,
                    "start": 73.24402968988764
                },
                "write": [
                    {
                        "end": 101.35821754382023,
                        "id": "file_2_3",
                        "start": 81.02420795790529
                    }
                ]
            }
        ]
    }
}


==> result/multi/nfs/wrench/pagecache/dump_30.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 208.35364069971737,
                    "start": 203.95364069971737
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 203.95364069971737,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 411.6843715033708,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 411.6843715033708,
                        "id": "file_0_1",
                        "start": 208.35364069971737
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 449.81355838528674,
                    "start": 445.41355838528676
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 445.41355838528676,
                        "id": "file_0_1",
                        "start": 411.6843715033708
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 653.144289188764,
                    "start": 411.6843715033708
                },
                "write": [
                    {
                        "end": 653.144289188764,
                        "id": "file_0_2",
                        "start": 449.81355838528674
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 861.4979298441397,
                    "start": 857.0979298441397
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 857.0979298441397,
                        "id": "file_0_2",
                        "start": 653.144289188764
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1064.8286606494382,
                    "start": 653.144289188764
                },
                "write": [
                    {
                        "end": 1064.8286606494382,
                        "id": "file_0_3",
                        "start": 861.4979298441397
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 208.35364069971737,
                    "start": 203.95364069971737
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 203.95364069971737,
                        "id": "file_10_0",
                        "start": 4.433814432989691e-18
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 411.6843715033708,
                    "start": 4.433814432989691e-18
                },
                "write": [
                    {
                        "end": 411.6843715033708,
                        "id": "file_10_1",
                        "start": 208.35364069971737
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 449.81355838528674,
                    "start": 445.41355838528676
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 445.41355838528676,
                        "id": "file_10_1",
                        "start": 411.6843715033708
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 653.144289188764,
                    "start": 411.6843715033708
                },
                "write": [
                    {
                        "end": 653.144289188764,
                        "id": "file_10_2",
                        "start": 449.81355838528674
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 861.4979298441397,
                    "start": 857.0979298441397
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 857.0979298441397,
                        "id": "file_10_2",
                        "start": 653.144289188764
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1064.8286606494382,
                    "start": 653.144289188764
                },
                "write": [
                    {
                        "end": 1064.8286606494382,
                        "id": "file_10_3",
                        "start": 861.4979298441397
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 208.35364069971737,
                    "start": 203.95364069971737
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 203.95364069971737,
                        "id": "file_11_0",
                        "start": 7.75917525773196e-18
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 411.6843715033708,
                    "start": 7.75917525773196e-18
                },
                "write": [
                    {
                        "end": 411.6843715033708,
                        "id": "file_11_1",
                        "start": 208.35364069971737
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 449.81355838528674,
                    "start": 445.41355838528676
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 445.41355838528676,
                        "id": "file_11_1",
                        "start": 411.6843715033708
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 653.144289188764,
                    "start": 411.6843715033708
                },
                "write": [
                    {
                        "end": 653.144289188764,
                        "id": "file_11_2",
                        "start": 449.81355838528674
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 861.4979298441397,
                    "start": 857.0979298441397
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 857.0979298441397,
                        "id": "file_11_2",
                        "start": 653.144289188764
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1064.8286606494382,
                    "start": 653.144289188764
                },
                "write": [
                    {
                        "end": 1064.8286606494382,
                        "id": "file_11_3",
                        "start": 861.4979298441397
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 208.35364069971737,
                    "start": 203.95364069971737
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 203.95364069971737,
                        "id": "file_12_0",
                        "start": 1.1084536082474228e-17
                    }
                ],
                "task_id": "task_12_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 411.6843715033708,
                    "start": 1.1084536082474228e-17
                },
                "write": [
                    {
                        "end": 411.6843715033708,
                        "id": "file_12_1",
                        "start": 208.35364069971737
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 449.81355838528674,
                    "start": 445.41355838528676
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 445.41355838528676,
                        "id": "file_12_1",
                        "start": 411.6843715033708
                    }
                ],
                "task_id": "task_12_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 653.144289188764,
                    "start": 411.6843715033708
                },
                "write": [
                    {
                        "end": 653.144289188764,
                        "id": "file_12_2",
                        "start": 449.81355838528674
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 861.4979298441397,
                    "start": 857.0979298441397
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 857.0979298441397,
                        "id": "file_12_2",
                        "start": 653.144289188764
                    }
                ],
                "task_id": "task_12_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1064.8286606494382,
                    "start": 653.144289188764
                },
                "write": [
                    {
                        "end": 1064.8286606494382,
                        "id": "file_12_3",
                        "start": 861.4979298441397
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 208.35364069971737,
                    "start": 203.95364069971737
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 203.95364069971737,
                        "id": "file_13_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_13_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 411.6843715033708,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 411.6843715033708,
                        "id": "file_13_1",
                        "start": 208.35364069971737
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 449.81355838528674,
                    "start": 445.41355838528676
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 445.41355838528676,
                        "id": "file_13_1",
                        "start": 411.6843715033708
                    }
                ],
                "task_id": "task_13_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 653.144289188764,
                    "start": 411.6843715033708
                },
                "write": [
                    {
                        "end": 653.144289188764,
                        "id": "file_13_2",
                        "start": 449.81355838528674
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 861.4979298441397,
                    "start": 857.0979298441397
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 857.0979298441397,
                        "id": "file_13_2",
                        "start": 653.144289188764
                    }
                ],
                "task_id": "task_13_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1064.8286606494382,
                    "start": 653.144289188764
                },
                "write": [
                    {
                        "end": 1064.8286606494382,
                        "id": "file_13_3",
                        "start": 861.4979298441397
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 208.35364069971737,
                    "start": 203.95364069971737
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 203.95364069971737,
                        "id": "file_14_0",
                        "start": 1.7735257731958765e-17
                    }
                ],
                "task_id": "task_14_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 411.6843715033708,
                    "start": 1.7735257731958765e-17
                },
                "write": [
                    {
                        "end": 411.6843715033708,
                        "id": "file_14_1",
                        "start": 208.35364069971737
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 449.81355838528674,
                    "start": 445.41355838528676
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 445.41355838528676,
                        "id": "file_14_1",
                        "start": 411.6843715033708
                    }
                ],
                "task_id": "task_14_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 653.144289188764,
                    "start": 411.6843715033708
                },
                "write": [
                    {
                        "end": 653.144289188764,
                        "id": "file_14_2",
                        "start": 449.81355838528674
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 861.4979298441397,
                    "start": 857.0979298441397
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 857.0979298441397,
                        "id": "file_14_2",
                        "start": 653.144289188764
                    }
                ],
                "task_id": "task_14_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1064.8286606494382,
                    "start": 653.144289188764
                },
                "write": [
                    {
                        "end": 1064.8286606494382,
                        "id": "file_14_3",
                        "start": 861.4979298441397
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 208.35364069971737,
                    "start": 203.95364069971737
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 203.95364069971737,
                        "id": "file_15_0",
                        "start": 2.1060618556701034e-17
                    }
                ],
                "task_id": "task_15_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 411.6843715033708,
                    "start": 2.1060618556701034e-17
                },
                "write": [
                    {
                        "end": 411.6843715033708,
                        "id": "file_15_1",
                        "start": 208.35364069971737
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 449.81355838528674,
                    "start": 445.41355838528676
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 445.41355838528676,
                        "id": "file_15_1",
                        "start": 411.6843715033708
                    }
                ],
                "task_id": "task_15_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 653.144289188764,
                    "start": 411.6843715033708
                },
                "write": [
                    {
                        "end": 653.144289188764,
                        "id": "file_15_2",
                        "start": 449.81355838528674
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 861.4979298441397,
                    "start": 857.0979298441397
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 857.0979298441397,
                        "id": "file_15_2",
                        "start": 653.144289188764
                    }
                ],
                "task_id": "task_15_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1064.8286606494382,
                    "start": 653.144289188764
                },
                "write": [
                    {
                        "end": 1064.8286606494382,
                        "id": "file_15_3",
                        "start": 861.4979298441397
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 208.35364069971737,
                    "start": 203.95364069971737
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 203.95364069971737,
                        "id": "file_16_0",
                        "start": 2.4385979381443302e-17
                    }
                ],
                "task_id": "task_16_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 411.6843715033708,
                    "start": 2.4385979381443302e-17
                },
                "write": [
                    {
                        "end": 411.6843715033708,
                        "id": "file_16_1",
                        "start": 208.35364069971737
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 449.81355838528674,
                    "start": 445.41355838528676
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 445.41355838528676,
                        "id": "file_16_1",
                        "start": 411.6843715033708
                    }
                ],
                "task_id": "task_16_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 653.144289188764,
                    "start": 411.6843715033708
                },
                "write": [
                    {
                        "end": 653.144289188764,
                        "id": "file_16_2",
                        "start": 449.81355838528674
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 861.4979298441397,
                    "start": 857.0979298441397
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 857.0979298441397,
                        "id": "file_16_2",
                        "start": 653.144289188764
                    }
                ],
                "task_id": "task_16_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1064.8286606494382,
                    "start": 653.144289188764
                },
                "write": [
                    {
                        "end": 1064.8286606494382,
                        "id": "file_16_3",
                        "start": 861.4979298441397
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 208.35364069971737,
                    "start": 203.95364069971737
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 203.95364069971737,
                        "id": "file_17_0",
                        "start": 2.771134020618557e-17
                    }
                ],
                "task_id": "task_17_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 411.6843715033708,
                    "start": 2.771134020618557e-17
                },
                "write": [
                    {
                        "end": 411.6843715033708,
                        "id": "file_17_1",
                        "start": 208.35364069971737
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 449.81355838528674,
                    "start": 445.41355838528676
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 445.41355838528676,
                        "id": "file_17_1",
                        "start": 411.6843715033708
                    }
                ],
                "task_id": "task_17_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 653.144289188764,
                    "start": 411.6843715033708
                },
                "write": [
                    {
                        "end": 653.144289188764,
                        "id": "file_17_2",
                        "start": 449.81355838528674
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 861.4979298441397,
                    "start": 857.0979298441397
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 857.0979298441397,
                        "id": "file_17_2",
                        "start": 653.144289188764
                    }
                ],
                "task_id": "task_17_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1064.8286606494382,
                    "start": 653.144289188764
                },
                "write": [
                    {
                        "end": 1064.8286606494382,
                        "id": "file_17_3",
                        "start": 861.4979298441397
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 208.35364069971737,
                    "start": 203.95364069971737
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 203.95364069971737,
                        "id": "file_18_0",
                        "start": 3.103670103092784e-17
                    }
                ],
                "task_id": "task_18_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 411.6843715033708,
                    "start": 3.103670103092784e-17
                },
                "write": [
                    {
                        "end": 411.6843715033708,
                        "id": "file_18_1",
                        "start": 208.35364069971737
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 449.81355838528674,
                    "start": 445.41355838528676
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 445.41355838528676,
                        "id": "file_18_1",
                        "start": 411.6843715033708
                    }
                ],
                "task_id": "task_18_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 653.144289188764,
                    "start": 411.6843715033708
                },
                "write": [
                    {
                        "end": 653.144289188764,
                        "id": "file_18_2",
                        "start": 449.81355838528674
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 861.4979298441397,
                    "start": 857.0979298441397
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 857.0979298441397,
                        "id": "file_18_2",
                        "start": 653.144289188764
                    }
                ],
                "task_id": "task_18_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1064.8286606494382,
                    "start": 653.144289188764
                },
                "write": [
                    {
                        "end": 1064.8286606494382,
                        "id": "file_18_3",
                        "start": 861.4979298441397
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 208.35364069971737,
                    "start": 203.95364069971737
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 203.95364069971737,
                        "id": "file_19_0",
                        "start": 3.436206185567011e-17
                    }
                ],
                "task_id": "task_19_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 411.6843715033708,
                    "start": 3.436206185567011e-17
                },
                "write": [
                    {
                        "end": 411.6843715033708,
                        "id": "file_19_1",
                        "start": 208.35364069971737
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 449.81355838528674,
                    "start": 445.41355838528676
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 445.41355838528676,
                        "id": "file_19_1",
                        "start": 411.6843715033708
                    }
                ],
                "task_id": "task_19_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 653.144289188764,
                    "start": 411.6843715033708
                },
                "write": [
                    {
                        "end": 653.144289188764,
                        "id": "file_19_2",
                        "start": 449.81355838528674
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 861.4979298441397,
                    "start": 857.0979298441397
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 857.0979298441397,
                        "id": "file_19_2",
                        "start": 653.144289188764
                    }
                ],
                "task_id": "task_19_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1064.8286606494382,
                    "start": 653.144289188764
                },
                "write": [
                    {
                        "end": 1064.8286606494382,
                        "id": "file_19_3",
                        "start": 861.4979298441397
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 208.35364069971737,
                    "start": 203.95364069971737
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 203.95364069971737,
                        "id": "file_1_0",
                        "start": 3.7687422680412376e-17
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 411.6843715033708,
                    "start": 3.7687422680412376e-17
                },
                "write": [
                    {
                        "end": 411.6843715033708,
                        "id": "file_1_1",
                        "start": 208.35364069971737
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 449.81355838528674,
                    "start": 445.41355838528676
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 445.41355838528676,
                        "id": "file_1_1",
                        "start": 411.6843715033708
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 653.144289188764,
                    "start": 411.6843715033708
                },
                "write": [
                    {
                        "end": 653.144289188764,
                        "id": "file_1_2",
                        "start": 449.81355838528674
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 861.4979298441397,
                    "start": 857.0979298441397
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 857.0979298441397,
                        "id": "file_1_2",
                        "start": 653.144289188764
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1064.8286606494382,
                    "start": 653.144289188764
                },
                "write": [
                    {
                        "end": 1064.8286606494382,
                        "id": "file_1_3",
                        "start": 861.4979298441397
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 208.35364069971737,
                    "start": 203.95364069971737
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 203.95364069971737,
                        "id": "file_20_0",
                        "start": 4.1012783505154644e-17
                    }
                ],
                "task_id": "task_20_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 411.6843715033708,
                    "start": 4.1012783505154644e-17
                },
                "write": [
                    {
                        "end": 411.6843715033708,
                        "id": "file_20_1",
                        "start": 208.35364069971737
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 449.81355838528674,
                    "start": 445.41355838528676
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 445.41355838528676,
                        "id": "file_20_1",
                        "start": 411.6843715033708
                    }
                ],
                "task_id": "task_20_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 653.144289188764,
                    "start": 411.6843715033708
                },
                "write": [
                    {
                        "end": 653.144289188764,
                        "id": "file_20_2",
                        "start": 449.81355838528674
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 861.4979298441397,
                    "start": 857.0979298441397
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 857.0979298441397,
                        "id": "file_20_2",
                        "start": 653.144289188764
                    }
                ],
                "task_id": "task_20_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1064.8286606494382,
                    "start": 653.144289188764
                },
                "write": [
                    {
                        "end": 1064.8286606494382,
                        "id": "file_20_3",
                        "start": 861.4979298441397
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 208.35364069971737,
                    "start": 203.95364069971737
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 203.95364069971737,
                        "id": "file_21_0",
                        "start": 4.433814432989691e-17
                    }
                ],
                "task_id": "task_21_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 411.6843715033708,
                    "start": 4.433814432989691e-17
                },
                "write": [
                    {
                        "end": 411.6843715033708,
                        "id": "file_21_1",
                        "start": 208.35364069971737
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 449.81355838528674,
                    "start": 445.41355838528676
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 445.41355838528676,
                        "id": "file_21_1",
                        "start": 411.6843715033708
                    }
                ],
                "task_id": "task_21_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 653.144289188764,
                    "start": 411.6843715033708
                },
                "write": [
                    {
                        "end": 653.144289188764,
                        "id": "file_21_2",
                        "start": 449.81355838528674
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 861.4979298441397,
                    "start": 857.0979298441397
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 857.0979298441397,
                        "id": "file_21_2",
                        "start": 653.144289188764
                    }
                ],
                "task_id": "task_21_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1064.8286606494382,
                    "start": 653.144289188764
                },
                "write": [
                    {
                        "end": 1064.8286606494382,
                        "id": "file_21_3",
                        "start": 861.4979298441397
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 208.35364069971737,
                    "start": 203.95364069971737
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 203.95364069971737,
                        "id": "file_22_0",
                        "start": 4.766350515463918e-17
                    }
                ],
                "task_id": "task_22_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 411.6843715033708,
                    "start": 4.766350515463918e-17
                },
                "write": [
                    {
                        "end": 411.6843715033708,
                        "id": "file_22_1",
                        "start": 208.35364069971737
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 449.81355838528674,
                    "start": 445.41355838528676
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 445.41355838528676,
                        "id": "file_22_1",
                        "start": 411.6843715033708
                    }
                ],
                "task_id": "task_22_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 653.144289188764,
                    "start": 411.6843715033708
                },
                "write": [
                    {
                        "end": 653.144289188764,
                        "id": "file_22_2",
                        "start": 449.81355838528674
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 861.4979298441397,
                    "start": 857.0979298441397
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 857.0979298441397,
                        "id": "file_22_2",
                        "start": 653.144289188764
                    }
                ],
                "task_id": "task_22_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1064.8286606494382,
                    "start": 653.144289188764
                },
                "write": [
                    {
                        "end": 1064.8286606494382,
                        "id": "file_22_3",
                        "start": 861.4979298441397
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 208.35364069971737,
                    "start": 203.95364069971737
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 203.95364069971737,
                        "id": "file_23_0",
                        "start": 5.098886597938145e-17
                    }
                ],
                "task_id": "task_23_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 411.6843715033708,
                    "start": 5.098886597938145e-17
                },
                "write": [
                    {
                        "end": 411.6843715033708,
                        "id": "file_23_1",
                        "start": 208.35364069971737
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 449.81355838528674,
                    "start": 445.41355838528676
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 445.41355838528676,
                        "id": "file_23_1",
                        "start": 411.6843715033708
                    }
                ],
                "task_id": "task_23_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 653.144289188764,
                    "start": 411.6843715033708
                },
                "write": [
                    {
                        "end": 653.144289188764,
                        "id": "file_23_2",
                        "start": 449.81355838528674
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 861.4979298441397,
                    "start": 857.0979298441397
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 857.0979298441397,
                        "id": "file_23_2",
                        "start": 653.144289188764
                    }
                ],
                "task_id": "task_23_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1064.8286606494382,
                    "start": 653.144289188764
                },
                "write": [
                    {
                        "end": 1064.8286606494382,
                        "id": "file_23_3",
                        "start": 861.4979298441397
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 208.35364069971737,
                    "start": 203.95364069971737
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 203.95364069971737,
                        "id": "file_24_0",
                        "start": 5.431422680412372e-17
                    }
                ],
                "task_id": "task_24_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 411.6843715033708,
                    "start": 5.431422680412372e-17
                },
                "write": [
                    {
                        "end": 411.6843715033708,
                        "id": "file_24_1",
                        "start": 208.35364069971737
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 449.81355838528674,
                    "start": 445.41355838528676
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 445.41355838528676,
                        "id": "file_24_1",
                        "start": 411.6843715033708
                    }
                ],
                "task_id": "task_24_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 653.144289188764,
                    "start": 411.6843715033708
                },
                "write": [
                    {
                        "end": 653.144289188764,
                        "id": "file_24_2",
                        "start": 449.81355838528674
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 861.4979298441397,
                    "start": 857.0979298441397
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 857.0979298441397,
                        "id": "file_24_2",
                        "start": 653.144289188764
                    }
                ],
                "task_id": "task_24_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1064.8286606494382,
                    "start": 653.144289188764
                },
                "write": [
                    {
                        "end": 1064.8286606494382,
                        "id": "file_24_3",
                        "start": 861.4979298441397
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 208.35364069971737,
                    "start": 203.95364069971737
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 203.95364069971737,
                        "id": "file_25_0",
                        "start": 5.763958762886599e-17
                    }
                ],
                "task_id": "task_25_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 411.6843715033708,
                    "start": 5.763958762886599e-17
                },
                "write": [
                    {
                        "end": 411.6843715033708,
                        "id": "file_25_1",
                        "start": 208.35364069971737
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 449.81355838528674,
                    "start": 445.41355838528676
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 445.41355838528676,
                        "id": "file_25_1",
                        "start": 411.6843715033708
                    }
                ],
                "task_id": "task_25_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 653.144289188764,
                    "start": 411.6843715033708
                },
                "write": [
                    {
                        "end": 653.144289188764,
                        "id": "file_25_2",
                        "start": 449.81355838528674
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 861.4979298441397,
                    "start": 857.0979298441397
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 857.0979298441397,
                        "id": "file_25_2",
                        "start": 653.144289188764
                    }
                ],
                "task_id": "task_25_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1064.8286606494382,
                    "start": 653.144289188764
                },
                "write": [
                    {
                        "end": 1064.8286606494382,
                        "id": "file_25_3",
                        "start": 861.4979298441397
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 208.35364069971737,
                    "start": 203.95364069971737
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 203.95364069971737,
                        "id": "file_26_0",
                        "start": 6.096494845360825e-17
                    }
                ],
                "task_id": "task_26_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 411.6843715033708,
                    "start": 6.096494845360825e-17
                },
                "write": [
                    {
                        "end": 411.6843715033708,
                        "id": "file_26_1",
                        "start": 208.35364069971737
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 449.81355838528674,
                    "start": 445.41355838528676
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 445.41355838528676,
                        "id": "file_26_1",
                        "start": 411.6843715033708
                    }
                ],
                "task_id": "task_26_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 653.144289188764,
                    "start": 411.6843715033708
                },
                "write": [
                    {
                        "end": 653.144289188764,
                        "id": "file_26_2",
                        "start": 449.81355838528674
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 861.4979298441397,
                    "start": 857.0979298441397
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 857.0979298441397,
                        "id": "file_26_2",
                        "start": 653.144289188764
                    }
                ],
                "task_id": "task_26_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1064.8286606494382,
                    "start": 653.144289188764
                },
                "write": [
                    {
                        "end": 1064.8286606494382,
                        "id": "file_26_3",
                        "start": 861.4979298441397
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 208.35364069971737,
                    "start": 203.95364069971737
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 203.95364069971737,
                        "id": "file_27_0",
                        "start": 6.429030927835051e-17
                    }
                ],
                "task_id": "task_27_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 411.6843715033708,
                    "start": 6.429030927835051e-17
                },
                "write": [
                    {
                        "end": 411.6843715033708,
                        "id": "file_27_1",
                        "start": 208.35364069971737
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 449.81355838528674,
                    "start": 445.41355838528676
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 445.41355838528676,
                        "id": "file_27_1",
                        "start": 411.6843715033708
                    }
                ],
                "task_id": "task_27_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 653.144289188764,
                    "start": 411.6843715033708
                },
                "write": [
                    {
                        "end": 653.144289188764,
                        "id": "file_27_2",
                        "start": 449.81355838528674
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 861.4979298441397,
                    "start": 857.0979298441397
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 857.0979298441397,
                        "id": "file_27_2",
                        "start": 653.144289188764
                    }
                ],
                "task_id": "task_27_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1064.8286606494382,
                    "start": 653.144289188764
                },
                "write": [
                    {
                        "end": 1064.8286606494382,
                        "id": "file_27_3",
                        "start": 861.4979298441397
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 208.35364069971737,
                    "start": 203.95364069971737
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 203.95364069971737,
                        "id": "file_28_0",
                        "start": 6.761567010309277e-17
                    }
                ],
                "task_id": "task_28_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 411.6843715033708,
                    "start": 6.761567010309277e-17
                },
                "write": [
                    {
                        "end": 411.6843715033708,
                        "id": "file_28_1",
                        "start": 208.35364069971737
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 449.81355838528674,
                    "start": 445.41355838528676
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 445.41355838528676,
                        "id": "file_28_1",
                        "start": 411.6843715033708
                    }
                ],
                "task_id": "task_28_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 653.144289188764,
                    "start": 411.6843715033708
                },
                "write": [
                    {
                        "end": 653.144289188764,
                        "id": "file_28_2",
                        "start": 449.81355838528674
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 861.4979298441397,
                    "start": 857.0979298441397
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 857.0979298441397,
                        "id": "file_28_2",
                        "start": 653.144289188764
                    }
                ],
                "task_id": "task_28_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1064.8286606494382,
                    "start": 653.144289188764
                },
                "write": [
                    {
                        "end": 1064.8286606494382,
                        "id": "file_28_3",
                        "start": 861.4979298441397
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 208.35364069971737,
                    "start": 203.95364069971737
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 203.95364069971737,
                        "id": "file_29_0",
                        "start": 7.094103092783504e-17
                    }
                ],
                "task_id": "task_29_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 411.6843715033708,
                    "start": 7.094103092783504e-17
                },
                "write": [
                    {
                        "end": 411.6843715033708,
                        "id": "file_29_1",
                        "start": 208.35364069971737
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 449.81355838528674,
                    "start": 445.41355838528676
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 445.41355838528676,
                        "id": "file_29_1",
                        "start": 411.6843715033708
                    }
                ],
                "task_id": "task_29_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 653.144289188764,
                    "start": 411.6843715033708
                },
                "write": [
                    {
                        "end": 653.144289188764,
                        "id": "file_29_2",
                        "start": 449.81355838528674
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 861.4979298441397,
                    "start": 857.0979298441397
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 857.0979298441397,
                        "id": "file_29_2",
                        "start": 653.144289188764
                    }
                ],
                "task_id": "task_29_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1064.8286606494382,
                    "start": 653.144289188764
                },
                "write": [
                    {
                        "end": 1064.8286606494382,
                        "id": "file_29_3",
                        "start": 861.4979298441397
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 208.35364069971737,
                    "start": 203.95364069971737
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 203.95364069971737,
                        "id": "file_2_0",
                        "start": 7.42663917525773e-17
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 411.6843715033708,
                    "start": 7.42663917525773e-17
                },
                "write": [
                    {
                        "end": 411.6843715033708,
                        "id": "file_2_1",
                        "start": 208.35364069971737
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 449.81355838528674,
                    "start": 445.41355838528676
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 445.41355838528676,
                        "id": "file_2_1",
                        "start": 411.6843715033708
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 653.144289188764,
                    "start": 411.6843715033708
                },
                "write": [
                    {
                        "end": 653.144289188764,
                        "id": "file_2_2",
                        "start": 449.81355838528674
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 861.4979298441397,
                    "start": 857.0979298441397
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 857.0979298441397,
                        "id": "file_2_2",
                        "start": 653.144289188764
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1064.8286606494382,
                    "start": 653.144289188764
                },
                "write": [
                    {
                        "end": 1064.8286606494382,
                        "id": "file_2_3",
                        "start": 861.4979298441397
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 208.35364069971737,
                    "start": 203.95364069971737
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 203.95364069971737,
                        "id": "file_3_0",
                        "start": 7.759175257731956e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 411.6843715033708,
                    "start": 7.759175257731956e-17
                },
                "write": [
                    {
                        "end": 411.6843715033708,
                        "id": "file_3_1",
                        "start": 208.35364069971737
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 449.81355838528674,
                    "start": 445.41355838528676
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 445.41355838528676,
                        "id": "file_3_1",
                        "start": 411.6843715033708
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 653.144289188764,
                    "start": 411.6843715033708
                },
                "write": [
                    {
                        "end": 653.144289188764,
                        "id": "file_3_2",
                        "start": 449.81355838528674
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 861.4979298441397,
                    "start": 857.0979298441397
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 857.0979298441397,
                        "id": "file_3_2",
                        "start": 653.144289188764
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1064.8286606494382,
                    "start": 653.144289188764
                },
                "write": [
                    {
                        "end": 1064.8286606494382,
                        "id": "file_3_3",
                        "start": 861.4979298441397
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 208.35364069971737,
                    "start": 203.95364069971737
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 203.95364069971737,
                        "id": "file_4_0",
                        "start": 8.091711340206182e-17
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 411.6843715033708,
                    "start": 8.091711340206182e-17
                },
                "write": [
                    {
                        "end": 411.6843715033708,
                        "id": "file_4_1",
                        "start": 208.35364069971737
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 449.81355838528674,
                    "start": 445.41355838528676
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 445.41355838528676,
                        "id": "file_4_1",
                        "start": 411.6843715033708
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 653.144289188764,
                    "start": 411.6843715033708
                },
                "write": [
                    {
                        "end": 653.144289188764,
                        "id": "file_4_2",
                        "start": 449.81355838528674
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 861.4979298441397,
                    "start": 857.0979298441397
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 857.0979298441397,
                        "id": "file_4_2",
                        "start": 653.144289188764
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1064.8286606494382,
                    "start": 653.144289188764
                },
                "write": [
                    {
                        "end": 1064.8286606494382,
                        "id": "file_4_3",
                        "start": 861.4979298441397
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 208.35364069971737,
                    "start": 203.95364069971737
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 203.95364069971737,
                        "id": "file_5_0",
                        "start": 8.424247422680408e-17
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 411.6843715033708,
                    "start": 8.424247422680408e-17
                },
                "write": [
                    {
                        "end": 411.6843715033708,
                        "id": "file_5_1",
                        "start": 208.35364069971737
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 449.81355838528674,
                    "start": 445.41355838528676
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 445.41355838528676,
                        "id": "file_5_1",
                        "start": 411.6843715033708
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 653.144289188764,
                    "start": 411.6843715033708
                },
                "write": [
                    {
                        "end": 653.144289188764,
                        "id": "file_5_2",
                        "start": 449.81355838528674
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 861.4979298441397,
                    "start": 857.0979298441397
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 857.0979298441397,
                        "id": "file_5_2",
                        "start": 653.144289188764
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1064.8286606494382,
                    "start": 653.144289188764
                },
                "write": [
                    {
                        "end": 1064.8286606494382,
                        "id": "file_5_3",
                        "start": 861.4979298441397
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 208.35364069971737,
                    "start": 203.95364069971737
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 203.95364069971737,
                        "id": "file_6_0",
                        "start": 8.756783505154635e-17
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 411.6843715033708,
                    "start": 8.756783505154635e-17
                },
                "write": [
                    {
                        "end": 411.6843715033708,
                        "id": "file_6_1",
                        "start": 208.35364069971737
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 449.81355838528674,
                    "start": 445.41355838528676
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 445.41355838528676,
                        "id": "file_6_1",
                        "start": 411.6843715033708
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 653.144289188764,
                    "start": 411.6843715033708
                },
                "write": [
                    {
                        "end": 653.144289188764,
                        "id": "file_6_2",
                        "start": 449.81355838528674
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 861.4979298441397,
                    "start": 857.0979298441397
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 857.0979298441397,
                        "id": "file_6_2",
                        "start": 653.144289188764
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1064.8286606494382,
                    "start": 653.144289188764
                },
                "write": [
                    {
                        "end": 1064.8286606494382,
                        "id": "file_6_3",
                        "start": 861.4979298441397
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 208.35364069971737,
                    "start": 203.95364069971737
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 203.95364069971737,
                        "id": "file_7_0",
                        "start": 9.089319587628861e-17
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 411.6843715033708,
                    "start": 9.089319587628861e-17
                },
                "write": [
                    {
                        "end": 411.6843715033708,
                        "id": "file_7_1",
                        "start": 208.35364069971737
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 449.81355838528674,
                    "start": 445.41355838528676
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 445.41355838528676,
                        "id": "file_7_1",
                        "start": 411.6843715033708
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 653.144289188764,
                    "start": 411.6843715033708
                },
                "write": [
                    {
                        "end": 653.144289188764,
                        "id": "file_7_2",
                        "start": 449.81355838528674
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 861.4979298441397,
                    "start": 857.0979298441397
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 857.0979298441397,
                        "id": "file_7_2",
                        "start": 653.144289188764
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1064.8286606494382,
                    "start": 653.144289188764
                },
                "write": [
                    {
                        "end": 1064.8286606494382,
                        "id": "file_7_3",
                        "start": 861.4979298441397
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 208.35364069971737,
                    "start": 203.95364069971737
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 203.95364069971737,
                        "id": "file_8_0",
                        "start": 9.421855670103087e-17
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 411.6843715033708,
                    "start": 9.421855670103087e-17
                },
                "write": [
                    {
                        "end": 411.6843715033708,
                        "id": "file_8_1",
                        "start": 208.35364069971737
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 449.81355838528674,
                    "start": 445.41355838528676
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 445.41355838528676,
                        "id": "file_8_1",
                        "start": 411.6843715033708
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 653.144289188764,
                    "start": 411.6843715033708
                },
                "write": [
                    {
                        "end": 653.144289188764,
                        "id": "file_8_2",
                        "start": 449.81355838528674
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 861.4979298441397,
                    "start": 857.0979298441397
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 857.0979298441397,
                        "id": "file_8_2",
                        "start": 653.144289188764
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1064.8286606494382,
                    "start": 653.144289188764
                },
                "write": [
                    {
                        "end": 1064.8286606494382,
                        "id": "file_8_3",
                        "start": 861.4979298441397
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 208.35364069971737,
                    "start": 203.95364069971737
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 203.95364069971737,
                        "id": "file_9_0",
                        "start": 9.754391752577313e-17
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 411.6843715033708,
                    "start": 9.754391752577313e-17
                },
                "write": [
                    {
                        "end": 411.6843715033708,
                        "id": "file_9_1",
                        "start": 208.35364069971737
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 449.81355838528674,
                    "start": 445.41355838528676
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 445.41355838528676,
                        "id": "file_9_1",
                        "start": 411.6843715033708
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 653.144289188764,
                    "start": 411.6843715033708
                },
                "write": [
                    {
                        "end": 653.144289188764,
                        "id": "file_9_2",
                        "start": 449.81355838528674
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 861.4979298441397,
                    "start": 857.0979298441397
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 857.0979298441397,
                        "id": "file_9_2",
                        "start": 653.144289188764
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1064.8286606494382,
                    "start": 653.144289188764
                },
                "write": [
                    {
                        "end": 1064.8286606494382,
                        "id": "file_9_3",
                        "start": 861.4979298441397
                    }
                ]
            }
        ]
    }
}


==> result/multi/nfs/wrench/pagecache/dump_31.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 215.15207301225476,
                    "start": 210.75207301225475
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 210.75207301225475,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 425.26045504269666,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 425.26045504269666,
                        "id": "file_0_1",
                        "start": 215.15207301225476
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 464.5136792805486,
                    "start": 460.11367928054864
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 460.11367928054864,
                        "id": "file_0_1",
                        "start": 425.26045504269666
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 674.6220612651684,
                    "start": 425.26045504269666
                },
                "write": [
                    {
                        "end": 674.6220612651684,
                        "id": "file_0_2",
                        "start": 464.5136792805486
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 889.7741343165004,
                    "start": 885.3741343165004
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 885.3741343165004,
                        "id": "file_0_2",
                        "start": 674.6220612651684
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1099.8825163685392,
                    "start": 674.6220612651684
                },
                "write": [
                    {
                        "end": 1099.8825163685392,
                        "id": "file_0_3",
                        "start": 889.7741343165004
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 215.15207301225476,
                    "start": 210.75207301225475
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 210.75207301225475,
                        "id": "file_10_0",
                        "start": 4.433814432989691e-18
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 425.26045504269666,
                    "start": 4.433814432989691e-18
                },
                "write": [
                    {
                        "end": 425.26045504269666,
                        "id": "file_10_1",
                        "start": 215.15207301225476
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 464.5136792805486,
                    "start": 460.11367928054864
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 460.11367928054864,
                        "id": "file_10_1",
                        "start": 425.26045504269666
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 674.6220612651684,
                    "start": 425.26045504269666
                },
                "write": [
                    {
                        "end": 674.6220612651684,
                        "id": "file_10_2",
                        "start": 464.5136792805486
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 889.7741343165004,
                    "start": 885.3741343165004
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 885.3741343165004,
                        "id": "file_10_2",
                        "start": 674.6220612651684
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1099.8825163685392,
                    "start": 674.6220612651684
                },
                "write": [
                    {
                        "end": 1099.8825163685392,
                        "id": "file_10_3",
                        "start": 889.7741343165004
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 215.15207301225476,
                    "start": 210.75207301225475
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 210.75207301225475,
                        "id": "file_11_0",
                        "start": 7.75917525773196e-18
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 425.26045504269666,
                    "start": 7.75917525773196e-18
                },
                "write": [
                    {
                        "end": 425.26045504269666,
                        "id": "file_11_1",
                        "start": 215.15207301225476
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 464.5136792805486,
                    "start": 460.11367928054864
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 460.11367928054864,
                        "id": "file_11_1",
                        "start": 425.26045504269666
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 674.6220612651684,
                    "start": 425.26045504269666
                },
                "write": [
                    {
                        "end": 674.6220612651684,
                        "id": "file_11_2",
                        "start": 464.5136792805486
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 889.7741343165004,
                    "start": 885.3741343165004
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 885.3741343165004,
                        "id": "file_11_2",
                        "start": 674.6220612651684
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1099.8825163685392,
                    "start": 674.6220612651684
                },
                "write": [
                    {
                        "end": 1099.8825163685392,
                        "id": "file_11_3",
                        "start": 889.7741343165004
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 215.15207301225476,
                    "start": 210.75207301225475
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 210.75207301225475,
                        "id": "file_12_0",
                        "start": 1.1084536082474228e-17
                    }
                ],
                "task_id": "task_12_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 425.26045504269666,
                    "start": 1.1084536082474228e-17
                },
                "write": [
                    {
                        "end": 425.26045504269666,
                        "id": "file_12_1",
                        "start": 215.15207301225476
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 464.5136792805486,
                    "start": 460.11367928054864
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 460.11367928054864,
                        "id": "file_12_1",
                        "start": 425.26045504269666
                    }
                ],
                "task_id": "task_12_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 674.6220612651684,
                    "start": 425.26045504269666
                },
                "write": [
                    {
                        "end": 674.6220612651684,
                        "id": "file_12_2",
                        "start": 464.5136792805486
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 889.7741343165004,
                    "start": 885.3741343165004
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 885.3741343165004,
                        "id": "file_12_2",
                        "start": 674.6220612651684
                    }
                ],
                "task_id": "task_12_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1099.8825163685392,
                    "start": 674.6220612651684
                },
                "write": [
                    {
                        "end": 1099.8825163685392,
                        "id": "file_12_3",
                        "start": 889.7741343165004
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 215.15207301225476,
                    "start": 210.75207301225475
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 210.75207301225475,
                        "id": "file_13_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_13_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 425.26045504269666,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 425.26045504269666,
                        "id": "file_13_1",
                        "start": 215.15207301225476
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 464.5136792805486,
                    "start": 460.11367928054864
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 460.11367928054864,
                        "id": "file_13_1",
                        "start": 425.26045504269666
                    }
                ],
                "task_id": "task_13_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 674.6220612651684,
                    "start": 425.26045504269666
                },
                "write": [
                    {
                        "end": 674.6220612651684,
                        "id": "file_13_2",
                        "start": 464.5136792805486
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 889.7741343165004,
                    "start": 885.3741343165004
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 885.3741343165004,
                        "id": "file_13_2",
                        "start": 674.6220612651684
                    }
                ],
                "task_id": "task_13_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1099.8825163685392,
                    "start": 674.6220612651684
                },
                "write": [
                    {
                        "end": 1099.8825163685392,
                        "id": "file_13_3",
                        "start": 889.7741343165004
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 215.15207301225476,
                    "start": 210.75207301225475
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 210.75207301225475,
                        "id": "file_14_0",
                        "start": 1.7735257731958765e-17
                    }
                ],
                "task_id": "task_14_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 425.26045504269666,
                    "start": 1.7735257731958765e-17
                },
                "write": [
                    {
                        "end": 425.26045504269666,
                        "id": "file_14_1",
                        "start": 215.15207301225476
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 464.5136792805486,
                    "start": 460.11367928054864
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 460.11367928054864,
                        "id": "file_14_1",
                        "start": 425.26045504269666
                    }
                ],
                "task_id": "task_14_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 674.6220612651684,
                    "start": 425.26045504269666
                },
                "write": [
                    {
                        "end": 674.6220612651684,
                        "id": "file_14_2",
                        "start": 464.5136792805486
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 889.7741343165004,
                    "start": 885.3741343165004
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 885.3741343165004,
                        "id": "file_14_2",
                        "start": 674.6220612651684
                    }
                ],
                "task_id": "task_14_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1099.8825163685392,
                    "start": 674.6220612651684
                },
                "write": [
                    {
                        "end": 1099.8825163685392,
                        "id": "file_14_3",
                        "start": 889.7741343165004
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 215.15207301225476,
                    "start": 210.75207301225475
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 210.75207301225475,
                        "id": "file_15_0",
                        "start": 2.1060618556701034e-17
                    }
                ],
                "task_id": "task_15_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 425.26045504269666,
                    "start": 2.1060618556701034e-17
                },
                "write": [
                    {
                        "end": 425.26045504269666,
                        "id": "file_15_1",
                        "start": 215.15207301225476
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 464.5136792805486,
                    "start": 460.11367928054864
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 460.11367928054864,
                        "id": "file_15_1",
                        "start": 425.26045504269666
                    }
                ],
                "task_id": "task_15_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 674.6220612651684,
                    "start": 425.26045504269666
                },
                "write": [
                    {
                        "end": 674.6220612651684,
                        "id": "file_15_2",
                        "start": 464.5136792805486
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 889.7741343165004,
                    "start": 885.3741343165004
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 885.3741343165004,
                        "id": "file_15_2",
                        "start": 674.6220612651684
                    }
                ],
                "task_id": "task_15_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1099.8825163685392,
                    "start": 674.6220612651684
                },
                "write": [
                    {
                        "end": 1099.8825163685392,
                        "id": "file_15_3",
                        "start": 889.7741343165004
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 215.15207301225476,
                    "start": 210.75207301225475
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 210.75207301225475,
                        "id": "file_16_0",
                        "start": 2.4385979381443302e-17
                    }
                ],
                "task_id": "task_16_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 425.26045504269666,
                    "start": 2.4385979381443302e-17
                },
                "write": [
                    {
                        "end": 425.26045504269666,
                        "id": "file_16_1",
                        "start": 215.15207301225476
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 464.5136792805486,
                    "start": 460.11367928054864
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 460.11367928054864,
                        "id": "file_16_1",
                        "start": 425.26045504269666
                    }
                ],
                "task_id": "task_16_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 674.6220612651684,
                    "start": 425.26045504269666
                },
                "write": [
                    {
                        "end": 674.6220612651684,
                        "id": "file_16_2",
                        "start": 464.5136792805486
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 889.7741343165004,
                    "start": 885.3741343165004
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 885.3741343165004,
                        "id": "file_16_2",
                        "start": 674.6220612651684
                    }
                ],
                "task_id": "task_16_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1099.8825163685392,
                    "start": 674.6220612651684
                },
                "write": [
                    {
                        "end": 1099.8825163685392,
                        "id": "file_16_3",
                        "start": 889.7741343165004
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 215.15207301225476,
                    "start": 210.75207301225475
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 210.75207301225475,
                        "id": "file_17_0",
                        "start": 2.771134020618557e-17
                    }
                ],
                "task_id": "task_17_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 425.26045504269666,
                    "start": 2.771134020618557e-17
                },
                "write": [
                    {
                        "end": 425.26045504269666,
                        "id": "file_17_1",
                        "start": 215.15207301225476
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 464.5136792805486,
                    "start": 460.11367928054864
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 460.11367928054864,
                        "id": "file_17_1",
                        "start": 425.26045504269666
                    }
                ],
                "task_id": "task_17_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 674.6220612651684,
                    "start": 425.26045504269666
                },
                "write": [
                    {
                        "end": 674.6220612651684,
                        "id": "file_17_2",
                        "start": 464.5136792805486
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 889.7741343165004,
                    "start": 885.3741343165004
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 885.3741343165004,
                        "id": "file_17_2",
                        "start": 674.6220612651684
                    }
                ],
                "task_id": "task_17_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1099.8825163685392,
                    "start": 674.6220612651684
                },
                "write": [
                    {
                        "end": 1099.8825163685392,
                        "id": "file_17_3",
                        "start": 889.7741343165004
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 215.15207301225476,
                    "start": 210.75207301225475
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 210.75207301225475,
                        "id": "file_18_0",
                        "start": 3.103670103092784e-17
                    }
                ],
                "task_id": "task_18_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 425.26045504269666,
                    "start": 3.103670103092784e-17
                },
                "write": [
                    {
                        "end": 425.26045504269666,
                        "id": "file_18_1",
                        "start": 215.15207301225476
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 464.5136792805486,
                    "start": 460.11367928054864
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 460.11367928054864,
                        "id": "file_18_1",
                        "start": 425.26045504269666
                    }
                ],
                "task_id": "task_18_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 674.6220612651684,
                    "start": 425.26045504269666
                },
                "write": [
                    {
                        "end": 674.6220612651684,
                        "id": "file_18_2",
                        "start": 464.5136792805486
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 889.7741343165004,
                    "start": 885.3741343165004
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 885.3741343165004,
                        "id": "file_18_2",
                        "start": 674.6220612651684
                    }
                ],
                "task_id": "task_18_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1099.8825163685392,
                    "start": 674.6220612651684
                },
                "write": [
                    {
                        "end": 1099.8825163685392,
                        "id": "file_18_3",
                        "start": 889.7741343165004
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 215.15207301225476,
                    "start": 210.75207301225475
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 210.75207301225475,
                        "id": "file_19_0",
                        "start": 3.436206185567011e-17
                    }
                ],
                "task_id": "task_19_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 425.26045504269666,
                    "start": 3.436206185567011e-17
                },
                "write": [
                    {
                        "end": 425.26045504269666,
                        "id": "file_19_1",
                        "start": 215.15207301225476
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 464.5136792805486,
                    "start": 460.11367928054864
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 460.11367928054864,
                        "id": "file_19_1",
                        "start": 425.26045504269666
                    }
                ],
                "task_id": "task_19_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 674.6220612651684,
                    "start": 425.26045504269666
                },
                "write": [
                    {
                        "end": 674.6220612651684,
                        "id": "file_19_2",
                        "start": 464.5136792805486
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 889.7741343165004,
                    "start": 885.3741343165004
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 885.3741343165004,
                        "id": "file_19_2",
                        "start": 674.6220612651684
                    }
                ],
                "task_id": "task_19_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1099.8825163685392,
                    "start": 674.6220612651684
                },
                "write": [
                    {
                        "end": 1099.8825163685392,
                        "id": "file_19_3",
                        "start": 889.7741343165004
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 215.15207301225476,
                    "start": 210.75207301225475
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 210.75207301225475,
                        "id": "file_1_0",
                        "start": 3.7687422680412376e-17
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 425.26045504269666,
                    "start": 3.7687422680412376e-17
                },
                "write": [
                    {
                        "end": 425.26045504269666,
                        "id": "file_1_1",
                        "start": 215.15207301225476
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 464.5136792805486,
                    "start": 460.11367928054864
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 460.11367928054864,
                        "id": "file_1_1",
                        "start": 425.26045504269666
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 674.6220612651684,
                    "start": 425.26045504269666
                },
                "write": [
                    {
                        "end": 674.6220612651684,
                        "id": "file_1_2",
                        "start": 464.5136792805486
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 889.7741343165004,
                    "start": 885.3741343165004
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 885.3741343165004,
                        "id": "file_1_2",
                        "start": 674.6220612651684
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1099.8825163685392,
                    "start": 674.6220612651684
                },
                "write": [
                    {
                        "end": 1099.8825163685392,
                        "id": "file_1_3",
                        "start": 889.7741343165004
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 215.15207301225476,
                    "start": 210.75207301225475
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 210.75207301225475,
                        "id": "file_20_0",
                        "start": 4.1012783505154644e-17
                    }
                ],
                "task_id": "task_20_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 425.26045504269666,
                    "start": 4.1012783505154644e-17
                },
                "write": [
                    {
                        "end": 425.26045504269666,
                        "id": "file_20_1",
                        "start": 215.15207301225476
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 464.5136792805486,
                    "start": 460.11367928054864
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 460.11367928054864,
                        "id": "file_20_1",
                        "start": 425.26045504269666
                    }
                ],
                "task_id": "task_20_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 674.6220612651684,
                    "start": 425.26045504269666
                },
                "write": [
                    {
                        "end": 674.6220612651684,
                        "id": "file_20_2",
                        "start": 464.5136792805486
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 889.7741343165004,
                    "start": 885.3741343165004
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 885.3741343165004,
                        "id": "file_20_2",
                        "start": 674.6220612651684
                    }
                ],
                "task_id": "task_20_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1099.8825163685392,
                    "start": 674.6220612651684
                },
                "write": [
                    {
                        "end": 1099.8825163685392,
                        "id": "file_20_3",
                        "start": 889.7741343165004
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 215.15207301225476,
                    "start": 210.75207301225475
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 210.75207301225475,
                        "id": "file_21_0",
                        "start": 4.433814432989691e-17
                    }
                ],
                "task_id": "task_21_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 425.26045504269666,
                    "start": 4.433814432989691e-17
                },
                "write": [
                    {
                        "end": 425.26045504269666,
                        "id": "file_21_1",
                        "start": 215.15207301225476
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 464.5136792805486,
                    "start": 460.11367928054864
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 460.11367928054864,
                        "id": "file_21_1",
                        "start": 425.26045504269666
                    }
                ],
                "task_id": "task_21_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 674.6220612651684,
                    "start": 425.26045504269666
                },
                "write": [
                    {
                        "end": 674.6220612651684,
                        "id": "file_21_2",
                        "start": 464.5136792805486
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 889.7741343165004,
                    "start": 885.3741343165004
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 885.3741343165004,
                        "id": "file_21_2",
                        "start": 674.6220612651684
                    }
                ],
                "task_id": "task_21_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1099.8825163685392,
                    "start": 674.6220612651684
                },
                "write": [
                    {
                        "end": 1099.8825163685392,
                        "id": "file_21_3",
                        "start": 889.7741343165004
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 215.15207301225476,
                    "start": 210.75207301225475
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 210.75207301225475,
                        "id": "file_22_0",
                        "start": 4.766350515463918e-17
                    }
                ],
                "task_id": "task_22_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 425.26045504269666,
                    "start": 4.766350515463918e-17
                },
                "write": [
                    {
                        "end": 425.26045504269666,
                        "id": "file_22_1",
                        "start": 215.15207301225476
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 464.5136792805486,
                    "start": 460.11367928054864
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 460.11367928054864,
                        "id": "file_22_1",
                        "start": 425.26045504269666
                    }
                ],
                "task_id": "task_22_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 674.6220612651684,
                    "start": 425.26045504269666
                },
                "write": [
                    {
                        "end": 674.6220612651684,
                        "id": "file_22_2",
                        "start": 464.5136792805486
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 889.7741343165004,
                    "start": 885.3741343165004
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 885.3741343165004,
                        "id": "file_22_2",
                        "start": 674.6220612651684
                    }
                ],
                "task_id": "task_22_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1099.8825163685392,
                    "start": 674.6220612651684
                },
                "write": [
                    {
                        "end": 1099.8825163685392,
                        "id": "file_22_3",
                        "start": 889.7741343165004
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 215.15207301225476,
                    "start": 210.75207301225475
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 210.75207301225475,
                        "id": "file_23_0",
                        "start": 5.098886597938145e-17
                    }
                ],
                "task_id": "task_23_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 425.26045504269666,
                    "start": 5.098886597938145e-17
                },
                "write": [
                    {
                        "end": 425.26045504269666,
                        "id": "file_23_1",
                        "start": 215.15207301225476
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 464.5136792805486,
                    "start": 460.11367928054864
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 460.11367928054864,
                        "id": "file_23_1",
                        "start": 425.26045504269666
                    }
                ],
                "task_id": "task_23_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 674.6220612651684,
                    "start": 425.26045504269666
                },
                "write": [
                    {
                        "end": 674.6220612651684,
                        "id": "file_23_2",
                        "start": 464.5136792805486
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 889.7741343165004,
                    "start": 885.3741343165004
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 885.3741343165004,
                        "id": "file_23_2",
                        "start": 674.6220612651684
                    }
                ],
                "task_id": "task_23_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1099.8825163685392,
                    "start": 674.6220612651684
                },
                "write": [
                    {
                        "end": 1099.8825163685392,
                        "id": "file_23_3",
                        "start": 889.7741343165004
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 215.15207301225476,
                    "start": 210.75207301225475
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 210.75207301225475,
                        "id": "file_24_0",
                        "start": 5.431422680412372e-17
                    }
                ],
                "task_id": "task_24_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 425.26045504269666,
                    "start": 5.431422680412372e-17
                },
                "write": [
                    {
                        "end": 425.26045504269666,
                        "id": "file_24_1",
                        "start": 215.15207301225476
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 464.5136792805486,
                    "start": 460.11367928054864
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 460.11367928054864,
                        "id": "file_24_1",
                        "start": 425.26045504269666
                    }
                ],
                "task_id": "task_24_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 674.6220612651684,
                    "start": 425.26045504269666
                },
                "write": [
                    {
                        "end": 674.6220612651684,
                        "id": "file_24_2",
                        "start": 464.5136792805486
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 889.7741343165004,
                    "start": 885.3741343165004
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 885.3741343165004,
                        "id": "file_24_2",
                        "start": 674.6220612651684
                    }
                ],
                "task_id": "task_24_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1099.8825163685392,
                    "start": 674.6220612651684
                },
                "write": [
                    {
                        "end": 1099.8825163685392,
                        "id": "file_24_3",
                        "start": 889.7741343165004
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 215.15207301225476,
                    "start": 210.75207301225475
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 210.75207301225475,
                        "id": "file_25_0",
                        "start": 5.763958762886599e-17
                    }
                ],
                "task_id": "task_25_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 425.26045504269666,
                    "start": 5.763958762886599e-17
                },
                "write": [
                    {
                        "end": 425.26045504269666,
                        "id": "file_25_1",
                        "start": 215.15207301225476
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 464.5136792805486,
                    "start": 460.11367928054864
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 460.11367928054864,
                        "id": "file_25_1",
                        "start": 425.26045504269666
                    }
                ],
                "task_id": "task_25_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 674.6220612651684,
                    "start": 425.26045504269666
                },
                "write": [
                    {
                        "end": 674.6220612651684,
                        "id": "file_25_2",
                        "start": 464.5136792805486
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 889.7741343165004,
                    "start": 885.3741343165004
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 885.3741343165004,
                        "id": "file_25_2",
                        "start": 674.6220612651684
                    }
                ],
                "task_id": "task_25_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1099.8825163685392,
                    "start": 674.6220612651684
                },
                "write": [
                    {
                        "end": 1099.8825163685392,
                        "id": "file_25_3",
                        "start": 889.7741343165004
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 215.15207301225476,
                    "start": 210.75207301225475
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 210.75207301225475,
                        "id": "file_26_0",
                        "start": 6.096494845360825e-17
                    }
                ],
                "task_id": "task_26_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 425.26045504269666,
                    "start": 6.096494845360825e-17
                },
                "write": [
                    {
                        "end": 425.26045504269666,
                        "id": "file_26_1",
                        "start": 215.15207301225476
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 464.5136792805486,
                    "start": 460.11367928054864
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 460.11367928054864,
                        "id": "file_26_1",
                        "start": 425.26045504269666
                    }
                ],
                "task_id": "task_26_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 674.6220612651684,
                    "start": 425.26045504269666
                },
                "write": [
                    {
                        "end": 674.6220612651684,
                        "id": "file_26_2",
                        "start": 464.5136792805486
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 889.7741343165004,
                    "start": 885.3741343165004
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 885.3741343165004,
                        "id": "file_26_2",
                        "start": 674.6220612651684
                    }
                ],
                "task_id": "task_26_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1099.8825163685392,
                    "start": 674.6220612651684
                },
                "write": [
                    {
                        "end": 1099.8825163685392,
                        "id": "file_26_3",
                        "start": 889.7741343165004
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 215.15207301225476,
                    "start": 210.75207301225475
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 210.75207301225475,
                        "id": "file_27_0",
                        "start": 6.429030927835051e-17
                    }
                ],
                "task_id": "task_27_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 425.26045504269666,
                    "start": 6.429030927835051e-17
                },
                "write": [
                    {
                        "end": 425.26045504269666,
                        "id": "file_27_1",
                        "start": 215.15207301225476
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 464.5136792805486,
                    "start": 460.11367928054864
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 460.11367928054864,
                        "id": "file_27_1",
                        "start": 425.26045504269666
                    }
                ],
                "task_id": "task_27_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 674.6220612651684,
                    "start": 425.26045504269666
                },
                "write": [
                    {
                        "end": 674.6220612651684,
                        "id": "file_27_2",
                        "start": 464.5136792805486
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 889.7741343165004,
                    "start": 885.3741343165004
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 885.3741343165004,
                        "id": "file_27_2",
                        "start": 674.6220612651684
                    }
                ],
                "task_id": "task_27_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1099.8825163685392,
                    "start": 674.6220612651684
                },
                "write": [
                    {
                        "end": 1099.8825163685392,
                        "id": "file_27_3",
                        "start": 889.7741343165004
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 215.15207301225476,
                    "start": 210.75207301225475
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 210.75207301225475,
                        "id": "file_28_0",
                        "start": 6.761567010309277e-17
                    }
                ],
                "task_id": "task_28_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 425.26045504269666,
                    "start": 6.761567010309277e-17
                },
                "write": [
                    {
                        "end": 425.26045504269666,
                        "id": "file_28_1",
                        "start": 215.15207301225476
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 464.5136792805486,
                    "start": 460.11367928054864
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 460.11367928054864,
                        "id": "file_28_1",
                        "start": 425.26045504269666
                    }
                ],
                "task_id": "task_28_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 674.6220612651684,
                    "start": 425.26045504269666
                },
                "write": [
                    {
                        "end": 674.6220612651684,
                        "id": "file_28_2",
                        "start": 464.5136792805486
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 889.7741343165004,
                    "start": 885.3741343165004
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 885.3741343165004,
                        "id": "file_28_2",
                        "start": 674.6220612651684
                    }
                ],
                "task_id": "task_28_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1099.8825163685392,
                    "start": 674.6220612651684
                },
                "write": [
                    {
                        "end": 1099.8825163685392,
                        "id": "file_28_3",
                        "start": 889.7741343165004
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 215.15207301225476,
                    "start": 210.75207301225475
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 210.75207301225475,
                        "id": "file_29_0",
                        "start": 7.094103092783504e-17
                    }
                ],
                "task_id": "task_29_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 425.26045504269666,
                    "start": 7.094103092783504e-17
                },
                "write": [
                    {
                        "end": 425.26045504269666,
                        "id": "file_29_1",
                        "start": 215.15207301225476
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 464.5136792805486,
                    "start": 460.11367928054864
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 460.11367928054864,
                        "id": "file_29_1",
                        "start": 425.26045504269666
                    }
                ],
                "task_id": "task_29_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 674.6220612651684,
                    "start": 425.26045504269666
                },
                "write": [
                    {
                        "end": 674.6220612651684,
                        "id": "file_29_2",
                        "start": 464.5136792805486
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 889.7741343165004,
                    "start": 885.3741343165004
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 885.3741343165004,
                        "id": "file_29_2",
                        "start": 674.6220612651684
                    }
                ],
                "task_id": "task_29_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1099.8825163685392,
                    "start": 674.6220612651684
                },
                "write": [
                    {
                        "end": 1099.8825163685392,
                        "id": "file_29_3",
                        "start": 889.7741343165004
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 215.15207301225476,
                    "start": 210.75207301225475
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 210.75207301225475,
                        "id": "file_2_0",
                        "start": 7.42663917525773e-17
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 425.26045504269666,
                    "start": 7.42663917525773e-17
                },
                "write": [
                    {
                        "end": 425.26045504269666,
                        "id": "file_2_1",
                        "start": 215.15207301225476
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 464.5136792805486,
                    "start": 460.11367928054864
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 460.11367928054864,
                        "id": "file_2_1",
                        "start": 425.26045504269666
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 674.6220612651684,
                    "start": 425.26045504269666
                },
                "write": [
                    {
                        "end": 674.6220612651684,
                        "id": "file_2_2",
                        "start": 464.5136792805486
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 889.7741343165004,
                    "start": 885.3741343165004
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 885.3741343165004,
                        "id": "file_2_2",
                        "start": 674.6220612651684
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1099.8825163685392,
                    "start": 674.6220612651684
                },
                "write": [
                    {
                        "end": 1099.8825163685392,
                        "id": "file_2_3",
                        "start": 889.7741343165004
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 215.15207301225476,
                    "start": 210.75207301225475
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 210.75207301225475,
                        "id": "file_30_0",
                        "start": 7.759175257731956e-17
                    }
                ],
                "task_id": "task_30_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 425.26045504269666,
                    "start": 7.759175257731956e-17
                },
                "write": [
                    {
                        "end": 425.26045504269666,
                        "id": "file_30_1",
                        "start": 215.15207301225476
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 464.5136792805486,
                    "start": 460.11367928054864
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 460.11367928054864,
                        "id": "file_30_1",
                        "start": 425.26045504269666
                    }
                ],
                "task_id": "task_30_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 674.6220612651684,
                    "start": 425.26045504269666
                },
                "write": [
                    {
                        "end": 674.6220612651684,
                        "id": "file_30_2",
                        "start": 464.5136792805486
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 889.7741343165004,
                    "start": 885.3741343165004
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 885.3741343165004,
                        "id": "file_30_2",
                        "start": 674.6220612651684
                    }
                ],
                "task_id": "task_30_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1099.8825163685392,
                    "start": 674.6220612651684
                },
                "write": [
                    {
                        "end": 1099.8825163685392,
                        "id": "file_30_3",
                        "start": 889.7741343165004
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 215.15207301225476,
                    "start": 210.75207301225475
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 210.75207301225475,
                        "id": "file_3_0",
                        "start": 8.091711340206182e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 425.26045504269666,
                    "start": 8.091711340206182e-17
                },
                "write": [
                    {
                        "end": 425.26045504269666,
                        "id": "file_3_1",
                        "start": 215.15207301225476
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 464.5136792805486,
                    "start": 460.11367928054864
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 460.11367928054864,
                        "id": "file_3_1",
                        "start": 425.26045504269666
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 674.6220612651684,
                    "start": 425.26045504269666
                },
                "write": [
                    {
                        "end": 674.6220612651684,
                        "id": "file_3_2",
                        "start": 464.5136792805486
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 889.7741343165004,
                    "start": 885.3741343165004
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 885.3741343165004,
                        "id": "file_3_2",
                        "start": 674.6220612651684
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1099.8825163685392,
                    "start": 674.6220612651684
                },
                "write": [
                    {
                        "end": 1099.8825163685392,
                        "id": "file_3_3",
                        "start": 889.7741343165004
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 215.15207301225476,
                    "start": 210.75207301225475
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 210.75207301225475,
                        "id": "file_4_0",
                        "start": 8.424247422680408e-17
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 425.26045504269666,
                    "start": 8.424247422680408e-17
                },
                "write": [
                    {
                        "end": 425.26045504269666,
                        "id": "file_4_1",
                        "start": 215.15207301225476
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 464.5136792805486,
                    "start": 460.11367928054864
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 460.11367928054864,
                        "id": "file_4_1",
                        "start": 425.26045504269666
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 674.6220612651684,
                    "start": 425.26045504269666
                },
                "write": [
                    {
                        "end": 674.6220612651684,
                        "id": "file_4_2",
                        "start": 464.5136792805486
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 889.7741343165004,
                    "start": 885.3741343165004
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 885.3741343165004,
                        "id": "file_4_2",
                        "start": 674.6220612651684
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1099.8825163685392,
                    "start": 674.6220612651684
                },
                "write": [
                    {
                        "end": 1099.8825163685392,
                        "id": "file_4_3",
                        "start": 889.7741343165004
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 215.15207301225476,
                    "start": 210.75207301225475
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 210.75207301225475,
                        "id": "file_5_0",
                        "start": 8.756783505154635e-17
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 425.26045504269666,
                    "start": 8.756783505154635e-17
                },
                "write": [
                    {
                        "end": 425.26045504269666,
                        "id": "file_5_1",
                        "start": 215.15207301225476
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 464.5136792805486,
                    "start": 460.11367928054864
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 460.11367928054864,
                        "id": "file_5_1",
                        "start": 425.26045504269666
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 674.6220612651684,
                    "start": 425.26045504269666
                },
                "write": [
                    {
                        "end": 674.6220612651684,
                        "id": "file_5_2",
                        "start": 464.5136792805486
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 889.7741343165004,
                    "start": 885.3741343165004
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 885.3741343165004,
                        "id": "file_5_2",
                        "start": 674.6220612651684
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1099.8825163685392,
                    "start": 674.6220612651684
                },
                "write": [
                    {
                        "end": 1099.8825163685392,
                        "id": "file_5_3",
                        "start": 889.7741343165004
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 215.15207301225476,
                    "start": 210.75207301225475
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 210.75207301225475,
                        "id": "file_6_0",
                        "start": 9.089319587628861e-17
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 425.26045504269666,
                    "start": 9.089319587628861e-17
                },
                "write": [
                    {
                        "end": 425.26045504269666,
                        "id": "file_6_1",
                        "start": 215.15207301225476
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 464.5136792805486,
                    "start": 460.11367928054864
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 460.11367928054864,
                        "id": "file_6_1",
                        "start": 425.26045504269666
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 674.6220612651684,
                    "start": 425.26045504269666
                },
                "write": [
                    {
                        "end": 674.6220612651684,
                        "id": "file_6_2",
                        "start": 464.5136792805486
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 889.7741343165004,
                    "start": 885.3741343165004
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 885.3741343165004,
                        "id": "file_6_2",
                        "start": 674.6220612651684
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1099.8825163685392,
                    "start": 674.6220612651684
                },
                "write": [
                    {
                        "end": 1099.8825163685392,
                        "id": "file_6_3",
                        "start": 889.7741343165004
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 215.15207301225476,
                    "start": 210.75207301225475
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 210.75207301225475,
                        "id": "file_7_0",
                        "start": 9.421855670103087e-17
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 425.26045504269666,
                    "start": 9.421855670103087e-17
                },
                "write": [
                    {
                        "end": 425.26045504269666,
                        "id": "file_7_1",
                        "start": 215.15207301225476
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 464.5136792805486,
                    "start": 460.11367928054864
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 460.11367928054864,
                        "id": "file_7_1",
                        "start": 425.26045504269666
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 674.6220612651684,
                    "start": 425.26045504269666
                },
                "write": [
                    {
                        "end": 674.6220612651684,
                        "id": "file_7_2",
                        "start": 464.5136792805486
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 889.7741343165004,
                    "start": 885.3741343165004
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 885.3741343165004,
                        "id": "file_7_2",
                        "start": 674.6220612651684
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1099.8825163685392,
                    "start": 674.6220612651684
                },
                "write": [
                    {
                        "end": 1099.8825163685392,
                        "id": "file_7_3",
                        "start": 889.7741343165004
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 215.15207301225476,
                    "start": 210.75207301225475
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 210.75207301225475,
                        "id": "file_8_0",
                        "start": 9.754391752577313e-17
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 425.26045504269666,
                    "start": 9.754391752577313e-17
                },
                "write": [
                    {
                        "end": 425.26045504269666,
                        "id": "file_8_1",
                        "start": 215.15207301225476
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 464.5136792805486,
                    "start": 460.11367928054864
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 460.11367928054864,
                        "id": "file_8_1",
                        "start": 425.26045504269666
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 674.6220612651684,
                    "start": 425.26045504269666
                },
                "write": [
                    {
                        "end": 674.6220612651684,
                        "id": "file_8_2",
                        "start": 464.5136792805486
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 889.7741343165004,
                    "start": 885.3741343165004
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 885.3741343165004,
                        "id": "file_8_2",
                        "start": 674.6220612651684
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1099.8825163685392,
                    "start": 674.6220612651684
                },
                "write": [
                    {
                        "end": 1099.8825163685392,
                        "id": "file_8_3",
                        "start": 889.7741343165004
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 215.15207301225476,
                    "start": 210.75207301225475
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 210.75207301225475,
                        "id": "file_9_0",
                        "start": 1.008692783505154e-16
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 425.26045504269666,
                    "start": 1.008692783505154e-16
                },
                "write": [
                    {
                        "end": 425.26045504269666,
                        "id": "file_9_1",
                        "start": 215.15207301225476
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 464.5136792805486,
                    "start": 460.11367928054864
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 460.11367928054864,
                        "id": "file_9_1",
                        "start": 425.26045504269666
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 674.6220612651684,
                    "start": 425.26045504269666
                },
                "write": [
                    {
                        "end": 674.6220612651684,
                        "id": "file_9_2",
                        "start": 464.5136792805486
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 889.7741343165004,
                    "start": 885.3741343165004
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 885.3741343165004,
                        "id": "file_9_2",
                        "start": 674.6220612651684
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1099.8825163685392,
                    "start": 674.6220612651684
                },
                "write": [
                    {
                        "end": 1099.8825163685392,
                        "id": "file_9_3",
                        "start": 889.7741343165004
                    }
                ]
            }
        ]
    }
}


==> result/multi/nfs/wrench/pagecache/dump_32.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 221.9505127182045,
                    "start": 217.5505127182045
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 217.5505127182045,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 438.8365534494382,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 438.8365534494382,
                        "id": "file_0_1",
                        "start": 221.9505127182045
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 479.21381503994337,
                    "start": 474.8138150399434
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 474.8138150399434,
                        "id": "file_0_1",
                        "start": 438.8365534494382
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 696.0998557775281,
                    "start": 438.8365534494382
                },
                "write": [
                    {
                        "end": 696.0998557775281,
                        "id": "file_0_2",
                        "start": 479.21381503994337
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 918.0503684655029,
                    "start": 913.6503684655029
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 913.6503684655029,
                        "id": "file_0_2",
                        "start": 696.0998557775281
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1134.9364091977527,
                    "start": 696.0998557775281
                },
                "write": [
                    {
                        "end": 1134.9364091977527,
                        "id": "file_0_3",
                        "start": 918.0503684655029
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 221.9505127182045,
                    "start": 217.5505127182045
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 217.5505127182045,
                        "id": "file_10_0",
                        "start": 4.433814432989691e-18
                    }
                ],
                "task_id": "task_10_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 438.8365534494382,
                    "start": 4.433814432989691e-18
                },
                "write": [
                    {
                        "end": 438.8365534494382,
                        "id": "file_10_1",
                        "start": 221.9505127182045
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 479.21381503994337,
                    "start": 474.8138150399434
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 474.8138150399434,
                        "id": "file_10_1",
                        "start": 438.8365534494382
                    }
                ],
                "task_id": "task_10_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 696.0998557775281,
                    "start": 438.8365534494382
                },
                "write": [
                    {
                        "end": 696.0998557775281,
                        "id": "file_10_2",
                        "start": 479.21381503994337
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 918.0503684655029,
                    "start": 913.6503684655029
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 913.6503684655029,
                        "id": "file_10_2",
                        "start": 696.0998557775281
                    }
                ],
                "task_id": "task_10_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1134.9364091977527,
                    "start": 696.0998557775281
                },
                "write": [
                    {
                        "end": 1134.9364091977527,
                        "id": "file_10_3",
                        "start": 918.0503684655029
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 221.9505127182045,
                    "start": 217.5505127182045
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 217.5505127182045,
                        "id": "file_11_0",
                        "start": 7.75917525773196e-18
                    }
                ],
                "task_id": "task_11_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 438.8365534494382,
                    "start": 7.75917525773196e-18
                },
                "write": [
                    {
                        "end": 438.8365534494382,
                        "id": "file_11_1",
                        "start": 221.9505127182045
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 479.21381503994337,
                    "start": 474.8138150399434
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 474.8138150399434,
                        "id": "file_11_1",
                        "start": 438.8365534494382
                    }
                ],
                "task_id": "task_11_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 696.0998557775281,
                    "start": 438.8365534494382
                },
                "write": [
                    {
                        "end": 696.0998557775281,
                        "id": "file_11_2",
                        "start": 479.21381503994337
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 918.0503684655029,
                    "start": 913.6503684655029
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 913.6503684655029,
                        "id": "file_11_2",
                        "start": 696.0998557775281
                    }
                ],
                "task_id": "task_11_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1134.9364091977527,
                    "start": 696.0998557775281
                },
                "write": [
                    {
                        "end": 1134.9364091977527,
                        "id": "file_11_3",
                        "start": 918.0503684655029
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 221.9505127182045,
                    "start": 217.5505127182045
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 217.5505127182045,
                        "id": "file_12_0",
                        "start": 1.1084536082474228e-17
                    }
                ],
                "task_id": "task_12_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 438.8365534494382,
                    "start": 1.1084536082474228e-17
                },
                "write": [
                    {
                        "end": 438.8365534494382,
                        "id": "file_12_1",
                        "start": 221.9505127182045
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 479.21381503994337,
                    "start": 474.8138150399434
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 474.8138150399434,
                        "id": "file_12_1",
                        "start": 438.8365534494382
                    }
                ],
                "task_id": "task_12_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 696.0998557775281,
                    "start": 438.8365534494382
                },
                "write": [
                    {
                        "end": 696.0998557775281,
                        "id": "file_12_2",
                        "start": 479.21381503994337
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 918.0503684655029,
                    "start": 913.6503684655029
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 913.6503684655029,
                        "id": "file_12_2",
                        "start": 696.0998557775281
                    }
                ],
                "task_id": "task_12_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1134.9364091977527,
                    "start": 696.0998557775281
                },
                "write": [
                    {
                        "end": 1134.9364091977527,
                        "id": "file_12_3",
                        "start": 918.0503684655029
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 221.9505127182045,
                    "start": 217.5505127182045
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 217.5505127182045,
                        "id": "file_13_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_13_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 438.8365534494382,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 438.8365534494382,
                        "id": "file_13_1",
                        "start": 221.9505127182045
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 479.21381503994337,
                    "start": 474.8138150399434
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 474.8138150399434,
                        "id": "file_13_1",
                        "start": 438.8365534494382
                    }
                ],
                "task_id": "task_13_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 696.0998557775281,
                    "start": 438.8365534494382
                },
                "write": [
                    {
                        "end": 696.0998557775281,
                        "id": "file_13_2",
                        "start": 479.21381503994337
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 918.0503684655029,
                    "start": 913.6503684655029
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 913.6503684655029,
                        "id": "file_13_2",
                        "start": 696.0998557775281
                    }
                ],
                "task_id": "task_13_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1134.9364091977527,
                    "start": 696.0998557775281
                },
                "write": [
                    {
                        "end": 1134.9364091977527,
                        "id": "file_13_3",
                        "start": 918.0503684655029
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 221.9505127182045,
                    "start": 217.5505127182045
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 217.5505127182045,
                        "id": "file_14_0",
                        "start": 1.7735257731958765e-17
                    }
                ],
                "task_id": "task_14_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 438.8365534494382,
                    "start": 1.7735257731958765e-17
                },
                "write": [
                    {
                        "end": 438.8365534494382,
                        "id": "file_14_1",
                        "start": 221.9505127182045
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 479.21381503994337,
                    "start": 474.8138150399434
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 474.8138150399434,
                        "id": "file_14_1",
                        "start": 438.8365534494382
                    }
                ],
                "task_id": "task_14_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 696.0998557775281,
                    "start": 438.8365534494382
                },
                "write": [
                    {
                        "end": 696.0998557775281,
                        "id": "file_14_2",
                        "start": 479.21381503994337
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 918.0503684655029,
                    "start": 913.6503684655029
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 913.6503684655029,
                        "id": "file_14_2",
                        "start": 696.0998557775281
                    }
                ],
                "task_id": "task_14_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1134.9364091977527,
                    "start": 696.0998557775281
                },
                "write": [
                    {
                        "end": 1134.9364091977527,
                        "id": "file_14_3",
                        "start": 918.0503684655029
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 221.9505127182045,
                    "start": 217.5505127182045
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 217.5505127182045,
                        "id": "file_15_0",
                        "start": 2.1060618556701034e-17
                    }
                ],
                "task_id": "task_15_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 438.8365534494382,
                    "start": 2.1060618556701034e-17
                },
                "write": [
                    {
                        "end": 438.8365534494382,
                        "id": "file_15_1",
                        "start": 221.9505127182045
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 479.21381503994337,
                    "start": 474.8138150399434
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 474.8138150399434,
                        "id": "file_15_1",
                        "start": 438.8365534494382
                    }
                ],
                "task_id": "task_15_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 696.0998557775281,
                    "start": 438.8365534494382
                },
                "write": [
                    {
                        "end": 696.0998557775281,
                        "id": "file_15_2",
                        "start": 479.21381503994337
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 918.0503684655029,
                    "start": 913.6503684655029
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 913.6503684655029,
                        "id": "file_15_2",
                        "start": 696.0998557775281
                    }
                ],
                "task_id": "task_15_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1134.9364091977527,
                    "start": 696.0998557775281
                },
                "write": [
                    {
                        "end": 1134.9364091977527,
                        "id": "file_15_3",
                        "start": 918.0503684655029
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 221.9505127182045,
                    "start": 217.5505127182045
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 217.5505127182045,
                        "id": "file_16_0",
                        "start": 2.4385979381443302e-17
                    }
                ],
                "task_id": "task_16_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 438.8365534494382,
                    "start": 2.4385979381443302e-17
                },
                "write": [
                    {
                        "end": 438.8365534494382,
                        "id": "file_16_1",
                        "start": 221.9505127182045
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 479.21381503994337,
                    "start": 474.8138150399434
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 474.8138150399434,
                        "id": "file_16_1",
                        "start": 438.8365534494382
                    }
                ],
                "task_id": "task_16_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 696.0998557775281,
                    "start": 438.8365534494382
                },
                "write": [
                    {
                        "end": 696.0998557775281,
                        "id": "file_16_2",
                        "start": 479.21381503994337
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 918.0503684655029,
                    "start": 913.6503684655029
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 913.6503684655029,
                        "id": "file_16_2",
                        "start": 696.0998557775281
                    }
                ],
                "task_id": "task_16_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1134.9364091977527,
                    "start": 696.0998557775281
                },
                "write": [
                    {
                        "end": 1134.9364091977527,
                        "id": "file_16_3",
                        "start": 918.0503684655029
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 221.9505127182045,
                    "start": 217.5505127182045
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 217.5505127182045,
                        "id": "file_17_0",
                        "start": 2.771134020618557e-17
                    }
                ],
                "task_id": "task_17_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 438.8365534494382,
                    "start": 2.771134020618557e-17
                },
                "write": [
                    {
                        "end": 438.8365534494382,
                        "id": "file_17_1",
                        "start": 221.9505127182045
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 479.21381503994337,
                    "start": 474.8138150399434
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 474.8138150399434,
                        "id": "file_17_1",
                        "start": 438.8365534494382
                    }
                ],
                "task_id": "task_17_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 696.0998557775281,
                    "start": 438.8365534494382
                },
                "write": [
                    {
                        "end": 696.0998557775281,
                        "id": "file_17_2",
                        "start": 479.21381503994337
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 918.0503684655029,
                    "start": 913.6503684655029
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 913.6503684655029,
                        "id": "file_17_2",
                        "start": 696.0998557775281
                    }
                ],
                "task_id": "task_17_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1134.9364091977527,
                    "start": 696.0998557775281
                },
                "write": [
                    {
                        "end": 1134.9364091977527,
                        "id": "file_17_3",
                        "start": 918.0503684655029
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 221.9505127182045,
                    "start": 217.5505127182045
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 217.5505127182045,
                        "id": "file_18_0",
                        "start": 3.103670103092784e-17
                    }
                ],
                "task_id": "task_18_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 438.8365534494382,
                    "start": 3.103670103092784e-17
                },
                "write": [
                    {
                        "end": 438.8365534494382,
                        "id": "file_18_1",
                        "start": 221.9505127182045
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 479.21381503994337,
                    "start": 474.8138150399434
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 474.8138150399434,
                        "id": "file_18_1",
                        "start": 438.8365534494382
                    }
                ],
                "task_id": "task_18_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 696.0998557775281,
                    "start": 438.8365534494382
                },
                "write": [
                    {
                        "end": 696.0998557775281,
                        "id": "file_18_2",
                        "start": 479.21381503994337
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 918.0503684655029,
                    "start": 913.6503684655029
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 913.6503684655029,
                        "id": "file_18_2",
                        "start": 696.0998557775281
                    }
                ],
                "task_id": "task_18_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1134.9364091977527,
                    "start": 696.0998557775281
                },
                "write": [
                    {
                        "end": 1134.9364091977527,
                        "id": "file_18_3",
                        "start": 918.0503684655029
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 221.9505127182045,
                    "start": 217.5505127182045
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 217.5505127182045,
                        "id": "file_19_0",
                        "start": 3.436206185567011e-17
                    }
                ],
                "task_id": "task_19_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 438.8365534494382,
                    "start": 3.436206185567011e-17
                },
                "write": [
                    {
                        "end": 438.8365534494382,
                        "id": "file_19_1",
                        "start": 221.9505127182045
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 479.21381503994337,
                    "start": 474.8138150399434
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 474.8138150399434,
                        "id": "file_19_1",
                        "start": 438.8365534494382
                    }
                ],
                "task_id": "task_19_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 696.0998557775281,
                    "start": 438.8365534494382
                },
                "write": [
                    {
                        "end": 696.0998557775281,
                        "id": "file_19_2",
                        "start": 479.21381503994337
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 918.0503684655029,
                    "start": 913.6503684655029
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 913.6503684655029,
                        "id": "file_19_2",
                        "start": 696.0998557775281
                    }
                ],
                "task_id": "task_19_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1134.9364091977527,
                    "start": 696.0998557775281
                },
                "write": [
                    {
                        "end": 1134.9364091977527,
                        "id": "file_19_3",
                        "start": 918.0503684655029
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 221.9505127182045,
                    "start": 217.5505127182045
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 217.5505127182045,
                        "id": "file_1_0",
                        "start": 3.7687422680412376e-17
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 438.8365534494382,
                    "start": 3.7687422680412376e-17
                },
                "write": [
                    {
                        "end": 438.8365534494382,
                        "id": "file_1_1",
                        "start": 221.9505127182045
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 479.21381503994337,
                    "start": 474.8138150399434
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 474.8138150399434,
                        "id": "file_1_1",
                        "start": 438.8365534494382
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 696.0998557775281,
                    "start": 438.8365534494382
                },
                "write": [
                    {
                        "end": 696.0998557775281,
                        "id": "file_1_2",
                        "start": 479.21381503994337
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 918.0503684655029,
                    "start": 913.6503684655029
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 913.6503684655029,
                        "id": "file_1_2",
                        "start": 696.0998557775281
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1134.9364091977527,
                    "start": 696.0998557775281
                },
                "write": [
                    {
                        "end": 1134.9364091977527,
                        "id": "file_1_3",
                        "start": 918.0503684655029
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 221.9505127182045,
                    "start": 217.5505127182045
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 217.5505127182045,
                        "id": "file_20_0",
                        "start": 4.1012783505154644e-17
                    }
                ],
                "task_id": "task_20_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 438.8365534494382,
                    "start": 4.1012783505154644e-17
                },
                "write": [
                    {
                        "end": 438.8365534494382,
                        "id": "file_20_1",
                        "start": 221.9505127182045
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 479.21381503994337,
                    "start": 474.8138150399434
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 474.8138150399434,
                        "id": "file_20_1",
                        "start": 438.8365534494382
                    }
                ],
                "task_id": "task_20_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 696.0998557775281,
                    "start": 438.8365534494382
                },
                "write": [
                    {
                        "end": 696.0998557775281,
                        "id": "file_20_2",
                        "start": 479.21381503994337
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 918.0503684655029,
                    "start": 913.6503684655029
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 913.6503684655029,
                        "id": "file_20_2",
                        "start": 696.0998557775281
                    }
                ],
                "task_id": "task_20_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1134.9364091977527,
                    "start": 696.0998557775281
                },
                "write": [
                    {
                        "end": 1134.9364091977527,
                        "id": "file_20_3",
                        "start": 918.0503684655029
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 221.9505127182045,
                    "start": 217.5505127182045
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 217.5505127182045,
                        "id": "file_21_0",
                        "start": 4.433814432989691e-17
                    }
                ],
                "task_id": "task_21_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 438.8365534494382,
                    "start": 4.433814432989691e-17
                },
                "write": [
                    {
                        "end": 438.8365534494382,
                        "id": "file_21_1",
                        "start": 221.9505127182045
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 479.21381503994337,
                    "start": 474.8138150399434
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 474.8138150399434,
                        "id": "file_21_1",
                        "start": 438.8365534494382
                    }
                ],
                "task_id": "task_21_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 696.0998557775281,
                    "start": 438.8365534494382
                },
                "write": [
                    {
                        "end": 696.0998557775281,
                        "id": "file_21_2",
                        "start": 479.21381503994337
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 918.0503684655029,
                    "start": 913.6503684655029
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 913.6503684655029,
                        "id": "file_21_2",
                        "start": 696.0998557775281
                    }
                ],
                "task_id": "task_21_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1134.9364091977527,
                    "start": 696.0998557775281
                },
                "write": [
                    {
                        "end": 1134.9364091977527,
                        "id": "file_21_3",
                        "start": 918.0503684655029
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 221.9505127182045,
                    "start": 217.5505127182045
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 217.5505127182045,
                        "id": "file_22_0",
                        "start": 4.766350515463918e-17
                    }
                ],
                "task_id": "task_22_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 438.8365534494382,
                    "start": 4.766350515463918e-17
                },
                "write": [
                    {
                        "end": 438.8365534494382,
                        "id": "file_22_1",
                        "start": 221.9505127182045
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 479.21381503994337,
                    "start": 474.8138150399434
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 474.8138150399434,
                        "id": "file_22_1",
                        "start": 438.8365534494382
                    }
                ],
                "task_id": "task_22_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 696.0998557775281,
                    "start": 438.8365534494382
                },
                "write": [
                    {
                        "end": 696.0998557775281,
                        "id": "file_22_2",
                        "start": 479.21381503994337
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 918.0503684655029,
                    "start": 913.6503684655029
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 913.6503684655029,
                        "id": "file_22_2",
                        "start": 696.0998557775281
                    }
                ],
                "task_id": "task_22_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1134.9364091977527,
                    "start": 696.0998557775281
                },
                "write": [
                    {
                        "end": 1134.9364091977527,
                        "id": "file_22_3",
                        "start": 918.0503684655029
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 221.9505127182045,
                    "start": 217.5505127182045
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 217.5505127182045,
                        "id": "file_23_0",
                        "start": 5.098886597938145e-17
                    }
                ],
                "task_id": "task_23_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 438.8365534494382,
                    "start": 5.098886597938145e-17
                },
                "write": [
                    {
                        "end": 438.8365534494382,
                        "id": "file_23_1",
                        "start": 221.9505127182045
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 479.21381503994337,
                    "start": 474.8138150399434
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 474.8138150399434,
                        "id": "file_23_1",
                        "start": 438.8365534494382
                    }
                ],
                "task_id": "task_23_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 696.0998557775281,
                    "start": 438.8365534494382
                },
                "write": [
                    {
                        "end": 696.0998557775281,
                        "id": "file_23_2",
                        "start": 479.21381503994337
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 918.0503684655029,
                    "start": 913.6503684655029
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 913.6503684655029,
                        "id": "file_23_2",
                        "start": 696.0998557775281
                    }
                ],
                "task_id": "task_23_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1134.9364091977527,
                    "start": 696.0998557775281
                },
                "write": [
                    {
                        "end": 1134.9364091977527,
                        "id": "file_23_3",
                        "start": 918.0503684655029
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 221.9505127182045,
                    "start": 217.5505127182045
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 217.5505127182045,
                        "id": "file_24_0",
                        "start": 5.431422680412372e-17
                    }
                ],
                "task_id": "task_24_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 438.8365534494382,
                    "start": 5.431422680412372e-17
                },
                "write": [
                    {
                        "end": 438.8365534494382,
                        "id": "file_24_1",
                        "start": 221.9505127182045
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 479.21381503994337,
                    "start": 474.8138150399434
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 474.8138150399434,
                        "id": "file_24_1",
                        "start": 438.8365534494382
                    }
                ],
                "task_id": "task_24_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 696.0998557775281,
                    "start": 438.8365534494382
                },
                "write": [
                    {
                        "end": 696.0998557775281,
                        "id": "file_24_2",
                        "start": 479.21381503994337
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 918.0503684655029,
                    "start": 913.6503684655029
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 913.6503684655029,
                        "id": "file_24_2",
                        "start": 696.0998557775281
                    }
                ],
                "task_id": "task_24_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1134.9364091977527,
                    "start": 696.0998557775281
                },
                "write": [
                    {
                        "end": 1134.9364091977527,
                        "id": "file_24_3",
                        "start": 918.0503684655029
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 221.9505127182045,
                    "start": 217.5505127182045
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 217.5505127182045,
                        "id": "file_25_0",
                        "start": 5.763958762886599e-17
                    }
                ],
                "task_id": "task_25_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 438.8365534494382,
                    "start": 5.763958762886599e-17
                },
                "write": [
                    {
                        "end": 438.8365534494382,
                        "id": "file_25_1",
                        "start": 221.9505127182045
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 479.21381503994337,
                    "start": 474.8138150399434
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 474.8138150399434,
                        "id": "file_25_1",
                        "start": 438.8365534494382
                    }
                ],
                "task_id": "task_25_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 696.0998557775281,
                    "start": 438.8365534494382
                },
                "write": [
                    {
                        "end": 696.0998557775281,
                        "id": "file_25_2",
                        "start": 479.21381503994337
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 918.0503684655029,
                    "start": 913.6503684655029
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 913.6503684655029,
                        "id": "file_25_2",
                        "start": 696.0998557775281
                    }
                ],
                "task_id": "task_25_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1134.9364091977527,
                    "start": 696.0998557775281
                },
                "write": [
                    {
                        "end": 1134.9364091977527,
                        "id": "file_25_3",
                        "start": 918.0503684655029
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 221.9505127182045,
                    "start": 217.5505127182045
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 217.5505127182045,
                        "id": "file_26_0",
                        "start": 6.096494845360825e-17
                    }
                ],
                "task_id": "task_26_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 438.8365534494382,
                    "start": 6.096494845360825e-17
                },
                "write": [
                    {
                        "end": 438.8365534494382,
                        "id": "file_26_1",
                        "start": 221.9505127182045
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 479.21381503994337,
                    "start": 474.8138150399434
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 474.8138150399434,
                        "id": "file_26_1",
                        "start": 438.8365534494382
                    }
                ],
                "task_id": "task_26_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 696.0998557775281,
                    "start": 438.8365534494382
                },
                "write": [
                    {
                        "end": 696.0998557775281,
                        "id": "file_26_2",
                        "start": 479.21381503994337
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 918.0503684655029,
                    "start": 913.6503684655029
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 913.6503684655029,
                        "id": "file_26_2",
                        "start": 696.0998557775281
                    }
                ],
                "task_id": "task_26_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1134.9364091977527,
                    "start": 696.0998557775281
                },
                "write": [
                    {
                        "end": 1134.9364091977527,
                        "id": "file_26_3",
                        "start": 918.0503684655029
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 221.9505127182045,
                    "start": 217.5505127182045
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 217.5505127182045,
                        "id": "file_27_0",
                        "start": 6.429030927835051e-17
                    }
                ],
                "task_id": "task_27_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 438.8365534494382,
                    "start": 6.429030927835051e-17
                },
                "write": [
                    {
                        "end": 438.8365534494382,
                        "id": "file_27_1",
                        "start": 221.9505127182045
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 479.21381503994337,
                    "start": 474.8138150399434
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 474.8138150399434,
                        "id": "file_27_1",
                        "start": 438.8365534494382
                    }
                ],
                "task_id": "task_27_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 696.0998557775281,
                    "start": 438.8365534494382
                },
                "write": [
                    {
                        "end": 696.0998557775281,
                        "id": "file_27_2",
                        "start": 479.21381503994337
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 918.0503684655029,
                    "start": 913.6503684655029
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 913.6503684655029,
                        "id": "file_27_2",
                        "start": 696.0998557775281
                    }
                ],
                "task_id": "task_27_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1134.9364091977527,
                    "start": 696.0998557775281
                },
                "write": [
                    {
                        "end": 1134.9364091977527,
                        "id": "file_27_3",
                        "start": 918.0503684655029
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 221.9505127182045,
                    "start": 217.5505127182045
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 217.5505127182045,
                        "id": "file_28_0",
                        "start": 6.761567010309277e-17
                    }
                ],
                "task_id": "task_28_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 438.8365534494382,
                    "start": 6.761567010309277e-17
                },
                "write": [
                    {
                        "end": 438.8365534494382,
                        "id": "file_28_1",
                        "start": 221.9505127182045
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 479.21381503994337,
                    "start": 474.8138150399434
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 474.8138150399434,
                        "id": "file_28_1",
                        "start": 438.8365534494382
                    }
                ],
                "task_id": "task_28_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 696.0998557775281,
                    "start": 438.8365534494382
                },
                "write": [
                    {
                        "end": 696.0998557775281,
                        "id": "file_28_2",
                        "start": 479.21381503994337
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 918.0503684655029,
                    "start": 913.6503684655029
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 913.6503684655029,
                        "id": "file_28_2",
                        "start": 696.0998557775281
                    }
                ],
                "task_id": "task_28_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1134.9364091977527,
                    "start": 696.0998557775281
                },
                "write": [
                    {
                        "end": 1134.9364091977527,
                        "id": "file_28_3",
                        "start": 918.0503684655029
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 221.9505127182045,
                    "start": 217.5505127182045
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 217.5505127182045,
                        "id": "file_29_0",
                        "start": 7.094103092783504e-17
                    }
                ],
                "task_id": "task_29_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 438.8365534494382,
                    "start": 7.094103092783504e-17
                },
                "write": [
                    {
                        "end": 438.8365534494382,
                        "id": "file_29_1",
                        "start": 221.9505127182045
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 479.21381503994337,
                    "start": 474.8138150399434
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 474.8138150399434,
                        "id": "file_29_1",
                        "start": 438.8365534494382
                    }
                ],
                "task_id": "task_29_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 696.0998557775281,
                    "start": 438.8365534494382
                },
                "write": [
                    {
                        "end": 696.0998557775281,
                        "id": "file_29_2",
                        "start": 479.21381503994337
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 918.0503684655029,
                    "start": 913.6503684655029
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 913.6503684655029,
                        "id": "file_29_2",
                        "start": 696.0998557775281
                    }
                ],
                "task_id": "task_29_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1134.9364091977527,
                    "start": 696.0998557775281
                },
                "write": [
                    {
                        "end": 1134.9364091977527,
                        "id": "file_29_3",
                        "start": 918.0503684655029
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 221.9505127182045,
                    "start": 217.5505127182045
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 217.5505127182045,
                        "id": "file_2_0",
                        "start": 7.42663917525773e-17
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 438.8365534494382,
                    "start": 7.42663917525773e-17
                },
                "write": [
                    {
                        "end": 438.8365534494382,
                        "id": "file_2_1",
                        "start": 221.9505127182045
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 479.21381503994337,
                    "start": 474.8138150399434
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 474.8138150399434,
                        "id": "file_2_1",
                        "start": 438.8365534494382
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 696.0998557775281,
                    "start": 438.8365534494382
                },
                "write": [
                    {
                        "end": 696.0998557775281,
                        "id": "file_2_2",
                        "start": 479.21381503994337
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 918.0503684655029,
                    "start": 913.6503684655029
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 913.6503684655029,
                        "id": "file_2_2",
                        "start": 696.0998557775281
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1134.9364091977527,
                    "start": 696.0998557775281
                },
                "write": [
                    {
                        "end": 1134.9364091977527,
                        "id": "file_2_3",
                        "start": 918.0503684655029
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 221.9505127182045,
                    "start": 217.5505127182045
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 217.5505127182045,
                        "id": "file_30_0",
                        "start": 7.759175257731956e-17
                    }
                ],
                "task_id": "task_30_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 438.8365534494382,
                    "start": 7.759175257731956e-17
                },
                "write": [
                    {
                        "end": 438.8365534494382,
                        "id": "file_30_1",
                        "start": 221.9505127182045
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 479.21381503994337,
                    "start": 474.8138150399434
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 474.8138150399434,
                        "id": "file_30_1",
                        "start": 438.8365534494382
                    }
                ],
                "task_id": "task_30_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 696.0998557775281,
                    "start": 438.8365534494382
                },
                "write": [
                    {
                        "end": 696.0998557775281,
                        "id": "file_30_2",
                        "start": 479.21381503994337
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 918.0503684655029,
                    "start": 913.6503684655029
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 913.6503684655029,
                        "id": "file_30_2",
                        "start": 696.0998557775281
                    }
                ],
                "task_id": "task_30_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1134.9364091977527,
                    "start": 696.0998557775281
                },
                "write": [
                    {
                        "end": 1134.9364091977527,
                        "id": "file_30_3",
                        "start": 918.0503684655029
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 221.9505127182045,
                    "start": 217.5505127182045
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 217.5505127182045,
                        "id": "file_31_0",
                        "start": 8.091711340206182e-17
                    }
                ],
                "task_id": "task_31_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 438.8365534494382,
                    "start": 8.091711340206182e-17
                },
                "write": [
                    {
                        "end": 438.8365534494382,
                        "id": "file_31_1",
                        "start": 221.9505127182045
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 479.21381503994337,
                    "start": 474.8138150399434
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 474.8138150399434,
                        "id": "file_31_1",
                        "start": 438.8365534494382
                    }
                ],
                "task_id": "task_31_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 696.0998557775281,
                    "start": 438.8365534494382
                },
                "write": [
                    {
                        "end": 696.0998557775281,
                        "id": "file_31_2",
                        "start": 479.21381503994337
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 918.0503684655029,
                    "start": 913.6503684655029
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 913.6503684655029,
                        "id": "file_31_2",
                        "start": 696.0998557775281
                    }
                ],
                "task_id": "task_31_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1134.9364091977527,
                    "start": 696.0998557775281
                },
                "write": [
                    {
                        "end": 1134.9364091977527,
                        "id": "file_31_3",
                        "start": 918.0503684655029
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 221.9505127182045,
                    "start": 217.5505127182045
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 217.5505127182045,
                        "id": "file_3_0",
                        "start": 8.424247422680408e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 438.8365534494382,
                    "start": 8.424247422680408e-17
                },
                "write": [
                    {
                        "end": 438.8365534494382,
                        "id": "file_3_1",
                        "start": 221.9505127182045
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 479.21381503994337,
                    "start": 474.8138150399434
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 474.8138150399434,
                        "id": "file_3_1",
                        "start": 438.8365534494382
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 696.0998557775281,
                    "start": 438.8365534494382
                },
                "write": [
                    {
                        "end": 696.0998557775281,
                        "id": "file_3_2",
                        "start": 479.21381503994337
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 918.0503684655029,
                    "start": 913.6503684655029
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 913.6503684655029,
                        "id": "file_3_2",
                        "start": 696.0998557775281
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1134.9364091977527,
                    "start": 696.0998557775281
                },
                "write": [
                    {
                        "end": 1134.9364091977527,
                        "id": "file_3_3",
                        "start": 918.0503684655029
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 221.9505127182045,
                    "start": 217.5505127182045
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 217.5505127182045,
                        "id": "file_4_0",
                        "start": 8.756783505154635e-17
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 438.8365534494382,
                    "start": 8.756783505154635e-17
                },
                "write": [
                    {
                        "end": 438.8365534494382,
                        "id": "file_4_1",
                        "start": 221.9505127182045
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 479.21381503994337,
                    "start": 474.8138150399434
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 474.8138150399434,
                        "id": "file_4_1",
                        "start": 438.8365534494382
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 696.0998557775281,
                    "start": 438.8365534494382
                },
                "write": [
                    {
                        "end": 696.0998557775281,
                        "id": "file_4_2",
                        "start": 479.21381503994337
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 918.0503684655029,
                    "start": 913.6503684655029
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 913.6503684655029,
                        "id": "file_4_2",
                        "start": 696.0998557775281
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1134.9364091977527,
                    "start": 696.0998557775281
                },
                "write": [
                    {
                        "end": 1134.9364091977527,
                        "id": "file_4_3",
                        "start": 918.0503684655029
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 221.9505127182045,
                    "start": 217.5505127182045
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 217.5505127182045,
                        "id": "file_5_0",
                        "start": 9.089319587628861e-17
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 438.8365534494382,
                    "start": 9.089319587628861e-17
                },
                "write": [
                    {
                        "end": 438.8365534494382,
                        "id": "file_5_1",
                        "start": 221.9505127182045
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 479.21381503994337,
                    "start": 474.8138150399434
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 474.8138150399434,
                        "id": "file_5_1",
                        "start": 438.8365534494382
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 696.0998557775281,
                    "start": 438.8365534494382
                },
                "write": [
                    {
                        "end": 696.0998557775281,
                        "id": "file_5_2",
                        "start": 479.21381503994337
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 918.0503684655029,
                    "start": 913.6503684655029
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 913.6503684655029,
                        "id": "file_5_2",
                        "start": 696.0998557775281
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1134.9364091977527,
                    "start": 696.0998557775281
                },
                "write": [
                    {
                        "end": 1134.9364091977527,
                        "id": "file_5_3",
                        "start": 918.0503684655029
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 221.9505127182045,
                    "start": 217.5505127182045
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 217.5505127182045,
                        "id": "file_6_0",
                        "start": 9.421855670103087e-17
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 438.8365534494382,
                    "start": 9.421855670103087e-17
                },
                "write": [
                    {
                        "end": 438.8365534494382,
                        "id": "file_6_1",
                        "start": 221.9505127182045
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 479.21381503994337,
                    "start": 474.8138150399434
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 474.8138150399434,
                        "id": "file_6_1",
                        "start": 438.8365534494382
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 696.0998557775281,
                    "start": 438.8365534494382
                },
                "write": [
                    {
                        "end": 696.0998557775281,
                        "id": "file_6_2",
                        "start": 479.21381503994337
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 918.0503684655029,
                    "start": 913.6503684655029
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 913.6503684655029,
                        "id": "file_6_2",
                        "start": 696.0998557775281
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1134.9364091977527,
                    "start": 696.0998557775281
                },
                "write": [
                    {
                        "end": 1134.9364091977527,
                        "id": "file_6_3",
                        "start": 918.0503684655029
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 221.9505127182045,
                    "start": 217.5505127182045
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 217.5505127182045,
                        "id": "file_7_0",
                        "start": 9.754391752577313e-17
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 438.8365534494382,
                    "start": 9.754391752577313e-17
                },
                "write": [
                    {
                        "end": 438.8365534494382,
                        "id": "file_7_1",
                        "start": 221.9505127182045
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 479.21381503994337,
                    "start": 474.8138150399434
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 474.8138150399434,
                        "id": "file_7_1",
                        "start": 438.8365534494382
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 696.0998557775281,
                    "start": 438.8365534494382
                },
                "write": [
                    {
                        "end": 696.0998557775281,
                        "id": "file_7_2",
                        "start": 479.21381503994337
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 918.0503684655029,
                    "start": 913.6503684655029
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 913.6503684655029,
                        "id": "file_7_2",
                        "start": 696.0998557775281
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1134.9364091977527,
                    "start": 696.0998557775281
                },
                "write": [
                    {
                        "end": 1134.9364091977527,
                        "id": "file_7_3",
                        "start": 918.0503684655029
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 221.9505127182045,
                    "start": 217.5505127182045
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 217.5505127182045,
                        "id": "file_8_0",
                        "start": 1.008692783505154e-16
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 438.8365534494382,
                    "start": 1.008692783505154e-16
                },
                "write": [
                    {
                        "end": 438.8365534494382,
                        "id": "file_8_1",
                        "start": 221.9505127182045
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 479.21381503994337,
                    "start": 474.8138150399434
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 474.8138150399434,
                        "id": "file_8_1",
                        "start": 438.8365534494382
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 696.0998557775281,
                    "start": 438.8365534494382
                },
                "write": [
                    {
                        "end": 696.0998557775281,
                        "id": "file_8_2",
                        "start": 479.21381503994337
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 918.0503684655029,
                    "start": 913.6503684655029
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 913.6503684655029,
                        "id": "file_8_2",
                        "start": 696.0998557775281
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1134.9364091977527,
                    "start": 696.0998557775281
                },
                "write": [
                    {
                        "end": 1134.9364091977527,
                        "id": "file_8_3",
                        "start": 918.0503684655029
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 221.9505127182045,
                    "start": 217.5505127182045
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 217.5505127182045,
                        "id": "file_9_0",
                        "start": 1.0419463917525766e-16
                    }
                ],
                "task_id": "task_9_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 438.8365534494382,
                    "start": 1.0419463917525766e-16
                },
                "write": [
                    {
                        "end": 438.8365534494382,
                        "id": "file_9_1",
                        "start": 221.9505127182045
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 479.21381503994337,
                    "start": 474.8138150399434
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 474.8138150399434,
                        "id": "file_9_1",
                        "start": 438.8365534494382
                    }
                ],
                "task_id": "task_9_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 696.0998557775281,
                    "start": 438.8365534494382
                },
                "write": [
                    {
                        "end": 696.0998557775281,
                        "id": "file_9_2",
                        "start": 479.21381503994337
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 918.0503684655029,
                    "start": 913.6503684655029
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 913.6503684655029,
                        "id": "file_9_2",
                        "start": 696.0998557775281
                    }
                ],
                "task_id": "task_9_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1134.9364091977527,
                    "start": 696.0998557775281
                },
                "write": [
                    {
                        "end": 1134.9364091977527,
                        "id": "file_9_3",
                        "start": 918.0503684655029
                    }
                ]
            }
        ]
    }
}


==> result/multi/nfs/wrench/pagecache/dump_4.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 31.594269480074438,
                    "start": 27.19426948007444
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 27.19426948007444,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 58.705935301123596,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 58.705935301123596,
                        "id": "file_0_1",
                        "start": 31.594269480074438
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 67.6101509249811,
                    "start": 63.2101509249811
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 63.2101509249811,
                        "id": "file_0_1",
                        "start": 58.705935301123596
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 94.72181673932585,
                    "start": 58.705935301123596
                },
                "write": [
                    {
                        "end": 94.72181673932585,
                        "id": "file_0_2",
                        "start": 67.6101509249811
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 103.62603236318357,
                    "start": 99.22603236318356
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 99.22603236318356,
                        "id": "file_0_2",
                        "start": 94.72181673932585
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 130.7376981775281,
                    "start": 94.72181673932585
                },
                "write": [
                    {
                        "end": 130.7376981775281,
                        "id": "file_0_3",
                        "start": 103.62603236318357
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 31.594269480074438,
                    "start": 27.19426948007444
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 27.19426948007444,
                        "id": "file_1_0",
                        "start": 4.433814432989691e-18
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 58.705935301123596,
                    "start": 4.433814432989691e-18
                },
                "write": [
                    {
                        "end": 58.705935301123596,
                        "id": "file_1_1",
                        "start": 31.594269480074438
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 67.6101509249811,
                    "start": 63.2101509249811
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 63.2101509249811,
                        "id": "file_1_1",
                        "start": 58.705935301123596
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 94.72181673932585,
                    "start": 58.705935301123596
                },
                "write": [
                    {
                        "end": 94.72181673932585,
                        "id": "file_1_2",
                        "start": 67.6101509249811
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 103.62603236318357,
                    "start": 99.22603236318356
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 99.22603236318356,
                        "id": "file_1_2",
                        "start": 94.72181673932585
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 130.7376981775281,
                    "start": 94.72181673932585
                },
                "write": [
                    {
                        "end": 130.7376981775281,
                        "id": "file_1_3",
                        "start": 103.62603236318357
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 31.594269480074438,
                    "start": 27.19426948007444
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 27.19426948007444,
                        "id": "file_2_0",
                        "start": 7.75917525773196e-18
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 58.705935301123596,
                    "start": 7.75917525773196e-18
                },
                "write": [
                    {
                        "end": 58.705935301123596,
                        "id": "file_2_1",
                        "start": 31.594269480074438
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 67.6101509249811,
                    "start": 63.2101509249811
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 63.2101509249811,
                        "id": "file_2_1",
                        "start": 58.705935301123596
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 94.72181673932585,
                    "start": 58.705935301123596
                },
                "write": [
                    {
                        "end": 94.72181673932585,
                        "id": "file_2_2",
                        "start": 67.6101509249811
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 103.62603236318357,
                    "start": 99.22603236318356
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 99.22603236318356,
                        "id": "file_2_2",
                        "start": 94.72181673932585
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 130.7376981775281,
                    "start": 94.72181673932585
                },
                "write": [
                    {
                        "end": 130.7376981775281,
                        "id": "file_2_3",
                        "start": 103.62603236318357
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 31.594269480074438,
                    "start": 27.19426948007444
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 27.19426948007444,
                        "id": "file_3_0",
                        "start": 1.1084536082474228e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 58.705935301123596,
                    "start": 1.1084536082474228e-17
                },
                "write": [
                    {
                        "end": 58.705935301123596,
                        "id": "file_3_1",
                        "start": 31.594269480074438
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 67.6101509249811,
                    "start": 63.2101509249811
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 63.2101509249811,
                        "id": "file_3_1",
                        "start": 58.705935301123596
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 94.72181673932585,
                    "start": 58.705935301123596
                },
                "write": [
                    {
                        "end": 94.72181673932585,
                        "id": "file_3_2",
                        "start": 67.6101509249811
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 103.62603236318357,
                    "start": 99.22603236318356
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 99.22603236318356,
                        "id": "file_3_2",
                        "start": 94.72181673932585
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 130.7376981775281,
                    "start": 94.72181673932585
                },
                "write": [
                    {
                        "end": 130.7376981775281,
                        "id": "file_3_3",
                        "start": 103.62603236318357
                    }
                ]
            }
        ]
    }
}


==> result/multi/nfs/wrench/pagecache/dump_5.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 38.39270668403528,
                    "start": 33.992706684035284
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 33.992706684035284,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 72.28202871685393,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 72.28202871685393,
                        "id": "file_0_1",
                        "start": 38.39270668403528
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 82.31028169759037,
                    "start": 77.91028169759036
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 77.91028169759036,
                        "id": "file_0_1",
                        "start": 72.28202871685393
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 116.19960372808988,
                    "start": 72.28202871685393
                },
                "write": [
                    {
                        "end": 116.19960372808988,
                        "id": "file_0_2",
                        "start": 82.31028169759037
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 126.22785670882632,
                    "start": 121.82785670882632
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 121.82785670882632,
                        "id": "file_0_2",
                        "start": 116.19960372808988
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 160.11717873932585,
                    "start": 116.19960372808988
                },
                "write": [
                    {
                        "end": 160.11717873932585,
                        "id": "file_0_3",
                        "start": 126.22785670882632
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 38.39270668403528,
                    "start": 33.992706684035284
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 33.992706684035284,
                        "id": "file_1_0",
                        "start": 4.433814432989691e-18
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 72.28202871685393,
                    "start": 4.433814432989691e-18
                },
                "write": [
                    {
                        "end": 72.28202871685393,
                        "id": "file_1_1",
                        "start": 38.39270668403528
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 82.31028169759037,
                    "start": 77.91028169759036
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 77.91028169759036,
                        "id": "file_1_1",
                        "start": 72.28202871685393
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 116.19960372808988,
                    "start": 72.28202871685393
                },
                "write": [
                    {
                        "end": 116.19960372808988,
                        "id": "file_1_2",
                        "start": 82.31028169759037
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 126.22785670882632,
                    "start": 121.82785670882632
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 121.82785670882632,
                        "id": "file_1_2",
                        "start": 116.19960372808988
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 160.11717873932585,
                    "start": 116.19960372808988
                },
                "write": [
                    {
                        "end": 160.11717873932585,
                        "id": "file_1_3",
                        "start": 126.22785670882632
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 38.39270668403528,
                    "start": 33.992706684035284
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 33.992706684035284,
                        "id": "file_2_0",
                        "start": 7.75917525773196e-18
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 72.28202871685393,
                    "start": 7.75917525773196e-18
                },
                "write": [
                    {
                        "end": 72.28202871685393,
                        "id": "file_2_1",
                        "start": 38.39270668403528
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 82.31028169759037,
                    "start": 77.91028169759036
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 77.91028169759036,
                        "id": "file_2_1",
                        "start": 72.28202871685393
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 116.19960372808988,
                    "start": 72.28202871685393
                },
                "write": [
                    {
                        "end": 116.19960372808988,
                        "id": "file_2_2",
                        "start": 82.31028169759037
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 126.22785670882632,
                    "start": 121.82785670882632
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 121.82785670882632,
                        "id": "file_2_2",
                        "start": 116.19960372808988
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 160.11717873932585,
                    "start": 116.19960372808988
                },
                "write": [
                    {
                        "end": 160.11717873932585,
                        "id": "file_2_3",
                        "start": 126.22785670882632
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 38.39270668403528,
                    "start": 33.992706684035284
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 33.992706684035284,
                        "id": "file_3_0",
                        "start": 1.1084536082474228e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 72.28202871685393,
                    "start": 1.1084536082474228e-17
                },
                "write": [
                    {
                        "end": 72.28202871685393,
                        "id": "file_3_1",
                        "start": 38.39270668403528
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 82.31028169759037,
                    "start": 77.91028169759036
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 77.91028169759036,
                        "id": "file_3_1",
                        "start": 72.28202871685393
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 116.19960372808988,
                    "start": 72.28202871685393
                },
                "write": [
                    {
                        "end": 116.19960372808988,
                        "id": "file_3_2",
                        "start": 82.31028169759037
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 126.22785670882632,
                    "start": 121.82785670882632
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 121.82785670882632,
                        "id": "file_3_2",
                        "start": 116.19960372808988
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 160.11717873932585,
                    "start": 116.19960372808988
                },
                "write": [
                    {
                        "end": 160.11717873932585,
                        "id": "file_3_3",
                        "start": 126.22785670882632
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 38.39270668403528,
                    "start": 33.992706684035284
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 33.992706684035284,
                        "id": "file_4_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 72.28202871685393,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 72.28202871685393,
                        "id": "file_4_1",
                        "start": 38.39270668403528
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 82.31028169759037,
                    "start": 77.91028169759036
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 77.91028169759036,
                        "id": "file_4_1",
                        "start": 72.28202871685393
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 116.19960372808988,
                    "start": 72.28202871685393
                },
                "write": [
                    {
                        "end": 116.19960372808988,
                        "id": "file_4_2",
                        "start": 82.31028169759037
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 126.22785670882632,
                    "start": 121.82785670882632
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 121.82785670882632,
                        "id": "file_4_2",
                        "start": 116.19960372808988
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 160.11717873932585,
                    "start": 116.19960372808988
                },
                "write": [
                    {
                        "end": 160.11717873932585,
                        "id": "file_4_3",
                        "start": 126.22785670882632
                    }
                ]
            }
        ]
    }
}


==> result/multi/nfs/wrench/pagecache/dump_6.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 45.19114414713448,
                    "start": 40.79114414713448
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 40.79114414713448,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 85.85812259101124,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 85.85812259101124,
                        "id": "file_0_1",
                        "start": 45.19114414713448
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 97.01041292779514,
                    "start": 92.61041292779514
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 92.61041292779514,
                        "id": "file_0_1",
                        "start": 85.85812259101124
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 137.67739137303371,
                    "start": 85.85812259101124
                },
                "write": [
                    {
                        "end": 137.67739137303371,
                        "id": "file_0_2",
                        "start": 97.01041292779514
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 148.8296817098176,
                    "start": 144.4296817098176
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 144.4296817098176,
                        "id": "file_0_2",
                        "start": 137.67739137303371
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 189.49666019550563,
                    "start": 137.67739137303371
                },
                "write": [
                    {
                        "end": 189.49666019550563,
                        "id": "file_0_3",
                        "start": 148.8296817098176
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 45.19114414713448,
                    "start": 40.79114414713448
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 40.79114414713448,
                        "id": "file_1_0",
                        "start": 4.433814432989691e-18
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 85.85812259101124,
                    "start": 4.433814432989691e-18
                },
                "write": [
                    {
                        "end": 85.85812259101124,
                        "id": "file_1_1",
                        "start": 45.19114414713448
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 97.01041292779514,
                    "start": 92.61041292779514
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 92.61041292779514,
                        "id": "file_1_1",
                        "start": 85.85812259101124
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 137.67739137303371,
                    "start": 85.85812259101124
                },
                "write": [
                    {
                        "end": 137.67739137303371,
                        "id": "file_1_2",
                        "start": 97.01041292779514
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 148.8296817098176,
                    "start": 144.4296817098176
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 144.4296817098176,
                        "id": "file_1_2",
                        "start": 137.67739137303371
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 189.49666019550563,
                    "start": 137.67739137303371
                },
                "write": [
                    {
                        "end": 189.49666019550563,
                        "id": "file_1_3",
                        "start": 148.8296817098176
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 45.19114414713448,
                    "start": 40.79114414713448
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 40.79114414713448,
                        "id": "file_2_0",
                        "start": 7.75917525773196e-18
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 85.85812259101124,
                    "start": 7.75917525773196e-18
                },
                "write": [
                    {
                        "end": 85.85812259101124,
                        "id": "file_2_1",
                        "start": 45.19114414713448
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 97.01041292779514,
                    "start": 92.61041292779514
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 92.61041292779514,
                        "id": "file_2_1",
                        "start": 85.85812259101124
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 137.67739137303371,
                    "start": 85.85812259101124
                },
                "write": [
                    {
                        "end": 137.67739137303371,
                        "id": "file_2_2",
                        "start": 97.01041292779514
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 148.8296817098176,
                    "start": 144.4296817098176
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 144.4296817098176,
                        "id": "file_2_2",
                        "start": 137.67739137303371
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 189.49666019550563,
                    "start": 137.67739137303371
                },
                "write": [
                    {
                        "end": 189.49666019550563,
                        "id": "file_2_3",
                        "start": 148.8296817098176
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 45.19114414713448,
                    "start": 40.79114414713448
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 40.79114414713448,
                        "id": "file_3_0",
                        "start": 1.1084536082474228e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 85.85812259101124,
                    "start": 1.1084536082474228e-17
                },
                "write": [
                    {
                        "end": 85.85812259101124,
                        "id": "file_3_1",
                        "start": 45.19114414713448
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 97.01041292779514,
                    "start": 92.61041292779514
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 92.61041292779514,
                        "id": "file_3_1",
                        "start": 85.85812259101124
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 137.67739137303371,
                    "start": 85.85812259101124
                },
                "write": [
                    {
                        "end": 137.67739137303371,
                        "id": "file_3_2",
                        "start": 97.01041292779514
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 148.8296817098176,
                    "start": 144.4296817098176
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 144.4296817098176,
                        "id": "file_3_2",
                        "start": 137.67739137303371
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 189.49666019550563,
                    "start": 137.67739137303371
                },
                "write": [
                    {
                        "end": 189.49666019550563,
                        "id": "file_3_3",
                        "start": 148.8296817098176
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 45.19114414713448,
                    "start": 40.79114414713448
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 40.79114414713448,
                        "id": "file_4_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 85.85812259101124,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 85.85812259101124,
                        "id": "file_4_1",
                        "start": 45.19114414713448
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 97.01041292779514,
                    "start": 92.61041292779514
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 92.61041292779514,
                        "id": "file_4_1",
                        "start": 85.85812259101124
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 137.67739137303371,
                    "start": 85.85812259101124
                },
                "write": [
                    {
                        "end": 137.67739137303371,
                        "id": "file_4_2",
                        "start": 97.01041292779514
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 148.8296817098176,
                    "start": 144.4296817098176
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 144.4296817098176,
                        "id": "file_4_2",
                        "start": 137.67739137303371
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 189.49666019550563,
                    "start": 137.67739137303371
                },
                "write": [
                    {
                        "end": 189.49666019550563,
                        "id": "file_4_3",
                        "start": 148.8296817098176
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 45.19114414713448,
                    "start": 40.79114414713448
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 40.79114414713448,
                        "id": "file_5_0",
                        "start": 1.7735257731958765e-17
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 85.85812259101124,
                    "start": 1.7735257731958765e-17
                },
                "write": [
                    {
                        "end": 85.85812259101124,
                        "id": "file_5_1",
                        "start": 45.19114414713448
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 97.01041292779514,
                    "start": 92.61041292779514
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 92.61041292779514,
                        "id": "file_5_1",
                        "start": 85.85812259101124
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 137.67739137303371,
                    "start": 85.85812259101124
                },
                "write": [
                    {
                        "end": 137.67739137303371,
                        "id": "file_5_2",
                        "start": 97.01041292779514
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 148.8296817098176,
                    "start": 144.4296817098176
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 144.4296817098176,
                        "id": "file_5_2",
                        "start": 137.67739137303371
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 189.49666019550563,
                    "start": 137.67739137303371
                },
                "write": [
                    {
                        "end": 189.49666019550563,
                        "id": "file_5_3",
                        "start": 148.8296817098176
                    }
                ]
            }
        ]
    }
}


==> result/multi/nfs/wrench/pagecache/dump_7.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 51.989581360795476,
                    "start": 47.58958136079548
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 47.58958136079548,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 99.43421602921349,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 99.43421602921349,
                        "id": "file_0_1",
                        "start": 51.989581360795476
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 111.7105437214214,
                    "start": 107.3105437214214
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 107.3105437214214,
                        "id": "file_0_1",
                        "start": 99.43421602921349
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 159.1551783797753,
                    "start": 99.43421602921349
                },
                "write": [
                    {
                        "end": 159.1551783797753,
                        "id": "file_0_2",
                        "start": 111.7105437214214
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 171.43150607190358,
                    "start": 167.03150607190358
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 167.03150607190358,
                        "id": "file_0_2",
                        "start": 159.1551783797753
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 218.87614073707866,
                    "start": 159.1551783797753
                },
                "write": [
                    {
                        "end": 218.87614073707866,
                        "id": "file_0_3",
                        "start": 171.43150607190358
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 51.989581360795476,
                    "start": 47.58958136079548
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 47.58958136079548,
                        "id": "file_1_0",
                        "start": 4.433814432989691e-18
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 99.43421602921349,
                    "start": 4.433814432989691e-18
                },
                "write": [
                    {
                        "end": 99.43421602921349,
                        "id": "file_1_1",
                        "start": 51.989581360795476
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 111.7105437214214,
                    "start": 107.3105437214214
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 107.3105437214214,
                        "id": "file_1_1",
                        "start": 99.43421602921349
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 159.1551783797753,
                    "start": 99.43421602921349
                },
                "write": [
                    {
                        "end": 159.1551783797753,
                        "id": "file_1_2",
                        "start": 111.7105437214214
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 171.43150607190358,
                    "start": 167.03150607190358
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 167.03150607190358,
                        "id": "file_1_2",
                        "start": 159.1551783797753
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 218.87614073707866,
                    "start": 159.1551783797753
                },
                "write": [
                    {
                        "end": 218.87614073707866,
                        "id": "file_1_3",
                        "start": 171.43150607190358
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 51.989581360795476,
                    "start": 47.58958136079548
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 47.58958136079548,
                        "id": "file_2_0",
                        "start": 7.75917525773196e-18
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 99.43421602921349,
                    "start": 7.75917525773196e-18
                },
                "write": [
                    {
                        "end": 99.43421602921349,
                        "id": "file_2_1",
                        "start": 51.989581360795476
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 111.7105437214214,
                    "start": 107.3105437214214
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 107.3105437214214,
                        "id": "file_2_1",
                        "start": 99.43421602921349
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 159.1551783797753,
                    "start": 99.43421602921349
                },
                "write": [
                    {
                        "end": 159.1551783797753,
                        "id": "file_2_2",
                        "start": 111.7105437214214
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 171.43150607190358,
                    "start": 167.03150607190358
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 167.03150607190358,
                        "id": "file_2_2",
                        "start": 159.1551783797753
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 218.87614073707866,
                    "start": 159.1551783797753
                },
                "write": [
                    {
                        "end": 218.87614073707866,
                        "id": "file_2_3",
                        "start": 171.43150607190358
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 51.989581360795476,
                    "start": 47.58958136079548
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 47.58958136079548,
                        "id": "file_3_0",
                        "start": 1.1084536082474228e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 99.43421602921349,
                    "start": 1.1084536082474228e-17
                },
                "write": [
                    {
                        "end": 99.43421602921349,
                        "id": "file_3_1",
                        "start": 51.989581360795476
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 111.7105437214214,
                    "start": 107.3105437214214
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 107.3105437214214,
                        "id": "file_3_1",
                        "start": 99.43421602921349
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 159.1551783797753,
                    "start": 99.43421602921349
                },
                "write": [
                    {
                        "end": 159.1551783797753,
                        "id": "file_3_2",
                        "start": 111.7105437214214
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 171.43150607190358,
                    "start": 167.03150607190358
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 167.03150607190358,
                        "id": "file_3_2",
                        "start": 159.1551783797753
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 218.87614073707866,
                    "start": 159.1551783797753
                },
                "write": [
                    {
                        "end": 218.87614073707866,
                        "id": "file_3_3",
                        "start": 171.43150607190358
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 51.989581360795476,
                    "start": 47.58958136079548
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 47.58958136079548,
                        "id": "file_4_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 99.43421602921349,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 99.43421602921349,
                        "id": "file_4_1",
                        "start": 51.989581360795476
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 111.7105437214214,
                    "start": 107.3105437214214
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 107.3105437214214,
                        "id": "file_4_1",
                        "start": 99.43421602921349
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 159.1551783797753,
                    "start": 99.43421602921349
                },
                "write": [
                    {
                        "end": 159.1551783797753,
                        "id": "file_4_2",
                        "start": 111.7105437214214
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 171.43150607190358,
                    "start": 167.03150607190358
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 167.03150607190358,
                        "id": "file_4_2",
                        "start": 159.1551783797753
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 218.87614073707866,
                    "start": 159.1551783797753
                },
                "write": [
                    {
                        "end": 218.87614073707866,
                        "id": "file_4_3",
                        "start": 171.43150607190358
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 51.989581360795476,
                    "start": 47.58958136079548
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 47.58958136079548,
                        "id": "file_5_0",
                        "start": 1.7735257731958765e-17
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 99.43421602921349,
                    "start": 1.7735257731958765e-17
                },
                "write": [
                    {
                        "end": 99.43421602921349,
                        "id": "file_5_1",
                        "start": 51.989581360795476
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 111.7105437214214,
                    "start": 107.3105437214214
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 107.3105437214214,
                        "id": "file_5_1",
                        "start": 99.43421602921349
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 159.1551783797753,
                    "start": 99.43421602921349
                },
                "write": [
                    {
                        "end": 159.1551783797753,
                        "id": "file_5_2",
                        "start": 111.7105437214214
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 171.43150607190358,
                    "start": 167.03150607190358
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 167.03150607190358,
                        "id": "file_5_2",
                        "start": 159.1551783797753
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 218.87614073707866,
                    "start": 159.1551783797753
                },
                "write": [
                    {
                        "end": 218.87614073707866,
                        "id": "file_5_3",
                        "start": 171.43150607190358
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 51.989581360795476,
                    "start": 47.58958136079548
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 47.58958136079548,
                        "id": "file_6_0",
                        "start": 2.1060618556701034e-17
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 99.43421602921349,
                    "start": 2.1060618556701034e-17
                },
                "write": [
                    {
                        "end": 99.43421602921349,
                        "id": "file_6_1",
                        "start": 51.989581360795476
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 111.7105437214214,
                    "start": 107.3105437214214
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 107.3105437214214,
                        "id": "file_6_1",
                        "start": 99.43421602921349
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 159.1551783797753,
                    "start": 99.43421602921349
                },
                "write": [
                    {
                        "end": 159.1551783797753,
                        "id": "file_6_2",
                        "start": 111.7105437214214
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 171.43150607190358,
                    "start": 167.03150607190358
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 167.03150607190358,
                        "id": "file_6_2",
                        "start": 159.1551783797753
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 218.87614073707866,
                    "start": 159.1551783797753
                },
                "write": [
                    {
                        "end": 218.87614073707866,
                        "id": "file_6_3",
                        "start": 171.43150607190358
                    }
                ]
            }
        ]
    }
}


==> result/multi/nfs/wrench/pagecache/dump_8.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 58.788018457602526,
                    "start": 54.38801845760253
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 54.38801845760253,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 113.0103092247191,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 113.0103092247191,
                        "id": "file_0_1",
                        "start": 58.788018457602526
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 126.41067427431422,
                    "start": 122.01067427431421
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 122.01067427431421,
                        "id": "file_0_1",
                        "start": 113.0103092247191
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 180.63296504494383,
                    "start": 113.0103092247191
                },
                "write": [
                    {
                        "end": 180.63296504494383,
                        "id": "file_0_2",
                        "start": 126.41067427431422
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 194.03333009382348,
                    "start": 189.63333009382347
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 189.63333009382347,
                        "id": "file_0_2",
                        "start": 180.63296504494383
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 248.25562086516857,
                    "start": 180.63296504494383
                },
                "write": [
                    {
                        "end": 248.25562086516857,
                        "id": "file_0_3",
                        "start": 194.03333009382348
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 58.788018457602526,
                    "start": 54.38801845760253
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 54.38801845760253,
                        "id": "file_1_0",
                        "start": 4.433814432989691e-18
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 113.0103092247191,
                    "start": 4.433814432989691e-18
                },
                "write": [
                    {
                        "end": 113.0103092247191,
                        "id": "file_1_1",
                        "start": 58.788018457602526
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 126.41067427431422,
                    "start": 122.01067427431421
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 122.01067427431421,
                        "id": "file_1_1",
                        "start": 113.0103092247191
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 180.63296504494383,
                    "start": 113.0103092247191
                },
                "write": [
                    {
                        "end": 180.63296504494383,
                        "id": "file_1_2",
                        "start": 126.41067427431422
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 194.03333009382348,
                    "start": 189.63333009382347
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 189.63333009382347,
                        "id": "file_1_2",
                        "start": 180.63296504494383
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 248.25562086516857,
                    "start": 180.63296504494383
                },
                "write": [
                    {
                        "end": 248.25562086516857,
                        "id": "file_1_3",
                        "start": 194.03333009382348
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 58.788018457602526,
                    "start": 54.38801845760253
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 54.38801845760253,
                        "id": "file_2_0",
                        "start": 7.75917525773196e-18
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 113.0103092247191,
                    "start": 7.75917525773196e-18
                },
                "write": [
                    {
                        "end": 113.0103092247191,
                        "id": "file_2_1",
                        "start": 58.788018457602526
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 126.41067427431422,
                    "start": 122.01067427431421
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 122.01067427431421,
                        "id": "file_2_1",
                        "start": 113.0103092247191
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 180.63296504494383,
                    "start": 113.0103092247191
                },
                "write": [
                    {
                        "end": 180.63296504494383,
                        "id": "file_2_2",
                        "start": 126.41067427431422
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 194.03333009382348,
                    "start": 189.63333009382347
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 189.63333009382347,
                        "id": "file_2_2",
                        "start": 180.63296504494383
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 248.25562086516857,
                    "start": 180.63296504494383
                },
                "write": [
                    {
                        "end": 248.25562086516857,
                        "id": "file_2_3",
                        "start": 194.03333009382348
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 58.788018457602526,
                    "start": 54.38801845760253
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 54.38801845760253,
                        "id": "file_3_0",
                        "start": 1.1084536082474228e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 113.0103092247191,
                    "start": 1.1084536082474228e-17
                },
                "write": [
                    {
                        "end": 113.0103092247191,
                        "id": "file_3_1",
                        "start": 58.788018457602526
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 126.41067427431422,
                    "start": 122.01067427431421
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 122.01067427431421,
                        "id": "file_3_1",
                        "start": 113.0103092247191
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 180.63296504494383,
                    "start": 113.0103092247191
                },
                "write": [
                    {
                        "end": 180.63296504494383,
                        "id": "file_3_2",
                        "start": 126.41067427431422
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 194.03333009382348,
                    "start": 189.63333009382347
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 189.63333009382347,
                        "id": "file_3_2",
                        "start": 180.63296504494383
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 248.25562086516857,
                    "start": 180.63296504494383
                },
                "write": [
                    {
                        "end": 248.25562086516857,
                        "id": "file_3_3",
                        "start": 194.03333009382348
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 58.788018457602526,
                    "start": 54.38801845760253
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 54.38801845760253,
                        "id": "file_4_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 113.0103092247191,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 113.0103092247191,
                        "id": "file_4_1",
                        "start": 58.788018457602526
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 126.41067427431422,
                    "start": 122.01067427431421
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 122.01067427431421,
                        "id": "file_4_1",
                        "start": 113.0103092247191
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 180.63296504494383,
                    "start": 113.0103092247191
                },
                "write": [
                    {
                        "end": 180.63296504494383,
                        "id": "file_4_2",
                        "start": 126.41067427431422
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 194.03333009382348,
                    "start": 189.63333009382347
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 189.63333009382347,
                        "id": "file_4_2",
                        "start": 180.63296504494383
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 248.25562086516857,
                    "start": 180.63296504494383
                },
                "write": [
                    {
                        "end": 248.25562086516857,
                        "id": "file_4_3",
                        "start": 194.03333009382348
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 58.788018457602526,
                    "start": 54.38801845760253
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 54.38801845760253,
                        "id": "file_5_0",
                        "start": 1.7735257731958765e-17
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 113.0103092247191,
                    "start": 1.7735257731958765e-17
                },
                "write": [
                    {
                        "end": 113.0103092247191,
                        "id": "file_5_1",
                        "start": 58.788018457602526
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 126.41067427431422,
                    "start": 122.01067427431421
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 122.01067427431421,
                        "id": "file_5_1",
                        "start": 113.0103092247191
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 180.63296504494383,
                    "start": 113.0103092247191
                },
                "write": [
                    {
                        "end": 180.63296504494383,
                        "id": "file_5_2",
                        "start": 126.41067427431422
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 194.03333009382348,
                    "start": 189.63333009382347
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 189.63333009382347,
                        "id": "file_5_2",
                        "start": 180.63296504494383
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 248.25562086516857,
                    "start": 180.63296504494383
                },
                "write": [
                    {
                        "end": 248.25562086516857,
                        "id": "file_5_3",
                        "start": 194.03333009382348
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 58.788018457602526,
                    "start": 54.38801845760253
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 54.38801845760253,
                        "id": "file_6_0",
                        "start": 2.1060618556701034e-17
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 113.0103092247191,
                    "start": 2.1060618556701034e-17
                },
                "write": [
                    {
                        "end": 113.0103092247191,
                        "id": "file_6_1",
                        "start": 58.788018457602526
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 126.41067427431422,
                    "start": 122.01067427431421
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 122.01067427431421,
                        "id": "file_6_1",
                        "start": 113.0103092247191
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 180.63296504494383,
                    "start": 113.0103092247191
                },
                "write": [
                    {
                        "end": 180.63296504494383,
                        "id": "file_6_2",
                        "start": 126.41067427431422
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 194.03333009382348,
                    "start": 189.63333009382347
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 189.63333009382347,
                        "id": "file_6_2",
                        "start": 180.63296504494383
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 248.25562086516857,
                    "start": 180.63296504494383
                },
                "write": [
                    {
                        "end": 248.25562086516857,
                        "id": "file_6_3",
                        "start": 194.03333009382348
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 58.788018457602526,
                    "start": 54.38801845760253
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 54.38801845760253,
                        "id": "file_7_0",
                        "start": 2.4385979381443302e-17
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 113.0103092247191,
                    "start": 2.4385979381443302e-17
                },
                "write": [
                    {
                        "end": 113.0103092247191,
                        "id": "file_7_1",
                        "start": 58.788018457602526
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 126.41067427431422,
                    "start": 122.01067427431421
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 122.01067427431421,
                        "id": "file_7_1",
                        "start": 113.0103092247191
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 180.63296504494383,
                    "start": 113.0103092247191
                },
                "write": [
                    {
                        "end": 180.63296504494383,
                        "id": "file_7_2",
                        "start": 126.41067427431422
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 194.03333009382348,
                    "start": 189.63333009382347
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 189.63333009382347,
                        "id": "file_7_2",
                        "start": 180.63296504494383
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 248.25562086516857,
                    "start": 180.63296504494383
                },
                "write": [
                    {
                        "end": 248.25562086516857,
                        "id": "file_7_3",
                        "start": 194.03333009382348
                    }
                ]
            }
        ]
    }
}


==> result/multi/nfs/wrench/pagecache/dump_9.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 65.58645625810475,
                    "start": 61.18645625810474
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 61.18645625810474,
                        "id": "file_0_0",
                        "start": 1.1084536082474228e-18
                    }
                ],
                "task_id": "task_0_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 126.58640382696629,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 126.58640382696629,
                        "id": "file_0_1",
                        "start": 65.58645625810475
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 141.1108062318929,
                    "start": 136.7108062318929
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 136.7108062318929,
                        "id": "file_0_1",
                        "start": 126.58640382696629
                    }
                ],
                "task_id": "task_0_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 202.1107538067416,
                    "start": 126.58640382696629
                },
                "write": [
                    {
                        "end": 202.1107538067416,
                        "id": "file_0_2",
                        "start": 141.1108062318929
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 216.63515621166832,
                    "start": 212.2351562116683
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 212.2351562116683,
                        "id": "file_0_2",
                        "start": 202.1107538067416
                    }
                ],
                "task_id": "task_0_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 277.6351037775281,
                    "start": 202.1107538067416
                },
                "write": [
                    {
                        "end": 277.6351037775281,
                        "id": "file_0_3",
                        "start": 216.63515621166832
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 65.58645625810475,
                    "start": 61.18645625810474
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 61.18645625810474,
                        "id": "file_1_0",
                        "start": 4.433814432989691e-18
                    }
                ],
                "task_id": "task_1_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 126.58640382696629,
                    "start": 4.433814432989691e-18
                },
                "write": [
                    {
                        "end": 126.58640382696629,
                        "id": "file_1_1",
                        "start": 65.58645625810475
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 141.1108062318929,
                    "start": 136.7108062318929
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 136.7108062318929,
                        "id": "file_1_1",
                        "start": 126.58640382696629
                    }
                ],
                "task_id": "task_1_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 202.1107538067416,
                    "start": 126.58640382696629
                },
                "write": [
                    {
                        "end": 202.1107538067416,
                        "id": "file_1_2",
                        "start": 141.1108062318929
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 216.63515621166832,
                    "start": 212.2351562116683
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 212.2351562116683,
                        "id": "file_1_2",
                        "start": 202.1107538067416
                    }
                ],
                "task_id": "task_1_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 277.6351037775281,
                    "start": 202.1107538067416
                },
                "write": [
                    {
                        "end": 277.6351037775281,
                        "id": "file_1_3",
                        "start": 216.63515621166832
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 65.58645625810475,
                    "start": 61.18645625810474
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 61.18645625810474,
                        "id": "file_2_0",
                        "start": 7.75917525773196e-18
                    }
                ],
                "task_id": "task_2_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 126.58640382696629,
                    "start": 7.75917525773196e-18
                },
                "write": [
                    {
                        "end": 126.58640382696629,
                        "id": "file_2_1",
                        "start": 65.58645625810475
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 141.1108062318929,
                    "start": 136.7108062318929
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 136.7108062318929,
                        "id": "file_2_1",
                        "start": 126.58640382696629
                    }
                ],
                "task_id": "task_2_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 202.1107538067416,
                    "start": 126.58640382696629
                },
                "write": [
                    {
                        "end": 202.1107538067416,
                        "id": "file_2_2",
                        "start": 141.1108062318929
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 216.63515621166832,
                    "start": 212.2351562116683
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 212.2351562116683,
                        "id": "file_2_2",
                        "start": 202.1107538067416
                    }
                ],
                "task_id": "task_2_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 277.6351037775281,
                    "start": 202.1107538067416
                },
                "write": [
                    {
                        "end": 277.6351037775281,
                        "id": "file_2_3",
                        "start": 216.63515621166832
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 65.58645625810475,
                    "start": 61.18645625810474
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 61.18645625810474,
                        "id": "file_3_0",
                        "start": 1.1084536082474228e-17
                    }
                ],
                "task_id": "task_3_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 126.58640382696629,
                    "start": 1.1084536082474228e-17
                },
                "write": [
                    {
                        "end": 126.58640382696629,
                        "id": "file_3_1",
                        "start": 65.58645625810475
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 141.1108062318929,
                    "start": 136.7108062318929
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 136.7108062318929,
                        "id": "file_3_1",
                        "start": 126.58640382696629
                    }
                ],
                "task_id": "task_3_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 202.1107538067416,
                    "start": 126.58640382696629
                },
                "write": [
                    {
                        "end": 202.1107538067416,
                        "id": "file_3_2",
                        "start": 141.1108062318929
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 216.63515621166832,
                    "start": 212.2351562116683
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 212.2351562116683,
                        "id": "file_3_2",
                        "start": 202.1107538067416
                    }
                ],
                "task_id": "task_3_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 277.6351037775281,
                    "start": 202.1107538067416
                },
                "write": [
                    {
                        "end": 277.6351037775281,
                        "id": "file_3_3",
                        "start": 216.63515621166832
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 65.58645625810475,
                    "start": 61.18645625810474
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 61.18645625810474,
                        "id": "file_4_0",
                        "start": 1.4409896907216497e-17
                    }
                ],
                "task_id": "task_4_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 126.58640382696629,
                    "start": 1.4409896907216497e-17
                },
                "write": [
                    {
                        "end": 126.58640382696629,
                        "id": "file_4_1",
                        "start": 65.58645625810475
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 141.1108062318929,
                    "start": 136.7108062318929
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 136.7108062318929,
                        "id": "file_4_1",
                        "start": 126.58640382696629
                    }
                ],
                "task_id": "task_4_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 202.1107538067416,
                    "start": 126.58640382696629
                },
                "write": [
                    {
                        "end": 202.1107538067416,
                        "id": "file_4_2",
                        "start": 141.1108062318929
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 216.63515621166832,
                    "start": 212.2351562116683
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 212.2351562116683,
                        "id": "file_4_2",
                        "start": 202.1107538067416
                    }
                ],
                "task_id": "task_4_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 277.6351037775281,
                    "start": 202.1107538067416
                },
                "write": [
                    {
                        "end": 277.6351037775281,
                        "id": "file_4_3",
                        "start": 216.63515621166832
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 65.58645625810475,
                    "start": 61.18645625810474
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 61.18645625810474,
                        "id": "file_5_0",
                        "start": 1.7735257731958765e-17
                    }
                ],
                "task_id": "task_5_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 126.58640382696629,
                    "start": 1.7735257731958765e-17
                },
                "write": [
                    {
                        "end": 126.58640382696629,
                        "id": "file_5_1",
                        "start": 65.58645625810475
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 141.1108062318929,
                    "start": 136.7108062318929
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 136.7108062318929,
                        "id": "file_5_1",
                        "start": 126.58640382696629
                    }
                ],
                "task_id": "task_5_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 202.1107538067416,
                    "start": 126.58640382696629
                },
                "write": [
                    {
                        "end": 202.1107538067416,
                        "id": "file_5_2",
                        "start": 141.1108062318929
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 216.63515621166832,
                    "start": 212.2351562116683
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 212.2351562116683,
                        "id": "file_5_2",
                        "start": 202.1107538067416
                    }
                ],
                "task_id": "task_5_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 277.6351037775281,
                    "start": 202.1107538067416
                },
                "write": [
                    {
                        "end": 277.6351037775281,
                        "id": "file_5_3",
                        "start": 216.63515621166832
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 65.58645625810475,
                    "start": 61.18645625810474
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 61.18645625810474,
                        "id": "file_6_0",
                        "start": 2.1060618556701034e-17
                    }
                ],
                "task_id": "task_6_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 126.58640382696629,
                    "start": 2.1060618556701034e-17
                },
                "write": [
                    {
                        "end": 126.58640382696629,
                        "id": "file_6_1",
                        "start": 65.58645625810475
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 141.1108062318929,
                    "start": 136.7108062318929
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 136.7108062318929,
                        "id": "file_6_1",
                        "start": 126.58640382696629
                    }
                ],
                "task_id": "task_6_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 202.1107538067416,
                    "start": 126.58640382696629
                },
                "write": [
                    {
                        "end": 202.1107538067416,
                        "id": "file_6_2",
                        "start": 141.1108062318929
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 216.63515621166832,
                    "start": 212.2351562116683
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 212.2351562116683,
                        "id": "file_6_2",
                        "start": 202.1107538067416
                    }
                ],
                "task_id": "task_6_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 277.6351037775281,
                    "start": 202.1107538067416
                },
                "write": [
                    {
                        "end": 277.6351037775281,
                        "id": "file_6_3",
                        "start": 216.63515621166832
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 65.58645625810475,
                    "start": 61.18645625810474
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 61.18645625810474,
                        "id": "file_7_0",
                        "start": 2.4385979381443302e-17
                    }
                ],
                "task_id": "task_7_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 126.58640382696629,
                    "start": 2.4385979381443302e-17
                },
                "write": [
                    {
                        "end": 126.58640382696629,
                        "id": "file_7_1",
                        "start": 65.58645625810475
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 141.1108062318929,
                    "start": 136.7108062318929
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 136.7108062318929,
                        "id": "file_7_1",
                        "start": 126.58640382696629
                    }
                ],
                "task_id": "task_7_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 202.1107538067416,
                    "start": 126.58640382696629
                },
                "write": [
                    {
                        "end": 202.1107538067416,
                        "id": "file_7_2",
                        "start": 141.1108062318929
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 216.63515621166832,
                    "start": 212.2351562116683
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 212.2351562116683,
                        "id": "file_7_2",
                        "start": 202.1107538067416
                    }
                ],
                "task_id": "task_7_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 277.6351037775281,
                    "start": 202.1107538067416
                },
                "write": [
                    {
                        "end": 277.6351037775281,
                        "id": "file_7_3",
                        "start": 216.63515621166832
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 65.58645625810475,
                    "start": 61.18645625810474
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 61.18645625810474,
                        "id": "file_8_0",
                        "start": 2.771134020618557e-17
                    }
                ],
                "task_id": "task_8_0",
                "terminated": -1.0,
                "whole_task": {
                    "end": 126.58640382696629,
                    "start": 2.771134020618557e-17
                },
                "write": [
                    {
                        "end": 126.58640382696629,
                        "id": "file_8_1",
                        "start": 65.58645625810475
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 141.1108062318929,
                    "start": 136.7108062318929
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 136.7108062318929,
                        "id": "file_8_1",
                        "start": 126.58640382696629
                    }
                ],
                "task_id": "task_8_1",
                "terminated": -1.0,
                "whole_task": {
                    "end": 202.1107538067416,
                    "start": 126.58640382696629
                },
                "write": [
                    {
                        "end": 202.1107538067416,
                        "id": "file_8_2",
                        "start": 141.1108062318929
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 216.63515621166832,
                    "start": 212.2351562116683
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "compute_host",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 212.2351562116683,
                        "id": "file_8_2",
                        "start": 202.1107538067416
                    }
                ],
                "task_id": "task_8_2",
                "terminated": -1.0,
                "whole_task": {
                    "end": 277.6351037775281,
                    "start": 202.1107538067416
                },
                "write": [
                    {
                        "end": 277.6351037775281,
                        "id": "file_8_3",
                        "start": 216.63515621166832
                    }
                ]
            }
        ]
    }
}


==> result/multi/nfs/wrench/run_time_original.csv <==
no_pipeline,run_time
1,0.015000
2,0.026000
3,0.029000
4,0.043000
5,0.057000
6,0.096000
7,0.113000
8,0.134000
9,0.117000
10,0.115000
11,0.133000
12,0.134000
13,0.132000
14,0.142000
15,0.206000
16,0.147000
17,0.151000
18,0.145000
19,0.173000
20,0.161000
21,0.181000
22,0.206000
23,0.195000
24,0.305000
25,0.279000
26,0.275000
27,0.333000
28,0.252000
29,0.258000
30,0.396000
31,0.330000
32,0.287000


==> result/multi/nfs/wrench/run_time_pagecache.csv <==
no_pipeline,run_time
1,0.021000
2,0.031000
3,0.049000
4,0.072000
5,0.089000
6,0.098000
7,0.130000
8,0.166000
9,0.198000
10,0.265000
11,0.229000
12,0.256000
13,0.318000
14,0.336000
15,0.390000
16,0.434000
17,0.482000
18,0.540000
19,0.534000
20,0.562000
21,0.574000
22,0.605000
23,0.710000
24,0.718000
25,0.762000
26,0.794000
27,0.908000
28,0.931000
29,1.014000
30,1.051000
31,1.098000
32,1.266000


==> result/nighres/real/summary_file_sub001_sess1.json <==
{"mp2rage_skullstripping": {"input": {"/disk0/dzung/data/nighres_data/sub001_sess1/data_sets/7T_TRT/sub001_sess1_INV2.nii": 98304352, "/disk0/dzung/data/nighres_data/sub001_sess1/data_sets/7T_TRT/sub001_sess1_T1w.nii": 98304352, "/disk0/dzung/data/nighres_data/sub001_sess1/data_sets/7T_TRT/sub001_sess1_T1map.nii": 98304352}, "output": {"/disk0/dzung/data/nighres_data/sub001_sess1/tissue_classification/sub001_sess1_strip-inv2.nii": 98304352, "/disk0/dzung/data/nighres_data/sub001_sess1/tissue_classification/sub001_sess1_strip-mask.nii": 98304352, "/disk0/dzung/data/nighres_data/sub001_sess1/tissue_classification/sub001_sess1_strip-t1w.nii": 98304352, "/disk0/dzung/data/nighres_data/sub001_sess1/tissue_classification/sub001_sess1_strip-t1map.nii": 98304352}}, "mgdm_segmentation": {"input": {"/disk0/dzung/data/nighres_data/sub001_sess1/tissue_classification/sub001_sess1_strip-t1w.nii": 98304352, "/disk0/dzung/data/nighres_data/sub001_sess1/tissue_classification/sub001_sess1_strip-t1map.nii": 98304352}, "output": {"/disk0/dzung/data/nighres_data/sub001_sess1/tissue_classification/sub001_sess1_mgdm-seg.nii": 98304352, "/disk0/dzung/data/nighres_data/sub001_sess1/tissue_classification/sub001_sess1_mgdm-dist.nii": 98304352, "/disk0/dzung/data/nighres_data/sub001_sess1/tissue_classification/sub001_sess1_mgdm-lbls.nii": 589824352, "/disk0/dzung/data/nighres_data/sub001_sess1/tissue_classification/sub001_sess1_mgdm-mems.nii": 589824352}}, "extract_brain_region": {"input": {"/disk0/dzung/data/nighres_data/sub001_sess1/tissue_classification/sub001_sess1_mgdm-seg.nii": 98304352, "/disk0/dzung/data/nighres_data/sub001_sess1/tissue_classification/sub001_sess1_mgdm-mems.nii": 589824352, "/disk0/dzung/data/nighres_data/sub001_sess1/tissue_classification/sub001_sess1_mgdm-dist.nii": 98304352, "/disk0/dzung/data/nighres_data/sub001_sess1/tissue_classification/sub001_sess1_mgdm-lbls.nii": 589824352}, "output": {"/disk0/dzung/data/nighres_data/sub001_sess1/cortical_depth_estimation/sub001_sess1_left_cerebrum_xmask-lcrwm.nii": 98304352, "/disk0/dzung/data/nighres_data/sub001_sess1/cortical_depth_estimation/sub001_sess1_left_cerebrum_xproba-lcrwm.nii": 98304352, "/disk0/dzung/data/nighres_data/sub001_sess1/cortical_depth_estimation/sub001_sess1_left_cerebrum_xlvl-lcrwm.nii": 98304352, "/disk0/dzung/data/nighres_data/sub001_sess1/cortical_depth_estimation/sub001_sess1_left_cerebrum_xmask-lcrgm.nii": 98304352, "/disk0/dzung/data/nighres_data/sub001_sess1/cortical_depth_estimation/sub001_sess1_left_cerebrum_xproba-lcrgm.nii": 98304352, "/disk0/dzung/data/nighres_data/sub001_sess1/cortical_depth_estimation/sub001_sess1_left_cerebrum_xlvl-lcrgm.nii": 98304352, "/disk0/dzung/data/nighres_data/sub001_sess1/cortical_depth_estimation/sub001_sess1_left_cerebrum_xmask-lcrbg.nii": 98304352, "/disk0/dzung/data/nighres_data/sub001_sess1/cortical_depth_estimation/sub001_sess1_left_cerebrum_xproba-lcrbg.nii": 98304352, "/disk0/dzung/data/nighres_data/sub001_sess1/cortical_depth_estimation/sub001_sess1_left_cerebrum_xlvl-lcrbg.nii": 98304352}}, "cruise_cortex_extraction": {"input": {"/disk0/dzung/data/nighres_data/sub001_sess1/cortical_depth_estimation/sub001_sess1_left_cerebrum_xmask-lcrwm.nii": 98304352, "/disk0/dzung/data/nighres_data/sub001_sess1/cortical_depth_estimation/sub001_sess1_left_cerebrum_xproba-lcrwm.nii": 98304352, "/disk0/dzung/data/nighres_data/sub001_sess1/cortical_depth_estimation/sub001_sess1_left_cerebrum_xproba-lcrgm.nii": 98304352, "/disk0/dzung/data/nighres_data/sub001_sess1/cortical_depth_estimation/sub001_sess1_left_cerebrum_xproba-lcrbg.nii": 98304352}, "output": {"/disk0/dzung/data/nighres_data/sub001_sess1/cortical_depth_estimation/sub001_sess1_left_cerebrum_cruise-cortex.nii": 98304352, "/disk0/dzung/data/nighres_data/sub001_sess1/cortical_depth_estimation/sub001_sess1_left_cerebrum_cruise-gwb.nii": 98304352, "/disk0/dzung/data/nighres_data/sub001_sess1/cortical_depth_estimation/sub001_sess1_left_cerebrum_cruise-cgb.nii": 98304352, "/disk0/dzung/data/nighres_data/sub001_sess1/cortical_depth_estimation/sub001_sess1_left_cerebrum_cruise-avg.nii": 98304352, "/disk0/dzung/data/nighres_data/sub001_sess1/cortical_depth_estimation/sub001_sess1_left_cerebrum_cruise-thick.nii": 98304352, "/disk0/dzung/data/nighres_data/sub001_sess1/cortical_depth_estimation/sub001_sess1_left_cerebrum_cruise-pwm.nii": 98304352, "/disk0/dzung/data/nighres_data/sub001_sess1/cortical_depth_estimation/sub001_sess1_left_cerebrum_cruise-pgm.nii": 98304352, "/disk0/dzung/data/nighres_data/sub001_sess1/cortical_depth_estimation/sub001_sess1_left_cerebrum_cruise-pcsf.nii": 98304352}}}

==> result/nighres/real/summary_real_time_sub001_sess1.json <==
{"mp2rage_skullstripping": {"cputime": 137.20237159729004, "read": 0.6076092720031738, "write": 0.20000314712524414}, "mgdm_segmentation": {"cputime": 614.2867069244385, "read": 0.0618131160736084, "write": 1.2886967658996582}, "extract_brain_region": {"cputime": 75.76031446456909, "read": 0.6071243286132812, "write": 0.44809532165527344}, "cruise_cortex_extraction": {"cputime": 272.45085048675537, "read": 0.12237310409545898, "write": 0.3769965171813965}}

==> result/nighres/real/timelog_sub001_sess1.json <==
{
  "mp2rage_skullstripping": {
    "read": [
      {
        "filename": "/disk0/dzung/data/nighres_data/sub001_sess1/data_sets/7T_TRT/sub001_sess1_INV2.nii",
        "filesize": 98304352,
        "start": 1608174862.443461,
        "end": 1608174862.6467419,
        "duration": 0.20328092575073242
      },
      {
        "filename": "/disk0/dzung/data/nighres_data/sub001_sess1/data_sets/7T_TRT/sub001_sess1_T1w.nii",
        "filesize": 98304352,
        "start": 1608174864.5765183,
        "end": 1608174864.7807956,
        "duration": 0.20427727699279785
      },
      {
        "filename": "/disk0/dzung/data/nighres_data/sub001_sess1/data_sets/7T_TRT/sub001_sess1_T1map.nii",
        "filesize": 98304352,
        "start": 1608174866.669395,
        "end": 1608174866.869446,
        "duration": 0.20005106925964355
      }
    ],
    "write": [
      {
        "filename": "/disk0/dzung/data/nighres_data/sub001_sess1/tissue_classification/sub001_sess1_strip-inv2.nii",
        "filesize": 98304352,
        "start": 1608174987.596207,
        "end": 1608174987.6446304,
        "duration": 0.04842352867126465
      },
      {
        "filename": "/disk0/dzung/data/nighres_data/sub001_sess1/tissue_classification/sub001_sess1_strip-mask.nii",
        "filesize": 98304352,
        "start": 1608174987.6486354,
        "end": 1608174987.7069845,
        "duration": 0.0583491325378418
      },
      {
        "filename": "/disk0/dzung/data/nighres_data/sub001_sess1/tissue_classification/sub001_sess1_strip-t1w.nii",
        "filesize": 98304352,
        "start": 1608174993.9311588,
        "end": 1608174993.9776878,
        "duration": 0.04652905464172363
      },
      {
        "filename": "/disk0/dzung/data/nighres_data/sub001_sess1/tissue_classification/sub001_sess1_strip-t1map.nii",
        "filesize": 98304352,
        "start": 1608175000.1589687,
        "end": 1608175000.20567,
        "duration": 0.04670143127441406
      }
    ],
    "makespan": [
      {
        "filename": null,
        "filesize": 0,
        "start": 1608174862.1994603,
        "end": 1608175000.2094443,
        "duration": 138.00998401641846
      }
    ]
  },
  "mgdm_segmentation": {
    "read": [
      {
        "filename": "/disk0/dzung/data/nighres_data/sub001_sess1/tissue_classification/sub001_sess1_strip-t1w.nii",
        "filesize": 98304352,
        "start": 1608175000.2173345,
        "end": 1608175000.2487257,
        "duration": 0.031391143798828125
      },
      {
        "filename": "/disk0/dzung/data/nighres_data/sub001_sess1/tissue_classification/sub001_sess1_strip-t1map.nii",
        "filesize": 98304352,
        "start": 1608175002.1107094,
        "end": 1608175002.1411314,
        "duration": 0.030421972274780273
      }
    ],
    "write": [
      {
        "filename": "/disk0/dzung/data/nighres_data/sub001_sess1/tissue_classification/sub001_sess1_mgdm-seg.nii",
        "filesize": 98304352,
        "start": 1608175614.5477135,
        "end": 1608175614.6020305,
        "duration": 0.05431699752807617
      },
      {
        "filename": "/disk0/dzung/data/nighres_data/sub001_sess1/tissue_classification/sub001_sess1_mgdm-dist.nii",
        "filesize": 98304352,
        "start": 1608175614.6075933,
        "end": 1608175614.6539845,
        "duration": 0.04639124870300293
      },
      {
        "filename": "/disk0/dzung/data/nighres_data/sub001_sess1/tissue_classification/sub001_sess1_mgdm-lbls.nii",
        "filesize": 589824352,
        "start": 1608175614.6572983,
        "end": 1608175615.2686613,
        "duration": 0.6113629341125488
      },
      {
        "filename": "/disk0/dzung/data/nighres_data/sub001_sess1/tissue_classification/sub001_sess1_mgdm-mems.nii",
        "filesize": 589824352,
        "start": 1608175615.272204,
        "end": 1608175615.8488295,
        "duration": 0.5766255855560303
      }
    ],
    "makespan": [
      {
        "filename": null,
        "filesize": 0,
        "start": 1608175000.2145932,
        "end": 1608175615.85181,
        "duration": 615.6372168064117
      }
    ]
  },
  "extract_brain_region": {
    "read": [
      {
        "filename": "/disk0/dzung/data/nighres_data/sub001_sess1/tissue_classification/sub001_sess1_mgdm-seg.nii",
        "filesize": 98304352,
        "start": 1608175615.865285,
        "end": 1608175615.899299,
        "duration": 0.034013986587524414
      },
      {
        "filename": "/disk0/dzung/data/nighres_data/sub001_sess1/tissue_classification/sub001_sess1_mgdm-mems.nii",
        "filesize": 589824352,
        "start": 1608175615.9433098,
        "end": 1608175616.1198356,
        "duration": 0.17652583122253418
      },
      {
        "filename": "/disk0/dzung/data/nighres_data/sub001_sess1/tissue_classification/sub001_sess1_mgdm-dist.nii",
        "filesize": 98304352,
        "start": 1608175616.7073178,
        "end": 1608175616.7378469,
        "duration": 0.030529022216796875
      },
      {
        "filename": "/disk0/dzung/data/nighres_data/sub001_sess1/tissue_classification/sub001_sess1_mgdm-mems.nii",
        "filesize": 589824352,
        "start": 1608175618.5905,
        "end": 1608175618.7796655,
        "duration": 0.18916535377502441
      },
      {
        "filename": "/disk0/dzung/data/nighres_data/sub001_sess1/tissue_classification/sub001_sess1_mgdm-lbls.nii",
        "filesize": 589824352,
        "start": 1608175629.9178324,
        "end": 1608175630.0947225,
        "duration": 0.17689013481140137
      }
    ],
    "write": [
      {
        "filename": "/disk0/dzung/data/nighres_data/sub001_sess1/cortical_depth_estimation/sub001_sess1_left_cerebrum_xmask-lcrwm.nii",
        "filesize": 98304352,
        "start": 1608175692.192252,
        "end": 1608175692.2484078,
        "duration": 0.05615592002868652
      },
      {
        "filename": "/disk0/dzung/data/nighres_data/sub001_sess1/cortical_depth_estimation/sub001_sess1_left_cerebrum_xproba-lcrwm.nii",
        "filesize": 98304352,
        "start": 1608175692.2529755,
        "end": 1608175692.2996688,
        "duration": 0.04669332504272461
      },
      {
        "filename": "/disk0/dzung/data/nighres_data/sub001_sess1/cortical_depth_estimation/sub001_sess1_left_cerebrum_xlvl-lcrwm.nii",
        "filesize": 98304352,
        "start": 1608175692.3034008,
        "end": 1608175692.3503554,
        "duration": 0.04695463180541992
      },
      {
        "filename": "/disk0/dzung/data/nighres_data/sub001_sess1/cortical_depth_estimation/sub001_sess1_left_cerebrum_xmask-lcrgm.nii",
        "filesize": 98304352,
        "start": 1608175692.3543348,
        "end": 1608175692.4099188,
        "duration": 0.055583953857421875
      },
      {
        "filename": "/disk0/dzung/data/nighres_data/sub001_sess1/cortical_depth_estimation/sub001_sess1_left_cerebrum_xproba-lcrgm.nii",
        "filesize": 98304352,
        "start": 1608175692.4138567,
        "end": 1608175692.4606483,
        "duration": 0.04679155349731445
      },
      {
        "filename": "/disk0/dzung/data/nighres_data/sub001_sess1/cortical_depth_estimation/sub001_sess1_left_cerebrum_xlvl-lcrgm.nii",
        "filesize": 98304352,
        "start": 1608175692.464768,
        "end": 1608175692.511763,
        "duration": 0.04699516296386719
      },
      {
        "filename": "/disk0/dzung/data/nighres_data/sub001_sess1/cortical_depth_estimation/sub001_sess1_left_cerebrum_xmask-lcrbg.nii",
        "filesize": 98304352,
        "start": 1608175692.5156705,
        "end": 1608175692.5712092,
        "duration": 0.05553865432739258
      },
      {
        "filename": "/disk0/dzung/data/nighres_data/sub001_sess1/cortical_depth_estimation/sub001_sess1_left_cerebrum_xproba-lcrbg.nii",
        "filesize": 98304352,
        "start": 1608175692.574451,
        "end": 1608175692.6210732,
        "duration": 0.046622276306152344
      },
      {
        "filename": "/disk0/dzung/data/nighres_data/sub001_sess1/cortical_depth_estimation/sub001_sess1_left_cerebrum_xlvl-lcrbg.nii",
        "filesize": 98304352,
        "start": 1608175692.6244578,
        "end": 1608175692.6712177,
        "duration": 0.046759843826293945
      }
    ],
    "makespan": [
      {
        "filename": null,
        "filesize": 0,
        "start": 1608175615.8587482,
        "end": 1608175692.6742823,
        "duration": 76.81553411483765
      }
    ]
  },
  "cruise_cortex_extraction": {
    "read": [
      {
        "filename": "/disk0/dzung/data/nighres_data/sub001_sess1/cortical_depth_estimation/sub001_sess1_left_cerebrum_xmask-lcrwm.nii",
        "filesize": 98304352,
        "start": 1608175692.683084,
        "end": 1608175692.7142544,
        "duration": 0.031170368194580078
      },
      {
        "filename": "/disk0/dzung/data/nighres_data/sub001_sess1/cortical_depth_estimation/sub001_sess1_left_cerebrum_xproba-lcrwm.nii",
        "filesize": 98304352,
        "start": 1608175693.3643324,
        "end": 1608175693.3946729,
        "duration": 0.03034043312072754
      },
      {
        "filename": "/disk0/dzung/data/nighres_data/sub001_sess1/cortical_depth_estimation/sub001_sess1_left_cerebrum_xproba-lcrgm.nii",
        "filesize": 98304352,
        "start": 1608175695.2480755,
        "end": 1608175695.2785318,
        "duration": 0.0304563045501709
      },
      {
        "filename": "/disk0/dzung/data/nighres_data/sub001_sess1/cortical_depth_estimation/sub001_sess1_left_cerebrum_xproba-lcrbg.nii",
        "filesize": 98304352,
        "start": 1608175697.1319633,
        "end": 1608175697.1623693,
        "duration": 0.03040599822998047
      }
    ],
    "write": [
      {
        "filename": "/disk0/dzung/data/nighres_data/sub001_sess1/cortical_depth_estimation/sub001_sess1_left_cerebrum_cruise-cortex.nii",
        "filesize": 98304352,
        "start": 1608175965.2213383,
        "end": 1608175965.275495,
        "duration": 0.05415678024291992
      },
      {
        "filename": "/disk0/dzung/data/nighres_data/sub001_sess1/cortical_depth_estimation/sub001_sess1_left_cerebrum_cruise-gwb.nii",
        "filesize": 98304352,
        "start": 1608175965.281845,
        "end": 1608175965.327427,
        "duration": 0.045581817626953125
      },
      {
        "filename": "/disk0/dzung/data/nighres_data/sub001_sess1/cortical_depth_estimation/sub001_sess1_left_cerebrum_cruise-cgb.nii",
        "filesize": 98304352,
        "start": 1608175965.3313928,
        "end": 1608175965.3770587,
        "duration": 0.04566597938537598
      },
      {
        "filename": "/disk0/dzung/data/nighres_data/sub001_sess1/cortical_depth_estimation/sub001_sess1_left_cerebrum_cruise-avg.nii",
        "filesize": 98304352,
        "start": 1608175965.3801312,
        "end": 1608175965.425532,
        "duration": 0.04540085792541504
      },
      {
        "filename": "/disk0/dzung/data/nighres_data/sub001_sess1/cortical_depth_estimation/sub001_sess1_left_cerebrum_cruise-thick.nii",
        "filesize": 98304352,
        "start": 1608175965.4295578,
        "end": 1608175965.475369,
        "duration": 0.04581117630004883
      },
      {
        "filename": "/disk0/dzung/data/nighres_data/sub001_sess1/cortical_depth_estimation/sub001_sess1_left_cerebrum_cruise-pwm.nii",
        "filesize": 98304352,
        "start": 1608175965.4787138,
        "end": 1608175965.524408,
        "duration": 0.04569435119628906
      },
      {
        "filename": "/disk0/dzung/data/nighres_data/sub001_sess1/cortical_depth_estimation/sub001_sess1_left_cerebrum_cruise-pgm.nii",
        "filesize": 98304352,
        "start": 1608175965.5288453,
        "end": 1608175965.5766056,
        "duration": 0.0477602481842041
      },
      {
        "filename": "/disk0/dzung/data/nighres_data/sub001_sess1/cortical_depth_estimation/sub001_sess1_left_cerebrum_cruise-pcsf.nii",
        "filesize": 98304352,
        "start": 1608175965.5808444,
        "end": 1608175965.6277697,
        "duration": 0.04692530632019043
      }
    ],
    "makespan": [
      {
        "filename": null,
        "filesize": 0,
        "start": 1608175692.6814322,
        "end": 1608175965.6316524,
        "duration": 272.9502201080322
      }
    ]
  }
}

==> result/nighres/wrench/original/dump_nighres_original_sim_time.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 1110.2705887641753,
                    "start": 837.8197382774199
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 837.185516651613,
                        "id": "sub001_sess1_left_cerebrum_xmask-lcrwm.nii",
                        "start": 836.9741094430112
                    },
                    {
                        "end": 837.3969238602153,
                        "id": "sub001_sess1_left_cerebrum_xproba-lcrbg.nii",
                        "start": 837.185516651613
                    },
                    {
                        "end": 837.6083310688176,
                        "id": "sub001_sess1_left_cerebrum_xproba-lcrgm.nii",
                        "start": 837.3969238602153
                    },
                    {
                        "end": 837.8197382774199,
                        "id": "sub001_sess1_left_cerebrum_xproba-lcrwm.nii",
                        "start": 837.6083310688176
                    }
                ],
                "task_id": "cruise_cortex_extraction",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1111.9618464322582,
                    "start": 836.9741094430112
                },
                "write": [
                    {
                        "end": 1110.4819959727774,
                        "id": "sub001_sess1_left_cerebrum_cruise-avg.nii",
                        "start": 1110.2705887641753
                    },
                    {
                        "end": 1110.6934031813796,
                        "id": "sub001_sess1_left_cerebrum_cruise-cgb.nii",
                        "start": 1110.4819959727774
                    },
                    {
                        "end": 1110.9048103899818,
                        "id": "sub001_sess1_left_cerebrum_cruise-cortex.nii",
                        "start": 1110.6934031813796
                    },
                    {
                        "end": 1111.1162175978495,
                        "id": "sub001_sess1_left_cerebrum_cruise-gwb.nii",
                        "start": 1110.9048103899818
                    },
                    {
                        "end": 1111.3276248064517,
                        "id": "sub001_sess1_left_cerebrum_cruise-pcsf.nii",
                        "start": 1111.1162175978495
                    },
                    {
                        "end": 1111.5390320150539,
                        "id": "sub001_sess1_left_cerebrum_cruise-pgm.nii",
                        "start": 1111.3276248064517
                    },
                    {
                        "end": 1111.750439223656,
                        "id": "sub001_sess1_left_cerebrum_cruise-pwm.nii",
                        "start": 1111.5390320150539
                    },
                    {
                        "end": 1111.9618464322582,
                        "id": "sub001_sess1_left_cerebrum_cruise-thick.nii",
                        "start": 1111.750439223656
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 835.0714445656446,
                    "start": 759.3111301010755
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 756.5628439591401,
                        "id": "sub001_sess1_mgdm-dist.nii",
                        "start": 756.3514367505378
                    },
                    {
                        "end": 757.831283425807,
                        "id": "sub001_sess1_mgdm-lbls.nii",
                        "start": 756.5628439591401
                    },
                    {
                        "end": 759.0997228924732,
                        "id": "sub001_sess1_mgdm-mems.nii",
                        "start": 757.831283425807
                    },
                    {
                        "end": 759.3111301010755,
                        "id": "sub001_sess1_mgdm-seg.nii",
                        "start": 759.0997228924732
                    }
                ],
                "task_id": "extract_brain_region",
                "terminated": -1.0,
                "whole_task": {
                    "end": 836.9741094430112,
                    "start": 756.3514367505378
                },
                "write": [
                    {
                        "end": 835.2828517742469,
                        "id": "sub001_sess1_left_cerebrum_xlvl-lcrbg.nii",
                        "start": 835.0714445656446
                    },
                    {
                        "end": 835.4942589828491,
                        "id": "sub001_sess1_left_cerebrum_xlvl-lcrgm.nii",
                        "start": 835.2828517742469
                    },
                    {
                        "end": 835.7056661914514,
                        "id": "sub001_sess1_left_cerebrum_xlvl-lcrwm.nii",
                        "start": 835.4942589828491
                    },
                    {
                        "end": 835.9170734000537,
                        "id": "sub001_sess1_left_cerebrum_xmask-lcrbg.nii",
                        "start": 835.7056661914514
                    },
                    {
                        "end": 836.1284806086021,
                        "id": "sub001_sess1_left_cerebrum_xmask-lcrgm.nii",
                        "start": 835.9170734000537
                    },
                    {
                        "end": 836.3398878172044,
                        "id": "sub001_sess1_left_cerebrum_xmask-lcrwm.nii",
                        "start": 836.1284806086021
                    },
                    {
                        "end": 836.5512950258067,
                        "id": "sub001_sess1_left_cerebrum_xproba-lcrbg.nii",
                        "start": 836.3398878172044
                    },
                    {
                        "end": 836.762702234409,
                        "id": "sub001_sess1_left_cerebrum_xproba-lcrgm.nii",
                        "start": 836.5512950258067
                    },
                    {
                        "end": 836.9741094430112,
                        "id": "sub001_sess1_left_cerebrum_xproba-lcrwm.nii",
                        "start": 836.762702234409
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 753.3917433997074,
                    "start": 139.10503647526892
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 138.8936292666671,
                        "id": "sub001_sess1_strip-t1map.nii",
                        "start": 138.68222205806484
                    },
                    {
                        "end": 139.10503647526892,
                        "id": "sub001_sess1_strip-t1w.nii",
                        "start": 138.8936292666671
                    }
                ],
                "task_id": "mgdm_segmentation",
                "terminated": -1.0,
                "whole_task": {
                    "end": 756.3514367505378,
                    "start": 138.68222205806484
                },
                "write": [
                    {
                        "end": 753.6031506083096,
                        "id": "sub001_sess1_mgdm-dist.nii",
                        "start": 753.3917433997074
                    },
                    {
                        "end": 754.8715900752692,
                        "id": "sub001_sess1_mgdm-lbls.nii",
                        "start": 753.6031506083096
                    },
                    {
                        "end": 756.1400295419355,
                        "id": "sub001_sess1_mgdm-mems.nii",
                        "start": 754.8715900752692
                    },
                    {
                        "end": 756.3514367505378,
                        "id": "sub001_sess1_mgdm-seg.nii",
                        "start": 756.1400295419355
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 137.83659322309683,
                    "start": 0.6342216258067708
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 0.21140720860225695,
                        "id": "sub001_sess1_INV2.nii",
                        "start": 1.1084536082474228e-18
                    },
                    {
                        "end": 0.4228144172045139,
                        "id": "sub001_sess1_T1map.nii",
                        "start": 0.21140720860225695
                    },
                    {
                        "end": 0.6342216258067708,
                        "id": "sub001_sess1_T1w.nii",
                        "start": 0.4228144172045139
                    }
                ],
                "task_id": "mp2rage_skullstripping",
                "terminated": -1.0,
                "whole_task": {
                    "end": 138.68222205806484,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 138.04800043225808,
                        "id": "sub001_sess1_strip-inv2.nii",
                        "start": 137.83659322309683
                    },
                    {
                        "end": 138.25940764086033,
                        "id": "sub001_sess1_strip-mask.nii",
                        "start": 138.04800043225808
                    },
                    {
                        "end": 138.47081484946258,
                        "id": "sub001_sess1_strip-t1map.nii",
                        "start": 138.25940764086033
                    },
                    {
                        "end": 138.68222205806484,
                        "id": "sub001_sess1_strip-t1w.nii",
                        "start": 138.47081484946258
                    }
                ]
            }
        ]
    }
}


==> result/nighres/wrench/original/summary_wrench_nighres_original.json <==
{"cruise_cortex_extraction": {"cputime": 272.45085048675537, "read": 0.8456288344086715, "write": 1.691257668082926}, "extract_brain_region": {"cputime": 75.76031446456909, "read": 2.959693350537691, "write": 1.9026648773666466}, "mgdm_segmentation": {"cputime": 614.2867069244384, "read": 0.42281441720408, "write": 2.9596933508304346}, "mp2rage_skullstripping": {"cputime": 137.20237159729007, "read": 0.6342216258067708, "write": 0.8456288349680108}}

==> result/nighres/wrench/pagecache/dump_nighres_pagecache_sim_time.json <==
{
    "workflow_execution": {
        "tasks": [
            {
                "color": "",
                "compute": {
                    "end": 1101.2946266749236,
                    "start": 828.8437761881682
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 828.7824891856743,
                        "id": "sub001_sess1_left_cerebrum_xmask-lcrwm.nii",
                        "start": 828.762060184843
                    },
                    {
                        "end": 828.8029181865056,
                        "id": "sub001_sess1_left_cerebrum_xproba-lcrbg.nii",
                        "start": 828.7824891856743
                    },
                    {
                        "end": 828.8233471873369,
                        "id": "sub001_sess1_left_cerebrum_xproba-lcrgm.nii",
                        "start": 828.8029181865056
                    },
                    {
                        "end": 828.8437761881682,
                        "id": "sub001_sess1_left_cerebrum_xproba-lcrwm.nii",
                        "start": 828.8233471873369
                    }
                ],
                "task_id": "cruise_cortex_extraction",
                "terminated": -1.0,
                "whole_task": {
                    "end": 1101.4580586815732,
                    "start": 828.762060184843
                },
                "write": [
                    {
                        "end": 1101.3150556757548,
                        "id": "sub001_sess1_left_cerebrum_cruise-avg.nii",
                        "start": 1101.2946266749236
                    },
                    {
                        "end": 1101.335484676586,
                        "id": "sub001_sess1_left_cerebrum_cruise-cgb.nii",
                        "start": 1101.3150556757548
                    },
                    {
                        "end": 1101.3559136774172,
                        "id": "sub001_sess1_left_cerebrum_cruise-cortex.nii",
                        "start": 1101.335484676586
                    },
                    {
                        "end": 1101.3763426782484,
                        "id": "sub001_sess1_left_cerebrum_cruise-gwb.nii",
                        "start": 1101.3559136774172
                    },
                    {
                        "end": 1101.3967716790796,
                        "id": "sub001_sess1_left_cerebrum_cruise-pcsf.nii",
                        "start": 1101.3763426782484
                    },
                    {
                        "end": 1101.4172006799108,
                        "id": "sub001_sess1_left_cerebrum_cruise-pgm.nii",
                        "start": 1101.3967716790796
                    },
                    {
                        "end": 1101.437629680742,
                        "id": "sub001_sess1_left_cerebrum_cruise-pwm.nii",
                        "start": 1101.4172006799108
                    },
                    {
                        "end": 1101.4580586815732,
                        "id": "sub001_sess1_left_cerebrum_cruise-thick.nii",
                        "start": 1101.437629680742
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 828.5781991773612,
                    "start": 752.8178847127921
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 752.5523084334891,
                        "id": "sub001_sess1_mgdm-dist.nii",
                        "start": 752.5318794326578
                    },
                    {
                        "end": 752.6748820727249,
                        "id": "sub001_sess1_mgdm-lbls.nii",
                        "start": 752.5523084334891
                    },
                    {
                        "end": 752.7974557119608,
                        "id": "sub001_sess1_mgdm-mems.nii",
                        "start": 752.6748820727249
                    },
                    {
                        "end": 752.8178847127921,
                        "id": "sub001_sess1_mgdm-seg.nii",
                        "start": 752.7974557119608
                    }
                ],
                "task_id": "extract_brain_region",
                "terminated": -1.0,
                "whole_task": {
                    "end": 828.762060184843,
                    "start": 752.5318794326578
                },
                "write": [
                    {
                        "end": 828.5986281781925,
                        "id": "sub001_sess1_left_cerebrum_xlvl-lcrbg.nii",
                        "start": 828.5781991773612
                    },
                    {
                        "end": 828.6190571790238,
                        "id": "sub001_sess1_left_cerebrum_xlvl-lcrgm.nii",
                        "start": 828.5986281781925
                    },
                    {
                        "end": 828.6394861798551,
                        "id": "sub001_sess1_left_cerebrum_xlvl-lcrwm.nii",
                        "start": 828.6190571790238
                    },
                    {
                        "end": 828.6599151806864,
                        "id": "sub001_sess1_left_cerebrum_xmask-lcrbg.nii",
                        "start": 828.6394861798551
                    },
                    {
                        "end": 828.6803441815177,
                        "id": "sub001_sess1_left_cerebrum_xmask-lcrgm.nii",
                        "start": 828.6599151806864
                    },
                    {
                        "end": 828.700773182349,
                        "id": "sub001_sess1_left_cerebrum_xmask-lcrwm.nii",
                        "start": 828.6803441815177
                    },
                    {
                        "end": 828.7212021831804,
                        "id": "sub001_sess1_left_cerebrum_xproba-lcrbg.nii",
                        "start": 828.700773182349
                    },
                    {
                        "end": 828.7416311840117,
                        "id": "sub001_sess1_left_cerebrum_xproba-lcrgm.nii",
                        "start": 828.7212021831804
                    },
                    {
                        "end": 828.762060184843,
                        "id": "sub001_sess1_left_cerebrum_xproba-lcrwm.nii",
                        "start": 828.7416311840117
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 752.2458741525235,
                    "start": 137.95916722808505
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 137.93873822725368,
                        "id": "sub001_sess1_strip-t1map.nii",
                        "start": 137.9183092264223
                    },
                    {
                        "end": 137.95916722808505,
                        "id": "sub001_sess1_strip-t1w.nii",
                        "start": 137.93873822725368
                    }
                ],
                "task_id": "mgdm_segmentation",
                "terminated": -1.0,
                "whole_task": {
                    "end": 752.5318794326578,
                    "start": 137.9183092264223
                },
                "write": [
                    {
                        "end": 752.2663031533548,
                        "id": "sub001_sess1_mgdm-dist.nii",
                        "start": 752.2458741525235
                    },
                    {
                        "end": 752.3888767925906,
                        "id": "sub001_sess1_mgdm-lbls.nii",
                        "start": 752.2663031533548
                    },
                    {
                        "end": 752.5114504318265,
                        "id": "sub001_sess1_mgdm-mems.nii",
                        "start": 752.3888767925906
                    },
                    {
                        "end": 752.5318794326578,
                        "id": "sub001_sess1_mgdm-seg.nii",
                        "start": 752.5114504318265
                    }
                ]
            },
            {
                "color": "",
                "compute": {
                    "end": 137.83659322309683,
                    "start": 0.6342216258067708
                },
                "execution_host": {
                    "cores": 32,
                    "flop_rate": 1000000000.0,
                    "hostname": "host01",
                    "memory": 268000000000.0
                },
                "failed": -1.0,
                "num_cores_allocated": 1,
                "read": [
                    {
                        "end": 0.21140720860225695,
                        "id": "sub001_sess1_INV2.nii",
                        "start": 1.1084536082474228e-18
                    },
                    {
                        "end": 0.4228144172045139,
                        "id": "sub001_sess1_T1map.nii",
                        "start": 0.21140720860225695
                    },
                    {
                        "end": 0.6342216258067708,
                        "id": "sub001_sess1_T1w.nii",
                        "start": 0.4228144172045139
                    }
                ],
                "task_id": "mp2rage_skullstripping",
                "terminated": -1.0,
                "whole_task": {
                    "end": 137.9183092264223,
                    "start": 1.1084536082474228e-18
                },
                "write": [
                    {
                        "end": 137.8570222239282,
                        "id": "sub001_sess1_strip-inv2.nii",
                        "start": 137.83659322309683
                    },
                    {
                        "end": 137.87745122475957,
                        "id": "sub001_sess1_strip-mask.nii",
                        "start": 137.8570222239282
                    },
                    {
                        "end": 137.89788022559094,
                        "id": "sub001_sess1_strip-t1map.nii",
                        "start": 137.87745122475957
                    },
                    {
                        "end": 137.9183092264223,
                        "id": "sub001_sess1_strip-t1w.nii",
                        "start": 137.89788022559094
                    }
                ]
            }
        ]
    }
}


==> result/nighres/wrench/pagecache/summary_wrench_nighres_pagecache.json <==
{"cruise_cortex_extraction": {"cputime": 272.45085048675537, "read": 0.08171600332525486, "write": 0.16343200664960023}, "extract_brain_region": {"cputime": 75.76031446456909, "read": 0.2860052801343045, "write": 0.18386100748182344}, "mgdm_segmentation": {"cputime": 614.2867069244384, "read": 0.04085800166274112, "write": 0.2860052801343045}, "mp2rage_skullstripping": {"cputime": 137.20237159729007, "read": 0.6342216258067708, "write": 0.08171600332548223}}

==> result/single/fincore/real_100gb.csv <==
task,file_1,file_2,file_3,file_4
read_1,100,0,0,0
write_1,65,100,0,0
read_2,65,100,0,0
write_2,5.9,58.7,100,0
read_3,5.9,58.7,100,0
write_3,0,5.6,58.9,100

==> result/single/fincore/real_20gb.csv <==
task,file_1,file_2,file_3,file_4
read_1,20,0,0,0
write_1,20,20,0,0
read_2,20,20,0,0
write_2,20,20,20,0
read_3,20,20,20,0
write_3,20,20,20,20

==> result/single/fincore/sim_100gb.csv <==
task,file_1,file_2,file_3,file_4
read_1,100,0,0,0
write_1,68,100,0,0
read_2,68,100,0,0
write_2,0,100,68,0
read_3,0,68,100,0
write_3,0,0,68,100

==> result/single/fincore/sim_20gb.csv <==
task,file_1,file_2,file_3,file_4
read_1,20,0,0,0
write_1,20,20,0,0
read_2,20,20,0,0
write_2,20,20,20,0
read_3,20,20,20,0
write_3,20,20,20,20

==> result/single/pysim/100gb_sim_time.csv <==
type,start,end
read,0,215.0537634408518
write,370.0537634408518,491.46823800712974
read,491.46823800712974,512.2496178907312
write,667.2496178907312,788.7029469337206
read,788.7029469337206,974.0987584801177
write,1129.0987584801178,1250.5520875230989


==> result/single/pysim/20gb_sim_mem.csv <==
time,total_mem,dirty,cache,used_mem
0,268600,0,0,0
0,268600,0,0,0
0.10752688172043011,268600,0,50,100
0.10752688172043011,268600,0,50,100
0.21505376344086022,268600,0,100,200
0.21505376344086022,268600,0,100,200
0.3225806451612903,268600,0,150,300
0.3225806451612903,268600,0,150,300
0.43010752688172044,268600,0,200,400
0.43010752688172044,268600,0,200,400
0.5376344086021505,268600,0,250,500
0.5376344086021505,268600,0,250,500
0.6451612903225806,268600,0,300,600
0.6451612903225806,268600,0,300,600
0.7526881720430108,268600,0,350,700
0.7526881720430108,268600,0,350,700
0.8602150537634409,268600,0,400,800
0.8602150537634409,268600,0,400,800
0.967741935483871,268600,0,450,900
0.967741935483871,268600,0,450,900
1.075268817204301,268600,0,500,1000
1.075268817204301,268600,0,500,1000
1.182795698924731,268600,0,550,1100
1.182795698924731,268600,0,550,1100
1.290322580645161,268600,0,600,1200
1.290322580645161,268600,0,600,1200
1.397849462365591,268600,0,650,1300
1.397849462365591,268600,0,650,1300
1.505376344086021,268600,0,700,1400
1.505376344086021,268600,0,700,1400
1.612903225806451,268600,0,750,1500
1.612903225806451,268600,0,750,1500
1.720430107526881,268600,0,800,1600
1.720430107526881,268600,0,800,1600
1.827956989247311,268600,0,850,1700
1.827956989247311,268600,0,850,1700
1.935483870967741,268600,0,900,1800
1.935483870967741,268600,0,900,1800
2.043010752688171,268600,0,950,1900
2.043010752688171,268600,0,950,1900
2.150537634408601,268600,0,1000,2000
2.150537634408601,268600,0,1000,2000
2.258064516129031,268600,0,1050,2100
2.258064516129031,268600,0,1050,2100
2.365591397849461,268600,0,1100,2200
2.365591397849461,268600,0,1100,2200
2.473118279569891,268600,0,1150,2300
2.473118279569891,268600,0,1150,2300
2.580645161290321,268600,0,1200,2400
2.580645161290321,268600,0,1200,2400
2.688172043010751,268600,0,1250,2500
2.688172043010751,268600,0,1250,2500
2.795698924731181,268600,0,1300,2600
2.795698924731181,268600,0,1300,2600
2.903225806451611,268600,0,1350,2700
2.903225806451611,268600,0,1350,2700
3.0107526881720412,268600,0,1400,2800
3.0107526881720412,268600,0,1400,2800
3.1182795698924712,268600,0,1450,2900
3.1182795698924712,268600,0,1450,2900
3.2258064516129012,268600,0,1500,3000
3.2258064516129012,268600,0,1500,3000
3.3333333333333313,268600,0,1550,3100
3.3333333333333313,268600,0,1550,3100
3.4408602150537613,268600,0,1600,3200
3.4408602150537613,268600,0,1600,3200
3.5483870967741913,268600,0,1650,3300
3.5483870967741913,268600,0,1650,3300
3.6559139784946213,268600,0,1700,3400
3.6559139784946213,268600,0,1700,3400
3.7634408602150513,268600,0,1750,3500
3.7634408602150513,268600,0,1750,3500
3.8709677419354813,268600,0,1800,3600
3.8709677419354813,268600,0,1800,3600
3.9784946236559113,268600,0,1850,3700
3.9784946236559113,268600,0,1850,3700
4.086021505376341,268600,0,1900,3800
4.086021505376341,268600,0,1900,3800
4.193548387096771,268600,0,1950,3900
4.193548387096771,268600,0,1950,3900
4.301075268817201,268600,0,2000,4000
4.301075268817201,268600,0,2000,4000
4.408602150537631,268600,0,2050,4100
4.408602150537631,268600,0,2050,4100
4.516129032258061,268600,0,2100,4200
4.516129032258061,268600,0,2100,4200
4.623655913978491,268600,0,2150,4300
4.623655913978491,268600,0,2150,4300
4.731182795698921,268600,0,2200,4400
4.731182795698921,268600,0,2200,4400
4.838709677419351,268600,0,2250,4500
4.838709677419351,268600,0,2250,4500
4.946236559139781,268600,0,2300,4600
4.946236559139781,268600,0,2300,4600
5.0537634408602115,268600,0,2350,4700
5.0537634408602115,268600,0,2350,4700
5.1612903225806415,268600,0,2400,4800
5.1612903225806415,268600,0,2400,4800
5.2688172043010715,268600,0,2450,4900
5.2688172043010715,268600,0,2450,4900
5.3763440860215015,268600,0,2500,5000
5.3763440860215015,268600,0,2500,5000
5.4838709677419315,268600,0,2550,5100
5.4838709677419315,268600,0,2550,5100
5.5913978494623615,268600,0,2600,5200
5.5913978494623615,268600,0,2600,5200
5.6989247311827915,268600,0,2650,5300
5.6989247311827915,268600,0,2650,5300
5.8064516129032215,268600,0,2700,5400
5.8064516129032215,268600,0,2700,5400
5.9139784946236515,268600,0,2750,5500
5.9139784946236515,268600,0,2750,5500
6.021505376344082,268600,0,2800,5600
6.021505376344082,268600,0,2800,5600
6.129032258064512,268600,0,2850,5700
6.129032258064512,268600,0,2850,5700
6.236559139784942,268600,0,2900,5800
6.236559139784942,268600,0,2900,5800
6.344086021505372,268600,0,2950,5900
6.344086021505372,268600,0,2950,5900
6.451612903225802,268600,0,3000,6000
6.451612903225802,268600,0,3000,6000
6.559139784946232,268600,0,3050,6100
6.559139784946232,268600,0,3050,6100
6.666666666666662,268600,0,3100,6200
6.666666666666662,268600,0,3100,6200
6.774193548387092,268600,0,3150,6300
6.774193548387092,268600,0,3150,6300
6.881720430107522,268600,0,3200,6400
6.881720430107522,268600,0,3200,6400
6.989247311827952,268600,0,3250,6500
6.989247311827952,268600,0,3250,6500
7.096774193548382,268600,0,3300,6600
7.096774193548382,268600,0,3300,6600
7.204301075268812,268600,0,3350,6700
7.204301075268812,268600,0,3350,6700
7.311827956989242,268600,0,3400,6800
7.311827956989242,268600,0,3400,6800
7.419354838709672,268600,0,3450,6900
7.419354838709672,268600,0,3450,6900
7.526881720430102,268600,0,3500,7000
7.526881720430102,268600,0,3500,7000
7.634408602150532,268600,0,3550,7100
7.634408602150532,268600,0,3550,7100
7.741935483870962,268600,0,3600,7200
7.741935483870962,268600,0,3600,7200
7.849462365591392,268600,0,3650,7300
7.849462365591392,268600,0,3650,7300
7.956989247311822,268600,0,3700,7400
7.956989247311822,268600,0,3700,7400
8.064516129032253,268600,0,3750,7500
8.064516129032253,268600,0,3750,7500
8.172043010752683,268600,0,3800,7600
8.172043010752683,268600,0,3800,7600
8.279569892473113,268600,0,3850,7700
8.279569892473113,268600,0,3850,7700
8.387096774193543,268600,0,3900,7800
8.387096774193543,268600,0,3900,7800
8.494623655913973,268600,0,3950,7900
8.494623655913973,268600,0,3950,7900
8.602150537634403,268600,0,4000,8000
8.602150537634403,268600,0,4000,8000
8.709677419354833,268600,0,4050,8100
8.709677419354833,268600,0,4050,8100
8.817204301075263,268600,0,4100,8200
8.817204301075263,268600,0,4100,8200
8.924731182795693,268600,0,4150,8300
8.924731182795693,268600,0,4150,8300
9.032258064516123,268600,0,4200,8400
9.032258064516123,268600,0,4200,8400
9.139784946236553,268600,0,4250,8500
9.139784946236553,268600,0,4250,8500
9.247311827956983,268600,0,4300,8600
9.247311827956983,268600,0,4300,8600
9.354838709677413,268600,0,4350,8700
9.354838709677413,268600,0,4350,8700
9.462365591397843,268600,0,4400,8800
9.462365591397843,268600,0,4400,8800
9.569892473118273,268600,0,4450,8900
9.569892473118273,268600,0,4450,8900
9.677419354838703,268600,0,4500,9000
9.677419354838703,268600,0,4500,9000
9.784946236559133,268600,0,4550,9100
9.784946236559133,268600,0,4550,9100
9.892473118279563,268600,0,4600,9200
9.892473118279563,268600,0,4600,9200
9.999999999999993,268600,0,4650,9300
9.999999999999993,268600,0,4650,9300
10.107526881720423,268600,0,4700,9400
10.107526881720423,268600,0,4700,9400
10.215053763440853,268600,0,4750,9500
10.215053763440853,268600,0,4750,9500
10.322580645161283,268600,0,4800,9600
10.322580645161283,268600,0,4800,9600
10.430107526881713,268600,0,4850,9700
10.430107526881713,268600,0,4850,9700
10.537634408602143,268600,0,4900,9800
10.537634408602143,268600,0,4900,9800
10.645161290322573,268600,0,4950,9900
10.645161290322573,268600,0,4950,9900
10.752688172043003,268600,0,5000,10000
10.752688172043003,268600,0,5000,10000
10.860215053763433,268600,0,5050,10100
10.860215053763433,268600,0,5050,10100
10.967741935483863,268600,0,5100,10200
10.967741935483863,268600,0,5100,10200
11.075268817204293,268600,0,5150,10300
11.075268817204293,268600,0,5150,10300
11.182795698924723,268600,0,5200,10400
11.182795698924723,268600,0,5200,10400
11.290322580645153,268600,0,5250,10500
11.290322580645153,268600,0,5250,10500
11.397849462365583,268600,0,5300,10600
11.397849462365583,268600,0,5300,10600
11.505376344086013,268600,0,5350,10700
11.505376344086013,268600,0,5350,10700
11.612903225806443,268600,0,5400,10800
11.612903225806443,268600,0,5400,10800
11.720430107526873,268600,0,5450,10900
11.720430107526873,268600,0,5450,10900
11.827956989247303,268600,0,5500,11000
11.827956989247303,268600,0,5500,11000
11.935483870967733,268600,0,5550,11100
11.935483870967733,268600,0,5550,11100
12.043010752688163,268600,0,5600,11200
12.043010752688163,268600,0,5600,11200
12.150537634408593,268600,0,5650,11300
12.150537634408593,268600,0,5650,11300
12.258064516129023,268600,0,5700,11400
12.258064516129023,268600,0,5700,11400
12.365591397849453,268600,0,5750,11500
12.365591397849453,268600,0,5750,11500
12.473118279569883,268600,0,5800,11600
12.473118279569883,268600,0,5800,11600
12.580645161290313,268600,0,5850,11700
12.580645161290313,268600,0,5850,11700
12.688172043010743,268600,0,5900,11800
12.688172043010743,268600,0,5900,11800
12.795698924731173,268600,0,5950,11900
12.795698924731173,268600,0,5950,11900
12.903225806451603,268600,0,6000,12000
12.903225806451603,268600,0,6000,12000
13.010752688172033,268600,0,6050,12100
13.010752688172033,268600,0,6050,12100
13.118279569892463,268600,0,6100,12200
13.118279569892463,268600,0,6100,12200
13.225806451612893,268600,0,6150,12300
13.225806451612893,268600,0,6150,12300
13.333333333333323,268600,0,6200,12400
13.333333333333323,268600,0,6200,12400
13.440860215053753,268600,0,6250,12500
13.440860215053753,268600,0,6250,12500
13.548387096774183,268600,0,6300,12600
13.548387096774183,268600,0,6300,12600
13.655913978494613,268600,0,6350,12700
13.655913978494613,268600,0,6350,12700
13.763440860215043,268600,0,6400,12800
13.763440860215043,268600,0,6400,12800
13.870967741935473,268600,0,6450,12900
13.870967741935473,268600,0,6450,12900
13.978494623655903,268600,0,6500,13000
13.978494623655903,268600,0,6500,13000
14.086021505376333,268600,0,6550,13100
14.086021505376333,268600,0,6550,13100
14.193548387096763,268600,0,6600,13200
14.193548387096763,268600,0,6600,13200
14.301075268817193,268600,0,6650,13300
14.301075268817193,268600,0,6650,13300
14.408602150537623,268600,0,6700,13400
14.408602150537623,268600,0,6700,13400
14.516129032258053,268600,0,6750,13500
14.516129032258053,268600,0,6750,13500
14.623655913978483,268600,0,6800,13600
14.623655913978483,268600,0,6800,13600
14.731182795698913,268600,0,6850,13700
14.731182795698913,268600,0,6850,13700
14.838709677419343,268600,0,6900,13800
14.838709677419343,268600,0,6900,13800
14.946236559139773,268600,0,6950,13900
14.946236559139773,268600,0,6950,13900
15.053763440860203,268600,0,7000,14000
15.053763440860203,268600,0,7000,14000
15.161290322580633,268600,0,7050,14100
15.161290322580633,268600,0,7050,14100
15.268817204301063,268600,0,7100,14200
15.268817204301063,268600,0,7100,14200
15.376344086021493,268600,0,7150,14300
15.376344086021493,268600,0,7150,14300
15.483870967741924,268600,0,7200,14400
15.483870967741924,268600,0,7200,14400
15.591397849462354,268600,0,7250,14500
15.591397849462354,268600,0,7250,14500
15.698924731182784,268600,0,7300,14600
15.698924731182784,268600,0,7300,14600
15.806451612903214,268600,0,7350,14700
15.806451612903214,268600,0,7350,14700
15.913978494623644,268600,0,7400,14800
15.913978494623644,268600,0,7400,14800
16.021505376344074,268600,0,7450,14900
16.021505376344074,268600,0,7450,14900
16.129032258064505,268600,0,7500,15000
16.129032258064505,268600,0,7500,15000
16.236559139784937,268600,0,7550,15100
16.236559139784937,268600,0,7550,15100
16.34408602150537,268600,0,7600,15200
16.34408602150537,268600,0,7600,15200
16.4516129032258,268600,0,7650,15300
16.4516129032258,268600,0,7650,15300
16.559139784946233,268600,0,7700,15400
16.559139784946233,268600,0,7700,15400
16.666666666666664,268600,0,7750,15500
16.666666666666664,268600,0,7750,15500
16.774193548387096,268600,0,7800,15600
16.774193548387096,268600,0,7800,15600
16.881720430107528,268600,0,7850,15700
16.881720430107528,268600,0,7850,15700
16.98924731182796,268600,0,7900,15800
16.98924731182796,268600,0,7900,15800
17.09677419354839,268600,0,7950,15900
17.09677419354839,268600,0,7950,15900
17.204301075268823,268600,0,8000,16000
17.204301075268823,268600,0,8000,16000
17.311827956989255,268600,0,8050,16100
17.311827956989255,268600,0,8050,16100
17.419354838709687,268600,0,8100,16200
17.419354838709687,268600,0,8100,16200
17.52688172043012,268600,0,8150,16300
17.52688172043012,268600,0,8150,16300
17.63440860215055,268600,0,8200,16400
17.63440860215055,268600,0,8200,16400
17.741935483870982,268600,0,8250,16500
17.741935483870982,268600,0,8250,16500
17.849462365591414,268600,0,8300,16600
17.849462365591414,268600,0,8300,16600
17.956989247311846,268600,0,8350,16700
17.956989247311846,268600,0,8350,16700
18.064516129032278,268600,0,8400,16800
18.064516129032278,268600,0,8400,16800
18.17204301075271,268600,0,8450,16900
18.17204301075271,268600,0,8450,16900
18.27956989247314,268600,0,8500,17000
18.27956989247314,268600,0,8500,17000
18.387096774193573,268600,0,8550,17100
18.387096774193573,268600,0,8550,17100
18.494623655914005,268600,0,8600,17200
18.494623655914005,268600,0,8600,17200
18.602150537634436,268600,0,8650,17300
18.602150537634436,268600,0,8650,17300
18.70967741935487,268600,0,8700,17400
18.70967741935487,268600,0,8700,17400
18.8172043010753,268600,0,8750,17500
18.8172043010753,268600,0,8750,17500
18.924731182795732,268600,0,8800,17600
18.924731182795732,268600,0,8800,17600
19.032258064516164,268600,0,8850,17700
19.032258064516164,268600,0,8850,17700
19.139784946236595,268600,0,8900,17800
19.139784946236595,268600,0,8900,17800
19.247311827957027,268600,0,8950,17900
19.247311827957027,268600,0,8950,17900
19.35483870967746,268600,0,9000,18000
19.35483870967746,268600,0,9000,18000
19.46236559139789,268600,0,9050,18100
19.46236559139789,268600,0,9050,18100
19.569892473118323,268600,0,9100,18200
19.569892473118323,268600,0,9100,18200
19.677419354838754,268600,0,9150,18300
19.677419354838754,268600,0,9150,18300
19.784946236559186,268600,0,9200,18400
19.784946236559186,268600,0,9200,18400
19.892473118279618,268600,0,9250,18500
19.892473118279618,268600,0,9250,18500
20.00000000000005,268600,0,9300,18600
20.00000000000005,268600,0,9300,18600
20.10752688172048,268600,0,9350,18700
20.10752688172048,268600,0,9350,18700
20.215053763440913,268600,0,9400,18800
20.215053763440913,268600,0,9400,18800
20.322580645161345,268600,0,9450,18900
20.322580645161345,268600,0,9450,18900
20.430107526881777,268600,0,9500,19000
20.430107526881777,268600,0,9500,19000
20.53763440860221,268600,0,9550,19100
20.53763440860221,268600,0,9550,19100
20.64516129032264,268600,0,9600,19200
20.64516129032264,268600,0,9600,19200
20.752688172043072,268600,0,9650,19300
20.752688172043072,268600,0,9650,19300
20.860215053763504,268600,0,9700,19400
20.860215053763504,268600,0,9700,19400
20.967741935483936,268600,0,9750,19500
20.967741935483936,268600,0,9750,19500
21.075268817204368,268600,0,9800,19600
21.075268817204368,268600,0,9800,19600
21.1827956989248,268600,0,9850,19700
21.1827956989248,268600,0,9850,19700
21.29032258064523,268600,0,9900,19800
21.29032258064523,268600,0,9900,19800
21.397849462365663,268600,0,9950,19900
21.397849462365663,268600,0,9950,19900
21.505376344086095,268600,0,10000,20000
21.505376344086095,268600,0,10000,20000
21.612903225806527,268600,0,10050,20100
21.612903225806527,268600,0,10050,20100
21.72043010752696,268600,0,10100,20200
21.72043010752696,268600,0,10100,20200
21.82795698924739,268600,0,10150,20300
21.82795698924739,268600,0,10150,20300
21.935483870967822,268600,0,10200,20400
21.935483870967822,268600,0,10200,20400
22.043010752688254,268600,0,10250,20500
22.043010752688254,268600,0,10250,20500
22.150537634408686,268600,0,10300,20600
22.150537634408686,268600,0,10300,20600
22.258064516129117,268600,0,10350,20700
22.258064516129117,268600,0,10350,20700
22.36559139784955,268600,0,10400,20800
22.36559139784955,268600,0,10400,20800
22.47311827956998,268600,0,10450,20900
22.47311827956998,268600,0,10450,20900
22.580645161290413,268600,0,10500,21000
22.580645161290413,268600,0,10500,21000
22.688172043010844,268600,0,10550,21100
22.688172043010844,268600,0,10550,21100
22.795698924731276,268600,0,10600,21200
22.795698924731276,268600,0,10600,21200
22.903225806451708,268600,0,10650,21300
22.903225806451708,268600,0,10650,21300
23.01075268817214,268600,0,10700,21400
23.01075268817214,268600,0,10700,21400
23.11827956989257,268600,0,10750,21500
23.11827956989257,268600,0,10750,21500
23.225806451613003,268600,0,10800,21600
23.225806451613003,268600,0,10800,21600
23.333333333333435,268600,0,10850,21700
23.333333333333435,268600,0,10850,21700
23.440860215053867,268600,0,10900,21800
23.440860215053867,268600,0,10900,21800
23.5483870967743,268600,0,10950,21900
23.5483870967743,268600,0,10950,21900
23.65591397849473,268600,0,11000,22000
23.65591397849473,268600,0,11000,22000
23.763440860215162,268600,0,11050,22100
23.763440860215162,268600,0,11050,22100
23.870967741935594,268600,0,11100,22200
23.870967741935594,268600,0,11100,22200
23.978494623656026,268600,0,11150,22300
23.978494623656026,268600,0,11150,22300
24.086021505376458,268600,0,11200,22400
24.086021505376458,268600,0,11200,22400
24.19354838709689,268600,0,11250,22500
24.19354838709689,268600,0,11250,22500
24.30107526881732,268600,0,11300,22600
24.30107526881732,268600,0,11300,22600
24.408602150537753,268600,0,11350,22700
24.408602150537753,268600,0,11350,22700
24.516129032258185,268600,0,11400,22800
24.516129032258185,268600,0,11400,22800
24.623655913978617,268600,0,11450,22900
24.623655913978617,268600,0,11450,22900
24.73118279569905,268600,0,11500,23000
24.73118279569905,268600,0,11500,23000
24.83870967741948,268600,0,11550,23100
24.83870967741948,268600,0,11550,23100
24.946236559139912,268600,0,11600,23200
24.946236559139912,268600,0,11600,23200
25.053763440860344,268600,0,11650,23300
25.053763440860344,268600,0,11650,23300
25.161290322580776,268600,0,11700,23400
25.161290322580776,268600,0,11700,23400
25.268817204301207,268600,0,11750,23500
25.268817204301207,268600,0,11750,23500
25.37634408602164,268600,0,11800,23600
25.37634408602164,268600,0,11800,23600
25.48387096774207,268600,0,11850,23700
25.48387096774207,268600,0,11850,23700
25.591397849462503,268600,0,11900,23800
25.591397849462503,268600,0,11900,23800
25.698924731182935,268600,0,11950,23900
25.698924731182935,268600,0,11950,23900
25.806451612903366,268600,0,12000,24000
25.806451612903366,268600,0,12000,24000
25.913978494623798,268600,0,12050,24100
25.913978494623798,268600,0,12050,24100
26.02150537634423,268600,0,12100,24200
26.02150537634423,268600,0,12100,24200
26.12903225806466,268600,0,12150,24300
26.12903225806466,268600,0,12150,24300
26.236559139785093,268600,0,12200,24400
26.236559139785093,268600,0,12200,24400
26.344086021505525,268600,0,12250,24500
26.344086021505525,268600,0,12250,24500
26.451612903225957,268600,0,12300,24600
26.451612903225957,268600,0,12300,24600
26.55913978494639,268600,0,12350,24700
26.55913978494639,268600,0,12350,24700
26.66666666666682,268600,0,12400,24800
26.66666666666682,268600,0,12400,24800
26.774193548387252,268600,0,12450,24900
26.774193548387252,268600,0,12450,24900
26.881720430107684,268600,0,12500,25000
26.881720430107684,268600,0,12500,25000
26.989247311828116,268600,0,12550,25100
26.989247311828116,268600,0,12550,25100
27.096774193548548,268600,0,12600,25200
27.096774193548548,268600,0,12600,25200
27.20430107526898,268600,0,12650,25300
27.20430107526898,268600,0,12650,25300
27.31182795698941,268600,0,12700,25400
27.31182795698941,268600,0,12700,25400
27.419354838709843,268600,0,12750,25500
27.419354838709843,268600,0,12750,25500
27.526881720430275,268600,0,12800,25600
27.526881720430275,268600,0,12800,25600
27.634408602150707,268600,0,12850,25700
27.634408602150707,268600,0,12850,25700
27.74193548387114,268600,0,12900,25800
27.74193548387114,268600,0,12900,25800
27.84946236559157,268600,0,12950,25900
27.84946236559157,268600,0,12950,25900
27.956989247312002,268600,0,13000,26000
27.956989247312002,268600,0,13000,26000
28.064516129032434,268600,0,13050,26100
28.064516129032434,268600,0,13050,26100
28.172043010752866,268600,0,13100,26200
28.172043010752866,268600,0,13100,26200
28.279569892473297,268600,0,13150,26300
28.279569892473297,268600,0,13150,26300
28.38709677419373,268600,0,13200,26400
28.38709677419373,268600,0,13200,26400
28.49462365591416,268600,0,13250,26500
28.49462365591416,268600,0,13250,26500
28.602150537634593,268600,0,13300,26600
28.602150537634593,268600,0,13300,26600
28.709677419355025,268600,0,13350,26700
28.709677419355025,268600,0,13350,26700
28.817204301075456,268600,0,13400,26800
28.817204301075456,268600,0,13400,26800
28.924731182795888,268600,0,13450,26900
28.924731182795888,268600,0,13450,26900
29.03225806451632,268600,0,13500,27000
29.03225806451632,268600,0,13500,27000
29.13978494623675,268600,0,13550,27100
29.13978494623675,268600,0,13550,27100
29.247311827957184,268600,0,13600,27200
29.247311827957184,268600,0,13600,27200
29.354838709677615,268600,0,13650,27300
29.354838709677615,268600,0,13650,27300
29.462365591398047,268600,0,13700,27400
29.462365591398047,268600,0,13700,27400
29.56989247311848,268600,0,13750,27500
29.56989247311848,268600,0,13750,27500
29.67741935483891,268600,0,13800,27600
29.67741935483891,268600,0,13800,27600
29.784946236559342,268600,0,13850,27700
29.784946236559342,268600,0,13850,27700
29.892473118279774,268600,0,13900,27800
29.892473118279774,268600,0,13900,27800
30.000000000000206,268600,0,13950,27900
30.000000000000206,268600,0,13950,27900
30.107526881720638,268600,0,14000,28000
30.107526881720638,268600,0,14000,28000
30.21505376344107,268600,0,14050,28100
30.21505376344107,268600,0,14050,28100
30.3225806451615,268600,0,14100,28200
30.3225806451615,268600,0,14100,28200
30.430107526881933,268600,0,14150,28300
30.430107526881933,268600,0,14150,28300
30.537634408602365,268600,0,14200,28400
30.537634408602365,268600,0,14200,28400
30.645161290322797,268600,0,14250,28500
30.645161290322797,268600,0,14250,28500
30.75268817204323,268600,0,14300,28600
30.75268817204323,268600,0,14300,28600
30.86021505376366,268600,0,14350,28700
30.86021505376366,268600,0,14350,28700
30.967741935484092,268600,0,14400,28800
30.967741935484092,268600,0,14400,28800
31.075268817204524,268600,0,14450,28900
31.075268817204524,268600,0,14450,28900
31.182795698924956,268600,0,14500,29000
31.182795698924956,268600,0,14500,29000
31.290322580645388,268600,0,14550,29100
31.290322580645388,268600,0,14550,29100
31.39784946236582,268600,0,14600,29200
31.39784946236582,268600,0,14600,29200
31.50537634408625,268600,0,14650,29300
31.50537634408625,268600,0,14650,29300
31.612903225806683,268600,0,14700,29400
31.612903225806683,268600,0,14700,29400
31.720430107527115,268600,0,14750,29500
31.720430107527115,268600,0,14750,29500
31.827956989247546,268600,0,14800,29600
31.827956989247546,268600,0,14800,29600
31.93548387096798,268600,0,14850,29700
31.93548387096798,268600,0,14850,29700
32.04301075268841,268600,0,14900,29800
32.04301075268841,268600,0,14900,29800
32.15053763440884,268600,0,14950,29900
32.15053763440884,268600,0,14950,29900
32.258064516129274,268600,0,15000,30000
32.258064516129274,268600,0,15000,30000
32.365591397849705,268600,0,15050,30100
32.365591397849705,268600,0,15050,30100
32.47311827957014,268600,0,15100,30200
32.47311827957014,268600,0,15100,30200
32.58064516129057,268600,0,15150,30300
32.58064516129057,268600,0,15150,30300
32.688172043011,268600,0,15200,30400
32.688172043011,268600,0,15200,30400
32.79569892473143,268600,0,15250,30500
32.79569892473143,268600,0,15250,30500
32.903225806451864,268600,0,15300,30600
32.903225806451864,268600,0,15300,30600
33.010752688172296,268600,0,15350,30700
33.010752688172296,268600,0,15350,30700
33.11827956989273,268600,0,15400,30800
33.11827956989273,268600,0,15400,30800
33.22580645161316,268600,0,15450,30900
33.22580645161316,268600,0,15450,30900
33.33333333333359,268600,0,15500,31000
33.33333333333359,268600,0,15500,31000
33.44086021505402,268600,0,15550,31100
33.44086021505402,268600,0,15550,31100
33.548387096774455,268600,0,15600,31200
33.548387096774455,268600,0,15600,31200
33.65591397849489,268600,0,15650,31300
33.65591397849489,268600,0,15650,31300
33.76344086021532,268600,0,15700,31400
33.76344086021532,268600,0,15700,31400
33.87096774193575,268600,0,15750,31500
33.87096774193575,268600,0,15750,31500
33.97849462365618,268600,0,15800,31600
33.97849462365618,268600,0,15800,31600
34.086021505376614,268600,0,15850,31700
34.086021505376614,268600,0,15850,31700
34.193548387097046,268600,0,15900,31800
34.193548387097046,268600,0,15900,31800
34.30107526881748,268600,0,15950,31900
34.30107526881748,268600,0,15950,31900
34.40860215053791,268600,0,16000,32000
34.40860215053791,268600,0,16000,32000
34.51612903225834,268600,0,16050,32100
34.51612903225834,268600,0,16050,32100
34.62365591397877,268600,0,16100,32200
34.62365591397877,268600,0,16100,32200
34.731182795699205,268600,0,16150,32300
34.731182795699205,268600,0,16150,32300
34.83870967741964,268600,0,16200,32400
34.83870967741964,268600,0,16200,32400
34.94623655914007,268600,0,16250,32500
34.94623655914007,268600,0,16250,32500
35.0537634408605,268600,0,16300,32600
35.0537634408605,268600,0,16300,32600
35.16129032258093,268600,0,16350,32700
35.16129032258093,268600,0,16350,32700
35.268817204301364,268600,0,16400,32800
35.268817204301364,268600,0,16400,32800
35.376344086021795,268600,0,16450,32900
35.376344086021795,268600,0,16450,32900
35.48387096774223,268600,0,16500,33000
35.48387096774223,268600,0,16500,33000
35.59139784946266,268600,0,16550,33100
35.59139784946266,268600,0,16550,33100
35.69892473118309,268600,0,16600,33200
35.69892473118309,268600,0,16600,33200
35.80645161290352,268600,0,16650,33300
35.80645161290352,268600,0,16650,33300
35.913978494623954,268600,0,16700,33400
35.913978494623954,268600,0,16700,33400
36.021505376344386,268600,0,16750,33500
36.021505376344386,268600,0,16750,33500
36.12903225806482,268600,0,16800,33600
36.12903225806482,268600,0,16800,33600
36.23655913978525,268600,0,16850,33700
36.23655913978525,268600,0,16850,33700
36.34408602150568,268600,0,16900,33800
36.34408602150568,268600,0,16900,33800
36.45161290322611,268600,0,16950,33900
36.45161290322611,268600,0,16950,33900
36.559139784946545,268600,0,17000,34000
36.559139784946545,268600,0,17000,34000
36.66666666666698,268600,0,17050,34100
36.66666666666698,268600,0,17050,34100
36.77419354838741,268600,0,17100,34200
36.77419354838741,268600,0,17100,34200
36.88172043010784,268600,0,17150,34300
36.88172043010784,268600,0,17150,34300
36.98924731182827,268600,0,17200,34400
36.98924731182827,268600,0,17200,34400
37.096774193548704,268600,0,17250,34500
37.096774193548704,268600,0,17250,34500
37.204301075269136,268600,0,17300,34600
37.204301075269136,268600,0,17300,34600
37.31182795698957,268600,0,17350,34700
37.31182795698957,268600,0,17350,34700
37.41935483871,268600,0,17400,34800
37.41935483871,268600,0,17400,34800
37.52688172043043,268600,0,17450,34900
37.52688172043043,268600,0,17450,34900
37.63440860215086,268600,0,17500,35000
37.63440860215086,268600,0,17500,35000
37.741935483871295,268600,0,17550,35100
37.741935483871295,268600,0,17550,35100
37.84946236559173,268600,0,17600,35200
37.84946236559173,268600,0,17600,35200
37.95698924731216,268600,0,17650,35300
37.95698924731216,268600,0,17650,35300
38.06451612903259,268600,0,17700,35400
38.06451612903259,268600,0,17700,35400
38.17204301075302,268600,0,17750,35500
38.17204301075302,268600,0,17750,35500
38.279569892473454,268600,0,17800,35600
38.279569892473454,268600,0,17800,35600
38.387096774193886,268600,0,17850,35700
38.387096774193886,268600,0,17850,35700
38.49462365591432,268600,0,17900,35800
38.49462365591432,268600,0,17900,35800
38.60215053763475,268600,0,17950,35900
38.60215053763475,268600,0,17950,35900
38.70967741935518,268600,0,18000,36000
38.70967741935518,268600,0,18000,36000
38.81720430107561,268600,0,18050,36100
38.81720430107561,268600,0,18050,36100
38.924731182796044,268600,0,18100,36200
38.924731182796044,268600,0,18100,36200
39.032258064516476,268600,0,18150,36300
39.032258064516476,268600,0,18150,36300
39.13978494623691,268600,0,18200,36400
39.13978494623691,268600,0,18200,36400
39.24731182795734,268600,0,18250,36500
39.24731182795734,268600,0,18250,36500
39.35483870967777,268600,0,18300,36600
39.35483870967777,268600,0,18300,36600
39.4623655913982,268600,0,18350,36700
39.4623655913982,268600,0,18350,36700
39.569892473118635,268600,0,18400,36800
39.569892473118635,268600,0,18400,36800
39.67741935483907,268600,0,18450,36900
39.67741935483907,268600,0,18450,36900
39.7849462365595,268600,0,18500,37000
39.7849462365595,268600,0,18500,37000
39.89247311827993,268600,0,18550,37100
39.89247311827993,268600,0,18550,37100
40.00000000000036,268600,0,18600,37200
40.00000000000036,268600,0,18600,37200
40.107526881720794,268600,0,18650,37300
40.107526881720794,268600,0,18650,37300
40.215053763441226,268600,0,18700,37400
40.215053763441226,268600,0,18700,37400
40.32258064516166,268600,0,18750,37500
40.32258064516166,268600,0,18750,37500
40.43010752688209,268600,0,18800,37600
40.43010752688209,268600,0,18800,37600
40.53763440860252,268600,0,18850,37700
40.53763440860252,268600,0,18850,37700
40.64516129032295,268600,0,18900,37800
40.64516129032295,268600,0,18900,37800
40.752688172043385,268600,0,18950,37900
40.752688172043385,268600,0,18950,37900
40.86021505376382,268600,0,19000,38000
40.86021505376382,268600,0,19000,38000
40.96774193548425,268600,0,19050,38100
40.96774193548425,268600,0,19050,38100
41.07526881720468,268600,0,19100,38200
41.07526881720468,268600,0,19100,38200
41.18279569892511,268600,0,19150,38300
41.18279569892511,268600,0,19150,38300
41.290322580645544,268600,0,19200,38400
41.290322580645544,268600,0,19200,38400
41.397849462365976,268600,0,19250,38500
41.397849462365976,268600,0,19250,38500
41.50537634408641,268600,0,19300,38600
41.50537634408641,268600,0,19300,38600
41.61290322580684,268600,0,19350,38700
41.61290322580684,268600,0,19350,38700
41.72043010752727,268600,0,19400,38800
41.72043010752727,268600,0,19400,38800
41.8279569892477,268600,0,19450,38900
41.8279569892477,268600,0,19450,38900
41.935483870968135,268600,0,19500,39000
41.935483870968135,268600,0,19500,39000
42.043010752688566,268600,0,19550,39100
42.043010752688566,268600,0,19550,39100
42.150537634409,268600,0,19600,39200
42.150537634409,268600,0,19600,39200
42.25806451612943,268600,0,19650,39300
42.25806451612943,268600,0,19650,39300
42.36559139784986,268600,0,19700,39400
42.36559139784986,268600,0,19700,39400
42.47311827957029,268600,0,19750,39500
42.47311827957029,268600,0,19750,39500
42.580645161290725,268600,0,19800,39600
42.580645161290725,268600,0,19800,39600
42.68817204301116,268600,0,19850,39700
42.68817204301116,268600,0,19850,39700
42.79569892473159,268600,0,19900,39800
42.79569892473159,268600,0,19900,39800
42.90322580645202,268600,0,19950,39900
42.90322580645202,268600,0,19950,39900
43.01075268817245,268600,0,20000,40000
71.01075268817246,268600,0,20000,40000
71.02114337811427,268600,50,20050,40050
71.02114337811427,268600,50,20050,40050
71.03153406805609,268600,100,20100,40100
71.03153406805609,268600,100,20100,40100
71.0419247579979,268600,150,20150,40150
71.0419247579979,268600,150,20150,40150
71.05231544793972,268600,200,20200,40200
71.05231544793972,268600,200,20200,40200
71.06270613788153,268600,250,20250,40250
71.06270613788153,268600,250,20250,40250
71.07309682782335,268600,300,20300,40300
71.07309682782335,268600,300,20300,40300
71.08348751776516,268600,350,20350,40350
71.08348751776516,268600,350,20350,40350
71.09387820770698,268600,400,20400,40400
71.09387820770698,268600,400,20400,40400
71.1042688976488,268600,450,20450,40450
71.1042688976488,268600,450,20450,40450
71.11465958759061,268600,500,20500,40500
71.11465958759061,268600,500,20500,40500
71.12505027753242,268600,550,20550,40550
71.12505027753242,268600,550,20550,40550
71.13544096747424,268600,600,20600,40600
71.13544096747424,268600,600,20600,40600
71.14583165741605,268600,650,20650,40650
71.14583165741605,268600,650,20650,40650
71.15622234735787,268600,700,20700,40700
71.15622234735787,268600,700,20700,40700
71.16661303729968,268600,750,20750,40750
71.16661303729968,268600,750,20750,40750
71.1770037272415,268600,800,20800,40800
71.1770037272415,268600,800,20800,40800
71.18739441718331,268600,850,20850,40850
71.18739441718331,268600,850,20850,40850
71.19778510712513,268600,900,20900,40900
71.19778510712513,268600,900,20900,40900
71.20817579706694,268600,950,20950,40950
71.20817579706694,268600,950,20950,40950
71.21856648700876,268600,1000,21000,41000
71.21856648700876,268600,1000,21000,41000
71.22895717695057,268600,1050,21050,41050
71.22895717695057,268600,1050,21050,41050
71.23934786689239,268600,1100,21100,41100
71.23934786689239,268600,1100,21100,41100
71.2497385568342,268600,1150,21150,41150
71.2497385568342,268600,1150,21150,41150
71.26012924677602,268600,1200,21200,41200
71.26012924677602,268600,1200,21200,41200
71.27051993671783,268600,1250,21250,41250
71.27051993671783,268600,1250,21250,41250
71.28091062665965,268600,1300,21300,41300
71.28091062665965,268600,1300,21300,41300
71.29130131660146,268600,1350,21350,41350
71.29130131660146,268600,1350,21350,41350
71.30169200654328,268600,1400,21400,41400
71.30169200654328,268600,1400,21400,41400
71.31208269648509,268600,1450,21450,41450
71.31208269648509,268600,1450,21450,41450
71.3224733864269,268600,1500,21500,41500
71.3224733864269,268600,1500,21500,41500
71.33286407636872,268600,1550,21550,41550
71.33286407636872,268600,1550,21550,41550
71.34325476631054,268600,1600,21600,41600
71.34325476631054,268600,1600,21600,41600
71.35364545625235,268600,1650,21650,41650
71.35364545625235,268600,1650,21650,41650
71.36403614619417,268600,1700,21700,41700
71.36403614619417,268600,1700,21700,41700
71.37442683613598,268600,1750,21750,41750
71.37442683613598,268600,1750,21750,41750
71.3848175260778,268600,1800,21800,41800
71.3848175260778,268600,1800,21800,41800
71.39520821601961,268600,1850,21850,41850
71.39520821601961,268600,1850,21850,41850
71.40559890596143,268600,1900,21900,41900
71.40559890596143,268600,1900,21900,41900
71.41598959590324,268600,1950,21950,41950
71.41598959590324,268600,1950,21950,41950
71.42638028584506,268600,2000,22000,42000
71.42638028584506,268600,2000,22000,42000
71.43677097578687,268600,2050,22050,42050
71.43677097578687,268600,2050,22050,42050
71.44716166572869,268600,2100,22100,42100
71.44716166572869,268600,2100,22100,42100
71.4575523556705,268600,2150,22150,42150
71.4575523556705,268600,2150,22150,42150
71.46794304561232,268600,2200,22200,42200
71.46794304561232,268600,2200,22200,42200
71.47833373555413,268600,2250,22250,42250
71.47833373555413,268600,2250,22250,42250
71.48872442549595,268600,2300,22300,42300
71.48872442549595,268600,2300,22300,42300
71.49911511543776,268600,2350,22350,42350
71.49911511543776,268600,2350,22350,42350
71.50950580537958,268600,2400,22400,42400
71.50950580537958,268600,2400,22400,42400
71.51989649532139,268600,2450,22450,42450
71.51989649532139,268600,2450,22450,42450
71.5302871852632,268600,2500,22500,42500
71.5302871852632,268600,2500,22500,42500
71.54067787520502,268600,2550,22550,42550
71.54067787520502,268600,2550,22550,42550
71.55106856514683,268600,2600,22600,42600
71.55106856514683,268600,2600,22600,42600
71.56145925508865,268600,2650,22650,42650
71.56145925508865,268600,2650,22650,42650
71.57184994503046,268600,2700,22700,42700
71.57184994503046,268600,2700,22700,42700
71.58224063497228,268600,2750,22750,42750
71.58224063497228,268600,2750,22750,42750
71.5926313249141,268600,2800,22800,42800
71.5926313249141,268600,2800,22800,42800
71.60302201485591,268600,2850,22850,42850
71.60302201485591,268600,2850,22850,42850
71.61341270479772,268600,2900,22900,42900
71.61341270479772,268600,2900,22900,42900
71.62380339473954,268600,2950,22950,42950
71.62380339473954,268600,2950,22950,42950
71.63419408468135,268600,3000,23000,43000
71.63419408468135,268600,3000,23000,43000
71.64458477462317,268600,3050,23050,43050
71.64458477462317,268600,3050,23050,43050
71.65497546456498,268600,3100,23100,43100
71.65497546456498,268600,3100,23100,43100
71.6653661545068,268600,3150,23150,43150
71.6653661545068,268600,3150,23150,43150
71.67575684444861,268600,3200,23200,43200
71.67575684444861,268600,3200,23200,43200
71.68614753439043,268600,3250,23250,43250
71.68614753439043,268600,3250,23250,43250
71.69653822433224,268600,3300,23300,43300
71.69653822433224,268600,3300,23300,43300
71.70692891427406,268600,3350,23350,43350
71.70692891427406,268600,3350,23350,43350
71.71731960421587,268600,3400,23400,43400
71.71731960421587,268600,3400,23400,43400
71.72771029415769,268600,3450,23450,43450
71.72771029415769,268600,3450,23450,43450
71.7381009840995,268600,3500,23500,43500
71.7381009840995,268600,3500,23500,43500
71.74849167404132,268600,3550,23550,43550
71.74849167404132,268600,3550,23550,43550
71.75888236398313,268600,3600,23600,43600
71.75888236398313,268600,3600,23600,43600
71.76927305392495,268600,3650,23650,43650
71.76927305392495,268600,3650,23650,43650
71.77966374386676,268600,3700,23700,43700
71.77966374386676,268600,3700,23700,43700
71.79005443380858,268600,3750,23750,43750
71.79005443380858,268600,3750,23750,43750
71.8004451237504,268600,3800,23800,43800
71.8004451237504,268600,3800,23800,43800
71.81083581369221,268600,3850,23850,43850
71.81083581369221,268600,3850,23850,43850
71.82122650363402,268600,3900,23900,43900
71.82122650363402,268600,3900,23900,43900
71.83161719357584,268600,3950,23950,43950
71.83161719357584,268600,3950,23950,43950
71.84200788351765,268600,4000,24000,44000
71.84200788351765,268600,4000,24000,44000
71.85239857345947,268600,4050,24050,44050
71.85239857345947,268600,4050,24050,44050
71.86278926340128,268600,4100,24100,44100
71.86278926340128,268600,4100,24100,44100
71.8731799533431,268600,4150,24150,44150
71.8731799533431,268600,4150,24150,44150
71.88357064328491,268600,4200,24200,44200
71.88357064328491,268600,4200,24200,44200
71.89396133322673,268600,4250,24250,44250
71.89396133322673,268600,4250,24250,44250
71.90435202316854,268600,4300,24300,44300
71.90435202316854,268600,4300,24300,44300
71.91474271311036,268600,4350,24350,44350
71.91474271311036,268600,4350,24350,44350
71.92513340305217,268600,4400,24400,44400
71.92513340305217,268600,4400,24400,44400
71.93552409299399,268600,4450,24450,44450
71.93552409299399,268600,4450,24450,44450
71.9459147829358,268600,4500,24500,44500
71.9459147829358,268600,4500,24500,44500
71.95630547287762,268600,4550,24550,44550
71.95630547287762,268600,4550,24550,44550
71.96669616281943,268600,4600,24600,44600
71.96669616281943,268600,4600,24600,44600
71.97708685276125,268600,4650,24650,44650
71.97708685276125,268600,4650,24650,44650
71.98747754270306,268600,4700,24700,44700
71.98747754270306,268600,4700,24700,44700
71.99786823264488,268600,4750,24750,44750
71.99786823264488,268600,4750,24750,44750
72.00825892258669,268600,4800,24800,44800
72.00825892258669,268600,4800,24800,44800
72.0186496125285,268600,4850,24850,44850
72.0186496125285,268600,4850,24850,44850
72.02904030247032,268600,4900,24900,44900
72.02904030247032,268600,4900,24900,44900
72.03943099241214,268600,4950,24950,44950
72.03943099241214,268600,4950,24950,44950
72.04982168235395,268600,5000,25000,45000
72.04982168235395,268600,5000,25000,45000
72.06021237229577,268600,5050,25050,45050
72.06021237229577,268600,5050,25050,45050
72.07060306223758,268600,5100,25100,45100
72.07060306223758,268600,5100,25100,45100
72.0809937521794,268600,5150,25150,45150
72.0809937521794,268600,5150,25150,45150
72.09138444212121,268600,5200,25200,45200
72.09138444212121,268600,5200,25200,45200
72.10177513206303,268600,5250,25250,45250
72.10177513206303,268600,5250,25250,45250
72.11216582200484,268600,5300,25300,45300
72.11216582200484,268600,5300,25300,45300
72.12255651194666,268600,5350,25350,45350
72.12255651194666,268600,5350,25350,45350
72.13294720188847,268600,5400,25400,45400
72.13294720188847,268600,5400,25400,45400
72.14333789183029,268600,5450,25450,45450
72.14333789183029,268600,5450,25450,45450
72.1537285817721,268600,5500,25500,45500
72.1537285817721,268600,5500,25500,45500
72.16411927171391,268600,5550,25550,45550
72.16411927171391,268600,5550,25550,45550
72.17450996165573,268600,5600,25600,45600
72.17450996165573,268600,5600,25600,45600
72.18490065159754,268600,5650,25650,45650
72.18490065159754,268600,5650,25650,45650
72.19529134153936,268600,5700,25700,45700
72.19529134153936,268600,5700,25700,45700
72.20568203148117,268600,5750,25750,45750
72.20568203148117,268600,5750,25750,45750
72.21607272142299,268600,5800,25800,45800
72.21607272142299,268600,5800,25800,45800
72.2264634113648,268600,5850,25850,45850
72.2264634113648,268600,5850,25850,45850
72.23685410130662,268600,5900,25900,45900
72.23685410130662,268600,5900,25900,45900
72.24724479124843,268600,5950,25950,45950
72.24724479124843,268600,5950,25950,45950
72.25763548119025,268600,6000,26000,46000
72.25763548119025,268600,6000,26000,46000
72.26802617113206,268600,6050,26050,46050
72.26802617113206,268600,6050,26050,46050
72.27841686107388,268600,6100,26100,46100
72.27841686107388,268600,6100,26100,46100
72.2888075510157,268600,6150,26150,46150
72.2888075510157,268600,6150,26150,46150
72.29919824095751,268600,6200,26200,46200
72.29919824095751,268600,6200,26200,46200
72.30958893089932,268600,6250,26250,46250
72.30958893089932,268600,6250,26250,46250
72.31997962084114,268600,6300,26300,46300
72.31997962084114,268600,6300,26300,46300
72.33037031078295,268600,6350,26350,46350
72.33037031078295,268600,6350,26350,46350
72.34076100072477,268600,6400,26400,46400
72.34076100072477,268600,6400,26400,46400
72.35115169066658,268600,6450,26450,46450
72.35115169066658,268600,6450,26450,46450
72.3615423806084,268600,6500,26500,46500
72.3615423806084,268600,6500,26500,46500
72.37193307055021,268600,6550,26550,46550
72.37193307055021,268600,6550,26550,46550
72.38232376049203,268600,6600,26600,46600
72.38232376049203,268600,6600,26600,46600
72.39271445043384,268600,6650,26650,46650
72.39271445043384,268600,6650,26650,46650
72.40310514037566,268600,6700,26700,46700
72.40310514037566,268600,6700,26700,46700
72.41349583031747,268600,6750,26750,46750
72.41349583031747,268600,6750,26750,46750
72.42388652025929,268600,6800,26800,46800
72.42388652025929,268600,6800,26800,46800
72.4342772102011,268600,6850,26850,46850
72.4342772102011,268600,6850,26850,46850
72.44466790014292,268600,6900,26900,46900
72.44466790014292,268600,6900,26900,46900
72.45505859008473,268600,6950,26950,46950
72.45505859008473,268600,6950,26950,46950
72.46544928002655,268600,7000,27000,47000
72.46544928002655,268600,7000,27000,47000
72.47583996996836,268600,7050,27050,47050
72.47583996996836,268600,7050,27050,47050
72.48623065991018,268600,7100,27100,47100
72.48623065991018,268600,7100,27100,47100
72.49662134985199,268600,7150,27150,47150
72.49662134985199,268600,7150,27150,47150
72.5070120397938,268600,7200,27200,47200
72.5070120397938,268600,7200,27200,47200
72.51740272973562,268600,7250,27250,47250
72.51740272973562,268600,7250,27250,47250
72.52779341967744,268600,7300,27300,47300
72.52779341967744,268600,7300,27300,47300
72.53818410961925,268600,7350,27350,47350
72.53818410961925,268600,7350,27350,47350
72.54857479956107,268600,7400,27400,47400
72.54857479956107,268600,7400,27400,47400
72.55896548950288,268600,7450,27450,47450
72.55896548950288,268600,7450,27450,47450
72.5693561794447,268600,7500,27500,47500
72.5693561794447,268600,7500,27500,47500
72.57974686938651,268600,7550,27550,47550
72.57974686938651,268600,7550,27550,47550
72.59013755932833,268600,7600,27600,47600
72.59013755932833,268600,7600,27600,47600
72.60052824927014,268600,7650,27650,47650
72.60052824927014,268600,7650,27650,47650
72.61091893921196,268600,7700,27700,47700
72.61091893921196,268600,7700,27700,47700
72.62130962915377,268600,7750,27750,47750
72.62130962915377,268600,7750,27750,47750
72.63170031909559,268600,7800,27800,47800
72.63170031909559,268600,7800,27800,47800
72.6420910090374,268600,7850,27850,47850
72.6420910090374,268600,7850,27850,47850
72.65248169897922,268600,7900,27900,47900
72.65248169897922,268600,7900,27900,47900
72.66287238892103,268600,7950,27950,47950
72.66287238892103,268600,7950,27950,47950
72.67326307886285,268600,8000,28000,48000
72.67326307886285,268600,8000,28000,48000
72.68365376880466,268600,8050,28050,48050
72.68365376880466,268600,8050,28050,48050
72.69404445874648,268600,8100,28100,48100
72.69404445874648,268600,8100,28100,48100
72.70443514868829,268600,8150,28150,48150
72.70443514868829,268600,8150,28150,48150
72.7148258386301,268600,8200,28200,48200
72.7148258386301,268600,8200,28200,48200
72.72521652857192,268600,8250,28250,48250
72.72521652857192,268600,8250,28250,48250
72.73560721851374,268600,8300,28300,48300
72.73560721851374,268600,8300,28300,48300
72.74599790845555,268600,8350,28350,48350
72.74599790845555,268600,8350,28350,48350
72.75638859839736,268600,8400,28400,48400
72.75638859839736,268600,8400,28400,48400
72.76677928833918,268600,8450,28450,48450
72.76677928833918,268600,8450,28450,48450
72.777169978281,268600,8500,28500,48500
72.777169978281,268600,8500,28500,48500
72.78756066822281,268600,8550,28550,48550
72.78756066822281,268600,8550,28550,48550
72.79795135816462,268600,8600,28600,48600
72.79795135816462,268600,8600,28600,48600
72.80834204810644,268600,8650,28650,48650
72.80834204810644,268600,8650,28650,48650
72.81873273804825,268600,8700,28700,48700
72.81873273804825,268600,8700,28700,48700
72.82912342799007,268600,8750,28750,48750
72.82912342799007,268600,8750,28750,48750
72.83951411793188,268600,8800,28800,48800
72.83951411793188,268600,8800,28800,48800
72.8499048078737,268600,8850,28850,48850
72.8499048078737,268600,8850,28850,48850
72.86029549781551,268600,8900,28900,48900
72.86029549781551,268600,8900,28900,48900
72.87068618775733,268600,8950,28950,48950
72.87068618775733,268600,8950,28950,48950
72.88107687769914,268600,9000,29000,49000
72.88107687769914,268600,9000,29000,49000
72.89146756764096,268600,9050,29050,49050
72.89146756764096,268600,9050,29050,49050
72.90185825758277,268600,9100,29100,49100
72.90185825758277,268600,9100,29100,49100
72.91224894752459,268600,9150,29150,49150
72.91224894752459,268600,9150,29150,49150
72.9226396374664,268600,9200,29200,49200
72.9226396374664,268600,9200,29200,49200
72.93303032740822,268600,9250,29250,49250
72.93303032740822,268600,9250,29250,49250
72.94342101735003,268600,9300,29300,49300
72.94342101735003,268600,9300,29300,49300
72.95381170729185,268600,9350,29350,49350
72.95381170729185,268600,9350,29350,49350
72.96420239723366,268600,9400,29400,49400
72.96420239723366,268600,9400,29400,49400
72.97459308717548,268600,9450,29450,49450
72.97459308717548,268600,9450,29450,49450
72.9849837771173,268600,9500,29500,49500
72.9849837771173,268600,9500,29500,49500
72.99537446705911,268600,9550,29550,49550
72.99537446705911,268600,9550,29550,49550
73.00576515700092,268600,9600,29600,49600
73.00576515700092,268600,9600,29600,49600
73.01615584694274,268600,9650,29650,49650
73.01615584694274,268600,9650,29650,49650
73.02654653688455,268600,9700,29700,49700
73.02654653688455,268600,9700,29700,49700
73.03693722682637,268600,9750,29750,49750
73.03693722682637,268600,9750,29750,49750
73.04732791676818,268600,9800,29800,49800
73.04732791676818,268600,9800,29800,49800
73.05771860671,268600,9850,29850,49850
73.05771860671,268600,9850,29850,49850
73.06810929665181,268600,9900,29900,49900
73.06810929665181,268600,9900,29900,49900
73.07849998659363,268600,9950,29950,49950
73.07849998659363,268600,9950,29950,49950
73.08889067653544,268600,10000,30000,50000
73.08889067653544,268600,10000,30000,50000
73.09928136647726,268600,10050,30050,50050
73.09928136647726,268600,10050,30050,50050
73.10967205641907,268600,10100,30100,50100
73.10967205641907,268600,10100,30100,50100
73.12006274636089,268600,10150,30150,50150
73.12006274636089,268600,10150,30150,50150
73.1304534363027,268600,10200,30200,50200
73.1304534363027,268600,10200,30200,50200
73.14084412624452,268600,10250,30250,50250
73.14084412624452,268600,10250,30250,50250
73.15123481618633,268600,10300,30300,50300
73.15123481618633,268600,10300,30300,50300
73.16162550612815,268600,10350,30350,50350
73.16162550612815,268600,10350,30350,50350
73.17201619606996,268600,10400,30400,50400
73.17201619606996,268600,10400,30400,50400
73.18240688601178,268600,10450,30450,50450
73.18240688601178,268600,10450,30450,50450
73.19279757595359,268600,10500,30500,50500
73.19279757595359,268600,10500,30500,50500
73.2031882658954,268600,10550,30550,50550
73.2031882658954,268600,10550,30550,50550
73.21357895583722,268600,10600,30600,50600
73.21357895583722,268600,10600,30600,50600
73.22396964577904,268600,10650,30650,50650
73.22396964577904,268600,10650,30650,50650
73.23436033572085,268600,10700,30700,50700
73.23436033572085,268600,10700,30700,50700
73.24475102566267,268600,10750,30750,50750
73.24475102566267,268600,10750,30750,50750
73.25514171560448,268600,10800,30800,50800
73.25514171560448,268600,10800,30800,50800
73.2655324055463,268600,10850,30850,50850
73.2655324055463,268600,10850,30850,50850
73.27592309548811,268600,10900,30900,50900
73.27592309548811,268600,10900,30900,50900
73.28631378542993,268600,10950,30950,50950
73.28631378542993,268600,10950,30950,50950
73.29670447537174,268600,11000,31000,51000
73.29670447537174,268600,11000,31000,51000
73.30709516531356,268600,11050,31050,51050
73.30709516531356,268600,11050,31050,51050
73.31748585525537,268600,11100,31100,51100
73.31748585525537,268600,11100,31100,51100
73.32787654519719,268600,11150,31150,51150
73.32787654519719,268600,11150,31150,51150
73.338267235139,268600,11200,31200,51200
73.338267235139,268600,11200,31200,51200
73.34865792508081,268600,11250,31250,51250
73.34865792508081,268600,11250,31250,51250
73.35904861502263,268600,11300,31300,51300
73.35904861502263,268600,11300,31300,51300
73.36943930496444,268600,11350,31350,51350
73.36943930496444,268600,11350,31350,51350
73.37982999490626,268600,11400,31400,51400
73.37982999490626,268600,11400,31400,51400
73.39022068484807,268600,11450,31450,51450
73.39022068484807,268600,11450,31450,51450
73.40061137478989,268600,11500,31500,51500
73.40061137478989,268600,11500,31500,51500
73.4110020647317,268600,11550,31550,51550
73.4110020647317,268600,11550,31550,51550
73.42139275467352,268600,11600,31600,51600
73.42139275467352,268600,11600,31600,51600
73.43178344461533,268600,11650,31650,51650
73.43178344461533,268600,11650,31650,51650
73.44217413455715,268600,11700,31700,51700
73.44217413455715,268600,11700,31700,51700
73.45256482449896,268600,11750,31750,51750
73.45256482449896,268600,11750,31750,51750
73.46295551444078,268600,11800,31800,51800
73.46295551444078,268600,11800,31800,51800
73.4733462043826,268600,11850,31850,51850
73.4733462043826,268600,11850,31850,51850
73.48373689432441,268600,11900,31900,51900
73.48373689432441,268600,11900,31900,51900
73.49412758426622,268600,11950,31950,51950
73.49412758426622,268600,11950,31950,51950
73.50451827420804,268600,12000,32000,52000
73.50451827420804,268600,12000,32000,52000
73.51490896414985,268600,12050,32050,52050
73.51490896414985,268600,12050,32050,52050
73.52529965409167,268600,12100,32100,52100
73.52529965409167,268600,12100,32100,52100
73.53569034403348,268600,12150,32150,52150
73.53569034403348,268600,12150,32150,52150
73.5460810339753,268600,12200,32200,52200
73.5460810339753,268600,12200,32200,52200
73.55647172391711,268600,12250,32250,52250
73.55647172391711,268600,12250,32250,52250
73.56686241385893,268600,12300,32300,52300
73.56686241385893,268600,12300,32300,52300
73.57725310380074,268600,12350,32350,52350
73.57725310380074,268600,12350,32350,52350
73.58764379374256,268600,12400,32400,52400
73.58764379374256,268600,12400,32400,52400
73.59803448368437,268600,12450,32450,52450
73.59803448368437,268600,12450,32450,52450
73.60842517362619,268600,12500,32500,52500
73.60842517362619,268600,12500,32500,52500
73.618815863568,268600,12550,32550,52550
73.618815863568,268600,12550,32550,52550
73.62920655350982,268600,12600,32600,52600
73.62920655350982,268600,12600,32600,52600
73.63959724345163,268600,12650,32650,52650
73.63959724345163,268600,12650,32650,52650
73.64998793339345,268600,12700,32700,52700
73.64998793339345,268600,12700,32700,52700
73.66037862333526,268600,12750,32750,52750
73.66037862333526,268600,12750,32750,52750
73.67076931327708,268600,12800,32800,52800
73.67076931327708,268600,12800,32800,52800
73.68116000321889,268600,12850,32850,52850
73.68116000321889,268600,12850,32850,52850
73.6915506931607,268600,12900,32900,52900
73.6915506931607,268600,12900,32900,52900
73.70194138310252,268600,12950,32950,52950
73.70194138310252,268600,12950,32950,52950
73.71233207304434,268600,13000,33000,53000
73.71233207304434,268600,13000,33000,53000
73.72272276298615,268600,13050,33050,53050
73.72272276298615,268600,13050,33050,53050
73.73311345292797,268600,13100,33100,53100
73.73311345292797,268600,13100,33100,53100
73.74350414286978,268600,13150,33150,53150
73.74350414286978,268600,13150,33150,53150
73.7538948328116,268600,13200,33200,53200
73.7538948328116,268600,13200,33200,53200
73.76428552275341,268600,13250,33250,53250
73.76428552275341,268600,13250,33250,53250
73.77467621269523,268600,13300,33300,53300
73.77467621269523,268600,13300,33300,53300
73.78506690263704,268600,13350,33350,53350
73.78506690263704,268600,13350,33350,53350
73.79545759257886,268600,13400,33400,53400
73.79545759257886,268600,13400,33400,53400
73.80584828252067,268600,13450,33450,53450
73.80584828252067,268600,13450,33450,53450
73.81623897246249,268600,13500,33500,53500
73.81623897246249,268600,13500,33500,53500
73.8266296624043,268600,13550,33550,53550
73.8266296624043,268600,13550,33550,53550
73.83702035234612,268600,13600,33600,53600
73.83702035234612,268600,13600,33600,53600
73.84741104228793,268600,13650,33650,53650
73.84741104228793,268600,13650,33650,53650
73.85780173222975,268600,13700,33700,53700
73.85780173222975,268600,13700,33700,53700
73.86819242217156,268600,13750,33750,53750
73.86819242217156,268600,13750,33750,53750
73.87858311211338,268600,13800,33800,53800
73.87858311211338,268600,13800,33800,53800
73.88897380205519,268600,13850,33850,53850
73.88897380205519,268600,13850,33850,53850
73.899364491997,268600,13900,33900,53900
73.899364491997,268600,13900,33900,53900
73.90975518193882,268600,13950,33950,53950
73.90975518193882,268600,13950,33950,53950
73.92014587188064,268600,14000,34000,54000
73.92014587188064,268600,14000,34000,54000
73.93053656182245,268600,14050,34050,54050
73.93053656182245,268600,14050,34050,54050
73.94092725176426,268600,14100,34100,54100
73.94092725176426,268600,14100,34100,54100
73.95131794170608,268600,14150,34150,54150
73.95131794170608,268600,14150,34150,54150
73.9617086316479,268600,14200,34200,54200
73.9617086316479,268600,14200,34200,54200
73.97209932158971,268600,14250,34250,54250
73.97209932158971,268600,14250,34250,54250
73.98249001153152,268600,14300,34300,54300
73.98249001153152,268600,14300,34300,54300
73.99288070147334,268600,14350,34350,54350
73.99288070147334,268600,14350,34350,54350
74.00327139141515,268600,14400,34400,54400
74.00327139141515,268600,14400,34400,54400
74.01366208135697,268600,14450,34450,54450
74.01366208135697,268600,14450,34450,54450
74.02405277129878,268600,14500,34500,54500
74.02405277129878,268600,14500,34500,54500
74.0344434612406,268600,14550,34550,54550
74.0344434612406,268600,14550,34550,54550
74.04483415118241,268600,14600,34600,54600
74.04483415118241,268600,14600,34600,54600
74.05522484112423,268600,14650,34650,54650
74.05522484112423,268600,14650,34650,54650
74.06561553106604,268600,14700,34700,54700
74.06561553106604,268600,14700,34700,54700
74.07600622100786,268600,14750,34750,54750
74.07600622100786,268600,14750,34750,54750
74.08639691094967,268600,14800,34800,54800
74.08639691094967,268600,14800,34800,54800
74.09678760089149,268600,14850,34850,54850
74.09678760089149,268600,14850,34850,54850
74.1071782908333,268600,14900,34900,54900
74.1071782908333,268600,14900,34900,54900
74.11756898077512,268600,14950,34950,54950
74.11756898077512,268600,14950,34950,54950
74.12795967071693,268600,15000,35000,55000
74.12795967071693,268600,15000,35000,55000
74.13835036065875,268600,15050,35050,55050
74.13835036065875,268600,15050,35050,55050
74.14874105060056,268600,15100,35100,55100
74.14874105060056,268600,15100,35100,55100
74.15913174054238,268600,15150,35150,55150
74.15913174054238,268600,15150,35150,55150
74.1695224304842,268600,15200,35200,55200
74.1695224304842,268600,15200,35200,55200
74.17991312042601,268600,15250,35250,55250
74.17991312042601,268600,15250,35250,55250
74.19030381036782,268600,15300,35300,55300
74.19030381036782,268600,15300,35300,55300
74.20069450030964,268600,15350,35350,55350
74.20069450030964,268600,15350,35350,55350
74.21108519025145,268600,15400,35400,55400
74.21108519025145,268600,15400,35400,55400
74.22147588019327,268600,15450,35450,55450
74.22147588019327,268600,15450,35450,55450
74.23186657013508,268600,15500,35500,55500
74.23186657013508,268600,15500,35500,55500
74.2422572600769,268600,15550,35550,55550
74.2422572600769,268600,15550,35550,55550
74.25264795001871,268600,15600,35600,55600
74.25264795001871,268600,15600,35600,55600
74.26303863996053,268600,15650,35650,55650
74.26303863996053,268600,15650,35650,55650
74.27342932990234,268600,15700,35700,55700
74.27342932990234,268600,15700,35700,55700
74.28382001984416,268600,15750,35750,55750
74.28382001984416,268600,15750,35750,55750
74.29421070978597,268600,15800,35800,55800
74.29421070978597,268600,15800,35800,55800
74.30460139972779,268600,15850,35850,55850
74.30460139972779,268600,15850,35850,55850
74.3149920896696,268600,15900,35900,55900
74.3149920896696,268600,15900,35900,55900
74.32538277961142,268600,15950,35950,55950
74.32538277961142,268600,15950,35950,55950
74.33577346955323,268600,16000,36000,56000
74.33577346955323,268600,16000,36000,56000
74.34616415949505,268600,16050,36050,56050
74.34616415949505,268600,16050,36050,56050
74.35655484943686,268600,16100,36100,56100
74.35655484943686,268600,16100,36100,56100
74.36694553937868,268600,16150,36150,56150
74.36694553937868,268600,16150,36150,56150
74.37733622932049,268600,16200,36200,56200
74.37733622932049,268600,16200,36200,56200
74.3877269192623,268600,16250,36250,56250
74.3877269192623,268600,16250,36250,56250
74.39811760920412,268600,16300,36300,56300
74.39811760920412,268600,16300,36300,56300
74.40850829914594,268600,16350,36350,56350
74.40850829914594,268600,16350,36350,56350
74.41889898908775,268600,16400,36400,56400
74.41889898908775,268600,16400,36400,56400
74.42928967902957,268600,16450,36450,56450
74.42928967902957,268600,16450,36450,56450
74.43968036897138,268600,16500,36500,56500
74.43968036897138,268600,16500,36500,56500
74.4500710589132,268600,16550,36550,56550
74.4500710589132,268600,16550,36550,56550
74.46046174885501,268600,16600,36600,56600
74.46046174885501,268600,16600,36600,56600
74.47085243879683,268600,16650,36650,56650
74.47085243879683,268600,16650,36650,56650
74.48124312873864,268600,16700,36700,56700
74.48124312873864,268600,16700,36700,56700
74.49163381868046,268600,16750,36750,56750
74.49163381868046,268600,16750,36750,56750
74.50202450862227,268600,16800,36800,56800
74.50202450862227,268600,16800,36800,56800
74.51241519856409,268600,16850,36850,56850
74.51241519856409,268600,16850,36850,56850
74.5228058885059,268600,16900,36900,56900
74.5228058885059,268600,16900,36900,56900
74.53319657844771,268600,16950,36950,56950
74.53319657844771,268600,16950,36950,56950
74.54358726838953,268600,17000,37000,57000
74.54358726838953,268600,17000,37000,57000
74.55397795833134,268600,17050,37050,57050
74.55397795833134,268600,17050,37050,57050
74.56436864827316,268600,17100,37100,57100
74.56436864827316,268600,17100,37100,57100
74.57475933821497,268600,17150,37150,57150
74.57475933821497,268600,17150,37150,57150
74.58515002815679,268600,17200,37200,57200
74.58515002815679,268600,17200,37200,57200
74.5955407180986,268600,17250,37250,57250
74.5955407180986,268600,17250,37250,57250
74.60593140804042,268600,17300,37300,57300
74.60593140804042,268600,17300,37300,57300
74.61632209798223,268600,17350,37350,57350
74.61632209798223,268600,17350,37350,57350
74.62671278792405,268600,17400,37400,57400
74.62671278792405,268600,17400,37400,57400
74.63710347786586,268600,17450,37450,57450
74.63710347786586,268600,17450,37450,57450
74.64749416780768,268600,17500,37500,57500
74.64749416780768,268600,17500,37500,57500
74.6578848577495,268600,17550,37550,57550
74.6578848577495,268600,17550,37550,57550
74.66827554769131,268600,17600,37600,57600
74.66827554769131,268600,17600,37600,57600
74.67866623763312,268600,17650,37650,57650
74.67866623763312,268600,17650,37650,57650
74.68905692757494,268600,17700,37700,57700
74.68905692757494,268600,17700,37700,57700
74.69944761751675,268600,17750,37750,57750
74.69944761751675,268600,17750,37750,57750
74.70983830745857,268600,17800,37800,57800
74.70983830745857,268600,17800,37800,57800
74.72022899740038,268600,17850,37850,57850
74.72022899740038,268600,17850,37850,57850
74.7306196873422,268600,17900,37900,57900
74.7306196873422,268600,17900,37900,57900
74.74101037728401,268600,17950,37950,57950
74.74101037728401,268600,17950,37950,57950
74.75140106722583,268600,18000,38000,58000
74.75140106722583,268600,18000,38000,58000
74.76179175716764,268600,18050,38050,58050
74.76179175716764,268600,18050,38050,58050
74.77218244710946,268600,18100,38100,58100
74.77218244710946,268600,18100,38100,58100
74.78257313705127,268600,18150,38150,58150
74.78257313705127,268600,18150,38150,58150
74.79296382699309,268600,18200,38200,58200
74.79296382699309,268600,18200,38200,58200
74.8033545169349,268600,18250,38250,58250
74.8033545169349,268600,18250,38250,58250
74.81374520687672,268600,18300,38300,58300
74.81374520687672,268600,18300,38300,58300
74.82413589681853,268600,18350,38350,58350
74.82413589681853,268600,18350,38350,58350
74.83452658676035,268600,18400,38400,58400
74.83452658676035,268600,18400,38400,58400
74.84491727670216,268600,18450,38450,58450
74.84491727670216,268600,18450,38450,58450
74.85530796664398,268600,18500,38500,58500
74.85530796664398,268600,18500,38500,58500
74.86569865658579,268600,18550,38550,58550
74.86569865658579,268600,18550,38550,58550
74.8760893465276,268600,18600,38600,58600
74.8760893465276,268600,18600,38600,58600
74.88648003646942,268600,18650,38650,58650
74.88648003646942,268600,18650,38650,58650
74.89687072641124,268600,18700,38700,58700
74.89687072641124,268600,18700,38700,58700
74.90726141635305,268600,18750,38750,58750
74.90726141635305,268600,18750,38750,58750
74.91765210629487,268600,18800,38800,58800
74.91765210629487,268600,18800,38800,58800
74.92804279623668,268600,18850,38850,58850
74.92804279623668,268600,18850,38850,58850
74.9384334861785,268600,18900,38900,58900
74.9384334861785,268600,18900,38900,58900
74.94882417612031,268600,18950,38950,58950
74.94882417612031,268600,18950,38950,58950
74.95921486606213,268600,19000,39000,59000
74.95921486606213,268600,19000,39000,59000
74.96960555600394,268600,19050,39050,59050
74.96960555600394,268600,19050,39050,59050
74.97999624594576,268600,19100,39100,59100
74.97999624594576,268600,19100,39100,59100
74.99038693588757,268600,19150,39150,59150
74.99038693588757,268600,19150,39150,59150
75.00077762582939,268600,19200,39200,59200
75.00077762582939,268600,19200,39200,59200
75.0111683157712,268600,19250,39250,59250
75.0111683157712,268600,19250,39250,59250
75.02155900571302,268600,19300,39300,59300
75.02155900571302,268600,19300,39300,59300
75.03194969565483,268600,19350,39350,59350
75.03194969565483,268600,19350,39350,59350
75.04234038559665,268600,19400,39400,59400
75.04234038559665,268600,19400,39400,59400
75.05273107553846,268600,19450,39450,59450
75.05273107553846,268600,19450,39450,59450
75.06312176548028,268600,19500,39500,59500
75.06312176548028,268600,19500,39500,59500
75.07351245542209,268600,19550,39550,59550
75.07351245542209,268600,19550,39550,59550
75.0839031453639,268600,19600,39600,59600
75.0839031453639,268600,19600,39600,59600
75.09429383530572,268600,19650,39650,59650
75.09429383530572,268600,19650,39650,59650
75.10468452524754,268600,19700,39700,59700
75.10468452524754,268600,19700,39700,59700
75.11507521518935,268600,19750,39750,59750
75.11507521518935,268600,19750,39750,59750
75.12546590513116,268600,19800,39800,59800
75.12546590513116,268600,19800,39800,59800
75.13585659507298,268600,19850,39850,59850
75.13585659507298,268600,19850,39850,59850
75.1462472850148,268600,19900,39900,59900
75.1462472850148,268600,19900,39900,59900
75.15663797495661,268600,19950,39950,59950
75.15663797495661,268600,19950,39950,59950
75.16702866489842,268600,20000,40000,60000
75.16702866489842,268600,20000,40000,40000
75.17741935484024,268600,20000,40000,40050
75.17741935484024,268600,20000,40000,40050
75.18781004478205,268600,20000,40000,40100
75.18781004478205,268600,20000,40000,40100
75.19820073472387,268600,20000,40000,40150
75.19820073472387,268600,20000,40000,40150
75.20859142466568,268600,20000,40000,40200
75.20859142466568,268600,20000,40000,40200
75.2189821146075,268600,20000,40000,40250
75.2189821146075,268600,20000,40000,40250
75.22937280454931,268600,20000,40000,40300
75.22937280454931,268600,20000,40000,40300
75.23976349449113,268600,20000,40000,40350
75.23976349449113,268600,20000,40000,40350
75.25015418443294,268600,20000,40000,40400
75.25015418443294,268600,20000,40000,40400
75.26054487437476,268600,20000,40000,40450
75.26054487437476,268600,20000,40000,40450
75.27093556431657,268600,20000,40000,40500
75.27093556431657,268600,20000,40000,40500
75.28132625425839,268600,20000,40000,40550
75.28132625425839,268600,20000,40000,40550
75.2917169442002,268600,20000,40000,40600
75.2917169442002,268600,20000,40000,40600
75.30210763414202,268600,20000,40000,40650
75.30210763414202,268600,20000,40000,40650
75.31249832408383,268600,20000,40000,40700
75.31249832408383,268600,20000,40000,40700
75.32288901402565,268600,20000,40000,40750
75.32288901402565,268600,20000,40000,40750
75.33327970396746,268600,20000,40000,40800
75.33327970396746,268600,20000,40000,40800
75.34367039390928,268600,20000,40000,40850
75.34367039390928,268600,20000,40000,40850
75.3540610838511,268600,20000,40000,40900
75.3540610838511,268600,20000,40000,40900
75.36445177379291,268600,20000,40000,40950
75.36445177379291,268600,20000,40000,40950
75.37484246373472,268600,20000,40000,41000
75.37484246373472,268600,20000,40000,41000
75.38523315367654,268600,20000,40000,41050
75.38523315367654,268600,20000,40000,41050
75.39562384361835,268600,20000,40000,41100
75.39562384361835,268600,20000,40000,41100
75.40601453356017,268600,20000,40000,41150
75.40601453356017,268600,20000,40000,41150
75.41640522350198,268600,20000,40000,41200
75.41640522350198,268600,20000,40000,41200
75.4267959134438,268600,20000,40000,41250
75.4267959134438,268600,20000,40000,41250
75.43718660338561,268600,20000,40000,41300
75.43718660338561,268600,20000,40000,41300
75.44757729332743,268600,20000,40000,41350
75.44757729332743,268600,20000,40000,41350
75.45796798326924,268600,20000,40000,41400
75.45796798326924,268600,20000,40000,41400
75.46835867321106,268600,20000,40000,41450
75.46835867321106,268600,20000,40000,41450
75.47874936315287,268600,20000,40000,41500
75.47874936315287,268600,20000,40000,41500
75.48914005309469,268600,20000,40000,41550
75.48914005309469,268600,20000,40000,41550
75.4995307430365,268600,20000,40000,41600
75.4995307430365,268600,20000,40000,41600
75.50992143297832,268600,20000,40000,41650
75.50992143297832,268600,20000,40000,41650
75.52031212292013,268600,20000,40000,41700
75.52031212292013,268600,20000,40000,41700
75.53070281286195,268600,20000,40000,41750
75.53070281286195,268600,20000,40000,41750
75.54109350280376,268600,20000,40000,41800
75.54109350280376,268600,20000,40000,41800
75.55148419274558,268600,20000,40000,41850
75.55148419274558,268600,20000,40000,41850
75.56187488268739,268600,20000,40000,41900
75.56187488268739,268600,20000,40000,41900
75.5722655726292,268600,20000,40000,41950
75.5722655726292,268600,20000,40000,41950
75.58265626257102,268600,20000,40000,42000
75.58265626257102,268600,20000,40000,42000
75.59304695251284,268600,20000,40000,42050
75.59304695251284,268600,20000,40000,42050
75.60343764245465,268600,20000,40000,42100
75.60343764245465,268600,20000,40000,42100
75.61382833239647,268600,20000,40000,42150
75.61382833239647,268600,20000,40000,42150
75.62421902233828,268600,20000,40000,42200
75.62421902233828,268600,20000,40000,42200
75.6346097122801,268600,20000,40000,42250
75.6346097122801,268600,20000,40000,42250
75.64500040222191,268600,20000,40000,42300
75.64500040222191,268600,20000,40000,42300
75.65539109216373,268600,20000,40000,42350
75.65539109216373,268600,20000,40000,42350
75.66578178210554,268600,20000,40000,42400
75.66578178210554,268600,20000,40000,42400
75.67617247204736,268600,20000,40000,42450
75.67617247204736,268600,20000,40000,42450
75.68656316198917,268600,20000,40000,42500
75.68656316198917,268600,20000,40000,42500
75.69695385193099,268600,20000,40000,42550
75.69695385193099,268600,20000,40000,42550
75.7073445418728,268600,20000,40000,42600
75.7073445418728,268600,20000,40000,42600
75.71773523181461,268600,20000,40000,42650
75.71773523181461,268600,20000,40000,42650
75.72812592175643,268600,20000,40000,42700
75.72812592175643,268600,20000,40000,42700
75.73851661169824,268600,20000,40000,42750
75.73851661169824,268600,20000,40000,42750
75.74890730164006,268600,20000,40000,42800
75.74890730164006,268600,20000,40000,42800
75.75929799158187,268600,20000,40000,42850
75.75929799158187,268600,20000,40000,42850
75.76968868152369,268600,20000,40000,42900
75.76968868152369,268600,20000,40000,42900
75.7800793714655,268600,20000,40000,42950
75.7800793714655,268600,20000,40000,42950
75.79047006140732,268600,20000,40000,43000
75.79047006140732,268600,20000,40000,43000
75.80086075134913,268600,20000,40000,43050
75.80086075134913,268600,20000,40000,43050
75.81125144129095,268600,20000,40000,43100
75.81125144129095,268600,20000,40000,43100
75.82164213123276,268600,20000,40000,43150
75.82164213123276,268600,20000,40000,43150
75.83203282117458,268600,20000,40000,43200
75.83203282117458,268600,20000,40000,43200
75.8424235111164,268600,20000,40000,43250
75.8424235111164,268600,20000,40000,43250
75.85281420105821,268600,20000,40000,43300
75.85281420105821,268600,20000,40000,43300
75.86320489100002,268600,20000,40000,43350
75.86320489100002,268600,20000,40000,43350
75.87359558094184,268600,20000,40000,43400
75.87359558094184,268600,20000,40000,43400
75.88398627088365,268600,20000,40000,43450
75.88398627088365,268600,20000,40000,43450
75.89437696082547,268600,20000,40000,43500
75.89437696082547,268600,20000,40000,43500
75.90476765076728,268600,20000,40000,43550
75.90476765076728,268600,20000,40000,43550
75.9151583407091,268600,20000,40000,43600
75.9151583407091,268600,20000,40000,43600
75.92554903065091,268600,20000,40000,43650
75.92554903065091,268600,20000,40000,43650
75.93593972059273,268600,20000,40000,43700
75.93593972059273,268600,20000,40000,43700
75.94633041053454,268600,20000,40000,43750
75.94633041053454,268600,20000,40000,43750
75.95672110047636,268600,20000,40000,43800
75.95672110047636,268600,20000,40000,43800
75.96711179041817,268600,20000,40000,43850
75.96711179041817,268600,20000,40000,43850
75.97750248035999,268600,20000,40000,43900
75.97750248035999,268600,20000,40000,43900
75.9878931703018,268600,20000,40000,43950
75.9878931703018,268600,20000,40000,43950
75.99828386024362,268600,20000,40000,44000
75.99828386024362,268600,20000,40000,44000
76.00867455018543,268600,20000,40000,44050
76.00867455018543,268600,20000,40000,44050
76.01906524012725,268600,20000,40000,44100
76.01906524012725,268600,20000,40000,44100
76.02945593006906,268600,20000,40000,44150
76.02945593006906,268600,20000,40000,44150
76.03984662001088,268600,20000,40000,44200
76.03984662001088,268600,20000,40000,44200
76.05023730995269,268600,20000,40000,44250
76.05023730995269,268600,20000,40000,44250
76.0606279998945,268600,20000,40000,44300
76.0606279998945,268600,20000,40000,44300
76.07101868983632,268600,20000,40000,44350
76.07101868983632,268600,20000,40000,44350
76.08140937977814,268600,20000,40000,44400
76.08140937977814,268600,20000,40000,44400
76.09180006971995,268600,20000,40000,44450
76.09180006971995,268600,20000,40000,44450
76.10219075966177,268600,20000,40000,44500
76.10219075966177,268600,20000,40000,44500
76.11258144960358,268600,20000,40000,44550
76.11258144960358,268600,20000,40000,44550
76.1229721395454,268600,20000,40000,44600
76.1229721395454,268600,20000,40000,44600
76.13336282948721,268600,20000,40000,44650
76.13336282948721,268600,20000,40000,44650
76.14375351942903,268600,20000,40000,44700
76.14375351942903,268600,20000,40000,44700
76.15414420937084,268600,20000,40000,44750
76.15414420937084,268600,20000,40000,44750
76.16453489931266,268600,20000,40000,44800
76.16453489931266,268600,20000,40000,44800
76.17492558925447,268600,20000,40000,44850
76.17492558925447,268600,20000,40000,44850
76.18531627919629,268600,20000,40000,44900
76.18531627919629,268600,20000,40000,44900
76.1957069691381,268600,20000,40000,44950
76.1957069691381,268600,20000,40000,44950
76.20609765907992,268600,20000,40000,45000
76.20609765907992,268600,20000,40000,45000
76.21648834902173,268600,20000,40000,45050
76.21648834902173,268600,20000,40000,45050
76.22687903896355,268600,20000,40000,45100
76.22687903896355,268600,20000,40000,45100
76.23726972890536,268600,20000,40000,45150
76.23726972890536,268600,20000,40000,45150
76.24766041884718,268600,20000,40000,45200
76.24766041884718,268600,20000,40000,45200
76.25805110878899,268600,20000,40000,45250
76.25805110878899,268600,20000,40000,45250
76.2684417987308,268600,20000,40000,45300
76.2684417987308,268600,20000,40000,45300
76.27883248867262,268600,20000,40000,45350
76.27883248867262,268600,20000,40000,45350
76.28922317861444,268600,20000,40000,45400
76.28922317861444,268600,20000,40000,45400
76.29961386855625,268600,20000,40000,45450
76.29961386855625,268600,20000,40000,45450
76.31000455849806,268600,20000,40000,45500
76.31000455849806,268600,20000,40000,45500
76.32039524843988,268600,20000,40000,45550
76.32039524843988,268600,20000,40000,45550
76.3307859383817,268600,20000,40000,45600
76.3307859383817,268600,20000,40000,45600
76.34117662832351,268600,20000,40000,45650
76.34117662832351,268600,20000,40000,45650
76.35156731826532,268600,20000,40000,45700
76.35156731826532,268600,20000,40000,45700
76.36195800820714,268600,20000,40000,45750
76.36195800820714,268600,20000,40000,45750
76.37234869814895,268600,20000,40000,45800
76.37234869814895,268600,20000,40000,45800
76.38273938809077,268600,20000,40000,45850
76.38273938809077,268600,20000,40000,45850
76.39313007803258,268600,20000,40000,45900
76.39313007803258,268600,20000,40000,45900
76.4035207679744,268600,20000,40000,45950
76.4035207679744,268600,20000,40000,45950
76.41391145791621,268600,20000,40000,46000
76.41391145791621,268600,20000,40000,46000
76.42430214785803,268600,20000,40000,46050
76.42430214785803,268600,20000,40000,46050
76.43469283779984,268600,20000,40000,46100
76.43469283779984,268600,20000,40000,46100
76.44508352774166,268600,20000,40000,46150
76.44508352774166,268600,20000,40000,46150
76.45547421768347,268600,20000,40000,46200
76.45547421768347,268600,20000,40000,46200
76.46586490762529,268600,20000,40000,46250
76.46586490762529,268600,20000,40000,46250
76.4762555975671,268600,20000,40000,46300
76.4762555975671,268600,20000,40000,46300
76.48664628750892,268600,20000,40000,46350
76.48664628750892,268600,20000,40000,46350
76.49703697745073,268600,20000,40000,46400
76.49703697745073,268600,20000,40000,46400
76.50742766739255,268600,20000,40000,46450
76.50742766739255,268600,20000,40000,46450
76.51781835733436,268600,20000,40000,46500
76.51781835733436,268600,20000,40000,46500
76.52820904727618,268600,20000,40000,46550
76.52820904727618,268600,20000,40000,46550
76.538599737218,268600,20000,40000,46600
76.538599737218,268600,20000,40000,46600
76.54899042715981,268600,20000,40000,46650
76.54899042715981,268600,20000,40000,46650
76.55938111710162,268600,20000,40000,46700
76.55938111710162,268600,20000,40000,46700
76.56977180704344,268600,20000,40000,46750
76.56977180704344,268600,20000,40000,46750
76.58016249698525,268600,20000,40000,46800
76.58016249698525,268600,20000,40000,46800
76.59055318692707,268600,20000,40000,46850
76.59055318692707,268600,20000,40000,46850
76.60094387686888,268600,20000,40000,46900
76.60094387686888,268600,20000,40000,46900
76.6113345668107,268600,20000,40000,46950
76.6113345668107,268600,20000,40000,46950
76.62172525675251,268600,20000,40000,47000
76.62172525675251,268600,20000,40000,47000
76.63211594669433,268600,20000,40000,47050
76.63211594669433,268600,20000,40000,47050
76.64250663663614,268600,20000,40000,47100
76.64250663663614,268600,20000,40000,47100
76.65289732657796,268600,20000,40000,47150
76.65289732657796,268600,20000,40000,47150
76.66328801651977,268600,20000,40000,47200
76.66328801651977,268600,20000,40000,47200
76.67367870646159,268600,20000,40000,47250
76.67367870646159,268600,20000,40000,47250
76.6840693964034,268600,20000,40000,47300
76.6840693964034,268600,20000,40000,47300
76.69446008634522,268600,20000,40000,47350
76.69446008634522,268600,20000,40000,47350
76.70485077628703,268600,20000,40000,47400
76.70485077628703,268600,20000,40000,47400
76.71524146622885,268600,20000,40000,47450
76.71524146622885,268600,20000,40000,47450
76.72563215617066,268600,20000,40000,47500
76.72563215617066,268600,20000,40000,47500
76.73602284611248,268600,20000,40000,47550
76.73602284611248,268600,20000,40000,47550
76.74641353605429,268600,20000,40000,47600
76.74641353605429,268600,20000,40000,47600
76.7568042259961,268600,20000,40000,47650
76.7568042259961,268600,20000,40000,47650
76.76719491593792,268600,20000,40000,47700
76.76719491593792,268600,20000,40000,47700
76.77758560587974,268600,20000,40000,47750
76.77758560587974,268600,20000,40000,47750
76.78797629582155,268600,20000,40000,47800
76.78797629582155,268600,20000,40000,47800
76.79836698576337,268600,20000,40000,47850
76.79836698576337,268600,20000,40000,47850
76.80875767570518,268600,20000,40000,47900
76.80875767570518,268600,20000,40000,47900
76.819148365647,268600,20000,40000,47950
76.819148365647,268600,20000,40000,47950
76.82953905558881,268600,20000,40000,48000
76.82953905558881,268600,20000,40000,48000
76.83992974553063,268600,20000,40000,48050
76.83992974553063,268600,20000,40000,48050
76.85032043547244,268600,20000,40000,48100
76.85032043547244,268600,20000,40000,48100
76.86071112541426,268600,20000,40000,48150
76.86071112541426,268600,20000,40000,48150
76.87110181535607,268600,20000,40000,48200
76.87110181535607,268600,20000,40000,48200
76.88149250529789,268600,20000,40000,48250
76.88149250529789,268600,20000,40000,48250
76.8918831952397,268600,20000,40000,48300
76.8918831952397,268600,20000,40000,48300
76.90227388518151,268600,20000,40000,48350
76.90227388518151,268600,20000,40000,48350
76.91266457512333,268600,20000,40000,48400
76.91266457512333,268600,20000,40000,48400
76.92305526506514,268600,20000,40000,48450
76.92305526506514,268600,20000,40000,48450
76.93344595500696,268600,20000,40000,48500
76.93344595500696,268600,20000,40000,48500
76.94383664494877,268600,20000,40000,48550
76.94383664494877,268600,20000,40000,48550
76.95422733489059,268600,20000,40000,48600
76.95422733489059,268600,20000,40000,48600
76.9646180248324,268600,20000,40000,48650
76.9646180248324,268600,20000,40000,48650
76.97500871477422,268600,20000,40000,48700
76.97500871477422,268600,20000,40000,48700
76.98539940471603,268600,20000,40000,48750
76.98539940471603,268600,20000,40000,48750
76.99579009465785,268600,20000,40000,48800
76.99579009465785,268600,20000,40000,48800
77.00618078459966,268600,20000,40000,48850
77.00618078459966,268600,20000,40000,48850
77.01657147454148,268600,20000,40000,48900
77.01657147454148,268600,20000,40000,48900
77.0269621644833,268600,20000,40000,48950
77.0269621644833,268600,20000,40000,48950
77.03735285442511,268600,20000,40000,49000
77.03735285442511,268600,20000,40000,49000
77.04774354436692,268600,20000,40000,49050
77.04774354436692,268600,20000,40000,49050
77.05813423430874,268600,20000,40000,49100
77.05813423430874,268600,20000,40000,49100
77.06852492425055,268600,20000,40000,49150
77.06852492425055,268600,20000,40000,49150
77.07891561419237,268600,20000,40000,49200
77.07891561419237,268600,20000,40000,49200
77.08930630413418,268600,20000,40000,49250
77.08930630413418,268600,20000,40000,49250
77.099696994076,268600,20000,40000,49300
77.099696994076,268600,20000,40000,49300
77.11008768401781,268600,20000,40000,49350
77.11008768401781,268600,20000,40000,49350
77.12047837395963,268600,20000,40000,49400
77.12047837395963,268600,20000,40000,49400
77.13086906390144,268600,20000,40000,49450
77.13086906390144,268600,20000,40000,49450
77.14125975384326,268600,20000,40000,49500
77.14125975384326,268600,20000,40000,49500
77.15165044378507,268600,20000,40000,49550
77.15165044378507,268600,20000,40000,49550
77.16204113372689,268600,20000,40000,49600
77.16204113372689,268600,20000,40000,49600
77.1724318236687,268600,20000,40000,49650
77.1724318236687,268600,20000,40000,49650
77.18282251361052,268600,20000,40000,49700
77.18282251361052,268600,20000,40000,49700
77.19321320355233,268600,20000,40000,49750
77.19321320355233,268600,20000,40000,49750
77.20360389349415,268600,20000,40000,49800
77.20360389349415,268600,20000,40000,49800
77.21399458343596,268600,20000,40000,49850
77.21399458343596,268600,20000,40000,49850
77.22438527337778,268600,20000,40000,49900
77.22438527337778,268600,20000,40000,49900
77.23477596331959,268600,20000,40000,49950
77.23477596331959,268600,20000,40000,49950
77.2451666532614,268600,20000,40000,50000
77.2451666532614,268600,20000,40000,50000
77.25555734320322,268600,20000,40000,50050
77.25555734320322,268600,20000,40000,50050
77.26594803314504,268600,20000,40000,50100
77.26594803314504,268600,20000,40000,50100
77.27633872308685,268600,20000,40000,50150
77.27633872308685,268600,20000,40000,50150
77.28672941302867,268600,20000,40000,50200
77.28672941302867,268600,20000,40000,50200
77.29712010297048,268600,20000,40000,50250
77.29712010297048,268600,20000,40000,50250
77.3075107929123,268600,20000,40000,50300
77.3075107929123,268600,20000,40000,50300
77.31790148285411,268600,20000,40000,50350
77.31790148285411,268600,20000,40000,50350
77.32829217279593,268600,20000,40000,50400
77.32829217279593,268600,20000,40000,50400
77.33868286273774,268600,20000,40000,50450
77.33868286273774,268600,20000,40000,50450
77.34907355267956,268600,20000,40000,50500
77.34907355267956,268600,20000,40000,50500
77.35946424262137,268600,20000,40000,50550
77.35946424262137,268600,20000,40000,50550
77.36985493256319,268600,20000,40000,50600
77.36985493256319,268600,20000,40000,50600
77.380245622505,268600,20000,40000,50650
77.380245622505,268600,20000,40000,50650
77.39063631244682,268600,20000,40000,50700
77.39063631244682,268600,20000,40000,50700
77.40102700238863,268600,20000,40000,50750
77.40102700238863,268600,20000,40000,50750
77.41141769233045,268600,20000,40000,50800
77.41141769233045,268600,20000,40000,50800
77.42180838227226,268600,20000,40000,50850
77.42180838227226,268600,20000,40000,50850
77.43219907221408,268600,20000,40000,50900
77.43219907221408,268600,20000,40000,50900
77.44258976215589,268600,20000,40000,50950
77.44258976215589,268600,20000,40000,50950
77.4529804520977,268600,20000,40000,51000
77.4529804520977,268600,20000,40000,51000
77.46337114203952,268600,20000,40000,51050
77.46337114203952,268600,20000,40000,51050
77.47376183198134,268600,20000,40000,51100
77.47376183198134,268600,20000,40000,51100
77.48415252192315,268600,20000,40000,51150
77.48415252192315,268600,20000,40000,51150
77.49454321186496,268600,20000,40000,51200
77.49454321186496,268600,20000,40000,51200
77.50493390180678,268600,20000,40000,51250
77.50493390180678,268600,20000,40000,51250
77.5153245917486,268600,20000,40000,51300
77.5153245917486,268600,20000,40000,51300
77.52571528169041,268600,20000,40000,51350
77.52571528169041,268600,20000,40000,51350
77.53610597163222,268600,20000,40000,51400
77.53610597163222,268600,20000,40000,51400
77.54649666157404,268600,20000,40000,51450
77.54649666157404,268600,20000,40000,51450
77.55688735151585,268600,20000,40000,51500
77.55688735151585,268600,20000,40000,51500
77.56727804145767,268600,20000,40000,51550
77.56727804145767,268600,20000,40000,51550
77.57766873139948,268600,20000,40000,51600
77.57766873139948,268600,20000,40000,51600
77.5880594213413,268600,20000,40000,51650
77.5880594213413,268600,20000,40000,51650
77.59845011128311,268600,20000,40000,51700
77.59845011128311,268600,20000,40000,51700
77.60884080122493,268600,20000,40000,51750
77.60884080122493,268600,20000,40000,51750
77.61923149116674,268600,20000,40000,51800
77.61923149116674,268600,20000,40000,51800
77.62962218110856,268600,20000,40000,51850
77.62962218110856,268600,20000,40000,51850
77.64001287105037,268600,20000,40000,51900
77.64001287105037,268600,20000,40000,51900
77.65040356099219,268600,20000,40000,51950
77.65040356099219,268600,20000,40000,51950
77.660794250934,268600,20000,40000,52000
77.660794250934,268600,20000,40000,52000
77.67118494087582,268600,20000,40000,52050
77.67118494087582,268600,20000,40000,52050
77.68157563081763,268600,20000,40000,52100
77.68157563081763,268600,20000,40000,52100
77.69196632075945,268600,20000,40000,52150
77.69196632075945,268600,20000,40000,52150
77.70235701070126,268600,20000,40000,52200
77.70235701070126,268600,20000,40000,52200
77.71274770064308,268600,20000,40000,52250
77.71274770064308,268600,20000,40000,52250
77.7231383905849,268600,20000,40000,52300
77.7231383905849,268600,20000,40000,52300
77.73352908052671,268600,20000,40000,52350
77.73352908052671,268600,20000,40000,52350
77.74391977046852,268600,20000,40000,52400
77.74391977046852,268600,20000,40000,52400
77.75431046041034,268600,20000,40000,52450
77.75431046041034,268600,20000,40000,52450
77.76470115035215,268600,20000,40000,52500
77.76470115035215,268600,20000,40000,52500
77.77509184029397,268600,20000,40000,52550
77.77509184029397,268600,20000,40000,52550
77.78548253023578,268600,20000,40000,52600
77.78548253023578,268600,20000,40000,52600
77.7958732201776,268600,20000,40000,52650
77.7958732201776,268600,20000,40000,52650
77.80626391011941,268600,20000,40000,52700
77.80626391011941,268600,20000,40000,52700
77.81665460006123,268600,20000,40000,52750
77.81665460006123,268600,20000,40000,52750
77.82704529000304,268600,20000,40000,52800
77.82704529000304,268600,20000,40000,52800
77.83743597994486,268600,20000,40000,52850
77.83743597994486,268600,20000,40000,52850
77.84782666988667,268600,20000,40000,52900
77.84782666988667,268600,20000,40000,52900
77.85821735982849,268600,20000,40000,52950
77.85821735982849,268600,20000,40000,52950
77.8686080497703,268600,20000,40000,53000
77.8686080497703,268600,20000,40000,53000
77.87899873971212,268600,20000,40000,53050
77.87899873971212,268600,20000,40000,53050
77.88938942965393,268600,20000,40000,53100
77.88938942965393,268600,20000,40000,53100
77.89978011959575,268600,20000,40000,53150
77.89978011959575,268600,20000,40000,53150
77.91017080953756,268600,20000,40000,53200
77.91017080953756,268600,20000,40000,53200
77.92056149947938,268600,20000,40000,53250
77.92056149947938,268600,20000,40000,53250
77.93095218942119,268600,20000,40000,53300
77.93095218942119,268600,20000,40000,53300
77.941342879363,268600,20000,40000,53350
77.941342879363,268600,20000,40000,53350
77.95173356930482,268600,20000,40000,53400
77.95173356930482,268600,20000,40000,53400
77.96212425924664,268600,20000,40000,53450
77.96212425924664,268600,20000,40000,53450
77.97251494918845,268600,20000,40000,53500
77.97251494918845,268600,20000,40000,53500
77.98290563913027,268600,20000,40000,53550
77.98290563913027,268600,20000,40000,53550
77.99329632907208,268600,20000,40000,53600
77.99329632907208,268600,20000,40000,53600
78.0036870190139,268600,20000,40000,53650
78.0036870190139,268600,20000,40000,53650
78.01407770895571,268600,20000,40000,53700
78.01407770895571,268600,20000,40000,53700
78.02446839889753,268600,20000,40000,53750
78.02446839889753,268600,20000,40000,53750
78.03485908883934,268600,20000,40000,53800
78.03485908883934,268600,20000,40000,53800
78.04524977878116,268600,20000,40000,53850
78.04524977878116,268600,20000,40000,53850
78.05564046872297,268600,20000,40000,53900
78.05564046872297,268600,20000,40000,53900
78.06603115866479,268600,20000,40000,53950
78.06603115866479,268600,20000,40000,53950
78.0764218486066,268600,20000,40000,54000
78.0764218486066,268600,20000,40000,54000
78.08681253854841,268600,20000,40000,54050
78.08681253854841,268600,20000,40000,54050
78.09720322849023,268600,20000,40000,54100
78.09720322849023,268600,20000,40000,54100
78.10759391843204,268600,20000,40000,54150
78.10759391843204,268600,20000,40000,54150
78.11798460837386,268600,20000,40000,54200
78.11798460837386,268600,20000,40000,54200
78.12837529831567,268600,20000,40000,54250
78.12837529831567,268600,20000,40000,54250
78.13876598825749,268600,20000,40000,54300
78.13876598825749,268600,20000,40000,54300
78.1491566781993,268600,20000,40000,54350
78.1491566781993,268600,20000,40000,54350
78.15954736814112,268600,20000,40000,54400
78.15954736814112,268600,20000,40000,54400
78.16993805808293,268600,20000,40000,54450
78.16993805808293,268600,20000,40000,54450
78.18032874802475,268600,20000,40000,54500
78.18032874802475,268600,20000,40000,54500
78.19071943796656,268600,20000,40000,54550
78.19071943796656,268600,20000,40000,54550
78.20111012790838,268600,20000,40000,54600
78.20111012790838,268600,20000,40000,54600
78.2115008178502,268600,20000,40000,54650
78.2115008178502,268600,20000,40000,54650
78.22189150779201,268600,20000,40000,54700
78.22189150779201,268600,20000,40000,54700
78.23228219773382,268600,20000,40000,54750
78.23228219773382,268600,20000,40000,54750
78.24267288767564,268600,20000,40000,54800
78.24267288767564,268600,20000,40000,54800
78.25306357761745,268600,20000,40000,54850
78.25306357761745,268600,20000,40000,54850
78.26345426755927,268600,20000,40000,54900
78.26345426755927,268600,20000,40000,54900
78.27384495750108,268600,20000,40000,54950
78.27384495750108,268600,20000,40000,54950
78.2842356474429,268600,20000,40000,55000
78.2842356474429,268600,20000,40000,55000
78.29462633738471,268600,20000,40000,55050
78.29462633738471,268600,20000,40000,55050
78.30501702732653,268600,20000,40000,55100
78.30501702732653,268600,20000,40000,55100
78.31540771726834,268600,20000,40000,55150
78.31540771726834,268600,20000,40000,55150
78.32579840721016,268600,20000,40000,55200
78.32579840721016,268600,20000,40000,55200
78.33618909715197,268600,20000,40000,55250
78.33618909715197,268600,20000,40000,55250
78.34657978709379,268600,20000,40000,55300
78.34657978709379,268600,20000,40000,55300
78.3569704770356,268600,20000,40000,55350
78.3569704770356,268600,20000,40000,55350
78.36736116697742,268600,20000,40000,55400
78.36736116697742,268600,20000,40000,55400
78.37775185691923,268600,20000,40000,55450
78.37775185691923,268600,20000,40000,55450
78.38814254686105,268600,20000,40000,55500
78.38814254686105,268600,20000,40000,55500
78.39853323680286,268600,20000,40000,55550
78.39853323680286,268600,20000,40000,55550
78.40892392674468,268600,20000,40000,55600
78.40892392674468,268600,20000,40000,55600
78.41931461668649,268600,20000,40000,55650
78.41931461668649,268600,20000,40000,55650
78.4297053066283,268600,20000,40000,55700
78.4297053066283,268600,20000,40000,55700
78.44009599657012,268600,20000,40000,55750
78.44009599657012,268600,20000,40000,55750
78.45048668651194,268600,20000,40000,55800
78.45048668651194,268600,20000,40000,55800
78.46087737645375,268600,20000,40000,55850
78.46087737645375,268600,20000,40000,55850
78.47126806639557,268600,20000,40000,55900
78.47126806639557,268600,20000,40000,55900
78.48165875633738,268600,20000,40000,55950
78.48165875633738,268600,20000,40000,55950
78.4920494462792,268600,20000,40000,56000
78.4920494462792,268600,20000,40000,56000
78.50244013622101,268600,20000,40000,56050
78.50244013622101,268600,20000,40000,56050
78.51283082616283,268600,20000,40000,56100
78.51283082616283,268600,20000,40000,56100
78.52322151610464,268600,20000,40000,56150
78.52322151610464,268600,20000,40000,56150
78.53361220604646,268600,20000,40000,56200
78.53361220604646,268600,20000,40000,56200
78.54400289598827,268600,20000,40000,56250
78.54400289598827,268600,20000,40000,56250
78.55439358593009,268600,20000,40000,56300
78.55439358593009,268600,20000,40000,56300
78.5647842758719,268600,20000,40000,56350
78.5647842758719,268600,20000,40000,56350
78.57517496581372,268600,20000,40000,56400
78.57517496581372,268600,20000,40000,56400
78.58556565575553,268600,20000,40000,56450
78.58556565575553,268600,20000,40000,56450
78.59595634569735,268600,20000,40000,56500
78.59595634569735,268600,20000,40000,56500
78.60634703563916,268600,20000,40000,56550
78.60634703563916,268600,20000,40000,56550
78.61673772558098,268600,20000,40000,56600
78.61673772558098,268600,20000,40000,56600
78.62712841552279,268600,20000,40000,56650
78.62712841552279,268600,20000,40000,56650
78.6375191054646,268600,20000,40000,56700
78.6375191054646,268600,20000,40000,56700
78.64790979540642,268600,20000,40000,56750
78.64790979540642,268600,20000,40000,56750
78.65830048534824,268600,20000,40000,56800
78.65830048534824,268600,20000,40000,56800
78.66869117529005,268600,20000,40000,56850
78.66869117529005,268600,20000,40000,56850
78.67908186523186,268600,20000,40000,56900
78.67908186523186,268600,20000,40000,56900
78.68947255517368,268600,20000,40000,56950
78.68947255517368,268600,20000,40000,56950
78.6998632451155,268600,20000,40000,57000
78.6998632451155,268600,20000,40000,57000
78.71025393505731,268600,20000,40000,57050
78.71025393505731,268600,20000,40000,57050
78.72064462499912,268600,20000,40000,57100
78.72064462499912,268600,20000,40000,57100
78.73103531494094,268600,20000,40000,57150
78.73103531494094,268600,20000,40000,57150
78.74142600488275,268600,20000,40000,57200
78.74142600488275,268600,20000,40000,57200
78.75181669482457,268600,20000,40000,57250
78.75181669482457,268600,20000,40000,57250
78.76220738476638,268600,20000,40000,57300
78.76220738476638,268600,20000,40000,57300
78.7725980747082,268600,20000,40000,57350
78.7725980747082,268600,20000,40000,57350
78.78298876465001,268600,20000,40000,57400
78.78298876465001,268600,20000,40000,57400
78.79337945459183,268600,20000,40000,57450
78.79337945459183,268600,20000,40000,57450
78.80377014453364,268600,20000,40000,57500
78.80377014453364,268600,20000,40000,57500
78.81416083447546,268600,20000,40000,57550
78.81416083447546,268600,20000,40000,57550
78.82455152441727,268600,20000,40000,57600
78.82455152441727,268600,20000,40000,57600
78.83494221435909,268600,20000,40000,57650
78.83494221435909,268600,20000,40000,57650
78.8453329043009,268600,20000,40000,57700
78.8453329043009,268600,20000,40000,57700
78.85572359424272,268600,20000,40000,57750
78.85572359424272,268600,20000,40000,57750
78.86611428418453,268600,20000,40000,57800
78.86611428418453,268600,20000,40000,57800
78.87650497412635,268600,20000,40000,57850
78.87650497412635,268600,20000,40000,57850
78.88689566406816,268600,20000,40000,57900
78.88689566406816,268600,20000,40000,57900
78.89728635400998,268600,20000,40000,57950
78.89728635400998,268600,20000,40000,57950
78.9076770439518,268600,20000,40000,58000
78.9076770439518,268600,20000,40000,58000
78.91806773389361,268600,20000,40000,58050
78.91806773389361,268600,20000,40000,58050
78.92845842383542,268600,20000,40000,58100
78.92845842383542,268600,20000,40000,58100
78.93884911377724,268600,20000,40000,58150
78.93884911377724,268600,20000,40000,58150
78.94923980371905,268600,20000,40000,58200
78.94923980371905,268600,20000,40000,58200
78.95963049366087,268600,20000,40000,58250
78.95963049366087,268600,20000,40000,58250
78.97002118360268,268600,20000,40000,58300
78.97002118360268,268600,20000,40000,58300
78.9804118735445,268600,20000,40000,58350
78.9804118735445,268600,20000,40000,58350
78.99080256348631,268600,20000,40000,58400
78.99080256348631,268600,20000,40000,58400
79.00119325342813,268600,20000,40000,58450
79.00119325342813,268600,20000,40000,58450
79.01158394336994,268600,20000,40000,58500
79.01158394336994,268600,20000,40000,58500
79.02197463331176,268600,20000,40000,58550
79.02197463331176,268600,20000,40000,58550
79.03236532325357,268600,20000,40000,58600
79.03236532325357,268600,20000,40000,58600
79.04275601319539,268600,20000,40000,58650
79.04275601319539,268600,20000,40000,58650
79.0531467031372,268600,20000,40000,58700
79.0531467031372,268600,20000,40000,58700
79.06353739307902,268600,20000,40000,58750
79.06353739307902,268600,20000,40000,58750
79.07392808302083,268600,20000,40000,58800
79.07392808302083,268600,20000,40000,58800
79.08431877296265,268600,20000,40000,58850
79.08431877296265,268600,20000,40000,58850
79.09470946290446,268600,20000,40000,58900
79.09470946290446,268600,20000,40000,58900
79.10510015284628,268600,20000,40000,58950
79.10510015284628,268600,20000,40000,58950
79.11549084278809,268600,20000,40000,59000
79.11549084278809,268600,20000,40000,59000
79.1258815327299,268600,20000,40000,59050
79.1258815327299,268600,20000,40000,59050
79.13627222267172,268600,20000,40000,59100
79.13627222267172,268600,20000,40000,59100
79.14666291261354,268600,20000,40000,59150
79.14666291261354,268600,20000,40000,59150
79.15705360255535,268600,20000,40000,59200
79.15705360255535,268600,20000,40000,59200
79.16744429249717,268600,20000,40000,59250
79.16744429249717,268600,20000,40000,59250
79.17783498243898,268600,20000,40000,59300
79.17783498243898,268600,20000,40000,59300
79.1882256723808,268600,20000,40000,59350
79.1882256723808,268600,20000,40000,59350
79.19861636232261,268600,20000,40000,59400
79.19861636232261,268600,20000,40000,59400
79.20900705226443,268600,20000,40000,59450
79.20900705226443,268600,20000,40000,59450
79.21939774220624,268600,20000,40000,59500
79.21939774220624,268600,20000,40000,59500
79.22978843214806,268600,20000,40000,59550
79.22978843214806,268600,20000,40000,59550
79.24017912208987,268600,20000,40000,59600
79.24017912208987,268600,20000,40000,59600
79.25056981203169,268600,20000,40000,59650
79.25056981203169,268600,20000,40000,59650
79.2609605019735,268600,20000,40000,59700
79.2609605019735,268600,20000,40000,59700
79.27135119191531,268600,20000,40000,59750
79.27135119191531,268600,20000,40000,59750
79.28174188185713,268600,20000,40000,59800
79.28174188185713,268600,20000,40000,59800
79.29213257179894,268600,20000,40000,59850
79.29213257179894,268600,20000,40000,59850
79.30252326174076,268600,20000,40000,59900
79.30252326174076,268600,20000,40000,59900
79.31291395168257,268600,20000,40000,59950
79.31291395168257,268600,20000,40000,59950
79.32330464162439,268600,20000,40000,60000
107.32330464162439,268600,20000,40000,60000
107.3336953315662,268600,20050,40050,60050
107.3336953315662,268600,20050,40050,60050
107.34408602150802,268600,20100,40100,60100
107.34408602150802,268600,20100,40100,60100
107.35447671144983,268600,20150,40150,60150
107.35447671144983,268600,20150,40150,60150
107.36486740139165,268600,20200,40200,60200
107.36486740139165,268600,20200,40200,60200
107.37525809133346,268600,20250,40250,60250
107.37525809133346,268600,20250,40250,60250
107.38564878127528,268600,20300,40300,60300
107.38564878127528,268600,20300,40300,60300
107.3960394712171,268600,20350,40350,60350
107.3960394712171,268600,20350,40350,60350
107.40643016115891,268600,20400,40400,60400
107.40643016115891,268600,20400,40400,60400
107.41682085110072,268600,20450,40450,60450
107.41682085110072,268600,20450,40450,60450
107.42721154104254,268600,20500,40500,60500
107.42721154104254,268600,20500,40500,60500
107.43760223098435,268600,20550,40550,60550
107.43760223098435,268600,20550,40550,60550
107.44799292092617,268600,20600,40600,60600
107.44799292092617,268600,20600,40600,60600
107.45838361086798,268600,20650,40650,60650
107.45838361086798,268600,20650,40650,60650
107.4687743008098,268600,20700,40700,60700
107.4687743008098,268600,20700,40700,60700
107.47916499075161,268600,20750,40750,60750
107.47916499075161,268600,20750,40750,60750
107.48955568069343,268600,20800,40800,60800
107.48955568069343,268600,20800,40800,60800
107.49994637063524,268600,20850,40850,60850
107.49994637063524,268600,20850,40850,60850
107.51033706057706,268600,20900,40900,60900
107.51033706057706,268600,20900,40900,60900
107.52072775051887,268600,20950,40950,60950
107.52072775051887,268600,20950,40950,60950
107.53111844046069,268600,21000,41000,61000
107.53111844046069,268600,21000,41000,61000
107.5415091304025,268600,21050,41050,61050
107.5415091304025,268600,21050,41050,61050
107.55189982034432,268600,21100,41100,61100
107.55189982034432,268600,21100,41100,61100
107.56229051028613,268600,21150,41150,61150
107.56229051028613,268600,21150,41150,61150
107.57268120022795,268600,21200,41200,61200
107.57268120022795,268600,21200,41200,61200
107.58307189016976,268600,21250,41250,61250
107.58307189016976,268600,21250,41250,61250
107.59346258011158,268600,21300,41300,61300
107.59346258011158,268600,21300,41300,61300
107.60385327005339,268600,21350,41350,61350
107.60385327005339,268600,21350,41350,61350
107.6142439599952,268600,21400,41400,61400
107.6142439599952,268600,21400,41400,61400
107.62463464993702,268600,21450,41450,61450
107.62463464993702,268600,21450,41450,61450
107.63502533987884,268600,21500,41500,61500
107.63502533987884,268600,21500,41500,61500
107.64541602982065,268600,21550,41550,61550
107.64541602982065,268600,21550,41550,61550
107.65580671976247,268600,21600,41600,61600
107.65580671976247,268600,21600,41600,61600
107.66619740970428,268600,21650,41650,61650
107.66619740970428,268600,21650,41650,61650
107.6765880996461,268600,21700,41700,61700
107.6765880996461,268600,21700,41700,61700
107.68697878958791,268600,21750,41750,61750
107.68697878958791,268600,21750,41750,61750
107.69736947952973,268600,21800,41800,61800
107.69736947952973,268600,21800,41800,61800
107.70776016947154,268600,21850,41850,61850
107.70776016947154,268600,21850,41850,61850
107.71815085941336,268600,21900,41900,61900
107.71815085941336,268600,21900,41900,61900
107.72854154935517,268600,21950,41950,61950
107.72854154935517,268600,21950,41950,61950
107.73893223929699,268600,22000,42000,62000
107.73893223929699,268600,22000,42000,62000
107.7493229292388,268600,22050,42050,62050
107.7493229292388,268600,22050,42050,62050
107.75971361918062,268600,22100,42100,62100
107.75971361918062,268600,22100,42100,62100
107.77010430912243,268600,22150,42150,62150
107.77010430912243,268600,22150,42150,62150
107.78049499906425,268600,22200,42200,62200
107.78049499906425,268600,22200,42200,62200
107.79088568900606,268600,22250,42250,62250
107.79088568900606,268600,22250,42250,62250
107.80127637894788,268600,22300,42300,62300
107.80127637894788,268600,22300,42300,62300
107.81166706888969,268600,22350,42350,62350
107.81166706888969,268600,22350,42350,62350
107.8220577588315,268600,22400,42400,62400
107.8220577588315,268600,22400,42400,62400
107.83244844877332,268600,22450,42450,62450
107.83244844877332,268600,22450,42450,62450
107.84283913871514,268600,22500,42500,62500
107.84283913871514,268600,22500,42500,62500
107.85322982865695,268600,22550,42550,62550
107.85322982865695,268600,22550,42550,62550
107.86362051859876,268600,22600,42600,62600
107.86362051859876,268600,22600,42600,62600
107.87401120854058,268600,22650,42650,62650
107.87401120854058,268600,22650,42650,62650
107.8844018984824,268600,22700,42700,62700
107.8844018984824,268600,22700,42700,62700
107.89479258842421,268600,22750,42750,62750
107.89479258842421,268600,22750,42750,62750
107.90518327836602,268600,22800,42800,62800
107.90518327836602,268600,22800,42800,62800
107.91557396830784,268600,22850,42850,62850
107.91557396830784,268600,22850,42850,62850
107.92596465824965,268600,22900,42900,62900
107.92596465824965,268600,22900,42900,62900
107.93635534819147,268600,22950,42950,62950
107.93635534819147,268600,22950,42950,62950
107.94674603813328,268600,23000,43000,63000
107.94674603813328,268600,23000,43000,63000
107.9571367280751,268600,23050,43050,63050
107.9571367280751,268600,23050,43050,63050
107.96752741801691,268600,23100,43100,63100
107.96752741801691,268600,23100,43100,63100
107.97791810795873,268600,23150,43150,63150
107.97791810795873,268600,23150,43150,63150
107.98830879790054,268600,23200,43200,63200
107.98830879790054,268600,23200,43200,63200
107.99869948784236,268600,23250,43250,63250
107.99869948784236,268600,23250,43250,63250
108.00909017778417,268600,23300,43300,63300
108.00909017778417,268600,23300,43300,63300
108.01948086772599,268600,23350,43350,63350
108.01948086772599,268600,23350,43350,63350
108.0298715576678,268600,23400,43400,63400
108.0298715576678,268600,23400,43400,63400
108.04026224760962,268600,23450,43450,63450
108.04026224760962,268600,23450,43450,63450
108.05065293755143,268600,23500,43500,63500
108.05065293755143,268600,23500,43500,63500
108.06104362749325,268600,23550,43550,63550
108.06104362749325,268600,23550,43550,63550
108.07143431743506,268600,23600,43600,63600
108.07143431743506,268600,23600,43600,63600
108.08182500737688,268600,23650,43650,63650
108.08182500737688,268600,23650,43650,63650
108.0922156973187,268600,23700,43700,63700
108.0922156973187,268600,23700,43700,63700
108.10260638726051,268600,23750,43750,63750
108.10260638726051,268600,23750,43750,63750
108.11299707720232,268600,23800,43800,63800
108.11299707720232,268600,23800,43800,63800
108.12338776714414,268600,23850,43850,63850
108.12338776714414,268600,23850,43850,63850
108.13377845708595,268600,23900,43900,63900
108.13377845708595,268600,23900,43900,63900
108.14416914702777,268600,23950,43950,63950
108.14416914702777,268600,23950,43950,63950
108.15455983696958,268600,24000,44000,64000
108.15455983696958,268600,24000,44000,64000
108.1649505269114,268600,24050,44050,64050
108.1649505269114,268600,24050,44050,64050
108.17534121685321,268600,24100,44100,64100
108.17534121685321,268600,24100,44100,64100
108.18573190679503,268600,24150,44150,64150
108.18573190679503,268600,24150,44150,64150
108.19612259673684,268600,24200,44200,64200
108.19612259673684,268600,24200,44200,64200
108.20651328667866,268600,24250,44250,64250
108.20651328667866,268600,24250,44250,64250
108.21690397662047,268600,24300,44300,64300
108.21690397662047,268600,24300,44300,64300
108.22729466656229,268600,24350,44350,64350
108.22729466656229,268600,24350,44350,64350
108.2376853565041,268600,24400,44400,64400
108.2376853565041,268600,24400,44400,64400
108.24807604644592,268600,24450,44450,64450
108.24807604644592,268600,24450,44450,64450
108.25846673638773,268600,24500,44500,64500
108.25846673638773,268600,24500,44500,64500
108.26885742632955,268600,24550,44550,64550
108.26885742632955,268600,24550,44550,64550
108.27924811627136,268600,24600,44600,64600
108.27924811627136,268600,24600,44600,64600
108.28963880621318,268600,24650,44650,64650
108.28963880621318,268600,24650,44650,64650
108.30002949615499,268600,24700,44700,64700
108.30002949615499,268600,24700,44700,64700
108.3104201860968,268600,24750,44750,64750
108.3104201860968,268600,24750,44750,64750
108.32081087603862,268600,24800,44800,64800
108.32081087603862,268600,24800,44800,64800
108.33120156598044,268600,24850,44850,64850
108.33120156598044,268600,24850,44850,64850
108.34159225592225,268600,24900,44900,64900
108.34159225592225,268600,24900,44900,64900
108.35198294586407,268600,24950,44950,64950
108.35198294586407,268600,24950,44950,64950
108.36237363580588,268600,25000,45000,65000
108.36237363580588,268600,25000,45000,65000
108.3727643257477,268600,25050,45050,65050
108.3727643257477,268600,25050,45050,65050
108.38315501568951,268600,25100,45100,65100
108.38315501568951,268600,25100,45100,65100
108.39354570563133,268600,25150,45150,65150
108.39354570563133,268600,25150,45150,65150
108.40393639557314,268600,25200,45200,65200
108.40393639557314,268600,25200,45200,65200
108.41432708551496,268600,25250,45250,65250
108.41432708551496,268600,25250,45250,65250
108.42471777545677,268600,25300,45300,65300
108.42471777545677,268600,25300,45300,65300
108.43510846539859,268600,25350,45350,65350
108.43510846539859,268600,25350,45350,65350
108.4454991553404,268600,25400,45400,65400
108.4454991553404,268600,25400,45400,65400
108.45588984528221,268600,25450,45450,65450
108.45588984528221,268600,25450,45450,65450
108.46628053522403,268600,25500,45500,65500
108.46628053522403,268600,25500,45500,65500
108.47667122516584,268600,25550,45550,65550
108.47667122516584,268600,25550,45550,65550
108.48706191510766,268600,25600,45600,65600
108.48706191510766,268600,25600,45600,65600
108.49745260504947,268600,25650,45650,65650
108.49745260504947,268600,25650,45650,65650
108.50784329499129,268600,25700,45700,65700
108.50784329499129,268600,25700,45700,65700
108.5182339849331,268600,25750,45750,65750
108.5182339849331,268600,25750,45750,65750
108.52862467487492,268600,25800,45800,65800
108.52862467487492,268600,25800,45800,65800
108.53901536481673,268600,25850,45850,65850
108.53901536481673,268600,25850,45850,65850
108.54940605475855,268600,25900,45900,65900
108.54940605475855,268600,25900,45900,65900
108.55979674470036,268600,25950,45950,65950
108.55979674470036,268600,25950,45950,65950
108.57018743464218,268600,26000,46000,66000
108.57018743464218,268600,26000,46000,66000
108.580578124584,268600,26050,46050,66050
108.580578124584,268600,26050,46050,66050
108.59096881452581,268600,26100,46100,66100
108.59096881452581,268600,26100,46100,66100
108.60135950446762,268600,26150,46150,66150
108.60135950446762,268600,26150,46150,66150
108.61175019440944,268600,26200,46200,66200
108.61175019440944,268600,26200,46200,66200
108.62214088435125,268600,26250,46250,66250
108.62214088435125,268600,26250,46250,66250
108.63253157429307,268600,26300,46300,66300
108.63253157429307,268600,26300,46300,66300
108.64292226423488,268600,26350,46350,66350
108.64292226423488,268600,26350,46350,66350
108.6533129541767,268600,26400,46400,66400
108.6533129541767,268600,26400,46400,66400
108.66370364411851,268600,26450,46450,66450
108.66370364411851,268600,26450,46450,66450
108.67409433406033,268600,26500,46500,66500
108.67409433406033,268600,26500,46500,66500
108.68448502400214,268600,26550,46550,66550
108.68448502400214,268600,26550,46550,66550
108.69487571394396,268600,26600,46600,66600
108.69487571394396,268600,26600,46600,66600
108.70526640388577,268600,26650,46650,66650
108.70526640388577,268600,26650,46650,66650
108.71565709382759,268600,26700,46700,66700
108.71565709382759,268600,26700,46700,66700
108.7260477837694,268600,26750,46750,66750
108.7260477837694,268600,26750,46750,66750
108.73643847371122,268600,26800,46800,66800
108.73643847371122,268600,26800,46800,66800
108.74682916365303,268600,26850,46850,66850
108.74682916365303,268600,26850,46850,66850
108.75721985359485,268600,26900,46900,66900
108.75721985359485,268600,26900,46900,66900
108.76761054353666,268600,26950,46950,66950
108.76761054353666,268600,26950,46950,66950
108.77800123347848,268600,27000,47000,67000
108.77800123347848,268600,27000,47000,67000
108.78839192342029,268600,27050,47050,67050
108.78839192342029,268600,27050,47050,67050
108.7987826133621,268600,27100,47100,67100
108.7987826133621,268600,27100,47100,67100
108.80917330330392,268600,27150,47150,67150
108.80917330330392,268600,27150,47150,67150
108.81956399324574,268600,27200,47200,67200
108.81956399324574,268600,27200,47200,67200
108.82995468318755,268600,27250,47250,67250
108.82995468318755,268600,27250,47250,67250
108.84034537312937,268600,27300,47300,67300
108.84034537312937,268600,27300,47300,67300
108.85073606307118,268600,27350,47350,67350
108.85073606307118,268600,27350,47350,67350
108.861126753013,268600,27400,47400,67400
108.861126753013,268600,27400,47400,67400
108.87151744295481,268600,27450,47450,67450
108.87151744295481,268600,27450,47450,67450
108.88190813289663,268600,27500,47500,67500
108.88190813289663,268600,27500,47500,67500
108.89229882283844,268600,27550,47550,67550
108.89229882283844,268600,27550,47550,67550
108.90268951278026,268600,27600,47600,67600
108.90268951278026,268600,27600,47600,67600
108.91308020272207,268600,27650,47650,67650
108.91308020272207,268600,27650,47650,67650
108.92347089266389,268600,27700,47700,67700
108.92347089266389,268600,27700,47700,67700
108.9338615826057,268600,27750,47750,67750
108.9338615826057,268600,27750,47750,67750
108.94425227254752,268600,27800,47800,67800
108.94425227254752,268600,27800,47800,67800
108.95464296248933,268600,27850,47850,67850
108.95464296248933,268600,27850,47850,67850
108.96503365243115,268600,27900,47900,67900
108.96503365243115,268600,27900,47900,67900
108.97542434237296,268600,27950,47950,67950
108.97542434237296,268600,27950,47950,67950
108.98581503231478,268600,28000,48000,68000
108.98581503231478,268600,28000,48000,68000
108.99620572225659,268600,28050,48050,68050
108.99620572225659,268600,28050,48050,68050
109.0065964121984,268600,28100,48100,68100
109.0065964121984,268600,28100,48100,68100
109.01698710214022,268600,28150,48150,68150
109.01698710214022,268600,28150,48150,68150
109.02737779208204,268600,28200,48200,68200
109.02737779208204,268600,28200,48200,68200
109.03776848202385,268600,28250,48250,68250
109.03776848202385,268600,28250,48250,68250
109.04815917196566,268600,28300,48300,68300
109.04815917196566,268600,28300,48300,68300
109.05854986190748,268600,28350,48350,68350
109.05854986190748,268600,28350,48350,68350
109.0689405518493,268600,28400,48400,68400
109.0689405518493,268600,28400,48400,68400
109.07933124179111,268600,28450,48450,68450
109.07933124179111,268600,28450,48450,68450
109.08972193173292,268600,28500,48500,68500
109.08972193173292,268600,28500,48500,68500
109.10011262167474,268600,28550,48550,68550
109.10011262167474,268600,28550,48550,68550
109.11050331161655,268600,28600,48600,68600
109.11050331161655,268600,28600,48600,68600
109.12089400155837,268600,28650,48650,68650
109.12089400155837,268600,28650,48650,68650
109.13128469150018,268600,28700,48700,68700
109.13128469150018,268600,28700,48700,68700
109.141675381442,268600,28750,48750,68750
109.141675381442,268600,28750,48750,68750
109.15206607138381,268600,28800,48800,68800
109.15206607138381,268600,28800,48800,68800
109.16245676132563,268600,28850,48850,68850
109.16245676132563,268600,28850,48850,68850
109.17284745126744,268600,28900,48900,68900
109.17284745126744,268600,28900,48900,68900
109.18323814120926,268600,28950,48950,68950
109.18323814120926,268600,28950,48950,68950
109.19362883115107,268600,29000,49000,69000
109.19362883115107,268600,29000,49000,69000
109.20401952109289,268600,29050,49050,69050
109.20401952109289,268600,29050,49050,69050
109.2144102110347,268600,29100,49100,69100
109.2144102110347,268600,29100,49100,69100
109.22480090097652,268600,29150,49150,69150
109.22480090097652,268600,29150,49150,69150
109.23519159091833,268600,29200,49200,69200
109.23519159091833,268600,29200,49200,69200
109.24558228086015,268600,29250,49250,69250
109.24558228086015,268600,29250,49250,69250
109.25597297080196,268600,29300,49300,69300
109.25597297080196,268600,29300,49300,69300
109.26636366074378,268600,29350,49350,69350
109.26636366074378,268600,29350,49350,69350
109.2767543506856,268600,29400,49400,69400
109.2767543506856,268600,29400,49400,69400
109.28714504062741,268600,29450,49450,69450
109.28714504062741,268600,29450,49450,69450
109.29753573056922,268600,29500,49500,69500
109.29753573056922,268600,29500,49500,69500
109.30792642051104,268600,29550,49550,69550
109.30792642051104,268600,29550,49550,69550
109.31831711045285,268600,29600,49600,69600
109.31831711045285,268600,29600,49600,69600
109.32870780039467,268600,29650,49650,69650
109.32870780039467,268600,29650,49650,69650
109.33909849033648,268600,29700,49700,69700
109.33909849033648,268600,29700,49700,69700
109.3494891802783,268600,29750,49750,69750
109.3494891802783,268600,29750,49750,69750
109.35987987022011,268600,29800,49800,69800
109.35987987022011,268600,29800,49800,69800
109.37027056016193,268600,29850,49850,69850
109.37027056016193,268600,29850,49850,69850
109.38066125010374,268600,29900,49900,69900
109.38066125010374,268600,29900,49900,69900
109.39105194004556,268600,29950,49950,69950
109.39105194004556,268600,29950,49950,69950
109.40144262998737,268600,30000,50000,70000
109.40144262998737,268600,30000,50000,70000
109.41183331992919,268600,30050,50050,70050
109.41183331992919,268600,30050,50050,70050
109.422224009871,268600,30100,50100,70100
109.422224009871,268600,30100,50100,70100
109.43261469981282,268600,30150,50150,70150
109.43261469981282,268600,30150,50150,70150
109.44300538975463,268600,30200,50200,70200
109.44300538975463,268600,30200,50200,70200
109.45339607969645,268600,30250,50250,70250
109.45339607969645,268600,30250,50250,70250
109.46378676963826,268600,30300,50300,70300
109.46378676963826,268600,30300,50300,70300
109.47417745958008,268600,30350,50350,70350
109.47417745958008,268600,30350,50350,70350
109.48456814952189,268600,30400,50400,70400
109.48456814952189,268600,30400,50400,70400
109.4949588394637,268600,30450,50450,70450
109.4949588394637,268600,30450,50450,70450
109.50534952940552,268600,30500,50500,70500
109.50534952940552,268600,30500,50500,70500
109.51574021934734,268600,30550,50550,70550
109.51574021934734,268600,30550,50550,70550
109.52613090928915,268600,30600,50600,70600
109.52613090928915,268600,30600,50600,70600
109.53652159923097,268600,30650,50650,70650
109.53652159923097,268600,30650,50650,70650
109.54691228917278,268600,30700,50700,70700
109.54691228917278,268600,30700,50700,70700
109.5573029791146,268600,30750,50750,70750
109.5573029791146,268600,30750,50750,70750
109.56769366905641,268600,30800,50800,70800
109.56769366905641,268600,30800,50800,70800
109.57808435899823,268600,30850,50850,70850
109.57808435899823,268600,30850,50850,70850
109.58847504894004,268600,30900,50900,70900
109.58847504894004,268600,30900,50900,70900
109.59886573888186,268600,30950,50950,70950
109.59886573888186,268600,30950,50950,70950
109.60925642882367,268600,31000,51000,71000
109.60925642882367,268600,31000,51000,71000
109.61964711876549,268600,31050,51050,71050
109.61964711876549,268600,31050,51050,71050
109.6300378087073,268600,31100,51100,71100
109.6300378087073,268600,31100,51100,71100
109.64042849864911,268600,31150,51150,71150
109.64042849864911,268600,31150,51150,71150
109.65081918859093,268600,31200,51200,71200
109.65081918859093,268600,31200,51200,71200
109.66120987853274,268600,31250,51250,71250
109.66120987853274,268600,31250,51250,71250
109.67160056847456,268600,31300,51300,71300
109.67160056847456,268600,31300,51300,71300
109.68199125841637,268600,31350,51350,71350
109.68199125841637,268600,31350,51350,71350
109.69238194835819,268600,31400,51400,71400
109.69238194835819,268600,31400,51400,71400
109.7027726383,268600,31450,51450,71450
109.7027726383,268600,31450,51450,71450
109.71316332824182,268600,31500,51500,71500
109.71316332824182,268600,31500,51500,71500
109.72355401818363,268600,31550,51550,71550
109.72355401818363,268600,31550,51550,71550
109.73394470812545,268600,31600,51600,71600
109.73394470812545,268600,31600,51600,71600
109.74433539806726,268600,31650,51650,71650
109.74433539806726,268600,31650,51650,71650
109.75472608800908,268600,31700,51700,71700
109.75472608800908,268600,31700,51700,71700
109.7651167779509,268600,31750,51750,71750
109.7651167779509,268600,31750,51750,71750
109.77550746789271,268600,31800,51800,71800
109.77550746789271,268600,31800,51800,71800
109.78589815783452,268600,31850,51850,71850
109.78589815783452,268600,31850,51850,71850
109.79628884777634,268600,31900,51900,71900
109.79628884777634,268600,31900,51900,71900
109.80667953771815,268600,31950,51950,71950
109.80667953771815,268600,31950,51950,71950
109.81707022765997,268600,32000,52000,72000
109.81707022765997,268600,32000,52000,72000
109.82746091760178,268600,32050,52050,72050
109.82746091760178,268600,32050,52050,72050
109.8378516075436,268600,32100,52100,72100
109.8378516075436,268600,32100,52100,72100
109.84824229748541,268600,32150,52150,72150
109.84824229748541,268600,32150,52150,72150
109.85863298742723,268600,32200,52200,72200
109.85863298742723,268600,32200,52200,72200
109.86902367736904,268600,32250,52250,72250
109.86902367736904,268600,32250,52250,72250
109.87941436731086,268600,32300,52300,72300
109.87941436731086,268600,32300,52300,72300
109.88980505725267,268600,32350,52350,72350
109.88980505725267,268600,32350,52350,72350
109.90019574719449,268600,32400,52400,72400
109.90019574719449,268600,32400,52400,72400
109.9105864371363,268600,32450,52450,72450
109.9105864371363,268600,32450,52450,72450
109.92097712707812,268600,32500,52500,72500
109.92097712707812,268600,32500,52500,72500
109.93136781701993,268600,32550,52550,72550
109.93136781701993,268600,32550,52550,72550
109.94175850696175,268600,32600,52600,72600
109.94175850696175,268600,32600,52600,72600
109.95214919690356,268600,32650,52650,72650
109.95214919690356,268600,32650,52650,72650
109.96253988684538,268600,32700,52700,72700
109.96253988684538,268600,32700,52700,72700
109.97293057678719,268600,32750,52750,72750
109.97293057678719,268600,32750,52750,72750
109.983321266729,268600,32800,52800,72800
109.983321266729,268600,32800,52800,72800
109.99371195667082,268600,32850,52850,72850
109.99371195667082,268600,32850,52850,72850
110.00410264661264,268600,32900,52900,72900
110.00410264661264,268600,32900,52900,72900
110.01449333655445,268600,32945.16832917706,52950,72950
110.01449333655445,268600,32945.16832917706,52950,72950
110.02488402649627,268600,32995.16832917706,53000,73000
110.02488402649627,268600,32995.16832917706,53000,73000
110.03527471643808,268600,33045.16832917706,53050,73050
110.03527471643808,268600,33045.16832917706,53050,73050
110.0456654063799,268600,33095.16832917706,53100,73100
110.0456654063799,268600,33095.16832917706,53100,73100
110.05605609632171,268600,33145.16832917706,53150,73150
110.05605609632171,268600,33145.16832917706,53150,73150
110.06644678626353,268600,33195.16832917706,53200,73200
110.06644678626353,268600,33195.16832917706,53200,73200
110.07683747620534,268600,33245.16832917706,53250,73250
110.07683747620534,268600,33245.16832917706,53250,73250
110.08722816614716,268600,33295.16832917706,53300,73300
110.08722816614716,268600,33295.16832917706,53300,73300
110.09761885608897,268600,33345.16832917706,53350,73350
110.09761885608897,268600,33345.16832917706,53350,73350
110.10800954603079,268600,33395.16832917706,53400,73400
110.10800954603079,268600,33395.16832917706,53400,73400
110.1184002359726,268600,33445.16832917706,53450,73450
110.1184002359726,268600,33445.16832917706,53450,73450
110.12879092591442,268600,33495.16832917706,53500,73500
110.12879092591442,268600,33495.16832917706,53500,73500
110.13918161585623,268600,33545.16832917706,53550,73550
110.13918161585623,268600,33545.16832917706,53550,73550
110.14957230579805,268600,33595.16832917706,53600,73600
110.14957230579805,268600,33595.16832917706,53600,73600
110.15996299573986,268600,33645.16832917706,53650,73650
110.15996299573986,268600,33645.16832917706,53650,73650
110.17035368568168,268600,33695.16832917706,53700,73700
110.17035368568168,268600,33695.16832917706,53700,73700
110.18074437562349,268600,33745.16832917706,53750,73750
110.18074437562349,268600,33745.16832917706,53750,73750
110.1911350655653,268600,33795.16832917706,53800,73800
110.1911350655653,268600,33795.16832917706,53800,73800
110.20152575550712,268600,33845.16832917706,53850,73850
110.20152575550712,268600,33845.16832917706,53850,73850
110.21191644544894,268600,33895.16832917706,53900,73900
110.21191644544894,268600,33895.16832917706,53900,73900
110.22230713539075,268600,33945.16832917706,53950,73950
110.22230713539075,268600,33945.16832917706,53950,73950
110.23269782533256,268600,33995.16832917706,54000,74000
110.23269782533256,268600,33995.16832917706,54000,74000
110.24308851527438,268600,34045.16832917706,54050,74050
110.24308851527438,268600,34045.16832917706,54050,74050
110.2534792052162,268600,34095.16832917706,54100,74100
110.2534792052162,268600,34095.16832917706,54100,74100
110.26386989515801,268600,34145.16832917706,54150,74150
110.26386989515801,268600,34145.16832917706,54150,74150
110.27426058509982,268600,34195.16832917706,54200,74200
110.27426058509982,268600,34195.16832917706,54200,74200
110.28465127504164,268600,34245.16832917706,54250,74250
110.28465127504164,268600,34245.16832917706,54250,74250
110.29504196498345,268600,34295.16832917706,54300,74300
110.29504196498345,268600,34295.16832917706,54300,74300
110.30543265492527,268600,34345.16832917706,54350,74350
110.30543265492527,268600,34345.16832917706,54350,74350
110.31582334486708,268600,34395.16832917706,54400,74400
110.31582334486708,268600,34395.16832917706,54400,74400
110.3262140348089,268600,34445.16832917706,54450,74450
110.3262140348089,268600,34445.16832917706,54450,74450
110.33660472475071,268600,34495.16832917706,54500,74500
110.33660472475071,268600,34495.16832917706,54500,74500
110.34699541469253,268600,34545.16832917706,54550,74550
110.34699541469253,268600,34545.16832917706,54550,74550
110.35738610463434,268600,34595.16832917706,54600,74600
110.35738610463434,268600,34595.16832917706,54600,74600
110.36777679457616,268600,34645.16832917706,54650,74650
110.36777679457616,268600,34645.16832917706,54650,74650
110.37816748451797,268600,34695.16832917706,54700,74700
110.37816748451797,268600,34695.16832917706,54700,74700
110.38855817445979,268600,34745.16832917706,54750,74750
110.38855817445979,268600,34745.16832917706,54750,74750
110.3989488644016,268600,34795.16832917706,54800,74800
110.3989488644016,268600,34795.16832917706,54800,74800
110.40933955434342,268600,34845.16832917706,54850,74850
110.40933955434342,268600,34845.16832917706,54850,74850
110.41973024428523,268600,34895.16832917706,54900,74900
110.41973024428523,268600,34895.16832917706,54900,74900
110.43012093422705,268600,34945.16832917706,54950,74950
110.43012093422705,268600,34945.16832917706,54950,74950
110.44051162416886,268600,34995.16832917706,55000,75000
110.44051162416886,268600,34995.16832917706,55000,75000
110.45090231411068,268600,35045.16832917706,55050,75050
110.45090231411068,268600,35045.16832917706,55050,75050
110.4612930040525,268600,35095.16832917706,55100,75100
110.4612930040525,268600,35095.16832917706,55100,75100
110.47168369399431,268600,35145.16832917706,55150,75150
110.47168369399431,268600,35145.16832917706,55150,75150
110.48207438393612,268600,35195.16832917706,55200,75200
110.48207438393612,268600,35195.16832917706,55200,75200
110.49246507387794,268600,35245.16832917706,55250,75250
110.49246507387794,268600,35245.16832917706,55250,75250
110.50285576381975,268600,35295.16832917706,55300,75300
110.50285576381975,268600,35295.16832917706,55300,75300
110.51324645376157,268600,35345.16832917706,55350,75350
110.51324645376157,268600,35345.16832917706,55350,75350
110.52363714370338,268600,35395.16832917706,55400,75400
110.52363714370338,268600,35395.16832917706,55400,75400
110.5340278336452,268600,35445.16832917706,55450,75450
110.5340278336452,268600,35445.16832917706,55450,75450
110.54441852358701,268600,35495.16832917706,55500,75500
110.54441852358701,268600,35495.16832917706,55500,75500
110.55480921352883,268600,35545.16832917706,55550,75550
110.55480921352883,268600,35545.16832917706,55550,75550
110.56519990347064,268600,35595.16832917706,55600,75600
110.56519990347064,268600,35595.16832917706,55600,75600
110.57559059341246,268600,35645.16832917706,55650,75650
110.57559059341246,268600,35645.16832917706,55650,75650
110.58598128335427,268600,35695.16832917706,55700,75700
110.58598128335427,268600,35695.16832917706,55700,75700
110.59637197329609,268600,35745.16832917706,55750,75750
110.59637197329609,268600,35745.16832917706,55750,75750
110.6067626632379,268600,35795.16832917706,55800,75800
110.6067626632379,268600,35795.16832917706,55800,75800
110.61715335317972,268600,35845.16832917706,55850,75850
110.61715335317972,268600,35845.16832917706,55850,75850
110.62754404312153,268600,35895.16832917706,55900,75900
110.62754404312153,268600,35895.16832917706,55900,75900
110.63793473306335,268600,35945.16832917706,55950,75950
110.63793473306335,268600,35945.16832917706,55950,75950
110.64832542300516,268600,35995.16832917706,56000,76000
110.64832542300516,268600,35995.16832917706,56000,76000
110.65871611294698,268600,36045.16832917706,56050,76050
110.65871611294698,268600,36045.16832917706,56050,76050
110.66910680288879,268600,36095.16832917706,56100,76100
110.66910680288879,268600,36095.16832917706,56100,76100
110.6794974928306,268600,36145.16832917706,56150,76150
110.6794974928306,268600,36145.16832917706,56150,76150
110.68988818277242,268600,36195.16832917706,56200,76200
110.68988818277242,268600,36195.16832917706,56200,76200
110.70027887271424,268600,36245.16832917706,56250,76250
110.70027887271424,268600,36245.16832917706,56250,76250
110.71066956265605,268600,36295.16832917706,56300,76300
110.71066956265605,268600,36295.16832917706,56300,76300
110.72106025259787,268600,36345.16832917706,56350,76350
110.72106025259787,268600,36345.16832917706,56350,76350
110.73145094253968,268600,36395.16832917706,56400,76400
110.73145094253968,268600,36395.16832917706,56400,76400
110.7418416324815,268600,36445.16832917706,56450,76450
110.7418416324815,268600,36445.16832917706,56450,76450
110.75223232242331,268600,36495.16832917706,56500,76500
110.75223232242331,268600,36495.16832917706,56500,76500
110.76262301236513,268600,36545.16832917706,56550,76550
110.76262301236513,268600,36545.16832917706,56550,76550
110.77301370230694,268600,36595.16832917706,56600,76600
110.77301370230694,268600,36595.16832917706,56600,76600
110.78340439224876,268600,36645.16832917706,56650,76650
110.78340439224876,268600,36645.16832917706,56650,76650
110.79379508219057,268600,36695.16832917706,56700,76700
110.79379508219057,268600,36695.16832917706,56700,76700
110.80418577213239,268600,36745.16832917706,56750,76750
110.80418577213239,268600,36745.16832917706,56750,76750
110.8145764620742,268600,36795.16832917706,56800,76800
110.8145764620742,268600,36795.16832917706,56800,76800
110.82496715201601,268600,36845.16832917706,56850,76850
110.82496715201601,268600,36845.16832917706,56850,76850
110.83535784195783,268600,36895.16832917706,56900,76900
110.83535784195783,268600,36895.16832917706,56900,76900
110.84574853189964,268600,36945.16832917706,56950,76950
110.84574853189964,268600,36945.16832917706,56950,76950
110.85613922184146,268600,36995.16832917706,57000,77000
110.85613922184146,268600,36995.16832917706,57000,77000
110.86652991178327,268600,37045.16832917706,57050,77050
110.86652991178327,268600,37045.16832917706,57050,77050
110.87692060172509,268600,37095.16832917706,57100,77100
110.87692060172509,268600,37095.16832917706,57100,77100
110.8873112916669,268600,37145.16832917706,57150,77150
110.8873112916669,268600,37145.16832917706,57150,77150
110.89770198160872,268600,37195.16832917706,57200,77200
110.89770198160872,268600,37195.16832917706,57200,77200
110.90809267155053,268600,37245.16832917706,57250,77250
110.90809267155053,268600,37245.16832917706,57250,77250
110.91848336149235,268600,37295.16832917706,57300,77300
110.91848336149235,268600,37295.16832917706,57300,77300
110.92887405143416,268600,37345.16832917706,57350,77350
110.92887405143416,268600,37345.16832917706,57350,77350
110.93926474137598,268600,37395.16832917706,57400,77400
110.93926474137598,268600,37395.16832917706,57400,77400
110.9496554313178,268600,37445.16832917706,57450,77450
110.9496554313178,268600,37445.16832917706,57450,77450
110.96004612125961,268600,37495.16832917706,57500,77500
110.96004612125961,268600,37495.16832917706,57500,77500
110.97043681120142,268600,37545.16832917706,57550,77550
110.97043681120142,268600,37545.16832917706,57550,77550
110.98082750114324,268600,37595.16832917706,57600,77600
110.98082750114324,268600,37595.16832917706,57600,77600
110.99121819108505,268600,37645.16832917706,57650,77650
110.99121819108505,268600,37645.16832917706,57650,77650
111.00160888102687,268600,37695.16832917706,57700,77700
111.00160888102687,268600,37695.16832917706,57700,77700
111.01199957096868,268600,37745.16832917706,57750,77750
111.01199957096868,268600,37745.16832917706,57750,77750
111.0223902609105,268600,37795.16832917706,57800,77800
111.0223902609105,268600,37795.16832917706,57800,77800
111.03278095085231,268600,37845.16832917706,57850,77850
111.03278095085231,268600,37845.16832917706,57850,77850
111.04317164079413,268600,37895.16832917706,57900,77900
111.04317164079413,268600,37895.16832917706,57900,77900
111.05356233073594,268600,37945.16832917706,57950,77950
111.05356233073594,268600,37945.16832917706,57950,77950
111.06395302067776,268600,37995.16832917706,58000,78000
111.06395302067776,268600,37995.16832917706,58000,78000
111.07434371061957,268600,38045.16832917706,58050,78050
111.07434371061957,268600,38045.16832917706,58050,78050
111.08473440056139,268600,38095.16832917706,58100,78100
111.08473440056139,268600,38095.16832917706,58100,78100
111.0951250905032,268600,38145.16832917706,58150,78150
111.0951250905032,268600,38145.16832917706,58150,78150
111.10551578044502,268600,38195.16832917706,58200,78200
111.10551578044502,268600,38195.16832917706,58200,78200
111.11590647038683,268600,38245.16832917706,58250,78250
111.11590647038683,268600,38245.16832917706,58250,78250
111.12629716032865,268600,38295.16832917706,58300,78300
111.12629716032865,268600,38295.16832917706,58300,78300
111.13668785027046,268600,38345.16832917706,58350,78350
111.13668785027046,268600,38345.16832917706,58350,78350
111.14707854021228,268600,38395.16832917706,58400,78400
111.14707854021228,268600,38395.16832917706,58400,78400
111.15746923015409,268600,38445.16832917706,58450,78450
111.15746923015409,268600,38445.16832917706,58450,78450
111.1678599200959,268600,38495.16832917706,58500,78500
111.1678599200959,268600,38495.16832917706,58500,78500
111.17825061003772,268600,38545.16832917706,58550,78550
111.17825061003772,268600,38545.16832917706,58550,78550
111.18864129997954,268600,38595.16832917706,58600,78600
111.18864129997954,268600,38595.16832917706,58600,78600
111.19903198992135,268600,38645.16832917706,58650,78650
111.19903198992135,268600,38645.16832917706,58650,78650
111.20942267986317,268600,38695.16832917706,58700,78700
111.20942267986317,268600,38695.16832917706,58700,78700
111.21981336980498,268600,38745.16832917706,58750,78750
111.21981336980498,268600,38745.16832917706,58750,78750
111.2302040597468,268600,38795.16832917706,58800,78800
111.2302040597468,268600,38795.16832917706,58800,78800
111.24059474968861,268600,38845.16832917706,58850,78850
111.24059474968861,268600,38845.16832917706,58850,78850
111.25098543963043,268600,38895.16832917706,58900,78900
111.25098543963043,268600,38895.16832917706,58900,78900
111.26137612957224,268600,38945.16832917706,58950,78950
111.26137612957224,268600,38945.16832917706,58950,78950
111.27176681951406,268600,38995.16832917706,59000,79000
111.27176681951406,268600,38995.16832917706,59000,79000
111.28215750945587,268600,39045.16832917706,59050,79050
111.28215750945587,268600,39045.16832917706,59050,79050
111.29254819939769,268600,39095.16832917706,59100,79100
111.29254819939769,268600,39095.16832917706,59100,79100
111.3029388893395,268600,39145.16832917706,59150,79150
111.3029388893395,268600,39145.16832917706,59150,79150
111.31332957928132,268600,39195.16832917706,59200,79200
111.31332957928132,268600,39195.16832917706,59200,79200
111.32372026922313,268600,39245.16832917706,59250,79250
111.32372026922313,268600,39245.16832917706,59250,79250
111.33411095916495,268600,39295.16832917706,59300,79300
111.33411095916495,268600,39295.16832917706,59300,79300
111.34450164910676,268600,39345.16832917706,59350,79350
111.34450164910676,268600,39345.16832917706,59350,79350
111.35489233904858,268600,39395.16832917706,59400,79400
111.35489233904858,268600,39395.16832917706,59400,79400
111.36528302899039,268600,39445.16832917706,59450,79450
111.36528302899039,268600,39445.16832917706,59450,79450
111.3756737189322,268600,39495.16832917706,59500,79500
111.3756737189322,268600,39495.16832917706,59500,79500
111.38606440887402,268600,39545.16832917706,59550,79550
111.38606440887402,268600,39545.16832917706,59550,79550
111.39645509881584,268600,39595.16832917706,59600,79600
111.39645509881584,268600,39595.16832917706,59600,79600
111.40684578875765,268600,39645.16832917706,59650,79650
111.40684578875765,268600,39645.16832917706,59650,79650
111.41723647869946,268600,39695.16832917706,59700,79700
111.41723647869946,268600,39695.16832917706,59700,79700
111.42762716864128,268600,39745.16832917706,59750,79750
111.42762716864128,268600,39745.16832917706,59750,79750
111.4380178585831,268600,39795.16832917706,59800,79800
111.4380178585831,268600,39795.16832917706,59800,79800
111.44840854852491,268600,39845.16832917706,59850,79850
111.44840854852491,268600,39845.16832917706,59850,79850
111.45879923846672,268600,39895.16832917706,59900,79900
111.45879923846672,268600,39895.16832917706,59900,79900
111.46918992840854,268600,39945.16832917706,59950,79950
111.46918992840854,268600,39945.16832917706,59950,79950
111.47958061835035,268600,39995.16832917706,60000,80000
111.47958061835035,268600,39995.16832917706,60000,60000
111.48997130829217,268600,39995.16832917706,60000,60050
111.48997130829217,268600,39995.16832917706,60000,60050
111.50036199823398,268600,39995.16832917706,60000,60100
111.50036199823398,268600,39995.16832917706,60000,60100
111.5107526881758,268600,39995.16832917706,60000,60150
111.5107526881758,268600,39995.16832917706,60000,60150
111.52114337811761,268600,39995.16832917706,60000,60200
111.52114337811761,268600,39995.16832917706,60000,60200
111.53153406805943,268600,39995.16832917706,60000,60250
111.53153406805943,268600,39995.16832917706,60000,60250
111.54192475800124,268600,39995.16832917706,60000,60300
111.54192475800124,268600,39995.16832917706,60000,60300
111.55231544794306,268600,39995.16832917706,60000,60350
111.55231544794306,268600,39995.16832917706,60000,60350
111.56270613788487,268600,39995.16832917706,60000,60400
111.56270613788487,268600,39995.16832917706,60000,60400
111.57309682782669,268600,39995.16832917706,60000,60450
111.57309682782669,268600,39995.16832917706,60000,60450
111.5834875177685,268600,39995.16832917706,60000,60500
111.5834875177685,268600,39995.16832917706,60000,60500
111.59387820771032,268600,39995.16832917706,60000,60550
111.59387820771032,268600,39995.16832917706,60000,60550
111.60426889765213,268600,39995.16832917706,60000,60600
111.60426889765213,268600,39995.16832917706,60000,60600
111.61465958759395,268600,39995.16832917706,60000,60650
111.61465958759395,268600,39995.16832917706,60000,60650
111.62505027753576,268600,39995.16832917706,60000,60700
111.62505027753576,268600,39995.16832917706,60000,60700
111.63544096747758,268600,39995.16832917706,60000,60750
111.63544096747758,268600,39995.16832917706,60000,60750
111.6458316574194,268600,39995.16832917706,60000,60800
111.6458316574194,268600,39995.16832917706,60000,60800
111.65622234736121,268600,39995.16832917706,60000,60850
111.65622234736121,268600,39995.16832917706,60000,60850
111.66661303730302,268600,39995.16832917706,60000,60900
111.66661303730302,268600,39995.16832917706,60000,60900
111.67700372724484,268600,39995.16832917706,60000,60950
111.67700372724484,268600,39995.16832917706,60000,60950
111.68739441718665,268600,39995.16832917706,60000,61000
111.68739441718665,268600,39995.16832917706,60000,61000
111.69778510712847,268600,39995.16832917706,60000,61050
111.69778510712847,268600,39995.16832917706,60000,61050
111.70817579707028,268600,39995.16832917706,60000,61100
111.70817579707028,268600,39995.16832917706,60000,61100
111.7185664870121,268600,39995.16832917706,60000,61150
111.7185664870121,268600,39995.16832917706,60000,61150
111.72895717695391,268600,39995.16832917706,60000,61200
111.72895717695391,268600,39995.16832917706,60000,61200
111.73934786689573,268600,39995.16832917706,60000,61250
111.73934786689573,268600,39995.16832917706,60000,61250
111.74973855683754,268600,39995.16832917706,60000,61300
111.74973855683754,268600,39995.16832917706,60000,61300
111.76012924677936,268600,39995.16832917706,60000,61350
111.76012924677936,268600,39995.16832917706,60000,61350
111.77051993672117,268600,39995.16832917706,60000,61400
111.77051993672117,268600,39995.16832917706,60000,61400
111.78091062666299,268600,39995.16832917706,60000,61450
111.78091062666299,268600,39995.16832917706,60000,61450
111.7913013166048,268600,39995.16832917706,60000,61500
111.7913013166048,268600,39995.16832917706,60000,61500
111.80169200654662,268600,39995.16832917706,60000,61550
111.80169200654662,268600,39995.16832917706,60000,61550
111.81208269648843,268600,39995.16832917706,60000,61600
111.81208269648843,268600,39995.16832917706,60000,61600
111.82247338643025,268600,39995.16832917706,60000,61650
111.82247338643025,268600,39995.16832917706,60000,61650
111.83286407637206,268600,39995.16832917706,60000,61700
111.83286407637206,268600,39995.16832917706,60000,61700
111.84325476631388,268600,39995.16832917706,60000,61750
111.84325476631388,268600,39995.16832917706,60000,61750
111.85364545625569,268600,39995.16832917706,60000,61800
111.85364545625569,268600,39995.16832917706,60000,61800
111.8640361461975,268600,39995.16832917706,60000,61850
111.8640361461975,268600,39995.16832917706,60000,61850
111.87442683613932,268600,39995.16832917706,60000,61900
111.87442683613932,268600,39995.16832917706,60000,61900
111.88481752608114,268600,39995.16832917706,60000,61950
111.88481752608114,268600,39995.16832917706,60000,61950
111.89520821602295,268600,39995.16832917706,60000,62000
111.89520821602295,268600,39995.16832917706,60000,62000
111.90559890596477,268600,39995.16832917706,60000,62050
111.90559890596477,268600,39995.16832917706,60000,62050
111.91598959590658,268600,39995.16832917706,60000,62100
111.91598959590658,268600,39995.16832917706,60000,62100
111.9263802858484,268600,39995.16832917706,60000,62150
111.9263802858484,268600,39995.16832917706,60000,62150
111.93677097579021,268600,39995.16832917706,60000,62200
111.93677097579021,268600,39995.16832917706,60000,62200
111.94716166573203,268600,39995.16832917706,60000,62250
111.94716166573203,268600,39995.16832917706,60000,62250
111.95755235567384,268600,39995.16832917706,60000,62300
111.95755235567384,268600,39995.16832917706,60000,62300
111.96794304561566,268600,39995.16832917706,60000,62350
111.96794304561566,268600,39995.16832917706,60000,62350
111.97833373555747,268600,39995.16832917706,60000,62400
111.97833373555747,268600,39995.16832917706,60000,62400
111.98872442549929,268600,39995.16832917706,60000,62450
111.98872442549929,268600,39995.16832917706,60000,62450
111.9991151154411,268600,39995.16832917706,60000,62500
111.9991151154411,268600,39995.16832917706,60000,62500
112.00950580538291,268600,39995.16832917706,60000,62550
112.00950580538291,268600,39995.16832917706,60000,62550
112.01989649532473,268600,39995.16832917706,60000,62600
112.01989649532473,268600,39995.16832917706,60000,62600
112.03028718526654,268600,39995.16832917706,60000,62650
112.03028718526654,268600,39995.16832917706,60000,62650
112.04067787520836,268600,39995.16832917706,60000,62700
112.04067787520836,268600,39995.16832917706,60000,62700
112.05106856515017,268600,39995.16832917706,60000,62750
112.05106856515017,268600,39995.16832917706,60000,62750
112.06145925509199,268600,39995.16832917706,60000,62800
112.06145925509199,268600,39995.16832917706,60000,62800
112.0718499450338,268600,39995.16832917706,60000,62850
112.0718499450338,268600,39995.16832917706,60000,62850
112.08224063497562,268600,39995.16832917706,60000,62900
112.08224063497562,268600,39995.16832917706,60000,62900
112.09263132491743,268600,39995.16832917706,60000,62950
112.09263132491743,268600,39995.16832917706,60000,62950
112.10302201485925,268600,39995.16832917706,60000,63000
112.10302201485925,268600,39995.16832917706,60000,63000
112.11341270480106,268600,39995.16832917706,60000,63050
112.11341270480106,268600,39995.16832917706,60000,63050
112.12380339474288,268600,39995.16832917706,60000,63100
112.12380339474288,268600,39995.16832917706,60000,63100
112.1341940846847,268600,39995.16832917706,60000,63150
112.1341940846847,268600,39995.16832917706,60000,63150
112.14458477462651,268600,39995.16832917706,60000,63200
112.14458477462651,268600,39995.16832917706,60000,63200
112.15497546456832,268600,39995.16832917706,60000,63250
112.15497546456832,268600,39995.16832917706,60000,63250
112.16536615451014,268600,39995.16832917706,60000,63300
112.16536615451014,268600,39995.16832917706,60000,63300
112.17575684445195,268600,39995.16832917706,60000,63350
112.17575684445195,268600,39995.16832917706,60000,63350
112.18614753439377,268600,39995.16832917706,60000,63400
112.18614753439377,268600,39995.16832917706,60000,63400
112.19653822433558,268600,39995.16832917706,60000,63450
112.19653822433558,268600,39995.16832917706,60000,63450
112.2069289142774,268600,39995.16832917706,60000,63500
112.2069289142774,268600,39995.16832917706,60000,63500
112.21731960421921,268600,39995.16832917706,60000,63550
112.21731960421921,268600,39995.16832917706,60000,63550
112.22771029416103,268600,39995.16832917706,60000,63600
112.22771029416103,268600,39995.16832917706,60000,63600
112.23810098410284,268600,39995.16832917706,60000,63650
112.23810098410284,268600,39995.16832917706,60000,63650
112.24849167404466,268600,39995.16832917706,60000,63700
112.24849167404466,268600,39995.16832917706,60000,63700
112.25888236398647,268600,39995.16832917706,60000,63750
112.25888236398647,268600,39995.16832917706,60000,63750
112.26927305392829,268600,39995.16832917706,60000,63800
112.26927305392829,268600,39995.16832917706,60000,63800
112.2796637438701,268600,39995.16832917706,60000,63850
112.2796637438701,268600,39995.16832917706,60000,63850
112.29005443381192,268600,39995.16832917706,60000,63900
112.29005443381192,268600,39995.16832917706,60000,63900
112.30044512375373,268600,39995.16832917706,60000,63950
112.30044512375373,268600,39995.16832917706,60000,63950
112.31083581369555,268600,39995.16832917706,60000,64000
112.31083581369555,268600,39995.16832917706,60000,64000
112.32122650363736,268600,39995.16832917706,60000,64050
112.32122650363736,268600,39995.16832917706,60000,64050
112.33161719357918,268600,39995.16832917706,60000,64100
112.33161719357918,268600,39995.16832917706,60000,64100
112.34200788352099,268600,39995.16832917706,60000,64150
112.34200788352099,268600,39995.16832917706,60000,64150
112.3523985734628,268600,39995.16832917706,60000,64200
112.3523985734628,268600,39995.16832917706,60000,64200
112.36278926340462,268600,39995.16832917706,60000,64250
112.36278926340462,268600,39995.16832917706,60000,64250
112.37317995334644,268600,39995.16832917706,60000,64300
112.37317995334644,268600,39995.16832917706,60000,64300
112.38357064328825,268600,39995.16832917706,60000,64350
112.38357064328825,268600,39995.16832917706,60000,64350
112.39396133323007,268600,39995.16832917706,60000,64400
112.39396133323007,268600,39995.16832917706,60000,64400
112.40435202317188,268600,39995.16832917706,60000,64450
112.40435202317188,268600,39995.16832917706,60000,64450
112.4147427131137,268600,39995.16832917706,60000,64500
112.4147427131137,268600,39995.16832917706,60000,64500
112.42513340305551,268600,39995.16832917706,60000,64550
112.42513340305551,268600,39995.16832917706,60000,64550
112.43552409299733,268600,39995.16832917706,60000,64600
112.43552409299733,268600,39995.16832917706,60000,64600
112.44591478293914,268600,39995.16832917706,60000,64650
112.44591478293914,268600,39995.16832917706,60000,64650
112.45630547288096,268600,39995.16832917706,60000,64700
112.45630547288096,268600,39995.16832917706,60000,64700
112.46669616282277,268600,39995.16832917706,60000,64750
112.46669616282277,268600,39995.16832917706,60000,64750
112.47708685276459,268600,39995.16832917706,60000,64800
112.47708685276459,268600,39995.16832917706,60000,64800
112.4874775427064,268600,39995.16832917706,60000,64850
112.4874775427064,268600,39995.16832917706,60000,64850
112.49786823264822,268600,39995.16832917706,60000,64900
112.49786823264822,268600,39995.16832917706,60000,64900
112.50825892259003,268600,39995.16832917706,60000,64950
112.50825892259003,268600,39995.16832917706,60000,64950
112.51864961253185,268600,39995.16832917706,60000,65000
112.51864961253185,268600,39995.16832917706,60000,65000
112.52904030247366,268600,39995.16832917706,60000,65050
112.52904030247366,268600,39995.16832917706,60000,65050
112.53943099241548,268600,39995.16832917706,60000,65100
112.53943099241548,268600,39995.16832917706,60000,65100
112.54982168235729,268600,39995.16832917706,60000,65150
112.54982168235729,268600,39995.16832917706,60000,65150
112.5602123722991,268600,39995.16832917706,60000,65200
112.5602123722991,268600,39995.16832917706,60000,65200
112.57060306224092,268600,39995.16832917706,60000,65250
112.57060306224092,268600,39995.16832917706,60000,65250
112.58099375218274,268600,39995.16832917706,60000,65300
112.58099375218274,268600,39995.16832917706,60000,65300
112.59138444212455,268600,39995.16832917706,60000,65350
112.59138444212455,268600,39995.16832917706,60000,65350
112.60177513206636,268600,39995.16832917706,60000,65400
112.60177513206636,268600,39995.16832917706,60000,65400
112.61216582200818,268600,39995.16832917706,60000,65450
112.61216582200818,268600,39995.16832917706,60000,65450
112.62255651195,268600,39995.16832917706,60000,65500
112.62255651195,268600,39995.16832917706,60000,65500
112.63294720189181,268600,39995.16832917706,60000,65550
112.63294720189181,268600,39995.16832917706,60000,65550
112.64333789183362,268600,39995.16832917706,60000,65600
112.64333789183362,268600,39995.16832917706,60000,65600
112.65372858177544,268600,39995.16832917706,60000,65650
112.65372858177544,268600,39995.16832917706,60000,65650
112.66411927171725,268600,39995.16832917706,60000,65700
112.66411927171725,268600,39995.16832917706,60000,65700
112.67450996165907,268600,39995.16832917706,60000,65750
112.67450996165907,268600,39995.16832917706,60000,65750
112.68490065160088,268600,39995.16832917706,60000,65800
112.68490065160088,268600,39995.16832917706,60000,65800
112.6952913415427,268600,39995.16832917706,60000,65850
112.6952913415427,268600,39995.16832917706,60000,65850
112.70568203148451,268600,39995.16832917706,60000,65900
112.70568203148451,268600,39995.16832917706,60000,65900
112.71607272142633,268600,39995.16832917706,60000,65950
112.71607272142633,268600,39995.16832917706,60000,65950
112.72646341136814,268600,39995.16832917706,60000,66000
112.72646341136814,268600,39995.16832917706,60000,66000
112.73685410130996,268600,39995.16832917706,60000,66050
112.73685410130996,268600,39995.16832917706,60000,66050
112.74724479125177,268600,39995.16832917706,60000,66100
112.74724479125177,268600,39995.16832917706,60000,66100
112.75763548119359,268600,39995.16832917706,60000,66150
112.75763548119359,268600,39995.16832917706,60000,66150
112.7680261711354,268600,39995.16832917706,60000,66200
112.7680261711354,268600,39995.16832917706,60000,66200
112.77841686107722,268600,39995.16832917706,60000,66250
112.77841686107722,268600,39995.16832917706,60000,66250
112.78880755101903,268600,39995.16832917706,60000,66300
112.78880755101903,268600,39995.16832917706,60000,66300
112.79919824096085,268600,39995.16832917706,60000,66350
112.79919824096085,268600,39995.16832917706,60000,66350
112.80958893090266,268600,39995.16832917706,60000,66400
112.80958893090266,268600,39995.16832917706,60000,66400
112.81997962084448,268600,39995.16832917706,60000,66450
112.81997962084448,268600,39995.16832917706,60000,66450
112.8303703107863,268600,39995.16832917706,60000,66500
112.8303703107863,268600,39995.16832917706,60000,66500
112.84076100072811,268600,39995.16832917706,60000,66550
112.84076100072811,268600,39995.16832917706,60000,66550
112.85115169066992,268600,39995.16832917706,60000,66600
112.85115169066992,268600,39995.16832917706,60000,66600
112.86154238061174,268600,39995.16832917706,60000,66650
112.86154238061174,268600,39995.16832917706,60000,66650
112.87193307055355,268600,39995.16832917706,60000,66700
112.87193307055355,268600,39995.16832917706,60000,66700
112.88232376049537,268600,39995.16832917706,60000,66750
112.88232376049537,268600,39995.16832917706,60000,66750
112.89271445043718,268600,39995.16832917706,60000,66800
112.89271445043718,268600,39995.16832917706,60000,66800
112.903105140379,268600,39995.16832917706,60000,66850
112.903105140379,268600,39995.16832917706,60000,66850
112.91349583032081,268600,39995.16832917706,60000,66900
112.91349583032081,268600,39995.16832917706,60000,66900
112.92388652026263,268600,39995.16832917706,60000,66950
112.92388652026263,268600,39995.16832917706,60000,66950
112.93427721020444,268600,39995.16832917706,60000,67000
112.93427721020444,268600,39995.16832917706,60000,67000
112.94466790014626,268600,39995.16832917706,60000,67050
112.94466790014626,268600,39995.16832917706,60000,67050
112.95505859008807,268600,39995.16832917706,60000,67100
112.95505859008807,268600,39995.16832917706,60000,67100
112.96544928002989,268600,39995.16832917706,60000,67150
112.96544928002989,268600,39995.16832917706,60000,67150
112.9758399699717,268600,39995.16832917706,60000,67200
112.9758399699717,268600,39995.16832917706,60000,67200
112.98623065991352,268600,39995.16832917706,60000,67250
112.98623065991352,268600,39995.16832917706,60000,67250
112.99662134985533,268600,39995.16832917706,60000,67300
112.99662134985533,268600,39995.16832917706,60000,67300
113.00701203979715,268600,39995.16832917706,60000,67350
113.00701203979715,268600,39995.16832917706,60000,67350
113.01740272973896,268600,39995.16832917706,60000,67400
113.01740272973896,268600,39995.16832917706,60000,67400
113.02779341968078,268600,39995.16832917706,60000,67450
113.02779341968078,268600,39995.16832917706,60000,67450
113.03818410962259,268600,39995.16832917706,60000,67500
113.03818410962259,268600,39995.16832917706,60000,67500
113.0485747995644,268600,39995.16832917706,60000,67550
113.0485747995644,268600,39995.16832917706,60000,67550
113.05896548950622,268600,39995.16832917706,60000,67600
113.05896548950622,268600,39995.16832917706,60000,67600
113.06935617944804,268600,39995.16832917706,60000,67650
113.06935617944804,268600,39995.16832917706,60000,67650
113.07974686938985,268600,39995.16832917706,60000,67700
113.07974686938985,268600,39995.16832917706,60000,67700
113.09013755933167,268600,39995.16832917706,60000,67750
113.09013755933167,268600,39995.16832917706,60000,67750
113.10052824927348,268600,39995.16832917706,60000,67800
113.10052824927348,268600,39995.16832917706,60000,67800
113.1109189392153,268600,39995.16832917706,60000,67850
113.1109189392153,268600,39995.16832917706,60000,67850
113.12130962915711,268600,39995.16832917706,60000,67900
113.12130962915711,268600,39995.16832917706,60000,67900
113.13170031909893,268600,39995.16832917706,60000,67950
113.13170031909893,268600,39995.16832917706,60000,67950
113.14209100904074,268600,39995.16832917706,60000,68000
113.14209100904074,268600,39995.16832917706,60000,68000
113.15248169898256,268600,39995.16832917706,60000,68050
113.15248169898256,268600,39995.16832917706,60000,68050
113.16287238892437,268600,39995.16832917706,60000,68100
113.16287238892437,268600,39995.16832917706,60000,68100
113.17326307886619,268600,39995.16832917706,60000,68150
113.17326307886619,268600,39995.16832917706,60000,68150
113.183653768808,268600,39995.16832917706,60000,68200
113.183653768808,268600,39995.16832917706,60000,68200
113.19404445874981,268600,39995.16832917706,60000,68250
113.19404445874981,268600,39995.16832917706,60000,68250
113.20443514869163,268600,39995.16832917706,60000,68300
113.20443514869163,268600,39995.16832917706,60000,68300
113.21482583863344,268600,39995.16832917706,60000,68350
113.21482583863344,268600,39995.16832917706,60000,68350
113.22521652857526,268600,39995.16832917706,60000,68400
113.22521652857526,268600,39995.16832917706,60000,68400
113.23560721851707,268600,39995.16832917706,60000,68450
113.23560721851707,268600,39995.16832917706,60000,68450
113.24599790845889,268600,39995.16832917706,60000,68500
113.24599790845889,268600,39995.16832917706,60000,68500
113.2563885984007,268600,39995.16832917706,60000,68550
113.2563885984007,268600,39995.16832917706,60000,68550
113.26677928834252,268600,39995.16832917706,60000,68600
113.26677928834252,268600,39995.16832917706,60000,68600
113.27716997828433,268600,39995.16832917706,60000,68650
113.27716997828433,268600,39995.16832917706,60000,68650
113.28756066822615,268600,39995.16832917706,60000,68700
113.28756066822615,268600,39995.16832917706,60000,68700
113.29795135816796,268600,39995.16832917706,60000,68750
113.29795135816796,268600,39995.16832917706,60000,68750
113.30834204810978,268600,39995.16832917706,60000,68800
113.30834204810978,268600,39995.16832917706,60000,68800
113.3187327380516,268600,39995.16832917706,60000,68850
113.3187327380516,268600,39995.16832917706,60000,68850
113.32912342799341,268600,39995.16832917706,60000,68900
113.32912342799341,268600,39995.16832917706,60000,68900
113.33951411793522,268600,39995.16832917706,60000,68950
113.33951411793522,268600,39995.16832917706,60000,68950
113.34990480787704,268600,39995.16832917706,60000,69000
113.34990480787704,268600,39995.16832917706,60000,69000
113.36029549781885,268600,39995.16832917706,60000,69050
113.36029549781885,268600,39995.16832917706,60000,69050
113.37068618776067,268600,39995.16832917706,60000,69100
113.37068618776067,268600,39995.16832917706,60000,69100
113.38107687770248,268600,39995.16832917706,60000,69150
113.38107687770248,268600,39995.16832917706,60000,69150
113.3914675676443,268600,39995.16832917706,60000,69200
113.3914675676443,268600,39995.16832917706,60000,69200
113.40185825758611,268600,39995.16832917706,60000,69250
113.40185825758611,268600,39995.16832917706,60000,69250
113.41224894752793,268600,39995.16832917706,60000,69300
113.41224894752793,268600,39995.16832917706,60000,69300
113.42263963746974,268600,39995.16832917706,60000,69350
113.42263963746974,268600,39995.16832917706,60000,69350
113.43303032741156,268600,39995.16832917706,60000,69400
113.43303032741156,268600,39995.16832917706,60000,69400
113.44342101735337,268600,39995.16832917706,60000,69450
113.44342101735337,268600,39995.16832917706,60000,69450
113.45381170729519,268600,39995.16832917706,60000,69500
113.45381170729519,268600,39995.16832917706,60000,69500
113.464202397237,268600,39995.16832917706,60000,69550
113.464202397237,268600,39995.16832917706,60000,69550
113.47459308717882,268600,39995.16832917706,60000,69600
113.47459308717882,268600,39995.16832917706,60000,69600
113.48498377712063,268600,39995.16832917706,60000,69650
113.48498377712063,268600,39995.16832917706,60000,69650
113.49537446706245,268600,39995.16832917706,60000,69700
113.49537446706245,268600,39995.16832917706,60000,69700
113.50576515700426,268600,39995.16832917706,60000,69750
113.50576515700426,268600,39995.16832917706,60000,69750
113.51615584694608,268600,39995.16832917706,60000,69800
113.51615584694608,268600,39995.16832917706,60000,69800
113.52654653688789,268600,39995.16832917706,60000,69850
113.52654653688789,268600,39995.16832917706,60000,69850
113.5369372268297,268600,39995.16832917706,60000,69900
113.5369372268297,268600,39995.16832917706,60000,69900
113.54732791677152,268600,39995.16832917706,60000,69950
113.54732791677152,268600,39995.16832917706,60000,69950
113.55771860671334,268600,39995.16832917706,60000,70000
113.55771860671334,268600,39995.16832917706,60000,70000
113.56810929665515,268600,39995.16832917706,60000,70050
113.56810929665515,268600,39995.16832917706,60000,70050
113.57849998659697,268600,39995.16832917706,60000,70100
113.57849998659697,268600,39995.16832917706,60000,70100
113.58889067653878,268600,39995.16832917706,60000,70150
113.58889067653878,268600,39995.16832917706,60000,70150
113.5992813664806,268600,39995.16832917706,60000,70200
113.5992813664806,268600,39995.16832917706,60000,70200
113.60967205642241,268600,39995.16832917706,60000,70250
113.60967205642241,268600,39995.16832917706,60000,70250
113.62006274636423,268600,39995.16832917706,60000,70300
113.62006274636423,268600,39995.16832917706,60000,70300
113.63045343630604,268600,39995.16832917706,60000,70350
113.63045343630604,268600,39995.16832917706,60000,70350
113.64084412624786,268600,39995.16832917706,60000,70400
113.64084412624786,268600,39995.16832917706,60000,70400
113.65123481618967,268600,39995.16832917706,60000,70450
113.65123481618967,268600,39995.16832917706,60000,70450
113.66162550613149,268600,39995.16832917706,60000,70500
113.66162550613149,268600,39995.16832917706,60000,70500
113.6720161960733,268600,39995.16832917706,60000,70550
113.6720161960733,268600,39995.16832917706,60000,70550
113.68240688601512,268600,39995.16832917706,60000,70600
113.68240688601512,268600,39995.16832917706,60000,70600
113.69279757595693,268600,39995.16832917706,60000,70650
113.69279757595693,268600,39995.16832917706,60000,70650
113.70318826589875,268600,39995.16832917706,60000,70700
113.70318826589875,268600,39995.16832917706,60000,70700
113.71357895584056,268600,39995.16832917706,60000,70750
113.71357895584056,268600,39995.16832917706,60000,70750
113.72396964578238,268600,39995.16832917706,60000,70800
113.72396964578238,268600,39995.16832917706,60000,70800
113.73436033572419,268600,39995.16832917706,60000,70850
113.73436033572419,268600,39995.16832917706,60000,70850
113.744751025666,268600,39995.16832917706,60000,70900
113.744751025666,268600,39995.16832917706,60000,70900
113.75514171560782,268600,39995.16832917706,60000,70950
113.75514171560782,268600,39995.16832917706,60000,70950
113.76553240554964,268600,39995.16832917706,60000,71000
113.76553240554964,268600,39995.16832917706,60000,71000
113.77592309549145,268600,39995.16832917706,60000,71050
113.77592309549145,268600,39995.16832917706,60000,71050
113.78631378543326,268600,39995.16832917706,60000,71100
113.78631378543326,268600,39995.16832917706,60000,71100
113.79670447537508,268600,39995.16832917706,60000,71150
113.79670447537508,268600,39995.16832917706,60000,71150
113.8070951653169,268600,39995.16832917706,60000,71200
113.8070951653169,268600,39995.16832917706,60000,71200
113.81748585525871,268600,39995.16832917706,60000,71250
113.81748585525871,268600,39995.16832917706,60000,71250
113.82787654520052,268600,39995.16832917706,60000,71300
113.82787654520052,268600,39995.16832917706,60000,71300
113.83826723514234,268600,39995.16832917706,60000,71350
113.83826723514234,268600,39995.16832917706,60000,71350
113.84865792508415,268600,39995.16832917706,60000,71400
113.84865792508415,268600,39995.16832917706,60000,71400
113.85904861502597,268600,39995.16832917706,60000,71450
113.85904861502597,268600,39995.16832917706,60000,71450
113.86943930496778,268600,39995.16832917706,60000,71500
113.86943930496778,268600,39995.16832917706,60000,71500
113.8798299949096,268600,39995.16832917706,60000,71550
113.8798299949096,268600,39995.16832917706,60000,71550
113.89022068485141,268600,39995.16832917706,60000,71600
113.89022068485141,268600,39995.16832917706,60000,71600
113.90061137479323,268600,39995.16832917706,60000,71650
113.90061137479323,268600,39995.16832917706,60000,71650
113.91100206473504,268600,39995.16832917706,60000,71700
113.91100206473504,268600,39995.16832917706,60000,71700
113.92139275467686,268600,39995.16832917706,60000,71750
113.92139275467686,268600,39995.16832917706,60000,71750
113.93178344461867,268600,39995.16832917706,60000,71800
113.93178344461867,268600,39995.16832917706,60000,71800
113.94217413456049,268600,39995.16832917706,60000,71850
113.94217413456049,268600,39995.16832917706,60000,71850
113.9525648245023,268600,39995.16832917706,60000,71900
113.9525648245023,268600,39995.16832917706,60000,71900
113.96295551444412,268600,39995.16832917706,60000,71950
113.96295551444412,268600,39995.16832917706,60000,71950
113.97334620438593,268600,39995.16832917706,60000,72000
113.97334620438593,268600,39995.16832917706,60000,72000
113.98373689432775,268600,39995.16832917706,60000,72050
113.98373689432775,268600,39995.16832917706,60000,72050
113.99412758426956,268600,39995.16832917706,60000,72100
113.99412758426956,268600,39995.16832917706,60000,72100
114.00451827421138,268600,39995.16832917706,60000,72150
114.00451827421138,268600,39995.16832917706,60000,72150
114.0149089641532,268600,39995.16832917706,60000,72200
114.0149089641532,268600,39995.16832917706,60000,72200
114.02529965409501,268600,39995.16832917706,60000,72250
114.02529965409501,268600,39995.16832917706,60000,72250
114.03569034403682,268600,39995.16832917706,60000,72300
114.03569034403682,268600,39995.16832917706,60000,72300
114.04608103397864,268600,39995.16832917706,60000,72350
114.04608103397864,268600,39995.16832917706,60000,72350
114.05647172392045,268600,39995.16832917706,60000,72400
114.05647172392045,268600,39995.16832917706,60000,72400
114.06686241386227,268600,39995.16832917706,60000,72450
114.06686241386227,268600,39995.16832917706,60000,72450
114.07725310380408,268600,39995.16832917706,60000,72500
114.07725310380408,268600,39995.16832917706,60000,72500
114.0876437937459,268600,39995.16832917706,60000,72550
114.0876437937459,268600,39995.16832917706,60000,72550
114.09803448368771,268600,39995.16832917706,60000,72600
114.09803448368771,268600,39995.16832917706,60000,72600
114.10842517362953,268600,39995.16832917706,60000,72650
114.10842517362953,268600,39995.16832917706,60000,72650
114.11881586357134,268600,39995.16832917706,60000,72700
114.11881586357134,268600,39995.16832917706,60000,72700
114.12920655351316,268600,39995.16832917706,60000,72750
114.12920655351316,268600,39995.16832917706,60000,72750
114.13959724345497,268600,39995.16832917706,60000,72800
114.13959724345497,268600,39995.16832917706,60000,72800
114.14998793339679,268600,39995.16832917706,60000,72850
114.14998793339679,268600,39995.16832917706,60000,72850
114.1603786233386,268600,39995.16832917706,60000,72900
114.1603786233386,268600,39995.16832917706,60000,72900
114.17076931328042,268600,39995.16832917706,60000,72950
114.17076931328042,268600,39995.16832917706,60000,72950
114.18116000322223,268600,39995.16832917706,60000,73000
114.18116000322223,268600,39995.16832917706,60000,73000
114.19155069316405,268600,39995.16832917706,60000,73050
114.19155069316405,268600,39995.16832917706,60000,73050
114.20194138310586,268600,39995.16832917706,60000,73100
114.20194138310586,268600,39995.16832917706,60000,73100
114.21233207304768,268600,39995.16832917706,60000,73150
114.21233207304768,268600,39995.16832917706,60000,73150
114.22272276298949,268600,39995.16832917706,60000,73200
114.22272276298949,268600,39995.16832917706,60000,73200
114.2331134529313,268600,39995.16832917706,60000,73250
114.2331134529313,268600,39995.16832917706,60000,73250
114.24350414287312,268600,39995.16832917706,60000,73300
114.24350414287312,268600,39995.16832917706,60000,73300
114.25389483281494,268600,39995.16832917706,60000,73350
114.25389483281494,268600,39995.16832917706,60000,73350
114.26428552275675,268600,39995.16832917706,60000,73400
114.26428552275675,268600,39995.16832917706,60000,73400
114.27467621269857,268600,39995.16832917706,60000,73450
114.27467621269857,268600,39995.16832917706,60000,73450
114.28506690264038,268600,39995.16832917706,60000,73500
114.28506690264038,268600,39995.16832917706,60000,73500
114.2954575925822,268600,39995.16832917706,60000,73550
114.2954575925822,268600,39995.16832917706,60000,73550
114.30584828252401,268600,39995.16832917706,60000,73600
114.30584828252401,268600,39995.16832917706,60000,73600
114.31623897246583,268600,39995.16832917706,60000,73650
114.31623897246583,268600,39995.16832917706,60000,73650
114.32662966240764,268600,39995.16832917706,60000,73700
114.32662966240764,268600,39995.16832917706,60000,73700
114.33702035234946,268600,39995.16832917706,60000,73750
114.33702035234946,268600,39995.16832917706,60000,73750
114.34741104229127,268600,39995.16832917706,60000,73800
114.34741104229127,268600,39995.16832917706,60000,73800
114.35780173223309,268600,39995.16832917706,60000,73850
114.35780173223309,268600,39995.16832917706,60000,73850
114.3681924221749,268600,39995.16832917706,60000,73900
114.3681924221749,268600,39995.16832917706,60000,73900
114.37858311211671,268600,39995.16832917706,60000,73950
114.37858311211671,268600,39995.16832917706,60000,73950
114.38897380205853,268600,39995.16832917706,60000,74000
114.38897380205853,268600,39995.16832917706,60000,74000
114.39936449200034,268600,39995.16832917706,60000,74050
114.39936449200034,268600,39995.16832917706,60000,74050
114.40975518194216,268600,39995.16832917706,60000,74100
114.40975518194216,268600,39995.16832917706,60000,74100
114.42014587188397,268600,39995.16832917706,60000,74150
114.42014587188397,268600,39995.16832917706,60000,74150
114.43053656182579,268600,39995.16832917706,60000,74200
114.43053656182579,268600,39995.16832917706,60000,74200
114.4409272517676,268600,39995.16832917706,60000,74250
114.4409272517676,268600,39995.16832917706,60000,74250
114.45131794170942,268600,39995.16832917706,60000,74300
114.45131794170942,268600,39995.16832917706,60000,74300
114.46170863165123,268600,39995.16832917706,60000,74350
114.46170863165123,268600,39995.16832917706,60000,74350
114.47209932159305,268600,39995.16832917706,60000,74400
114.47209932159305,268600,39995.16832917706,60000,74400
114.48249001153486,268600,39995.16832917706,60000,74450
114.48249001153486,268600,39995.16832917706,60000,74450
114.49288070147668,268600,39995.16832917706,60000,74500
114.49288070147668,268600,39995.16832917706,60000,74500
114.5032713914185,268600,39995.16832917706,60000,74550
114.5032713914185,268600,39995.16832917706,60000,74550
114.51366208136031,268600,39995.16832917706,60000,74600
114.51366208136031,268600,39995.16832917706,60000,74600
114.52405277130212,268600,39995.16832917706,60000,74650
114.52405277130212,268600,39995.16832917706,60000,74650
114.53444346124394,268600,39995.16832917706,60000,74700
114.53444346124394,268600,39995.16832917706,60000,74700
114.54483415118575,268600,39995.16832917706,60000,74750
114.54483415118575,268600,39995.16832917706,60000,74750
114.55522484112757,268600,39995.16832917706,60000,74800
114.55522484112757,268600,39995.16832917706,60000,74800
114.56561553106938,268600,39995.16832917706,60000,74850
114.56561553106938,268600,39995.16832917706,60000,74850
114.5760062210112,268600,39995.16832917706,60000,74900
114.5760062210112,268600,39995.16832917706,60000,74900
114.58639691095301,268600,39995.16832917706,60000,74950
114.58639691095301,268600,39995.16832917706,60000,74950
114.59678760089483,268600,39995.16832917706,60000,75000
114.59678760089483,268600,39995.16832917706,60000,75000
114.60717829083664,268600,39995.16832917706,60000,75050
114.60717829083664,268600,39995.16832917706,60000,75050
114.61756898077846,268600,39995.16832917706,60000,75100
114.61756898077846,268600,39995.16832917706,60000,75100
114.62795967072027,268600,39995.16832917706,60000,75150
114.62795967072027,268600,39995.16832917706,60000,75150
114.63835036066209,268600,39995.16832917706,60000,75200
114.63835036066209,268600,39995.16832917706,60000,75200
114.6487410506039,268600,39995.16832917706,60000,75250
114.6487410506039,268600,39995.16832917706,60000,75250
114.65913174054572,268600,39995.16832917706,60000,75300
114.65913174054572,268600,39995.16832917706,60000,75300
114.66952243048753,268600,39995.16832917706,60000,75350
114.66952243048753,268600,39995.16832917706,60000,75350
114.67991312042935,268600,39995.16832917706,60000,75400
114.67991312042935,268600,39995.16832917706,60000,75400
114.69030381037116,268600,39995.16832917706,60000,75450
114.69030381037116,268600,39995.16832917706,60000,75450
114.70069450031298,268600,39995.16832917706,60000,75500
114.70069450031298,268600,39995.16832917706,60000,75500
114.71108519025479,268600,39995.16832917706,60000,75550
114.71108519025479,268600,39995.16832917706,60000,75550
114.7214758801966,268600,39995.16832917706,60000,75600
114.7214758801966,268600,39995.16832917706,60000,75600
114.73186657013842,268600,39995.16832917706,60000,75650
114.73186657013842,268600,39995.16832917706,60000,75650
114.74225726008024,268600,39995.16832917706,60000,75700
114.74225726008024,268600,39995.16832917706,60000,75700
114.75264795002205,268600,39995.16832917706,60000,75750
114.75264795002205,268600,39995.16832917706,60000,75750
114.76303863996387,268600,39995.16832917706,60000,75800
114.76303863996387,268600,39995.16832917706,60000,75800
114.77342932990568,268600,39995.16832917706,60000,75850
114.77342932990568,268600,39995.16832917706,60000,75850
114.7838200198475,268600,39995.16832917706,60000,75900
114.7838200198475,268600,39995.16832917706,60000,75900
114.79421070978931,268600,39995.16832917706,60000,75950
114.79421070978931,268600,39995.16832917706,60000,75950
114.80460139973113,268600,39995.16832917706,60000,76000
114.80460139973113,268600,39995.16832917706,60000,76000
114.81499208967294,268600,39995.16832917706,60000,76050
114.81499208967294,268600,39995.16832917706,60000,76050
114.82538277961476,268600,39995.16832917706,60000,76100
114.82538277961476,268600,39995.16832917706,60000,76100
114.83577346955657,268600,39995.16832917706,60000,76150
114.83577346955657,268600,39995.16832917706,60000,76150
114.84616415949839,268600,39995.16832917706,60000,76200
114.84616415949839,268600,39995.16832917706,60000,76200
114.8565548494402,268600,39995.16832917706,60000,76250
114.8565548494402,268600,39995.16832917706,60000,76250
114.86694553938202,268600,39995.16832917706,60000,76300
114.86694553938202,268600,39995.16832917706,60000,76300
114.87733622932383,268600,39995.16832917706,60000,76350
114.87733622932383,268600,39995.16832917706,60000,76350
114.88772691926565,268600,39995.16832917706,60000,76400
114.88772691926565,268600,39995.16832917706,60000,76400
114.89811760920746,268600,39995.16832917706,60000,76450
114.89811760920746,268600,39995.16832917706,60000,76450
114.90850829914928,268600,39995.16832917706,60000,76500
114.90850829914928,268600,39995.16832917706,60000,76500
114.91889898909109,268600,39995.16832917706,60000,76550
114.91889898909109,268600,39995.16832917706,60000,76550
114.9292896790329,268600,39995.16832917706,60000,76600
114.9292896790329,268600,39995.16832917706,60000,76600
114.93968036897472,268600,39995.16832917706,60000,76650
114.93968036897472,268600,39995.16832917706,60000,76650
114.95007105891654,268600,39995.16832917706,60000,76700
114.95007105891654,268600,39995.16832917706,60000,76700
114.96046174885835,268600,39995.16832917706,60000,76750
114.96046174885835,268600,39995.16832917706,60000,76750
114.97085243880016,268600,39995.16832917706,60000,76800
114.97085243880016,268600,39995.16832917706,60000,76800
114.98124312874198,268600,39995.16832917706,60000,76850
114.98124312874198,268600,39995.16832917706,60000,76850
114.9916338186838,268600,39995.16832917706,60000,76900
114.9916338186838,268600,39995.16832917706,60000,76900
115.00202450862561,268600,39995.16832917706,60000,76950
115.00202450862561,268600,39995.16832917706,60000,76950
115.01241519856742,268600,39990.33665835412,60000,77000
115.01241519856742,268600,39990.33665835412,60000,77000
115.02280588850924,268600,39990.33665835412,60000,77050
115.02280588850924,268600,39990.33665835412,60000,77050
115.03319657845105,268600,39990.33665835412,60000,77100
115.03319657845105,268600,39990.33665835412,60000,77100
115.04358726839287,268600,39990.33665835412,60000,77150
115.04358726839287,268600,39990.33665835412,60000,77150
115.05397795833468,268600,39990.33665835412,60000,77200
115.05397795833468,268600,39990.33665835412,60000,77200
115.0643686482765,268600,39990.33665835412,60000,77250
115.0643686482765,268600,39990.33665835412,60000,77250
115.07475933821831,268600,39990.33665835412,60000,77300
115.07475933821831,268600,39990.33665835412,60000,77300
115.08515002816013,268600,39990.33665835412,60000,77350
115.08515002816013,268600,39990.33665835412,60000,77350
115.09554071810194,268600,39990.33665835412,60000,77400
115.09554071810194,268600,39990.33665835412,60000,77400
115.10593140804376,268600,39990.33665835412,60000,77450
115.10593140804376,268600,39990.33665835412,60000,77450
115.11632209798557,268600,39990.33665835412,60000,77500
115.11632209798557,268600,39990.33665835412,60000,77500
115.12671278792739,268600,39990.33665835412,60000,77550
115.12671278792739,268600,39990.33665835412,60000,77550
115.1371034778692,268600,39990.33665835412,60000,77600
115.1371034778692,268600,39990.33665835412,60000,77600
115.14749416781102,268600,39990.33665835412,60000,77650
115.14749416781102,268600,39990.33665835412,60000,77650
115.15788485775283,268600,39990.33665835412,60000,77700
115.15788485775283,268600,39990.33665835412,60000,77700
115.16827554769465,268600,39990.33665835412,60000,77750
115.16827554769465,268600,39990.33665835412,60000,77750
115.17866623763646,268600,39990.33665835412,60000,77800
115.17866623763646,268600,39990.33665835412,60000,77800
115.18905692757828,268600,39990.33665835412,60000,77850
115.18905692757828,268600,39990.33665835412,60000,77850
115.1994476175201,268600,39990.33665835412,60000,77900
115.1994476175201,268600,39990.33665835412,60000,77900
115.20983830746191,268600,39990.33665835412,60000,77950
115.20983830746191,268600,39990.33665835412,60000,77950
115.22022899740372,268600,39990.33665835412,60000,78000
115.22022899740372,268600,39990.33665835412,60000,78000
115.23061968734554,268600,39990.33665835412,60000,78050
115.23061968734554,268600,39990.33665835412,60000,78050
115.24101037728735,268600,39990.33665835412,60000,78100
115.24101037728735,268600,39990.33665835412,60000,78100
115.25140106722917,268600,39990.33665835412,60000,78150
115.25140106722917,268600,39990.33665835412,60000,78150
115.26179175717098,268600,39990.33665835412,60000,78200
115.26179175717098,268600,39990.33665835412,60000,78200
115.2721824471128,268600,39990.33665835412,60000,78250
115.2721824471128,268600,39990.33665835412,60000,78250
115.28257313705461,268600,39990.33665835412,60000,78300
115.28257313705461,268600,39990.33665835412,60000,78300
115.29296382699643,268600,39990.33665835412,60000,78350
115.29296382699643,268600,39990.33665835412,60000,78350
115.30335451693824,268600,39990.33665835412,60000,78400
115.30335451693824,268600,39990.33665835412,60000,78400
115.31374520688006,268600,39990.33665835412,60000,78450
115.31374520688006,268600,39990.33665835412,60000,78450
115.32413589682187,268600,39990.33665835412,60000,78500
115.32413589682187,268600,39990.33665835412,60000,78500
115.33452658676369,268600,39990.33665835412,60000,78550
115.33452658676369,268600,39990.33665835412,60000,78550
115.3449172767055,268600,39990.33665835412,60000,78600
115.3449172767055,268600,39990.33665835412,60000,78600
115.35530796664732,268600,39990.33665835412,60000,78650
115.35530796664732,268600,39990.33665835412,60000,78650
115.36569865658913,268600,39990.33665835412,60000,78700
115.36569865658913,268600,39990.33665835412,60000,78700
115.37608934653095,268600,39990.33665835412,60000,78750
115.37608934653095,268600,39990.33665835412,60000,78750
115.38648003647276,268600,39990.33665835412,60000,78800
115.38648003647276,268600,39990.33665835412,60000,78800
115.39687072641458,268600,39990.33665835412,60000,78850
115.39687072641458,268600,39990.33665835412,60000,78850
115.40726141635639,268600,39990.33665835412,60000,78900
115.40726141635639,268600,39990.33665835412,60000,78900
115.4176521062982,268600,39990.33665835412,60000,78950
115.4176521062982,268600,39990.33665835412,60000,78950
115.42804279624002,268600,39990.33665835412,60000,79000
115.42804279624002,268600,39990.33665835412,60000,79000
115.43843348618184,268600,39990.33665835412,60000,79050
115.43843348618184,268600,39990.33665835412,60000,79050
115.44882417612365,268600,39990.33665835412,60000,79100
115.44882417612365,268600,39990.33665835412,60000,79100
115.45921486606547,268600,39990.33665835412,60000,79150
115.45921486606547,268600,39990.33665835412,60000,79150
115.46960555600728,268600,39990.33665835412,60000,79200
115.46960555600728,268600,39990.33665835412,60000,79200
115.4799962459491,268600,39990.33665835412,60000,79250
115.4799962459491,268600,39990.33665835412,60000,79250
115.49038693589091,268600,39990.33665835412,60000,79300
115.49038693589091,268600,39990.33665835412,60000,79300
115.50077762583273,268600,39990.33665835412,60000,79350
115.50077762583273,268600,39990.33665835412,60000,79350
115.51116831577454,268600,39990.33665835412,60000,79400
115.51116831577454,268600,39990.33665835412,60000,79400
115.52155900571636,268600,39990.33665835412,60000,79450
115.52155900571636,268600,39990.33665835412,60000,79450
115.53194969565817,268600,39990.33665835412,60000,79500
115.53194969565817,268600,39990.33665835412,60000,79500
115.54234038559999,268600,39990.33665835412,60000,79550
115.54234038559999,268600,39990.33665835412,60000,79550
115.5527310755418,268600,39990.33665835412,60000,79600
115.5527310755418,268600,39990.33665835412,60000,79600
115.56312176548361,268600,39990.33665835412,60000,79650
115.56312176548361,268600,39990.33665835412,60000,79650
115.57351245542543,268600,39990.33665835412,60000,79700
115.57351245542543,268600,39990.33665835412,60000,79700
115.58390314536724,268600,39990.33665835412,60000,79750
115.58390314536724,268600,39990.33665835412,60000,79750
115.59429383530906,268600,39990.33665835412,60000,79800
115.59429383530906,268600,39990.33665835412,60000,79800
115.60468452525087,268600,39990.33665835412,60000,79850
115.60468452525087,268600,39990.33665835412,60000,79850
115.61507521519269,268600,39990.33665835412,60000,79900
115.61507521519269,268600,39990.33665835412,60000,79900
115.6254659051345,268600,39990.33665835412,60000,79950
115.6254659051345,268600,39990.33665835412,60000,79950
115.63585659507632,268600,39990.33665835412,60000,80000
143.63585659507632,268600,26970.33665835412,60000,80000
143.64624728501812,268600,27020.33665835412,60050,80050
143.64624728501812,268600,27020.33665835412,60050,80050
143.65663797495992,268600,27070.33665835412,60100,80100
143.65663797495992,268600,27070.33665835412,60100,80100
143.66702866490172,268600,27120.33665835412,60150,80150
143.66702866490172,268600,27120.33665835412,60150,80150
143.67741935484352,268600,27170.33665835412,60200,80200
143.67741935484352,268600,27170.33665835412,60200,80200
143.68781004478532,268600,27220.33665835412,60250,80250
143.68781004478532,268600,27220.33665835412,60250,80250
143.69820073472712,268600,27270.33665835412,60300,80300
143.69820073472712,268600,27270.33665835412,60300,80300
143.70859142466892,268600,27320.33665835412,60350,80350
143.70859142466892,268600,27320.33665835412,60350,80350
143.71898211461072,268600,27370.33665835412,60400,80400
143.71898211461072,268600,27370.33665835412,60400,80400
143.72937280455253,268600,27420.33665835412,60450,80450
143.72937280455253,268600,27420.33665835412,60450,80450
143.73976349449433,268600,27470.33665835412,60500,80500
143.73976349449433,268600,27470.33665835412,60500,80500
143.75015418443613,268600,27520.33665835412,60550,80550
143.75015418443613,268600,27520.33665835412,60550,80550
143.76054487437793,268600,27570.33665835412,60600,80600
143.76054487437793,268600,27570.33665835412,60600,80600
143.77093556431973,268600,27620.33665835412,60650,80650
143.77093556431973,268600,27620.33665835412,60650,80650
143.78132625426153,268600,27670.33665835412,60700,80700
143.78132625426153,268600,27670.33665835412,60700,80700
143.79171694420333,268600,27720.33665835412,60750,80750
143.79171694420333,268600,27720.33665835412,60750,80750
143.80210763414513,268600,27770.33665835412,60800,80800
143.80210763414513,268600,27770.33665835412,60800,80800
143.81249832408693,268600,27820.33665835412,60850,80850
143.81249832408693,268600,27820.33665835412,60850,80850
143.82288901402873,268600,27870.33665835412,60900,80900
143.82288901402873,268600,27870.33665835412,60900,80900
143.83327970397053,268600,27920.33665835412,60950,80950
143.83327970397053,268600,27920.33665835412,60950,80950
143.84367039391233,268600,27970.33665835412,61000,81000
143.84367039391233,268600,27970.33665835412,61000,81000
143.85406108385413,268600,28020.33665835412,61050,81050
143.85406108385413,268600,28020.33665835412,61050,81050
143.86445177379593,268600,28070.33665835412,61100,81100
143.86445177379593,268600,28070.33665835412,61100,81100
143.87484246373774,268600,28120.33665835412,61150,81150
143.87484246373774,268600,28120.33665835412,61150,81150
143.88523315367954,268600,28170.33665835412,61200,81200
143.88523315367954,268600,28170.33665835412,61200,81200
143.89562384362134,268600,28220.33665835412,61250,81250
143.89562384362134,268600,28220.33665835412,61250,81250
143.90601453356314,268600,28270.33665835412,61300,81300
143.90601453356314,268600,28270.33665835412,61300,81300
143.91640522350494,268600,28320.33665835412,61350,81350
143.91640522350494,268600,28320.33665835412,61350,81350
143.92679591344674,268600,28370.33665835412,61400,81400
143.92679591344674,268600,28370.33665835412,61400,81400
143.93718660338854,268600,28420.33665835412,61450,81450
143.93718660338854,268600,28420.33665835412,61450,81450
143.94757729333034,268600,28470.33665835412,61500,81500
143.94757729333034,268600,28470.33665835412,61500,81500
143.95796798327214,268600,28520.33665835412,61550,81550
143.95796798327214,268600,28520.33665835412,61550,81550
143.96835867321394,268600,28570.33665835412,61600,81600
143.96835867321394,268600,28570.33665835412,61600,81600
143.97874936315574,268600,28620.33665835412,61650,81650
143.97874936315574,268600,28620.33665835412,61650,81650
143.98914005309754,268600,28670.33665835412,61700,81700
143.98914005309754,268600,28670.33665835412,61700,81700
143.99953074303934,268600,28720.33665835412,61750,81750
143.99953074303934,268600,28720.33665835412,61750,81750
144.00992143298114,268600,28770.33665835412,61800,81800
144.00992143298114,268600,28770.33665835412,61800,81800
144.02031212292295,268600,28820.33665835412,61850,81850
144.02031212292295,268600,28820.33665835412,61850,81850
144.03070281286475,268600,28870.33665835412,61900,81900
144.03070281286475,268600,28870.33665835412,61900,81900
144.04109350280655,268600,28920.33665835412,61950,81950
144.04109350280655,268600,28920.33665835412,61950,81950
144.05148419274835,268600,28970.33665835412,62000,82000
144.05148419274835,268600,28970.33665835412,62000,82000
144.06187488269015,268600,29020.33665835412,62050,82050
144.06187488269015,268600,29020.33665835412,62050,82050
144.07226557263195,268600,29070.33665835412,62100,82100
144.07226557263195,268600,29070.33665835412,62100,82100
144.08265626257375,268600,29120.33665835412,62150,82150
144.08265626257375,268600,29120.33665835412,62150,82150
144.09304695251555,268600,29170.33665835412,62200,82200
144.09304695251555,268600,29170.33665835412,62200,82200
144.10343764245735,268600,29220.33665835412,62250,82250
144.10343764245735,268600,29220.33665835412,62250,82250
144.11382833239915,268600,29270.33665835412,62300,82300
144.11382833239915,268600,29270.33665835412,62300,82300
144.12421902234095,268600,29320.33665835412,62350,82350
144.12421902234095,268600,29320.33665835412,62350,82350
144.13460971228275,268600,29370.33665835412,62400,82400
144.13460971228275,268600,29370.33665835412,62400,82400
144.14500040222455,268600,29420.33665835412,62450,82450
144.14500040222455,268600,29420.33665835412,62450,82450
144.15539109216635,268600,29470.33665835412,62500,82500
144.15539109216635,268600,29470.33665835412,62500,82500
144.16578178210816,268600,29520.33665835412,62550,82550
144.16578178210816,268600,29520.33665835412,62550,82550
144.17617247204996,268600,29570.33665835412,62600,82600
144.17617247204996,268600,29570.33665835412,62600,82600
144.18656316199176,268600,29620.33665835412,62650,82650
144.18656316199176,268600,29620.33665835412,62650,82650
144.19695385193356,268600,29670.33665835412,62700,82700
144.19695385193356,268600,29670.33665835412,62700,82700
144.20734454187536,268600,29720.33665835412,62750,82750
144.20734454187536,268600,29720.33665835412,62750,82750
144.21773523181716,268600,29770.33665835412,62800,82800
144.21773523181716,268600,29770.33665835412,62800,82800
144.22812592175896,268600,29820.33665835412,62850,82850
144.22812592175896,268600,29820.33665835412,62850,82850
144.23851661170076,268600,29870.33665835412,62900,82900
144.23851661170076,268600,29870.33665835412,62900,82900
144.24890730164256,268600,29920.33665835412,62950,82950
144.24890730164256,268600,29920.33665835412,62950,82950
144.25929799158436,268600,29970.33665835412,63000,83000
144.25929799158436,268600,29970.33665835412,63000,83000
144.26968868152616,268600,30020.33665835412,63050,83050
144.26968868152616,268600,30020.33665835412,63050,83050
144.28007937146796,268600,30070.33665835412,63100,83100
144.28007937146796,268600,30070.33665835412,63100,83100
144.29047006140976,268600,30120.33665835412,63150,83150
144.29047006140976,268600,30120.33665835412,63150,83150
144.30086075135156,268600,30170.33665835412,63200,83200
144.30086075135156,268600,30170.33665835412,63200,83200
144.31125144129336,268600,30220.33665835412,63250,83250
144.31125144129336,268600,30220.33665835412,63250,83250
144.32164213123517,268600,30270.33665835412,63300,83300
144.32164213123517,268600,30270.33665835412,63300,83300
144.33203282117697,268600,30320.33665835412,63350,83350
144.33203282117697,268600,30320.33665835412,63350,83350
144.34242351111877,268600,30370.33665835412,63400,83400
144.34242351111877,268600,30370.33665835412,63400,83400
144.35281420106057,268600,30420.33665835412,63450,83450
144.35281420106057,268600,30420.33665835412,63450,83450
144.36320489100237,268600,30470.33665835412,63500,83500
144.36320489100237,268600,30470.33665835412,63500,83500
144.37359558094417,268600,30520.33665835412,63550,83550
144.37359558094417,268600,30520.33665835412,63550,83550
144.38398627088597,268600,30570.33665835412,63600,83600
144.38398627088597,268600,30570.33665835412,63600,83600
144.39437696082777,268600,30620.33665835412,63650,83650
144.39437696082777,268600,30620.33665835412,63650,83650
144.40476765076957,268600,30670.33665835412,63700,83700
144.40476765076957,268600,30670.33665835412,63700,83700
144.41515834071137,268600,30720.33665835412,63750,83750
144.41515834071137,268600,30720.33665835412,63750,83750
144.42554903065317,268600,30770.33665835412,63800,83800
144.42554903065317,268600,30770.33665835412,63800,83800
144.43593972059497,268600,30820.33665835412,63850,83850
144.43593972059497,268600,30820.33665835412,63850,83850
144.44633041053677,268600,30870.33665835412,63900,83900
144.44633041053677,268600,30870.33665835412,63900,83900
144.45672110047857,268600,30920.33665835412,63950,83950
144.45672110047857,268600,30920.33665835412,63950,83950
144.46711179042038,268600,30970.33665835412,64000,84000
144.46711179042038,268600,30970.33665835412,64000,84000
144.47750248036218,268600,31020.33665835412,64050,84050
144.47750248036218,268600,31020.33665835412,64050,84050
144.48789317030398,268600,31070.33665835412,64100,84100
144.48789317030398,268600,31070.33665835412,64100,84100
144.49828386024578,268600,31120.33665835412,64150,84150
144.49828386024578,268600,31120.33665835412,64150,84150
144.50867455018758,268600,31170.33665835412,64200,84200
144.50867455018758,268600,31170.33665835412,64200,84200
144.51906524012938,268600,31220.33665835412,64250,84250
144.51906524012938,268600,31220.33665835412,64250,84250
144.52945593007118,268600,31270.33665835412,64300,84300
144.52945593007118,268600,31270.33665835412,64300,84300
144.53984662001298,268600,31320.33665835412,64350,84350
144.53984662001298,268600,31320.33665835412,64350,84350
144.55023730995478,268600,31370.33665835412,64400,84400
144.55023730995478,268600,31370.33665835412,64400,84400
144.56062799989658,268600,31420.33665835412,64450,84450
144.56062799989658,268600,31420.33665835412,64450,84450
144.57101868983838,268600,31470.33665835412,64500,84500
144.57101868983838,268600,31470.33665835412,64500,84500
144.58140937978018,268600,31520.33665835412,64550,84550
144.58140937978018,268600,31520.33665835412,64550,84550
144.59180006972198,268600,31570.33665835412,64600,84600
144.59180006972198,268600,31570.33665835412,64600,84600
144.60219075966378,268600,31620.33665835412,64650,84650
144.60219075966378,268600,31620.33665835412,64650,84650
144.61258144960559,268600,31670.33665835412,64700,84700
144.61258144960559,268600,31670.33665835412,64700,84700
144.6229721395474,268600,31720.33665835412,64750,84750
144.6229721395474,268600,31720.33665835412,64750,84750
144.6333628294892,268600,31770.33665835412,64800,84800
144.6333628294892,268600,31770.33665835412,64800,84800
144.643753519431,268600,31820.33665835412,64850,84850
144.643753519431,268600,31820.33665835412,64850,84850
144.6541442093728,268600,31870.33665835412,64900,84900
144.6541442093728,268600,31870.33665835412,64900,84900
144.6645348993146,268600,31920.33665835412,64950,84950
144.6645348993146,268600,31920.33665835412,64950,84950
144.6749255892564,268600,31970.33665835412,65000,85000
144.6749255892564,268600,31970.33665835412,65000,85000
144.6853162791982,268600,32020.33665835412,65050,85050
144.6853162791982,268600,32020.33665835412,65050,85050
144.69570696914,268600,32070.33665835412,65100,85100
144.69570696914,268600,32070.33665835412,65100,85100
144.7060976590818,268600,32120.33665835412,65150,85150
144.7060976590818,268600,32120.33665835412,65150,85150
144.7164883490236,268600,32170.33665835412,65200,85200
144.7164883490236,268600,32170.33665835412,65200,85200
144.7268790389654,268600,32220.33665835412,65250,85250
144.7268790389654,268600,32220.33665835412,65250,85250
144.7372697289072,268600,32270.33665835412,65300,85300
144.7372697289072,268600,32270.33665835412,65300,85300
144.747660418849,268600,32320.33665835412,65350,85350
144.747660418849,268600,32320.33665835412,65350,85350
144.7580511087908,268600,32370.33665835412,65400,85400
144.7580511087908,268600,32370.33665835412,65400,85400
144.7684417987326,268600,32420.33665835412,65450,85450
144.7684417987326,268600,32420.33665835412,65450,85450
144.7788324886744,268600,32470.33665835412,65500,85500
144.7788324886744,268600,32470.33665835412,65500,85500
144.7892231786162,268600,32520.33665835412,65550,85550
144.7892231786162,268600,32520.33665835412,65550,85550
144.799613868558,268600,32570.33665835412,65600,85600
144.799613868558,268600,32570.33665835412,65600,85600
144.8100045584998,268600,32620.33665835412,65650,85650
144.8100045584998,268600,32620.33665835412,65650,85650
144.8203952484416,268600,32670.33665835412,65700,85700
144.8203952484416,268600,32670.33665835412,65700,85700
144.8307859383834,268600,32720.33665835412,65750,85750
144.8307859383834,268600,32720.33665835412,65750,85750
144.8411766283252,268600,32770.33665835412,65800,85800
144.8411766283252,268600,32770.33665835412,65800,85800
144.851567318267,268600,32820.33665835412,65850,85850
144.851567318267,268600,32820.33665835412,65850,85850
144.8619580082088,268600,32870.33665835412,65900,85900
144.8619580082088,268600,32870.33665835412,65900,85900
144.8723486981506,268600,32920.33665835412,65950,85950
144.8723486981506,268600,32920.33665835412,65950,85950
144.8827393880924,268600,32970.33665835412,66000,86000
144.8827393880924,268600,32970.33665835412,66000,86000
144.8931300780342,268600,33020.33665835412,66050,86050
144.8931300780342,268600,33020.33665835412,66050,86050
144.903520767976,268600,33070.33665835412,66100,86100
144.903520767976,268600,33070.33665835412,66100,86100
144.9139114579178,268600,33120.33665835412,66150,86150
144.9139114579178,268600,33120.33665835412,66150,86150
144.9243021478596,268600,33170.33665835412,66200,86200
144.9243021478596,268600,33170.33665835412,66200,86200
144.9346928378014,268600,33220.33665835412,66250,86250
144.9346928378014,268600,33220.33665835412,66250,86250
144.9450835277432,268600,33270.33665835412,66300,86300
144.9450835277432,268600,33270.33665835412,66300,86300
144.955474217685,268600,33320.33665835412,66350,86350
144.955474217685,268600,33320.33665835412,66350,86350
144.9658649076268,268600,33370.33665835412,66400,86400
144.9658649076268,268600,33370.33665835412,66400,86400
144.9762555975686,268600,33420.33665835412,66450,86450
144.9762555975686,268600,33420.33665835412,66450,86450
144.9866462875104,268600,33470.33665835412,66500,86500
144.9866462875104,268600,33470.33665835412,66500,86500
144.9970369774522,268600,33520.33665835412,66550,86550
144.9970369774522,268600,33520.33665835412,66550,86550
145.007427667394,268600,33570.33665835412,66600,86600
145.007427667394,268600,33570.33665835412,66600,86600
145.0178183573358,268600,33615.50498753118,66650,86650
145.0178183573358,268600,33615.50498753118,66650,86650
145.0282090472776,268600,33665.50498753118,66700,86700
145.0282090472776,268600,33665.50498753118,66700,86700
145.0385997372194,268600,33715.50498753118,66750,86750
145.0385997372194,268600,33715.50498753118,66750,86750
145.04899042716121,268600,33765.50498753118,66800,86800
145.04899042716121,268600,33765.50498753118,66800,86800
145.05938111710302,268600,33815.50498753118,66850,86850
145.05938111710302,268600,33815.50498753118,66850,86850
145.06977180704482,268600,33865.50498753118,66900,86900
145.06977180704482,268600,33865.50498753118,66900,86900
145.08016249698662,268600,33915.50498753118,66950,86950
145.08016249698662,268600,33915.50498753118,66950,86950
145.09055318692842,268600,33965.50498753118,67000,87000
145.09055318692842,268600,33965.50498753118,67000,87000
145.10094387687022,268600,34015.50498753118,67050,87050
145.10094387687022,268600,34015.50498753118,67050,87050
145.11133456681202,268600,34065.50498753118,67100,87100
145.11133456681202,268600,34065.50498753118,67100,87100
145.12172525675382,268600,34115.50498753118,67150,87150
145.12172525675382,268600,34115.50498753118,67150,87150
145.13211594669562,268600,34165.50498753118,67200,87200
145.13211594669562,268600,34165.50498753118,67200,87200
145.14250663663742,268600,34215.50498753118,67250,87250
145.14250663663742,268600,34215.50498753118,67250,87250
145.15289732657922,268600,34265.50498753118,67300,87300
145.15289732657922,268600,34265.50498753118,67300,87300
145.16328801652102,268600,34315.50498753118,67350,87350
145.16328801652102,268600,34315.50498753118,67350,87350
145.17367870646282,268600,34365.50498753118,67400,87400
145.17367870646282,268600,34365.50498753118,67400,87400
145.18406939640462,268600,34415.50498753118,67450,87450
145.18406939640462,268600,34415.50498753118,67450,87450
145.19446008634642,268600,34465.50498753118,67500,87500
145.19446008634642,268600,34465.50498753118,67500,87500
145.20485077628823,268600,34515.50498753118,67550,87550
145.20485077628823,268600,34515.50498753118,67550,87550
145.21524146623003,268600,34565.50498753118,67600,87600
145.21524146623003,268600,34565.50498753118,67600,87600
145.22563215617183,268600,34615.50498753118,67650,87650
145.22563215617183,268600,34615.50498753118,67650,87650
145.23602284611363,268600,34665.50498753118,67700,87700
145.23602284611363,268600,34665.50498753118,67700,87700
145.24641353605543,268600,34715.50498753118,67750,87750
145.24641353605543,268600,34715.50498753118,67750,87750
145.25680422599723,268600,34765.50498753118,67800,87800
145.25680422599723,268600,34765.50498753118,67800,87800
145.26719491593903,268600,34815.50498753118,67850,87850
145.26719491593903,268600,34815.50498753118,67850,87850
145.27758560588083,268600,34865.50498753118,67900,87900
145.27758560588083,268600,34865.50498753118,67900,87900
145.28797629582263,268600,34915.50498753118,67950,87950
145.28797629582263,268600,34915.50498753118,67950,87950
145.29836698576443,268600,34965.50498753118,68000,88000
145.29836698576443,268600,34965.50498753118,68000,88000
145.30875767570623,268600,35015.50498753118,68050,88050
145.30875767570623,268600,35015.50498753118,68050,88050
145.31914836564803,268600,35065.50498753118,68100,88100
145.31914836564803,268600,35065.50498753118,68100,88100
145.32953905558983,268600,35115.50498753118,68150,88150
145.32953905558983,268600,35115.50498753118,68150,88150
145.33992974553163,268600,35165.50498753118,68200,88200
145.33992974553163,268600,35165.50498753118,68200,88200
145.35032043547344,268600,35215.50498753118,68250,88250
145.35032043547344,268600,35215.50498753118,68250,88250
145.36071112541524,268600,35265.50498753118,68300,88300
145.36071112541524,268600,35265.50498753118,68300,88300
145.37110181535704,268600,35315.50498753118,68350,88350
145.37110181535704,268600,35315.50498753118,68350,88350
145.38149250529884,268600,35365.50498753118,68400,88400
145.38149250529884,268600,35365.50498753118,68400,88400
145.39188319524064,268600,35415.50498753118,68450,88450
145.39188319524064,268600,35415.50498753118,68450,88450
145.40227388518244,268600,35465.50498753118,68500,88500
145.40227388518244,268600,35465.50498753118,68500,88500
145.41266457512424,268600,35515.50498753118,68550,88550
145.41266457512424,268600,35515.50498753118,68550,88550
145.42305526506604,268600,35565.50498753118,68600,88600
145.42305526506604,268600,35565.50498753118,68600,88600
145.43344595500784,268600,35615.50498753118,68650,88650
145.43344595500784,268600,35615.50498753118,68650,88650
145.44383664494964,268600,35665.50498753118,68700,88700
145.44383664494964,268600,35665.50498753118,68700,88700
145.45422733489144,268600,35715.50498753118,68750,88750
145.45422733489144,268600,35715.50498753118,68750,88750
145.46461802483324,268600,35765.50498753118,68800,88800
145.46461802483324,268600,35765.50498753118,68800,88800
145.47500871477504,268600,35815.50498753118,68850,88850
145.47500871477504,268600,35815.50498753118,68850,88850
145.48539940471684,268600,35865.50498753118,68900,88900
145.48539940471684,268600,35865.50498753118,68900,88900
145.49579009465864,268600,35915.50498753118,68950,88950
145.49579009465864,268600,35915.50498753118,68950,88950
145.50618078460045,268600,35965.50498753118,69000,89000
145.50618078460045,268600,35965.50498753118,69000,89000
145.51657147454225,268600,36015.50498753118,69050,89050
145.51657147454225,268600,36015.50498753118,69050,89050
145.52696216448405,268600,36065.50498753118,69100,89100
145.52696216448405,268600,36065.50498753118,69100,89100
145.53735285442585,268600,36115.50498753118,69150,89150
145.53735285442585,268600,36115.50498753118,69150,89150
145.54774354436765,268600,36165.50498753118,69200,89200
145.54774354436765,268600,36165.50498753118,69200,89200
145.55813423430945,268600,36215.50498753118,69250,89250
145.55813423430945,268600,36215.50498753118,69250,89250
145.56852492425125,268600,36265.50498753118,69300,89300
145.56852492425125,268600,36265.50498753118,69300,89300
145.57891561419305,268600,36315.50498753118,69350,89350
145.57891561419305,268600,36315.50498753118,69350,89350
145.58930630413485,268600,36365.50498753118,69400,89400
145.58930630413485,268600,36365.50498753118,69400,89400
145.59969699407665,268600,36415.50498753118,69450,89450
145.59969699407665,268600,36415.50498753118,69450,89450
145.61008768401845,268600,36465.50498753118,69500,89500
145.61008768401845,268600,36465.50498753118,69500,89500
145.62047837396025,268600,36515.50498753118,69550,89550
145.62047837396025,268600,36515.50498753118,69550,89550
145.63086906390205,268600,36565.50498753118,69600,89600
145.63086906390205,268600,36565.50498753118,69600,89600
145.64125975384385,268600,36615.50498753118,69650,89650
145.64125975384385,268600,36615.50498753118,69650,89650
145.65165044378566,268600,36665.50498753118,69700,89700
145.65165044378566,268600,36665.50498753118,69700,89700
145.66204113372746,268600,36715.50498753118,69750,89750
145.66204113372746,268600,36715.50498753118,69750,89750
145.67243182366926,268600,36765.50498753118,69800,89800
145.67243182366926,268600,36765.50498753118,69800,89800
145.68282251361106,268600,36815.50498753118,69850,89850
145.68282251361106,268600,36815.50498753118,69850,89850
145.69321320355286,268600,36865.50498753118,69900,89900
145.69321320355286,268600,36865.50498753118,69900,89900
145.70360389349466,268600,36915.50498753118,69950,89950
145.70360389349466,268600,36915.50498753118,69950,89950
145.71399458343646,268600,36965.50498753118,70000,90000
145.71399458343646,268600,36965.50498753118,70000,90000
145.72438527337826,268600,37015.50498753118,70050,90050
145.72438527337826,268600,37015.50498753118,70050,90050
145.73477596332006,268600,37065.50498753118,70100,90100
145.73477596332006,268600,37065.50498753118,70100,90100
145.74516665326186,268600,37115.50498753118,70150,90150
145.74516665326186,268600,37115.50498753118,70150,90150
145.75555734320366,268600,37165.50498753118,70200,90200
145.75555734320366,268600,37165.50498753118,70200,90200
145.76594803314546,268600,37215.50498753118,70250,90250
145.76594803314546,268600,37215.50498753118,70250,90250
145.77633872308726,268600,37265.50498753118,70300,90300
145.77633872308726,268600,37265.50498753118,70300,90300
145.78672941302906,268600,37315.50498753118,70350,90350
145.78672941302906,268600,37315.50498753118,70350,90350
145.79712010297087,268600,37365.50498753118,70400,90400
145.79712010297087,268600,37365.50498753118,70400,90400
145.80751079291267,268600,37415.50498753118,70450,90450
145.80751079291267,268600,37415.50498753118,70450,90450
145.81790148285447,268600,37465.50498753118,70500,90500
145.81790148285447,268600,37465.50498753118,70500,90500
145.82829217279627,268600,37515.50498753118,70550,90550
145.82829217279627,268600,37515.50498753118,70550,90550
145.83868286273807,268600,37565.50498753118,70600,90600
145.83868286273807,268600,37565.50498753118,70600,90600
145.84907355267987,268600,37615.50498753118,70650,90650
145.84907355267987,268600,37615.50498753118,70650,90650
145.85946424262167,268600,37665.50498753118,70700,90700
145.85946424262167,268600,37665.50498753118,70700,90700
145.86985493256347,268600,37715.50498753118,70750,90750
145.86985493256347,268600,37715.50498753118,70750,90750
145.88024562250527,268600,37765.50498753118,70800,90800
145.88024562250527,268600,37765.50498753118,70800,90800
145.89063631244707,268600,37815.50498753118,70850,90850
145.89063631244707,268600,37815.50498753118,70850,90850
145.90102700238887,268600,37865.50498753118,70900,90900
145.90102700238887,268600,37865.50498753118,70900,90900
145.91141769233067,268600,37915.50498753118,70950,90950
145.91141769233067,268600,37915.50498753118,70950,90950
145.92180838227247,268600,37965.50498753118,71000,91000
145.92180838227247,268600,37965.50498753118,71000,91000
145.93219907221427,268600,38015.50498753118,71050,91050
145.93219907221427,268600,38015.50498753118,71050,91050
145.94258976215608,268600,38065.50498753118,71100,91100
145.94258976215608,268600,38065.50498753118,71100,91100
145.95298045209788,268600,38115.50498753118,71150,91150
145.95298045209788,268600,38115.50498753118,71150,91150
145.96337114203968,268600,38165.50498753118,71200,91200
145.96337114203968,268600,38165.50498753118,71200,91200
145.97376183198148,268600,38215.50498753118,71250,91250
145.97376183198148,268600,38215.50498753118,71250,91250
145.98415252192328,268600,38265.50498753118,71300,91300
145.98415252192328,268600,38265.50498753118,71300,91300
145.99454321186508,268600,38315.50498753118,71350,91350
145.99454321186508,268600,38315.50498753118,71350,91350
146.00493390180688,268600,38365.50498753118,71400,91400
146.00493390180688,268600,38365.50498753118,71400,91400
146.01532459174868,268600,38415.50498753118,71450,91450
146.01532459174868,268600,38415.50498753118,71450,91450
146.02571528169048,268600,38465.50498753118,71500,91500
146.02571528169048,268600,38465.50498753118,71500,91500
146.03610597163228,268600,38515.50498753118,71550,91550
146.03610597163228,268600,38515.50498753118,71550,91550
146.04649666157408,268600,38565.50498753118,71600,91600
146.04649666157408,268600,38565.50498753118,71600,91600
146.05688735151588,268600,38615.50498753118,71650,91650
146.05688735151588,268600,38615.50498753118,71650,91650
146.06727804145768,268600,38665.50498753118,71700,91700
146.06727804145768,268600,38665.50498753118,71700,91700
146.07766873139948,268600,38715.50498753118,71750,91750
146.07766873139948,268600,38715.50498753118,71750,91750
146.08805942134128,268600,38765.50498753118,71800,91800
146.08805942134128,268600,38765.50498753118,71800,91800
146.09845011128309,268600,38815.50498753118,71850,91850
146.09845011128309,268600,38815.50498753118,71850,91850
146.1088408012249,268600,38865.50498753118,71900,91900
146.1088408012249,268600,38865.50498753118,71900,91900
146.1192314911667,268600,38915.50498753118,71950,91950
146.1192314911667,268600,38915.50498753118,71950,91950
146.1296221811085,268600,38965.50498753118,72000,92000
146.1296221811085,268600,38965.50498753118,72000,92000
146.1400128710503,268600,39015.50498753118,72050,92050
146.1400128710503,268600,39015.50498753118,72050,92050
146.1504035609921,268600,39065.50498753118,72100,92100
146.1504035609921,268600,39065.50498753118,72100,92100
146.1607942509339,268600,39115.50498753118,72150,92150
146.1607942509339,268600,39115.50498753118,72150,92150
146.1711849408757,268600,39165.50498753118,72200,92200
146.1711849408757,268600,39165.50498753118,72200,92200
146.1815756308175,268600,39215.50498753118,72250,92250
146.1815756308175,268600,39215.50498753118,72250,92250
146.1919663207593,268600,39265.50498753118,72300,92300
146.1919663207593,268600,39265.50498753118,72300,92300
146.2023570107011,268600,39315.50498753118,72350,92350
146.2023570107011,268600,39315.50498753118,72350,92350
146.2127477006429,268600,39365.50498753118,72400,92400
146.2127477006429,268600,39365.50498753118,72400,92400
146.2231383905847,268600,39415.50498753118,72450,92450
146.2231383905847,268600,39415.50498753118,72450,92450
146.2335290805265,268600,39465.50498753118,72500,92500
146.2335290805265,268600,39465.50498753118,72500,92500
146.2439197704683,268600,39515.50498753118,72550,92550
146.2439197704683,268600,39515.50498753118,72550,92550
146.2543104604101,268600,39565.50498753118,72600,92600
146.2543104604101,268600,39565.50498753118,72600,92600
146.2647011503519,268600,39615.50498753118,72650,92650
146.2647011503519,268600,39615.50498753118,72650,92650
146.2750918402937,268600,39665.50498753118,72700,92700
146.2750918402937,268600,39665.50498753118,72700,92700
146.2854825302355,268600,39715.50498753118,72750,92750
146.2854825302355,268600,39715.50498753118,72750,92750
146.2958732201773,268600,39765.50498753118,72800,92800
146.2958732201773,268600,39765.50498753118,72800,92800
146.3062639101191,268600,39815.50498753118,72850,92850
146.3062639101191,268600,39815.50498753118,72850,92850
146.3166546000609,268600,39865.50498753118,72900,92900
146.3166546000609,268600,39865.50498753118,72900,92900
146.3270452900027,268600,39915.50498753118,72950,92950
146.3270452900027,268600,39915.50498753118,72950,92950
146.3374359799445,268600,39965.50498753118,73000,93000
146.3374359799445,268600,39965.50498753118,73000,93000
146.3478266698863,268600,40015.50498753118,73050,93050
146.3478266698863,268600,40015.50498753118,73050,93050
146.3582173598281,268600,40065.50498753118,73100,93100
146.3582173598281,268600,40065.50498753118,73100,93100
146.3686080497699,268600,40115.50498753118,73150,93150
146.3686080497699,268600,40115.50498753118,73150,93150
146.3789987397117,268600,40165.50498753118,73200,93200
146.3789987397117,268600,40165.50498753118,73200,93200
146.3893894296535,268600,40215.50498753118,73250,93250
146.3893894296535,268600,40215.50498753118,73250,93250
146.3997801195953,268600,40265.50498753118,73300,93300
146.3997801195953,268600,40265.50498753118,73300,93300
146.4101708095371,268600,40315.50498753118,73350,93350
146.4101708095371,268600,40315.50498753118,73350,93350
146.4205614994789,268600,40365.50498753118,73400,93400
146.4205614994789,268600,40365.50498753118,73400,93400
146.4309521894207,268600,40415.50498753118,73450,93450
146.4309521894207,268600,40415.50498753118,73450,93450
146.4413428793625,268600,40465.50498753118,73500,93500
146.4413428793625,268600,40465.50498753118,73500,93500
146.4517335693043,268600,40515.50498753118,73550,93550
146.4517335693043,268600,40515.50498753118,73550,93550
146.4621242592461,268600,40565.50498753118,73600,93600
146.4621242592461,268600,40565.50498753118,73600,93600
146.4725149491879,268600,40615.50498753118,73650,93650
146.4725149491879,268600,40615.50498753118,73650,93650
146.4829056391297,268600,40665.50498753118,73700,93700
146.4829056391297,268600,40665.50498753118,73700,93700
146.4932963290715,268600,40715.50498753118,73750,93750
146.4932963290715,268600,40715.50498753118,73750,93750
146.5036870190133,268600,40765.50498753118,73800,93800
146.5036870190133,268600,40765.50498753118,73800,93800
146.5140777089551,268600,40815.50498753118,73850,93850
146.5140777089551,268600,40815.50498753118,73850,93850
146.52446839889691,268600,40865.50498753118,73900,93900
146.52446839889691,268600,40865.50498753118,73900,93900
146.53485908883872,268600,40915.50498753118,73950,93950
146.53485908883872,268600,40915.50498753118,73950,93950
146.54524977878052,268600,40965.50498753118,74000,94000
146.54524977878052,268600,40965.50498753118,74000,94000
146.55564046872232,268600,41015.50498753118,74050,94050
146.55564046872232,268600,41015.50498753118,74050,94050
146.56603115866412,268600,41065.50498753118,74100,94100
146.56603115866412,268600,41065.50498753118,74100,94100
146.57642184860592,268600,41115.50498753118,74150,94150
146.57642184860592,268600,41115.50498753118,74150,94150
146.58681253854772,268600,41165.50498753118,74200,94200
146.58681253854772,268600,41165.50498753118,74200,94200
146.59720322848952,268600,41215.50498753118,74250,94250
146.59720322848952,268600,41215.50498753118,74250,94250
146.60759391843132,268600,41265.50498753118,74300,94300
146.60759391843132,268600,41265.50498753118,74300,94300
146.61798460837312,268600,41315.50498753118,74350,94350
146.61798460837312,268600,41315.50498753118,74350,94350
146.62837529831492,268600,41365.50498753118,74400,94400
146.62837529831492,268600,41365.50498753118,74400,94400
146.63876598825672,268600,41415.50498753118,74450,94450
146.63876598825672,268600,41415.50498753118,74450,94450
146.64915667819852,268600,41465.50498753118,74500,94500
146.64915667819852,268600,41465.50498753118,74500,94500
146.65954736814032,268600,41515.50498753118,74550,94550
146.65954736814032,268600,41515.50498753118,74550,94550
146.66993805808212,268600,41565.50498753118,74600,94600
146.66993805808212,268600,41565.50498753118,74600,94600
146.68032874802392,268600,41615.50498753118,74650,94650
146.68032874802392,268600,41615.50498753118,74650,94650
146.69071943796573,268600,41665.50498753118,74700,94700
146.69071943796573,268600,41665.50498753118,74700,94700
146.70111012790753,268600,41715.50498753118,74750,94750
146.70111012790753,268600,41715.50498753118,74750,94750
146.71150081784933,268600,41765.50498753118,74800,94800
146.71150081784933,268600,41765.50498753118,74800,94800
146.72189150779113,268600,41815.50498753118,74850,94850
146.72189150779113,268600,41815.50498753118,74850,94850
146.73228219773293,268600,41865.50498753118,74900,94900
146.73228219773293,268600,41865.50498753118,74900,94900
146.74267288767473,268600,41915.50498753118,74950,94950
146.74267288767473,268600,41915.50498753118,74950,94950
146.75306357761653,268600,41965.50498753118,75000,95000
146.75306357761653,268600,41965.50498753118,75000,95000
146.76345426755833,268600,42015.50498753118,75050,95050
146.76345426755833,268600,42015.50498753118,75050,95050
146.77384495750013,268600,42065.50498753118,75100,95100
146.77384495750013,268600,42065.50498753118,75100,95100
146.78423564744193,268600,42115.50498753118,75150,95150
146.78423564744193,268600,42115.50498753118,75150,95150
146.79462633738373,268600,42165.50498753118,75200,95200
146.79462633738373,268600,42165.50498753118,75200,95200
146.80501702732553,268600,42215.50498753118,75250,95250
146.80501702732553,268600,42215.50498753118,75250,95250
146.81540771726733,268600,42265.50498753118,75300,95300
146.81540771726733,268600,42265.50498753118,75300,95300
146.82579840720913,268600,42315.50498753118,75350,95350
146.82579840720913,268600,42315.50498753118,75350,95350
146.83618909715094,268600,42365.50498753118,75400,95400
146.83618909715094,268600,42365.50498753118,75400,95400
146.84657978709274,268600,42415.50498753118,75450,95450
146.84657978709274,268600,42415.50498753118,75450,95450
146.85697047703454,268600,42465.50498753118,75500,95500
146.85697047703454,268600,42465.50498753118,75500,95500
146.86736116697634,268600,42515.50498753118,75550,95550
146.86736116697634,268600,42515.50498753118,75550,95550
146.87775185691814,268600,42565.50498753118,75600,95600
146.87775185691814,268600,42565.50498753118,75600,95600
146.88814254685994,268600,42615.50498753118,75650,95650
146.88814254685994,268600,42615.50498753118,75650,95650
146.89853323680174,268600,42665.50498753118,75700,95700
146.89853323680174,268600,42665.50498753118,75700,95700
146.90892392674354,268600,42715.50498753118,75750,95750
146.90892392674354,268600,42715.50498753118,75750,95750
146.91931461668534,268600,42765.50498753118,75800,95800
146.91931461668534,268600,42765.50498753118,75800,95800
146.92970530662714,268600,42815.50498753118,75850,95850
146.92970530662714,268600,42815.50498753118,75850,95850
146.94009599656894,268600,42865.50498753118,75900,95900
146.94009599656894,268600,42865.50498753118,75900,95900
146.95048668651074,268600,42915.50498753118,75950,95950
146.95048668651074,268600,42915.50498753118,75950,95950
146.96087737645254,268600,42965.50498753118,76000,96000
146.96087737645254,268600,42965.50498753118,76000,96000
146.97126806639434,268600,43015.50498753118,76050,96050
146.97126806639434,268600,43015.50498753118,76050,96050
146.98165875633615,268600,43065.50498753118,76100,96100
146.98165875633615,268600,43065.50498753118,76100,96100
146.99204944627795,268600,43115.50498753118,76150,96150
146.99204944627795,268600,43115.50498753118,76150,96150
147.00244013621975,268600,43165.50498753118,76200,96200
147.00244013621975,268600,43165.50498753118,76200,96200
147.01283082616155,268600,43215.50498753118,76250,96250
147.01283082616155,268600,43215.50498753118,76250,96250
147.02322151610335,268600,43265.50498753118,76300,96300
147.02322151610335,268600,43265.50498753118,76300,96300
147.03361220604515,268600,43315.50498753118,76350,96350
147.03361220604515,268600,43315.50498753118,76350,96350
147.04400289598695,268600,43365.50498753118,76400,96400
147.04400289598695,268600,43365.50498753118,76400,96400
147.05439358592875,268600,43415.50498753118,76450,96450
147.05439358592875,268600,43415.50498753118,76450,96450
147.06478427587055,268600,43465.50498753118,76500,96500
147.06478427587055,268600,43465.50498753118,76500,96500
147.07517496581235,268600,43515.50498753118,76550,96550
147.07517496581235,268600,43515.50498753118,76550,96550
147.08556565575415,268600,43565.50498753118,76600,96600
147.08556565575415,268600,43565.50498753118,76600,96600
147.09595634569595,268600,43615.50498753118,76650,96650
147.09595634569595,268600,43615.50498753118,76650,96650
147.10634703563775,268600,43665.50498753118,76700,96700
147.10634703563775,268600,43665.50498753118,76700,96700
147.11673772557955,268600,43715.50498753118,76750,96750
147.11673772557955,268600,43715.50498753118,76750,96750
147.12712841552136,268600,43765.50498753118,76800,96800
147.12712841552136,268600,43765.50498753118,76800,96800
147.13751910546316,268600,43815.50498753118,76850,96850
147.13751910546316,268600,43815.50498753118,76850,96850
147.14790979540496,268600,43865.50498753118,76900,96900
147.14790979540496,268600,43865.50498753118,76900,96900
147.15830048534676,268600,43915.50498753118,76950,96950
147.15830048534676,268600,43915.50498753118,76950,96950
147.16869117528856,268600,43965.50498753118,77000,97000
147.16869117528856,268600,43965.50498753118,77000,97000
147.17908186523036,268600,44015.50498753118,77050,97050
147.17908186523036,268600,44015.50498753118,77050,97050
147.18947255517216,268600,44065.50498753118,77100,97100
147.18947255517216,268600,44065.50498753118,77100,97100
147.19986324511396,268600,44115.50498753118,77150,97150
147.19986324511396,268600,44115.50498753118,77150,97150
147.21025393505576,268600,44165.50498753118,77200,97200
147.21025393505576,268600,44165.50498753118,77200,97200
147.22064462499756,268600,44215.50498753118,77250,97250
147.22064462499756,268600,44215.50498753118,77250,97250
147.23103531493936,268600,44265.50498753118,77300,97300
147.23103531493936,268600,44265.50498753118,77300,97300
147.24142600488116,268600,44315.50498753118,77350,97350
147.24142600488116,268600,44315.50498753118,77350,97350
147.25181669482296,268600,44365.50498753118,77400,97400
147.25181669482296,268600,44365.50498753118,77400,97400
147.26220738476476,268600,44415.50498753118,77450,97450
147.26220738476476,268600,44415.50498753118,77450,97450
147.27259807470656,268600,44465.50498753118,77500,97500
147.27259807470656,268600,44465.50498753118,77500,97500
147.28298876464837,268600,44515.50498753118,77550,97550
147.28298876464837,268600,44515.50498753118,77550,97550
147.29337945459017,268600,44565.50498753118,77600,97600
147.29337945459017,268600,44565.50498753118,77600,97600
147.30377014453197,268600,44615.50498753118,77650,97650
147.30377014453197,268600,44615.50498753118,77650,97650
147.31416083447377,268600,44665.50498753118,77700,97700
147.31416083447377,268600,44665.50498753118,77700,97700
147.32455152441557,268600,44715.50498753118,77750,97750
147.32455152441557,268600,44715.50498753118,77750,97750
147.33494221435737,268600,44765.50498753118,77800,97800
147.33494221435737,268600,44765.50498753118,77800,97800
147.34533290429917,268600,44815.50498753118,77850,97850
147.34533290429917,268600,44815.50498753118,77850,97850
147.35572359424097,268600,44865.50498753118,77900,97900
147.35572359424097,268600,44865.50498753118,77900,97900
147.36611428418277,268600,44915.50498753118,77950,97950
147.36611428418277,268600,44915.50498753118,77950,97950
147.37650497412457,268600,44965.50498753118,78000,98000
147.37650497412457,268600,44965.50498753118,78000,98000
147.38689566406637,268600,45015.50498753118,78050,98050
147.38689566406637,268600,45015.50498753118,78050,98050
147.39728635400817,268600,45065.50498753118,78100,98100
147.39728635400817,268600,45065.50498753118,78100,98100
147.40767704394997,268600,45115.50498753118,78150,98150
147.40767704394997,268600,45115.50498753118,78150,98150
147.41806773389177,268600,45165.50498753118,78200,98200
147.41806773389177,268600,45165.50498753118,78200,98200
147.42845842383358,268600,45215.50498753118,78250,98250
147.42845842383358,268600,45215.50498753118,78250,98250
147.43884911377538,268600,45265.50498753118,78300,98300
147.43884911377538,268600,45265.50498753118,78300,98300
147.44923980371718,268600,45315.50498753118,78350,98350
147.44923980371718,268600,45315.50498753118,78350,98350
147.45963049365898,268600,45365.50498753118,78400,98400
147.45963049365898,268600,45365.50498753118,78400,98400
147.47002118360078,268600,45415.50498753118,78450,98450
147.47002118360078,268600,45415.50498753118,78450,98450
147.48041187354258,268600,45465.50498753118,78500,98500
147.48041187354258,268600,45465.50498753118,78500,98500
147.49080256348438,268600,45515.50498753118,78550,98550
147.49080256348438,268600,45515.50498753118,78550,98550
147.50119325342618,268600,45565.50498753118,78600,98600
147.50119325342618,268600,45565.50498753118,78600,98600
147.51158394336798,268600,45615.50498753118,78650,98650
147.51158394336798,268600,45615.50498753118,78650,98650
147.52197463330978,268600,45665.50498753118,78700,98700
147.52197463330978,268600,45665.50498753118,78700,98700
147.53236532325158,268600,45715.50498753118,78750,98750
147.53236532325158,268600,45715.50498753118,78750,98750
147.54275601319338,268600,45765.50498753118,78800,98800
147.54275601319338,268600,45765.50498753118,78800,98800
147.55314670313518,268600,45815.50498753118,78850,98850
147.55314670313518,268600,45815.50498753118,78850,98850
147.56353739307698,268600,45865.50498753118,78900,98900
147.56353739307698,268600,45865.50498753118,78900,98900
147.57392808301879,268600,45915.50498753118,78950,98950
147.57392808301879,268600,45915.50498753118,78950,98950
147.5843187729606,268600,45965.50498753118,79000,99000
147.5843187729606,268600,45965.50498753118,79000,99000
147.5947094629024,268600,46015.50498753118,79050,99050
147.5947094629024,268600,46015.50498753118,79050,99050
147.6051001528442,268600,46065.50498753118,79100,99100
147.6051001528442,268600,46065.50498753118,79100,99100
147.615490842786,268600,46115.50498753118,79150,99150
147.615490842786,268600,46115.50498753118,79150,99150
147.6258815327278,268600,46165.50498753118,79200,99200
147.6258815327278,268600,46165.50498753118,79200,99200
147.6362722226696,268600,46215.50498753118,79250,99250
147.6362722226696,268600,46215.50498753118,79250,99250
147.6466629126114,268600,46265.50498753118,79300,99300
147.6466629126114,268600,46265.50498753118,79300,99300
147.6570536025532,268600,46315.50498753118,79350,99350
147.6570536025532,268600,46315.50498753118,79350,99350
147.667444292495,268600,46365.50498753118,79400,99400
147.667444292495,268600,46365.50498753118,79400,99400
147.6778349824368,268600,46415.50498753118,79450,99450
147.6778349824368,268600,46415.50498753118,79450,99450
147.6882256723786,268600,46465.50498753118,79500,99500
147.6882256723786,268600,46465.50498753118,79500,99500
147.6986163623204,268600,46515.50498753118,79550,99550
147.6986163623204,268600,46515.50498753118,79550,99550
147.7090070522622,268600,46565.50498753118,79600,99600
147.7090070522622,268600,46565.50498753118,79600,99600
147.719397742204,268600,46615.50498753118,79650,99650
147.719397742204,268600,46615.50498753118,79650,99650
147.7297884321458,268600,46665.50498753118,79700,99700
147.7297884321458,268600,46665.50498753118,79700,99700
147.7401791220876,268600,46715.50498753118,79750,99750
147.7401791220876,268600,46715.50498753118,79750,99750
147.7505698120294,268600,46765.50498753118,79800,99800
147.7505698120294,268600,46765.50498753118,79800,99800
147.7609605019712,268600,46815.50498753118,79850,99850
147.7609605019712,268600,46815.50498753118,79850,99850
147.771351191913,268600,46865.50498753118,79900,99900
147.771351191913,268600,46865.50498753118,79900,99900
147.7817418818548,268600,46915.50498753118,79950,99950
147.7817418818548,268600,46915.50498753118,79950,99950
147.7921325717966,268600,46965.50498753118,80000,100000


==> result/single/pysim/20gb_sim_time.csv <==
type,start,end
read,0,43.01075268817245
write,71.01075268817246,75.16702866489842
read,75.16702866489842,79.32330464162439
write,107.32330464162439,111.47958061835035
read,111.47958061835035,115.63585659507632
write,143.63585659507632,147.7921325717966


==> result/single/pysim/50gb_sim_mem.csv <==
time,total_mem,dirty,cache,used_mem
0,268600,0,0,0
0,268600,0,0,0
0.10752688172043011,268600,0,50,100
0.10752688172043011,268600,0,50,100
0.21505376344086022,268600,0,100,200
0.21505376344086022,268600,0,100,200
0.3225806451612903,268600,0,150,300
0.3225806451612903,268600,0,150,300
0.43010752688172044,268600,0,200,400
0.43010752688172044,268600,0,200,400
0.5376344086021505,268600,0,250,500
0.5376344086021505,268600,0,250,500
0.6451612903225806,268600,0,300,600
0.6451612903225806,268600,0,300,600
0.7526881720430108,268600,0,350,700
0.7526881720430108,268600,0,350,700
0.8602150537634409,268600,0,400,800
0.8602150537634409,268600,0,400,800
0.967741935483871,268600,0,450,900
0.967741935483871,268600,0,450,900
1.075268817204301,268600,0,500,1000
1.075268817204301,268600,0,500,1000
1.182795698924731,268600,0,550,1100
1.182795698924731,268600,0,550,1100
1.290322580645161,268600,0,600,1200
1.290322580645161,268600,0,600,1200
1.397849462365591,268600,0,650,1300
1.397849462365591,268600,0,650,1300
1.505376344086021,268600,0,700,1400
1.505376344086021,268600,0,700,1400
1.612903225806451,268600,0,750,1500
1.612903225806451,268600,0,750,1500
1.720430107526881,268600,0,800,1600
1.720430107526881,268600,0,800,1600
1.827956989247311,268600,0,850,1700
1.827956989247311,268600,0,850,1700
1.935483870967741,268600,0,900,1800
1.935483870967741,268600,0,900,1800
2.043010752688171,268600,0,950,1900
2.043010752688171,268600,0,950,1900
2.150537634408601,268600,0,1000,2000
2.150537634408601,268600,0,1000,2000
2.258064516129031,268600,0,1050,2100
2.258064516129031,268600,0,1050,2100
2.365591397849461,268600,0,1100,2200
2.365591397849461,268600,0,1100,2200
2.473118279569891,268600,0,1150,2300
2.473118279569891,268600,0,1150,2300
2.580645161290321,268600,0,1200,2400
2.580645161290321,268600,0,1200,2400
2.688172043010751,268600,0,1250,2500
2.688172043010751,268600,0,1250,2500
2.795698924731181,268600,0,1300,2600
2.795698924731181,268600,0,1300,2600
2.903225806451611,268600,0,1350,2700
2.903225806451611,268600,0,1350,2700
3.0107526881720412,268600,0,1400,2800
3.0107526881720412,268600,0,1400,2800
3.1182795698924712,268600,0,1450,2900
3.1182795698924712,268600,0,1450,2900
3.2258064516129012,268600,0,1500,3000
3.2258064516129012,268600,0,1500,3000
3.3333333333333313,268600,0,1550,3100
3.3333333333333313,268600,0,1550,3100
3.4408602150537613,268600,0,1600,3200
3.4408602150537613,268600,0,1600,3200
3.5483870967741913,268600,0,1650,3300
3.5483870967741913,268600,0,1650,3300
3.6559139784946213,268600,0,1700,3400
3.6559139784946213,268600,0,1700,3400
3.7634408602150513,268600,0,1750,3500
3.7634408602150513,268600,0,1750,3500
3.8709677419354813,268600,0,1800,3600
3.8709677419354813,268600,0,1800,3600
3.9784946236559113,268600,0,1850,3700
3.9784946236559113,268600,0,1850,3700
4.086021505376341,268600,0,1900,3800
4.086021505376341,268600,0,1900,3800
4.193548387096771,268600,0,1950,3900
4.193548387096771,268600,0,1950,3900
4.301075268817201,268600,0,2000,4000
4.301075268817201,268600,0,2000,4000
4.408602150537631,268600,0,2050,4100
4.408602150537631,268600,0,2050,4100
4.516129032258061,268600,0,2100,4200
4.516129032258061,268600,0,2100,4200
4.623655913978491,268600,0,2150,4300
4.623655913978491,268600,0,2150,4300
4.731182795698921,268600,0,2200,4400
4.731182795698921,268600,0,2200,4400
4.838709677419351,268600,0,2250,4500
4.838709677419351,268600,0,2250,4500
4.946236559139781,268600,0,2300,4600
4.946236559139781,268600,0,2300,4600
5.0537634408602115,268600,0,2350,4700
5.0537634408602115,268600,0,2350,4700
5.1612903225806415,268600,0,2400,4800
5.1612903225806415,268600,0,2400,4800
5.2688172043010715,268600,0,2450,4900
5.2688172043010715,268600,0,2450,4900
5.3763440860215015,268600,0,2500,5000
5.3763440860215015,268600,0,2500,5000
5.4838709677419315,268600,0,2550,5100
5.4838709677419315,268600,0,2550,5100
5.5913978494623615,268600,0,2600,5200
5.5913978494623615,268600,0,2600,5200
5.6989247311827915,268600,0,2650,5300
5.6989247311827915,268600,0,2650,5300
5.8064516129032215,268600,0,2700,5400
5.8064516129032215,268600,0,2700,5400
5.9139784946236515,268600,0,2750,5500
5.9139784946236515,268600,0,2750,5500
6.021505376344082,268600,0,2800,5600
6.021505376344082,268600,0,2800,5600
6.129032258064512,268600,0,2850,5700
6.129032258064512,268600,0,2850,5700
6.236559139784942,268600,0,2900,5800
6.236559139784942,268600,0,2900,5800
6.344086021505372,268600,0,2950,5900
6.344086021505372,268600,0,2950,5900
6.451612903225802,268600,0,3000,6000
6.451612903225802,268600,0,3000,6000
6.559139784946232,268600,0,3050,6100
6.559139784946232,268600,0,3050,6100
6.666666666666662,268600,0,3100,6200
6.666666666666662,268600,0,3100,6200
6.774193548387092,268600,0,3150,6300
6.774193548387092,268600,0,3150,6300
6.881720430107522,268600,0,3200,6400
6.881720430107522,268600,0,3200,6400
6.989247311827952,268600,0,3250,6500
6.989247311827952,268600,0,3250,6500
7.096774193548382,268600,0,3300,6600
7.096774193548382,268600,0,3300,6600
7.204301075268812,268600,0,3350,6700
7.204301075268812,268600,0,3350,6700
7.311827956989242,268600,0,3400,6800
7.311827956989242,268600,0,3400,6800
7.419354838709672,268600,0,3450,6900
7.419354838709672,268600,0,3450,6900
7.526881720430102,268600,0,3500,7000
7.526881720430102,268600,0,3500,7000
7.634408602150532,268600,0,3550,7100
7.634408602150532,268600,0,3550,7100
7.741935483870962,268600,0,3600,7200
7.741935483870962,268600,0,3600,7200
7.849462365591392,268600,0,3650,7300
7.849462365591392,268600,0,3650,7300
7.956989247311822,268600,0,3700,7400
7.956989247311822,268600,0,3700,7400
8.064516129032253,268600,0,3750,7500
8.064516129032253,268600,0,3750,7500
8.172043010752683,268600,0,3800,7600
8.172043010752683,268600,0,3800,7600
8.279569892473113,268600,0,3850,7700
8.279569892473113,268600,0,3850,7700
8.387096774193543,268600,0,3900,7800
8.387096774193543,268600,0,3900,7800
8.494623655913973,268600,0,3950,7900
8.494623655913973,268600,0,3950,7900
8.602150537634403,268600,0,4000,8000
8.602150537634403,268600,0,4000,8000
8.709677419354833,268600,0,4050,8100
8.709677419354833,268600,0,4050,8100
8.817204301075263,268600,0,4100,8200
8.817204301075263,268600,0,4100,8200
8.924731182795693,268600,0,4150,8300
8.924731182795693,268600,0,4150,8300
9.032258064516123,268600,0,4200,8400
9.032258064516123,268600,0,4200,8400
9.139784946236553,268600,0,4250,8500
9.139784946236553,268600,0,4250,8500
9.247311827956983,268600,0,4300,8600
9.247311827956983,268600,0,4300,8600
9.354838709677413,268600,0,4350,8700
9.354838709677413,268600,0,4350,8700
9.462365591397843,268600,0,4400,8800
9.462365591397843,268600,0,4400,8800
9.569892473118273,268600,0,4450,8900
9.569892473118273,268600,0,4450,8900
9.677419354838703,268600,0,4500,9000
9.677419354838703,268600,0,4500,9000
9.784946236559133,268600,0,4550,9100
9.784946236559133,268600,0,4550,9100
9.892473118279563,268600,0,4600,9200
9.892473118279563,268600,0,4600,9200
9.999999999999993,268600,0,4650,9300
9.999999999999993,268600,0,4650,9300
10.107526881720423,268600,0,4700,9400
10.107526881720423,268600,0,4700,9400
10.215053763440853,268600,0,4750,9500
10.215053763440853,268600,0,4750,9500
10.322580645161283,268600,0,4800,9600
10.322580645161283,268600,0,4800,9600
10.430107526881713,268600,0,4850,9700
10.430107526881713,268600,0,4850,9700
10.537634408602143,268600,0,4900,9800
10.537634408602143,268600,0,4900,9800
10.645161290322573,268600,0,4950,9900
10.645161290322573,268600,0,4950,9900
10.752688172043003,268600,0,5000,10000
10.752688172043003,268600,0,5000,10000
10.860215053763433,268600,0,5050,10100
10.860215053763433,268600,0,5050,10100
10.967741935483863,268600,0,5100,10200
10.967741935483863,268600,0,5100,10200
11.075268817204293,268600,0,5150,10300
11.075268817204293,268600,0,5150,10300
11.182795698924723,268600,0,5200,10400
11.182795698924723,268600,0,5200,10400
11.290322580645153,268600,0,5250,10500
11.290322580645153,268600,0,5250,10500
11.397849462365583,268600,0,5300,10600
11.397849462365583,268600,0,5300,10600
11.505376344086013,268600,0,5350,10700
11.505376344086013,268600,0,5350,10700
11.612903225806443,268600,0,5400,10800
11.612903225806443,268600,0,5400,10800
11.720430107526873,268600,0,5450,10900
11.720430107526873,268600,0,5450,10900
11.827956989247303,268600,0,5500,11000
11.827956989247303,268600,0,5500,11000
11.935483870967733,268600,0,5550,11100
11.935483870967733,268600,0,5550,11100
12.043010752688163,268600,0,5600,11200
12.043010752688163,268600,0,5600,11200
12.150537634408593,268600,0,5650,11300
12.150537634408593,268600,0,5650,11300
12.258064516129023,268600,0,5700,11400
12.258064516129023,268600,0,5700,11400
12.365591397849453,268600,0,5750,11500
12.365591397849453,268600,0,5750,11500
12.473118279569883,268600,0,5800,11600
12.473118279569883,268600,0,5800,11600
12.580645161290313,268600,0,5850,11700
12.580645161290313,268600,0,5850,11700
12.688172043010743,268600,0,5900,11800
12.688172043010743,268600,0,5900,11800
12.795698924731173,268600,0,5950,11900
12.795698924731173,268600,0,5950,11900
12.903225806451603,268600,0,6000,12000
12.903225806451603,268600,0,6000,12000
13.010752688172033,268600,0,6050,12100
13.010752688172033,268600,0,6050,12100
13.118279569892463,268600,0,6100,12200
13.118279569892463,268600,0,6100,12200
13.225806451612893,268600,0,6150,12300
13.225806451612893,268600,0,6150,12300
13.333333333333323,268600,0,6200,12400
13.333333333333323,268600,0,6200,12400
13.440860215053753,268600,0,6250,12500
13.440860215053753,268600,0,6250,12500
13.548387096774183,268600,0,6300,12600
13.548387096774183,268600,0,6300,12600
13.655913978494613,268600,0,6350,12700
13.655913978494613,268600,0,6350,12700
13.763440860215043,268600,0,6400,12800
13.763440860215043,268600,0,6400,12800
13.870967741935473,268600,0,6450,12900
13.870967741935473,268600,0,6450,12900
13.978494623655903,268600,0,6500,13000
13.978494623655903,268600,0,6500,13000
14.086021505376333,268600,0,6550,13100
14.086021505376333,268600,0,6550,13100
14.193548387096763,268600,0,6600,13200
14.193548387096763,268600,0,6600,13200
14.301075268817193,268600,0,6650,13300
14.301075268817193,268600,0,6650,13300
14.408602150537623,268600,0,6700,13400
14.408602150537623,268600,0,6700,13400
14.516129032258053,268600,0,6750,13500
14.516129032258053,268600,0,6750,13500
14.623655913978483,268600,0,6800,13600
14.623655913978483,268600,0,6800,13600
14.731182795698913,268600,0,6850,13700
14.731182795698913,268600,0,6850,13700
14.838709677419343,268600,0,6900,13800
14.838709677419343,268600,0,6900,13800
14.946236559139773,268600,0,6950,13900
14.946236559139773,268600,0,6950,13900
15.053763440860203,268600,0,7000,14000
15.053763440860203,268600,0,7000,14000
15.161290322580633,268600,0,7050,14100
15.161290322580633,268600,0,7050,14100
15.268817204301063,268600,0,7100,14200
15.268817204301063,268600,0,7100,14200
15.376344086021493,268600,0,7150,14300
15.376344086021493,268600,0,7150,14300
15.483870967741924,268600,0,7200,14400
15.483870967741924,268600,0,7200,14400
15.591397849462354,268600,0,7250,14500
15.591397849462354,268600,0,7250,14500
15.698924731182784,268600,0,7300,14600
15.698924731182784,268600,0,7300,14600
15.806451612903214,268600,0,7350,14700
15.806451612903214,268600,0,7350,14700
15.913978494623644,268600,0,7400,14800
15.913978494623644,268600,0,7400,14800
16.021505376344074,268600,0,7450,14900
16.021505376344074,268600,0,7450,14900
16.129032258064505,268600,0,7500,15000
16.129032258064505,268600,0,7500,15000
16.236559139784937,268600,0,7550,15100
16.236559139784937,268600,0,7550,15100
16.34408602150537,268600,0,7600,15200
16.34408602150537,268600,0,7600,15200
16.4516129032258,268600,0,7650,15300
16.4516129032258,268600,0,7650,15300
16.559139784946233,268600,0,7700,15400
16.559139784946233,268600,0,7700,15400
16.666666666666664,268600,0,7750,15500
16.666666666666664,268600,0,7750,15500
16.774193548387096,268600,0,7800,15600
16.774193548387096,268600,0,7800,15600
16.881720430107528,268600,0,7850,15700
16.881720430107528,268600,0,7850,15700
16.98924731182796,268600,0,7900,15800
16.98924731182796,268600,0,7900,15800
17.09677419354839,268600,0,7950,15900
17.09677419354839,268600,0,7950,15900
17.204301075268823,268600,0,8000,16000
17.204301075268823,268600,0,8000,16000
17.311827956989255,268600,0,8050,16100
17.311827956989255,268600,0,8050,16100
17.419354838709687,268600,0,8100,16200
17.419354838709687,268600,0,8100,16200
17.52688172043012,268600,0,8150,16300
17.52688172043012,268600,0,8150,16300
17.63440860215055,268600,0,8200,16400
17.63440860215055,268600,0,8200,16400
17.741935483870982,268600,0,8250,16500
17.741935483870982,268600,0,8250,16500
17.849462365591414,268600,0,8300,16600
17.849462365591414,268600,0,8300,16600
17.956989247311846,268600,0,8350,16700
17.956989247311846,268600,0,8350,16700
18.064516129032278,268600,0,8400,16800
18.064516129032278,268600,0,8400,16800
18.17204301075271,268600,0,8450,16900
18.17204301075271,268600,0,8450,16900
18.27956989247314,268600,0,8500,17000
18.27956989247314,268600,0,8500,17000
18.387096774193573,268600,0,8550,17100
18.387096774193573,268600,0,8550,17100
18.494623655914005,268600,0,8600,17200
18.494623655914005,268600,0,8600,17200
18.602150537634436,268600,0,8650,17300
18.602150537634436,268600,0,8650,17300
18.70967741935487,268600,0,8700,17400
18.70967741935487,268600,0,8700,17400
18.8172043010753,268600,0,8750,17500
18.8172043010753,268600,0,8750,17500
18.924731182795732,268600,0,8800,17600
18.924731182795732,268600,0,8800,17600
19.032258064516164,268600,0,8850,17700
19.032258064516164,268600,0,8850,17700
19.139784946236595,268600,0,8900,17800
19.139784946236595,268600,0,8900,17800
19.247311827957027,268600,0,8950,17900
19.247311827957027,268600,0,8950,17900
19.35483870967746,268600,0,9000,18000
19.35483870967746,268600,0,9000,18000
19.46236559139789,268600,0,9050,18100
19.46236559139789,268600,0,9050,18100
19.569892473118323,268600,0,9100,18200
19.569892473118323,268600,0,9100,18200
19.677419354838754,268600,0,9150,18300
19.677419354838754,268600,0,9150,18300
19.784946236559186,268600,0,9200,18400
19.784946236559186,268600,0,9200,18400
19.892473118279618,268600,0,9250,18500
19.892473118279618,268600,0,9250,18500
20.00000000000005,268600,0,9300,18600
20.00000000000005,268600,0,9300,18600
20.10752688172048,268600,0,9350,18700
20.10752688172048,268600,0,9350,18700
20.215053763440913,268600,0,9400,18800
20.215053763440913,268600,0,9400,18800
20.322580645161345,268600,0,9450,18900
20.322580645161345,268600,0,9450,18900
20.430107526881777,268600,0,9500,19000
20.430107526881777,268600,0,9500,19000
20.53763440860221,268600,0,9550,19100
20.53763440860221,268600,0,9550,19100
20.64516129032264,268600,0,9600,19200
20.64516129032264,268600,0,9600,19200
20.752688172043072,268600,0,9650,19300
20.752688172043072,268600,0,9650,19300
20.860215053763504,268600,0,9700,19400
20.860215053763504,268600,0,9700,19400
20.967741935483936,268600,0,9750,19500
20.967741935483936,268600,0,9750,19500
21.075268817204368,268600,0,9800,19600
21.075268817204368,268600,0,9800,19600
21.1827956989248,268600,0,9850,19700
21.1827956989248,268600,0,9850,19700
21.29032258064523,268600,0,9900,19800
21.29032258064523,268600,0,9900,19800
21.397849462365663,268600,0,9950,19900
21.397849462365663,268600,0,9950,19900
21.505376344086095,268600,0,10000,20000
21.505376344086095,268600,0,10000,20000
21.612903225806527,268600,0,10050,20100
21.612903225806527,268600,0,10050,20100
21.72043010752696,268600,0,10100,20200
21.72043010752696,268600,0,10100,20200
21.82795698924739,268600,0,10150,20300
21.82795698924739,268600,0,10150,20300
21.935483870967822,268600,0,10200,20400
21.935483870967822,268600,0,10200,20400
22.043010752688254,268600,0,10250,20500
22.043010752688254,268600,0,10250,20500
22.150537634408686,268600,0,10300,20600
22.150537634408686,268600,0,10300,20600
22.258064516129117,268600,0,10350,20700
22.258064516129117,268600,0,10350,20700
22.36559139784955,268600,0,10400,20800
22.36559139784955,268600,0,10400,20800
22.47311827956998,268600,0,10450,20900
22.47311827956998,268600,0,10450,20900
22.580645161290413,268600,0,10500,21000
22.580645161290413,268600,0,10500,21000
22.688172043010844,268600,0,10550,21100
22.688172043010844,268600,0,10550,21100
22.795698924731276,268600,0,10600,21200
22.795698924731276,268600,0,10600,21200
22.903225806451708,268600,0,10650,21300
22.903225806451708,268600,0,10650,21300
23.01075268817214,268600,0,10700,21400
23.01075268817214,268600,0,10700,21400
23.11827956989257,268600,0,10750,21500
23.11827956989257,268600,0,10750,21500
23.225806451613003,268600,0,10800,21600
23.225806451613003,268600,0,10800,21600
23.333333333333435,268600,0,10850,21700
23.333333333333435,268600,0,10850,21700
23.440860215053867,268600,0,10900,21800
23.440860215053867,268600,0,10900,21800
23.5483870967743,268600,0,10950,21900
23.5483870967743,268600,0,10950,21900
23.65591397849473,268600,0,11000,22000
23.65591397849473,268600,0,11000,22000
23.763440860215162,268600,0,11050,22100
23.763440860215162,268600,0,11050,22100
23.870967741935594,268600,0,11100,22200
23.870967741935594,268600,0,11100,22200
23.978494623656026,268600,0,11150,22300
23.978494623656026,268600,0,11150,22300
24.086021505376458,268600,0,11200,22400
24.086021505376458,268600,0,11200,22400
24.19354838709689,268600,0,11250,22500
24.19354838709689,268600,0,11250,22500
24.30107526881732,268600,0,11300,22600
24.30107526881732,268600,0,11300,22600
24.408602150537753,268600,0,11350,22700
24.408602150537753,268600,0,11350,22700
24.516129032258185,268600,0,11400,22800
24.516129032258185,268600,0,11400,22800
24.623655913978617,268600,0,11450,22900
24.623655913978617,268600,0,11450,22900
24.73118279569905,268600,0,11500,23000
24.73118279569905,268600,0,11500,23000
24.83870967741948,268600,0,11550,23100
24.83870967741948,268600,0,11550,23100
24.946236559139912,268600,0,11600,23200
24.946236559139912,268600,0,11600,23200
25.053763440860344,268600,0,11650,23300
25.053763440860344,268600,0,11650,23300
25.161290322580776,268600,0,11700,23400
25.161290322580776,268600,0,11700,23400
25.268817204301207,268600,0,11750,23500
25.268817204301207,268600,0,11750,23500
25.37634408602164,268600,0,11800,23600
25.37634408602164,268600,0,11800,23600
25.48387096774207,268600,0,11850,23700
25.48387096774207,268600,0,11850,23700
25.591397849462503,268600,0,11900,23800
25.591397849462503,268600,0,11900,23800
25.698924731182935,268600,0,11950,23900
25.698924731182935,268600,0,11950,23900
25.806451612903366,268600,0,12000,24000
25.806451612903366,268600,0,12000,24000
25.913978494623798,268600,0,12050,24100
25.913978494623798,268600,0,12050,24100
26.02150537634423,268600,0,12100,24200
26.02150537634423,268600,0,12100,24200
26.12903225806466,268600,0,12150,24300
26.12903225806466,268600,0,12150,24300
26.236559139785093,268600,0,12200,24400
26.236559139785093,268600,0,12200,24400
26.344086021505525,268600,0,12250,24500
26.344086021505525,268600,0,12250,24500
26.451612903225957,268600,0,12300,24600
26.451612903225957,268600,0,12300,24600
26.55913978494639,268600,0,12350,24700
26.55913978494639,268600,0,12350,24700
26.66666666666682,268600,0,12400,24800
26.66666666666682,268600,0,12400,24800
26.774193548387252,268600,0,12450,24900
26.774193548387252,268600,0,12450,24900
26.881720430107684,268600,0,12500,25000
26.881720430107684,268600,0,12500,25000
26.989247311828116,268600,0,12550,25100
26.989247311828116,268600,0,12550,25100
27.096774193548548,268600,0,12600,25200
27.096774193548548,268600,0,12600,25200
27.20430107526898,268600,0,12650,25300
27.20430107526898,268600,0,12650,25300
27.31182795698941,268600,0,12700,25400
27.31182795698941,268600,0,12700,25400
27.419354838709843,268600,0,12750,25500
27.419354838709843,268600,0,12750,25500
27.526881720430275,268600,0,12800,25600
27.526881720430275,268600,0,12800,25600
27.634408602150707,268600,0,12850,25700
27.634408602150707,268600,0,12850,25700
27.74193548387114,268600,0,12900,25800
27.74193548387114,268600,0,12900,25800
27.84946236559157,268600,0,12950,25900
27.84946236559157,268600,0,12950,25900
27.956989247312002,268600,0,13000,26000
27.956989247312002,268600,0,13000,26000
28.064516129032434,268600,0,13050,26100
28.064516129032434,268600,0,13050,26100
28.172043010752866,268600,0,13100,26200
28.172043010752866,268600,0,13100,26200
28.279569892473297,268600,0,13150,26300
28.279569892473297,268600,0,13150,26300
28.38709677419373,268600,0,13200,26400
28.38709677419373,268600,0,13200,26400
28.49462365591416,268600,0,13250,26500
28.49462365591416,268600,0,13250,26500
28.602150537634593,268600,0,13300,26600
28.602150537634593,268600,0,13300,26600
28.709677419355025,268600,0,13350,26700
28.709677419355025,268600,0,13350,26700
28.817204301075456,268600,0,13400,26800
28.817204301075456,268600,0,13400,26800
28.924731182795888,268600,0,13450,26900
28.924731182795888,268600,0,13450,26900
29.03225806451632,268600,0,13500,27000
29.03225806451632,268600,0,13500,27000
29.13978494623675,268600,0,13550,27100
29.13978494623675,268600,0,13550,27100
29.247311827957184,268600,0,13600,27200
29.247311827957184,268600,0,13600,27200
29.354838709677615,268600,0,13650,27300
29.354838709677615,268600,0,13650,27300
29.462365591398047,268600,0,13700,27400
29.462365591398047,268600,0,13700,27400
29.56989247311848,268600,0,13750,27500
29.56989247311848,268600,0,13750,27500
29.67741935483891,268600,0,13800,27600
29.67741935483891,268600,0,13800,27600
29.784946236559342,268600,0,13850,27700
29.784946236559342,268600,0,13850,27700
29.892473118279774,268600,0,13900,27800
29.892473118279774,268600,0,13900,27800
30.000000000000206,268600,0,13950,27900
30.000000000000206,268600,0,13950,27900
30.107526881720638,268600,0,14000,28000
30.107526881720638,268600,0,14000,28000
30.21505376344107,268600,0,14050,28100
30.21505376344107,268600,0,14050,28100
30.3225806451615,268600,0,14100,28200
30.3225806451615,268600,0,14100,28200
30.430107526881933,268600,0,14150,28300
30.430107526881933,268600,0,14150,28300
30.537634408602365,268600,0,14200,28400
30.537634408602365,268600,0,14200,28400
30.645161290322797,268600,0,14250,28500
30.645161290322797,268600,0,14250,28500
30.75268817204323,268600,0,14300,28600
30.75268817204323,268600,0,14300,28600
30.86021505376366,268600,0,14350,28700
30.86021505376366,268600,0,14350,28700
30.967741935484092,268600,0,14400,28800
30.967741935484092,268600,0,14400,28800
31.075268817204524,268600,0,14450,28900
31.075268817204524,268600,0,14450,28900
31.182795698924956,268600,0,14500,29000
31.182795698924956,268600,0,14500,29000
31.290322580645388,268600,0,14550,29100
31.290322580645388,268600,0,14550,29100
31.39784946236582,268600,0,14600,29200
31.39784946236582,268600,0,14600,29200
31.50537634408625,268600,0,14650,29300
31.50537634408625,268600,0,14650,29300
31.612903225806683,268600,0,14700,29400
31.612903225806683,268600,0,14700,29400
31.720430107527115,268600,0,14750,29500
31.720430107527115,268600,0,14750,29500
31.827956989247546,268600,0,14800,29600
31.827956989247546,268600,0,14800,29600
31.93548387096798,268600,0,14850,29700
31.93548387096798,268600,0,14850,29700
32.04301075268841,268600,0,14900,29800
32.04301075268841,268600,0,14900,29800
32.15053763440884,268600,0,14950,29900
32.15053763440884,268600,0,14950,29900
32.258064516129274,268600,0,15000,30000
32.258064516129274,268600,0,15000,30000
32.365591397849705,268600,0,15050,30100
32.365591397849705,268600,0,15050,30100
32.47311827957014,268600,0,15100,30200
32.47311827957014,268600,0,15100,30200
32.58064516129057,268600,0,15150,30300
32.58064516129057,268600,0,15150,30300
32.688172043011,268600,0,15200,30400
32.688172043011,268600,0,15200,30400
32.79569892473143,268600,0,15250,30500
32.79569892473143,268600,0,15250,30500
32.903225806451864,268600,0,15300,30600
32.903225806451864,268600,0,15300,30600
33.010752688172296,268600,0,15350,30700
33.010752688172296,268600,0,15350,30700
33.11827956989273,268600,0,15400,30800
33.11827956989273,268600,0,15400,30800
33.22580645161316,268600,0,15450,30900
33.22580645161316,268600,0,15450,30900
33.33333333333359,268600,0,15500,31000
33.33333333333359,268600,0,15500,31000
33.44086021505402,268600,0,15550,31100
33.44086021505402,268600,0,15550,31100
33.548387096774455,268600,0,15600,31200
33.548387096774455,268600,0,15600,31200
33.65591397849489,268600,0,15650,31300
33.65591397849489,268600,0,15650,31300
33.76344086021532,268600,0,15700,31400
33.76344086021532,268600,0,15700,31400
33.87096774193575,268600,0,15750,31500
33.87096774193575,268600,0,15750,31500
33.97849462365618,268600,0,15800,31600
33.97849462365618,268600,0,15800,31600
34.086021505376614,268600,0,15850,31700
34.086021505376614,268600,0,15850,31700
34.193548387097046,268600,0,15900,31800
34.193548387097046,268600,0,15900,31800
34.30107526881748,268600,0,15950,31900
34.30107526881748,268600,0,15950,31900
34.40860215053791,268600,0,16000,32000
34.40860215053791,268600,0,16000,32000
34.51612903225834,268600,0,16050,32100
34.51612903225834,268600,0,16050,32100
34.62365591397877,268600,0,16100,32200
34.62365591397877,268600,0,16100,32200
34.731182795699205,268600,0,16150,32300
34.731182795699205,268600,0,16150,32300
34.83870967741964,268600,0,16200,32400
34.83870967741964,268600,0,16200,32400
34.94623655914007,268600,0,16250,32500
34.94623655914007,268600,0,16250,32500
35.0537634408605,268600,0,16300,32600
35.0537634408605,268600,0,16300,32600
35.16129032258093,268600,0,16350,32700
35.16129032258093,268600,0,16350,32700
35.268817204301364,268600,0,16400,32800
35.268817204301364,268600,0,16400,32800
35.376344086021795,268600,0,16450,32900
35.376344086021795,268600,0,16450,32900
35.48387096774223,268600,0,16500,33000
35.48387096774223,268600,0,16500,33000
35.59139784946266,268600,0,16550,33100
35.59139784946266,268600,0,16550,33100
35.69892473118309,268600,0,16600,33200
35.69892473118309,268600,0,16600,33200
35.80645161290352,268600,0,16650,33300
35.80645161290352,268600,0,16650,33300
35.913978494623954,268600,0,16700,33400
35.913978494623954,268600,0,16700,33400
36.021505376344386,268600,0,16750,33500
36.021505376344386,268600,0,16750,33500
36.12903225806482,268600,0,16800,33600
36.12903225806482,268600,0,16800,33600
36.23655913978525,268600,0,16850,33700
36.23655913978525,268600,0,16850,33700
36.34408602150568,268600,0,16900,33800
36.34408602150568,268600,0,16900,33800
36.45161290322611,268600,0,16950,33900
36.45161290322611,268600,0,16950,33900
36.559139784946545,268600,0,17000,34000
36.559139784946545,268600,0,17000,34000
36.66666666666698,268600,0,17050,34100
36.66666666666698,268600,0,17050,34100
36.77419354838741,268600,0,17100,34200
36.77419354838741,268600,0,17100,34200
36.88172043010784,268600,0,17150,34300
36.88172043010784,268600,0,17150,34300
36.98924731182827,268600,0,17200,34400
36.98924731182827,268600,0,17200,34400
37.096774193548704,268600,0,17250,34500
37.096774193548704,268600,0,17250,34500
37.204301075269136,268600,0,17300,34600
37.204301075269136,268600,0,17300,34600
37.31182795698957,268600,0,17350,34700
37.31182795698957,268600,0,17350,34700
37.41935483871,268600,0,17400,34800
37.41935483871,268600,0,17400,34800
37.52688172043043,268600,0,17450,34900
37.52688172043043,268600,0,17450,34900
37.63440860215086,268600,0,17500,35000
37.63440860215086,268600,0,17500,35000
37.741935483871295,268600,0,17550,35100
37.741935483871295,268600,0,17550,35100
37.84946236559173,268600,0,17600,35200
37.84946236559173,268600,0,17600,35200
37.95698924731216,268600,0,17650,35300
37.95698924731216,268600,0,17650,35300
38.06451612903259,268600,0,17700,35400
38.06451612903259,268600,0,17700,35400
38.17204301075302,268600,0,17750,35500
38.17204301075302,268600,0,17750,35500
38.279569892473454,268600,0,17800,35600
38.279569892473454,268600,0,17800,35600
38.387096774193886,268600,0,17850,35700
38.387096774193886,268600,0,17850,35700
38.49462365591432,268600,0,17900,35800
38.49462365591432,268600,0,17900,35800
38.60215053763475,268600,0,17950,35900
38.60215053763475,268600,0,17950,35900
38.70967741935518,268600,0,18000,36000
38.70967741935518,268600,0,18000,36000
38.81720430107561,268600,0,18050,36100
38.81720430107561,268600,0,18050,36100
38.924731182796044,268600,0,18100,36200
38.924731182796044,268600,0,18100,36200
39.032258064516476,268600,0,18150,36300
39.032258064516476,268600,0,18150,36300
39.13978494623691,268600,0,18200,36400
39.13978494623691,268600,0,18200,36400
39.24731182795734,268600,0,18250,36500
39.24731182795734,268600,0,18250,36500
39.35483870967777,268600,0,18300,36600
39.35483870967777,268600,0,18300,36600
39.4623655913982,268600,0,18350,36700
39.4623655913982,268600,0,18350,36700
39.569892473118635,268600,0,18400,36800
39.569892473118635,268600,0,18400,36800
39.67741935483907,268600,0,18450,36900
39.67741935483907,268600,0,18450,36900
39.7849462365595,268600,0,18500,37000
39.7849462365595,268600,0,18500,37000
39.89247311827993,268600,0,18550,37100
39.89247311827993,268600,0,18550,37100
40.00000000000036,268600,0,18600,37200
40.00000000000036,268600,0,18600,37200
40.107526881720794,268600,0,18650,37300
40.107526881720794,268600,0,18650,37300
40.215053763441226,268600,0,18700,37400
40.215053763441226,268600,0,18700,37400
40.32258064516166,268600,0,18750,37500
40.32258064516166,268600,0,18750,37500
40.43010752688209,268600,0,18800,37600
40.43010752688209,268600,0,18800,37600
40.53763440860252,268600,0,18850,37700
40.53763440860252,268600,0,18850,37700
40.64516129032295,268600,0,18900,37800
40.64516129032295,268600,0,18900,37800
40.752688172043385,268600,0,18950,37900
40.752688172043385,268600,0,18950,37900
40.86021505376382,268600,0,19000,38000
40.86021505376382,268600,0,19000,38000
40.96774193548425,268600,0,19050,38100
40.96774193548425,268600,0,19050,38100
41.07526881720468,268600,0,19100,38200
41.07526881720468,268600,0,19100,38200
41.18279569892511,268600,0,19150,38300
41.18279569892511,268600,0,19150,38300
41.290322580645544,268600,0,19200,38400
41.290322580645544,268600,0,19200,38400
41.397849462365976,268600,0,19250,38500
41.397849462365976,268600,0,19250,38500
41.50537634408641,268600,0,19300,38600
41.50537634408641,268600,0,19300,38600
41.61290322580684,268600,0,19350,38700
41.61290322580684,268600,0,19350,38700
41.72043010752727,268600,0,19400,38800
41.72043010752727,268600,0,19400,38800
41.8279569892477,268600,0,19450,38900
41.8279569892477,268600,0,19450,38900
41.935483870968135,268600,0,19500,39000
41.935483870968135,268600,0,19500,39000
42.043010752688566,268600,0,19550,39100
42.043010752688566,268600,0,19550,39100
42.150537634409,268600,0,19600,39200
42.150537634409,268600,0,19600,39200
42.25806451612943,268600,0,19650,39300
42.25806451612943,268600,0,19650,39300
42.36559139784986,268600,0,19700,39400
42.36559139784986,268600,0,19700,39400
42.47311827957029,268600,0,19750,39500
42.47311827957029,268600,0,19750,39500
42.580645161290725,268600,0,19800,39600
42.580645161290725,268600,0,19800,39600
42.68817204301116,268600,0,19850,39700
42.68817204301116,268600,0,19850,39700
42.79569892473159,268600,0,19900,39800
42.79569892473159,268600,0,19900,39800
42.90322580645202,268600,0,19950,39900
42.90322580645202,268600,0,19950,39900
43.01075268817245,268600,0,20000,40000
43.01075268817245,268600,0,20000,40000
43.118279569892884,268600,0,20050,40100
43.118279569892884,268600,0,20050,40100
43.225806451613316,268600,0,20100,40200
43.225806451613316,268600,0,20100,40200
43.33333333333375,268600,0,20150,40300
43.33333333333375,268600,0,20150,40300
43.44086021505418,268600,0,20200,40400
43.44086021505418,268600,0,20200,40400
43.54838709677461,268600,0,20250,40500
43.54838709677461,268600,0,20250,40500
43.65591397849504,268600,0,20300,40600
43.65591397849504,268600,0,20300,40600
43.763440860215475,268600,0,20350,40700
43.763440860215475,268600,0,20350,40700
43.87096774193591,268600,0,20400,40800
43.87096774193591,268600,0,20400,40800
43.97849462365634,268600,0,20450,40900
43.97849462365634,268600,0,20450,40900
44.08602150537677,268600,0,20500,41000
44.08602150537677,268600,0,20500,41000
44.1935483870972,268600,0,20550,41100
44.1935483870972,268600,0,20550,41100
44.301075268817634,268600,0,20600,41200
44.301075268817634,268600,0,20600,41200
44.408602150538066,268600,0,20650,41300
44.408602150538066,268600,0,20650,41300
44.5161290322585,268600,0,20700,41400
44.5161290322585,268600,0,20700,41400
44.62365591397893,268600,0,20750,41500
44.62365591397893,268600,0,20750,41500
44.73118279569936,268600,0,20800,41600
44.73118279569936,268600,0,20800,41600
44.83870967741979,268600,0,20850,41700
44.83870967741979,268600,0,20850,41700
44.946236559140225,268600,0,20900,41800
44.946236559140225,268600,0,20900,41800
45.053763440860656,268600,0,20950,41900
45.053763440860656,268600,0,20950,41900
45.16129032258109,268600,0,21000,42000
45.16129032258109,268600,0,21000,42000
45.26881720430152,268600,0,21050,42100
45.26881720430152,268600,0,21050,42100
45.37634408602195,268600,0,21100,42200
45.37634408602195,268600,0,21100,42200
45.483870967742384,268600,0,21150,42300
45.483870967742384,268600,0,21150,42300
45.591397849462815,268600,0,21200,42400
45.591397849462815,268600,0,21200,42400
45.69892473118325,268600,0,21250,42500
45.69892473118325,268600,0,21250,42500
45.80645161290368,268600,0,21300,42600
45.80645161290368,268600,0,21300,42600
45.91397849462411,268600,0,21350,42700
45.91397849462411,268600,0,21350,42700
46.02150537634454,268600,0,21400,42800
46.02150537634454,268600,0,21400,42800
46.129032258064974,268600,0,21450,42900
46.129032258064974,268600,0,21450,42900
46.236559139785406,268600,0,21500,43000
46.236559139785406,268600,0,21500,43000
46.34408602150584,268600,0,21550,43100
46.34408602150584,268600,0,21550,43100
46.45161290322627,268600,0,21600,43200
46.45161290322627,268600,0,21600,43200
46.5591397849467,268600,0,21650,43300
46.5591397849467,268600,0,21650,43300
46.66666666666713,268600,0,21700,43400
46.66666666666713,268600,0,21700,43400
46.774193548387565,268600,0,21750,43500
46.774193548387565,268600,0,21750,43500
46.881720430108,268600,0,21800,43600
46.881720430108,268600,0,21800,43600
46.98924731182843,268600,0,21850,43700
46.98924731182843,268600,0,21850,43700
47.09677419354886,268600,0,21900,43800
47.09677419354886,268600,0,21900,43800
47.20430107526929,268600,0,21950,43900
47.20430107526929,268600,0,21950,43900
47.311827956989724,268600,0,22000,44000
47.311827956989724,268600,0,22000,44000
47.419354838710156,268600,0,22050,44100
47.419354838710156,268600,0,22050,44100
47.52688172043059,268600,0,22100,44200
47.52688172043059,268600,0,22100,44200
47.63440860215102,268600,0,22150,44300
47.63440860215102,268600,0,22150,44300
47.74193548387145,268600,0,22200,44400
47.74193548387145,268600,0,22200,44400
47.84946236559188,268600,0,22250,44500
47.84946236559188,268600,0,22250,44500
47.956989247312315,268600,0,22300,44600
47.956989247312315,268600,0,22300,44600
48.06451612903275,268600,0,22350,44700
48.06451612903275,268600,0,22350,44700
48.17204301075318,268600,0,22400,44800
48.17204301075318,268600,0,22400,44800
48.27956989247361,268600,0,22450,44900
48.27956989247361,268600,0,22450,44900
48.38709677419404,268600,0,22500,45000
48.38709677419404,268600,0,22500,45000
48.494623655914474,268600,0,22550,45100
48.494623655914474,268600,0,22550,45100
48.602150537634905,268600,0,22600,45200
48.602150537634905,268600,0,22600,45200
48.70967741935534,268600,0,22650,45300
48.70967741935534,268600,0,22650,45300
48.81720430107577,268600,0,22700,45400
48.81720430107577,268600,0,22700,45400
48.9247311827962,268600,0,22750,45500
48.9247311827962,268600,0,22750,45500
49.03225806451663,268600,0,22800,45600
49.03225806451663,268600,0,22800,45600
49.139784946237064,268600,0,22850,45700
49.139784946237064,268600,0,22850,45700
49.247311827957496,268600,0,22900,45800
49.247311827957496,268600,0,22900,45800
49.35483870967793,268600,0,22950,45900
49.35483870967793,268600,0,22950,45900
49.46236559139836,268600,0,23000,46000
49.46236559139836,268600,0,23000,46000
49.56989247311879,268600,0,23050,46100
49.56989247311879,268600,0,23050,46100
49.67741935483922,268600,0,23100,46200
49.67741935483922,268600,0,23100,46200
49.784946236559655,268600,0,23150,46300
49.784946236559655,268600,0,23150,46300
49.89247311828009,268600,0,23200,46400
49.89247311828009,268600,0,23200,46400
50.00000000000052,268600,0,23250,46500
50.00000000000052,268600,0,23250,46500
50.10752688172095,268600,0,23300,46600
50.10752688172095,268600,0,23300,46600
50.21505376344138,268600,0,23350,46700
50.21505376344138,268600,0,23350,46700
50.322580645161814,268600,0,23400,46800
50.322580645161814,268600,0,23400,46800
50.430107526882246,268600,0,23450,46900
50.430107526882246,268600,0,23450,46900
50.53763440860268,268600,0,23500,47000
50.53763440860268,268600,0,23500,47000
50.64516129032311,268600,0,23550,47100
50.64516129032311,268600,0,23550,47100
50.75268817204354,268600,0,23600,47200
50.75268817204354,268600,0,23600,47200
50.86021505376397,268600,0,23650,47300
50.86021505376397,268600,0,23650,47300
50.967741935484405,268600,0,23700,47400
50.967741935484405,268600,0,23700,47400
51.07526881720484,268600,0,23750,47500
51.07526881720484,268600,0,23750,47500
51.18279569892527,268600,0,23800,47600
51.18279569892527,268600,0,23800,47600
51.2903225806457,268600,0,23850,47700
51.2903225806457,268600,0,23850,47700
51.39784946236613,268600,0,23900,47800
51.39784946236613,268600,0,23900,47800
51.505376344086564,268600,0,23950,47900
51.505376344086564,268600,0,23950,47900
51.612903225806996,268600,0,24000,48000
51.612903225806996,268600,0,24000,48000
51.72043010752743,268600,0,24050,48100
51.72043010752743,268600,0,24050,48100
51.82795698924786,268600,0,24100,48200
51.82795698924786,268600,0,24100,48200
51.93548387096829,268600,0,24150,48300
51.93548387096829,268600,0,24150,48300
52.04301075268872,268600,0,24200,48400
52.04301075268872,268600,0,24200,48400
52.150537634409154,268600,0,24250,48500
52.150537634409154,268600,0,24250,48500
52.258064516129586,268600,0,24300,48600
52.258064516129586,268600,0,24300,48600
52.36559139785002,268600,0,24350,48700
52.36559139785002,268600,0,24350,48700
52.47311827957045,268600,0,24400,48800
52.47311827957045,268600,0,24400,48800
52.58064516129088,268600,0,24450,48900
52.58064516129088,268600,0,24450,48900
52.68817204301131,268600,0,24500,49000
52.68817204301131,268600,0,24500,49000
52.795698924731745,268600,0,24550,49100
52.795698924731745,268600,0,24550,49100
52.90322580645218,268600,0,24600,49200
52.90322580645218,268600,0,24600,49200
53.01075268817261,268600,0,24650,49300
53.01075268817261,268600,0,24650,49300
53.11827956989304,268600,0,24700,49400
53.11827956989304,268600,0,24700,49400
53.22580645161347,268600,0,24750,49500
53.22580645161347,268600,0,24750,49500
53.333333333333904,268600,0,24800,49600
53.333333333333904,268600,0,24800,49600
53.440860215054336,268600,0,24850,49700
53.440860215054336,268600,0,24850,49700
53.54838709677477,268600,0,24900,49800
53.54838709677477,268600,0,24900,49800
53.6559139784952,268600,0,24950,49900
53.6559139784952,268600,0,24950,49900
53.76344086021563,268600,0,25000,50000
53.76344086021563,268600,0,25000,50000
53.87096774193606,268600,0,25050,50100
53.87096774193606,268600,0,25050,50100
53.978494623656495,268600,0,25100,50200
53.978494623656495,268600,0,25100,50200
54.08602150537693,268600,0,25150,50300
54.08602150537693,268600,0,25150,50300
54.19354838709736,268600,0,25200,50400
54.19354838709736,268600,0,25200,50400
54.30107526881779,268600,0,25250,50500
54.30107526881779,268600,0,25250,50500
54.40860215053822,268600,0,25300,50600
54.40860215053822,268600,0,25300,50600
54.516129032258654,268600,0,25350,50700
54.516129032258654,268600,0,25350,50700
54.623655913979086,268600,0,25400,50800
54.623655913979086,268600,0,25400,50800
54.73118279569952,268600,0,25450,50900
54.73118279569952,268600,0,25450,50900
54.83870967741995,268600,0,25500,51000
54.83870967741995,268600,0,25500,51000
54.94623655914038,268600,0,25550,51100
54.94623655914038,268600,0,25550,51100
55.05376344086081,268600,0,25600,51200
55.05376344086081,268600,0,25600,51200
55.161290322581245,268600,0,25650,51300
55.161290322581245,268600,0,25650,51300
55.268817204301676,268600,0,25700,51400
55.268817204301676,268600,0,25700,51400
55.37634408602211,268600,0,25750,51500
55.37634408602211,268600,0,25750,51500
55.48387096774254,268600,0,25800,51600
55.48387096774254,268600,0,25800,51600
55.59139784946297,268600,0,25850,51700
55.59139784946297,268600,0,25850,51700
55.6989247311834,268600,0,25900,51800
55.6989247311834,268600,0,25900,51800
55.806451612903835,268600,0,25950,51900
55.806451612903835,268600,0,25950,51900
55.91397849462427,268600,0,26000,52000
55.91397849462427,268600,0,26000,52000
56.0215053763447,268600,0,26050,52100
56.0215053763447,268600,0,26050,52100
56.12903225806513,268600,0,26100,52200
56.12903225806513,268600,0,26100,52200
56.23655913978556,268600,0,26150,52300
56.23655913978556,268600,0,26150,52300
56.344086021505994,268600,0,26200,52400
56.344086021505994,268600,0,26200,52400
56.451612903226426,268600,0,26250,52500
56.451612903226426,268600,0,26250,52500
56.55913978494686,268600,0,26300,52600
56.55913978494686,268600,0,26300,52600
56.66666666666729,268600,0,26350,52700
56.66666666666729,268600,0,26350,52700
56.77419354838772,268600,0,26400,52800
56.77419354838772,268600,0,26400,52800
56.88172043010815,268600,0,26450,52900
56.88172043010815,268600,0,26450,52900
56.989247311828585,268600,0,26500,53000
56.989247311828585,268600,0,26500,53000
57.09677419354902,268600,0,26550,53100
57.09677419354902,268600,0,26550,53100
57.20430107526945,268600,0,26600,53200
57.20430107526945,268600,0,26600,53200
57.31182795698988,268600,0,26650,53300
57.31182795698988,268600,0,26650,53300
57.41935483871031,268600,0,26700,53400
57.41935483871031,268600,0,26700,53400
57.526881720430744,268600,0,26750,53500
57.526881720430744,268600,0,26750,53500
57.634408602151176,268600,0,26800,53600
57.634408602151176,268600,0,26800,53600
57.74193548387161,268600,0,26850,53700
57.74193548387161,268600,0,26850,53700
57.84946236559204,268600,0,26900,53800
57.84946236559204,268600,0,26900,53800
57.95698924731247,268600,0,26950,53900
57.95698924731247,268600,0,26950,53900
58.0645161290329,268600,0,27000,54000
58.0645161290329,268600,0,27000,54000
58.172043010753335,268600,0,27050,54100
58.172043010753335,268600,0,27050,54100
58.279569892473766,268600,0,27100,54200
58.279569892473766,268600,0,27100,54200
58.3870967741942,268600,0,27150,54300
58.3870967741942,268600,0,27150,54300
58.49462365591463,268600,0,27200,54400
58.49462365591463,268600,0,27200,54400
58.60215053763506,268600,0,27250,54500
58.60215053763506,268600,0,27250,54500
58.709677419355494,268600,0,27300,54600
58.709677419355494,268600,0,27300,54600
58.817204301075925,268600,0,27350,54700
58.817204301075925,268600,0,27350,54700
58.92473118279636,268600,0,27400,54800
58.92473118279636,268600,0,27400,54800
59.03225806451679,268600,0,27450,54900
59.03225806451679,268600,0,27450,54900
59.13978494623722,268600,0,27500,55000
59.13978494623722,268600,0,27500,55000
59.24731182795765,268600,0,27550,55100
59.24731182795765,268600,0,27550,55100
59.354838709678084,268600,0,27600,55200
59.354838709678084,268600,0,27600,55200
59.462365591398516,268600,0,27650,55300
59.462365591398516,268600,0,27650,55300
59.56989247311895,268600,0,27700,55400
59.56989247311895,268600,0,27700,55400
59.67741935483938,268600,0,27750,55500
59.67741935483938,268600,0,27750,55500
59.78494623655981,268600,0,27800,55600
59.78494623655981,268600,0,27800,55600
59.89247311828024,268600,0,27850,55700
59.89247311828024,268600,0,27850,55700
60.000000000000675,268600,0,27900,55800
60.000000000000675,268600,0,27900,55800
60.10752688172111,268600,0,27950,55900
60.10752688172111,268600,0,27950,55900
60.21505376344154,268600,0,28000,56000
60.21505376344154,268600,0,28000,56000
60.32258064516197,268600,0,28050,56100
60.32258064516197,268600,0,28050,56100
60.4301075268824,268600,0,28100,56200
60.4301075268824,268600,0,28100,56200
60.537634408602834,268600,0,28150,56300
60.537634408602834,268600,0,28150,56300
60.645161290323266,268600,0,28200,56400
60.645161290323266,268600,0,28200,56400
60.7526881720437,268600,0,28250,56500
60.7526881720437,268600,0,28250,56500
60.86021505376413,268600,0,28300,56600
60.86021505376413,268600,0,28300,56600
60.96774193548456,268600,0,28350,56700
60.96774193548456,268600,0,28350,56700
61.07526881720499,268600,0,28400,56800
61.07526881720499,268600,0,28400,56800
61.182795698925425,268600,0,28450,56900
61.182795698925425,268600,0,28450,56900
61.29032258064586,268600,0,28500,57000
61.29032258064586,268600,0,28500,57000
61.39784946236629,268600,0,28550,57100
61.39784946236629,268600,0,28550,57100
61.50537634408672,268600,0,28600,57200
61.50537634408672,268600,0,28600,57200
61.61290322580715,268600,0,28650,57300
61.61290322580715,268600,0,28650,57300
61.720430107527584,268600,0,28700,57400
61.720430107527584,268600,0,28700,57400
61.827956989248015,268600,0,28750,57500
61.827956989248015,268600,0,28750,57500
61.93548387096845,268600,0,28800,57600
61.93548387096845,268600,0,28800,57600
62.04301075268888,268600,0,28850,57700
62.04301075268888,268600,0,28850,57700
62.15053763440931,268600,0,28900,57800
62.15053763440931,268600,0,28900,57800
62.25806451612974,268600,0,28950,57900
62.25806451612974,268600,0,28950,57900
62.365591397850174,268600,0,29000,58000
62.365591397850174,268600,0,29000,58000
62.473118279570606,268600,0,29050,58100
62.473118279570606,268600,0,29050,58100
62.58064516129104,268600,0,29100,58200
62.58064516129104,268600,0,29100,58200
62.68817204301147,268600,0,29150,58300
62.68817204301147,268600,0,29150,58300
62.7956989247319,268600,0,29200,58400
62.7956989247319,268600,0,29200,58400
62.90322580645233,268600,0,29250,58500
62.90322580645233,268600,0,29250,58500
63.010752688172765,268600,0,29300,58600
63.010752688172765,268600,0,29300,58600
63.1182795698932,268600,0,29350,58700
63.1182795698932,268600,0,29350,58700
63.22580645161363,268600,0,29400,58800
63.22580645161363,268600,0,29400,58800
63.33333333333406,268600,0,29450,58900
63.33333333333406,268600,0,29450,58900
63.44086021505449,268600,0,29500,59000
63.44086021505449,268600,0,29500,59000
63.548387096774924,268600,0,29550,59100
63.548387096774924,268600,0,29550,59100
63.655913978495356,268600,0,29600,59200
63.655913978495356,268600,0,29600,59200
63.76344086021579,268600,0,29650,59300
63.76344086021579,268600,0,29650,59300
63.87096774193622,268600,0,29700,59400
63.87096774193622,268600,0,29700,59400
63.97849462365665,268600,0,29750,59500
63.97849462365665,268600,0,29750,59500
64.08602150537708,268600,0,29800,59600
64.08602150537708,268600,0,29800,59600
64.19354838709751,268600,0,29850,59700
64.19354838709751,268600,0,29850,59700
64.30107526881794,268600,0,29900,59800
64.30107526881794,268600,0,29900,59800
64.40860215053837,268600,0,29950,59900
64.40860215053837,268600,0,29950,59900
64.5161290322588,268600,0,30000,60000
64.5161290322588,268600,0,30000,60000
64.62365591397923,268600,0,30050,60100
64.62365591397923,268600,0,30050,60100
64.73118279569967,268600,0,30100,60200
64.73118279569967,268600,0,30100,60200
64.8387096774201,268600,0,30150,60300
64.8387096774201,268600,0,30150,60300
64.94623655914053,268600,0,30200,60400
64.94623655914053,268600,0,30200,60400
65.05376344086096,268600,0,30250,60500
65.05376344086096,268600,0,30250,60500
65.1612903225814,268600,0,30300,60600
65.1612903225814,268600,0,30300,60600
65.26881720430183,268600,0,30350,60700
65.26881720430183,268600,0,30350,60700
65.37634408602226,268600,0,30400,60800
65.37634408602226,268600,0,30400,60800
65.48387096774269,268600,0,30450,60900
65.48387096774269,268600,0,30450,60900
65.59139784946312,268600,0,30500,61000
65.59139784946312,268600,0,30500,61000
65.69892473118355,268600,0,30550,61100
65.69892473118355,268600,0,30550,61100
65.80645161290398,268600,0,30600,61200
65.80645161290398,268600,0,30600,61200
65.91397849462442,268600,0,30650,61300
65.91397849462442,268600,0,30650,61300
66.02150537634485,268600,0,30700,61400
66.02150537634485,268600,0,30700,61400
66.12903225806528,268600,0,30750,61500
66.12903225806528,268600,0,30750,61500
66.23655913978571,268600,0,30800,61600
66.23655913978571,268600,0,30800,61600
66.34408602150614,268600,0,30850,61700
66.34408602150614,268600,0,30850,61700
66.45161290322658,268600,0,30900,61800
66.45161290322658,268600,0,30900,61800
66.559139784947,268600,0,30950,61900
66.559139784947,268600,0,30950,61900
66.66666666666744,268600,0,31000,62000
66.66666666666744,268600,0,31000,62000
66.77419354838787,268600,0,31050,62100
66.77419354838787,268600,0,31050,62100
66.8817204301083,268600,0,31100,62200
66.8817204301083,268600,0,31100,62200
66.98924731182873,268600,0,31150,62300
66.98924731182873,268600,0,31150,62300
67.09677419354917,268600,0,31200,62400
67.09677419354917,268600,0,31200,62400
67.2043010752696,268600,0,31250,62500
67.2043010752696,268600,0,31250,62500
67.31182795699003,268600,0,31300,62600
67.31182795699003,268600,0,31300,62600
67.41935483871046,268600,0,31350,62700
67.41935483871046,268600,0,31350,62700
67.5268817204309,268600,0,31400,62800
67.5268817204309,268600,0,31400,62800
67.63440860215132,268600,0,31450,62900
67.63440860215132,268600,0,31450,62900
67.74193548387176,268600,0,31500,63000
67.74193548387176,268600,0,31500,63000
67.84946236559219,268600,0,31550,63100
67.84946236559219,268600,0,31550,63100
67.95698924731262,268600,0,31600,63200
67.95698924731262,268600,0,31600,63200
68.06451612903305,268600,0,31650,63300
68.06451612903305,268600,0,31650,63300
68.17204301075348,268600,0,31700,63400
68.17204301075348,268600,0,31700,63400
68.27956989247392,268600,0,31750,63500
68.27956989247392,268600,0,31750,63500
68.38709677419435,268600,0,31800,63600
68.38709677419435,268600,0,31800,63600
68.49462365591478,268600,0,31850,63700
68.49462365591478,268600,0,31850,63700
68.60215053763521,268600,0,31900,63800
68.60215053763521,268600,0,31900,63800
68.70967741935564,268600,0,31950,63900
68.70967741935564,268600,0,31950,63900
68.81720430107607,268600,0,32000,64000
68.81720430107607,268600,0,32000,64000
68.9247311827965,268600,0,32050,64100
68.9247311827965,268600,0,32050,64100
69.03225806451694,268600,0,32100,64200
69.03225806451694,268600,0,32100,64200
69.13978494623737,268600,0,32150,64300
69.13978494623737,268600,0,32150,64300
69.2473118279578,268600,0,32200,64400
69.2473118279578,268600,0,32200,64400
69.35483870967823,268600,0,32250,64500
69.35483870967823,268600,0,32250,64500
69.46236559139867,268600,0,32300,64600
69.46236559139867,268600,0,32300,64600
69.5698924731191,268600,0,32350,64700
69.5698924731191,268600,0,32350,64700
69.67741935483953,268600,0,32400,64800
69.67741935483953,268600,0,32400,64800
69.78494623655996,268600,0,32450,64900
69.78494623655996,268600,0,32450,64900
69.89247311828039,268600,0,32500,65000
69.89247311828039,268600,0,32500,65000
70.00000000000082,268600,0,32550,65100
70.00000000000082,268600,0,32550,65100
70.10752688172126,268600,0,32600,65200
70.10752688172126,268600,0,32600,65200
70.21505376344169,268600,0,32650,65300
70.21505376344169,268600,0,32650,65300
70.32258064516212,268600,0,32700,65400
70.32258064516212,268600,0,32700,65400
70.43010752688255,268600,0,32750,65500
70.43010752688255,268600,0,32750,65500
70.53763440860298,268600,0,32800,65600
70.53763440860298,268600,0,32800,65600
70.64516129032341,268600,0,32850,65700
70.64516129032341,268600,0,32850,65700
70.75268817204385,268600,0,32900,65800
70.75268817204385,268600,0,32900,65800
70.86021505376428,268600,0,32950,65900
70.86021505376428,268600,0,32950,65900
70.96774193548471,268600,0,33000,66000
70.96774193548471,268600,0,33000,66000
71.07526881720514,268600,0,33050,66100
71.07526881720514,268600,0,33050,66100
71.18279569892557,268600,0,33100,66200
71.18279569892557,268600,0,33100,66200
71.290322580646,268600,0,33150,66300
71.290322580646,268600,0,33150,66300
71.39784946236644,268600,0,33200,66400
71.39784946236644,268600,0,33200,66400
71.50537634408687,268600,0,33250,66500
71.50537634408687,268600,0,33250,66500
71.6129032258073,268600,0,33300,66600
71.6129032258073,268600,0,33300,66600
71.72043010752773,268600,0,33350,66700
71.72043010752773,268600,0,33350,66700
71.82795698924816,268600,0,33400,66800
71.82795698924816,268600,0,33400,66800
71.9354838709686,268600,0,33450,66900
71.9354838709686,268600,0,33450,66900
72.04301075268903,268600,0,33500,67000
72.04301075268903,268600,0,33500,67000
72.15053763440946,268600,0,33550,67100
72.15053763440946,268600,0,33550,67100
72.25806451612989,268600,0,33600,67200
72.25806451612989,268600,0,33600,67200
72.36559139785032,268600,0,33650,67300
72.36559139785032,268600,0,33650,67300
72.47311827957076,268600,0,33700,67400
72.47311827957076,268600,0,33700,67400
72.58064516129119,268600,0,33750,67500
72.58064516129119,268600,0,33750,67500
72.68817204301162,268600,0,33800,67600
72.68817204301162,268600,0,33800,67600
72.79569892473205,268600,0,33850,67700
72.79569892473205,268600,0,33850,67700
72.90322580645248,268600,0,33900,67800
72.90322580645248,268600,0,33900,67800
73.01075268817291,268600,0,33950,67900
73.01075268817291,268600,0,33950,67900
73.11827956989335,268600,0,34000,68000
73.11827956989335,268600,0,34000,68000
73.22580645161378,268600,0,34050,68100
73.22580645161378,268600,0,34050,68100
73.33333333333421,268600,0,34100,68200
73.33333333333421,268600,0,34100,68200
73.44086021505464,268600,0,34150,68300
73.44086021505464,268600,0,34150,68300
73.54838709677507,268600,0,34200,68400
73.54838709677507,268600,0,34200,68400
73.6559139784955,268600,0,34250,68500
73.6559139784955,268600,0,34250,68500
73.76344086021594,268600,0,34300,68600
73.76344086021594,268600,0,34300,68600
73.87096774193637,268600,0,34350,68700
73.87096774193637,268600,0,34350,68700
73.9784946236568,268600,0,34400,68800
73.9784946236568,268600,0,34400,68800
74.08602150537723,268600,0,34450,68900
74.08602150537723,268600,0,34450,68900
74.19354838709766,268600,0,34500,69000
74.19354838709766,268600,0,34500,69000
74.3010752688181,268600,0,34550,69100
74.3010752688181,268600,0,34550,69100
74.40860215053853,268600,0,34600,69200
74.40860215053853,268600,0,34600,69200
74.51612903225896,268600,0,34650,69300
74.51612903225896,268600,0,34650,69300
74.62365591397939,268600,0,34700,69400
74.62365591397939,268600,0,34700,69400
74.73118279569982,268600,0,34750,69500
74.73118279569982,268600,0,34750,69500
74.83870967742025,268600,0,34800,69600
74.83870967742025,268600,0,34800,69600
74.94623655914069,268600,0,34850,69700
74.94623655914069,268600,0,34850,69700
75.05376344086112,268600,0,34900,69800
75.05376344086112,268600,0,34900,69800
75.16129032258155,268600,0,34950,69900
75.16129032258155,268600,0,34950,69900
75.26881720430198,268600,0,35000,70000
75.26881720430198,268600,0,35000,70000
75.37634408602241,268600,0,35050,70100
75.37634408602241,268600,0,35050,70100
75.48387096774285,268600,0,35100,70200
75.48387096774285,268600,0,35100,70200
75.59139784946328,268600,0,35150,70300
75.59139784946328,268600,0,35150,70300
75.69892473118371,268600,0,35200,70400
75.69892473118371,268600,0,35200,70400
75.80645161290414,268600,0,35250,70500
75.80645161290414,268600,0,35250,70500
75.91397849462457,268600,0,35300,70600
75.91397849462457,268600,0,35300,70600
76.021505376345,268600,0,35350,70700
76.021505376345,268600,0,35350,70700
76.12903225806544,268600,0,35400,70800
76.12903225806544,268600,0,35400,70800
76.23655913978587,268600,0,35450,70900
76.23655913978587,268600,0,35450,70900
76.3440860215063,268600,0,35500,71000
76.3440860215063,268600,0,35500,71000
76.45161290322673,268600,0,35550,71100
76.45161290322673,268600,0,35550,71100
76.55913978494716,268600,0,35600,71200
76.55913978494716,268600,0,35600,71200
76.6666666666676,268600,0,35650,71300
76.6666666666676,268600,0,35650,71300
76.77419354838803,268600,0,35700,71400
76.77419354838803,268600,0,35700,71400
76.88172043010846,268600,0,35750,71500
76.88172043010846,268600,0,35750,71500
76.98924731182889,268600,0,35800,71600
76.98924731182889,268600,0,35800,71600
77.09677419354932,268600,0,35850,71700
77.09677419354932,268600,0,35850,71700
77.20430107526975,268600,0,35900,71800
77.20430107526975,268600,0,35900,71800
77.31182795699019,268600,0,35950,71900
77.31182795699019,268600,0,35950,71900
77.41935483871062,268600,0,36000,72000
77.41935483871062,268600,0,36000,72000
77.52688172043105,268600,0,36050,72100
77.52688172043105,268600,0,36050,72100
77.63440860215148,268600,0,36100,72200
77.63440860215148,268600,0,36100,72200
77.74193548387191,268600,0,36150,72300
77.74193548387191,268600,0,36150,72300
77.84946236559234,268600,0,36200,72400
77.84946236559234,268600,0,36200,72400
77.95698924731278,268600,0,36250,72500
77.95698924731278,268600,0,36250,72500
78.06451612903321,268600,0,36300,72600
78.06451612903321,268600,0,36300,72600
78.17204301075364,268600,0,36350,72700
78.17204301075364,268600,0,36350,72700
78.27956989247407,268600,0,36400,72800
78.27956989247407,268600,0,36400,72800
78.3870967741945,268600,0,36450,72900
78.3870967741945,268600,0,36450,72900
78.49462365591494,268600,0,36500,73000
78.49462365591494,268600,0,36500,73000
78.60215053763537,268600,0,36550,73100
78.60215053763537,268600,0,36550,73100
78.7096774193558,268600,0,36600,73200
78.7096774193558,268600,0,36600,73200
78.81720430107623,268600,0,36650,73300
78.81720430107623,268600,0,36650,73300
78.92473118279666,268600,0,36700,73400
78.92473118279666,268600,0,36700,73400
79.0322580645171,268600,0,36750,73500
79.0322580645171,268600,0,36750,73500
79.13978494623753,268600,0,36800,73600
79.13978494623753,268600,0,36800,73600
79.24731182795796,268600,0,36850,73700
79.24731182795796,268600,0,36850,73700
79.35483870967839,268600,0,36900,73800
79.35483870967839,268600,0,36900,73800
79.46236559139882,268600,0,36950,73900
79.46236559139882,268600,0,36950,73900
79.56989247311925,268600,0,37000,74000
79.56989247311925,268600,0,37000,74000
79.67741935483969,268600,0,37050,74100
79.67741935483969,268600,0,37050,74100
79.78494623656012,268600,0,37100,74200
79.78494623656012,268600,0,37100,74200
79.89247311828055,268600,0,37150,74300
79.89247311828055,268600,0,37150,74300
80.00000000000098,268600,0,37200,74400
80.00000000000098,268600,0,37200,74400
80.10752688172141,268600,0,37250,74500
80.10752688172141,268600,0,37250,74500
80.21505376344184,268600,0,37300,74600
80.21505376344184,268600,0,37300,74600
80.32258064516228,268600,0,37350,74700
80.32258064516228,268600,0,37350,74700
80.43010752688271,268600,0,37400,74800
80.43010752688271,268600,0,37400,74800
80.53763440860314,268600,0,37450,74900
80.53763440860314,268600,0,37450,74900
80.64516129032357,268600,0,37500,75000
80.64516129032357,268600,0,37500,75000
80.752688172044,268600,0,37550,75100
80.752688172044,268600,0,37550,75100
80.86021505376443,268600,0,37600,75200
80.86021505376443,268600,0,37600,75200
80.96774193548487,268600,0,37650,75300
80.96774193548487,268600,0,37650,75300
81.0752688172053,268600,0,37700,75400
81.0752688172053,268600,0,37700,75400
81.18279569892573,268600,0,37750,75500
81.18279569892573,268600,0,37750,75500
81.29032258064616,268600,0,37800,75600
81.29032258064616,268600,0,37800,75600
81.3978494623666,268600,0,37850,75700
81.3978494623666,268600,0,37850,75700
81.50537634408703,268600,0,37900,75800
81.50537634408703,268600,0,37900,75800
81.61290322580746,268600,0,37950,75900
81.61290322580746,268600,0,37950,75900
81.72043010752789,268600,0,38000,76000
81.72043010752789,268600,0,38000,76000
81.82795698924832,268600,0,38050,76100
81.82795698924832,268600,0,38050,76100
81.93548387096875,268600,0,38100,76200
81.93548387096875,268600,0,38100,76200
82.04301075268918,268600,0,38150,76300
82.04301075268918,268600,0,38150,76300
82.15053763440962,268600,0,38200,76400
82.15053763440962,268600,0,38200,76400
82.25806451613005,268600,0,38250,76500
82.25806451613005,268600,0,38250,76500
82.36559139785048,268600,0,38300,76600
82.36559139785048,268600,0,38300,76600
82.47311827957091,268600,0,38350,76700
82.47311827957091,268600,0,38350,76700
82.58064516129134,268600,0,38400,76800
82.58064516129134,268600,0,38400,76800
82.68817204301178,268600,0,38450,76900
82.68817204301178,268600,0,38450,76900
82.7956989247322,268600,0,38500,77000
82.7956989247322,268600,0,38500,77000
82.90322580645264,268600,0,38550,77100
82.90322580645264,268600,0,38550,77100
83.01075268817307,268600,0,38600,77200
83.01075268817307,268600,0,38600,77200
83.1182795698935,268600,0,38650,77300
83.1182795698935,268600,0,38650,77300
83.22580645161393,268600,0,38700,77400
83.22580645161393,268600,0,38700,77400
83.33333333333437,268600,0,38750,77500
83.33333333333437,268600,0,38750,77500
83.4408602150548,268600,0,38800,77600
83.4408602150548,268600,0,38800,77600
83.54838709677523,268600,0,38850,77700
83.54838709677523,268600,0,38850,77700
83.65591397849566,268600,0,38900,77800
83.65591397849566,268600,0,38900,77800
83.7634408602161,268600,0,38950,77900
83.7634408602161,268600,0,38950,77900
83.87096774193652,268600,0,39000,78000
83.87096774193652,268600,0,39000,78000
83.97849462365696,268600,0,39050,78100
83.97849462365696,268600,0,39050,78100
84.08602150537739,268600,0,39100,78200
84.08602150537739,268600,0,39100,78200
84.19354838709782,268600,0,39150,78300
84.19354838709782,268600,0,39150,78300
84.30107526881825,268600,0,39200,78400
84.30107526881825,268600,0,39200,78400
84.40860215053868,268600,0,39250,78500
84.40860215053868,268600,0,39250,78500
84.51612903225912,268600,0,39300,78600
84.51612903225912,268600,0,39300,78600
84.62365591397955,268600,0,39350,78700
84.62365591397955,268600,0,39350,78700
84.73118279569998,268600,0,39400,78800
84.73118279569998,268600,0,39400,78800
84.83870967742041,268600,0,39450,78900
84.83870967742041,268600,0,39450,78900
84.94623655914084,268600,0,39500,79000
84.94623655914084,268600,0,39500,79000
85.05376344086127,268600,0,39550,79100
85.05376344086127,268600,0,39550,79100
85.1612903225817,268600,0,39600,79200
85.1612903225817,268600,0,39600,79200
85.26881720430214,268600,0,39650,79300
85.26881720430214,268600,0,39650,79300
85.37634408602257,268600,0,39700,79400
85.37634408602257,268600,0,39700,79400
85.483870967743,268600,0,39750,79500
85.483870967743,268600,0,39750,79500
85.59139784946343,268600,0,39800,79600
85.59139784946343,268600,0,39800,79600
85.69892473118387,268600,0,39850,79700
85.69892473118387,268600,0,39850,79700
85.8064516129043,268600,0,39900,79800
85.8064516129043,268600,0,39900,79800
85.91397849462473,268600,0,39950,79900
85.91397849462473,268600,0,39950,79900
86.02150537634516,268600,0,40000,80000
86.02150537634516,268600,0,40000,80000
86.12903225806559,268600,0,40050,80100
86.12903225806559,268600,0,40050,80100
86.23655913978602,268600,0,40100,80200
86.23655913978602,268600,0,40100,80200
86.34408602150646,268600,0,40150,80300
86.34408602150646,268600,0,40150,80300
86.45161290322689,268600,0,40200,80400
86.45161290322689,268600,0,40200,80400
86.55913978494732,268600,0,40250,80500
86.55913978494732,268600,0,40250,80500
86.66666666666775,268600,0,40300,80600
86.66666666666775,268600,0,40300,80600
86.77419354838818,268600,0,40350,80700
86.77419354838818,268600,0,40350,80700
86.88172043010862,268600,0,40400,80800
86.88172043010862,268600,0,40400,80800
86.98924731182905,268600,0,40450,80900
86.98924731182905,268600,0,40450,80900
87.09677419354948,268600,0,40500,81000
87.09677419354948,268600,0,40500,81000
87.20430107526991,268600,0,40550,81100
87.20430107526991,268600,0,40550,81100
87.31182795699034,268600,0,40600,81200
87.31182795699034,268600,0,40600,81200
87.41935483871077,268600,0,40650,81300
87.41935483871077,268600,0,40650,81300
87.5268817204312,268600,0,40700,81400
87.5268817204312,268600,0,40700,81400
87.63440860215164,268600,0,40750,81500
87.63440860215164,268600,0,40750,81500
87.74193548387207,268600,0,40800,81600
87.74193548387207,268600,0,40800,81600
87.8494623655925,268600,0,40850,81700
87.8494623655925,268600,0,40850,81700
87.95698924731293,268600,0,40900,81800
87.95698924731293,268600,0,40900,81800
88.06451612903336,268600,0,40950,81900
88.06451612903336,268600,0,40950,81900
88.1720430107538,268600,0,41000,82000
88.1720430107538,268600,0,41000,82000
88.27956989247423,268600,0,41050,82100
88.27956989247423,268600,0,41050,82100
88.38709677419466,268600,0,41100,82200
88.38709677419466,268600,0,41100,82200
88.49462365591509,268600,0,41150,82300
88.49462365591509,268600,0,41150,82300
88.60215053763552,268600,0,41200,82400
88.60215053763552,268600,0,41200,82400
88.70967741935596,268600,0,41250,82500
88.70967741935596,268600,0,41250,82500
88.81720430107639,268600,0,41300,82600
88.81720430107639,268600,0,41300,82600
88.92473118279682,268600,0,41350,82700
88.92473118279682,268600,0,41350,82700
89.03225806451725,268600,0,41400,82800
89.03225806451725,268600,0,41400,82800
89.13978494623768,268600,0,41450,82900
89.13978494623768,268600,0,41450,82900
89.24731182795811,268600,0,41500,83000
89.24731182795811,268600,0,41500,83000
89.35483870967855,268600,0,41550,83100
89.35483870967855,268600,0,41550,83100
89.46236559139898,268600,0,41600,83200
89.46236559139898,268600,0,41600,83200
89.56989247311941,268600,0,41650,83300
89.56989247311941,268600,0,41650,83300
89.67741935483984,268600,0,41700,83400
89.67741935483984,268600,0,41700,83400
89.78494623656027,268600,0,41750,83500
89.78494623656027,268600,0,41750,83500
89.8924731182807,268600,0,41800,83600
89.8924731182807,268600,0,41800,83600
90.00000000000114,268600,0,41850,83700
90.00000000000114,268600,0,41850,83700
90.10752688172157,268600,0,41900,83800
90.10752688172157,268600,0,41900,83800
90.215053763442,268600,0,41950,83900
90.215053763442,268600,0,41950,83900
90.32258064516243,268600,0,42000,84000
90.32258064516243,268600,0,42000,84000
90.43010752688286,268600,0,42050,84100
90.43010752688286,268600,0,42050,84100
90.5376344086033,268600,0,42100,84200
90.5376344086033,268600,0,42100,84200
90.64516129032373,268600,0,42150,84300
90.64516129032373,268600,0,42150,84300
90.75268817204416,268600,0,42200,84400
90.75268817204416,268600,0,42200,84400
90.86021505376459,268600,0,42250,84500
90.86021505376459,268600,0,42250,84500
90.96774193548502,268600,0,42300,84600
90.96774193548502,268600,0,42300,84600
91.07526881720545,268600,0,42350,84700
91.07526881720545,268600,0,42350,84700
91.18279569892589,268600,0,42400,84800
91.18279569892589,268600,0,42400,84800
91.29032258064632,268600,0,42450,84900
91.29032258064632,268600,0,42450,84900
91.39784946236675,268600,0,42500,85000
91.39784946236675,268600,0,42500,85000
91.50537634408718,268600,0,42550,85100
91.50537634408718,268600,0,42550,85100
91.61290322580761,268600,0,42600,85200
91.61290322580761,268600,0,42600,85200
91.72043010752805,268600,0,42650,85300
91.72043010752805,268600,0,42650,85300
91.82795698924848,268600,0,42700,85400
91.82795698924848,268600,0,42700,85400
91.93548387096891,268600,0,42750,85500
91.93548387096891,268600,0,42750,85500
92.04301075268934,268600,0,42800,85600
92.04301075268934,268600,0,42800,85600
92.15053763440977,268600,0,42850,85700
92.15053763440977,268600,0,42850,85700
92.2580645161302,268600,0,42900,85800
92.2580645161302,268600,0,42900,85800
92.36559139785064,268600,0,42950,85900
92.36559139785064,268600,0,42950,85900
92.47311827957107,268600,0,43000,86000
92.47311827957107,268600,0,43000,86000
92.5806451612915,268600,0,43050,86100
92.5806451612915,268600,0,43050,86100
92.68817204301193,268600,0,43100,86200
92.68817204301193,268600,0,43100,86200
92.79569892473236,268600,0,43150,86300
92.79569892473236,268600,0,43150,86300
92.9032258064528,268600,0,43200,86400
92.9032258064528,268600,0,43200,86400
93.01075268817323,268600,0,43250,86500
93.01075268817323,268600,0,43250,86500
93.11827956989366,268600,0,43300,86600
93.11827956989366,268600,0,43300,86600
93.22580645161409,268600,0,43350,86700
93.22580645161409,268600,0,43350,86700
93.33333333333452,268600,0,43400,86800
93.33333333333452,268600,0,43400,86800
93.44086021505495,268600,0,43450,86900
93.44086021505495,268600,0,43450,86900
93.54838709677539,268600,0,43500,87000
93.54838709677539,268600,0,43500,87000
93.65591397849582,268600,0,43550,87100
93.65591397849582,268600,0,43550,87100
93.76344086021625,268600,0,43600,87200
93.76344086021625,268600,0,43600,87200
93.87096774193668,268600,0,43650,87300
93.87096774193668,268600,0,43650,87300
93.97849462365711,268600,0,43700,87400
93.97849462365711,268600,0,43700,87400
94.08602150537754,268600,0,43750,87500
94.08602150537754,268600,0,43750,87500
94.19354838709798,268600,0,43800,87600
94.19354838709798,268600,0,43800,87600
94.30107526881841,268600,0,43850,87700
94.30107526881841,268600,0,43850,87700
94.40860215053884,268600,0,43900,87800
94.40860215053884,268600,0,43900,87800
94.51612903225927,268600,0,43950,87900
94.51612903225927,268600,0,43950,87900
94.6236559139797,268600,0,44000,88000
94.6236559139797,268600,0,44000,88000
94.73118279570014,268600,0,44050,88100
94.73118279570014,268600,0,44050,88100
94.83870967742057,268600,0,44100,88200
94.83870967742057,268600,0,44100,88200
94.946236559141,268600,0,44150,88300
94.946236559141,268600,0,44150,88300
95.05376344086143,268600,0,44200,88400
95.05376344086143,268600,0,44200,88400
95.16129032258186,268600,0,44250,88500
95.16129032258186,268600,0,44250,88500
95.2688172043023,268600,0,44300,88600
95.2688172043023,268600,0,44300,88600
95.37634408602273,268600,0,44350,88700
95.37634408602273,268600,0,44350,88700
95.48387096774316,268600,0,44400,88800
95.48387096774316,268600,0,44400,88800
95.59139784946359,268600,0,44450,88900
95.59139784946359,268600,0,44450,88900
95.69892473118402,268600,0,44500,89000
95.69892473118402,268600,0,44500,89000
95.80645161290445,268600,0,44550,89100
95.80645161290445,268600,0,44550,89100
95.91397849462489,268600,0,44600,89200
95.91397849462489,268600,0,44600,89200
96.02150537634532,268600,0,44650,89300
96.02150537634532,268600,0,44650,89300
96.12903225806575,268600,0,44700,89400
96.12903225806575,268600,0,44700,89400
96.23655913978618,268600,0,44750,89500
96.23655913978618,268600,0,44750,89500
96.34408602150661,268600,0,44800,89600
96.34408602150661,268600,0,44800,89600
96.45161290322704,268600,0,44850,89700
96.45161290322704,268600,0,44850,89700
96.55913978494748,268600,0,44900,89800
96.55913978494748,268600,0,44900,89800
96.66666666666791,268600,0,44950,89900
96.66666666666791,268600,0,44950,89900
96.77419354838834,268600,0,45000,90000
96.77419354838834,268600,0,45000,90000
96.88172043010877,268600,0,45050,90100
96.88172043010877,268600,0,45050,90100
96.9892473118292,268600,0,45100,90200
96.9892473118292,268600,0,45100,90200
97.09677419354963,268600,0,45150,90300
97.09677419354963,268600,0,45150,90300
97.20430107527007,268600,0,45200,90400
97.20430107527007,268600,0,45200,90400
97.3118279569905,268600,0,45250,90500
97.3118279569905,268600,0,45250,90500
97.41935483871093,268600,0,45300,90600
97.41935483871093,268600,0,45300,90600
97.52688172043136,268600,0,45350,90700
97.52688172043136,268600,0,45350,90700
97.6344086021518,268600,0,45400,90800
97.6344086021518,268600,0,45400,90800
97.74193548387223,268600,0,45450,90900
97.74193548387223,268600,0,45450,90900
97.84946236559266,268600,0,45500,91000
97.84946236559266,268600,0,45500,91000
97.95698924731309,268600,0,45550,91100
97.95698924731309,268600,0,45550,91100
98.06451612903352,268600,0,45600,91200
98.06451612903352,268600,0,45600,91200
98.17204301075395,268600,0,45650,91300
98.17204301075395,268600,0,45650,91300
98.27956989247438,268600,0,45700,91400
98.27956989247438,268600,0,45700,91400
98.38709677419482,268600,0,45750,91500
98.38709677419482,268600,0,45750,91500
98.49462365591525,268600,0,45800,91600
98.49462365591525,268600,0,45800,91600
98.60215053763568,268600,0,45850,91700
98.60215053763568,268600,0,45850,91700
98.70967741935611,268600,0,45900,91800
98.70967741935611,268600,0,45900,91800
98.81720430107654,268600,0,45950,91900
98.81720430107654,268600,0,45950,91900
98.92473118279698,268600,0,46000,92000
98.92473118279698,268600,0,46000,92000
99.0322580645174,268600,0,46050,92100
99.0322580645174,268600,0,46050,92100
99.13978494623784,268600,0,46100,92200
99.13978494623784,268600,0,46100,92200
99.24731182795827,268600,0,46150,92300
99.24731182795827,268600,0,46150,92300
99.3548387096787,268600,0,46200,92400
99.3548387096787,268600,0,46200,92400
99.46236559139913,268600,0,46250,92500
99.46236559139913,268600,0,46250,92500
99.56989247311957,268600,0,46300,92600
99.56989247311957,268600,0,46300,92600
99.67741935484,268600,0,46350,92700
99.67741935484,268600,0,46350,92700
99.78494623656043,268600,0,46400,92800
99.78494623656043,268600,0,46400,92800
99.89247311828086,268600,0,46450,92900
99.89247311828086,268600,0,46450,92900
100.0000000000013,268600,0,46500,93000
100.0000000000013,268600,0,46500,93000
100.10752688172172,268600,0,46550,93100
100.10752688172172,268600,0,46550,93100
100.21505376344216,268600,0,46600,93200
100.21505376344216,268600,0,46600,93200
100.32258064516259,268600,0,46650,93300
100.32258064516259,268600,0,46650,93300
100.43010752688302,268600,0,46700,93400
100.43010752688302,268600,0,46700,93400
100.53763440860345,268600,0,46750,93500
100.53763440860345,268600,0,46750,93500
100.64516129032388,268600,0,46800,93600
100.64516129032388,268600,0,46800,93600
100.75268817204432,268600,0,46850,93700
100.75268817204432,268600,0,46850,93700
100.86021505376475,268600,0,46900,93800
100.86021505376475,268600,0,46900,93800
100.96774193548518,268600,0,46950,93900
100.96774193548518,268600,0,46950,93900
101.07526881720561,268600,0,47000,94000
101.07526881720561,268600,0,47000,94000
101.18279569892604,268600,0,47050,94100
101.18279569892604,268600,0,47050,94100
101.29032258064647,268600,0,47100,94200
101.29032258064647,268600,0,47100,94200
101.3978494623669,268600,0,47150,94300
101.3978494623669,268600,0,47150,94300
101.50537634408734,268600,0,47200,94400
101.50537634408734,268600,0,47200,94400
101.61290322580777,268600,0,47250,94500
101.61290322580777,268600,0,47250,94500
101.7204301075282,268600,0,47300,94600
101.7204301075282,268600,0,47300,94600
101.82795698924863,268600,0,47350,94700
101.82795698924863,268600,0,47350,94700
101.93548387096907,268600,0,47400,94800
101.93548387096907,268600,0,47400,94800
102.0430107526895,268600,0,47450,94900
102.0430107526895,268600,0,47450,94900
102.15053763440993,268600,0,47500,95000
102.15053763440993,268600,0,47500,95000
102.25806451613036,268600,0,47550,95100
102.25806451613036,268600,0,47550,95100
102.36559139785079,268600,0,47600,95200
102.36559139785079,268600,0,47600,95200
102.47311827957122,268600,0,47650,95300
102.47311827957122,268600,0,47650,95300
102.58064516129166,268600,0,47700,95400
102.58064516129166,268600,0,47700,95400
102.68817204301209,268600,0,47750,95500
102.68817204301209,268600,0,47750,95500
102.79569892473252,268600,0,47800,95600
102.79569892473252,268600,0,47800,95600
102.90322580645295,268600,0,47850,95700
102.90322580645295,268600,0,47850,95700
103.01075268817338,268600,0,47900,95800
103.01075268817338,268600,0,47900,95800
103.11827956989382,268600,0,47950,95900
103.11827956989382,268600,0,47950,95900
103.22580645161425,268600,0,48000,96000
103.22580645161425,268600,0,48000,96000
103.33333333333468,268600,0,48050,96100
103.33333333333468,268600,0,48050,96100
103.44086021505511,268600,0,48100,96200
103.44086021505511,268600,0,48100,96200
103.54838709677554,268600,0,48150,96300
103.54838709677554,268600,0,48150,96300
103.65591397849597,268600,0,48200,96400
103.65591397849597,268600,0,48200,96400
103.7634408602164,268600,0,48250,96500
103.7634408602164,268600,0,48250,96500
103.87096774193684,268600,0,48300,96600
103.87096774193684,268600,0,48300,96600
103.97849462365727,268600,0,48350,96700
103.97849462365727,268600,0,48350,96700
104.0860215053777,268600,0,48400,96800
104.0860215053777,268600,0,48400,96800
104.19354838709813,268600,0,48450,96900
104.19354838709813,268600,0,48450,96900
104.30107526881856,268600,0,48500,97000
104.30107526881856,268600,0,48500,97000
104.408602150539,268600,0,48550,97100
104.408602150539,268600,0,48550,97100
104.51612903225943,268600,0,48600,97200
104.51612903225943,268600,0,48600,97200
104.62365591397986,268600,0,48650,97300
104.62365591397986,268600,0,48650,97300
104.73118279570029,268600,0,48700,97400
104.73118279570029,268600,0,48700,97400
104.83870967742072,268600,0,48750,97500
104.83870967742072,268600,0,48750,97500
104.94623655914116,268600,0,48800,97600
104.94623655914116,268600,0,48800,97600
105.05376344086159,268600,0,48850,97700
105.05376344086159,268600,0,48850,97700
105.16129032258202,268600,0,48900,97800
105.16129032258202,268600,0,48900,97800
105.26881720430245,268600,0,48950,97900
105.26881720430245,268600,0,48950,97900
105.37634408602288,268600,0,49000,98000
105.37634408602288,268600,0,49000,98000
105.48387096774331,268600,0,49050,98100
105.48387096774331,268600,0,49050,98100
105.59139784946375,268600,0,49100,98200
105.59139784946375,268600,0,49100,98200
105.69892473118418,268600,0,49150,98300
105.69892473118418,268600,0,49150,98300
105.80645161290461,268600,0,49200,98400
105.80645161290461,268600,0,49200,98400
105.91397849462504,268600,0,49250,98500
105.91397849462504,268600,0,49250,98500
106.02150537634547,268600,0,49300,98600
106.02150537634547,268600,0,49300,98600
106.1290322580659,268600,0,49350,98700
106.1290322580659,268600,0,49350,98700
106.23655913978634,268600,0,49400,98800
106.23655913978634,268600,0,49400,98800
106.34408602150677,268600,0,49450,98900
106.34408602150677,268600,0,49450,98900
106.4516129032272,268600,0,49500,99000
106.4516129032272,268600,0,49500,99000
106.55913978494763,268600,0,49550,99100
106.55913978494763,268600,0,49550,99100
106.66666666666806,268600,0,49600,99200
106.66666666666806,268600,0,49600,99200
106.7741935483885,268600,0,49650,99300
106.7741935483885,268600,0,49650,99300
106.88172043010893,268600,0,49700,99400
106.88172043010893,268600,0,49700,99400
106.98924731182936,268600,0,49750,99500
106.98924731182936,268600,0,49750,99500
107.09677419354979,268600,0,49800,99600
107.09677419354979,268600,0,49800,99600
107.20430107527022,268600,0,49850,99700
107.20430107527022,268600,0,49850,99700
107.31182795699065,268600,0,49900,99800
107.31182795699065,268600,0,49900,99800
107.41935483871109,268600,0,49950,99900
107.41935483871109,268600,0,49950,99900
107.52688172043152,268600,0,50000,100000
182.5268817204315,268600,0,50000,100000
182.5372724103733,268600,50,50050,100050
182.5372724103733,268600,50,50050,100050
182.5476631003151,268600,100,50100,100100
182.5476631003151,268600,100,50100,100100
182.5580537902569,268600,150,50150,100150
182.5580537902569,268600,150,50150,100150
182.5684444801987,268600,200,50200,100200
182.5684444801987,268600,200,50200,100200
182.5788351701405,268600,250,50250,100250
182.5788351701405,268600,250,50250,100250
182.5892258600823,268600,300,50300,100300
182.5892258600823,268600,300,50300,100300
182.5996165500241,268600,350,50350,100350
182.5996165500241,268600,350,50350,100350
182.6100072399659,268600,400,50400,100400
182.6100072399659,268600,400,50400,100400
182.6203979299077,268600,450,50450,100450
182.6203979299077,268600,450,50450,100450
182.6307886198495,268600,500,50500,100500
182.6307886198495,268600,500,50500,100500
182.6411793097913,268600,550,50550,100550
182.6411793097913,268600,550,50550,100550
182.6515699997331,268600,600,50600,100600
182.6515699997331,268600,600,50600,100600
182.6619606896749,268600,650,50650,100650
182.6619606896749,268600,650,50650,100650
182.6723513796167,268600,700,50700,100700
182.6723513796167,268600,700,50700,100700
182.68274206955851,268600,750,50750,100750
182.68274206955851,268600,750,50750,100750
182.69313275950032,268600,800,50800,100800
182.69313275950032,268600,800,50800,100800
182.70352344944212,268600,850,50850,100850
182.70352344944212,268600,850,50850,100850
182.71391413938392,268600,900,50900,100900
182.71391413938392,268600,900,50900,100900
182.72430482932572,268600,950,50950,100950
182.72430482932572,268600,950,50950,100950
182.73469551926752,268600,1000,51000,101000
182.73469551926752,268600,1000,51000,101000
182.74508620920932,268600,1050,51050,101050
182.74508620920932,268600,1050,51050,101050
182.75547689915112,268600,1100,51100,101100
182.75547689915112,268600,1100,51100,101100
182.76586758909292,268600,1150,51150,101150
182.76586758909292,268600,1150,51150,101150
182.77625827903472,268600,1200,51200,101200
182.77625827903472,268600,1200,51200,101200
182.78664896897652,268600,1250,51250,101250
182.78664896897652,268600,1250,51250,101250
182.79703965891832,268600,1300,51300,101300
182.79703965891832,268600,1300,51300,101300
182.80743034886012,268600,1350,51350,101350
182.80743034886012,268600,1350,51350,101350
182.81782103880192,268600,1400,51400,101400
182.81782103880192,268600,1400,51400,101400
182.82821172874372,268600,1450,51450,101450
182.82821172874372,268600,1450,51450,101450
182.83860241868553,268600,1500,51500,101500
182.83860241868553,268600,1500,51500,101500
182.84899310862733,268600,1550,51550,101550
182.84899310862733,268600,1550,51550,101550
182.85938379856913,268600,1600,51600,101600
182.85938379856913,268600,1600,51600,101600
182.86977448851093,268600,1650,51650,101650
182.86977448851093,268600,1650,51650,101650
182.88016517845273,268600,1700,51700,101700
182.88016517845273,268600,1700,51700,101700
182.89055586839453,268600,1750,51750,101750
182.89055586839453,268600,1750,51750,101750
182.90094655833633,268600,1800,51800,101800
182.90094655833633,268600,1800,51800,101800
182.91133724827813,268600,1850,51850,101850
182.91133724827813,268600,1850,51850,101850
182.92172793821993,268600,1900,51900,101900
182.92172793821993,268600,1900,51900,101900
182.93211862816173,268600,1950,51950,101950
182.93211862816173,268600,1950,51950,101950
182.94250931810353,268600,2000,52000,102000
182.94250931810353,268600,2000,52000,102000
182.95290000804533,268600,2050,52050,102050
182.95290000804533,268600,2050,52050,102050
182.96329069798713,268600,2100,52100,102100
182.96329069798713,268600,2100,52100,102100
182.97368138792893,268600,2150,52150,102150
182.97368138792893,268600,2150,52150,102150
182.98407207787074,268600,2200,52200,102200
182.98407207787074,268600,2200,52200,102200
182.99446276781254,268600,2250,52250,102250
182.99446276781254,268600,2250,52250,102250
183.00485345775434,268600,2300,52300,102300
183.00485345775434,268600,2300,52300,102300
183.01524414769614,268600,2350,52350,102350
183.01524414769614,268600,2350,52350,102350
183.02563483763794,268600,2400,52400,102400
183.02563483763794,268600,2400,52400,102400
183.03602552757974,268600,2450,52450,102450
183.03602552757974,268600,2450,52450,102450
183.04641621752154,268600,2500,52500,102500
183.04641621752154,268600,2500,52500,102500
183.05680690746334,268600,2550,52550,102550
183.05680690746334,268600,2550,52550,102550
183.06719759740514,268600,2600,52600,102600
183.06719759740514,268600,2600,52600,102600
183.07758828734694,268600,2650,52650,102650
183.07758828734694,268600,2650,52650,102650
183.08797897728874,268600,2700,52700,102700
183.08797897728874,268600,2700,52700,102700
183.09836966723054,268600,2750,52750,102750
183.09836966723054,268600,2750,52750,102750
183.10876035717234,268600,2800,52800,102800
183.10876035717234,268600,2800,52800,102800
183.11915104711414,268600,2850,52850,102850
183.11915104711414,268600,2850,52850,102850
183.12954173705594,268600,2900,52900,102900
183.12954173705594,268600,2900,52900,102900
183.13993242699775,268600,2950,52950,102950
183.13993242699775,268600,2950,52950,102950
183.15032311693955,268600,3000,53000,103000
183.15032311693955,268600,3000,53000,103000
183.16071380688135,268600,3050,53050,103050
183.16071380688135,268600,3050,53050,103050
183.17110449682315,268600,3100,53100,103100
183.17110449682315,268600,3100,53100,103100
183.18149518676495,268600,3150,53150,103150
183.18149518676495,268600,3150,53150,103150
183.19188587670675,268600,3200,53200,103200
183.19188587670675,268600,3200,53200,103200
183.20227656664855,268600,3250,53250,103250
183.20227656664855,268600,3250,53250,103250
183.21266725659035,268600,3300,53300,103300
183.21266725659035,268600,3300,53300,103300
183.22305794653215,268600,3350,53350,103350
183.22305794653215,268600,3350,53350,103350
183.23344863647395,268600,3400,53400,103400
183.23344863647395,268600,3400,53400,103400
183.24383932641575,268600,3450,53450,103450
183.24383932641575,268600,3450,53450,103450
183.25423001635755,268600,3500,53500,103500
183.25423001635755,268600,3500,53500,103500
183.26462070629935,268600,3550,53550,103550
183.26462070629935,268600,3550,53550,103550
183.27501139624115,268600,3600,53600,103600
183.27501139624115,268600,3600,53600,103600
183.28540208618296,268600,3650,53650,103650
183.28540208618296,268600,3650,53650,103650
183.29579277612476,268600,3700,53700,103700
183.29579277612476,268600,3700,53700,103700
183.30618346606656,268600,3750,53750,103750
183.30618346606656,268600,3750,53750,103750
183.31657415600836,268600,3800,53800,103800
183.31657415600836,268600,3800,53800,103800
183.32696484595016,268600,3850,53850,103850
183.32696484595016,268600,3850,53850,103850
183.33735553589196,268600,3900,53900,103900
183.33735553589196,268600,3900,53900,103900
183.34774622583376,268600,3950,53950,103950
183.34774622583376,268600,3950,53950,103950
183.35813691577556,268600,4000,54000,104000
183.35813691577556,268600,4000,54000,104000
183.36852760571736,268600,4050,54050,104050
183.36852760571736,268600,4050,54050,104050
183.37891829565916,268600,4100,54100,104100
183.37891829565916,268600,4100,54100,104100
183.38930898560096,268600,4150,54150,104150
183.38930898560096,268600,4150,54150,104150
183.39969967554276,268600,4200,54200,104200
183.39969967554276,268600,4200,54200,104200
183.41009036548456,268600,4250,54250,104250
183.41009036548456,268600,4250,54250,104250
183.42048105542636,268600,4300,54300,104300
183.42048105542636,268600,4300,54300,104300
183.43087174536817,268600,4350,54350,104350
183.43087174536817,268600,4350,54350,104350
183.44126243530997,268600,4400,54400,104400
183.44126243530997,268600,4400,54400,104400
183.45165312525177,268600,4450,54450,104450
183.45165312525177,268600,4450,54450,104450
183.46204381519357,268600,4500,54500,104500
183.46204381519357,268600,4500,54500,104500
183.47243450513537,268600,4550,54550,104550
183.47243450513537,268600,4550,54550,104550
183.48282519507717,268600,4600,54600,104600
183.48282519507717,268600,4600,54600,104600
183.49321588501897,268600,4650,54650,104650
183.49321588501897,268600,4650,54650,104650
183.50360657496077,268600,4700,54700,104700
183.50360657496077,268600,4700,54700,104700
183.51399726490257,268600,4750,54750,104750
183.51399726490257,268600,4750,54750,104750
183.52438795484437,268600,4800,54800,104800
183.52438795484437,268600,4800,54800,104800
183.53477864478617,268600,4850,54850,104850
183.53477864478617,268600,4850,54850,104850
183.54516933472797,268600,4900,54900,104900
183.54516933472797,268600,4900,54900,104900
183.55556002466977,268600,4950,54950,104950
183.55556002466977,268600,4950,54950,104950
183.56595071461157,268600,5000,55000,105000
183.56595071461157,268600,5000,55000,105000
183.57634140455338,268600,5050,55050,105050
183.57634140455338,268600,5050,55050,105050
183.58673209449518,268600,5100,55100,105100
183.58673209449518,268600,5100,55100,105100
183.59712278443698,268600,5150,55150,105150
183.59712278443698,268600,5150,55150,105150
183.60751347437878,268600,5200,55200,105200
183.60751347437878,268600,5200,55200,105200
183.61790416432058,268600,5250,55250,105250
183.61790416432058,268600,5250,55250,105250
183.62829485426238,268600,5300,55300,105300
183.62829485426238,268600,5300,55300,105300
183.63868554420418,268600,5350,55350,105350
183.63868554420418,268600,5350,55350,105350
183.64907623414598,268600,5400,55400,105400
183.64907623414598,268600,5400,55400,105400
183.65946692408778,268600,5450,55450,105450
183.65946692408778,268600,5450,55450,105450
183.66985761402958,268600,5500,55500,105500
183.66985761402958,268600,5500,55500,105500
183.68024830397138,268600,5550,55550,105550
183.68024830397138,268600,5550,55550,105550
183.69063899391318,268600,5600,55600,105600
183.69063899391318,268600,5600,55600,105600
183.70102968385498,268600,5650,55650,105650
183.70102968385498,268600,5650,55650,105650
183.71142037379678,268600,5700,55700,105700
183.71142037379678,268600,5700,55700,105700
183.72181106373858,268600,5750,55750,105750
183.72181106373858,268600,5750,55750,105750
183.73220175368039,268600,5800,55800,105800
183.73220175368039,268600,5800,55800,105800
183.7425924436222,268600,5850,55850,105850
183.7425924436222,268600,5850,55850,105850
183.752983133564,268600,5900,55900,105900
183.752983133564,268600,5900,55900,105900
183.7633738235058,268600,5950,55950,105950
183.7633738235058,268600,5950,55950,105950
183.7737645134476,268600,6000,56000,106000
183.7737645134476,268600,6000,56000,106000
183.7841552033894,268600,6050,56050,106050
183.7841552033894,268600,6050,56050,106050
183.7945458933312,268600,6100,56100,106100
183.7945458933312,268600,6100,56100,106100
183.804936583273,268600,6150,56150,106150
183.804936583273,268600,6150,56150,106150
183.8153272732148,268600,6200,56200,106200
183.8153272732148,268600,6200,56200,106200
183.8257179631566,268600,6250,56250,106250
183.8257179631566,268600,6250,56250,106250
183.8361086530984,268600,6300,56300,106300
183.8361086530984,268600,6300,56300,106300
183.8464993430402,268600,6350,56350,106350
183.8464993430402,268600,6350,56350,106350
183.856890032982,268600,6400,56400,106400
183.856890032982,268600,6400,56400,106400
183.8672807229238,268600,6450,56450,106450
183.8672807229238,268600,6450,56450,106450
183.8776714128656,268600,6500,56500,106500
183.8776714128656,268600,6500,56500,106500
183.8880621028074,268600,6550,56550,106550
183.8880621028074,268600,6550,56550,106550
183.8984527927492,268600,6600,56600,106600
183.8984527927492,268600,6600,56600,106600
183.908843482691,268600,6650,56650,106650
183.908843482691,268600,6650,56650,106650
183.9192341726328,268600,6700,56700,106700
183.9192341726328,268600,6700,56700,106700
183.9296248625746,268600,6750,56750,106750
183.9296248625746,268600,6750,56750,106750
183.9400155525164,268600,6800,56800,106800
183.9400155525164,268600,6800,56800,106800
183.9504062424582,268600,6850,56850,106850
183.9504062424582,268600,6850,56850,106850
183.9607969324,268600,6900,56900,106900
183.9607969324,268600,6900,56900,106900
183.9711876223418,268600,6950,56950,106950
183.9711876223418,268600,6950,56950,106950
183.9815783122836,268600,7000,57000,107000
183.9815783122836,268600,7000,57000,107000
183.9919690022254,268600,7050,57050,107050
183.9919690022254,268600,7050,57050,107050
184.0023596921672,268600,7100,57100,107100
184.0023596921672,268600,7100,57100,107100
184.012750382109,268600,7150,57150,107150
184.012750382109,268600,7150,57150,107150
184.0231410720508,268600,7200,57200,107200
184.0231410720508,268600,7200,57200,107200
184.0335317619926,268600,7250,57250,107250
184.0335317619926,268600,7250,57250,107250
184.0439224519344,268600,7300,57300,107300
184.0439224519344,268600,7300,57300,107300
184.0543131418762,268600,7350,57350,107350
184.0543131418762,268600,7350,57350,107350
184.064703831818,268600,7400,57400,107400
184.064703831818,268600,7400,57400,107400
184.0750945217598,268600,7450,57450,107450
184.0750945217598,268600,7450,57450,107450
184.0854852117016,268600,7500,57500,107500
184.0854852117016,268600,7500,57500,107500
184.0958759016434,268600,7550,57550,107550
184.0958759016434,268600,7550,57550,107550
184.1062665915852,268600,7600,57600,107600
184.1062665915852,268600,7600,57600,107600
184.116657281527,268600,7650,57650,107650
184.116657281527,268600,7650,57650,107650
184.1270479714688,268600,7700,57700,107700
184.1270479714688,268600,7700,57700,107700
184.1374386614106,268600,7750,57750,107750
184.1374386614106,268600,7750,57750,107750
184.1478293513524,268600,7800,57800,107800
184.1478293513524,268600,7800,57800,107800
184.15822004129421,268600,7850,57850,107850
184.15822004129421,268600,7850,57850,107850
184.16861073123601,268600,7900,57900,107900
184.16861073123601,268600,7900,57900,107900
184.17900142117782,268600,7950,57950,107950
184.17900142117782,268600,7950,57950,107950
184.18939211111962,268600,8000,58000,108000
184.18939211111962,268600,8000,58000,108000
184.19978280106142,268600,8050,58050,108050
184.19978280106142,268600,8050,58050,108050
184.21017349100322,268600,8100,58100,108100
184.21017349100322,268600,8100,58100,108100
184.22056418094502,268600,8150,58150,108150
184.22056418094502,268600,8150,58150,108150
184.23095487088682,268600,8200,58200,108200
184.23095487088682,268600,8200,58200,108200
184.24134556082862,268600,8250,58250,108250
184.24134556082862,268600,8250,58250,108250
184.25173625077042,268600,8300,58300,108300
184.25173625077042,268600,8300,58300,108300
184.26212694071222,268600,8350,58350,108350
184.26212694071222,268600,8350,58350,108350
184.27251763065402,268600,8400,58400,108400
184.27251763065402,268600,8400,58400,108400
184.28290832059582,268600,8450,58450,108450
184.28290832059582,268600,8450,58450,108450
184.29329901053762,268600,8500,58500,108500
184.29329901053762,268600,8500,58500,108500
184.30368970047942,268600,8550,58550,108550
184.30368970047942,268600,8550,58550,108550
184.31408039042122,268600,8600,58600,108600
184.31408039042122,268600,8600,58600,108600
184.32447108036303,268600,8650,58650,108650
184.32447108036303,268600,8650,58650,108650
184.33486177030483,268600,8700,58700,108700
184.33486177030483,268600,8700,58700,108700
184.34525246024663,268600,8750,58750,108750
184.34525246024663,268600,8750,58750,108750
184.35564315018843,268600,8800,58800,108800
184.35564315018843,268600,8800,58800,108800
184.36603384013023,268600,8850,58850,108850
184.36603384013023,268600,8850,58850,108850
184.37642453007203,268600,8900,58900,108900
184.37642453007203,268600,8900,58900,108900
184.38681522001383,268600,8950,58950,108950
184.38681522001383,268600,8950,58950,108950
184.39720590995563,268600,9000,59000,109000
184.39720590995563,268600,9000,59000,109000
184.40759659989743,268600,9050,59050,109050
184.40759659989743,268600,9050,59050,109050
184.41798728983923,268600,9100,59100,109100
184.41798728983923,268600,9100,59100,109100
184.42837797978103,268600,9150,59150,109150
184.42837797978103,268600,9150,59150,109150
184.43876866972283,268600,9200,59200,109200
184.43876866972283,268600,9200,59200,109200
184.44915935966463,268600,9250,59250,109250
184.44915935966463,268600,9250,59250,109250
184.45955004960643,268600,9300,59300,109300
184.45955004960643,268600,9300,59300,109300
184.46994073954824,268600,9350,59350,109350
184.46994073954824,268600,9350,59350,109350
184.48033142949004,268600,9400,59400,109400
184.48033142949004,268600,9400,59400,109400
184.49072211943184,268600,9450,59450,109450
184.49072211943184,268600,9450,59450,109450
184.50111280937364,268600,9500,59500,109500
184.50111280937364,268600,9500,59500,109500
184.51150349931544,268600,9550,59550,109550
184.51150349931544,268600,9550,59550,109550
184.52189418925724,268600,9600,59600,109600
184.52189418925724,268600,9600,59600,109600
184.53228487919904,268600,9650,59650,109650
184.53228487919904,268600,9650,59650,109650
184.54267556914084,268600,9700,59700,109700
184.54267556914084,268600,9700,59700,109700
184.55306625908264,268600,9750,59750,109750
184.55306625908264,268600,9750,59750,109750
184.56345694902444,268600,9800,59800,109800
184.56345694902444,268600,9800,59800,109800
184.57384763896624,268600,9850,59850,109850
184.57384763896624,268600,9850,59850,109850
184.58423832890804,268600,9900,59900,109900
184.58423832890804,268600,9900,59900,109900
184.59462901884984,268600,9950,59950,109950
184.59462901884984,268600,9950,59950,109950
184.60501970879164,268600,10000,60000,110000
184.60501970879164,268600,10000,60000,110000
184.61541039873345,268600,10050,60050,110050
184.61541039873345,268600,10050,60050,110050
184.62580108867525,268600,10100,60100,110100
184.62580108867525,268600,10100,60100,110100
184.63619177861705,268600,10150,60150,110150
184.63619177861705,268600,10150,60150,110150
184.64658246855885,268600,10200,60200,110200
184.64658246855885,268600,10200,60200,110200
184.65697315850065,268600,10250,60250,110250
184.65697315850065,268600,10250,60250,110250
184.66736384844245,268600,10300,60300,110300
184.66736384844245,268600,10300,60300,110300
184.67775453838425,268600,10350,60350,110350
184.67775453838425,268600,10350,60350,110350
184.68814522832605,268600,10400,60400,110400
184.68814522832605,268600,10400,60400,110400
184.69853591826785,268600,10450,60450,110450
184.69853591826785,268600,10450,60450,110450
184.70892660820965,268600,10500,60500,110500
184.70892660820965,268600,10500,60500,110500
184.71931729815145,268600,10550,60550,110550
184.71931729815145,268600,10550,60550,110550
184.72970798809325,268600,10600,60600,110600
184.72970798809325,268600,10600,60600,110600
184.74009867803505,268600,10650,60650,110650
184.74009867803505,268600,10650,60650,110650
184.75048936797685,268600,10700,60700,110700
184.75048936797685,268600,10700,60700,110700
184.76088005791865,268600,10750,60750,110750
184.76088005791865,268600,10750,60750,110750
184.77127074786046,268600,10800,60800,110800
184.77127074786046,268600,10800,60800,110800
184.78166143780226,268600,10850,60850,110850
184.78166143780226,268600,10850,60850,110850
184.79205212774406,268600,10900,60900,110900
184.79205212774406,268600,10900,60900,110900
184.80244281768586,268600,10950,60950,110950
184.80244281768586,268600,10950,60950,110950
184.81283350762766,268600,11000,61000,111000
184.81283350762766,268600,11000,61000,111000
184.82322419756946,268600,11050,61050,111050
184.82322419756946,268600,11050,61050,111050
184.83361488751126,268600,11100,61100,111100
184.83361488751126,268600,11100,61100,111100
184.84400557745306,268600,11150,61150,111150
184.84400557745306,268600,11150,61150,111150
184.85439626739486,268600,11200,61200,111200
184.85439626739486,268600,11200,61200,111200
184.86478695733666,268600,11250,61250,111250
184.86478695733666,268600,11250,61250,111250
184.87517764727846,268600,11300,61300,111300
184.87517764727846,268600,11300,61300,111300
184.88556833722026,268600,11350,61350,111350
184.88556833722026,268600,11350,61350,111350
184.89595902716206,268600,11400,61400,111400
184.89595902716206,268600,11400,61400,111400
184.90634971710386,268600,11450,61450,111450
184.90634971710386,268600,11450,61450,111450
184.91674040704567,268600,11500,61500,111500
184.91674040704567,268600,11500,61500,111500
184.92713109698747,268600,11550,61550,111550
184.92713109698747,268600,11550,61550,111550
184.93752178692927,268600,11600,61600,111600
184.93752178692927,268600,11600,61600,111600
184.94791247687107,268600,11650,61650,111650
184.94791247687107,268600,11650,61650,111650
184.95830316681287,268600,11700,61700,111700
184.95830316681287,268600,11700,61700,111700
184.96869385675467,268600,11750,61750,111750
184.96869385675467,268600,11750,61750,111750
184.97908454669647,268600,11800,61800,111800
184.97908454669647,268600,11800,61800,111800
184.98947523663827,268600,11850,61850,111850
184.98947523663827,268600,11850,61850,111850
184.99986592658007,268600,11900,61900,111900
184.99986592658007,268600,11900,61900,111900
185.01025661652187,268600,11950,61950,111950
185.01025661652187,268600,11950,61950,111950
185.02064730646367,268600,12000,62000,112000
185.02064730646367,268600,12000,62000,112000
185.03103799640547,268600,12050,62050,112050
185.03103799640547,268600,12050,62050,112050
185.04142868634727,268600,12100,62100,112100
185.04142868634727,268600,12100,62100,112100
185.05181937628907,268600,12150,62150,112150
185.05181937628907,268600,12150,62150,112150
185.06221006623088,268600,12200,62200,112200
185.06221006623088,268600,12200,62200,112200
185.07260075617268,268600,12250,62250,112250
185.07260075617268,268600,12250,62250,112250
185.08299144611448,268600,12300,62300,112300
185.08299144611448,268600,12300,62300,112300
185.09338213605628,268600,12350,62350,112350
185.09338213605628,268600,12350,62350,112350
185.10377282599808,268600,12400,62400,112400
185.10377282599808,268600,12400,62400,112400
185.11416351593988,268600,12450,62450,112450
185.11416351593988,268600,12450,62450,112450
185.12455420588168,268600,12500,62500,112500
185.12455420588168,268600,12500,62500,112500
185.13494489582348,268600,12550,62550,112550
185.13494489582348,268600,12550,62550,112550
185.14533558576528,268600,12600,62600,112600
185.14533558576528,268600,12600,62600,112600
185.15572627570708,268600,12650,62650,112650
185.15572627570708,268600,12650,62650,112650
185.16611696564888,268600,12700,62700,112700
185.16611696564888,268600,12700,62700,112700
185.17650765559068,268600,12750,62750,112750
185.17650765559068,268600,12750,62750,112750
185.18689834553248,268600,12800,62800,112800
185.18689834553248,268600,12800,62800,112800
185.19728903547428,268600,12850,62850,112850
185.19728903547428,268600,12850,62850,112850
185.20767972541609,268600,12900,62900,112900
185.20767972541609,268600,12900,62900,112900
185.2180704153579,268600,12950,62950,112950
185.2180704153579,268600,12950,62950,112950
185.2284611052997,268600,13000,63000,113000
185.2284611052997,268600,13000,63000,113000
185.2388517952415,268600,13050,63050,113050
185.2388517952415,268600,13050,63050,113050
185.2492424851833,268600,13100,63100,113100
185.2492424851833,268600,13100,63100,113100
185.2596331751251,268600,13150,63150,113150
185.2596331751251,268600,13150,63150,113150
185.2700238650669,268600,13200,63200,113200
185.2700238650669,268600,13200,63200,113200
185.2804145550087,268600,13250,63250,113250
185.2804145550087,268600,13250,63250,113250
185.2908052449505,268600,13300,63300,113300
185.2908052449505,268600,13300,63300,113300
185.3011959348923,268600,13350,63350,113350
185.3011959348923,268600,13350,63350,113350
185.3115866248341,268600,13400,63400,113400
185.3115866248341,268600,13400,63400,113400
185.3219773147759,268600,13450,63450,113450
185.3219773147759,268600,13450,63450,113450
185.3323680047177,268600,13500,63500,113500
185.3323680047177,268600,13500,63500,113500
185.3427586946595,268600,13550,63550,113550
185.3427586946595,268600,13550,63550,113550
185.3531493846013,268600,13600,63600,113600
185.3531493846013,268600,13600,63600,113600
185.3635400745431,268600,13650,63650,113650
185.3635400745431,268600,13650,63650,113650
185.3739307644849,268600,13700,63700,113700
185.3739307644849,268600,13700,63700,113700
185.3843214544267,268600,13750,63750,113750
185.3843214544267,268600,13750,63750,113750
185.3947121443685,268600,13800,63800,113800
185.3947121443685,268600,13800,63800,113800
185.4051028343103,268600,13850,63850,113850
185.4051028343103,268600,13850,63850,113850
185.4154935242521,268600,13900,63900,113900
185.4154935242521,268600,13900,63900,113900
185.4258842141939,268600,13950,63950,113950
185.4258842141939,268600,13950,63950,113950
185.4362749041357,268600,14000,64000,114000
185.4362749041357,268600,14000,64000,114000
185.4466655940775,268600,14050,64050,114050
185.4466655940775,268600,14050,64050,114050
185.4570562840193,268600,14100,64100,114100
185.4570562840193,268600,14100,64100,114100
185.4674469739611,268600,14150,64150,114150
185.4674469739611,268600,14150,64150,114150
185.4778376639029,268600,14200,64200,114200
185.4778376639029,268600,14200,64200,114200
185.4882283538447,268600,14250,64250,114250
185.4882283538447,268600,14250,64250,114250
185.4986190437865,268600,14300,64300,114300
185.4986190437865,268600,14300,64300,114300
185.5090097337283,268600,14350,64350,114350
185.5090097337283,268600,14350,64350,114350
185.5194004236701,268600,14400,64400,114400
185.5194004236701,268600,14400,64400,114400
185.5297911136119,268600,14450,64450,114450
185.5297911136119,268600,14450,64450,114450
185.5401818035537,268600,14500,64500,114500
185.5401818035537,268600,14500,64500,114500
185.5505724934955,268600,14550,64550,114550
185.5505724934955,268600,14550,64550,114550
185.5609631834373,268600,14600,64600,114600
185.5609631834373,268600,14600,64600,114600
185.5713538733791,268600,14650,64650,114650
185.5713538733791,268600,14650,64650,114650
185.5817445633209,268600,14700,64700,114700
185.5817445633209,268600,14700,64700,114700
185.5921352532627,268600,14750,64750,114750
185.5921352532627,268600,14750,64750,114750
185.6025259432045,268600,14800,64800,114800
185.6025259432045,268600,14800,64800,114800
185.6129166331463,268600,14850,64850,114850
185.6129166331463,268600,14850,64850,114850
185.6233073230881,268600,14900,64900,114900
185.6233073230881,268600,14900,64900,114900
185.6336980130299,268600,14950,64950,114950
185.6336980130299,268600,14950,64950,114950
185.64408870297171,268600,15000,65000,115000
185.64408870297171,268600,15000,65000,115000
185.65447939291352,268600,15050,65050,115050
185.65447939291352,268600,15050,65050,115050
185.66487008285532,268600,15100,65100,115100
185.66487008285532,268600,15100,65100,115100
185.67526077279712,268600,15150,65150,115150
185.67526077279712,268600,15150,65150,115150
185.68565146273892,268600,15200,65200,115200
185.68565146273892,268600,15200,65200,115200
185.69604215268072,268600,15250,65250,115250
185.69604215268072,268600,15250,65250,115250
185.70643284262252,268600,15300,65300,115300
185.70643284262252,268600,15300,65300,115300
185.71682353256432,268600,15350,65350,115350
185.71682353256432,268600,15350,65350,115350
185.72721422250612,268600,15400,65400,115400
185.72721422250612,268600,15400,65400,115400
185.73760491244792,268600,15450,65450,115450
185.73760491244792,268600,15450,65450,115450
185.74799560238972,268600,15500,65500,115500
185.74799560238972,268600,15500,65500,115500
185.75838629233152,268600,15550,65550,115550
185.75838629233152,268600,15550,65550,115550
185.76877698227332,268600,15600,65600,115600
185.76877698227332,268600,15600,65600,115600
185.77916767221512,268600,15650,65650,115650
185.77916767221512,268600,15650,65650,115650
185.78955836215692,268600,15700,65700,115700
185.78955836215692,268600,15700,65700,115700
185.79994905209873,268600,15750,65750,115750
185.79994905209873,268600,15750,65750,115750
185.81033974204053,268600,15800,65800,115800
185.81033974204053,268600,15800,65800,115800
185.82073043198233,268600,15850,65850,115850
185.82073043198233,268600,15850,65850,115850
185.83112112192413,268600,15900,65900,115900
185.83112112192413,268600,15900,65900,115900
185.84151181186593,268600,15950,65950,115950
185.84151181186593,268600,15950,65950,115950
185.85190250180773,268600,16000,66000,116000
185.85190250180773,268600,16000,66000,116000
185.86229319174953,268600,16050,66050,116050
185.86229319174953,268600,16050,66050,116050
185.87268388169133,268600,16100,66100,116100
185.87268388169133,268600,16100,66100,116100
185.88307457163313,268600,16150,66150,116150
185.88307457163313,268600,16150,66150,116150
185.89346526157493,268600,16200,66200,116200
185.89346526157493,268600,16200,66200,116200
185.90385595151673,268600,16250,66250,116250
185.90385595151673,268600,16250,66250,116250
185.91424664145853,268600,16300,66300,116300
185.91424664145853,268600,16300,66300,116300
185.92463733140033,268600,16350,66350,116350
185.92463733140033,268600,16350,66350,116350
185.93502802134213,268600,16400,66400,116400
185.93502802134213,268600,16400,66400,116400
185.94541871128393,268600,16450,66450,116450
185.94541871128393,268600,16450,66450,116450
185.95580940122574,268600,16500,66500,116500
185.95580940122574,268600,16500,66500,116500
185.96620009116754,268600,16550,66550,116550
185.96620009116754,268600,16550,66550,116550
185.97659078110934,268600,16600,66600,116600
185.97659078110934,268600,16600,66600,116600
185.98698147105114,268600,16650,66650,116650
185.98698147105114,268600,16650,66650,116650
185.99737216099294,268600,16700,66700,116700
185.99737216099294,268600,16700,66700,116700
186.00776285093474,268600,16750,66750,116750
186.00776285093474,268600,16750,66750,116750
186.01815354087654,268600,16800,66800,116800
186.01815354087654,268600,16800,66800,116800
186.02854423081834,268600,16850,66850,116850
186.02854423081834,268600,16850,66850,116850
186.03893492076014,268600,16900,66900,116900
186.03893492076014,268600,16900,66900,116900
186.04932561070194,268600,16950,66950,116950
186.04932561070194,268600,16950,66950,116950
186.05971630064374,268600,17000,67000,117000
186.05971630064374,268600,17000,67000,117000
186.07010699058554,268600,17050,67050,117050
186.07010699058554,268600,17050,67050,117050
186.08049768052734,268600,17100,67100,117100
186.08049768052734,268600,17100,67100,117100
186.09088837046914,268600,17150,67150,117150
186.09088837046914,268600,17150,67150,117150
186.10127906041095,268600,17200,67200,117200
186.10127906041095,268600,17200,67200,117200
186.11166975035275,268600,17250,67250,117250
186.11166975035275,268600,17250,67250,117250
186.12206044029455,268600,17300,67300,117300
186.12206044029455,268600,17300,67300,117300
186.13245113023635,268600,17350,67350,117350
186.13245113023635,268600,17350,67350,117350
186.14284182017815,268600,17400,67400,117400
186.14284182017815,268600,17400,67400,117400
186.15323251011995,268600,17450,67450,117450
186.15323251011995,268600,17450,67450,117450
186.16362320006175,268600,17500,67500,117500
186.16362320006175,268600,17500,67500,117500
186.17401389000355,268600,17550,67550,117550
186.17401389000355,268600,17550,67550,117550
186.18440457994535,268600,17600,67600,117600
186.18440457994535,268600,17600,67600,117600
186.19479526988715,268600,17650,67650,117650
186.19479526988715,268600,17650,67650,117650
186.20518595982895,268600,17700,67700,117700
186.20518595982895,268600,17700,67700,117700
186.21557664977075,268600,17750,67750,117750
186.21557664977075,268600,17750,67750,117750
186.22596733971255,268600,17800,67800,117800
186.22596733971255,268600,17800,67800,117800
186.23635802965435,268600,17850,67850,117850
186.23635802965435,268600,17850,67850,117850
186.24674871959616,268600,17900,67900,117900
186.24674871959616,268600,17900,67900,117900
186.25713940953796,268600,17950,67950,117950
186.25713940953796,268600,17950,67950,117950
186.26753009947976,268600,18000,68000,118000
186.26753009947976,268600,18000,68000,118000
186.27792078942156,268600,18050,68050,118050
186.27792078942156,268600,18050,68050,118050
186.28831147936336,268600,18100,68100,118100
186.28831147936336,268600,18100,68100,118100
186.29870216930516,268600,18150,68150,118150
186.29870216930516,268600,18150,68150,118150
186.30909285924696,268600,18200,68200,118200
186.30909285924696,268600,18200,68200,118200
186.31948354918876,268600,18250,68250,118250
186.31948354918876,268600,18250,68250,118250
186.32987423913056,268600,18300,68300,118300
186.32987423913056,268600,18300,68300,118300
186.34026492907236,268600,18350,68350,118350
186.34026492907236,268600,18350,68350,118350
186.35065561901416,268600,18400,68400,118400
186.35065561901416,268600,18400,68400,118400
186.36104630895596,268600,18450,68450,118450
186.36104630895596,268600,18450,68450,118450
186.37143699889776,268600,18500,68500,118500
186.37143699889776,268600,18500,68500,118500
186.38182768883956,268600,18550,68550,118550
186.38182768883956,268600,18550,68550,118550
186.39221837878137,268600,18600,68600,118600
186.39221837878137,268600,18600,68600,118600
186.40260906872317,268600,18650,68650,118650
186.40260906872317,268600,18650,68650,118650
186.41299975866497,268600,18700,68700,118700
186.41299975866497,268600,18700,68700,118700
186.42339044860677,268600,18750,68750,118750
186.42339044860677,268600,18750,68750,118750
186.43378113854857,268600,18800,68800,118800
186.43378113854857,268600,18800,68800,118800
186.44417182849037,268600,18850,68850,118850
186.44417182849037,268600,18850,68850,118850
186.45456251843217,268600,18900,68900,118900
186.45456251843217,268600,18900,68900,118900
186.46495320837397,268600,18950,68950,118950
186.46495320837397,268600,18950,68950,118950
186.47534389831577,268600,19000,69000,119000
186.47534389831577,268600,19000,69000,119000
186.48573458825757,268600,19050,69050,119050
186.48573458825757,268600,19050,69050,119050
186.49612527819937,268600,19100,69100,119100
186.49612527819937,268600,19100,69100,119100
186.50651596814117,268600,19150,69150,119150
186.50651596814117,268600,19150,69150,119150
186.51690665808297,268600,19200,69200,119200
186.51690665808297,268600,19200,69200,119200
186.52729734802477,268600,19250,69250,119250
186.52729734802477,268600,19250,69250,119250
186.53768803796657,268600,19300,69300,119300
186.53768803796657,268600,19300,69300,119300
186.54807872790838,268600,19350,69350,119350
186.54807872790838,268600,19350,69350,119350
186.55846941785018,268600,19400,69400,119400
186.55846941785018,268600,19400,69400,119400
186.56886010779198,268600,19450,69450,119450
186.56886010779198,268600,19450,69450,119450
186.57925079773378,268600,19500,69500,119500
186.57925079773378,268600,19500,69500,119500
186.58964148767558,268600,19550,69550,119550
186.58964148767558,268600,19550,69550,119550
186.60003217761738,268600,19600,69600,119600
186.60003217761738,268600,19600,69600,119600
186.61042286755918,268600,19650,69650,119650
186.61042286755918,268600,19650,69650,119650
186.62081355750098,268600,19700,69700,119700
186.62081355750098,268600,19700,69700,119700
186.63120424744278,268600,19750,69750,119750
186.63120424744278,268600,19750,69750,119750
186.64159493738458,268600,19800,69800,119800
186.64159493738458,268600,19800,69800,119800
186.65198562732638,268600,19850,69850,119850
186.65198562732638,268600,19850,69850,119850
186.66237631726818,268600,19900,69900,119900
186.66237631726818,268600,19900,69900,119900
186.67276700720998,268600,19950,69950,119950
186.67276700720998,268600,19950,69950,119950
186.68315769715178,268600,20000,70000,120000
186.68315769715178,268600,20000,70000,120000
186.69354838709359,268600,20050,70050,120050
186.69354838709359,268600,20050,70050,120050
186.7039390770354,268600,20100,70100,120100
186.7039390770354,268600,20100,70100,120100
186.7143297669772,268600,20150,70150,120150
186.7143297669772,268600,20150,70150,120150
186.724720456919,268600,20200,70200,120200
186.724720456919,268600,20200,70200,120200
186.7351111468608,268600,20250,70250,120250
186.7351111468608,268600,20250,70250,120250
186.7455018368026,268600,20300,70300,120300
186.7455018368026,268600,20300,70300,120300
186.7558925267444,268600,20350,70350,120350
186.7558925267444,268600,20350,70350,120350
186.7662832166862,268600,20400,70400,120400
186.7662832166862,268600,20400,70400,120400
186.776673906628,268600,20450,70450,120450
186.776673906628,268600,20450,70450,120450
186.7870645965698,268600,20500,70500,120500
186.7870645965698,268600,20500,70500,120500
186.7974552865116,268600,20550,70550,120550
186.7974552865116,268600,20550,70550,120550
186.8078459764534,268600,20600,70600,120600
186.8078459764534,268600,20600,70600,120600
186.8182366663952,268600,20650,70650,120650
186.8182366663952,268600,20650,70650,120650
186.828627356337,268600,20700,70700,120700
186.828627356337,268600,20700,70700,120700
186.8390180462788,268600,20750,70750,120750
186.8390180462788,268600,20750,70750,120750
186.8494087362206,268600,20800,70800,120800
186.8494087362206,268600,20800,70800,120800
186.8597994261624,268600,20850,70850,120850
186.8597994261624,268600,20850,70850,120850
186.8701901161042,268600,20900,70900,120900
186.8701901161042,268600,20900,70900,120900
186.880580806046,268600,20950,70950,120950
186.880580806046,268600,20950,70950,120950
186.8909714959878,268600,21000,71000,121000
186.8909714959878,268600,21000,71000,121000
186.9013621859296,268600,21050,71050,121050
186.9013621859296,268600,21050,71050,121050
186.9117528758714,268600,21100,71100,121100
186.9117528758714,268600,21100,71100,121100
186.9221435658132,268600,21150,71150,121150
186.9221435658132,268600,21150,71150,121150
186.932534255755,268600,21200,71200,121200
186.932534255755,268600,21200,71200,121200
186.9429249456968,268600,21250,71250,121250
186.9429249456968,268600,21250,71250,121250
186.9533156356386,268600,21300,71300,121300
186.9533156356386,268600,21300,71300,121300
186.9637063255804,268600,21350,71350,121350
186.9637063255804,268600,21350,71350,121350
186.9740970155222,268600,21400,71400,121400
186.9740970155222,268600,21400,71400,121400
186.984487705464,268600,21450,71450,121450
186.984487705464,268600,21450,71450,121450
186.9948783954058,268600,21500,71500,121500
186.9948783954058,268600,21500,71500,121500
187.0052690853476,268600,21550,71550,121550
187.0052690853476,268600,21550,71550,121550
187.0156597752894,268600,21600,71600,121600
187.0156597752894,268600,21600,71600,121600
187.0260504652312,268600,21650,71650,121650
187.0260504652312,268600,21650,71650,121650
187.036441155173,268600,21700,71700,121700
187.036441155173,268600,21700,71700,121700
187.0468318451148,268600,21750,71750,121750
187.0468318451148,268600,21750,71750,121750
187.0572225350566,268600,21800,71800,121800
187.0572225350566,268600,21800,71800,121800
187.0676132249984,268600,21850,71850,121850
187.0676132249984,268600,21850,71850,121850
187.0780039149402,268600,21900,71900,121900
187.0780039149402,268600,21900,71900,121900
187.088394604882,268600,21950,71950,121950
187.088394604882,268600,21950,71950,121950
187.0987852948238,268600,22000,72000,122000
187.0987852948238,268600,22000,72000,122000
187.1091759847656,268600,22050,72050,122050
187.1091759847656,268600,22050,72050,122050
187.11956667470741,268600,22100,72100,122100
187.11956667470741,268600,22100,72100,122100
187.12995736464921,268600,22150,72150,122150
187.12995736464921,268600,22150,72150,122150
187.14034805459102,268600,22200,72200,122200
187.14034805459102,268600,22200,72200,122200
187.15073874453282,268600,22250,72250,122250
187.15073874453282,268600,22250,72250,122250
187.16112943447462,268600,22300,72300,122300
187.16112943447462,268600,22300,72300,122300
187.17152012441642,268600,22350,72350,122350
187.17152012441642,268600,22350,72350,122350
187.18191081435822,268600,22400,72400,122400
187.18191081435822,268600,22400,72400,122400
187.19230150430002,268600,22450,72450,122450
187.19230150430002,268600,22450,72450,122450
187.20269219424182,268600,22500,72500,122500
187.20269219424182,268600,22500,72500,122500
187.21308288418362,268600,22550,72550,122550
187.21308288418362,268600,22550,72550,122550
187.22347357412542,268600,22600,72600,122600
187.22347357412542,268600,22600,72600,122600
187.23386426406722,268600,22650,72650,122650
187.23386426406722,268600,22650,72650,122650
187.24425495400902,268600,22700,72700,122700
187.24425495400902,268600,22700,72700,122700
187.25464564395082,268600,22750,72750,122750
187.25464564395082,268600,22750,72750,122750
187.26503633389262,268600,22800,72800,122800
187.26503633389262,268600,22800,72800,122800
187.27542702383442,268600,22850,72850,122850
187.27542702383442,268600,22850,72850,122850
187.28581771377623,268600,22900,72900,122900
187.28581771377623,268600,22900,72900,122900
187.29620840371803,268600,22950,72950,122950
187.29620840371803,268600,22950,72950,122950
187.30659909365983,268600,23000,73000,123000
187.30659909365983,268600,23000,73000,123000
187.31698978360163,268600,23050,73050,123050
187.31698978360163,268600,23050,73050,123050
187.32738047354343,268600,23100,73100,123100
187.32738047354343,268600,23100,73100,123100
187.33777116348523,268600,23150,73150,123150
187.33777116348523,268600,23150,73150,123150
187.34816185342703,268600,23200,73200,123200
187.34816185342703,268600,23200,73200,123200
187.35855254336883,268600,23250,73250,123250
187.35855254336883,268600,23250,73250,123250
187.36894323331063,268600,23300,73300,123300
187.36894323331063,268600,23300,73300,123300
187.37933392325243,268600,23350,73350,123350
187.37933392325243,268600,23350,73350,123350
187.38972461319423,268600,23400,73400,123400
187.38972461319423,268600,23400,73400,123400
187.40011530313603,268600,23450,73450,123450
187.40011530313603,268600,23450,73450,123450
187.41050599307783,268600,23500,73500,123500
187.41050599307783,268600,23500,73500,123500
187.42089668301963,268600,23550,73550,123550
187.42089668301963,268600,23550,73550,123550
187.43128737296144,268600,23600,73600,123600
187.43128737296144,268600,23600,73600,123600
187.44167806290324,268600,23650,73650,123650
187.44167806290324,268600,23650,73650,123650
187.45206875284504,268600,23700,73700,123700
187.45206875284504,268600,23700,73700,123700
187.46245944278684,268600,23750,73750,123750
187.46245944278684,268600,23750,73750,123750
187.47285013272864,268600,23800,73800,123800
187.47285013272864,268600,23800,73800,123800
187.48324082267044,268600,23850,73850,123850
187.48324082267044,268600,23850,73850,123850
187.49363151261224,268600,23900,73900,123900
187.49363151261224,268600,23900,73900,123900
187.50402220255404,268600,23950,73950,123950
187.50402220255404,268600,23950,73950,123950
187.51441289249584,268600,24000,74000,124000
187.51441289249584,268600,24000,74000,124000
187.52480358243764,268600,24050,74050,124050
187.52480358243764,268600,24050,74050,124050
187.53519427237944,268600,24100,74100,124100
187.53519427237944,268600,24100,74100,124100
187.54558496232124,268600,24150,74150,124150
187.54558496232124,268600,24150,74150,124150
187.55597565226304,268600,24200,74200,124200
187.55597565226304,268600,24200,74200,124200
187.56636634220484,268600,24250,74250,124250
187.56636634220484,268600,24250,74250,124250
187.57675703214665,268600,24300,74300,124300
187.57675703214665,268600,24300,74300,124300
187.58714772208845,268600,24350,74350,124350
187.58714772208845,268600,24350,74350,124350
187.59753841203025,268600,24400,74400,124400
187.59753841203025,268600,24400,74400,124400
187.60792910197205,268600,24450,74450,124450
187.60792910197205,268600,24450,74450,124450
187.61831979191385,268600,24500,74500,124500
187.61831979191385,268600,24500,74500,124500
187.62871048185565,268600,24550,74550,124550
187.62871048185565,268600,24550,74550,124550
187.63910117179745,268600,24600,74600,124600
187.63910117179745,268600,24600,74600,124600
187.64949186173925,268600,24650,74650,124650
187.64949186173925,268600,24650,74650,124650
187.65988255168105,268600,24700,74700,124700
187.65988255168105,268600,24700,74700,124700
187.67027324162285,268600,24750,74750,124750
187.67027324162285,268600,24750,74750,124750
187.68066393156465,268600,24800,74800,124800
187.68066393156465,268600,24800,74800,124800
187.69105462150645,268600,24850,74850,124850
187.69105462150645,268600,24850,74850,124850
187.70144531144825,268600,24900,74900,124900
187.70144531144825,268600,24900,74900,124900
187.71183600139005,268600,24950,74950,124950
187.71183600139005,268600,24950,74950,124950
187.72222669133185,268600,25000,75000,125000
187.72222669133185,268600,25000,75000,125000
187.73261738127366,268600,25050,75050,125050
187.73261738127366,268600,25050,75050,125050
187.74300807121546,268600,25100,75100,125100
187.74300807121546,268600,25100,75100,125100
187.75339876115726,268600,25150,75150,125150
187.75339876115726,268600,25150,75150,125150
187.76378945109906,268600,25200,75200,125200
187.76378945109906,268600,25200,75200,125200
187.77418014104086,268600,25250,75250,125250
187.77418014104086,268600,25250,75250,125250
187.78457083098266,268600,25300,75300,125300
187.78457083098266,268600,25300,75300,125300
187.79496152092446,268600,25350,75350,125350
187.79496152092446,268600,25350,75350,125350
187.80535221086626,268600,25400,75400,125400
187.80535221086626,268600,25400,75400,125400
187.81574290080806,268600,25450,75450,125450
187.81574290080806,268600,25450,75450,125450
187.82613359074986,268600,25500,75500,125500
187.82613359074986,268600,25500,75500,125500
187.83652428069166,268600,25550,75550,125550
187.83652428069166,268600,25550,75550,125550
187.84691497063346,268600,25600,75600,125600
187.84691497063346,268600,25600,75600,125600
187.85730566057526,268600,25650,75650,125650
187.85730566057526,268600,25650,75650,125650
187.86769635051706,268600,25700,75700,125700
187.86769635051706,268600,25700,75700,125700
187.87808704045887,268600,25750,75750,125750
187.87808704045887,268600,25750,75750,125750
187.88847773040067,268600,25800,75800,125800
187.88847773040067,268600,25800,75800,125800
187.89886842034247,268600,25850,75850,125850
187.89886842034247,268600,25850,75850,125850
187.90925911028427,268600,25900,75900,125900
187.90925911028427,268600,25900,75900,125900
187.91964980022607,268600,25950,75950,125950
187.91964980022607,268600,25950,75950,125950
187.93004049016787,268600,26000,76000,126000
187.93004049016787,268600,26000,76000,126000
187.94043118010967,268600,26050,76050,126050
187.94043118010967,268600,26050,76050,126050
187.95082187005147,268600,26100,76100,126100
187.95082187005147,268600,26100,76100,126100
187.96121255999327,268600,26150,76150,126150
187.96121255999327,268600,26150,76150,126150
187.97160324993507,268600,26200,76200,126200
187.97160324993507,268600,26200,76200,126200
187.98199393987687,268600,26250,76250,126250
187.98199393987687,268600,26250,76250,126250
187.99238462981867,268600,26300,76300,126300
187.99238462981867,268600,26300,76300,126300
188.00277531976047,268600,26350,76350,126350
188.00277531976047,268600,26350,76350,126350
188.01316600970227,268600,26400,76400,126400
188.01316600970227,268600,26400,76400,126400
188.02355669964408,268600,26450,76450,126450
188.02355669964408,268600,26450,76450,126450
188.03394738958588,268600,26500,76500,126500
188.03394738958588,268600,26500,76500,126500
188.04433807952768,268600,26550,76550,126550
188.04433807952768,268600,26550,76550,126550
188.05472876946948,268600,26600,76600,126600
188.05472876946948,268600,26600,76600,126600
188.06511945941128,268600,26650,76650,126650
188.06511945941128,268600,26650,76650,126650
188.07551014935308,268600,26700,76700,126700
188.07551014935308,268600,26700,76700,126700
188.08590083929488,268600,26750,76750,126750
188.08590083929488,268600,26750,76750,126750
188.09629152923668,268600,26800,76800,126800
188.09629152923668,268600,26800,76800,126800
188.10668221917848,268600,26850,76850,126850
188.10668221917848,268600,26850,76850,126850
188.11707290912028,268600,26900,76900,126900
188.11707290912028,268600,26900,76900,126900
188.12746359906208,268600,26950,76950,126950
188.12746359906208,268600,26950,76950,126950
188.13785428900388,268600,27000,77000,127000
188.13785428900388,268600,27000,77000,127000
188.14824497894568,268600,27050,77050,127050
188.14824497894568,268600,27050,77050,127050
188.15863566888748,268600,27100,77100,127100
188.15863566888748,268600,27100,77100,127100
188.16902635882929,268600,27150,77150,127150
188.16902635882929,268600,27150,77150,127150
188.17941704877109,268600,27200,77200,127200
188.17941704877109,268600,27200,77200,127200
188.1898077387129,268600,27250,77250,127250
188.1898077387129,268600,27250,77250,127250
188.2001984286547,268600,27300,77300,127300
188.2001984286547,268600,27300,77300,127300
188.2105891185965,268600,27350,77350,127350
188.2105891185965,268600,27350,77350,127350
188.2209798085383,268600,27400,77400,127400
188.2209798085383,268600,27400,77400,127400
188.2313704984801,268600,27450,77450,127450
188.2313704984801,268600,27450,77450,127450
188.2417611884219,268600,27500,77500,127500
188.2417611884219,268600,27500,77500,127500
188.2521518783637,268600,27550,77550,127550
188.2521518783637,268600,27550,77550,127550
188.2625425683055,268600,27600,77600,127600
188.2625425683055,268600,27600,77600,127600
188.2729332582473,268600,27650,77650,127650
188.2729332582473,268600,27650,77650,127650
188.2833239481891,268600,27700,77700,127700
188.2833239481891,268600,27700,77700,127700
188.2937146381309,268600,27750,77750,127750
188.2937146381309,268600,27750,77750,127750
188.3041053280727,268600,27800,77800,127800
188.3041053280727,268600,27800,77800,127800
188.3144960180145,268600,27850,77850,127850
188.3144960180145,268600,27850,77850,127850
188.3248867079563,268600,27900,77900,127900
188.3248867079563,268600,27900,77900,127900
188.3352773978981,268600,27950,77950,127950
188.3352773978981,268600,27950,77950,127950
188.3456680878399,268600,28000,78000,128000
188.3456680878399,268600,28000,78000,128000
188.3560587777817,268600,28050,78050,128050
188.3560587777817,268600,28050,78050,128050
188.3664494677235,268600,28100,78100,128100
188.3664494677235,268600,28100,78100,128100
188.3768401576653,268600,28150,78150,128150
188.3768401576653,268600,28150,78150,128150
188.3872308476071,268600,28200,78200,128200
188.3872308476071,268600,28200,78200,128200
188.3976215375489,268600,28250,78250,128250
188.3976215375489,268600,28250,78250,128250
188.4080122274907,268600,28300,78300,128300
188.4080122274907,268600,28300,78300,128300
188.4184029174325,268600,28350,78350,128350
188.4184029174325,268600,28350,78350,128350
188.4287936073743,268600,28400,78400,128400
188.4287936073743,268600,28400,78400,128400
188.4391842973161,268600,28450,78450,128450
188.4391842973161,268600,28450,78450,128450
188.4495749872579,268600,28500,78500,128500
188.4495749872579,268600,28500,78500,128500
188.4599656771997,268600,28550,78550,128550
188.4599656771997,268600,28550,78550,128550
188.4703563671415,268600,28600,78600,128600
188.4703563671415,268600,28600,78600,128600
188.4807470570833,268600,28650,78650,128650
188.4807470570833,268600,28650,78650,128650
188.4911377470251,268600,28700,78700,128700
188.4911377470251,268600,28700,78700,128700
188.5015284369669,268600,28750,78750,128750
188.5015284369669,268600,28750,78750,128750
188.5119191269087,268600,28800,78800,128800
188.5119191269087,268600,28800,78800,128800
188.5223098168505,268600,28850,78850,128850
188.5223098168505,268600,28850,78850,128850
188.5327005067923,268600,28900,78900,128900
188.5327005067923,268600,28900,78900,128900
188.5430911967341,268600,28950,78950,128950
188.5430911967341,268600,28950,78950,128950
188.5534818866759,268600,29000,79000,129000
188.5534818866759,268600,29000,79000,129000
188.5638725766177,268600,29050,79050,129050
188.5638725766177,268600,29050,79050,129050
188.5742632665595,268600,29100,79100,129100
188.5742632665595,268600,29100,79100,129100
188.5846539565013,268600,29150,79150,129150
188.5846539565013,268600,29150,79150,129150
188.5950446464431,268600,29200,79200,129200
188.5950446464431,268600,29200,79200,129200
188.60543533638491,268600,29250,79250,129250
188.60543533638491,268600,29250,79250,129250
188.61582602632672,268600,29300,79300,129300
188.61582602632672,268600,29300,79300,129300
188.62621671626852,268600,29350,79350,129350
188.62621671626852,268600,29350,79350,129350
188.63660740621032,268600,29400,79400,129400
188.63660740621032,268600,29400,79400,129400
188.64699809615212,268600,29450,79450,129450
188.64699809615212,268600,29450,79450,129450
188.65738878609392,268600,29500,79500,129500
188.65738878609392,268600,29500,79500,129500
188.66777947603572,268600,29550,79550,129550
188.66777947603572,268600,29550,79550,129550
188.67817016597752,268600,29600,79600,129600
188.67817016597752,268600,29600,79600,129600
188.68856085591932,268600,29650,79650,129650
188.68856085591932,268600,29650,79650,129650
188.69895154586112,268600,29700,79700,129700
188.69895154586112,268600,29700,79700,129700
188.70934223580292,268600,29750,79750,129750
188.70934223580292,268600,29750,79750,129750
188.71973292574472,268600,29800,79800,129800
188.71973292574472,268600,29800,79800,129800
188.73012361568652,268600,29850,79850,129850
188.73012361568652,268600,29850,79850,129850
188.74051430562832,268600,29900,79900,129900
188.74051430562832,268600,29900,79900,129900
188.75090499557012,268600,29950,79950,129950
188.75090499557012,268600,29950,79950,129950
188.76129568551193,268600,30000,80000,130000
188.76129568551193,268600,30000,80000,130000
188.77168637545373,268600,30050,80050,130050
188.77168637545373,268600,30050,80050,130050
188.78207706539553,268600,30100,80100,130100
188.78207706539553,268600,30100,80100,130100
188.79246775533733,268600,30150,80150,130150
188.79246775533733,268600,30150,80150,130150
188.80285844527913,268600,30200,80200,130200
188.80285844527913,268600,30200,80200,130200
188.81324913522093,268600,30250,80250,130250
188.81324913522093,268600,30250,80250,130250
188.82363982516273,268600,30300,80300,130300
188.82363982516273,268600,30300,80300,130300
188.83403051510453,268600,30350,80350,130350
188.83403051510453,268600,30350,80350,130350
188.84442120504633,268600,30400,80400,130400
188.84442120504633,268600,30400,80400,130400
188.85481189498813,268600,30450,80450,130450
188.85481189498813,268600,30450,80450,130450
188.86520258492993,268600,30500,80500,130500
188.86520258492993,268600,30500,80500,130500
188.87559327487173,268600,30550,80550,130550
188.87559327487173,268600,30550,80550,130550
188.88598396481353,268600,30600,80600,130600
188.88598396481353,268600,30600,80600,130600
188.89637465475533,268600,30650,80650,130650
188.89637465475533,268600,30650,80650,130650
188.90676534469713,268600,30700,80700,130700
188.90676534469713,268600,30700,80700,130700
188.91715603463894,268600,30750,80750,130750
188.91715603463894,268600,30750,80750,130750
188.92754672458074,268600,30800,80800,130800
188.92754672458074,268600,30800,80800,130800
188.93793741452254,268600,30850,80850,130850
188.93793741452254,268600,30850,80850,130850
188.94832810446434,268600,30900,80900,130900
188.94832810446434,268600,30900,80900,130900
188.95871879440614,268600,30950,80950,130950
188.95871879440614,268600,30950,80950,130950
188.96910948434794,268600,31000,81000,131000
188.96910948434794,268600,31000,81000,131000
188.97950017428974,268600,31050,81050,131050
188.97950017428974,268600,31050,81050,131050
188.98989086423154,268600,31100,81100,131100
188.98989086423154,268600,31100,81100,131100
189.00028155417334,268600,31150,81150,131150
189.00028155417334,268600,31150,81150,131150
189.01067224411514,268600,31200,81200,131200
189.01067224411514,268600,31200,81200,131200
189.02106293405694,268600,31250,81250,131250
189.02106293405694,268600,31250,81250,131250
189.03145362399874,268600,31300,81300,131300
189.03145362399874,268600,31300,81300,131300
189.04184431394054,268600,31350,81350,131350
189.04184431394054,268600,31350,81350,131350
189.05223500388234,268600,31400,81400,131400
189.05223500388234,268600,31400,81400,131400
189.06262569382415,268600,31450,81450,131450
189.06262569382415,268600,31450,81450,131450
189.07301638376595,268600,31500,81500,131500
189.07301638376595,268600,31500,81500,131500
189.08340707370775,268600,31550,81550,131550
189.08340707370775,268600,31550,81550,131550
189.09379776364955,268600,31600,81600,131600
189.09379776364955,268600,31600,81600,131600
189.10418845359135,268600,31650,81650,131650
189.10418845359135,268600,31650,81650,131650
189.11457914353315,268600,31700,81700,131700
189.11457914353315,268600,31700,81700,131700
189.12496983347495,268600,31750,81750,131750
189.12496983347495,268600,31750,81750,131750
189.13536052341675,268600,31800,81800,131800
189.13536052341675,268600,31800,81800,131800
189.14575121335855,268600,31850,81850,131850
189.14575121335855,268600,31850,81850,131850
189.15614190330035,268600,31900,81900,131900
189.15614190330035,268600,31900,81900,131900
189.16653259324215,268600,31950,81950,131950
189.16653259324215,268600,31950,81950,131950
189.17692328318395,268600,32000,82000,132000
189.17692328318395,268600,32000,82000,132000
189.18731397312575,268600,32050,82050,132050
189.18731397312575,268600,32050,82050,132050
189.19770466306755,268600,32100,82100,132100
189.19770466306755,268600,32100,82100,132100
189.20809535300936,268600,32150,82150,132150
189.20809535300936,268600,32150,82150,132150
189.21848604295116,268600,32200,82200,132200
189.21848604295116,268600,32200,82200,132200
189.22887673289296,268600,32250,82250,132250
189.22887673289296,268600,32250,82250,132250
189.23926742283476,268600,32300,82300,132300
189.23926742283476,268600,32300,82300,132300
189.24965811277656,268600,32350,82350,132350
189.24965811277656,268600,32350,82350,132350
189.26004880271836,268600,32400,82400,132400
189.26004880271836,268600,32400,82400,132400
189.27043949266016,268600,32450,82450,132450
189.27043949266016,268600,32450,82450,132450
189.28083018260196,268600,32500,82500,132500
189.28083018260196,268600,32500,82500,132500
189.29122087254376,268600,32550,82550,132550
189.29122087254376,268600,32550,82550,132550
189.30161156248556,268600,32600,82600,132600
189.30161156248556,268600,32600,82600,132600
189.31200225242736,268600,32650,82650,132650
189.31200225242736,268600,32650,82650,132650
189.32239294236916,268600,32700,82700,132700
189.32239294236916,268600,32700,82700,132700
189.33278363231096,268600,32750,82750,132750
189.33278363231096,268600,32750,82750,132750
189.34317432225276,268600,32800,82800,132800
189.34317432225276,268600,32800,82800,132800
189.35356501219457,268600,32850,82850,132850
189.35356501219457,268600,32850,82850,132850
189.36395570213637,268600,32900,82900,132900
189.36395570213637,268600,32900,82900,132900
189.37434639207817,268600,32950,82950,132950
189.37434639207817,268600,32950,82950,132950
189.38473708201997,268600,33000,83000,133000
189.38473708201997,268600,33000,83000,133000
189.39512777196177,268600,33050,83050,133050
189.39512777196177,268600,33050,83050,133050
189.40551846190357,268600,33100,83100,133100
189.40551846190357,268600,33100,83100,133100
189.41590915184537,268600,33150,83150,133150
189.41590915184537,268600,33150,83150,133150
189.42629984178717,268600,33200,83200,133200
189.42629984178717,268600,33200,83200,133200
189.43669053172897,268600,33250,83250,133250
189.43669053172897,268600,33250,83250,133250
189.44708122167077,268600,33300,83300,133300
189.44708122167077,268600,33300,83300,133300
189.45747191161257,268600,33350,83350,133350
189.45747191161257,268600,33350,83350,133350
189.46786260155437,268600,33400,83400,133400
189.46786260155437,268600,33400,83400,133400
189.47825329149617,268600,33450,83450,133450
189.47825329149617,268600,33450,83450,133450
189.48864398143797,268600,33500,83500,133500
189.48864398143797,268600,33500,83500,133500
189.49903467137977,268600,33550,83550,133550
189.49903467137977,268600,33550,83550,133550
189.50942536132158,268600,33600,83600,133600
189.50942536132158,268600,33600,83600,133600
189.51981605126338,268600,33650,83650,133650
189.51981605126338,268600,33650,83650,133650
189.53020674120518,268600,33700,83700,133700
189.53020674120518,268600,33700,83700,133700
189.54059743114698,268600,33750,83750,133750
189.54059743114698,268600,33750,83750,133750
189.55098812108878,268600,33800,83800,133800
189.55098812108878,268600,33800,83800,133800
189.56137881103058,268600,33850,83850,133850
189.56137881103058,268600,33850,83850,133850
189.57176950097238,268600,33900,83900,133900
189.57176950097238,268600,33900,83900,133900
189.58216019091418,268600,33950,83950,133950
189.58216019091418,268600,33950,83950,133950
189.59255088085598,268600,34000,84000,134000
189.59255088085598,268600,34000,84000,134000
189.60294157079778,268600,34050,84050,134050
189.60294157079778,268600,34050,84050,134050
189.61333226073958,268600,34100,84100,134100
189.61333226073958,268600,34100,84100,134100
189.62372295068138,268600,34150,84150,134150
189.62372295068138,268600,34150,84150,134150
189.63411364062318,268600,34200,84200,134200
189.63411364062318,268600,34200,84200,134200
189.64450433056498,268600,34250,84250,134250
189.64450433056498,268600,34250,84250,134250
189.65489502050679,268600,34300,84300,134300
189.65489502050679,268600,34300,84300,134300
189.6652857104486,268600,34350,84350,134350
189.6652857104486,268600,34350,84350,134350
189.6756764003904,268600,34400,84400,134400
189.6756764003904,268600,34400,84400,134400
189.6860670903322,268600,34450,84450,134450
189.6860670903322,268600,34450,84450,134450
189.696457780274,268600,34500,84500,134500
189.696457780274,268600,34500,84500,134500
189.7068484702158,268600,34550,84550,134550
189.7068484702158,268600,34550,84550,134550
189.7172391601576,268600,34600,84600,134600
189.7172391601576,268600,34600,84600,134600
189.7276298500994,268600,34650,84650,134650
189.7276298500994,268600,34650,84650,134650
189.7380205400412,268600,34700,84700,134700
189.7380205400412,268600,34700,84700,134700
189.748411229983,268600,34750,84750,134750
189.748411229983,268600,34750,84750,134750
189.7588019199248,268600,34800,84800,134800
189.7588019199248,268600,34800,84800,134800
189.7691926098666,268600,34850,84850,134850
189.7691926098666,268600,34850,84850,134850
189.7795832998084,268600,34900,84900,134900
189.7795832998084,268600,34900,84900,134900
189.7899739897502,268600,34950,84950,134950
189.7899739897502,268600,34950,84950,134950
189.800364679692,268600,35000,85000,135000
189.800364679692,268600,35000,85000,135000
189.8107553696338,268600,35050,85050,135050
189.8107553696338,268600,35050,85050,135050
189.8211460595756,268600,35100,85100,135100
189.8211460595756,268600,35100,85100,135100
189.8315367495174,268600,35150,85150,135150
189.8315367495174,268600,35150,85150,135150
189.8419274394592,268600,35200,85200,135200
189.8419274394592,268600,35200,85200,135200
189.852318129401,268600,35250,85250,135250
189.852318129401,268600,35250,85250,135250
189.8627088193428,268600,35300,85300,135300
189.8627088193428,268600,35300,85300,135300
189.8730995092846,268600,35350,85350,135350
189.8730995092846,268600,35350,85350,135350
189.8834901992264,268600,35400,85400,135400
189.8834901992264,268600,35400,85400,135400
189.8938808891682,268600,35450,85450,135450
189.8938808891682,268600,35450,85450,135450
189.90427157911,268600,35500,85500,135500
189.90427157911,268600,35500,85500,135500
189.9146622690518,268600,35550,85550,135550
189.9146622690518,268600,35550,85550,135550
189.9250529589936,268600,35600,85600,135600
189.9250529589936,268600,35600,85600,135600
189.9354436489354,268600,35650,85650,135650
189.9354436489354,268600,35650,85650,135650
189.9458343388772,268600,35700,85700,135700
189.9458343388772,268600,35700,85700,135700
189.956225028819,268600,35750,85750,135750
189.956225028819,268600,35750,85750,135750
189.9666157187608,268600,35800,85800,135800
189.9666157187608,268600,35800,85800,135800
189.9770064087026,268600,35850,85850,135850
189.9770064087026,268600,35850,85850,135850
189.9873970986444,268600,35900,85900,135900
189.9873970986444,268600,35900,85900,135900
189.9977877885862,268600,35950,85950,135950
189.9977877885862,268600,35950,85950,135950
190.008178478528,268600,36000,86000,136000
190.008178478528,268600,36000,86000,136000
190.0185691684698,268600,36050,86050,136050
190.0185691684698,268600,36050,86050,136050
190.0289598584116,268600,36100,86100,136100
190.0289598584116,268600,36100,86100,136100
190.0393505483534,268600,36150,86150,136150
190.0393505483534,268600,36150,86150,136150
190.0497412382952,268600,36200,86200,136200
190.0497412382952,268600,36200,86200,136200
190.060131928237,268600,36250,86250,136250
190.060131928237,268600,36250,86250,136250
190.0705226181788,268600,36300,86300,136300
190.0705226181788,268600,36300,86300,136300
190.0809133081206,268600,36350,86350,136350
190.0809133081206,268600,36350,86350,136350
190.09130399806241,268600,36400,86400,136400
190.09130399806241,268600,36400,86400,136400
190.10169468800422,268600,36450,86450,136450
190.10169468800422,268600,36450,86450,136450
190.11208537794602,268600,36500,86500,136500
190.11208537794602,268600,36500,86500,136500
190.12247606788782,268600,36550,86550,136550
190.12247606788782,268600,36550,86550,136550
190.13286675782962,268600,36600,86600,136600
190.13286675782962,268600,36600,86600,136600
190.14325744777142,268600,36650,86650,136650
190.14325744777142,268600,36650,86650,136650
190.15364813771322,268600,36700,86700,136700
190.15364813771322,268600,36700,86700,136700
190.16403882765502,268600,36750,86750,136750
190.16403882765502,268600,36750,86750,136750
190.17442951759682,268600,36800,86800,136800
190.17442951759682,268600,36800,86800,136800
190.18482020753862,268600,36850,86850,136850
190.18482020753862,268600,36850,86850,136850
190.19521089748042,268600,36900,86900,136900
190.19521089748042,268600,36900,86900,136900
190.20560158742222,268600,36950,86950,136950
190.20560158742222,268600,36950,86950,136950
190.21599227736402,268600,37000,87000,137000
190.21599227736402,268600,37000,87000,137000
190.22638296730582,268600,37050,87050,137050
190.22638296730582,268600,37050,87050,137050
190.23677365724762,268600,37100,87100,137100
190.23677365724762,268600,37100,87100,137100
190.24716434718943,268600,37150,87150,137150
190.24716434718943,268600,37150,87150,137150
190.25755503713123,268600,37200,87200,137200
190.25755503713123,268600,37200,87200,137200
190.26794572707303,268600,37250,87250,137250
190.26794572707303,268600,37250,87250,137250
190.27833641701483,268600,37300,87300,137300
190.27833641701483,268600,37300,87300,137300
190.28872710695663,268600,37350,87350,137350
190.28872710695663,268600,37350,87350,137350
190.29911779689843,268600,37400,87400,137400
190.29911779689843,268600,37400,87400,137400
190.30950848684023,268600,37450,87450,137450
190.30950848684023,268600,37450,87450,137450
190.31989917678203,268600,37500,87500,137500
190.31989917678203,268600,37500,87500,137500
190.33028986672383,268600,37550,87550,137550
190.33028986672383,268600,37550,87550,137550
190.34068055666563,268600,37600,87600,137600
190.34068055666563,268600,37600,87600,137600
190.35107124660743,268600,37650,87650,137650
190.35107124660743,268600,37650,87650,137650
190.36146193654923,268600,37700,87700,137700
190.36146193654923,268600,37700,87700,137700
190.37185262649103,268600,37750,87750,137750
190.37185262649103,268600,37750,87750,137750
190.38224331643283,268600,37800,87800,137800
190.38224331643283,268600,37800,87800,137800
190.39263400637464,268600,37850,87850,137850
190.39263400637464,268600,37850,87850,137850
190.40302469631644,268600,37900,87900,137900
190.40302469631644,268600,37900,87900,137900
190.41341538625824,268600,37950,87950,137950
190.41341538625824,268600,37950,87950,137950
190.42380607620004,268600,38000,88000,138000
190.42380607620004,268600,38000,88000,138000
190.43419676614184,268600,38050,88050,138050
190.43419676614184,268600,38050,88050,138050
190.44458745608364,268600,38100,88100,138100
190.44458745608364,268600,38100,88100,138100
190.45497814602544,268600,38150,88150,138150
190.45497814602544,268600,38150,88150,138150
190.46536883596724,268600,38200,88200,138200
190.46536883596724,268600,38200,88200,138200
190.47575952590904,268600,38250,88250,138250
190.47575952590904,268600,38250,88250,138250
190.48615021585084,268600,38300,88300,138300
190.48615021585084,268600,38300,88300,138300
190.49654090579264,268600,38350,88350,138350
190.49654090579264,268600,38350,88350,138350
190.50693159573444,268600,38400,88400,138400
190.50693159573444,268600,38400,88400,138400
190.51732228567624,268600,38450,88450,138450
190.51732228567624,268600,38450,88450,138450
190.52771297561804,268600,38500,88500,138500
190.52771297561804,268600,38500,88500,138500
190.53810366555985,268600,38550,88550,138550
190.53810366555985,268600,38550,88550,138550
190.54849435550165,268600,38600,88600,138600
190.54849435550165,268600,38600,88600,138600
190.55888504544345,268600,38650,88650,138650
190.55888504544345,268600,38650,88650,138650
190.56927573538525,268600,38700,88700,138700
190.56927573538525,268600,38700,88700,138700
190.57966642532705,268600,38750,88750,138750
190.57966642532705,268600,38750,88750,138750
190.59005711526885,268600,38800,88800,138800
190.59005711526885,268600,38800,88800,138800
190.60044780521065,268600,38850,88850,138850
190.60044780521065,268600,38850,88850,138850
190.61083849515245,268600,38900,88900,138900
190.61083849515245,268600,38900,88900,138900
190.62122918509425,268600,38950,88950,138950
190.62122918509425,268600,38950,88950,138950
190.63161987503605,268600,39000,89000,139000
190.63161987503605,268600,39000,89000,139000
190.64201056497785,268600,39050,89050,139050
190.64201056497785,268600,39050,89050,139050
190.65240125491965,268600,39100,89100,139100
190.65240125491965,268600,39100,89100,139100
190.66279194486145,268600,39150,89150,139150
190.66279194486145,268600,39150,89150,139150
190.67318263480325,268600,39200,89200,139200
190.67318263480325,268600,39200,89200,139200
190.68357332474505,268600,39250,89250,139250
190.68357332474505,268600,39250,89250,139250
190.69396401468686,268600,39300,89300,139300
190.69396401468686,268600,39300,89300,139300
190.70435470462866,268600,39350,89350,139350
190.70435470462866,268600,39350,89350,139350
190.71474539457046,268600,39400,89400,139400
190.71474539457046,268600,39400,89400,139400
190.72513608451226,268600,39450,89450,139450
190.72513608451226,268600,39450,89450,139450
190.73552677445406,268600,39500,89500,139500
190.73552677445406,268600,39500,89500,139500
190.74591746439586,268600,39550,89550,139550
190.74591746439586,268600,39550,89550,139550
190.75630815433766,268600,39600,89600,139600
190.75630815433766,268600,39600,89600,139600
190.76669884427946,268600,39650,89650,139650
190.76669884427946,268600,39650,89650,139650
190.77708953422126,268600,39700,89700,139700
190.77708953422126,268600,39700,89700,139700
190.78748022416306,268600,39750,89750,139750
190.78748022416306,268600,39750,89750,139750
190.79787091410486,268600,39800,89800,139800
190.79787091410486,268600,39800,89800,139800
190.80826160404666,268600,39850,89850,139850
190.80826160404666,268600,39850,89850,139850
190.81865229398846,268600,39900,89900,139900
190.81865229398846,268600,39900,89900,139900
190.82904298393026,268600,39950,89950,139950
190.82904298393026,268600,39950,89950,139950
190.83943367387207,268600,40000,90000,140000
190.83943367387207,268600,40000,90000,140000
190.84982436381387,268600,40050,90050,140050
190.84982436381387,268600,40050,90050,140050
190.86021505375567,268600,40100,90100,140100
190.86021505375567,268600,40100,90100,140100
190.87060574369747,268600,40150,90150,140150
190.87060574369747,268600,40150,90150,140150
190.88099643363927,268600,40200,90200,140200
190.88099643363927,268600,40200,90200,140200
190.89138712358107,268600,40250,90250,140250
190.89138712358107,268600,40250,90250,140250
190.90177781352287,268600,40300,90300,140300
190.90177781352287,268600,40300,90300,140300
190.91216850346467,268600,40350,90350,140350
190.91216850346467,268600,40350,90350,140350
190.92255919340647,268600,40400,90400,140400
190.92255919340647,268600,40400,90400,140400
190.93294988334827,268600,40450,90450,140450
190.93294988334827,268600,40450,90450,140450
190.94334057329007,268600,40500,90500,140500
190.94334057329007,268600,40500,90500,140500
190.95373126323187,268600,40550,90550,140550
190.95373126323187,268600,40550,90550,140550
190.96412195317367,268600,40600,90600,140600
190.96412195317367,268600,40600,90600,140600
190.97451264311547,268600,40650,90650,140650
190.97451264311547,268600,40650,90650,140650
190.98490333305728,268600,40700,90700,140700
190.98490333305728,268600,40700,90700,140700
190.99529402299908,268600,40750,90750,140750
190.99529402299908,268600,40750,90750,140750
191.00568471294088,268600,40800,90800,140800
191.00568471294088,268600,40800,90800,140800
191.01607540288268,268600,40850,90850,140850
191.01607540288268,268600,40850,90850,140850
191.02646609282448,268600,40900,90900,140900
191.02646609282448,268600,40900,90900,140900
191.03685678276628,268600,40950,90950,140950
191.03685678276628,268600,40950,90950,140950
191.04724747270808,268600,41000,91000,141000
191.04724747270808,268600,41000,91000,141000
191.05763816264988,268600,41050,91050,141050
191.05763816264988,268600,41050,91050,141050
191.06802885259168,268600,41100,91100,141100
191.06802885259168,268600,41100,91100,141100
191.07841954253348,268600,41150,91150,141150
191.07841954253348,268600,41150,91150,141150
191.08881023247528,268600,41200,91200,141200
191.08881023247528,268600,41200,91200,141200
191.09920092241708,268600,41250,91250,141250
191.09920092241708,268600,41250,91250,141250
191.10959161235888,268600,41300,91300,141300
191.10959161235888,268600,41300,91300,141300
191.11998230230068,268600,41350,91350,141350
191.11998230230068,268600,41350,91350,141350
191.13037299224248,268600,41400,91400,141400
191.13037299224248,268600,41400,91400,141400
191.14076368218429,268600,41450,91450,141450
191.14076368218429,268600,41450,91450,141450
191.1511543721261,268600,41500,91500,141500
191.1511543721261,268600,41500,91500,141500
191.1615450620679,268600,41550,91550,141550
191.1615450620679,268600,41550,91550,141550
191.1719357520097,268600,41600,91600,141600
191.1719357520097,268600,41600,91600,141600
191.1823264419515,268600,41650,91650,141650
191.1823264419515,268600,41650,91650,141650
191.1927171318933,268600,41700,91700,141700
191.1927171318933,268600,41700,91700,141700
191.2031078218351,268600,41750,91750,141750
191.2031078218351,268600,41750,91750,141750
191.2134985117769,268600,41800,91800,141800
191.2134985117769,268600,41800,91800,141800
191.2238892017187,268600,41850,91850,141850
191.2238892017187,268600,41850,91850,141850
191.2342798916605,268600,41900,91900,141900
191.2342798916605,268600,41900,91900,141900
191.2446705816023,268600,41950,91950,141950
191.2446705816023,268600,41950,91950,141950
191.2550612715441,268600,42000,92000,142000
191.2550612715441,268600,42000,92000,142000
191.2654519614859,268600,42050,92050,142050
191.2654519614859,268600,42050,92050,142050
191.2758426514277,268600,42100,92100,142100
191.2758426514277,268600,42100,92100,142100
191.2862333413695,268600,42150,92150,142150
191.2862333413695,268600,42150,92150,142150
191.2966240313113,268600,42200,92200,142200
191.2966240313113,268600,42200,92200,142200
191.3070147212531,268600,42250,92250,142250
191.3070147212531,268600,42250,92250,142250
191.3174054111949,268600,42300,92300,142300
191.3174054111949,268600,42300,92300,142300
191.3277961011367,268600,42350,92350,142350
191.3277961011367,268600,42350,92350,142350
191.3381867910785,268600,42400,92400,142400
191.3381867910785,268600,42400,92400,142400
191.3485774810203,268600,42450,92450,142450
191.3485774810203,268600,42450,92450,142450
191.3589681709621,268600,42500,92500,142500
191.3589681709621,268600,42500,92500,142500
191.3693588609039,268600,42550,92550,142550
191.3693588609039,268600,42550,92550,142550
191.3797495508457,268600,42600,92600,142600
191.3797495508457,268600,42600,92600,142600
191.3901402407875,268600,42650,92650,142650
191.3901402407875,268600,42650,92650,142650
191.4005309307293,268600,42700,92700,142700
191.4005309307293,268600,42700,92700,142700
191.4109216206711,268600,42750,92750,142750
191.4109216206711,268600,42750,92750,142750
191.4213123106129,268600,42800,92800,142800
191.4213123106129,268600,42800,92800,142800
191.4317030005547,268600,42850,92850,142850
191.4317030005547,268600,42850,92850,142850
191.4420936904965,268600,42900,92900,142900
191.4420936904965,268600,42900,92900,142900
191.4524843804383,268600,42950,92950,142950
191.4524843804383,268600,42950,92950,142950
191.4628750703801,268600,43000,93000,143000
191.4628750703801,268600,43000,93000,143000
191.4732657603219,268600,43050,93050,143050
191.4732657603219,268600,43050,93050,143050
191.4836564502637,268600,43100,93100,143100
191.4836564502637,268600,43100,93100,143100
191.4940471402055,268600,43150,93150,143150
191.4940471402055,268600,43150,93150,143150
191.5044378301473,268600,43200,93200,143200
191.5044378301473,268600,43200,93200,143200
191.5148285200891,268600,43250,93250,143250
191.5148285200891,268600,43250,93250,143250
191.5252192100309,268600,43300,93300,143300
191.5252192100309,268600,43300,93300,143300
191.5356098999727,268600,43350,93350,143350
191.5356098999727,268600,43350,93350,143350
191.5460005899145,268600,43400,93400,143400
191.5460005899145,268600,43400,93400,143400
191.5563912798563,268600,43450,93450,143450
191.5563912798563,268600,43450,93450,143450
191.56678196979811,268600,43500,93500,143500
191.56678196979811,268600,43500,93500,143500
191.57717265973992,268600,43550,93550,143550
191.57717265973992,268600,43550,93550,143550
191.58756334968172,268600,43600,93600,143600
191.58756334968172,268600,43600,93600,143600
191.59795403962352,268600,43650,93650,143650
191.59795403962352,268600,43650,93650,143650
191.60834472956532,268600,43700,93700,143700
191.60834472956532,268600,43700,93700,143700
191.61873541950712,268600,43750,93750,143750
191.61873541950712,268600,43750,93750,143750
191.62912610944892,268600,43800,93800,143800
191.62912610944892,268600,43800,93800,143800
191.63951679939072,268600,43850,93850,143850
191.63951679939072,268600,43850,93850,143850
191.64990748933252,268600,43900,93900,143900
191.64990748933252,268600,43900,93900,143900
191.66029817927432,268600,43950,93950,143950
191.66029817927432,268600,43950,93950,143950
191.67068886921612,268600,44000,94000,144000
191.67068886921612,268600,44000,94000,144000
191.68107955915792,268600,44050,94050,144050
191.68107955915792,268600,44050,94050,144050
191.69147024909972,268600,44100,94100,144100
191.69147024909972,268600,44100,94100,144100
191.70186093904152,268600,44150,94150,144150
191.70186093904152,268600,44150,94150,144150
191.71225162898332,268600,44200,94200,144200
191.71225162898332,268600,44200,94200,144200
191.72264231892512,268600,44250,94250,144250
191.72264231892512,268600,44250,94250,144250
191.73303300886693,268600,44300,94300,144300
191.73303300886693,268600,44300,94300,144300
191.74342369880873,268600,44350,94350,144350
191.74342369880873,268600,44350,94350,144350
191.75381438875053,268600,44400,94400,144400
191.75381438875053,268600,44400,94400,144400
191.76420507869233,268600,44450,94450,144450
191.76420507869233,268600,44450,94450,144450
191.77459576863413,268600,44500,94500,144500
191.77459576863413,268600,44500,94500,144500
191.78498645857593,268600,44550,94550,144550
191.78498645857593,268600,44550,94550,144550
191.79537714851773,268600,44600,94600,144600
191.79537714851773,268600,44600,94600,144600
191.80576783845953,268600,44650,94650,144650
191.80576783845953,268600,44650,94650,144650
191.81615852840133,268600,44700,94700,144700
191.81615852840133,268600,44700,94700,144700
191.82654921834313,268600,44750,94750,144750
191.82654921834313,268600,44750,94750,144750
191.83693990828493,268600,44800,94800,144800
191.83693990828493,268600,44800,94800,144800
191.84733059822673,268600,44850,94850,144850
191.84733059822673,268600,44850,94850,144850
191.85772128816853,268600,44900,94900,144900
191.85772128816853,268600,44900,94900,144900
191.86811197811033,268600,44950,94950,144950
191.86811197811033,268600,44950,94950,144950
191.87850266805214,268600,45000,95000,145000
191.87850266805214,268600,45000,95000,145000
191.88889335799394,268600,45050,95050,145050
191.88889335799394,268600,45050,95050,145050
191.89928404793574,268600,45100,95100,145100
191.89928404793574,268600,45100,95100,145100
191.90967473787754,268600,45150,95150,145150
191.90967473787754,268600,45150,95150,145150
191.92006542781934,268600,45200,95200,145200
191.92006542781934,268600,45200,95200,145200
191.93045611776114,268600,45250,95250,145250
191.93045611776114,268600,45250,95250,145250
191.94084680770294,268600,45300,95300,145300
191.94084680770294,268600,45300,95300,145300
191.95123749764474,268600,45350,95350,145350
191.95123749764474,268600,45350,95350,145350
191.96162818758654,268600,45400,95400,145400
191.96162818758654,268600,45400,95400,145400
191.97201887752834,268600,45450,95450,145450
191.97201887752834,268600,45450,95450,145450
191.98240956747014,268600,45500,95500,145500
191.98240956747014,268600,45500,95500,145500
191.99280025741194,268600,45550,95550,145550
191.99280025741194,268600,45550,95550,145550
192.00319094735374,268600,45600,95600,145600
192.00319094735374,268600,45600,95600,145600
192.01358163729554,268600,45650,95650,145650
192.01358163729554,268600,45650,95650,145650
192.02397232723735,268600,45700,95700,145700
192.02397232723735,268600,45700,95700,145700
192.03436301717915,268600,45750,95750,145750
192.03436301717915,268600,45750,95750,145750
192.04475370712095,268600,45800,95800,145800
192.04475370712095,268600,45800,95800,145800
192.05514439706275,268600,45850,95850,145850
192.05514439706275,268600,45850,95850,145850
192.06553508700455,268600,45900,95900,145900
192.06553508700455,268600,45900,95900,145900
192.07592577694635,268600,45950,95950,145950
192.07592577694635,268600,45950,95950,145950
192.08631646688815,268600,46000,96000,146000
192.08631646688815,268600,46000,96000,146000
192.09670715682995,268600,46050,96050,146050
192.09670715682995,268600,46050,96050,146050
192.10709784677175,268600,46100,96100,146100
192.10709784677175,268600,46100,96100,146100
192.11748853671355,268600,46150,96150,146150
192.11748853671355,268600,46150,96150,146150
192.12787922665535,268600,46200,96200,146200
192.12787922665535,268600,46200,96200,146200
192.13826991659715,268600,46250,96250,146250
192.13826991659715,268600,46250,96250,146250
192.14866060653895,268600,46300,96300,146300
192.14866060653895,268600,46300,96300,146300
192.15905129648075,268600,46350,96350,146350
192.15905129648075,268600,46350,96350,146350
192.16944198642256,268600,46400,96400,146400
192.16944198642256,268600,46400,96400,146400
192.17983267636436,268600,46450,96450,146450
192.17983267636436,268600,46450,96450,146450
192.19022336630616,268600,46500,96500,146500
192.19022336630616,268600,46500,96500,146500
192.20061405624796,268600,46550,96550,146550
192.20061405624796,268600,46550,96550,146550
192.21100474618976,268600,46600,96600,146600
192.21100474618976,268600,46600,96600,146600
192.22139543613156,268600,46650,96650,146650
192.22139543613156,268600,46650,96650,146650
192.23178612607336,268600,46700,96700,146700
192.23178612607336,268600,46700,96700,146700
192.24217681601516,268600,46750,96750,146750
192.24217681601516,268600,46750,96750,146750
192.25256750595696,268600,46800,96800,146800
192.25256750595696,268600,46800,96800,146800
192.26295819589876,268600,46850,96850,146850
192.26295819589876,268600,46850,96850,146850
192.27334888584056,268600,46900,96900,146900
192.27334888584056,268600,46900,96900,146900
192.28373957578236,268600,46950,96950,146950
192.28373957578236,268600,46950,96950,146950
192.29413026572416,268600,47000,97000,147000
192.29413026572416,268600,47000,97000,147000
192.30452095566596,268600,47050,97050,147050
192.30452095566596,268600,47050,97050,147050
192.31491164560776,268600,47100,97100,147100
192.31491164560776,268600,47100,97100,147100
192.32530233554957,268600,47150,97150,147150
192.32530233554957,268600,47150,97150,147150
192.33569302549137,268600,47200,97200,147200
192.33569302549137,268600,47200,97200,147200
192.34608371543317,268600,47250,97250,147250
192.34608371543317,268600,47250,97250,147250
192.35647440537497,268600,47300,97300,147300
192.35647440537497,268600,47300,97300,147300
192.36686509531677,268600,47350,97350,147350
192.36686509531677,268600,47350,97350,147350
192.37725578525857,268600,47400,97400,147400
192.37725578525857,268600,47400,97400,147400
192.38764647520037,268600,47450,97450,147450
192.38764647520037,268600,47450,97450,147450
192.39803716514217,268600,47500,97500,147500
192.39803716514217,268600,47500,97500,147500
192.40842785508397,268600,47550,97550,147550
192.40842785508397,268600,47550,97550,147550
192.41881854502577,268600,47600,97600,147600
192.41881854502577,268600,47600,97600,147600
192.42920923496757,268600,47650,97650,147650
192.42920923496757,268600,47650,97650,147650
192.43959992490937,268600,47700,97700,147700
192.43959992490937,268600,47700,97700,147700
192.44999061485117,268600,47750,97750,147750
192.44999061485117,268600,47750,97750,147750
192.46038130479297,268600,47800,97800,147800
192.46038130479297,268600,47800,97800,147800
192.47077199473478,268600,47850,97850,147850
192.47077199473478,268600,47850,97850,147850
192.48116268467658,268600,47900,97900,147900
192.48116268467658,268600,47900,97900,147900
192.49155337461838,268600,47950,97950,147950
192.49155337461838,268600,47950,97950,147950
192.50194406456018,268600,48000,98000,148000
192.50194406456018,268600,48000,98000,148000
192.51233475450198,268600,48050,98050,148050
192.51233475450198,268600,48050,98050,148050
192.52272544444378,268600,48100,98100,148100
192.52272544444378,268600,48100,98100,148100
192.53311613438558,268600,48150,98150,148150
192.53311613438558,268600,48150,98150,148150
192.54350682432738,268600,48200,98200,148200
192.54350682432738,268600,48200,98200,148200
192.55389751426918,268600,48250,98250,148250
192.55389751426918,268600,48250,98250,148250
192.56428820421098,268600,48300,98300,148300
192.56428820421098,268600,48300,98300,148300
192.57467889415278,268600,48350,98350,148350
192.57467889415278,268600,48350,98350,148350
192.58506958409458,268600,48400,98400,148400
192.58506958409458,268600,48400,98400,148400
192.59546027403638,268600,48450,98450,148450
192.59546027403638,268600,48450,98450,148450
192.60585096397818,268600,48500,98500,148500
192.60585096397818,268600,48500,98500,148500
192.61624165391999,268600,48550,98550,148550
192.61624165391999,268600,48550,98550,148550
192.6266323438618,268600,48600,98600,148600
192.6266323438618,268600,48600,98600,148600
192.6370230338036,268600,48650,98650,148650
192.6370230338036,268600,48650,98650,148650
192.6474137237454,268600,48700,98700,148700
192.6474137237454,268600,48700,98700,148700
192.6578044136872,268600,48750,98750,148750
192.6578044136872,268600,48750,98750,148750
192.668195103629,268600,48800,98800,148800
192.668195103629,268600,48800,98800,148800
192.6785857935708,268600,48850,98850,148850
192.6785857935708,268600,48850,98850,148850
192.6889764835126,268600,48900,98900,148900
192.6889764835126,268600,48900,98900,148900
192.6993671734544,268600,48950,98950,148950
192.6993671734544,268600,48950,98950,148950
192.7097578633962,268600,49000,99000,149000
192.7097578633962,268600,49000,99000,149000
192.720148553338,268600,49050,99050,149050
192.720148553338,268600,49050,99050,149050
192.7305392432798,268600,49100,99100,149100
192.7305392432798,268600,49100,99100,149100
192.7409299332216,268600,49150,99150,149150
192.7409299332216,268600,49150,99150,149150
192.7513206231634,268600,49200,99200,149200
192.7513206231634,268600,49200,99200,149200
192.7617113131052,268600,49250,99250,149250
192.7617113131052,268600,49250,99250,149250
192.772102003047,268600,49300,99300,149300
192.772102003047,268600,49300,99300,149300
192.7824926929888,268600,49350,99350,149350
192.7824926929888,268600,49350,99350,149350
192.7928833829306,268600,49400,99400,149400
192.7928833829306,268600,49400,99400,149400
192.8032740728724,268600,49450,99450,149450
192.8032740728724,268600,49450,99450,149450
192.8136647628142,268600,49500,99500,149500
192.8136647628142,268600,49500,99500,149500
192.824055452756,268600,49550,99550,149550
192.824055452756,268600,49550,99550,149550
192.8344461426978,268600,49600,99600,149600
192.8344461426978,268600,49600,99600,149600
192.8448368326396,268600,49650,99650,149650
192.8448368326396,268600,49650,99650,149650
192.8552275225814,268600,49700,99700,149700
192.8552275225814,268600,49700,99700,149700
192.8656182125232,268600,49750,99750,149750
192.8656182125232,268600,49750,99750,149750
192.876008902465,268600,49800,99800,149800
192.876008902465,268600,49800,99800,149800
192.8863995924068,268600,49850,99850,149850
192.8863995924068,268600,49850,99850,149850
192.8967902823486,268600,49900,99900,149900
192.8967902823486,268600,49900,99900,149900
192.9071809722904,268600,49950,99950,149950
192.9071809722904,268600,49950,99950,149950
192.9175716622322,268600,50000,100000,150000
192.9175716622322,268600,50000,100000,100000
192.927962352174,268600,50000,100000,100050
192.927962352174,268600,50000,100000,100050
192.9383530421158,268600,50000,100000,100100
192.9383530421158,268600,50000,100000,100100
192.9487437320576,268600,50000,100000,100150
192.9487437320576,268600,50000,100000,100150
192.9591344219994,268600,50000,100000,100200
192.9591344219994,268600,50000,100000,100200
192.9695251119412,268600,50000,100000,100250
192.9695251119412,268600,50000,100000,100250
192.979915801883,268600,50000,100000,100300
192.979915801883,268600,50000,100000,100300
192.9903064918248,268600,50000,100000,100350
192.9903064918248,268600,50000,100000,100350
193.0006971817666,268600,50000,100000,100400
193.0006971817666,268600,50000,100000,100400
193.0110878717084,268600,50000,100000,100450
193.0110878717084,268600,50000,100000,100450
193.0214785616502,268600,50000,100000,100500
193.0214785616502,268600,50000,100000,100500
193.031869251592,268600,50000,100000,100550
193.031869251592,268600,50000,100000,100550
193.0422599415338,268600,50000,100000,100600
193.0422599415338,268600,50000,100000,100600
193.05265063147561,268600,50000,100000,100650
193.05265063147561,268600,50000,100000,100650
193.06304132141742,268600,50000,100000,100700
193.06304132141742,268600,50000,100000,100700
193.07343201135922,268600,50000,100000,100750
193.07343201135922,268600,50000,100000,100750
193.08382270130102,268600,50000,100000,100800
193.08382270130102,268600,50000,100000,100800
193.09421339124282,268600,50000,100000,100850
193.09421339124282,268600,50000,100000,100850
193.10460408118462,268600,50000,100000,100900
193.10460408118462,268600,50000,100000,100900
193.11499477112642,268600,50000,100000,100950
193.11499477112642,268600,50000,100000,100950
193.12538546106822,268600,50000,100000,101000
193.12538546106822,268600,50000,100000,101000
193.13577615101002,268600,50000,100000,101050
193.13577615101002,268600,50000,100000,101050
193.14616684095182,268600,50000,100000,101100
193.14616684095182,268600,50000,100000,101100
193.15655753089362,268600,50000,100000,101150
193.15655753089362,268600,50000,100000,101150
193.16694822083542,268600,50000,100000,101200
193.16694822083542,268600,50000,100000,101200
193.17733891077722,268600,50000,100000,101250
193.17733891077722,268600,50000,100000,101250
193.18772960071902,268600,50000,100000,101300
193.18772960071902,268600,50000,100000,101300
193.19812029066082,268600,50000,100000,101350
193.19812029066082,268600,50000,100000,101350
193.20851098060263,268600,50000,100000,101400
193.20851098060263,268600,50000,100000,101400
193.21890167054443,268600,50000,100000,101450
193.21890167054443,268600,50000,100000,101450
193.22929236048623,268600,50000,100000,101500
193.22929236048623,268600,50000,100000,101500
193.23968305042803,268600,50000,100000,101550
193.23968305042803,268600,50000,100000,101550
193.25007374036983,268600,50000,100000,101600
193.25007374036983,268600,50000,100000,101600
193.26046443031163,268600,50000,100000,101650
193.26046443031163,268600,50000,100000,101650
193.27085512025343,268600,50000,100000,101700
193.27085512025343,268600,50000,100000,101700
193.28124581019523,268600,50000,100000,101750
193.28124581019523,268600,50000,100000,101750
193.29163650013703,268600,50000,100000,101800
193.29163650013703,268600,50000,100000,101800
193.30202719007883,268600,50000,100000,101850
193.30202719007883,268600,50000,100000,101850
193.31241788002063,268600,50000,100000,101900
193.31241788002063,268600,50000,100000,101900
193.32280856996243,268600,50000,100000,101950
193.32280856996243,268600,50000,100000,101950
193.33319925990423,268600,50000,100000,102000
193.33319925990423,268600,50000,100000,102000
193.34358994984603,268600,50000,100000,102050
193.34358994984603,268600,50000,100000,102050
193.35398063978784,268600,50000,100000,102100
193.35398063978784,268600,50000,100000,102100
193.36437132972964,268600,50000,100000,102150
193.36437132972964,268600,50000,100000,102150
193.37476201967144,268600,50000,100000,102200
193.37476201967144,268600,50000,100000,102200
193.38515270961324,268600,50000,100000,102250
193.38515270961324,268600,50000,100000,102250
193.39554339955504,268600,50000,100000,102300
193.39554339955504,268600,50000,100000,102300
193.40593408949684,268600,50000,100000,102350
193.40593408949684,268600,50000,100000,102350
193.41632477943864,268600,50000,100000,102400
193.41632477943864,268600,50000,100000,102400
193.42671546938044,268600,50000,100000,102450
193.42671546938044,268600,50000,100000,102450
193.43710615932224,268600,50000,100000,102500
193.43710615932224,268600,50000,100000,102500
193.44749684926404,268600,50000,100000,102550
193.44749684926404,268600,50000,100000,102550
193.45788753920584,268600,50000,100000,102600
193.45788753920584,268600,50000,100000,102600
193.46827822914764,268600,50000,100000,102650
193.46827822914764,268600,50000,100000,102650
193.47866891908944,268600,50000,100000,102700
193.47866891908944,268600,50000,100000,102700
193.48905960903124,268600,50000,100000,102750
193.48905960903124,268600,50000,100000,102750
193.49945029897304,268600,50000,100000,102800
193.49945029897304,268600,50000,100000,102800
193.50984098891485,268600,50000,100000,102850
193.50984098891485,268600,50000,100000,102850
193.52023167885665,268600,50000,100000,102900
193.52023167885665,268600,50000,100000,102900
193.53062236879845,268600,50000,100000,102950
193.53062236879845,268600,50000,100000,102950
193.54101305874025,268600,50000,100000,103000
193.54101305874025,268600,50000,100000,103000
193.55140374868205,268600,50000,100000,103050
193.55140374868205,268600,50000,100000,103050
193.56179443862385,268600,50000,100000,103100
193.56179443862385,268600,50000,100000,103100
193.57218512856565,268600,50000,100000,103150
193.57218512856565,268600,50000,100000,103150
193.58257581850745,268600,50000,100000,103200
193.58257581850745,268600,50000,100000,103200
193.59296650844925,268600,50000,100000,103250
193.59296650844925,268600,50000,100000,103250
193.60335719839105,268600,50000,100000,103300
193.60335719839105,268600,50000,100000,103300
193.61374788833285,268600,50000,100000,103350
193.61374788833285,268600,50000,100000,103350
193.62413857827465,268600,50000,100000,103400
193.62413857827465,268600,50000,100000,103400
193.63452926821645,268600,50000,100000,103450
193.63452926821645,268600,50000,100000,103450
193.64491995815825,268600,50000,100000,103500
193.64491995815825,268600,50000,100000,103500
193.65531064810006,268600,50000,100000,103550
193.65531064810006,268600,50000,100000,103550
193.66570133804186,268600,50000,100000,103600
193.66570133804186,268600,50000,100000,103600
193.67609202798366,268600,50000,100000,103650
193.67609202798366,268600,50000,100000,103650
193.68648271792546,268600,50000,100000,103700
193.68648271792546,268600,50000,100000,103700
193.69687340786726,268600,50000,100000,103750
193.69687340786726,268600,50000,100000,103750
193.70726409780906,268600,50000,100000,103800
193.70726409780906,268600,50000,100000,103800
193.71765478775086,268600,50000,100000,103850
193.71765478775086,268600,50000,100000,103850
193.72804547769266,268600,50000,100000,103900
193.72804547769266,268600,50000,100000,103900
193.73843616763446,268600,50000,100000,103950
193.73843616763446,268600,50000,100000,103950
193.74882685757626,268600,50000,100000,104000
193.74882685757626,268600,50000,100000,104000
193.75921754751806,268600,50000,100000,104050
193.75921754751806,268600,50000,100000,104050
193.76960823745986,268600,50000,100000,104100
193.76960823745986,268600,50000,100000,104100
193.77999892740166,268600,50000,100000,104150
193.77999892740166,268600,50000,100000,104150
193.79038961734346,268600,50000,100000,104200
193.79038961734346,268600,50000,100000,104200
193.80078030728527,268600,50000,100000,104250
193.80078030728527,268600,50000,100000,104250
193.81117099722707,268600,50000,100000,104300
193.81117099722707,268600,50000,100000,104300
193.82156168716887,268600,50000,100000,104350
193.82156168716887,268600,50000,100000,104350
193.83195237711067,268600,50000,100000,104400
193.83195237711067,268600,50000,100000,104400
193.84234306705247,268600,50000,100000,104450
193.84234306705247,268600,50000,100000,104450
193.85273375699427,268600,50000,100000,104500
193.85273375699427,268600,50000,100000,104500
193.86312444693607,268600,50000,100000,104550
193.86312444693607,268600,50000,100000,104550
193.87351513687787,268600,50000,100000,104600
193.87351513687787,268600,50000,100000,104600
193.88390582681967,268600,50000,100000,104650
193.88390582681967,268600,50000,100000,104650
193.89429651676147,268600,50000,100000,104700
193.89429651676147,268600,50000,100000,104700
193.90468720670327,268600,50000,100000,104750
193.90468720670327,268600,50000,100000,104750
193.91507789664507,268600,50000,100000,104800
193.91507789664507,268600,50000,100000,104800
193.92546858658687,268600,50000,100000,104850
193.92546858658687,268600,50000,100000,104850
193.93585927652867,268600,50000,100000,104900
193.93585927652867,268600,50000,100000,104900
193.94624996647048,268600,50000,100000,104950
193.94624996647048,268600,50000,100000,104950
193.95664065641228,268600,50000,100000,105000
193.95664065641228,268600,50000,100000,105000
193.96703134635408,268600,50000,100000,105050
193.96703134635408,268600,50000,100000,105050
193.97742203629588,268600,50000,100000,105100
193.97742203629588,268600,50000,100000,105100
193.98781272623768,268600,50000,100000,105150
193.98781272623768,268600,50000,100000,105150
193.99820341617948,268600,50000,100000,105200
193.99820341617948,268600,50000,100000,105200
194.00859410612128,268600,50000,100000,105250
194.00859410612128,268600,50000,100000,105250
194.01898479606308,268600,50000,100000,105300
194.01898479606308,268600,50000,100000,105300
194.02937548600488,268600,50000,100000,105350
194.02937548600488,268600,50000,100000,105350
194.03976617594668,268600,50000,100000,105400
194.03976617594668,268600,50000,100000,105400
194.05015686588848,268600,50000,100000,105450
194.05015686588848,268600,50000,100000,105450
194.06054755583028,268600,50000,100000,105500
194.06054755583028,268600,50000,100000,105500
194.07093824577208,268600,50000,100000,105550
194.07093824577208,268600,50000,100000,105550
194.08132893571388,268600,50000,100000,105600
194.08132893571388,268600,50000,100000,105600
194.09171962565568,268600,50000,100000,105650
194.09171962565568,268600,50000,100000,105650
194.10211031559749,268600,50000,100000,105700
194.10211031559749,268600,50000,100000,105700
194.1125010055393,268600,50000,100000,105750
194.1125010055393,268600,50000,100000,105750
194.1228916954811,268600,50000,100000,105800
194.1228916954811,268600,50000,100000,105800
194.1332823854229,268600,50000,100000,105850
194.1332823854229,268600,50000,100000,105850
194.1436730753647,268600,50000,100000,105900
194.1436730753647,268600,50000,100000,105900
194.1540637653065,268600,50000,100000,105950
194.1540637653065,268600,50000,100000,105950
194.1644544552483,268600,50000,100000,106000
194.1644544552483,268600,50000,100000,106000
194.1748451451901,268600,50000,100000,106050
194.1748451451901,268600,50000,100000,106050
194.1852358351319,268600,50000,100000,106100
194.1852358351319,268600,50000,100000,106100
194.1956265250737,268600,50000,100000,106150
194.1956265250737,268600,50000,100000,106150
194.2060172150155,268600,50000,100000,106200
194.2060172150155,268600,50000,100000,106200
194.2164079049573,268600,50000,100000,106250
194.2164079049573,268600,50000,100000,106250
194.2267985948991,268600,50000,100000,106300
194.2267985948991,268600,50000,100000,106300
194.2371892848409,268600,50000,100000,106350
194.2371892848409,268600,50000,100000,106350
194.2475799747827,268600,50000,100000,106400
194.2475799747827,268600,50000,100000,106400
194.2579706647245,268600,50000,100000,106450
194.2579706647245,268600,50000,100000,106450
194.2683613546663,268600,50000,100000,106500
194.2683613546663,268600,50000,100000,106500
194.2787520446081,268600,50000,100000,106550
194.2787520446081,268600,50000,100000,106550
194.2891427345499,268600,50000,100000,106600
194.2891427345499,268600,50000,100000,106600
194.2995334244917,268600,50000,100000,106650
194.2995334244917,268600,50000,100000,106650
194.3099241144335,268600,50000,100000,106700
194.3099241144335,268600,50000,100000,106700
194.3203148043753,268600,50000,100000,106750
194.3203148043753,268600,50000,100000,106750
194.3307054943171,268600,50000,100000,106800
194.3307054943171,268600,50000,100000,106800
194.3410961842589,268600,50000,100000,106850
194.3410961842589,268600,50000,100000,106850
194.3514868742007,268600,50000,100000,106900
194.3514868742007,268600,50000,100000,106900
194.3618775641425,268600,50000,100000,106950
194.3618775641425,268600,50000,100000,106950
194.3722682540843,268600,50000,100000,107000
194.3722682540843,268600,50000,100000,107000
194.3826589440261,268600,50000,100000,107050
194.3826589440261,268600,50000,100000,107050
194.3930496339679,268600,50000,100000,107100
194.3930496339679,268600,50000,100000,107100
194.4034403239097,268600,50000,100000,107150
194.4034403239097,268600,50000,100000,107150
194.4138310138515,268600,50000,100000,107200
194.4138310138515,268600,50000,100000,107200
194.4242217037933,268600,50000,100000,107250
194.4242217037933,268600,50000,100000,107250
194.4346123937351,268600,50000,100000,107300
194.4346123937351,268600,50000,100000,107300
194.4450030836769,268600,50000,100000,107350
194.4450030836769,268600,50000,100000,107350
194.4553937736187,268600,50000,100000,107400
194.4553937736187,268600,50000,100000,107400
194.4657844635605,268600,50000,100000,107450
194.4657844635605,268600,50000,100000,107450
194.4761751535023,268600,50000,100000,107500
194.4761751535023,268600,50000,100000,107500
194.4865658434441,268600,50000,100000,107550
194.4865658434441,268600,50000,100000,107550
194.4969565333859,268600,50000,100000,107600
194.4969565333859,268600,50000,100000,107600
194.5073472233277,268600,50000,100000,107650
194.5073472233277,268600,50000,100000,107650
194.5177379132695,268600,50000,100000,107700
194.5177379132695,268600,50000,100000,107700
194.52812860321131,268600,50000,100000,107750
194.52812860321131,268600,50000,100000,107750
194.53851929315312,268600,50000,100000,107800
194.53851929315312,268600,50000,100000,107800
194.54890998309492,268600,50000,100000,107850
194.54890998309492,268600,50000,100000,107850
194.55930067303672,268600,50000,100000,107900
194.55930067303672,268600,50000,100000,107900
194.56969136297852,268600,50000,100000,107950
194.56969136297852,268600,50000,100000,107950
194.58008205292032,268600,50000,100000,108000
194.58008205292032,268600,50000,100000,108000
194.59047274286212,268600,50000,100000,108050
194.59047274286212,268600,50000,100000,108050
194.60086343280392,268600,50000,100000,108100
194.60086343280392,268600,50000,100000,108100
194.61125412274572,268600,50000,100000,108150
194.61125412274572,268600,50000,100000,108150
194.62164481268752,268600,50000,100000,108200
194.62164481268752,268600,50000,100000,108200
194.63203550262932,268600,50000,100000,108250
194.63203550262932,268600,50000,100000,108250
194.64242619257112,268600,50000,100000,108300
194.64242619257112,268600,50000,100000,108300
194.65281688251292,268600,50000,100000,108350
194.65281688251292,268600,50000,100000,108350
194.66320757245472,268600,50000,100000,108400
194.66320757245472,268600,50000,100000,108400
194.67359826239652,268600,50000,100000,108450
194.67359826239652,268600,50000,100000,108450
194.68398895233832,268600,50000,100000,108500
194.68398895233832,268600,50000,100000,108500
194.69437964228013,268600,50000,100000,108550
194.69437964228013,268600,50000,100000,108550
194.70477033222193,268600,50000,100000,108600
194.70477033222193,268600,50000,100000,108600
194.71516102216373,268600,50000,100000,108650
194.71516102216373,268600,50000,100000,108650
194.72555171210553,268600,50000,100000,108700
194.72555171210553,268600,50000,100000,108700
194.73594240204733,268600,50000,100000,108750
194.73594240204733,268600,50000,100000,108750
194.74633309198913,268600,50000,100000,108800
194.74633309198913,268600,50000,100000,108800
194.75672378193093,268600,50000,100000,108850
194.75672378193093,268600,50000,100000,108850
194.76711447187273,268600,50000,100000,108900
194.76711447187273,268600,50000,100000,108900
194.77750516181453,268600,50000,100000,108950
194.77750516181453,268600,50000,100000,108950
194.78789585175633,268600,50000,100000,109000
194.78789585175633,268600,50000,100000,109000
194.79828654169813,268600,50000,100000,109050
194.79828654169813,268600,50000,100000,109050
194.80867723163993,268600,50000,100000,109100
194.80867723163993,268600,50000,100000,109100
194.81906792158173,268600,50000,100000,109150
194.81906792158173,268600,50000,100000,109150
194.82945861152353,268600,50000,100000,109200
194.82945861152353,268600,50000,100000,109200
194.83984930146534,268600,50000,100000,109250
194.83984930146534,268600,50000,100000,109250
194.85023999140714,268600,50000,100000,109300
194.85023999140714,268600,50000,100000,109300
194.86063068134894,268600,50000,100000,109350
194.86063068134894,268600,50000,100000,109350
194.87102137129074,268600,50000,100000,109400
194.87102137129074,268600,50000,100000,109400
194.88141206123254,268600,50000,100000,109450
194.88141206123254,268600,50000,100000,109450
194.89180275117434,268600,50000,100000,109500
194.89180275117434,268600,50000,100000,109500
194.90219344111614,268600,50000,100000,109550
194.90219344111614,268600,50000,100000,109550
194.91258413105794,268600,50000,100000,109600
194.91258413105794,268600,50000,100000,109600
194.92297482099974,268600,50000,100000,109650
194.92297482099974,268600,50000,100000,109650
194.93336551094154,268600,50000,100000,109700
194.93336551094154,268600,50000,100000,109700
194.94375620088334,268600,50000,100000,109750
194.94375620088334,268600,50000,100000,109750
194.95414689082514,268600,50000,100000,109800
194.95414689082514,268600,50000,100000,109800
194.96453758076694,268600,50000,100000,109850
194.96453758076694,268600,50000,100000,109850
194.97492827070874,268600,50000,100000,109900
194.97492827070874,268600,50000,100000,109900
194.98531896065055,268600,50000,100000,109950
194.98531896065055,268600,50000,100000,109950
194.99570965059235,268600,50000,100000,110000
194.99570965059235,268600,50000,100000,110000
195.00610034053415,268600,50000,100000,110050
195.00610034053415,268600,50000,100000,110050
195.01649103047595,268600,50000,100000,110100
195.01649103047595,268600,50000,100000,110100
195.02688172041775,268600,50000,100000,110150
195.02688172041775,268600,50000,100000,110150
195.03727241035955,268600,50000,100000,110200
195.03727241035955,268600,50000,100000,110200
195.04766310030135,268600,50000,100000,110250
195.04766310030135,268600,50000,100000,110250
195.05805379024315,268600,50000,100000,110300
195.05805379024315,268600,50000,100000,110300
195.06844448018495,268600,50000,100000,110350
195.06844448018495,268600,50000,100000,110350
195.07883517012675,268600,50000,100000,110400
195.07883517012675,268600,50000,100000,110400
195.08922586006855,268600,50000,100000,110450
195.08922586006855,268600,50000,100000,110450
195.09961655001035,268600,50000,100000,110500
195.09961655001035,268600,50000,100000,110500
195.11000723995215,268600,50000,100000,110550
195.11000723995215,268600,50000,100000,110550
195.12039792989395,268600,50000,100000,110600
195.12039792989395,268600,50000,100000,110600
195.13078861983576,268600,50000,100000,110650
195.13078861983576,268600,50000,100000,110650
195.14117930977756,268600,50000,100000,110700
195.14117930977756,268600,50000,100000,110700
195.15156999971936,268600,50000,100000,110750
195.15156999971936,268600,50000,100000,110750
195.16196068966116,268600,50000,100000,110800
195.16196068966116,268600,50000,100000,110800
195.17235137960296,268600,50000,100000,110850
195.17235137960296,268600,50000,100000,110850
195.18274206954476,268600,50000,100000,110900
195.18274206954476,268600,50000,100000,110900
195.19313275948656,268600,50000,100000,110950
195.19313275948656,268600,50000,100000,110950
195.20352344942836,268600,50000,100000,111000
195.20352344942836,268600,50000,100000,111000
195.21391413937016,268600,50000,100000,111050
195.21391413937016,268600,50000,100000,111050
195.22430482931196,268600,50000,100000,111100
195.22430482931196,268600,50000,100000,111100
195.23469551925376,268600,50000,100000,111150
195.23469551925376,268600,50000,100000,111150
195.24508620919556,268600,50000,100000,111200
195.24508620919556,268600,50000,100000,111200
195.25547689913736,268600,50000,100000,111250
195.25547689913736,268600,50000,100000,111250
195.26586758907916,268600,50000,100000,111300
195.26586758907916,268600,50000,100000,111300
195.27625827902096,268600,50000,100000,111350
195.27625827902096,268600,50000,100000,111350
195.28664896896277,268600,50000,100000,111400
195.28664896896277,268600,50000,100000,111400
195.29703965890457,268600,50000,100000,111450
195.29703965890457,268600,50000,100000,111450
195.30743034884637,268600,50000,100000,111500
195.30743034884637,268600,50000,100000,111500
195.31782103878817,268600,50000,100000,111550
195.31782103878817,268600,50000,100000,111550
195.32821172872997,268600,50000,100000,111600
195.32821172872997,268600,50000,100000,111600
195.33860241867177,268600,50000,100000,111650
195.33860241867177,268600,50000,100000,111650
195.34899310861357,268600,50000,100000,111700
195.34899310861357,268600,50000,100000,111700
195.35938379855537,268600,50000,100000,111750
195.35938379855537,268600,50000,100000,111750
195.36977448849717,268600,50000,100000,111800
195.36977448849717,268600,50000,100000,111800
195.38016517843897,268600,50000,100000,111850
195.38016517843897,268600,50000,100000,111850
195.39055586838077,268600,50000,100000,111900
195.39055586838077,268600,50000,100000,111900
195.40094655832257,268600,50000,100000,111950
195.40094655832257,268600,50000,100000,111950
195.41133724826437,268600,50000,100000,112000
195.41133724826437,268600,50000,100000,112000
195.42172793820617,268600,50000,100000,112050
195.42172793820617,268600,50000,100000,112050
195.43211862814798,268600,50000,100000,112100
195.43211862814798,268600,50000,100000,112100
195.44250931808978,268600,50000,100000,112150
195.44250931808978,268600,50000,100000,112150
195.45290000803158,268600,50000,100000,112200
195.45290000803158,268600,50000,100000,112200
195.46329069797338,268600,50000,100000,112250
195.46329069797338,268600,50000,100000,112250
195.47368138791518,268600,50000,100000,112300
195.47368138791518,268600,50000,100000,112300
195.48407207785698,268600,50000,100000,112350
195.48407207785698,268600,50000,100000,112350
195.49446276779878,268600,50000,100000,112400
195.49446276779878,268600,50000,100000,112400
195.50485345774058,268600,50000,100000,112450
195.50485345774058,268600,50000,100000,112450
195.51524414768238,268600,50000,100000,112500
195.51524414768238,268600,50000,100000,112500
195.52563483762418,268600,50000,100000,112550
195.52563483762418,268600,50000,100000,112550
195.53602552756598,268600,50000,100000,112600
195.53602552756598,268600,50000,100000,112600
195.54641621750778,268600,50000,100000,112650
195.54641621750778,268600,50000,100000,112650
195.55680690744958,268600,50000,100000,112700
195.55680690744958,268600,50000,100000,112700
195.56719759739138,268600,50000,100000,112750
195.56719759739138,268600,50000,100000,112750
195.57758828733319,268600,50000,100000,112800
195.57758828733319,268600,50000,100000,112800
195.587978977275,268600,50000,100000,112850
195.587978977275,268600,50000,100000,112850
195.5983696672168,268600,50000,100000,112900
195.5983696672168,268600,50000,100000,112900
195.6087603571586,268600,50000,100000,112950
195.6087603571586,268600,50000,100000,112950
195.6191510471004,268600,50000,100000,113000
195.6191510471004,268600,50000,100000,113000
195.6295417370422,268600,50000,100000,113050
195.6295417370422,268600,50000,100000,113050
195.639932426984,268600,50000,100000,113100
195.639932426984,268600,50000,100000,113100
195.6503231169258,268600,50000,100000,113150
195.6503231169258,268600,50000,100000,113150
195.6607138068676,268600,50000,100000,113200
195.6607138068676,268600,50000,100000,113200
195.6711044968094,268600,50000,100000,113250
195.6711044968094,268600,50000,100000,113250
195.6814951867512,268600,50000,100000,113300
195.6814951867512,268600,50000,100000,113300
195.691885876693,268600,50000,100000,113350
195.691885876693,268600,50000,100000,113350
195.7022765666348,268600,50000,100000,113400
195.7022765666348,268600,50000,100000,113400
195.7126672565766,268600,50000,100000,113450
195.7126672565766,268600,50000,100000,113450
195.7230579465184,268600,50000,100000,113500
195.7230579465184,268600,50000,100000,113500
195.7334486364602,268600,50000,100000,113550
195.7334486364602,268600,50000,100000,113550
195.743839326402,268600,50000,100000,113600
195.743839326402,268600,50000,100000,113600
195.7542300163438,268600,50000,100000,113650
195.7542300163438,268600,50000,100000,113650
195.7646207062856,268600,50000,100000,113700
195.7646207062856,268600,50000,100000,113700
195.7750113962274,268600,50000,100000,113750
195.7750113962274,268600,50000,100000,113750
195.7854020861692,268600,50000,100000,113800
195.7854020861692,268600,50000,100000,113800
195.795792776111,268600,50000,100000,113850
195.795792776111,268600,50000,100000,113850
195.8061834660528,268600,50000,100000,113900
195.8061834660528,268600,50000,100000,113900
195.8165741559946,268600,50000,100000,113950
195.8165741559946,268600,50000,100000,113950
195.8269648459364,268600,50000,100000,114000
195.8269648459364,268600,50000,100000,114000
195.8373555358782,268600,50000,100000,114050
195.8373555358782,268600,50000,100000,114050
195.84774622582,268600,50000,100000,114100
195.84774622582,268600,50000,100000,114100
195.8581369157618,268600,50000,100000,114150
195.8581369157618,268600,50000,100000,114150
195.8685276057036,268600,50000,100000,114200
195.8685276057036,268600,50000,100000,114200
195.8789182956454,268600,50000,100000,114250
195.8789182956454,268600,50000,100000,114250
195.8893089855872,268600,50000,100000,114300
195.8893089855872,268600,50000,100000,114300
195.899699675529,268600,50000,100000,114350
195.899699675529,268600,50000,100000,114350
195.9100903654708,268600,50000,100000,114400
195.9100903654708,268600,50000,100000,114400
195.9204810554126,268600,50000,100000,114450
195.9204810554126,268600,50000,100000,114450
195.9308717453544,268600,50000,100000,114500
195.9308717453544,268600,50000,100000,114500
195.9412624352962,268600,50000,100000,114550
195.9412624352962,268600,50000,100000,114550
195.951653125238,268600,50000,100000,114600
195.951653125238,268600,50000,100000,114600
195.9620438151798,268600,50000,100000,114650
195.9620438151798,268600,50000,100000,114650
195.9724345051216,268600,50000,100000,114700
195.9724345051216,268600,50000,100000,114700
195.9828251950634,268600,50000,100000,114750
195.9828251950634,268600,50000,100000,114750
195.9932158850052,268600,50000,100000,114800
195.9932158850052,268600,50000,100000,114800
196.003606574947,268600,50000,100000,114850
196.003606574947,268600,50000,100000,114850
196.01399726488881,268600,50000,100000,114900
196.01399726488881,268600,50000,100000,114900
196.02438795483062,268600,50000,100000,114950
196.02438795483062,268600,50000,100000,114950
196.03477864477242,268600,50000,100000,115000
196.03477864477242,268600,50000,100000,115000
196.04516933471422,268600,50000,100000,115050
196.04516933471422,268600,50000,100000,115050
196.05556002465602,268600,50000,100000,115100
196.05556002465602,268600,50000,100000,115100
196.06595071459782,268600,50000,100000,115150
196.06595071459782,268600,50000,100000,115150
196.07634140453962,268600,50000,100000,115200
196.07634140453962,268600,50000,100000,115200
196.08673209448142,268600,50000,100000,115250
196.08673209448142,268600,50000,100000,115250
196.09712278442322,268600,50000,100000,115300
196.09712278442322,268600,50000,100000,115300
196.10751347436502,268600,50000,100000,115350
196.10751347436502,268600,50000,100000,115350
196.11790416430682,268600,50000,100000,115400
196.11790416430682,268600,50000,100000,115400
196.12829485424862,268600,50000,100000,115450
196.12829485424862,268600,50000,100000,115450
196.13868554419042,268600,50000,100000,115500
196.13868554419042,268600,50000,100000,115500
196.14907623413222,268600,50000,100000,115550
196.14907623413222,268600,50000,100000,115550
196.15946692407402,268600,50000,100000,115600
196.15946692407402,268600,50000,100000,115600
196.16985761401583,268600,50000,100000,115650
196.16985761401583,268600,50000,100000,115650
196.18024830395763,268600,50000,100000,115700
196.18024830395763,268600,50000,100000,115700
196.19063899389943,268600,50000,100000,115750
196.19063899389943,268600,50000,100000,115750
196.20102968384123,268600,50000,100000,115800
196.20102968384123,268600,50000,100000,115800
196.21142037378303,268600,50000,100000,115850
196.21142037378303,268600,50000,100000,115850
196.22181106372483,268600,50000,100000,115900
196.22181106372483,268600,50000,100000,115900
196.23220175366663,268600,50000,100000,115950
196.23220175366663,268600,50000,100000,115950
196.24259244360843,268600,50000,100000,116000
196.24259244360843,268600,50000,100000,116000
196.25298313355023,268600,50000,100000,116050
196.25298313355023,268600,50000,100000,116050
196.26337382349203,268600,50000,100000,116100
196.26337382349203,268600,50000,100000,116100
196.27376451343383,268600,50000,100000,116150
196.27376451343383,268600,50000,100000,116150
196.28415520337563,268600,50000,100000,116200
196.28415520337563,268600,50000,100000,116200
196.29454589331743,268600,50000,100000,116250
196.29454589331743,268600,50000,100000,116250
196.30493658325923,268600,50000,100000,116300
196.30493658325923,268600,50000,100000,116300
196.31532727320104,268600,50000,100000,116350
196.31532727320104,268600,50000,100000,116350
196.32571796314284,268600,50000,100000,116400
196.32571796314284,268600,50000,100000,116400
196.33610865308464,268600,50000,100000,116450
196.33610865308464,268600,50000,100000,116450
196.34649934302644,268600,50000,100000,116500
196.34649934302644,268600,50000,100000,116500
196.35689003296824,268600,50000,100000,116550
196.35689003296824,268600,50000,100000,116550
196.36728072291004,268600,50000,100000,116600
196.36728072291004,268600,50000,100000,116600
196.37767141285184,268600,50000,100000,116650
196.37767141285184,268600,50000,100000,116650
196.38806210279364,268600,50000,100000,116700
196.38806210279364,268600,50000,100000,116700
196.39845279273544,268600,50000,100000,116750
196.39845279273544,268600,50000,100000,116750
196.40884348267724,268600,50000,100000,116800
196.40884348267724,268600,50000,100000,116800
196.41923417261904,268600,50000,100000,116850
196.41923417261904,268600,50000,100000,116850
196.42962486256084,268600,50000,100000,116900
196.42962486256084,268600,50000,100000,116900
196.44001555250264,268600,50000,100000,116950
196.44001555250264,268600,50000,100000,116950
196.45040624244444,268600,50000,100000,117000
196.45040624244444,268600,50000,100000,117000
196.46079693238624,268600,50000,100000,117050
196.46079693238624,268600,50000,100000,117050
196.47118762232805,268600,50000,100000,117100
196.47118762232805,268600,50000,100000,117100
196.48157831226985,268600,50000,100000,117150
196.48157831226985,268600,50000,100000,117150
196.49196900221165,268600,50000,100000,117200
196.49196900221165,268600,50000,100000,117200
196.50235969215345,268600,50000,100000,117250
196.50235969215345,268600,50000,100000,117250
196.51275038209525,268600,50000,100000,117300
196.51275038209525,268600,50000,100000,117300
196.52314107203705,268600,50000,100000,117350
196.52314107203705,268600,50000,100000,117350
196.53353176197885,268600,50000,100000,117400
196.53353176197885,268600,50000,100000,117400
196.54392245192065,268600,50000,100000,117450
196.54392245192065,268600,50000,100000,117450
196.55431314186245,268600,50000,100000,117500
196.55431314186245,268600,50000,100000,117500
196.56470383180425,268600,50000,100000,117550
196.56470383180425,268600,50000,100000,117550
196.57509452174605,268600,50000,100000,117600
196.57509452174605,268600,50000,100000,117600
196.58548521168785,268600,50000,100000,117650
196.58548521168785,268600,50000,100000,117650
196.59587590162965,268600,50000,100000,117700
196.59587590162965,268600,50000,100000,117700
196.60626659157145,268600,50000,100000,117750
196.60626659157145,268600,50000,100000,117750
196.61665728151326,268600,50000,100000,117800
196.61665728151326,268600,50000,100000,117800
196.62704797145506,268600,50000,100000,117850
196.62704797145506,268600,50000,100000,117850
196.63743866139686,268600,50000,100000,117900
196.63743866139686,268600,50000,100000,117900
196.64782935133866,268600,50000,100000,117950
196.64782935133866,268600,50000,100000,117950
196.65822004128046,268600,50000,100000,118000
196.65822004128046,268600,50000,100000,118000
196.66861073122226,268600,50000,100000,118050
196.66861073122226,268600,50000,100000,118050
196.67900142116406,268600,50000,100000,118100
196.67900142116406,268600,50000,100000,118100
196.68939211110586,268600,50000,100000,118150
196.68939211110586,268600,50000,100000,118150
196.69978280104766,268600,50000,100000,118200
196.69978280104766,268600,50000,100000,118200
196.71017349098946,268600,50000,100000,118250
196.71017349098946,268600,50000,100000,118250
196.72056418093126,268600,50000,100000,118300
196.72056418093126,268600,50000,100000,118300
196.73095487087306,268600,50000,100000,118350
196.73095487087306,268600,50000,100000,118350
196.74134556081486,268600,50000,100000,118400
196.74134556081486,268600,50000,100000,118400
196.75173625075666,268600,50000,100000,118450
196.75173625075666,268600,50000,100000,118450
196.76212694069847,268600,50000,100000,118500
196.76212694069847,268600,50000,100000,118500
196.77251763064027,268600,50000,100000,118550
196.77251763064027,268600,50000,100000,118550
196.78290832058207,268600,50000,100000,118600
196.78290832058207,268600,50000,100000,118600
196.79329901052387,268600,50000,100000,118650
196.79329901052387,268600,50000,100000,118650
196.80368970046567,268600,50000,100000,118700
196.80368970046567,268600,50000,100000,118700
196.81408039040747,268600,50000,100000,118750
196.81408039040747,268600,50000,100000,118750
196.82447108034927,268600,50000,100000,118800
196.82447108034927,268600,50000,100000,118800
196.83486177029107,268600,50000,100000,118850
196.83486177029107,268600,50000,100000,118850
196.84525246023287,268600,50000,100000,118900
196.84525246023287,268600,50000,100000,118900
196.85564315017467,268600,50000,100000,118950
196.85564315017467,268600,50000,100000,118950
196.86603384011647,268600,50000,100000,119000
196.86603384011647,268600,50000,100000,119000
196.87642453005827,268600,50000,100000,119050
196.87642453005827,268600,50000,100000,119050
196.88681522000007,268600,50000,100000,119100
196.88681522000007,268600,50000,100000,119100
196.89720590994187,268600,50000,100000,119150
196.89720590994187,268600,50000,100000,119150
196.90759659988368,268600,50000,100000,119200
196.90759659988368,268600,50000,100000,119200
196.91798728982548,268600,50000,100000,119250
196.91798728982548,268600,50000,100000,119250
196.92837797976728,268600,50000,100000,119300
196.92837797976728,268600,50000,100000,119300
196.93876866970908,268600,50000,100000,119350
196.93876866970908,268600,50000,100000,119350
196.94915935965088,268600,50000,100000,119400
196.94915935965088,268600,50000,100000,119400
196.95955004959268,268600,50000,100000,119450
196.95955004959268,268600,50000,100000,119450
196.96994073953448,268600,50000,100000,119500
196.96994073953448,268600,50000,100000,119500
196.98033142947628,268600,50000,100000,119550
196.98033142947628,268600,50000,100000,119550
196.99072211941808,268600,50000,100000,119600
196.99072211941808,268600,50000,100000,119600
197.00111280935988,268600,50000,100000,119650
197.00111280935988,268600,50000,100000,119650
197.01150349930168,268600,50000,100000,119700
197.01150349930168,268600,50000,100000,119700
197.02189418924348,268600,50000,100000,119750
197.02189418924348,268600,50000,100000,119750
197.03228487918528,268600,50000,100000,119800
197.03228487918528,268600,50000,100000,119800
197.04267556912708,268600,50000,100000,119850
197.04267556912708,268600,50000,100000,119850
197.05306625906888,268600,50000,100000,119900
197.05306625906888,268600,50000,100000,119900
197.06345694901069,268600,50000,100000,119950
197.06345694901069,268600,50000,100000,119950
197.0738476389525,268600,50000,100000,120000
197.0738476389525,268600,50000,100000,120000
197.0842383288943,268600,50000,100000,120050
197.0842383288943,268600,50000,100000,120050
197.0946290188361,268600,50000,100000,120100
197.0946290188361,268600,50000,100000,120100
197.1050197087779,268600,50000,100000,120150
197.1050197087779,268600,50000,100000,120150
197.1154103987197,268600,50000,100000,120200
197.1154103987197,268600,50000,100000,120200
197.1258010886615,268600,50000,100000,120250
197.1258010886615,268600,50000,100000,120250
197.1361917786033,268600,50000,100000,120300
197.1361917786033,268600,50000,100000,120300
197.1465824685451,268600,50000,100000,120350
197.1465824685451,268600,50000,100000,120350
197.1569731584869,268600,50000,100000,120400
197.1569731584869,268600,50000,100000,120400
197.1673638484287,268600,50000,100000,120450
197.1673638484287,268600,50000,100000,120450
197.1777545383705,268600,50000,100000,120500
197.1777545383705,268600,50000,100000,120500
197.1881452283123,268600,50000,100000,120550
197.1881452283123,268600,50000,100000,120550
197.1985359182541,268600,50000,100000,120600
197.1985359182541,268600,50000,100000,120600
197.2089266081959,268600,50000,100000,120650
197.2089266081959,268600,50000,100000,120650
197.2193172981377,268600,50000,100000,120700
197.2193172981377,268600,50000,100000,120700
197.2297079880795,268600,50000,100000,120750
197.2297079880795,268600,50000,100000,120750
197.2400986780213,268600,50000,100000,120800
197.2400986780213,268600,50000,100000,120800
197.2504893679631,268600,50000,100000,120850
197.2504893679631,268600,50000,100000,120850
197.2608800579049,268600,50000,100000,120900
197.2608800579049,268600,50000,100000,120900
197.2712707478467,268600,50000,100000,120950
197.2712707478467,268600,50000,100000,120950
197.2816614377885,268600,50000,100000,121000
197.2816614377885,268600,50000,100000,121000
197.2920521277303,268600,50000,100000,121050
197.2920521277303,268600,50000,100000,121050
197.3024428176721,268600,50000,100000,121100
197.3024428176721,268600,50000,100000,121100
197.3128335076139,268600,50000,100000,121150
197.3128335076139,268600,50000,100000,121150
197.3232241975557,268600,50000,100000,121200
197.3232241975557,268600,50000,100000,121200
197.3336148874975,268600,50000,100000,121250
197.3336148874975,268600,50000,100000,121250
197.3440055774393,268600,50000,100000,121300
197.3440055774393,268600,50000,100000,121300
197.3543962673811,268600,50000,100000,121350
197.3543962673811,268600,50000,100000,121350
197.3647869573229,268600,50000,100000,121400
197.3647869573229,268600,50000,100000,121400
197.3751776472647,268600,50000,100000,121450
197.3751776472647,268600,50000,100000,121450
197.3855683372065,268600,50000,100000,121500
197.3855683372065,268600,50000,100000,121500
197.3959590271483,268600,50000,100000,121550
197.3959590271483,268600,50000,100000,121550
197.4063497170901,268600,50000,100000,121600
197.4063497170901,268600,50000,100000,121600
197.4167404070319,268600,50000,100000,121650
197.4167404070319,268600,50000,100000,121650
197.4271310969737,268600,50000,100000,121700
197.4271310969737,268600,50000,100000,121700
197.4375217869155,268600,50000,100000,121750
197.4375217869155,268600,50000,100000,121750
197.4479124768573,268600,50000,100000,121800
197.4479124768573,268600,50000,100000,121800
197.4583031667991,268600,50000,100000,121850
197.4583031667991,268600,50000,100000,121850
197.4686938567409,268600,50000,100000,121900
197.4686938567409,268600,50000,100000,121900
197.4790845466827,268600,50000,100000,121950
197.4790845466827,268600,50000,100000,121950
197.48947523662451,268600,50000,100000,122000
197.48947523662451,268600,50000,100000,122000
197.49986592656632,268600,50000,100000,122050
197.49986592656632,268600,50000,100000,122050
197.51025661650812,268600,50000,100000,122100
197.51025661650812,268600,50000,100000,122100
197.52064730644992,268600,50000,100000,122150
197.52064730644992,268600,50000,100000,122150
197.53103799639172,268600,50000,100000,122200
197.53103799639172,268600,50000,100000,122200
197.54142868633352,268600,50000,100000,122250
197.54142868633352,268600,50000,100000,122250
197.55181937627532,268600,50000,100000,122300
197.55181937627532,268600,50000,100000,122300
197.56221006621712,268600,50000,100000,122350
197.56221006621712,268600,50000,100000,122350
197.57260075615892,268600,50000,100000,122400
197.57260075615892,268600,50000,100000,122400
197.58299144610072,268600,50000,100000,122450
197.58299144610072,268600,50000,100000,122450
197.59338213604252,268600,50000,100000,122500
197.59338213604252,268600,50000,100000,122500
197.60377282598432,268600,50000,100000,122550
197.60377282598432,268600,50000,100000,122550
197.61416351592612,268600,50000,100000,122600
197.61416351592612,268600,50000,100000,122600
197.62455420586792,268600,50000,100000,122650
197.62455420586792,268600,50000,100000,122650
197.63494489580972,268600,50000,100000,122700
197.63494489580972,268600,50000,100000,122700
197.64533558575152,268600,50000,100000,122750
197.64533558575152,268600,50000,100000,122750
197.65572627569333,268600,50000,100000,122800
197.65572627569333,268600,50000,100000,122800
197.66611696563513,268600,50000,100000,122850
197.66611696563513,268600,50000,100000,122850
197.67650765557693,268600,50000,100000,122900
197.67650765557693,268600,50000,100000,122900
197.68689834551873,268600,50000,100000,122950
197.68689834551873,268600,50000,100000,122950
197.69728903546053,268600,50000,100000,123000
197.69728903546053,268600,50000,100000,123000
197.70767972540233,268600,50000,100000,123050
197.70767972540233,268600,50000,100000,123050
197.71807041534413,268600,50000,100000,123100
197.71807041534413,268600,50000,100000,123100
197.72846110528593,268600,50000,100000,123150
197.72846110528593,268600,50000,100000,123150
197.73885179522773,268600,50000,100000,123200
197.73885179522773,268600,50000,100000,123200
197.74924248516953,268600,50000,100000,123250
197.74924248516953,268600,50000,100000,123250
197.75963317511133,268600,50000,100000,123300
197.75963317511133,268600,50000,100000,123300
197.77002386505313,268600,50000,100000,123350
197.77002386505313,268600,50000,100000,123350
197.78041455499493,268600,50000,100000,123400
197.78041455499493,268600,50000,100000,123400
197.79080524493673,268600,50000,100000,123450
197.79080524493673,268600,50000,100000,123450
197.80119593487854,268600,50000,100000,123500
197.80119593487854,268600,50000,100000,123500
197.81158662482034,268600,50000,100000,123550
197.81158662482034,268600,50000,100000,123550
197.82197731476214,268600,50000,100000,123600
197.82197731476214,268600,50000,100000,123600
197.83236800470394,268600,50000,100000,123650
197.83236800470394,268600,50000,100000,123650
197.84275869464574,268600,50000,100000,123700
197.84275869464574,268600,50000,100000,123700
197.85314938458754,268600,50000,100000,123750
197.85314938458754,268600,50000,100000,123750
197.86354007452934,268600,50000,100000,123800
197.86354007452934,268600,50000,100000,123800
197.87393076447114,268600,50000,100000,123850
197.87393076447114,268600,50000,100000,123850
197.88432145441294,268600,50000,100000,123900
197.88432145441294,268600,50000,100000,123900
197.89471214435474,268600,50000,100000,123950
197.89471214435474,268600,50000,100000,123950
197.90510283429654,268600,50000,100000,124000
197.90510283429654,268600,50000,100000,124000
197.91549352423834,268600,50000,100000,124050
197.91549352423834,268600,50000,100000,124050
197.92588421418014,268600,50000,100000,124100
197.92588421418014,268600,50000,100000,124100
197.93627490412194,268600,50000,100000,124150
197.93627490412194,268600,50000,100000,124150
197.94666559406375,268600,50000,100000,124200
197.94666559406375,268600,50000,100000,124200
197.95705628400555,268600,50000,100000,124250
197.95705628400555,268600,50000,100000,124250
197.96744697394735,268600,50000,100000,124300
197.96744697394735,268600,50000,100000,124300
197.97783766388915,268600,50000,100000,124350
197.97783766388915,268600,50000,100000,124350
197.98822835383095,268600,50000,100000,124400
197.98822835383095,268600,50000,100000,124400
197.99861904377275,268600,50000,100000,124450
197.99861904377275,268600,50000,100000,124450
198.00900973371455,268600,50000,100000,124500
198.00900973371455,268600,50000,100000,124500
198.01940042365635,268600,50000,100000,124550
198.01940042365635,268600,50000,100000,124550
198.02979111359815,268600,50000,100000,124600
198.02979111359815,268600,50000,100000,124600
198.04018180353995,268600,50000,100000,124650
198.04018180353995,268600,50000,100000,124650
198.05057249348175,268600,50000,100000,124700
198.05057249348175,268600,50000,100000,124700
198.06096318342355,268600,50000,100000,124750
198.06096318342355,268600,50000,100000,124750
198.07135387336535,268600,50000,100000,124800
198.07135387336535,268600,50000,100000,124800
198.08174456330715,268600,50000,100000,124850
198.08174456330715,268600,50000,100000,124850
198.09213525324895,268600,50000,100000,124900
198.09213525324895,268600,50000,100000,124900
198.10252594319076,268600,50000,100000,124950
198.10252594319076,268600,50000,100000,124950
198.11291663313256,268600,50000,100000,125000
198.11291663313256,268600,50000,100000,125000
198.12330732307436,268600,50000,100000,125050
198.12330732307436,268600,50000,100000,125050
198.13369801301616,268600,50000,100000,125100
198.13369801301616,268600,50000,100000,125100
198.14408870295796,268600,50000,100000,125150
198.14408870295796,268600,50000,100000,125150
198.15447939289976,268600,50000,100000,125200
198.15447939289976,268600,50000,100000,125200
198.16487008284156,268600,50000,100000,125250
198.16487008284156,268600,50000,100000,125250
198.17526077278336,268600,50000,100000,125300
198.17526077278336,268600,50000,100000,125300
198.18565146272516,268600,50000,100000,125350
198.18565146272516,268600,50000,100000,125350
198.19604215266696,268600,50000,100000,125400
198.19604215266696,268600,50000,100000,125400
198.20643284260876,268600,50000,100000,125450
198.20643284260876,268600,50000,100000,125450
198.21682353255056,268600,50000,100000,125500
198.21682353255056,268600,50000,100000,125500
198.22721422249236,268600,50000,100000,125550
198.22721422249236,268600,50000,100000,125550
198.23760491243416,268600,50000,100000,125600
198.23760491243416,268600,50000,100000,125600
198.24799560237597,268600,50000,100000,125650
198.24799560237597,268600,50000,100000,125650
198.25838629231777,268600,50000,100000,125700
198.25838629231777,268600,50000,100000,125700
198.26877698225957,268600,50000,100000,125750
198.26877698225957,268600,50000,100000,125750
198.27916767220137,268600,50000,100000,125800
198.27916767220137,268600,50000,100000,125800
198.28955836214317,268600,50000,100000,125850
198.28955836214317,268600,50000,100000,125850
198.29994905208497,268600,50000,100000,125900
198.29994905208497,268600,50000,100000,125900
198.31033974202677,268600,50000,100000,125950
198.31033974202677,268600,50000,100000,125950
198.32073043196857,268600,50000,100000,126000
198.32073043196857,268600,50000,100000,126000
198.33112112191037,268600,50000,100000,126050
198.33112112191037,268600,50000,100000,126050
198.34151181185217,268600,50000,100000,126100
198.34151181185217,268600,50000,100000,126100
198.35190250179397,268600,50000,100000,126150
198.35190250179397,268600,50000,100000,126150
198.36229319173577,268600,50000,100000,126200
198.36229319173577,268600,50000,100000,126200
198.37268388167757,268600,50000,100000,126250
198.37268388167757,268600,50000,100000,126250
198.38307457161937,268600,50000,100000,126300
198.38307457161937,268600,50000,100000,126300
198.39346526156118,268600,50000,100000,126350
198.39346526156118,268600,50000,100000,126350
198.40385595150298,268600,50000,100000,126400
198.40385595150298,268600,50000,100000,126400
198.41424664144478,268600,50000,100000,126450
198.41424664144478,268600,50000,100000,126450
198.42463733138658,268600,50000,100000,126500
198.42463733138658,268600,50000,100000,126500
198.43502802132838,268600,50000,100000,126550
198.43502802132838,268600,50000,100000,126550
198.44541871127018,268600,50000,100000,126600
198.44541871127018,268600,50000,100000,126600
198.45580940121198,268600,50000,100000,126650
198.45580940121198,268600,50000,100000,126650
198.46620009115378,268600,50000,100000,126700
198.46620009115378,268600,50000,100000,126700
198.47659078109558,268600,50000,100000,126750
198.47659078109558,268600,50000,100000,126750
198.48698147103738,268600,50000,100000,126800
198.48698147103738,268600,50000,100000,126800
198.49737216097918,268600,50000,100000,126850
198.49737216097918,268600,50000,100000,126850
198.50776285092098,268600,50000,100000,126900
198.50776285092098,268600,50000,100000,126900
198.51815354086278,268600,50000,100000,126950
198.51815354086278,268600,50000,100000,126950
198.52854423080458,268600,50000,100000,127000
198.52854423080458,268600,50000,100000,127000
198.53893492074639,268600,50000,100000,127050
198.53893492074639,268600,50000,100000,127050
198.5493256106882,268600,50000,100000,127100
198.5493256106882,268600,50000,100000,127100
198.55971630063,268600,50000,100000,127150
198.55971630063,268600,50000,100000,127150
198.5701069905718,268600,50000,100000,127200
198.5701069905718,268600,50000,100000,127200
198.5804976805136,268600,50000,100000,127250
198.5804976805136,268600,50000,100000,127250
198.5908883704554,268600,50000,100000,127300
198.5908883704554,268600,50000,100000,127300
198.6012790603972,268600,50000,100000,127350
198.6012790603972,268600,50000,100000,127350
198.611669750339,268600,50000,100000,127400
198.611669750339,268600,50000,100000,127400
198.6220604402808,268600,50000,100000,127450
198.6220604402808,268600,50000,100000,127450
198.6324511302226,268600,50000,100000,127500
198.6324511302226,268600,50000,100000,127500
198.6428418201644,268600,50000,100000,127550
198.6428418201644,268600,50000,100000,127550
198.6532325101062,268600,50000,100000,127600
198.6532325101062,268600,50000,100000,127600
198.663623200048,268600,50000,100000,127650
198.663623200048,268600,50000,100000,127650
198.6740138899898,268600,50000,100000,127700
198.6740138899898,268600,50000,100000,127700
198.6844045799316,268600,50000,100000,127750
198.6844045799316,268600,50000,100000,127750
198.6947952698734,268600,50000,100000,127800
198.6947952698734,268600,50000,100000,127800
198.7051859598152,268600,50000,100000,127850
198.7051859598152,268600,50000,100000,127850
198.715576649757,268600,50000,100000,127900
198.715576649757,268600,50000,100000,127900
198.7259673396988,268600,50000,100000,127950
198.7259673396988,268600,50000,100000,127950
198.7363580296406,268600,50000,100000,128000
198.7363580296406,268600,50000,100000,128000
198.7467487195824,268600,50000,100000,128050
198.7467487195824,268600,50000,100000,128050
198.7571394095242,268600,50000,100000,128100
198.7571394095242,268600,50000,100000,128100
198.767530099466,268600,50000,100000,128150
198.767530099466,268600,50000,100000,128150
198.7779207894078,268600,50000,100000,128200
198.7779207894078,268600,50000,100000,128200
198.7883114793496,268600,50000,100000,128250
198.7883114793496,268600,50000,100000,128250
198.7987021692914,268600,50000,100000,128300
198.7987021692914,268600,50000,100000,128300
198.8090928592332,268600,50000,100000,128350
198.8090928592332,268600,50000,100000,128350
198.819483549175,268600,50000,100000,128400
198.819483549175,268600,50000,100000,128400
198.8298742391168,268600,50000,100000,128450
198.8298742391168,268600,50000,100000,128450
198.8402649290586,268600,50000,100000,128500
198.8402649290586,268600,50000,100000,128500
198.8506556190004,268600,50000,100000,128550
198.8506556190004,268600,50000,100000,128550
198.8610463089422,268600,50000,100000,128600
198.8610463089422,268600,50000,100000,128600
198.871436998884,268600,50000,100000,128650
198.871436998884,268600,50000,100000,128650
198.8818276888258,268600,50000,100000,128700
198.8818276888258,268600,50000,100000,128700
198.8922183787676,268600,50000,100000,128750
198.8922183787676,268600,50000,100000,128750
198.9026090687094,268600,50000,100000,128800
198.9026090687094,268600,50000,100000,128800
198.9129997586512,268600,50000,100000,128850
198.9129997586512,268600,50000,100000,128850
198.923390448593,268600,50000,100000,128900
198.923390448593,268600,50000,100000,128900
198.9337811385348,268600,50000,100000,128950
198.9337811385348,268600,50000,100000,128950
198.9441718284766,268600,50000,100000,129000
198.9441718284766,268600,50000,100000,129000
198.9545625184184,268600,50000,100000,129050
198.9545625184184,268600,50000,100000,129050
198.9649532083602,268600,50000,100000,129100
198.9649532083602,268600,50000,100000,129100
198.97534389830201,268600,50000,100000,129150
198.97534389830201,268600,50000,100000,129150
198.98573458824382,268600,50000,100000,129200
198.98573458824382,268600,50000,100000,129200
198.99612527818562,268600,50000,100000,129250
198.99612527818562,268600,50000,100000,129250
199.00651596812742,268600,50000,100000,129300
199.00651596812742,268600,50000,100000,129300
199.01690665806922,268600,50000,100000,129350
199.01690665806922,268600,50000,100000,129350
199.02729734801102,268600,50000,100000,129400
199.02729734801102,268600,50000,100000,129400
199.03768803795282,268600,50000,100000,129450
199.03768803795282,268600,50000,100000,129450
199.04807872789462,268600,50000,100000,129500
199.04807872789462,268600,50000,100000,129500
199.05846941783642,268600,50000,100000,129550
199.05846941783642,268600,50000,100000,129550
199.06886010777822,268600,50000,100000,129600
199.06886010777822,268600,50000,100000,129600
199.07925079772002,268600,50000,100000,129650
199.07925079772002,268600,50000,100000,129650
199.08964148766182,268600,50000,100000,129700
199.08964148766182,268600,50000,100000,129700
199.10003217760362,268600,50000,100000,129750
199.10003217760362,268600,50000,100000,129750
199.11042286754542,268600,50000,100000,129800
199.11042286754542,268600,50000,100000,129800
199.12081355748722,268600,50000,100000,129850
199.12081355748722,268600,50000,100000,129850
199.13120424742903,268600,50000,100000,129900
199.13120424742903,268600,50000,100000,129900
199.14159493737083,268600,50000,100000,129950
199.14159493737083,268600,50000,100000,129950
199.15198562731263,268600,50000,100000,130000
199.15198562731263,268600,50000,100000,130000
199.16237631725443,268600,50000,100000,130050
199.16237631725443,268600,50000,100000,130050
199.17276700719623,268600,50000,100000,130100
199.17276700719623,268600,50000,100000,130100
199.18315769713803,268600,50000,100000,130150
199.18315769713803,268600,50000,100000,130150
199.19354838707983,268600,50000,100000,130200
199.19354838707983,268600,50000,100000,130200
199.20393907702163,268600,50000,100000,130250
199.20393907702163,268600,50000,100000,130250
199.21432976696343,268600,50000,100000,130300
199.21432976696343,268600,50000,100000,130300
199.22472045690523,268600,50000,100000,130350
199.22472045690523,268600,50000,100000,130350
199.23511114684703,268600,50000,100000,130400
199.23511114684703,268600,50000,100000,130400
199.24550183678883,268600,50000,100000,130450
199.24550183678883,268600,50000,100000,130450
199.25589252673063,268600,50000,100000,130500
199.25589252673063,268600,50000,100000,130500
199.26628321667243,268600,50000,100000,130550
199.26628321667243,268600,50000,100000,130550
199.27667390661423,268600,50000,100000,130600
199.27667390661423,268600,50000,100000,130600
199.28706459655604,268600,50000,100000,130650
199.28706459655604,268600,50000,100000,130650
199.29745528649784,268600,50000,100000,130700
199.29745528649784,268600,50000,100000,130700
199.30784597643964,268600,50000,100000,130750
199.30784597643964,268600,50000,100000,130750
199.31823666638144,268600,50000,100000,130800
199.31823666638144,268600,50000,100000,130800
199.32862735632324,268600,50000,100000,130850
199.32862735632324,268600,50000,100000,130850
199.33901804626504,268600,50000,100000,130900
199.33901804626504,268600,50000,100000,130900
199.34940873620684,268600,50000,100000,130950
199.34940873620684,268600,50000,100000,130950
199.35979942614864,268600,50000,100000,131000
199.35979942614864,268600,50000,100000,131000
199.37019011609044,268600,50000,100000,131050
199.37019011609044,268600,50000,100000,131050
199.38058080603224,268600,50000,100000,131100
199.38058080603224,268600,50000,100000,131100
199.39097149597404,268600,50000,100000,131150
199.39097149597404,268600,50000,100000,131150
199.40136218591584,268600,50000,100000,131200
199.40136218591584,268600,50000,100000,131200
199.41175287585764,268600,50000,100000,131250
199.41175287585764,268600,50000,100000,131250
199.42214356579944,268600,50000,100000,131300
199.42214356579944,268600,50000,100000,131300
199.43253425574125,268600,50000,100000,131350
199.43253425574125,268600,50000,100000,131350
199.44292494568305,268600,50000,100000,131400
199.44292494568305,268600,50000,100000,131400
199.45331563562485,268600,50000,100000,131450
199.45331563562485,268600,50000,100000,131450
199.46370632556665,268600,50000,100000,131500
199.46370632556665,268600,50000,100000,131500
199.47409701550845,268600,50000,100000,131550
199.47409701550845,268600,50000,100000,131550
199.48448770545025,268600,50000,100000,131600
199.48448770545025,268600,50000,100000,131600
199.49487839539205,268600,50000,100000,131650
199.49487839539205,268600,50000,100000,131650
199.50526908533385,268600,50000,100000,131700
199.50526908533385,268600,50000,100000,131700
199.51565977527565,268600,50000,100000,131750
199.51565977527565,268600,50000,100000,131750
199.52605046521745,268600,50000,100000,131800
199.52605046521745,268600,50000,100000,131800
199.53644115515925,268600,50000,100000,131850
199.53644115515925,268600,50000,100000,131850
199.54683184510105,268600,50000,100000,131900
199.54683184510105,268600,50000,100000,131900
199.55722253504285,268600,50000,100000,131950
199.55722253504285,268600,50000,100000,131950
199.56761322498465,268600,50000,100000,132000
199.56761322498465,268600,50000,100000,132000
199.57800391492646,268600,50000,100000,132050
199.57800391492646,268600,50000,100000,132050
199.58839460486826,268600,50000,100000,132100
199.58839460486826,268600,50000,100000,132100
199.59878529481006,268600,50000,100000,132150
199.59878529481006,268600,50000,100000,132150
199.60917598475186,268600,50000,100000,132200
199.60917598475186,268600,50000,100000,132200
199.61956667469366,268600,50000,100000,132250
199.61956667469366,268600,50000,100000,132250
199.62995736463546,268600,50000,100000,132300
199.62995736463546,268600,50000,100000,132300
199.64034805457726,268600,50000,100000,132350
199.64034805457726,268600,50000,100000,132350
199.65073874451906,268600,50000,100000,132400
199.65073874451906,268600,50000,100000,132400
199.66112943446086,268600,50000,100000,132450
199.66112943446086,268600,50000,100000,132450
199.67152012440266,268600,50000,100000,132500
199.67152012440266,268600,50000,100000,132500
199.68191081434446,268600,50000,100000,132550
199.68191081434446,268600,50000,100000,132550
199.69230150428626,268600,50000,100000,132600
199.69230150428626,268600,50000,100000,132600
199.70269219422806,268600,50000,100000,132650
199.70269219422806,268600,50000,100000,132650
199.71308288416986,268600,50000,100000,132700
199.71308288416986,268600,50000,100000,132700
199.72347357411167,268600,50000,100000,132750
199.72347357411167,268600,50000,100000,132750
199.73386426405347,268600,50000,100000,132800
199.73386426405347,268600,50000,100000,132800
199.74425495399527,268600,50000,100000,132850
199.74425495399527,268600,50000,100000,132850
199.75464564393707,268600,50000,100000,132900
199.75464564393707,268600,50000,100000,132900
199.76503633387887,268600,50000,100000,132950
199.76503633387887,268600,50000,100000,132950
199.77542702382067,268600,50000,100000,133000
199.77542702382067,268600,50000,100000,133000
199.78581771376247,268600,50000,100000,133050
199.78581771376247,268600,50000,100000,133050
199.79620840370427,268600,50000,100000,133100
199.79620840370427,268600,50000,100000,133100
199.80659909364607,268600,50000,100000,133150
199.80659909364607,268600,50000,100000,133150
199.81698978358787,268600,50000,100000,133200
199.81698978358787,268600,50000,100000,133200
199.82738047352967,268600,50000,100000,133250
199.82738047352967,268600,50000,100000,133250
199.83777116347147,268600,50000,100000,133300
199.83777116347147,268600,50000,100000,133300
199.84816185341327,268600,50000,100000,133350
199.84816185341327,268600,50000,100000,133350
199.85855254335507,268600,50000,100000,133400
199.85855254335507,268600,50000,100000,133400
199.86894323329687,268600,50000,100000,133450
199.86894323329687,268600,50000,100000,133450
199.87933392323868,268600,50000,100000,133500
199.87933392323868,268600,50000,100000,133500
199.88972461318048,268600,50000,100000,133550
199.88972461318048,268600,50000,100000,133550
199.90011530312228,268600,50000,100000,133600
199.90011530312228,268600,50000,100000,133600
199.91050599306408,268600,50000,100000,133650
199.91050599306408,268600,50000,100000,133650
199.92089668300588,268600,50000,100000,133700
199.92089668300588,268600,50000,100000,133700
199.93128737294768,268600,50000,100000,133750
199.93128737294768,268600,50000,100000,133750
199.94167806288948,268600,50000,100000,133800
199.94167806288948,268600,50000,100000,133800
199.95206875283128,268600,50000,100000,133850
199.95206875283128,268600,50000,100000,133850
199.96245944277308,268600,50000,100000,133900
199.96245944277308,268600,50000,100000,133900
199.97285013271488,268600,50000,100000,133950
199.97285013271488,268600,50000,100000,133950
199.98324082265668,268600,50000,100000,134000
199.98324082265668,268600,50000,100000,134000
199.99363151259848,268600,50000,100000,134050
199.99363151259848,268600,50000,100000,134050
200.00402220254028,268600,50000,100000,134100
200.00402220254028,268600,50000,100000,134100
200.01441289248208,268600,50000,100000,134150
200.01441289248208,268600,50000,100000,134150
200.02480358242389,268600,50000,100000,134200
200.02480358242389,268600,50000,100000,134200
200.0351942723657,268600,50000,100000,134250
200.0351942723657,268600,50000,100000,134250
200.0455849623075,268600,50000,100000,134300
200.0455849623075,268600,50000,100000,134300
200.0559756522493,268600,50000,100000,134350
200.0559756522493,268600,50000,100000,134350
200.0663663421911,268600,50000,100000,134400
200.0663663421911,268600,50000,100000,134400
200.0767570321329,268600,50000,100000,134450
200.0767570321329,268600,50000,100000,134450
200.0871477220747,268600,50000,100000,134500
200.0871477220747,268600,50000,100000,134500
200.0975384120165,268600,50000,100000,134550
200.0975384120165,268600,50000,100000,134550
200.1079291019583,268600,50000,100000,134600
200.1079291019583,268600,50000,100000,134600
200.1183197919001,268600,50000,100000,134650
200.1183197919001,268600,50000,100000,134650
200.1287104818419,268600,50000,100000,134700
200.1287104818419,268600,50000,100000,134700
200.1391011717837,268600,50000,100000,134750
200.1391011717837,268600,50000,100000,134750
200.1494918617255,268600,50000,100000,134800
200.1494918617255,268600,50000,100000,134800
200.1598825516673,268600,50000,100000,134850
200.1598825516673,268600,50000,100000,134850
200.1702732416091,268600,50000,100000,134900
200.1702732416091,268600,50000,100000,134900
200.1806639315509,268600,50000,100000,134950
200.1806639315509,268600,50000,100000,134950
200.1910546214927,268600,50000,100000,135000
200.1910546214927,268600,50000,100000,135000
200.2014453114345,268600,50000,100000,135050
200.2014453114345,268600,50000,100000,135050
200.2118360013763,268600,50000,100000,135100
200.2118360013763,268600,50000,100000,135100
200.2222266913181,268600,50000,100000,135150
200.2222266913181,268600,50000,100000,135150
200.2326173812599,268600,50000,100000,135200
200.2326173812599,268600,50000,100000,135200
200.2430080712017,268600,50000,100000,135250
200.2430080712017,268600,50000,100000,135250
200.2533987611435,268600,50000,100000,135300
200.2533987611435,268600,50000,100000,135300
200.2637894510853,268600,50000,100000,135350
200.2637894510853,268600,50000,100000,135350
200.2741801410271,268600,50000,100000,135400
200.2741801410271,268600,50000,100000,135400
200.2845708309689,268600,50000,100000,135450
200.2845708309689,268600,50000,100000,135450
200.2949615209107,268600,50000,100000,135500
200.2949615209107,268600,50000,100000,135500
200.3053522108525,268600,50000,100000,135550
200.3053522108525,268600,50000,100000,135550
200.3157429007943,268600,50000,100000,135600
200.3157429007943,268600,50000,100000,135600
200.3261335907361,268600,50000,100000,135650
200.3261335907361,268600,50000,100000,135650
200.3365242806779,268600,50000,100000,135700
200.3365242806779,268600,50000,100000,135700
200.3469149706197,268600,50000,100000,135750
200.3469149706197,268600,50000,100000,135750
200.3573056605615,268600,50000,100000,135800
200.3573056605615,268600,50000,100000,135800
200.3676963505033,268600,50000,100000,135850
200.3676963505033,268600,50000,100000,135850
200.3780870404451,268600,50000,100000,135900
200.3780870404451,268600,50000,100000,135900
200.3884777303869,268600,50000,100000,135950
200.3884777303869,268600,50000,100000,135950
200.3988684203287,268600,50000,100000,136000
200.3988684203287,268600,50000,100000,136000
200.4092591102705,268600,50000,100000,136050
200.4092591102705,268600,50000,100000,136050
200.4196498002123,268600,50000,100000,136100
200.4196498002123,268600,50000,100000,136100
200.4300404901541,268600,50000,100000,136150
200.4300404901541,268600,50000,100000,136150
200.4404311800959,268600,50000,100000,136200
200.4404311800959,268600,50000,100000,136200
200.45082187003771,268600,50000,100000,136250
200.45082187003771,268600,50000,100000,136250
200.46121255997951,268600,50000,100000,136300
200.46121255997951,268600,50000,100000,136300
200.47160324992132,268600,50000,100000,136350
200.47160324992132,268600,50000,100000,136350
200.48199393986312,268600,50000,100000,136400
200.48199393986312,268600,50000,100000,136400
200.49238462980492,268600,50000,100000,136450
200.49238462980492,268600,50000,100000,136450
200.50277531974672,268600,50000,100000,136500
200.50277531974672,268600,50000,100000,136500
200.51316600968852,268600,50000,100000,136550
200.51316600968852,268600,50000,100000,136550
200.52355669963032,268600,50000,100000,136600
200.52355669963032,268600,50000,100000,136600
200.53394738957212,268600,50000,100000,136650
200.53394738957212,268600,50000,100000,136650
200.54433807951392,268600,50000,100000,136700
200.54433807951392,268600,50000,100000,136700
200.55472876945572,268600,50000,100000,136750
200.55472876945572,268600,50000,100000,136750
200.56511945939752,268600,50000,100000,136800
200.56511945939752,268600,50000,100000,136800
200.57551014933932,268600,50000,100000,136850
200.57551014933932,268600,50000,100000,136850
200.58590083928112,268600,50000,100000,136900
200.58590083928112,268600,50000,100000,136900
200.59629152922292,268600,50000,100000,136950
200.59629152922292,268600,50000,100000,136950
200.60668221916472,268600,50000,100000,137000
200.60668221916472,268600,50000,100000,137000
200.61707290910653,268600,50000,100000,137050
200.61707290910653,268600,50000,100000,137050
200.62746359904833,268600,50000,100000,137100
200.62746359904833,268600,50000,100000,137100
200.63785428899013,268600,50000,100000,137150
200.63785428899013,268600,50000,100000,137150
200.64824497893193,268600,50000,100000,137200
200.64824497893193,268600,50000,100000,137200
200.65863566887373,268600,50000,100000,137250
200.65863566887373,268600,50000,100000,137250
200.66902635881553,268600,50000,100000,137300
200.66902635881553,268600,50000,100000,137300
200.67941704875733,268600,50000,100000,137350
200.67941704875733,268600,50000,100000,137350
200.68980773869913,268600,50000,100000,137400
200.68980773869913,268600,50000,100000,137400
200.70019842864093,268600,50000,100000,137450
200.70019842864093,268600,50000,100000,137450
200.71058911858273,268600,50000,100000,137500
200.71058911858273,268600,50000,100000,137500
200.72097980852453,268600,50000,100000,137550
200.72097980852453,268600,50000,100000,137550
200.73137049846633,268600,50000,100000,137600
200.73137049846633,268600,50000,100000,137600
200.74176118840813,268600,50000,100000,137650
200.74176118840813,268600,50000,100000,137650
200.75215187834993,268600,50000,100000,137700
200.75215187834993,268600,50000,100000,137700
200.76254256829174,268600,50000,100000,137750
200.76254256829174,268600,50000,100000,137750
200.77293325823354,268600,50000,100000,137800
200.77293325823354,268600,50000,100000,137800
200.78332394817534,268600,50000,100000,137850
200.78332394817534,268600,50000,100000,137850
200.79371463811714,268600,50000,100000,137900
200.79371463811714,268600,50000,100000,137900
200.80410532805894,268600,50000,100000,137950
200.80410532805894,268600,50000,100000,137950
200.81449601800074,268600,50000,100000,138000
200.81449601800074,268600,50000,100000,138000
200.82488670794254,268600,50000,100000,138050
200.82488670794254,268600,50000,100000,138050
200.83527739788434,268600,50000,100000,138100
200.83527739788434,268600,50000,100000,138100
200.84566808782614,268600,50000,100000,138150
200.84566808782614,268600,50000,100000,138150
200.85605877776794,268600,50000,100000,138200
200.85605877776794,268600,50000,100000,138200
200.86644946770974,268600,50000,100000,138250
200.86644946770974,268600,50000,100000,138250
200.87684015765154,268600,50000,100000,138300
200.87684015765154,268600,50000,100000,138300
200.88723084759334,268600,50000,100000,138350
200.88723084759334,268600,50000,100000,138350
200.89762153753514,268600,50000,100000,138400
200.89762153753514,268600,50000,100000,138400
200.90801222747695,268600,50000,100000,138450
200.90801222747695,268600,50000,100000,138450
200.91840291741875,268600,50000,100000,138500
200.91840291741875,268600,50000,100000,138500
200.92879360736055,268600,50000,100000,138550
200.92879360736055,268600,50000,100000,138550
200.93918429730235,268600,50000,100000,138600
200.93918429730235,268600,50000,100000,138600
200.94957498724415,268600,50000,100000,138650
200.94957498724415,268600,50000,100000,138650
200.95996567718595,268600,50000,100000,138700
200.95996567718595,268600,50000,100000,138700
200.97035636712775,268600,50000,100000,138750
200.97035636712775,268600,50000,100000,138750
200.98074705706955,268600,50000,100000,138800
200.98074705706955,268600,50000,100000,138800
200.99113774701135,268600,50000,100000,138850
200.99113774701135,268600,50000,100000,138850
201.00152843695315,268600,50000,100000,138900
201.00152843695315,268600,50000,100000,138900
201.01191912689495,268600,50000,100000,138950
201.01191912689495,268600,50000,100000,138950
201.02230981683675,268600,50000,100000,139000
201.02230981683675,268600,50000,100000,139000
201.03270050677855,268600,50000,100000,139050
201.03270050677855,268600,50000,100000,139050
201.04309119672035,268600,50000,100000,139100
201.04309119672035,268600,50000,100000,139100
201.05348188666215,268600,50000,100000,139150
201.05348188666215,268600,50000,100000,139150
201.06387257660396,268600,50000,100000,139200
201.06387257660396,268600,50000,100000,139200
201.07426326654576,268600,50000,100000,139250
201.07426326654576,268600,50000,100000,139250
201.08465395648756,268600,50000,100000,139300
201.08465395648756,268600,50000,100000,139300
201.09504464642936,268600,50000,100000,139350
201.09504464642936,268600,50000,100000,139350
201.10543533637116,268600,50000,100000,139400
201.10543533637116,268600,50000,100000,139400
201.11582602631296,268600,50000,100000,139450
201.11582602631296,268600,50000,100000,139450
201.12621671625476,268600,50000,100000,139500
201.12621671625476,268600,50000,100000,139500
201.13660740619656,268600,50000,100000,139550
201.13660740619656,268600,50000,100000,139550
201.14699809613836,268600,50000,100000,139600
201.14699809613836,268600,50000,100000,139600
201.15738878608016,268600,50000,100000,139650
201.15738878608016,268600,50000,100000,139650
201.16777947602196,268600,50000,100000,139700
201.16777947602196,268600,50000,100000,139700
201.17817016596376,268600,50000,100000,139750
201.17817016596376,268600,50000,100000,139750
201.18856085590556,268600,50000,100000,139800
201.18856085590556,268600,50000,100000,139800
201.19895154584736,268600,50000,100000,139850
201.19895154584736,268600,50000,100000,139850
201.20934223578917,268600,50000,100000,139900
201.20934223578917,268600,50000,100000,139900
201.21973292573097,268600,50000,100000,139950
201.21973292573097,268600,50000,100000,139950
201.23012361567277,268600,50000,100000,140000
201.23012361567277,268600,50000,100000,140000
201.24051430561457,268600,50000,100000,140050
201.24051430561457,268600,50000,100000,140050
201.25090499555637,268600,50000,100000,140100
201.25090499555637,268600,50000,100000,140100
201.26129568549817,268600,50000,100000,140150
201.26129568549817,268600,50000,100000,140150
201.27168637543997,268600,50000,100000,140200
201.27168637543997,268600,50000,100000,140200
201.28207706538177,268600,50000,100000,140250
201.28207706538177,268600,50000,100000,140250
201.29246775532357,268600,50000,100000,140300
201.29246775532357,268600,50000,100000,140300
201.30285844526537,268600,50000,100000,140350
201.30285844526537,268600,50000,100000,140350
201.31324913520717,268600,50000,100000,140400
201.31324913520717,268600,50000,100000,140400
201.32363982514897,268600,50000,100000,140450
201.32363982514897,268600,50000,100000,140450
201.33403051509077,268600,50000,100000,140500
201.33403051509077,268600,50000,100000,140500
201.34442120503257,268600,50000,100000,140550
201.34442120503257,268600,50000,100000,140550
201.35481189497438,268600,50000,100000,140600
201.35481189497438,268600,50000,100000,140600
201.36520258491618,268600,50000,100000,140650
201.36520258491618,268600,50000,100000,140650
201.37559327485798,268600,50000,100000,140700
201.37559327485798,268600,50000,100000,140700
201.38598396479978,268600,50000,100000,140750
201.38598396479978,268600,50000,100000,140750
201.39637465474158,268600,50000,100000,140800
201.39637465474158,268600,50000,100000,140800
201.40676534468338,268600,50000,100000,140850
201.40676534468338,268600,50000,100000,140850
201.41715603462518,268600,50000,100000,140900
201.41715603462518,268600,50000,100000,140900
201.42754672456698,268600,50000,100000,140950
201.42754672456698,268600,50000,100000,140950
201.43793741450878,268600,50000,100000,141000
201.43793741450878,268600,50000,100000,141000
201.44832810445058,268600,50000,100000,141050
201.44832810445058,268600,50000,100000,141050
201.45871879439238,268600,50000,100000,141100
201.45871879439238,268600,50000,100000,141100
201.46910948433418,268600,50000,100000,141150
201.46910948433418,268600,50000,100000,141150
201.47950017427598,268600,50000,100000,141200
201.47950017427598,268600,50000,100000,141200
201.48989086421778,268600,50000,100000,141250
201.48989086421778,268600,50000,100000,141250
201.50028155415959,268600,50000,100000,141300
201.50028155415959,268600,50000,100000,141300
201.51067224410139,268600,50000,100000,141350
201.51067224410139,268600,50000,100000,141350
201.5210629340432,268600,50000,100000,141400
201.5210629340432,268600,50000,100000,141400
201.531453623985,268600,50000,100000,141450
201.531453623985,268600,50000,100000,141450
201.5418443139268,268600,50000,100000,141500
201.5418443139268,268600,50000,100000,141500
201.5522350038686,268600,50000,100000,141550
201.5522350038686,268600,50000,100000,141550
201.5626256938104,268600,50000,100000,141600
201.5626256938104,268600,50000,100000,141600
201.5730163837522,268600,50000,100000,141650
201.5730163837522,268600,50000,100000,141650
201.583407073694,268600,50000,100000,141700
201.583407073694,268600,50000,100000,141700
201.5937977636358,268600,50000,100000,141750
201.5937977636358,268600,50000,100000,141750
201.6041884535776,268600,50000,100000,141800
201.6041884535776,268600,50000,100000,141800
201.6145791435194,268600,50000,100000,141850
201.6145791435194,268600,50000,100000,141850
201.6249698334612,268600,50000,100000,141900
201.6249698334612,268600,50000,100000,141900
201.635360523403,268600,50000,100000,141950
201.635360523403,268600,50000,100000,141950
201.6457512133448,268600,50000,100000,142000
201.6457512133448,268600,50000,100000,142000
201.6561419032866,268600,50000,100000,142050
201.6561419032866,268600,50000,100000,142050
201.6665325932284,268600,50000,100000,142100
201.6665325932284,268600,50000,100000,142100
201.6769232831702,268600,50000,100000,142150
201.6769232831702,268600,50000,100000,142150
201.687313973112,268600,50000,100000,142200
201.687313973112,268600,50000,100000,142200
201.6977046630538,268600,50000,100000,142250
201.6977046630538,268600,50000,100000,142250
201.7080953529956,268600,50000,100000,142300
201.7080953529956,268600,50000,100000,142300
201.7184860429374,268600,50000,100000,142350
201.7184860429374,268600,50000,100000,142350
201.7288767328792,268600,50000,100000,142400
201.7288767328792,268600,50000,100000,142400
201.739267422821,268600,50000,100000,142450
201.739267422821,268600,50000,100000,142450
201.7496581127628,268600,50000,100000,142500
201.7496581127628,268600,50000,100000,142500
201.7600488027046,268600,50000,100000,142550
201.7600488027046,268600,50000,100000,142550
201.7704394926464,268600,50000,100000,142600
201.7704394926464,268600,50000,100000,142600
201.7808301825882,268600,50000,100000,142650
201.7808301825882,268600,50000,100000,142650
201.79122087253,268600,50000,100000,142700
201.79122087253,268600,50000,100000,142700
201.8016115624718,268600,50000,100000,142750
201.8016115624718,268600,50000,100000,142750
201.8120022524136,268600,50000,100000,142800
201.8120022524136,268600,50000,100000,142800
201.8223929423554,268600,50000,100000,142850
201.8223929423554,268600,50000,100000,142850
201.8327836322972,268600,50000,100000,142900
201.8327836322972,268600,50000,100000,142900
201.843174322239,268600,50000,100000,142950
201.843174322239,268600,50000,100000,142950
201.8535650121808,268600,50000,100000,143000
201.8535650121808,268600,50000,100000,143000
201.8639557021226,268600,50000,100000,143050
201.8639557021226,268600,50000,100000,143050
201.8743463920644,268600,50000,100000,143100
201.8743463920644,268600,50000,100000,143100
201.8847370820062,268600,50000,100000,143150
201.8847370820062,268600,50000,100000,143150
201.895127771948,268600,50000,100000,143200
201.895127771948,268600,50000,100000,143200
201.9055184618898,268600,50000,100000,143250
201.9055184618898,268600,50000,100000,143250
201.9159091518316,268600,50000,100000,143300
201.9159091518316,268600,50000,100000,143300
201.9262998417734,268600,50000,100000,143350
201.9262998417734,268600,50000,100000,143350
201.93669053171521,268600,50000,100000,143400
201.93669053171521,268600,50000,100000,143400
201.94708122165702,268600,50000,100000,143450
201.94708122165702,268600,50000,100000,143450
201.95747191159882,268600,50000,100000,143500
201.95747191159882,268600,50000,100000,143500
201.96786260154062,268600,50000,100000,143550
201.96786260154062,268600,50000,100000,143550
201.97825329148242,268600,50000,100000,143600
201.97825329148242,268600,50000,100000,143600
201.98864398142422,268600,50000,100000,143650
201.98864398142422,268600,50000,100000,143650
201.99903467136602,268600,50000,100000,143700
201.99903467136602,268600,50000,100000,143700
202.00942536130782,268600,50000,100000,143750
202.00942536130782,268600,50000,100000,143750
202.01981605124962,268600,50000,100000,143800
202.01981605124962,268600,50000,100000,143800
202.03020674119142,268600,50000,100000,143850
202.03020674119142,268600,50000,100000,143850
202.04059743113322,268600,50000,100000,143900
202.04059743113322,268600,50000,100000,143900
202.05098812107502,268600,50000,100000,143950
202.05098812107502,268600,50000,100000,143950
202.06137881101682,268600,50000,100000,144000
202.06137881101682,268600,50000,100000,144000
202.07176950095862,268600,50000,100000,144050
202.07176950095862,268600,50000,100000,144050
202.08216019090042,268600,50000,100000,144100
202.08216019090042,268600,50000,100000,144100
202.09255088084223,268600,50000,100000,144150
202.09255088084223,268600,50000,100000,144150
202.10294157078403,268600,50000,100000,144200
202.10294157078403,268600,50000,100000,144200
202.11333226072583,268600,50000,100000,144250
202.11333226072583,268600,50000,100000,144250
202.12372295066763,268600,50000,100000,144300
202.12372295066763,268600,50000,100000,144300
202.13411364060943,268600,50000,100000,144350
202.13411364060943,268600,50000,100000,144350
202.14450433055123,268600,50000,100000,144400
202.14450433055123,268600,50000,100000,144400
202.15489502049303,268600,50000,100000,144450
202.15489502049303,268600,50000,100000,144450
202.16528571043483,268600,50000,100000,144500
202.16528571043483,268600,50000,100000,144500
202.17567640037663,268600,50000,100000,144550
202.17567640037663,268600,50000,100000,144550
202.18606709031843,268600,50000,100000,144600
202.18606709031843,268600,50000,100000,144600
202.19645778026023,268600,50000,100000,144650
202.19645778026023,268600,50000,100000,144650
202.20684847020203,268600,50000,100000,144700
202.20684847020203,268600,50000,100000,144700
202.21723916014383,268600,50000,100000,144750
202.21723916014383,268600,50000,100000,144750
202.22762985008563,268600,50000,100000,144800
202.22762985008563,268600,50000,100000,144800
202.23802054002743,268600,50000,100000,144850
202.23802054002743,268600,50000,100000,144850
202.24841122996924,268600,50000,100000,144900
202.24841122996924,268600,50000,100000,144900
202.25880191991104,268600,50000,100000,144950
202.25880191991104,268600,50000,100000,144950
202.26919260985284,268600,50000,100000,145000
202.26919260985284,268600,50000,100000,145000
202.27958329979464,268600,50000,100000,145050
202.27958329979464,268600,50000,100000,145050
202.28997398973644,268600,50000,100000,145100
202.28997398973644,268600,50000,100000,145100
202.30036467967824,268600,50000,100000,145150
202.30036467967824,268600,50000,100000,145150
202.31075536962004,268600,50000,100000,145200
202.31075536962004,268600,50000,100000,145200
202.32114605956184,268600,50000,100000,145250
202.32114605956184,268600,50000,100000,145250
202.33153674950364,268600,50000,100000,145300
202.33153674950364,268600,50000,100000,145300
202.34192743944544,268600,50000,100000,145350
202.34192743944544,268600,50000,100000,145350
202.35231812938724,268600,50000,100000,145400
202.35231812938724,268600,50000,100000,145400
202.36270881932904,268600,50000,100000,145450
202.36270881932904,268600,50000,100000,145450
202.37309950927084,268600,50000,100000,145500
202.37309950927084,268600,50000,100000,145500
202.38349019921264,268600,50000,100000,145550
202.38349019921264,268600,50000,100000,145550
202.39388088915445,268600,50000,100000,145600
202.39388088915445,268600,50000,100000,145600
202.40427157909625,268600,50000,100000,145650
202.40427157909625,268600,50000,100000,145650
202.41466226903805,268600,50000,100000,145700
202.41466226903805,268600,50000,100000,145700
202.42505295897985,268600,50000,100000,145750
202.42505295897985,268600,50000,100000,145750
202.43544364892165,268600,50000,100000,145800
202.43544364892165,268600,50000,100000,145800
202.44583433886345,268600,50000,100000,145850
202.44583433886345,268600,50000,100000,145850
202.45622502880525,268600,50000,100000,145900
202.45622502880525,268600,50000,100000,145900
202.46661571874705,268600,50000,100000,145950
202.46661571874705,268600,50000,100000,145950
202.47700640868885,268600,50000,100000,146000
202.47700640868885,268600,50000,100000,146000
202.48739709863065,268600,50000,100000,146050
202.48739709863065,268600,50000,100000,146050
202.49778778857245,268600,50000,100000,146100
202.49778778857245,268600,50000,100000,146100
202.50817847851425,268600,50000,100000,146150
202.50817847851425,268600,50000,100000,146150
202.51856916845605,268600,50000,100000,146200
202.51856916845605,268600,50000,100000,146200
202.52895985839785,268600,50000,100000,146250
202.52895985839785,268600,50000,100000,146250
202.53935054833966,268600,50000,100000,146300
202.53935054833966,268600,50000,100000,146300
202.54974123828146,268600,50000,100000,146350
202.54974123828146,268600,50000,100000,146350
202.56013192822326,268600,50000,100000,146400
202.56013192822326,268600,50000,100000,146400
202.57052261816506,268600,50000,100000,146450
202.57052261816506,268600,50000,100000,146450
202.58091330810686,268600,50000,100000,146500
202.58091330810686,268600,50000,100000,146500
202.59130399804866,268600,50000,100000,146550
202.59130399804866,268600,50000,100000,146550
202.60169468799046,268600,50000,100000,146600
202.60169468799046,268600,50000,100000,146600
202.61208537793226,268600,50000,100000,146650
202.61208537793226,268600,50000,100000,146650
202.62247606787406,268600,50000,100000,146700
202.62247606787406,268600,50000,100000,146700
202.63286675781586,268600,50000,100000,146750
202.63286675781586,268600,50000,100000,146750
202.64325744775766,268600,50000,100000,146800
202.64325744775766,268600,50000,100000,146800
202.65364813769946,268600,50000,100000,146850
202.65364813769946,268600,50000,100000,146850
202.66403882764126,268600,50000,100000,146900
202.66403882764126,268600,50000,100000,146900
202.67442951758306,268600,50000,100000,146950
202.67442951758306,268600,50000,100000,146950
202.68482020752487,268600,50000,100000,147000
202.68482020752487,268600,50000,100000,147000
202.69521089746667,268600,50000,100000,147050
202.69521089746667,268600,50000,100000,147050
202.70560158740847,268600,50000,100000,147100
202.70560158740847,268600,50000,100000,147100
202.71599227735027,268600,50000,100000,147150
202.71599227735027,268600,50000,100000,147150
202.72638296729207,268600,50000,100000,147200
202.72638296729207,268600,50000,100000,147200
202.73677365723387,268600,50000,100000,147250
202.73677365723387,268600,50000,100000,147250
202.74716434717567,268600,50000,100000,147300
202.74716434717567,268600,50000,100000,147300
202.75755503711747,268600,50000,100000,147350
202.75755503711747,268600,50000,100000,147350
202.76794572705927,268600,50000,100000,147400
202.76794572705927,268600,50000,100000,147400
202.77833641700107,268600,50000,100000,147450
202.77833641700107,268600,50000,100000,147450
202.78872710694287,268600,50000,100000,147500
202.78872710694287,268600,50000,100000,147500
202.79911779688467,268600,50000,100000,147550
202.79911779688467,268600,50000,100000,147550
202.80950848682647,268600,50000,100000,147600
202.80950848682647,268600,50000,100000,147600
202.81989917676827,268600,50000,100000,147650
202.81989917676827,268600,50000,100000,147650
202.83028986671007,268600,50000,100000,147700
202.83028986671007,268600,50000,100000,147700
202.84068055665188,268600,50000,100000,147750
202.84068055665188,268600,50000,100000,147750
202.85107124659368,268600,50000,100000,147800
202.85107124659368,268600,50000,100000,147800
202.86146193653548,268600,50000,100000,147850
202.86146193653548,268600,50000,100000,147850
202.87185262647728,268600,50000,100000,147900
202.87185262647728,268600,50000,100000,147900
202.88224331641908,268600,50000,100000,147950
202.88224331641908,268600,50000,100000,147950
202.89263400636088,268600,50000,100000,148000
202.89263400636088,268600,50000,100000,148000
202.90302469630268,268600,50000,100000,148050
202.90302469630268,268600,50000,100000,148050
202.91341538624448,268600,50000,100000,148100
202.91341538624448,268600,50000,100000,148100
202.92380607618628,268600,50000,100000,148150
202.92380607618628,268600,50000,100000,148150
202.93419676612808,268600,50000,100000,148200
202.93419676612808,268600,50000,100000,148200
202.94458745606988,268600,50000,100000,148250
202.94458745606988,268600,50000,100000,148250
202.95497814601168,268600,50000,100000,148300
202.95497814601168,268600,50000,100000,148300
202.96536883595348,268600,50000,100000,148350
202.96536883595348,268600,50000,100000,148350
202.97575952589528,268600,50000,100000,148400
202.97575952589528,268600,50000,100000,148400
202.98615021583709,268600,50000,100000,148450
202.98615021583709,268600,50000,100000,148450
202.9965409057789,268600,50000,100000,148500
202.9965409057789,268600,50000,100000,148500
203.0069315957207,268600,50000,100000,148550
203.0069315957207,268600,50000,100000,148550
203.0173222856625,268600,50000,100000,148600
203.0173222856625,268600,50000,100000,148600
203.0277129756043,268600,50000,100000,148650
203.0277129756043,268600,50000,100000,148650
203.0381036655461,268600,50000,100000,148700
203.0381036655461,268600,50000,100000,148700
203.0484943554879,268600,50000,100000,148750
203.0484943554879,268600,50000,100000,148750
203.0588850454297,268600,50000,100000,148800
203.0588850454297,268600,50000,100000,148800
203.0692757353715,268600,50000,100000,148850
203.0692757353715,268600,50000,100000,148850
203.0796664253133,268600,50000,100000,148900
203.0796664253133,268600,50000,100000,148900
203.0900571152551,268600,50000,100000,148950
203.0900571152551,268600,50000,100000,148950
203.1004478051969,268600,50000,100000,149000
203.1004478051969,268600,50000,100000,149000
203.1108384951387,268600,50000,100000,149050
203.1108384951387,268600,50000,100000,149050
203.1212291850805,268600,50000,100000,149100
203.1212291850805,268600,50000,100000,149100
203.1316198750223,268600,50000,100000,149150
203.1316198750223,268600,50000,100000,149150
203.1420105649641,268600,50000,100000,149200
203.1420105649641,268600,50000,100000,149200
203.1524012549059,268600,50000,100000,149250
203.1524012549059,268600,50000,100000,149250
203.1627919448477,268600,50000,100000,149300
203.1627919448477,268600,50000,100000,149300
203.1731826347895,268600,50000,100000,149350
203.1731826347895,268600,50000,100000,149350
203.1835733247313,268600,50000,100000,149400
203.1835733247313,268600,50000,100000,149400
203.1939640146731,268600,50000,100000,149450
203.1939640146731,268600,50000,100000,149450
203.2043547046149,268600,50000,100000,149500
203.2043547046149,268600,50000,100000,149500
203.2147453945567,268600,50000,100000,149550
203.2147453945567,268600,50000,100000,149550
203.2251360844985,268600,50000,100000,149600
203.2251360844985,268600,50000,100000,149600
203.2355267744403,268600,50000,100000,149650
203.2355267744403,268600,50000,100000,149650
203.2459174643821,268600,50000,100000,149700
203.2459174643821,268600,50000,100000,149700
203.2563081543239,268600,50000,100000,149750
203.2563081543239,268600,50000,100000,149750
203.2666988442657,268600,50000,100000,149800
203.2666988442657,268600,50000,100000,149800
203.2770895342075,268600,50000,100000,149850
203.2770895342075,268600,50000,100000,149850
203.2874802241493,268600,50000,100000,149900
203.2874802241493,268600,50000,100000,149900
203.2978709140911,268600,50000,100000,149950
203.2978709140911,268600,50000,100000,149950
203.3082616040329,268600,50000,100000,150000
278.3082616040329,268600,15125,100000,150000
278.3186522939747,268600,15175,100050,150050
278.3186522939747,268600,15175,100050,150050
278.3290429839165,268600,15225,100100,150100
278.3290429839165,268600,15225,100100,150100
278.3394336738583,268600,15275,100150,150150
278.3394336738583,268600,15275,100150,150150
278.3498243638001,268600,15325,100200,150200
278.3498243638001,268600,15325,100200,150200
278.3602150537419,268600,15375,100250,150250
278.3602150537419,268600,15375,100250,150250
278.3706057436837,268600,15425,100300,150300
278.3706057436837,268600,15425,100300,150300
278.3809964336255,268600,15475,100350,150350
278.3809964336255,268600,15475,100350,150350
278.3913871235673,268600,15525,100400,150400
278.3913871235673,268600,15525,100400,150400
278.4017778135091,268600,15575,100450,150450
278.4017778135091,268600,15575,100450,150450
278.4121685034509,268600,15625,100500,150500
278.4121685034509,268600,15625,100500,150500
278.4225591933927,268600,15675,100550,150550
278.4225591933927,268600,15675,100550,150550
278.4329498833345,268600,15725,100600,150600
278.4329498833345,268600,15725,100600,150600
278.4433405732763,268600,15775,100650,150650
278.4433405732763,268600,15775,100650,150650
278.4537312632181,268600,15825,100700,150700
278.4537312632181,268600,15825,100700,150700
278.4641219531599,268600,15875,100750,150750
278.4641219531599,268600,15875,100750,150750
278.4745126431017,268600,15925,100800,150800
278.4745126431017,268600,15925,100800,150800
278.4849033330435,268600,15975,100850,150850
278.4849033330435,268600,15975,100850,150850
278.4952940229853,268600,16025,100900,150900
278.4952940229853,268600,16025,100900,150900
278.5056847129271,268600,16075,100950,150950
278.5056847129271,268600,16075,100950,150950
278.5160754028689,268600,16125,101000,151000
278.5160754028689,268600,16125,101000,151000
278.5264660928107,268600,16175,101050,151050
278.5264660928107,268600,16175,101050,151050
278.5368567827525,268600,16225,101100,151100
278.5368567827525,268600,16225,101100,151100
278.5472474726943,268600,16275,101150,151150
278.5472474726943,268600,16275,101150,151150
278.5576381626361,268600,16325,101200,151200
278.5576381626361,268600,16325,101200,151200
278.5680288525779,268600,16375,101250,151250
278.5680288525779,268600,16375,101250,151250
278.5784195425197,268600,16425,101300,151300
278.5784195425197,268600,16425,101300,151300
278.5888102324615,268600,16475,101350,151350
278.5888102324615,268600,16475,101350,151350
278.5992009224033,268600,16525,101400,151400
278.5992009224033,268600,16525,101400,151400
278.6095916123451,268600,16575,101450,151450
278.6095916123451,268600,16575,101450,151450
278.6199823022869,268600,16625,101500,151500
278.6199823022869,268600,16625,101500,151500
278.63037299222873,268600,16675,101550,151550
278.63037299222873,268600,16675,101550,151550
278.64076368217053,268600,16725,101600,151600
278.64076368217053,268600,16725,101600,151600
278.65115437211233,268600,16775,101650,151650
278.65115437211233,268600,16775,101650,151650
278.66154506205413,268600,16825,101700,151700
278.66154506205413,268600,16825,101700,151700
278.67193575199593,268600,16875,101750,151750
278.67193575199593,268600,16875,101750,151750
278.68232644193773,268600,16925,101800,151800
278.68232644193773,268600,16925,101800,151800
278.69271713187953,268600,16975,101850,151850
278.69271713187953,268600,16975,101850,151850
278.70310782182133,268600,17025,101900,151900
278.70310782182133,268600,17025,101900,151900
278.71349851176313,268600,17075,101950,151950
278.71349851176313,268600,17075,101950,151950
278.72388920170494,268600,17125,102000,152000
278.72388920170494,268600,17125,102000,152000
278.73427989164674,268600,17175,102050,152050
278.73427989164674,268600,17175,102050,152050
278.74467058158854,268600,17225,102100,152100
278.74467058158854,268600,17225,102100,152100
278.75506127153034,268600,17275,102150,152150
278.75506127153034,268600,17275,102150,152150
278.76545196147214,268600,17325,102200,152200
278.76545196147214,268600,17325,102200,152200
278.77584265141394,268600,17375,102250,152250
278.77584265141394,268600,17375,102250,152250
278.78623334135574,268600,17425,102300,152300
278.78623334135574,268600,17425,102300,152300
278.79662403129754,268600,17475,102350,152350
278.79662403129754,268600,17475,102350,152350
278.80701472123934,268600,17525,102400,152400
278.80701472123934,268600,17525,102400,152400
278.81740541118114,268600,17575,102450,152450
278.81740541118114,268600,17575,102450,152450
278.82779610112294,268600,17625,102500,152500
278.82779610112294,268600,17625,102500,152500
278.83818679106474,268600,17675,102550,152550
278.83818679106474,268600,17675,102550,152550
278.84857748100654,268600,17725,102600,152600
278.84857748100654,268600,17725,102600,152600
278.85896817094834,268600,17775,102650,152650
278.85896817094834,268600,17775,102650,152650
278.86935886089015,268600,17825,102700,152700
278.86935886089015,268600,17825,102700,152700
278.87974955083195,268600,17875,102750,152750
278.87974955083195,268600,17875,102750,152750
278.89014024077375,268600,17925,102800,152800
278.89014024077375,268600,17925,102800,152800
278.90053093071555,268600,17975,102850,152850
278.90053093071555,268600,17975,102850,152850
278.91092162065735,268600,18025,102900,152900
278.91092162065735,268600,18025,102900,152900
278.92131231059915,268600,18075,102950,152950
278.92131231059915,268600,18075,102950,152950
278.93170300054095,268600,18125,103000,153000
278.93170300054095,268600,18125,103000,153000
278.94209369048275,268600,18175,103050,153050
278.94209369048275,268600,18175,103050,153050
278.95248438042455,268600,18225,103100,153100
278.95248438042455,268600,18225,103100,153100
278.96287507036635,268600,18275,103150,153150
278.96287507036635,268600,18275,103150,153150
278.97326576030815,268600,18325,103200,153200
278.97326576030815,268600,18325,103200,153200
278.98365645024995,268600,18375,103250,153250
278.98365645024995,268600,18375,103250,153250
278.99404714019175,268600,18425,103300,153300
278.99404714019175,268600,18425,103300,153300
279.00443783013355,268600,18475,103350,153350
279.00443783013355,268600,18475,103350,153350
279.01482852007535,268600,18525,103400,153400
279.01482852007535,268600,18525,103400,153400
279.02521921001716,268600,18575,103450,153450
279.02521921001716,268600,18575,103450,153450
279.03560989995896,268600,18625,103500,153500
279.03560989995896,268600,18625,103500,153500
279.04600058990076,268600,18675,103550,153550
279.04600058990076,268600,18675,103550,153550
279.05639127984256,268600,18725,103600,153600
279.05639127984256,268600,18725,103600,153600
279.06678196978436,268600,18775,103650,153650
279.06678196978436,268600,18775,103650,153650
279.07717265972616,268600,18825,103700,153700
279.07717265972616,268600,18825,103700,153700
279.08756334966796,268600,18875,103750,153750
279.08756334966796,268600,18875,103750,153750
279.09795403960976,268600,18925,103800,153800
279.09795403960976,268600,18925,103800,153800
279.10834472955156,268600,18975,103850,153850
279.10834472955156,268600,18975,103850,153850
279.11873541949336,268600,19025,103900,153900
279.11873541949336,268600,19025,103900,153900
279.12912610943516,268600,19075,103950,153950
279.12912610943516,268600,19075,103950,153950
279.13951679937696,268600,19125,104000,154000
279.13951679937696,268600,19125,104000,154000
279.14990748931876,268600,19175,104050,154050
279.14990748931876,268600,19175,104050,154050
279.16029817926056,268600,19225,104100,154100
279.16029817926056,268600,19225,104100,154100
279.17068886920237,268600,19275,104150,154150
279.17068886920237,268600,19275,104150,154150
279.18107955914417,268600,19325,104200,154200
279.18107955914417,268600,19325,104200,154200
279.19147024908597,268600,19375,104250,154250
279.19147024908597,268600,19375,104250,154250
279.20186093902777,268600,19425,104300,154300
279.20186093902777,268600,19425,104300,154300
279.21225162896957,268600,19475,104350,154350
279.21225162896957,268600,19475,104350,154350
279.22264231891137,268600,19525,104400,154400
279.22264231891137,268600,19525,104400,154400
279.23303300885317,268600,19575,104450,154450
279.23303300885317,268600,19575,104450,154450
279.24342369879497,268600,19625,104500,154500
279.24342369879497,268600,19625,104500,154500
279.25381438873677,268600,19675,104550,154550
279.25381438873677,268600,19675,104550,154550
279.2642050786786,268600,19725,104600,154600
279.2642050786786,268600,19725,104600,154600
279.2745957686204,268600,19775,104650,154650
279.2745957686204,268600,19775,104650,154650
279.2849864585622,268600,19825,104700,154700
279.2849864585622,268600,19825,104700,154700
279.295377148504,268600,19875,104750,154750
279.295377148504,268600,19875,104750,154750
279.3057678384458,268600,19925,104800,154800
279.3057678384458,268600,19925,104800,154800
279.3161585283876,268600,19975,104850,154850
279.3161585283876,268600,19975,104850,154850
279.3265492183294,268600,20025,104900,154900
279.3265492183294,268600,20025,104900,154900
279.3369399082712,268600,20075,104950,154950
279.3369399082712,268600,20075,104950,154950
279.347330598213,268600,20125,105000,155000
279.347330598213,268600,20125,105000,155000
279.3577212881548,268600,20175,105050,155050
279.3577212881548,268600,20175,105050,155050
279.3681119780966,268600,20225,105100,155100
279.3681119780966,268600,20225,105100,155100
279.3785026680384,268600,20275,105150,155150
279.3785026680384,268600,20275,105150,155150
279.3888933579802,268600,20325,105200,155200
279.3888933579802,268600,20325,105200,155200
279.399284047922,268600,20375,105250,155250
279.399284047922,268600,20375,105250,155250
279.4096747378638,268600,20425,105300,155300
279.4096747378638,268600,20425,105300,155300
279.4200654278056,268600,20475,105350,155350
279.4200654278056,268600,20475,105350,155350
279.4304561177474,268600,20525,105400,155400
279.4304561177474,268600,20525,105400,155400
279.4408468076892,268600,20575,105450,155450
279.4408468076892,268600,20575,105450,155450
279.451237497631,268600,20625,105500,155500
279.451237497631,268600,20625,105500,155500
279.4616281875728,268600,20675,105550,155550
279.4616281875728,268600,20675,105550,155550
279.4720188775146,268600,20725,105600,155600
279.4720188775146,268600,20725,105600,155600
279.4824095674564,268600,20775,105650,155650
279.4824095674564,268600,20775,105650,155650
279.4928002573982,268600,20825,105700,155700
279.4928002573982,268600,20825,105700,155700
279.50319094734,268600,20875,105750,155750
279.50319094734,268600,20875,105750,155750
279.5135816372818,268600,20925,105800,155800
279.5135816372818,268600,20925,105800,155800
279.5239723272236,268600,20975,105850,155850
279.5239723272236,268600,20975,105850,155850
279.5343630171654,268600,21025,105900,155900
279.5343630171654,268600,21025,105900,155900
279.5447537071072,268600,21075,105950,155950
279.5447537071072,268600,21075,105950,155950
279.555144397049,268600,21125,106000,156000
279.555144397049,268600,21125,106000,156000
279.5655350869908,268600,21175,106050,156050
279.5655350869908,268600,21175,106050,156050
279.5759257769326,268600,21225,106100,156100
279.5759257769326,268600,21225,106100,156100
279.5863164668744,268600,21275,106150,156150
279.5863164668744,268600,21275,106150,156150
279.5967071568162,268600,21325,106200,156200
279.5967071568162,268600,21325,106200,156200
279.607097846758,268600,21375,106250,156250
279.607097846758,268600,21375,106250,156250
279.6174885366998,268600,21425,106300,156300
279.6174885366998,268600,21425,106300,156300
279.6278792266416,268600,21475,106350,156350
279.6278792266416,268600,21475,106350,156350
279.6382699165834,268600,21525,106400,156400
279.6382699165834,268600,21525,106400,156400
279.6486606065252,268600,21575,106450,156450
279.6486606065252,268600,21575,106450,156450
279.659051296467,268600,21625,106500,156500
279.659051296467,268600,21625,106500,156500
279.6694419864088,268600,21675,106550,156550
279.6694419864088,268600,21675,106550,156550
279.6798326763506,268600,21725,106600,156600
279.6798326763506,268600,21725,106600,156600
279.6902233662924,268600,21775,106650,156650
279.6902233662924,268600,21775,106650,156650
279.7006140562342,268600,21825,106700,156700
279.7006140562342,268600,21825,106700,156700
279.711004746176,268600,21875,106750,156750
279.711004746176,268600,21875,106750,156750
279.7213954361178,268600,21925,106800,156800
279.7213954361178,268600,21925,106800,156800
279.7317861260596,268600,21975,106850,156850
279.7317861260596,268600,21975,106850,156850
279.7421768160014,268600,22025,106900,156900
279.7421768160014,268600,22025,106900,156900
279.7525675059432,268600,22075,106950,156950
279.7525675059432,268600,22075,106950,156950
279.762958195885,268600,22125,107000,157000
279.762958195885,268600,22125,107000,157000
279.7733488858268,268600,22175,107050,157050
279.7733488858268,268600,22175,107050,157050
279.7837395757686,268600,22225,107100,157100
279.7837395757686,268600,22225,107100,157100
279.7941302657104,268600,22275,107150,157150
279.7941302657104,268600,22275,107150,157150
279.8045209556522,268600,22325,107200,157200
279.8045209556522,268600,22325,107200,157200
279.814911645594,268600,22375,107250,157250
279.814911645594,268600,22375,107250,157250
279.8253023355358,268600,22425,107300,157300
279.8253023355358,268600,22425,107300,157300
279.8356930254776,268600,22475,107350,157350
279.8356930254776,268600,22475,107350,157350
279.8460837154194,268600,22525,107400,157400
279.8460837154194,268600,22525,107400,157400
279.8564744053612,268600,22575,107450,157450
279.8564744053612,268600,22575,107450,157450
279.866865095303,268600,22625,107500,157500
279.866865095303,268600,22625,107500,157500
279.8772557852448,268600,22675,107550,157550
279.8772557852448,268600,22675,107550,157550
279.8876464751866,268600,22725,107600,157600
279.8876464751866,268600,22725,107600,157600
279.8980371651284,268600,22775,107650,157650
279.8980371651284,268600,22775,107650,157650
279.9084278550702,268600,22825,107700,157700
279.9084278550702,268600,22825,107700,157700
279.918818545012,268600,22875,107750,157750
279.918818545012,268600,22875,107750,157750
279.9292092349538,268600,22925,107800,157800
279.9292092349538,268600,22925,107800,157800
279.9395999248956,268600,22975,107850,157850
279.9395999248956,268600,22975,107850,157850
279.9499906148374,268600,23025,107900,157900
279.9499906148374,268600,23025,107900,157900
279.9603813047792,268600,23075,107950,157950
279.9603813047792,268600,23075,107950,157950
279.970771994721,268600,23125,108000,158000
279.970771994721,268600,23125,108000,158000
279.9811626846628,268600,23175,108050,158050
279.9811626846628,268600,23175,108050,158050
279.9915533746046,268600,23225,108100,158100
279.9915533746046,268600,23225,108100,158100
280.0019440645464,268600,23275,108150,158150
280.0019440645464,268600,23275,108150,158150
280.0123347544882,268600,23320.168329177057,108200,158200
280.0123347544882,268600,23320.168329177057,108200,158200
280.02272544443,268600,23370.168329177057,108250,158250
280.02272544443,268600,23370.168329177057,108250,158250
280.0331161343718,268600,23420.168329177057,108300,158300
280.0331161343718,268600,23420.168329177057,108300,158300
280.0435068243136,268600,23470.168329177057,108350,158350
280.0435068243136,268600,23470.168329177057,108350,158350
280.0538975142554,268600,23520.168329177057,108400,158400
280.0538975142554,268600,23520.168329177057,108400,158400
280.0642882041972,268600,23570.168329177057,108450,158450
280.0642882041972,268600,23570.168329177057,108450,158450
280.074678894139,268600,23620.168329177057,108500,158500
280.074678894139,268600,23620.168329177057,108500,158500
280.0850695840808,268600,23670.168329177057,108550,158550
280.0850695840808,268600,23670.168329177057,108550,158550
280.0954602740226,268600,23720.168329177057,108600,158600
280.0954602740226,268600,23720.168329177057,108600,158600
280.10585096396443,268600,23770.168329177057,108650,158650
280.10585096396443,268600,23770.168329177057,108650,158650
280.11624165390623,268600,23820.168329177057,108700,158700
280.11624165390623,268600,23820.168329177057,108700,158700
280.12663234384803,268600,23870.168329177057,108750,158750
280.12663234384803,268600,23870.168329177057,108750,158750
280.13702303378983,268600,23920.168329177057,108800,158800
280.13702303378983,268600,23920.168329177057,108800,158800
280.14741372373163,268600,23970.168329177057,108850,158850
280.14741372373163,268600,23970.168329177057,108850,158850
280.15780441367343,268600,24020.168329177057,108900,158900
280.15780441367343,268600,24020.168329177057,108900,158900
280.16819510361523,268600,24070.168329177057,108950,158950
280.16819510361523,268600,24070.168329177057,108950,158950
280.17858579355703,268600,24120.168329177057,109000,159000
280.17858579355703,268600,24120.168329177057,109000,159000
280.18897648349883,268600,24170.168329177057,109050,159050
280.18897648349883,268600,24170.168329177057,109050,159050
280.19936717344063,268600,24220.168329177057,109100,159100
280.19936717344063,268600,24220.168329177057,109100,159100
280.20975786338244,268600,24270.168329177057,109150,159150
280.20975786338244,268600,24270.168329177057,109150,159150
280.22014855332424,268600,24320.168329177057,109200,159200
280.22014855332424,268600,24320.168329177057,109200,159200
280.23053924326604,268600,24370.168329177057,109250,159250
280.23053924326604,268600,24370.168329177057,109250,159250
280.24092993320784,268600,24420.168329177057,109300,159300
280.24092993320784,268600,24420.168329177057,109300,159300
280.25132062314964,268600,24470.168329177057,109350,159350
280.25132062314964,268600,24470.168329177057,109350,159350
280.26171131309144,268600,24520.168329177057,109400,159400
280.26171131309144,268600,24520.168329177057,109400,159400
280.27210200303324,268600,24570.168329177057,109450,159450
280.27210200303324,268600,24570.168329177057,109450,159450
280.28249269297504,268600,24620.168329177057,109500,159500
280.28249269297504,268600,24620.168329177057,109500,159500
280.29288338291684,268600,24670.168329177057,109550,159550
280.29288338291684,268600,24670.168329177057,109550,159550
280.30327407285864,268600,24720.168329177057,109600,159600
280.30327407285864,268600,24720.168329177057,109600,159600
280.31366476280044,268600,24770.168329177057,109650,159650
280.31366476280044,268600,24770.168329177057,109650,159650
280.32405545274224,268600,24820.168329177057,109700,159700
280.32405545274224,268600,24820.168329177057,109700,159700
280.33444614268404,268600,24870.168329177057,109750,159750
280.33444614268404,268600,24870.168329177057,109750,159750
280.34483683262584,268600,24920.168329177057,109800,159800
280.34483683262584,268600,24920.168329177057,109800,159800
280.35522752256765,268600,24970.168329177057,109850,159850
280.35522752256765,268600,24970.168329177057,109850,159850
280.36561821250945,268600,25020.168329177057,109900,159900
280.36561821250945,268600,25020.168329177057,109900,159900
280.37600890245125,268600,25070.168329177057,109950,159950
280.37600890245125,268600,25070.168329177057,109950,159950
280.38639959239305,268600,25120.168329177057,110000,160000
280.38639959239305,268600,25120.168329177057,110000,160000
280.39679028233485,268600,25170.168329177057,110050,160050
280.39679028233485,268600,25170.168329177057,110050,160050
280.40718097227665,268600,25220.168329177057,110100,160100
280.40718097227665,268600,25220.168329177057,110100,160100
280.41757166221845,268600,25270.168329177057,110150,160150
280.41757166221845,268600,25270.168329177057,110150,160150
280.42796235216025,268600,25320.168329177057,110200,160200
280.42796235216025,268600,25320.168329177057,110200,160200
280.43835304210205,268600,25370.168329177057,110250,160250
280.43835304210205,268600,25370.168329177057,110250,160250
280.44874373204385,268600,25420.168329177057,110300,160300
280.44874373204385,268600,25420.168329177057,110300,160300
280.45913442198565,268600,25470.168329177057,110350,160350
280.45913442198565,268600,25470.168329177057,110350,160350
280.46952511192745,268600,25520.168329177057,110400,160400
280.46952511192745,268600,25520.168329177057,110400,160400
280.47991580186925,268600,25570.168329177057,110450,160450
280.47991580186925,268600,25570.168329177057,110450,160450
280.49030649181105,268600,25620.168329177057,110500,160500
280.49030649181105,268600,25620.168329177057,110500,160500
280.50069718175286,268600,25670.168329177057,110550,160550
280.50069718175286,268600,25670.168329177057,110550,160550
280.51108787169466,268600,25720.168329177057,110600,160600
280.51108787169466,268600,25720.168329177057,110600,160600
280.52147856163646,268600,25770.168329177057,110650,160650
280.52147856163646,268600,25770.168329177057,110650,160650
280.53186925157826,268600,25820.168329177057,110700,160700
280.53186925157826,268600,25820.168329177057,110700,160700
280.54225994152006,268600,25870.168329177057,110750,160750
280.54225994152006,268600,25870.168329177057,110750,160750
280.55265063146186,268600,25920.168329177057,110800,160800
280.55265063146186,268600,25920.168329177057,110800,160800
280.56304132140366,268600,25970.168329177057,110850,160850
280.56304132140366,268600,25970.168329177057,110850,160850
280.57343201134546,268600,26020.168329177057,110900,160900
280.57343201134546,268600,26020.168329177057,110900,160900
280.58382270128726,268600,26070.168329177057,110950,160950
280.58382270128726,268600,26070.168329177057,110950,160950
280.59421339122906,268600,26120.168329177057,111000,161000
280.59421339122906,268600,26120.168329177057,111000,161000
280.60460408117086,268600,26170.168329177057,111050,161050
280.60460408117086,268600,26170.168329177057,111050,161050
280.61499477111266,268600,26220.168329177057,111100,161100
280.61499477111266,268600,26220.168329177057,111100,161100
280.62538546105446,268600,26270.168329177057,111150,161150
280.62538546105446,268600,26270.168329177057,111150,161150
280.63577615099626,268600,26320.168329177057,111200,161200
280.63577615099626,268600,26320.168329177057,111200,161200
280.64616684093806,268600,26370.168329177057,111250,161250
280.64616684093806,268600,26370.168329177057,111250,161250
280.65655753087987,268600,26420.168329177057,111300,161300
280.65655753087987,268600,26420.168329177057,111300,161300
280.66694822082167,268600,26470.168329177057,111350,161350
280.66694822082167,268600,26470.168329177057,111350,161350
280.67733891076347,268600,26520.168329177057,111400,161400
280.67733891076347,268600,26520.168329177057,111400,161400
280.68772960070527,268600,26570.168329177057,111450,161450
280.68772960070527,268600,26570.168329177057,111450,161450
280.69812029064707,268600,26620.168329177057,111500,161500
280.69812029064707,268600,26620.168329177057,111500,161500
280.70851098058887,268600,26670.168329177057,111550,161550
280.70851098058887,268600,26670.168329177057,111550,161550
280.71890167053067,268600,26720.168329177057,111600,161600
280.71890167053067,268600,26720.168329177057,111600,161600
280.72929236047247,268600,26770.168329177057,111650,161650
280.72929236047247,268600,26770.168329177057,111650,161650
280.73968305041427,268600,26820.168329177057,111700,161700
280.73968305041427,268600,26820.168329177057,111700,161700
280.7500737403561,268600,26870.168329177057,111750,161750
280.7500737403561,268600,26870.168329177057,111750,161750
280.7604644302979,268600,26920.168329177057,111800,161800
280.7604644302979,268600,26920.168329177057,111800,161800
280.7708551202397,268600,26970.168329177057,111850,161850
280.7708551202397,268600,26970.168329177057,111850,161850
280.7812458101815,268600,27020.168329177057,111900,161900
280.7812458101815,268600,27020.168329177057,111900,161900
280.7916365001233,268600,27070.168329177057,111950,161950
280.7916365001233,268600,27070.168329177057,111950,161950
280.8020271900651,268600,27120.168329177057,112000,162000
280.8020271900651,268600,27120.168329177057,112000,162000
280.8124178800069,268600,27170.168329177057,112050,162050
280.8124178800069,268600,27170.168329177057,112050,162050
280.8228085699487,268600,27220.168329177057,112100,162100
280.8228085699487,268600,27220.168329177057,112100,162100
280.8331992598905,268600,27270.168329177057,112150,162150
280.8331992598905,268600,27270.168329177057,112150,162150
280.8435899498323,268600,27320.168329177057,112200,162200
280.8435899498323,268600,27320.168329177057,112200,162200
280.8539806397741,268600,27370.168329177057,112250,162250
280.8539806397741,268600,27370.168329177057,112250,162250
280.8643713297159,268600,27420.168329177057,112300,162300
280.8643713297159,268600,27420.168329177057,112300,162300
280.8747620196577,268600,27470.168329177057,112350,162350
280.8747620196577,268600,27470.168329177057,112350,162350
280.8851527095995,268600,27520.168329177057,112400,162400
280.8851527095995,268600,27520.168329177057,112400,162400
280.8955433995413,268600,27570.168329177057,112450,162450
280.8955433995413,268600,27570.168329177057,112450,162450
280.9059340894831,268600,27620.168329177057,112500,162500
280.9059340894831,268600,27620.168329177057,112500,162500
280.9163247794249,268600,27670.168329177057,112550,162550
280.9163247794249,268600,27670.168329177057,112550,162550
280.9267154693667,268600,27720.168329177057,112600,162600
280.9267154693667,268600,27720.168329177057,112600,162600
280.9371061593085,268600,27770.168329177057,112650,162650
280.9371061593085,268600,27770.168329177057,112650,162650
280.9474968492503,268600,27820.168329177057,112700,162700
280.9474968492503,268600,27820.168329177057,112700,162700
280.9578875391921,268600,27870.168329177057,112750,162750
280.9578875391921,268600,27870.168329177057,112750,162750
280.9682782291339,268600,27920.168329177057,112800,162800
280.9682782291339,268600,27920.168329177057,112800,162800
280.9786689190757,268600,27970.168329177057,112850,162850
280.9786689190757,268600,27970.168329177057,112850,162850
280.9890596090175,268600,28020.168329177057,112900,162900
280.9890596090175,268600,28020.168329177057,112900,162900
280.9994502989593,268600,28070.168329177057,112950,162950
280.9994502989593,268600,28070.168329177057,112950,162950
281.0098409889011,268600,28120.168329177057,113000,163000
281.0098409889011,268600,28120.168329177057,113000,163000
281.0202316788429,268600,28170.168329177057,113050,163050
281.0202316788429,268600,28170.168329177057,113050,163050
281.0306223687847,268600,28220.168329177057,113100,163100
281.0306223687847,268600,28220.168329177057,113100,163100
281.0410130587265,268600,28270.168329177057,113150,163150
281.0410130587265,268600,28270.168329177057,113150,163150
281.0514037486683,268600,28320.168329177057,113200,163200
281.0514037486683,268600,28320.168329177057,113200,163200
281.0617944386101,268600,28370.168329177057,113250,163250
281.0617944386101,268600,28370.168329177057,113250,163250
281.0721851285519,268600,28420.168329177057,113300,163300
281.0721851285519,268600,28420.168329177057,113300,163300
281.0825758184937,268600,28470.168329177057,113350,163350
281.0825758184937,268600,28470.168329177057,113350,163350
281.0929665084355,268600,28520.168329177057,113400,163400
281.0929665084355,268600,28520.168329177057,113400,163400
281.1033571983773,268600,28570.168329177057,113450,163450
281.1033571983773,268600,28570.168329177057,113450,163450
281.1137478883191,268600,28620.168329177057,113500,163500
281.1137478883191,268600,28620.168329177057,113500,163500
281.1241385782609,268600,28670.168329177057,113550,163550
281.1241385782609,268600,28670.168329177057,113550,163550
281.1345292682027,268600,28720.168329177057,113600,163600
281.1345292682027,268600,28720.168329177057,113600,163600
281.1449199581445,268600,28770.168329177057,113650,163650
281.1449199581445,268600,28770.168329177057,113650,163650
281.1553106480863,268600,28820.168329177057,113700,163700
281.1553106480863,268600,28820.168329177057,113700,163700
281.1657013380281,268600,28870.168329177057,113750,163750
281.1657013380281,268600,28870.168329177057,113750,163750
281.1760920279699,268600,28920.168329177057,113800,163800
281.1760920279699,268600,28920.168329177057,113800,163800
281.1864827179117,268600,28970.168329177057,113850,163850
281.1864827179117,268600,28970.168329177057,113850,163850
281.1968734078535,268600,29020.168329177057,113900,163900
281.1968734078535,268600,29020.168329177057,113900,163900
281.2072640977953,268600,29070.168329177057,113950,163950
281.2072640977953,268600,29070.168329177057,113950,163950
281.2176547877371,268600,29120.168329177057,114000,164000
281.2176547877371,268600,29120.168329177057,114000,164000
281.2280454776789,268600,29170.168329177057,114050,164050
281.2280454776789,268600,29170.168329177057,114050,164050
281.2384361676207,268600,29220.168329177057,114100,164100
281.2384361676207,268600,29220.168329177057,114100,164100
281.2488268575625,268600,29270.168329177057,114150,164150
281.2488268575625,268600,29270.168329177057,114150,164150
281.2592175475043,268600,29320.168329177057,114200,164200
281.2592175475043,268600,29320.168329177057,114200,164200
281.2696082374461,268600,29370.168329177057,114250,164250
281.2696082374461,268600,29370.168329177057,114250,164250
281.2799989273879,268600,29420.168329177057,114300,164300
281.2799989273879,268600,29420.168329177057,114300,164300
281.2903896173297,268600,29470.168329177057,114350,164350
281.2903896173297,268600,29470.168329177057,114350,164350
281.3007803072715,268600,29520.168329177057,114400,164400
281.3007803072715,268600,29520.168329177057,114400,164400
281.3111709972133,268600,29570.168329177057,114450,164450
281.3111709972133,268600,29570.168329177057,114450,164450
281.3215616871551,268600,29620.168329177057,114500,164500
281.3215616871551,268600,29620.168329177057,114500,164500
281.3319523770969,268600,29670.168329177057,114550,164550
281.3319523770969,268600,29670.168329177057,114550,164550
281.3423430670387,268600,29720.168329177057,114600,164600
281.3423430670387,268600,29720.168329177057,114600,164600
281.3527337569805,268600,29770.168329177057,114650,164650
281.3527337569805,268600,29770.168329177057,114650,164650
281.3631244469223,268600,29820.168329177057,114700,164700
281.3631244469223,268600,29820.168329177057,114700,164700
281.3735151368641,268600,29870.168329177057,114750,164750
281.3735151368641,268600,29870.168329177057,114750,164750
281.3839058268059,268600,29920.168329177057,114800,164800
281.3839058268059,268600,29920.168329177057,114800,164800
281.3942965167477,268600,29970.168329177057,114850,164850
281.3942965167477,268600,29970.168329177057,114850,164850
281.4046872066895,268600,30020.168329177057,114900,164900
281.4046872066895,268600,30020.168329177057,114900,164900
281.4150778966313,268600,30070.168329177057,114950,164950
281.4150778966313,268600,30070.168329177057,114950,164950
281.4254685865731,268600,30120.168329177057,115000,165000
281.4254685865731,268600,30120.168329177057,115000,165000
281.4358592765149,268600,30170.168329177057,115050,165050
281.4358592765149,268600,30170.168329177057,115050,165050
281.4462499664567,268600,30220.168329177057,115100,165100
281.4462499664567,268600,30220.168329177057,115100,165100
281.4566406563985,268600,30270.168329177057,115150,165150
281.4566406563985,268600,30270.168329177057,115150,165150
281.4670313463403,268600,30320.168329177057,115200,165200
281.4670313463403,268600,30320.168329177057,115200,165200
281.4774220362821,268600,30370.168329177057,115250,165250
281.4774220362821,268600,30370.168329177057,115250,165250
281.4878127262239,268600,30420.168329177057,115300,165300
281.4878127262239,268600,30420.168329177057,115300,165300
281.4982034161657,268600,30470.168329177057,115350,165350
281.4982034161657,268600,30470.168329177057,115350,165350
281.5085941061075,268600,30520.168329177057,115400,165400
281.5085941061075,268600,30520.168329177057,115400,165400
281.5189847960493,268600,30570.168329177057,115450,165450
281.5189847960493,268600,30570.168329177057,115450,165450
281.5293754859911,268600,30620.168329177057,115500,165500
281.5293754859911,268600,30620.168329177057,115500,165500
281.5397661759329,268600,30670.168329177057,115550,165550
281.5397661759329,268600,30670.168329177057,115550,165550
281.5501568658747,268600,30720.168329177057,115600,165600
281.5501568658747,268600,30720.168329177057,115600,165600
281.5605475558165,268600,30770.168329177057,115650,165650
281.5605475558165,268600,30770.168329177057,115650,165650
281.5709382457583,268600,30820.168329177057,115700,165700
281.5709382457583,268600,30820.168329177057,115700,165700
281.5813289357001,268600,30870.168329177057,115750,165750
281.5813289357001,268600,30870.168329177057,115750,165750
281.59171962564193,268600,30920.168329177057,115800,165800
281.59171962564193,268600,30920.168329177057,115800,165800
281.60211031558373,268600,30970.168329177057,115850,165850
281.60211031558373,268600,30970.168329177057,115850,165850
281.61250100552553,268600,31020.168329177057,115900,165900
281.61250100552553,268600,31020.168329177057,115900,165900
281.62289169546733,268600,31070.168329177057,115950,165950
281.62289169546733,268600,31070.168329177057,115950,165950
281.63328238540913,268600,31120.168329177057,116000,166000
281.63328238540913,268600,31120.168329177057,116000,166000
281.64367307535093,268600,31170.168329177057,116050,166050
281.64367307535093,268600,31170.168329177057,116050,166050
281.65406376529273,268600,31220.168329177057,116100,166100
281.65406376529273,268600,31220.168329177057,116100,166100
281.66445445523453,268600,31270.168329177057,116150,166150
281.66445445523453,268600,31270.168329177057,116150,166150
281.67484514517633,268600,31320.168329177057,116200,166200
281.67484514517633,268600,31320.168329177057,116200,166200
281.68523583511814,268600,31370.168329177057,116250,166250
281.68523583511814,268600,31370.168329177057,116250,166250
281.69562652505994,268600,31420.168329177057,116300,166300
281.69562652505994,268600,31420.168329177057,116300,166300
281.70601721500174,268600,31470.168329177057,116350,166350
281.70601721500174,268600,31470.168329177057,116350,166350
281.71640790494354,268600,31520.168329177057,116400,166400
281.71640790494354,268600,31520.168329177057,116400,166400
281.72679859488534,268600,31570.168329177057,116450,166450
281.72679859488534,268600,31570.168329177057,116450,166450
281.73718928482714,268600,31620.168329177057,116500,166500
281.73718928482714,268600,31620.168329177057,116500,166500
281.74757997476894,268600,31670.168329177057,116550,166550
281.74757997476894,268600,31670.168329177057,116550,166550
281.75797066471074,268600,31720.168329177057,116600,166600
281.75797066471074,268600,31720.168329177057,116600,166600
281.76836135465254,268600,31770.168329177057,116650,166650
281.76836135465254,268600,31770.168329177057,116650,166650
281.77875204459434,268600,31820.168329177057,116700,166700
281.77875204459434,268600,31820.168329177057,116700,166700
281.78914273453614,268600,31870.168329177057,116750,166750
281.78914273453614,268600,31870.168329177057,116750,166750
281.79953342447794,268600,31920.168329177057,116800,166800
281.79953342447794,268600,31920.168329177057,116800,166800
281.80992411441974,268600,31970.168329177057,116850,166850
281.80992411441974,268600,31970.168329177057,116850,166850
281.82031480436154,268600,32020.168329177057,116900,166900
281.82031480436154,268600,32020.168329177057,116900,166900
281.83070549430334,268600,32070.168329177057,116950,166950
281.83070549430334,268600,32070.168329177057,116950,166950
281.84109618424515,268600,32120.168329177057,117000,167000
281.84109618424515,268600,32120.168329177057,117000,167000
281.85148687418695,268600,32170.168329177057,117050,167050
281.85148687418695,268600,32170.168329177057,117050,167050
281.86187756412875,268600,32220.168329177057,117100,167100
281.86187756412875,268600,32220.168329177057,117100,167100
281.87226825407055,268600,32270.168329177057,117150,167150
281.87226825407055,268600,32270.168329177057,117150,167150
281.88265894401235,268600,32320.168329177057,117200,167200
281.88265894401235,268600,32320.168329177057,117200,167200
281.89304963395415,268600,32370.168329177057,117250,167250
281.89304963395415,268600,32370.168329177057,117250,167250
281.90344032389595,268600,32420.168329177057,117300,167300
281.90344032389595,268600,32420.168329177057,117300,167300
281.91383101383775,268600,32470.168329177057,117350,167350
281.91383101383775,268600,32470.168329177057,117350,167350
281.92422170377955,268600,32520.168329177057,117400,167400
281.92422170377955,268600,32520.168329177057,117400,167400
281.93461239372135,268600,32570.168329177057,117450,167450
281.93461239372135,268600,32570.168329177057,117450,167450
281.94500308366315,268600,32620.168329177057,117500,167500
281.94500308366315,268600,32620.168329177057,117500,167500
281.95539377360495,268600,32670.168329177057,117550,167550
281.95539377360495,268600,32670.168329177057,117550,167550
281.96578446354675,268600,32720.168329177057,117600,167600
281.96578446354675,268600,32720.168329177057,117600,167600
281.97617515348855,268600,32770.16832917706,117650,167650
281.97617515348855,268600,32770.16832917706,117650,167650
281.98656584343036,268600,32820.16832917706,117700,167700
281.98656584343036,268600,32820.16832917706,117700,167700
281.99695653337216,268600,32870.16832917706,117750,167750
281.99695653337216,268600,32870.16832917706,117750,167750
282.00734722331396,268600,32920.16832917706,117800,167800
282.00734722331396,268600,32920.16832917706,117800,167800
282.01773791325576,268600,32970.16832917706,117850,167850
282.01773791325576,268600,32970.16832917706,117850,167850
282.02812860319756,268600,33020.16832917706,117900,167900
282.02812860319756,268600,33020.16832917706,117900,167900
282.03851929313936,268600,33070.16832917706,117950,167950
282.03851929313936,268600,33070.16832917706,117950,167950
282.04890998308116,268600,33120.16832917706,118000,168000
282.04890998308116,268600,33120.16832917706,118000,168000
282.05930067302296,268600,33170.16832917706,118050,168050
282.05930067302296,268600,33170.16832917706,118050,168050
282.06969136296476,268600,33220.16832917706,118100,168100
282.06969136296476,268600,33220.16832917706,118100,168100
282.08008205290656,268600,33270.16832917706,118150,168150
282.08008205290656,268600,33270.16832917706,118150,168150
282.09047274284836,268600,33320.16832917706,118200,168200
282.09047274284836,268600,33320.16832917706,118200,168200
282.10086343279016,268600,33370.16832917706,118250,168250
282.10086343279016,268600,33370.16832917706,118250,168250
282.11125412273196,268600,33420.16832917706,118300,168300
282.11125412273196,268600,33420.16832917706,118300,168300
282.12164481267376,268600,33470.16832917706,118350,168350
282.12164481267376,268600,33470.16832917706,118350,168350
282.13203550261557,268600,33520.16832917706,118400,168400
282.13203550261557,268600,33520.16832917706,118400,168400
282.14242619255737,268600,33570.16832917706,118450,168450
282.14242619255737,268600,33570.16832917706,118450,168450
282.15281688249917,268600,33620.16832917706,118500,168500
282.15281688249917,268600,33620.16832917706,118500,168500
282.16320757244097,268600,33670.16832917706,118550,168550
282.16320757244097,268600,33670.16832917706,118550,168550
282.17359826238277,268600,33720.16832917706,118600,168600
282.17359826238277,268600,33720.16832917706,118600,168600
282.18398895232457,268600,33770.16832917706,118650,168650
282.18398895232457,268600,33770.16832917706,118650,168650
282.19437964226637,268600,33820.16832917706,118700,168700
282.19437964226637,268600,33820.16832917706,118700,168700
282.20477033220817,268600,33870.16832917706,118750,168750
282.20477033220817,268600,33870.16832917706,118750,168750
282.21516102214997,268600,33920.16832917706,118800,168800
282.21516102214997,268600,33920.16832917706,118800,168800
282.2255517120918,268600,33970.16832917706,118850,168850
282.2255517120918,268600,33970.16832917706,118850,168850
282.2359424020336,268600,34020.16832917706,118900,168900
282.2359424020336,268600,34020.16832917706,118900,168900
282.2463330919754,268600,34070.16832917706,118950,168950
282.2463330919754,268600,34070.16832917706,118950,168950
282.2567237819172,268600,34120.16832917706,119000,169000
282.2567237819172,268600,34120.16832917706,119000,169000
282.267114471859,268600,34170.16832917706,119050,169050
282.267114471859,268600,34170.16832917706,119050,169050
282.2775051618008,268600,34220.16832917706,119100,169100
282.2775051618008,268600,34220.16832917706,119100,169100
282.2878958517426,268600,34270.16832917706,119150,169150
282.2878958517426,268600,34270.16832917706,119150,169150
282.2982865416844,268600,34320.16832917706,119200,169200
282.2982865416844,268600,34320.16832917706,119200,169200
282.3086772316262,268600,34370.16832917706,119250,169250
282.3086772316262,268600,34370.16832917706,119250,169250
282.319067921568,268600,34420.16832917706,119300,169300
282.319067921568,268600,34420.16832917706,119300,169300
282.3294586115098,268600,34470.16832917706,119350,169350
282.3294586115098,268600,34470.16832917706,119350,169350
282.3398493014516,268600,34520.16832917706,119400,169400
282.3398493014516,268600,34520.16832917706,119400,169400
282.3502399913934,268600,34570.16832917706,119450,169450
282.3502399913934,268600,34570.16832917706,119450,169450
282.3606306813352,268600,34620.16832917706,119500,169500
282.3606306813352,268600,34620.16832917706,119500,169500
282.371021371277,268600,34670.16832917706,119550,169550
282.371021371277,268600,34670.16832917706,119550,169550
282.3814120612188,268600,34720.16832917706,119600,169600
282.3814120612188,268600,34720.16832917706,119600,169600
282.3918027511606,268600,34770.16832917706,119650,169650
282.3918027511606,268600,34770.16832917706,119650,169650
282.4021934411024,268600,34820.16832917706,119700,169700
282.4021934411024,268600,34820.16832917706,119700,169700
282.4125841310442,268600,34870.16832917706,119750,169750
282.4125841310442,268600,34870.16832917706,119750,169750
282.422974820986,268600,34920.16832917706,119800,169800
282.422974820986,268600,34920.16832917706,119800,169800
282.4333655109278,268600,34970.16832917706,119850,169850
282.4333655109278,268600,34970.16832917706,119850,169850
282.4437562008696,268600,35020.16832917706,119900,169900
282.4437562008696,268600,35020.16832917706,119900,169900
282.4541468908114,268600,35070.16832917706,119950,169950
282.4541468908114,268600,35070.16832917706,119950,169950
282.4645375807532,268600,35120.16832917706,120000,170000
282.4645375807532,268600,35120.16832917706,120000,170000
282.474928270695,268600,35170.16832917706,120050,170050
282.474928270695,268600,35170.16832917706,120050,170050
282.4853189606368,268600,35220.16832917706,120100,170100
282.4853189606368,268600,35220.16832917706,120100,170100
282.4957096505786,268600,35270.16832917706,120150,170150
282.4957096505786,268600,35270.16832917706,120150,170150
282.5061003405204,268600,35320.16832917706,120200,170200
282.5061003405204,268600,35320.16832917706,120200,170200
282.5164910304622,268600,35370.16832917706,120250,170250
282.5164910304622,268600,35370.16832917706,120250,170250
282.526881720404,268600,35420.16832917706,120300,170300
282.526881720404,268600,35420.16832917706,120300,170300
282.5372724103458,268600,35470.16832917706,120350,170350
282.5372724103458,268600,35470.16832917706,120350,170350
282.5476631002876,268600,35520.16832917706,120400,170400
282.5476631002876,268600,35520.16832917706,120400,170400
282.5580537902294,268600,35570.16832917706,120450,170450
282.5580537902294,268600,35570.16832917706,120450,170450
282.5684444801712,268600,35620.16832917706,120500,170500
282.5684444801712,268600,35620.16832917706,120500,170500
282.578835170113,268600,35670.16832917706,120550,170550
282.578835170113,268600,35670.16832917706,120550,170550
282.5892258600548,268600,35720.16832917706,120600,170600
282.5892258600548,268600,35720.16832917706,120600,170600
282.5996165499966,268600,35770.16832917706,120650,170650
282.5996165499966,268600,35770.16832917706,120650,170650
282.6100072399384,268600,35820.16832917706,120700,170700
282.6100072399384,268600,35820.16832917706,120700,170700
282.6203979298802,268600,35870.16832917706,120750,170750
282.6203979298802,268600,35870.16832917706,120750,170750
282.630788619822,268600,35920.16832917706,120800,170800
282.630788619822,268600,35920.16832917706,120800,170800
282.6411793097638,268600,35970.16832917706,120850,170850
282.6411793097638,268600,35970.16832917706,120850,170850
282.6515699997056,268600,36020.16832917706,120900,170900
282.6515699997056,268600,36020.16832917706,120900,170900
282.6619606896474,268600,36070.16832917706,120950,170950
282.6619606896474,268600,36070.16832917706,120950,170950
282.6723513795892,268600,36120.16832917706,121000,171000
282.6723513795892,268600,36120.16832917706,121000,171000
282.682742069531,268600,36170.16832917706,121050,171050
282.682742069531,268600,36170.16832917706,121050,171050
282.6931327594728,268600,36220.16832917706,121100,171100
282.6931327594728,268600,36220.16832917706,121100,171100
282.7035234494146,268600,36270.16832917706,121150,171150
282.7035234494146,268600,36270.16832917706,121150,171150
282.7139141393564,268600,36320.16832917706,121200,171200
282.7139141393564,268600,36320.16832917706,121200,171200
282.7243048292982,268600,36370.16832917706,121250,171250
282.7243048292982,268600,36370.16832917706,121250,171250
282.73469551924,268600,36420.16832917706,121300,171300
282.73469551924,268600,36420.16832917706,121300,171300
282.7450862091818,268600,36470.16832917706,121350,171350
282.7450862091818,268600,36470.16832917706,121350,171350
282.7554768991236,268600,36520.16832917706,121400,171400
282.7554768991236,268600,36520.16832917706,121400,171400
282.7658675890654,268600,36570.16832917706,121450,171450
282.7658675890654,268600,36570.16832917706,121450,171450
282.7762582790072,268600,36620.16832917706,121500,171500
282.7762582790072,268600,36620.16832917706,121500,171500
282.786648968949,268600,36670.16832917706,121550,171550
282.786648968949,268600,36670.16832917706,121550,171550
282.7970396588908,268600,36720.16832917706,121600,171600
282.7970396588908,268600,36720.16832917706,121600,171600
282.8074303488326,268600,36770.16832917706,121650,171650
282.8074303488326,268600,36770.16832917706,121650,171650
282.8178210387744,268600,36820.16832917706,121700,171700
282.8178210387744,268600,36820.16832917706,121700,171700
282.8282117287162,268600,36870.16832917706,121750,171750
282.8282117287162,268600,36870.16832917706,121750,171750
282.838602418658,268600,36920.16832917706,121800,171800
282.838602418658,268600,36920.16832917706,121800,171800
282.8489931085998,268600,36970.16832917706,121850,171850
282.8489931085998,268600,36970.16832917706,121850,171850
282.8593837985416,268600,37020.16832917706,121900,171900
282.8593837985416,268600,37020.16832917706,121900,171900
282.8697744884834,268600,37070.16832917706,121950,171950
282.8697744884834,268600,37070.16832917706,121950,171950
282.8801651784252,268600,37120.16832917706,122000,172000
282.8801651784252,268600,37120.16832917706,122000,172000
282.890555868367,268600,37170.16832917706,122050,172050
282.890555868367,268600,37170.16832917706,122050,172050
282.9009465583088,268600,37220.16832917706,122100,172100
282.9009465583088,268600,37220.16832917706,122100,172100
282.9113372482506,268600,37270.16832917706,122150,172150
282.9113372482506,268600,37270.16832917706,122150,172150
282.9217279381924,268600,37320.16832917706,122200,172200
282.9217279381924,268600,37320.16832917706,122200,172200
282.9321186281342,268600,37370.16832917706,122250,172250
282.9321186281342,268600,37370.16832917706,122250,172250
282.942509318076,268600,37420.16832917706,122300,172300
282.942509318076,268600,37420.16832917706,122300,172300
282.9529000080178,268600,37470.16832917706,122350,172350
282.9529000080178,268600,37470.16832917706,122350,172350
282.9632906979596,268600,37520.16832917706,122400,172400
282.9632906979596,268600,37520.16832917706,122400,172400
282.9736813879014,268600,37570.16832917706,122450,172450
282.9736813879014,268600,37570.16832917706,122450,172450
282.9840720778432,268600,37620.16832917706,122500,172500
282.9840720778432,268600,37620.16832917706,122500,172500
282.994462767785,268600,37670.16832917706,122550,172550
282.994462767785,268600,37670.16832917706,122550,172550
283.0048534577268,268600,37720.16832917706,122600,172600
283.0048534577268,268600,37720.16832917706,122600,172600
283.0152441476686,268600,37770.16832917706,122650,172650
283.0152441476686,268600,37770.16832917706,122650,172650
283.0256348376104,268600,37820.16832917706,122700,172700
283.0256348376104,268600,37820.16832917706,122700,172700
283.0360255275522,268600,37870.16832917706,122750,172750
283.0360255275522,268600,37870.16832917706,122750,172750
283.046416217494,268600,37920.16832917706,122800,172800
283.046416217494,268600,37920.16832917706,122800,172800
283.0568069074358,268600,37970.16832917706,122850,172850
283.0568069074358,268600,37970.16832917706,122850,172850
283.06719759737763,268600,38020.16832917706,122900,172900
283.06719759737763,268600,38020.16832917706,122900,172900
283.07758828731943,268600,38070.16832917706,122950,172950
283.07758828731943,268600,38070.16832917706,122950,172950
283.08797897726123,268600,38120.16832917706,123000,173000
283.08797897726123,268600,38120.16832917706,123000,173000
283.09836966720303,268600,38170.16832917706,123050,173050
283.09836966720303,268600,38170.16832917706,123050,173050
283.10876035714483,268600,38220.16832917706,123100,173100
283.10876035714483,268600,38220.16832917706,123100,173100
283.11915104708663,268600,38270.16832917706,123150,173150
283.11915104708663,268600,38270.16832917706,123150,173150
283.12954173702843,268600,38320.16832917706,123200,173200
283.12954173702843,268600,38320.16832917706,123200,173200
283.13993242697023,268600,38370.16832917706,123250,173250
283.13993242697023,268600,38370.16832917706,123250,173250
283.15032311691203,268600,38420.16832917706,123300,173300
283.15032311691203,268600,38420.16832917706,123300,173300
283.16071380685383,268600,38470.16832917706,123350,173350
283.16071380685383,268600,38470.16832917706,123350,173350
283.17110449679564,268600,38520.16832917706,123400,173400
283.17110449679564,268600,38520.16832917706,123400,173400
283.18149518673744,268600,38570.16832917706,123450,173450
283.18149518673744,268600,38570.16832917706,123450,173450
283.19188587667924,268600,38620.16832917706,123500,173500
283.19188587667924,268600,38620.16832917706,123500,173500
283.20227656662104,268600,38670.16832917706,123550,173550
283.20227656662104,268600,38670.16832917706,123550,173550
283.21266725656284,268600,38720.16832917706,123600,173600
283.21266725656284,268600,38720.16832917706,123600,173600
283.22305794650464,268600,38770.16832917706,123650,173650
283.22305794650464,268600,38770.16832917706,123650,173650
283.23344863644644,268600,38820.16832917706,123700,173700
283.23344863644644,268600,38820.16832917706,123700,173700
283.24383932638824,268600,38870.16832917706,123750,173750
283.24383932638824,268600,38870.16832917706,123750,173750
283.25423001633004,268600,38920.16832917706,123800,173800
283.25423001633004,268600,38920.16832917706,123800,173800
283.26462070627184,268600,38970.16832917706,123850,173850
283.26462070627184,268600,38970.16832917706,123850,173850
283.27501139621364,268600,39020.16832917706,123900,173900
283.27501139621364,268600,39020.16832917706,123900,173900
283.28540208615544,268600,39070.16832917706,123950,173950
283.28540208615544,268600,39070.16832917706,123950,173950
283.29579277609724,268600,39120.16832917706,124000,174000
283.29579277609724,268600,39120.16832917706,124000,174000
283.30618346603904,268600,39170.16832917706,124050,174050
283.30618346603904,268600,39170.16832917706,124050,174050
283.31657415598085,268600,39220.16832917706,124100,174100
283.31657415598085,268600,39220.16832917706,124100,174100
283.32696484592265,268600,39270.16832917706,124150,174150
283.32696484592265,268600,39270.16832917706,124150,174150
283.33735553586445,268600,39320.16832917706,124200,174200
283.33735553586445,268600,39320.16832917706,124200,174200
283.34774622580625,268600,39370.16832917706,124250,174250
283.34774622580625,268600,39370.16832917706,124250,174250
283.35813691574805,268600,39420.16832917706,124300,174300
283.35813691574805,268600,39420.16832917706,124300,174300
283.36852760568985,268600,39470.16832917706,124350,174350
283.36852760568985,268600,39470.16832917706,124350,174350
283.37891829563165,268600,39520.16832917706,124400,174400
283.37891829563165,268600,39520.16832917706,124400,174400
283.38930898557345,268600,39570.16832917706,124450,174450
283.38930898557345,268600,39570.16832917706,124450,174450
283.39969967551525,268600,39620.16832917706,124500,174500
283.39969967551525,268600,39620.16832917706,124500,174500
283.41009036545705,268600,39670.16832917706,124550,174550
283.41009036545705,268600,39670.16832917706,124550,174550
283.42048105539885,268600,39720.16832917706,124600,174600
283.42048105539885,268600,39720.16832917706,124600,174600
283.43087174534065,268600,39770.16832917706,124650,174650
283.43087174534065,268600,39770.16832917706,124650,174650
283.44126243528245,268600,39820.16832917706,124700,174700
283.44126243528245,268600,39820.16832917706,124700,174700
283.45165312522425,268600,39870.16832917706,124750,174750
283.45165312522425,268600,39870.16832917706,124750,174750
283.46204381516606,268600,39920.16832917706,124800,174800
283.46204381516606,268600,39920.16832917706,124800,174800
283.47243450510786,268600,39970.16832917706,124850,174850
283.47243450510786,268600,39970.16832917706,124850,174850
283.48282519504966,268600,40020.16832917706,124900,174900
283.48282519504966,268600,40020.16832917706,124900,174900
283.49321588499146,268600,40070.16832917706,124950,174950
283.49321588499146,268600,40070.16832917706,124950,174950
283.50360657493326,268600,40120.16832917706,125000,175000
283.50360657493326,268600,40120.16832917706,125000,175000
283.51399726487506,268600,40170.16832917706,125050,175050
283.51399726487506,268600,40170.16832917706,125050,175050
283.52438795481686,268600,40220.16832917706,125100,175100
283.52438795481686,268600,40220.16832917706,125100,175100
283.53477864475866,268600,40270.16832917706,125150,175150
283.53477864475866,268600,40270.16832917706,125150,175150
283.54516933470046,268600,40320.16832917706,125200,175200
283.54516933470046,268600,40320.16832917706,125200,175200
283.55556002464226,268600,40370.16832917706,125250,175250
283.55556002464226,268600,40370.16832917706,125250,175250
283.56595071458406,268600,40420.16832917706,125300,175300
283.56595071458406,268600,40420.16832917706,125300,175300
283.57634140452586,268600,40470.16832917706,125350,175350
283.57634140452586,268600,40470.16832917706,125350,175350
283.58673209446766,268600,40520.16832917706,125400,175400
283.58673209446766,268600,40520.16832917706,125400,175400
283.59712278440946,268600,40570.16832917706,125450,175450
283.59712278440946,268600,40570.16832917706,125450,175450
283.60751347435126,268600,40620.16832917706,125500,175500
283.60751347435126,268600,40620.16832917706,125500,175500
283.61790416429307,268600,40670.16832917706,125550,175550
283.61790416429307,268600,40670.16832917706,125550,175550
283.62829485423487,268600,40720.16832917706,125600,175600
283.62829485423487,268600,40720.16832917706,125600,175600
283.63868554417667,268600,40770.16832917706,125650,175650
283.63868554417667,268600,40770.16832917706,125650,175650
283.64907623411847,268600,40820.16832917706,125700,175700
283.64907623411847,268600,40820.16832917706,125700,175700
283.65946692406027,268600,40870.16832917706,125750,175750
283.65946692406027,268600,40870.16832917706,125750,175750
283.66985761400207,268600,40920.16832917706,125800,175800
283.66985761400207,268600,40920.16832917706,125800,175800
283.68024830394387,268600,40970.16832917706,125850,175850
283.68024830394387,268600,40970.16832917706,125850,175850
283.69063899388567,268600,41020.16832917706,125900,175900
283.69063899388567,268600,41020.16832917706,125900,175900
283.70102968382747,268600,41070.16832917706,125950,175950
283.70102968382747,268600,41070.16832917706,125950,175950
283.7114203737693,268600,41120.16832917706,126000,176000
283.7114203737693,268600,41120.16832917706,126000,176000
283.7218110637111,268600,41170.16832917706,126050,176050
283.7218110637111,268600,41170.16832917706,126050,176050
283.7322017536529,268600,41220.16832917706,126100,176100
283.7322017536529,268600,41220.16832917706,126100,176100
283.7425924435947,268600,41270.16832917706,126150,176150
283.7425924435947,268600,41270.16832917706,126150,176150
283.7529831335365,268600,41320.16832917706,126200,176200
283.7529831335365,268600,41320.16832917706,126200,176200
283.7633738234783,268600,41370.16832917706,126250,176250
283.7633738234783,268600,41370.16832917706,126250,176250
283.7737645134201,268600,41420.16832917706,126300,176300
283.7737645134201,268600,41420.16832917706,126300,176300
283.7841552033619,268600,41470.16832917706,126350,176350
283.7841552033619,268600,41470.16832917706,126350,176350
283.7945458933037,268600,41520.16832917706,126400,176400
283.7945458933037,268600,41520.16832917706,126400,176400
283.8049365832455,268600,41570.16832917706,126450,176450
283.8049365832455,268600,41570.16832917706,126450,176450
283.8153272731873,268600,41620.16832917706,126500,176500
283.8153272731873,268600,41620.16832917706,126500,176500
283.8257179631291,268600,41670.16832917706,126550,176550
283.8257179631291,268600,41670.16832917706,126550,176550
283.8361086530709,268600,41720.16832917706,126600,176600
283.8361086530709,268600,41720.16832917706,126600,176600
283.8464993430127,268600,41770.16832917706,126650,176650
283.8464993430127,268600,41770.16832917706,126650,176650
283.8568900329545,268600,41820.16832917706,126700,176700
283.8568900329545,268600,41820.16832917706,126700,176700
283.8672807228963,268600,41870.16832917706,126750,176750
283.8672807228963,268600,41870.16832917706,126750,176750
283.8776714128381,268600,41920.16832917706,126800,176800
283.8776714128381,268600,41920.16832917706,126800,176800
283.8880621027799,268600,41970.16832917706,126850,176850
283.8880621027799,268600,41970.16832917706,126850,176850
283.8984527927217,268600,42020.16832917706,126900,176900
283.8984527927217,268600,42020.16832917706,126900,176900
283.9088434826635,268600,42070.16832917706,126950,176950
283.9088434826635,268600,42070.16832917706,126950,176950
283.9192341726053,268600,42120.16832917706,127000,177000
283.9192341726053,268600,42120.16832917706,127000,177000
283.9296248625471,268600,42170.16832917706,127050,177050
283.9296248625471,268600,42170.16832917706,127050,177050
283.9400155524889,268600,42220.16832917706,127100,177100
283.9400155524889,268600,42220.16832917706,127100,177100
283.9504062424307,268600,42270.16832917706,127150,177150
283.9504062424307,268600,42270.16832917706,127150,177150
283.9607969323725,268600,42320.16832917706,127200,177200
283.9607969323725,268600,42320.16832917706,127200,177200
283.9711876223143,268600,42370.16832917706,127250,177250
283.9711876223143,268600,42370.16832917706,127250,177250
283.9815783122561,268600,42420.16832917706,127300,177300
283.9815783122561,268600,42420.16832917706,127300,177300
283.9919690021979,268600,42470.16832917706,127350,177350
283.9919690021979,268600,42470.16832917706,127350,177350
284.0023596921397,268600,42520.16832917706,127400,177400
284.0023596921397,268600,42520.16832917706,127400,177400
284.0127503820815,268600,42570.16832917706,127450,177450
284.0127503820815,268600,42570.16832917706,127450,177450
284.0231410720233,268600,42620.16832917706,127500,177500
284.0231410720233,268600,42620.16832917706,127500,177500
284.0335317619651,268600,42670.16832917706,127550,177550
284.0335317619651,268600,42670.16832917706,127550,177550
284.0439224519069,268600,42720.16832917706,127600,177600
284.0439224519069,268600,42720.16832917706,127600,177600
284.0543131418487,268600,42770.16832917706,127650,177650
284.0543131418487,268600,42770.16832917706,127650,177650
284.0647038317905,268600,42820.16832917706,127700,177700
284.0647038317905,268600,42820.16832917706,127700,177700
284.0750945217323,268600,42870.16832917706,127750,177750
284.0750945217323,268600,42870.16832917706,127750,177750
284.0854852116741,268600,42920.16832917706,127800,177800
284.0854852116741,268600,42920.16832917706,127800,177800
284.0958759016159,268600,42970.16832917706,127850,177850
284.0958759016159,268600,42970.16832917706,127850,177850
284.1062665915577,268600,43020.16832917706,127900,177900
284.1062665915577,268600,43020.16832917706,127900,177900
284.1166572814995,268600,43070.16832917706,127950,177950
284.1166572814995,268600,43070.16832917706,127950,177950
284.1270479714413,268600,43120.16832917706,128000,178000
284.1270479714413,268600,43120.16832917706,128000,178000
284.1374386613831,268600,43170.16832917706,128050,178050
284.1374386613831,268600,43170.16832917706,128050,178050
284.1478293513249,268600,43220.16832917706,128100,178100
284.1478293513249,268600,43220.16832917706,128100,178100
284.1582200412667,268600,43270.16832917706,128150,178150
284.1582200412667,268600,43270.16832917706,128150,178150
284.1686107312085,268600,43320.16832917706,128200,178200
284.1686107312085,268600,43320.16832917706,128200,178200
284.1790014211503,268600,43370.16832917706,128250,178250
284.1790014211503,268600,43370.16832917706,128250,178250
284.1893921110921,268600,43420.16832917706,128300,178300
284.1893921110921,268600,43420.16832917706,128300,178300
284.1997828010339,268600,43470.16832917706,128350,178350
284.1997828010339,268600,43470.16832917706,128350,178350
284.2101734909757,268600,43520.16832917706,128400,178400
284.2101734909757,268600,43520.16832917706,128400,178400
284.2205641809175,268600,43570.16832917706,128450,178450
284.2205641809175,268600,43570.16832917706,128450,178450
284.2309548708593,268600,43620.16832917706,128500,178500
284.2309548708593,268600,43620.16832917706,128500,178500
284.2413455608011,268600,43670.16832917706,128550,178550
284.2413455608011,268600,43670.16832917706,128550,178550
284.2517362507429,268600,43720.16832917706,128600,178600
284.2517362507429,268600,43720.16832917706,128600,178600
284.2621269406847,268600,43770.16832917706,128650,178650
284.2621269406847,268600,43770.16832917706,128650,178650
284.2725176306265,268600,43820.16832917706,128700,178700
284.2725176306265,268600,43820.16832917706,128700,178700
284.2829083205683,268600,43870.16832917706,128750,178750
284.2829083205683,268600,43870.16832917706,128750,178750
284.2932990105101,268600,43920.16832917706,128800,178800
284.2932990105101,268600,43920.16832917706,128800,178800
284.3036897004519,268600,43970.16832917706,128850,178850
284.3036897004519,268600,43970.16832917706,128850,178850
284.3140803903937,268600,44020.16832917706,128900,178900
284.3140803903937,268600,44020.16832917706,128900,178900
284.3244710803355,268600,44070.16832917706,128950,178950
284.3244710803355,268600,44070.16832917706,128950,178950
284.3348617702773,268600,44120.16832917706,129000,179000
284.3348617702773,268600,44120.16832917706,129000,179000
284.3452524602191,268600,44170.16832917706,129050,179050
284.3452524602191,268600,44170.16832917706,129050,179050
284.3556431501609,268600,44220.16832917706,129100,179100
284.3556431501609,268600,44220.16832917706,129100,179100
284.3660338401027,268600,44270.16832917706,129150,179150
284.3660338401027,268600,44270.16832917706,129150,179150
284.3764245300445,268600,44320.16832917706,129200,179200
284.3764245300445,268600,44320.16832917706,129200,179200
284.3868152199863,268600,44370.16832917706,129250,179250
284.3868152199863,268600,44370.16832917706,129250,179250
284.3972059099281,268600,44420.16832917706,129300,179300
284.3972059099281,268600,44420.16832917706,129300,179300
284.4075965998699,268600,44470.16832917706,129350,179350
284.4075965998699,268600,44470.16832917706,129350,179350
284.4179872898117,268600,44520.16832917706,129400,179400
284.4179872898117,268600,44520.16832917706,129400,179400
284.4283779797535,268600,44570.16832917706,129450,179450
284.4283779797535,268600,44570.16832917706,129450,179450
284.4387686696953,268600,44620.16832917706,129500,179500
284.4387686696953,268600,44620.16832917706,129500,179500
284.4491593596371,268600,44670.16832917706,129550,179550
284.4491593596371,268600,44670.16832917706,129550,179550
284.4595500495789,268600,44720.16832917706,129600,179600
284.4595500495789,268600,44720.16832917706,129600,179600
284.4699407395207,268600,44770.16832917706,129650,179650
284.4699407395207,268600,44770.16832917706,129650,179650
284.4803314294625,268600,44820.16832917706,129700,179700
284.4803314294625,268600,44820.16832917706,129700,179700
284.4907221194043,268600,44870.16832917706,129750,179750
284.4907221194043,268600,44870.16832917706,129750,179750
284.5011128093461,268600,44920.16832917706,129800,179800
284.5011128093461,268600,44920.16832917706,129800,179800
284.5115034992879,268600,44970.16832917706,129850,179850
284.5115034992879,268600,44970.16832917706,129850,179850
284.5218941892297,268600,45020.16832917706,129900,179900
284.5218941892297,268600,45020.16832917706,129900,179900
284.5322848791715,268600,45070.16832917706,129950,179950
284.5322848791715,268600,45070.16832917706,129950,179950
284.5426755691133,268600,45120.16832917706,130000,180000
284.5426755691133,268600,45120.16832917706,130000,180000
284.55306625905513,268600,45170.16832917706,130050,180050
284.55306625905513,268600,45170.16832917706,130050,180050
284.56345694899693,268600,45220.16832917706,130100,180100
284.56345694899693,268600,45220.16832917706,130100,180100
284.57384763893873,268600,45270.16832917706,130150,180150
284.57384763893873,268600,45270.16832917706,130150,180150
284.58423832888053,268600,45320.16832917706,130200,180200
284.58423832888053,268600,45320.16832917706,130200,180200
284.59462901882233,268600,45370.16832917706,130250,180250
284.59462901882233,268600,45370.16832917706,130250,180250
284.60501970876413,268600,45420.16832917706,130300,180300
284.60501970876413,268600,45420.16832917706,130300,180300
284.61541039870593,268600,45470.16832917706,130350,180350
284.61541039870593,268600,45470.16832917706,130350,180350
284.62580108864773,268600,45520.16832917706,130400,180400
284.62580108864773,268600,45520.16832917706,130400,180400
284.63619177858953,268600,45570.16832917706,130450,180450
284.63619177858953,268600,45570.16832917706,130450,180450
284.64658246853134,268600,45620.16832917706,130500,180500
284.64658246853134,268600,45620.16832917706,130500,180500
284.65697315847314,268600,45670.16832917706,130550,180550
284.65697315847314,268600,45670.16832917706,130550,180550
284.66736384841494,268600,45720.16832917706,130600,180600
284.66736384841494,268600,45720.16832917706,130600,180600
284.67775453835674,268600,45770.16832917706,130650,180650
284.67775453835674,268600,45770.16832917706,130650,180650
284.68814522829854,268600,45820.16832917706,130700,180700
284.68814522829854,268600,45820.16832917706,130700,180700
284.69853591824034,268600,45870.16832917706,130750,180750
284.69853591824034,268600,45870.16832917706,130750,180750
284.70892660818214,268600,45920.16832917706,130800,180800
284.70892660818214,268600,45920.16832917706,130800,180800
284.71931729812394,268600,45970.16832917706,130850,180850
284.71931729812394,268600,45970.16832917706,130850,180850
284.72970798806574,268600,46020.16832917706,130900,180900
284.72970798806574,268600,46020.16832917706,130900,180900
284.74009867800754,268600,46070.16832917706,130950,180950
284.74009867800754,268600,46070.16832917706,130950,180950
284.75048936794934,268600,46120.16832917706,131000,181000
284.75048936794934,268600,46120.16832917706,131000,181000
284.76088005789114,268600,46170.16832917706,131050,181050
284.76088005789114,268600,46170.16832917706,131050,181050
284.77127074783294,268600,46220.16832917706,131100,181100
284.77127074783294,268600,46220.16832917706,131100,181100
284.78166143777474,268600,46270.16832917706,131150,181150
284.78166143777474,268600,46270.16832917706,131150,181150
284.79205212771654,268600,46320.16832917706,131200,181200
284.79205212771654,268600,46320.16832917706,131200,181200
284.80244281765835,268600,46370.16832917706,131250,181250
284.80244281765835,268600,46370.16832917706,131250,181250
284.81283350760015,268600,46420.16832917706,131300,181300
284.81283350760015,268600,46420.16832917706,131300,181300
284.82322419754195,268600,46470.16832917706,131350,181350
284.82322419754195,268600,46470.16832917706,131350,181350
284.83361488748375,268600,46520.16832917706,131400,181400
284.83361488748375,268600,46520.16832917706,131400,181400
284.84400557742555,268600,46570.16832917706,131450,181450
284.84400557742555,268600,46570.16832917706,131450,181450
284.85439626736735,268600,46620.16832917706,131500,181500
284.85439626736735,268600,46620.16832917706,131500,181500
284.86478695730915,268600,46670.16832917706,131550,181550
284.86478695730915,268600,46670.16832917706,131550,181550
284.87517764725095,268600,46720.16832917706,131600,181600
284.87517764725095,268600,46720.16832917706,131600,181600
284.88556833719275,268600,46770.16832917706,131650,181650
284.88556833719275,268600,46770.16832917706,131650,181650
284.89595902713455,268600,46820.16832917706,131700,181700
284.89595902713455,268600,46820.16832917706,131700,181700
284.90634971707635,268600,46870.16832917706,131750,181750
284.90634971707635,268600,46870.16832917706,131750,181750
284.91674040701815,268600,46920.16832917706,131800,181800
284.91674040701815,268600,46920.16832917706,131800,181800
284.92713109695995,268600,46970.16832917706,131850,181850
284.92713109695995,268600,46970.16832917706,131850,181850
284.93752178690175,268600,47020.16832917706,131900,181900
284.93752178690175,268600,47020.16832917706,131900,181900
284.94791247684356,268600,47070.16832917706,131950,181950
284.94791247684356,268600,47070.16832917706,131950,181950
284.95830316678536,268600,47120.16832917706,132000,182000
284.95830316678536,268600,47120.16832917706,132000,182000
284.96869385672716,268600,47170.16832917706,132050,182050
284.96869385672716,268600,47170.16832917706,132050,182050
284.97908454666896,268600,47220.16832917706,132100,182100
284.97908454666896,268600,47220.16832917706,132100,182100
284.98947523661076,268600,47270.16832917706,132150,182150
284.98947523661076,268600,47270.16832917706,132150,182150
284.99986592655256,268600,47320.16832917706,132200,182200
284.99986592655256,268600,47320.16832917706,132200,182200
285.01025661649436,268600,47370.16832917706,132250,182250
285.01025661649436,268600,47370.16832917706,132250,182250
285.02064730643616,268600,47415.33665835412,132300,182300
285.02064730643616,268600,47415.33665835412,132300,182300
285.03103799637796,268600,47465.33665835412,132350,182350
285.03103799637796,268600,47465.33665835412,132350,182350
285.04142868631976,268600,47515.33665835412,132400,182400
285.04142868631976,268600,47515.33665835412,132400,182400
285.05181937626156,268600,47565.33665835412,132450,182450
285.05181937626156,268600,47565.33665835412,132450,182450
285.06221006620336,268600,47615.33665835412,132500,182500
285.06221006620336,268600,47615.33665835412,132500,182500
285.07260075614516,268600,47665.33665835412,132550,182550
285.07260075614516,268600,47665.33665835412,132550,182550
285.08299144608696,268600,47715.33665835412,132600,182600
285.08299144608696,268600,47715.33665835412,132600,182600
285.09338213602877,268600,47765.33665835412,132650,182650
285.09338213602877,268600,47765.33665835412,132650,182650
285.10377282597057,268600,47815.33665835412,132700,182700
285.10377282597057,268600,47815.33665835412,132700,182700
285.11416351591237,268600,47865.33665835412,132750,182750
285.11416351591237,268600,47865.33665835412,132750,182750
285.12455420585417,268600,47915.33665835412,132800,182800
285.12455420585417,268600,47915.33665835412,132800,182800
285.13494489579597,268600,47965.33665835412,132850,182850
285.13494489579597,268600,47965.33665835412,132850,182850
285.14533558573777,268600,48015.33665835412,132900,182900
285.14533558573777,268600,48015.33665835412,132900,182900
285.15572627567957,268600,48065.33665835412,132950,182950
285.15572627567957,268600,48065.33665835412,132950,182950
285.16611696562137,268600,48115.33665835412,133000,183000
285.16611696562137,268600,48115.33665835412,133000,183000
285.17650765556317,268600,48165.33665835412,133050,183050
285.17650765556317,268600,48165.33665835412,133050,183050
285.18689834550497,268600,48215.33665835412,133100,183100
285.18689834550497,268600,48215.33665835412,133100,183100
285.1972890354468,268600,48265.33665835412,133150,183150
285.1972890354468,268600,48265.33665835412,133150,183150
285.2076797253886,268600,48315.33665835412,133200,183200
285.2076797253886,268600,48315.33665835412,133200,183200
285.2180704153304,268600,48365.33665835412,133250,183250
285.2180704153304,268600,48365.33665835412,133250,183250
285.2284611052722,268600,48415.33665835412,133300,183300
285.2284611052722,268600,48415.33665835412,133300,183300
285.238851795214,268600,48465.33665835412,133350,183350
285.238851795214,268600,48465.33665835412,133350,183350
285.2492424851558,268600,48515.33665835412,133400,183400
285.2492424851558,268600,48515.33665835412,133400,183400
285.2596331750976,268600,48565.33665835412,133450,183450
285.2596331750976,268600,48565.33665835412,133450,183450
285.2700238650394,268600,48615.33665835412,133500,183500
285.2700238650394,268600,48615.33665835412,133500,183500
285.2804145549812,268600,48665.33665835412,133550,183550
285.2804145549812,268600,48665.33665835412,133550,183550
285.290805244923,268600,48715.33665835412,133600,183600
285.290805244923,268600,48715.33665835412,133600,183600
285.3011959348648,268600,48765.33665835412,133650,183650
285.3011959348648,268600,48765.33665835412,133650,183650
285.3115866248066,268600,48815.33665835412,133700,183700
285.3115866248066,268600,48815.33665835412,133700,183700
285.3219773147484,268600,48865.33665835412,133750,183750
285.3219773147484,268600,48865.33665835412,133750,183750
285.3323680046902,268600,48915.33665835412,133800,183800
285.3323680046902,268600,48915.33665835412,133800,183800
285.342758694632,268600,48965.33665835412,133850,183850
285.342758694632,268600,48965.33665835412,133850,183850
285.3531493845738,268600,49015.33665835412,133900,183900
285.3531493845738,268600,49015.33665835412,133900,183900
285.3635400745156,268600,49065.33665835412,133950,183950
285.3635400745156,268600,49065.33665835412,133950,183950
285.3739307644574,268600,49115.33665835412,134000,184000
285.3739307644574,268600,49115.33665835412,134000,184000
285.3843214543992,268600,49165.33665835412,134050,184050
285.3843214543992,268600,49165.33665835412,134050,184050
285.394712144341,268600,49215.33665835412,134100,184100
285.394712144341,268600,49215.33665835412,134100,184100
285.4051028342828,268600,49265.33665835412,134150,184150
285.4051028342828,268600,49265.33665835412,134150,184150
285.4154935242246,268600,49315.33665835412,134200,184200
285.4154935242246,268600,49315.33665835412,134200,184200
285.4258842141664,268600,49365.33665835412,134250,184250
285.4258842141664,268600,49365.33665835412,134250,184250
285.4362749041082,268600,49415.33665835412,134300,184300
285.4362749041082,268600,49415.33665835412,134300,184300
285.44666559405,268600,49465.33665835412,134350,184350
285.44666559405,268600,49465.33665835412,134350,184350
285.4570562839918,268600,49515.33665835412,134400,184400
285.4570562839918,268600,49515.33665835412,134400,184400
285.4674469739336,268600,49565.33665835412,134450,184450
285.4674469739336,268600,49565.33665835412,134450,184450
285.4778376638754,268600,49615.33665835412,134500,184500
285.4778376638754,268600,49615.33665835412,134500,184500
285.4882283538172,268600,49665.33665835412,134550,184550
285.4882283538172,268600,49665.33665835412,134550,184550
285.498619043759,268600,49715.33665835412,134600,184600
285.498619043759,268600,49715.33665835412,134600,184600
285.5090097337008,268600,49765.33665835412,134650,184650
285.5090097337008,268600,49765.33665835412,134650,184650
285.5194004236426,268600,49815.33665835412,134700,184700
285.5194004236426,268600,49815.33665835412,134700,184700
285.5297911135844,268600,49865.33665835412,134750,184750
285.5297911135844,268600,49865.33665835412,134750,184750
285.5401818035262,268600,49915.33665835412,134800,184800
285.5401818035262,268600,49915.33665835412,134800,184800
285.550572493468,268600,49965.33665835412,134850,184850
285.550572493468,268600,49965.33665835412,134850,184850
285.5609631834098,268600,50015.33665835412,134900,184900
285.5609631834098,268600,50015.33665835412,134900,184900
285.5713538733516,268600,50065.33665835412,134950,184950
285.5713538733516,268600,50065.33665835412,134950,184950
285.5817445632934,268600,50115.33665835412,135000,185000
285.5817445632934,268600,50115.33665835412,135000,185000
285.5921352532352,268600,50165.33665835412,135050,185050
285.5921352532352,268600,50165.33665835412,135050,185050
285.602525943177,268600,50215.33665835412,135100,185100
285.602525943177,268600,50215.33665835412,135100,185100
285.6129166331188,268600,50265.33665835412,135150,185150
285.6129166331188,268600,50265.33665835412,135150,185150
285.6233073230606,268600,50315.33665835412,135200,185200
285.6233073230606,268600,50315.33665835412,135200,185200
285.6336980130024,268600,50365.33665835412,135250,185250
285.6336980130024,268600,50365.33665835412,135250,185250
285.6440887029442,268600,50415.33665835412,135300,185300
285.6440887029442,268600,50415.33665835412,135300,185300
285.654479392886,268600,50465.33665835412,135350,185350
285.654479392886,268600,50465.33665835412,135350,185350
285.6648700828278,268600,50515.33665835412,135400,185400
285.6648700828278,268600,50515.33665835412,135400,185400
285.6752607727696,268600,50565.33665835412,135450,185450
285.6752607727696,268600,50565.33665835412,135450,185450
285.6856514627114,268600,50615.33665835412,135500,185500
285.6856514627114,268600,50615.33665835412,135500,185500
285.6960421526532,268600,50665.33665835412,135550,185550
285.6960421526532,268600,50665.33665835412,135550,185550
285.706432842595,268600,50715.33665835412,135600,185600
285.706432842595,268600,50715.33665835412,135600,185600
285.7168235325368,268600,50765.33665835412,135650,185650
285.7168235325368,268600,50765.33665835412,135650,185650
285.7272142224786,268600,50815.33665835412,135700,185700
285.7272142224786,268600,50815.33665835412,135700,185700
285.7376049124204,268600,50865.33665835412,135750,185750
285.7376049124204,268600,50865.33665835412,135750,185750
285.7479956023622,268600,50915.33665835412,135800,185800
285.7479956023622,268600,50915.33665835412,135800,185800
285.758386292304,268600,50965.33665835412,135850,185850
285.758386292304,268600,50965.33665835412,135850,185850
285.7687769822458,268600,51015.33665835412,135900,185900
285.7687769822458,268600,51015.33665835412,135900,185900
285.7791676721876,268600,51065.33665835412,135950,185950
285.7791676721876,268600,51065.33665835412,135950,185950
285.7895583621294,268600,51115.33665835412,136000,186000
285.7895583621294,268600,51115.33665835412,136000,186000
285.7999490520712,268600,51165.33665835412,136050,186050
285.7999490520712,268600,51165.33665835412,136050,186050
285.810339742013,268600,51215.33665835412,136100,186100
285.810339742013,268600,51215.33665835412,136100,186100
285.8207304319548,268600,51265.33665835412,136150,186150
285.8207304319548,268600,51265.33665835412,136150,186150
285.8311211218966,268600,51315.33665835412,136200,186200
285.8311211218966,268600,51315.33665835412,136200,186200
285.8415118118384,268600,51365.33665835412,136250,186250
285.8415118118384,268600,51365.33665835412,136250,186250
285.8519025017802,268600,51415.33665835412,136300,186300
285.8519025017802,268600,51415.33665835412,136300,186300
285.862293191722,268600,51465.33665835412,136350,186350
285.862293191722,268600,51465.33665835412,136350,186350
285.8726838816638,268600,51515.33665835412,136400,186400
285.8726838816638,268600,51515.33665835412,136400,186400
285.8830745716056,268600,51565.33665835412,136450,186450
285.8830745716056,268600,51565.33665835412,136450,186450
285.8934652615474,268600,51615.33665835412,136500,186500
285.8934652615474,268600,51615.33665835412,136500,186500
285.9038559514892,268600,51665.33665835412,136550,186550
285.9038559514892,268600,51665.33665835412,136550,186550
285.914246641431,268600,51715.33665835412,136600,186600
285.914246641431,268600,51715.33665835412,136600,186600
285.9246373313728,268600,51765.33665835412,136650,186650
285.9246373313728,268600,51765.33665835412,136650,186650
285.9350280213146,268600,51815.33665835412,136700,186700
285.9350280213146,268600,51815.33665835412,136700,186700
285.9454187112564,268600,51865.33665835412,136750,186750
285.9454187112564,268600,51865.33665835412,136750,186750
285.9558094011982,268600,51915.33665835412,136800,186800
285.9558094011982,268600,51915.33665835412,136800,186800
285.96620009114,268600,51965.33665835412,136850,186850
285.96620009114,268600,51965.33665835412,136850,186850
285.9765907810818,268600,52015.33665835412,136900,186900
285.9765907810818,268600,52015.33665835412,136900,186900
285.9869814710236,268600,52065.33665835412,136950,186950
285.9869814710236,268600,52065.33665835412,136950,186950
285.9973721609654,268600,52115.33665835412,137000,187000
285.9973721609654,268600,52115.33665835412,137000,187000
286.0077628509072,268600,52165.33665835412,137050,187050
286.0077628509072,268600,52165.33665835412,137050,187050
286.018153540849,268600,52215.33665835412,137100,187100
286.018153540849,268600,52215.33665835412,137100,187100
286.0285442307908,268600,52265.33665835412,137150,187150
286.0285442307908,268600,52265.33665835412,137150,187150
286.03893492073263,268600,52315.33665835412,137200,187200
286.03893492073263,268600,52315.33665835412,137200,187200
286.04932561067443,268600,52365.33665835412,137250,187250
286.04932561067443,268600,52365.33665835412,137250,187250
286.05971630061623,268600,52415.33665835412,137300,187300
286.05971630061623,268600,52415.33665835412,137300,187300
286.07010699055803,268600,52465.33665835412,137350,187350
286.07010699055803,268600,52465.33665835412,137350,187350
286.08049768049983,268600,52515.33665835412,137400,187400
286.08049768049983,268600,52515.33665835412,137400,187400
286.09088837044163,268600,52565.33665835412,137450,187450
286.09088837044163,268600,52565.33665835412,137450,187450
286.10127906038343,268600,52615.33665835412,137500,187500
286.10127906038343,268600,52615.33665835412,137500,187500
286.11166975032523,268600,52665.33665835412,137550,187550
286.11166975032523,268600,52665.33665835412,137550,187550
286.12206044026703,268600,52715.33665835412,137600,187600
286.12206044026703,268600,52715.33665835412,137600,187600
286.13245113020884,268600,52765.33665835412,137650,187650
286.13245113020884,268600,52765.33665835412,137650,187650
286.14284182015064,268600,52815.33665835412,137700,187700
286.14284182015064,268600,52815.33665835412,137700,187700
286.15323251009244,268600,52865.33665835412,137750,187750
286.15323251009244,268600,52865.33665835412,137750,187750
286.16362320003424,268600,52915.33665835412,137800,187800
286.16362320003424,268600,52915.33665835412,137800,187800
286.17401388997604,268600,52965.33665835412,137850,187850
286.17401388997604,268600,52965.33665835412,137850,187850
286.18440457991784,268600,53015.33665835412,137900,187900
286.18440457991784,268600,53015.33665835412,137900,187900
286.19479526985964,268600,53065.33665835412,137950,187950
286.19479526985964,268600,53065.33665835412,137950,187950
286.20518595980144,268600,53115.33665835412,138000,188000
286.20518595980144,268600,53115.33665835412,138000,188000
286.21557664974324,268600,53165.33665835412,138050,188050
286.21557664974324,268600,53165.33665835412,138050,188050
286.22596733968504,268600,53215.33665835412,138100,188100
286.22596733968504,268600,53215.33665835412,138100,188100
286.23635802962684,268600,53265.33665835412,138150,188150
286.23635802962684,268600,53265.33665835412,138150,188150
286.24674871956864,268600,53315.33665835412,138200,188200
286.24674871956864,268600,53315.33665835412,138200,188200
286.25713940951044,268600,53365.33665835412,138250,188250
286.25713940951044,268600,53365.33665835412,138250,188250
286.26753009945224,268600,53415.33665835412,138300,188300
286.26753009945224,268600,53415.33665835412,138300,188300
286.27792078939405,268600,53465.33665835412,138350,188350
286.27792078939405,268600,53465.33665835412,138350,188350
286.28831147933585,268600,53515.33665835412,138400,188400
286.28831147933585,268600,53515.33665835412,138400,188400
286.29870216927765,268600,53565.33665835412,138450,188450
286.29870216927765,268600,53565.33665835412,138450,188450
286.30909285921945,268600,53615.33665835412,138500,188500
286.30909285921945,268600,53615.33665835412,138500,188500
286.31948354916125,268600,53665.33665835412,138550,188550
286.31948354916125,268600,53665.33665835412,138550,188550
286.32987423910305,268600,53715.33665835412,138600,188600
286.32987423910305,268600,53715.33665835412,138600,188600
286.34026492904485,268600,53765.33665835412,138650,188650
286.34026492904485,268600,53765.33665835412,138650,188650
286.35065561898665,268600,53815.33665835412,138700,188700
286.35065561898665,268600,53815.33665835412,138700,188700
286.36104630892845,268600,53865.33665835412,138750,188750
286.36104630892845,268600,53865.33665835412,138750,188750
286.37143699887025,268600,53915.33665835412,138800,188800
286.37143699887025,268600,53915.33665835412,138800,188800
286.38182768881205,268600,53965.33665835412,138850,188850
286.38182768881205,268600,53965.33665835412,138850,188850
286.39221837875385,268600,54015.33665835412,138900,188900
286.39221837875385,268600,54015.33665835412,138900,188900
286.40260906869565,268600,54065.33665835412,138950,188950
286.40260906869565,268600,54065.33665835412,138950,188950
286.41299975863745,268600,54115.33665835412,139000,189000
286.41299975863745,268600,54115.33665835412,139000,189000
286.42339044857926,268600,54165.33665835412,139050,189050
286.42339044857926,268600,54165.33665835412,139050,189050
286.43378113852106,268600,54215.33665835412,139100,189100
286.43378113852106,268600,54215.33665835412,139100,189100
286.44417182846286,268600,54265.33665835412,139150,189150
286.44417182846286,268600,54265.33665835412,139150,189150
286.45456251840466,268600,54315.33665835412,139200,189200
286.45456251840466,268600,54315.33665835412,139200,189200
286.46495320834646,268600,54365.33665835412,139250,189250
286.46495320834646,268600,54365.33665835412,139250,189250
286.47534389828826,268600,54415.33665835412,139300,189300
286.47534389828826,268600,54415.33665835412,139300,189300
286.48573458823006,268600,54465.33665835412,139350,189350
286.48573458823006,268600,54465.33665835412,139350,189350
286.49612527817186,268600,54515.33665835412,139400,189400
286.49612527817186,268600,54515.33665835412,139400,189400
286.50651596811366,268600,54565.33665835412,139450,189450
286.50651596811366,268600,54565.33665835412,139450,189450
286.51690665805546,268600,54615.33665835412,139500,189500
286.51690665805546,268600,54615.33665835412,139500,189500
286.52729734799726,268600,54665.33665835412,139550,189550
286.52729734799726,268600,54665.33665835412,139550,189550
286.53768803793906,268600,54715.33665835412,139600,189600
286.53768803793906,268600,54715.33665835412,139600,189600
286.54807872788086,268600,54765.33665835412,139650,189650
286.54807872788086,268600,54765.33665835412,139650,189650
286.55846941782266,268600,54815.33665835412,139700,189700
286.55846941782266,268600,54815.33665835412,139700,189700
286.56886010776446,268600,54865.33665835412,139750,189750
286.56886010776446,268600,54865.33665835412,139750,189750
286.57925079770627,268600,54915.33665835412,139800,189800
286.57925079770627,268600,54915.33665835412,139800,189800
286.58964148764807,268600,54965.33665835412,139850,189850
286.58964148764807,268600,54965.33665835412,139850,189850
286.60003217758987,268600,55015.33665835412,139900,189900
286.60003217758987,268600,55015.33665835412,139900,189900
286.61042286753167,268600,55065.33665835412,139950,189950
286.61042286753167,268600,55065.33665835412,139950,189950
286.62081355747347,268600,55115.33665835412,140000,190000
286.62081355747347,268600,55115.33665835412,140000,190000
286.63120424741527,268600,55165.33665835412,140050,190050
286.63120424741527,268600,55165.33665835412,140050,190050
286.64159493735707,268600,55215.33665835412,140100,190100
286.64159493735707,268600,55215.33665835412,140100,190100
286.65198562729887,268600,55265.33665835412,140150,190150
286.65198562729887,268600,55265.33665835412,140150,190150
286.66237631724067,268600,55315.33665835412,140200,190200
286.66237631724067,268600,55315.33665835412,140200,190200
286.6727670071825,268600,55365.33665835412,140250,190250
286.6727670071825,268600,55365.33665835412,140250,190250
286.6831576971243,268600,55415.33665835412,140300,190300
286.6831576971243,268600,55415.33665835412,140300,190300
286.6935483870661,268600,55465.33665835412,140350,190350
286.6935483870661,268600,55465.33665835412,140350,190350
286.7039390770079,268600,55515.33665835412,140400,190400
286.7039390770079,268600,55515.33665835412,140400,190400
286.7143297669497,268600,55565.33665835412,140450,190450
286.7143297669497,268600,55565.33665835412,140450,190450
286.7247204568915,268600,55615.33665835412,140500,190500
286.7247204568915,268600,55615.33665835412,140500,190500
286.7351111468333,268600,55665.33665835412,140550,190550
286.7351111468333,268600,55665.33665835412,140550,190550
286.7455018367751,268600,55715.33665835412,140600,190600
286.7455018367751,268600,55715.33665835412,140600,190600
286.7558925267169,268600,55765.33665835412,140650,190650
286.7558925267169,268600,55765.33665835412,140650,190650
286.7662832166587,268600,55815.33665835412,140700,190700
286.7662832166587,268600,55815.33665835412,140700,190700
286.7766739066005,268600,55865.33665835412,140750,190750
286.7766739066005,268600,55865.33665835412,140750,190750
286.7870645965423,268600,55915.33665835412,140800,190800
286.7870645965423,268600,55915.33665835412,140800,190800
286.7974552864841,268600,55965.33665835412,140850,190850
286.7974552864841,268600,55965.33665835412,140850,190850
286.8078459764259,268600,56015.33665835412,140900,190900
286.8078459764259,268600,56015.33665835412,140900,190900
286.8182366663677,268600,56065.33665835412,140950,190950
286.8182366663677,268600,56065.33665835412,140950,190950
286.8286273563095,268600,56115.33665835412,141000,191000
286.8286273563095,268600,56115.33665835412,141000,191000
286.8390180462513,268600,56165.33665835412,141050,191050
286.8390180462513,268600,56165.33665835412,141050,191050
286.8494087361931,268600,56215.33665835412,141100,191100
286.8494087361931,268600,56215.33665835412,141100,191100
286.8597994261349,268600,56265.33665835412,141150,191150
286.8597994261349,268600,56265.33665835412,141150,191150
286.8701901160767,268600,56315.33665835412,141200,191200
286.8701901160767,268600,56315.33665835412,141200,191200
286.8805808060185,268600,56365.33665835412,141250,191250
286.8805808060185,268600,56365.33665835412,141250,191250
286.8909714959603,268600,56415.33665835412,141300,191300
286.8909714959603,268600,56415.33665835412,141300,191300
286.9013621859021,268600,56465.33665835412,141350,191350
286.9013621859021,268600,56465.33665835412,141350,191350
286.9117528758439,268600,56515.33665835412,141400,191400
286.9117528758439,268600,56515.33665835412,141400,191400
286.9221435657857,268600,56565.33665835412,141450,191450
286.9221435657857,268600,56565.33665835412,141450,191450
286.9325342557275,268600,56615.33665835412,141500,191500
286.9325342557275,268600,56615.33665835412,141500,191500
286.9429249456693,268600,56665.33665835412,141550,191550
286.9429249456693,268600,56665.33665835412,141550,191550
286.9533156356111,268600,56715.33665835412,141600,191600
286.9533156356111,268600,56715.33665835412,141600,191600
286.9637063255529,268600,56765.33665835412,141650,191650
286.9637063255529,268600,56765.33665835412,141650,191650
286.9740970154947,268600,56815.33665835412,141700,191700
286.9740970154947,268600,56815.33665835412,141700,191700
286.9844877054365,268600,56865.33665835412,141750,191750
286.9844877054365,268600,56865.33665835412,141750,191750
286.9948783953783,268600,56915.33665835412,141800,191800
286.9948783953783,268600,56915.33665835412,141800,191800
287.0052690853201,268600,56965.33665835412,141850,191850
287.0052690853201,268600,56965.33665835412,141850,191850
287.0156597752619,268600,57015.33665835412,141900,191900
287.0156597752619,268600,57015.33665835412,141900,191900
287.0260504652037,268600,57065.33665835412,141950,191950
287.0260504652037,268600,57065.33665835412,141950,191950
287.0364411551455,268600,57115.33665835412,142000,192000
287.0364411551455,268600,57115.33665835412,142000,192000
287.0468318450873,268600,57165.33665835412,142050,192050
287.0468318450873,268600,57165.33665835412,142050,192050
287.0572225350291,268600,57215.33665835412,142100,192100
287.0572225350291,268600,57215.33665835412,142100,192100
287.0676132249709,268600,57265.33665835412,142150,192150
287.0676132249709,268600,57265.33665835412,142150,192150
287.0780039149127,268600,57315.33665835412,142200,192200
287.0780039149127,268600,57315.33665835412,142200,192200
287.0883946048545,268600,57365.33665835412,142250,192250
287.0883946048545,268600,57365.33665835412,142250,192250
287.0987852947963,268600,57415.33665835412,142300,192300
287.0987852947963,268600,57415.33665835412,142300,192300
287.1091759847381,268600,57465.33665835412,142350,192350
287.1091759847381,268600,57465.33665835412,142350,192350
287.1195666746799,268600,57515.33665835412,142400,192400
287.1195666746799,268600,57515.33665835412,142400,192400
287.1299573646217,268600,57565.33665835412,142450,192450
287.1299573646217,268600,57565.33665835412,142450,192450
287.1403480545635,268600,57615.33665835412,142500,192500
287.1403480545635,268600,57615.33665835412,142500,192500
287.1507387445053,268600,57665.33665835412,142550,192550
287.1507387445053,268600,57665.33665835412,142550,192550
287.1611294344471,268600,57715.33665835412,142600,192600
287.1611294344471,268600,57715.33665835412,142600,192600
287.1715201243889,268600,57765.33665835412,142650,192650
287.1715201243889,268600,57765.33665835412,142650,192650
287.1819108143307,268600,57815.33665835412,142700,192700
287.1819108143307,268600,57815.33665835412,142700,192700
287.1923015042725,268600,57865.33665835412,142750,192750
287.1923015042725,268600,57865.33665835412,142750,192750
287.2026921942143,268600,57915.33665835412,142800,192800
287.2026921942143,268600,57915.33665835412,142800,192800
287.2130828841561,268600,57965.33665835412,142850,192850
287.2130828841561,268600,57965.33665835412,142850,192850
287.2234735740979,268600,58015.33665835412,142900,192900
287.2234735740979,268600,58015.33665835412,142900,192900
287.2338642640397,268600,58065.33665835412,142950,192950
287.2338642640397,268600,58065.33665835412,142950,192950
287.2442549539815,268600,58115.33665835412,143000,193000
287.2442549539815,268600,58115.33665835412,143000,193000
287.2546456439233,268600,58165.33665835412,143050,193050
287.2546456439233,268600,58165.33665835412,143050,193050
287.2650363338651,268600,58215.33665835412,143100,193100
287.2650363338651,268600,58215.33665835412,143100,193100
287.2754270238069,268600,58265.33665835412,143150,193150
287.2754270238069,268600,58265.33665835412,143150,193150
287.2858177137487,268600,58315.33665835412,143200,193200
287.2858177137487,268600,58315.33665835412,143200,193200
287.2962084036905,268600,58365.33665835412,143250,193250
287.2962084036905,268600,58365.33665835412,143250,193250
287.3065990936323,268600,58415.33665835412,143300,193300
287.3065990936323,268600,58415.33665835412,143300,193300
287.3169897835741,268600,58465.33665835412,143350,193350
287.3169897835741,268600,58465.33665835412,143350,193350
287.3273804735159,268600,58515.33665835412,143400,193400
287.3273804735159,268600,58515.33665835412,143400,193400
287.3377711634577,268600,58565.33665835412,143450,193450
287.3377711634577,268600,58565.33665835412,143450,193450
287.3481618533995,268600,58615.33665835412,143500,193500
287.3481618533995,268600,58615.33665835412,143500,193500
287.3585525433413,268600,58665.33665835412,143550,193550
287.3585525433413,268600,58665.33665835412,143550,193550
287.3689432332831,268600,58715.33665835412,143600,193600
287.3689432332831,268600,58715.33665835412,143600,193600
287.3793339232249,268600,58765.33665835412,143650,193650
287.3793339232249,268600,58765.33665835412,143650,193650
287.3897246131667,268600,58815.33665835412,143700,193700
287.3897246131667,268600,58815.33665835412,143700,193700
287.4001153031085,268600,58865.33665835412,143750,193750
287.4001153031085,268600,58865.33665835412,143750,193750
287.4105059930503,268600,58915.33665835412,143800,193800
287.4105059930503,268600,58915.33665835412,143800,193800
287.4208966829921,268600,58965.33665835412,143850,193850
287.4208966829921,268600,58965.33665835412,143850,193850
287.4312873729339,268600,59015.33665835412,143900,193900
287.4312873729339,268600,59015.33665835412,143900,193900
287.4416780628757,268600,59065.33665835412,143950,193950
287.4416780628757,268600,59065.33665835412,143950,193950
287.4520687528175,268600,59115.33665835412,144000,194000
287.4520687528175,268600,59115.33665835412,144000,194000
287.4624594427593,268600,59165.33665835412,144050,194050
287.4624594427593,268600,59165.33665835412,144050,194050
287.4728501327011,268600,59215.33665835412,144100,194100
287.4728501327011,268600,59215.33665835412,144100,194100
287.4832408226429,268600,59265.33665835412,144150,194150
287.4832408226429,268600,59265.33665835412,144150,194150
287.4936315125847,268600,59315.33665835412,144200,194200
287.4936315125847,268600,59315.33665835412,144200,194200
287.5040222025265,268600,59365.33665835412,144250,194250
287.5040222025265,268600,59365.33665835412,144250,194250
287.51441289246833,268600,59415.33665835412,144300,194300
287.51441289246833,268600,59415.33665835412,144300,194300
287.52480358241013,268600,59465.33665835412,144350,194350
287.52480358241013,268600,59465.33665835412,144350,194350
287.53519427235193,268600,59515.33665835412,144400,194400
287.53519427235193,268600,59515.33665835412,144400,194400
287.54558496229373,268600,59565.33665835412,144450,194450
287.54558496229373,268600,59565.33665835412,144450,194450
287.55597565223553,268600,59615.33665835412,144500,194500
287.55597565223553,268600,59615.33665835412,144500,194500
287.56636634217733,268600,59665.33665835412,144550,194550
287.56636634217733,268600,59665.33665835412,144550,194550
287.57675703211913,268600,59715.33665835412,144600,194600
287.57675703211913,268600,59715.33665835412,144600,194600
287.58714772206093,268600,59765.33665835412,144650,194650
287.58714772206093,268600,59765.33665835412,144650,194650
287.59753841200273,268600,59815.33665835412,144700,194700
287.59753841200273,268600,59815.33665835412,144700,194700
287.60792910194453,268600,59865.33665835412,144750,194750
287.60792910194453,268600,59865.33665835412,144750,194750
287.61831979188634,268600,59915.33665835412,144800,194800
287.61831979188634,268600,59915.33665835412,144800,194800
287.62871048182814,268600,59965.33665835412,144850,194850
287.62871048182814,268600,59965.33665835412,144850,194850
287.63910117176994,268600,60015.33665835412,144900,194900
287.63910117176994,268600,60015.33665835412,144900,194900
287.64949186171174,268600,60065.33665835412,144950,194950
287.64949186171174,268600,60065.33665835412,144950,194950
287.65988255165354,268600,60115.33665835412,145000,195000
287.65988255165354,268600,60115.33665835412,145000,195000
287.67027324159534,268600,60165.33665835412,145050,195050
287.67027324159534,268600,60165.33665835412,145050,195050
287.68066393153714,268600,60215.33665835412,145100,195100
287.68066393153714,268600,60215.33665835412,145100,195100
287.69105462147894,268600,60265.33665835412,145150,195150
287.69105462147894,268600,60265.33665835412,145150,195150
287.70144531142074,268600,60315.33665835412,145200,195200
287.70144531142074,268600,60315.33665835412,145200,195200
287.71183600136254,268600,60365.33665835412,145250,195250
287.71183600136254,268600,60365.33665835412,145250,195250
287.72222669130434,268600,60415.33665835412,145300,195300
287.72222669130434,268600,60415.33665835412,145300,195300
287.73261738124614,268600,60465.33665835412,145350,195350
287.73261738124614,268600,60465.33665835412,145350,195350
287.74300807118794,268600,60515.33665835412,145400,195400
287.74300807118794,268600,60515.33665835412,145400,195400
287.75339876112974,268600,60565.33665835412,145450,195450
287.75339876112974,268600,60565.33665835412,145450,195450
287.76378945107155,268600,60615.33665835412,145500,195500
287.76378945107155,268600,60615.33665835412,145500,195500
287.77418014101335,268600,60665.33665835412,145550,195550
287.77418014101335,268600,60665.33665835412,145550,195550
287.78457083095515,268600,60715.33665835412,145600,195600
287.78457083095515,268600,60715.33665835412,145600,195600
287.79496152089695,268600,60765.33665835412,145650,195650
287.79496152089695,268600,60765.33665835412,145650,195650
287.80535221083875,268600,60815.33665835412,145700,195700
287.80535221083875,268600,60815.33665835412,145700,195700
287.81574290078055,268600,60865.33665835412,145750,195750
287.81574290078055,268600,60865.33665835412,145750,195750
287.82613359072235,268600,60915.33665835412,145800,195800
287.82613359072235,268600,60915.33665835412,145800,195800
287.83652428066415,268600,60965.33665835412,145850,195850
287.83652428066415,268600,60965.33665835412,145850,195850
287.84691497060595,268600,61015.33665835412,145900,195900
287.84691497060595,268600,61015.33665835412,145900,195900
287.85730566054775,268600,61065.33665835412,145950,195950
287.85730566054775,268600,61065.33665835412,145950,195950
287.86769635048955,268600,61115.33665835412,146000,196000
287.86769635048955,268600,61115.33665835412,146000,196000
287.87808704043135,268600,61165.33665835412,146050,196050
287.87808704043135,268600,61165.33665835412,146050,196050
287.88847773037315,268600,61215.33665835412,146100,196100
287.88847773037315,268600,61215.33665835412,146100,196100
287.89886842031495,268600,61265.33665835412,146150,196150
287.89886842031495,268600,61265.33665835412,146150,196150
287.90925911025676,268600,61315.33665835412,146200,196200
287.90925911025676,268600,61315.33665835412,146200,196200
287.91964980019856,268600,61365.33665835412,146250,196250
287.91964980019856,268600,61365.33665835412,146250,196250
287.93004049014036,268600,61415.33665835412,146300,196300
287.93004049014036,268600,61415.33665835412,146300,196300
287.94043118008216,268600,61465.33665835412,146350,196350
287.94043118008216,268600,61465.33665835412,146350,196350
287.95082187002396,268600,61515.33665835412,146400,196400
287.95082187002396,268600,61515.33665835412,146400,196400
287.96121255996576,268600,61565.33665835412,146450,196450
287.96121255996576,268600,61565.33665835412,146450,196450
287.97160324990756,268600,61615.33665835412,146500,196500
287.97160324990756,268600,61615.33665835412,146500,196500
287.98199393984936,268600,61665.33665835412,146550,196550
287.98199393984936,268600,61665.33665835412,146550,196550
287.99238462979116,268600,61715.33665835412,146600,196600
287.99238462979116,268600,61715.33665835412,146600,196600
288.00277531973296,268600,61765.33665835412,146650,196650
288.00277531973296,268600,61765.33665835412,146650,196650
288.01316600967476,268600,61815.33665835412,146700,196700
288.01316600967476,268600,61815.33665835412,146700,196700
288.02355669961656,268600,61865.33665835412,146750,196750
288.02355669961656,268600,61865.33665835412,146750,196750
288.03394738955836,268600,61915.33665835412,146800,196800
288.03394738955836,268600,61915.33665835412,146800,196800
288.04433807950016,268600,61965.33665835412,146850,196850
288.04433807950016,268600,61965.33665835412,146850,196850
288.05472876944197,268600,62015.33665835412,146900,196900
288.05472876944197,268600,62015.33665835412,146900,196900
288.06511945938377,268600,62065.33665835412,146950,196950
288.06511945938377,268600,62065.33665835412,146950,196950
288.07551014932557,268600,62115.33665835412,147000,197000
288.07551014932557,268600,62115.33665835412,147000,197000
288.08590083926737,268600,62165.33665835412,147050,197050
288.08590083926737,268600,62165.33665835412,147050,197050
288.09629152920917,268600,62215.33665835412,147100,197100
288.09629152920917,268600,62215.33665835412,147100,197100
288.10668221915097,268600,62265.33665835412,147150,197150
288.10668221915097,268600,62265.33665835412,147150,197150
288.11707290909277,268600,62315.33665835412,147200,197200
288.11707290909277,268600,62315.33665835412,147200,197200
288.12746359903457,268600,62365.33665835412,147250,197250
288.12746359903457,268600,62365.33665835412,147250,197250
288.13785428897637,268600,62415.33665835412,147300,197300
288.13785428897637,268600,62415.33665835412,147300,197300
288.14824497891817,268600,62465.33665835412,147350,197350
288.14824497891817,268600,62465.33665835412,147350,197350
288.2557718606386,268600,62465.33665835412,147400,197400
288.2557718606386,268600,62465.33665835412,147400,197400
288.36329874235906,268600,62465.33665835412,147450,197450
288.36329874235906,268600,62465.33665835412,147450,197450
288.4708256240795,268600,62465.33665835412,147500,197500
288.4708256240795,268600,62465.33665835412,147500,197500
288.57835250579996,268600,62465.33665835412,147550,197550
288.57835250579996,268600,62465.33665835412,147550,197550
288.6858793875204,268600,62465.33665835412,147600,197600
288.6858793875204,268600,62465.33665835412,147600,197600
288.79340626924085,268600,62465.33665835412,147650,197650
288.79340626924085,268600,62465.33665835412,147650,197650
288.9009331509613,268600,62465.33665835412,147700,197700
288.9009331509613,268600,62465.33665835412,147700,197700
289.00846003268174,268600,62465.33665835412,147750,197750
289.00846003268174,268600,62465.33665835412,147750,197750
289.1159869144022,268600,62465.33665835412,147800,197800
289.1159869144022,268600,62465.33665835412,147800,197800
289.22351379612263,268600,62465.33665835412,147850,197850
289.22351379612263,268600,62465.33665835412,147850,197850
289.3310406778431,268600,62465.33665835412,147900,197900
289.3310406778431,268600,62465.33665835412,147900,197900
289.4385675595635,268600,62465.33665835412,147950,197950
289.4385675595635,268600,62465.33665835412,147950,197950
289.54609444128397,268600,62465.33665835412,148000,198000
289.54609444128397,268600,62465.33665835412,148000,198000
289.6536213230044,268600,62465.33665835412,148050,198050
289.6536213230044,268600,62465.33665835412,148050,198050
289.76114820472486,268600,62465.33665835412,148100,198100
289.76114820472486,268600,62465.33665835412,148100,198100
289.8686750864453,268600,62465.33665835412,148150,198150
289.8686750864453,268600,62465.33665835412,148150,198150
289.97620196816575,268600,62465.33665835412,148200,198200
289.97620196816575,268600,62465.33665835412,148200,198200
290.0837288498862,268600,62465.33665835412,148250,198250
290.0837288498862,268600,62465.33665835412,148250,198250
290.19125573160665,268600,62465.33665835412,148300,198300
290.19125573160665,268600,62465.33665835412,148300,198300
290.2987826133271,268600,62465.33665835412,148350,198350
290.2987826133271,268600,62465.33665835412,148350,198350
290.40630949504754,268600,62465.33665835412,148400,198400
290.40630949504754,268600,62465.33665835412,148400,198400
290.513836376768,268600,62465.33665835412,148450,198450
290.513836376768,268600,62465.33665835412,148450,198450
290.62136325848843,268600,62465.33665835412,148500,198500
290.62136325848843,268600,62465.33665835412,148500,198500
290.7288901402089,268600,62465.33665835412,148550,198550
290.7288901402089,268600,62465.33665835412,148550,198550
290.8364170219293,268600,62465.33665835412,148600,198600
290.8364170219293,268600,62465.33665835412,148600,198600
290.94394390364977,268600,62465.33665835412,148650,198650
290.94394390364977,268600,62465.33665835412,148650,198650
291.0514707853702,268600,62465.33665835412,148700,198700
291.0514707853702,268600,62465.33665835412,148700,198700
291.15899766709066,268600,62465.33665835412,148750,198750
291.15899766709066,268600,62465.33665835412,148750,198750
291.2665245488111,268600,62465.33665835412,148800,198800
291.2665245488111,268600,62465.33665835412,148800,198800
291.37405143053155,268600,62465.33665835412,148850,198850
291.37405143053155,268600,62465.33665835412,148850,198850
291.481578312252,268600,62465.33665835412,148900,198900
291.481578312252,268600,62465.33665835412,148900,198900
291.58910519397244,268600,62465.33665835412,148950,198950
291.58910519397244,268600,62465.33665835412,148950,198950
291.6966320756929,268600,62465.33665835412,149000,199000
291.6966320756929,268600,62465.33665835412,149000,199000
291.80415895741334,268600,62465.33665835412,149050,199050
291.80415895741334,268600,62465.33665835412,149050,199050
291.9116858391338,268600,62465.33665835412,149100,199100
291.9116858391338,268600,62465.33665835412,149100,199100
292.0192127208542,268600,62465.33665835412,149150,199150
292.0192127208542,268600,62465.33665835412,149150,199150
292.1267396025747,268600,62465.33665835412,149200,199200
292.1267396025747,268600,62465.33665835412,149200,199200
292.2342664842951,268600,62465.33665835412,149250,199250
292.2342664842951,268600,62465.33665835412,149250,199250
292.34179336601557,268600,62465.33665835412,149300,199300
292.34179336601557,268600,62465.33665835412,149300,199300
292.449320247736,268600,62465.33665835412,149350,199350
292.449320247736,268600,62465.33665835412,149350,199350
292.55684712945646,268600,62465.33665835412,149400,199400
292.55684712945646,268600,62465.33665835412,149400,199400
292.6643740111769,268600,62465.33665835412,149450,199450
292.6643740111769,268600,62465.33665835412,149450,199450
292.77190089289735,268600,62465.33665835412,149500,199500
292.77190089289735,268600,62465.33665835412,149500,199500
292.8794277746178,268600,62465.33665835412,149550,199550
292.8794277746178,268600,62465.33665835412,149550,199550
292.98695465633824,268600,62465.33665835412,149600,199600
292.98695465633824,268600,62465.33665835412,149600,199600
293.0944815380587,268600,62465.33665835412,149650,199650
293.0944815380587,268600,62465.33665835412,149650,199650
293.20200841977913,268600,62465.33665835412,149700,199700
293.20200841977913,268600,62465.33665835412,149700,199700
293.3095353014996,268600,62465.33665835412,149750,199750
293.3095353014996,268600,62465.33665835412,149750,199750
293.41706218322,268600,62465.33665835412,149800,199800
293.41706218322,268600,62465.33665835412,149800,199800
293.52458906494047,268600,62465.33665835412,149850,199850
293.52458906494047,268600,62465.33665835412,149850,199850
293.6321159466609,268600,62465.33665835412,149900,199900
293.6321159466609,268600,62465.33665835412,149900,199900
293.73964282838136,268600,62465.33665835412,149950,199950
293.73964282838136,268600,62465.33665835412,149950,199950
293.8471697101018,268600,62465.33665835412,150000,200000
293.8471697101018,268600,62465.33665835412,150000,150000
293.8575604000436,268600,62460.50498753118,150000,150050
293.8575604000436,268600,62460.50498753118,150000,150050
293.8679510899854,268600,62460.50498753118,150000,150100
293.8679510899854,268600,62460.50498753118,150000,150100
293.8783417799272,268600,62460.50498753118,150000,150150
293.8783417799272,268600,62460.50498753118,150000,150150
293.888732469869,268600,62460.50498753118,150000,150200
293.888732469869,268600,62460.50498753118,150000,150200
293.8991231598108,268600,62460.50498753118,150000,150250
293.8991231598108,268600,62460.50498753118,150000,150250
293.9095138497526,268600,62460.50498753118,150000,150300
293.9095138497526,268600,62460.50498753118,150000,150300
293.9199045396944,268600,62460.50498753118,150000,150350
293.9199045396944,268600,62460.50498753118,150000,150350
293.9302952296362,268600,62460.50498753118,150000,150400
293.9302952296362,268600,62460.50498753118,150000,150400
293.940685919578,268600,62460.50498753118,150000,150450
293.940685919578,268600,62460.50498753118,150000,150450
293.9510766095198,268600,62460.50498753118,150000,150500
293.9510766095198,268600,62460.50498753118,150000,150500
293.9614672994616,268600,62460.50498753118,150000,150550
293.9614672994616,268600,62460.50498753118,150000,150550
293.9718579894034,268600,62460.50498753118,150000,150600
293.9718579894034,268600,62460.50498753118,150000,150600
293.9822486793452,268600,62460.50498753118,150000,150650
293.9822486793452,268600,62460.50498753118,150000,150650
293.992639369287,268600,62460.50498753118,150000,150700
293.992639369287,268600,62460.50498753118,150000,150700
294.0030300592288,268600,62460.50498753118,150000,150750
294.0030300592288,268600,62460.50498753118,150000,150750
294.0134207491706,268600,62460.50498753118,150000,150800
294.0134207491706,268600,62460.50498753118,150000,150800
294.0238114391124,268600,62460.50498753118,150000,150850
294.0238114391124,268600,62460.50498753118,150000,150850
294.0342021290542,268600,62460.50498753118,150000,150900
294.0342021290542,268600,62460.50498753118,150000,150900
294.044592818996,268600,62460.50498753118,150000,150950
294.044592818996,268600,62460.50498753118,150000,150950
294.0549835089378,268600,62460.50498753118,150000,151000
294.0549835089378,268600,62460.50498753118,150000,151000
294.0653741988796,268600,62460.50498753118,150000,151050
294.0653741988796,268600,62460.50498753118,150000,151050
294.0757648888214,268600,62460.50498753118,150000,151100
294.0757648888214,268600,62460.50498753118,150000,151100
294.0861555787632,268600,62460.50498753118,150000,151150
294.0861555787632,268600,62460.50498753118,150000,151150
294.096546268705,268600,62460.50498753118,150000,151200
294.096546268705,268600,62460.50498753118,150000,151200
294.1069369586468,268600,62460.50498753118,150000,151250
294.1069369586468,268600,62460.50498753118,150000,151250
294.1173276485886,268600,62460.50498753118,150000,151300
294.1173276485886,268600,62460.50498753118,150000,151300
294.1277183385304,268600,62460.50498753118,150000,151350
294.1277183385304,268600,62460.50498753118,150000,151350
294.13810902847223,268600,62460.50498753118,150000,151400
294.13810902847223,268600,62460.50498753118,150000,151400
294.14849971841403,268600,62460.50498753118,150000,151450
294.14849971841403,268600,62460.50498753118,150000,151450
294.15889040835583,268600,62460.50498753118,150000,151500
294.15889040835583,268600,62460.50498753118,150000,151500
294.16928109829763,268600,62460.50498753118,150000,151550
294.16928109829763,268600,62460.50498753118,150000,151550
294.17967178823943,268600,62460.50498753118,150000,151600
294.17967178823943,268600,62460.50498753118,150000,151600
294.19006247818123,268600,62460.50498753118,150000,151650
294.19006247818123,268600,62460.50498753118,150000,151650
294.20045316812303,268600,62460.50498753118,150000,151700
294.20045316812303,268600,62460.50498753118,150000,151700
294.21084385806483,268600,62460.50498753118,150000,151750
294.21084385806483,268600,62460.50498753118,150000,151750
294.22123454800663,268600,62460.50498753118,150000,151800
294.22123454800663,268600,62460.50498753118,150000,151800
294.23162523794844,268600,62460.50498753118,150000,151850
294.23162523794844,268600,62460.50498753118,150000,151850
294.24201592789024,268600,62460.50498753118,150000,151900
294.24201592789024,268600,62460.50498753118,150000,151900
294.25240661783204,268600,62460.50498753118,150000,151950
294.25240661783204,268600,62460.50498753118,150000,151950
294.26279730777384,268600,62460.50498753118,150000,152000
294.26279730777384,268600,62460.50498753118,150000,152000
294.27318799771564,268600,62460.50498753118,150000,152050
294.27318799771564,268600,62460.50498753118,150000,152050
294.28357868765744,268600,62460.50498753118,150000,152100
294.28357868765744,268600,62460.50498753118,150000,152100
294.29396937759924,268600,62460.50498753118,150000,152150
294.29396937759924,268600,62460.50498753118,150000,152150
294.30436006754104,268600,62460.50498753118,150000,152200
294.30436006754104,268600,62460.50498753118,150000,152200
294.31475075748284,268600,62460.50498753118,150000,152250
294.31475075748284,268600,62460.50498753118,150000,152250
294.32514144742464,268600,62460.50498753118,150000,152300
294.32514144742464,268600,62460.50498753118,150000,152300
294.33553213736644,268600,62460.50498753118,150000,152350
294.33553213736644,268600,62460.50498753118,150000,152350
294.34592282730824,268600,62460.50498753118,150000,152400
294.34592282730824,268600,62460.50498753118,150000,152400
294.35631351725004,268600,62460.50498753118,150000,152450
294.35631351725004,268600,62460.50498753118,150000,152450
294.36670420719184,268600,62460.50498753118,150000,152500
294.36670420719184,268600,62460.50498753118,150000,152500
294.37709489713365,268600,62460.50498753118,150000,152550
294.37709489713365,268600,62460.50498753118,150000,152550
294.38748558707545,268600,62460.50498753118,150000,152600
294.38748558707545,268600,62460.50498753118,150000,152600
294.39787627701725,268600,62460.50498753118,150000,152650
294.39787627701725,268600,62460.50498753118,150000,152650
294.40826696695905,268600,62460.50498753118,150000,152700
294.40826696695905,268600,62460.50498753118,150000,152700
294.41865765690085,268600,62460.50498753118,150000,152750
294.41865765690085,268600,62460.50498753118,150000,152750
294.42904834684265,268600,62460.50498753118,150000,152800
294.42904834684265,268600,62460.50498753118,150000,152800
294.43943903678445,268600,62460.50498753118,150000,152850
294.43943903678445,268600,62460.50498753118,150000,152850
294.44982972672625,268600,62460.50498753118,150000,152900
294.44982972672625,268600,62460.50498753118,150000,152900
294.46022041666805,268600,62460.50498753118,150000,152950
294.46022041666805,268600,62460.50498753118,150000,152950
294.47061110660985,268600,62460.50498753118,150000,153000
294.47061110660985,268600,62460.50498753118,150000,153000
294.48100179655165,268600,62460.50498753118,150000,153050
294.48100179655165,268600,62460.50498753118,150000,153050
294.49139248649345,268600,62460.50498753118,150000,153100
294.49139248649345,268600,62460.50498753118,150000,153100
294.50178317643525,268600,62460.50498753118,150000,153150
294.50178317643525,268600,62460.50498753118,150000,153150
294.51217386637705,268600,62460.50498753118,150000,153200
294.51217386637705,268600,62460.50498753118,150000,153200
294.52256455631886,268600,62460.50498753118,150000,153250
294.52256455631886,268600,62460.50498753118,150000,153250
294.53295524626066,268600,62460.50498753118,150000,153300
294.53295524626066,268600,62460.50498753118,150000,153300
294.54334593620246,268600,62460.50498753118,150000,153350
294.54334593620246,268600,62460.50498753118,150000,153350
294.55373662614426,268600,62460.50498753118,150000,153400
294.55373662614426,268600,62460.50498753118,150000,153400
294.56412731608606,268600,62460.50498753118,150000,153450
294.56412731608606,268600,62460.50498753118,150000,153450
294.57451800602786,268600,62460.50498753118,150000,153500
294.57451800602786,268600,62460.50498753118,150000,153500
294.58490869596966,268600,62460.50498753118,150000,153550
294.58490869596966,268600,62460.50498753118,150000,153550
294.59529938591146,268600,62460.50498753118,150000,153600
294.59529938591146,268600,62460.50498753118,150000,153600
294.60569007585326,268600,62460.50498753118,150000,153650
294.60569007585326,268600,62460.50498753118,150000,153650
294.61608076579506,268600,62460.50498753118,150000,153700
294.61608076579506,268600,62460.50498753118,150000,153700
294.62647145573686,268600,62460.50498753118,150000,153750
294.62647145573686,268600,62460.50498753118,150000,153750
294.63686214567866,268600,62460.50498753118,150000,153800
294.63686214567866,268600,62460.50498753118,150000,153800
294.64725283562046,268600,62460.50498753118,150000,153850
294.64725283562046,268600,62460.50498753118,150000,153850
294.65764352556226,268600,62460.50498753118,150000,153900
294.65764352556226,268600,62460.50498753118,150000,153900
294.66803421550406,268600,62460.50498753118,150000,153950
294.66803421550406,268600,62460.50498753118,150000,153950
294.67842490544587,268600,62460.50498753118,150000,154000
294.67842490544587,268600,62460.50498753118,150000,154000
294.68881559538767,268600,62460.50498753118,150000,154050
294.68881559538767,268600,62460.50498753118,150000,154050
294.69920628532947,268600,62460.50498753118,150000,154100
294.69920628532947,268600,62460.50498753118,150000,154100
294.70959697527127,268600,62460.50498753118,150000,154150
294.70959697527127,268600,62460.50498753118,150000,154150
294.71998766521307,268600,62460.50498753118,150000,154200
294.71998766521307,268600,62460.50498753118,150000,154200
294.73037835515487,268600,62460.50498753118,150000,154250
294.73037835515487,268600,62460.50498753118,150000,154250
294.74076904509667,268600,62460.50498753118,150000,154300
294.74076904509667,268600,62460.50498753118,150000,154300
294.75115973503847,268600,62460.50498753118,150000,154350
294.75115973503847,268600,62460.50498753118,150000,154350
294.76155042498027,268600,62460.50498753118,150000,154400
294.76155042498027,268600,62460.50498753118,150000,154400
294.7719411149221,268600,62460.50498753118,150000,154450
294.7719411149221,268600,62460.50498753118,150000,154450
294.7823318048639,268600,62460.50498753118,150000,154500
294.7823318048639,268600,62460.50498753118,150000,154500
294.7927224948057,268600,62460.50498753118,150000,154550
294.7927224948057,268600,62460.50498753118,150000,154550
294.8031131847475,268600,62460.50498753118,150000,154600
294.8031131847475,268600,62460.50498753118,150000,154600
294.8135038746893,268600,62460.50498753118,150000,154650
294.8135038746893,268600,62460.50498753118,150000,154650
294.8238945646311,268600,62460.50498753118,150000,154700
294.8238945646311,268600,62460.50498753118,150000,154700
294.8342852545729,268600,62460.50498753118,150000,154750
294.8342852545729,268600,62460.50498753118,150000,154750
294.8446759445147,268600,62460.50498753118,150000,154800
294.8446759445147,268600,62460.50498753118,150000,154800
294.8550666344565,268600,62460.50498753118,150000,154850
294.8550666344565,268600,62460.50498753118,150000,154850
294.8654573243983,268600,62460.50498753118,150000,154900
294.8654573243983,268600,62460.50498753118,150000,154900
294.8758480143401,268600,62460.50498753118,150000,154950
294.8758480143401,268600,62460.50498753118,150000,154950
294.8862387042819,268600,62460.50498753118,150000,155000
294.8862387042819,268600,62460.50498753118,150000,155000
294.8966293942237,268600,62460.50498753118,150000,155050
294.8966293942237,268600,62460.50498753118,150000,155050
294.9070200841655,268600,62460.50498753118,150000,155100
294.9070200841655,268600,62460.50498753118,150000,155100
294.9174107741073,268600,62460.50498753118,150000,155150
294.9174107741073,268600,62460.50498753118,150000,155150
294.9278014640491,268600,62460.50498753118,150000,155200
294.9278014640491,268600,62460.50498753118,150000,155200
294.9381921539909,268600,62460.50498753118,150000,155250
294.9381921539909,268600,62460.50498753118,150000,155250
294.9485828439327,268600,62460.50498753118,150000,155300
294.9485828439327,268600,62460.50498753118,150000,155300
294.9589735338745,268600,62460.50498753118,150000,155350
294.9589735338745,268600,62460.50498753118,150000,155350
294.9693642238163,268600,62460.50498753118,150000,155400
294.9693642238163,268600,62460.50498753118,150000,155400
294.9797549137581,268600,62460.50498753118,150000,155450
294.9797549137581,268600,62460.50498753118,150000,155450
294.9901456036999,268600,62460.50498753118,150000,155500
294.9901456036999,268600,62460.50498753118,150000,155500
295.0005362936417,268600,62460.50498753118,150000,155550
295.0005362936417,268600,62460.50498753118,150000,155550
295.0109269835835,268600,62455.67331670824,150000,155600
295.0109269835835,268600,62455.67331670824,150000,155600
295.0213176735253,268600,62455.67331670824,150000,155650
295.0213176735253,268600,62455.67331670824,150000,155650
295.0317083634671,268600,62455.67331670824,150000,155700
295.0317083634671,268600,62455.67331670824,150000,155700
295.0420990534089,268600,62455.67331670824,150000,155750
295.0420990534089,268600,62455.67331670824,150000,155750
295.0524897433507,268600,62455.67331670824,150000,155800
295.0524897433507,268600,62455.67331670824,150000,155800
295.0628804332925,268600,62455.67331670824,150000,155850
295.0628804332925,268600,62455.67331670824,150000,155850
295.0732711232343,268600,62455.67331670824,150000,155900
295.0732711232343,268600,62455.67331670824,150000,155900
295.0836618131761,268600,62455.67331670824,150000,155950
295.0836618131761,268600,62455.67331670824,150000,155950
295.0940525031179,268600,62455.67331670824,150000,156000
295.0940525031179,268600,62455.67331670824,150000,156000
295.1044431930597,268600,62455.67331670824,150000,156050
295.1044431930597,268600,62455.67331670824,150000,156050
295.1148338830015,268600,62455.67331670824,150000,156100
295.1148338830015,268600,62455.67331670824,150000,156100
295.1252245729433,268600,62455.67331670824,150000,156150
295.1252245729433,268600,62455.67331670824,150000,156150
295.1356152628851,268600,62455.67331670824,150000,156200
295.1356152628851,268600,62455.67331670824,150000,156200
295.1460059528269,268600,62455.67331670824,150000,156250
295.1460059528269,268600,62455.67331670824,150000,156250
295.1563966427687,268600,62455.67331670824,150000,156300
295.1563966427687,268600,62455.67331670824,150000,156300
295.1667873327105,268600,62455.67331670824,150000,156350
295.1667873327105,268600,62455.67331670824,150000,156350
295.1771780226523,268600,62455.67331670824,150000,156400
295.1771780226523,268600,62455.67331670824,150000,156400
295.1875687125941,268600,62455.67331670824,150000,156450
295.1875687125941,268600,62455.67331670824,150000,156450
295.1979594025359,268600,62455.67331670824,150000,156500
295.1979594025359,268600,62455.67331670824,150000,156500
295.2083500924777,268600,62455.67331670824,150000,156550
295.2083500924777,268600,62455.67331670824,150000,156550
295.2187407824195,268600,62455.67331670824,150000,156600
295.2187407824195,268600,62455.67331670824,150000,156600
295.2291314723613,268600,62455.67331670824,150000,156650
295.2291314723613,268600,62455.67331670824,150000,156650
295.2395221623031,268600,62455.67331670824,150000,156700
295.2395221623031,268600,62455.67331670824,150000,156700
295.2499128522449,268600,62455.67331670824,150000,156750
295.2499128522449,268600,62455.67331670824,150000,156750
295.2603035421867,268600,62455.67331670824,150000,156800
295.2603035421867,268600,62455.67331670824,150000,156800
295.2706942321285,268600,62455.67331670824,150000,156850
295.2706942321285,268600,62455.67331670824,150000,156850
295.2810849220703,268600,62455.67331670824,150000,156900
295.2810849220703,268600,62455.67331670824,150000,156900
295.2914756120121,268600,62455.67331670824,150000,156950
295.2914756120121,268600,62455.67331670824,150000,156950
295.3018663019539,268600,62455.67331670824,150000,157000
295.3018663019539,268600,62455.67331670824,150000,157000
295.3122569918957,268600,62455.67331670824,150000,157050
295.3122569918957,268600,62455.67331670824,150000,157050
295.3226476818375,268600,62455.67331670824,150000,157100
295.3226476818375,268600,62455.67331670824,150000,157100
295.3330383717793,268600,62455.67331670824,150000,157150
295.3330383717793,268600,62455.67331670824,150000,157150
295.3434290617211,268600,62455.67331670824,150000,157200
295.3434290617211,268600,62455.67331670824,150000,157200
295.3538197516629,268600,62455.67331670824,150000,157250
295.3538197516629,268600,62455.67331670824,150000,157250
295.3642104416047,268600,62455.67331670824,150000,157300
295.3642104416047,268600,62455.67331670824,150000,157300
295.3746011315465,268600,62455.67331670824,150000,157350
295.3746011315465,268600,62455.67331670824,150000,157350
295.3849918214883,268600,62455.67331670824,150000,157400
295.3849918214883,268600,62455.67331670824,150000,157400
295.3953825114301,268600,62455.67331670824,150000,157450
295.3953825114301,268600,62455.67331670824,150000,157450
295.4057732013719,268600,62455.67331670824,150000,157500
295.4057732013719,268600,62455.67331670824,150000,157500
295.4161638913137,268600,62455.67331670824,150000,157550
295.4161638913137,268600,62455.67331670824,150000,157550
295.4265545812555,268600,62455.67331670824,150000,157600
295.4265545812555,268600,62455.67331670824,150000,157600
295.4369452711973,268600,62455.67331670824,150000,157650
295.4369452711973,268600,62455.67331670824,150000,157650
295.4473359611391,268600,62455.67331670824,150000,157700
295.4473359611391,268600,62455.67331670824,150000,157700
295.4577266510809,268600,62455.67331670824,150000,157750
295.4577266510809,268600,62455.67331670824,150000,157750
295.4681173410227,268600,62455.67331670824,150000,157800
295.4681173410227,268600,62455.67331670824,150000,157800
295.4785080309645,268600,62455.67331670824,150000,157850
295.4785080309645,268600,62455.67331670824,150000,157850
295.4888987209063,268600,62455.67331670824,150000,157900
295.4888987209063,268600,62455.67331670824,150000,157900
295.4992894108481,268600,62455.67331670824,150000,157950
295.4992894108481,268600,62455.67331670824,150000,157950
295.5096801007899,268600,62455.67331670824,150000,158000
295.5096801007899,268600,62455.67331670824,150000,158000
295.5200707907317,268600,62455.67331670824,150000,158050
295.5200707907317,268600,62455.67331670824,150000,158050
295.5304614806735,268600,62455.67331670824,150000,158100
295.5304614806735,268600,62455.67331670824,150000,158100
295.5408521706153,268600,62455.67331670824,150000,158150
295.5408521706153,268600,62455.67331670824,150000,158150
295.5512428605571,268600,62455.67331670824,150000,158200
295.5512428605571,268600,62455.67331670824,150000,158200
295.5616335504989,268600,62455.67331670824,150000,158250
295.5616335504989,268600,62455.67331670824,150000,158250
295.5720242404407,268600,62455.67331670824,150000,158300
295.5720242404407,268600,62455.67331670824,150000,158300
295.5824149303825,268600,62455.67331670824,150000,158350
295.5824149303825,268600,62455.67331670824,150000,158350
295.5928056203243,268600,62455.67331670824,150000,158400
295.5928056203243,268600,62455.67331670824,150000,158400
295.6031963102661,268600,62455.67331670824,150000,158450
295.6031963102661,268600,62455.67331670824,150000,158450
295.61358700020793,268600,62455.67331670824,150000,158500
295.61358700020793,268600,62455.67331670824,150000,158500
295.62397769014973,268600,62455.67331670824,150000,158550
295.62397769014973,268600,62455.67331670824,150000,158550
295.63436838009153,268600,62455.67331670824,150000,158600
295.63436838009153,268600,62455.67331670824,150000,158600
295.64475907003333,268600,62455.67331670824,150000,158650
295.64475907003333,268600,62455.67331670824,150000,158650
295.65514975997513,268600,62455.67331670824,150000,158700
295.65514975997513,268600,62455.67331670824,150000,158700
295.66554044991693,268600,62455.67331670824,150000,158750
295.66554044991693,268600,62455.67331670824,150000,158750
295.67593113985873,268600,62455.67331670824,150000,158800
295.67593113985873,268600,62455.67331670824,150000,158800
295.68632182980053,268600,62455.67331670824,150000,158850
295.68632182980053,268600,62455.67331670824,150000,158850
295.69671251974233,268600,62455.67331670824,150000,158900
295.69671251974233,268600,62455.67331670824,150000,158900
295.70710320968413,268600,62455.67331670824,150000,158950
295.70710320968413,268600,62455.67331670824,150000,158950
295.71749389962594,268600,62455.67331670824,150000,159000
295.71749389962594,268600,62455.67331670824,150000,159000
295.72788458956774,268600,62455.67331670824,150000,159050
295.72788458956774,268600,62455.67331670824,150000,159050
295.73827527950954,268600,62455.67331670824,150000,159100
295.73827527950954,268600,62455.67331670824,150000,159100
295.74866596945134,268600,62455.67331670824,150000,159150
295.74866596945134,268600,62455.67331670824,150000,159150
295.75905665939314,268600,62455.67331670824,150000,159200
295.75905665939314,268600,62455.67331670824,150000,159200
295.76944734933494,268600,62455.67331670824,150000,159250
295.76944734933494,268600,62455.67331670824,150000,159250
295.77983803927674,268600,62455.67331670824,150000,159300
295.77983803927674,268600,62455.67331670824,150000,159300
295.79022872921854,268600,62455.67331670824,150000,159350
295.79022872921854,268600,62455.67331670824,150000,159350
295.80061941916034,268600,62455.67331670824,150000,159400
295.80061941916034,268600,62455.67331670824,150000,159400
295.81101010910214,268600,62455.67331670824,150000,159450
295.81101010910214,268600,62455.67331670824,150000,159450
295.82140079904394,268600,62455.67331670824,150000,159500
295.82140079904394,268600,62455.67331670824,150000,159500
295.83179148898574,268600,62455.67331670824,150000,159550
295.83179148898574,268600,62455.67331670824,150000,159550
295.84218217892754,268600,62455.67331670824,150000,159600
295.84218217892754,268600,62455.67331670824,150000,159600
295.85257286886934,268600,62455.67331670824,150000,159650
295.85257286886934,268600,62455.67331670824,150000,159650
295.86296355881115,268600,62455.67331670824,150000,159700
295.86296355881115,268600,62455.67331670824,150000,159700
295.87335424875295,268600,62455.67331670824,150000,159750
295.87335424875295,268600,62455.67331670824,150000,159750
295.88374493869475,268600,62455.67331670824,150000,159800
295.88374493869475,268600,62455.67331670824,150000,159800
295.89413562863655,268600,62455.67331670824,150000,159850
295.89413562863655,268600,62455.67331670824,150000,159850
295.90452631857835,268600,62455.67331670824,150000,159900
295.90452631857835,268600,62455.67331670824,150000,159900
295.91491700852015,268600,62455.67331670824,150000,159950
295.91491700852015,268600,62455.67331670824,150000,159950
295.92530769846195,268600,62455.67331670824,150000,160000
295.92530769846195,268600,62455.67331670824,150000,160000
295.93569838840375,268600,62455.67331670824,150000,160050
295.93569838840375,268600,62455.67331670824,150000,160050
295.94608907834555,268600,62455.67331670824,150000,160100
295.94608907834555,268600,62455.67331670824,150000,160100
295.95647976828735,268600,62455.67331670824,150000,160150
295.95647976828735,268600,62455.67331670824,150000,160150
295.96687045822915,268600,62455.67331670824,150000,160200
295.96687045822915,268600,62455.67331670824,150000,160200
295.97726114817095,268600,62455.67331670824,150000,160250
295.97726114817095,268600,62455.67331670824,150000,160250
295.98765183811275,268600,62455.67331670824,150000,160300
295.98765183811275,268600,62455.67331670824,150000,160300
295.99804252805455,268600,62455.67331670824,150000,160350
295.99804252805455,268600,62455.67331670824,150000,160350
296.00843321799636,268600,62455.67331670824,150000,160400
296.00843321799636,268600,62455.67331670824,150000,160400
296.01882390793816,268600,62455.67331670824,150000,160450
296.01882390793816,268600,62455.67331670824,150000,160450
296.02921459787996,268600,62455.67331670824,150000,160500
296.02921459787996,268600,62455.67331670824,150000,160500
296.03960528782176,268600,62455.67331670824,150000,160550
296.03960528782176,268600,62455.67331670824,150000,160550
296.04999597776356,268600,62455.67331670824,150000,160600
296.04999597776356,268600,62455.67331670824,150000,160600
296.06038666770536,268600,62455.67331670824,150000,160650
296.06038666770536,268600,62455.67331670824,150000,160650
296.07077735764716,268600,62455.67331670824,150000,160700
296.07077735764716,268600,62455.67331670824,150000,160700
296.08116804758896,268600,62455.67331670824,150000,160750
296.08116804758896,268600,62455.67331670824,150000,160750
296.09155873753076,268600,62455.67331670824,150000,160800
296.09155873753076,268600,62455.67331670824,150000,160800
296.10194942747256,268600,62455.67331670824,150000,160850
296.10194942747256,268600,62455.67331670824,150000,160850
296.11234011741436,268600,62455.67331670824,150000,160900
296.11234011741436,268600,62455.67331670824,150000,160900
296.12273080735616,268600,62455.67331670824,150000,160950
296.12273080735616,268600,62455.67331670824,150000,160950
296.13312149729796,268600,62455.67331670824,150000,161000
296.13312149729796,268600,62455.67331670824,150000,161000
296.14351218723976,268600,62455.67331670824,150000,161050
296.14351218723976,268600,62455.67331670824,150000,161050
296.15390287718157,268600,62455.67331670824,150000,161100
296.15390287718157,268600,62455.67331670824,150000,161100
296.16429356712337,268600,62455.67331670824,150000,161150
296.16429356712337,268600,62455.67331670824,150000,161150
296.17468425706517,268600,62455.67331670824,150000,161200
296.17468425706517,268600,62455.67331670824,150000,161200
296.18507494700697,268600,62455.67331670824,150000,161250
296.18507494700697,268600,62455.67331670824,150000,161250
296.19546563694877,268600,62455.67331670824,150000,161300
296.19546563694877,268600,62455.67331670824,150000,161300
296.20585632689057,268600,62455.67331670824,150000,161350
296.20585632689057,268600,62455.67331670824,150000,161350
296.21624701683237,268600,62455.67331670824,150000,161400
296.21624701683237,268600,62455.67331670824,150000,161400
296.22663770677417,268600,62455.67331670824,150000,161450
296.22663770677417,268600,62455.67331670824,150000,161450
296.23702839671597,268600,62455.67331670824,150000,161500
296.23702839671597,268600,62455.67331670824,150000,161500
296.24741908665777,268600,62455.67331670824,150000,161550
296.24741908665777,268600,62455.67331670824,150000,161550
296.2578097765996,268600,62455.67331670824,150000,161600
296.2578097765996,268600,62455.67331670824,150000,161600
296.2682004665414,268600,62455.67331670824,150000,161650
296.2682004665414,268600,62455.67331670824,150000,161650
296.2785911564832,268600,62455.67331670824,150000,161700
296.2785911564832,268600,62455.67331670824,150000,161700
296.288981846425,268600,62455.67331670824,150000,161750
296.288981846425,268600,62455.67331670824,150000,161750
296.2993725363668,268600,62455.67331670824,150000,161800
296.2993725363668,268600,62455.67331670824,150000,161800
296.3097632263086,268600,62455.67331670824,150000,161850
296.3097632263086,268600,62455.67331670824,150000,161850
296.3201539162504,268600,62455.67331670824,150000,161900
296.3201539162504,268600,62455.67331670824,150000,161900
296.3305446061922,268600,62455.67331670824,150000,161950
296.3305446061922,268600,62455.67331670824,150000,161950
296.340935296134,268600,62455.67331670824,150000,162000
296.340935296134,268600,62455.67331670824,150000,162000
296.3513259860758,268600,62455.67331670824,150000,162050
296.3513259860758,268600,62455.67331670824,150000,162050
296.3617166760176,268600,62455.67331670824,150000,162100
296.3617166760176,268600,62455.67331670824,150000,162100
296.3721073659594,268600,62455.67331670824,150000,162150
296.3721073659594,268600,62455.67331670824,150000,162150
296.3824980559012,268600,62455.67331670824,150000,162200
296.3824980559012,268600,62455.67331670824,150000,162200
296.392888745843,268600,62455.67331670824,150000,162250
296.392888745843,268600,62455.67331670824,150000,162250
296.4032794357848,268600,62455.67331670824,150000,162300
296.4032794357848,268600,62455.67331670824,150000,162300
296.4136701257266,268600,62455.67331670824,150000,162350
296.4136701257266,268600,62455.67331670824,150000,162350
296.4240608156684,268600,62455.67331670824,150000,162400
296.4240608156684,268600,62455.67331670824,150000,162400
296.4344515056102,268600,62455.67331670824,150000,162450
296.4344515056102,268600,62455.67331670824,150000,162450
296.444842195552,268600,62455.67331670824,150000,162500
296.444842195552,268600,62455.67331670824,150000,162500
296.4552328854938,268600,62455.67331670824,150000,162550
296.4552328854938,268600,62455.67331670824,150000,162550
296.4656235754356,268600,62455.67331670824,150000,162600
296.4656235754356,268600,62455.67331670824,150000,162600
296.4760142653774,268600,62455.67331670824,150000,162650
296.4760142653774,268600,62455.67331670824,150000,162650
296.4864049553192,268600,62455.67331670824,150000,162700
296.4864049553192,268600,62455.67331670824,150000,162700
296.496795645261,268600,62455.67331670824,150000,162750
296.496795645261,268600,62455.67331670824,150000,162750
296.5071863352028,268600,62455.67331670824,150000,162800
296.5071863352028,268600,62455.67331670824,150000,162800
296.5175770251446,268600,62455.67331670824,150000,162850
296.5175770251446,268600,62455.67331670824,150000,162850
296.5279677150864,268600,62455.67331670824,150000,162900
296.5279677150864,268600,62455.67331670824,150000,162900
296.5383584050282,268600,62455.67331670824,150000,162950
296.5383584050282,268600,62455.67331670824,150000,162950
296.54874909497,268600,62455.67331670824,150000,163000
296.54874909497,268600,62455.67331670824,150000,163000
296.5591397849118,268600,62455.67331670824,150000,163050
296.5591397849118,268600,62455.67331670824,150000,163050
296.5695304748536,268600,62455.67331670824,150000,163100
296.5695304748536,268600,62455.67331670824,150000,163100
296.5799211647954,268600,62455.67331670824,150000,163150
296.5799211647954,268600,62455.67331670824,150000,163150
296.5903118547372,268600,62455.67331670824,150000,163200
296.5903118547372,268600,62455.67331670824,150000,163200
296.600702544679,268600,62455.67331670824,150000,163250
296.600702544679,268600,62455.67331670824,150000,163250
296.6110932346208,268600,62455.67331670824,150000,163300
296.6110932346208,268600,62455.67331670824,150000,163300
296.6214839245626,268600,62455.67331670824,150000,163350
296.6214839245626,268600,62455.67331670824,150000,163350
296.6318746145044,268600,62455.67331670824,150000,163400
296.6318746145044,268600,62455.67331670824,150000,163400
296.6422653044462,268600,62455.67331670824,150000,163450
296.6422653044462,268600,62455.67331670824,150000,163450
296.652655994388,268600,62455.67331670824,150000,163500
296.652655994388,268600,62455.67331670824,150000,163500
296.6630466843298,268600,62455.67331670824,150000,163550
296.6630466843298,268600,62455.67331670824,150000,163550
296.6734373742716,268600,62455.67331670824,150000,163600
296.6734373742716,268600,62455.67331670824,150000,163600
296.6838280642134,268600,62455.67331670824,150000,163650
296.6838280642134,268600,62455.67331670824,150000,163650
296.6942187541552,268600,62455.67331670824,150000,163700
296.6942187541552,268600,62455.67331670824,150000,163700
296.704609444097,268600,62455.67331670824,150000,163750
296.704609444097,268600,62455.67331670824,150000,163750
296.7150001340388,268600,62455.67331670824,150000,163800
296.7150001340388,268600,62455.67331670824,150000,163800
296.7253908239806,268600,62455.67331670824,150000,163850
296.7253908239806,268600,62455.67331670824,150000,163850
296.7357815139224,268600,62455.67331670824,150000,163900
296.7357815139224,268600,62455.67331670824,150000,163900
296.7461722038642,268600,62455.67331670824,150000,163950
296.7461722038642,268600,62455.67331670824,150000,163950
296.756562893806,268600,62455.67331670824,150000,164000
296.756562893806,268600,62455.67331670824,150000,164000
296.7669535837478,268600,62455.67331670824,150000,164050
296.7669535837478,268600,62455.67331670824,150000,164050
296.7773442736896,268600,62455.67331670824,150000,164100
296.7773442736896,268600,62455.67331670824,150000,164100
296.7877349636314,268600,62455.67331670824,150000,164150
296.7877349636314,268600,62455.67331670824,150000,164150
296.7981256535732,268600,62455.67331670824,150000,164200
296.7981256535732,268600,62455.67331670824,150000,164200
296.808516343515,268600,62455.67331670824,150000,164250
296.808516343515,268600,62455.67331670824,150000,164250
296.8189070334568,268600,62455.67331670824,150000,164300
296.8189070334568,268600,62455.67331670824,150000,164300
296.8292977233986,268600,62455.67331670824,150000,164350
296.8292977233986,268600,62455.67331670824,150000,164350
296.8396884133404,268600,62455.67331670824,150000,164400
296.8396884133404,268600,62455.67331670824,150000,164400
296.8500791032822,268600,62455.67331670824,150000,164450
296.8500791032822,268600,62455.67331670824,150000,164450
296.860469793224,268600,62455.67331670824,150000,164500
296.860469793224,268600,62455.67331670824,150000,164500
296.8708604831658,268600,62455.67331670824,150000,164550
296.8708604831658,268600,62455.67331670824,150000,164550
296.8812511731076,268600,62455.67331670824,150000,164600
296.8812511731076,268600,62455.67331670824,150000,164600
296.8916418630494,268600,62455.67331670824,150000,164650
296.8916418630494,268600,62455.67331670824,150000,164650
296.9020325529912,268600,62455.67331670824,150000,164700
296.9020325529912,268600,62455.67331670824,150000,164700
296.912423242933,268600,62455.67331670824,150000,164750
296.912423242933,268600,62455.67331670824,150000,164750
296.9228139328748,268600,62455.67331670824,150000,164800
296.9228139328748,268600,62455.67331670824,150000,164800
296.9332046228166,268600,62455.67331670824,150000,164850
296.9332046228166,268600,62455.67331670824,150000,164850
296.9435953127584,268600,62455.67331670824,150000,164900
296.9435953127584,268600,62455.67331670824,150000,164900
296.9539860027002,268600,62455.67331670824,150000,164950
296.9539860027002,268600,62455.67331670824,150000,164950
296.964376692642,268600,62455.67331670824,150000,165000
296.964376692642,268600,62455.67331670824,150000,165000
296.9747673825838,268600,62455.67331670824,150000,165050
296.9747673825838,268600,62455.67331670824,150000,165050
296.9851580725256,268600,62455.67331670824,150000,165100
296.9851580725256,268600,62455.67331670824,150000,165100
296.9955487624674,268600,62455.67331670824,150000,165150
296.9955487624674,268600,62455.67331670824,150000,165150
297.0059394524092,268600,62455.67331670824,150000,165200
297.0059394524092,268600,62455.67331670824,150000,165200
297.016330142351,268600,62455.67331670824,150000,165250
297.016330142351,268600,62455.67331670824,150000,165250
297.0267208322928,268600,62455.67331670824,150000,165300
297.0267208322928,268600,62455.67331670824,150000,165300
297.0371115222346,268600,62455.67331670824,150000,165350
297.0371115222346,268600,62455.67331670824,150000,165350
297.0475022121764,268600,62455.67331670824,150000,165400
297.0475022121764,268600,62455.67331670824,150000,165400
297.0578929021182,268600,62455.67331670824,150000,165450
297.0578929021182,268600,62455.67331670824,150000,165450
297.06828359206,268600,62455.67331670824,150000,165500
297.06828359206,268600,62455.67331670824,150000,165500
297.0786742820018,268600,62455.67331670824,150000,165550
297.0786742820018,268600,62455.67331670824,150000,165550
297.0890649719436,268600,62455.67331670824,150000,165600
297.0890649719436,268600,62455.67331670824,150000,165600
297.09945566188543,268600,62455.67331670824,150000,165650
297.09945566188543,268600,62455.67331670824,150000,165650
297.10984635182723,268600,62455.67331670824,150000,165700
297.10984635182723,268600,62455.67331670824,150000,165700
297.12023704176903,268600,62455.67331670824,150000,165750
297.12023704176903,268600,62455.67331670824,150000,165750
297.13062773171083,268600,62455.67331670824,150000,165800
297.13062773171083,268600,62455.67331670824,150000,165800
297.14101842165263,268600,62455.67331670824,150000,165850
297.14101842165263,268600,62455.67331670824,150000,165850
297.15140911159443,268600,62455.67331670824,150000,165900
297.15140911159443,268600,62455.67331670824,150000,165900
297.16179980153623,268600,62455.67331670824,150000,165950
297.16179980153623,268600,62455.67331670824,150000,165950
297.17219049147803,268600,62455.67331670824,150000,166000
297.17219049147803,268600,62455.67331670824,150000,166000
297.18258118141983,268600,62455.67331670824,150000,166050
297.18258118141983,268600,62455.67331670824,150000,166050
297.19297187136164,268600,62455.67331670824,150000,166100
297.19297187136164,268600,62455.67331670824,150000,166100
297.20336256130344,268600,62455.67331670824,150000,166150
297.20336256130344,268600,62455.67331670824,150000,166150
297.21375325124524,268600,62455.67331670824,150000,166200
297.21375325124524,268600,62455.67331670824,150000,166200
297.22414394118704,268600,62455.67331670824,150000,166250
297.22414394118704,268600,62455.67331670824,150000,166250
297.23453463112884,268600,62455.67331670824,150000,166300
297.23453463112884,268600,62455.67331670824,150000,166300
297.24492532107064,268600,62455.67331670824,150000,166350
297.24492532107064,268600,62455.67331670824,150000,166350
297.25531601101244,268600,62455.67331670824,150000,166400
297.25531601101244,268600,62455.67331670824,150000,166400
297.26570670095424,268600,62455.67331670824,150000,166450
297.26570670095424,268600,62455.67331670824,150000,166450
297.27609739089604,268600,62455.67331670824,150000,166500
297.27609739089604,268600,62455.67331670824,150000,166500
297.28648808083784,268600,62455.67331670824,150000,166550
297.28648808083784,268600,62455.67331670824,150000,166550
297.29687877077964,268600,62455.67331670824,150000,166600
297.29687877077964,268600,62455.67331670824,150000,166600
297.30726946072144,268600,62455.67331670824,150000,166650
297.30726946072144,268600,62455.67331670824,150000,166650
297.31766015066324,268600,62455.67331670824,150000,166700
297.31766015066324,268600,62455.67331670824,150000,166700
297.32805084060504,268600,62455.67331670824,150000,166750
297.32805084060504,268600,62455.67331670824,150000,166750
297.33844153054685,268600,62455.67331670824,150000,166800
297.33844153054685,268600,62455.67331670824,150000,166800
297.34883222048865,268600,62455.67331670824,150000,166850
297.34883222048865,268600,62455.67331670824,150000,166850
297.35922291043045,268600,62455.67331670824,150000,166900
297.35922291043045,268600,62455.67331670824,150000,166900
297.36961360037225,268600,62455.67331670824,150000,166950
297.36961360037225,268600,62455.67331670824,150000,166950
297.38000429031405,268600,62455.67331670824,150000,167000
297.38000429031405,268600,62455.67331670824,150000,167000
297.39039498025585,268600,62455.67331670824,150000,167050
297.39039498025585,268600,62455.67331670824,150000,167050
297.40078567019765,268600,62455.67331670824,150000,167100
297.40078567019765,268600,62455.67331670824,150000,167100
297.41117636013945,268600,62455.67331670824,150000,167150
297.41117636013945,268600,62455.67331670824,150000,167150
297.42156705008125,268600,62455.67331670824,150000,167200
297.42156705008125,268600,62455.67331670824,150000,167200
297.43195774002305,268600,62455.67331670824,150000,167250
297.43195774002305,268600,62455.67331670824,150000,167250
297.44234842996485,268600,62455.67331670824,150000,167300
297.44234842996485,268600,62455.67331670824,150000,167300
297.45273911990665,268600,62455.67331670824,150000,167350
297.45273911990665,268600,62455.67331670824,150000,167350
297.46312980984845,268600,62455.67331670824,150000,167400
297.46312980984845,268600,62455.67331670824,150000,167400
297.47352049979025,268600,62455.67331670824,150000,167450
297.47352049979025,268600,62455.67331670824,150000,167450
297.48391118973205,268600,62455.67331670824,150000,167500
297.48391118973205,268600,62455.67331670824,150000,167500
297.49430187967386,268600,62455.67331670824,150000,167550
297.49430187967386,268600,62455.67331670824,150000,167550
297.50469256961566,268600,62455.67331670824,150000,167600
297.50469256961566,268600,62455.67331670824,150000,167600
297.51508325955746,268600,62455.67331670824,150000,167650
297.51508325955746,268600,62455.67331670824,150000,167650
297.52547394949926,268600,62455.67331670824,150000,167700
297.52547394949926,268600,62455.67331670824,150000,167700
297.53586463944106,268600,62455.67331670824,150000,167750
297.53586463944106,268600,62455.67331670824,150000,167750
297.54625532938286,268600,62455.67331670824,150000,167800
297.54625532938286,268600,62455.67331670824,150000,167800
297.55664601932466,268600,62455.67331670824,150000,167850
297.55664601932466,268600,62455.67331670824,150000,167850
297.56703670926646,268600,62455.67331670824,150000,167900
297.56703670926646,268600,62455.67331670824,150000,167900
297.57742739920826,268600,62455.67331670824,150000,167950
297.57742739920826,268600,62455.67331670824,150000,167950
297.58781808915006,268600,62455.67331670824,150000,168000
297.58781808915006,268600,62455.67331670824,150000,168000
297.59820877909186,268600,62455.67331670824,150000,168050
297.59820877909186,268600,62455.67331670824,150000,168050
297.60859946903366,268600,62455.67331670824,150000,168100
297.60859946903366,268600,62455.67331670824,150000,168100
297.61899015897546,268600,62455.67331670824,150000,168150
297.61899015897546,268600,62455.67331670824,150000,168150
297.62938084891726,268600,62455.67331670824,150000,168200
297.62938084891726,268600,62455.67331670824,150000,168200
297.63977153885907,268600,62455.67331670824,150000,168250
297.63977153885907,268600,62455.67331670824,150000,168250
297.65016222880087,268600,62455.67331670824,150000,168300
297.65016222880087,268600,62455.67331670824,150000,168300
297.66055291874267,268600,62455.67331670824,150000,168350
297.66055291874267,268600,62455.67331670824,150000,168350
297.67094360868447,268600,62455.67331670824,150000,168400
297.67094360868447,268600,62455.67331670824,150000,168400
297.68133429862627,268600,62455.67331670824,150000,168450
297.68133429862627,268600,62455.67331670824,150000,168450
297.69172498856807,268600,62455.67331670824,150000,168500
297.69172498856807,268600,62455.67331670824,150000,168500
297.70211567850987,268600,62455.67331670824,150000,168550
297.70211567850987,268600,62455.67331670824,150000,168550
297.71250636845167,268600,62455.67331670824,150000,168600
297.71250636845167,268600,62455.67331670824,150000,168600
297.72289705839347,268600,62455.67331670824,150000,168650
297.72289705839347,268600,62455.67331670824,150000,168650
297.7332877483353,268600,62455.67331670824,150000,168700
297.7332877483353,268600,62455.67331670824,150000,168700
297.7436784382771,268600,62455.67331670824,150000,168750
297.7436784382771,268600,62455.67331670824,150000,168750
297.7540691282189,268600,62455.67331670824,150000,168800
297.7540691282189,268600,62455.67331670824,150000,168800
297.7644598181607,268600,62455.67331670824,150000,168850
297.7644598181607,268600,62455.67331670824,150000,168850
297.7748505081025,268600,62455.67331670824,150000,168900
297.7748505081025,268600,62455.67331670824,150000,168900
297.7852411980443,268600,62455.67331670824,150000,168950
297.7852411980443,268600,62455.67331670824,150000,168950
297.7956318879861,268600,62455.67331670824,150000,169000
297.7956318879861,268600,62455.67331670824,150000,169000
297.8060225779279,268600,62455.67331670824,150000,169050
297.8060225779279,268600,62455.67331670824,150000,169050
297.8164132678697,268600,62455.67331670824,150000,169100
297.8164132678697,268600,62455.67331670824,150000,169100
297.8268039578115,268600,62455.67331670824,150000,169150
297.8268039578115,268600,62455.67331670824,150000,169150
297.8371946477533,268600,62455.67331670824,150000,169200
297.8371946477533,268600,62455.67331670824,150000,169200
297.8475853376951,268600,62455.67331670824,150000,169250
297.8475853376951,268600,62455.67331670824,150000,169250
297.8579760276369,268600,62455.67331670824,150000,169300
297.8579760276369,268600,62455.67331670824,150000,169300
297.8683667175787,268600,62455.67331670824,150000,169350
297.8683667175787,268600,62455.67331670824,150000,169350
297.8787574075205,268600,62455.67331670824,150000,169400
297.8787574075205,268600,62455.67331670824,150000,169400
297.8891480974623,268600,62455.67331670824,150000,169450
297.8891480974623,268600,62455.67331670824,150000,169450
297.8995387874041,268600,62455.67331670824,150000,169500
297.8995387874041,268600,62455.67331670824,150000,169500
297.9099294773459,268600,62455.67331670824,150000,169550
297.9099294773459,268600,62455.67331670824,150000,169550
297.9203201672877,268600,62455.67331670824,150000,169600
297.9203201672877,268600,62455.67331670824,150000,169600
297.9307108572295,268600,62455.67331670824,150000,169650
297.9307108572295,268600,62455.67331670824,150000,169650
297.9411015471713,268600,62455.67331670824,150000,169700
297.9411015471713,268600,62455.67331670824,150000,169700
297.9514922371131,268600,62455.67331670824,150000,169750
297.9514922371131,268600,62455.67331670824,150000,169750
297.9618829270549,268600,62455.67331670824,150000,169800
297.9618829270549,268600,62455.67331670824,150000,169800
297.9722736169967,268600,62455.67331670824,150000,169850
297.9722736169967,268600,62455.67331670824,150000,169850
297.9826643069385,268600,62455.67331670824,150000,169900
297.9826643069385,268600,62455.67331670824,150000,169900
297.9930549968803,268600,62455.67331670824,150000,169950
297.9930549968803,268600,62455.67331670824,150000,169950
298.0034456868221,268600,62455.67331670824,150000,170000
298.0034456868221,268600,62455.67331670824,150000,170000
298.0138363767639,268600,62455.67331670824,150000,170050
298.0138363767639,268600,62455.67331670824,150000,170050
298.0242270667057,268600,62455.67331670824,150000,170100
298.0242270667057,268600,62455.67331670824,150000,170100
298.0346177566475,268600,62455.67331670824,150000,170150
298.0346177566475,268600,62455.67331670824,150000,170150
298.0450084465893,268600,62455.67331670824,150000,170200
298.0450084465893,268600,62455.67331670824,150000,170200
298.0553991365311,268600,62455.67331670824,150000,170250
298.0553991365311,268600,62455.67331670824,150000,170250
298.0657898264729,268600,62455.67331670824,150000,170300
298.0657898264729,268600,62455.67331670824,150000,170300
298.0761805164147,268600,62455.67331670824,150000,170350
298.0761805164147,268600,62455.67331670824,150000,170350
298.0865712063565,268600,62455.67331670824,150000,170400
298.0865712063565,268600,62455.67331670824,150000,170400
298.0969618962983,268600,62455.67331670824,150000,170450
298.0969618962983,268600,62455.67331670824,150000,170450
298.1073525862401,268600,62455.67331670824,150000,170500
298.1073525862401,268600,62455.67331670824,150000,170500
298.1177432761819,268600,62455.67331670824,150000,170550
298.1177432761819,268600,62455.67331670824,150000,170550
298.1281339661237,268600,62455.67331670824,150000,170600
298.1281339661237,268600,62455.67331670824,150000,170600
298.1385246560655,268600,62455.67331670824,150000,170650
298.1385246560655,268600,62455.67331670824,150000,170650
298.1489153460073,268600,62455.67331670824,150000,170700
298.1489153460073,268600,62455.67331670824,150000,170700
298.1593060359491,268600,62455.67331670824,150000,170750
298.1593060359491,268600,62455.67331670824,150000,170750
298.1696967258909,268600,62455.67331670824,150000,170800
298.1696967258909,268600,62455.67331670824,150000,170800
298.1800874158327,268600,62455.67331670824,150000,170850
298.1800874158327,268600,62455.67331670824,150000,170850
298.1904781057745,268600,62455.67331670824,150000,170900
298.1904781057745,268600,62455.67331670824,150000,170900
298.2008687957163,268600,62455.67331670824,150000,170950
298.2008687957163,268600,62455.67331670824,150000,170950
298.2112594856581,268600,62455.67331670824,150000,171000
298.2112594856581,268600,62455.67331670824,150000,171000
298.2216501755999,268600,62455.67331670824,150000,171050
298.2216501755999,268600,62455.67331670824,150000,171050
298.2320408655417,268600,62455.67331670824,150000,171100
298.2320408655417,268600,62455.67331670824,150000,171100
298.2424315554835,268600,62455.67331670824,150000,171150
298.2424315554835,268600,62455.67331670824,150000,171150
298.2528222454253,268600,62455.67331670824,150000,171200
298.2528222454253,268600,62455.67331670824,150000,171200
298.2632129353671,268600,62455.67331670824,150000,171250
298.2632129353671,268600,62455.67331670824,150000,171250
298.2736036253089,268600,62455.67331670824,150000,171300
298.2736036253089,268600,62455.67331670824,150000,171300
298.2839943152507,268600,62455.67331670824,150000,171350
298.2839943152507,268600,62455.67331670824,150000,171350
298.2943850051925,268600,62455.67331670824,150000,171400
298.2943850051925,268600,62455.67331670824,150000,171400
298.3047756951343,268600,62455.67331670824,150000,171450
298.3047756951343,268600,62455.67331670824,150000,171450
298.3151663850761,268600,62455.67331670824,150000,171500
298.3151663850761,268600,62455.67331670824,150000,171500
298.3255570750179,268600,62455.67331670824,150000,171550
298.3255570750179,268600,62455.67331670824,150000,171550
298.3359477649597,268600,62455.67331670824,150000,171600
298.3359477649597,268600,62455.67331670824,150000,171600
298.3463384549015,268600,62455.67331670824,150000,171650
298.3463384549015,268600,62455.67331670824,150000,171650
298.3567291448433,268600,62455.67331670824,150000,171700
298.3567291448433,268600,62455.67331670824,150000,171700
298.3671198347851,268600,62455.67331670824,150000,171750
298.3671198347851,268600,62455.67331670824,150000,171750
298.3775105247269,268600,62455.67331670824,150000,171800
298.3775105247269,268600,62455.67331670824,150000,171800
298.3879012146687,268600,62455.67331670824,150000,171850
298.3879012146687,268600,62455.67331670824,150000,171850
298.3982919046105,268600,62455.67331670824,150000,171900
298.3982919046105,268600,62455.67331670824,150000,171900
298.4086825945523,268600,62455.67331670824,150000,171950
298.4086825945523,268600,62455.67331670824,150000,171950
298.4190732844941,268600,62455.67331670824,150000,172000
298.4190732844941,268600,62455.67331670824,150000,172000
298.4294639744359,268600,62455.67331670824,150000,172050
298.4294639744359,268600,62455.67331670824,150000,172050
298.4398546643777,268600,62455.67331670824,150000,172100
298.4398546643777,268600,62455.67331670824,150000,172100
298.4502453543195,268600,62455.67331670824,150000,172150
298.4502453543195,268600,62455.67331670824,150000,172150
298.4606360442613,268600,62455.67331670824,150000,172200
298.4606360442613,268600,62455.67331670824,150000,172200
298.4710267342031,268600,62455.67331670824,150000,172250
298.4710267342031,268600,62455.67331670824,150000,172250
298.4814174241449,268600,62455.67331670824,150000,172300
298.4814174241449,268600,62455.67331670824,150000,172300
298.4918081140867,268600,62455.67331670824,150000,172350
298.4918081140867,268600,62455.67331670824,150000,172350
298.5021988040285,268600,62455.67331670824,150000,172400
298.5021988040285,268600,62455.67331670824,150000,172400
298.5125894939703,268600,62455.67331670824,150000,172450
298.5125894939703,268600,62455.67331670824,150000,172450
298.5229801839121,268600,62455.67331670824,150000,172500
298.5229801839121,268600,62455.67331670824,150000,172500
298.5333708738539,268600,62455.67331670824,150000,172550
298.5333708738539,268600,62455.67331670824,150000,172550
298.5437615637957,268600,62455.67331670824,150000,172600
298.5437615637957,268600,62455.67331670824,150000,172600
298.5541522537375,268600,62455.67331670824,150000,172650
298.5541522537375,268600,62455.67331670824,150000,172650
298.5645429436793,268600,62455.67331670824,150000,172700
298.5645429436793,268600,62455.67331670824,150000,172700
298.57493363362113,268600,62455.67331670824,150000,172750
298.57493363362113,268600,62455.67331670824,150000,172750
298.58532432356293,268600,62455.67331670824,150000,172800
298.58532432356293,268600,62455.67331670824,150000,172800
298.59571501350473,268600,62455.67331670824,150000,172850
298.59571501350473,268600,62455.67331670824,150000,172850
298.60610570344653,268600,62455.67331670824,150000,172900
298.60610570344653,268600,62455.67331670824,150000,172900
298.61649639338833,268600,62455.67331670824,150000,172950
298.61649639338833,268600,62455.67331670824,150000,172950
298.62688708333013,268600,62455.67331670824,150000,173000
298.62688708333013,268600,62455.67331670824,150000,173000
298.63727777327193,268600,62455.67331670824,150000,173050
298.63727777327193,268600,62455.67331670824,150000,173050
298.64766846321373,268600,62455.67331670824,150000,173100
298.64766846321373,268600,62455.67331670824,150000,173100
298.65805915315553,268600,62455.67331670824,150000,173150
298.65805915315553,268600,62455.67331670824,150000,173150
298.66844984309733,268600,62455.67331670824,150000,173200
298.66844984309733,268600,62455.67331670824,150000,173200
298.67884053303914,268600,62455.67331670824,150000,173250
298.67884053303914,268600,62455.67331670824,150000,173250
298.68923122298094,268600,62455.67331670824,150000,173300
298.68923122298094,268600,62455.67331670824,150000,173300
298.69962191292274,268600,62455.67331670824,150000,173350
298.69962191292274,268600,62455.67331670824,150000,173350
298.71001260286454,268600,62455.67331670824,150000,173400
298.71001260286454,268600,62455.67331670824,150000,173400
298.72040329280634,268600,62455.67331670824,150000,173450
298.72040329280634,268600,62455.67331670824,150000,173450
298.73079398274814,268600,62455.67331670824,150000,173500
298.73079398274814,268600,62455.67331670824,150000,173500
298.74118467268994,268600,62455.67331670824,150000,173550
298.74118467268994,268600,62455.67331670824,150000,173550
298.75157536263174,268600,62455.67331670824,150000,173600
298.75157536263174,268600,62455.67331670824,150000,173600
298.76196605257354,268600,62455.67331670824,150000,173650
298.76196605257354,268600,62455.67331670824,150000,173650
298.77235674251534,268600,62455.67331670824,150000,173700
298.77235674251534,268600,62455.67331670824,150000,173700
298.78274743245714,268600,62455.67331670824,150000,173750
298.78274743245714,268600,62455.67331670824,150000,173750
298.79313812239894,268600,62455.67331670824,150000,173800
298.79313812239894,268600,62455.67331670824,150000,173800
298.80352881234074,268600,62455.67331670824,150000,173850
298.80352881234074,268600,62455.67331670824,150000,173850
298.81391950228254,268600,62455.67331670824,150000,173900
298.81391950228254,268600,62455.67331670824,150000,173900
298.82431019222435,268600,62455.67331670824,150000,173950
298.82431019222435,268600,62455.67331670824,150000,173950
298.83470088216615,268600,62455.67331670824,150000,174000
298.83470088216615,268600,62455.67331670824,150000,174000
298.84509157210795,268600,62455.67331670824,150000,174050
298.84509157210795,268600,62455.67331670824,150000,174050
298.85548226204975,268600,62455.67331670824,150000,174100
298.85548226204975,268600,62455.67331670824,150000,174100
298.86587295199155,268600,62455.67331670824,150000,174150
298.86587295199155,268600,62455.67331670824,150000,174150
298.87626364193335,268600,62455.67331670824,150000,174200
298.87626364193335,268600,62455.67331670824,150000,174200
298.88665433187515,268600,62455.67331670824,150000,174250
298.88665433187515,268600,62455.67331670824,150000,174250
298.89704502181695,268600,62455.67331670824,150000,174300
298.89704502181695,268600,62455.67331670824,150000,174300
298.90743571175875,268600,62455.67331670824,150000,174350
298.90743571175875,268600,62455.67331670824,150000,174350
298.91782640170055,268600,62455.67331670824,150000,174400
298.91782640170055,268600,62455.67331670824,150000,174400
298.92821709164235,268600,62455.67331670824,150000,174450
298.92821709164235,268600,62455.67331670824,150000,174450
298.93860778158415,268600,62455.67331670824,150000,174500
298.93860778158415,268600,62455.67331670824,150000,174500
298.94899847152595,268600,62455.67331670824,150000,174550
298.94899847152595,268600,62455.67331670824,150000,174550
298.95938916146775,268600,62455.67331670824,150000,174600
298.95938916146775,268600,62455.67331670824,150000,174600
298.96977985140956,268600,62455.67331670824,150000,174650
298.96977985140956,268600,62455.67331670824,150000,174650
298.98017054135136,268600,62455.67331670824,150000,174700
298.98017054135136,268600,62455.67331670824,150000,174700
298.99056123129316,268600,62455.67331670824,150000,174750
298.99056123129316,268600,62455.67331670824,150000,174750
299.00095192123496,268600,62455.67331670824,150000,174800
299.00095192123496,268600,62455.67331670824,150000,174800
299.01134261117676,268600,62455.67331670824,150000,174850
299.01134261117676,268600,62455.67331670824,150000,174850
299.02173330111856,268600,62455.67331670824,150000,174900
299.02173330111856,268600,62455.67331670824,150000,174900
299.03212399106036,268600,62455.67331670824,150000,174950
299.03212399106036,268600,62455.67331670824,150000,174950
299.04251468100216,268600,62455.67331670824,150000,175000
299.04251468100216,268600,62455.67331670824,150000,175000
299.05290537094396,268600,62455.67331670824,150000,175050
299.05290537094396,268600,62455.67331670824,150000,175050
299.06329606088576,268600,62455.67331670824,150000,175100
299.06329606088576,268600,62455.67331670824,150000,175100
299.07368675082756,268600,62455.67331670824,150000,175150
299.07368675082756,268600,62455.67331670824,150000,175150
299.08407744076936,268600,62455.67331670824,150000,175200
299.08407744076936,268600,62455.67331670824,150000,175200
299.09446813071116,268600,62455.67331670824,150000,175250
299.09446813071116,268600,62455.67331670824,150000,175250
299.10485882065296,268600,62455.67331670824,150000,175300
299.10485882065296,268600,62455.67331670824,150000,175300
299.11524951059477,268600,62455.67331670824,150000,175350
299.11524951059477,268600,62455.67331670824,150000,175350
299.12564020053657,268600,62455.67331670824,150000,175400
299.12564020053657,268600,62455.67331670824,150000,175400
299.13603089047837,268600,62455.67331670824,150000,175450
299.13603089047837,268600,62455.67331670824,150000,175450
299.14642158042017,268600,62455.67331670824,150000,175500
299.14642158042017,268600,62455.67331670824,150000,175500
299.15681227036197,268600,62455.67331670824,150000,175550
299.15681227036197,268600,62455.67331670824,150000,175550
299.16720296030377,268600,62455.67331670824,150000,175600
299.16720296030377,268600,62455.67331670824,150000,175600
299.17759365024557,268600,62455.67331670824,150000,175650
299.17759365024557,268600,62455.67331670824,150000,175650
299.18798434018737,268600,62455.67331670824,150000,175700
299.18798434018737,268600,62455.67331670824,150000,175700
299.19837503012917,268600,62455.67331670824,150000,175750
299.19837503012917,268600,62455.67331670824,150000,175750
299.20876572007097,268600,62455.67331670824,150000,175800
299.20876572007097,268600,62455.67331670824,150000,175800
299.2191564100128,268600,62455.67331670824,150000,175850
299.2191564100128,268600,62455.67331670824,150000,175850
299.2295470999546,268600,62455.67331670824,150000,175900
299.2295470999546,268600,62455.67331670824,150000,175900
299.2399377898964,268600,62455.67331670824,150000,175950
299.2399377898964,268600,62455.67331670824,150000,175950
299.2503284798382,268600,62455.67331670824,150000,176000
299.2503284798382,268600,62455.67331670824,150000,176000
299.26071916978,268600,62455.67331670824,150000,176050
299.26071916978,268600,62455.67331670824,150000,176050
299.2711098597218,268600,62455.67331670824,150000,176100
299.2711098597218,268600,62455.67331670824,150000,176100
299.2815005496636,268600,62455.67331670824,150000,176150
299.2815005496636,268600,62455.67331670824,150000,176150
299.2918912396054,268600,62455.67331670824,150000,176200
299.2918912396054,268600,62455.67331670824,150000,176200
299.3022819295472,268600,62455.67331670824,150000,176250
299.3022819295472,268600,62455.67331670824,150000,176250
299.312672619489,268600,62455.67331670824,150000,176300
299.312672619489,268600,62455.67331670824,150000,176300
299.3230633094308,268600,62455.67331670824,150000,176350
299.3230633094308,268600,62455.67331670824,150000,176350
299.3334539993726,268600,62455.67331670824,150000,176400
299.3334539993726,268600,62455.67331670824,150000,176400
299.3438446893144,268600,62455.67331670824,150000,176450
299.3438446893144,268600,62455.67331670824,150000,176450
299.3542353792562,268600,62455.67331670824,150000,176500
299.3542353792562,268600,62455.67331670824,150000,176500
299.364626069198,268600,62455.67331670824,150000,176550
299.364626069198,268600,62455.67331670824,150000,176550
299.3750167591398,268600,62455.67331670824,150000,176600
299.3750167591398,268600,62455.67331670824,150000,176600
299.3854074490816,268600,62455.67331670824,150000,176650
299.3854074490816,268600,62455.67331670824,150000,176650
299.3957981390234,268600,62455.67331670824,150000,176700
299.3957981390234,268600,62455.67331670824,150000,176700
299.4061888289652,268600,62455.67331670824,150000,176750
299.4061888289652,268600,62455.67331670824,150000,176750
299.416579518907,268600,62455.67331670824,150000,176800
299.416579518907,268600,62455.67331670824,150000,176800
299.4269702088488,268600,62455.67331670824,150000,176850
299.4269702088488,268600,62455.67331670824,150000,176850
299.4373608987906,268600,62455.67331670824,150000,176900
299.4373608987906,268600,62455.67331670824,150000,176900
299.4477515887324,268600,62455.67331670824,150000,176950
299.4477515887324,268600,62455.67331670824,150000,176950
299.4581422786742,268600,62455.67331670824,150000,177000
299.4581422786742,268600,62455.67331670824,150000,177000
299.468532968616,268600,62455.67331670824,150000,177050
299.468532968616,268600,62455.67331670824,150000,177050
299.4789236585578,268600,62455.67331670824,150000,177100
299.4789236585578,268600,62455.67331670824,150000,177100
299.4893143484996,268600,62455.67331670824,150000,177150
299.4893143484996,268600,62455.67331670824,150000,177150
299.4997050384414,268600,62455.67331670824,150000,177200
299.4997050384414,268600,62455.67331670824,150000,177200
299.5100957283832,268600,62455.67331670824,150000,177250
299.5100957283832,268600,62455.67331670824,150000,177250
299.520486418325,268600,62455.67331670824,150000,177300
299.520486418325,268600,62455.67331670824,150000,177300
299.5308771082668,268600,62455.67331670824,150000,177350
299.5308771082668,268600,62455.67331670824,150000,177350
299.5412677982086,268600,62455.67331670824,150000,177400
299.5412677982086,268600,62455.67331670824,150000,177400
299.5516584881504,268600,62455.67331670824,150000,177450
299.5516584881504,268600,62455.67331670824,150000,177450
299.5620491780922,268600,62455.67331670824,150000,177500
299.5620491780922,268600,62455.67331670824,150000,177500
299.572439868034,268600,62455.67331670824,150000,177550
299.572439868034,268600,62455.67331670824,150000,177550
299.5828305579758,268600,62455.67331670824,150000,177600
299.5828305579758,268600,62455.67331670824,150000,177600
299.5932212479176,268600,62455.67331670824,150000,177650
299.5932212479176,268600,62455.67331670824,150000,177650
299.6036119378594,268600,62455.67331670824,150000,177700
299.6036119378594,268600,62455.67331670824,150000,177700
299.6140026278012,268600,62455.67331670824,150000,177750
299.6140026278012,268600,62455.67331670824,150000,177750
299.624393317743,268600,62455.67331670824,150000,177800
299.624393317743,268600,62455.67331670824,150000,177800
299.6347840076848,268600,62455.67331670824,150000,177850
299.6347840076848,268600,62455.67331670824,150000,177850
299.6451746976266,268600,62455.67331670824,150000,177900
299.6451746976266,268600,62455.67331670824,150000,177900
299.6555653875684,268600,62455.67331670824,150000,177950
299.6555653875684,268600,62455.67331670824,150000,177950
299.6659560775102,268600,62455.67331670824,150000,178000
299.6659560775102,268600,62455.67331670824,150000,178000
299.676346767452,268600,62455.67331670824,150000,178050
299.676346767452,268600,62455.67331670824,150000,178050
299.6867374573938,268600,62455.67331670824,150000,178100
299.6867374573938,268600,62455.67331670824,150000,178100
299.6971281473356,268600,62455.67331670824,150000,178150
299.6971281473356,268600,62455.67331670824,150000,178150
299.7075188372774,268600,62455.67331670824,150000,178200
299.7075188372774,268600,62455.67331670824,150000,178200
299.7179095272192,268600,62455.67331670824,150000,178250
299.7179095272192,268600,62455.67331670824,150000,178250
299.728300217161,268600,62455.67331670824,150000,178300
299.728300217161,268600,62455.67331670824,150000,178300
299.7386909071028,268600,62455.67331670824,150000,178350
299.7386909071028,268600,62455.67331670824,150000,178350
299.7490815970446,268600,62455.67331670824,150000,178400
299.7490815970446,268600,62455.67331670824,150000,178400
299.7594722869864,268600,62455.67331670824,150000,178450
299.7594722869864,268600,62455.67331670824,150000,178450
299.7698629769282,268600,62455.67331670824,150000,178500
299.7698629769282,268600,62455.67331670824,150000,178500
299.78025366687,268600,62455.67331670824,150000,178550
299.78025366687,268600,62455.67331670824,150000,178550
299.7906443568118,268600,62455.67331670824,150000,178600
299.7906443568118,268600,62455.67331670824,150000,178600
299.8010350467536,268600,62455.67331670824,150000,178650
299.8010350467536,268600,62455.67331670824,150000,178650
299.8114257366954,268600,62455.67331670824,150000,178700
299.8114257366954,268600,62455.67331670824,150000,178700
299.8218164266372,268600,62455.67331670824,150000,178750
299.8218164266372,268600,62455.67331670824,150000,178750
299.832207116579,268600,62455.67331670824,150000,178800
299.832207116579,268600,62455.67331670824,150000,178800
299.8425978065208,268600,62455.67331670824,150000,178850
299.8425978065208,268600,62455.67331670824,150000,178850
299.8529884964626,268600,62455.67331670824,150000,178900
299.8529884964626,268600,62455.67331670824,150000,178900
299.8633791864044,268600,62455.67331670824,150000,178950
299.8633791864044,268600,62455.67331670824,150000,178950
299.8737698763462,268600,62455.67331670824,150000,179000
299.8737698763462,268600,62455.67331670824,150000,179000
299.884160566288,268600,62455.67331670824,150000,179050
299.884160566288,268600,62455.67331670824,150000,179050
299.8945512562298,268600,62455.67331670824,150000,179100
299.8945512562298,268600,62455.67331670824,150000,179100
299.9049419461716,268600,62455.67331670824,150000,179150
299.9049419461716,268600,62455.67331670824,150000,179150
299.9153326361134,268600,62455.67331670824,150000,179200
299.9153326361134,268600,62455.67331670824,150000,179200
299.9257233260552,268600,62455.67331670824,150000,179250
299.9257233260552,268600,62455.67331670824,150000,179250
299.936114015997,268600,62455.67331670824,150000,179300
299.936114015997,268600,62455.67331670824,150000,179300
299.9465047059388,268600,62455.67331670824,150000,179350
299.9465047059388,268600,62455.67331670824,150000,179350
299.9568953958806,268600,62455.67331670824,150000,179400
299.9568953958806,268600,62455.67331670824,150000,179400
299.9672860858224,268600,62455.67331670824,150000,179450
299.9672860858224,268600,62455.67331670824,150000,179450
299.9776767757642,268600,62455.67331670824,150000,179500
299.9776767757642,268600,62455.67331670824,150000,179500
299.988067465706,268600,62455.67331670824,150000,179550
299.988067465706,268600,62455.67331670824,150000,179550
299.9984581556478,268600,62455.67331670824,150000,179600
299.9984581556478,268600,62455.67331670824,150000,179600
300.0088488455896,268600,62455.67331670824,150000,179650
300.0088488455896,268600,62455.67331670824,150000,179650
300.0192395355314,268600,62450.8416458853,150000,179700
300.0192395355314,268600,62450.8416458853,150000,179700
300.0296302254732,268600,62450.8416458853,150000,179750
300.0296302254732,268600,62450.8416458853,150000,179750
300.040020915415,268600,62450.8416458853,150000,179800
300.040020915415,268600,62450.8416458853,150000,179800
300.0504116053568,268600,62450.8416458853,150000,179850
300.0504116053568,268600,62450.8416458853,150000,179850
300.06080229529863,268600,62450.8416458853,150000,179900
300.06080229529863,268600,62450.8416458853,150000,179900
300.07119298524043,268600,62450.8416458853,150000,179950
300.07119298524043,268600,62450.8416458853,150000,179950
300.08158367518223,268600,62450.8416458853,150000,180000
300.08158367518223,268600,62450.8416458853,150000,180000
300.09197436512403,268600,62450.8416458853,150000,180050
300.09197436512403,268600,62450.8416458853,150000,180050
300.10236505506583,268600,62450.8416458853,150000,180100
300.10236505506583,268600,62450.8416458853,150000,180100
300.11275574500763,268600,62450.8416458853,150000,180150
300.11275574500763,268600,62450.8416458853,150000,180150
300.12314643494943,268600,62450.8416458853,150000,180200
300.12314643494943,268600,62450.8416458853,150000,180200
300.13353712489123,268600,62450.8416458853,150000,180250
300.13353712489123,268600,62450.8416458853,150000,180250
300.14392781483303,268600,62450.8416458853,150000,180300
300.14392781483303,268600,62450.8416458853,150000,180300
300.15431850477484,268600,62450.8416458853,150000,180350
300.15431850477484,268600,62450.8416458853,150000,180350
300.16470919471664,268600,62450.8416458853,150000,180400
300.16470919471664,268600,62450.8416458853,150000,180400
300.17509988465844,268600,62450.8416458853,150000,180450
300.17509988465844,268600,62450.8416458853,150000,180450
300.18549057460024,268600,62450.8416458853,150000,180500
300.18549057460024,268600,62450.8416458853,150000,180500
300.19588126454204,268600,62450.8416458853,150000,180550
300.19588126454204,268600,62450.8416458853,150000,180550
300.20627195448384,268600,62450.8416458853,150000,180600
300.20627195448384,268600,62450.8416458853,150000,180600
300.21666264442564,268600,62450.8416458853,150000,180650
300.21666264442564,268600,62450.8416458853,150000,180650
300.22705333436744,268600,62450.8416458853,150000,180700
300.22705333436744,268600,62450.8416458853,150000,180700
300.23744402430924,268600,62450.8416458853,150000,180750
300.23744402430924,268600,62450.8416458853,150000,180750
300.24783471425104,268600,62450.8416458853,150000,180800
300.24783471425104,268600,62450.8416458853,150000,180800
300.25822540419284,268600,62450.8416458853,150000,180850
300.25822540419284,268600,62450.8416458853,150000,180850
300.26861609413464,268600,62450.8416458853,150000,180900
300.26861609413464,268600,62450.8416458853,150000,180900
300.27900678407644,268600,62450.8416458853,150000,180950
300.27900678407644,268600,62450.8416458853,150000,180950
300.28939747401824,268600,62450.8416458853,150000,181000
300.28939747401824,268600,62450.8416458853,150000,181000
300.29978816396005,268600,62450.8416458853,150000,181050
300.29978816396005,268600,62450.8416458853,150000,181050
300.31017885390185,268600,62450.8416458853,150000,181100
300.31017885390185,268600,62450.8416458853,150000,181100
300.32056954384365,268600,62450.8416458853,150000,181150
300.32056954384365,268600,62450.8416458853,150000,181150
300.33096023378545,268600,62450.8416458853,150000,181200
300.33096023378545,268600,62450.8416458853,150000,181200
300.34135092372725,268600,62450.8416458853,150000,181250
300.34135092372725,268600,62450.8416458853,150000,181250
300.35174161366905,268600,62450.8416458853,150000,181300
300.35174161366905,268600,62450.8416458853,150000,181300
300.36213230361085,268600,62450.8416458853,150000,181350
300.36213230361085,268600,62450.8416458853,150000,181350
300.37252299355265,268600,62450.8416458853,150000,181400
300.37252299355265,268600,62450.8416458853,150000,181400
300.38291368349445,268600,62450.8416458853,150000,181450
300.38291368349445,268600,62450.8416458853,150000,181450
300.39330437343625,268600,62450.8416458853,150000,181500
300.39330437343625,268600,62450.8416458853,150000,181500
300.40369506337805,268600,62450.8416458853,150000,181550
300.40369506337805,268600,62450.8416458853,150000,181550
300.41408575331985,268600,62450.8416458853,150000,181600
300.41408575331985,268600,62450.8416458853,150000,181600
300.42447644326165,268600,62450.8416458853,150000,181650
300.42447644326165,268600,62450.8416458853,150000,181650
300.43486713320345,268600,62450.8416458853,150000,181700
300.43486713320345,268600,62450.8416458853,150000,181700
300.44525782314525,268600,62450.8416458853,150000,181750
300.44525782314525,268600,62450.8416458853,150000,181750
300.45564851308706,268600,62450.8416458853,150000,181800
300.45564851308706,268600,62450.8416458853,150000,181800
300.46603920302886,268600,62450.8416458853,150000,181850
300.46603920302886,268600,62450.8416458853,150000,181850
300.47642989297066,268600,62450.8416458853,150000,181900
300.47642989297066,268600,62450.8416458853,150000,181900
300.48682058291246,268600,62450.8416458853,150000,181950
300.48682058291246,268600,62450.8416458853,150000,181950
300.49721127285426,268600,62450.8416458853,150000,182000
300.49721127285426,268600,62450.8416458853,150000,182000
300.50760196279606,268600,62450.8416458853,150000,182050
300.50760196279606,268600,62450.8416458853,150000,182050
300.51799265273786,268600,62450.8416458853,150000,182100
300.51799265273786,268600,62450.8416458853,150000,182100
300.52838334267966,268600,62450.8416458853,150000,182150
300.52838334267966,268600,62450.8416458853,150000,182150
300.53877403262146,268600,62450.8416458853,150000,182200
300.53877403262146,268600,62450.8416458853,150000,182200
300.54916472256326,268600,62450.8416458853,150000,182250
300.54916472256326,268600,62450.8416458853,150000,182250
300.55955541250506,268600,62450.8416458853,150000,182300
300.55955541250506,268600,62450.8416458853,150000,182300
300.56994610244686,268600,62450.8416458853,150000,182350
300.56994610244686,268600,62450.8416458853,150000,182350
300.58033679238866,268600,62450.8416458853,150000,182400
300.58033679238866,268600,62450.8416458853,150000,182400
300.59072748233046,268600,62450.8416458853,150000,182450
300.59072748233046,268600,62450.8416458853,150000,182450
300.60111817227227,268600,62450.8416458853,150000,182500
300.60111817227227,268600,62450.8416458853,150000,182500
300.61150886221407,268600,62450.8416458853,150000,182550
300.61150886221407,268600,62450.8416458853,150000,182550
300.62189955215587,268600,62450.8416458853,150000,182600
300.62189955215587,268600,62450.8416458853,150000,182600
300.63229024209767,268600,62450.8416458853,150000,182650
300.63229024209767,268600,62450.8416458853,150000,182650
300.64268093203947,268600,62450.8416458853,150000,182700
300.64268093203947,268600,62450.8416458853,150000,182700
300.65307162198127,268600,62450.8416458853,150000,182750
300.65307162198127,268600,62450.8416458853,150000,182750
300.66346231192307,268600,62450.8416458853,150000,182800
300.66346231192307,268600,62450.8416458853,150000,182800
300.67385300186487,268600,62450.8416458853,150000,182850
300.67385300186487,268600,62450.8416458853,150000,182850
300.68424369180667,268600,62450.8416458853,150000,182900
300.68424369180667,268600,62450.8416458853,150000,182900
300.6946343817485,268600,62450.8416458853,150000,182950
300.6946343817485,268600,62450.8416458853,150000,182950
300.7050250716903,268600,62450.8416458853,150000,183000
300.7050250716903,268600,62450.8416458853,150000,183000
300.7154157616321,268600,62450.8416458853,150000,183050
300.7154157616321,268600,62450.8416458853,150000,183050
300.7258064515739,268600,62450.8416458853,150000,183100
300.7258064515739,268600,62450.8416458853,150000,183100
300.7361971415157,268600,62450.8416458853,150000,183150
300.7361971415157,268600,62450.8416458853,150000,183150
300.7465878314575,268600,62450.8416458853,150000,183200
300.7465878314575,268600,62450.8416458853,150000,183200
300.7569785213993,268600,62450.8416458853,150000,183250
300.7569785213993,268600,62450.8416458853,150000,183250
300.7673692113411,268600,62450.8416458853,150000,183300
300.7673692113411,268600,62450.8416458853,150000,183300
300.7777599012829,268600,62450.8416458853,150000,183350
300.7777599012829,268600,62450.8416458853,150000,183350
300.7881505912247,268600,62450.8416458853,150000,183400
300.7881505912247,268600,62450.8416458853,150000,183400
300.7985412811665,268600,62450.8416458853,150000,183450
300.7985412811665,268600,62450.8416458853,150000,183450
300.8089319711083,268600,62450.8416458853,150000,183500
300.8089319711083,268600,62450.8416458853,150000,183500
300.8193226610501,268600,62450.8416458853,150000,183550
300.8193226610501,268600,62450.8416458853,150000,183550
300.8297133509919,268600,62450.8416458853,150000,183600
300.8297133509919,268600,62450.8416458853,150000,183600
300.8401040409337,268600,62450.8416458853,150000,183650
300.8401040409337,268600,62450.8416458853,150000,183650
300.8504947308755,268600,62450.8416458853,150000,183700
300.8504947308755,268600,62450.8416458853,150000,183700
300.8608854208173,268600,62450.8416458853,150000,183750
300.8608854208173,268600,62450.8416458853,150000,183750
300.8712761107591,268600,62450.8416458853,150000,183800
300.8712761107591,268600,62450.8416458853,150000,183800
300.8816668007009,268600,62450.8416458853,150000,183850
300.8816668007009,268600,62450.8416458853,150000,183850
300.8920574906427,268600,62450.8416458853,150000,183900
300.8920574906427,268600,62450.8416458853,150000,183900
300.9024481805845,268600,62450.8416458853,150000,183950
300.9024481805845,268600,62450.8416458853,150000,183950
300.9128388705263,268600,62450.8416458853,150000,184000
300.9128388705263,268600,62450.8416458853,150000,184000
300.9232295604681,268600,62450.8416458853,150000,184050
300.9232295604681,268600,62450.8416458853,150000,184050
300.9336202504099,268600,62450.8416458853,150000,184100
300.9336202504099,268600,62450.8416458853,150000,184100
300.9440109403517,268600,62450.8416458853,150000,184150
300.9440109403517,268600,62450.8416458853,150000,184150
300.9544016302935,268600,62450.8416458853,150000,184200
300.9544016302935,268600,62450.8416458853,150000,184200
300.9647923202353,268600,62450.8416458853,150000,184250
300.9647923202353,268600,62450.8416458853,150000,184250
300.9751830101771,268600,62450.8416458853,150000,184300
300.9751830101771,268600,62450.8416458853,150000,184300
300.9855737001189,268600,62450.8416458853,150000,184350
300.9855737001189,268600,62450.8416458853,150000,184350
300.9959643900607,268600,62450.8416458853,150000,184400
300.9959643900607,268600,62450.8416458853,150000,184400
301.0063550800025,268600,62450.8416458853,150000,184450
301.0063550800025,268600,62450.8416458853,150000,184450
301.0167457699443,268600,62450.8416458853,150000,184500
301.0167457699443,268600,62450.8416458853,150000,184500
301.0271364598861,268600,62450.8416458853,150000,184550
301.0271364598861,268600,62450.8416458853,150000,184550
301.0375271498279,268600,62450.8416458853,150000,184600
301.0375271498279,268600,62450.8416458853,150000,184600
301.0479178397697,268600,62450.8416458853,150000,184650
301.0479178397697,268600,62450.8416458853,150000,184650
301.0583085297115,268600,62450.8416458853,150000,184700
301.0583085297115,268600,62450.8416458853,150000,184700
301.0686992196533,268600,62450.8416458853,150000,184750
301.0686992196533,268600,62450.8416458853,150000,184750
301.0790899095951,268600,62450.8416458853,150000,184800
301.0790899095951,268600,62450.8416458853,150000,184800
301.0894805995369,268600,62450.8416458853,150000,184850
301.0894805995369,268600,62450.8416458853,150000,184850
301.0998712894787,268600,62450.8416458853,150000,184900
301.0998712894787,268600,62450.8416458853,150000,184900
301.1102619794205,268600,62450.8416458853,150000,184950
301.1102619794205,268600,62450.8416458853,150000,184950
301.1206526693623,268600,62450.8416458853,150000,185000
301.1206526693623,268600,62450.8416458853,150000,185000
301.1310433593041,268600,62450.8416458853,150000,185050
301.1310433593041,268600,62450.8416458853,150000,185050
301.1414340492459,268600,62450.8416458853,150000,185100
301.1414340492459,268600,62450.8416458853,150000,185100
301.1518247391877,268600,62450.8416458853,150000,185150
301.1518247391877,268600,62450.8416458853,150000,185150
301.1622154291295,268600,62450.8416458853,150000,185200
301.1622154291295,268600,62450.8416458853,150000,185200
301.1726061190713,268600,62450.8416458853,150000,185250
301.1726061190713,268600,62450.8416458853,150000,185250
301.1829968090131,268600,62450.8416458853,150000,185300
301.1829968090131,268600,62450.8416458853,150000,185300
301.1933874989549,268600,62450.8416458853,150000,185350
301.1933874989549,268600,62450.8416458853,150000,185350
301.2037781888967,268600,62450.8416458853,150000,185400
301.2037781888967,268600,62450.8416458853,150000,185400
301.2141688788385,268600,62450.8416458853,150000,185450
301.2141688788385,268600,62450.8416458853,150000,185450
301.2245595687803,268600,62450.8416458853,150000,185500
301.2245595687803,268600,62450.8416458853,150000,185500
301.2349502587221,268600,62450.8416458853,150000,185550
301.2349502587221,268600,62450.8416458853,150000,185550
301.2453409486639,268600,62450.8416458853,150000,185600
301.2453409486639,268600,62450.8416458853,150000,185600
301.2557316386057,268600,62450.8416458853,150000,185650
301.2557316386057,268600,62450.8416458853,150000,185650
301.2661223285475,268600,62450.8416458853,150000,185700
301.2661223285475,268600,62450.8416458853,150000,185700
301.2765130184893,268600,62450.8416458853,150000,185750
301.2765130184893,268600,62450.8416458853,150000,185750
301.2869037084311,268600,62450.8416458853,150000,185800
301.2869037084311,268600,62450.8416458853,150000,185800
301.2972943983729,268600,62450.8416458853,150000,185850
301.2972943983729,268600,62450.8416458853,150000,185850
301.3076850883147,268600,62450.8416458853,150000,185900
301.3076850883147,268600,62450.8416458853,150000,185900
301.3180757782565,268600,62450.8416458853,150000,185950
301.3180757782565,268600,62450.8416458853,150000,185950
301.3284664681983,268600,62450.8416458853,150000,186000
301.3284664681983,268600,62450.8416458853,150000,186000
301.3388571581401,268600,62450.8416458853,150000,186050
301.3388571581401,268600,62450.8416458853,150000,186050
301.3492478480819,268600,62450.8416458853,150000,186100
301.3492478480819,268600,62450.8416458853,150000,186100
301.3596385380237,268600,62450.8416458853,150000,186150
301.3596385380237,268600,62450.8416458853,150000,186150
301.3700292279655,268600,62450.8416458853,150000,186200
301.3700292279655,268600,62450.8416458853,150000,186200
301.3804199179073,268600,62450.8416458853,150000,186250
301.3804199179073,268600,62450.8416458853,150000,186250
301.3908106078491,268600,62450.8416458853,150000,186300
301.3908106078491,268600,62450.8416458853,150000,186300
301.4012012977909,268600,62450.8416458853,150000,186350
301.4012012977909,268600,62450.8416458853,150000,186350
301.4115919877327,268600,62450.8416458853,150000,186400
301.4115919877327,268600,62450.8416458853,150000,186400
301.4219826776745,268600,62450.8416458853,150000,186450
301.4219826776745,268600,62450.8416458853,150000,186450
301.4323733676163,268600,62450.8416458853,150000,186500
301.4323733676163,268600,62450.8416458853,150000,186500
301.4427640575581,268600,62450.8416458853,150000,186550
301.4427640575581,268600,62450.8416458853,150000,186550
301.4531547474999,268600,62450.8416458853,150000,186600
301.4531547474999,268600,62450.8416458853,150000,186600
301.4635454374417,268600,62450.8416458853,150000,186650
301.4635454374417,268600,62450.8416458853,150000,186650
301.4739361273835,268600,62450.8416458853,150000,186700
301.4739361273835,268600,62450.8416458853,150000,186700
301.4843268173253,268600,62450.8416458853,150000,186750
301.4843268173253,268600,62450.8416458853,150000,186750
301.4947175072671,268600,62450.8416458853,150000,186800
301.4947175072671,268600,62450.8416458853,150000,186800
301.5051081972089,268600,62450.8416458853,150000,186850
301.5051081972089,268600,62450.8416458853,150000,186850
301.5154988871507,268600,62450.8416458853,150000,186900
301.5154988871507,268600,62450.8416458853,150000,186900
301.5258895770925,268600,62450.8416458853,150000,186950
301.5258895770925,268600,62450.8416458853,150000,186950
301.53628026703433,268600,62450.8416458853,150000,187000
301.53628026703433,268600,62450.8416458853,150000,187000
301.54667095697613,268600,62450.8416458853,150000,187050
301.54667095697613,268600,62450.8416458853,150000,187050
301.55706164691793,268600,62450.8416458853,150000,187100
301.55706164691793,268600,62450.8416458853,150000,187100
301.56745233685973,268600,62450.8416458853,150000,187150
301.56745233685973,268600,62450.8416458853,150000,187150
301.57784302680153,268600,62450.8416458853,150000,187200
301.57784302680153,268600,62450.8416458853,150000,187200
301.58823371674333,268600,62450.8416458853,150000,187250
301.58823371674333,268600,62450.8416458853,150000,187250
301.59862440668513,268600,62450.8416458853,150000,187300
301.59862440668513,268600,62450.8416458853,150000,187300
301.60901509662693,268600,62450.8416458853,150000,187350
301.60901509662693,268600,62450.8416458853,150000,187350
301.61940578656873,268600,62450.8416458853,150000,187400
301.61940578656873,268600,62450.8416458853,150000,187400
301.62979647651053,268600,62450.8416458853,150000,187450
301.62979647651053,268600,62450.8416458853,150000,187450
301.64018716645234,268600,62450.8416458853,150000,187500
301.64018716645234,268600,62450.8416458853,150000,187500
301.65057785639414,268600,62450.8416458853,150000,187550
301.65057785639414,268600,62450.8416458853,150000,187550
301.66096854633594,268600,62450.8416458853,150000,187600
301.66096854633594,268600,62450.8416458853,150000,187600
301.67135923627774,268600,62450.8416458853,150000,187650
301.67135923627774,268600,62450.8416458853,150000,187650
301.68174992621954,268600,62450.8416458853,150000,187700
301.68174992621954,268600,62450.8416458853,150000,187700
301.69214061616134,268600,62450.8416458853,150000,187750
301.69214061616134,268600,62450.8416458853,150000,187750
301.70253130610314,268600,62450.8416458853,150000,187800
301.70253130610314,268600,62450.8416458853,150000,187800
301.71292199604494,268600,62450.8416458853,150000,187850
301.71292199604494,268600,62450.8416458853,150000,187850
301.72331268598674,268600,62450.8416458853,150000,187900
301.72331268598674,268600,62450.8416458853,150000,187900
301.73370337592854,268600,62450.8416458853,150000,187950
301.73370337592854,268600,62450.8416458853,150000,187950
301.74409406587034,268600,62450.8416458853,150000,188000
301.74409406587034,268600,62450.8416458853,150000,188000
301.75448475581214,268600,62450.8416458853,150000,188050
301.75448475581214,268600,62450.8416458853,150000,188050
301.76487544575394,268600,62450.8416458853,150000,188100
301.76487544575394,268600,62450.8416458853,150000,188100
301.77526613569574,268600,62450.8416458853,150000,188150
301.77526613569574,268600,62450.8416458853,150000,188150
301.78565682563755,268600,62450.8416458853,150000,188200
301.78565682563755,268600,62450.8416458853,150000,188200
301.79604751557935,268600,62450.8416458853,150000,188250
301.79604751557935,268600,62450.8416458853,150000,188250
301.80643820552115,268600,62450.8416458853,150000,188300
301.80643820552115,268600,62450.8416458853,150000,188300
301.81682889546295,268600,62450.8416458853,150000,188350
301.81682889546295,268600,62450.8416458853,150000,188350
301.82721958540475,268600,62450.8416458853,150000,188400
301.82721958540475,268600,62450.8416458853,150000,188400
301.83761027534655,268600,62450.8416458853,150000,188450
301.83761027534655,268600,62450.8416458853,150000,188450
301.84800096528835,268600,62450.8416458853,150000,188500
301.84800096528835,268600,62450.8416458853,150000,188500
301.85839165523015,268600,62450.8416458853,150000,188550
301.85839165523015,268600,62450.8416458853,150000,188550
301.86878234517195,268600,62450.8416458853,150000,188600
301.86878234517195,268600,62450.8416458853,150000,188600
301.87917303511375,268600,62450.8416458853,150000,188650
301.87917303511375,268600,62450.8416458853,150000,188650
301.88956372505555,268600,62450.8416458853,150000,188700
301.88956372505555,268600,62450.8416458853,150000,188700
301.89995441499735,268600,62450.8416458853,150000,188750
301.89995441499735,268600,62450.8416458853,150000,188750
301.91034510493915,268600,62450.8416458853,150000,188800
301.91034510493915,268600,62450.8416458853,150000,188800
301.92073579488095,268600,62450.8416458853,150000,188850
301.92073579488095,268600,62450.8416458853,150000,188850
301.93112648482276,268600,62450.8416458853,150000,188900
301.93112648482276,268600,62450.8416458853,150000,188900
301.94151717476456,268600,62450.8416458853,150000,188950
301.94151717476456,268600,62450.8416458853,150000,188950
301.95190786470636,268600,62450.8416458853,150000,189000
301.95190786470636,268600,62450.8416458853,150000,189000
301.96229855464816,268600,62450.8416458853,150000,189050
301.96229855464816,268600,62450.8416458853,150000,189050
301.97268924458996,268600,62450.8416458853,150000,189100
301.97268924458996,268600,62450.8416458853,150000,189100
301.98307993453176,268600,62450.8416458853,150000,189150
301.98307993453176,268600,62450.8416458853,150000,189150
301.99347062447356,268600,62450.8416458853,150000,189200
301.99347062447356,268600,62450.8416458853,150000,189200
302.00386131441536,268600,62450.8416458853,150000,189250
302.00386131441536,268600,62450.8416458853,150000,189250
302.01425200435716,268600,62450.8416458853,150000,189300
302.01425200435716,268600,62450.8416458853,150000,189300
302.02464269429896,268600,62450.8416458853,150000,189350
302.02464269429896,268600,62450.8416458853,150000,189350
302.03503338424076,268600,62450.8416458853,150000,189400
302.03503338424076,268600,62450.8416458853,150000,189400
302.04542407418256,268600,62450.8416458853,150000,189450
302.04542407418256,268600,62450.8416458853,150000,189450
302.05581476412436,268600,62450.8416458853,150000,189500
302.05581476412436,268600,62450.8416458853,150000,189500
302.06620545406616,268600,62450.8416458853,150000,189550
302.06620545406616,268600,62450.8416458853,150000,189550
302.07659614400796,268600,62450.8416458853,150000,189600
302.07659614400796,268600,62450.8416458853,150000,189600
302.08698683394977,268600,62450.8416458853,150000,189650
302.08698683394977,268600,62450.8416458853,150000,189650
302.09737752389157,268600,62450.8416458853,150000,189700
302.09737752389157,268600,62450.8416458853,150000,189700
302.10776821383337,268600,62450.8416458853,150000,189750
302.10776821383337,268600,62450.8416458853,150000,189750
302.11815890377517,268600,62450.8416458853,150000,189800
302.11815890377517,268600,62450.8416458853,150000,189800
302.12854959371697,268600,62450.8416458853,150000,189850
302.12854959371697,268600,62450.8416458853,150000,189850
302.13894028365877,268600,62450.8416458853,150000,189900
302.13894028365877,268600,62450.8416458853,150000,189900
302.14933097360057,268600,62450.8416458853,150000,189950
302.14933097360057,268600,62450.8416458853,150000,189950
302.15972166354237,268600,62450.8416458853,150000,190000
302.15972166354237,268600,62450.8416458853,150000,190000
302.17011235348417,268600,62450.8416458853,150000,190050
302.17011235348417,268600,62450.8416458853,150000,190050
302.180503043426,268600,62450.8416458853,150000,190100
302.180503043426,268600,62450.8416458853,150000,190100
302.1908937333678,268600,62450.8416458853,150000,190150
302.1908937333678,268600,62450.8416458853,150000,190150
302.2012844233096,268600,62450.8416458853,150000,190200
302.2012844233096,268600,62450.8416458853,150000,190200
302.2116751132514,268600,62450.8416458853,150000,190250
302.2116751132514,268600,62450.8416458853,150000,190250
302.2220658031932,268600,62450.8416458853,150000,190300
302.2220658031932,268600,62450.8416458853,150000,190300
302.232456493135,268600,62450.8416458853,150000,190350
302.232456493135,268600,62450.8416458853,150000,190350
302.2428471830768,268600,62450.8416458853,150000,190400
302.2428471830768,268600,62450.8416458853,150000,190400
302.2532378730186,268600,62450.8416458853,150000,190450
302.2532378730186,268600,62450.8416458853,150000,190450
302.2636285629604,268600,62450.8416458853,150000,190500
302.2636285629604,268600,62450.8416458853,150000,190500
302.2740192529022,268600,62450.8416458853,150000,190550
302.2740192529022,268600,62450.8416458853,150000,190550
302.284409942844,268600,62450.8416458853,150000,190600
302.284409942844,268600,62450.8416458853,150000,190600
302.2948006327858,268600,62450.8416458853,150000,190650
302.2948006327858,268600,62450.8416458853,150000,190650
302.3051913227276,268600,62450.8416458853,150000,190700
302.3051913227276,268600,62450.8416458853,150000,190700
302.3155820126694,268600,62450.8416458853,150000,190750
302.3155820126694,268600,62450.8416458853,150000,190750
302.3259727026112,268600,62450.8416458853,150000,190800
302.3259727026112,268600,62450.8416458853,150000,190800
302.336363392553,268600,62450.8416458853,150000,190850
302.336363392553,268600,62450.8416458853,150000,190850
302.3467540824948,268600,62450.8416458853,150000,190900
302.3467540824948,268600,62450.8416458853,150000,190900
302.3571447724366,268600,62450.8416458853,150000,190950
302.3571447724366,268600,62450.8416458853,150000,190950
302.3675354623784,268600,62450.8416458853,150000,191000
302.3675354623784,268600,62450.8416458853,150000,191000
302.3779261523202,268600,62450.8416458853,150000,191050
302.3779261523202,268600,62450.8416458853,150000,191050
302.388316842262,268600,62450.8416458853,150000,191100
302.388316842262,268600,62450.8416458853,150000,191100
302.3987075322038,268600,62450.8416458853,150000,191150
302.3987075322038,268600,62450.8416458853,150000,191150
302.4090982221456,268600,62450.8416458853,150000,191200
302.4090982221456,268600,62450.8416458853,150000,191200
302.4194889120874,268600,62450.8416458853,150000,191250
302.4194889120874,268600,62450.8416458853,150000,191250
302.4298796020292,268600,62450.8416458853,150000,191300
302.4298796020292,268600,62450.8416458853,150000,191300
302.440270291971,268600,62450.8416458853,150000,191350
302.440270291971,268600,62450.8416458853,150000,191350
302.4506609819128,268600,62450.8416458853,150000,191400
302.4506609819128,268600,62450.8416458853,150000,191400
302.4610516718546,268600,62450.8416458853,150000,191450
302.4610516718546,268600,62450.8416458853,150000,191450
302.4714423617964,268600,62450.8416458853,150000,191500
302.4714423617964,268600,62450.8416458853,150000,191500
302.4818330517382,268600,62450.8416458853,150000,191550
302.4818330517382,268600,62450.8416458853,150000,191550
302.49222374168,268600,62450.8416458853,150000,191600
302.49222374168,268600,62450.8416458853,150000,191600
302.5026144316218,268600,62450.8416458853,150000,191650
302.5026144316218,268600,62450.8416458853,150000,191650
302.5130051215636,268600,62450.8416458853,150000,191700
302.5130051215636,268600,62450.8416458853,150000,191700
302.5233958115054,268600,62450.8416458853,150000,191750
302.5233958115054,268600,62450.8416458853,150000,191750
302.5337865014472,268600,62450.8416458853,150000,191800
302.5337865014472,268600,62450.8416458853,150000,191800
302.544177191389,268600,62450.8416458853,150000,191850
302.544177191389,268600,62450.8416458853,150000,191850
302.5545678813308,268600,62450.8416458853,150000,191900
302.5545678813308,268600,62450.8416458853,150000,191900
302.5649585712726,268600,62450.8416458853,150000,191950
302.5649585712726,268600,62450.8416458853,150000,191950
302.5753492612144,268600,62450.8416458853,150000,192000
302.5753492612144,268600,62450.8416458853,150000,192000
302.5857399511562,268600,62450.8416458853,150000,192050
302.5857399511562,268600,62450.8416458853,150000,192050
302.596130641098,268600,62450.8416458853,150000,192100
302.596130641098,268600,62450.8416458853,150000,192100
302.6065213310398,268600,62450.8416458853,150000,192150
302.6065213310398,268600,62450.8416458853,150000,192150
302.6169120209816,268600,62450.8416458853,150000,192200
302.6169120209816,268600,62450.8416458853,150000,192200
302.6273027109234,268600,62450.8416458853,150000,192250
302.6273027109234,268600,62450.8416458853,150000,192250
302.6376934008652,268600,62450.8416458853,150000,192300
302.6376934008652,268600,62450.8416458853,150000,192300
302.648084090807,268600,62450.8416458853,150000,192350
302.648084090807,268600,62450.8416458853,150000,192350
302.6584747807488,268600,62450.8416458853,150000,192400
302.6584747807488,268600,62450.8416458853,150000,192400
302.6688654706906,268600,62450.8416458853,150000,192450
302.6688654706906,268600,62450.8416458853,150000,192450
302.6792561606324,268600,62450.8416458853,150000,192500
302.6792561606324,268600,62450.8416458853,150000,192500
302.6896468505742,268600,62450.8416458853,150000,192550
302.6896468505742,268600,62450.8416458853,150000,192550
302.700037540516,268600,62450.8416458853,150000,192600
302.700037540516,268600,62450.8416458853,150000,192600
302.7104282304578,268600,62450.8416458853,150000,192650
302.7104282304578,268600,62450.8416458853,150000,192650
302.7208189203996,268600,62450.8416458853,150000,192700
302.7208189203996,268600,62450.8416458853,150000,192700
302.7312096103414,268600,62450.8416458853,150000,192750
302.7312096103414,268600,62450.8416458853,150000,192750
302.7416003002832,268600,62450.8416458853,150000,192800
302.7416003002832,268600,62450.8416458853,150000,192800
302.751990990225,268600,62450.8416458853,150000,192850
302.751990990225,268600,62450.8416458853,150000,192850
302.7623816801668,268600,62450.8416458853,150000,192900
302.7623816801668,268600,62450.8416458853,150000,192900
302.7727723701086,268600,62450.8416458853,150000,192950
302.7727723701086,268600,62450.8416458853,150000,192950
302.7831630600504,268600,62450.8416458853,150000,193000
302.7831630600504,268600,62450.8416458853,150000,193000
302.7935537499922,268600,62450.8416458853,150000,193050
302.7935537499922,268600,62450.8416458853,150000,193050
302.803944439934,268600,62450.8416458853,150000,193100
302.803944439934,268600,62450.8416458853,150000,193100
302.8143351298758,268600,62450.8416458853,150000,193150
302.8143351298758,268600,62450.8416458853,150000,193150
302.8247258198176,268600,62450.8416458853,150000,193200
302.8247258198176,268600,62450.8416458853,150000,193200
302.8351165097594,268600,62450.8416458853,150000,193250
302.8351165097594,268600,62450.8416458853,150000,193250
302.8455071997012,268600,62450.8416458853,150000,193300
302.8455071997012,268600,62450.8416458853,150000,193300
302.855897889643,268600,62450.8416458853,150000,193350
302.855897889643,268600,62450.8416458853,150000,193350
302.8662885795848,268600,62450.8416458853,150000,193400
302.8662885795848,268600,62450.8416458853,150000,193400
302.8766792695266,268600,62450.8416458853,150000,193450
302.8766792695266,268600,62450.8416458853,150000,193450
302.8870699594684,268600,62450.8416458853,150000,193500
302.8870699594684,268600,62450.8416458853,150000,193500
302.8974606494102,268600,62450.8416458853,150000,193550
302.8974606494102,268600,62450.8416458853,150000,193550
302.907851339352,268600,62450.8416458853,150000,193600
302.907851339352,268600,62450.8416458853,150000,193600
302.9182420292938,268600,62450.8416458853,150000,193650
302.9182420292938,268600,62450.8416458853,150000,193650
302.9286327192356,268600,62450.8416458853,150000,193700
302.9286327192356,268600,62450.8416458853,150000,193700
302.9390234091774,268600,62450.8416458853,150000,193750
302.9390234091774,268600,62450.8416458853,150000,193750
302.9494140991192,268600,62450.8416458853,150000,193800
302.9494140991192,268600,62450.8416458853,150000,193800
302.959804789061,268600,62450.8416458853,150000,193850
302.959804789061,268600,62450.8416458853,150000,193850
302.9701954790028,268600,62450.8416458853,150000,193900
302.9701954790028,268600,62450.8416458853,150000,193900
302.9805861689446,268600,62450.8416458853,150000,193950
302.9805861689446,268600,62450.8416458853,150000,193950
302.9909768588864,268600,62450.8416458853,150000,194000
302.9909768588864,268600,62450.8416458853,150000,194000
303.0013675488282,268600,62450.8416458853,150000,194050
303.0013675488282,268600,62450.8416458853,150000,194050
303.01175823877,268600,62450.8416458853,150000,194100
303.01175823877,268600,62450.8416458853,150000,194100
303.02214892871183,268600,62450.8416458853,150000,194150
303.02214892871183,268600,62450.8416458853,150000,194150
303.03253961865363,268600,62450.8416458853,150000,194200
303.03253961865363,268600,62450.8416458853,150000,194200
303.04293030859543,268600,62450.8416458853,150000,194250
303.04293030859543,268600,62450.8416458853,150000,194250
303.05332099853723,268600,62450.8416458853,150000,194300
303.05332099853723,268600,62450.8416458853,150000,194300
303.06371168847903,268600,62450.8416458853,150000,194350
303.06371168847903,268600,62450.8416458853,150000,194350
303.07410237842083,268600,62450.8416458853,150000,194400
303.07410237842083,268600,62450.8416458853,150000,194400
303.08449306836263,268600,62450.8416458853,150000,194450
303.08449306836263,268600,62450.8416458853,150000,194450
303.09488375830443,268600,62450.8416458853,150000,194500
303.09488375830443,268600,62450.8416458853,150000,194500
303.10527444824623,268600,62450.8416458853,150000,194550
303.10527444824623,268600,62450.8416458853,150000,194550
303.11566513818804,268600,62450.8416458853,150000,194600
303.11566513818804,268600,62450.8416458853,150000,194600
303.12605582812984,268600,62450.8416458853,150000,194650
303.12605582812984,268600,62450.8416458853,150000,194650
303.13644651807164,268600,62450.8416458853,150000,194700
303.13644651807164,268600,62450.8416458853,150000,194700
303.14683720801344,268600,62450.8416458853,150000,194750
303.14683720801344,268600,62450.8416458853,150000,194750
303.15722789795524,268600,62450.8416458853,150000,194800
303.15722789795524,268600,62450.8416458853,150000,194800
303.16761858789704,268600,62450.8416458853,150000,194850
303.16761858789704,268600,62450.8416458853,150000,194850
303.17800927783884,268600,62450.8416458853,150000,194900
303.17800927783884,268600,62450.8416458853,150000,194900
303.18839996778064,268600,62450.8416458853,150000,194950
303.18839996778064,268600,62450.8416458853,150000,194950
303.19879065772244,268600,62450.8416458853,150000,195000
303.19879065772244,268600,62450.8416458853,150000,195000
303.20918134766424,268600,62450.8416458853,150000,195050
303.20918134766424,268600,62450.8416458853,150000,195050
303.21957203760604,268600,62450.8416458853,150000,195100
303.21957203760604,268600,62450.8416458853,150000,195100
303.22996272754784,268600,62450.8416458853,150000,195150
303.22996272754784,268600,62450.8416458853,150000,195150
303.24035341748964,268600,62450.8416458853,150000,195200
303.24035341748964,268600,62450.8416458853,150000,195200
303.25074410743144,268600,62450.8416458853,150000,195250
303.25074410743144,268600,62450.8416458853,150000,195250
303.26113479737324,268600,62450.8416458853,150000,195300
303.26113479737324,268600,62450.8416458853,150000,195300
303.27152548731505,268600,62450.8416458853,150000,195350
303.27152548731505,268600,62450.8416458853,150000,195350
303.28191617725685,268600,62450.8416458853,150000,195400
303.28191617725685,268600,62450.8416458853,150000,195400
303.29230686719865,268600,62450.8416458853,150000,195450
303.29230686719865,268600,62450.8416458853,150000,195450
303.30269755714045,268600,62450.8416458853,150000,195500
303.30269755714045,268600,62450.8416458853,150000,195500
303.31308824708225,268600,62450.8416458853,150000,195550
303.31308824708225,268600,62450.8416458853,150000,195550
303.32347893702405,268600,62450.8416458853,150000,195600
303.32347893702405,268600,62450.8416458853,150000,195600
303.33386962696585,268600,62450.8416458853,150000,195650
303.33386962696585,268600,62450.8416458853,150000,195650
303.34426031690765,268600,62450.8416458853,150000,195700
303.34426031690765,268600,62450.8416458853,150000,195700
303.35465100684945,268600,62450.8416458853,150000,195750
303.35465100684945,268600,62450.8416458853,150000,195750
303.36504169679125,268600,62450.8416458853,150000,195800
303.36504169679125,268600,62450.8416458853,150000,195800
303.37543238673305,268600,62450.8416458853,150000,195850
303.37543238673305,268600,62450.8416458853,150000,195850
303.38582307667485,268600,62450.8416458853,150000,195900
303.38582307667485,268600,62450.8416458853,150000,195900
303.39621376661665,268600,62450.8416458853,150000,195950
303.39621376661665,268600,62450.8416458853,150000,195950
303.40660445655845,268600,62450.8416458853,150000,196000
303.40660445655845,268600,62450.8416458853,150000,196000
303.41699514650026,268600,62450.8416458853,150000,196050
303.41699514650026,268600,62450.8416458853,150000,196050
303.42738583644206,268600,62450.8416458853,150000,196100
303.42738583644206,268600,62450.8416458853,150000,196100
303.43777652638386,268600,62450.8416458853,150000,196150
303.43777652638386,268600,62450.8416458853,150000,196150
303.44816721632566,268600,62450.8416458853,150000,196200
303.44816721632566,268600,62450.8416458853,150000,196200
303.45855790626746,268600,62450.8416458853,150000,196250
303.45855790626746,268600,62450.8416458853,150000,196250
303.46894859620926,268600,62450.8416458853,150000,196300
303.46894859620926,268600,62450.8416458853,150000,196300
303.47933928615106,268600,62450.8416458853,150000,196350
303.47933928615106,268600,62450.8416458853,150000,196350
303.48972997609286,268600,62450.8416458853,150000,196400
303.48972997609286,268600,62450.8416458853,150000,196400
303.50012066603466,268600,62450.8416458853,150000,196450
303.50012066603466,268600,62450.8416458853,150000,196450
303.51051135597646,268600,62450.8416458853,150000,196500
303.51051135597646,268600,62450.8416458853,150000,196500
303.52090204591826,268600,62450.8416458853,150000,196550
303.52090204591826,268600,62450.8416458853,150000,196550
303.53129273586006,268600,62450.8416458853,150000,196600
303.53129273586006,268600,62450.8416458853,150000,196600
303.54168342580186,268600,62450.8416458853,150000,196650
303.54168342580186,268600,62450.8416458853,150000,196650
303.55207411574366,268600,62450.8416458853,150000,196700
303.55207411574366,268600,62450.8416458853,150000,196700
303.56246480568547,268600,62450.8416458853,150000,196750
303.56246480568547,268600,62450.8416458853,150000,196750
303.57285549562727,268600,62450.8416458853,150000,196800
303.57285549562727,268600,62450.8416458853,150000,196800
303.58324618556907,268600,62450.8416458853,150000,196850
303.58324618556907,268600,62450.8416458853,150000,196850
303.59363687551087,268600,62450.8416458853,150000,196900
303.59363687551087,268600,62450.8416458853,150000,196900
303.60402756545267,268600,62450.8416458853,150000,196950
303.60402756545267,268600,62450.8416458853,150000,196950
303.61441825539447,268600,62450.8416458853,150000,197000
303.61441825539447,268600,62450.8416458853,150000,197000
303.62480894533627,268600,62450.8416458853,150000,197050
303.62480894533627,268600,62450.8416458853,150000,197050
303.63519963527807,268600,62450.8416458853,150000,197100
303.63519963527807,268600,62450.8416458853,150000,197100
303.64559032521987,268600,62450.8416458853,150000,197150
303.64559032521987,268600,62450.8416458853,150000,197150
303.6559810151617,268600,62450.8416458853,150000,197200
303.6559810151617,268600,62450.8416458853,150000,197200
303.6663717051035,268600,62450.8416458853,150000,197250
303.6663717051035,268600,62450.8416458853,150000,197250
303.6767623950453,268600,62450.8416458853,150000,197300
303.6767623950453,268600,62450.8416458853,150000,197300
303.6871530849871,268600,62450.8416458853,150000,197350
303.6871530849871,268600,62450.8416458853,150000,197350
303.6975437749289,268600,62450.8416458853,150000,197400
303.6975437749289,268600,62450.8416458853,150000,197400
303.7079344648707,268600,62450.8416458853,150000,197450
303.7079344648707,268600,62450.8416458853,150000,197450
303.7183251548125,268600,62450.8416458853,150000,197500
303.7183251548125,268600,62450.8416458853,150000,197500
303.7287158447543,268600,62450.8416458853,150000,197550
303.7287158447543,268600,62450.8416458853,150000,197550
303.7391065346961,268600,62450.8416458853,150000,197600
303.7391065346961,268600,62450.8416458853,150000,197600
303.7494972246379,268600,62450.8416458853,150000,197650
303.7494972246379,268600,62450.8416458853,150000,197650
303.7598879145797,268600,62450.8416458853,150000,197700
303.7598879145797,268600,62450.8416458853,150000,197700
303.7702786045215,268600,62450.8416458853,150000,197750
303.7702786045215,268600,62450.8416458853,150000,197750
303.7806692944633,268600,62450.8416458853,150000,197800
303.7806692944633,268600,62450.8416458853,150000,197800
303.7910599844051,268600,62450.8416458853,150000,197850
303.7910599844051,268600,62450.8416458853,150000,197850
303.8014506743469,268600,62450.8416458853,150000,197900
303.8014506743469,268600,62450.8416458853,150000,197900
303.8118413642887,268600,62450.8416458853,150000,197950
303.8118413642887,268600,62450.8416458853,150000,197950
303.8222320542305,268600,62450.8416458853,150000,198000
303.8222320542305,268600,62450.8416458853,150000,198000
303.8326227441723,268600,62450.8416458853,150000,198050
303.8326227441723,268600,62450.8416458853,150000,198050
303.8430134341141,268600,62450.8416458853,150000,198100
303.8430134341141,268600,62450.8416458853,150000,198100
303.8534041240559,268600,62450.8416458853,150000,198150
303.8534041240559,268600,62450.8416458853,150000,198150
303.8637948139977,268600,62450.8416458853,150000,198200
303.8637948139977,268600,62450.8416458853,150000,198200
303.8741855039395,268600,62450.8416458853,150000,198250
303.8741855039395,268600,62450.8416458853,150000,198250
303.8845761938813,268600,62450.8416458853,150000,198300
303.8845761938813,268600,62450.8416458853,150000,198300
303.8949668838231,268600,62450.8416458853,150000,198350
303.8949668838231,268600,62450.8416458853,150000,198350
303.9053575737649,268600,62450.8416458853,150000,198400
303.9053575737649,268600,62450.8416458853,150000,198400
303.9157482637067,268600,62450.8416458853,150000,198450
303.9157482637067,268600,62450.8416458853,150000,198450
303.9261389536485,268600,62450.8416458853,150000,198500
303.9261389536485,268600,62450.8416458853,150000,198500
303.9365296435903,268600,62450.8416458853,150000,198550
303.9365296435903,268600,62450.8416458853,150000,198550
303.9469203335321,268600,62450.8416458853,150000,198600
303.9469203335321,268600,62450.8416458853,150000,198600
303.9573110234739,268600,62450.8416458853,150000,198650
303.9573110234739,268600,62450.8416458853,150000,198650
303.9677017134157,268600,62450.8416458853,150000,198700
303.9677017134157,268600,62450.8416458853,150000,198700
303.9780924033575,268600,62450.8416458853,150000,198750
303.9780924033575,268600,62450.8416458853,150000,198750
303.9884830932993,268600,62450.8416458853,150000,198800
303.9884830932993,268600,62450.8416458853,150000,198800
303.9988737832411,268600,62450.8416458853,150000,198850
303.9988737832411,268600,62450.8416458853,150000,198850
304.0092644731829,268600,62450.8416458853,150000,198900
304.0092644731829,268600,62450.8416458853,150000,198900
304.0196551631247,268600,62450.8416458853,150000,198950
304.0196551631247,268600,62450.8416458853,150000,198950
304.0300458530665,268600,62450.8416458853,150000,199000
304.0300458530665,268600,62450.8416458853,150000,199000
304.0404365430083,268600,62450.8416458853,150000,199050
304.0404365430083,268600,62450.8416458853,150000,199050
304.0508272329501,268600,62450.8416458853,150000,199100
304.0508272329501,268600,62450.8416458853,150000,199100
304.0612179228919,268600,62450.8416458853,150000,199150
304.0612179228919,268600,62450.8416458853,150000,199150
304.0716086128337,268600,62450.8416458853,150000,199200
304.0716086128337,268600,62450.8416458853,150000,199200
304.0819993027755,268600,62450.8416458853,150000,199250
304.0819993027755,268600,62450.8416458853,150000,199250
304.0923899927173,268600,62450.8416458853,150000,199300
304.0923899927173,268600,62450.8416458853,150000,199300
304.1027806826591,268600,62450.8416458853,150000,199350
304.1027806826591,268600,62450.8416458853,150000,199350
304.1131713726009,268600,62450.8416458853,150000,199400
304.1131713726009,268600,62450.8416458853,150000,199400
304.1235620625427,268600,62450.8416458853,150000,199450
304.1235620625427,268600,62450.8416458853,150000,199450
304.1339527524845,268600,62450.8416458853,150000,199500
304.1339527524845,268600,62450.8416458853,150000,199500
304.1443434424263,268600,62450.8416458853,150000,199550
304.1443434424263,268600,62450.8416458853,150000,199550
304.1547341323681,268600,62450.8416458853,150000,199600
304.1547341323681,268600,62450.8416458853,150000,199600
304.1651248223099,268600,62450.8416458853,150000,199650
304.1651248223099,268600,62450.8416458853,150000,199650
304.1755155122517,268600,62450.8416458853,150000,199700
304.1755155122517,268600,62450.8416458853,150000,199700
304.1859062021935,268600,62450.8416458853,150000,199750
304.1859062021935,268600,62450.8416458853,150000,199750
304.1962968921353,268600,62450.8416458853,150000,199800
304.1962968921353,268600,62450.8416458853,150000,199800
304.2066875820771,268600,62450.8416458853,150000,199850
304.2066875820771,268600,62450.8416458853,150000,199850
304.2170782720189,268600,62450.8416458853,150000,199900
304.2170782720189,268600,62450.8416458853,150000,199900
304.2274689619607,268600,62450.8416458853,150000,199950
304.2274689619607,268600,62450.8416458853,150000,199950
304.2378596519025,268600,62450.8416458853,150000,200000
379.2378596519025,268600,27575.841645885303,150000,200000
379.2482503418443,268600,27625.841645885303,150050,200050
379.2482503418443,268600,27625.841645885303,150050,200050
379.2586410317861,268600,27675.841645885303,150100,200100
379.2586410317861,268600,27675.841645885303,150100,200100
379.2690317217279,268600,27725.841645885303,150150,200150
379.2690317217279,268600,27725.841645885303,150150,200150
379.2794224116697,268600,27775.841645885303,150200,200200
379.2794224116697,268600,27775.841645885303,150200,200200
379.2898131016115,268600,27825.841645885303,150250,200250
379.2898131016115,268600,27825.841645885303,150250,200250
379.3002037915533,268600,27875.841645885303,150300,200300
379.3002037915533,268600,27875.841645885303,150300,200300
379.3105944814951,268600,27925.841645885303,150350,200350
379.3105944814951,268600,27925.841645885303,150350,200350
379.3209851714369,268600,27975.841645885303,150400,200400
379.3209851714369,268600,27975.841645885303,150400,200400
379.3313758613787,268600,28025.841645885303,150450,200450
379.3313758613787,268600,28025.841645885303,150450,200450
379.3417665513205,268600,28075.841645885303,150500,200500
379.3417665513205,268600,28075.841645885303,150500,200500
379.3521572412623,268600,28125.841645885303,150550,200550
379.3521572412623,268600,28125.841645885303,150550,200550
379.3625479312041,268600,28175.841645885303,150600,200600
379.3625479312041,268600,28175.841645885303,150600,200600
379.3729386211459,268600,28225.841645885303,150650,200650
379.3729386211459,268600,28225.841645885303,150650,200650
379.3833293110877,268600,28275.841645885303,150700,200700
379.3833293110877,268600,28275.841645885303,150700,200700
379.3937200010295,268600,28325.841645885303,150750,200750
379.3937200010295,268600,28325.841645885303,150750,200750
379.4041106909713,268600,28375.841645885303,150800,200800
379.4041106909713,268600,28375.841645885303,150800,200800
379.4145013809131,268600,28425.841645885303,150850,200850
379.4145013809131,268600,28425.841645885303,150850,200850
379.4248920708549,268600,28475.841645885303,150900,200900
379.4248920708549,268600,28475.841645885303,150900,200900
379.4352827607967,268600,28525.841645885303,150950,200950
379.4352827607967,268600,28525.841645885303,150950,200950
379.4456734507385,268600,28575.841645885303,151000,201000
379.4456734507385,268600,28575.841645885303,151000,201000
379.4560641406803,268600,28625.841645885303,151050,201050
379.4560641406803,268600,28625.841645885303,151050,201050
379.4664548306221,268600,28675.841645885303,151100,201100
379.4664548306221,268600,28675.841645885303,151100,201100
379.4768455205639,268600,28725.841645885303,151150,201150
379.4768455205639,268600,28725.841645885303,151150,201150
379.4872362105057,268600,28775.841645885303,151200,201200
379.4872362105057,268600,28775.841645885303,151200,201200
379.49762690044753,268600,28825.841645885303,151250,201250
379.49762690044753,268600,28825.841645885303,151250,201250
379.50801759038933,268600,28875.841645885303,151300,201300
379.50801759038933,268600,28875.841645885303,151300,201300
379.51840828033113,268600,28925.841645885303,151350,201350
379.51840828033113,268600,28925.841645885303,151350,201350
379.52879897027293,268600,28975.841645885303,151400,201400
379.52879897027293,268600,28975.841645885303,151400,201400
379.53918966021473,268600,29025.841645885303,151450,201450
379.53918966021473,268600,29025.841645885303,151450,201450
379.54958035015653,268600,29075.841645885303,151500,201500
379.54958035015653,268600,29075.841645885303,151500,201500
379.55997104009833,268600,29125.841645885303,151550,201550
379.55997104009833,268600,29125.841645885303,151550,201550
379.57036173004013,268600,29175.841645885303,151600,201600
379.57036173004013,268600,29175.841645885303,151600,201600
379.58075241998193,268600,29225.841645885303,151650,201650
379.58075241998193,268600,29225.841645885303,151650,201650
379.59114310992373,268600,29275.841645885303,151700,201700
379.59114310992373,268600,29275.841645885303,151700,201700
379.60153379986554,268600,29325.841645885303,151750,201750
379.60153379986554,268600,29325.841645885303,151750,201750
379.61192448980734,268600,29375.841645885303,151800,201800
379.61192448980734,268600,29375.841645885303,151800,201800
379.62231517974914,268600,29425.841645885303,151850,201850
379.62231517974914,268600,29425.841645885303,151850,201850
379.63270586969094,268600,29475.841645885303,151900,201900
379.63270586969094,268600,29475.841645885303,151900,201900
379.64309655963274,268600,29525.841645885303,151950,201950
379.64309655963274,268600,29525.841645885303,151950,201950
379.65348724957454,268600,29575.841645885303,152000,202000
379.65348724957454,268600,29575.841645885303,152000,202000
379.66387793951634,268600,29625.841645885303,152050,202050
379.66387793951634,268600,29625.841645885303,152050,202050
379.67426862945814,268600,29675.841645885303,152100,202100
379.67426862945814,268600,29675.841645885303,152100,202100
379.68465931939994,268600,29725.841645885303,152150,202150
379.68465931939994,268600,29725.841645885303,152150,202150
379.69505000934174,268600,29775.841645885303,152200,202200
379.69505000934174,268600,29775.841645885303,152200,202200
379.70544069928354,268600,29825.841645885303,152250,202250
379.70544069928354,268600,29825.841645885303,152250,202250
379.71583138922534,268600,29875.841645885303,152300,202300
379.71583138922534,268600,29875.841645885303,152300,202300
379.72622207916714,268600,29925.841645885303,152350,202350
379.72622207916714,268600,29925.841645885303,152350,202350
379.73661276910894,268600,29975.841645885303,152400,202400
379.73661276910894,268600,29975.841645885303,152400,202400
379.74700345905075,268600,30025.841645885303,152450,202450
379.74700345905075,268600,30025.841645885303,152450,202450
379.75739414899255,268600,30075.841645885303,152500,202500
379.75739414899255,268600,30075.841645885303,152500,202500
379.76778483893435,268600,30125.841645885303,152550,202550
379.76778483893435,268600,30125.841645885303,152550,202550
379.77817552887615,268600,30175.841645885303,152600,202600
379.77817552887615,268600,30175.841645885303,152600,202600
379.78856621881795,268600,30225.841645885303,152650,202650
379.78856621881795,268600,30225.841645885303,152650,202650
379.79895690875975,268600,30275.841645885303,152700,202700
379.79895690875975,268600,30275.841645885303,152700,202700
379.80934759870155,268600,30325.841645885303,152750,202750
379.80934759870155,268600,30325.841645885303,152750,202750
379.81973828864335,268600,30375.841645885303,152800,202800
379.81973828864335,268600,30375.841645885303,152800,202800
379.83012897858515,268600,30425.841645885303,152850,202850
379.83012897858515,268600,30425.841645885303,152850,202850
379.84051966852695,268600,30475.841645885303,152900,202900
379.84051966852695,268600,30475.841645885303,152900,202900
379.85091035846875,268600,30525.841645885303,152950,202950
379.85091035846875,268600,30525.841645885303,152950,202950
379.86130104841055,268600,30575.841645885303,153000,203000
379.86130104841055,268600,30575.841645885303,153000,203000
379.87169173835235,268600,30625.841645885303,153050,203050
379.87169173835235,268600,30625.841645885303,153050,203050
379.88208242829415,268600,30675.841645885303,153100,203100
379.88208242829415,268600,30675.841645885303,153100,203100
379.89247311823596,268600,30725.841645885303,153150,203150
379.89247311823596,268600,30725.841645885303,153150,203150
379.90286380817776,268600,30775.841645885303,153200,203200
379.90286380817776,268600,30775.841645885303,153200,203200
379.91325449811956,268600,30825.841645885303,153250,203250
379.91325449811956,268600,30825.841645885303,153250,203250
379.92364518806136,268600,30875.841645885303,153300,203300
379.92364518806136,268600,30875.841645885303,153300,203300
379.93403587800316,268600,30925.841645885303,153350,203350
379.93403587800316,268600,30925.841645885303,153350,203350
379.94442656794496,268600,30975.841645885303,153400,203400
379.94442656794496,268600,30975.841645885303,153400,203400
379.95481725788676,268600,31025.841645885303,153450,203450
379.95481725788676,268600,31025.841645885303,153450,203450
379.96520794782856,268600,31075.841645885303,153500,203500
379.96520794782856,268600,31075.841645885303,153500,203500
379.97559863777036,268600,31125.841645885303,153550,203550
379.97559863777036,268600,31125.841645885303,153550,203550
379.98598932771216,268600,31175.841645885303,153600,203600
379.98598932771216,268600,31175.841645885303,153600,203600
379.99638001765396,268600,31225.841645885303,153650,203650
379.99638001765396,268600,31225.841645885303,153650,203650
380.00677070759576,268600,31275.841645885303,153700,203700
380.00677070759576,268600,31275.841645885303,153700,203700
380.01716139753756,268600,31321.00997506236,153750,203750
380.01716139753756,268600,31321.00997506236,153750,203750
380.02755208747936,268600,31371.00997506236,153800,203800
380.02755208747936,268600,31371.00997506236,153800,203800
380.03794277742116,268600,31421.00997506236,153850,203850
380.03794277742116,268600,31421.00997506236,153850,203850
380.04833346736297,268600,31471.00997506236,153900,203900
380.04833346736297,268600,31471.00997506236,153900,203900
380.05872415730477,268600,31521.00997506236,153950,203950
380.05872415730477,268600,31521.00997506236,153950,203950
380.06911484724657,268600,31571.00997506236,154000,204000
380.06911484724657,268600,31571.00997506236,154000,204000
380.07950553718837,268600,31621.00997506236,154050,204050
380.07950553718837,268600,31621.00997506236,154050,204050
380.08989622713017,268600,31671.00997506236,154100,204100
380.08989622713017,268600,31671.00997506236,154100,204100
380.10028691707197,268600,31721.00997506236,154150,204150
380.10028691707197,268600,31721.00997506236,154150,204150
380.11067760701377,268600,31771.00997506236,154200,204200
380.11067760701377,268600,31771.00997506236,154200,204200
380.12106829695557,268600,31821.00997506236,154250,204250
380.12106829695557,268600,31821.00997506236,154250,204250
380.13145898689737,268600,31871.00997506236,154300,204300
380.13145898689737,268600,31871.00997506236,154300,204300
380.1418496768392,268600,31921.00997506236,154350,204350
380.1418496768392,268600,31921.00997506236,154350,204350
380.152240366781,268600,31971.00997506236,154400,204400
380.152240366781,268600,31971.00997506236,154400,204400
380.1626310567228,268600,32021.00997506236,154450,204450
380.1626310567228,268600,32021.00997506236,154450,204450
380.1730217466646,268600,32071.00997506236,154500,204500
380.1730217466646,268600,32071.00997506236,154500,204500
380.1834124366064,268600,32121.00997506236,154550,204550
380.1834124366064,268600,32121.00997506236,154550,204550
380.1938031265482,268600,32171.00997506236,154600,204600
380.1938031265482,268600,32171.00997506236,154600,204600
380.20419381649,268600,32221.00997506236,154650,204650
380.20419381649,268600,32221.00997506236,154650,204650
380.2145845064318,268600,32271.00997506236,154700,204700
380.2145845064318,268600,32271.00997506236,154700,204700
380.2249751963736,268600,32321.00997506236,154750,204750
380.2249751963736,268600,32321.00997506236,154750,204750
380.2353658863154,268600,32371.00997506236,154800,204800
380.2353658863154,268600,32371.00997506236,154800,204800
380.2457565762572,268600,32421.00997506236,154850,204850
380.2457565762572,268600,32421.00997506236,154850,204850
380.256147266199,268600,32471.00997506236,154900,204900
380.256147266199,268600,32471.00997506236,154900,204900
380.2665379561408,268600,32521.00997506236,154950,204950
380.2665379561408,268600,32521.00997506236,154950,204950
380.2769286460826,268600,32571.00997506236,155000,205000
380.2769286460826,268600,32571.00997506236,155000,205000
380.2873193360244,268600,32621.00997506236,155050,205050
380.2873193360244,268600,32621.00997506236,155050,205050
380.2977100259662,268600,32671.00997506236,155100,205100
380.2977100259662,268600,32671.00997506236,155100,205100
380.308100715908,268600,32721.00997506236,155150,205150
380.308100715908,268600,32721.00997506236,155150,205150
380.3184914058498,268600,32771.00997506236,155200,205200
380.3184914058498,268600,32771.00997506236,155200,205200
380.3288820957916,268600,32821.00997506236,155250,205250
380.3288820957916,268600,32821.00997506236,155250,205250
380.3392727857334,268600,32871.00997506236,155300,205300
380.3392727857334,268600,32871.00997506236,155300,205300
380.3496634756752,268600,32921.00997506236,155350,205350
380.3496634756752,268600,32921.00997506236,155350,205350
380.360054165617,268600,32971.00997506236,155400,205400
380.360054165617,268600,32971.00997506236,155400,205400
380.3704448555588,268600,33021.00997506236,155450,205450
380.3704448555588,268600,33021.00997506236,155450,205450
380.3808355455006,268600,33071.00997506236,155500,205500
380.3808355455006,268600,33071.00997506236,155500,205500
380.3912262354424,268600,33121.00997506236,155550,205550
380.3912262354424,268600,33121.00997506236,155550,205550
380.4016169253842,268600,33171.00997506236,155600,205600
380.4016169253842,268600,33171.00997506236,155600,205600
380.412007615326,268600,33221.00997506236,155650,205650
380.412007615326,268600,33221.00997506236,155650,205650
380.4223983052678,268600,33271.00997506236,155700,205700
380.4223983052678,268600,33271.00997506236,155700,205700
380.4327889952096,268600,33321.00997506236,155750,205750
380.4327889952096,268600,33321.00997506236,155750,205750
380.4431796851514,268600,33371.00997506236,155800,205800
380.4431796851514,268600,33371.00997506236,155800,205800
380.4535703750932,268600,33421.00997506236,155850,205850
380.4535703750932,268600,33421.00997506236,155850,205850
380.463961065035,268600,33471.00997506236,155900,205900
380.463961065035,268600,33471.00997506236,155900,205900
380.4743517549768,268600,33521.00997506236,155950,205950
380.4743517549768,268600,33521.00997506236,155950,205950
380.4847424449186,268600,33571.00997506236,156000,206000
380.4847424449186,268600,33571.00997506236,156000,206000
380.4951331348604,268600,33621.00997506236,156050,206050
380.4951331348604,268600,33621.00997506236,156050,206050
380.5055238248022,268600,33671.00997506236,156100,206100
380.5055238248022,268600,33671.00997506236,156100,206100
380.515914514744,268600,33721.00997506236,156150,206150
380.515914514744,268600,33721.00997506236,156150,206150
380.5263052046858,268600,33771.00997506236,156200,206200
380.5263052046858,268600,33771.00997506236,156200,206200
380.5366958946276,268600,33821.00997506236,156250,206250
380.5366958946276,268600,33821.00997506236,156250,206250
380.5470865845694,268600,33871.00997506236,156300,206300
380.5470865845694,268600,33871.00997506236,156300,206300
380.5574772745112,268600,33921.00997506236,156350,206350
380.5574772745112,268600,33921.00997506236,156350,206350
380.567867964453,268600,33971.00997506236,156400,206400
380.567867964453,268600,33971.00997506236,156400,206400
380.5782586543948,268600,34021.00997506236,156450,206450
380.5782586543948,268600,34021.00997506236,156450,206450
380.5886493443366,268600,34071.00997506236,156500,206500
380.5886493443366,268600,34071.00997506236,156500,206500
380.5990400342784,268600,34121.00997506236,156550,206550
380.5990400342784,268600,34121.00997506236,156550,206550
380.6094307242202,268600,34171.00997506236,156600,206600
380.6094307242202,268600,34171.00997506236,156600,206600
380.619821414162,268600,34221.00997506236,156650,206650
380.619821414162,268600,34221.00997506236,156650,206650
380.6302121041038,268600,34271.00997506236,156700,206700
380.6302121041038,268600,34271.00997506236,156700,206700
380.6406027940456,268600,34321.00997506236,156750,206750
380.6406027940456,268600,34321.00997506236,156750,206750
380.6509934839874,268600,34371.00997506236,156800,206800
380.6509934839874,268600,34371.00997506236,156800,206800
380.6613841739292,268600,34421.00997506236,156850,206850
380.6613841739292,268600,34421.00997506236,156850,206850
380.671774863871,268600,34471.00997506236,156900,206900
380.671774863871,268600,34471.00997506236,156900,206900
380.6821655538128,268600,34521.00997506236,156950,206950
380.6821655538128,268600,34521.00997506236,156950,206950
380.6925562437546,268600,34571.00997506236,157000,207000
380.6925562437546,268600,34571.00997506236,157000,207000
380.7029469336964,268600,34621.00997506236,157050,207050
380.7029469336964,268600,34621.00997506236,157050,207050
380.7133376236382,268600,34671.00997506236,157100,207100
380.7133376236382,268600,34671.00997506236,157100,207100
380.72372831358,268600,34721.00997506236,157150,207150
380.72372831358,268600,34721.00997506236,157150,207150
380.7341190035218,268600,34771.00997506236,157200,207200
380.7341190035218,268600,34771.00997506236,157200,207200
380.7445096934636,268600,34821.00997506236,157250,207250
380.7445096934636,268600,34821.00997506236,157250,207250
380.7549003834054,268600,34871.00997506236,157300,207300
380.7549003834054,268600,34871.00997506236,157300,207300
380.7652910733472,268600,34921.00997506236,157350,207350
380.7652910733472,268600,34921.00997506236,157350,207350
380.775681763289,268600,34971.00997506236,157400,207400
380.775681763289,268600,34971.00997506236,157400,207400
380.7860724532308,268600,35021.00997506236,157450,207450
380.7860724532308,268600,35021.00997506236,157450,207450
380.7964631431726,268600,35071.00997506236,157500,207500
380.7964631431726,268600,35071.00997506236,157500,207500
380.8068538331144,268600,35121.00997506236,157550,207550
380.8068538331144,268600,35121.00997506236,157550,207550
380.8172445230562,268600,35171.00997506236,157600,207600
380.8172445230562,268600,35171.00997506236,157600,207600
380.827635212998,268600,35221.00997506236,157650,207650
380.827635212998,268600,35221.00997506236,157650,207650
380.8380259029398,268600,35271.00997506236,157700,207700
380.8380259029398,268600,35271.00997506236,157700,207700
380.8484165928816,268600,35321.00997506236,157750,207750
380.8484165928816,268600,35321.00997506236,157750,207750
380.8588072828234,268600,35371.00997506236,157800,207800
380.8588072828234,268600,35371.00997506236,157800,207800
380.8691979727652,268600,35421.00997506236,157850,207850
380.8691979727652,268600,35421.00997506236,157850,207850
380.879588662707,268600,35471.00997506236,157900,207900
380.879588662707,268600,35471.00997506236,157900,207900
380.8899793526488,268600,35521.00997506236,157950,207950
380.8899793526488,268600,35521.00997506236,157950,207950
380.9003700425906,268600,35571.00997506236,158000,208000
380.9003700425906,268600,35571.00997506236,158000,208000
380.9107607325324,268600,35621.00997506236,158050,208050
380.9107607325324,268600,35621.00997506236,158050,208050
380.9211514224742,268600,35671.00997506236,158100,208100
380.9211514224742,268600,35671.00997506236,158100,208100
380.931542112416,268600,35721.00997506236,158150,208150
380.931542112416,268600,35721.00997506236,158150,208150
380.9419328023578,268600,35771.00997506236,158200,208200
380.9419328023578,268600,35771.00997506236,158200,208200
380.9523234922996,268600,35821.00997506236,158250,208250
380.9523234922996,268600,35821.00997506236,158250,208250
380.9627141822414,268600,35871.00997506236,158300,208300
380.9627141822414,268600,35871.00997506236,158300,208300
380.9731048721832,268600,35921.00997506236,158350,208350
380.9731048721832,268600,35921.00997506236,158350,208350
380.98349556212503,268600,35971.00997506236,158400,208400
380.98349556212503,268600,35971.00997506236,158400,208400
380.99388625206683,268600,36021.00997506236,158450,208450
380.99388625206683,268600,36021.00997506236,158450,208450
381.00427694200863,268600,36071.00997506236,158500,208500
381.00427694200863,268600,36071.00997506236,158500,208500
381.01466763195043,268600,36121.00997506236,158550,208550
381.01466763195043,268600,36121.00997506236,158550,208550
381.02505832189223,268600,36171.00997506236,158600,208600
381.02505832189223,268600,36171.00997506236,158600,208600
381.03544901183403,268600,36221.00997506236,158650,208650
381.03544901183403,268600,36221.00997506236,158650,208650
381.04583970177583,268600,36271.00997506236,158700,208700
381.04583970177583,268600,36271.00997506236,158700,208700
381.05623039171763,268600,36321.00997506236,158750,208750
381.05623039171763,268600,36321.00997506236,158750,208750
381.06662108165943,268600,36371.00997506236,158800,208800
381.06662108165943,268600,36371.00997506236,158800,208800
381.07701177160124,268600,36421.00997506236,158850,208850
381.07701177160124,268600,36421.00997506236,158850,208850
381.08740246154304,268600,36471.00997506236,158900,208900
381.08740246154304,268600,36471.00997506236,158900,208900
381.09779315148484,268600,36521.00997506236,158950,208950
381.09779315148484,268600,36521.00997506236,158950,208950
381.10818384142664,268600,36571.00997506236,159000,209000
381.10818384142664,268600,36571.00997506236,159000,209000
381.11857453136844,268600,36621.00997506236,159050,209050
381.11857453136844,268600,36621.00997506236,159050,209050
381.12896522131024,268600,36671.00997506236,159100,209100
381.12896522131024,268600,36671.00997506236,159100,209100
381.13935591125204,268600,36721.00997506236,159150,209150
381.13935591125204,268600,36721.00997506236,159150,209150
381.14974660119384,268600,36771.00997506236,159200,209200
381.14974660119384,268600,36771.00997506236,159200,209200
381.16013729113564,268600,36821.00997506236,159250,209250
381.16013729113564,268600,36821.00997506236,159250,209250
381.17052798107744,268600,36871.00997506236,159300,209300
381.17052798107744,268600,36871.00997506236,159300,209300
381.18091867101924,268600,36921.00997506236,159350,209350
381.18091867101924,268600,36921.00997506236,159350,209350
381.19130936096104,268600,36971.00997506236,159400,209400
381.19130936096104,268600,36971.00997506236,159400,209400
381.20170005090284,268600,37021.00997506236,159450,209450
381.20170005090284,268600,37021.00997506236,159450,209450
381.21209074084464,268600,37071.00997506236,159500,209500
381.21209074084464,268600,37071.00997506236,159500,209500
381.22248143078644,268600,37121.00997506236,159550,209550
381.22248143078644,268600,37121.00997506236,159550,209550
381.23287212072825,268600,37171.00997506236,159600,209600
381.23287212072825,268600,37171.00997506236,159600,209600
381.24326281067005,268600,37221.00997506236,159650,209650
381.24326281067005,268600,37221.00997506236,159650,209650
381.25365350061185,268600,37271.00997506236,159700,209700
381.25365350061185,268600,37271.00997506236,159700,209700
381.26404419055365,268600,37321.00997506236,159750,209750
381.26404419055365,268600,37321.00997506236,159750,209750
381.27443488049545,268600,37371.00997506236,159800,209800
381.27443488049545,268600,37371.00997506236,159800,209800
381.28482557043725,268600,37421.00997506236,159850,209850
381.28482557043725,268600,37421.00997506236,159850,209850
381.29521626037905,268600,37471.00997506236,159900,209900
381.29521626037905,268600,37471.00997506236,159900,209900
381.30560695032085,268600,37521.00997506236,159950,209950
381.30560695032085,268600,37521.00997506236,159950,209950
381.31599764026265,268600,37571.00997506236,160000,210000
381.31599764026265,268600,37571.00997506236,160000,210000
381.32638833020445,268600,37621.00997506236,160050,210050
381.32638833020445,268600,37621.00997506236,160050,210050
381.33677902014625,268600,37671.00997506236,160100,210100
381.33677902014625,268600,37671.00997506236,160100,210100
381.34716971008805,268600,37721.00997506236,160150,210150
381.34716971008805,268600,37721.00997506236,160150,210150
381.35756040002985,268600,37771.00997506236,160200,210200
381.35756040002985,268600,37771.00997506236,160200,210200
381.36795108997165,268600,37821.00997506236,160250,210250
381.36795108997165,268600,37821.00997506236,160250,210250
381.37834177991346,268600,37871.00997506236,160300,210300
381.37834177991346,268600,37871.00997506236,160300,210300
381.38873246985526,268600,37921.00997506236,160350,210350
381.38873246985526,268600,37921.00997506236,160350,210350
381.39912315979706,268600,37971.00997506236,160400,210400
381.39912315979706,268600,37971.00997506236,160400,210400
381.40951384973886,268600,38021.00997506236,160450,210450
381.40951384973886,268600,38021.00997506236,160450,210450
381.41990453968066,268600,38071.00997506236,160500,210500
381.41990453968066,268600,38071.00997506236,160500,210500
381.43029522962246,268600,38121.00997506236,160550,210550
381.43029522962246,268600,38121.00997506236,160550,210550
381.44068591956426,268600,38171.00997506236,160600,210600
381.44068591956426,268600,38171.00997506236,160600,210600
381.45107660950606,268600,38221.00997506236,160650,210650
381.45107660950606,268600,38221.00997506236,160650,210650
381.46146729944786,268600,38271.00997506236,160700,210700
381.46146729944786,268600,38271.00997506236,160700,210700
381.47185798938966,268600,38321.00997506236,160750,210750
381.47185798938966,268600,38321.00997506236,160750,210750
381.48224867933146,268600,38371.00997506236,160800,210800
381.48224867933146,268600,38371.00997506236,160800,210800
381.49263936927326,268600,38421.00997506236,160850,210850
381.49263936927326,268600,38421.00997506236,160850,210850
381.50303005921506,268600,38471.00997506236,160900,210900
381.50303005921506,268600,38471.00997506236,160900,210900
381.51342074915686,268600,38521.00997506236,160950,210950
381.51342074915686,268600,38521.00997506236,160950,210950
381.52381143909867,268600,38571.00997506236,161000,211000
381.52381143909867,268600,38571.00997506236,161000,211000
381.53420212904047,268600,38621.00997506236,161050,211050
381.53420212904047,268600,38621.00997506236,161050,211050
381.54459281898227,268600,38671.00997506236,161100,211100
381.54459281898227,268600,38671.00997506236,161100,211100
381.55498350892407,268600,38721.00997506236,161150,211150
381.55498350892407,268600,38721.00997506236,161150,211150
381.56537419886587,268600,38771.00997506236,161200,211200
381.56537419886587,268600,38771.00997506236,161200,211200
381.57576488880767,268600,38821.00997506236,161250,211250
381.57576488880767,268600,38821.00997506236,161250,211250
381.58615557874947,268600,38871.00997506236,161300,211300
381.58615557874947,268600,38871.00997506236,161300,211300
381.59654626869127,268600,38921.00997506236,161350,211350
381.59654626869127,268600,38921.00997506236,161350,211350
381.60693695863307,268600,38971.00997506236,161400,211400
381.60693695863307,268600,38971.00997506236,161400,211400
381.61732764857487,268600,39021.00997506236,161450,211450
381.61732764857487,268600,39021.00997506236,161450,211450
381.6277183385167,268600,39071.00997506236,161500,211500
381.6277183385167,268600,39071.00997506236,161500,211500
381.6381090284585,268600,39121.00997506236,161550,211550
381.6381090284585,268600,39121.00997506236,161550,211550
381.6484997184003,268600,39171.00997506236,161600,211600
381.6484997184003,268600,39171.00997506236,161600,211600
381.6588904083421,268600,39221.00997506236,161650,211650
381.6588904083421,268600,39221.00997506236,161650,211650
381.6692810982839,268600,39271.00997506236,161700,211700
381.6692810982839,268600,39271.00997506236,161700,211700
381.6796717882257,268600,39321.00997506236,161750,211750
381.6796717882257,268600,39321.00997506236,161750,211750
381.6900624781675,268600,39371.00997506236,161800,211800
381.6900624781675,268600,39371.00997506236,161800,211800
381.7004531681093,268600,39421.00997506236,161850,211850
381.7004531681093,268600,39421.00997506236,161850,211850
381.7108438580511,268600,39471.00997506236,161900,211900
381.7108438580511,268600,39471.00997506236,161900,211900
381.7212345479929,268600,39521.00997506236,161950,211950
381.7212345479929,268600,39521.00997506236,161950,211950
381.7316252379347,268600,39571.00997506236,162000,212000
381.7316252379347,268600,39571.00997506236,162000,212000
381.7420159278765,268600,39621.00997506236,162050,212050
381.7420159278765,268600,39621.00997506236,162050,212050
381.7524066178183,268600,39671.00997506236,162100,212100
381.7524066178183,268600,39671.00997506236,162100,212100
381.7627973077601,268600,39721.00997506236,162150,212150
381.7627973077601,268600,39721.00997506236,162150,212150
381.7731879977019,268600,39771.00997506236,162200,212200
381.7731879977019,268600,39771.00997506236,162200,212200
381.7835786876437,268600,39821.00997506236,162250,212250
381.7835786876437,268600,39821.00997506236,162250,212250
381.7939693775855,268600,39871.00997506236,162300,212300
381.7939693775855,268600,39871.00997506236,162300,212300
381.8043600675273,268600,39921.00997506236,162350,212350
381.8043600675273,268600,39921.00997506236,162350,212350
381.8147507574691,268600,39971.00997506236,162400,212400
381.8147507574691,268600,39971.00997506236,162400,212400
381.8251414474109,268600,40021.00997506236,162450,212450
381.8251414474109,268600,40021.00997506236,162450,212450
381.8355321373527,268600,40071.00997506236,162500,212500
381.8355321373527,268600,40071.00997506236,162500,212500
381.8459228272945,268600,40121.00997506236,162550,212550
381.8459228272945,268600,40121.00997506236,162550,212550
381.8563135172363,268600,40171.00997506236,162600,212600
381.8563135172363,268600,40171.00997506236,162600,212600
381.8667042071781,268600,40221.00997506236,162650,212650
381.8667042071781,268600,40221.00997506236,162650,212650
381.8770948971199,268600,40271.00997506236,162700,212700
381.8770948971199,268600,40271.00997506236,162700,212700
381.8874855870617,268600,40321.00997506236,162750,212750
381.8874855870617,268600,40321.00997506236,162750,212750
381.8978762770035,268600,40371.00997506236,162800,212800
381.8978762770035,268600,40371.00997506236,162800,212800
381.9082669669453,268600,40421.00997506236,162850,212850
381.9082669669453,268600,40421.00997506236,162850,212850
381.9186576568871,268600,40471.00997506236,162900,212900
381.9186576568871,268600,40471.00997506236,162900,212900
381.9290483468289,268600,40521.00997506236,162950,212950
381.9290483468289,268600,40521.00997506236,162950,212950
381.9394390367707,268600,40571.00997506236,163000,213000
381.9394390367707,268600,40571.00997506236,163000,213000
381.9498297267125,268600,40621.00997506236,163050,213050
381.9498297267125,268600,40621.00997506236,163050,213050
381.9602204166543,268600,40671.00997506236,163100,213100
381.9602204166543,268600,40671.00997506236,163100,213100
381.9706111065961,268600,40721.00997506236,163150,213150
381.9706111065961,268600,40721.00997506236,163150,213150
381.9810017965379,268600,40771.00997506236,163200,213200
381.9810017965379,268600,40771.00997506236,163200,213200
381.9913924864797,268600,40821.00997506236,163250,213250
381.9913924864797,268600,40821.00997506236,163250,213250
382.0017831764215,268600,40871.00997506236,163300,213300
382.0017831764215,268600,40871.00997506236,163300,213300
382.0121738663633,268600,40921.00997506236,163350,213350
382.0121738663633,268600,40921.00997506236,163350,213350
382.0225645563051,268600,40971.00997506236,163400,213400
382.0225645563051,268600,40971.00997506236,163400,213400
382.0329552462469,268600,41021.00997506236,163450,213450
382.0329552462469,268600,41021.00997506236,163450,213450
382.0433459361887,268600,41071.00997506236,163500,213500
382.0433459361887,268600,41071.00997506236,163500,213500
382.0537366261305,268600,41121.00997506236,163550,213550
382.0537366261305,268600,41121.00997506236,163550,213550
382.0641273160723,268600,41171.00997506236,163600,213600
382.0641273160723,268600,41171.00997506236,163600,213600
382.0745180060141,268600,41221.00997506236,163650,213650
382.0745180060141,268600,41221.00997506236,163650,213650
382.0849086959559,268600,41271.00997506236,163700,213700
382.0849086959559,268600,41271.00997506236,163700,213700
382.0952993858977,268600,41321.00997506236,163750,213750
382.0952993858977,268600,41321.00997506236,163750,213750
382.1056900758395,268600,41371.00997506236,163800,213800
382.1056900758395,268600,41371.00997506236,163800,213800
382.1160807657813,268600,41421.00997506236,163850,213850
382.1160807657813,268600,41421.00997506236,163850,213850
382.1264714557231,268600,41471.00997506236,163900,213900
382.1264714557231,268600,41471.00997506236,163900,213900
382.1368621456649,268600,41521.00997506236,163950,213950
382.1368621456649,268600,41521.00997506236,163950,213950
382.1472528356067,268600,41571.00997506236,164000,214000
382.1472528356067,268600,41571.00997506236,164000,214000
382.1576435255485,268600,41621.00997506236,164050,214050
382.1576435255485,268600,41621.00997506236,164050,214050
382.1680342154903,268600,41671.00997506236,164100,214100
382.1680342154903,268600,41671.00997506236,164100,214100
382.1784249054321,268600,41721.00997506236,164150,214150
382.1784249054321,268600,41721.00997506236,164150,214150
382.1888155953739,268600,41771.00997506236,164200,214200
382.1888155953739,268600,41771.00997506236,164200,214200
382.1992062853157,268600,41821.00997506236,164250,214250
382.1992062853157,268600,41821.00997506236,164250,214250
382.2095969752575,268600,41871.00997506236,164300,214300
382.2095969752575,268600,41871.00997506236,164300,214300
382.2199876651993,268600,41921.00997506236,164350,214350
382.2199876651993,268600,41921.00997506236,164350,214350
382.2303783551411,268600,41971.00997506236,164400,214400
382.2303783551411,268600,41971.00997506236,164400,214400
382.2407690450829,268600,42021.00997506236,164450,214450
382.2407690450829,268600,42021.00997506236,164450,214450
382.2511597350247,268600,42071.00997506236,164500,214500
382.2511597350247,268600,42071.00997506236,164500,214500
382.2615504249665,268600,42121.00997506236,164550,214550
382.2615504249665,268600,42121.00997506236,164550,214550
382.2719411149083,268600,42171.00997506236,164600,214600
382.2719411149083,268600,42171.00997506236,164600,214600
382.2823318048501,268600,42221.00997506236,164650,214650
382.2823318048501,268600,42221.00997506236,164650,214650
382.2927224947919,268600,42271.00997506236,164700,214700
382.2927224947919,268600,42271.00997506236,164700,214700
382.3031131847337,268600,42321.00997506236,164750,214750
382.3031131847337,268600,42321.00997506236,164750,214750
382.3135038746755,268600,42371.00997506236,164800,214800
382.3135038746755,268600,42371.00997506236,164800,214800
382.3238945646173,268600,42421.00997506236,164850,214850
382.3238945646173,268600,42421.00997506236,164850,214850
382.3342852545591,268600,42471.00997506236,164900,214900
382.3342852545591,268600,42471.00997506236,164900,214900
382.3446759445009,268600,42521.00997506236,164950,214950
382.3446759445009,268600,42521.00997506236,164950,214950
382.3550666344427,268600,42571.00997506236,165000,215000
382.3550666344427,268600,42571.00997506236,165000,215000
382.3654573243845,268600,42621.00997506236,165050,215050
382.3654573243845,268600,42621.00997506236,165050,215050
382.3758480143263,268600,42671.00997506236,165100,215100
382.3758480143263,268600,42671.00997506236,165100,215100
382.3862387042681,268600,42721.00997506236,165150,215150
382.3862387042681,268600,42721.00997506236,165150,215150
382.3966293942099,268600,42771.00997506236,165200,215200
382.3966293942099,268600,42771.00997506236,165200,215200
382.4070200841517,268600,42821.00997506236,165250,215250
382.4070200841517,268600,42821.00997506236,165250,215250
382.4174107740935,268600,42871.00997506236,165300,215300
382.4174107740935,268600,42871.00997506236,165300,215300
382.4278014640353,268600,42921.00997506236,165350,215350
382.4278014640353,268600,42921.00997506236,165350,215350
382.4381921539771,268600,42971.00997506236,165400,215400
382.4381921539771,268600,42971.00997506236,165400,215400
382.4485828439189,268600,43021.00997506236,165450,215450
382.4485828439189,268600,43021.00997506236,165450,215450
382.4589735338607,268600,43071.00997506236,165500,215500
382.4589735338607,268600,43071.00997506236,165500,215500
382.46936422380253,268600,43121.00997506236,165550,215550
382.46936422380253,268600,43121.00997506236,165550,215550
382.47975491374433,268600,43171.00997506236,165600,215600
382.47975491374433,268600,43171.00997506236,165600,215600
382.49014560368613,268600,43221.00997506236,165650,215650
382.49014560368613,268600,43221.00997506236,165650,215650
382.50053629362793,268600,43271.00997506236,165700,215700
382.50053629362793,268600,43271.00997506236,165700,215700
382.51092698356973,268600,43321.00997506236,165750,215750
382.51092698356973,268600,43321.00997506236,165750,215750
382.52131767351153,268600,43371.00997506236,165800,215800
382.52131767351153,268600,43371.00997506236,165800,215800
382.53170836345333,268600,43421.00997506236,165850,215850
382.53170836345333,268600,43421.00997506236,165850,215850
382.54209905339513,268600,43471.00997506236,165900,215900
382.54209905339513,268600,43471.00997506236,165900,215900
382.55248974333693,268600,43521.00997506236,165950,215950
382.55248974333693,268600,43521.00997506236,165950,215950
382.56288043327874,268600,43571.00997506236,166000,216000
382.56288043327874,268600,43571.00997506236,166000,216000
382.57327112322054,268600,43621.00997506236,166050,216050
382.57327112322054,268600,43621.00997506236,166050,216050
382.58366181316234,268600,43671.00997506236,166100,216100
382.58366181316234,268600,43671.00997506236,166100,216100
382.59405250310414,268600,43721.00997506236,166150,216150
382.59405250310414,268600,43721.00997506236,166150,216150
382.60444319304594,268600,43771.00997506236,166200,216200
382.60444319304594,268600,43771.00997506236,166200,216200
382.61483388298774,268600,43821.00997506236,166250,216250
382.61483388298774,268600,43821.00997506236,166250,216250
382.62522457292954,268600,43871.00997506236,166300,216300
382.62522457292954,268600,43871.00997506236,166300,216300
382.63561526287134,268600,43921.00997506236,166350,216350
382.63561526287134,268600,43921.00997506236,166350,216350
382.64600595281314,268600,43971.00997506236,166400,216400
382.64600595281314,268600,43971.00997506236,166400,216400
382.65639664275494,268600,44021.00997506236,166450,216450
382.65639664275494,268600,44021.00997506236,166450,216450
382.66678733269674,268600,44071.00997506236,166500,216500
382.66678733269674,268600,44071.00997506236,166500,216500
382.67717802263854,268600,44121.00997506236,166550,216550
382.67717802263854,268600,44121.00997506236,166550,216550
382.68756871258034,268600,44171.00997506236,166600,216600
382.68756871258034,268600,44171.00997506236,166600,216600
382.69795940252214,268600,44221.00997506236,166650,216650
382.69795940252214,268600,44221.00997506236,166650,216650
382.70835009246395,268600,44271.00997506236,166700,216700
382.70835009246395,268600,44271.00997506236,166700,216700
382.71874078240575,268600,44321.00997506236,166750,216750
382.71874078240575,268600,44321.00997506236,166750,216750
382.72913147234755,268600,44371.00997506236,166800,216800
382.72913147234755,268600,44371.00997506236,166800,216800
382.73952216228935,268600,44421.00997506236,166850,216850
382.73952216228935,268600,44421.00997506236,166850,216850
382.74991285223115,268600,44471.00997506236,166900,216900
382.74991285223115,268600,44471.00997506236,166900,216900
382.76030354217295,268600,44521.00997506236,166950,216950
382.76030354217295,268600,44521.00997506236,166950,216950
382.77069423211475,268600,44571.00997506236,167000,217000
382.77069423211475,268600,44571.00997506236,167000,217000
382.78108492205655,268600,44621.00997506236,167050,217050
382.78108492205655,268600,44621.00997506236,167050,217050
382.79147561199835,268600,44671.00997506236,167100,217100
382.79147561199835,268600,44671.00997506236,167100,217100
382.80186630194015,268600,44721.00997506236,167150,217150
382.80186630194015,268600,44721.00997506236,167150,217150
382.81225699188195,268600,44771.00997506236,167200,217200
382.81225699188195,268600,44771.00997506236,167200,217200
382.82264768182375,268600,44821.00997506236,167250,217250
382.82264768182375,268600,44821.00997506236,167250,217250
382.83303837176555,268600,44871.00997506236,167300,217300
382.83303837176555,268600,44871.00997506236,167300,217300
382.84342906170735,268600,44921.00997506236,167350,217350
382.84342906170735,268600,44921.00997506236,167350,217350
382.85381975164916,268600,44971.00997506236,167400,217400
382.85381975164916,268600,44971.00997506236,167400,217400
382.86421044159096,268600,45021.00997506236,167450,217450
382.86421044159096,268600,45021.00997506236,167450,217450
382.87460113153276,268600,45071.00997506236,167500,217500
382.87460113153276,268600,45071.00997506236,167500,217500
382.88499182147456,268600,45121.00997506236,167550,217550
382.88499182147456,268600,45121.00997506236,167550,217550
382.89538251141636,268600,45171.00997506236,167600,217600
382.89538251141636,268600,45171.00997506236,167600,217600
382.90577320135816,268600,45221.00997506236,167650,217650
382.90577320135816,268600,45221.00997506236,167650,217650
382.91616389129996,268600,45271.00997506236,167700,217700
382.91616389129996,268600,45271.00997506236,167700,217700
382.92655458124176,268600,45321.00997506236,167750,217750
382.92655458124176,268600,45321.00997506236,167750,217750
382.93694527118356,268600,45371.00997506236,167800,217800
382.93694527118356,268600,45371.00997506236,167800,217800
382.94733596112536,268600,45421.00997506236,167850,217850
382.94733596112536,268600,45421.00997506236,167850,217850
382.95772665106716,268600,45471.00997506236,167900,217900
382.95772665106716,268600,45471.00997506236,167900,217900
382.96811734100896,268600,45521.00997506236,167950,217950
382.96811734100896,268600,45521.00997506236,167950,217950
382.97850803095076,268600,45571.00997506236,168000,218000
382.97850803095076,268600,45571.00997506236,168000,218000
382.98889872089256,268600,45621.00997506236,168050,218050
382.98889872089256,268600,45621.00997506236,168050,218050
382.99928941083436,268600,45671.00997506236,168100,218100
382.99928941083436,268600,45671.00997506236,168100,218100
383.00968010077617,268600,45721.00997506236,168150,218150
383.00968010077617,268600,45721.00997506236,168150,218150
383.02007079071797,268600,45771.00997506236,168200,218200
383.02007079071797,268600,45771.00997506236,168200,218200
383.03046148065977,268600,45821.00997506236,168250,218250
383.03046148065977,268600,45821.00997506236,168250,218250
383.04085217060157,268600,45871.00997506236,168300,218300
383.04085217060157,268600,45871.00997506236,168300,218300
383.05124286054337,268600,45921.00997506236,168350,218350
383.05124286054337,268600,45921.00997506236,168350,218350
383.06163355048517,268600,45971.00997506236,168400,218400
383.06163355048517,268600,45971.00997506236,168400,218400
383.07202424042697,268600,46021.00997506236,168450,218450
383.07202424042697,268600,46021.00997506236,168450,218450
383.08241493036877,268600,46071.00997506236,168500,218500
383.08241493036877,268600,46071.00997506236,168500,218500
383.09280562031057,268600,46121.00997506236,168550,218550
383.09280562031057,268600,46121.00997506236,168550,218550
383.1031963102524,268600,46171.00997506236,168600,218600
383.1031963102524,268600,46171.00997506236,168600,218600
383.1135870001942,268600,46221.00997506236,168650,218650
383.1135870001942,268600,46221.00997506236,168650,218650
383.123977690136,268600,46271.00997506236,168700,218700
383.123977690136,268600,46271.00997506236,168700,218700
383.1343683800778,268600,46321.00997506236,168750,218750
383.1343683800778,268600,46321.00997506236,168750,218750
383.1447590700196,268600,46371.00997506236,168800,218800
383.1447590700196,268600,46371.00997506236,168800,218800
383.1551497599614,268600,46421.00997506236,168850,218850
383.1551497599614,268600,46421.00997506236,168850,218850
383.1655404499032,268600,46471.00997506236,168900,218900
383.1655404499032,268600,46471.00997506236,168900,218900
383.175931139845,268600,46521.00997506236,168950,218950
383.175931139845,268600,46521.00997506236,168950,218950
383.1863218297868,268600,46571.00997506236,169000,219000
383.1863218297868,268600,46571.00997506236,169000,219000
383.1967125197286,268600,46621.00997506236,169050,219050
383.1967125197286,268600,46621.00997506236,169050,219050
383.2071032096704,268600,46671.00997506236,169100,219100
383.2071032096704,268600,46671.00997506236,169100,219100
383.2174938996122,268600,46721.00997506236,169150,219150
383.2174938996122,268600,46721.00997506236,169150,219150
383.227884589554,268600,46771.00997506236,169200,219200
383.227884589554,268600,46771.00997506236,169200,219200
383.2382752794958,268600,46821.00997506236,169250,219250
383.2382752794958,268600,46821.00997506236,169250,219250
383.2486659694376,268600,46871.00997506236,169300,219300
383.2486659694376,268600,46871.00997506236,169300,219300
383.2590566593794,268600,46921.00997506236,169350,219350
383.2590566593794,268600,46921.00997506236,169350,219350
383.2694473493212,268600,46971.00997506236,169400,219400
383.2694473493212,268600,46971.00997506236,169400,219400
383.279838039263,268600,47021.00997506236,169450,219450
383.279838039263,268600,47021.00997506236,169450,219450
383.2902287292048,268600,47071.00997506236,169500,219500
383.2902287292048,268600,47071.00997506236,169500,219500
383.3006194191466,268600,47121.00997506236,169550,219550
383.3006194191466,268600,47121.00997506236,169550,219550
383.3110101090884,268600,47171.00997506236,169600,219600
383.3110101090884,268600,47171.00997506236,169600,219600
383.3214007990302,268600,47221.00997506236,169650,219650
383.3214007990302,268600,47221.00997506236,169650,219650
383.331791488972,268600,47271.00997506236,169700,219700
383.331791488972,268600,47271.00997506236,169700,219700
383.3421821789138,268600,47321.00997506236,169750,219750
383.3421821789138,268600,47321.00997506236,169750,219750
383.3525728688556,268600,47371.00997506236,169800,219800
383.3525728688556,268600,47371.00997506236,169800,219800
383.3629635587974,268600,47421.00997506236,169850,219850
383.3629635587974,268600,47421.00997506236,169850,219850
383.3733542487392,268600,47471.00997506236,169900,219900
383.3733542487392,268600,47471.00997506236,169900,219900
383.383744938681,268600,47521.00997506236,169950,219950
383.383744938681,268600,47521.00997506236,169950,219950
383.3941356286228,268600,47571.00997506236,170000,220000
383.3941356286228,268600,47571.00997506236,170000,220000
383.4045263185646,268600,47621.00997506236,170050,220050
383.4045263185646,268600,47621.00997506236,170050,220050
383.4149170085064,268600,47671.00997506236,170100,220100
383.4149170085064,268600,47671.00997506236,170100,220100
383.4253076984482,268600,47721.00997506236,170150,220150
383.4253076984482,268600,47721.00997506236,170150,220150
383.43569838839,268600,47771.00997506236,170200,220200
383.43569838839,268600,47771.00997506236,170200,220200
383.4460890783318,268600,47821.00997506236,170250,220250
383.4460890783318,268600,47821.00997506236,170250,220250
383.4564797682736,268600,47871.00997506236,170300,220300
383.4564797682736,268600,47871.00997506236,170300,220300
383.4668704582154,268600,47921.00997506236,170350,220350
383.4668704582154,268600,47921.00997506236,170350,220350
383.4772611481572,268600,47971.00997506236,170400,220400
383.4772611481572,268600,47971.00997506236,170400,220400
383.487651838099,268600,48021.00997506236,170450,220450
383.487651838099,268600,48021.00997506236,170450,220450
383.4980425280408,268600,48071.00997506236,170500,220500
383.4980425280408,268600,48071.00997506236,170500,220500
383.5084332179826,268600,48121.00997506236,170550,220550
383.5084332179826,268600,48121.00997506236,170550,220550
383.5188239079244,268600,48171.00997506236,170600,220600
383.5188239079244,268600,48171.00997506236,170600,220600
383.5292145978662,268600,48221.00997506236,170650,220650
383.5292145978662,268600,48221.00997506236,170650,220650
383.539605287808,268600,48271.00997506236,170700,220700
383.539605287808,268600,48271.00997506236,170700,220700
383.5499959777498,268600,48321.00997506236,170750,220750
383.5499959777498,268600,48321.00997506236,170750,220750
383.5603866676916,268600,48371.00997506236,170800,220800
383.5603866676916,268600,48371.00997506236,170800,220800
383.5707773576334,268600,48421.00997506236,170850,220850
383.5707773576334,268600,48421.00997506236,170850,220850
383.5811680475752,268600,48471.00997506236,170900,220900
383.5811680475752,268600,48471.00997506236,170900,220900
383.591558737517,268600,48521.00997506236,170950,220950
383.591558737517,268600,48521.00997506236,170950,220950
383.6019494274588,268600,48571.00997506236,171000,221000
383.6019494274588,268600,48571.00997506236,171000,221000
383.6123401174006,268600,48621.00997506236,171050,221050
383.6123401174006,268600,48621.00997506236,171050,221050
383.6227308073424,268600,48671.00997506236,171100,221100
383.6227308073424,268600,48671.00997506236,171100,221100
383.6331214972842,268600,48721.00997506236,171150,221150
383.6331214972842,268600,48721.00997506236,171150,221150
383.643512187226,268600,48771.00997506236,171200,221200
383.643512187226,268600,48771.00997506236,171200,221200
383.6539028771678,268600,48821.00997506236,171250,221250
383.6539028771678,268600,48821.00997506236,171250,221250
383.6642935671096,268600,48871.00997506236,171300,221300
383.6642935671096,268600,48871.00997506236,171300,221300
383.6746842570514,268600,48921.00997506236,171350,221350
383.6746842570514,268600,48921.00997506236,171350,221350
383.6850749469932,268600,48971.00997506236,171400,221400
383.6850749469932,268600,48971.00997506236,171400,221400
383.695465636935,268600,49021.00997506236,171450,221450
383.695465636935,268600,49021.00997506236,171450,221450
383.7058563268768,268600,49071.00997506236,171500,221500
383.7058563268768,268600,49071.00997506236,171500,221500
383.7162470168186,268600,49121.00997506236,171550,221550
383.7162470168186,268600,49121.00997506236,171550,221550
383.7266377067604,268600,49171.00997506236,171600,221600
383.7266377067604,268600,49171.00997506236,171600,221600
383.7370283967022,268600,49221.00997506236,171650,221650
383.7370283967022,268600,49221.00997506236,171650,221650
383.747419086644,268600,49271.00997506236,171700,221700
383.747419086644,268600,49271.00997506236,171700,221700
383.7578097765858,268600,49321.00997506236,171750,221750
383.7578097765858,268600,49321.00997506236,171750,221750
383.7682004665276,268600,49371.00997506236,171800,221800
383.7682004665276,268600,49371.00997506236,171800,221800
383.7785911564694,268600,49421.00997506236,171850,221850
383.7785911564694,268600,49421.00997506236,171850,221850
383.7889818464112,268600,49471.00997506236,171900,221900
383.7889818464112,268600,49471.00997506236,171900,221900
383.799372536353,268600,49521.00997506236,171950,221950
383.799372536353,268600,49521.00997506236,171950,221950
383.8097632262948,268600,49571.00997506236,172000,222000
383.8097632262948,268600,49571.00997506236,172000,222000
383.8201539162366,268600,49621.00997506236,172050,222050
383.8201539162366,268600,49621.00997506236,172050,222050
383.8305446061784,268600,49671.00997506236,172100,222100
383.8305446061784,268600,49671.00997506236,172100,222100
383.8409352961202,268600,49721.00997506236,172150,222150
383.8409352961202,268600,49721.00997506236,172150,222150
383.851325986062,268600,49771.00997506236,172200,222200
383.851325986062,268600,49771.00997506236,172200,222200
383.8617166760038,268600,49821.00997506236,172250,222250
383.8617166760038,268600,49821.00997506236,172250,222250
383.8721073659456,268600,49871.00997506236,172300,222300
383.8721073659456,268600,49871.00997506236,172300,222300
383.8824980558874,268600,49921.00997506236,172350,222350
383.8824980558874,268600,49921.00997506236,172350,222350
383.8928887458292,268600,49971.00997506236,172400,222400
383.8928887458292,268600,49971.00997506236,172400,222400
383.903279435771,268600,50021.00997506236,172450,222450
383.903279435771,268600,50021.00997506236,172450,222450
383.9136701257128,268600,50071.00997506236,172500,222500
383.9136701257128,268600,50071.00997506236,172500,222500
383.9240608156546,268600,50121.00997506236,172550,222550
383.9240608156546,268600,50121.00997506236,172550,222550
383.9344515055964,268600,50171.00997506236,172600,222600
383.9344515055964,268600,50171.00997506236,172600,222600
383.94484219553823,268600,50221.00997506236,172650,222650
383.94484219553823,268600,50221.00997506236,172650,222650
383.95523288548003,268600,50271.00997506236,172700,222700
383.95523288548003,268600,50271.00997506236,172700,222700
383.96562357542183,268600,50321.00997506236,172750,222750
383.96562357542183,268600,50321.00997506236,172750,222750
383.97601426536363,268600,50371.00997506236,172800,222800
383.97601426536363,268600,50371.00997506236,172800,222800
383.98640495530543,268600,50421.00997506236,172850,222850
383.98640495530543,268600,50421.00997506236,172850,222850
383.99679564524723,268600,50471.00997506236,172900,222900
383.99679564524723,268600,50471.00997506236,172900,222900
384.00718633518903,268600,50521.00997506236,172950,222950
384.00718633518903,268600,50521.00997506236,172950,222950
384.01757702513083,268600,50571.00997506236,173000,223000
384.01757702513083,268600,50571.00997506236,173000,223000
384.02796771507263,268600,50621.00997506236,173050,223050
384.02796771507263,268600,50621.00997506236,173050,223050
384.03835840501443,268600,50671.00997506236,173100,223100
384.03835840501443,268600,50671.00997506236,173100,223100
384.04874909495624,268600,50721.00997506236,173150,223150
384.04874909495624,268600,50721.00997506236,173150,223150
384.05913978489804,268600,50771.00997506236,173200,223200
384.05913978489804,268600,50771.00997506236,173200,223200
384.06953047483984,268600,50821.00997506236,173250,223250
384.06953047483984,268600,50821.00997506236,173250,223250
384.07992116478164,268600,50871.00997506236,173300,223300
384.07992116478164,268600,50871.00997506236,173300,223300
384.09031185472344,268600,50921.00997506236,173350,223350
384.09031185472344,268600,50921.00997506236,173350,223350
384.10070254466524,268600,50971.00997506236,173400,223400
384.10070254466524,268600,50971.00997506236,173400,223400
384.11109323460704,268600,51021.00997506236,173450,223450
384.11109323460704,268600,51021.00997506236,173450,223450
384.12148392454884,268600,51071.00997506236,173500,223500
384.12148392454884,268600,51071.00997506236,173500,223500
384.13187461449064,268600,51121.00997506236,173550,223550
384.13187461449064,268600,51121.00997506236,173550,223550
384.14226530443244,268600,51171.00997506236,173600,223600
384.14226530443244,268600,51171.00997506236,173600,223600
384.15265599437424,268600,51221.00997506236,173650,223650
384.15265599437424,268600,51221.00997506236,173650,223650
384.16304668431604,268600,51271.00997506236,173700,223700
384.16304668431604,268600,51271.00997506236,173700,223700
384.17343737425784,268600,51321.00997506236,173750,223750
384.17343737425784,268600,51321.00997506236,173750,223750
384.18382806419964,268600,51371.00997506236,173800,223800
384.18382806419964,268600,51371.00997506236,173800,223800
384.19421875414145,268600,51421.00997506236,173850,223850
384.19421875414145,268600,51421.00997506236,173850,223850
384.20460944408325,268600,51471.00997506236,173900,223900
384.20460944408325,268600,51471.00997506236,173900,223900
384.21500013402505,268600,51521.00997506236,173950,223950
384.21500013402505,268600,51521.00997506236,173950,223950
384.22539082396685,268600,51571.00997506236,174000,224000
384.22539082396685,268600,51571.00997506236,174000,224000
384.23578151390865,268600,51621.00997506236,174050,224050
384.23578151390865,268600,51621.00997506236,174050,224050
384.24617220385045,268600,51671.00997506236,174100,224100
384.24617220385045,268600,51671.00997506236,174100,224100
384.25656289379225,268600,51721.00997506236,174150,224150
384.25656289379225,268600,51721.00997506236,174150,224150
384.26695358373405,268600,51771.00997506236,174200,224200
384.26695358373405,268600,51771.00997506236,174200,224200
384.27734427367585,268600,51821.00997506236,174250,224250
384.27734427367585,268600,51821.00997506236,174250,224250
384.28773496361765,268600,51871.00997506236,174300,224300
384.28773496361765,268600,51871.00997506236,174300,224300
384.29812565355945,268600,51921.00997506236,174350,224350
384.29812565355945,268600,51921.00997506236,174350,224350
384.30851634350125,268600,51971.00997506236,174400,224400
384.30851634350125,268600,51971.00997506236,174400,224400
384.31890703344305,268600,52021.00997506236,174450,224450
384.31890703344305,268600,52021.00997506236,174450,224450
384.32929772338485,268600,52071.00997506236,174500,224500
384.32929772338485,268600,52071.00997506236,174500,224500
384.33968841332666,268600,52121.00997506236,174550,224550
384.33968841332666,268600,52121.00997506236,174550,224550
384.35007910326846,268600,52171.00997506236,174600,224600
384.35007910326846,268600,52171.00997506236,174600,224600
384.36046979321026,268600,52221.00997506236,174650,224650
384.36046979321026,268600,52221.00997506236,174650,224650
384.37086048315206,268600,52271.00997506236,174700,224700
384.37086048315206,268600,52271.00997506236,174700,224700
384.38125117309386,268600,52321.00997506236,174750,224750
384.38125117309386,268600,52321.00997506236,174750,224750
384.39164186303566,268600,52371.00997506236,174800,224800
384.39164186303566,268600,52371.00997506236,174800,224800
384.40203255297746,268600,52421.00997506236,174850,224850
384.40203255297746,268600,52421.00997506236,174850,224850
384.41242324291926,268600,52471.00997506236,174900,224900
384.41242324291926,268600,52471.00997506236,174900,224900
384.42281393286106,268600,52521.00997506236,174950,224950
384.42281393286106,268600,52521.00997506236,174950,224950
384.43320462280286,268600,52571.00997506236,175000,225000
384.43320462280286,268600,52571.00997506236,175000,225000
384.44359531274466,268600,52621.00997506236,175050,225050
384.44359531274466,268600,52621.00997506236,175050,225050
384.45398600268646,268600,52671.00997506236,175100,225100
384.45398600268646,268600,52671.00997506236,175100,225100
384.46437669262826,268600,52721.00997506236,175150,225150
384.46437669262826,268600,52721.00997506236,175150,225150
384.47476738257006,268600,52771.00997506236,175200,225200
384.47476738257006,268600,52771.00997506236,175200,225200
384.48515807251187,268600,52821.00997506236,175250,225250
384.48515807251187,268600,52821.00997506236,175250,225250
384.49554876245367,268600,52871.00997506236,175300,225300
384.49554876245367,268600,52871.00997506236,175300,225300
384.50593945239547,268600,52921.00997506236,175350,225350
384.50593945239547,268600,52921.00997506236,175350,225350
384.51633014233727,268600,52971.00997506236,175400,225400
384.51633014233727,268600,52971.00997506236,175400,225400
384.52672083227907,268600,53021.00997506236,175450,225450
384.52672083227907,268600,53021.00997506236,175450,225450
384.53711152222087,268600,53071.00997506236,175500,225500
384.53711152222087,268600,53071.00997506236,175500,225500
384.54750221216267,268600,53121.00997506236,175550,225550
384.54750221216267,268600,53121.00997506236,175550,225550
384.55789290210447,268600,53171.00997506236,175600,225600
384.55789290210447,268600,53171.00997506236,175600,225600
384.56828359204627,268600,53221.00997506236,175650,225650
384.56828359204627,268600,53221.00997506236,175650,225650
384.57867428198807,268600,53271.00997506236,175700,225700
384.57867428198807,268600,53271.00997506236,175700,225700
384.5890649719299,268600,53321.00997506236,175750,225750
384.5890649719299,268600,53321.00997506236,175750,225750
384.5994556618717,268600,53371.00997506236,175800,225800
384.5994556618717,268600,53371.00997506236,175800,225800
384.6098463518135,268600,53421.00997506236,175850,225850
384.6098463518135,268600,53421.00997506236,175850,225850
384.6202370417553,268600,53471.00997506236,175900,225900
384.6202370417553,268600,53471.00997506236,175900,225900
384.6306277316971,268600,53521.00997506236,175950,225950
384.6306277316971,268600,53521.00997506236,175950,225950
384.6410184216389,268600,53571.00997506236,176000,226000
384.6410184216389,268600,53571.00997506236,176000,226000
384.6514091115807,268600,53621.00997506236,176050,226050
384.6514091115807,268600,53621.00997506236,176050,226050
384.6617998015225,268600,53671.00997506236,176100,226100
384.6617998015225,268600,53671.00997506236,176100,226100
384.6721904914643,268600,53721.00997506236,176150,226150
384.6721904914643,268600,53721.00997506236,176150,226150
384.6825811814061,268600,53771.00997506236,176200,226200
384.6825811814061,268600,53771.00997506236,176200,226200
384.6929718713479,268600,53821.00997506236,176250,226250
384.6929718713479,268600,53821.00997506236,176250,226250
384.7033625612897,268600,53871.00997506236,176300,226300
384.7033625612897,268600,53871.00997506236,176300,226300
384.7137532512315,268600,53921.00997506236,176350,226350
384.7137532512315,268600,53921.00997506236,176350,226350
384.7241439411733,268600,53971.00997506236,176400,226400
384.7241439411733,268600,53971.00997506236,176400,226400
384.7345346311151,268600,54021.00997506236,176450,226450
384.7345346311151,268600,54021.00997506236,176450,226450
384.7449253210569,268600,54071.00997506236,176500,226500
384.7449253210569,268600,54071.00997506236,176500,226500
384.7553160109987,268600,54121.00997506236,176550,226550
384.7553160109987,268600,54121.00997506236,176550,226550
384.7657067009405,268600,54171.00997506236,176600,226600
384.7657067009405,268600,54171.00997506236,176600,226600
384.7760973908823,268600,54221.00997506236,176650,226650
384.7760973908823,268600,54221.00997506236,176650,226650
384.7864880808241,268600,54271.00997506236,176700,226700
384.7864880808241,268600,54271.00997506236,176700,226700
384.7968787707659,268600,54321.00997506236,176750,226750
384.7968787707659,268600,54321.00997506236,176750,226750
384.8072694607077,268600,54371.00997506236,176800,226800
384.8072694607077,268600,54371.00997506236,176800,226800
384.8176601506495,268600,54421.00997506236,176850,226850
384.8176601506495,268600,54421.00997506236,176850,226850
384.8280508405913,268600,54471.00997506236,176900,226900
384.8280508405913,268600,54471.00997506236,176900,226900
384.8384415305331,268600,54521.00997506236,176950,226950
384.8384415305331,268600,54521.00997506236,176950,226950
384.8488322204749,268600,54571.00997506236,177000,227000
384.8488322204749,268600,54571.00997506236,177000,227000
384.8592229104167,268600,54621.00997506236,177050,227050
384.8592229104167,268600,54621.00997506236,177050,227050
384.8696136003585,268600,54671.00997506236,177100,227100
384.8696136003585,268600,54671.00997506236,177100,227100
384.8800042903003,268600,54721.00997506236,177150,227150
384.8800042903003,268600,54721.00997506236,177150,227150
384.8903949802421,268600,54771.00997506236,177200,227200
384.8903949802421,268600,54771.00997506236,177200,227200
384.9007856701839,268600,54821.00997506236,177250,227250
384.9007856701839,268600,54821.00997506236,177250,227250
384.9111763601257,268600,54871.00997506236,177300,227300
384.9111763601257,268600,54871.00997506236,177300,227300
384.9215670500675,268600,54921.00997506236,177350,227350
384.9215670500675,268600,54921.00997506236,177350,227350
384.9319577400093,268600,54971.00997506236,177400,227400
384.9319577400093,268600,54971.00997506236,177400,227400
384.9423484299511,268600,55021.00997506236,177450,227450
384.9423484299511,268600,55021.00997506236,177450,227450
384.9527391198929,268600,55071.00997506236,177500,227500
384.9527391198929,268600,55071.00997506236,177500,227500
384.9631298098347,268600,55121.00997506236,177550,227550
384.9631298098347,268600,55121.00997506236,177550,227550
384.9735204997765,268600,55171.00997506236,177600,227600
384.9735204997765,268600,55171.00997506236,177600,227600
384.9839111897183,268600,55221.00997506236,177650,227650
384.9839111897183,268600,55221.00997506236,177650,227650
384.9943018796601,268600,55271.00997506236,177700,227700
384.9943018796601,268600,55271.00997506236,177700,227700
385.0046925696019,268600,55321.00997506236,177750,227750
385.0046925696019,268600,55321.00997506236,177750,227750
385.0150832595437,268600,55366.17830423942,177800,227800
385.0150832595437,268600,55366.17830423942,177800,227800
385.0254739494855,268600,55416.17830423942,177850,227850
385.0254739494855,268600,55416.17830423942,177850,227850
385.0358646394273,268600,55466.17830423942,177900,227900
385.0358646394273,268600,55466.17830423942,177900,227900
385.0462553293691,268600,55516.17830423942,177950,227950
385.0462553293691,268600,55516.17830423942,177950,227950
385.0566460193109,268600,55566.17830423942,178000,228000
385.0566460193109,268600,55566.17830423942,178000,228000
385.0670367092527,268600,55616.17830423942,178050,228050
385.0670367092527,268600,55616.17830423942,178050,228050
385.0774273991945,268600,55666.17830423942,178100,228100
385.0774273991945,268600,55666.17830423942,178100,228100
385.0878180891363,268600,55716.17830423942,178150,228150
385.0878180891363,268600,55716.17830423942,178150,228150
385.0982087790781,268600,55766.17830423942,178200,228200
385.0982087790781,268600,55766.17830423942,178200,228200
385.1085994690199,268600,55816.17830423942,178250,228250
385.1085994690199,268600,55816.17830423942,178250,228250
385.1189901589617,268600,55866.17830423942,178300,228300
385.1189901589617,268600,55866.17830423942,178300,228300
385.1293808489035,268600,55916.17830423942,178350,228350
385.1293808489035,268600,55916.17830423942,178350,228350
385.1397715388453,268600,55966.17830423942,178400,228400
385.1397715388453,268600,55966.17830423942,178400,228400
385.1501622287871,268600,56016.17830423942,178450,228450
385.1501622287871,268600,56016.17830423942,178450,228450
385.1605529187289,268600,56066.17830423942,178500,228500
385.1605529187289,268600,56066.17830423942,178500,228500
385.1709436086707,268600,56116.17830423942,178550,228550
385.1709436086707,268600,56116.17830423942,178550,228550
385.1813342986125,268600,56166.17830423942,178600,228600
385.1813342986125,268600,56166.17830423942,178600,228600
385.1917249885543,268600,56216.17830423942,178650,228650
385.1917249885543,268600,56216.17830423942,178650,228650
385.2021156784961,268600,56266.17830423942,178700,228700
385.2021156784961,268600,56266.17830423942,178700,228700
385.2125063684379,268600,56316.17830423942,178750,228750
385.2125063684379,268600,56316.17830423942,178750,228750
385.2228970583797,268600,56366.17830423942,178800,228800
385.2228970583797,268600,56366.17830423942,178800,228800
385.2332877483215,268600,56416.17830423942,178850,228850
385.2332877483215,268600,56416.17830423942,178850,228850
385.2436784382633,268600,56466.17830423942,178900,228900
385.2436784382633,268600,56466.17830423942,178900,228900
385.2540691282051,268600,56516.17830423942,178950,228950
385.2540691282051,268600,56516.17830423942,178950,228950
385.2644598181469,268600,56566.17830423942,179000,229000
385.2644598181469,268600,56566.17830423942,179000,229000
385.2748505080887,268600,56616.17830423942,179050,229050
385.2748505080887,268600,56616.17830423942,179050,229050
385.2852411980305,268600,56666.17830423942,179100,229100
385.2852411980305,268600,56666.17830423942,179100,229100
385.2956318879723,268600,56716.17830423942,179150,229150
385.2956318879723,268600,56716.17830423942,179150,229150
385.3060225779141,268600,56766.17830423942,179200,229200
385.3060225779141,268600,56766.17830423942,179200,229200
385.3164132678559,268600,56816.17830423942,179250,229250
385.3164132678559,268600,56816.17830423942,179250,229250
385.3268039577977,268600,56866.17830423942,179300,229300
385.3268039577977,268600,56866.17830423942,179300,229300
385.3371946477395,268600,56916.17830423942,179350,229350
385.3371946477395,268600,56916.17830423942,179350,229350
385.3475853376813,268600,56966.17830423942,179400,229400
385.3475853376813,268600,56966.17830423942,179400,229400
385.3579760276231,268600,57016.17830423942,179450,229450
385.3579760276231,268600,57016.17830423942,179450,229450
385.3683667175649,268600,57066.17830423942,179500,229500
385.3683667175649,268600,57066.17830423942,179500,229500
385.3787574075067,268600,57116.17830423942,179550,229550
385.3787574075067,268600,57116.17830423942,179550,229550
385.3891480974485,268600,57166.17830423942,179600,229600
385.3891480974485,268600,57166.17830423942,179600,229600
385.3995387873903,268600,57216.17830423942,179650,229650
385.3995387873903,268600,57216.17830423942,179650,229650
385.4099294773321,268600,57266.17830423942,179700,229700
385.4099294773321,268600,57266.17830423942,179700,229700
385.4203201672739,268600,57316.17830423942,179750,229750
385.4203201672739,268600,57316.17830423942,179750,229750
385.43071085721573,268600,57366.17830423942,179800,229800
385.43071085721573,268600,57366.17830423942,179800,229800
385.44110154715753,268600,57416.17830423942,179850,229850
385.44110154715753,268600,57416.17830423942,179850,229850
385.45149223709933,268600,57466.17830423942,179900,229900
385.45149223709933,268600,57466.17830423942,179900,229900
385.46188292704113,268600,57516.17830423942,179950,229950
385.46188292704113,268600,57516.17830423942,179950,229950
385.47227361698293,268600,57566.17830423942,180000,230000
385.47227361698293,268600,57566.17830423942,180000,230000
385.48266430692473,268600,57616.17830423942,180050,230050
385.48266430692473,268600,57616.17830423942,180050,230050
385.49305499686653,268600,57666.17830423942,180100,230100
385.49305499686653,268600,57666.17830423942,180100,230100
385.50344568680833,268600,57716.17830423942,180150,230150
385.50344568680833,268600,57716.17830423942,180150,230150
385.51383637675013,268600,57766.17830423942,180200,230200
385.51383637675013,268600,57766.17830423942,180200,230200
385.52422706669194,268600,57816.17830423942,180250,230250
385.52422706669194,268600,57816.17830423942,180250,230250
385.53461775663374,268600,57866.17830423942,180300,230300
385.53461775663374,268600,57866.17830423942,180300,230300
385.54500844657554,268600,57916.17830423942,180350,230350
385.54500844657554,268600,57916.17830423942,180350,230350
385.55539913651734,268600,57966.17830423942,180400,230400
385.55539913651734,268600,57966.17830423942,180400,230400
385.56578982645914,268600,58016.17830423942,180450,230450
385.56578982645914,268600,58016.17830423942,180450,230450
385.57618051640094,268600,58066.17830423942,180500,230500
385.57618051640094,268600,58066.17830423942,180500,230500
385.58657120634274,268600,58116.17830423942,180550,230550
385.58657120634274,268600,58116.17830423942,180550,230550
385.59696189628454,268600,58166.17830423942,180600,230600
385.59696189628454,268600,58166.17830423942,180600,230600
385.60735258622634,268600,58216.17830423942,180650,230650
385.60735258622634,268600,58216.17830423942,180650,230650
385.61774327616814,268600,58266.17830423942,180700,230700
385.61774327616814,268600,58266.17830423942,180700,230700
385.62813396610994,268600,58316.17830423942,180750,230750
385.62813396610994,268600,58316.17830423942,180750,230750
385.63852465605174,268600,58366.17830423942,180800,230800
385.63852465605174,268600,58366.17830423942,180800,230800
385.64891534599354,268600,58416.17830423942,180850,230850
385.64891534599354,268600,58416.17830423942,180850,230850
385.65930603593534,268600,58466.17830423942,180900,230900
385.65930603593534,268600,58466.17830423942,180900,230900
385.66969672587715,268600,58516.17830423942,180950,230950
385.66969672587715,268600,58516.17830423942,180950,230950
385.68008741581895,268600,58566.17830423942,181000,231000
385.68008741581895,268600,58566.17830423942,181000,231000
385.69047810576075,268600,58616.17830423942,181050,231050
385.69047810576075,268600,58616.17830423942,181050,231050
385.70086879570255,268600,58666.17830423942,181100,231100
385.70086879570255,268600,58666.17830423942,181100,231100
385.71125948564435,268600,58716.17830423942,181150,231150
385.71125948564435,268600,58716.17830423942,181150,231150
385.72165017558615,268600,58766.17830423942,181200,231200
385.72165017558615,268600,58766.17830423942,181200,231200
385.73204086552795,268600,58816.17830423942,181250,231250
385.73204086552795,268600,58816.17830423942,181250,231250
385.74243155546975,268600,58866.17830423942,181300,231300
385.74243155546975,268600,58866.17830423942,181300,231300
385.75282224541155,268600,58916.17830423942,181350,231350
385.75282224541155,268600,58916.17830423942,181350,231350
385.76321293535335,268600,58966.17830423942,181400,231400
385.76321293535335,268600,58966.17830423942,181400,231400
385.77360362529515,268600,59016.17830423942,181450,231450
385.77360362529515,268600,59016.17830423942,181450,231450
385.78399431523695,268600,59066.17830423942,181500,231500
385.78399431523695,268600,59066.17830423942,181500,231500
385.79438500517875,268600,59116.17830423942,181550,231550
385.79438500517875,268600,59116.17830423942,181550,231550
385.80477569512055,268600,59166.17830423942,181600,231600
385.80477569512055,268600,59166.17830423942,181600,231600
385.81516638506235,268600,59216.17830423942,181650,231650
385.81516638506235,268600,59216.17830423942,181650,231650
385.82555707500416,268600,59266.17830423942,181700,231700
385.82555707500416,268600,59266.17830423942,181700,231700
385.83594776494596,268600,59316.17830423942,181750,231750
385.83594776494596,268600,59316.17830423942,181750,231750
385.84633845488776,268600,59366.17830423942,181800,231800
385.84633845488776,268600,59366.17830423942,181800,231800
385.85672914482956,268600,59416.17830423942,181850,231850
385.85672914482956,268600,59416.17830423942,181850,231850
385.86711983477136,268600,59466.17830423942,181900,231900
385.86711983477136,268600,59466.17830423942,181900,231900
385.87751052471316,268600,59516.17830423942,181950,231950
385.87751052471316,268600,59516.17830423942,181950,231950
385.88790121465496,268600,59566.17830423942,182000,232000
385.88790121465496,268600,59566.17830423942,182000,232000
385.89829190459676,268600,59616.17830423942,182050,232050
385.89829190459676,268600,59616.17830423942,182050,232050
385.90868259453856,268600,59666.17830423942,182100,232100
385.90868259453856,268600,59666.17830423942,182100,232100
385.91907328448036,268600,59716.17830423942,182150,232150
385.91907328448036,268600,59716.17830423942,182150,232150
385.92946397442216,268600,59766.17830423942,182200,232200
385.92946397442216,268600,59766.17830423942,182200,232200
385.93985466436396,268600,59816.17830423942,182250,232250
385.93985466436396,268600,59816.17830423942,182250,232250
385.95024535430576,268600,59866.17830423942,182300,232300
385.95024535430576,268600,59866.17830423942,182300,232300
385.96063604424756,268600,59916.17830423942,182350,232350
385.96063604424756,268600,59916.17830423942,182350,232350
385.97102673418937,268600,59966.17830423942,182400,232400
385.97102673418937,268600,59966.17830423942,182400,232400
385.98141742413117,268600,60016.17830423942,182450,232450
385.98141742413117,268600,60016.17830423942,182450,232450
385.99180811407297,268600,60066.17830423942,182500,232500
385.99180811407297,268600,60066.17830423942,182500,232500
386.00219880401477,268600,60116.17830423942,182550,232550
386.00219880401477,268600,60116.17830423942,182550,232550
386.01258949395657,268600,60166.17830423942,182600,232600
386.01258949395657,268600,60166.17830423942,182600,232600
386.02298018389837,268600,60216.17830423942,182650,232650
386.02298018389837,268600,60216.17830423942,182650,232650
386.03337087384017,268600,60266.17830423942,182700,232700
386.03337087384017,268600,60266.17830423942,182700,232700
386.04376156378197,268600,60316.17830423942,182750,232750
386.04376156378197,268600,60316.17830423942,182750,232750
386.05415225372377,268600,60366.17830423942,182800,232800
386.05415225372377,268600,60366.17830423942,182800,232800
386.0645429436656,268600,60416.17830423942,182850,232850
386.0645429436656,268600,60416.17830423942,182850,232850
386.0749336336074,268600,60466.17830423942,182900,232900
386.0749336336074,268600,60466.17830423942,182900,232900
386.0853243235492,268600,60516.17830423942,182950,232950
386.0853243235492,268600,60516.17830423942,182950,232950
386.095715013491,268600,60566.17830423942,183000,233000
386.095715013491,268600,60566.17830423942,183000,233000
386.1061057034328,268600,60616.17830423942,183050,233050
386.1061057034328,268600,60616.17830423942,183050,233050
386.1164963933746,268600,60666.17830423942,183100,233100
386.1164963933746,268600,60666.17830423942,183100,233100
386.1268870833164,268600,60716.17830423942,183150,233150
386.1268870833164,268600,60716.17830423942,183150,233150
386.1372777732582,268600,60766.17830423942,183200,233200
386.1372777732582,268600,60766.17830423942,183200,233200
386.1476684632,268600,60816.17830423942,183250,233250
386.1476684632,268600,60816.17830423942,183250,233250
386.1580591531418,268600,60866.17830423942,183300,233300
386.1580591531418,268600,60866.17830423942,183300,233300
386.1684498430836,268600,60916.17830423942,183350,233350
386.1684498430836,268600,60916.17830423942,183350,233350
386.1788405330254,268600,60966.17830423942,183400,233400
386.1788405330254,268600,60966.17830423942,183400,233400
386.1892312229672,268600,61016.17830423942,183450,233450
386.1892312229672,268600,61016.17830423942,183450,233450
386.199621912909,268600,61066.17830423942,183500,233500
386.199621912909,268600,61066.17830423942,183500,233500
386.2100126028508,268600,61116.17830423942,183550,233550
386.2100126028508,268600,61116.17830423942,183550,233550
386.2204032927926,268600,61166.17830423942,183600,233600
386.2204032927926,268600,61166.17830423942,183600,233600
386.2307939827344,268600,61216.17830423942,183650,233650
386.2307939827344,268600,61216.17830423942,183650,233650
386.2411846726762,268600,61266.17830423942,183700,233700
386.2411846726762,268600,61266.17830423942,183700,233700
386.251575362618,268600,61316.17830423942,183750,233750
386.251575362618,268600,61316.17830423942,183750,233750
386.2619660525598,268600,61366.17830423942,183800,233800
386.2619660525598,268600,61366.17830423942,183800,233800
386.2723567425016,268600,61416.17830423942,183850,233850
386.2723567425016,268600,61416.17830423942,183850,233850
386.2827474324434,268600,61466.17830423942,183900,233900
386.2827474324434,268600,61466.17830423942,183900,233900
386.2931381223852,268600,61516.17830423942,183950,233950
386.2931381223852,268600,61516.17830423942,183950,233950
386.303528812327,268600,61566.17830423942,184000,234000
386.303528812327,268600,61566.17830423942,184000,234000
386.3139195022688,268600,61616.17830423942,184050,234050
386.3139195022688,268600,61616.17830423942,184050,234050
386.3243101922106,268600,61666.17830423942,184100,234100
386.3243101922106,268600,61666.17830423942,184100,234100
386.3347008821524,268600,61716.17830423942,184150,234150
386.3347008821524,268600,61716.17830423942,184150,234150
386.3450915720942,268600,61766.17830423942,184200,234200
386.3450915720942,268600,61766.17830423942,184200,234200
386.355482262036,268600,61816.17830423942,184250,234250
386.355482262036,268600,61816.17830423942,184250,234250
386.3658729519778,268600,61866.17830423942,184300,234300
386.3658729519778,268600,61866.17830423942,184300,234300
386.3762636419196,268600,61916.17830423942,184350,234350
386.3762636419196,268600,61916.17830423942,184350,234350
386.3866543318614,268600,61966.17830423942,184400,234400
386.3866543318614,268600,61966.17830423942,184400,234400
386.3970450218032,268600,62016.17830423942,184450,234450
386.3970450218032,268600,62016.17830423942,184450,234450
386.407435711745,268600,62066.17830423942,184500,234500
386.407435711745,268600,62066.17830423942,184500,234500
386.4178264016868,268600,62116.17830423942,184550,234550
386.4178264016868,268600,62116.17830423942,184550,234550
386.4282170916286,268600,62166.17830423942,184600,234600
386.4282170916286,268600,62166.17830423942,184600,234600
386.4386077815704,268600,62216.17830423942,184650,234650
386.4386077815704,268600,62216.17830423942,184650,234650
386.4489984715122,268600,62266.17830423942,184700,234700
386.4489984715122,268600,62266.17830423942,184700,234700
386.459389161454,268600,62316.17830423942,184750,234750
386.459389161454,268600,62316.17830423942,184750,234750
386.4697798513958,268600,62366.17830423942,184800,234800
386.4697798513958,268600,62366.17830423942,184800,234800
386.4801705413376,268600,62416.17830423942,184850,234850
386.4801705413376,268600,62416.17830423942,184850,234850
386.4905612312794,268600,62466.17830423942,184900,234900
386.4905612312794,268600,62466.17830423942,184900,234900
386.59808811299985,268600,62466.17830423942,184950,234950
386.59808811299985,268600,62466.17830423942,184950,234950
386.7056149947203,268600,62466.17830423942,185000,235000
386.7056149947203,268600,62466.17830423942,185000,235000
386.81314187644074,268600,62466.17830423942,185050,235050
386.81314187644074,268600,62466.17830423942,185050,235050
386.9206687581612,268600,62466.17830423942,185100,235100
386.9206687581612,268600,62466.17830423942,185100,235100
387.02819563988163,268600,62466.17830423942,185150,235150
387.02819563988163,268600,62466.17830423942,185150,235150
387.1357225216021,268600,62466.17830423942,185200,235200
387.1357225216021,268600,62466.17830423942,185200,235200
387.2432494033225,268600,62466.17830423942,185250,235250
387.2432494033225,268600,62466.17830423942,185250,235250
387.35077628504297,268600,62466.17830423942,185300,235300
387.35077628504297,268600,62466.17830423942,185300,235300
387.4583031667634,268600,62466.17830423942,185350,235350
387.4583031667634,268600,62466.17830423942,185350,235350
387.56583004848386,268600,62466.17830423942,185400,235400
387.56583004848386,268600,62466.17830423942,185400,235400
387.6733569302043,268600,62466.17830423942,185450,235450
387.6733569302043,268600,62466.17830423942,185450,235450
387.78088381192475,268600,62466.17830423942,185500,235500
387.78088381192475,268600,62466.17830423942,185500,235500
387.8884106936452,268600,62466.17830423942,185550,235550
387.8884106936452,268600,62466.17830423942,185550,235550
387.99593757536564,268600,62466.17830423942,185600,235600
387.99593757536564,268600,62466.17830423942,185600,235600
388.1034644570861,268600,62466.17830423942,185650,235650
388.1034644570861,268600,62466.17830423942,185650,235650
388.21099133880654,268600,62466.17830423942,185700,235700
388.21099133880654,268600,62466.17830423942,185700,235700
388.318518220527,268600,62466.17830423942,185750,235750
388.318518220527,268600,62466.17830423942,185750,235750
388.42604510224743,268600,62466.17830423942,185800,235800
388.42604510224743,268600,62466.17830423942,185800,235800
388.5335719839679,268600,62466.17830423942,185850,235850
388.5335719839679,268600,62466.17830423942,185850,235850
388.6410988656883,268600,62466.17830423942,185900,235900
388.6410988656883,268600,62466.17830423942,185900,235900
388.74862574740877,268600,62466.17830423942,185950,235950
388.74862574740877,268600,62466.17830423942,185950,235950
388.8561526291292,268600,62466.17830423942,186000,236000
388.8561526291292,268600,62466.17830423942,186000,236000
388.96367951084966,268600,62466.17830423942,186050,236050
388.96367951084966,268600,62466.17830423942,186050,236050
389.0712063925701,268600,62466.17830423942,186100,236100
389.0712063925701,268600,62466.17830423942,186100,236100
389.17873327429055,268600,62466.17830423942,186150,236150
389.17873327429055,268600,62466.17830423942,186150,236150
389.286260156011,268600,62466.17830423942,186200,236200
389.286260156011,268600,62466.17830423942,186200,236200
389.39378703773144,268600,62466.17830423942,186250,236250
389.39378703773144,268600,62466.17830423942,186250,236250
389.5013139194519,268600,62466.17830423942,186300,236300
389.5013139194519,268600,62466.17830423942,186300,236300
389.60884080117233,268600,62466.17830423942,186350,236350
389.60884080117233,268600,62466.17830423942,186350,236350
389.7163676828928,268600,62466.17830423942,186400,236400
389.7163676828928,268600,62466.17830423942,186400,236400
389.8238945646132,268600,62466.17830423942,186450,236450
389.8238945646132,268600,62466.17830423942,186450,236450
389.9314214463337,268600,62466.17830423942,186500,236500
389.9314214463337,268600,62466.17830423942,186500,236500
390.0389483280541,268600,62466.17830423942,186550,236550
390.0389483280541,268600,62466.17830423942,186550,236550
390.14647520977456,268600,62466.17830423942,186600,236600
390.14647520977456,268600,62466.17830423942,186600,236600
390.254002091495,268600,62466.17830423942,186650,236650
390.254002091495,268600,62466.17830423942,186650,236650
390.36152897321546,268600,62466.17830423942,186700,236700
390.36152897321546,268600,62466.17830423942,186700,236700
390.4690558549359,268600,62466.17830423942,186750,236750
390.4690558549359,268600,62466.17830423942,186750,236750
390.57658273665635,268600,62466.17830423942,186800,236800
390.57658273665635,268600,62466.17830423942,186800,236800
390.6841096183768,268600,62466.17830423942,186850,236850
390.6841096183768,268600,62466.17830423942,186850,236850
390.79163650009724,268600,62466.17830423942,186900,236900
390.79163650009724,268600,62466.17830423942,186900,236900
390.8991633818177,268600,62466.17830423942,186950,236950
390.8991633818177,268600,62466.17830423942,186950,236950
391.00669026353813,268600,62466.17830423942,187000,237000
391.00669026353813,268600,62466.17830423942,187000,237000
391.1142171452586,268600,62466.17830423942,187050,237050
391.1142171452586,268600,62466.17830423942,187050,237050
391.221744026979,268600,62466.17830423942,187100,237100
391.221744026979,268600,62466.17830423942,187100,237100
391.32927090869947,268600,62466.17830423942,187150,237150
391.32927090869947,268600,62466.17830423942,187150,237150
391.4367977904199,268600,62466.17830423942,187200,237200
391.4367977904199,268600,62466.17830423942,187200,237200
391.54432467214036,268600,62466.17830423942,187250,237250
391.54432467214036,268600,62466.17830423942,187250,237250
391.6518515538608,268600,62466.17830423942,187300,237300
391.6518515538608,268600,62466.17830423942,187300,237300
391.75937843558125,268600,62466.17830423942,187350,237350
391.75937843558125,268600,62466.17830423942,187350,237350
391.8669053173017,268600,62466.17830423942,187400,237400
391.8669053173017,268600,62466.17830423942,187400,237400
391.97443219902215,268600,62466.17830423942,187450,237450
391.97443219902215,268600,62466.17830423942,187450,237450
392.0819590807426,268600,62466.17830423942,187500,237500
392.0819590807426,268600,62466.17830423942,187500,237500
392.18948596246304,268600,62466.17830423942,187550,237550
392.18948596246304,268600,62466.17830423942,187550,237550
392.2970128441835,268600,62466.17830423942,187600,237600
392.2970128441835,268600,62466.17830423942,187600,237600
392.40453972590393,268600,62466.17830423942,187650,237650
392.40453972590393,268600,62466.17830423942,187650,237650
392.5120666076244,268600,62466.17830423942,187700,237700
392.5120666076244,268600,62466.17830423942,187700,237700
392.6195934893448,268600,62466.17830423942,187750,237750
392.6195934893448,268600,62466.17830423942,187750,237750
392.72712037106527,268600,62466.17830423942,187800,237800
392.72712037106527,268600,62466.17830423942,187800,237800
392.8346472527857,268600,62466.17830423942,187850,237850
392.8346472527857,268600,62466.17830423942,187850,237850
392.94217413450616,268600,62466.17830423942,187900,237900
392.94217413450616,268600,62466.17830423942,187900,237900
393.0497010162266,268600,62466.17830423942,187950,237950
393.0497010162266,268600,62466.17830423942,187950,237950
393.15722789794705,268600,62466.17830423942,188000,238000
393.15722789794705,268600,62466.17830423942,188000,238000
393.2647547796675,268600,62466.17830423942,188050,238050
393.2647547796675,268600,62466.17830423942,188050,238050
393.37228166138794,268600,62466.17830423942,188100,238100
393.37228166138794,268600,62466.17830423942,188100,238100
393.4798085431084,268600,62466.17830423942,188150,238150
393.4798085431084,268600,62466.17830423942,188150,238150
393.58733542482884,268600,62466.17830423942,188200,238200
393.58733542482884,268600,62466.17830423942,188200,238200
393.6948623065493,268600,62466.17830423942,188250,238250
393.6948623065493,268600,62466.17830423942,188250,238250
393.80238918826973,268600,62466.17830423942,188300,238300
393.80238918826973,268600,62466.17830423942,188300,238300
393.9099160699902,268600,62466.17830423942,188350,238350
393.9099160699902,268600,62466.17830423942,188350,238350
394.0174429517106,268600,62466.17830423942,188400,238400
394.0174429517106,268600,62466.17830423942,188400,238400
394.12496983343107,268600,62466.17830423942,188450,238450
394.12496983343107,268600,62466.17830423942,188450,238450
394.2324967151515,268600,62466.17830423942,188500,238500
394.2324967151515,268600,62466.17830423942,188500,238500
394.34002359687196,268600,62466.17830423942,188550,238550
394.34002359687196,268600,62466.17830423942,188550,238550
394.4475504785924,268600,62466.17830423942,188600,238600
394.4475504785924,268600,62466.17830423942,188600,238600
394.55507736031285,268600,62466.17830423942,188650,238650
394.55507736031285,268600,62466.17830423942,188650,238650
394.6626042420333,268600,62466.17830423942,188700,238700
394.6626042420333,268600,62466.17830423942,188700,238700
394.77013112375374,268600,62466.17830423942,188750,238750
394.77013112375374,268600,62466.17830423942,188750,238750
394.8776580054742,268600,62466.17830423942,188800,238800
394.8776580054742,268600,62466.17830423942,188800,238800
394.98518488719463,268600,62466.17830423942,188850,238850
394.98518488719463,268600,62466.17830423942,188850,238850
395.0927117689151,268600,62466.17830423942,188900,238900
395.0927117689151,268600,62466.17830423942,188900,238900
395.2002386506355,268600,62466.17830423942,188950,238950
395.2002386506355,268600,62466.17830423942,188950,238950
395.307765532356,268600,62466.17830423942,189000,239000
395.307765532356,268600,62466.17830423942,189000,239000
395.4152924140764,268600,62466.17830423942,189050,239050
395.4152924140764,268600,62466.17830423942,189050,239050
395.52281929579686,268600,62466.17830423942,189100,239100
395.52281929579686,268600,62466.17830423942,189100,239100
395.6303461775173,268600,62466.17830423942,189150,239150
395.6303461775173,268600,62466.17830423942,189150,239150
395.73787305923776,268600,62466.17830423942,189200,239200
395.73787305923776,268600,62466.17830423942,189200,239200
395.8453999409582,268600,62466.17830423942,189250,239250
395.8453999409582,268600,62466.17830423942,189250,239250
395.95292682267865,268600,62466.17830423942,189300,239300
395.95292682267865,268600,62466.17830423942,189300,239300
396.0604537043991,268600,62466.17830423942,189350,239350
396.0604537043991,268600,62466.17830423942,189350,239350
396.16798058611954,268600,62466.17830423942,189400,239400
396.16798058611954,268600,62466.17830423942,189400,239400
396.27550746784,268600,62466.17830423942,189450,239450
396.27550746784,268600,62466.17830423942,189450,239450
396.38303434956043,268600,62466.17830423942,189500,239500
396.38303434956043,268600,62466.17830423942,189500,239500
396.4905612312809,268600,62466.17830423942,189550,239550
396.4905612312809,268600,62466.17830423942,189550,239550
396.5980881130013,268600,62466.17830423942,189600,239600
396.5980881130013,268600,62466.17830423942,189600,239600
396.70561499472177,268600,62466.17830423942,189650,239650
396.70561499472177,268600,62466.17830423942,189650,239650
396.8131418764422,268600,62466.17830423942,189700,239700
396.8131418764422,268600,62466.17830423942,189700,239700
396.92066875816266,268600,62466.17830423942,189750,239750
396.92066875816266,268600,62466.17830423942,189750,239750
397.0281956398831,268600,62466.17830423942,189800,239800
397.0281956398831,268600,62466.17830423942,189800,239800
397.13572252160355,268600,62466.17830423942,189850,239850
397.13572252160355,268600,62466.17830423942,189850,239850
397.243249403324,268600,62466.17830423942,189900,239900
397.243249403324,268600,62466.17830423942,189900,239900
397.35077628504445,268600,62466.17830423942,189950,239950
397.35077628504445,268600,62466.17830423942,189950,239950
397.4583031667649,268600,62466.17830423942,190000,240000
397.4583031667649,268600,62466.17830423942,190000,240000
397.56583004848534,268600,62466.17830423942,190050,240050
397.56583004848534,268600,62466.17830423942,190050,240050
397.6733569302058,268600,62466.17830423942,190100,240100
397.6733569302058,268600,62466.17830423942,190100,240100
397.78088381192623,268600,62466.17830423942,190150,240150
397.78088381192623,268600,62466.17830423942,190150,240150
397.8884106936467,268600,62466.17830423942,190200,240200
397.8884106936467,268600,62466.17830423942,190200,240200
397.9959375753671,268600,62466.17830423942,190250,240250
397.9959375753671,268600,62466.17830423942,190250,240250
398.10346445708757,268600,62466.17830423942,190300,240300
398.10346445708757,268600,62466.17830423942,190300,240300
398.210991338808,268600,62466.17830423942,190350,240350
398.210991338808,268600,62466.17830423942,190350,240350
398.31851822052846,268600,62466.17830423942,190400,240400
398.31851822052846,268600,62466.17830423942,190400,240400
398.4260451022489,268600,62466.17830423942,190450,240450
398.4260451022489,268600,62466.17830423942,190450,240450
398.53357198396935,268600,62466.17830423942,190500,240500
398.53357198396935,268600,62466.17830423942,190500,240500
398.6410988656898,268600,62466.17830423942,190550,240550
398.6410988656898,268600,62466.17830423942,190550,240550
398.74862574741024,268600,62466.17830423942,190600,240600
398.74862574741024,268600,62466.17830423942,190600,240600
398.8561526291307,268600,62466.17830423942,190650,240650
398.8561526291307,268600,62466.17830423942,190650,240650
398.96367951085114,268600,62466.17830423942,190700,240700
398.96367951085114,268600,62466.17830423942,190700,240700
399.0712063925716,268600,62466.17830423942,190750,240750
399.0712063925716,268600,62466.17830423942,190750,240750
399.17873327429203,268600,62466.17830423942,190800,240800
399.17873327429203,268600,62466.17830423942,190800,240800
399.2862601560125,268600,62466.17830423942,190850,240850
399.2862601560125,268600,62466.17830423942,190850,240850
399.3937870377329,268600,62466.17830423942,190900,240900
399.3937870377329,268600,62466.17830423942,190900,240900
399.50131391945337,268600,62466.17830423942,190950,240950
399.50131391945337,268600,62466.17830423942,190950,240950
399.6088408011738,268600,62466.17830423942,191000,241000
399.6088408011738,268600,62466.17830423942,191000,241000
399.71636768289426,268600,62466.17830423942,191050,241050
399.71636768289426,268600,62466.17830423942,191050,241050
399.8238945646147,268600,62466.17830423942,191100,241100
399.8238945646147,268600,62466.17830423942,191100,241100
399.93142144633515,268600,62466.17830423942,191150,241150
399.93142144633515,268600,62466.17830423942,191150,241150
400.0389483280556,268600,62466.17830423942,191200,241200
400.0389483280556,268600,62466.17830423942,191200,241200
400.14647520977604,268600,62466.17830423942,191250,241250
400.14647520977604,268600,62466.17830423942,191250,241250
400.2540020914965,268600,62466.17830423942,191300,241300
400.2540020914965,268600,62466.17830423942,191300,241300
400.36152897321693,268600,62466.17830423942,191350,241350
400.36152897321693,268600,62466.17830423942,191350,241350
400.4690558549374,268600,62466.17830423942,191400,241400
400.4690558549374,268600,62466.17830423942,191400,241400
400.5765827366578,268600,62466.17830423942,191450,241450
400.5765827366578,268600,62466.17830423942,191450,241450
400.6841096183783,268600,62466.17830423942,191500,241500
400.6841096183783,268600,62466.17830423942,191500,241500
400.7916365000987,268600,62466.17830423942,191550,241550
400.7916365000987,268600,62466.17830423942,191550,241550
400.89916338181916,268600,62466.17830423942,191600,241600
400.89916338181916,268600,62466.17830423942,191600,241600
401.0066902635396,268600,62466.17830423942,191650,241650
401.0066902635396,268600,62466.17830423942,191650,241650
401.11421714526006,268600,62466.17830423942,191700,241700
401.11421714526006,268600,62466.17830423942,191700,241700
401.2217440269805,268600,62466.17830423942,191750,241750
401.2217440269805,268600,62466.17830423942,191750,241750
401.32927090870095,268600,62466.17830423942,191800,241800
401.32927090870095,268600,62466.17830423942,191800,241800
401.4367977904214,268600,62466.17830423942,191850,241850
401.4367977904214,268600,62466.17830423942,191850,241850
401.54432467214184,268600,62466.17830423942,191900,241900
401.54432467214184,268600,62466.17830423942,191900,241900
401.6518515538623,268600,62466.17830423942,191950,241950
401.6518515538623,268600,62466.17830423942,191950,241950
401.75937843558273,268600,62466.17830423942,192000,242000
401.75937843558273,268600,62466.17830423942,192000,242000
401.8669053173032,268600,62466.17830423942,192050,242050
401.8669053173032,268600,62466.17830423942,192050,242050
401.9744321990236,268600,62466.17830423942,192100,242100
401.9744321990236,268600,62466.17830423942,192100,242100
402.08195908074407,268600,62466.17830423942,192150,242150
402.08195908074407,268600,62466.17830423942,192150,242150
402.1894859624645,268600,62466.17830423942,192200,242200
402.1894859624645,268600,62466.17830423942,192200,242200
402.29701284418496,268600,62466.17830423942,192250,242250
402.29701284418496,268600,62466.17830423942,192250,242250
402.4045397259054,268600,62466.17830423942,192300,242300
402.4045397259054,268600,62466.17830423942,192300,242300
402.51206660762585,268600,62466.17830423942,192350,242350
402.51206660762585,268600,62466.17830423942,192350,242350
402.6195934893463,268600,62466.17830423942,192400,242400
402.6195934893463,268600,62466.17830423942,192400,242400
402.72712037106675,268600,62466.17830423942,192450,242450
402.72712037106675,268600,62466.17830423942,192450,242450
402.8346472527872,268600,62466.17830423942,192500,242500
402.8346472527872,268600,62466.17830423942,192500,242500
402.94217413450764,268600,62466.17830423942,192550,242550
402.94217413450764,268600,62466.17830423942,192550,242550
403.0497010162281,268600,62466.17830423942,192600,242600
403.0497010162281,268600,62466.17830423942,192600,242600
403.15722789794853,268600,62466.17830423942,192650,242650
403.15722789794853,268600,62466.17830423942,192650,242650
403.264754779669,268600,62466.17830423942,192700,242700
403.264754779669,268600,62466.17830423942,192700,242700
403.3722816613894,268600,62466.17830423942,192750,242750
403.3722816613894,268600,62466.17830423942,192750,242750
403.47980854310987,268600,62466.17830423942,192800,242800
403.47980854310987,268600,62466.17830423942,192800,242800
403.5873354248303,268600,62466.17830423942,192850,242850
403.5873354248303,268600,62466.17830423942,192850,242850
403.69486230655076,268600,62466.17830423942,192900,242900
403.69486230655076,268600,62466.17830423942,192900,242900
403.8023891882712,268600,62466.17830423942,192950,242950
403.8023891882712,268600,62466.17830423942,192950,242950
403.90991606999165,268600,62466.17830423942,193000,243000
403.90991606999165,268600,62466.17830423942,193000,243000
404.0174429517121,268600,62466.17830423942,193050,243050
404.0174429517121,268600,62466.17830423942,193050,243050
404.12496983343254,268600,62466.17830423942,193100,243100
404.12496983343254,268600,62466.17830423942,193100,243100
404.232496715153,268600,62466.17830423942,193150,243150
404.232496715153,268600,62466.17830423942,193150,243150
404.34002359687344,268600,62466.17830423942,193200,243200
404.34002359687344,268600,62466.17830423942,193200,243200
404.4475504785939,268600,62466.17830423942,193250,243250
404.4475504785939,268600,62466.17830423942,193250,243250
404.5550773603143,268600,62466.17830423942,193300,243300
404.5550773603143,268600,62466.17830423942,193300,243300
404.6626042420348,268600,62466.17830423942,193350,243350
404.6626042420348,268600,62466.17830423942,193350,243350
404.7701311237552,268600,62466.17830423942,193400,243400
404.7701311237552,268600,62466.17830423942,193400,243400
404.87765800547567,268600,62466.17830423942,193450,243450
404.87765800547567,268600,62466.17830423942,193450,243450
404.9851848871961,268600,62466.17830423942,193500,243500
404.9851848871961,268600,62466.17830423942,193500,243500
405.09271176891656,268600,62466.17830423942,193550,243550
405.09271176891656,268600,62466.17830423942,193550,243550
405.200238650637,268600,62466.17830423942,193600,243600
405.200238650637,268600,62466.17830423942,193600,243600
405.30776553235745,268600,62466.17830423942,193650,243650
405.30776553235745,268600,62466.17830423942,193650,243650
405.4152924140779,268600,62466.17830423942,193700,243700
405.4152924140779,268600,62466.17830423942,193700,243700
405.52281929579834,268600,62466.17830423942,193750,243750
405.52281929579834,268600,62466.17830423942,193750,243750
405.6303461775188,268600,62466.17830423942,193800,243800
405.6303461775188,268600,62466.17830423942,193800,243800
405.73787305923923,268600,62466.17830423942,193850,243850
405.73787305923923,268600,62466.17830423942,193850,243850
405.8453999409597,268600,62466.17830423942,193900,243900
405.8453999409597,268600,62466.17830423942,193900,243900
405.9529268226801,268600,62466.17830423942,193950,243950
405.9529268226801,268600,62466.17830423942,193950,243950
406.0604537044006,268600,62466.17830423942,194000,244000
406.0604537044006,268600,62466.17830423942,194000,244000
406.167980586121,268600,62466.17830423942,194050,244050
406.167980586121,268600,62466.17830423942,194050,244050
406.27550746784146,268600,62466.17830423942,194100,244100
406.27550746784146,268600,62466.17830423942,194100,244100
406.3830343495619,268600,62466.17830423942,194150,244150
406.3830343495619,268600,62466.17830423942,194150,244150
406.49056123128236,268600,62466.17830423942,194200,244200
406.49056123128236,268600,62466.17830423942,194200,244200
406.5980881130028,268600,62466.17830423942,194250,244250
406.5980881130028,268600,62466.17830423942,194250,244250
406.70561499472325,268600,62466.17830423942,194300,244300
406.70561499472325,268600,62466.17830423942,194300,244300
406.8131418764437,268600,62466.17830423942,194350,244350
406.8131418764437,268600,62466.17830423942,194350,244350
406.92066875816414,268600,62466.17830423942,194400,244400
406.92066875816414,268600,62466.17830423942,194400,244400
407.0281956398846,268600,62466.17830423942,194450,244450
407.0281956398846,268600,62466.17830423942,194450,244450
407.13572252160503,268600,62466.17830423942,194500,244500
407.13572252160503,268600,62466.17830423942,194500,244500
407.2432494033255,268600,62466.17830423942,194550,244550
407.2432494033255,268600,62466.17830423942,194550,244550
407.3507762850459,268600,62466.17830423942,194600,244600
407.3507762850459,268600,62466.17830423942,194600,244600
407.45830316676637,268600,62466.17830423942,194650,244650
407.45830316676637,268600,62466.17830423942,194650,244650
407.5658300484868,268600,62466.17830423942,194700,244700
407.5658300484868,268600,62466.17830423942,194700,244700
407.67335693020726,268600,62466.17830423942,194750,244750
407.67335693020726,268600,62466.17830423942,194750,244750
407.7808838119277,268600,62466.17830423942,194800,244800
407.7808838119277,268600,62466.17830423942,194800,244800
407.88841069364815,268600,62466.17830423942,194850,244850
407.88841069364815,268600,62466.17830423942,194850,244850
407.9959375753686,268600,62466.17830423942,194900,244900
407.9959375753686,268600,62466.17830423942,194900,244900
408.10346445708905,268600,62466.17830423942,194950,244950
408.10346445708905,268600,62466.17830423942,194950,244950
408.2109913388095,268600,62466.17830423942,195000,245000
408.2109913388095,268600,62466.17830423942,195000,245000
408.31851822052994,268600,62466.17830423942,195050,245050
408.31851822052994,268600,62466.17830423942,195050,245050
408.4260451022504,268600,62466.17830423942,195100,245100
408.4260451022504,268600,62466.17830423942,195100,245100
408.53357198397083,268600,62466.17830423942,195150,245150
408.53357198397083,268600,62466.17830423942,195150,245150
408.6410988656913,268600,62466.17830423942,195200,245200
408.6410988656913,268600,62466.17830423942,195200,245200
408.7486257474117,268600,62466.17830423942,195250,245250
408.7486257474117,268600,62466.17830423942,195250,245250
408.85615262913217,268600,62466.17830423942,195300,245300
408.85615262913217,268600,62466.17830423942,195300,245300
408.9636795108526,268600,62466.17830423942,195350,245350
408.9636795108526,268600,62466.17830423942,195350,245350
409.07120639257306,268600,62466.17830423942,195400,245400
409.07120639257306,268600,62466.17830423942,195400,245400
409.1787332742935,268600,62466.17830423942,195450,245450
409.1787332742935,268600,62466.17830423942,195450,245450
409.28626015601395,268600,62466.17830423942,195500,245500
409.28626015601395,268600,62466.17830423942,195500,245500
409.3937870377344,268600,62466.17830423942,195550,245550
409.3937870377344,268600,62466.17830423942,195550,245550
409.50131391945484,268600,62466.17830423942,195600,245600
409.50131391945484,268600,62466.17830423942,195600,245600
409.6088408011753,268600,62466.17830423942,195650,245650
409.6088408011753,268600,62466.17830423942,195650,245650
409.71636768289574,268600,62466.17830423942,195700,245700
409.71636768289574,268600,62466.17830423942,195700,245700
409.8238945646162,268600,62466.17830423942,195750,245750
409.8238945646162,268600,62466.17830423942,195750,245750
409.9314214463366,268600,62466.17830423942,195800,245800
409.9314214463366,268600,62466.17830423942,195800,245800
410.0389483280571,268600,62466.17830423942,195850,245850
410.0389483280571,268600,62466.17830423942,195850,245850
410.1464752097775,268600,62466.17830423942,195900,245900
410.1464752097775,268600,62466.17830423942,195900,245900
410.25400209149797,268600,62466.17830423942,195950,245950
410.25400209149797,268600,62466.17830423942,195950,245950
410.3615289732184,268600,62466.17830423942,196000,246000
410.3615289732184,268600,62466.17830423942,196000,246000
410.46905585493886,268600,62466.17830423942,196050,246050
410.46905585493886,268600,62466.17830423942,196050,246050
410.5765827366593,268600,62466.17830423942,196100,246100
410.5765827366593,268600,62466.17830423942,196100,246100
410.68410961837975,268600,62466.17830423942,196150,246150
410.68410961837975,268600,62466.17830423942,196150,246150
410.7916365001002,268600,62466.17830423942,196200,246200
410.7916365001002,268600,62466.17830423942,196200,246200
410.89916338182064,268600,62466.17830423942,196250,246250
410.89916338182064,268600,62466.17830423942,196250,246250
411.0066902635411,268600,62466.17830423942,196300,246300
411.0066902635411,268600,62466.17830423942,196300,246300
411.11421714526153,268600,62466.17830423942,196350,246350
411.11421714526153,268600,62466.17830423942,196350,246350
411.221744026982,268600,62466.17830423942,196400,246400
411.221744026982,268600,62466.17830423942,196400,246400
411.3292709087024,268600,62466.17830423942,196450,246450
411.3292709087024,268600,62466.17830423942,196450,246450
411.4367977904229,268600,62466.17830423942,196500,246500
411.4367977904229,268600,62466.17830423942,196500,246500
411.5443246721433,268600,62466.17830423942,196550,246550
411.5443246721433,268600,62466.17830423942,196550,246550
411.65185155386376,268600,62466.17830423942,196600,246600
411.65185155386376,268600,62466.17830423942,196600,246600
411.7593784355842,268600,62466.17830423942,196650,246650
411.7593784355842,268600,62466.17830423942,196650,246650
411.86690531730466,268600,62466.17830423942,196700,246700
411.86690531730466,268600,62466.17830423942,196700,246700
411.9744321990251,268600,62466.17830423942,196750,246750
411.9744321990251,268600,62466.17830423942,196750,246750
412.08195908074555,268600,62466.17830423942,196800,246800
412.08195908074555,268600,62466.17830423942,196800,246800
412.189485962466,268600,62466.17830423942,196850,246850
412.189485962466,268600,62466.17830423942,196850,246850
412.29701284418644,268600,62466.17830423942,196900,246900
412.29701284418644,268600,62466.17830423942,196900,246900
412.4045397259069,268600,62466.17830423942,196950,246950
412.4045397259069,268600,62466.17830423942,196950,246950
412.51206660762733,268600,62466.17830423942,197000,247000
412.51206660762733,268600,62466.17830423942,197000,247000
412.6195934893478,268600,62466.17830423942,197050,247050
412.6195934893478,268600,62466.17830423942,197050,247050
412.7271203710682,268600,62466.17830423942,197100,247100
412.7271203710682,268600,62466.17830423942,197100,247100
412.83464725278867,268600,62466.17830423942,197150,247150
412.83464725278867,268600,62466.17830423942,197150,247150
412.9421741345091,268600,62466.17830423942,197200,247200
412.9421741345091,268600,62466.17830423942,197200,247200
413.04970101622956,268600,62466.17830423942,197250,247250
413.04970101622956,268600,62466.17830423942,197250,247250
413.15722789795,268600,62466.17830423942,197300,247300
413.15722789795,268600,62466.17830423942,197300,247300
413.26475477967045,268600,62466.17830423942,197350,247350
413.26475477967045,268600,62466.17830423942,197350,247350
413.3722816613909,268600,62466.17830423942,197400,247400
413.3722816613909,268600,62466.17830423942,197400,247400
413.47980854311135,268600,62466.17830423942,197450,247450
413.47980854311135,268600,62466.17830423942,197450,247450
413.5873354248318,268600,62466.17830423942,197500,247500
413.5873354248318,268600,62466.17830423942,197500,247500
413.69486230655224,268600,62466.17830423942,197550,247550
413.69486230655224,268600,62466.17830423942,197550,247550
413.8023891882727,268600,62466.17830423942,197600,247600
413.8023891882727,268600,62466.17830423942,197600,247600
413.90991606999313,268600,62466.17830423942,197650,247650
413.90991606999313,268600,62466.17830423942,197650,247650
414.0174429517136,268600,62466.17830423942,197700,247700
414.0174429517136,268600,62466.17830423942,197700,247700
414.124969833434,268600,62466.17830423942,197750,247750
414.124969833434,268600,62466.17830423942,197750,247750
414.23249671515447,268600,62466.17830423942,197800,247800
414.23249671515447,268600,62466.17830423942,197800,247800
414.3400235968749,268600,62466.17830423942,197850,247850
414.3400235968749,268600,62466.17830423942,197850,247850
414.44755047859536,268600,62466.17830423942,197900,247900
414.44755047859536,268600,62466.17830423942,197900,247900
414.5550773603158,268600,62466.17830423942,197950,247950
414.5550773603158,268600,62466.17830423942,197950,247950
414.66260424203625,268600,62466.17830423942,198000,248000
414.66260424203625,268600,62466.17830423942,198000,248000
414.7701311237567,268600,62466.17830423942,198050,248050
414.7701311237567,268600,62466.17830423942,198050,248050
414.87765800547714,268600,62466.17830423942,198100,248100
414.87765800547714,268600,62466.17830423942,198100,248100
414.9851848871976,268600,62466.17830423942,198150,248150
414.9851848871976,268600,62466.17830423942,198150,248150
415.09271176891804,268600,62466.17830423942,198200,248200
415.09271176891804,268600,62466.17830423942,198200,248200
415.2002386506385,268600,62466.17830423942,198250,248250
415.2002386506385,268600,62466.17830423942,198250,248250
415.3077655323589,268600,62466.17830423942,198300,248300
415.3077655323589,268600,62466.17830423942,198300,248300
415.4152924140794,268600,62466.17830423942,198350,248350
415.4152924140794,268600,62466.17830423942,198350,248350
415.5228192957998,268600,62466.17830423942,198400,248400
415.5228192957998,268600,62466.17830423942,198400,248400
415.63034617752027,268600,62466.17830423942,198450,248450
415.63034617752027,268600,62466.17830423942,198450,248450
415.7378730592407,268600,62466.17830423942,198500,248500
415.7378730592407,268600,62466.17830423942,198500,248500
415.84539994096116,268600,62466.17830423942,198550,248550
415.84539994096116,268600,62466.17830423942,198550,248550
415.9529268226816,268600,62466.17830423942,198600,248600
415.9529268226816,268600,62466.17830423942,198600,248600
416.06045370440205,268600,62466.17830423942,198650,248650
416.06045370440205,268600,62466.17830423942,198650,248650
416.1679805861225,268600,62466.17830423942,198700,248700
416.1679805861225,268600,62466.17830423942,198700,248700
416.27550746784294,268600,62466.17830423942,198750,248750
416.27550746784294,268600,62466.17830423942,198750,248750
416.3830343495634,268600,62466.17830423942,198800,248800
416.3830343495634,268600,62466.17830423942,198800,248800
416.49056123128383,268600,62466.17830423942,198850,248850
416.49056123128383,268600,62466.17830423942,198850,248850
416.5980881130043,268600,62466.17830423942,198900,248900
416.5980881130043,268600,62466.17830423942,198900,248900
416.7056149947247,268600,62466.17830423942,198950,248950
416.7056149947247,268600,62466.17830423942,198950,248950
416.8131418764452,268600,62466.17830423942,199000,249000
416.8131418764452,268600,62466.17830423942,199000,249000
416.9206687581656,268600,62466.17830423942,199050,249050
416.9206687581656,268600,62466.17830423942,199050,249050
417.02819563988606,268600,62466.17830423942,199100,249100
417.02819563988606,268600,62466.17830423942,199100,249100
417.1357225216065,268600,62466.17830423942,199150,249150
417.1357225216065,268600,62466.17830423942,199150,249150
417.24324940332696,268600,62466.17830423942,199200,249200
417.24324940332696,268600,62466.17830423942,199200,249200
417.3507762850474,268600,62466.17830423942,199250,249250
417.3507762850474,268600,62466.17830423942,199250,249250
417.45830316676785,268600,62466.17830423942,199300,249300
417.45830316676785,268600,62466.17830423942,199300,249300
417.5658300484883,268600,62466.17830423942,199350,249350
417.5658300484883,268600,62466.17830423942,199350,249350
417.67335693020874,268600,62466.17830423942,199400,249400
417.67335693020874,268600,62466.17830423942,199400,249400
417.7808838119292,268600,62466.17830423942,199450,249450
417.7808838119292,268600,62466.17830423942,199450,249450
417.88841069364963,268600,62466.17830423942,199500,249500
417.88841069364963,268600,62466.17830423942,199500,249500
417.9959375753701,268600,62466.17830423942,199550,249550
417.9959375753701,268600,62466.17830423942,199550,249550
418.1034644570905,268600,62466.17830423942,199600,249600
418.1034644570905,268600,62466.17830423942,199600,249600
418.21099133881097,268600,62466.17830423942,199650,249650
418.21099133881097,268600,62466.17830423942,199650,249650
418.3185182205314,268600,62466.17830423942,199700,249700
418.3185182205314,268600,62466.17830423942,199700,249700
418.42604510225186,268600,62466.17830423942,199750,249750
418.42604510225186,268600,62466.17830423942,199750,249750
418.5335719839723,268600,62466.17830423942,199800,249800
418.5335719839723,268600,62466.17830423942,199800,249800
418.64109886569275,268600,62466.17830423942,199850,249850
418.64109886569275,268600,62466.17830423942,199850,249850
418.7486257474132,268600,62466.17830423942,199900,249900
418.7486257474132,268600,62466.17830423942,199900,249900
418.85615262913365,268600,62466.17830423942,199950,249950
418.85615262913365,268600,62466.17830423942,199950,249950
418.9636795108541,268600,62466.17830423942,200000,250000


==> result/single/pysim/50gb_sim_time.csv <==
type,start,end
read,0,107.52688172043152
write,182.5268817204315,192.9175716622322
read,192.9175716622322,203.3082616040329
write,278.3082616040329,293.8471697101018
read,293.8471697101018,304.2378596519025
write,379.2378596519025,418.9636795108541


==> result/single/pysim/75gb_sim_mem.csv <==
time,total_mem,dirty,cache,used_mem
0,268600,0,0,0
0,268600,0,0,0
0.10752688172043011,268600,0,50,100
0.10752688172043011,268600,0,50,100
0.21505376344086022,268600,0,100,200
0.21505376344086022,268600,0,100,200
0.3225806451612903,268600,0,150,300
0.3225806451612903,268600,0,150,300
0.43010752688172044,268600,0,200,400
0.43010752688172044,268600,0,200,400
0.5376344086021505,268600,0,250,500
0.5376344086021505,268600,0,250,500
0.6451612903225806,268600,0,300,600
0.6451612903225806,268600,0,300,600
0.7526881720430108,268600,0,350,700
0.7526881720430108,268600,0,350,700
0.8602150537634409,268600,0,400,800
0.8602150537634409,268600,0,400,800
0.967741935483871,268600,0,450,900
0.967741935483871,268600,0,450,900
1.075268817204301,268600,0,500,1000
1.075268817204301,268600,0,500,1000
1.182795698924731,268600,0,550,1100
1.182795698924731,268600,0,550,1100
1.290322580645161,268600,0,600,1200
1.290322580645161,268600,0,600,1200
1.397849462365591,268600,0,650,1300
1.397849462365591,268600,0,650,1300
1.505376344086021,268600,0,700,1400
1.505376344086021,268600,0,700,1400
1.612903225806451,268600,0,750,1500
1.612903225806451,268600,0,750,1500
1.720430107526881,268600,0,800,1600
1.720430107526881,268600,0,800,1600
1.827956989247311,268600,0,850,1700
1.827956989247311,268600,0,850,1700
1.935483870967741,268600,0,900,1800
1.935483870967741,268600,0,900,1800
2.043010752688171,268600,0,950,1900
2.043010752688171,268600,0,950,1900
2.150537634408601,268600,0,1000,2000
2.150537634408601,268600,0,1000,2000
2.258064516129031,268600,0,1050,2100
2.258064516129031,268600,0,1050,2100
2.365591397849461,268600,0,1100,2200
2.365591397849461,268600,0,1100,2200
2.473118279569891,268600,0,1150,2300
2.473118279569891,268600,0,1150,2300
2.580645161290321,268600,0,1200,2400
2.580645161290321,268600,0,1200,2400
2.688172043010751,268600,0,1250,2500
2.688172043010751,268600,0,1250,2500
2.795698924731181,268600,0,1300,2600
2.795698924731181,268600,0,1300,2600
2.903225806451611,268600,0,1350,2700
2.903225806451611,268600,0,1350,2700
3.0107526881720412,268600,0,1400,2800
3.0107526881720412,268600,0,1400,2800
3.1182795698924712,268600,0,1450,2900
3.1182795698924712,268600,0,1450,2900
3.2258064516129012,268600,0,1500,3000
3.2258064516129012,268600,0,1500,3000
3.3333333333333313,268600,0,1550,3100
3.3333333333333313,268600,0,1550,3100
3.4408602150537613,268600,0,1600,3200
3.4408602150537613,268600,0,1600,3200
3.5483870967741913,268600,0,1650,3300
3.5483870967741913,268600,0,1650,3300
3.6559139784946213,268600,0,1700,3400
3.6559139784946213,268600,0,1700,3400
3.7634408602150513,268600,0,1750,3500
3.7634408602150513,268600,0,1750,3500
3.8709677419354813,268600,0,1800,3600
3.8709677419354813,268600,0,1800,3600
3.9784946236559113,268600,0,1850,3700
3.9784946236559113,268600,0,1850,3700
4.086021505376341,268600,0,1900,3800
4.086021505376341,268600,0,1900,3800
4.193548387096771,268600,0,1950,3900
4.193548387096771,268600,0,1950,3900
4.301075268817201,268600,0,2000,4000
4.301075268817201,268600,0,2000,4000
4.408602150537631,268600,0,2050,4100
4.408602150537631,268600,0,2050,4100
4.516129032258061,268600,0,2100,4200
4.516129032258061,268600,0,2100,4200
4.623655913978491,268600,0,2150,4300
4.623655913978491,268600,0,2150,4300
4.731182795698921,268600,0,2200,4400
4.731182795698921,268600,0,2200,4400
4.838709677419351,268600,0,2250,4500
4.838709677419351,268600,0,2250,4500
4.946236559139781,268600,0,2300,4600
4.946236559139781,268600,0,2300,4600
5.0537634408602115,268600,0,2350,4700
5.0537634408602115,268600,0,2350,4700
5.1612903225806415,268600,0,2400,4800
5.1612903225806415,268600,0,2400,4800
5.2688172043010715,268600,0,2450,4900
5.2688172043010715,268600,0,2450,4900
5.3763440860215015,268600,0,2500,5000
5.3763440860215015,268600,0,2500,5000
5.4838709677419315,268600,0,2550,5100
5.4838709677419315,268600,0,2550,5100
5.5913978494623615,268600,0,2600,5200
5.5913978494623615,268600,0,2600,5200
5.6989247311827915,268600,0,2650,5300
5.6989247311827915,268600,0,2650,5300
5.8064516129032215,268600,0,2700,5400
5.8064516129032215,268600,0,2700,5400
5.9139784946236515,268600,0,2750,5500
5.9139784946236515,268600,0,2750,5500
6.021505376344082,268600,0,2800,5600
6.021505376344082,268600,0,2800,5600
6.129032258064512,268600,0,2850,5700
6.129032258064512,268600,0,2850,5700
6.236559139784942,268600,0,2900,5800
6.236559139784942,268600,0,2900,5800
6.344086021505372,268600,0,2950,5900
6.344086021505372,268600,0,2950,5900
6.451612903225802,268600,0,3000,6000
6.451612903225802,268600,0,3000,6000
6.559139784946232,268600,0,3050,6100
6.559139784946232,268600,0,3050,6100
6.666666666666662,268600,0,3100,6200
6.666666666666662,268600,0,3100,6200
6.774193548387092,268600,0,3150,6300
6.774193548387092,268600,0,3150,6300
6.881720430107522,268600,0,3200,6400
6.881720430107522,268600,0,3200,6400
6.989247311827952,268600,0,3250,6500
6.989247311827952,268600,0,3250,6500
7.096774193548382,268600,0,3300,6600
7.096774193548382,268600,0,3300,6600
7.204301075268812,268600,0,3350,6700
7.204301075268812,268600,0,3350,6700
7.311827956989242,268600,0,3400,6800
7.311827956989242,268600,0,3400,6800
7.419354838709672,268600,0,3450,6900
7.419354838709672,268600,0,3450,6900
7.526881720430102,268600,0,3500,7000
7.526881720430102,268600,0,3500,7000
7.634408602150532,268600,0,3550,7100
7.634408602150532,268600,0,3550,7100
7.741935483870962,268600,0,3600,7200
7.741935483870962,268600,0,3600,7200
7.849462365591392,268600,0,3650,7300
7.849462365591392,268600,0,3650,7300
7.956989247311822,268600,0,3700,7400
7.956989247311822,268600,0,3700,7400
8.064516129032253,268600,0,3750,7500
8.064516129032253,268600,0,3750,7500
8.172043010752683,268600,0,3800,7600
8.172043010752683,268600,0,3800,7600
8.279569892473113,268600,0,3850,7700
8.279569892473113,268600,0,3850,7700
8.387096774193543,268600,0,3900,7800
8.387096774193543,268600,0,3900,7800
8.494623655913973,268600,0,3950,7900
8.494623655913973,268600,0,3950,7900
8.602150537634403,268600,0,4000,8000
8.602150537634403,268600,0,4000,8000
8.709677419354833,268600,0,4050,8100
8.709677419354833,268600,0,4050,8100
8.817204301075263,268600,0,4100,8200
8.817204301075263,268600,0,4100,8200
8.924731182795693,268600,0,4150,8300
8.924731182795693,268600,0,4150,8300
9.032258064516123,268600,0,4200,8400
9.032258064516123,268600,0,4200,8400
9.139784946236553,268600,0,4250,8500
9.139784946236553,268600,0,4250,8500
9.247311827956983,268600,0,4300,8600
9.247311827956983,268600,0,4300,8600
9.354838709677413,268600,0,4350,8700
9.354838709677413,268600,0,4350,8700
9.462365591397843,268600,0,4400,8800
9.462365591397843,268600,0,4400,8800
9.569892473118273,268600,0,4450,8900
9.569892473118273,268600,0,4450,8900
9.677419354838703,268600,0,4500,9000
9.677419354838703,268600,0,4500,9000
9.784946236559133,268600,0,4550,9100
9.784946236559133,268600,0,4550,9100
9.892473118279563,268600,0,4600,9200
9.892473118279563,268600,0,4600,9200
9.999999999999993,268600,0,4650,9300
9.999999999999993,268600,0,4650,9300
10.107526881720423,268600,0,4700,9400
10.107526881720423,268600,0,4700,9400
10.215053763440853,268600,0,4750,9500
10.215053763440853,268600,0,4750,9500
10.322580645161283,268600,0,4800,9600
10.322580645161283,268600,0,4800,9600
10.430107526881713,268600,0,4850,9700
10.430107526881713,268600,0,4850,9700
10.537634408602143,268600,0,4900,9800
10.537634408602143,268600,0,4900,9800
10.645161290322573,268600,0,4950,9900
10.645161290322573,268600,0,4950,9900
10.752688172043003,268600,0,5000,10000
10.752688172043003,268600,0,5000,10000
10.860215053763433,268600,0,5050,10100
10.860215053763433,268600,0,5050,10100
10.967741935483863,268600,0,5100,10200
10.967741935483863,268600,0,5100,10200
11.075268817204293,268600,0,5150,10300
11.075268817204293,268600,0,5150,10300
11.182795698924723,268600,0,5200,10400
11.182795698924723,268600,0,5200,10400
11.290322580645153,268600,0,5250,10500
11.290322580645153,268600,0,5250,10500
11.397849462365583,268600,0,5300,10600
11.397849462365583,268600,0,5300,10600
11.505376344086013,268600,0,5350,10700
11.505376344086013,268600,0,5350,10700
11.612903225806443,268600,0,5400,10800
11.612903225806443,268600,0,5400,10800
11.720430107526873,268600,0,5450,10900
11.720430107526873,268600,0,5450,10900
11.827956989247303,268600,0,5500,11000
11.827956989247303,268600,0,5500,11000
11.935483870967733,268600,0,5550,11100
11.935483870967733,268600,0,5550,11100
12.043010752688163,268600,0,5600,11200
12.043010752688163,268600,0,5600,11200
12.150537634408593,268600,0,5650,11300
12.150537634408593,268600,0,5650,11300
12.258064516129023,268600,0,5700,11400
12.258064516129023,268600,0,5700,11400
12.365591397849453,268600,0,5750,11500
12.365591397849453,268600,0,5750,11500
12.473118279569883,268600,0,5800,11600
12.473118279569883,268600,0,5800,11600
12.580645161290313,268600,0,5850,11700
12.580645161290313,268600,0,5850,11700
12.688172043010743,268600,0,5900,11800
12.688172043010743,268600,0,5900,11800
12.795698924731173,268600,0,5950,11900
12.795698924731173,268600,0,5950,11900
12.903225806451603,268600,0,6000,12000
12.903225806451603,268600,0,6000,12000
13.010752688172033,268600,0,6050,12100
13.010752688172033,268600,0,6050,12100
13.118279569892463,268600,0,6100,12200
13.118279569892463,268600,0,6100,12200
13.225806451612893,268600,0,6150,12300
13.225806451612893,268600,0,6150,12300
13.333333333333323,268600,0,6200,12400
13.333333333333323,268600,0,6200,12400
13.440860215053753,268600,0,6250,12500
13.440860215053753,268600,0,6250,12500
13.548387096774183,268600,0,6300,12600
13.548387096774183,268600,0,6300,12600
13.655913978494613,268600,0,6350,12700
13.655913978494613,268600,0,6350,12700
13.763440860215043,268600,0,6400,12800
13.763440860215043,268600,0,6400,12800
13.870967741935473,268600,0,6450,12900
13.870967741935473,268600,0,6450,12900
13.978494623655903,268600,0,6500,13000
13.978494623655903,268600,0,6500,13000
14.086021505376333,268600,0,6550,13100
14.086021505376333,268600,0,6550,13100
14.193548387096763,268600,0,6600,13200
14.193548387096763,268600,0,6600,13200
14.301075268817193,268600,0,6650,13300
14.301075268817193,268600,0,6650,13300
14.408602150537623,268600,0,6700,13400
14.408602150537623,268600,0,6700,13400
14.516129032258053,268600,0,6750,13500
14.516129032258053,268600,0,6750,13500
14.623655913978483,268600,0,6800,13600
14.623655913978483,268600,0,6800,13600
14.731182795698913,268600,0,6850,13700
14.731182795698913,268600,0,6850,13700
14.838709677419343,268600,0,6900,13800
14.838709677419343,268600,0,6900,13800
14.946236559139773,268600,0,6950,13900
14.946236559139773,268600,0,6950,13900
15.053763440860203,268600,0,7000,14000
15.053763440860203,268600,0,7000,14000
15.161290322580633,268600,0,7050,14100
15.161290322580633,268600,0,7050,14100
15.268817204301063,268600,0,7100,14200
15.268817204301063,268600,0,7100,14200
15.376344086021493,268600,0,7150,14300
15.376344086021493,268600,0,7150,14300
15.483870967741924,268600,0,7200,14400
15.483870967741924,268600,0,7200,14400
15.591397849462354,268600,0,7250,14500
15.591397849462354,268600,0,7250,14500
15.698924731182784,268600,0,7300,14600
15.698924731182784,268600,0,7300,14600
15.806451612903214,268600,0,7350,14700
15.806451612903214,268600,0,7350,14700
15.913978494623644,268600,0,7400,14800
15.913978494623644,268600,0,7400,14800
16.021505376344074,268600,0,7450,14900
16.021505376344074,268600,0,7450,14900
16.129032258064505,268600,0,7500,15000
16.129032258064505,268600,0,7500,15000
16.236559139784937,268600,0,7550,15100
16.236559139784937,268600,0,7550,15100
16.34408602150537,268600,0,7600,15200
16.34408602150537,268600,0,7600,15200
16.4516129032258,268600,0,7650,15300
16.4516129032258,268600,0,7650,15300
16.559139784946233,268600,0,7700,15400
16.559139784946233,268600,0,7700,15400
16.666666666666664,268600,0,7750,15500
16.666666666666664,268600,0,7750,15500
16.774193548387096,268600,0,7800,15600
16.774193548387096,268600,0,7800,15600
16.881720430107528,268600,0,7850,15700
16.881720430107528,268600,0,7850,15700
16.98924731182796,268600,0,7900,15800
16.98924731182796,268600,0,7900,15800
17.09677419354839,268600,0,7950,15900
17.09677419354839,268600,0,7950,15900
17.204301075268823,268600,0,8000,16000
17.204301075268823,268600,0,8000,16000
17.311827956989255,268600,0,8050,16100
17.311827956989255,268600,0,8050,16100
17.419354838709687,268600,0,8100,16200
17.419354838709687,268600,0,8100,16200
17.52688172043012,268600,0,8150,16300
17.52688172043012,268600,0,8150,16300
17.63440860215055,268600,0,8200,16400
17.63440860215055,268600,0,8200,16400
17.741935483870982,268600,0,8250,16500
17.741935483870982,268600,0,8250,16500
17.849462365591414,268600,0,8300,16600
17.849462365591414,268600,0,8300,16600
17.956989247311846,268600,0,8350,16700
17.956989247311846,268600,0,8350,16700
18.064516129032278,268600,0,8400,16800
18.064516129032278,268600,0,8400,16800
18.17204301075271,268600,0,8450,16900
18.17204301075271,268600,0,8450,16900
18.27956989247314,268600,0,8500,17000
18.27956989247314,268600,0,8500,17000
18.387096774193573,268600,0,8550,17100
18.387096774193573,268600,0,8550,17100
18.494623655914005,268600,0,8600,17200
18.494623655914005,268600,0,8600,17200
18.602150537634436,268600,0,8650,17300
18.602150537634436,268600,0,8650,17300
18.70967741935487,268600,0,8700,17400
18.70967741935487,268600,0,8700,17400
18.8172043010753,268600,0,8750,17500
18.8172043010753,268600,0,8750,17500
18.924731182795732,268600,0,8800,17600
18.924731182795732,268600,0,8800,17600
19.032258064516164,268600,0,8850,17700
19.032258064516164,268600,0,8850,17700
19.139784946236595,268600,0,8900,17800
19.139784946236595,268600,0,8900,17800
19.247311827957027,268600,0,8950,17900
19.247311827957027,268600,0,8950,17900
19.35483870967746,268600,0,9000,18000
19.35483870967746,268600,0,9000,18000
19.46236559139789,268600,0,9050,18100
19.46236559139789,268600,0,9050,18100
19.569892473118323,268600,0,9100,18200
19.569892473118323,268600,0,9100,18200
19.677419354838754,268600,0,9150,18300
19.677419354838754,268600,0,9150,18300
19.784946236559186,268600,0,9200,18400
19.784946236559186,268600,0,9200,18400
19.892473118279618,268600,0,9250,18500
19.892473118279618,268600,0,9250,18500
20.00000000000005,268600,0,9300,18600
20.00000000000005,268600,0,9300,18600
20.10752688172048,268600,0,9350,18700
20.10752688172048,268600,0,9350,18700
20.215053763440913,268600,0,9400,18800
20.215053763440913,268600,0,9400,18800
20.322580645161345,268600,0,9450,18900
20.322580645161345,268600,0,9450,18900
20.430107526881777,268600,0,9500,19000
20.430107526881777,268600,0,9500,19000
20.53763440860221,268600,0,9550,19100
20.53763440860221,268600,0,9550,19100
20.64516129032264,268600,0,9600,19200
20.64516129032264,268600,0,9600,19200
20.752688172043072,268600,0,9650,19300
20.752688172043072,268600,0,9650,19300
20.860215053763504,268600,0,9700,19400
20.860215053763504,268600,0,9700,19400
20.967741935483936,268600,0,9750,19500
20.967741935483936,268600,0,9750,19500
21.075268817204368,268600,0,9800,19600
21.075268817204368,268600,0,9800,19600
21.1827956989248,268600,0,9850,19700
21.1827956989248,268600,0,9850,19700
21.29032258064523,268600,0,9900,19800
21.29032258064523,268600,0,9900,19800
21.397849462365663,268600,0,9950,19900
21.397849462365663,268600,0,9950,19900
21.505376344086095,268600,0,10000,20000
21.505376344086095,268600,0,10000,20000
21.612903225806527,268600,0,10050,20100
21.612903225806527,268600,0,10050,20100
21.72043010752696,268600,0,10100,20200
21.72043010752696,268600,0,10100,20200
21.82795698924739,268600,0,10150,20300
21.82795698924739,268600,0,10150,20300
21.935483870967822,268600,0,10200,20400
21.935483870967822,268600,0,10200,20400
22.043010752688254,268600,0,10250,20500
22.043010752688254,268600,0,10250,20500
22.150537634408686,268600,0,10300,20600
22.150537634408686,268600,0,10300,20600
22.258064516129117,268600,0,10350,20700
22.258064516129117,268600,0,10350,20700
22.36559139784955,268600,0,10400,20800
22.36559139784955,268600,0,10400,20800
22.47311827956998,268600,0,10450,20900
22.47311827956998,268600,0,10450,20900
22.580645161290413,268600,0,10500,21000
22.580645161290413,268600,0,10500,21000
22.688172043010844,268600,0,10550,21100
22.688172043010844,268600,0,10550,21100
22.795698924731276,268600,0,10600,21200
22.795698924731276,268600,0,10600,21200
22.903225806451708,268600,0,10650,21300
22.903225806451708,268600,0,10650,21300
23.01075268817214,268600,0,10700,21400
23.01075268817214,268600,0,10700,21400
23.11827956989257,268600,0,10750,21500
23.11827956989257,268600,0,10750,21500
23.225806451613003,268600,0,10800,21600
23.225806451613003,268600,0,10800,21600
23.333333333333435,268600,0,10850,21700
23.333333333333435,268600,0,10850,21700
23.440860215053867,268600,0,10900,21800
23.440860215053867,268600,0,10900,21800
23.5483870967743,268600,0,10950,21900
23.5483870967743,268600,0,10950,21900
23.65591397849473,268600,0,11000,22000
23.65591397849473,268600,0,11000,22000
23.763440860215162,268600,0,11050,22100
23.763440860215162,268600,0,11050,22100
23.870967741935594,268600,0,11100,22200
23.870967741935594,268600,0,11100,22200
23.978494623656026,268600,0,11150,22300
23.978494623656026,268600,0,11150,22300
24.086021505376458,268600,0,11200,22400
24.086021505376458,268600,0,11200,22400
24.19354838709689,268600,0,11250,22500
24.19354838709689,268600,0,11250,22500
24.30107526881732,268600,0,11300,22600
24.30107526881732,268600,0,11300,22600
24.408602150537753,268600,0,11350,22700
24.408602150537753,268600,0,11350,22700
24.516129032258185,268600,0,11400,22800
24.516129032258185,268600,0,11400,22800
24.623655913978617,268600,0,11450,22900
24.623655913978617,268600,0,11450,22900
24.73118279569905,268600,0,11500,23000
24.73118279569905,268600,0,11500,23000
24.83870967741948,268600,0,11550,23100
24.83870967741948,268600,0,11550,23100
24.946236559139912,268600,0,11600,23200
24.946236559139912,268600,0,11600,23200
25.053763440860344,268600,0,11650,23300
25.053763440860344,268600,0,11650,23300
25.161290322580776,268600,0,11700,23400
25.161290322580776,268600,0,11700,23400
25.268817204301207,268600,0,11750,23500
25.268817204301207,268600,0,11750,23500
25.37634408602164,268600,0,11800,23600
25.37634408602164,268600,0,11800,23600
25.48387096774207,268600,0,11850,23700
25.48387096774207,268600,0,11850,23700
25.591397849462503,268600,0,11900,23800
25.591397849462503,268600,0,11900,23800
25.698924731182935,268600,0,11950,23900
25.698924731182935,268600,0,11950,23900
25.806451612903366,268600,0,12000,24000
25.806451612903366,268600,0,12000,24000
25.913978494623798,268600,0,12050,24100
25.913978494623798,268600,0,12050,24100
26.02150537634423,268600,0,12100,24200
26.02150537634423,268600,0,12100,24200
26.12903225806466,268600,0,12150,24300
26.12903225806466,268600,0,12150,24300
26.236559139785093,268600,0,12200,24400
26.236559139785093,268600,0,12200,24400
26.344086021505525,268600,0,12250,24500
26.344086021505525,268600,0,12250,24500
26.451612903225957,268600,0,12300,24600
26.451612903225957,268600,0,12300,24600
26.55913978494639,268600,0,12350,24700
26.55913978494639,268600,0,12350,24700
26.66666666666682,268600,0,12400,24800
26.66666666666682,268600,0,12400,24800
26.774193548387252,268600,0,12450,24900
26.774193548387252,268600,0,12450,24900
26.881720430107684,268600,0,12500,25000
26.881720430107684,268600,0,12500,25000
26.989247311828116,268600,0,12550,25100
26.989247311828116,268600,0,12550,25100
27.096774193548548,268600,0,12600,25200
27.096774193548548,268600,0,12600,25200
27.20430107526898,268600,0,12650,25300
27.20430107526898,268600,0,12650,25300
27.31182795698941,268600,0,12700,25400
27.31182795698941,268600,0,12700,25400
27.419354838709843,268600,0,12750,25500
27.419354838709843,268600,0,12750,25500
27.526881720430275,268600,0,12800,25600
27.526881720430275,268600,0,12800,25600
27.634408602150707,268600,0,12850,25700
27.634408602150707,268600,0,12850,25700
27.74193548387114,268600,0,12900,25800
27.74193548387114,268600,0,12900,25800
27.84946236559157,268600,0,12950,25900
27.84946236559157,268600,0,12950,25900
27.956989247312002,268600,0,13000,26000
27.956989247312002,268600,0,13000,26000
28.064516129032434,268600,0,13050,26100
28.064516129032434,268600,0,13050,26100
28.172043010752866,268600,0,13100,26200
28.172043010752866,268600,0,13100,26200
28.279569892473297,268600,0,13150,26300
28.279569892473297,268600,0,13150,26300
28.38709677419373,268600,0,13200,26400
28.38709677419373,268600,0,13200,26400
28.49462365591416,268600,0,13250,26500
28.49462365591416,268600,0,13250,26500
28.602150537634593,268600,0,13300,26600
28.602150537634593,268600,0,13300,26600
28.709677419355025,268600,0,13350,26700
28.709677419355025,268600,0,13350,26700
28.817204301075456,268600,0,13400,26800
28.817204301075456,268600,0,13400,26800
28.924731182795888,268600,0,13450,26900
28.924731182795888,268600,0,13450,26900
29.03225806451632,268600,0,13500,27000
29.03225806451632,268600,0,13500,27000
29.13978494623675,268600,0,13550,27100
29.13978494623675,268600,0,13550,27100
29.247311827957184,268600,0,13600,27200
29.247311827957184,268600,0,13600,27200
29.354838709677615,268600,0,13650,27300
29.354838709677615,268600,0,13650,27300
29.462365591398047,268600,0,13700,27400
29.462365591398047,268600,0,13700,27400
29.56989247311848,268600,0,13750,27500
29.56989247311848,268600,0,13750,27500
29.67741935483891,268600,0,13800,27600
29.67741935483891,268600,0,13800,27600
29.784946236559342,268600,0,13850,27700
29.784946236559342,268600,0,13850,27700
29.892473118279774,268600,0,13900,27800
29.892473118279774,268600,0,13900,27800
30.000000000000206,268600,0,13950,27900
30.000000000000206,268600,0,13950,27900
30.107526881720638,268600,0,14000,28000
30.107526881720638,268600,0,14000,28000
30.21505376344107,268600,0,14050,28100
30.21505376344107,268600,0,14050,28100
30.3225806451615,268600,0,14100,28200
30.3225806451615,268600,0,14100,28200
30.430107526881933,268600,0,14150,28300
30.430107526881933,268600,0,14150,28300
30.537634408602365,268600,0,14200,28400
30.537634408602365,268600,0,14200,28400
30.645161290322797,268600,0,14250,28500
30.645161290322797,268600,0,14250,28500
30.75268817204323,268600,0,14300,28600
30.75268817204323,268600,0,14300,28600
30.86021505376366,268600,0,14350,28700
30.86021505376366,268600,0,14350,28700
30.967741935484092,268600,0,14400,28800
30.967741935484092,268600,0,14400,28800
31.075268817204524,268600,0,14450,28900
31.075268817204524,268600,0,14450,28900
31.182795698924956,268600,0,14500,29000
31.182795698924956,268600,0,14500,29000
31.290322580645388,268600,0,14550,29100
31.290322580645388,268600,0,14550,29100
31.39784946236582,268600,0,14600,29200
31.39784946236582,268600,0,14600,29200
31.50537634408625,268600,0,14650,29300
31.50537634408625,268600,0,14650,29300
31.612903225806683,268600,0,14700,29400
31.612903225806683,268600,0,14700,29400
31.720430107527115,268600,0,14750,29500
31.720430107527115,268600,0,14750,29500
31.827956989247546,268600,0,14800,29600
31.827956989247546,268600,0,14800,29600
31.93548387096798,268600,0,14850,29700
31.93548387096798,268600,0,14850,29700
32.04301075268841,268600,0,14900,29800
32.04301075268841,268600,0,14900,29800
32.15053763440884,268600,0,14950,29900
32.15053763440884,268600,0,14950,29900
32.258064516129274,268600,0,15000,30000
32.258064516129274,268600,0,15000,30000
32.365591397849705,268600,0,15050,30100
32.365591397849705,268600,0,15050,30100
32.47311827957014,268600,0,15100,30200
32.47311827957014,268600,0,15100,30200
32.58064516129057,268600,0,15150,30300
32.58064516129057,268600,0,15150,30300
32.688172043011,268600,0,15200,30400
32.688172043011,268600,0,15200,30400
32.79569892473143,268600,0,15250,30500
32.79569892473143,268600,0,15250,30500
32.903225806451864,268600,0,15300,30600
32.903225806451864,268600,0,15300,30600
33.010752688172296,268600,0,15350,30700
33.010752688172296,268600,0,15350,30700
33.11827956989273,268600,0,15400,30800
33.11827956989273,268600,0,15400,30800
33.22580645161316,268600,0,15450,30900
33.22580645161316,268600,0,15450,30900
33.33333333333359,268600,0,15500,31000
33.33333333333359,268600,0,15500,31000
33.44086021505402,268600,0,15550,31100
33.44086021505402,268600,0,15550,31100
33.548387096774455,268600,0,15600,31200
33.548387096774455,268600,0,15600,31200
33.65591397849489,268600,0,15650,31300
33.65591397849489,268600,0,15650,31300
33.76344086021532,268600,0,15700,31400
33.76344086021532,268600,0,15700,31400
33.87096774193575,268600,0,15750,31500
33.87096774193575,268600,0,15750,31500
33.97849462365618,268600,0,15800,31600
33.97849462365618,268600,0,15800,31600
34.086021505376614,268600,0,15850,31700
34.086021505376614,268600,0,15850,31700
34.193548387097046,268600,0,15900,31800
34.193548387097046,268600,0,15900,31800
34.30107526881748,268600,0,15950,31900
34.30107526881748,268600,0,15950,31900
34.40860215053791,268600,0,16000,32000
34.40860215053791,268600,0,16000,32000
34.51612903225834,268600,0,16050,32100
34.51612903225834,268600,0,16050,32100
34.62365591397877,268600,0,16100,32200
34.62365591397877,268600,0,16100,32200
34.731182795699205,268600,0,16150,32300
34.731182795699205,268600,0,16150,32300
34.83870967741964,268600,0,16200,32400
34.83870967741964,268600,0,16200,32400
34.94623655914007,268600,0,16250,32500
34.94623655914007,268600,0,16250,32500
35.0537634408605,268600,0,16300,32600
35.0537634408605,268600,0,16300,32600
35.16129032258093,268600,0,16350,32700
35.16129032258093,268600,0,16350,32700
35.268817204301364,268600,0,16400,32800
35.268817204301364,268600,0,16400,32800
35.376344086021795,268600,0,16450,32900
35.376344086021795,268600,0,16450,32900
35.48387096774223,268600,0,16500,33000
35.48387096774223,268600,0,16500,33000
35.59139784946266,268600,0,16550,33100
35.59139784946266,268600,0,16550,33100
35.69892473118309,268600,0,16600,33200
35.69892473118309,268600,0,16600,33200
35.80645161290352,268600,0,16650,33300
35.80645161290352,268600,0,16650,33300
35.913978494623954,268600,0,16700,33400
35.913978494623954,268600,0,16700,33400
36.021505376344386,268600,0,16750,33500
36.021505376344386,268600,0,16750,33500
36.12903225806482,268600,0,16800,33600
36.12903225806482,268600,0,16800,33600
36.23655913978525,268600,0,16850,33700
36.23655913978525,268600,0,16850,33700
36.34408602150568,268600,0,16900,33800
36.34408602150568,268600,0,16900,33800
36.45161290322611,268600,0,16950,33900
36.45161290322611,268600,0,16950,33900
36.559139784946545,268600,0,17000,34000
36.559139784946545,268600,0,17000,34000
36.66666666666698,268600,0,17050,34100
36.66666666666698,268600,0,17050,34100
36.77419354838741,268600,0,17100,34200
36.77419354838741,268600,0,17100,34200
36.88172043010784,268600,0,17150,34300
36.88172043010784,268600,0,17150,34300
36.98924731182827,268600,0,17200,34400
36.98924731182827,268600,0,17200,34400
37.096774193548704,268600,0,17250,34500
37.096774193548704,268600,0,17250,34500
37.204301075269136,268600,0,17300,34600
37.204301075269136,268600,0,17300,34600
37.31182795698957,268600,0,17350,34700
37.31182795698957,268600,0,17350,34700
37.41935483871,268600,0,17400,34800
37.41935483871,268600,0,17400,34800
37.52688172043043,268600,0,17450,34900
37.52688172043043,268600,0,17450,34900
37.63440860215086,268600,0,17500,35000
37.63440860215086,268600,0,17500,35000
37.741935483871295,268600,0,17550,35100
37.741935483871295,268600,0,17550,35100
37.84946236559173,268600,0,17600,35200
37.84946236559173,268600,0,17600,35200
37.95698924731216,268600,0,17650,35300
37.95698924731216,268600,0,17650,35300
38.06451612903259,268600,0,17700,35400
38.06451612903259,268600,0,17700,35400
38.17204301075302,268600,0,17750,35500
38.17204301075302,268600,0,17750,35500
38.279569892473454,268600,0,17800,35600
38.279569892473454,268600,0,17800,35600
38.387096774193886,268600,0,17850,35700
38.387096774193886,268600,0,17850,35700
38.49462365591432,268600,0,17900,35800
38.49462365591432,268600,0,17900,35800
38.60215053763475,268600,0,17950,35900
38.60215053763475,268600,0,17950,35900
38.70967741935518,268600,0,18000,36000
38.70967741935518,268600,0,18000,36000
38.81720430107561,268600,0,18050,36100
38.81720430107561,268600,0,18050,36100
38.924731182796044,268600,0,18100,36200
38.924731182796044,268600,0,18100,36200
39.032258064516476,268600,0,18150,36300
39.032258064516476,268600,0,18150,36300
39.13978494623691,268600,0,18200,36400
39.13978494623691,268600,0,18200,36400
39.24731182795734,268600,0,18250,36500
39.24731182795734,268600,0,18250,36500
39.35483870967777,268600,0,18300,36600
39.35483870967777,268600,0,18300,36600
39.4623655913982,268600,0,18350,36700
39.4623655913982,268600,0,18350,36700
39.569892473118635,268600,0,18400,36800
39.569892473118635,268600,0,18400,36800
39.67741935483907,268600,0,18450,36900
39.67741935483907,268600,0,18450,36900
39.7849462365595,268600,0,18500,37000
39.7849462365595,268600,0,18500,37000
39.89247311827993,268600,0,18550,37100
39.89247311827993,268600,0,18550,37100
40.00000000000036,268600,0,18600,37200
40.00000000000036,268600,0,18600,37200
40.107526881720794,268600,0,18650,37300
40.107526881720794,268600,0,18650,37300
40.215053763441226,268600,0,18700,37400
40.215053763441226,268600,0,18700,37400
40.32258064516166,268600,0,18750,37500
40.32258064516166,268600,0,18750,37500
40.43010752688209,268600,0,18800,37600
40.43010752688209,268600,0,18800,37600
40.53763440860252,268600,0,18850,37700
40.53763440860252,268600,0,18850,37700
40.64516129032295,268600,0,18900,37800
40.64516129032295,268600,0,18900,37800
40.752688172043385,268600,0,18950,37900
40.752688172043385,268600,0,18950,37900
40.86021505376382,268600,0,19000,38000
40.86021505376382,268600,0,19000,38000
40.96774193548425,268600,0,19050,38100
40.96774193548425,268600,0,19050,38100
41.07526881720468,268600,0,19100,38200
41.07526881720468,268600,0,19100,38200
41.18279569892511,268600,0,19150,38300
41.18279569892511,268600,0,19150,38300
41.290322580645544,268600,0,19200,38400
41.290322580645544,268600,0,19200,38400
41.397849462365976,268600,0,19250,38500
41.397849462365976,268600,0,19250,38500
41.50537634408641,268600,0,19300,38600
41.50537634408641,268600,0,19300,38600
41.61290322580684,268600,0,19350,38700
41.61290322580684,268600,0,19350,38700
41.72043010752727,268600,0,19400,38800
41.72043010752727,268600,0,19400,38800
41.8279569892477,268600,0,19450,38900
41.8279569892477,268600,0,19450,38900
41.935483870968135,268600,0,19500,39000
41.935483870968135,268600,0,19500,39000
42.043010752688566,268600,0,19550,39100
42.043010752688566,268600,0,19550,39100
42.150537634409,268600,0,19600,39200
42.150537634409,268600,0,19600,39200
42.25806451612943,268600,0,19650,39300
42.25806451612943,268600,0,19650,39300
42.36559139784986,268600,0,19700,39400
42.36559139784986,268600,0,19700,39400
42.47311827957029,268600,0,19750,39500
42.47311827957029,268600,0,19750,39500
42.580645161290725,268600,0,19800,39600
42.580645161290725,268600,0,19800,39600
42.68817204301116,268600,0,19850,39700
42.68817204301116,268600,0,19850,39700
42.79569892473159,268600,0,19900,39800
42.79569892473159,268600,0,19900,39800
42.90322580645202,268600,0,19950,39900
42.90322580645202,268600,0,19950,39900
43.01075268817245,268600,0,20000,40000
43.01075268817245,268600,0,20000,40000
43.118279569892884,268600,0,20050,40100
43.118279569892884,268600,0,20050,40100
43.225806451613316,268600,0,20100,40200
43.225806451613316,268600,0,20100,40200
43.33333333333375,268600,0,20150,40300
43.33333333333375,268600,0,20150,40300
43.44086021505418,268600,0,20200,40400
43.44086021505418,268600,0,20200,40400
43.54838709677461,268600,0,20250,40500
43.54838709677461,268600,0,20250,40500
43.65591397849504,268600,0,20300,40600
43.65591397849504,268600,0,20300,40600
43.763440860215475,268600,0,20350,40700
43.763440860215475,268600,0,20350,40700
43.87096774193591,268600,0,20400,40800
43.87096774193591,268600,0,20400,40800
43.97849462365634,268600,0,20450,40900
43.97849462365634,268600,0,20450,40900
44.08602150537677,268600,0,20500,41000
44.08602150537677,268600,0,20500,41000
44.1935483870972,268600,0,20550,41100
44.1935483870972,268600,0,20550,41100
44.301075268817634,268600,0,20600,41200
44.301075268817634,268600,0,20600,41200
44.408602150538066,268600,0,20650,41300
44.408602150538066,268600,0,20650,41300
44.5161290322585,268600,0,20700,41400
44.5161290322585,268600,0,20700,41400
44.62365591397893,268600,0,20750,41500
44.62365591397893,268600,0,20750,41500
44.73118279569936,268600,0,20800,41600
44.73118279569936,268600,0,20800,41600
44.83870967741979,268600,0,20850,41700
44.83870967741979,268600,0,20850,41700
44.946236559140225,268600,0,20900,41800
44.946236559140225,268600,0,20900,41800
45.053763440860656,268600,0,20950,41900
45.053763440860656,268600,0,20950,41900
45.16129032258109,268600,0,21000,42000
45.16129032258109,268600,0,21000,42000
45.26881720430152,268600,0,21050,42100
45.26881720430152,268600,0,21050,42100
45.37634408602195,268600,0,21100,42200
45.37634408602195,268600,0,21100,42200
45.483870967742384,268600,0,21150,42300
45.483870967742384,268600,0,21150,42300
45.591397849462815,268600,0,21200,42400
45.591397849462815,268600,0,21200,42400
45.69892473118325,268600,0,21250,42500
45.69892473118325,268600,0,21250,42500
45.80645161290368,268600,0,21300,42600
45.80645161290368,268600,0,21300,42600
45.91397849462411,268600,0,21350,42700
45.91397849462411,268600,0,21350,42700
46.02150537634454,268600,0,21400,42800
46.02150537634454,268600,0,21400,42800
46.129032258064974,268600,0,21450,42900
46.129032258064974,268600,0,21450,42900
46.236559139785406,268600,0,21500,43000
46.236559139785406,268600,0,21500,43000
46.34408602150584,268600,0,21550,43100
46.34408602150584,268600,0,21550,43100
46.45161290322627,268600,0,21600,43200
46.45161290322627,268600,0,21600,43200
46.5591397849467,268600,0,21650,43300
46.5591397849467,268600,0,21650,43300
46.66666666666713,268600,0,21700,43400
46.66666666666713,268600,0,21700,43400
46.774193548387565,268600,0,21750,43500
46.774193548387565,268600,0,21750,43500
46.881720430108,268600,0,21800,43600
46.881720430108,268600,0,21800,43600
46.98924731182843,268600,0,21850,43700
46.98924731182843,268600,0,21850,43700
47.09677419354886,268600,0,21900,43800
47.09677419354886,268600,0,21900,43800
47.20430107526929,268600,0,21950,43900
47.20430107526929,268600,0,21950,43900
47.311827956989724,268600,0,22000,44000
47.311827956989724,268600,0,22000,44000
47.419354838710156,268600,0,22050,44100
47.419354838710156,268600,0,22050,44100
47.52688172043059,268600,0,22100,44200
47.52688172043059,268600,0,22100,44200
47.63440860215102,268600,0,22150,44300
47.63440860215102,268600,0,22150,44300
47.74193548387145,268600,0,22200,44400
47.74193548387145,268600,0,22200,44400
47.84946236559188,268600,0,22250,44500
47.84946236559188,268600,0,22250,44500
47.956989247312315,268600,0,22300,44600
47.956989247312315,268600,0,22300,44600
48.06451612903275,268600,0,22350,44700
48.06451612903275,268600,0,22350,44700
48.17204301075318,268600,0,22400,44800
48.17204301075318,268600,0,22400,44800
48.27956989247361,268600,0,22450,44900
48.27956989247361,268600,0,22450,44900
48.38709677419404,268600,0,22500,45000
48.38709677419404,268600,0,22500,45000
48.494623655914474,268600,0,22550,45100
48.494623655914474,268600,0,22550,45100
48.602150537634905,268600,0,22600,45200
48.602150537634905,268600,0,22600,45200
48.70967741935534,268600,0,22650,45300
48.70967741935534,268600,0,22650,45300
48.81720430107577,268600,0,22700,45400
48.81720430107577,268600,0,22700,45400
48.9247311827962,268600,0,22750,45500
48.9247311827962,268600,0,22750,45500
49.03225806451663,268600,0,22800,45600
49.03225806451663,268600,0,22800,45600
49.139784946237064,268600,0,22850,45700
49.139784946237064,268600,0,22850,45700
49.247311827957496,268600,0,22900,45800
49.247311827957496,268600,0,22900,45800
49.35483870967793,268600,0,22950,45900
49.35483870967793,268600,0,22950,45900
49.46236559139836,268600,0,23000,46000
49.46236559139836,268600,0,23000,46000
49.56989247311879,268600,0,23050,46100
49.56989247311879,268600,0,23050,46100
49.67741935483922,268600,0,23100,46200
49.67741935483922,268600,0,23100,46200
49.784946236559655,268600,0,23150,46300
49.784946236559655,268600,0,23150,46300
49.89247311828009,268600,0,23200,46400
49.89247311828009,268600,0,23200,46400
50.00000000000052,268600,0,23250,46500
50.00000000000052,268600,0,23250,46500
50.10752688172095,268600,0,23300,46600
50.10752688172095,268600,0,23300,46600
50.21505376344138,268600,0,23350,46700
50.21505376344138,268600,0,23350,46700
50.322580645161814,268600,0,23400,46800
50.322580645161814,268600,0,23400,46800
50.430107526882246,268600,0,23450,46900
50.430107526882246,268600,0,23450,46900
50.53763440860268,268600,0,23500,47000
50.53763440860268,268600,0,23500,47000
50.64516129032311,268600,0,23550,47100
50.64516129032311,268600,0,23550,47100
50.75268817204354,268600,0,23600,47200
50.75268817204354,268600,0,23600,47200
50.86021505376397,268600,0,23650,47300
50.86021505376397,268600,0,23650,47300
50.967741935484405,268600,0,23700,47400
50.967741935484405,268600,0,23700,47400
51.07526881720484,268600,0,23750,47500
51.07526881720484,268600,0,23750,47500
51.18279569892527,268600,0,23800,47600
51.18279569892527,268600,0,23800,47600
51.2903225806457,268600,0,23850,47700
51.2903225806457,268600,0,23850,47700
51.39784946236613,268600,0,23900,47800
51.39784946236613,268600,0,23900,47800
51.505376344086564,268600,0,23950,47900
51.505376344086564,268600,0,23950,47900
51.612903225806996,268600,0,24000,48000
51.612903225806996,268600,0,24000,48000
51.72043010752743,268600,0,24050,48100
51.72043010752743,268600,0,24050,48100
51.82795698924786,268600,0,24100,48200
51.82795698924786,268600,0,24100,48200
51.93548387096829,268600,0,24150,48300
51.93548387096829,268600,0,24150,48300
52.04301075268872,268600,0,24200,48400
52.04301075268872,268600,0,24200,48400
52.150537634409154,268600,0,24250,48500
52.150537634409154,268600,0,24250,48500
52.258064516129586,268600,0,24300,48600
52.258064516129586,268600,0,24300,48600
52.36559139785002,268600,0,24350,48700
52.36559139785002,268600,0,24350,48700
52.47311827957045,268600,0,24400,48800
52.47311827957045,268600,0,24400,48800
52.58064516129088,268600,0,24450,48900
52.58064516129088,268600,0,24450,48900
52.68817204301131,268600,0,24500,49000
52.68817204301131,268600,0,24500,49000
52.795698924731745,268600,0,24550,49100
52.795698924731745,268600,0,24550,49100
52.90322580645218,268600,0,24600,49200
52.90322580645218,268600,0,24600,49200
53.01075268817261,268600,0,24650,49300
53.01075268817261,268600,0,24650,49300
53.11827956989304,268600,0,24700,49400
53.11827956989304,268600,0,24700,49400
53.22580645161347,268600,0,24750,49500
53.22580645161347,268600,0,24750,49500
53.333333333333904,268600,0,24800,49600
53.333333333333904,268600,0,24800,49600
53.440860215054336,268600,0,24850,49700
53.440860215054336,268600,0,24850,49700
53.54838709677477,268600,0,24900,49800
53.54838709677477,268600,0,24900,49800
53.6559139784952,268600,0,24950,49900
53.6559139784952,268600,0,24950,49900
53.76344086021563,268600,0,25000,50000
53.76344086021563,268600,0,25000,50000
53.87096774193606,268600,0,25050,50100
53.87096774193606,268600,0,25050,50100
53.978494623656495,268600,0,25100,50200
53.978494623656495,268600,0,25100,50200
54.08602150537693,268600,0,25150,50300
54.08602150537693,268600,0,25150,50300
54.19354838709736,268600,0,25200,50400
54.19354838709736,268600,0,25200,50400
54.30107526881779,268600,0,25250,50500
54.30107526881779,268600,0,25250,50500
54.40860215053822,268600,0,25300,50600
54.40860215053822,268600,0,25300,50600
54.516129032258654,268600,0,25350,50700
54.516129032258654,268600,0,25350,50700
54.623655913979086,268600,0,25400,50800
54.623655913979086,268600,0,25400,50800
54.73118279569952,268600,0,25450,50900
54.73118279569952,268600,0,25450,50900
54.83870967741995,268600,0,25500,51000
54.83870967741995,268600,0,25500,51000
54.94623655914038,268600,0,25550,51100
54.94623655914038,268600,0,25550,51100
55.05376344086081,268600,0,25600,51200
55.05376344086081,268600,0,25600,51200
55.161290322581245,268600,0,25650,51300
55.161290322581245,268600,0,25650,51300
55.268817204301676,268600,0,25700,51400
55.268817204301676,268600,0,25700,51400
55.37634408602211,268600,0,25750,51500
55.37634408602211,268600,0,25750,51500
55.48387096774254,268600,0,25800,51600
55.48387096774254,268600,0,25800,51600
55.59139784946297,268600,0,25850,51700
55.59139784946297,268600,0,25850,51700
55.6989247311834,268600,0,25900,51800
55.6989247311834,268600,0,25900,51800
55.806451612903835,268600,0,25950,51900
55.806451612903835,268600,0,25950,51900
55.91397849462427,268600,0,26000,52000
55.91397849462427,268600,0,26000,52000
56.0215053763447,268600,0,26050,52100
56.0215053763447,268600,0,26050,52100
56.12903225806513,268600,0,26100,52200
56.12903225806513,268600,0,26100,52200
56.23655913978556,268600,0,26150,52300
56.23655913978556,268600,0,26150,52300
56.344086021505994,268600,0,26200,52400
56.344086021505994,268600,0,26200,52400
56.451612903226426,268600,0,26250,52500
56.451612903226426,268600,0,26250,52500
56.55913978494686,268600,0,26300,52600
56.55913978494686,268600,0,26300,52600
56.66666666666729,268600,0,26350,52700
56.66666666666729,268600,0,26350,52700
56.77419354838772,268600,0,26400,52800
56.77419354838772,268600,0,26400,52800
56.88172043010815,268600,0,26450,52900
56.88172043010815,268600,0,26450,52900
56.989247311828585,268600,0,26500,53000
56.989247311828585,268600,0,26500,53000
57.09677419354902,268600,0,26550,53100
57.09677419354902,268600,0,26550,53100
57.20430107526945,268600,0,26600,53200
57.20430107526945,268600,0,26600,53200
57.31182795698988,268600,0,26650,53300
57.31182795698988,268600,0,26650,53300
57.41935483871031,268600,0,26700,53400
57.41935483871031,268600,0,26700,53400
57.526881720430744,268600,0,26750,53500
57.526881720430744,268600,0,26750,53500
57.634408602151176,268600,0,26800,53600
57.634408602151176,268600,0,26800,53600
57.74193548387161,268600,0,26850,53700
57.74193548387161,268600,0,26850,53700
57.84946236559204,268600,0,26900,53800
57.84946236559204,268600,0,26900,53800
57.95698924731247,268600,0,26950,53900
57.95698924731247,268600,0,26950,53900
58.0645161290329,268600,0,27000,54000
58.0645161290329,268600,0,27000,54000
58.172043010753335,268600,0,27050,54100
58.172043010753335,268600,0,27050,54100
58.279569892473766,268600,0,27100,54200
58.279569892473766,268600,0,27100,54200
58.3870967741942,268600,0,27150,54300
58.3870967741942,268600,0,27150,54300
58.49462365591463,268600,0,27200,54400
58.49462365591463,268600,0,27200,54400
58.60215053763506,268600,0,27250,54500
58.60215053763506,268600,0,27250,54500
58.709677419355494,268600,0,27300,54600
58.709677419355494,268600,0,27300,54600
58.817204301075925,268600,0,27350,54700
58.817204301075925,268600,0,27350,54700
58.92473118279636,268600,0,27400,54800
58.92473118279636,268600,0,27400,54800
59.03225806451679,268600,0,27450,54900
59.03225806451679,268600,0,27450,54900
59.13978494623722,268600,0,27500,55000
59.13978494623722,268600,0,27500,55000
59.24731182795765,268600,0,27550,55100
59.24731182795765,268600,0,27550,55100
59.354838709678084,268600,0,27600,55200
59.354838709678084,268600,0,27600,55200
59.462365591398516,268600,0,27650,55300
59.462365591398516,268600,0,27650,55300
59.56989247311895,268600,0,27700,55400
59.56989247311895,268600,0,27700,55400
59.67741935483938,268600,0,27750,55500
59.67741935483938,268600,0,27750,55500
59.78494623655981,268600,0,27800,55600
59.78494623655981,268600,0,27800,55600
59.89247311828024,268600,0,27850,55700
59.89247311828024,268600,0,27850,55700
60.000000000000675,268600,0,27900,55800
60.000000000000675,268600,0,27900,55800
60.10752688172111,268600,0,27950,55900
60.10752688172111,268600,0,27950,55900
60.21505376344154,268600,0,28000,56000
60.21505376344154,268600,0,28000,56000
60.32258064516197,268600,0,28050,56100
60.32258064516197,268600,0,28050,56100
60.4301075268824,268600,0,28100,56200
60.4301075268824,268600,0,28100,56200
60.537634408602834,268600,0,28150,56300
60.537634408602834,268600,0,28150,56300
60.645161290323266,268600,0,28200,56400
60.645161290323266,268600,0,28200,56400
60.7526881720437,268600,0,28250,56500
60.7526881720437,268600,0,28250,56500
60.86021505376413,268600,0,28300,56600
60.86021505376413,268600,0,28300,56600
60.96774193548456,268600,0,28350,56700
60.96774193548456,268600,0,28350,56700
61.07526881720499,268600,0,28400,56800
61.07526881720499,268600,0,28400,56800
61.182795698925425,268600,0,28450,56900
61.182795698925425,268600,0,28450,56900
61.29032258064586,268600,0,28500,57000
61.29032258064586,268600,0,28500,57000
61.39784946236629,268600,0,28550,57100
61.39784946236629,268600,0,28550,57100
61.50537634408672,268600,0,28600,57200
61.50537634408672,268600,0,28600,57200
61.61290322580715,268600,0,28650,57300
61.61290322580715,268600,0,28650,57300
61.720430107527584,268600,0,28700,57400
61.720430107527584,268600,0,28700,57400
61.827956989248015,268600,0,28750,57500
61.827956989248015,268600,0,28750,57500
61.93548387096845,268600,0,28800,57600
61.93548387096845,268600,0,28800,57600
62.04301075268888,268600,0,28850,57700
62.04301075268888,268600,0,28850,57700
62.15053763440931,268600,0,28900,57800
62.15053763440931,268600,0,28900,57800
62.25806451612974,268600,0,28950,57900
62.25806451612974,268600,0,28950,57900
62.365591397850174,268600,0,29000,58000
62.365591397850174,268600,0,29000,58000
62.473118279570606,268600,0,29050,58100
62.473118279570606,268600,0,29050,58100
62.58064516129104,268600,0,29100,58200
62.58064516129104,268600,0,29100,58200
62.68817204301147,268600,0,29150,58300
62.68817204301147,268600,0,29150,58300
62.7956989247319,268600,0,29200,58400
62.7956989247319,268600,0,29200,58400
62.90322580645233,268600,0,29250,58500
62.90322580645233,268600,0,29250,58500
63.010752688172765,268600,0,29300,58600
63.010752688172765,268600,0,29300,58600
63.1182795698932,268600,0,29350,58700
63.1182795698932,268600,0,29350,58700
63.22580645161363,268600,0,29400,58800
63.22580645161363,268600,0,29400,58800
63.33333333333406,268600,0,29450,58900
63.33333333333406,268600,0,29450,58900
63.44086021505449,268600,0,29500,59000
63.44086021505449,268600,0,29500,59000
63.548387096774924,268600,0,29550,59100
63.548387096774924,268600,0,29550,59100
63.655913978495356,268600,0,29600,59200
63.655913978495356,268600,0,29600,59200
63.76344086021579,268600,0,29650,59300
63.76344086021579,268600,0,29650,59300
63.87096774193622,268600,0,29700,59400
63.87096774193622,268600,0,29700,59400
63.97849462365665,268600,0,29750,59500
63.97849462365665,268600,0,29750,59500
64.08602150537708,268600,0,29800,59600
64.08602150537708,268600,0,29800,59600
64.19354838709751,268600,0,29850,59700
64.19354838709751,268600,0,29850,59700
64.30107526881794,268600,0,29900,59800
64.30107526881794,268600,0,29900,59800
64.40860215053837,268600,0,29950,59900
64.40860215053837,268600,0,29950,59900
64.5161290322588,268600,0,30000,60000
64.5161290322588,268600,0,30000,60000
64.62365591397923,268600,0,30050,60100
64.62365591397923,268600,0,30050,60100
64.73118279569967,268600,0,30100,60200
64.73118279569967,268600,0,30100,60200
64.8387096774201,268600,0,30150,60300
64.8387096774201,268600,0,30150,60300
64.94623655914053,268600,0,30200,60400
64.94623655914053,268600,0,30200,60400
65.05376344086096,268600,0,30250,60500
65.05376344086096,268600,0,30250,60500
65.1612903225814,268600,0,30300,60600
65.1612903225814,268600,0,30300,60600
65.26881720430183,268600,0,30350,60700
65.26881720430183,268600,0,30350,60700
65.37634408602226,268600,0,30400,60800
65.37634408602226,268600,0,30400,60800
65.48387096774269,268600,0,30450,60900
65.48387096774269,268600,0,30450,60900
65.59139784946312,268600,0,30500,61000
65.59139784946312,268600,0,30500,61000
65.69892473118355,268600,0,30550,61100
65.69892473118355,268600,0,30550,61100
65.80645161290398,268600,0,30600,61200
65.80645161290398,268600,0,30600,61200
65.91397849462442,268600,0,30650,61300
65.91397849462442,268600,0,30650,61300
66.02150537634485,268600,0,30700,61400
66.02150537634485,268600,0,30700,61400
66.12903225806528,268600,0,30750,61500
66.12903225806528,268600,0,30750,61500
66.23655913978571,268600,0,30800,61600
66.23655913978571,268600,0,30800,61600
66.34408602150614,268600,0,30850,61700
66.34408602150614,268600,0,30850,61700
66.45161290322658,268600,0,30900,61800
66.45161290322658,268600,0,30900,61800
66.559139784947,268600,0,30950,61900
66.559139784947,268600,0,30950,61900
66.66666666666744,268600,0,31000,62000
66.66666666666744,268600,0,31000,62000
66.77419354838787,268600,0,31050,62100
66.77419354838787,268600,0,31050,62100
66.8817204301083,268600,0,31100,62200
66.8817204301083,268600,0,31100,62200
66.98924731182873,268600,0,31150,62300
66.98924731182873,268600,0,31150,62300
67.09677419354917,268600,0,31200,62400
67.09677419354917,268600,0,31200,62400
67.2043010752696,268600,0,31250,62500
67.2043010752696,268600,0,31250,62500
67.31182795699003,268600,0,31300,62600
67.31182795699003,268600,0,31300,62600
67.41935483871046,268600,0,31350,62700
67.41935483871046,268600,0,31350,62700
67.5268817204309,268600,0,31400,62800
67.5268817204309,268600,0,31400,62800
67.63440860215132,268600,0,31450,62900
67.63440860215132,268600,0,31450,62900
67.74193548387176,268600,0,31500,63000
67.74193548387176,268600,0,31500,63000
67.84946236559219,268600,0,31550,63100
67.84946236559219,268600,0,31550,63100
67.95698924731262,268600,0,31600,63200
67.95698924731262,268600,0,31600,63200
68.06451612903305,268600,0,31650,63300
68.06451612903305,268600,0,31650,63300
68.17204301075348,268600,0,31700,63400
68.17204301075348,268600,0,31700,63400
68.27956989247392,268600,0,31750,63500
68.27956989247392,268600,0,31750,63500
68.38709677419435,268600,0,31800,63600
68.38709677419435,268600,0,31800,63600
68.49462365591478,268600,0,31850,63700
68.49462365591478,268600,0,31850,63700
68.60215053763521,268600,0,31900,63800
68.60215053763521,268600,0,31900,63800
68.70967741935564,268600,0,31950,63900
68.70967741935564,268600,0,31950,63900
68.81720430107607,268600,0,32000,64000
68.81720430107607,268600,0,32000,64000
68.9247311827965,268600,0,32050,64100
68.9247311827965,268600,0,32050,64100
69.03225806451694,268600,0,32100,64200
69.03225806451694,268600,0,32100,64200
69.13978494623737,268600,0,32150,64300
69.13978494623737,268600,0,32150,64300
69.2473118279578,268600,0,32200,64400
69.2473118279578,268600,0,32200,64400
69.35483870967823,268600,0,32250,64500
69.35483870967823,268600,0,32250,64500
69.46236559139867,268600,0,32300,64600
69.46236559139867,268600,0,32300,64600
69.5698924731191,268600,0,32350,64700
69.5698924731191,268600,0,32350,64700
69.67741935483953,268600,0,32400,64800
69.67741935483953,268600,0,32400,64800
69.78494623655996,268600,0,32450,64900
69.78494623655996,268600,0,32450,64900
69.89247311828039,268600,0,32500,65000
69.89247311828039,268600,0,32500,65000
70.00000000000082,268600,0,32550,65100
70.00000000000082,268600,0,32550,65100
70.10752688172126,268600,0,32600,65200
70.10752688172126,268600,0,32600,65200
70.21505376344169,268600,0,32650,65300
70.21505376344169,268600,0,32650,65300
70.32258064516212,268600,0,32700,65400
70.32258064516212,268600,0,32700,65400
70.43010752688255,268600,0,32750,65500
70.43010752688255,268600,0,32750,65500
70.53763440860298,268600,0,32800,65600
70.53763440860298,268600,0,32800,65600
70.64516129032341,268600,0,32850,65700
70.64516129032341,268600,0,32850,65700
70.75268817204385,268600,0,32900,65800
70.75268817204385,268600,0,32900,65800
70.86021505376428,268600,0,32950,65900
70.86021505376428,268600,0,32950,65900
70.96774193548471,268600,0,33000,66000
70.96774193548471,268600,0,33000,66000
71.07526881720514,268600,0,33050,66100
71.07526881720514,268600,0,33050,66100
71.18279569892557,268600,0,33100,66200
71.18279569892557,268600,0,33100,66200
71.290322580646,268600,0,33150,66300
71.290322580646,268600,0,33150,66300
71.39784946236644,268600,0,33200,66400
71.39784946236644,268600,0,33200,66400
71.50537634408687,268600,0,33250,66500
71.50537634408687,268600,0,33250,66500
71.6129032258073,268600,0,33300,66600
71.6129032258073,268600,0,33300,66600
71.72043010752773,268600,0,33350,66700
71.72043010752773,268600,0,33350,66700
71.82795698924816,268600,0,33400,66800
71.82795698924816,268600,0,33400,66800
71.9354838709686,268600,0,33450,66900
71.9354838709686,268600,0,33450,66900
72.04301075268903,268600,0,33500,67000
72.04301075268903,268600,0,33500,67000
72.15053763440946,268600,0,33550,67100
72.15053763440946,268600,0,33550,67100
72.25806451612989,268600,0,33600,67200
72.25806451612989,268600,0,33600,67200
72.36559139785032,268600,0,33650,67300
72.36559139785032,268600,0,33650,67300
72.47311827957076,268600,0,33700,67400
72.47311827957076,268600,0,33700,67400
72.58064516129119,268600,0,33750,67500
72.58064516129119,268600,0,33750,67500
72.68817204301162,268600,0,33800,67600
72.68817204301162,268600,0,33800,67600
72.79569892473205,268600,0,33850,67700
72.79569892473205,268600,0,33850,67700
72.90322580645248,268600,0,33900,67800
72.90322580645248,268600,0,33900,67800
73.01075268817291,268600,0,33950,67900
73.01075268817291,268600,0,33950,67900
73.11827956989335,268600,0,34000,68000
73.11827956989335,268600,0,34000,68000
73.22580645161378,268600,0,34050,68100
73.22580645161378,268600,0,34050,68100
73.33333333333421,268600,0,34100,68200
73.33333333333421,268600,0,34100,68200
73.44086021505464,268600,0,34150,68300
73.44086021505464,268600,0,34150,68300
73.54838709677507,268600,0,34200,68400
73.54838709677507,268600,0,34200,68400
73.6559139784955,268600,0,34250,68500
73.6559139784955,268600,0,34250,68500
73.76344086021594,268600,0,34300,68600
73.76344086021594,268600,0,34300,68600
73.87096774193637,268600,0,34350,68700
73.87096774193637,268600,0,34350,68700
73.9784946236568,268600,0,34400,68800
73.9784946236568,268600,0,34400,68800
74.08602150537723,268600,0,34450,68900
74.08602150537723,268600,0,34450,68900
74.19354838709766,268600,0,34500,69000
74.19354838709766,268600,0,34500,69000
74.3010752688181,268600,0,34550,69100
74.3010752688181,268600,0,34550,69100
74.40860215053853,268600,0,34600,69200
74.40860215053853,268600,0,34600,69200
74.51612903225896,268600,0,34650,69300
74.51612903225896,268600,0,34650,69300
74.62365591397939,268600,0,34700,69400
74.62365591397939,268600,0,34700,69400
74.73118279569982,268600,0,34750,69500
74.73118279569982,268600,0,34750,69500
74.83870967742025,268600,0,34800,69600
74.83870967742025,268600,0,34800,69600
74.94623655914069,268600,0,34850,69700
74.94623655914069,268600,0,34850,69700
75.05376344086112,268600,0,34900,69800
75.05376344086112,268600,0,34900,69800
75.16129032258155,268600,0,34950,69900
75.16129032258155,268600,0,34950,69900
75.26881720430198,268600,0,35000,70000
75.26881720430198,268600,0,35000,70000
75.37634408602241,268600,0,35050,70100
75.37634408602241,268600,0,35050,70100
75.48387096774285,268600,0,35100,70200
75.48387096774285,268600,0,35100,70200
75.59139784946328,268600,0,35150,70300
75.59139784946328,268600,0,35150,70300
75.69892473118371,268600,0,35200,70400
75.69892473118371,268600,0,35200,70400
75.80645161290414,268600,0,35250,70500
75.80645161290414,268600,0,35250,70500
75.91397849462457,268600,0,35300,70600
75.91397849462457,268600,0,35300,70600
76.021505376345,268600,0,35350,70700
76.021505376345,268600,0,35350,70700
76.12903225806544,268600,0,35400,70800
76.12903225806544,268600,0,35400,70800
76.23655913978587,268600,0,35450,70900
76.23655913978587,268600,0,35450,70900
76.3440860215063,268600,0,35500,71000
76.3440860215063,268600,0,35500,71000
76.45161290322673,268600,0,35550,71100
76.45161290322673,268600,0,35550,71100
76.55913978494716,268600,0,35600,71200
76.55913978494716,268600,0,35600,71200
76.6666666666676,268600,0,35650,71300
76.6666666666676,268600,0,35650,71300
76.77419354838803,268600,0,35700,71400
76.77419354838803,268600,0,35700,71400
76.88172043010846,268600,0,35750,71500
76.88172043010846,268600,0,35750,71500
76.98924731182889,268600,0,35800,71600
76.98924731182889,268600,0,35800,71600
77.09677419354932,268600,0,35850,71700
77.09677419354932,268600,0,35850,71700
77.20430107526975,268600,0,35900,71800
77.20430107526975,268600,0,35900,71800
77.31182795699019,268600,0,35950,71900
77.31182795699019,268600,0,35950,71900
77.41935483871062,268600,0,36000,72000
77.41935483871062,268600,0,36000,72000
77.52688172043105,268600,0,36050,72100
77.52688172043105,268600,0,36050,72100
77.63440860215148,268600,0,36100,72200
77.63440860215148,268600,0,36100,72200
77.74193548387191,268600,0,36150,72300
77.74193548387191,268600,0,36150,72300
77.84946236559234,268600,0,36200,72400
77.84946236559234,268600,0,36200,72400
77.95698924731278,268600,0,36250,72500
77.95698924731278,268600,0,36250,72500
78.06451612903321,268600,0,36300,72600
78.06451612903321,268600,0,36300,72600
78.17204301075364,268600,0,36350,72700
78.17204301075364,268600,0,36350,72700
78.27956989247407,268600,0,36400,72800
78.27956989247407,268600,0,36400,72800
78.3870967741945,268600,0,36450,72900
78.3870967741945,268600,0,36450,72900
78.49462365591494,268600,0,36500,73000
78.49462365591494,268600,0,36500,73000
78.60215053763537,268600,0,36550,73100
78.60215053763537,268600,0,36550,73100
78.7096774193558,268600,0,36600,73200
78.7096774193558,268600,0,36600,73200
78.81720430107623,268600,0,36650,73300
78.81720430107623,268600,0,36650,73300
78.92473118279666,268600,0,36700,73400
78.92473118279666,268600,0,36700,73400
79.0322580645171,268600,0,36750,73500
79.0322580645171,268600,0,36750,73500
79.13978494623753,268600,0,36800,73600
79.13978494623753,268600,0,36800,73600
79.24731182795796,268600,0,36850,73700
79.24731182795796,268600,0,36850,73700
79.35483870967839,268600,0,36900,73800
79.35483870967839,268600,0,36900,73800
79.46236559139882,268600,0,36950,73900
79.46236559139882,268600,0,36950,73900
79.56989247311925,268600,0,37000,74000
79.56989247311925,268600,0,37000,74000
79.67741935483969,268600,0,37050,74100
79.67741935483969,268600,0,37050,74100
79.78494623656012,268600,0,37100,74200
79.78494623656012,268600,0,37100,74200
79.89247311828055,268600,0,37150,74300
79.89247311828055,268600,0,37150,74300
80.00000000000098,268600,0,37200,74400
80.00000000000098,268600,0,37200,74400
80.10752688172141,268600,0,37250,74500
80.10752688172141,268600,0,37250,74500
80.21505376344184,268600,0,37300,74600
80.21505376344184,268600,0,37300,74600
80.32258064516228,268600,0,37350,74700
80.32258064516228,268600,0,37350,74700
80.43010752688271,268600,0,37400,74800
80.43010752688271,268600,0,37400,74800
80.53763440860314,268600,0,37450,74900
80.53763440860314,268600,0,37450,74900
80.64516129032357,268600,0,37500,75000
80.64516129032357,268600,0,37500,75000
80.752688172044,268600,0,37550,75100
80.752688172044,268600,0,37550,75100
80.86021505376443,268600,0,37600,75200
80.86021505376443,268600,0,37600,75200
80.96774193548487,268600,0,37650,75300
80.96774193548487,268600,0,37650,75300
81.0752688172053,268600,0,37700,75400
81.0752688172053,268600,0,37700,75400
81.18279569892573,268600,0,37750,75500
81.18279569892573,268600,0,37750,75500
81.29032258064616,268600,0,37800,75600
81.29032258064616,268600,0,37800,75600
81.3978494623666,268600,0,37850,75700
81.3978494623666,268600,0,37850,75700
81.50537634408703,268600,0,37900,75800
81.50537634408703,268600,0,37900,75800
81.61290322580746,268600,0,37950,75900
81.61290322580746,268600,0,37950,75900
81.72043010752789,268600,0,38000,76000
81.72043010752789,268600,0,38000,76000
81.82795698924832,268600,0,38050,76100
81.82795698924832,268600,0,38050,76100
81.93548387096875,268600,0,38100,76200
81.93548387096875,268600,0,38100,76200
82.04301075268918,268600,0,38150,76300
82.04301075268918,268600,0,38150,76300
82.15053763440962,268600,0,38200,76400
82.15053763440962,268600,0,38200,76400
82.25806451613005,268600,0,38250,76500
82.25806451613005,268600,0,38250,76500
82.36559139785048,268600,0,38300,76600
82.36559139785048,268600,0,38300,76600
82.47311827957091,268600,0,38350,76700
82.47311827957091,268600,0,38350,76700
82.58064516129134,268600,0,38400,76800
82.58064516129134,268600,0,38400,76800
82.68817204301178,268600,0,38450,76900
82.68817204301178,268600,0,38450,76900
82.7956989247322,268600,0,38500,77000
82.7956989247322,268600,0,38500,77000
82.90322580645264,268600,0,38550,77100
82.90322580645264,268600,0,38550,77100
83.01075268817307,268600,0,38600,77200
83.01075268817307,268600,0,38600,77200
83.1182795698935,268600,0,38650,77300
83.1182795698935,268600,0,38650,77300
83.22580645161393,268600,0,38700,77400
83.22580645161393,268600,0,38700,77400
83.33333333333437,268600,0,38750,77500
83.33333333333437,268600,0,38750,77500
83.4408602150548,268600,0,38800,77600
83.4408602150548,268600,0,38800,77600
83.54838709677523,268600,0,38850,77700
83.54838709677523,268600,0,38850,77700
83.65591397849566,268600,0,38900,77800
83.65591397849566,268600,0,38900,77800
83.7634408602161,268600,0,38950,77900
83.7634408602161,268600,0,38950,77900
83.87096774193652,268600,0,39000,78000
83.87096774193652,268600,0,39000,78000
83.97849462365696,268600,0,39050,78100
83.97849462365696,268600,0,39050,78100
84.08602150537739,268600,0,39100,78200
84.08602150537739,268600,0,39100,78200
84.19354838709782,268600,0,39150,78300
84.19354838709782,268600,0,39150,78300
84.30107526881825,268600,0,39200,78400
84.30107526881825,268600,0,39200,78400
84.40860215053868,268600,0,39250,78500
84.40860215053868,268600,0,39250,78500
84.51612903225912,268600,0,39300,78600
84.51612903225912,268600,0,39300,78600
84.62365591397955,268600,0,39350,78700
84.62365591397955,268600,0,39350,78700
84.73118279569998,268600,0,39400,78800
84.73118279569998,268600,0,39400,78800
84.83870967742041,268600,0,39450,78900
84.83870967742041,268600,0,39450,78900
84.94623655914084,268600,0,39500,79000
84.94623655914084,268600,0,39500,79000
85.05376344086127,268600,0,39550,79100
85.05376344086127,268600,0,39550,79100
85.1612903225817,268600,0,39600,79200
85.1612903225817,268600,0,39600,79200
85.26881720430214,268600,0,39650,79300
85.26881720430214,268600,0,39650,79300
85.37634408602257,268600,0,39700,79400
85.37634408602257,268600,0,39700,79400
85.483870967743,268600,0,39750,79500
85.483870967743,268600,0,39750,79500
85.59139784946343,268600,0,39800,79600
85.59139784946343,268600,0,39800,79600
85.69892473118387,268600,0,39850,79700
85.69892473118387,268600,0,39850,79700
85.8064516129043,268600,0,39900,79800
85.8064516129043,268600,0,39900,79800
85.91397849462473,268600,0,39950,79900
85.91397849462473,268600,0,39950,79900
86.02150537634516,268600,0,40000,80000
86.02150537634516,268600,0,40000,80000
86.12903225806559,268600,0,40050,80100
86.12903225806559,268600,0,40050,80100
86.23655913978602,268600,0,40100,80200
86.23655913978602,268600,0,40100,80200
86.34408602150646,268600,0,40150,80300
86.34408602150646,268600,0,40150,80300
86.45161290322689,268600,0,40200,80400
86.45161290322689,268600,0,40200,80400
86.55913978494732,268600,0,40250,80500
86.55913978494732,268600,0,40250,80500
86.66666666666775,268600,0,40300,80600
86.66666666666775,268600,0,40300,80600
86.77419354838818,268600,0,40350,80700
86.77419354838818,268600,0,40350,80700
86.88172043010862,268600,0,40400,80800
86.88172043010862,268600,0,40400,80800
86.98924731182905,268600,0,40450,80900
86.98924731182905,268600,0,40450,80900
87.09677419354948,268600,0,40500,81000
87.09677419354948,268600,0,40500,81000
87.20430107526991,268600,0,40550,81100
87.20430107526991,268600,0,40550,81100
87.31182795699034,268600,0,40600,81200
87.31182795699034,268600,0,40600,81200
87.41935483871077,268600,0,40650,81300
87.41935483871077,268600,0,40650,81300
87.5268817204312,268600,0,40700,81400
87.5268817204312,268600,0,40700,81400
87.63440860215164,268600,0,40750,81500
87.63440860215164,268600,0,40750,81500
87.74193548387207,268600,0,40800,81600
87.74193548387207,268600,0,40800,81600
87.8494623655925,268600,0,40850,81700
87.8494623655925,268600,0,40850,81700
87.95698924731293,268600,0,40900,81800
87.95698924731293,268600,0,40900,81800
88.06451612903336,268600,0,40950,81900
88.06451612903336,268600,0,40950,81900
88.1720430107538,268600,0,41000,82000
88.1720430107538,268600,0,41000,82000
88.27956989247423,268600,0,41050,82100
88.27956989247423,268600,0,41050,82100
88.38709677419466,268600,0,41100,82200
88.38709677419466,268600,0,41100,82200
88.49462365591509,268600,0,41150,82300
88.49462365591509,268600,0,41150,82300
88.60215053763552,268600,0,41200,82400
88.60215053763552,268600,0,41200,82400
88.70967741935596,268600,0,41250,82500
88.70967741935596,268600,0,41250,82500
88.81720430107639,268600,0,41300,82600
88.81720430107639,268600,0,41300,82600
88.92473118279682,268600,0,41350,82700
88.92473118279682,268600,0,41350,82700
89.03225806451725,268600,0,41400,82800
89.03225806451725,268600,0,41400,82800
89.13978494623768,268600,0,41450,82900
89.13978494623768,268600,0,41450,82900
89.24731182795811,268600,0,41500,83000
89.24731182795811,268600,0,41500,83000
89.35483870967855,268600,0,41550,83100
89.35483870967855,268600,0,41550,83100
89.46236559139898,268600,0,41600,83200
89.46236559139898,268600,0,41600,83200
89.56989247311941,268600,0,41650,83300
89.56989247311941,268600,0,41650,83300
89.67741935483984,268600,0,41700,83400
89.67741935483984,268600,0,41700,83400
89.78494623656027,268600,0,41750,83500
89.78494623656027,268600,0,41750,83500
89.8924731182807,268600,0,41800,83600
89.8924731182807,268600,0,41800,83600
90.00000000000114,268600,0,41850,83700
90.00000000000114,268600,0,41850,83700
90.10752688172157,268600,0,41900,83800
90.10752688172157,268600,0,41900,83800
90.215053763442,268600,0,41950,83900
90.215053763442,268600,0,41950,83900
90.32258064516243,268600,0,42000,84000
90.32258064516243,268600,0,42000,84000
90.43010752688286,268600,0,42050,84100
90.43010752688286,268600,0,42050,84100
90.5376344086033,268600,0,42100,84200
90.5376344086033,268600,0,42100,84200
90.64516129032373,268600,0,42150,84300
90.64516129032373,268600,0,42150,84300
90.75268817204416,268600,0,42200,84400
90.75268817204416,268600,0,42200,84400
90.86021505376459,268600,0,42250,84500
90.86021505376459,268600,0,42250,84500
90.96774193548502,268600,0,42300,84600
90.96774193548502,268600,0,42300,84600
91.07526881720545,268600,0,42350,84700
91.07526881720545,268600,0,42350,84700
91.18279569892589,268600,0,42400,84800
91.18279569892589,268600,0,42400,84800
91.29032258064632,268600,0,42450,84900
91.29032258064632,268600,0,42450,84900
91.39784946236675,268600,0,42500,85000
91.39784946236675,268600,0,42500,85000
91.50537634408718,268600,0,42550,85100
91.50537634408718,268600,0,42550,85100
91.61290322580761,268600,0,42600,85200
91.61290322580761,268600,0,42600,85200
91.72043010752805,268600,0,42650,85300
91.72043010752805,268600,0,42650,85300
91.82795698924848,268600,0,42700,85400
91.82795698924848,268600,0,42700,85400
91.93548387096891,268600,0,42750,85500
91.93548387096891,268600,0,42750,85500
92.04301075268934,268600,0,42800,85600
92.04301075268934,268600,0,42800,85600
92.15053763440977,268600,0,42850,85700
92.15053763440977,268600,0,42850,85700
92.2580645161302,268600,0,42900,85800
92.2580645161302,268600,0,42900,85800
92.36559139785064,268600,0,42950,85900
92.36559139785064,268600,0,42950,85900
92.47311827957107,268600,0,43000,86000
92.47311827957107,268600,0,43000,86000
92.5806451612915,268600,0,43050,86100
92.5806451612915,268600,0,43050,86100
92.68817204301193,268600,0,43100,86200
92.68817204301193,268600,0,43100,86200
92.79569892473236,268600,0,43150,86300
92.79569892473236,268600,0,43150,86300
92.9032258064528,268600,0,43200,86400
92.9032258064528,268600,0,43200,86400
93.01075268817323,268600,0,43250,86500
93.01075268817323,268600,0,43250,86500
93.11827956989366,268600,0,43300,86600
93.11827956989366,268600,0,43300,86600
93.22580645161409,268600,0,43350,86700
93.22580645161409,268600,0,43350,86700
93.33333333333452,268600,0,43400,86800
93.33333333333452,268600,0,43400,86800
93.44086021505495,268600,0,43450,86900
93.44086021505495,268600,0,43450,86900
93.54838709677539,268600,0,43500,87000
93.54838709677539,268600,0,43500,87000
93.65591397849582,268600,0,43550,87100
93.65591397849582,268600,0,43550,87100
93.76344086021625,268600,0,43600,87200
93.76344086021625,268600,0,43600,87200
93.87096774193668,268600,0,43650,87300
93.87096774193668,268600,0,43650,87300
93.97849462365711,268600,0,43700,87400
93.97849462365711,268600,0,43700,87400
94.08602150537754,268600,0,43750,87500
94.08602150537754,268600,0,43750,87500
94.19354838709798,268600,0,43800,87600
94.19354838709798,268600,0,43800,87600
94.30107526881841,268600,0,43850,87700
94.30107526881841,268600,0,43850,87700
94.40860215053884,268600,0,43900,87800
94.40860215053884,268600,0,43900,87800
94.51612903225927,268600,0,43950,87900
94.51612903225927,268600,0,43950,87900
94.6236559139797,268600,0,44000,88000
94.6236559139797,268600,0,44000,88000
94.73118279570014,268600,0,44050,88100
94.73118279570014,268600,0,44050,88100
94.83870967742057,268600,0,44100,88200
94.83870967742057,268600,0,44100,88200
94.946236559141,268600,0,44150,88300
94.946236559141,268600,0,44150,88300
95.05376344086143,268600,0,44200,88400
95.05376344086143,268600,0,44200,88400
95.16129032258186,268600,0,44250,88500
95.16129032258186,268600,0,44250,88500
95.2688172043023,268600,0,44300,88600
95.2688172043023,268600,0,44300,88600
95.37634408602273,268600,0,44350,88700
95.37634408602273,268600,0,44350,88700
95.48387096774316,268600,0,44400,88800
95.48387096774316,268600,0,44400,88800
95.59139784946359,268600,0,44450,88900
95.59139784946359,268600,0,44450,88900
95.69892473118402,268600,0,44500,89000
95.69892473118402,268600,0,44500,89000
95.80645161290445,268600,0,44550,89100
95.80645161290445,268600,0,44550,89100
95.91397849462489,268600,0,44600,89200
95.91397849462489,268600,0,44600,89200
96.02150537634532,268600,0,44650,89300
96.02150537634532,268600,0,44650,89300
96.12903225806575,268600,0,44700,89400
96.12903225806575,268600,0,44700,89400
96.23655913978618,268600,0,44750,89500
96.23655913978618,268600,0,44750,89500
96.34408602150661,268600,0,44800,89600
96.34408602150661,268600,0,44800,89600
96.45161290322704,268600,0,44850,89700
96.45161290322704,268600,0,44850,89700
96.55913978494748,268600,0,44900,89800
96.55913978494748,268600,0,44900,89800
96.66666666666791,268600,0,44950,89900
96.66666666666791,268600,0,44950,89900
96.77419354838834,268600,0,45000,90000
96.77419354838834,268600,0,45000,90000
96.88172043010877,268600,0,45050,90100
96.88172043010877,268600,0,45050,90100
96.9892473118292,268600,0,45100,90200
96.9892473118292,268600,0,45100,90200
97.09677419354963,268600,0,45150,90300
97.09677419354963,268600,0,45150,90300
97.20430107527007,268600,0,45200,90400
97.20430107527007,268600,0,45200,90400
97.3118279569905,268600,0,45250,90500
97.3118279569905,268600,0,45250,90500
97.41935483871093,268600,0,45300,90600
97.41935483871093,268600,0,45300,90600
97.52688172043136,268600,0,45350,90700
97.52688172043136,268600,0,45350,90700
97.6344086021518,268600,0,45400,90800
97.6344086021518,268600,0,45400,90800
97.74193548387223,268600,0,45450,90900
97.74193548387223,268600,0,45450,90900
97.84946236559266,268600,0,45500,91000
97.84946236559266,268600,0,45500,91000
97.95698924731309,268600,0,45550,91100
97.95698924731309,268600,0,45550,91100
98.06451612903352,268600,0,45600,91200
98.06451612903352,268600,0,45600,91200
98.17204301075395,268600,0,45650,91300
98.17204301075395,268600,0,45650,91300
98.27956989247438,268600,0,45700,91400
98.27956989247438,268600,0,45700,91400
98.38709677419482,268600,0,45750,91500
98.38709677419482,268600,0,45750,91500
98.49462365591525,268600,0,45800,91600
98.49462365591525,268600,0,45800,91600
98.60215053763568,268600,0,45850,91700
98.60215053763568,268600,0,45850,91700
98.70967741935611,268600,0,45900,91800
98.70967741935611,268600,0,45900,91800
98.81720430107654,268600,0,45950,91900
98.81720430107654,268600,0,45950,91900
98.92473118279698,268600,0,46000,92000
98.92473118279698,268600,0,46000,92000
99.0322580645174,268600,0,46050,92100
99.0322580645174,268600,0,46050,92100
99.13978494623784,268600,0,46100,92200
99.13978494623784,268600,0,46100,92200
99.24731182795827,268600,0,46150,92300
99.24731182795827,268600,0,46150,92300
99.3548387096787,268600,0,46200,92400
99.3548387096787,268600,0,46200,92400
99.46236559139913,268600,0,46250,92500
99.46236559139913,268600,0,46250,92500
99.56989247311957,268600,0,46300,92600
99.56989247311957,268600,0,46300,92600
99.67741935484,268600,0,46350,92700
99.67741935484,268600,0,46350,92700
99.78494623656043,268600,0,46400,92800
99.78494623656043,268600,0,46400,92800
99.89247311828086,268600,0,46450,92900
99.89247311828086,268600,0,46450,92900
100.0000000000013,268600,0,46500,93000
100.0000000000013,268600,0,46500,93000
100.10752688172172,268600,0,46550,93100
100.10752688172172,268600,0,46550,93100
100.21505376344216,268600,0,46600,93200
100.21505376344216,268600,0,46600,93200
100.32258064516259,268600,0,46650,93300
100.32258064516259,268600,0,46650,93300
100.43010752688302,268600,0,46700,93400
100.43010752688302,268600,0,46700,93400
100.53763440860345,268600,0,46750,93500
100.53763440860345,268600,0,46750,93500
100.64516129032388,268600,0,46800,93600
100.64516129032388,268600,0,46800,93600
100.75268817204432,268600,0,46850,93700
100.75268817204432,268600,0,46850,93700
100.86021505376475,268600,0,46900,93800
100.86021505376475,268600,0,46900,93800
100.96774193548518,268600,0,46950,93900
100.96774193548518,268600,0,46950,93900
101.07526881720561,268600,0,47000,94000
101.07526881720561,268600,0,47000,94000
101.18279569892604,268600,0,47050,94100
101.18279569892604,268600,0,47050,94100
101.29032258064647,268600,0,47100,94200
101.29032258064647,268600,0,47100,94200
101.3978494623669,268600,0,47150,94300
101.3978494623669,268600,0,47150,94300
101.50537634408734,268600,0,47200,94400
101.50537634408734,268600,0,47200,94400
101.61290322580777,268600,0,47250,94500
101.61290322580777,268600,0,47250,94500
101.7204301075282,268600,0,47300,94600
101.7204301075282,268600,0,47300,94600
101.82795698924863,268600,0,47350,94700
101.82795698924863,268600,0,47350,94700
101.93548387096907,268600,0,47400,94800
101.93548387096907,268600,0,47400,94800
102.0430107526895,268600,0,47450,94900
102.0430107526895,268600,0,47450,94900
102.15053763440993,268600,0,47500,95000
102.15053763440993,268600,0,47500,95000
102.25806451613036,268600,0,47550,95100
102.25806451613036,268600,0,47550,95100
102.36559139785079,268600,0,47600,95200
102.36559139785079,268600,0,47600,95200
102.47311827957122,268600,0,47650,95300
102.47311827957122,268600,0,47650,95300
102.58064516129166,268600,0,47700,95400
102.58064516129166,268600,0,47700,95400
102.68817204301209,268600,0,47750,95500
102.68817204301209,268600,0,47750,95500
102.79569892473252,268600,0,47800,95600
102.79569892473252,268600,0,47800,95600
102.90322580645295,268600,0,47850,95700
102.90322580645295,268600,0,47850,95700
103.01075268817338,268600,0,47900,95800
103.01075268817338,268600,0,47900,95800
103.11827956989382,268600,0,47950,95900
103.11827956989382,268600,0,47950,95900
103.22580645161425,268600,0,48000,96000
103.22580645161425,268600,0,48000,96000
103.33333333333468,268600,0,48050,96100
103.33333333333468,268600,0,48050,96100
103.44086021505511,268600,0,48100,96200
103.44086021505511,268600,0,48100,96200
103.54838709677554,268600,0,48150,96300
103.54838709677554,268600,0,48150,96300
103.65591397849597,268600,0,48200,96400
103.65591397849597,268600,0,48200,96400
103.7634408602164,268600,0,48250,96500
103.7634408602164,268600,0,48250,96500
103.87096774193684,268600,0,48300,96600
103.87096774193684,268600,0,48300,96600
103.97849462365727,268600,0,48350,96700
103.97849462365727,268600,0,48350,96700
104.0860215053777,268600,0,48400,96800
104.0860215053777,268600,0,48400,96800
104.19354838709813,268600,0,48450,96900
104.19354838709813,268600,0,48450,96900
104.30107526881856,268600,0,48500,97000
104.30107526881856,268600,0,48500,97000
104.408602150539,268600,0,48550,97100
104.408602150539,268600,0,48550,97100
104.51612903225943,268600,0,48600,97200
104.51612903225943,268600,0,48600,97200
104.62365591397986,268600,0,48650,97300
104.62365591397986,268600,0,48650,97300
104.73118279570029,268600,0,48700,97400
104.73118279570029,268600,0,48700,97400
104.83870967742072,268600,0,48750,97500
104.83870967742072,268600,0,48750,97500
104.94623655914116,268600,0,48800,97600
104.94623655914116,268600,0,48800,97600
105.05376344086159,268600,0,48850,97700
105.05376344086159,268600,0,48850,97700
105.16129032258202,268600,0,48900,97800
105.16129032258202,268600,0,48900,97800
105.26881720430245,268600,0,48950,97900
105.26881720430245,268600,0,48950,97900
105.37634408602288,268600,0,49000,98000
105.37634408602288,268600,0,49000,98000
105.48387096774331,268600,0,49050,98100
105.48387096774331,268600,0,49050,98100
105.59139784946375,268600,0,49100,98200
105.59139784946375,268600,0,49100,98200
105.69892473118418,268600,0,49150,98300
105.69892473118418,268600,0,49150,98300
105.80645161290461,268600,0,49200,98400
105.80645161290461,268600,0,49200,98400
105.91397849462504,268600,0,49250,98500
105.91397849462504,268600,0,49250,98500
106.02150537634547,268600,0,49300,98600
106.02150537634547,268600,0,49300,98600
106.1290322580659,268600,0,49350,98700
106.1290322580659,268600,0,49350,98700
106.23655913978634,268600,0,49400,98800
106.23655913978634,268600,0,49400,98800
106.34408602150677,268600,0,49450,98900
106.34408602150677,268600,0,49450,98900
106.4516129032272,268600,0,49500,99000
106.4516129032272,268600,0,49500,99000
106.55913978494763,268600,0,49550,99100
106.55913978494763,268600,0,49550,99100
106.66666666666806,268600,0,49600,99200
106.66666666666806,268600,0,49600,99200
106.7741935483885,268600,0,49650,99300
106.7741935483885,268600,0,49650,99300
106.88172043010893,268600,0,49700,99400
106.88172043010893,268600,0,49700,99400
106.98924731182936,268600,0,49750,99500
106.98924731182936,268600,0,49750,99500
107.09677419354979,268600,0,49800,99600
107.09677419354979,268600,0,49800,99600
107.20430107527022,268600,0,49850,99700
107.20430107527022,268600,0,49850,99700
107.31182795699065,268600,0,49900,99800
107.31182795699065,268600,0,49900,99800
107.41935483871109,268600,0,49950,99900
107.41935483871109,268600,0,49950,99900
107.52688172043152,268600,0,50000,100000
107.52688172043152,268600,0,50000,100000
107.63440860215195,268600,0,50050,100100
107.63440860215195,268600,0,50050,100100
107.74193548387238,268600,0,50100,100200
107.74193548387238,268600,0,50100,100200
107.84946236559281,268600,0,50150,100300
107.84946236559281,268600,0,50150,100300
107.95698924731325,268600,0,50200,100400
107.95698924731325,268600,0,50200,100400
108.06451612903368,268600,0,50250,100500
108.06451612903368,268600,0,50250,100500
108.17204301075411,268600,0,50300,100600
108.17204301075411,268600,0,50300,100600
108.27956989247454,268600,0,50350,100700
108.27956989247454,268600,0,50350,100700
108.38709677419497,268600,0,50400,100800
108.38709677419497,268600,0,50400,100800
108.4946236559154,268600,0,50450,100900
108.4946236559154,268600,0,50450,100900
108.60215053763584,268600,0,50500,101000
108.60215053763584,268600,0,50500,101000
108.70967741935627,268600,0,50550,101100
108.70967741935627,268600,0,50550,101100
108.8172043010767,268600,0,50600,101200
108.8172043010767,268600,0,50600,101200
108.92473118279713,268600,0,50650,101300
108.92473118279713,268600,0,50650,101300
109.03225806451756,268600,0,50700,101400
109.03225806451756,268600,0,50700,101400
109.139784946238,268600,0,50750,101500
109.139784946238,268600,0,50750,101500
109.24731182795843,268600,0,50800,101600
109.24731182795843,268600,0,50800,101600
109.35483870967886,268600,0,50850,101700
109.35483870967886,268600,0,50850,101700
109.46236559139929,268600,0,50900,101800
109.46236559139929,268600,0,50900,101800
109.56989247311972,268600,0,50950,101900
109.56989247311972,268600,0,50950,101900
109.67741935484015,268600,0,51000,102000
109.67741935484015,268600,0,51000,102000
109.78494623656059,268600,0,51050,102100
109.78494623656059,268600,0,51050,102100
109.89247311828102,268600,0,51100,102200
109.89247311828102,268600,0,51100,102200
110.00000000000145,268600,0,51150,102300
110.00000000000145,268600,0,51150,102300
110.10752688172188,268600,0,51200,102400
110.10752688172188,268600,0,51200,102400
110.21505376344231,268600,0,51250,102500
110.21505376344231,268600,0,51250,102500
110.32258064516274,268600,0,51300,102600
110.32258064516274,268600,0,51300,102600
110.43010752688318,268600,0,51350,102700
110.43010752688318,268600,0,51350,102700
110.53763440860361,268600,0,51400,102800
110.53763440860361,268600,0,51400,102800
110.64516129032404,268600,0,51450,102900
110.64516129032404,268600,0,51450,102900
110.75268817204447,268600,0,51500,103000
110.75268817204447,268600,0,51500,103000
110.8602150537649,268600,0,51550,103100
110.8602150537649,268600,0,51550,103100
110.96774193548534,268600,0,51600,103200
110.96774193548534,268600,0,51600,103200
111.07526881720577,268600,0,51650,103300
111.07526881720577,268600,0,51650,103300
111.1827956989262,268600,0,51700,103400
111.1827956989262,268600,0,51700,103400
111.29032258064663,268600,0,51750,103500
111.29032258064663,268600,0,51750,103500
111.39784946236706,268600,0,51800,103600
111.39784946236706,268600,0,51800,103600
111.5053763440875,268600,0,51850,103700
111.5053763440875,268600,0,51850,103700
111.61290322580793,268600,0,51900,103800
111.61290322580793,268600,0,51900,103800
111.72043010752836,268600,0,51950,103900
111.72043010752836,268600,0,51950,103900
111.82795698924879,268600,0,52000,104000
111.82795698924879,268600,0,52000,104000
111.93548387096922,268600,0,52050,104100
111.93548387096922,268600,0,52050,104100
112.04301075268965,268600,0,52100,104200
112.04301075268965,268600,0,52100,104200
112.15053763441009,268600,0,52150,104300
112.15053763441009,268600,0,52150,104300
112.25806451613052,268600,0,52200,104400
112.25806451613052,268600,0,52200,104400
112.36559139785095,268600,0,52250,104500
112.36559139785095,268600,0,52250,104500
112.47311827957138,268600,0,52300,104600
112.47311827957138,268600,0,52300,104600
112.58064516129181,268600,0,52350,104700
112.58064516129181,268600,0,52350,104700
112.68817204301224,268600,0,52400,104800
112.68817204301224,268600,0,52400,104800
112.79569892473268,268600,0,52450,104900
112.79569892473268,268600,0,52450,104900
112.90322580645311,268600,0,52500,105000
112.90322580645311,268600,0,52500,105000
113.01075268817354,268600,0,52550,105100
113.01075268817354,268600,0,52550,105100
113.11827956989397,268600,0,52600,105200
113.11827956989397,268600,0,52600,105200
113.2258064516144,268600,0,52650,105300
113.2258064516144,268600,0,52650,105300
113.33333333333483,268600,0,52700,105400
113.33333333333483,268600,0,52700,105400
113.44086021505527,268600,0,52750,105500
113.44086021505527,268600,0,52750,105500
113.5483870967757,268600,0,52800,105600
113.5483870967757,268600,0,52800,105600
113.65591397849613,268600,0,52850,105700
113.65591397849613,268600,0,52850,105700
113.76344086021656,268600,0,52900,105800
113.76344086021656,268600,0,52900,105800
113.870967741937,268600,0,52950,105900
113.870967741937,268600,0,52950,105900
113.97849462365743,268600,0,53000,106000
113.97849462365743,268600,0,53000,106000
114.08602150537786,268600,0,53050,106100
114.08602150537786,268600,0,53050,106100
114.19354838709829,268600,0,53100,106200
114.19354838709829,268600,0,53100,106200
114.30107526881872,268600,0,53150,106300
114.30107526881872,268600,0,53150,106300
114.40860215053915,268600,0,53200,106400
114.40860215053915,268600,0,53200,106400
114.51612903225958,268600,0,53250,106500
114.51612903225958,268600,0,53250,106500
114.62365591398002,268600,0,53300,106600
114.62365591398002,268600,0,53300,106600
114.73118279570045,268600,0,53350,106700
114.73118279570045,268600,0,53350,106700
114.83870967742088,268600,0,53400,106800
114.83870967742088,268600,0,53400,106800
114.94623655914131,268600,0,53450,106900
114.94623655914131,268600,0,53450,106900
115.05376344086174,268600,0,53500,107000
115.05376344086174,268600,0,53500,107000
115.16129032258218,268600,0,53550,107100
115.16129032258218,268600,0,53550,107100
115.26881720430261,268600,0,53600,107200
115.26881720430261,268600,0,53600,107200
115.37634408602304,268600,0,53650,107300
115.37634408602304,268600,0,53650,107300
115.48387096774347,268600,0,53700,107400
115.48387096774347,268600,0,53700,107400
115.5913978494639,268600,0,53750,107500
115.5913978494639,268600,0,53750,107500
115.69892473118433,268600,0,53800,107600
115.69892473118433,268600,0,53800,107600
115.80645161290477,268600,0,53850,107700
115.80645161290477,268600,0,53850,107700
115.9139784946252,268600,0,53900,107800
115.9139784946252,268600,0,53900,107800
116.02150537634563,268600,0,53950,107900
116.02150537634563,268600,0,53950,107900
116.12903225806606,268600,0,54000,108000
116.12903225806606,268600,0,54000,108000
116.2365591397865,268600,0,54050,108100
116.2365591397865,268600,0,54050,108100
116.34408602150693,268600,0,54100,108200
116.34408602150693,268600,0,54100,108200
116.45161290322736,268600,0,54150,108300
116.45161290322736,268600,0,54150,108300
116.55913978494779,268600,0,54200,108400
116.55913978494779,268600,0,54200,108400
116.66666666666822,268600,0,54250,108500
116.66666666666822,268600,0,54250,108500
116.77419354838865,268600,0,54300,108600
116.77419354838865,268600,0,54300,108600
116.88172043010908,268600,0,54350,108700
116.88172043010908,268600,0,54350,108700
116.98924731182952,268600,0,54400,108800
116.98924731182952,268600,0,54400,108800
117.09677419354995,268600,0,54450,108900
117.09677419354995,268600,0,54450,108900
117.20430107527038,268600,0,54500,109000
117.20430107527038,268600,0,54500,109000
117.31182795699081,268600,0,54550,109100
117.31182795699081,268600,0,54550,109100
117.41935483871124,268600,0,54600,109200
117.41935483871124,268600,0,54600,109200
117.52688172043167,268600,0,54650,109300
117.52688172043167,268600,0,54650,109300
117.6344086021521,268600,0,54700,109400
117.6344086021521,268600,0,54700,109400
117.74193548387254,268600,0,54750,109500
117.74193548387254,268600,0,54750,109500
117.84946236559297,268600,0,54800,109600
117.84946236559297,268600,0,54800,109600
117.9569892473134,268600,0,54850,109700
117.9569892473134,268600,0,54850,109700
118.06451612903383,268600,0,54900,109800
118.06451612903383,268600,0,54900,109800
118.17204301075427,268600,0,54950,109900
118.17204301075427,268600,0,54950,109900
118.2795698924747,268600,0,55000,110000
118.2795698924747,268600,0,55000,110000
118.38709677419513,268600,0,55050,110100
118.38709677419513,268600,0,55050,110100
118.49462365591556,268600,0,55100,110200
118.49462365591556,268600,0,55100,110200
118.60215053763599,268600,0,55150,110300
118.60215053763599,268600,0,55150,110300
118.70967741935642,268600,0,55200,110400
118.70967741935642,268600,0,55200,110400
118.81720430107686,268600,0,55250,110500
118.81720430107686,268600,0,55250,110500
118.92473118279729,268600,0,55300,110600
118.92473118279729,268600,0,55300,110600
119.03225806451772,268600,0,55350,110700
119.03225806451772,268600,0,55350,110700
119.13978494623815,268600,0,55400,110800
119.13978494623815,268600,0,55400,110800
119.24731182795858,268600,0,55450,110900
119.24731182795858,268600,0,55450,110900
119.35483870967902,268600,0,55500,111000
119.35483870967902,268600,0,55500,111000
119.46236559139945,268600,0,55550,111100
119.46236559139945,268600,0,55550,111100
119.56989247311988,268600,0,55600,111200
119.56989247311988,268600,0,55600,111200
119.67741935484031,268600,0,55650,111300
119.67741935484031,268600,0,55650,111300
119.78494623656074,268600,0,55700,111400
119.78494623656074,268600,0,55700,111400
119.89247311828117,268600,0,55750,111500
119.89247311828117,268600,0,55750,111500
120.0000000000016,268600,0,55800,111600
120.0000000000016,268600,0,55800,111600
120.10752688172204,268600,0,55850,111700
120.10752688172204,268600,0,55850,111700
120.21505376344247,268600,0,55900,111800
120.21505376344247,268600,0,55900,111800
120.3225806451629,268600,0,55950,111900
120.3225806451629,268600,0,55950,111900
120.43010752688333,268600,0,56000,112000
120.43010752688333,268600,0,56000,112000
120.53763440860376,268600,0,56050,112100
120.53763440860376,268600,0,56050,112100
120.6451612903242,268600,0,56100,112200
120.6451612903242,268600,0,56100,112200
120.75268817204463,268600,0,56150,112300
120.75268817204463,268600,0,56150,112300
120.86021505376506,268600,0,56200,112400
120.86021505376506,268600,0,56200,112400
120.96774193548549,268600,0,56250,112500
120.96774193548549,268600,0,56250,112500
121.07526881720592,268600,0,56300,112600
121.07526881720592,268600,0,56300,112600
121.18279569892636,268600,0,56350,112700
121.18279569892636,268600,0,56350,112700
121.29032258064679,268600,0,56400,112800
121.29032258064679,268600,0,56400,112800
121.39784946236722,268600,0,56450,112900
121.39784946236722,268600,0,56450,112900
121.50537634408765,268600,0,56500,113000
121.50537634408765,268600,0,56500,113000
121.61290322580808,268600,0,56550,113100
121.61290322580808,268600,0,56550,113100
121.72043010752851,268600,0,56600,113200
121.72043010752851,268600,0,56600,113200
121.82795698924895,268600,0,56650,113300
121.82795698924895,268600,0,56650,113300
121.93548387096938,268600,0,56700,113400
121.93548387096938,268600,0,56700,113400
122.04301075268981,268600,0,56750,113500
122.04301075268981,268600,0,56750,113500
122.15053763441024,268600,0,56800,113600
122.15053763441024,268600,0,56800,113600
122.25806451613067,268600,0,56850,113700
122.25806451613067,268600,0,56850,113700
122.3655913978511,268600,0,56900,113800
122.3655913978511,268600,0,56900,113800
122.47311827957154,268600,0,56950,113900
122.47311827957154,268600,0,56950,113900
122.58064516129197,268600,0,57000,114000
122.58064516129197,268600,0,57000,114000
122.6881720430124,268600,0,57050,114100
122.6881720430124,268600,0,57050,114100
122.79569892473283,268600,0,57100,114200
122.79569892473283,268600,0,57100,114200
122.90322580645326,268600,0,57150,114300
122.90322580645326,268600,0,57150,114300
123.0107526881737,268600,0,57200,114400
123.0107526881737,268600,0,57200,114400
123.11827956989413,268600,0,57250,114500
123.11827956989413,268600,0,57250,114500
123.22580645161456,268600,0,57300,114600
123.22580645161456,268600,0,57300,114600
123.33333333333499,268600,0,57350,114700
123.33333333333499,268600,0,57350,114700
123.44086021505542,268600,0,57400,114800
123.44086021505542,268600,0,57400,114800
123.54838709677585,268600,0,57450,114900
123.54838709677585,268600,0,57450,114900
123.65591397849629,268600,0,57500,115000
123.65591397849629,268600,0,57500,115000
123.76344086021672,268600,0,57550,115100
123.76344086021672,268600,0,57550,115100
123.87096774193715,268600,0,57600,115200
123.87096774193715,268600,0,57600,115200
123.97849462365758,268600,0,57650,115300
123.97849462365758,268600,0,57650,115300
124.08602150537801,268600,0,57700,115400
124.08602150537801,268600,0,57700,115400
124.19354838709845,268600,0,57750,115500
124.19354838709845,268600,0,57750,115500
124.30107526881888,268600,0,57800,115600
124.30107526881888,268600,0,57800,115600
124.40860215053931,268600,0,57850,115700
124.40860215053931,268600,0,57850,115700
124.51612903225974,268600,0,57900,115800
124.51612903225974,268600,0,57900,115800
124.62365591398017,268600,0,57950,115900
124.62365591398017,268600,0,57950,115900
124.7311827957006,268600,0,58000,116000
124.7311827957006,268600,0,58000,116000
124.83870967742104,268600,0,58050,116100
124.83870967742104,268600,0,58050,116100
124.94623655914147,268600,0,58100,116200
124.94623655914147,268600,0,58100,116200
125.0537634408619,268600,0,58150,116300
125.0537634408619,268600,0,58150,116300
125.16129032258233,268600,0,58200,116400
125.16129032258233,268600,0,58200,116400
125.26881720430276,268600,0,58250,116500
125.26881720430276,268600,0,58250,116500
125.3763440860232,268600,0,58300,116600
125.3763440860232,268600,0,58300,116600
125.48387096774363,268600,0,58350,116700
125.48387096774363,268600,0,58350,116700
125.59139784946406,268600,0,58400,116800
125.59139784946406,268600,0,58400,116800
125.69892473118449,268600,0,58450,116900
125.69892473118449,268600,0,58450,116900
125.80645161290492,268600,0,58500,117000
125.80645161290492,268600,0,58500,117000
125.91397849462535,268600,0,58550,117100
125.91397849462535,268600,0,58550,117100
126.02150537634579,268600,0,58600,117200
126.02150537634579,268600,0,58600,117200
126.12903225806622,268600,0,58650,117300
126.12903225806622,268600,0,58650,117300
126.23655913978665,268600,0,58700,117400
126.23655913978665,268600,0,58700,117400
126.34408602150708,268600,0,58750,117500
126.34408602150708,268600,0,58750,117500
126.45161290322751,268600,0,58800,117600
126.45161290322751,268600,0,58800,117600
126.55913978494794,268600,0,58850,117700
126.55913978494794,268600,0,58850,117700
126.66666666666838,268600,0,58900,117800
126.66666666666838,268600,0,58900,117800
126.77419354838881,268600,0,58950,117900
126.77419354838881,268600,0,58950,117900
126.88172043010924,268600,0,59000,118000
126.88172043010924,268600,0,59000,118000
126.98924731182967,268600,0,59050,118100
126.98924731182967,268600,0,59050,118100
127.0967741935501,268600,0,59100,118200
127.0967741935501,268600,0,59100,118200
127.20430107527054,268600,0,59150,118300
127.20430107527054,268600,0,59150,118300
127.31182795699097,268600,0,59200,118400
127.31182795699097,268600,0,59200,118400
127.4193548387114,268600,0,59250,118500
127.4193548387114,268600,0,59250,118500
127.52688172043183,268600,0,59300,118600
127.52688172043183,268600,0,59300,118600
127.63440860215226,268600,0,59350,118700
127.63440860215226,268600,0,59350,118700
127.7419354838727,268600,0,59400,118800
127.7419354838727,268600,0,59400,118800
127.84946236559313,268600,0,59450,118900
127.84946236559313,268600,0,59450,118900
127.95698924731356,268600,0,59500,119000
127.95698924731356,268600,0,59500,119000
128.064516129034,268600,0,59550,119100
128.064516129034,268600,0,59550,119100
128.1720430107544,268600,0,59600,119200
128.1720430107544,268600,0,59600,119200
128.27956989247483,268600,0,59650,119300
128.27956989247483,268600,0,59650,119300
128.38709677419524,268600,0,59700,119400
128.38709677419524,268600,0,59700,119400
128.49462365591566,268600,0,59750,119500
128.49462365591566,268600,0,59750,119500
128.60215053763608,268600,0,59800,119600
128.60215053763608,268600,0,59800,119600
128.7096774193565,268600,0,59850,119700
128.7096774193565,268600,0,59850,119700
128.8172043010769,268600,0,59900,119800
128.8172043010769,268600,0,59900,119800
128.92473118279733,268600,0,59950,119900
128.92473118279733,268600,0,59950,119900
129.03225806451775,268600,0,60000,120000
129.03225806451775,268600,0,60000,120000
129.13978494623817,268600,0,60050,120100
129.13978494623817,268600,0,60050,120100
129.24731182795858,268600,0,60100,120200
129.24731182795858,268600,0,60100,120200
129.354838709679,268600,0,60150,120300
129.354838709679,268600,0,60150,120300
129.46236559139942,268600,0,60200,120400
129.46236559139942,268600,0,60200,120400
129.56989247311984,268600,0,60250,120500
129.56989247311984,268600,0,60250,120500
129.67741935484025,268600,0,60300,120600
129.67741935484025,268600,0,60300,120600
129.78494623656067,268600,0,60350,120700
129.78494623656067,268600,0,60350,120700
129.8924731182811,268600,0,60400,120800
129.8924731182811,268600,0,60400,120800
130.0000000000015,268600,0,60450,120900
130.0000000000015,268600,0,60450,120900
130.10752688172192,268600,0,60500,121000
130.10752688172192,268600,0,60500,121000
130.21505376344234,268600,0,60550,121100
130.21505376344234,268600,0,60550,121100
130.32258064516276,268600,0,60600,121200
130.32258064516276,268600,0,60600,121200
130.43010752688318,268600,0,60650,121300
130.43010752688318,268600,0,60650,121300
130.5376344086036,268600,0,60700,121400
130.5376344086036,268600,0,60700,121400
130.645161290324,268600,0,60750,121500
130.645161290324,268600,0,60750,121500
130.75268817204443,268600,0,60800,121600
130.75268817204443,268600,0,60800,121600
130.86021505376485,268600,0,60850,121700
130.86021505376485,268600,0,60850,121700
130.96774193548526,268600,0,60900,121800
130.96774193548526,268600,0,60900,121800
131.07526881720568,268600,0,60950,121900
131.07526881720568,268600,0,60950,121900
131.1827956989261,268600,0,61000,122000
131.1827956989261,268600,0,61000,122000
131.29032258064652,268600,0,61050,122100
131.29032258064652,268600,0,61050,122100
131.39784946236693,268600,0,61100,122200
131.39784946236693,268600,0,61100,122200
131.50537634408735,268600,0,61150,122300
131.50537634408735,268600,0,61150,122300
131.61290322580777,268600,0,61200,122400
131.61290322580777,268600,0,61200,122400
131.7204301075282,268600,0,61250,122500
131.7204301075282,268600,0,61250,122500
131.8279569892486,268600,0,61300,122600
131.8279569892486,268600,0,61300,122600
131.93548387096902,268600,0,61350,122700
131.93548387096902,268600,0,61350,122700
132.04301075268944,268600,0,61400,122800
132.04301075268944,268600,0,61400,122800
132.15053763440986,268600,0,61450,122900
132.15053763440986,268600,0,61450,122900
132.25806451613028,268600,0,61500,123000
132.25806451613028,268600,0,61500,123000
132.3655913978507,268600,0,61550,123100
132.3655913978507,268600,0,61550,123100
132.4731182795711,268600,0,61600,123200
132.4731182795711,268600,0,61600,123200
132.58064516129153,268600,0,61650,123300
132.58064516129153,268600,0,61650,123300
132.68817204301195,268600,0,61700,123400
132.68817204301195,268600,0,61700,123400
132.79569892473236,268600,0,61750,123500
132.79569892473236,268600,0,61750,123500
132.90322580645278,268600,0,61800,123600
132.90322580645278,268600,0,61800,123600
133.0107526881732,268600,0,61850,123700
133.0107526881732,268600,0,61850,123700
133.11827956989362,268600,0,61900,123800
133.11827956989362,268600,0,61900,123800
133.22580645161403,268600,0,61950,123900
133.22580645161403,268600,0,61950,123900
133.33333333333445,268600,0,62000,124000
133.33333333333445,268600,0,62000,124000
133.44086021505487,268600,0,62050,124100
133.44086021505487,268600,0,62050,124100
133.5483870967753,268600,0,62100,124200
133.5483870967753,268600,0,62100,124200
133.6559139784957,268600,0,62150,124300
133.6559139784957,268600,0,62150,124300
133.76344086021612,268600,0,62200,124400
133.76344086021612,268600,0,62200,124400
133.87096774193654,268600,0,62250,124500
133.87096774193654,268600,0,62250,124500
133.97849462365696,268600,0,62300,124600
133.97849462365696,268600,0,62300,124600
134.08602150537737,268600,0,62350,124700
134.08602150537737,268600,0,62350,124700
134.1935483870978,268600,0,62400,124800
134.1935483870978,268600,0,62400,124800
134.3010752688182,268600,0,62450,124900
134.3010752688182,268600,0,62450,124900
134.40860215053863,268600,0,62500,125000
134.40860215053863,268600,0,62500,125000
134.51612903225904,268600,0,62550,125100
134.51612903225904,268600,0,62550,125100
134.62365591397946,268600,0,62600,125200
134.62365591397946,268600,0,62600,125200
134.73118279569988,268600,0,62650,125300
134.73118279569988,268600,0,62650,125300
134.8387096774203,268600,0,62700,125400
134.8387096774203,268600,0,62700,125400
134.94623655914071,268600,0,62750,125500
134.94623655914071,268600,0,62750,125500
135.05376344086113,268600,0,62800,125600
135.05376344086113,268600,0,62800,125600
135.16129032258155,268600,0,62850,125700
135.16129032258155,268600,0,62850,125700
135.26881720430197,268600,0,62900,125800
135.26881720430197,268600,0,62900,125800
135.37634408602239,268600,0,62950,125900
135.37634408602239,268600,0,62950,125900
135.4838709677428,268600,0,63000,126000
135.4838709677428,268600,0,63000,126000
135.59139784946322,268600,0,63050,126100
135.59139784946322,268600,0,63050,126100
135.69892473118364,268600,0,63100,126200
135.69892473118364,268600,0,63100,126200
135.80645161290406,268600,0,63150,126300
135.80645161290406,268600,0,63150,126300
135.91397849462447,268600,0,63200,126400
135.91397849462447,268600,0,63200,126400
136.0215053763449,268600,0,63250,126500
136.0215053763449,268600,0,63250,126500
136.1290322580653,268600,0,63300,126600
136.1290322580653,268600,0,63300,126600
136.23655913978573,268600,0,63350,126700
136.23655913978573,268600,0,63350,126700
136.34408602150614,268600,0,63400,126800
136.34408602150614,268600,0,63400,126800
136.45161290322656,268600,0,63450,126900
136.45161290322656,268600,0,63450,126900
136.55913978494698,268600,0,63500,127000
136.55913978494698,268600,0,63500,127000
136.6666666666674,268600,0,63550,127100
136.6666666666674,268600,0,63550,127100
136.7741935483878,268600,0,63600,127200
136.7741935483878,268600,0,63600,127200
136.88172043010823,268600,0,63650,127300
136.88172043010823,268600,0,63650,127300
136.98924731182865,268600,0,63700,127400
136.98924731182865,268600,0,63700,127400
137.09677419354907,268600,0,63750,127500
137.09677419354907,268600,0,63750,127500
137.20430107526948,268600,0,63800,127600
137.20430107526948,268600,0,63800,127600
137.3118279569899,268600,0,63850,127700
137.3118279569899,268600,0,63850,127700
137.41935483871032,268600,0,63900,127800
137.41935483871032,268600,0,63900,127800
137.52688172043074,268600,0,63950,127900
137.52688172043074,268600,0,63950,127900
137.63440860215115,268600,0,64000,128000
137.63440860215115,268600,0,64000,128000
137.74193548387157,268600,0,64050,128100
137.74193548387157,268600,0,64050,128100
137.849462365592,268600,0,64100,128200
137.849462365592,268600,0,64100,128200
137.9569892473124,268600,0,64150,128300
137.9569892473124,268600,0,64150,128300
138.06451612903282,268600,0,64200,128400
138.06451612903282,268600,0,64200,128400
138.17204301075324,268600,0,64250,128500
138.17204301075324,268600,0,64250,128500
138.27956989247366,268600,0,64300,128600
138.27956989247366,268600,0,64300,128600
138.38709677419408,268600,0,64350,128700
138.38709677419408,268600,0,64350,128700
138.4946236559145,268600,0,64400,128800
138.4946236559145,268600,0,64400,128800
138.6021505376349,268600,0,64450,128900
138.6021505376349,268600,0,64450,128900
138.70967741935533,268600,0,64500,129000
138.70967741935533,268600,0,64500,129000
138.81720430107575,268600,0,64550,129100
138.81720430107575,268600,0,64550,129100
138.92473118279617,268600,0,64600,129200
138.92473118279617,268600,0,64600,129200
139.03225806451658,268600,0,64650,129300
139.03225806451658,268600,0,64650,129300
139.139784946237,268600,0,64700,129400
139.139784946237,268600,0,64700,129400
139.24731182795742,268600,0,64750,129500
139.24731182795742,268600,0,64750,129500
139.35483870967784,268600,0,64800,129600
139.35483870967784,268600,0,64800,129600
139.46236559139825,268600,0,64850,129700
139.46236559139825,268600,0,64850,129700
139.56989247311867,268600,0,64900,129800
139.56989247311867,268600,0,64900,129800
139.6774193548391,268600,0,64950,129900
139.6774193548391,268600,0,64950,129900
139.7849462365595,268600,0,65000,130000
139.7849462365595,268600,0,65000,130000
139.89247311827992,268600,0,65050,130100
139.89247311827992,268600,0,65050,130100
140.00000000000034,268600,0,65100,130200
140.00000000000034,268600,0,65100,130200
140.10752688172076,268600,0,65150,130300
140.10752688172076,268600,0,65150,130300
140.21505376344118,268600,0,65200,130400
140.21505376344118,268600,0,65200,130400
140.3225806451616,268600,0,65250,130500
140.3225806451616,268600,0,65250,130500
140.430107526882,268600,0,65300,130600
140.430107526882,268600,0,65300,130600
140.53763440860243,268600,0,65350,130700
140.53763440860243,268600,0,65350,130700
140.64516129032285,268600,0,65400,130800
140.64516129032285,268600,0,65400,130800
140.75268817204326,268600,0,65450,130900
140.75268817204326,268600,0,65450,130900
140.86021505376368,268600,0,65500,131000
140.86021505376368,268600,0,65500,131000
140.9677419354841,268600,0,65550,131100
140.9677419354841,268600,0,65550,131100
141.07526881720452,268600,0,65600,131200
141.07526881720452,268600,0,65600,131200
141.18279569892493,268600,0,65650,131300
141.18279569892493,268600,0,65650,131300
141.29032258064535,268600,0,65700,131400
141.29032258064535,268600,0,65700,131400
141.39784946236577,268600,0,65750,131500
141.39784946236577,268600,0,65750,131500
141.5053763440862,268600,0,65800,131600
141.5053763440862,268600,0,65800,131600
141.6129032258066,268600,0,65850,131700
141.6129032258066,268600,0,65850,131700
141.72043010752702,268600,0,65900,131800
141.72043010752702,268600,0,65900,131800
141.82795698924744,268600,0,65950,131900
141.82795698924744,268600,0,65950,131900
141.93548387096786,268600,0,66000,132000
141.93548387096786,268600,0,66000,132000
142.04301075268828,268600,0,66050,132100
142.04301075268828,268600,0,66050,132100
142.1505376344087,268600,0,66100,132200
142.1505376344087,268600,0,66100,132200
142.2580645161291,268600,0,66150,132300
142.2580645161291,268600,0,66150,132300
142.36559139784953,268600,0,66200,132400
142.36559139784953,268600,0,66200,132400
142.47311827956995,268600,0,66250,132500
142.47311827956995,268600,0,66250,132500
142.58064516129036,268600,0,66300,132600
142.58064516129036,268600,0,66300,132600
142.68817204301078,268600,0,66350,132700
142.68817204301078,268600,0,66350,132700
142.7956989247312,268600,0,66400,132800
142.7956989247312,268600,0,66400,132800
142.90322580645162,268600,0,66450,132900
142.90322580645162,268600,0,66450,132900
143.01075268817203,268600,0,66500,133000
143.01075268817203,268600,0,66500,133000
143.11827956989245,268600,0,66550,133100
143.11827956989245,268600,0,66550,133100
143.22580645161287,268600,0,66600,133200
143.22580645161287,268600,0,66600,133200
143.3333333333333,268600,0,66650,133300
143.3333333333333,268600,0,66650,133300
143.4408602150537,268600,0,66700,133400
143.4408602150537,268600,0,66700,133400
143.54838709677412,268600,0,66750,133500
143.54838709677412,268600,0,66750,133500
143.65591397849454,268600,0,66800,133600
143.65591397849454,268600,0,66800,133600
143.76344086021496,268600,0,66850,133700
143.76344086021496,268600,0,66850,133700
143.87096774193537,268600,0,66900,133800
143.87096774193537,268600,0,66900,133800
143.9784946236558,268600,0,66950,133900
143.9784946236558,268600,0,66950,133900
144.0860215053762,268600,0,67000,134000
144.0860215053762,268600,0,67000,134000
144.19354838709663,268600,0,67050,134100
144.19354838709663,268600,0,67050,134100
144.30107526881704,268600,0,67100,134200
144.30107526881704,268600,0,67100,134200
144.40860215053746,268600,0,67150,134300
144.40860215053746,268600,0,67150,134300
144.51612903225788,268600,0,67200,134400
144.51612903225788,268600,0,67200,134400
144.6236559139783,268600,0,67250,134500
144.6236559139783,268600,0,67250,134500
144.73118279569871,268600,0,67300,134600
144.73118279569871,268600,0,67300,134600
144.83870967741913,268600,0,67350,134700
144.83870967741913,268600,0,67350,134700
144.94623655913955,268600,0,67400,134800
144.94623655913955,268600,0,67400,134800
145.05376344085997,268600,0,67450,134900
145.05376344085997,268600,0,67450,134900
145.16129032258038,268600,0,67500,135000
145.16129032258038,268600,0,67500,135000
145.2688172043008,268600,0,67550,135100
145.2688172043008,268600,0,67550,135100
145.37634408602122,268600,0,67600,135200
145.37634408602122,268600,0,67600,135200
145.48387096774164,268600,0,67650,135300
145.48387096774164,268600,0,67650,135300
145.59139784946206,268600,0,67700,135400
145.59139784946206,268600,0,67700,135400
145.69892473118247,268600,0,67750,135500
145.69892473118247,268600,0,67750,135500
145.8064516129029,268600,0,67800,135600
145.8064516129029,268600,0,67800,135600
145.9139784946233,268600,0,67850,135700
145.9139784946233,268600,0,67850,135700
146.02150537634373,268600,0,67900,135800
146.02150537634373,268600,0,67900,135800
146.12903225806414,268600,0,67950,135900
146.12903225806414,268600,0,67950,135900
146.23655913978456,268600,0,68000,136000
146.23655913978456,268600,0,68000,136000
146.34408602150498,268600,0,68050,136100
146.34408602150498,268600,0,68050,136100
146.4516129032254,268600,0,68100,136200
146.4516129032254,268600,0,68100,136200
146.5591397849458,268600,0,68150,136300
146.5591397849458,268600,0,68150,136300
146.66666666666623,268600,0,68200,136400
146.66666666666623,268600,0,68200,136400
146.77419354838665,268600,0,68250,136500
146.77419354838665,268600,0,68250,136500
146.88172043010707,268600,0,68300,136600
146.88172043010707,268600,0,68300,136600
146.98924731182748,268600,0,68350,136700
146.98924731182748,268600,0,68350,136700
147.0967741935479,268600,0,68400,136800
147.0967741935479,268600,0,68400,136800
147.20430107526832,268600,0,68450,136900
147.20430107526832,268600,0,68450,136900
147.31182795698874,268600,0,68500,137000
147.31182795698874,268600,0,68500,137000
147.41935483870915,268600,0,68550,137100
147.41935483870915,268600,0,68550,137100
147.52688172042957,268600,0,68600,137200
147.52688172042957,268600,0,68600,137200
147.63440860215,268600,0,68650,137300
147.63440860215,268600,0,68650,137300
147.7419354838704,268600,0,68700,137400
147.7419354838704,268600,0,68700,137400
147.84946236559082,268600,0,68750,137500
147.84946236559082,268600,0,68750,137500
147.95698924731124,268600,0,68800,137600
147.95698924731124,268600,0,68800,137600
148.06451612903166,268600,0,68850,137700
148.06451612903166,268600,0,68850,137700
148.17204301075208,268600,0,68900,137800
148.17204301075208,268600,0,68900,137800
148.2795698924725,268600,0,68950,137900
148.2795698924725,268600,0,68950,137900
148.3870967741929,268600,0,69000,138000
148.3870967741929,268600,0,69000,138000
148.49462365591333,268600,0,69050,138100
148.49462365591333,268600,0,69050,138100
148.60215053763375,268600,0,69100,138200
148.60215053763375,268600,0,69100,138200
148.70967741935416,268600,0,69150,138300
148.70967741935416,268600,0,69150,138300
148.81720430107458,268600,0,69200,138400
148.81720430107458,268600,0,69200,138400
148.924731182795,268600,0,69250,138500
148.924731182795,268600,0,69250,138500
149.03225806451542,268600,0,69300,138600
149.03225806451542,268600,0,69300,138600
149.13978494623584,268600,0,69350,138700
149.13978494623584,268600,0,69350,138700
149.24731182795625,268600,0,69400,138800
149.24731182795625,268600,0,69400,138800
149.35483870967667,268600,0,69450,138900
149.35483870967667,268600,0,69450,138900
149.4623655913971,268600,0,69500,139000
149.4623655913971,268600,0,69500,139000
149.5698924731175,268600,0,69550,139100
149.5698924731175,268600,0,69550,139100
149.67741935483792,268600,0,69600,139200
149.67741935483792,268600,0,69600,139200
149.78494623655834,268600,0,69650,139300
149.78494623655834,268600,0,69650,139300
149.89247311827876,268600,0,69700,139400
149.89247311827876,268600,0,69700,139400
149.99999999999918,268600,0,69750,139500
149.99999999999918,268600,0,69750,139500
150.1075268817196,268600,0,69800,139600
150.1075268817196,268600,0,69800,139600
150.21505376344,268600,0,69850,139700
150.21505376344,268600,0,69850,139700
150.32258064516043,268600,0,69900,139800
150.32258064516043,268600,0,69900,139800
150.43010752688085,268600,0,69950,139900
150.43010752688085,268600,0,69950,139900
150.53763440860126,268600,0,70000,140000
150.53763440860126,268600,0,70000,140000
150.64516129032168,268600,0,70050,140100
150.64516129032168,268600,0,70050,140100
150.7526881720421,268600,0,70100,140200
150.7526881720421,268600,0,70100,140200
150.86021505376252,268600,0,70150,140300
150.86021505376252,268600,0,70150,140300
150.96774193548293,268600,0,70200,140400
150.96774193548293,268600,0,70200,140400
151.07526881720335,268600,0,70250,140500
151.07526881720335,268600,0,70250,140500
151.18279569892377,268600,0,70300,140600
151.18279569892377,268600,0,70300,140600
151.2903225806442,268600,0,70350,140700
151.2903225806442,268600,0,70350,140700
151.3978494623646,268600,0,70400,140800
151.3978494623646,268600,0,70400,140800
151.50537634408502,268600,0,70450,140900
151.50537634408502,268600,0,70450,140900
151.61290322580544,268600,0,70500,141000
151.61290322580544,268600,0,70500,141000
151.72043010752586,268600,0,70550,141100
151.72043010752586,268600,0,70550,141100
151.82795698924627,268600,0,70600,141200
151.82795698924627,268600,0,70600,141200
151.9354838709667,268600,0,70650,141300
151.9354838709667,268600,0,70650,141300
152.0430107526871,268600,0,70700,141400
152.0430107526871,268600,0,70700,141400
152.15053763440753,268600,0,70750,141500
152.15053763440753,268600,0,70750,141500
152.25806451612794,268600,0,70800,141600
152.25806451612794,268600,0,70800,141600
152.36559139784836,268600,0,70850,141700
152.36559139784836,268600,0,70850,141700
152.47311827956878,268600,0,70900,141800
152.47311827956878,268600,0,70900,141800
152.5806451612892,268600,0,70950,141900
152.5806451612892,268600,0,70950,141900
152.68817204300962,268600,0,71000,142000
152.68817204300962,268600,0,71000,142000
152.79569892473003,268600,0,71050,142100
152.79569892473003,268600,0,71050,142100
152.90322580645045,268600,0,71100,142200
152.90322580645045,268600,0,71100,142200
153.01075268817087,268600,0,71150,142300
153.01075268817087,268600,0,71150,142300
153.11827956989129,268600,0,71200,142400
153.11827956989129,268600,0,71200,142400
153.2258064516117,268600,0,71250,142500
153.2258064516117,268600,0,71250,142500
153.33333333333212,268600,0,71300,142600
153.33333333333212,268600,0,71300,142600
153.44086021505254,268600,0,71350,142700
153.44086021505254,268600,0,71350,142700
153.54838709677296,268600,0,71400,142800
153.54838709677296,268600,0,71400,142800
153.65591397849337,268600,0,71450,142900
153.65591397849337,268600,0,71450,142900
153.7634408602138,268600,0,71500,143000
153.7634408602138,268600,0,71500,143000
153.8709677419342,268600,0,71550,143100
153.8709677419342,268600,0,71550,143100
153.97849462365463,268600,0,71600,143200
153.97849462365463,268600,0,71600,143200
154.08602150537504,268600,0,71650,143300
154.08602150537504,268600,0,71650,143300
154.19354838709546,268600,0,71700,143400
154.19354838709546,268600,0,71700,143400
154.30107526881588,268600,0,71750,143500
154.30107526881588,268600,0,71750,143500
154.4086021505363,268600,0,71800,143600
154.4086021505363,268600,0,71800,143600
154.5161290322567,268600,0,71850,143700
154.5161290322567,268600,0,71850,143700
154.62365591397713,268600,0,71900,143800
154.62365591397713,268600,0,71900,143800
154.73118279569755,268600,0,71950,143900
154.73118279569755,268600,0,71950,143900
154.83870967741797,268600,0,72000,144000
154.83870967741797,268600,0,72000,144000
154.94623655913838,268600,0,72050,144100
154.94623655913838,268600,0,72050,144100
155.0537634408588,268600,0,72100,144200
155.0537634408588,268600,0,72100,144200
155.16129032257922,268600,0,72150,144300
155.16129032257922,268600,0,72150,144300
155.26881720429964,268600,0,72200,144400
155.26881720429964,268600,0,72200,144400
155.37634408602005,268600,0,72250,144500
155.37634408602005,268600,0,72250,144500
155.48387096774047,268600,0,72300,144600
155.48387096774047,268600,0,72300,144600
155.5913978494609,268600,0,72350,144700
155.5913978494609,268600,0,72350,144700
155.6989247311813,268600,0,72400,144800
155.6989247311813,268600,0,72400,144800
155.80645161290172,268600,0,72450,144900
155.80645161290172,268600,0,72450,144900
155.91397849462214,268600,0,72500,145000
155.91397849462214,268600,0,72500,145000
156.02150537634256,268600,0,72550,145100
156.02150537634256,268600,0,72550,145100
156.12903225806298,268600,0,72600,145200
156.12903225806298,268600,0,72600,145200
156.2365591397834,268600,0,72650,145300
156.2365591397834,268600,0,72650,145300
156.3440860215038,268600,0,72700,145400
156.3440860215038,268600,0,72700,145400
156.45161290322423,268600,0,72750,145500
156.45161290322423,268600,0,72750,145500
156.55913978494465,268600,0,72800,145600
156.55913978494465,268600,0,72800,145600
156.66666666666507,268600,0,72850,145700
156.66666666666507,268600,0,72850,145700
156.77419354838548,268600,0,72900,145800
156.77419354838548,268600,0,72900,145800
156.8817204301059,268600,0,72950,145900
156.8817204301059,268600,0,72950,145900
156.98924731182632,268600,0,73000,146000
156.98924731182632,268600,0,73000,146000
157.09677419354674,268600,0,73050,146100
157.09677419354674,268600,0,73050,146100
157.20430107526715,268600,0,73100,146200
157.20430107526715,268600,0,73100,146200
157.31182795698757,268600,0,73150,146300
157.31182795698757,268600,0,73150,146300
157.419354838708,268600,0,73200,146400
157.419354838708,268600,0,73200,146400
157.5268817204284,268600,0,73250,146500
157.5268817204284,268600,0,73250,146500
157.63440860214882,268600,0,73300,146600
157.63440860214882,268600,0,73300,146600
157.74193548386924,268600,0,73350,146700
157.74193548386924,268600,0,73350,146700
157.84946236558966,268600,0,73400,146800
157.84946236558966,268600,0,73400,146800
157.95698924731008,268600,0,73450,146900
157.95698924731008,268600,0,73450,146900
158.0645161290305,268600,0,73500,147000
158.0645161290305,268600,0,73500,147000
158.1720430107509,268600,0,73550,147100
158.1720430107509,268600,0,73550,147100
158.27956989247133,268600,0,73600,147200
158.27956989247133,268600,0,73600,147200
158.38709677419175,268600,0,73650,147300
158.38709677419175,268600,0,73650,147300
158.49462365591216,268600,0,73700,147400
158.49462365591216,268600,0,73700,147400
158.60215053763258,268600,0,73750,147500
158.60215053763258,268600,0,73750,147500
158.709677419353,268600,0,73800,147600
158.709677419353,268600,0,73800,147600
158.81720430107342,268600,0,73850,147700
158.81720430107342,268600,0,73850,147700
158.92473118279383,268600,0,73900,147800
158.92473118279383,268600,0,73900,147800
159.03225806451425,268600,0,73950,147900
159.03225806451425,268600,0,73950,147900
159.13978494623467,268600,0,74000,148000
159.13978494623467,268600,0,74000,148000
159.2473118279551,268600,0,74050,148100
159.2473118279551,268600,0,74050,148100
159.3548387096755,268600,0,74100,148200
159.3548387096755,268600,0,74100,148200
159.46236559139592,268600,0,74150,148300
159.46236559139592,268600,0,74150,148300
159.56989247311634,268600,0,74200,148400
159.56989247311634,268600,0,74200,148400
159.67741935483676,268600,0,74250,148500
159.67741935483676,268600,0,74250,148500
159.78494623655718,268600,0,74300,148600
159.78494623655718,268600,0,74300,148600
159.8924731182776,268600,0,74350,148700
159.8924731182776,268600,0,74350,148700
159.999999999998,268600,0,74400,148800
159.999999999998,268600,0,74400,148800
160.10752688171843,268600,0,74450,148900
160.10752688171843,268600,0,74450,148900
160.21505376343885,268600,0,74500,149000
160.21505376343885,268600,0,74500,149000
160.32258064515926,268600,0,74550,149100
160.32258064515926,268600,0,74550,149100
160.43010752687968,268600,0,74600,149200
160.43010752687968,268600,0,74600,149200
160.5376344086001,268600,0,74650,149300
160.5376344086001,268600,0,74650,149300
160.64516129032052,268600,0,74700,149400
160.64516129032052,268600,0,74700,149400
160.75268817204093,268600,0,74750,149500
160.75268817204093,268600,0,74750,149500
160.86021505376135,268600,0,74800,149600
160.86021505376135,268600,0,74800,149600
160.96774193548177,268600,0,74850,149700
160.96774193548177,268600,0,74850,149700
161.0752688172022,268600,0,74900,149800
161.0752688172022,268600,0,74900,149800
161.1827956989226,268600,0,74950,149900
161.1827956989226,268600,0,74950,149900
161.29032258064302,268600,0,75000,150000
271.290322580643,268600,0,75000,150000
271.3007132705848,268600,50,75050,150050
271.3007132705848,268600,50,75050,150050
271.3111039605266,268600,100,75100,150100
271.3111039605266,268600,100,75100,150100
271.3214946504684,268600,150,75150,150150
271.3214946504684,268600,150,75150,150150
271.3318853404102,268600,200,75200,150200
271.3318853404102,268600,200,75200,150200
271.342276030352,268600,250,75250,150250
271.342276030352,268600,250,75250,150250
271.3526667202938,268600,300,75300,150300
271.3526667202938,268600,300,75300,150300
271.3630574102356,268600,350,75350,150350
271.3630574102356,268600,350,75350,150350
271.3734481001774,268600,400,75400,150400
271.3734481001774,268600,400,75400,150400
271.3838387901192,268600,450,75450,150450
271.3838387901192,268600,450,75450,150450
271.39422948006103,268600,500,75500,150500
271.39422948006103,268600,500,75500,150500
271.40462017000283,268600,550,75550,150550
271.40462017000283,268600,550,75550,150550
271.41501085994463,268600,600,75600,150600
271.41501085994463,268600,600,75600,150600
271.42540154988643,268600,650,75650,150650
271.42540154988643,268600,650,75650,150650
271.43579223982823,268600,700,75700,150700
271.43579223982823,268600,700,75700,150700
271.44618292977003,268600,750,75750,150750
271.44618292977003,268600,750,75750,150750
271.45657361971183,268600,800,75800,150800
271.45657361971183,268600,800,75800,150800
271.46696430965363,268600,850,75850,150850
271.46696430965363,268600,850,75850,150850
271.47735499959543,268600,900,75900,150900
271.47735499959543,268600,900,75900,150900
271.48774568953723,268600,950,75950,150950
271.48774568953723,268600,950,75950,150950
271.49813637947904,268600,1000,76000,151000
271.49813637947904,268600,1000,76000,151000
271.50852706942084,268600,1050,76050,151050
271.50852706942084,268600,1050,76050,151050
271.51891775936264,268600,1100,76100,151100
271.51891775936264,268600,1100,76100,151100
271.52930844930444,268600,1150,76150,151150
271.52930844930444,268600,1150,76150,151150
271.53969913924624,268600,1200,76200,151200
271.53969913924624,268600,1200,76200,151200
271.55008982918804,268600,1250,76250,151250
271.55008982918804,268600,1250,76250,151250
271.56048051912984,268600,1300,76300,151300
271.56048051912984,268600,1300,76300,151300
271.57087120907164,268600,1350,76350,151350
271.57087120907164,268600,1350,76350,151350
271.58126189901344,268600,1400,76400,151400
271.58126189901344,268600,1400,76400,151400
271.59165258895524,268600,1450,76450,151450
271.59165258895524,268600,1450,76450,151450
271.60204327889704,268600,1500,76500,151500
271.60204327889704,268600,1500,76500,151500
271.61243396883884,268600,1550,76550,151550
271.61243396883884,268600,1550,76550,151550
271.62282465878064,268600,1600,76600,151600
271.62282465878064,268600,1600,76600,151600
271.63321534872244,268600,1650,76650,151650
271.63321534872244,268600,1650,76650,151650
271.64360603866425,268600,1700,76700,151700
271.64360603866425,268600,1700,76700,151700
271.65399672860605,268600,1750,76750,151750
271.65399672860605,268600,1750,76750,151750
271.66438741854785,268600,1800,76800,151800
271.66438741854785,268600,1800,76800,151800
271.67477810848965,268600,1850,76850,151850
271.67477810848965,268600,1850,76850,151850
271.68516879843145,268600,1900,76900,151900
271.68516879843145,268600,1900,76900,151900
271.69555948837325,268600,1950,76950,151950
271.69555948837325,268600,1950,76950,151950
271.70595017831505,268600,2000,77000,152000
271.70595017831505,268600,2000,77000,152000
271.71634086825685,268600,2050,77050,152050
271.71634086825685,268600,2050,77050,152050
271.72673155819865,268600,2100,77100,152100
271.72673155819865,268600,2100,77100,152100
271.73712224814045,268600,2150,77150,152150
271.73712224814045,268600,2150,77150,152150
271.74751293808225,268600,2200,77200,152200
271.74751293808225,268600,2200,77200,152200
271.75790362802405,268600,2250,77250,152250
271.75790362802405,268600,2250,77250,152250
271.76829431796585,268600,2300,77300,152300
271.76829431796585,268600,2300,77300,152300
271.77868500790765,268600,2350,77350,152350
271.77868500790765,268600,2350,77350,152350
271.78907569784946,268600,2400,77400,152400
271.78907569784946,268600,2400,77400,152400
271.79946638779126,268600,2450,77450,152450
271.79946638779126,268600,2450,77450,152450
271.80985707773306,268600,2500,77500,152500
271.80985707773306,268600,2500,77500,152500
271.82024776767486,268600,2550,77550,152550
271.82024776767486,268600,2550,77550,152550
271.83063845761666,268600,2600,77600,152600
271.83063845761666,268600,2600,77600,152600
271.84102914755846,268600,2650,77650,152650
271.84102914755846,268600,2650,77650,152650
271.85141983750026,268600,2700,77700,152700
271.85141983750026,268600,2700,77700,152700
271.86181052744206,268600,2750,77750,152750
271.86181052744206,268600,2750,77750,152750
271.87220121738386,268600,2800,77800,152800
271.87220121738386,268600,2800,77800,152800
271.88259190732566,268600,2850,77850,152850
271.88259190732566,268600,2850,77850,152850
271.89298259726746,268600,2900,77900,152900
271.89298259726746,268600,2900,77900,152900
271.90337328720926,268600,2950,77950,152950
271.90337328720926,268600,2950,77950,152950
271.91376397715106,268600,3000,78000,153000
271.91376397715106,268600,3000,78000,153000
271.92415466709286,268600,3050,78050,153050
271.92415466709286,268600,3050,78050,153050
271.93454535703466,268600,3100,78100,153100
271.93454535703466,268600,3100,78100,153100
271.94493604697647,268600,3150,78150,153150
271.94493604697647,268600,3150,78150,153150
271.95532673691827,268600,3200,78200,153200
271.95532673691827,268600,3200,78200,153200
271.96571742686007,268600,3250,78250,153250
271.96571742686007,268600,3250,78250,153250
271.97610811680187,268600,3300,78300,153300
271.97610811680187,268600,3300,78300,153300
271.98649880674367,268600,3350,78350,153350
271.98649880674367,268600,3350,78350,153350
271.99688949668547,268600,3400,78400,153400
271.99688949668547,268600,3400,78400,153400
272.00728018662727,268600,3450,78450,153450
272.00728018662727,268600,3450,78450,153450
272.01767087656907,268600,3500,78500,153500
272.01767087656907,268600,3500,78500,153500
272.02806156651087,268600,3550,78550,153550
272.02806156651087,268600,3550,78550,153550
272.0384522564527,268600,3600,78600,153600
272.0384522564527,268600,3600,78600,153600
272.0488429463945,268600,3650,78650,153650
272.0488429463945,268600,3650,78650,153650
272.0592336363363,268600,3700,78700,153700
272.0592336363363,268600,3700,78700,153700
272.0696243262781,268600,3750,78750,153750
272.0696243262781,268600,3750,78750,153750
272.0800150162199,268600,3800,78800,153800
272.0800150162199,268600,3800,78800,153800
272.0904057061617,268600,3850,78850,153850
272.0904057061617,268600,3850,78850,153850
272.1007963961035,268600,3900,78900,153900
272.1007963961035,268600,3900,78900,153900
272.1111870860453,268600,3950,78950,153950
272.1111870860453,268600,3950,78950,153950
272.1215777759871,268600,4000,79000,154000
272.1215777759871,268600,4000,79000,154000
272.1319684659289,268600,4050,79050,154050
272.1319684659289,268600,4050,79050,154050
272.1423591558707,268600,4100,79100,154100
272.1423591558707,268600,4100,79100,154100
272.1527498458125,268600,4150,79150,154150
272.1527498458125,268600,4150,79150,154150
272.1631405357543,268600,4200,79200,154200
272.1631405357543,268600,4200,79200,154200
272.1735312256961,268600,4250,79250,154250
272.1735312256961,268600,4250,79250,154250
272.1839219156379,268600,4300,79300,154300
272.1839219156379,268600,4300,79300,154300
272.1943126055797,268600,4350,79350,154350
272.1943126055797,268600,4350,79350,154350
272.2047032955215,268600,4400,79400,154400
272.2047032955215,268600,4400,79400,154400
272.2150939854633,268600,4450,79450,154450
272.2150939854633,268600,4450,79450,154450
272.2254846754051,268600,4500,79500,154500
272.2254846754051,268600,4500,79500,154500
272.2358753653469,268600,4550,79550,154550
272.2358753653469,268600,4550,79550,154550
272.2462660552887,268600,4600,79600,154600
272.2462660552887,268600,4600,79600,154600
272.2566567452305,268600,4650,79650,154650
272.2566567452305,268600,4650,79650,154650
272.2670474351723,268600,4700,79700,154700
272.2670474351723,268600,4700,79700,154700
272.2774381251141,268600,4750,79750,154750
272.2774381251141,268600,4750,79750,154750
272.2878288150559,268600,4800,79800,154800
272.2878288150559,268600,4800,79800,154800
272.2982195049977,268600,4850,79850,154850
272.2982195049977,268600,4850,79850,154850
272.3086101949395,268600,4900,79900,154900
272.3086101949395,268600,4900,79900,154900
272.3190008848813,268600,4950,79950,154950
272.3190008848813,268600,4950,79950,154950
272.3293915748231,268600,5000,80000,155000
272.3293915748231,268600,5000,80000,155000
272.3397822647649,268600,5050,80050,155050
272.3397822647649,268600,5050,80050,155050
272.3501729547067,268600,5100,80100,155100
272.3501729547067,268600,5100,80100,155100
272.3605636446485,268600,5150,80150,155150
272.3605636446485,268600,5150,80150,155150
272.3709543345903,268600,5200,80200,155200
272.3709543345903,268600,5200,80200,155200
272.3813450245321,268600,5250,80250,155250
272.3813450245321,268600,5250,80250,155250
272.3917357144739,268600,5300,80300,155300
272.3917357144739,268600,5300,80300,155300
272.4021264044157,268600,5350,80350,155350
272.4021264044157,268600,5350,80350,155350
272.4125170943575,268600,5400,80400,155400
272.4125170943575,268600,5400,80400,155400
272.4229077842993,268600,5450,80450,155450
272.4229077842993,268600,5450,80450,155450
272.4332984742411,268600,5500,80500,155500
272.4332984742411,268600,5500,80500,155500
272.4436891641829,268600,5550,80550,155550
272.4436891641829,268600,5550,80550,155550
272.4540798541247,268600,5600,80600,155600
272.4540798541247,268600,5600,80600,155600
272.4644705440665,268600,5650,80650,155650
272.4644705440665,268600,5650,80650,155650
272.4748612340083,268600,5700,80700,155700
272.4748612340083,268600,5700,80700,155700
272.4852519239501,268600,5750,80750,155750
272.4852519239501,268600,5750,80750,155750
272.4956426138919,268600,5800,80800,155800
272.4956426138919,268600,5800,80800,155800
272.5060333038337,268600,5850,80850,155850
272.5060333038337,268600,5850,80850,155850
272.5164239937755,268600,5900,80900,155900
272.5164239937755,268600,5900,80900,155900
272.5268146837173,268600,5950,80950,155950
272.5268146837173,268600,5950,80950,155950
272.5372053736591,268600,6000,81000,156000
272.5372053736591,268600,6000,81000,156000
272.5475960636009,268600,6050,81050,156050
272.5475960636009,268600,6050,81050,156050
272.5579867535427,268600,6100,81100,156100
272.5579867535427,268600,6100,81100,156100
272.5683774434845,268600,6150,81150,156150
272.5683774434845,268600,6150,81150,156150
272.5787681334263,268600,6200,81200,156200
272.5787681334263,268600,6200,81200,156200
272.5891588233681,268600,6250,81250,156250
272.5891588233681,268600,6250,81250,156250
272.5995495133099,268600,6300,81300,156300
272.5995495133099,268600,6300,81300,156300
272.6099402032517,268600,6350,81350,156350
272.6099402032517,268600,6350,81350,156350
272.6203308931935,268600,6400,81400,156400
272.6203308931935,268600,6400,81400,156400
272.6307215831353,268600,6450,81450,156450
272.6307215831353,268600,6450,81450,156450
272.6411122730771,268600,6500,81500,156500
272.6411122730771,268600,6500,81500,156500
272.6515029630189,268600,6550,81550,156550
272.6515029630189,268600,6550,81550,156550
272.6618936529607,268600,6600,81600,156600
272.6618936529607,268600,6600,81600,156600
272.6722843429025,268600,6650,81650,156650
272.6722843429025,268600,6650,81650,156650
272.6826750328443,268600,6700,81700,156700
272.6826750328443,268600,6700,81700,156700
272.6930657227861,268600,6750,81750,156750
272.6930657227861,268600,6750,81750,156750
272.7034564127279,268600,6800,81800,156800
272.7034564127279,268600,6800,81800,156800
272.7138471026697,268600,6850,81850,156850
272.7138471026697,268600,6850,81850,156850
272.7242377926115,268600,6900,81900,156900
272.7242377926115,268600,6900,81900,156900
272.7346284825533,268600,6950,81950,156950
272.7346284825533,268600,6950,81950,156950
272.7450191724951,268600,7000,82000,157000
272.7450191724951,268600,7000,82000,157000
272.7554098624369,268600,7050,82050,157050
272.7554098624369,268600,7050,82050,157050
272.7658005523787,268600,7100,82100,157100
272.7658005523787,268600,7100,82100,157100
272.7761912423205,268600,7150,82150,157150
272.7761912423205,268600,7150,82150,157150
272.7865819322623,268600,7200,82200,157200
272.7865819322623,268600,7200,82200,157200
272.7969726222041,268600,7250,82250,157250
272.7969726222041,268600,7250,82250,157250
272.8073633121459,268600,7300,82300,157300
272.8073633121459,268600,7300,82300,157300
272.8177540020877,268600,7350,82350,157350
272.8177540020877,268600,7350,82350,157350
272.8281446920295,268600,7400,82400,157400
272.8281446920295,268600,7400,82400,157400
272.8385353819713,268600,7450,82450,157450
272.8385353819713,268600,7450,82450,157450
272.8489260719131,268600,7500,82500,157500
272.8489260719131,268600,7500,82500,157500
272.8593167618549,268600,7550,82550,157550
272.8593167618549,268600,7550,82550,157550
272.8697074517967,268600,7600,82600,157600
272.8697074517967,268600,7600,82600,157600
272.88009814173853,268600,7650,82650,157650
272.88009814173853,268600,7650,82650,157650
272.89048883168033,268600,7700,82700,157700
272.89048883168033,268600,7700,82700,157700
272.90087952162213,268600,7750,82750,157750
272.90087952162213,268600,7750,82750,157750
272.91127021156393,268600,7800,82800,157800
272.91127021156393,268600,7800,82800,157800
272.92166090150573,268600,7850,82850,157850
272.92166090150573,268600,7850,82850,157850
272.93205159144753,268600,7900,82900,157900
272.93205159144753,268600,7900,82900,157900
272.94244228138933,268600,7950,82950,157950
272.94244228138933,268600,7950,82950,157950
272.95283297133113,268600,8000,83000,158000
272.95283297133113,268600,8000,83000,158000
272.96322366127293,268600,8050,83050,158050
272.96322366127293,268600,8050,83050,158050
272.97361435121474,268600,8100,83100,158100
272.97361435121474,268600,8100,83100,158100
272.98400504115654,268600,8150,83150,158150
272.98400504115654,268600,8150,83150,158150
272.99439573109834,268600,8200,83200,158200
272.99439573109834,268600,8200,83200,158200
273.00478642104014,268600,8250,83250,158250
273.00478642104014,268600,8250,83250,158250
273.01517711098194,268600,8300,83300,158300
273.01517711098194,268600,8300,83300,158300
273.02556780092374,268600,8350,83350,158350
273.02556780092374,268600,8350,83350,158350
273.03595849086554,268600,8400,83400,158400
273.03595849086554,268600,8400,83400,158400
273.04634918080734,268600,8450,83450,158450
273.04634918080734,268600,8450,83450,158450
273.05673987074914,268600,8500,83500,158500
273.05673987074914,268600,8500,83500,158500
273.06713056069094,268600,8550,83550,158550
273.06713056069094,268600,8550,83550,158550
273.07752125063274,268600,8600,83600,158600
273.07752125063274,268600,8600,83600,158600
273.08791194057454,268600,8650,83650,158650
273.08791194057454,268600,8650,83650,158650
273.09830263051634,268600,8700,83700,158700
273.09830263051634,268600,8700,83700,158700
273.10869332045814,268600,8750,83750,158750
273.10869332045814,268600,8750,83750,158750
273.11908401039994,268600,8800,83800,158800
273.11908401039994,268600,8800,83800,158800
273.12947470034175,268600,8850,83850,158850
273.12947470034175,268600,8850,83850,158850
273.13986539028355,268600,8900,83900,158900
273.13986539028355,268600,8900,83900,158900
273.15025608022535,268600,8950,83950,158950
273.15025608022535,268600,8950,83950,158950
273.16064677016715,268600,9000,84000,159000
273.16064677016715,268600,9000,84000,159000
273.17103746010895,268600,9050,84050,159050
273.17103746010895,268600,9050,84050,159050
273.18142815005075,268600,9100,84100,159100
273.18142815005075,268600,9100,84100,159100
273.19181883999255,268600,9150,84150,159150
273.19181883999255,268600,9150,84150,159150
273.20220952993435,268600,9200,84200,159200
273.20220952993435,268600,9200,84200,159200
273.21260021987615,268600,9250,84250,159250
273.21260021987615,268600,9250,84250,159250
273.22299090981795,268600,9300,84300,159300
273.22299090981795,268600,9300,84300,159300
273.23338159975975,268600,9350,84350,159350
273.23338159975975,268600,9350,84350,159350
273.24377228970155,268600,9400,84400,159400
273.24377228970155,268600,9400,84400,159400
273.25416297964335,268600,9450,84450,159450
273.25416297964335,268600,9450,84450,159450
273.26455366958515,268600,9500,84500,159500
273.26455366958515,268600,9500,84500,159500
273.27494435952696,268600,9550,84550,159550
273.27494435952696,268600,9550,84550,159550
273.28533504946876,268600,9600,84600,159600
273.28533504946876,268600,9600,84600,159600
273.29572573941056,268600,9650,84650,159650
273.29572573941056,268600,9650,84650,159650
273.30611642935236,268600,9700,84700,159700
273.30611642935236,268600,9700,84700,159700
273.31650711929416,268600,9750,84750,159750
273.31650711929416,268600,9750,84750,159750
273.32689780923596,268600,9800,84800,159800
273.32689780923596,268600,9800,84800,159800
273.33728849917776,268600,9850,84850,159850
273.33728849917776,268600,9850,84850,159850
273.34767918911956,268600,9900,84900,159900
273.34767918911956,268600,9900,84900,159900
273.35806987906136,268600,9950,84950,159950
273.35806987906136,268600,9950,84950,159950
273.36846056900316,268600,10000,85000,160000
273.36846056900316,268600,10000,85000,160000
273.37885125894496,268600,10050,85050,160050
273.37885125894496,268600,10050,85050,160050
273.38924194888676,268600,10100,85100,160100
273.38924194888676,268600,10100,85100,160100
273.39963263882856,268600,10150,85150,160150
273.39963263882856,268600,10150,85150,160150
273.41002332877036,268600,10200,85200,160200
273.41002332877036,268600,10200,85200,160200
273.42041401871217,268600,10250,85250,160250
273.42041401871217,268600,10250,85250,160250
273.43080470865397,268600,10300,85300,160300
273.43080470865397,268600,10300,85300,160300
273.44119539859577,268600,10350,85350,160350
273.44119539859577,268600,10350,85350,160350
273.45158608853757,268600,10400,85400,160400
273.45158608853757,268600,10400,85400,160400
273.46197677847937,268600,10450,85450,160450
273.46197677847937,268600,10450,85450,160450
273.47236746842117,268600,10500,85500,160500
273.47236746842117,268600,10500,85500,160500
273.48275815836297,268600,10550,85550,160550
273.48275815836297,268600,10550,85550,160550
273.49314884830477,268600,10600,85600,160600
273.49314884830477,268600,10600,85600,160600
273.50353953824657,268600,10650,85650,160650
273.50353953824657,268600,10650,85650,160650
273.51393022818837,268600,10700,85700,160700
273.51393022818837,268600,10700,85700,160700
273.5243209181302,268600,10750,85750,160750
273.5243209181302,268600,10750,85750,160750
273.534711608072,268600,10800,85800,160800
273.534711608072,268600,10800,85800,160800
273.5451022980138,268600,10850,85850,160850
273.5451022980138,268600,10850,85850,160850
273.5554929879556,268600,10900,85900,160900
273.5554929879556,268600,10900,85900,160900
273.5658836778974,268600,10950,85950,160950
273.5658836778974,268600,10950,85950,160950
273.5762743678392,268600,11000,86000,161000
273.5762743678392,268600,11000,86000,161000
273.586665057781,268600,11050,86050,161050
273.586665057781,268600,11050,86050,161050
273.5970557477228,268600,11100,86100,161100
273.5970557477228,268600,11100,86100,161100
273.6074464376646,268600,11150,86150,161150
273.6074464376646,268600,11150,86150,161150
273.6178371276064,268600,11200,86200,161200
273.6178371276064,268600,11200,86200,161200
273.6282278175482,268600,11250,86250,161250
273.6282278175482,268600,11250,86250,161250
273.63861850749,268600,11300,86300,161300
273.63861850749,268600,11300,86300,161300
273.6490091974318,268600,11350,86350,161350
273.6490091974318,268600,11350,86350,161350
273.6593998873736,268600,11400,86400,161400
273.6593998873736,268600,11400,86400,161400
273.6697905773154,268600,11450,86450,161450
273.6697905773154,268600,11450,86450,161450
273.6801812672572,268600,11500,86500,161500
273.6801812672572,268600,11500,86500,161500
273.690571957199,268600,11550,86550,161550
273.690571957199,268600,11550,86550,161550
273.7009626471408,268600,11600,86600,161600
273.7009626471408,268600,11600,86600,161600
273.7113533370826,268600,11650,86650,161650
273.7113533370826,268600,11650,86650,161650
273.7217440270244,268600,11700,86700,161700
273.7217440270244,268600,11700,86700,161700
273.7321347169662,268600,11750,86750,161750
273.7321347169662,268600,11750,86750,161750
273.742525406908,268600,11800,86800,161800
273.742525406908,268600,11800,86800,161800
273.7529160968498,268600,11850,86850,161850
273.7529160968498,268600,11850,86850,161850
273.7633067867916,268600,11900,86900,161900
273.7633067867916,268600,11900,86900,161900
273.7736974767334,268600,11950,86950,161950
273.7736974767334,268600,11950,86950,161950
273.7840881666752,268600,12000,87000,162000
273.7840881666752,268600,12000,87000,162000
273.794478856617,268600,12050,87050,162050
273.794478856617,268600,12050,87050,162050
273.8048695465588,268600,12100,87100,162100
273.8048695465588,268600,12100,87100,162100
273.8152602365006,268600,12150,87150,162150
273.8152602365006,268600,12150,87150,162150
273.8256509264424,268600,12200,87200,162200
273.8256509264424,268600,12200,87200,162200
273.8360416163842,268600,12250,87250,162250
273.8360416163842,268600,12250,87250,162250
273.846432306326,268600,12300,87300,162300
273.846432306326,268600,12300,87300,162300
273.8568229962678,268600,12350,87350,162350
273.8568229962678,268600,12350,87350,162350
273.8672136862096,268600,12400,87400,162400
273.8672136862096,268600,12400,87400,162400
273.8776043761514,268600,12450,87450,162450
273.8776043761514,268600,12450,87450,162450
273.8879950660932,268600,12500,87500,162500
273.8879950660932,268600,12500,87500,162500
273.898385756035,268600,12550,87550,162550
273.898385756035,268600,12550,87550,162550
273.9087764459768,268600,12600,87600,162600
273.9087764459768,268600,12600,87600,162600
273.9191671359186,268600,12650,87650,162650
273.9191671359186,268600,12650,87650,162650
273.9295578258604,268600,12700,87700,162700
273.9295578258604,268600,12700,87700,162700
273.9399485158022,268600,12750,87750,162750
273.9399485158022,268600,12750,87750,162750
273.950339205744,268600,12800,87800,162800
273.950339205744,268600,12800,87800,162800
273.9607298956858,268600,12850,87850,162850
273.9607298956858,268600,12850,87850,162850
273.9711205856276,268600,12900,87900,162900
273.9711205856276,268600,12900,87900,162900
273.9815112755694,268600,12950,87950,162950
273.9815112755694,268600,12950,87950,162950
273.9919019655112,268600,13000,88000,163000
273.9919019655112,268600,13000,88000,163000
274.002292655453,268600,13050,88050,163050
274.002292655453,268600,13050,88050,163050
274.0126833453948,268600,13100,88100,163100
274.0126833453948,268600,13100,88100,163100
274.0230740353366,268600,13150,88150,163150
274.0230740353366,268600,13150,88150,163150
274.0334647252784,268600,13200,88200,163200
274.0334647252784,268600,13200,88200,163200
274.0438554152202,268600,13250,88250,163250
274.0438554152202,268600,13250,88250,163250
274.054246105162,268600,13300,88300,163300
274.054246105162,268600,13300,88300,163300
274.0646367951038,268600,13350,88350,163350
274.0646367951038,268600,13350,88350,163350
274.0750274850456,268600,13400,88400,163400
274.0750274850456,268600,13400,88400,163400
274.0854181749874,268600,13450,88450,163450
274.0854181749874,268600,13450,88450,163450
274.0958088649292,268600,13500,88500,163500
274.0958088649292,268600,13500,88500,163500
274.106199554871,268600,13550,88550,163550
274.106199554871,268600,13550,88550,163550
274.1165902448128,268600,13600,88600,163600
274.1165902448128,268600,13600,88600,163600
274.1269809347546,268600,13650,88650,163650
274.1269809347546,268600,13650,88650,163650
274.1373716246964,268600,13700,88700,163700
274.1373716246964,268600,13700,88700,163700
274.1477623146382,268600,13750,88750,163750
274.1477623146382,268600,13750,88750,163750
274.15815300458,268600,13800,88800,163800
274.15815300458,268600,13800,88800,163800
274.1685436945218,268600,13850,88850,163850
274.1685436945218,268600,13850,88850,163850
274.1789343844636,268600,13900,88900,163900
274.1789343844636,268600,13900,88900,163900
274.1893250744054,268600,13950,88950,163950
274.1893250744054,268600,13950,88950,163950
274.1997157643472,268600,14000,89000,164000
274.1997157643472,268600,14000,89000,164000
274.210106454289,268600,14050,89050,164050
274.210106454289,268600,14050,89050,164050
274.2204971442308,268600,14100,89100,164100
274.2204971442308,268600,14100,89100,164100
274.2308878341726,268600,14150,89150,164150
274.2308878341726,268600,14150,89150,164150
274.2412785241144,268600,14200,89200,164200
274.2412785241144,268600,14200,89200,164200
274.2516692140562,268600,14250,89250,164250
274.2516692140562,268600,14250,89250,164250
274.262059903998,268600,14300,89300,164300
274.262059903998,268600,14300,89300,164300
274.2724505939398,268600,14350,89350,164350
274.2724505939398,268600,14350,89350,164350
274.2828412838816,268600,14400,89400,164400
274.2828412838816,268600,14400,89400,164400
274.2932319738234,268600,14450,89450,164450
274.2932319738234,268600,14450,89450,164450
274.3036226637652,268600,14500,89500,164500
274.3036226637652,268600,14500,89500,164500
274.314013353707,268600,14550,89550,164550
274.314013353707,268600,14550,89550,164550
274.3244040436488,268600,14600,89600,164600
274.3244040436488,268600,14600,89600,164600
274.3347947335906,268600,14650,89650,164650
274.3347947335906,268600,14650,89650,164650
274.3451854235324,268600,14700,89700,164700
274.3451854235324,268600,14700,89700,164700
274.3555761134742,268600,14750,89750,164750
274.3555761134742,268600,14750,89750,164750
274.36596680341603,268600,14800,89800,164800
274.36596680341603,268600,14800,89800,164800
274.37635749335783,268600,14850,89850,164850
274.37635749335783,268600,14850,89850,164850
274.38674818329963,268600,14900,89900,164900
274.38674818329963,268600,14900,89900,164900
274.39713887324143,268600,14950,89950,164950
274.39713887324143,268600,14950,89950,164950
274.40752956318323,268600,15000,90000,165000
274.40752956318323,268600,15000,90000,165000
274.41792025312503,268600,15050,90050,165050
274.41792025312503,268600,15050,90050,165050
274.42831094306683,268600,15100,90100,165100
274.42831094306683,268600,15100,90100,165100
274.43870163300863,268600,15150,90150,165150
274.43870163300863,268600,15150,90150,165150
274.44909232295043,268600,15200,90200,165200
274.44909232295043,268600,15200,90200,165200
274.45948301289224,268600,15250,90250,165250
274.45948301289224,268600,15250,90250,165250
274.46987370283404,268600,15300,90300,165300
274.46987370283404,268600,15300,90300,165300
274.48026439277584,268600,15350,90350,165350
274.48026439277584,268600,15350,90350,165350
274.49065508271764,268600,15400,90400,165400
274.49065508271764,268600,15400,90400,165400
274.50104577265944,268600,15450,90450,165450
274.50104577265944,268600,15450,90450,165450
274.51143646260124,268600,15500,90500,165500
274.51143646260124,268600,15500,90500,165500
274.52182715254304,268600,15550,90550,165550
274.52182715254304,268600,15550,90550,165550
274.53221784248484,268600,15600,90600,165600
274.53221784248484,268600,15600,90600,165600
274.54260853242664,268600,15650,90650,165650
274.54260853242664,268600,15650,90650,165650
274.55299922236844,268600,15700,90700,165700
274.55299922236844,268600,15700,90700,165700
274.56338991231024,268600,15750,90750,165750
274.56338991231024,268600,15750,90750,165750
274.57378060225204,268600,15800,90800,165800
274.57378060225204,268600,15800,90800,165800
274.58417129219384,268600,15850,90850,165850
274.58417129219384,268600,15850,90850,165850
274.59456198213564,268600,15900,90900,165900
274.59456198213564,268600,15900,90900,165900
274.60495267207745,268600,15950,90950,165950
274.60495267207745,268600,15950,90950,165950
274.61534336201925,268600,16000,91000,166000
274.61534336201925,268600,16000,91000,166000
274.62573405196105,268600,16050,91050,166050
274.62573405196105,268600,16050,91050,166050
274.63612474190285,268600,16100,91100,166100
274.63612474190285,268600,16100,91100,166100
274.64651543184465,268600,16150,91150,166150
274.64651543184465,268600,16150,91150,166150
274.65690612178645,268600,16200,91200,166200
274.65690612178645,268600,16200,91200,166200
274.66729681172825,268600,16250,91250,166250
274.66729681172825,268600,16250,91250,166250
274.67768750167005,268600,16300,91300,166300
274.67768750167005,268600,16300,91300,166300
274.68807819161185,268600,16350,91350,166350
274.68807819161185,268600,16350,91350,166350
274.69846888155365,268600,16400,91400,166400
274.69846888155365,268600,16400,91400,166400
274.70885957149545,268600,16450,91450,166450
274.70885957149545,268600,16450,91450,166450
274.71925026143725,268600,16500,91500,166500
274.71925026143725,268600,16500,91500,166500
274.72964095137905,268600,16550,91550,166550
274.72964095137905,268600,16550,91550,166550
274.74003164132085,268600,16600,91600,166600
274.74003164132085,268600,16600,91600,166600
274.75042233126266,268600,16650,91650,166650
274.75042233126266,268600,16650,91650,166650
274.76081302120446,268600,16700,91700,166700
274.76081302120446,268600,16700,91700,166700
274.77120371114626,268600,16750,91750,166750
274.77120371114626,268600,16750,91750,166750
274.78159440108806,268600,16800,91800,166800
274.78159440108806,268600,16800,91800,166800
274.79198509102986,268600,16850,91850,166850
274.79198509102986,268600,16850,91850,166850
274.80237578097166,268600,16900,91900,166900
274.80237578097166,268600,16900,91900,166900
274.81276647091346,268600,16950,91950,166950
274.81276647091346,268600,16950,91950,166950
274.82315716085526,268600,17000,92000,167000
274.82315716085526,268600,17000,92000,167000
274.83354785079706,268600,17050,92050,167050
274.83354785079706,268600,17050,92050,167050
274.84393854073886,268600,17100,92100,167100
274.84393854073886,268600,17100,92100,167100
274.85432923068066,268600,17150,92150,167150
274.85432923068066,268600,17150,92150,167150
274.86471992062246,268600,17200,92200,167200
274.86471992062246,268600,17200,92200,167200
274.87511061056426,268600,17250,92250,167250
274.87511061056426,268600,17250,92250,167250
274.88550130050606,268600,17300,92300,167300
274.88550130050606,268600,17300,92300,167300
274.89589199044786,268600,17350,92350,167350
274.89589199044786,268600,17350,92350,167350
274.90628268038967,268600,17400,92400,167400
274.90628268038967,268600,17400,92400,167400
274.91667337033147,268600,17450,92450,167450
274.91667337033147,268600,17450,92450,167450
274.92706406027327,268600,17500,92500,167500
274.92706406027327,268600,17500,92500,167500
274.93745475021507,268600,17550,92550,167550
274.93745475021507,268600,17550,92550,167550
274.94784544015687,268600,17600,92600,167600
274.94784544015687,268600,17600,92600,167600
274.95823613009867,268600,17650,92650,167650
274.95823613009867,268600,17650,92650,167650
274.96862682004047,268600,17700,92700,167700
274.96862682004047,268600,17700,92700,167700
274.97901750998227,268600,17750,92750,167750
274.97901750998227,268600,17750,92750,167750
274.98940819992407,268600,17800,92800,167800
274.98940819992407,268600,17800,92800,167800
274.9997988898659,268600,17850,92850,167850
274.9997988898659,268600,17850,92850,167850
275.0101895798077,268600,17900,92900,167900
275.0101895798077,268600,17900,92900,167900
275.0205802697495,268600,17950,92950,167950
275.0205802697495,268600,17950,92950,167950
275.0309709596913,268600,18000,93000,168000
275.0309709596913,268600,18000,93000,168000
275.0413616496331,268600,18050,93050,168050
275.0413616496331,268600,18050,93050,168050
275.0517523395749,268600,18100,93100,168100
275.0517523395749,268600,18100,93100,168100
275.0621430295167,268600,18150,93150,168150
275.0621430295167,268600,18150,93150,168150
275.0725337194585,268600,18200,93200,168200
275.0725337194585,268600,18200,93200,168200
275.0829244094003,268600,18250,93250,168250
275.0829244094003,268600,18250,93250,168250
275.0933150993421,268600,18300,93300,168300
275.0933150993421,268600,18300,93300,168300
275.1037057892839,268600,18350,93350,168350
275.1037057892839,268600,18350,93350,168350
275.1140964792257,268600,18400,93400,168400
275.1140964792257,268600,18400,93400,168400
275.1244871691675,268600,18450,93450,168450
275.1244871691675,268600,18450,93450,168450
275.1348778591093,268600,18500,93500,168500
275.1348778591093,268600,18500,93500,168500
275.1452685490511,268600,18550,93550,168550
275.1452685490511,268600,18550,93550,168550
275.1556592389929,268600,18600,93600,168600
275.1556592389929,268600,18600,93600,168600
275.1660499289347,268600,18650,93650,168650
275.1660499289347,268600,18650,93650,168650
275.1764406188765,268600,18700,93700,168700
275.1764406188765,268600,18700,93700,168700
275.1868313088183,268600,18750,93750,168750
275.1868313088183,268600,18750,93750,168750
275.1972219987601,268600,18800,93800,168800
275.1972219987601,268600,18800,93800,168800
275.2076126887019,268600,18850,93850,168850
275.2076126887019,268600,18850,93850,168850
275.2180033786437,268600,18900,93900,168900
275.2180033786437,268600,18900,93900,168900
275.2283940685855,268600,18950,93950,168950
275.2283940685855,268600,18950,93950,168950
275.2387847585273,268600,19000,94000,169000
275.2387847585273,268600,19000,94000,169000
275.2491754484691,268600,19050,94050,169050
275.2491754484691,268600,19050,94050,169050
275.2595661384109,268600,19100,94100,169100
275.2595661384109,268600,19100,94100,169100
275.2699568283527,268600,19150,94150,169150
275.2699568283527,268600,19150,94150,169150
275.2803475182945,268600,19200,94200,169200
275.2803475182945,268600,19200,94200,169200
275.2907382082363,268600,19250,94250,169250
275.2907382082363,268600,19250,94250,169250
275.3011288981781,268600,19300,94300,169300
275.3011288981781,268600,19300,94300,169300
275.3115195881199,268600,19350,94350,169350
275.3115195881199,268600,19350,94350,169350
275.3219102780617,268600,19400,94400,169400
275.3219102780617,268600,19400,94400,169400
275.3323009680035,268600,19450,94450,169450
275.3323009680035,268600,19450,94450,169450
275.3426916579453,268600,19500,94500,169500
275.3426916579453,268600,19500,94500,169500
275.3530823478871,268600,19550,94550,169550
275.3530823478871,268600,19550,94550,169550
275.3634730378289,268600,19600,94600,169600
275.3634730378289,268600,19600,94600,169600
275.3738637277707,268600,19650,94650,169650
275.3738637277707,268600,19650,94650,169650
275.3842544177125,268600,19700,94700,169700
275.3842544177125,268600,19700,94700,169700
275.3946451076543,268600,19750,94750,169750
275.3946451076543,268600,19750,94750,169750
275.4050357975961,268600,19800,94800,169800
275.4050357975961,268600,19800,94800,169800
275.4154264875379,268600,19850,94850,169850
275.4154264875379,268600,19850,94850,169850
275.4258171774797,268600,19900,94900,169900
275.4258171774797,268600,19900,94900,169900
275.4362078674215,268600,19950,94950,169950
275.4362078674215,268600,19950,94950,169950
275.4465985573633,268600,20000,95000,170000
275.4465985573633,268600,20000,95000,170000
275.4569892473051,268600,20050,95050,170050
275.4569892473051,268600,20050,95050,170050
275.4673799372469,268600,20100,95100,170100
275.4673799372469,268600,20100,95100,170100
275.4777706271887,268600,20150,95150,170150
275.4777706271887,268600,20150,95150,170150
275.4881613171305,268600,20200,95200,170200
275.4881613171305,268600,20200,95200,170200
275.4985520070723,268600,20250,95250,170250
275.4985520070723,268600,20250,95250,170250
275.5089426970141,268600,20300,95300,170300
275.5089426970141,268600,20300,95300,170300
275.5193333869559,268600,20350,95350,170350
275.5193333869559,268600,20350,95350,170350
275.5297240768977,268600,20400,95400,170400
275.5297240768977,268600,20400,95400,170400
275.5401147668395,268600,20450,95450,170450
275.5401147668395,268600,20450,95450,170450
275.5505054567813,268600,20500,95500,170500
275.5505054567813,268600,20500,95500,170500
275.5608961467231,268600,20550,95550,170550
275.5608961467231,268600,20550,95550,170550
275.5712868366649,268600,20600,95600,170600
275.5712868366649,268600,20600,95600,170600
275.5816775266067,268600,20650,95650,170650
275.5816775266067,268600,20650,95650,170650
275.5920682165485,268600,20700,95700,170700
275.5920682165485,268600,20700,95700,170700
275.6024589064903,268600,20750,95750,170750
275.6024589064903,268600,20750,95750,170750
275.6128495964321,268600,20800,95800,170800
275.6128495964321,268600,20800,95800,170800
275.6232402863739,268600,20850,95850,170850
275.6232402863739,268600,20850,95850,170850
275.6336309763157,268600,20900,95900,170900
275.6336309763157,268600,20900,95900,170900
275.6440216662575,268600,20950,95950,170950
275.6440216662575,268600,20950,95950,170950
275.6544123561993,268600,21000,96000,171000
275.6544123561993,268600,21000,96000,171000
275.6648030461411,268600,21050,96050,171050
275.6648030461411,268600,21050,96050,171050
275.6751937360829,268600,21100,96100,171100
275.6751937360829,268600,21100,96100,171100
275.6855844260247,268600,21150,96150,171150
275.6855844260247,268600,21150,96150,171150
275.6959751159665,268600,21200,96200,171200
275.6959751159665,268600,21200,96200,171200
275.7063658059083,268600,21250,96250,171250
275.7063658059083,268600,21250,96250,171250
275.7167564958501,268600,21300,96300,171300
275.7167564958501,268600,21300,96300,171300
275.7271471857919,268600,21350,96350,171350
275.7271471857919,268600,21350,96350,171350
275.7375378757337,268600,21400,96400,171400
275.7375378757337,268600,21400,96400,171400
275.7479285656755,268600,21450,96450,171450
275.7479285656755,268600,21450,96450,171450
275.7583192556173,268600,21500,96500,171500
275.7583192556173,268600,21500,96500,171500
275.7687099455591,268600,21550,96550,171550
275.7687099455591,268600,21550,96550,171550
275.7791006355009,268600,21600,96600,171600
275.7791006355009,268600,21600,96600,171600
275.7894913254427,268600,21650,96650,171650
275.7894913254427,268600,21650,96650,171650
275.7998820153845,268600,21700,96700,171700
275.7998820153845,268600,21700,96700,171700
275.8102727053263,268600,21750,96750,171750
275.8102727053263,268600,21750,96750,171750
275.8206633952681,268600,21800,96800,171800
275.8206633952681,268600,21800,96800,171800
275.8310540852099,268600,21850,96850,171850
275.8310540852099,268600,21850,96850,171850
275.84144477515173,268600,21900,96900,171900
275.84144477515173,268600,21900,96900,171900
275.85183546509353,268600,21950,96950,171950
275.85183546509353,268600,21950,96950,171950
275.86222615503533,268600,22000,97000,172000
275.86222615503533,268600,22000,97000,172000
275.87261684497713,268600,22050,97050,172050
275.87261684497713,268600,22050,97050,172050
275.88300753491893,268600,22100,97100,172100
275.88300753491893,268600,22100,97100,172100
275.89339822486073,268600,22150,97150,172150
275.89339822486073,268600,22150,97150,172150
275.90378891480253,268600,22200,97200,172200
275.90378891480253,268600,22200,97200,172200
275.91417960474433,268600,22250,97250,172250
275.91417960474433,268600,22250,97250,172250
275.92457029468613,268600,22300,97300,172300
275.92457029468613,268600,22300,97300,172300
275.93496098462793,268600,22350,97350,172350
275.93496098462793,268600,22350,97350,172350
275.94535167456974,268600,22400,97400,172400
275.94535167456974,268600,22400,97400,172400
275.95574236451154,268600,22450,97450,172450
275.95574236451154,268600,22450,97450,172450
275.96613305445334,268600,22500,97500,172500
275.96613305445334,268600,22500,97500,172500
275.97652374439514,268600,22550,97550,172550
275.97652374439514,268600,22550,97550,172550
275.98691443433694,268600,22600,97600,172600
275.98691443433694,268600,22600,97600,172600
275.99730512427874,268600,22650,97650,172650
275.99730512427874,268600,22650,97650,172650
276.00769581422054,268600,22700,97700,172700
276.00769581422054,268600,22700,97700,172700
276.01808650416234,268600,22750,97750,172750
276.01808650416234,268600,22750,97750,172750
276.02847719410414,268600,22800,97800,172800
276.02847719410414,268600,22800,97800,172800
276.03886788404594,268600,22850,97850,172850
276.03886788404594,268600,22850,97850,172850
276.04925857398774,268600,22900,97900,172900
276.04925857398774,268600,22900,97900,172900
276.05964926392954,268600,22950,97950,172950
276.05964926392954,268600,22950,97950,172950
276.07003995387134,268600,23000,98000,173000
276.07003995387134,268600,23000,98000,173000
276.08043064381314,268600,23050,98050,173050
276.08043064381314,268600,23050,98050,173050
276.09082133375495,268600,23100,98100,173100
276.09082133375495,268600,23100,98100,173100
276.10121202369675,268600,23150,98150,173150
276.10121202369675,268600,23150,98150,173150
276.11160271363855,268600,23200,98200,173200
276.11160271363855,268600,23200,98200,173200
276.12199340358035,268600,23250,98250,173250
276.12199340358035,268600,23250,98250,173250
276.13238409352215,268600,23300,98300,173300
276.13238409352215,268600,23300,98300,173300
276.14277478346395,268600,23350,98350,173350
276.14277478346395,268600,23350,98350,173350
276.15316547340575,268600,23400,98400,173400
276.15316547340575,268600,23400,98400,173400
276.16355616334755,268600,23450,98450,173450
276.16355616334755,268600,23450,98450,173450
276.17394685328935,268600,23500,98500,173500
276.17394685328935,268600,23500,98500,173500
276.18433754323115,268600,23550,98550,173550
276.18433754323115,268600,23550,98550,173550
276.19472823317295,268600,23600,98600,173600
276.19472823317295,268600,23600,98600,173600
276.20511892311475,268600,23650,98650,173650
276.20511892311475,268600,23650,98650,173650
276.21550961305655,268600,23700,98700,173700
276.21550961305655,268600,23700,98700,173700
276.22590030299835,268600,23750,98750,173750
276.22590030299835,268600,23750,98750,173750
276.23629099294016,268600,23800,98800,173800
276.23629099294016,268600,23800,98800,173800
276.24668168288196,268600,23850,98850,173850
276.24668168288196,268600,23850,98850,173850
276.25707237282376,268600,23900,98900,173900
276.25707237282376,268600,23900,98900,173900
276.26746306276556,268600,23950,98950,173950
276.26746306276556,268600,23950,98950,173950
276.27785375270736,268600,24000,99000,174000
276.27785375270736,268600,24000,99000,174000
276.28824444264916,268600,24050,99050,174050
276.28824444264916,268600,24050,99050,174050
276.29863513259096,268600,24100,99100,174100
276.29863513259096,268600,24100,99100,174100
276.30902582253276,268600,24150,99150,174150
276.30902582253276,268600,24150,99150,174150
276.31941651247456,268600,24200,99200,174200
276.31941651247456,268600,24200,99200,174200
276.32980720241636,268600,24250,99250,174250
276.32980720241636,268600,24250,99250,174250
276.34019789235816,268600,24300,99300,174300
276.34019789235816,268600,24300,99300,174300
276.35058858229996,268600,24350,99350,174350
276.35058858229996,268600,24350,99350,174350
276.36097927224176,268600,24400,99400,174400
276.36097927224176,268600,24400,99400,174400
276.37136996218356,268600,24450,99450,174450
276.37136996218356,268600,24450,99450,174450
276.38176065212537,268600,24500,99500,174500
276.38176065212537,268600,24500,99500,174500
276.39215134206717,268600,24550,99550,174550
276.39215134206717,268600,24550,99550,174550
276.40254203200897,268600,24600,99600,174600
276.40254203200897,268600,24600,99600,174600
276.41293272195077,268600,24650,99650,174650
276.41293272195077,268600,24650,99650,174650
276.42332341189257,268600,24700,99700,174700
276.42332341189257,268600,24700,99700,174700
276.43371410183437,268600,24750,99750,174750
276.43371410183437,268600,24750,99750,174750
276.44410479177617,268600,24800,99800,174800
276.44410479177617,268600,24800,99800,174800
276.45449548171797,268600,24850,99850,174850
276.45449548171797,268600,24850,99850,174850
276.46488617165977,268600,24900,99900,174900
276.46488617165977,268600,24900,99900,174900
276.47527686160157,268600,24950,99950,174950
276.47527686160157,268600,24950,99950,174950
276.4856675515434,268600,25000,100000,175000
276.4856675515434,268600,25000,100000,175000
276.4960582414852,268600,25050,100050,175050
276.4960582414852,268600,25050,100050,175050
276.506448931427,268600,25100,100100,175100
276.506448931427,268600,25100,100100,175100
276.5168396213688,268600,25150,100150,175150
276.5168396213688,268600,25150,100150,175150
276.5272303113106,268600,25200,100200,175200
276.5272303113106,268600,25200,100200,175200
276.5376210012524,268600,25250,100250,175250
276.5376210012524,268600,25250,100250,175250
276.5480116911942,268600,25300,100300,175300
276.5480116911942,268600,25300,100300,175300
276.558402381136,268600,25350,100350,175350
276.558402381136,268600,25350,100350,175350
276.5687930710778,268600,25400,100400,175400
276.5687930710778,268600,25400,100400,175400
276.5791837610196,268600,25450,100450,175450
276.5791837610196,268600,25450,100450,175450
276.5895744509614,268600,25500,100500,175500
276.5895744509614,268600,25500,100500,175500
276.5999651409032,268600,25550,100550,175550
276.5999651409032,268600,25550,100550,175550
276.610355830845,268600,25600,100600,175600
276.610355830845,268600,25600,100600,175600
276.6207465207868,268600,25650,100650,175650
276.6207465207868,268600,25650,100650,175650
276.6311372107286,268600,25700,100700,175700
276.6311372107286,268600,25700,100700,175700
276.6415279006704,268600,25750,100750,175750
276.6415279006704,268600,25750,100750,175750
276.6519185906122,268600,25800,100800,175800
276.6519185906122,268600,25800,100800,175800
276.662309280554,268600,25850,100850,175850
276.662309280554,268600,25850,100850,175850
276.6726999704958,268600,25900,100900,175900
276.6726999704958,268600,25900,100900,175900
276.6830906604376,268600,25950,100950,175950
276.6830906604376,268600,25950,100950,175950
276.6934813503794,268600,26000,101000,176000
276.6934813503794,268600,26000,101000,176000
276.7038720403212,268600,26050,101050,176050
276.7038720403212,268600,26050,101050,176050
276.714262730263,268600,26100,101100,176100
276.714262730263,268600,26100,101100,176100
276.7246534202048,268600,26150,101150,176150
276.7246534202048,268600,26150,101150,176150
276.7350441101466,268600,26200,101200,176200
276.7350441101466,268600,26200,101200,176200
276.7454348000884,268600,26250,101250,176250
276.7454348000884,268600,26250,101250,176250
276.7558254900302,268600,26300,101300,176300
276.7558254900302,268600,26300,101300,176300
276.766216179972,268600,26350,101350,176350
276.766216179972,268600,26350,101350,176350
276.7766068699138,268600,26400,101400,176400
276.7766068699138,268600,26400,101400,176400
276.7869975598556,268600,26450,101450,176450
276.7869975598556,268600,26450,101450,176450
276.7973882497974,268600,26500,101500,176500
276.7973882497974,268600,26500,101500,176500
276.8077789397392,268600,26550,101550,176550
276.8077789397392,268600,26550,101550,176550
276.818169629681,268600,26600,101600,176600
276.818169629681,268600,26600,101600,176600
276.8285603196228,268600,26650,101650,176650
276.8285603196228,268600,26650,101650,176650
276.8389510095646,268600,26700,101700,176700
276.8389510095646,268600,26700,101700,176700
276.8493416995064,268600,26750,101750,176750
276.8493416995064,268600,26750,101750,176750
276.8597323894482,268600,26800,101800,176800
276.8597323894482,268600,26800,101800,176800
276.87012307939,268600,26850,101850,176850
276.87012307939,268600,26850,101850,176850
276.8805137693318,268600,26900,101900,176900
276.8805137693318,268600,26900,101900,176900
276.8909044592736,268600,26950,101950,176950
276.8909044592736,268600,26950,101950,176950
276.9012951492154,268600,27000,102000,177000
276.9012951492154,268600,27000,102000,177000
276.9116858391572,268600,27050,102050,177050
276.9116858391572,268600,27050,102050,177050
276.922076529099,268600,27100,102100,177100
276.922076529099,268600,27100,102100,177100
276.9324672190408,268600,27150,102150,177150
276.9324672190408,268600,27150,102150,177150
276.9428579089826,268600,27200,102200,177200
276.9428579089826,268600,27200,102200,177200
276.9532485989244,268600,27250,102250,177250
276.9532485989244,268600,27250,102250,177250
276.9636392888662,268600,27300,102300,177300
276.9636392888662,268600,27300,102300,177300
276.974029978808,268600,27350,102350,177350
276.974029978808,268600,27350,102350,177350
276.9844206687498,268600,27400,102400,177400
276.9844206687498,268600,27400,102400,177400
276.9948113586916,268600,27450,102450,177450
276.9948113586916,268600,27450,102450,177450
277.0052020486334,268600,27500,102500,177500
277.0052020486334,268600,27500,102500,177500
277.0155927385752,268600,27550,102550,177550
277.0155927385752,268600,27550,102550,177550
277.025983428517,268600,27600,102600,177600
277.025983428517,268600,27600,102600,177600
277.0363741184588,268600,27650,102650,177650
277.0363741184588,268600,27650,102650,177650
277.0467648084006,268600,27700,102700,177700
277.0467648084006,268600,27700,102700,177700
277.0571554983424,268600,27750,102750,177750
277.0571554983424,268600,27750,102750,177750
277.0675461882842,268600,27800,102800,177800
277.0675461882842,268600,27800,102800,177800
277.077936878226,268600,27850,102850,177850
277.077936878226,268600,27850,102850,177850
277.0883275681678,268600,27900,102900,177900
277.0883275681678,268600,27900,102900,177900
277.0987182581096,268600,27950,102950,177950
277.0987182581096,268600,27950,102950,177950
277.1091089480514,268600,28000,103000,178000
277.1091089480514,268600,28000,103000,178000
277.1194996379932,268600,28050,103050,178050
277.1194996379932,268600,28050,103050,178050
277.129890327935,268600,28100,103100,178100
277.129890327935,268600,28100,103100,178100
277.1402810178768,268600,28150,103150,178150
277.1402810178768,268600,28150,103150,178150
277.1506717078186,268600,28200,103200,178200
277.1506717078186,268600,28200,103200,178200
277.1610623977604,268600,28250,103250,178250
277.1610623977604,268600,28250,103250,178250
277.1714530877022,268600,28300,103300,178300
277.1714530877022,268600,28300,103300,178300
277.181843777644,268600,28350,103350,178350
277.181843777644,268600,28350,103350,178350
277.1922344675858,268600,28400,103400,178400
277.1922344675858,268600,28400,103400,178400
277.2026251575276,268600,28450,103450,178450
277.2026251575276,268600,28450,103450,178450
277.2130158474694,268600,28500,103500,178500
277.2130158474694,268600,28500,103500,178500
277.2234065374112,268600,28550,103550,178550
277.2234065374112,268600,28550,103550,178550
277.233797227353,268600,28600,103600,178600
277.233797227353,268600,28600,103600,178600
277.2441879172948,268600,28650,103650,178650
277.2441879172948,268600,28650,103650,178650
277.2545786072366,268600,28700,103700,178700
277.2545786072366,268600,28700,103700,178700
277.2649692971784,268600,28750,103750,178750
277.2649692971784,268600,28750,103750,178750
277.2753599871202,268600,28800,103800,178800
277.2753599871202,268600,28800,103800,178800
277.285750677062,268600,28850,103850,178850
277.285750677062,268600,28850,103850,178850
277.2961413670038,268600,28900,103900,178900
277.2961413670038,268600,28900,103900,178900
277.3065320569456,268600,28950,103950,178950
277.3065320569456,268600,28950,103950,178950
277.3169227468874,268600,29000,104000,179000
277.3169227468874,268600,29000,104000,179000
277.32731343682923,268600,29050,104050,179050
277.32731343682923,268600,29050,104050,179050
277.33770412677103,268600,29100,104100,179100
277.33770412677103,268600,29100,104100,179100
277.34809481671283,268600,29150,104150,179150
277.34809481671283,268600,29150,104150,179150
277.35848550665463,268600,29200,104200,179200
277.35848550665463,268600,29200,104200,179200
277.36887619659643,268600,29250,104250,179250
277.36887619659643,268600,29250,104250,179250
277.37926688653823,268600,29300,104300,179300
277.37926688653823,268600,29300,104300,179300
277.38965757648003,268600,29350,104350,179350
277.38965757648003,268600,29350,104350,179350
277.40004826642183,268600,29400,104400,179400
277.40004826642183,268600,29400,104400,179400
277.41043895636363,268600,29450,104450,179450
277.41043895636363,268600,29450,104450,179450
277.42082964630544,268600,29500,104500,179500
277.42082964630544,268600,29500,104500,179500
277.43122033624724,268600,29550,104550,179550
277.43122033624724,268600,29550,104550,179550
277.44161102618904,268600,29600,104600,179600
277.44161102618904,268600,29600,104600,179600
277.45200171613084,268600,29650,104650,179650
277.45200171613084,268600,29650,104650,179650
277.46239240607264,268600,29700,104700,179700
277.46239240607264,268600,29700,104700,179700
277.47278309601444,268600,29750,104750,179750
277.47278309601444,268600,29750,104750,179750
277.48317378595624,268600,29800,104800,179800
277.48317378595624,268600,29800,104800,179800
277.49356447589804,268600,29850,104850,179850
277.49356447589804,268600,29850,104850,179850
277.50395516583984,268600,29900,104900,179900
277.50395516583984,268600,29900,104900,179900
277.51434585578164,268600,29950,104950,179950
277.51434585578164,268600,29950,104950,179950
277.52473654572344,268600,30000,105000,180000
277.52473654572344,268600,30000,105000,180000
277.53512723566524,268600,30050,105050,180050
277.53512723566524,268600,30050,105050,180050
277.54551792560704,268600,30100,105100,180100
277.54551792560704,268600,30100,105100,180100
277.55590861554884,268600,30150,105150,180150
277.55590861554884,268600,30150,105150,180150
277.56629930549065,268600,30200,105200,180200
277.56629930549065,268600,30200,105200,180200
277.57668999543245,268600,30250,105250,180250
277.57668999543245,268600,30250,105250,180250
277.58708068537425,268600,30300,105300,180300
277.58708068537425,268600,30300,105300,180300
277.59747137531605,268600,30350,105350,180350
277.59747137531605,268600,30350,105350,180350
277.60786206525785,268600,30400,105400,180400
277.60786206525785,268600,30400,105400,180400
277.61825275519965,268600,30450,105450,180450
277.61825275519965,268600,30450,105450,180450
277.62864344514145,268600,30500,105500,180500
277.62864344514145,268600,30500,105500,180500
277.63903413508325,268600,30550,105550,180550
277.63903413508325,268600,30550,105550,180550
277.64942482502505,268600,30600,105600,180600
277.64942482502505,268600,30600,105600,180600
277.65981551496685,268600,30650,105650,180650
277.65981551496685,268600,30650,105650,180650
277.67020620490865,268600,30700,105700,180700
277.67020620490865,268600,30700,105700,180700
277.68059689485045,268600,30750,105750,180750
277.68059689485045,268600,30750,105750,180750
277.69098758479225,268600,30800,105800,180800
277.69098758479225,268600,30800,105800,180800
277.70137827473405,268600,30850,105850,180850
277.70137827473405,268600,30850,105850,180850
277.71176896467585,268600,30900,105900,180900
277.71176896467585,268600,30900,105900,180900
277.72215965461766,268600,30950,105950,180950
277.72215965461766,268600,30950,105950,180950
277.73255034455946,268600,31000,106000,181000
277.73255034455946,268600,31000,106000,181000
277.74294103450126,268600,31050,106050,181050
277.74294103450126,268600,31050,106050,181050
277.75333172444306,268600,31100,106100,181100
277.75333172444306,268600,31100,106100,181100
277.76372241438486,268600,31150,106150,181150
277.76372241438486,268600,31150,106150,181150
277.77411310432666,268600,31200,106200,181200
277.77411310432666,268600,31200,106200,181200
277.78450379426846,268600,31250,106250,181250
277.78450379426846,268600,31250,106250,181250
277.79489448421026,268600,31300,106300,181300
277.79489448421026,268600,31300,106300,181300
277.80528517415206,268600,31350,106350,181350
277.80528517415206,268600,31350,106350,181350
277.81567586409386,268600,31400,106400,181400
277.81567586409386,268600,31400,106400,181400
277.82606655403566,268600,31450,106450,181450
277.82606655403566,268600,31450,106450,181450
277.83645724397746,268600,31500,106500,181500
277.83645724397746,268600,31500,106500,181500
277.84684793391926,268600,31550,106550,181550
277.84684793391926,268600,31550,106550,181550
277.85723862386106,268600,31600,106600,181600
277.85723862386106,268600,31600,106600,181600
277.86762931380287,268600,31650,106650,181650
277.86762931380287,268600,31650,106650,181650
277.87802000374467,268600,31700,106700,181700
277.87802000374467,268600,31700,106700,181700
277.88841069368647,268600,31750,106750,181750
277.88841069368647,268600,31750,106750,181750
277.89880138362827,268600,31800,106800,181800
277.89880138362827,268600,31800,106800,181800
277.90919207357007,268600,31850,106850,181850
277.90919207357007,268600,31850,106850,181850
277.91958276351187,268600,31900,106900,181900
277.91958276351187,268600,31900,106900,181900
277.92997345345367,268600,31950,106950,181950
277.92997345345367,268600,31950,106950,181950
277.94036414339547,268600,32000,107000,182000
277.94036414339547,268600,32000,107000,182000
277.95075483333727,268600,32050,107050,182050
277.95075483333727,268600,32050,107050,182050
277.9611455232791,268600,32100,107100,182100
277.9611455232791,268600,32100,107100,182100
277.9715362132209,268600,32150,107150,182150
277.9715362132209,268600,32150,107150,182150
277.9819269031627,268600,32200,107200,182200
277.9819269031627,268600,32200,107200,182200
277.9923175931045,268600,32250,107250,182250
277.9923175931045,268600,32250,107250,182250
278.0027082830463,268600,32300,107300,182300
278.0027082830463,268600,32300,107300,182300
278.0130989729881,268600,32350,107350,182350
278.0130989729881,268600,32350,107350,182350
278.0234896629299,268600,32400,107400,182400
278.0234896629299,268600,32400,107400,182400
278.0338803528717,268600,32450,107450,182450
278.0338803528717,268600,32450,107450,182450
278.0442710428135,268600,32500,107500,182500
278.0442710428135,268600,32500,107500,182500
278.0546617327553,268600,32550,107550,182550
278.0546617327553,268600,32550,107550,182550
278.0650524226971,268600,32600,107600,182600
278.0650524226971,268600,32600,107600,182600
278.0754431126389,268600,32650,107650,182650
278.0754431126389,268600,32650,107650,182650
278.0858338025807,268600,32700,107700,182700
278.0858338025807,268600,32700,107700,182700
278.0962244925225,268600,32750,107750,182750
278.0962244925225,268600,32750,107750,182750
278.1066151824643,268600,32800,107800,182800
278.1066151824643,268600,32800,107800,182800
278.1170058724061,268600,32850,107850,182850
278.1170058724061,268600,32850,107850,182850
278.1273965623479,268600,32900,107900,182900
278.1273965623479,268600,32900,107900,182900
278.1377872522897,268600,32950,107950,182950
278.1377872522897,268600,32950,107950,182950
278.1481779422315,268600,33000,108000,183000
278.1481779422315,268600,33000,108000,183000
278.1585686321733,268600,33050,108050,183050
278.1585686321733,268600,33050,108050,183050
278.1689593221151,268600,33100,108100,183100
278.1689593221151,268600,33100,108100,183100
278.1793500120569,268600,33150,108150,183150
278.1793500120569,268600,33150,108150,183150
278.1897407019987,268600,33200,108200,183200
278.1897407019987,268600,33200,108200,183200
278.2001313919405,268600,33250,108250,183250
278.2001313919405,268600,33250,108250,183250
278.2105220818823,268600,33300,108300,183300
278.2105220818823,268600,33300,108300,183300
278.2209127718241,268600,33350,108350,183350
278.2209127718241,268600,33350,108350,183350
278.2313034617659,268600,33400,108400,183400
278.2313034617659,268600,33400,108400,183400
278.2416941517077,268600,33450,108450,183450
278.2416941517077,268600,33450,108450,183450
278.2520848416495,268600,33500,108500,183500
278.2520848416495,268600,33500,108500,183500
278.2624755315913,268600,33550,108550,183550
278.2624755315913,268600,33550,108550,183550
278.2728662215331,268600,33600,108600,183600
278.2728662215331,268600,33600,108600,183600
278.2832569114749,268600,33650,108650,183650
278.2832569114749,268600,33650,108650,183650
278.2936476014167,268600,33700,108700,183700
278.2936476014167,268600,33700,108700,183700
278.3040382913585,268600,33750,108750,183750
278.3040382913585,268600,33750,108750,183750
278.3144289813003,268600,33800,108800,183800
278.3144289813003,268600,33800,108800,183800
278.3248196712421,268600,33850,108850,183850
278.3248196712421,268600,33850,108850,183850
278.3352103611839,268600,33900,108900,183900
278.3352103611839,268600,33900,108900,183900
278.3456010511257,268600,33950,108950,183950
278.3456010511257,268600,33950,108950,183950
278.3559917410675,268600,34000,109000,184000
278.3559917410675,268600,34000,109000,184000
278.3663824310093,268600,34050,109050,184050
278.3663824310093,268600,34050,109050,184050
278.3767731209511,268600,34100,109100,184100
278.3767731209511,268600,34100,109100,184100
278.3871638108929,268600,34150,109150,184150
278.3871638108929,268600,34150,109150,184150
278.3975545008347,268600,34200,109200,184200
278.3975545008347,268600,34200,109200,184200
278.4079451907765,268600,34250,109250,184250
278.4079451907765,268600,34250,109250,184250
278.4183358807183,268600,34300,109300,184300
278.4183358807183,268600,34300,109300,184300
278.4287265706601,268600,34350,109350,184350
278.4287265706601,268600,34350,109350,184350
278.4391172606019,268600,34400,109400,184400
278.4391172606019,268600,34400,109400,184400
278.4495079505437,268600,34450,109450,184450
278.4495079505437,268600,34450,109450,184450
278.4598986404855,268600,34500,109500,184500
278.4598986404855,268600,34500,109500,184500
278.4702893304273,268600,34550,109550,184550
278.4702893304273,268600,34550,109550,184550
278.4806800203691,268600,34600,109600,184600
278.4806800203691,268600,34600,109600,184600
278.4910707103109,268600,34650,109650,184650
278.4910707103109,268600,34650,109650,184650
278.5014614002527,268600,34700,109700,184700
278.5014614002527,268600,34700,109700,184700
278.5118520901945,268600,34750,109750,184750
278.5118520901945,268600,34750,109750,184750
278.5222427801363,268600,34800,109800,184800
278.5222427801363,268600,34800,109800,184800
278.5326334700781,268600,34850,109850,184850
278.5326334700781,268600,34850,109850,184850
278.5430241600199,268600,34900,109900,184900
278.5430241600199,268600,34900,109900,184900
278.5534148499617,268600,34950,109950,184950
278.5534148499617,268600,34950,109950,184950
278.5638055399035,268600,35000,110000,185000
278.5638055399035,268600,35000,110000,185000
278.5741962298453,268600,35050,110050,185050
278.5741962298453,268600,35050,110050,185050
278.5845869197871,268600,35100,110100,185100
278.5845869197871,268600,35100,110100,185100
278.5949776097289,268600,35150,110150,185150
278.5949776097289,268600,35150,110150,185150
278.6053682996707,268600,35200,110200,185200
278.6053682996707,268600,35200,110200,185200
278.6157589896125,268600,35250,110250,185250
278.6157589896125,268600,35250,110250,185250
278.6261496795543,268600,35300,110300,185300
278.6261496795543,268600,35300,110300,185300
278.6365403694961,268600,35350,110350,185350
278.6365403694961,268600,35350,110350,185350
278.6469310594379,268600,35400,110400,185400
278.6469310594379,268600,35400,110400,185400
278.6573217493797,268600,35450,110450,185450
278.6573217493797,268600,35450,110450,185450
278.6677124393215,268600,35500,110500,185500
278.6677124393215,268600,35500,110500,185500
278.6781031292633,268600,35550,110550,185550
278.6781031292633,268600,35550,110550,185550
278.6884938192051,268600,35600,110600,185600
278.6884938192051,268600,35600,110600,185600
278.6988845091469,268600,35650,110650,185650
278.6988845091469,268600,35650,110650,185650
278.7092751990887,268600,35700,110700,185700
278.7092751990887,268600,35700,110700,185700
278.7196658890305,268600,35750,110750,185750
278.7196658890305,268600,35750,110750,185750
278.7300565789723,268600,35800,110800,185800
278.7300565789723,268600,35800,110800,185800
278.7404472689141,268600,35850,110850,185850
278.7404472689141,268600,35850,110850,185850
278.7508379588559,268600,35900,110900,185900
278.7508379588559,268600,35900,110900,185900
278.7612286487977,268600,35950,110950,185950
278.7612286487977,268600,35950,110950,185950
278.7716193387395,268600,36000,111000,186000
278.7716193387395,268600,36000,111000,186000
278.7820100286813,268600,36050,111050,186050
278.7820100286813,268600,36050,111050,186050
278.7924007186231,268600,36100,111100,186100
278.7924007186231,268600,36100,111100,186100
278.80279140856493,268600,36150,111150,186150
278.80279140856493,268600,36150,111150,186150
278.81318209850673,268600,36200,111200,186200
278.81318209850673,268600,36200,111200,186200
278.82357278844853,268600,36250,111250,186250
278.82357278844853,268600,36250,111250,186250
278.83396347839033,268600,36300,111300,186300
278.83396347839033,268600,36300,111300,186300
278.84435416833213,268600,36350,111350,186350
278.84435416833213,268600,36350,111350,186350
278.85474485827393,268600,36400,111400,186400
278.85474485827393,268600,36400,111400,186400
278.86513554821573,268600,36450,111450,186450
278.86513554821573,268600,36450,111450,186450
278.87552623815753,268600,36500,111500,186500
278.87552623815753,268600,36500,111500,186500
278.88591692809933,268600,36550,111550,186550
278.88591692809933,268600,36550,111550,186550
278.89630761804113,268600,36600,111600,186600
278.89630761804113,268600,36600,111600,186600
278.90669830798294,268600,36650,111650,186650
278.90669830798294,268600,36650,111650,186650
278.91708899792474,268600,36700,111700,186700
278.91708899792474,268600,36700,111700,186700
278.92747968786654,268600,36750,111750,186750
278.92747968786654,268600,36750,111750,186750
278.93787037780834,268600,36800,111800,186800
278.93787037780834,268600,36800,111800,186800
278.94826106775014,268600,36850,111850,186850
278.94826106775014,268600,36850,111850,186850
278.95865175769194,268600,36900,111900,186900
278.95865175769194,268600,36900,111900,186900
278.96904244763374,268600,36950,111950,186950
278.96904244763374,268600,36950,111950,186950
278.97943313757554,268600,37000,112000,187000
278.97943313757554,268600,37000,112000,187000
278.98982382751734,268600,37050,112050,187050
278.98982382751734,268600,37050,112050,187050
279.00021451745914,268600,37100,112100,187100
279.00021451745914,268600,37100,112100,187100
279.01060520740094,268600,37150,112150,187150
279.01060520740094,268600,37150,112150,187150
279.02099589734274,268600,37200,112200,187200
279.02099589734274,268600,37200,112200,187200
279.03138658728454,268600,37250,112250,187250
279.03138658728454,268600,37250,112250,187250
279.04177727722634,268600,37300,112300,187300
279.04177727722634,268600,37300,112300,187300
279.05216796716815,268600,37350,112350,187350
279.05216796716815,268600,37350,112350,187350
279.06255865710995,268600,37400,112400,187400
279.06255865710995,268600,37400,112400,187400
279.07294934705175,268600,37450,112450,187450
279.07294934705175,268600,37450,112450,187450
279.08334003699355,268600,37500,112500,187500
279.08334003699355,268600,37500,112500,187500
279.09373072693535,268600,37550,112550,187550
279.09373072693535,268600,37550,112550,187550
279.10412141687715,268600,37600,112600,187600
279.10412141687715,268600,37600,112600,187600
279.11451210681895,268600,37650,112650,187650
279.11451210681895,268600,37650,112650,187650
279.12490279676075,268600,37700,112700,187700
279.12490279676075,268600,37700,112700,187700
279.13529348670255,268600,37750,112750,187750
279.13529348670255,268600,37750,112750,187750
279.14568417664435,268600,37800,112800,187800
279.14568417664435,268600,37800,112800,187800
279.15607486658615,268600,37850,112850,187850
279.15607486658615,268600,37850,112850,187850
279.16646555652795,268600,37900,112900,187900
279.16646555652795,268600,37900,112900,187900
279.17685624646975,268600,37950,112950,187950
279.17685624646975,268600,37950,112950,187950
279.18724693641155,268600,38000,113000,188000
279.18724693641155,268600,38000,113000,188000
279.19763762635336,268600,38050,113050,188050
279.19763762635336,268600,38050,113050,188050
279.20802831629516,268600,38100,113100,188100
279.20802831629516,268600,38100,113100,188100
279.21841900623696,268600,38150,113150,188150
279.21841900623696,268600,38150,113150,188150
279.22880969617876,268600,38200,113200,188200
279.22880969617876,268600,38200,113200,188200
279.23920038612056,268600,38250,113250,188250
279.23920038612056,268600,38250,113250,188250
279.24959107606236,268600,38300,113300,188300
279.24959107606236,268600,38300,113300,188300
279.25998176600416,268600,38350,113350,188350
279.25998176600416,268600,38350,113350,188350
279.27037245594596,268600,38400,113400,188400
279.27037245594596,268600,38400,113400,188400
279.28076314588776,268600,38450,113450,188450
279.28076314588776,268600,38450,113450,188450
279.29115383582956,268600,38500,113500,188500
279.29115383582956,268600,38500,113500,188500
279.30154452577136,268600,38550,113550,188550
279.30154452577136,268600,38550,113550,188550
279.31193521571316,268600,38600,113600,188600
279.31193521571316,268600,38600,113600,188600
279.32232590565496,268600,38650,113650,188650
279.32232590565496,268600,38650,113650,188650
279.33271659559676,268600,38700,113700,188700
279.33271659559676,268600,38700,113700,188700
279.34310728553857,268600,38750,113750,188750
279.34310728553857,268600,38750,113750,188750
279.35349797548037,268600,38800,113800,188800
279.35349797548037,268600,38800,113800,188800
279.36388866542217,268600,38850,113850,188850
279.36388866542217,268600,38850,113850,188850
279.37427935536397,268600,38900,113900,188900
279.37427935536397,268600,38900,113900,188900
279.38467004530577,268600,38950,113950,188950
279.38467004530577,268600,38950,113950,188950
279.39506073524757,268600,39000,114000,189000
279.39506073524757,268600,39000,114000,189000
279.40545142518937,268600,39050,114050,189050
279.40545142518937,268600,39050,114050,189050
279.41584211513117,268600,39100,114100,189100
279.41584211513117,268600,39100,114100,189100
279.42623280507297,268600,39150,114150,189150
279.42623280507297,268600,39150,114150,189150
279.43662349501477,268600,39200,114200,189200
279.43662349501477,268600,39200,114200,189200
279.4470141849566,268600,39250,114250,189250
279.4470141849566,268600,39250,114250,189250
279.4574048748984,268600,39300,114300,189300
279.4574048748984,268600,39300,114300,189300
279.4677955648402,268600,39350,114350,189350
279.4677955648402,268600,39350,114350,189350
279.478186254782,268600,39400,114400,189400
279.478186254782,268600,39400,114400,189400
279.4885769447238,268600,39450,114450,189450
279.4885769447238,268600,39450,114450,189450
279.4989676346656,268600,39500,114500,189500
279.4989676346656,268600,39500,114500,189500
279.5093583246074,268600,39550,114550,189550
279.5093583246074,268600,39550,114550,189550
279.5197490145492,268600,39600,114600,189600
279.5197490145492,268600,39600,114600,189600
279.530139704491,268600,39650,114650,189650
279.530139704491,268600,39650,114650,189650
279.5405303944328,268600,39700,114700,189700
279.5405303944328,268600,39700,114700,189700
279.5509210843746,268600,39750,114750,189750
279.5509210843746,268600,39750,114750,189750
279.5613117743164,268600,39800,114800,189800
279.5613117743164,268600,39800,114800,189800
279.5717024642582,268600,39850,114850,189850
279.5717024642582,268600,39850,114850,189850
279.5820931542,268600,39900,114900,189900
279.5820931542,268600,39900,114900,189900
279.5924838441418,268600,39950,114950,189950
279.5924838441418,268600,39950,114950,189950
279.6028745340836,268600,40000,115000,190000
279.6028745340836,268600,40000,115000,190000
279.6132652240254,268600,40050,115050,190050
279.6132652240254,268600,40050,115050,190050
279.6236559139672,268600,40100,115100,190100
279.6236559139672,268600,40100,115100,190100
279.634046603909,268600,40150,115150,190150
279.634046603909,268600,40150,115150,190150
279.6444372938508,268600,40200,115200,190200
279.6444372938508,268600,40200,115200,190200
279.6548279837926,268600,40250,115250,190250
279.6548279837926,268600,40250,115250,190250
279.6652186737344,268600,40300,115300,190300
279.6652186737344,268600,40300,115300,190300
279.6756093636762,268600,40350,115350,190350
279.6756093636762,268600,40350,115350,190350
279.686000053618,268600,40400,115400,190400
279.686000053618,268600,40400,115400,190400
279.6963907435598,268600,40450,115450,190450
279.6963907435598,268600,40450,115450,190450
279.7067814335016,268600,40500,115500,190500
279.7067814335016,268600,40500,115500,190500
279.7171721234434,268600,40550,115550,190550
279.7171721234434,268600,40550,115550,190550
279.7275628133852,268600,40600,115600,190600
279.7275628133852,268600,40600,115600,190600
279.737953503327,268600,40650,115650,190650
279.737953503327,268600,40650,115650,190650
279.7483441932688,268600,40700,115700,190700
279.7483441932688,268600,40700,115700,190700
279.7587348832106,268600,40750,115750,190750
279.7587348832106,268600,40750,115750,190750
279.7691255731524,268600,40800,115800,190800
279.7691255731524,268600,40800,115800,190800
279.7795162630942,268600,40850,115850,190850
279.7795162630942,268600,40850,115850,190850
279.789906953036,268600,40900,115900,190900
279.789906953036,268600,40900,115900,190900
279.8002976429778,268600,40950,115950,190950
279.8002976429778,268600,40950,115950,190950
279.8106883329196,268600,41000,116000,191000
279.8106883329196,268600,41000,116000,191000
279.8210790228614,268600,41050,116050,191050
279.8210790228614,268600,41050,116050,191050
279.8314697128032,268600,41100,116100,191100
279.8314697128032,268600,41100,116100,191100
279.841860402745,268600,41150,116150,191150
279.841860402745,268600,41150,116150,191150
279.8522510926868,268600,41200,116200,191200
279.8522510926868,268600,41200,116200,191200
279.8626417826286,268600,41250,116250,191250
279.8626417826286,268600,41250,116250,191250
279.8730324725704,268600,41300,116300,191300
279.8730324725704,268600,41300,116300,191300
279.8834231625122,268600,41350,116350,191350
279.8834231625122,268600,41350,116350,191350
279.893813852454,268600,41400,116400,191400
279.893813852454,268600,41400,116400,191400
279.9042045423958,268600,41450,116450,191450
279.9042045423958,268600,41450,116450,191450
279.9145952323376,268600,41500,116500,191500
279.9145952323376,268600,41500,116500,191500
279.9249859222794,268600,41550,116550,191550
279.9249859222794,268600,41550,116550,191550
279.9353766122212,268600,41600,116600,191600
279.9353766122212,268600,41600,116600,191600
279.945767302163,268600,41650,116650,191650
279.945767302163,268600,41650,116650,191650
279.9561579921048,268600,41700,116700,191700
279.9561579921048,268600,41700,116700,191700
279.9665486820466,268600,41750,116750,191750
279.9665486820466,268600,41750,116750,191750
279.9769393719884,268600,41800,116800,191800
279.9769393719884,268600,41800,116800,191800
279.9873300619302,268600,41850,116850,191850
279.9873300619302,268600,41850,116850,191850
279.997720751872,268600,41900,116900,191900
279.997720751872,268600,41900,116900,191900
280.0081114418138,268600,41950,116950,191950
280.0081114418138,268600,41950,116950,191950
280.0185021317556,268600,42000,117000,192000
280.0185021317556,268600,42000,117000,192000
280.0288928216974,268600,42050,117050,192050
280.0288928216974,268600,42050,117050,192050
280.0392835116392,268600,42100,117100,192100
280.0392835116392,268600,42100,117100,192100
280.049674201581,268600,42150,117150,192150
280.049674201581,268600,42150,117150,192150
280.0600648915228,268600,42200,117200,192200
280.0600648915228,268600,42200,117200,192200
280.0704555814646,268600,42250,117250,192250
280.0704555814646,268600,42250,117250,192250
280.0808462714064,268600,42300,117300,192300
280.0808462714064,268600,42300,117300,192300
280.0912369613482,268600,42350,117350,192350
280.0912369613482,268600,42350,117350,192350
280.10162765129,268600,42400,117400,192400
280.10162765129,268600,42400,117400,192400
280.1120183412318,268600,42450,117450,192450
280.1120183412318,268600,42450,117450,192450
280.1224090311736,268600,42500,117500,192500
280.1224090311736,268600,42500,117500,192500
280.1327997211154,268600,42550,117550,192550
280.1327997211154,268600,42550,117550,192550
280.1431904110572,268600,42600,117600,192600
280.1431904110572,268600,42600,117600,192600
280.153581100999,268600,42650,117650,192650
280.153581100999,268600,42650,117650,192650
280.1639717909408,268600,42700,117700,192700
280.1639717909408,268600,42700,117700,192700
280.1743624808826,268600,42750,117750,192750
280.1743624808826,268600,42750,117750,192750
280.1847531708244,268600,42800,117800,192800
280.1847531708244,268600,42800,117800,192800
280.1951438607662,268600,42850,117850,192850
280.1951438607662,268600,42850,117850,192850
280.205534550708,268600,42900,117900,192900
280.205534550708,268600,42900,117900,192900
280.2159252406498,268600,42950,117950,192950
280.2159252406498,268600,42950,117950,192950
280.2263159305916,268600,43000,118000,193000
280.2263159305916,268600,43000,118000,193000
280.2367066205334,268600,43050,118050,193050
280.2367066205334,268600,43050,118050,193050
280.2470973104752,268600,43100,118100,193100
280.2470973104752,268600,43100,118100,193100
280.257488000417,268600,43150,118150,193150
280.257488000417,268600,43150,118150,193150
280.2678786903588,268600,43200,118200,193200
280.2678786903588,268600,43200,118200,193200
280.2782693803006,268600,43250,118250,193250
280.2782693803006,268600,43250,118250,193250
280.28866007024243,268600,43300,118300,193300
280.28866007024243,268600,43300,118300,193300
280.29905076018423,268600,43350,118350,193350
280.29905076018423,268600,43350,118350,193350
280.30944145012603,268600,43400,118400,193400
280.30944145012603,268600,43400,118400,193400
280.31983214006783,268600,43450,118450,193450
280.31983214006783,268600,43450,118450,193450
280.33022283000963,268600,43500,118500,193500
280.33022283000963,268600,43500,118500,193500
280.34061351995143,268600,43550,118550,193550
280.34061351995143,268600,43550,118550,193550
280.35100420989323,268600,43600,118600,193600
280.35100420989323,268600,43600,118600,193600
280.36139489983503,268600,43650,118650,193650
280.36139489983503,268600,43650,118650,193650
280.37178558977683,268600,43700,118700,193700
280.37178558977683,268600,43700,118700,193700
280.38217627971864,268600,43750,118750,193750
280.38217627971864,268600,43750,118750,193750
280.39256696966044,268600,43800,118800,193800
280.39256696966044,268600,43800,118800,193800
280.40295765960224,268600,43850,118850,193850
280.40295765960224,268600,43850,118850,193850
280.41334834954404,268600,43900,118900,193900
280.41334834954404,268600,43900,118900,193900
280.42373903948584,268600,43950,118950,193950
280.42373903948584,268600,43950,118950,193950
280.43412972942764,268600,44000,119000,194000
280.43412972942764,268600,44000,119000,194000
280.44452041936944,268600,44050,119050,194050
280.44452041936944,268600,44050,119050,194050
280.45491110931124,268600,44100,119100,194100
280.45491110931124,268600,44100,119100,194100
280.46530179925304,268600,44150,119150,194150
280.46530179925304,268600,44150,119150,194150
280.47569248919484,268600,44200,119200,194200
280.47569248919484,268600,44200,119200,194200
280.48608317913664,268600,44250,119250,194250
280.48608317913664,268600,44250,119250,194250
280.49647386907844,268600,44300,119300,194300
280.49647386907844,268600,44300,119300,194300
280.50686455902024,268600,44350,119350,194350
280.50686455902024,268600,44350,119350,194350
280.51725524896204,268600,44400,119400,194400
280.51725524896204,268600,44400,119400,194400
280.52764593890385,268600,44450,119450,194450
280.52764593890385,268600,44450,119450,194450
280.53803662884565,268600,44500,119500,194500
280.53803662884565,268600,44500,119500,194500
280.54842731878745,268600,44550,119550,194550
280.54842731878745,268600,44550,119550,194550
280.55881800872925,268600,44600,119600,194600
280.55881800872925,268600,44600,119600,194600
280.56920869867105,268600,44650,119650,194650
280.56920869867105,268600,44650,119650,194650
280.57959938861285,268600,44700,119700,194700
280.57959938861285,268600,44700,119700,194700
280.58999007855465,268600,44750,119750,194750
280.58999007855465,268600,44750,119750,194750
280.60038076849645,268600,44800,119800,194800
280.60038076849645,268600,44800,119800,194800
280.61077145843825,268600,44850,119850,194850
280.61077145843825,268600,44850,119850,194850
280.62116214838005,268600,44900,119900,194900
280.62116214838005,268600,44900,119900,194900
280.63155283832185,268600,44950,119950,194950
280.63155283832185,268600,44950,119950,194950
280.64194352826365,268600,45000,120000,195000
280.64194352826365,268600,45000,120000,195000
280.65233421820545,268600,45050,120050,195050
280.65233421820545,268600,45050,120050,195050
280.66272490814725,268600,45100,120100,195100
280.66272490814725,268600,45100,120100,195100
280.67311559808905,268600,45150,120150,195150
280.67311559808905,268600,45150,120150,195150
280.68350628803086,268600,45200,120200,195200
280.68350628803086,268600,45200,120200,195200
280.69389697797266,268600,45250,120250,195250
280.69389697797266,268600,45250,120250,195250
280.70428766791446,268600,45300,120300,195300
280.70428766791446,268600,45300,120300,195300
280.71467835785626,268600,45350,120350,195350
280.71467835785626,268600,45350,120350,195350
280.72506904779806,268600,45400,120400,195400
280.72506904779806,268600,45400,120400,195400
280.73545973773986,268600,45450,120450,195450
280.73545973773986,268600,45450,120450,195450
280.74585042768166,268600,45500,120500,195500
280.74585042768166,268600,45500,120500,195500
280.75624111762346,268600,45550,120550,195550
280.75624111762346,268600,45550,120550,195550
280.76663180756526,268600,45600,120600,195600
280.76663180756526,268600,45600,120600,195600
280.77702249750706,268600,45650,120650,195650
280.77702249750706,268600,45650,120650,195650
280.78741318744886,268600,45700,120700,195700
280.78741318744886,268600,45700,120700,195700
280.79780387739066,268600,45750,120750,195750
280.79780387739066,268600,45750,120750,195750
280.80819456733246,268600,45800,120800,195800
280.80819456733246,268600,45800,120800,195800
280.81858525727426,268600,45850,120850,195850
280.81858525727426,268600,45850,120850,195850
280.82897594721607,268600,45900,120900,195900
280.82897594721607,268600,45900,120900,195900
280.83936663715787,268600,45950,120950,195950
280.83936663715787,268600,45950,120950,195950
280.84975732709967,268600,46000,121000,196000
280.84975732709967,268600,46000,121000,196000
280.86014801704147,268600,46050,121050,196050
280.86014801704147,268600,46050,121050,196050
280.87053870698327,268600,46100,121100,196100
280.87053870698327,268600,46100,121100,196100
280.88092939692507,268600,46150,121150,196150
280.88092939692507,268600,46150,121150,196150
280.89132008686687,268600,46200,121200,196200
280.89132008686687,268600,46200,121200,196200
280.90171077680867,268600,46250,121250,196250
280.90171077680867,268600,46250,121250,196250
280.91210146675047,268600,46300,121300,196300
280.91210146675047,268600,46300,121300,196300
280.9224921566923,268600,46350,121350,196350
280.9224921566923,268600,46350,121350,196350
280.9328828466341,268600,46400,121400,196400
280.9328828466341,268600,46400,121400,196400
280.9432735365759,268600,46450,121450,196450
280.9432735365759,268600,46450,121450,196450
280.9536642265177,268600,46500,121500,196500
280.9536642265177,268600,46500,121500,196500
280.9640549164595,268600,46550,121550,196550
280.9640549164595,268600,46550,121550,196550
280.9744456064013,268600,46600,121600,196600
280.9744456064013,268600,46600,121600,196600
280.9848362963431,268600,46650,121650,196650
280.9848362963431,268600,46650,121650,196650
280.9952269862849,268600,46700,121700,196700
280.9952269862849,268600,46700,121700,196700
281.0056176762267,268600,46750,121750,196750
281.0056176762267,268600,46750,121750,196750
281.0160083661685,268600,46800,121800,196800
281.0160083661685,268600,46800,121800,196800
281.0263990561103,268600,46850,121850,196850
281.0263990561103,268600,46850,121850,196850
281.0367897460521,268600,46900,121900,196900
281.0367897460521,268600,46900,121900,196900
281.0471804359939,268600,46950,121950,196950
281.0471804359939,268600,46950,121950,196950
281.0575711259357,268600,47000,122000,197000
281.0575711259357,268600,47000,122000,197000
281.0679618158775,268600,47050,122050,197050
281.0679618158775,268600,47050,122050,197050
281.0783525058193,268600,47100,122100,197100
281.0783525058193,268600,47100,122100,197100
281.0887431957611,268600,47150,122150,197150
281.0887431957611,268600,47150,122150,197150
281.0991338857029,268600,47200,122200,197200
281.0991338857029,268600,47200,122200,197200
281.1095245756447,268600,47250,122250,197250
281.1095245756447,268600,47250,122250,197250
281.1199152655865,268600,47300,122300,197300
281.1199152655865,268600,47300,122300,197300
281.1303059555283,268600,47350,122350,197350
281.1303059555283,268600,47350,122350,197350
281.1406966454701,268600,47400,122400,197400
281.1406966454701,268600,47400,122400,197400
281.1510873354119,268600,47450,122450,197450
281.1510873354119,268600,47450,122450,197450
281.1614780253537,268600,47500,122500,197500
281.1614780253537,268600,47500,122500,197500
281.1718687152955,268600,47550,122550,197550
281.1718687152955,268600,47550,122550,197550
281.1822594052373,268600,47600,122600,197600
281.1822594052373,268600,47600,122600,197600
281.1926500951791,268600,47650,122650,197650
281.1926500951791,268600,47650,122650,197650
281.2030407851209,268600,47700,122700,197700
281.2030407851209,268600,47700,122700,197700
281.2134314750627,268600,47750,122750,197750
281.2134314750627,268600,47750,122750,197750
281.2238221650045,268600,47800,122800,197800
281.2238221650045,268600,47800,122800,197800
281.2342128549463,268600,47850,122850,197850
281.2342128549463,268600,47850,122850,197850
281.2446035448881,268600,47900,122900,197900
281.2446035448881,268600,47900,122900,197900
281.2549942348299,268600,47950,122950,197950
281.2549942348299,268600,47950,122950,197950
281.2653849247717,268600,48000,123000,198000
281.2653849247717,268600,48000,123000,198000
281.2757756147135,268600,48050,123050,198050
281.2757756147135,268600,48050,123050,198050
281.2861663046553,268600,48100,123100,198100
281.2861663046553,268600,48100,123100,198100
281.2965569945971,268600,48150,123150,198150
281.2965569945971,268600,48150,123150,198150
281.3069476845389,268600,48200,123200,198200
281.3069476845389,268600,48200,123200,198200
281.3173383744807,268600,48250,123250,198250
281.3173383744807,268600,48250,123250,198250
281.3277290644225,268600,48300,123300,198300
281.3277290644225,268600,48300,123300,198300
281.3381197543643,268600,48350,123350,198350
281.3381197543643,268600,48350,123350,198350
281.3485104443061,268600,48400,123400,198400
281.3485104443061,268600,48400,123400,198400
281.3589011342479,268600,48450,123450,198450
281.3589011342479,268600,48450,123450,198450
281.3692918241897,268600,48500,123500,198500
281.3692918241897,268600,48500,123500,198500
281.3796825141315,268600,48550,123550,198550
281.3796825141315,268600,48550,123550,198550
281.3900732040733,268600,48600,123600,198600
281.3900732040733,268600,48600,123600,198600
281.4004638940151,268600,48650,123650,198650
281.4004638940151,268600,48650,123650,198650
281.4108545839569,268600,48700,123700,198700
281.4108545839569,268600,48700,123700,198700
281.4212452738987,268600,48750,123750,198750
281.4212452738987,268600,48750,123750,198750
281.4316359638405,268600,48800,123800,198800
281.4316359638405,268600,48800,123800,198800
281.4420266537823,268600,48850,123850,198850
281.4420266537823,268600,48850,123850,198850
281.4524173437241,268600,48900,123900,198900
281.4524173437241,268600,48900,123900,198900
281.4628080336659,268600,48950,123950,198950
281.4628080336659,268600,48950,123950,198950
281.4731987236077,268600,49000,124000,199000
281.4731987236077,268600,49000,124000,199000
281.4835894135495,268600,49050,124050,199050
281.4835894135495,268600,49050,124050,199050
281.4939801034913,268600,49100,124100,199100
281.4939801034913,268600,49100,124100,199100
281.5043707934331,268600,49150,124150,199150
281.5043707934331,268600,49150,124150,199150
281.5147614833749,268600,49200,124200,199200
281.5147614833749,268600,49200,124200,199200
281.5251521733167,268600,49250,124250,199250
281.5251521733167,268600,49250,124250,199250
281.5355428632585,268600,49300,124300,199300
281.5355428632585,268600,49300,124300,199300
281.5459335532003,268600,49350,124350,199350
281.5459335532003,268600,49350,124350,199350
281.5563242431421,268600,49400,124400,199400
281.5563242431421,268600,49400,124400,199400
281.5667149330839,268600,49450,124450,199450
281.5667149330839,268600,49450,124450,199450
281.5771056230257,268600,49500,124500,199500
281.5771056230257,268600,49500,124500,199500
281.5874963129675,268600,49550,124550,199550
281.5874963129675,268600,49550,124550,199550
281.5978870029093,268600,49600,124600,199600
281.5978870029093,268600,49600,124600,199600
281.6082776928511,268600,49650,124650,199650
281.6082776928511,268600,49650,124650,199650
281.6186683827929,268600,49700,124700,199700
281.6186683827929,268600,49700,124700,199700
281.6290590727347,268600,49750,124750,199750
281.6290590727347,268600,49750,124750,199750
281.6394497626765,268600,49800,124800,199800
281.6394497626765,268600,49800,124800,199800
281.6498404526183,268600,49850,124850,199850
281.6498404526183,268600,49850,124850,199850
281.6602311425601,268600,49900,124900,199900
281.6602311425601,268600,49900,124900,199900
281.6706218325019,268600,49950,124950,199950
281.6706218325019,268600,49950,124950,199950
281.6810125224437,268600,50000,125000,200000
281.6810125224437,268600,50000,125000,200000
281.6914032123855,268600,50050,125050,200050
281.6914032123855,268600,50050,125050,200050
281.7017939023273,268600,50100,125100,200100
281.7017939023273,268600,50100,125100,200100
281.7121845922691,268600,50150,125150,200150
281.7121845922691,268600,50150,125150,200150
281.7225752822109,268600,50200,125200,200200
281.7225752822109,268600,50200,125200,200200
281.7329659721527,268600,50250,125250,200250
281.7329659721527,268600,50250,125250,200250
281.7433566620945,268600,50300,125300,200300
281.7433566620945,268600,50300,125300,200300
281.7537473520363,268600,50350,125350,200350
281.7537473520363,268600,50350,125350,200350
281.76413804197813,268600,50400,125400,200400
281.76413804197813,268600,50400,125400,200400
281.77452873191993,268600,50450,125450,200450
281.77452873191993,268600,50450,125450,200450
281.78491942186173,268600,50500,125500,200500
281.78491942186173,268600,50500,125500,200500
281.79531011180353,268600,50550,125550,200550
281.79531011180353,268600,50550,125550,200550
281.80570080174533,268600,50600,125600,200600
281.80570080174533,268600,50600,125600,200600
281.81609149168713,268600,50650,125650,200650
281.81609149168713,268600,50650,125650,200650
281.82648218162893,268600,50700,125700,200700
281.82648218162893,268600,50700,125700,200700
281.83687287157073,268600,50750,125750,200750
281.83687287157073,268600,50750,125750,200750
281.84726356151253,268600,50800,125800,200800
281.84726356151253,268600,50800,125800,200800
281.85765425145433,268600,50850,125850,200850
281.85765425145433,268600,50850,125850,200850
281.86804494139614,268600,50900,125900,200900
281.86804494139614,268600,50900,125900,200900
281.87843563133794,268600,50950,125950,200950
281.87843563133794,268600,50950,125950,200950
281.88882632127974,268600,51000,126000,201000
281.88882632127974,268600,51000,126000,201000
281.89921701122154,268600,51050,126050,201050
281.89921701122154,268600,51050,126050,201050
281.90960770116334,268600,51100,126100,201100
281.90960770116334,268600,51100,126100,201100
281.91999839110514,268600,51150,126150,201150
281.91999839110514,268600,51150,126150,201150
281.93038908104694,268600,51200,126200,201200
281.93038908104694,268600,51200,126200,201200
281.94077977098874,268600,51250,126250,201250
281.94077977098874,268600,51250,126250,201250
281.95117046093054,268600,51300,126300,201300
281.95117046093054,268600,51300,126300,201300
281.96156115087234,268600,51350,126350,201350
281.96156115087234,268600,51350,126350,201350
281.97195184081414,268600,51400,126400,201400
281.97195184081414,268600,51400,126400,201400
281.98234253075594,268600,51450,126450,201450
281.98234253075594,268600,51450,126450,201450
281.99273322069774,268600,51500,126500,201500
281.99273322069774,268600,51500,126500,201500
282.00312391063954,268600,51550,126550,201550
282.00312391063954,268600,51550,126550,201550
282.01351460058135,268600,51600,126600,201600
282.01351460058135,268600,51600,126600,201600
282.02390529052315,268600,51650,126650,201650
282.02390529052315,268600,51650,126650,201650
282.03429598046495,268600,51700,126700,201700
282.03429598046495,268600,51700,126700,201700
282.04468667040675,268600,51750,126750,201750
282.04468667040675,268600,51750,126750,201750
282.05507736034855,268600,51800,126800,201800
282.05507736034855,268600,51800,126800,201800
282.06546805029035,268600,51850,126850,201850
282.06546805029035,268600,51850,126850,201850
282.07585874023215,268600,51900,126900,201900
282.07585874023215,268600,51900,126900,201900
282.08624943017395,268600,51950,126950,201950
282.08624943017395,268600,51950,126950,201950
282.09664012011575,268600,52000,127000,202000
282.09664012011575,268600,52000,127000,202000
282.10703081005755,268600,52050,127050,202050
282.10703081005755,268600,52050,127050,202050
282.11742149999935,268600,52100,127100,202100
282.11742149999935,268600,52100,127100,202100
282.12781218994115,268600,52150,127150,202150
282.12781218994115,268600,52150,127150,202150
282.13820287988295,268600,52200,127200,202200
282.13820287988295,268600,52200,127200,202200
282.14859356982475,268600,52250,127250,202250
282.14859356982475,268600,52250,127250,202250
282.15898425976656,268600,52300,127300,202300
282.15898425976656,268600,52300,127300,202300
282.16937494970836,268600,52350,127350,202350
282.16937494970836,268600,52350,127350,202350
282.17976563965016,268600,52400,127400,202400
282.17976563965016,268600,52400,127400,202400
282.19015632959196,268600,52450,127450,202450
282.19015632959196,268600,52450,127450,202450
282.20054701953376,268600,52500,127500,202500
282.20054701953376,268600,52500,127500,202500
282.21093770947556,268600,52550,127550,202550
282.21093770947556,268600,52550,127550,202550
282.22132839941736,268600,52600,127600,202600
282.22132839941736,268600,52600,127600,202600
282.23171908935916,268600,52650,127650,202650
282.23171908935916,268600,52650,127650,202650
282.24210977930096,268600,52700,127700,202700
282.24210977930096,268600,52700,127700,202700
282.25250046924276,268600,52750,127750,202750
282.25250046924276,268600,52750,127750,202750
282.26289115918456,268600,52800,127800,202800
282.26289115918456,268600,52800,127800,202800
282.27328184912636,268600,52850,127850,202850
282.27328184912636,268600,52850,127850,202850
282.28367253906816,268600,52900,127900,202900
282.28367253906816,268600,52900,127900,202900
282.29406322900996,268600,52950,127950,202950
282.29406322900996,268600,52950,127950,202950
282.30445391895176,268600,53000,128000,203000
282.30445391895176,268600,53000,128000,203000
282.31484460889357,268600,53050,128050,203050
282.31484460889357,268600,53050,128050,203050
282.32523529883537,268600,53100,128100,203100
282.32523529883537,268600,53100,128100,203100
282.33562598877717,268600,53150,128150,203150
282.33562598877717,268600,53150,128150,203150
282.34601667871897,268600,53200,128200,203200
282.34601667871897,268600,53200,128200,203200
282.35640736866077,268600,53250,128250,203250
282.35640736866077,268600,53250,128250,203250
282.36679805860257,268600,53300,128300,203300
282.36679805860257,268600,53300,128300,203300
282.37718874854437,268600,53350,128350,203350
282.37718874854437,268600,53350,128350,203350
282.38757943848617,268600,53400,128400,203400
282.38757943848617,268600,53400,128400,203400
282.39797012842797,268600,53450,128450,203450
282.39797012842797,268600,53450,128450,203450
282.4083608183698,268600,53500,128500,203500
282.4083608183698,268600,53500,128500,203500
282.4187515083116,268600,53550,128550,203550
282.4187515083116,268600,53550,128550,203550
282.4291421982534,268600,53600,128600,203600
282.4291421982534,268600,53600,128600,203600
282.4395328881952,268600,53650,128650,203650
282.4395328881952,268600,53650,128650,203650
282.449923578137,268600,53700,128700,203700
282.449923578137,268600,53700,128700,203700
282.4603142680788,268600,53750,128750,203750
282.4603142680788,268600,53750,128750,203750
282.4707049580206,268600,53800,128800,203800
282.4707049580206,268600,53800,128800,203800
282.4810956479624,268600,53850,128850,203850
282.4810956479624,268600,53850,128850,203850
282.4914863379042,268600,53900,128900,203900
282.4914863379042,268600,53900,128900,203900
282.501877027846,268600,53950,128950,203950
282.501877027846,268600,53950,128950,203950
282.5122677177878,268600,54000,129000,204000
282.5122677177878,268600,54000,129000,204000
282.5226584077296,268600,54050,129050,204050
282.5226584077296,268600,54050,129050,204050
282.5330490976714,268600,54100,129100,204100
282.5330490976714,268600,54100,129100,204100
282.5434397876132,268600,54150,129150,204150
282.5434397876132,268600,54150,129150,204150
282.553830477555,268600,54200,129200,204200
282.553830477555,268600,54200,129200,204200
282.5642211674968,268600,54250,129250,204250
282.5642211674968,268600,54250,129250,204250
282.5746118574386,268600,54300,129300,204300
282.5746118574386,268600,54300,129300,204300
282.5850025473804,268600,54350,129350,204350
282.5850025473804,268600,54350,129350,204350
282.5953932373222,268600,54400,129400,204400
282.5953932373222,268600,54400,129400,204400
282.605783927264,268600,54450,129450,204450
282.605783927264,268600,54450,129450,204450
282.6161746172058,268600,54500,129500,204500
282.6161746172058,268600,54500,129500,204500
282.6265653071476,268600,54550,129550,204550
282.6265653071476,268600,54550,129550,204550
282.6369559970894,268600,54600,129600,204600
282.6369559970894,268600,54600,129600,204600
282.6473466870312,268600,54650,129650,204650
282.6473466870312,268600,54650,129650,204650
282.657737376973,268600,54700,129700,204700
282.657737376973,268600,54700,129700,204700
282.6681280669148,268600,54750,129750,204750
282.6681280669148,268600,54750,129750,204750
282.6785187568566,268600,54800,129800,204800
282.6785187568566,268600,54800,129800,204800
282.6889094467984,268600,54850,129850,204850
282.6889094467984,268600,54850,129850,204850
282.6993001367402,268600,54900,129900,204900
282.6993001367402,268600,54900,129900,204900
282.709690826682,268600,54950,129950,204950
282.709690826682,268600,54950,129950,204950
282.7200815166238,268600,55000,130000,205000
282.7200815166238,268600,55000,130000,205000
282.7304722065656,268600,55050,130050,205050
282.7304722065656,268600,55050,130050,205050
282.7408628965074,268600,55100,130100,205100
282.7408628965074,268600,55100,130100,205100
282.7512535864492,268600,55150,130150,205150
282.7512535864492,268600,55150,130150,205150
282.761644276391,268600,55200,130200,205200
282.761644276391,268600,55200,130200,205200
282.7720349663328,268600,55250,130250,205250
282.7720349663328,268600,55250,130250,205250
282.7824256562746,268600,55300,130300,205300
282.7824256562746,268600,55300,130300,205300
282.7928163462164,268600,55350,130350,205350
282.7928163462164,268600,55350,130350,205350
282.90034322793684,268600,55350,130400,205400
282.90034322793684,268600,55350,130400,205400
283.0078701096573,268600,55350,130450,205450
283.0078701096573,268600,55350,130450,205450
283.11539699137774,268600,55350,130500,205500
283.11539699137774,268600,55350,130500,205500
283.2229238730982,268600,55350,130550,205550
283.2229238730982,268600,55350,130550,205550
283.3304507548186,268600,55350,130600,205600
283.3304507548186,268600,55350,130600,205600
283.4379776365391,268600,55350,130650,205650
283.4379776365391,268600,55350,130650,205650
283.5455045182595,268600,55350,130700,205700
283.5455045182595,268600,55350,130700,205700
283.65303139997997,268600,55350,130750,205750
283.65303139997997,268600,55350,130750,205750
283.7605582817004,268600,55350,130800,205800
283.7605582817004,268600,55350,130800,205800
283.86808516342086,268600,55350,130850,205850
283.86808516342086,268600,55350,130850,205850
283.9756120451413,268600,55350,130900,205900
283.9756120451413,268600,55350,130900,205900
284.08313892686175,268600,55350,130950,205950
284.08313892686175,268600,55350,130950,205950
284.1906658085822,268600,55350,131000,206000
284.1906658085822,268600,55350,131000,206000
284.29819269030264,268600,55350,131050,206050
284.29819269030264,268600,55350,131050,206050
284.4057195720231,268600,55350,131100,206100
284.4057195720231,268600,55350,131100,206100
284.51324645374353,268600,55350,131150,206150
284.51324645374353,268600,55350,131150,206150
284.620773335464,268600,55350,131200,206200
284.620773335464,268600,55350,131200,206200
284.7283002171844,268600,55350,131250,206250
284.7283002171844,268600,55350,131250,206250
284.8358270989049,268600,55350,131300,206300
284.8358270989049,268600,55350,131300,206300
284.9433539806253,268600,55350,131350,206350
284.9433539806253,268600,55350,131350,206350
285.05088086234576,268600,55350,131400,206400
285.05088086234576,268600,55350,131400,206400
285.1584077440662,268600,55350,131450,206450
285.1584077440662,268600,55350,131450,206450
285.26593462578666,268600,55350,131500,206500
285.26593462578666,268600,55350,131500,206500
285.3734615075071,268600,55350,131550,206550
285.3734615075071,268600,55350,131550,206550
285.48098838922755,268600,55350,131600,206600
285.48098838922755,268600,55350,131600,206600
285.588515270948,268600,55350,131650,206650
285.588515270948,268600,55350,131650,206650
285.69604215266844,268600,55350,131700,206700
285.69604215266844,268600,55350,131700,206700
285.8035690343889,268600,55350,131750,206750
285.8035690343889,268600,55350,131750,206750
285.91109591610933,268600,55350,131800,206800
285.91109591610933,268600,55350,131800,206800
286.0186227978298,268600,55350,131850,206850
286.0186227978298,268600,55350,131850,206850
286.1261496795502,268600,55350,131900,206900
286.1261496795502,268600,55350,131900,206900
286.23367656127067,268600,55350,131950,206950
286.23367656127067,268600,55350,131950,206950
286.3412034429911,268600,55350,132000,207000
286.3412034429911,268600,55350,132000,207000
286.44873032471156,268600,55350,132050,207050
286.44873032471156,268600,55350,132050,207050
286.556257206432,268600,55350,132100,207100
286.556257206432,268600,55350,132100,207100
286.66378408815245,268600,55350,132150,207150
286.66378408815245,268600,55350,132150,207150
286.7713109698729,268600,55350,132200,207200
286.7713109698729,268600,55350,132200,207200
286.87883785159335,268600,55350,132250,207250
286.87883785159335,268600,55350,132250,207250
286.9863647333138,268600,55350,132300,207300
286.9863647333138,268600,55350,132300,207300
287.09389161503424,268600,55350,132350,207350
287.09389161503424,268600,55350,132350,207350
287.2014184967547,268600,55350,132400,207400
287.2014184967547,268600,55350,132400,207400
287.30894537847513,268600,55350,132450,207450
287.30894537847513,268600,55350,132450,207450
287.4164722601956,268600,55350,132500,207500
287.4164722601956,268600,55350,132500,207500
287.523999141916,268600,55350,132550,207550
287.523999141916,268600,55350,132550,207550
287.63152602363647,268600,55350,132600,207600
287.63152602363647,268600,55350,132600,207600
287.7390529053569,268600,55350,132650,207650
287.7390529053569,268600,55350,132650,207650
287.84657978707736,268600,55350,132700,207700
287.84657978707736,268600,55350,132700,207700
287.9541066687978,268600,55350,132750,207750
287.9541066687978,268600,55350,132750,207750
288.06163355051825,268600,55350,132800,207800
288.06163355051825,268600,55350,132800,207800
288.1691604322387,268600,55350,132850,207850
288.1691604322387,268600,55350,132850,207850
288.27668731395914,268600,55350,132900,207900
288.27668731395914,268600,55350,132900,207900
288.3842141956796,268600,55350,132950,207950
288.3842141956796,268600,55350,132950,207950
288.49174107740004,268600,55350,133000,208000
288.49174107740004,268600,55350,133000,208000
288.5992679591205,268600,55350,133050,208050
288.5992679591205,268600,55350,133050,208050
288.7067948408409,268600,55350,133100,208100
288.7067948408409,268600,55350,133100,208100
288.8143217225614,268600,55350,133150,208150
288.8143217225614,268600,55350,133150,208150
288.9218486042818,268600,55350,133200,208200
288.9218486042818,268600,55350,133200,208200
289.02937548600227,268600,55350,133250,208250
289.02937548600227,268600,55350,133250,208250
289.1369023677227,268600,55350,133300,208300
289.1369023677227,268600,55350,133300,208300
289.24442924944316,268600,55350,133350,208350
289.24442924944316,268600,55350,133350,208350
289.3519561311636,268600,55350,133400,208400
289.3519561311636,268600,55350,133400,208400
289.45948301288405,268600,55350,133450,208450
289.45948301288405,268600,55350,133450,208450
289.5670098946045,268600,55350,133500,208500
289.5670098946045,268600,55350,133500,208500
289.67453677632494,268600,55350,133550,208550
289.67453677632494,268600,55350,133550,208550
289.7820636580454,268600,55350,133600,208600
289.7820636580454,268600,55350,133600,208600
289.88959053976583,268600,55350,133650,208650
289.88959053976583,268600,55350,133650,208650
289.9971174214863,268600,55350,133700,208700
289.9971174214863,268600,55350,133700,208700
290.1046443032067,268600,55350,133750,208750
290.1046443032067,268600,55350,133750,208750
290.2121711849272,268600,55350,133800,208800
290.2121711849272,268600,55350,133800,208800
290.3196980666476,268600,55350,133850,208850
290.3196980666476,268600,55350,133850,208850
290.42722494836806,268600,55350,133900,208900
290.42722494836806,268600,55350,133900,208900
290.5347518300885,268600,55350,133950,208950
290.5347518300885,268600,55350,133950,208950
290.64227871180896,268600,55350,134000,209000
290.64227871180896,268600,55350,134000,209000
290.7498055935294,268600,55350,134050,209050
290.7498055935294,268600,55350,134050,209050
290.85733247524985,268600,55350,134100,209100
290.85733247524985,268600,55350,134100,209100
290.9648593569703,268600,55350,134150,209150
290.9648593569703,268600,55350,134150,209150
291.07238623869074,268600,55350,134200,209200
291.07238623869074,268600,55350,134200,209200
291.1799131204112,268600,55350,134250,209250
291.1799131204112,268600,55350,134250,209250
291.28744000213163,268600,55350,134300,209300
291.28744000213163,268600,55350,134300,209300
291.3949668838521,268600,55350,134350,209350
291.3949668838521,268600,55350,134350,209350
291.5024937655725,268600,55350,134400,209400
291.5024937655725,268600,55350,134400,209400
291.61002064729297,268600,55350,134450,209450
291.61002064729297,268600,55350,134450,209450
291.7175475290134,268600,55350,134500,209500
291.7175475290134,268600,55350,134500,209500
291.82507441073386,268600,55350,134550,209550
291.82507441073386,268600,55350,134550,209550
291.9326012924543,268600,55350,134600,209600
291.9326012924543,268600,55350,134600,209600
292.04012817417475,268600,55350,134650,209650
292.04012817417475,268600,55350,134650,209650
292.1476550558952,268600,55350,134700,209700
292.1476550558952,268600,55350,134700,209700
292.25518193761565,268600,55350,134750,209750
292.25518193761565,268600,55350,134750,209750
292.3627088193361,268600,55350,134800,209800
292.3627088193361,268600,55350,134800,209800
292.47023570105654,268600,55350,134850,209850
292.47023570105654,268600,55350,134850,209850
292.577762582777,268600,55350,134900,209900
292.577762582777,268600,55350,134900,209900
292.68528946449743,268600,55350,134950,209950
292.68528946449743,268600,55350,134950,209950
292.7928163462179,268600,55350,135000,210000
292.7928163462179,268600,55350,135000,210000
292.9003432279383,268600,55350,135050,210050
292.9003432279383,268600,55350,135050,210050
293.00787010965877,268600,55350,135100,210100
293.00787010965877,268600,55350,135100,210100
293.1153969913792,268600,55350,135150,210150
293.1153969913792,268600,55350,135150,210150
293.22292387309966,268600,55350,135200,210200
293.22292387309966,268600,55350,135200,210200
293.3304507548201,268600,55350,135250,210250
293.3304507548201,268600,55350,135250,210250
293.43797763654055,268600,55350,135300,210300
293.43797763654055,268600,55350,135300,210300
293.545504518261,268600,55350,135350,210350
293.545504518261,268600,55350,135350,210350
293.65303139998144,268600,55350,135400,210400
293.65303139998144,268600,55350,135400,210400
293.7605582817019,268600,55350,135450,210450
293.7605582817019,268600,55350,135450,210450
293.86808516342234,268600,55350,135500,210500
293.86808516342234,268600,55350,135500,210500
293.9756120451428,268600,55350,135550,210550
293.9756120451428,268600,55350,135550,210550
294.0831389268632,268600,55350,135600,210600
294.0831389268632,268600,55350,135600,210600
294.1906658085837,268600,55350,135650,210650
294.1906658085837,268600,55350,135650,210650
294.2981926903041,268600,55350,135700,210700
294.2981926903041,268600,55350,135700,210700
294.40571957202457,268600,55350,135750,210750
294.40571957202457,268600,55350,135750,210750
294.513246453745,268600,55350,135800,210800
294.513246453745,268600,55350,135800,210800
294.62077333546546,268600,55350,135850,210850
294.62077333546546,268600,55350,135850,210850
294.7283002171859,268600,55350,135900,210900
294.7283002171859,268600,55350,135900,210900
294.83582709890635,268600,55350,135950,210950
294.83582709890635,268600,55350,135950,210950
294.9433539806268,268600,55350,136000,211000
294.9433539806268,268600,55350,136000,211000
295.05088086234724,268600,55350,136050,211050
295.05088086234724,268600,55350,136050,211050
295.1584077440677,268600,55350,136100,211100
295.1584077440677,268600,55350,136100,211100
295.26593462578813,268600,55350,136150,211150
295.26593462578813,268600,55350,136150,211150
295.3734615075086,268600,55350,136200,211200
295.3734615075086,268600,55350,136200,211200
295.480988389229,268600,55350,136250,211250
295.480988389229,268600,55350,136250,211250
295.5885152709495,268600,55350,136300,211300
295.5885152709495,268600,55350,136300,211300
295.6960421526699,268600,55350,136350,211350
295.6960421526699,268600,55350,136350,211350
295.80356903439036,268600,55350,136400,211400
295.80356903439036,268600,55350,136400,211400
295.9110959161108,268600,55350,136450,211450
295.9110959161108,268600,55350,136450,211450
296.01862279783126,268600,55350,136500,211500
296.01862279783126,268600,55350,136500,211500
296.1261496795517,268600,55350,136550,211550
296.1261496795517,268600,55350,136550,211550
296.23367656127215,268600,55350,136600,211600
296.23367656127215,268600,55350,136600,211600
296.3412034429926,268600,55350,136650,211650
296.3412034429926,268600,55350,136650,211650
296.44873032471304,268600,55350,136700,211700
296.44873032471304,268600,55350,136700,211700
296.5562572064335,268600,55350,136750,211750
296.5562572064335,268600,55350,136750,211750
296.66378408815393,268600,55350,136800,211800
296.66378408815393,268600,55350,136800,211800
296.7713109698744,268600,55350,136850,211850
296.7713109698744,268600,55350,136850,211850
296.8788378515948,268600,55350,136900,211900
296.8788378515948,268600,55350,136900,211900
296.98636473331527,268600,55350,136950,211950
296.98636473331527,268600,55350,136950,211950
297.0938916150357,268600,55350,137000,212000
297.0938916150357,268600,55350,137000,212000
297.20141849675616,268600,55350,137050,212050
297.20141849675616,268600,55350,137050,212050
297.3089453784766,268600,55350,137100,212100
297.3089453784766,268600,55350,137100,212100
297.41647226019705,268600,55350,137150,212150
297.41647226019705,268600,55350,137150,212150
297.5239991419175,268600,55350,137200,212200
297.5239991419175,268600,55350,137200,212200
297.63152602363795,268600,55350,137250,212250
297.63152602363795,268600,55350,137250,212250
297.7390529053584,268600,55350,137300,212300
297.7390529053584,268600,55350,137300,212300
297.84657978707884,268600,55350,137350,212350
297.84657978707884,268600,55350,137350,212350
297.9541066687993,268600,55350,137400,212400
297.9541066687993,268600,55350,137400,212400
298.06163355051973,268600,55350,137450,212450
298.06163355051973,268600,55350,137450,212450
298.1691604322402,268600,55350,137500,212500
298.1691604322402,268600,55350,137500,212500
298.2766873139606,268600,55350,137550,212550
298.2766873139606,268600,55350,137550,212550
298.38421419568107,268600,55350,137600,212600
298.38421419568107,268600,55350,137600,212600
298.4917410774015,268600,55350,137650,212650
298.4917410774015,268600,55350,137650,212650
298.59926795912196,268600,55350,137700,212700
298.59926795912196,268600,55350,137700,212700
298.7067948408424,268600,55350,137750,212750
298.7067948408424,268600,55350,137750,212750
298.81432172256285,268600,55350,137800,212800
298.81432172256285,268600,55350,137800,212800
298.9218486042833,268600,55350,137850,212850
298.9218486042833,268600,55350,137850,212850
299.02937548600374,268600,55350,137900,212900
299.02937548600374,268600,55350,137900,212900
299.1369023677242,268600,55350,137950,212950
299.1369023677242,268600,55350,137950,212950
299.24442924944464,268600,55350,138000,213000
299.24442924944464,268600,55350,138000,213000
299.3519561311651,268600,55350,138050,213050
299.3519561311651,268600,55350,138050,213050
299.4594830128855,268600,55350,138100,213100
299.4594830128855,268600,55350,138100,213100
299.567009894606,268600,55350,138150,213150
299.567009894606,268600,55350,138150,213150
299.6745367763264,268600,55350,138200,213200
299.6745367763264,268600,55350,138200,213200
299.78206365804687,268600,55350,138250,213250
299.78206365804687,268600,55350,138250,213250
299.8895905397673,268600,55350,138300,213300
299.8895905397673,268600,55350,138300,213300
299.99711742148776,268600,55350,138350,213350
299.99711742148776,268600,55350,138350,213350
300.1046443032082,268600,55350,138400,213400
300.1046443032082,268600,55350,138400,213400
300.21217118492865,268600,55350,138450,213450
300.21217118492865,268600,55350,138450,213450
300.3196980666491,268600,55350,138500,213500
300.3196980666491,268600,55350,138500,213500
300.42722494836954,268600,55350,138550,213550
300.42722494836954,268600,55350,138550,213550
300.53475183009,268600,55350,138600,213600
300.53475183009,268600,55350,138600,213600
300.64227871181043,268600,55350,138650,213650
300.64227871181043,268600,55350,138650,213650
300.7498055935309,268600,55350,138700,213700
300.7498055935309,268600,55350,138700,213700
300.8573324752513,268600,55350,138750,213750
300.8573324752513,268600,55350,138750,213750
300.9648593569718,268600,55350,138800,213800
300.9648593569718,268600,55350,138800,213800
301.0723862386922,268600,55350,138850,213850
301.0723862386922,268600,55350,138850,213850
301.17991312041266,268600,55350,138900,213900
301.17991312041266,268600,55350,138900,213900
301.2874400021331,268600,55350,138950,213950
301.2874400021331,268600,55350,138950,213950
301.39496688385356,268600,55350,139000,214000
301.39496688385356,268600,55350,139000,214000
301.502493765574,268600,55350,139050,214050
301.502493765574,268600,55350,139050,214050
301.61002064729445,268600,55350,139100,214100
301.61002064729445,268600,55350,139100,214100
301.7175475290149,268600,55350,139150,214150
301.7175475290149,268600,55350,139150,214150
301.82507441073534,268600,55350,139200,214200
301.82507441073534,268600,55350,139200,214200
301.9326012924558,268600,55350,139250,214250
301.9326012924558,268600,55350,139250,214250
302.04012817417623,268600,55350,139300,214300
302.04012817417623,268600,55350,139300,214300
302.1476550558967,268600,55350,139350,214350
302.1476550558967,268600,55350,139350,214350
302.2551819376171,268600,55350,139400,214400
302.2551819376171,268600,55350,139400,214400
302.36270881933757,268600,55350,139450,214450
302.36270881933757,268600,55350,139450,214450
302.470235701058,268600,55350,139500,214500
302.470235701058,268600,55350,139500,214500
302.57776258277846,268600,55350,139550,214550
302.57776258277846,268600,55350,139550,214550
302.6852894644989,268600,55350,139600,214600
302.6852894644989,268600,55350,139600,214600
302.79281634621935,268600,55350,139650,214650
302.79281634621935,268600,55350,139650,214650
302.9003432279398,268600,55350,139700,214700
302.9003432279398,268600,55350,139700,214700
303.00787010966025,268600,55350,139750,214750
303.00787010966025,268600,55350,139750,214750
303.1153969913807,268600,55350,139800,214800
303.1153969913807,268600,55350,139800,214800
303.22292387310114,268600,55350,139850,214850
303.22292387310114,268600,55350,139850,214850
303.3304507548216,268600,55350,139900,214900
303.3304507548216,268600,55350,139900,214900
303.43797763654203,268600,55350,139950,214950
303.43797763654203,268600,55350,139950,214950
303.5455045182625,268600,55350,140000,215000
303.5455045182625,268600,55350,140000,215000
303.6530313999829,268600,55350,140050,215050
303.6530313999829,268600,55350,140050,215050
303.76055828170337,268600,55350,140100,215100
303.76055828170337,268600,55350,140100,215100
303.8680851634238,268600,55350,140150,215150
303.8680851634238,268600,55350,140150,215150
303.97561204514426,268600,55350,140200,215200
303.97561204514426,268600,55350,140200,215200
304.0831389268647,268600,55350,140250,215250
304.0831389268647,268600,55350,140250,215250
304.19066580858515,268600,55350,140300,215300
304.19066580858515,268600,55350,140300,215300
304.2981926903056,268600,55350,140350,215350
304.2981926903056,268600,55350,140350,215350
304.40571957202604,268600,55350,140400,215400
304.40571957202604,268600,55350,140400,215400
304.5132464537465,268600,55350,140450,215450
304.5132464537465,268600,55350,140450,215450
304.62077333546694,268600,55350,140500,215500
304.62077333546694,268600,55350,140500,215500
304.7283002171874,268600,55350,140550,215550
304.7283002171874,268600,55350,140550,215550
304.8358270989078,268600,55350,140600,215600
304.8358270989078,268600,55350,140600,215600
304.9433539806283,268600,55350,140650,215650
304.9433539806283,268600,55350,140650,215650
305.0508808623487,268600,55350,140700,215700
305.0508808623487,268600,55350,140700,215700
305.15840774406917,268600,55350,140750,215750
305.15840774406917,268600,55350,140750,215750
305.2659346257896,268600,55350,140800,215800
305.2659346257896,268600,55350,140800,215800
305.37346150751006,268600,55350,140850,215850
305.37346150751006,268600,55350,140850,215850
305.4809883892305,268600,55350,140900,215900
305.4809883892305,268600,55350,140900,215900
305.58851527095095,268600,55350,140950,215950
305.58851527095095,268600,55350,140950,215950
305.6960421526714,268600,55350,141000,216000
305.6960421526714,268600,55350,141000,216000
305.80356903439184,268600,55350,141050,216050
305.80356903439184,268600,55350,141050,216050
305.9110959161123,268600,55350,141100,216100
305.9110959161123,268600,55350,141100,216100
306.01862279783273,268600,55350,141150,216150
306.01862279783273,268600,55350,141150,216150
306.1261496795532,268600,55350,141200,216200
306.1261496795532,268600,55350,141200,216200
306.2336765612736,268600,55350,141250,216250
306.2336765612736,268600,55350,141250,216250
306.3412034429941,268600,55350,141300,216300
306.3412034429941,268600,55350,141300,216300
306.4487303247145,268600,55350,141350,216350
306.4487303247145,268600,55350,141350,216350
306.55625720643496,268600,55350,141400,216400
306.55625720643496,268600,55350,141400,216400
306.6637840881554,268600,55350,141450,216450
306.6637840881554,268600,55350,141450,216450
306.77131096987586,268600,55350,141500,216500
306.77131096987586,268600,55350,141500,216500
306.8788378515963,268600,55350,141550,216550
306.8788378515963,268600,55350,141550,216550
306.98636473331675,268600,55350,141600,216600
306.98636473331675,268600,55350,141600,216600
307.0938916150372,268600,55350,141650,216650
307.0938916150372,268600,55350,141650,216650
307.20141849675764,268600,55350,141700,216700
307.20141849675764,268600,55350,141700,216700
307.3089453784781,268600,55350,141750,216750
307.3089453784781,268600,55350,141750,216750
307.41647226019853,268600,55350,141800,216800
307.41647226019853,268600,55350,141800,216800
307.523999141919,268600,55350,141850,216850
307.523999141919,268600,55350,141850,216850
307.6315260236394,268600,55350,141900,216900
307.6315260236394,268600,55350,141900,216900
307.73905290535987,268600,55350,141950,216950
307.73905290535987,268600,55350,141950,216950
307.8465797870803,268600,55350,142000,217000
307.8465797870803,268600,55350,142000,217000
307.95410666880076,268600,55350,142050,217050
307.95410666880076,268600,55350,142050,217050
308.0616335505212,268600,55350,142100,217100
308.0616335505212,268600,55350,142100,217100
308.16916043224165,268600,55350,142150,217150
308.16916043224165,268600,55350,142150,217150
308.2766873139621,268600,55350,142200,217200
308.2766873139621,268600,55350,142200,217200
308.38421419568255,268600,55350,142250,217250
308.38421419568255,268600,55350,142250,217250
308.491741077403,268600,55350,142300,217300
308.491741077403,268600,55350,142300,217300
308.59926795912344,268600,55350,142350,217350
308.59926795912344,268600,55350,142350,217350
308.7067948408439,268600,55350,142400,217400
308.7067948408439,268600,55350,142400,217400
308.81432172256433,268600,55350,142450,217450
308.81432172256433,268600,55350,142450,217450
308.9218486042848,268600,55350,142500,217500
308.9218486042848,268600,55350,142500,217500
309.0293754860052,268600,55350,142550,217550
309.0293754860052,268600,55350,142550,217550
309.13690236772567,268600,55350,142600,217600
309.13690236772567,268600,55350,142600,217600
309.2444292494461,268600,55350,142650,217650
309.2444292494461,268600,55350,142650,217650
309.35195613116656,268600,55350,142700,217700
309.35195613116656,268600,55350,142700,217700
309.459483012887,268600,55350,142750,217750
309.459483012887,268600,55350,142750,217750
309.56700989460745,268600,55350,142800,217800
309.56700989460745,268600,55350,142800,217800
309.6745367763279,268600,55350,142850,217850
309.6745367763279,268600,55350,142850,217850
309.78206365804834,268600,55350,142900,217900
309.78206365804834,268600,55350,142900,217900
309.8895905397688,268600,55350,142950,217950
309.8895905397688,268600,55350,142950,217950
309.99711742148924,268600,55350,143000,218000
309.99711742148924,268600,55350,143000,218000
310.1046443032097,268600,55350,143050,218050
310.1046443032097,268600,55350,143050,218050
310.2121711849301,268600,55350,143100,218100
310.2121711849301,268600,55350,143100,218100
310.3196980666506,268600,55350,143150,218150
310.3196980666506,268600,55350,143150,218150
310.427224948371,268600,55350,143200,218200
310.427224948371,268600,55350,143200,218200
310.53475183009147,268600,55350,143250,218250
310.53475183009147,268600,55350,143250,218250
310.6422787118119,268600,55350,143300,218300
310.6422787118119,268600,55350,143300,218300
310.74980559353236,268600,55350,143350,218350
310.74980559353236,268600,55350,143350,218350
310.8573324752528,268600,55350,143400,218400
310.8573324752528,268600,55350,143400,218400
310.96485935697325,268600,55350,143450,218450
310.96485935697325,268600,55350,143450,218450
311.0723862386937,268600,55350,143500,218500
311.0723862386937,268600,55350,143500,218500
311.17991312041414,268600,55350,143550,218550
311.17991312041414,268600,55350,143550,218550
311.2874400021346,268600,55350,143600,218600
311.2874400021346,268600,55350,143600,218600
311.39496688385503,268600,55350,143650,218650
311.39496688385503,268600,55350,143650,218650
311.5024937655755,268600,55350,143700,218700
311.5024937655755,268600,55350,143700,218700
311.6100206472959,268600,55350,143750,218750
311.6100206472959,268600,55350,143750,218750
311.7175475290164,268600,55350,143800,218800
311.7175475290164,268600,55350,143800,218800
311.8250744107368,268600,55350,143850,218850
311.8250744107368,268600,55350,143850,218850
311.93260129245726,268600,55350,143900,218900
311.93260129245726,268600,55350,143900,218900
312.0401281741777,268600,55350,143950,218950
312.0401281741777,268600,55350,143950,218950
312.14765505589816,268600,55350,144000,219000
312.14765505589816,268600,55350,144000,219000
312.2551819376186,268600,55350,144050,219050
312.2551819376186,268600,55350,144050,219050
312.36270881933905,268600,55350,144100,219100
312.36270881933905,268600,55350,144100,219100
312.4702357010595,268600,55350,144150,219150
312.4702357010595,268600,55350,144150,219150
312.57776258277994,268600,55350,144200,219200
312.57776258277994,268600,55350,144200,219200
312.6852894645004,268600,55350,144250,219250
312.6852894645004,268600,55350,144250,219250
312.79281634622083,268600,55350,144300,219300
312.79281634622083,268600,55350,144300,219300
312.9003432279413,268600,55350,144350,219350
312.9003432279413,268600,55350,144350,219350
313.0078701096617,268600,55350,144400,219400
313.0078701096617,268600,55350,144400,219400
313.11539699138217,268600,55350,144450,219450
313.11539699138217,268600,55350,144450,219450
313.2229238731026,268600,55350,144500,219500
313.2229238731026,268600,55350,144500,219500
313.33045075482306,268600,55350,144550,219550
313.33045075482306,268600,55350,144550,219550
313.4379776365435,268600,55350,144600,219600
313.4379776365435,268600,55350,144600,219600
313.54550451826395,268600,55350,144650,219650
313.54550451826395,268600,55350,144650,219650
313.6530313999844,268600,55350,144700,219700
313.6530313999844,268600,55350,144700,219700
313.76055828170485,268600,55350,144750,219750
313.76055828170485,268600,55350,144750,219750
313.8680851634253,268600,55350,144800,219800
313.8680851634253,268600,55350,144800,219800
313.97561204514574,268600,55350,144850,219850
313.97561204514574,268600,55350,144850,219850
314.0831389268662,268600,55350,144900,219900
314.0831389268662,268600,55350,144900,219900
314.19066580858663,268600,55350,144950,219950
314.19066580858663,268600,55350,144950,219950
314.2981926903071,268600,55350,145000,220000
314.2981926903071,268600,55350,145000,220000
314.4057195720275,268600,55350,145050,220050
314.4057195720275,268600,55350,145050,220050
314.51324645374797,268600,55350,145100,220100
314.51324645374797,268600,55350,145100,220100
314.6207733354684,268600,55350,145150,220150
314.6207733354684,268600,55350,145150,220150
314.72830021718886,268600,55350,145200,220200
314.72830021718886,268600,55350,145200,220200
314.8358270989093,268600,55350,145250,220250
314.8358270989093,268600,55350,145250,220250
314.94335398062975,268600,55350,145300,220300
314.94335398062975,268600,55350,145300,220300
315.0508808623502,268600,55350,145350,220350
315.0508808623502,268600,55350,145350,220350
315.15840774407064,268600,55350,145400,220400
315.15840774407064,268600,55350,145400,220400
315.2659346257911,268600,55350,145450,220450
315.2659346257911,268600,55350,145450,220450
315.37346150751154,268600,55350,145500,220500
315.37346150751154,268600,55350,145500,220500
315.480988389232,268600,55350,145550,220550
315.480988389232,268600,55350,145550,220550
315.5885152709524,268600,55350,145600,220600
315.5885152709524,268600,55350,145600,220600
315.6960421526729,268600,55350,145650,220650
315.6960421526729,268600,55350,145650,220650
315.8035690343933,268600,55350,145700,220700
315.8035690343933,268600,55350,145700,220700
315.91109591611377,268600,55350,145750,220750
315.91109591611377,268600,55350,145750,220750
316.0186227978342,268600,55350,145800,220800
316.0186227978342,268600,55350,145800,220800
316.12614967955466,268600,55350,145850,220850
316.12614967955466,268600,55350,145850,220850
316.2336765612751,268600,55350,145900,220900
316.2336765612751,268600,55350,145900,220900
316.34120344299555,268600,55350,145950,220950
316.34120344299555,268600,55350,145950,220950
316.448730324716,268600,55350,146000,221000
316.448730324716,268600,55350,146000,221000
316.55625720643644,268600,55350,146050,221050
316.55625720643644,268600,55350,146050,221050
316.6637840881569,268600,55350,146100,221100
316.6637840881569,268600,55350,146100,221100
316.77131096987733,268600,55350,146150,221150
316.77131096987733,268600,55350,146150,221150
316.8788378515978,268600,55350,146200,221200
316.8788378515978,268600,55350,146200,221200
316.9863647333182,268600,55350,146250,221250
316.9863647333182,268600,55350,146250,221250
317.0938916150387,268600,55350,146300,221300
317.0938916150387,268600,55350,146300,221300
317.2014184967591,268600,55350,146350,221350
317.2014184967591,268600,55350,146350,221350
317.30894537847956,268600,55350,146400,221400
317.30894537847956,268600,55350,146400,221400
317.4164722602,268600,55350,146450,221450
317.4164722602,268600,55350,146450,221450
317.52399914192046,268600,55350,146500,221500
317.52399914192046,268600,55350,146500,221500
317.6315260236409,268600,55350,146550,221550
317.6315260236409,268600,55350,146550,221550
317.73905290536135,268600,55350,146600,221600
317.73905290536135,268600,55350,146600,221600
317.8465797870818,268600,55350,146650,221650
317.8465797870818,268600,55350,146650,221650
317.95410666880224,268600,55350,146700,221700
317.95410666880224,268600,55350,146700,221700
318.0616335505227,268600,55350,146750,221750
318.0616335505227,268600,55350,146750,221750
318.16916043224313,268600,55350,146800,221800
318.16916043224313,268600,55350,146800,221800
318.2766873139636,268600,55350,146850,221850
318.2766873139636,268600,55350,146850,221850
318.384214195684,268600,55350,146900,221900
318.384214195684,268600,55350,146900,221900
318.49174107740447,268600,55350,146950,221950
318.49174107740447,268600,55350,146950,221950
318.5992679591249,268600,55350,147000,222000
318.5992679591249,268600,55350,147000,222000
318.70679484084536,268600,55350,147050,222050
318.70679484084536,268600,55350,147050,222050
318.8143217225658,268600,55350,147100,222100
318.8143217225658,268600,55350,147100,222100
318.92184860428625,268600,55350,147150,222150
318.92184860428625,268600,55350,147150,222150
319.0293754860067,268600,55350,147200,222200
319.0293754860067,268600,55350,147200,222200
319.13690236772715,268600,55350,147250,222250
319.13690236772715,268600,55350,147250,222250
319.2444292494476,268600,55350,147300,222300
319.2444292494476,268600,55350,147300,222300
319.35195613116804,268600,55350,147350,222350
319.35195613116804,268600,55350,147350,222350
319.4594830128885,268600,55350,147400,222400
319.4594830128885,268600,55350,147400,222400
319.56700989460893,268600,55350,147450,222450
319.56700989460893,268600,55350,147450,222450
319.6745367763294,268600,55350,147500,222500
319.6745367763294,268600,55350,147500,222500
319.7820636580498,268600,55350,147550,222550
319.7820636580498,268600,55350,147550,222550
319.88959053977027,268600,55350,147600,222600
319.88959053977027,268600,55350,147600,222600
319.9971174214907,268600,55350,147650,222650
319.9971174214907,268600,55350,147650,222650
320.10464430321116,268600,55350,147700,222700
320.10464430321116,268600,55350,147700,222700
320.2121711849316,268600,55350,147750,222750
320.2121711849316,268600,55350,147750,222750
320.31969806665205,268600,55350,147800,222800
320.31969806665205,268600,55350,147800,222800
320.4272249483725,268600,55350,147850,222850
320.4272249483725,268600,55350,147850,222850
320.53475183009294,268600,55350,147900,222900
320.53475183009294,268600,55350,147900,222900
320.6422787118134,268600,55350,147950,222950
320.6422787118134,268600,55350,147950,222950
320.74980559353384,268600,55350,148000,223000
320.74980559353384,268600,55350,148000,223000
320.8573324752543,268600,55350,148050,223050
320.8573324752543,268600,55350,148050,223050
320.9648593569747,268600,55350,148100,223100
320.9648593569747,268600,55350,148100,223100
321.0723862386952,268600,55350,148150,223150
321.0723862386952,268600,55350,148150,223150
321.1799131204156,268600,55350,148200,223200
321.1799131204156,268600,55350,148200,223200
321.28744000213607,268600,55350,148250,223250
321.28744000213607,268600,55350,148250,223250
321.3949668838565,268600,55350,148300,223300
321.3949668838565,268600,55350,148300,223300
321.50249376557696,268600,55350,148350,223350
321.50249376557696,268600,55350,148350,223350
321.6100206472974,268600,55350,148400,223400
321.6100206472974,268600,55350,148400,223400
321.71754752901785,268600,55350,148450,223450
321.71754752901785,268600,55350,148450,223450
321.8250744107383,268600,55350,148500,223500
321.8250744107383,268600,55350,148500,223500
321.93260129245874,268600,55350,148550,223550
321.93260129245874,268600,55350,148550,223550
322.0401281741792,268600,55350,148600,223600
322.0401281741792,268600,55350,148600,223600
322.14765505589963,268600,55350,148650,223650
322.14765505589963,268600,55350,148650,223650
322.2551819376201,268600,55350,148700,223700
322.2551819376201,268600,55350,148700,223700
322.3627088193405,268600,55350,148750,223750
322.3627088193405,268600,55350,148750,223750
322.470235701061,268600,55350,148800,223800
322.470235701061,268600,55350,148800,223800
322.5777625827814,268600,55350,148850,223850
322.5777625827814,268600,55350,148850,223850
322.68528946450186,268600,55350,148900,223900
322.68528946450186,268600,55350,148900,223900
322.7928163462223,268600,55350,148950,223950
322.7928163462223,268600,55350,148950,223950
322.90034322794276,268600,55350,149000,224000
322.90034322794276,268600,55350,149000,224000
323.0078701096632,268600,55350,149050,224050
323.0078701096632,268600,55350,149050,224050
323.11539699138365,268600,55350,149100,224100
323.11539699138365,268600,55350,149100,224100
323.2229238731041,268600,55350,149150,224150
323.2229238731041,268600,55350,149150,224150
323.33045075482454,268600,55350,149200,224200
323.33045075482454,268600,55350,149200,224200
323.437977636545,268600,55350,149250,224250
323.437977636545,268600,55350,149250,224250
323.54550451826543,268600,55350,149300,224300
323.54550451826543,268600,55350,149300,224300
323.6530313999859,268600,55350,149350,224350
323.6530313999859,268600,55350,149350,224350
323.7605582817063,268600,55350,149400,224400
323.7605582817063,268600,55350,149400,224400
323.86808516342677,268600,55350,149450,224450
323.86808516342677,268600,55350,149450,224450
323.9756120451472,268600,55350,149500,224500
323.9756120451472,268600,55350,149500,224500
324.08313892686766,268600,55350,149550,224550
324.08313892686766,268600,55350,149550,224550
324.1906658085881,268600,55350,149600,224600
324.1906658085881,268600,55350,149600,224600
324.29819269030855,268600,55350,149650,224650
324.29819269030855,268600,55350,149650,224650
324.405719572029,268600,55350,149700,224700
324.405719572029,268600,55350,149700,224700
324.51324645374945,268600,55350,149750,224750
324.51324645374945,268600,55350,149750,224750
324.6207733354699,268600,55350,149800,224800
324.6207733354699,268600,55350,149800,224800
324.72830021719034,268600,55350,149850,224850
324.72830021719034,268600,55350,149850,224850
324.8358270989108,268600,55350,149900,224900
324.8358270989108,268600,55350,149900,224900
324.94335398063123,268600,55350,149950,224950
324.94335398063123,268600,55350,149950,224950
325.0508808623517,268600,55350,150000,225000
325.0508808623517,268600,55350,150000,150000
325.0612715522935,268600,55350,150000,150050
325.0612715522935,268600,55350,150000,150050
325.0716622422353,268600,55350,150000,150100
325.0716622422353,268600,55350,150000,150100
325.0820529321771,268600,55350,150000,150150
325.0820529321771,268600,55350,150000,150150
325.0924436221189,268600,55350,150000,150200
325.0924436221189,268600,55350,150000,150200
325.1028343120607,268600,55350,150000,150250
325.1028343120607,268600,55350,150000,150250
325.1132250020025,268600,55350,150000,150300
325.1132250020025,268600,55350,150000,150300
325.1236156919443,268600,55350,150000,150350
325.1236156919443,268600,55350,150000,150350
325.1340063818861,268600,55350,150000,150400
325.1340063818861,268600,55350,150000,150400
325.1443970718279,268600,55350,150000,150450
325.1443970718279,268600,55350,150000,150450
325.1547877617697,268600,55350,150000,150500
325.1547877617697,268600,55350,150000,150500
325.1651784517115,268600,55350,150000,150550
325.1651784517115,268600,55350,150000,150550
325.1755691416533,268600,55350,150000,150600
325.1755691416533,268600,55350,150000,150600
325.1859598315951,268600,55350,150000,150650
325.1859598315951,268600,55350,150000,150650
325.1963505215369,268600,55350,150000,150700
325.1963505215369,268600,55350,150000,150700
325.2067412114787,268600,55350,150000,150750
325.2067412114787,268600,55350,150000,150750
325.2171319014205,268600,55350,150000,150800
325.2171319014205,268600,55350,150000,150800
325.2275225913623,268600,55350,150000,150850
325.2275225913623,268600,55350,150000,150850
325.2379132813041,268600,55350,150000,150900
325.2379132813041,268600,55350,150000,150900
325.2483039712459,268600,55350,150000,150950
325.2483039712459,268600,55350,150000,150950
325.2586946611877,268600,55350,150000,151000
325.2586946611877,268600,55350,150000,151000
325.2690853511295,268600,55350,150000,151050
325.2690853511295,268600,55350,150000,151050
325.2794760410713,268600,55350,150000,151100
325.2794760410713,268600,55350,150000,151100
325.2898667310131,268600,55350,150000,151150
325.2898667310131,268600,55350,150000,151150
325.3002574209549,268600,55350,150000,151200
325.3002574209549,268600,55350,150000,151200
325.3106481108967,268600,55350,150000,151250
325.3106481108967,268600,55350,150000,151250
325.3210388008385,268600,55350,150000,151300
325.3210388008385,268600,55350,150000,151300
325.3314294907803,268600,55350,150000,151350
325.3314294907803,268600,55350,150000,151350
325.3418201807221,268600,55350,150000,151400
325.3418201807221,268600,55350,150000,151400
325.3522108706639,268600,55350,150000,151450
325.3522108706639,268600,55350,150000,151450
325.3626015606057,268600,55350,150000,151500
325.3626015606057,268600,55350,150000,151500
325.3729922505475,268600,55350,150000,151550
325.3729922505475,268600,55350,150000,151550
325.3833829404893,268600,55350,150000,151600
325.3833829404893,268600,55350,150000,151600
325.3937736304311,268600,55350,150000,151650
325.3937736304311,268600,55350,150000,151650
325.4041643203729,268600,55350,150000,151700
325.4041643203729,268600,55350,150000,151700
325.4145550103147,268600,55350,150000,151750
325.4145550103147,268600,55350,150000,151750
325.4249457002565,268600,55350,150000,151800
325.4249457002565,268600,55350,150000,151800
325.4353363901983,268600,55350,150000,151850
325.4353363901983,268600,55350,150000,151850
325.4457270801401,268600,55350,150000,151900
325.4457270801401,268600,55350,150000,151900
325.4561177700819,268600,55350,150000,151950
325.4561177700819,268600,55350,150000,151950
325.4665084600237,268600,55350,150000,152000
325.4665084600237,268600,55350,150000,152000
325.4768991499655,268600,55350,150000,152050
325.4768991499655,268600,55350,150000,152050
325.4872898399073,268600,55350,150000,152100
325.4872898399073,268600,55350,150000,152100
325.4976805298491,268600,55350,150000,152150
325.4976805298491,268600,55350,150000,152150
325.5080712197909,268600,55350,150000,152200
325.5080712197909,268600,55350,150000,152200
325.5184619097327,268600,55350,150000,152250
325.5184619097327,268600,55350,150000,152250
325.5288525996745,268600,55350,150000,152300
325.5288525996745,268600,55350,150000,152300
325.5392432896163,268600,55350,150000,152350
325.5392432896163,268600,55350,150000,152350
325.5496339795581,268600,55350,150000,152400
325.5496339795581,268600,55350,150000,152400
325.5600246694999,268600,55350,150000,152450
325.5600246694999,268600,55350,150000,152450
325.5704153594417,268600,55350,150000,152500
325.5704153594417,268600,55350,150000,152500
325.5808060493835,268600,55350,150000,152550
325.5808060493835,268600,55350,150000,152550
325.5911967393253,268600,55350,150000,152600
325.5911967393253,268600,55350,150000,152600
325.6015874292671,268600,55350,150000,152650
325.6015874292671,268600,55350,150000,152650
325.6119781192089,268600,55350,150000,152700
325.6119781192089,268600,55350,150000,152700
325.6223688091507,268600,55350,150000,152750
325.6223688091507,268600,55350,150000,152750
325.6327594990925,268600,55350,150000,152800
325.6327594990925,268600,55350,150000,152800
325.6431501890343,268600,55350,150000,152850
325.6431501890343,268600,55350,150000,152850
325.6535408789761,268600,55350,150000,152900
325.6535408789761,268600,55350,150000,152900
325.6639315689179,268600,55350,150000,152950
325.6639315689179,268600,55350,150000,152950
325.6743222588597,268600,55350,150000,153000
325.6743222588597,268600,55350,150000,153000
325.6847129488015,268600,55350,150000,153050
325.6847129488015,268600,55350,150000,153050
325.6951036387433,268600,55350,150000,153100
325.6951036387433,268600,55350,150000,153100
325.7054943286851,268600,55350,150000,153150
325.7054943286851,268600,55350,150000,153150
325.7158850186269,268600,55350,150000,153200
325.7158850186269,268600,55350,150000,153200
325.7262757085687,268600,55350,150000,153250
325.7262757085687,268600,55350,150000,153250
325.7366663985105,268600,55350,150000,153300
325.7366663985105,268600,55350,150000,153300
325.7470570884523,268600,55350,150000,153350
325.7470570884523,268600,55350,150000,153350
325.7574477783941,268600,55350,150000,153400
325.7574477783941,268600,55350,150000,153400
325.7678384683359,268600,55350,150000,153450
325.7678384683359,268600,55350,150000,153450
325.7782291582777,268600,55350,150000,153500
325.7782291582777,268600,55350,150000,153500
325.7886198482195,268600,55350,150000,153550
325.7886198482195,268600,55350,150000,153550
325.7990105381613,268600,55350,150000,153600
325.7990105381613,268600,55350,150000,153600
325.8094012281031,268600,55350,150000,153650
325.8094012281031,268600,55350,150000,153650
325.8197919180449,268600,55350,150000,153700
325.8197919180449,268600,55350,150000,153700
325.8301826079867,268600,55350,150000,153750
325.8301826079867,268600,55350,150000,153750
325.84057329792853,268600,55350,150000,153800
325.84057329792853,268600,55350,150000,153800
325.85096398787033,268600,55350,150000,153850
325.85096398787033,268600,55350,150000,153850
325.86135467781213,268600,55350,150000,153900
325.86135467781213,268600,55350,150000,153900
325.87174536775393,268600,55350,150000,153950
325.87174536775393,268600,55350,150000,153950
325.88213605769573,268600,55350,150000,154000
325.88213605769573,268600,55350,150000,154000
325.89252674763753,268600,55350,150000,154050
325.89252674763753,268600,55350,150000,154050
325.90291743757933,268600,55350,150000,154100
325.90291743757933,268600,55350,150000,154100
325.91330812752113,268600,55350,150000,154150
325.91330812752113,268600,55350,150000,154150
325.92369881746293,268600,55350,150000,154200
325.92369881746293,268600,55350,150000,154200
325.93408950740474,268600,55350,150000,154250
325.93408950740474,268600,55350,150000,154250
325.94448019734654,268600,55350,150000,154300
325.94448019734654,268600,55350,150000,154300
325.95487088728834,268600,55350,150000,154350
325.95487088728834,268600,55350,150000,154350
325.96526157723014,268600,55350,150000,154400
325.96526157723014,268600,55350,150000,154400
325.97565226717194,268600,55350,150000,154450
325.97565226717194,268600,55350,150000,154450
325.98604295711374,268600,55350,150000,154500
325.98604295711374,268600,55350,150000,154500
325.99643364705554,268600,55350,150000,154550
325.99643364705554,268600,55350,150000,154550
326.00682433699734,268600,55350,150000,154600
326.00682433699734,268600,55350,150000,154600
326.01721502693914,268600,55350,150000,154650
326.01721502693914,268600,55350,150000,154650
326.02760571688094,268600,55350,150000,154700
326.02760571688094,268600,55350,150000,154700
326.03799640682274,268600,55350,150000,154750
326.03799640682274,268600,55350,150000,154750
326.04838709676454,268600,55350,150000,154800
326.04838709676454,268600,55350,150000,154800
326.05877778670634,268600,55350,150000,154850
326.05877778670634,268600,55350,150000,154850
326.06916847664814,268600,55350,150000,154900
326.06916847664814,268600,55350,150000,154900
326.07955916658995,268600,55350,150000,154950
326.07955916658995,268600,55350,150000,154950
326.08994985653175,268600,55350,150000,155000
326.08994985653175,268600,55350,150000,155000
326.10034054647355,268600,55350,150000,155050
326.10034054647355,268600,55350,150000,155050
326.11073123641535,268600,55350,150000,155100
326.11073123641535,268600,55350,150000,155100
326.12112192635715,268600,55350,150000,155150
326.12112192635715,268600,55350,150000,155150
326.13151261629895,268600,55350,150000,155200
326.13151261629895,268600,55350,150000,155200
326.14190330624075,268600,55350,150000,155250
326.14190330624075,268600,55350,150000,155250
326.15229399618255,268600,55350,150000,155300
326.15229399618255,268600,55350,150000,155300
326.16268468612435,268600,55350,150000,155350
326.16268468612435,268600,55350,150000,155350
326.17307537606615,268600,55350,150000,155400
326.17307537606615,268600,55350,150000,155400
326.18346606600795,268600,55350,150000,155450
326.18346606600795,268600,55350,150000,155450
326.19385675594975,268600,55350,150000,155500
326.19385675594975,268600,55350,150000,155500
326.20424744589155,268600,55350,150000,155550
326.20424744589155,268600,55350,150000,155550
326.21463813583335,268600,55350,150000,155600
326.21463813583335,268600,55350,150000,155600
326.22502882577515,268600,55350,150000,155650
326.22502882577515,268600,55350,150000,155650
326.23541951571696,268600,55350,150000,155700
326.23541951571696,268600,55350,150000,155700
326.24581020565876,268600,55350,150000,155750
326.24581020565876,268600,55350,150000,155750
326.25620089560056,268600,55350,150000,155800
326.25620089560056,268600,55350,150000,155800
326.26659158554236,268600,55350,150000,155850
326.26659158554236,268600,55350,150000,155850
326.27698227548416,268600,55350,150000,155900
326.27698227548416,268600,55350,150000,155900
326.28737296542596,268600,55350,150000,155950
326.28737296542596,268600,55350,150000,155950
326.29776365536776,268600,55350,150000,156000
326.29776365536776,268600,55350,150000,156000
326.30815434530956,268600,55350,150000,156050
326.30815434530956,268600,55350,150000,156050
326.31854503525136,268600,55350,150000,156100
326.31854503525136,268600,55350,150000,156100
326.32893572519316,268600,55350,150000,156150
326.32893572519316,268600,55350,150000,156150
326.33932641513496,268600,55350,150000,156200
326.33932641513496,268600,55350,150000,156200
326.34971710507676,268600,55350,150000,156250
326.34971710507676,268600,55350,150000,156250
326.36010779501856,268600,55350,150000,156300
326.36010779501856,268600,55350,150000,156300
326.37049848496036,268600,55350,150000,156350
326.37049848496036,268600,55350,150000,156350
326.38088917490217,268600,55350,150000,156400
326.38088917490217,268600,55350,150000,156400
326.39127986484397,268600,55350,150000,156450
326.39127986484397,268600,55350,150000,156450
326.40167055478577,268600,55350,150000,156500
326.40167055478577,268600,55350,150000,156500
326.41206124472757,268600,55350,150000,156550
326.41206124472757,268600,55350,150000,156550
326.42245193466937,268600,55350,150000,156600
326.42245193466937,268600,55350,150000,156600
326.43284262461117,268600,55350,150000,156650
326.43284262461117,268600,55350,150000,156650
326.44323331455297,268600,55350,150000,156700
326.44323331455297,268600,55350,150000,156700
326.45362400449477,268600,55350,150000,156750
326.45362400449477,268600,55350,150000,156750
326.46401469443657,268600,55350,150000,156800
326.46401469443657,268600,55350,150000,156800
326.4744053843784,268600,55350,150000,156850
326.4744053843784,268600,55350,150000,156850
326.4847960743202,268600,55350,150000,156900
326.4847960743202,268600,55350,150000,156900
326.495186764262,268600,55350,150000,156950
326.495186764262,268600,55350,150000,156950
326.5055774542038,268600,55350,150000,157000
326.5055774542038,268600,55350,150000,157000
326.5159681441456,268600,55350,150000,157050
326.5159681441456,268600,55350,150000,157050
326.5263588340874,268600,55350,150000,157100
326.5263588340874,268600,55350,150000,157100
326.5367495240292,268600,55350,150000,157150
326.5367495240292,268600,55350,150000,157150
326.547140213971,268600,55350,150000,157200
326.547140213971,268600,55350,150000,157200
326.5575309039128,268600,55350,150000,157250
326.5575309039128,268600,55350,150000,157250
326.5679215938546,268600,55350,150000,157300
326.5679215938546,268600,55350,150000,157300
326.5783122837964,268600,55350,150000,157350
326.5783122837964,268600,55350,150000,157350
326.5887029737382,268600,55350,150000,157400
326.5887029737382,268600,55350,150000,157400
326.59909366368,268600,55350,150000,157450
326.59909366368,268600,55350,150000,157450
326.6094843536218,268600,55350,150000,157500
326.6094843536218,268600,55350,150000,157500
326.6198750435636,268600,55350,150000,157550
326.6198750435636,268600,55350,150000,157550
326.6302657335054,268600,55350,150000,157600
326.6302657335054,268600,55350,150000,157600
326.6406564234472,268600,55350,150000,157650
326.6406564234472,268600,55350,150000,157650
326.651047113389,268600,55350,150000,157700
326.651047113389,268600,55350,150000,157700
326.6614378033308,268600,55350,150000,157750
326.6614378033308,268600,55350,150000,157750
326.6718284932726,268600,55350,150000,157800
326.6718284932726,268600,55350,150000,157800
326.6822191832144,268600,55350,150000,157850
326.6822191832144,268600,55350,150000,157850
326.6926098731562,268600,55350,150000,157900
326.6926098731562,268600,55350,150000,157900
326.703000563098,268600,55350,150000,157950
326.703000563098,268600,55350,150000,157950
326.7133912530398,268600,55350,150000,158000
326.7133912530398,268600,55350,150000,158000
326.7237819429816,268600,55350,150000,158050
326.7237819429816,268600,55350,150000,158050
326.7341726329234,268600,55350,150000,158100
326.7341726329234,268600,55350,150000,158100
326.7445633228652,268600,55350,150000,158150
326.7445633228652,268600,55350,150000,158150
326.754954012807,268600,55350,150000,158200
326.754954012807,268600,55350,150000,158200
326.7653447027488,268600,55350,150000,158250
326.7653447027488,268600,55350,150000,158250
326.7757353926906,268600,55350,150000,158300
326.7757353926906,268600,55350,150000,158300
326.7861260826324,268600,55350,150000,158350
326.7861260826324,268600,55350,150000,158350
326.7965167725742,268600,55350,150000,158400
326.7965167725742,268600,55350,150000,158400
326.806907462516,268600,55350,150000,158450
326.806907462516,268600,55350,150000,158450
326.8172981524578,268600,55350,150000,158500
326.8172981524578,268600,55350,150000,158500
326.8276888423996,268600,55350,150000,158550
326.8276888423996,268600,55350,150000,158550
326.8380795323414,268600,55350,150000,158600
326.8380795323414,268600,55350,150000,158600
326.8484702222832,268600,55350,150000,158650
326.8484702222832,268600,55350,150000,158650
326.858860912225,268600,55350,150000,158700
326.858860912225,268600,55350,150000,158700
326.8692516021668,268600,55350,150000,158750
326.8692516021668,268600,55350,150000,158750
326.8796422921086,268600,55350,150000,158800
326.8796422921086,268600,55350,150000,158800
326.8900329820504,268600,55350,150000,158850
326.8900329820504,268600,55350,150000,158850
326.9004236719922,268600,55350,150000,158900
326.9004236719922,268600,55350,150000,158900
326.910814361934,268600,55350,150000,158950
326.910814361934,268600,55350,150000,158950
326.9212050518758,268600,55350,150000,159000
326.9212050518758,268600,55350,150000,159000
326.9315957418176,268600,55350,150000,159050
326.9315957418176,268600,55350,150000,159050
326.9419864317594,268600,55350,150000,159100
326.9419864317594,268600,55350,150000,159100
326.9523771217012,268600,55350,150000,159150
326.9523771217012,268600,55350,150000,159150
326.962767811643,268600,55350,150000,159200
326.962767811643,268600,55350,150000,159200
326.9731585015848,268600,55350,150000,159250
326.9731585015848,268600,55350,150000,159250
326.9835491915266,268600,55350,150000,159300
326.9835491915266,268600,55350,150000,159300
326.9939398814684,268600,55350,150000,159350
326.9939398814684,268600,55350,150000,159350
327.0043305714102,268600,55350,150000,159400
327.0043305714102,268600,55350,150000,159400
327.014721261352,268600,55350,150000,159450
327.014721261352,268600,55350,150000,159450
327.0251119512938,268600,55350,150000,159500
327.0251119512938,268600,55350,150000,159500
327.0355026412356,268600,55350,150000,159550
327.0355026412356,268600,55350,150000,159550
327.0458933311774,268600,55350,150000,159600
327.0458933311774,268600,55350,150000,159600
327.0562840211192,268600,55350,150000,159650
327.0562840211192,268600,55350,150000,159650
327.066674711061,268600,55350,150000,159700
327.066674711061,268600,55350,150000,159700
327.0770654010028,268600,55350,150000,159750
327.0770654010028,268600,55350,150000,159750
327.0874560909446,268600,55350,150000,159800
327.0874560909446,268600,55350,150000,159800
327.0978467808864,268600,55350,150000,159850
327.0978467808864,268600,55350,150000,159850
327.1082374708282,268600,55350,150000,159900
327.1082374708282,268600,55350,150000,159900
327.11862816077,268600,55350,150000,159950
327.11862816077,268600,55350,150000,159950
327.1290188507118,268600,55350,150000,160000
327.1290188507118,268600,55350,150000,160000
327.1394095406536,268600,55350,150000,160050
327.1394095406536,268600,55350,150000,160050
327.1498002305954,268600,55350,150000,160100
327.1498002305954,268600,55350,150000,160100
327.1601909205372,268600,55350,150000,160150
327.1601909205372,268600,55350,150000,160150
327.170581610479,268600,55350,150000,160200
327.170581610479,268600,55350,150000,160200
327.1809723004208,268600,55350,150000,160250
327.1809723004208,268600,55350,150000,160250
327.1913629903626,268600,55350,150000,160300
327.1913629903626,268600,55350,150000,160300
327.2017536803044,268600,55350,150000,160350
327.2017536803044,268600,55350,150000,160350
327.2121443702462,268600,55350,150000,160400
327.2121443702462,268600,55350,150000,160400
327.222535060188,268600,55350,150000,160450
327.222535060188,268600,55350,150000,160450
327.2329257501298,268600,55350,150000,160500
327.2329257501298,268600,55350,150000,160500
327.2433164400716,268600,55350,150000,160550
327.2433164400716,268600,55350,150000,160550
327.2537071300134,268600,55350,150000,160600
327.2537071300134,268600,55350,150000,160600
327.2640978199552,268600,55350,150000,160650
327.2640978199552,268600,55350,150000,160650
327.274488509897,268600,55350,150000,160700
327.274488509897,268600,55350,150000,160700
327.2848791998388,268600,55350,150000,160750
327.2848791998388,268600,55350,150000,160750
327.2952698897806,268600,55350,150000,160800
327.2952698897806,268600,55350,150000,160800
327.3056605797224,268600,55350,150000,160850
327.3056605797224,268600,55350,150000,160850
327.31605126966423,268600,55350,150000,160900
327.31605126966423,268600,55350,150000,160900
327.32644195960603,268600,55350,150000,160950
327.32644195960603,268600,55350,150000,160950
327.33683264954783,268600,55350,150000,161000
327.33683264954783,268600,55350,150000,161000
327.34722333948963,268600,55350,150000,161050
327.34722333948963,268600,55350,150000,161050
327.35761402943143,268600,55350,150000,161100
327.35761402943143,268600,55350,150000,161100
327.36800471937323,268600,55350,150000,161150
327.36800471937323,268600,55350,150000,161150
327.37839540931503,268600,55350,150000,161200
327.37839540931503,268600,55350,150000,161200
327.38878609925683,268600,55350,150000,161250
327.38878609925683,268600,55350,150000,161250
327.39917678919863,268600,55350,150000,161300
327.39917678919863,268600,55350,150000,161300
327.40956747914043,268600,55350,150000,161350
327.40956747914043,268600,55350,150000,161350
327.41995816908224,268600,55350,150000,161400
327.41995816908224,268600,55350,150000,161400
327.43034885902404,268600,55350,150000,161450
327.43034885902404,268600,55350,150000,161450
327.44073954896584,268600,55350,150000,161500
327.44073954896584,268600,55350,150000,161500
327.45113023890764,268600,55350,150000,161550
327.45113023890764,268600,55350,150000,161550
327.46152092884944,268600,55350,150000,161600
327.46152092884944,268600,55350,150000,161600
327.47191161879124,268600,55350,150000,161650
327.47191161879124,268600,55350,150000,161650
327.48230230873304,268600,55350,150000,161700
327.48230230873304,268600,55350,150000,161700
327.49269299867484,268600,55350,150000,161750
327.49269299867484,268600,55350,150000,161750
327.50308368861664,268600,55350,150000,161800
327.50308368861664,268600,55350,150000,161800
327.51347437855844,268600,55350,150000,161850
327.51347437855844,268600,55350,150000,161850
327.52386506850024,268600,55350,150000,161900
327.52386506850024,268600,55350,150000,161900
327.53425575844204,268600,55350,150000,161950
327.53425575844204,268600,55350,150000,161950
327.54464644838384,268600,55350,150000,162000
327.54464644838384,268600,55350,150000,162000
327.55503713832564,268600,55350,150000,162050
327.55503713832564,268600,55350,150000,162050
327.56542782826745,268600,55350,150000,162100
327.56542782826745,268600,55350,150000,162100
327.57581851820925,268600,55350,150000,162150
327.57581851820925,268600,55350,150000,162150
327.58620920815105,268600,55350,150000,162200
327.58620920815105,268600,55350,150000,162200
327.59659989809285,268600,55350,150000,162250
327.59659989809285,268600,55350,150000,162250
327.60699058803465,268600,55350,150000,162300
327.60699058803465,268600,55350,150000,162300
327.61738127797645,268600,55350,150000,162350
327.61738127797645,268600,55350,150000,162350
327.62777196791825,268600,55350,150000,162400
327.62777196791825,268600,55350,150000,162400
327.63816265786005,268600,55350,150000,162450
327.63816265786005,268600,55350,150000,162450
327.64855334780185,268600,55350,150000,162500
327.64855334780185,268600,55350,150000,162500
327.65894403774365,268600,55350,150000,162550
327.65894403774365,268600,55350,150000,162550
327.66933472768545,268600,55350,150000,162600
327.66933472768545,268600,55350,150000,162600
327.67972541762725,268600,55350,150000,162650
327.67972541762725,268600,55350,150000,162650
327.69011610756905,268600,55350,150000,162700
327.69011610756905,268600,55350,150000,162700
327.70050679751085,268600,55350,150000,162750
327.70050679751085,268600,55350,150000,162750
327.71089748745266,268600,55350,150000,162800
327.71089748745266,268600,55350,150000,162800
327.72128817739446,268600,55350,150000,162850
327.72128817739446,268600,55350,150000,162850
327.73167886733626,268600,55350,150000,162900
327.73167886733626,268600,55350,150000,162900
327.74206955727806,268600,55350,150000,162950
327.74206955727806,268600,55350,150000,162950
327.75246024721986,268600,55350,150000,163000
327.75246024721986,268600,55350,150000,163000
327.76285093716166,268600,55350,150000,163050
327.76285093716166,268600,55350,150000,163050
327.77324162710346,268600,55350,150000,163100
327.77324162710346,268600,55350,150000,163100
327.78363231704526,268600,55350,150000,163150
327.78363231704526,268600,55350,150000,163150
327.79402300698706,268600,55350,150000,163200
327.79402300698706,268600,55350,150000,163200
327.80441369692886,268600,55350,150000,163250
327.80441369692886,268600,55350,150000,163250
327.81480438687066,268600,55350,150000,163300
327.81480438687066,268600,55350,150000,163300
327.82519507681246,268600,55350,150000,163350
327.82519507681246,268600,55350,150000,163350
327.83558576675426,268600,55350,150000,163400
327.83558576675426,268600,55350,150000,163400
327.84597645669606,268600,55350,150000,163450
327.84597645669606,268600,55350,150000,163450
327.85636714663787,268600,55350,150000,163500
327.85636714663787,268600,55350,150000,163500
327.86675783657967,268600,55350,150000,163550
327.86675783657967,268600,55350,150000,163550
327.87714852652147,268600,55350,150000,163600
327.87714852652147,268600,55350,150000,163600
327.88753921646327,268600,55350,150000,163650
327.88753921646327,268600,55350,150000,163650
327.89792990640507,268600,55350,150000,163700
327.89792990640507,268600,55350,150000,163700
327.90832059634687,268600,55350,150000,163750
327.90832059634687,268600,55350,150000,163750
327.91871128628867,268600,55350,150000,163800
327.91871128628867,268600,55350,150000,163800
327.92910197623047,268600,55350,150000,163850
327.92910197623047,268600,55350,150000,163850
327.93949266617227,268600,55350,150000,163900
327.93949266617227,268600,55350,150000,163900
327.94988335611407,268600,55350,150000,163950
327.94988335611407,268600,55350,150000,163950
327.9602740460559,268600,55350,150000,164000
327.9602740460559,268600,55350,150000,164000
327.9706647359977,268600,55350,150000,164050
327.9706647359977,268600,55350,150000,164050
327.9810554259395,268600,55350,150000,164100
327.9810554259395,268600,55350,150000,164100
327.9914461158813,268600,55350,150000,164150
327.9914461158813,268600,55350,150000,164150
328.0018368058231,268600,55350,150000,164200
328.0018368058231,268600,55350,150000,164200
328.0122274957649,268600,55350,150000,164250
328.0122274957649,268600,55350,150000,164250
328.0226181857067,268600,55350,150000,164300
328.0226181857067,268600,55350,150000,164300
328.0330088756485,268600,55350,150000,164350
328.0330088756485,268600,55350,150000,164350
328.0433995655903,268600,55350,150000,164400
328.0433995655903,268600,55350,150000,164400
328.0537902555321,268600,55350,150000,164450
328.0537902555321,268600,55350,150000,164450
328.0641809454739,268600,55350,150000,164500
328.0641809454739,268600,55350,150000,164500
328.0745716354157,268600,55350,150000,164550
328.0745716354157,268600,55350,150000,164550
328.0849623253575,268600,55350,150000,164600
328.0849623253575,268600,55350,150000,164600
328.0953530152993,268600,55350,150000,164650
328.0953530152993,268600,55350,150000,164650
328.1057437052411,268600,55350,150000,164700
328.1057437052411,268600,55350,150000,164700
328.1161343951829,268600,55350,150000,164750
328.1161343951829,268600,55350,150000,164750
328.1265250851247,268600,55350,150000,164800
328.1265250851247,268600,55350,150000,164800
328.1369157750665,268600,55350,150000,164850
328.1369157750665,268600,55350,150000,164850
328.1473064650083,268600,55350,150000,164900
328.1473064650083,268600,55350,150000,164900
328.1576971549501,268600,55350,150000,164950
328.1576971549501,268600,55350,150000,164950
328.1680878448919,268600,55350,150000,165000
328.1680878448919,268600,55350,150000,165000
328.1784785348337,268600,55350,150000,165050
328.1784785348337,268600,55350,150000,165050
328.1888692247755,268600,55350,150000,165100
328.1888692247755,268600,55350,150000,165100
328.1992599147173,268600,55350,150000,165150
328.1992599147173,268600,55350,150000,165150
328.2096506046591,268600,55350,150000,165200
328.2096506046591,268600,55350,150000,165200
328.2200412946009,268600,55350,150000,165250
328.2200412946009,268600,55350,150000,165250
328.2304319845427,268600,55350,150000,165300
328.2304319845427,268600,55350,150000,165300
328.2408226744845,268600,55350,150000,165350
328.2408226744845,268600,55350,150000,165350
328.2512133644263,268600,55350,150000,165400
328.2512133644263,268600,55350,150000,165400
328.2616040543681,268600,55350,150000,165450
328.2616040543681,268600,55350,150000,165450
328.2719947443099,268600,55350,150000,165500
328.2719947443099,268600,55350,150000,165500
328.2823854342517,268600,55350,150000,165550
328.2823854342517,268600,55350,150000,165550
328.2927761241935,268600,55350,150000,165600
328.2927761241935,268600,55350,150000,165600
328.3031668141353,268600,55350,150000,165650
328.3031668141353,268600,55350,150000,165650
328.3135575040771,268600,55350,150000,165700
328.3135575040771,268600,55350,150000,165700
328.3239481940189,268600,55350,150000,165750
328.3239481940189,268600,55350,150000,165750
328.3343388839607,268600,55350,150000,165800
328.3343388839607,268600,55350,150000,165800
328.3447295739025,268600,55350,150000,165850
328.3447295739025,268600,55350,150000,165850
328.3551202638443,268600,55350,150000,165900
328.3551202638443,268600,55350,150000,165900
328.3655109537861,268600,55350,150000,165950
328.3655109537861,268600,55350,150000,165950
328.3759016437279,268600,55350,150000,166000
328.3759016437279,268600,55350,150000,166000
328.3862923336697,268600,55350,150000,166050
328.3862923336697,268600,55350,150000,166050
328.3966830236115,268600,55350,150000,166100
328.3966830236115,268600,55350,150000,166100
328.4070737135533,268600,55350,150000,166150
328.4070737135533,268600,55350,150000,166150
328.4174644034951,268600,55350,150000,166200
328.4174644034951,268600,55350,150000,166200
328.4278550934369,268600,55350,150000,166250
328.4278550934369,268600,55350,150000,166250
328.4382457833787,268600,55350,150000,166300
328.4382457833787,268600,55350,150000,166300
328.4486364733205,268600,55350,150000,166350
328.4486364733205,268600,55350,150000,166350
328.4590271632623,268600,55350,150000,166400
328.4590271632623,268600,55350,150000,166400
328.4694178532041,268600,55350,150000,166450
328.4694178532041,268600,55350,150000,166450
328.4798085431459,268600,55350,150000,166500
328.4798085431459,268600,55350,150000,166500
328.4901992330877,268600,55350,150000,166550
328.4901992330877,268600,55350,150000,166550
328.5005899230295,268600,55350,150000,166600
328.5005899230295,268600,55350,150000,166600
328.5109806129713,268600,55350,150000,166650
328.5109806129713,268600,55350,150000,166650
328.5213713029131,268600,55350,150000,166700
328.5213713029131,268600,55350,150000,166700
328.5317619928549,268600,55350,150000,166750
328.5317619928549,268600,55350,150000,166750
328.5421526827967,268600,55350,150000,166800
328.5421526827967,268600,55350,150000,166800
328.5525433727385,268600,55350,150000,166850
328.5525433727385,268600,55350,150000,166850
328.5629340626803,268600,55350,150000,166900
328.5629340626803,268600,55350,150000,166900
328.5733247526221,268600,55350,150000,166950
328.5733247526221,268600,55350,150000,166950
328.5837154425639,268600,55350,150000,167000
328.5837154425639,268600,55350,150000,167000
328.5941061325057,268600,55350,150000,167050
328.5941061325057,268600,55350,150000,167050
328.6044968224475,268600,55350,150000,167100
328.6044968224475,268600,55350,150000,167100
328.6148875123893,268600,55350,150000,167150
328.6148875123893,268600,55350,150000,167150
328.6252782023311,268600,55350,150000,167200
328.6252782023311,268600,55350,150000,167200
328.6356688922729,268600,55350,150000,167250
328.6356688922729,268600,55350,150000,167250
328.6460595822147,268600,55350,150000,167300
328.6460595822147,268600,55350,150000,167300
328.6564502721565,268600,55350,150000,167350
328.6564502721565,268600,55350,150000,167350
328.6668409620983,268600,55350,150000,167400
328.6668409620983,268600,55350,150000,167400
328.6772316520401,268600,55350,150000,167450
328.6772316520401,268600,55350,150000,167450
328.6876223419819,268600,55350,150000,167500
328.6876223419819,268600,55350,150000,167500
328.6980130319237,268600,55350,150000,167550
328.6980130319237,268600,55350,150000,167550
328.7084037218655,268600,55350,150000,167600
328.7084037218655,268600,55350,150000,167600
328.7187944118073,268600,55350,150000,167650
328.7187944118073,268600,55350,150000,167650
328.7291851017491,268600,55350,150000,167700
328.7291851017491,268600,55350,150000,167700
328.7395757916909,268600,55350,150000,167750
328.7395757916909,268600,55350,150000,167750
328.7499664816327,268600,55350,150000,167800
328.7499664816327,268600,55350,150000,167800
328.7603571715745,268600,55350,150000,167850
328.7603571715745,268600,55350,150000,167850
328.7707478615163,268600,55350,150000,167900
328.7707478615163,268600,55350,150000,167900
328.7811385514581,268600,55350,150000,167950
328.7811385514581,268600,55350,150000,167950
328.7915292413999,268600,55350,150000,168000
328.7915292413999,268600,55350,150000,168000
328.80191993134173,268600,55350,150000,168050
328.80191993134173,268600,55350,150000,168050
328.81231062128353,268600,55350,150000,168100
328.81231062128353,268600,55350,150000,168100
328.82270131122533,268600,55350,150000,168150
328.82270131122533,268600,55350,150000,168150
328.83309200116713,268600,55350,150000,168200
328.83309200116713,268600,55350,150000,168200
328.84348269110893,268600,55350,150000,168250
328.84348269110893,268600,55350,150000,168250
328.85387338105073,268600,55350,150000,168300
328.85387338105073,268600,55350,150000,168300
328.86426407099253,268600,55350,150000,168350
328.86426407099253,268600,55350,150000,168350
328.87465476093433,268600,55350,150000,168400
328.87465476093433,268600,55350,150000,168400
328.88504545087613,268600,55350,150000,168450
328.88504545087613,268600,55350,150000,168450
328.89543614081794,268600,55350,150000,168500
328.89543614081794,268600,55350,150000,168500
328.90582683075974,268600,55350,150000,168550
328.90582683075974,268600,55350,150000,168550
328.91621752070154,268600,55350,150000,168600
328.91621752070154,268600,55350,150000,168600
328.92660821064334,268600,55350,150000,168650
328.92660821064334,268600,55350,150000,168650
328.93699890058514,268600,55350,150000,168700
328.93699890058514,268600,55350,150000,168700
328.94738959052694,268600,55350,150000,168750
328.94738959052694,268600,55350,150000,168750
328.95778028046874,268600,55350,150000,168800
328.95778028046874,268600,55350,150000,168800
328.96817097041054,268600,55350,150000,168850
328.96817097041054,268600,55350,150000,168850
328.97856166035234,268600,55350,150000,168900
328.97856166035234,268600,55350,150000,168900
328.98895235029414,268600,55350,150000,168950
328.98895235029414,268600,55350,150000,168950
328.99934304023594,268600,55350,150000,169000
328.99934304023594,268600,55350,150000,169000
329.00973373017774,268600,55350,150000,169050
329.00973373017774,268600,55350,150000,169050
329.02012442011954,268600,55350,150000,169100
329.02012442011954,268600,55350,150000,169100
329.03051511006134,268600,55350,150000,169150
329.03051511006134,268600,55350,150000,169150
329.04090580000315,268600,55350,150000,169200
329.04090580000315,268600,55350,150000,169200
329.05129648994495,268600,55350,150000,169250
329.05129648994495,268600,55350,150000,169250
329.06168717988675,268600,55350,150000,169300
329.06168717988675,268600,55350,150000,169300
329.07207786982855,268600,55350,150000,169350
329.07207786982855,268600,55350,150000,169350
329.08246855977035,268600,55350,150000,169400
329.08246855977035,268600,55350,150000,169400
329.09285924971215,268600,55350,150000,169450
329.09285924971215,268600,55350,150000,169450
329.10324993965395,268600,55350,150000,169500
329.10324993965395,268600,55350,150000,169500
329.11364062959575,268600,55350,150000,169550
329.11364062959575,268600,55350,150000,169550
329.12403131953755,268600,55350,150000,169600
329.12403131953755,268600,55350,150000,169600
329.13442200947935,268600,55350,150000,169650
329.13442200947935,268600,55350,150000,169650
329.14481269942115,268600,55350,150000,169700
329.14481269942115,268600,55350,150000,169700
329.15520338936295,268600,55350,150000,169750
329.15520338936295,268600,55350,150000,169750
329.16559407930475,268600,55350,150000,169800
329.16559407930475,268600,55350,150000,169800
329.17598476924655,268600,55350,150000,169850
329.17598476924655,268600,55350,150000,169850
329.18637545918835,268600,55350,150000,169900
329.18637545918835,268600,55350,150000,169900
329.19676614913016,268600,55350,150000,169950
329.19676614913016,268600,55350,150000,169950
329.20715683907196,268600,55350,150000,170000
329.20715683907196,268600,55350,150000,170000
329.21754752901376,268600,55350,150000,170050
329.21754752901376,268600,55350,150000,170050
329.22793821895556,268600,55350,150000,170100
329.22793821895556,268600,55350,150000,170100
329.23832890889736,268600,55350,150000,170150
329.23832890889736,268600,55350,150000,170150
329.24871959883916,268600,55350,150000,170200
329.24871959883916,268600,55350,150000,170200
329.25911028878096,268600,55350,150000,170250
329.25911028878096,268600,55350,150000,170250
329.26950097872276,268600,55350,150000,170300
329.26950097872276,268600,55350,150000,170300
329.27989166866456,268600,55350,150000,170350
329.27989166866456,268600,55350,150000,170350
329.29028235860636,268600,55350,150000,170400
329.29028235860636,268600,55350,150000,170400
329.30067304854816,268600,55350,150000,170450
329.30067304854816,268600,55350,150000,170450
329.31106373848996,268600,55350,150000,170500
329.31106373848996,268600,55350,150000,170500
329.32145442843176,268600,55350,150000,170550
329.32145442843176,268600,55350,150000,170550
329.33184511837356,268600,55350,150000,170600
329.33184511837356,268600,55350,150000,170600
329.34223580831537,268600,55350,150000,170650
329.34223580831537,268600,55350,150000,170650
329.35262649825717,268600,55350,150000,170700
329.35262649825717,268600,55350,150000,170700
329.36301718819897,268600,55350,150000,170750
329.36301718819897,268600,55350,150000,170750
329.37340787814077,268600,55350,150000,170800
329.37340787814077,268600,55350,150000,170800
329.38379856808257,268600,55350,150000,170850
329.38379856808257,268600,55350,150000,170850
329.39418925802437,268600,55350,150000,170900
329.39418925802437,268600,55350,150000,170900
329.40457994796617,268600,55350,150000,170950
329.40457994796617,268600,55350,150000,170950
329.41497063790797,268600,55350,150000,171000
329.41497063790797,268600,55350,150000,171000
329.42536132784977,268600,55350,150000,171050
329.42536132784977,268600,55350,150000,171050
329.4357520177916,268600,55350,150000,171100
329.4357520177916,268600,55350,150000,171100
329.4461427077334,268600,55350,150000,171150
329.4461427077334,268600,55350,150000,171150
329.4565333976752,268600,55350,150000,171200
329.4565333976752,268600,55350,150000,171200
329.466924087617,268600,55350,150000,171250
329.466924087617,268600,55350,150000,171250
329.4773147775588,268600,55350,150000,171300
329.4773147775588,268600,55350,150000,171300
329.4877054675006,268600,55350,150000,171350
329.4877054675006,268600,55350,150000,171350
329.4980961574424,268600,55350,150000,171400
329.4980961574424,268600,55350,150000,171400
329.5084868473842,268600,55350,150000,171450
329.5084868473842,268600,55350,150000,171450
329.518877537326,268600,55350,150000,171500
329.518877537326,268600,55350,150000,171500
329.5292682272678,268600,55350,150000,171550
329.5292682272678,268600,55350,150000,171550
329.5396589172096,268600,55350,150000,171600
329.5396589172096,268600,55350,150000,171600
329.5500496071514,268600,55350,150000,171650
329.5500496071514,268600,55350,150000,171650
329.5604402970932,268600,55350,150000,171700
329.5604402970932,268600,55350,150000,171700
329.570830987035,268600,55350,150000,171750
329.570830987035,268600,55350,150000,171750
329.5812216769768,268600,55350,150000,171800
329.5812216769768,268600,55350,150000,171800
329.5916123669186,268600,55350,150000,171850
329.5916123669186,268600,55350,150000,171850
329.6020030568604,268600,55350,150000,171900
329.6020030568604,268600,55350,150000,171900
329.6123937468022,268600,55350,150000,171950
329.6123937468022,268600,55350,150000,171950
329.622784436744,268600,55350,150000,172000
329.622784436744,268600,55350,150000,172000
329.6331751266858,268600,55350,150000,172050
329.6331751266858,268600,55350,150000,172050
329.6435658166276,268600,55350,150000,172100
329.6435658166276,268600,55350,150000,172100
329.6539565065694,268600,55350,150000,172150
329.6539565065694,268600,55350,150000,172150
329.6643471965112,268600,55350,150000,172200
329.6643471965112,268600,55350,150000,172200
329.674737886453,268600,55350,150000,172250
329.674737886453,268600,55350,150000,172250
329.6851285763948,268600,55350,150000,172300
329.6851285763948,268600,55350,150000,172300
329.6955192663366,268600,55350,150000,172350
329.6955192663366,268600,55350,150000,172350
329.7059099562784,268600,55350,150000,172400
329.7059099562784,268600,55350,150000,172400
329.7163006462202,268600,55350,150000,172450
329.7163006462202,268600,55350,150000,172450
329.726691336162,268600,55350,150000,172500
329.726691336162,268600,55350,150000,172500
329.7370820261038,268600,55350,150000,172550
329.7370820261038,268600,55350,150000,172550
329.7474727160456,268600,55350,150000,172600
329.7474727160456,268600,55350,150000,172600
329.7578634059874,268600,55350,150000,172650
329.7578634059874,268600,55350,150000,172650
329.7682540959292,268600,55350,150000,172700
329.7682540959292,268600,55350,150000,172700
329.778644785871,268600,55350,150000,172750
329.778644785871,268600,55350,150000,172750
329.7890354758128,268600,55350,150000,172800
329.7890354758128,268600,55350,150000,172800
329.7994261657546,268600,55350,150000,172850
329.7994261657546,268600,55350,150000,172850
329.8098168556964,268600,55350,150000,172900
329.8098168556964,268600,55350,150000,172900
329.8202075456382,268600,55350,150000,172950
329.8202075456382,268600,55350,150000,172950
329.83059823558,268600,55350,150000,173000
329.83059823558,268600,55350,150000,173000
329.8409889255218,268600,55350,150000,173050
329.8409889255218,268600,55350,150000,173050
329.8513796154636,268600,55350,150000,173100
329.8513796154636,268600,55350,150000,173100
329.8617703054054,268600,55350,150000,173150
329.8617703054054,268600,55350,150000,173150
329.8721609953472,268600,55350,150000,173200
329.8721609953472,268600,55350,150000,173200
329.882551685289,268600,55350,150000,173250
329.882551685289,268600,55350,150000,173250
329.8929423752308,268600,55350,150000,173300
329.8929423752308,268600,55350,150000,173300
329.9033330651726,268600,55350,150000,173350
329.9033330651726,268600,55350,150000,173350
329.9137237551144,268600,55350,150000,173400
329.9137237551144,268600,55350,150000,173400
329.9241144450562,268600,55350,150000,173450
329.9241144450562,268600,55350,150000,173450
329.934505134998,268600,55350,150000,173500
329.934505134998,268600,55350,150000,173500
329.9448958249398,268600,55350,150000,173550
329.9448958249398,268600,55350,150000,173550
329.9552865148816,268600,55350,150000,173600
329.9552865148816,268600,55350,150000,173600
329.9656772048234,268600,55350,150000,173650
329.9656772048234,268600,55350,150000,173650
329.9760678947652,268600,55350,150000,173700
329.9760678947652,268600,55350,150000,173700
329.986458584707,268600,55350,150000,173750
329.986458584707,268600,55350,150000,173750
329.9968492746488,268600,55350,150000,173800
329.9968492746488,268600,55350,150000,173800
330.0072399645906,268600,55350,150000,173850
330.0072399645906,268600,55350,150000,173850
330.0176306545324,268600,55350,150000,173900
330.0176306545324,268600,55350,150000,173900
330.0280213444742,268600,55350,150000,173950
330.0280213444742,268600,55350,150000,173950
330.038412034416,268600,55350,150000,174000
330.038412034416,268600,55350,150000,174000
330.0488027243578,268600,55350,150000,174050
330.0488027243578,268600,55350,150000,174050
330.0591934142996,268600,55350,150000,174100
330.0591934142996,268600,55350,150000,174100
330.0695841042414,268600,55350,150000,174150
330.0695841042414,268600,55350,150000,174150
330.0799747941832,268600,55350,150000,174200
330.0799747941832,268600,55350,150000,174200
330.090365484125,268600,55350,150000,174250
330.090365484125,268600,55350,150000,174250
330.1007561740668,268600,55350,150000,174300
330.1007561740668,268600,55350,150000,174300
330.1111468640086,268600,55350,150000,174350
330.1111468640086,268600,55350,150000,174350
330.1215375539504,268600,55350,150000,174400
330.1215375539504,268600,55350,150000,174400
330.1319282438922,268600,55350,150000,174450
330.1319282438922,268600,55350,150000,174450
330.142318933834,268600,55350,150000,174500
330.142318933834,268600,55350,150000,174500
330.1527096237758,268600,55350,150000,174550
330.1527096237758,268600,55350,150000,174550
330.1631003137176,268600,55350,150000,174600
330.1631003137176,268600,55350,150000,174600
330.1734910036594,268600,55350,150000,174650
330.1734910036594,268600,55350,150000,174650
330.1838816936012,268600,55350,150000,174700
330.1838816936012,268600,55350,150000,174700
330.194272383543,268600,55350,150000,174750
330.194272383543,268600,55350,150000,174750
330.2046630734848,268600,55350,150000,174800
330.2046630734848,268600,55350,150000,174800
330.2150537634266,268600,55350,150000,174850
330.2150537634266,268600,55350,150000,174850
330.2254444533684,268600,55350,150000,174900
330.2254444533684,268600,55350,150000,174900
330.2358351433102,268600,55350,150000,174950
330.2358351433102,268600,55350,150000,174950
330.246225833252,268600,55350,150000,175000
330.246225833252,268600,55350,150000,175000
330.2566165231938,268600,55350,150000,175050
330.2566165231938,268600,55350,150000,175050
330.2670072131356,268600,55350,150000,175100
330.2670072131356,268600,55350,150000,175100
330.27739790307743,268600,55350,150000,175150
330.27739790307743,268600,55350,150000,175150
330.28778859301923,268600,55350,150000,175200
330.28778859301923,268600,55350,150000,175200
330.29817928296103,268600,55350,150000,175250
330.29817928296103,268600,55350,150000,175250
330.30856997290283,268600,55350,150000,175300
330.30856997290283,268600,55350,150000,175300
330.31896066284463,268600,55350,150000,175350
330.31896066284463,268600,55350,150000,175350
330.32935135278643,268600,55350,150000,175400
330.32935135278643,268600,55350,150000,175400
330.33974204272823,268600,55350,150000,175450
330.33974204272823,268600,55350,150000,175450
330.35013273267003,268600,55350,150000,175500
330.35013273267003,268600,55350,150000,175500
330.36052342261183,268600,55350,150000,175550
330.36052342261183,268600,55350,150000,175550
330.37091411255363,268600,55350,150000,175600
330.37091411255363,268600,55350,150000,175600
330.38130480249544,268600,55350,150000,175650
330.38130480249544,268600,55350,150000,175650
330.39169549243724,268600,55350,150000,175700
330.39169549243724,268600,55350,150000,175700
330.40208618237904,268600,55350,150000,175750
330.40208618237904,268600,55350,150000,175750
330.41247687232084,268600,55350,150000,175800
330.41247687232084,268600,55350,150000,175800
330.42286756226264,268600,55350,150000,175850
330.42286756226264,268600,55350,150000,175850
330.43325825220444,268600,55350,150000,175900
330.43325825220444,268600,55350,150000,175900
330.44364894214624,268600,55350,150000,175950
330.44364894214624,268600,55350,150000,175950
330.45403963208804,268600,55350,150000,176000
330.45403963208804,268600,55350,150000,176000
330.46443032202984,268600,55350,150000,176050
330.46443032202984,268600,55350,150000,176050
330.47482101197164,268600,55350,150000,176100
330.47482101197164,268600,55350,150000,176100
330.48521170191344,268600,55350,150000,176150
330.48521170191344,268600,55350,150000,176150
330.49560239185524,268600,55350,150000,176200
330.49560239185524,268600,55350,150000,176200
330.50599308179704,268600,55350,150000,176250
330.50599308179704,268600,55350,150000,176250
330.51638377173884,268600,55350,150000,176300
330.51638377173884,268600,55350,150000,176300
330.52677446168065,268600,55350,150000,176350
330.52677446168065,268600,55350,150000,176350
330.53716515162245,268600,55350,150000,176400
330.53716515162245,268600,55350,150000,176400
330.54755584156425,268600,55350,150000,176450
330.54755584156425,268600,55350,150000,176450
330.55794653150605,268600,55350,150000,176500
330.55794653150605,268600,55350,150000,176500
330.56833722144785,268600,55350,150000,176550
330.56833722144785,268600,55350,150000,176550
330.57872791138965,268600,55350,150000,176600
330.57872791138965,268600,55350,150000,176600
330.58911860133145,268600,55350,150000,176650
330.58911860133145,268600,55350,150000,176650
330.59950929127325,268600,55350,150000,176700
330.59950929127325,268600,55350,150000,176700
330.60989998121505,268600,55350,150000,176750
330.60989998121505,268600,55350,150000,176750
330.62029067115685,268600,55350,150000,176800
330.62029067115685,268600,55350,150000,176800
330.63068136109865,268600,55350,150000,176850
330.63068136109865,268600,55350,150000,176850
330.64107205104045,268600,55350,150000,176900
330.64107205104045,268600,55350,150000,176900
330.65146274098225,268600,55350,150000,176950
330.65146274098225,268600,55350,150000,176950
330.66185343092405,268600,55350,150000,177000
330.66185343092405,268600,55350,150000,177000
330.67224412086586,268600,55350,150000,177050
330.67224412086586,268600,55350,150000,177050
330.68263481080766,268600,55350,150000,177100
330.68263481080766,268600,55350,150000,177100
330.69302550074946,268600,55350,150000,177150
330.69302550074946,268600,55350,150000,177150
330.70341619069126,268600,55350,150000,177200
330.70341619069126,268600,55350,150000,177200
330.71380688063306,268600,55350,150000,177250
330.71380688063306,268600,55350,150000,177250
330.72419757057486,268600,55350,150000,177300
330.72419757057486,268600,55350,150000,177300
330.73458826051666,268600,55350,150000,177350
330.73458826051666,268600,55350,150000,177350
330.74497895045846,268600,55350,150000,177400
330.74497895045846,268600,55350,150000,177400
330.75536964040026,268600,55350,150000,177450
330.75536964040026,268600,55350,150000,177450
330.76576033034206,268600,55350,150000,177500
330.76576033034206,268600,55350,150000,177500
330.77615102028386,268600,55350,150000,177550
330.77615102028386,268600,55350,150000,177550
330.78654171022566,268600,55350,150000,177600
330.78654171022566,268600,55350,150000,177600
330.79693240016746,268600,55350,150000,177650
330.79693240016746,268600,55350,150000,177650
330.80732309010926,268600,55350,150000,177700
330.80732309010926,268600,55350,150000,177700
330.81771378005106,268600,55350,150000,177750
330.81771378005106,268600,55350,150000,177750
330.82810446999287,268600,55350,150000,177800
330.82810446999287,268600,55350,150000,177800
330.83849515993467,268600,55350,150000,177850
330.83849515993467,268600,55350,150000,177850
330.84888584987647,268600,55350,150000,177900
330.84888584987647,268600,55350,150000,177900
330.85927653981827,268600,55350,150000,177950
330.85927653981827,268600,55350,150000,177950
330.86966722976007,268600,55350,150000,178000
330.86966722976007,268600,55350,150000,178000
330.88005791970187,268600,55350,150000,178050
330.88005791970187,268600,55350,150000,178050
330.89044860964367,268600,55350,150000,178100
330.89044860964367,268600,55350,150000,178100
330.90083929958547,268600,55350,150000,178150
330.90083929958547,268600,55350,150000,178150
330.91122998952727,268600,55350,150000,178200
330.91122998952727,268600,55350,150000,178200
330.9216206794691,268600,55350,150000,178250
330.9216206794691,268600,55350,150000,178250
330.9320113694109,268600,55350,150000,178300
330.9320113694109,268600,55350,150000,178300
330.9424020593527,268600,55350,150000,178350
330.9424020593527,268600,55350,150000,178350
330.9527927492945,268600,55350,150000,178400
330.9527927492945,268600,55350,150000,178400
330.9631834392363,268600,55350,150000,178450
330.9631834392363,268600,55350,150000,178450
330.9735741291781,268600,55350,150000,178500
330.9735741291781,268600,55350,150000,178500
330.9839648191199,268600,55350,150000,178550
330.9839648191199,268600,55350,150000,178550
330.9943555090617,268600,55350,150000,178600
330.9943555090617,268600,55350,150000,178600
331.0047461990035,268600,55350,150000,178650
331.0047461990035,268600,55350,150000,178650
331.0151368889453,268600,55350,150000,178700
331.0151368889453,268600,55350,150000,178700
331.0255275788871,268600,55350,150000,178750
331.0255275788871,268600,55350,150000,178750
331.0359182688289,268600,55350,150000,178800
331.0359182688289,268600,55350,150000,178800
331.0463089587707,268600,55350,150000,178850
331.0463089587707,268600,55350,150000,178850
331.0566996487125,268600,55350,150000,178900
331.0566996487125,268600,55350,150000,178900
331.0670903386543,268600,55350,150000,178950
331.0670903386543,268600,55350,150000,178950
331.0774810285961,268600,55350,150000,179000
331.0774810285961,268600,55350,150000,179000
331.0878717185379,268600,55350,150000,179050
331.0878717185379,268600,55350,150000,179050
331.0982624084797,268600,55350,150000,179100
331.0982624084797,268600,55350,150000,179100
331.1086530984215,268600,55350,150000,179150
331.1086530984215,268600,55350,150000,179150
331.1190437883633,268600,55350,150000,179200
331.1190437883633,268600,55350,150000,179200
331.1294344783051,268600,55350,150000,179250
331.1294344783051,268600,55350,150000,179250
331.1398251682469,268600,55350,150000,179300
331.1398251682469,268600,55350,150000,179300
331.1502158581887,268600,55350,150000,179350
331.1502158581887,268600,55350,150000,179350
331.1606065481305,268600,55350,150000,179400
331.1606065481305,268600,55350,150000,179400
331.1709972380723,268600,55350,150000,179450
331.1709972380723,268600,55350,150000,179450
331.1813879280141,268600,55350,150000,179500
331.1813879280141,268600,55350,150000,179500
331.1917786179559,268600,55350,150000,179550
331.1917786179559,268600,55350,150000,179550
331.2021693078977,268600,55350,150000,179600
331.2021693078977,268600,55350,150000,179600
331.2125599978395,268600,55350,150000,179650
331.2125599978395,268600,55350,150000,179650
331.2229506877813,268600,55350,150000,179700
331.2229506877813,268600,55350,150000,179700
331.2333413777231,268600,55350,150000,179750
331.2333413777231,268600,55350,150000,179750
331.2437320676649,268600,55350,150000,179800
331.2437320676649,268600,55350,150000,179800
331.2541227576067,268600,55350,150000,179850
331.2541227576067,268600,55350,150000,179850
331.2645134475485,268600,55350,150000,179900
331.2645134475485,268600,55350,150000,179900
331.2749041374903,268600,55350,150000,179950
331.2749041374903,268600,55350,150000,179950
331.2852948274321,268600,55350,150000,180000
331.2852948274321,268600,55350,150000,180000
331.2956855173739,268600,55350,150000,180050
331.2956855173739,268600,55350,150000,180050
331.3060762073157,268600,55350,150000,180100
331.3060762073157,268600,55350,150000,180100
331.3164668972575,268600,55350,150000,180150
331.3164668972575,268600,55350,150000,180150
331.3268575871993,268600,55350,150000,180200
331.3268575871993,268600,55350,150000,180200
331.3372482771411,268600,55350,150000,180250
331.3372482771411,268600,55350,150000,180250
331.3476389670829,268600,55350,150000,180300
331.3476389670829,268600,55350,150000,180300
331.3580296570247,268600,55350,150000,180350
331.3580296570247,268600,55350,150000,180350
331.3684203469665,268600,55350,150000,180400
331.3684203469665,268600,55350,150000,180400
331.3788110369083,268600,55350,150000,180450
331.3788110369083,268600,55350,150000,180450
331.3892017268501,268600,55350,150000,180500
331.3892017268501,268600,55350,150000,180500
331.3995924167919,268600,55350,150000,180550
331.3995924167919,268600,55350,150000,180550
331.4099831067337,268600,55350,150000,180600
331.4099831067337,268600,55350,150000,180600
331.4203737966755,268600,55350,150000,180650
331.4203737966755,268600,55350,150000,180650
331.4307644866173,268600,55350,150000,180700
331.4307644866173,268600,55350,150000,180700
331.4411551765591,268600,55350,150000,180750
331.4411551765591,268600,55350,150000,180750
331.4515458665009,268600,55350,150000,180800
331.4515458665009,268600,55350,150000,180800
331.4619365564427,268600,55350,150000,180850
331.4619365564427,268600,55350,150000,180850
331.4723272463845,268600,55350,150000,180900
331.4723272463845,268600,55350,150000,180900
331.4827179363263,268600,55350,150000,180950
331.4827179363263,268600,55350,150000,180950
331.4931086262681,268600,55350,150000,181000
331.4931086262681,268600,55350,150000,181000
331.5034993162099,268600,55350,150000,181050
331.5034993162099,268600,55350,150000,181050
331.5138900061517,268600,55350,150000,181100
331.5138900061517,268600,55350,150000,181100
331.5242806960935,268600,55350,150000,181150
331.5242806960935,268600,55350,150000,181150
331.5346713860353,268600,55350,150000,181200
331.5346713860353,268600,55350,150000,181200
331.5450620759771,268600,55350,150000,181250
331.5450620759771,268600,55350,150000,181250
331.5554527659189,268600,55350,150000,181300
331.5554527659189,268600,55350,150000,181300
331.5658434558607,268600,55350,150000,181350
331.5658434558607,268600,55350,150000,181350
331.5762341458025,268600,55350,150000,181400
331.5762341458025,268600,55350,150000,181400
331.5866248357443,268600,55350,150000,181450
331.5866248357443,268600,55350,150000,181450
331.5970155256861,268600,55350,150000,181500
331.5970155256861,268600,55350,150000,181500
331.6074062156279,268600,55350,150000,181550
331.6074062156279,268600,55350,150000,181550
331.6177969055697,268600,55350,150000,181600
331.6177969055697,268600,55350,150000,181600
331.6281875955115,268600,55350,150000,181650
331.6281875955115,268600,55350,150000,181650
331.6385782854533,268600,55350,150000,181700
331.6385782854533,268600,55350,150000,181700
331.6489689753951,268600,55350,150000,181750
331.6489689753951,268600,55350,150000,181750
331.6593596653369,268600,55350,150000,181800
331.6593596653369,268600,55350,150000,181800
331.6697503552787,268600,55350,150000,181850
331.6697503552787,268600,55350,150000,181850
331.6801410452205,268600,55350,150000,181900
331.6801410452205,268600,55350,150000,181900
331.6905317351623,268600,55350,150000,181950
331.6905317351623,268600,55350,150000,181950
331.7009224251041,268600,55350,150000,182000
331.7009224251041,268600,55350,150000,182000
331.7113131150459,268600,55350,150000,182050
331.7113131150459,268600,55350,150000,182050
331.7217038049877,268600,55350,150000,182100
331.7217038049877,268600,55350,150000,182100
331.7320944949295,268600,55350,150000,182150
331.7320944949295,268600,55350,150000,182150
331.7424851848713,268600,55350,150000,182200
331.7424851848713,268600,55350,150000,182200
331.7528758748131,268600,55350,150000,182250
331.7528758748131,268600,55350,150000,182250
331.76326656475493,268600,55350,150000,182300
331.76326656475493,268600,55350,150000,182300
331.77365725469673,268600,55350,150000,182350
331.77365725469673,268600,55350,150000,182350
331.78404794463853,268600,55350,150000,182400
331.78404794463853,268600,55350,150000,182400
331.79443863458033,268600,55350,150000,182450
331.79443863458033,268600,55350,150000,182450
331.80482932452213,268600,55350,150000,182500
331.80482932452213,268600,55350,150000,182500
331.81522001446393,268600,55350,150000,182550
331.81522001446393,268600,55350,150000,182550
331.82561070440573,268600,55350,150000,182600
331.82561070440573,268600,55350,150000,182600
331.83600139434753,268600,55350,150000,182650
331.83600139434753,268600,55350,150000,182650
331.84639208428933,268600,55350,150000,182700
331.84639208428933,268600,55350,150000,182700
331.85678277423114,268600,55350,150000,182750
331.85678277423114,268600,55350,150000,182750
331.86717346417294,268600,55350,150000,182800
331.86717346417294,268600,55350,150000,182800
331.87756415411474,268600,55350,150000,182850
331.87756415411474,268600,55350,150000,182850
331.88795484405654,268600,55350,150000,182900
331.88795484405654,268600,55350,150000,182900
331.89834553399834,268600,55350,150000,182950
331.89834553399834,268600,55350,150000,182950
331.90873622394014,268600,55350,150000,183000
331.90873622394014,268600,55350,150000,183000
331.91912691388194,268600,55350,150000,183050
331.91912691388194,268600,55350,150000,183050
331.92951760382374,268600,55350,150000,183100
331.92951760382374,268600,55350,150000,183100
331.93990829376554,268600,55350,150000,183150
331.93990829376554,268600,55350,150000,183150
331.95029898370734,268600,55350,150000,183200
331.95029898370734,268600,55350,150000,183200
331.96068967364914,268600,55350,150000,183250
331.96068967364914,268600,55350,150000,183250
331.97108036359094,268600,55350,150000,183300
331.97108036359094,268600,55350,150000,183300
331.98147105353274,268600,55350,150000,183350
331.98147105353274,268600,55350,150000,183350
331.99186174347454,268600,55350,150000,183400
331.99186174347454,268600,55350,150000,183400
332.00225243341634,268600,55350,150000,183450
332.00225243341634,268600,55350,150000,183450
332.01264312335815,268600,55350,150000,183500
332.01264312335815,268600,55350,150000,183500
332.02303381329995,268600,55350,150000,183550
332.02303381329995,268600,55350,150000,183550
332.03342450324175,268600,55350,150000,183600
332.03342450324175,268600,55350,150000,183600
332.04381519318355,268600,55350,150000,183650
332.04381519318355,268600,55350,150000,183650
332.05420588312535,268600,55350,150000,183700
332.05420588312535,268600,55350,150000,183700
332.06459657306715,268600,55350,150000,183750
332.06459657306715,268600,55350,150000,183750
332.07498726300895,268600,55350,150000,183800
332.07498726300895,268600,55350,150000,183800
332.08537795295075,268600,55350,150000,183850
332.08537795295075,268600,55350,150000,183850
332.09576864289255,268600,55350,150000,183900
332.09576864289255,268600,55350,150000,183900
332.10615933283435,268600,55350,150000,183950
332.10615933283435,268600,55350,150000,183950
332.11655002277615,268600,55350,150000,184000
332.11655002277615,268600,55350,150000,184000
332.12694071271795,268600,55350,150000,184050
332.12694071271795,268600,55350,150000,184050
332.13733140265975,268600,55350,150000,184100
332.13733140265975,268600,55350,150000,184100
332.14772209260155,268600,55350,150000,184150
332.14772209260155,268600,55350,150000,184150
332.15811278254336,268600,55350,150000,184200
332.15811278254336,268600,55350,150000,184200
332.16850347248516,268600,55350,150000,184250
332.16850347248516,268600,55350,150000,184250
332.17889416242696,268600,55350,150000,184300
332.17889416242696,268600,55350,150000,184300
332.18928485236876,268600,55350,150000,184350
332.18928485236876,268600,55350,150000,184350
332.19967554231056,268600,55350,150000,184400
332.19967554231056,268600,55350,150000,184400
332.21006623225236,268600,55350,150000,184450
332.21006623225236,268600,55350,150000,184450
332.22045692219416,268600,55350,150000,184500
332.22045692219416,268600,55350,150000,184500
332.23084761213596,268600,55350,150000,184550
332.23084761213596,268600,55350,150000,184550
332.24123830207776,268600,55350,150000,184600
332.24123830207776,268600,55350,150000,184600
332.25162899201956,268600,55350,150000,184650
332.25162899201956,268600,55350,150000,184650
332.26201968196136,268600,55350,150000,184700
332.26201968196136,268600,55350,150000,184700
332.27241037190316,268600,55350,150000,184750
332.27241037190316,268600,55350,150000,184750
332.28280106184496,268600,55350,150000,184800
332.28280106184496,268600,55350,150000,184800
332.29319175178676,268600,55350,150000,184850
332.29319175178676,268600,55350,150000,184850
332.30358244172857,268600,55350,150000,184900
332.30358244172857,268600,55350,150000,184900
332.31397313167037,268600,55350,150000,184950
332.31397313167037,268600,55350,150000,184950
332.32436382161217,268600,55350,150000,185000
332.32436382161217,268600,55350,150000,185000
332.33475451155397,268600,55350,150000,185050
332.33475451155397,268600,55350,150000,185050
332.34514520149577,268600,55350,150000,185100
332.34514520149577,268600,55350,150000,185100
332.35553589143757,268600,55350,150000,185150
332.35553589143757,268600,55350,150000,185150
332.36592658137937,268600,55350,150000,185200
332.36592658137937,268600,55350,150000,185200
332.37631727132117,268600,55350,150000,185250
332.37631727132117,268600,55350,150000,185250
332.38670796126297,268600,55350,150000,185300
332.38670796126297,268600,55350,150000,185300
332.3970986512048,268600,55350,150000,185350
332.3970986512048,268600,55350,150000,185350
332.4074893411466,268600,55350,150000,185400
332.4074893411466,268600,55350,150000,185400
332.4178800310884,268600,55350,150000,185450
332.4178800310884,268600,55350,150000,185450
332.4282707210302,268600,55350,150000,185500
332.4282707210302,268600,55350,150000,185500
332.438661410972,268600,55350,150000,185550
332.438661410972,268600,55350,150000,185550
332.4490521009138,268600,55350,150000,185600
332.4490521009138,268600,55350,150000,185600
332.4594427908556,268600,55350,150000,185650
332.4594427908556,268600,55350,150000,185650
332.4698334807974,268600,55350,150000,185700
332.4698334807974,268600,55350,150000,185700
332.4802241707392,268600,55350,150000,185750
332.4802241707392,268600,55350,150000,185750
332.490614860681,268600,55350,150000,185800
332.490614860681,268600,55350,150000,185800
332.5010055506228,268600,55350,150000,185850
332.5010055506228,268600,55350,150000,185850
332.5113962405646,268600,55350,150000,185900
332.5113962405646,268600,55350,150000,185900
332.5217869305064,268600,55350,150000,185950
332.5217869305064,268600,55350,150000,185950
332.5321776204482,268600,55350,150000,186000
332.5321776204482,268600,55350,150000,186000
332.54256831039,268600,55350,150000,186050
332.54256831039,268600,55350,150000,186050
332.5529590003318,268600,55350,150000,186100
332.5529590003318,268600,55350,150000,186100
332.5633496902736,268600,55350,150000,186150
332.5633496902736,268600,55350,150000,186150
332.5737403802154,268600,55350,150000,186200
332.5737403802154,268600,55350,150000,186200
332.5841310701572,268600,55350,150000,186250
332.5841310701572,268600,55350,150000,186250
332.594521760099,268600,55350,150000,186300
332.594521760099,268600,55350,150000,186300
332.6049124500408,268600,55350,150000,186350
332.6049124500408,268600,55350,150000,186350
332.6153031399826,268600,55350,150000,186400
332.6153031399826,268600,55350,150000,186400
332.6256938299244,268600,55350,150000,186450
332.6256938299244,268600,55350,150000,186450
332.6360845198662,268600,55350,150000,186500
332.6360845198662,268600,55350,150000,186500
332.646475209808,268600,55350,150000,186550
332.646475209808,268600,55350,150000,186550
332.6568658997498,268600,55350,150000,186600
332.6568658997498,268600,55350,150000,186600
332.6672565896916,268600,55350,150000,186650
332.6672565896916,268600,55350,150000,186650
332.6776472796334,268600,55350,150000,186700
332.6776472796334,268600,55350,150000,186700
332.6880379695752,268600,55350,150000,186750
332.6880379695752,268600,55350,150000,186750
332.698428659517,268600,55350,150000,186800
332.698428659517,268600,55350,150000,186800
332.7088193494588,268600,55350,150000,186850
332.7088193494588,268600,55350,150000,186850
332.7192100394006,268600,55350,150000,186900
332.7192100394006,268600,55350,150000,186900
332.7296007293424,268600,55350,150000,186950
332.7296007293424,268600,55350,150000,186950
332.7399914192842,268600,55350,150000,187000
332.7399914192842,268600,55350,150000,187000
332.750382109226,268600,55350,150000,187050
332.750382109226,268600,55350,150000,187050
332.7607727991678,268600,55350,150000,187100
332.7607727991678,268600,55350,150000,187100
332.7711634891096,268600,55350,150000,187150
332.7711634891096,268600,55350,150000,187150
332.7815541790514,268600,55350,150000,187200
332.7815541790514,268600,55350,150000,187200
332.7919448689932,268600,55350,150000,187250
332.7919448689932,268600,55350,150000,187250
332.802335558935,268600,55350,150000,187300
332.802335558935,268600,55350,150000,187300
332.8127262488768,268600,55350,150000,187350
332.8127262488768,268600,55350,150000,187350
332.8231169388186,268600,55350,150000,187400
332.8231169388186,268600,55350,150000,187400
332.8335076287604,268600,55350,150000,187450
332.8335076287604,268600,55350,150000,187450
332.8438983187022,268600,55350,150000,187500
332.8438983187022,268600,55350,150000,187500
332.854289008644,268600,55350,150000,187550
332.854289008644,268600,55350,150000,187550
332.8646796985858,268600,55350,150000,187600
332.8646796985858,268600,55350,150000,187600
332.8750703885276,268600,55350,150000,187650
332.8750703885276,268600,55350,150000,187650
332.8854610784694,268600,55350,150000,187700
332.8854610784694,268600,55350,150000,187700
332.8958517684112,268600,55350,150000,187750
332.8958517684112,268600,55350,150000,187750
332.906242458353,268600,55350,150000,187800
332.906242458353,268600,55350,150000,187800
332.9166331482948,268600,55350,150000,187850
332.9166331482948,268600,55350,150000,187850
332.9270238382366,268600,55350,150000,187900
332.9270238382366,268600,55350,150000,187900
332.9374145281784,268600,55350,150000,187950
332.9374145281784,268600,55350,150000,187950
332.9478052181202,268600,55350,150000,188000
332.9478052181202,268600,55350,150000,188000
332.958195908062,268600,55350,150000,188050
332.958195908062,268600,55350,150000,188050
332.9685865980038,268600,55350,150000,188100
332.9685865980038,268600,55350,150000,188100
332.9789772879456,268600,55350,150000,188150
332.9789772879456,268600,55350,150000,188150
332.9893679778874,268600,55350,150000,188200
332.9893679778874,268600,55350,150000,188200
332.9997586678292,268600,55350,150000,188250
332.9997586678292,268600,55350,150000,188250
333.010149357771,268600,55350,150000,188300
333.010149357771,268600,55350,150000,188300
333.0205400477128,268600,55350,150000,188350
333.0205400477128,268600,55350,150000,188350
333.0309307376546,268600,55350,150000,188400
333.0309307376546,268600,55350,150000,188400
333.0413214275964,268600,55350,150000,188450
333.0413214275964,268600,55350,150000,188450
333.0517121175382,268600,55350,150000,188500
333.0517121175382,268600,55350,150000,188500
333.06210280748,268600,55350,150000,188550
333.06210280748,268600,55350,150000,188550
333.0724934974218,268600,55350,150000,188600
333.0724934974218,268600,55350,150000,188600
333.0828841873636,268600,55350,150000,188650
333.0828841873636,268600,55350,150000,188650
333.0932748773054,268600,55350,150000,188700
333.0932748773054,268600,55350,150000,188700
333.1036655672472,268600,55350,150000,188750
333.1036655672472,268600,55350,150000,188750
333.114056257189,268600,55350,150000,188800
333.114056257189,268600,55350,150000,188800
333.1244469471308,268600,55350,150000,188850
333.1244469471308,268600,55350,150000,188850
333.1348376370726,268600,55350,150000,188900
333.1348376370726,268600,55350,150000,188900
333.1452283270144,268600,55350,150000,188950
333.1452283270144,268600,55350,150000,188950
333.1556190169562,268600,55350,150000,189000
333.1556190169562,268600,55350,150000,189000
333.166009706898,268600,55350,150000,189050
333.166009706898,268600,55350,150000,189050
333.1764003968398,268600,55350,150000,189100
333.1764003968398,268600,55350,150000,189100
333.1867910867816,268600,55350,150000,189150
333.1867910867816,268600,55350,150000,189150
333.1971817767234,268600,55350,150000,189200
333.1971817767234,268600,55350,150000,189200
333.2075724666652,268600,55350,150000,189250
333.2075724666652,268600,55350,150000,189250
333.217963156607,268600,55350,150000,189300
333.217963156607,268600,55350,150000,189300
333.2283538465488,268600,55350,150000,189350
333.2283538465488,268600,55350,150000,189350
333.23874453649063,268600,55350,150000,189400
333.23874453649063,268600,55350,150000,189400
333.24913522643243,268600,55350,150000,189450
333.24913522643243,268600,55350,150000,189450
333.25952591637423,268600,55350,150000,189500
333.25952591637423,268600,55350,150000,189500
333.26991660631603,268600,55350,150000,189550
333.26991660631603,268600,55350,150000,189550
333.28030729625783,268600,55350,150000,189600
333.28030729625783,268600,55350,150000,189600
333.29069798619963,268600,55350,150000,189650
333.29069798619963,268600,55350,150000,189650
333.30108867614143,268600,55350,150000,189700
333.30108867614143,268600,55350,150000,189700
333.31147936608323,268600,55350,150000,189750
333.31147936608323,268600,55350,150000,189750
333.32187005602503,268600,55350,150000,189800
333.32187005602503,268600,55350,150000,189800
333.33226074596683,268600,55350,150000,189850
333.33226074596683,268600,55350,150000,189850
333.34265143590864,268600,55350,150000,189900
333.34265143590864,268600,55350,150000,189900
333.35304212585044,268600,55350,150000,189950
333.35304212585044,268600,55350,150000,189950
333.36343281579224,268600,55350,150000,190000
333.36343281579224,268600,55350,150000,190000
333.37382350573404,268600,55350,150000,190050
333.37382350573404,268600,55350,150000,190050
333.38421419567584,268600,55350,150000,190100
333.38421419567584,268600,55350,150000,190100
333.39460488561764,268600,55350,150000,190150
333.39460488561764,268600,55350,150000,190150
333.40499557555944,268600,55350,150000,190200
333.40499557555944,268600,55350,150000,190200
333.41538626550124,268600,55350,150000,190250
333.41538626550124,268600,55350,150000,190250
333.42577695544304,268600,55350,150000,190300
333.42577695544304,268600,55350,150000,190300
333.43616764538484,268600,55350,150000,190350
333.43616764538484,268600,55350,150000,190350
333.44655833532664,268600,55350,150000,190400
333.44655833532664,268600,55350,150000,190400
333.45694902526844,268600,55350,150000,190450
333.45694902526844,268600,55350,150000,190450
333.46733971521024,268600,55350,150000,190500
333.46733971521024,268600,55350,150000,190500
333.47773040515204,268600,55350,150000,190550
333.47773040515204,268600,55350,150000,190550
333.48812109509385,268600,55350,150000,190600
333.48812109509385,268600,55350,150000,190600
333.49851178503565,268600,55350,150000,190650
333.49851178503565,268600,55350,150000,190650
333.50890247497745,268600,55350,150000,190700
333.50890247497745,268600,55350,150000,190700
333.51929316491925,268600,55350,150000,190750
333.51929316491925,268600,55350,150000,190750
333.52968385486105,268600,55350,150000,190800
333.52968385486105,268600,55350,150000,190800
333.54007454480285,268600,55350,150000,190850
333.54007454480285,268600,55350,150000,190850
333.55046523474465,268600,55350,150000,190900
333.55046523474465,268600,55350,150000,190900
333.56085592468645,268600,55350,150000,190950
333.56085592468645,268600,55350,150000,190950
333.57124661462825,268600,55350,150000,191000
333.57124661462825,268600,55350,150000,191000
333.58163730457005,268600,55350,150000,191050
333.58163730457005,268600,55350,150000,191050
333.59202799451185,268600,55350,150000,191100
333.59202799451185,268600,55350,150000,191100
333.60241868445365,268600,55350,150000,191150
333.60241868445365,268600,55350,150000,191150
333.61280937439545,268600,55350,150000,191200
333.61280937439545,268600,55350,150000,191200
333.62320006433725,268600,55350,150000,191250
333.62320006433725,268600,55350,150000,191250
333.63359075427906,268600,55350,150000,191300
333.63359075427906,268600,55350,150000,191300
333.64398144422086,268600,55350,150000,191350
333.64398144422086,268600,55350,150000,191350
333.65437213416266,268600,55350,150000,191400
333.65437213416266,268600,55350,150000,191400
333.66476282410446,268600,55350,150000,191450
333.66476282410446,268600,55350,150000,191450
333.67515351404626,268600,55350,150000,191500
333.67515351404626,268600,55350,150000,191500
333.68554420398806,268600,55350,150000,191550
333.68554420398806,268600,55350,150000,191550
333.69593489392986,268600,55350,150000,191600
333.69593489392986,268600,55350,150000,191600
333.70632558387166,268600,55350,150000,191650
333.70632558387166,268600,55350,150000,191650
333.71671627381346,268600,55350,150000,191700
333.71671627381346,268600,55350,150000,191700
333.72710696375526,268600,55350,150000,191750
333.72710696375526,268600,55350,150000,191750
333.73749765369706,268600,55350,150000,191800
333.73749765369706,268600,55350,150000,191800
333.74788834363886,268600,55350,150000,191850
333.74788834363886,268600,55350,150000,191850
333.75827903358066,268600,55350,150000,191900
333.75827903358066,268600,55350,150000,191900
333.76866972352246,268600,55350,150000,191950
333.76866972352246,268600,55350,150000,191950
333.77906041346426,268600,55350,150000,192000
333.77906041346426,268600,55350,150000,192000
333.78945110340607,268600,55350,150000,192050
333.78945110340607,268600,55350,150000,192050
333.79984179334787,268600,55350,150000,192100
333.79984179334787,268600,55350,150000,192100
333.81023248328967,268600,55350,150000,192150
333.81023248328967,268600,55350,150000,192150
333.82062317323147,268600,55350,150000,192200
333.82062317323147,268600,55350,150000,192200
333.83101386317327,268600,55350,150000,192250
333.83101386317327,268600,55350,150000,192250
333.84140455311507,268600,55350,150000,192300
333.84140455311507,268600,55350,150000,192300
333.85179524305687,268600,55350,150000,192350
333.85179524305687,268600,55350,150000,192350
333.86218593299867,268600,55350,150000,192400
333.86218593299867,268600,55350,150000,192400
333.87257662294047,268600,55350,150000,192450
333.87257662294047,268600,55350,150000,192450
333.8829673128823,268600,55350,150000,192500
333.8829673128823,268600,55350,150000,192500
333.8933580028241,268600,55350,150000,192550
333.8933580028241,268600,55350,150000,192550
333.9037486927659,268600,55350,150000,192600
333.9037486927659,268600,55350,150000,192600
333.9141393827077,268600,55350,150000,192650
333.9141393827077,268600,55350,150000,192650
333.9245300726495,268600,55350,150000,192700
333.9245300726495,268600,55350,150000,192700
333.9349207625913,268600,55350,150000,192750
333.9349207625913,268600,55350,150000,192750
333.9453114525331,268600,55350,150000,192800
333.9453114525331,268600,55350,150000,192800
333.9557021424749,268600,55350,150000,192850
333.9557021424749,268600,55350,150000,192850
333.9660928324167,268600,55350,150000,192900
333.9660928324167,268600,55350,150000,192900
333.9764835223585,268600,55350,150000,192950
333.9764835223585,268600,55350,150000,192950
333.9868742123003,268600,55350,150000,193000
333.9868742123003,268600,55350,150000,193000
333.9972649022421,268600,55350,150000,193050
333.9972649022421,268600,55350,150000,193050
334.0076555921839,268600,55350,150000,193100
334.0076555921839,268600,55350,150000,193100
334.0180462821257,268600,55350,150000,193150
334.0180462821257,268600,55350,150000,193150
334.0284369720675,268600,55350,150000,193200
334.0284369720675,268600,55350,150000,193200
334.0388276620093,268600,55350,150000,193250
334.0388276620093,268600,55350,150000,193250
334.0492183519511,268600,55350,150000,193300
334.0492183519511,268600,55350,150000,193300
334.0596090418929,268600,55350,150000,193350
334.0596090418929,268600,55350,150000,193350
334.0699997318347,268600,55350,150000,193400
334.0699997318347,268600,55350,150000,193400
334.0803904217765,268600,55350,150000,193450
334.0803904217765,268600,55350,150000,193450
334.0907811117183,268600,55350,150000,193500
334.0907811117183,268600,55350,150000,193500
334.1011718016601,268600,55350,150000,193550
334.1011718016601,268600,55350,150000,193550
334.1115624916019,268600,55350,150000,193600
334.1115624916019,268600,55350,150000,193600
334.1219531815437,268600,55350,150000,193650
334.1219531815437,268600,55350,150000,193650
334.1323438714855,268600,55350,150000,193700
334.1323438714855,268600,55350,150000,193700
334.1427345614273,268600,55350,150000,193750
334.1427345614273,268600,55350,150000,193750
334.1531252513691,268600,55350,150000,193800
334.1531252513691,268600,55350,150000,193800
334.1635159413109,268600,55350,150000,193850
334.1635159413109,268600,55350,150000,193850
334.1739066312527,268600,55350,150000,193900
334.1739066312527,268600,55350,150000,193900
334.1842973211945,268600,55350,150000,193950
334.1842973211945,268600,55350,150000,193950
334.1946880111363,268600,55350,150000,194000
334.1946880111363,268600,55350,150000,194000
334.2050787010781,268600,55350,150000,194050
334.2050787010781,268600,55350,150000,194050
334.2154693910199,268600,55350,150000,194100
334.2154693910199,268600,55350,150000,194100
334.2258600809617,268600,55350,150000,194150
334.2258600809617,268600,55350,150000,194150
334.2362507709035,268600,55350,150000,194200
334.2362507709035,268600,55350,150000,194200
334.2466414608453,268600,55350,150000,194250
334.2466414608453,268600,55350,150000,194250
334.2570321507871,268600,55350,150000,194300
334.2570321507871,268600,55350,150000,194300
334.2674228407289,268600,55350,150000,194350
334.2674228407289,268600,55350,150000,194350
334.2778135306707,268600,55350,150000,194400
334.2778135306707,268600,55350,150000,194400
334.2882042206125,268600,55350,150000,194450
334.2882042206125,268600,55350,150000,194450
334.2985949105543,268600,55350,150000,194500
334.2985949105543,268600,55350,150000,194500
334.3089856004961,268600,55350,150000,194550
334.3089856004961,268600,55350,150000,194550
334.3193762904379,268600,55350,150000,194600
334.3193762904379,268600,55350,150000,194600
334.3297669803797,268600,55350,150000,194650
334.3297669803797,268600,55350,150000,194650
334.3401576703215,268600,55350,150000,194700
334.3401576703215,268600,55350,150000,194700
334.3505483602633,268600,55350,150000,194750
334.3505483602633,268600,55350,150000,194750
334.3609390502051,268600,55350,150000,194800
334.3609390502051,268600,55350,150000,194800
334.3713297401469,268600,55350,150000,194850
334.3713297401469,268600,55350,150000,194850
334.3817204300887,268600,55350,150000,194900
334.3817204300887,268600,55350,150000,194900
334.3921111200305,268600,55350,150000,194950
334.3921111200305,268600,55350,150000,194950
334.4025018099723,268600,55350,150000,195000
334.4025018099723,268600,55350,150000,195000
334.4128924999141,268600,55350,150000,195050
334.4128924999141,268600,55350,150000,195050
334.4232831898559,268600,55350,150000,195100
334.4232831898559,268600,55350,150000,195100
334.4336738797977,268600,55350,150000,195150
334.4336738797977,268600,55350,150000,195150
334.4440645697395,268600,55350,150000,195200
334.4440645697395,268600,55350,150000,195200
334.4544552596813,268600,55350,150000,195250
334.4544552596813,268600,55350,150000,195250
334.4648459496231,268600,55350,150000,195300
334.4648459496231,268600,55350,150000,195300
334.4752366395649,268600,55350,150000,195350
334.4752366395649,268600,55350,150000,195350
334.4856273295067,268600,55350,150000,195400
334.4856273295067,268600,55350,150000,195400
334.4960180194485,268600,55350,150000,195450
334.4960180194485,268600,55350,150000,195450
334.5064087093903,268600,55350,150000,195500
334.5064087093903,268600,55350,150000,195500
334.5167993993321,268600,55350,150000,195550
334.5167993993321,268600,55350,150000,195550
334.5271900892739,268600,55350,150000,195600
334.5271900892739,268600,55350,150000,195600
334.5375807792157,268600,55350,150000,195650
334.5375807792157,268600,55350,150000,195650
334.5479714691575,268600,55350,150000,195700
334.5479714691575,268600,55350,150000,195700
334.5583621590993,268600,55350,150000,195750
334.5583621590993,268600,55350,150000,195750
334.5687528490411,268600,55350,150000,195800
334.5687528490411,268600,55350,150000,195800
334.5791435389829,268600,55350,150000,195850
334.5791435389829,268600,55350,150000,195850
334.5895342289247,268600,55350,150000,195900
334.5895342289247,268600,55350,150000,195900
334.5999249188665,268600,55350,150000,195950
334.5999249188665,268600,55350,150000,195950
334.6103156088083,268600,55350,150000,196000
334.6103156088083,268600,55350,150000,196000
334.6207062987501,268600,55350,150000,196050
334.6207062987501,268600,55350,150000,196050
334.6310969886919,268600,55350,150000,196100
334.6310969886919,268600,55350,150000,196100
334.6414876786337,268600,55350,150000,196150
334.6414876786337,268600,55350,150000,196150
334.6518783685755,268600,55350,150000,196200
334.6518783685755,268600,55350,150000,196200
334.6622690585173,268600,55350,150000,196250
334.6622690585173,268600,55350,150000,196250
334.6726597484591,268600,55350,150000,196300
334.6726597484591,268600,55350,150000,196300
334.6830504384009,268600,55350,150000,196350
334.6830504384009,268600,55350,150000,196350
334.6934411283427,268600,55350,150000,196400
334.6934411283427,268600,55350,150000,196400
334.7038318182845,268600,55350,150000,196450
334.7038318182845,268600,55350,150000,196450
334.7142225082263,268600,55350,150000,196500
334.7142225082263,268600,55350,150000,196500
334.72461319816813,268600,55350,150000,196550
334.72461319816813,268600,55350,150000,196550
334.73500388810993,268600,55350,150000,196600
334.73500388810993,268600,55350,150000,196600
334.74539457805173,268600,55350,150000,196650
334.74539457805173,268600,55350,150000,196650
334.75578526799353,268600,55350,150000,196700
334.75578526799353,268600,55350,150000,196700
334.76617595793533,268600,55350,150000,196750
334.76617595793533,268600,55350,150000,196750
334.77656664787713,268600,55350,150000,196800
334.77656664787713,268600,55350,150000,196800
334.78695733781893,268600,55350,150000,196850
334.78695733781893,268600,55350,150000,196850
334.79734802776073,268600,55350,150000,196900
334.79734802776073,268600,55350,150000,196900
334.80773871770253,268600,55350,150000,196950
334.80773871770253,268600,55350,150000,196950
334.81812940764434,268600,55350,150000,197000
334.81812940764434,268600,55350,150000,197000
334.82852009758614,268600,55350,150000,197050
334.82852009758614,268600,55350,150000,197050
334.83891078752794,268600,55350,150000,197100
334.83891078752794,268600,55350,150000,197100
334.84930147746974,268600,55350,150000,197150
334.84930147746974,268600,55350,150000,197150
334.85969216741154,268600,55350,150000,197200
334.85969216741154,268600,55350,150000,197200
334.87008285735334,268600,55350,150000,197250
334.87008285735334,268600,55350,150000,197250
334.88047354729514,268600,55350,150000,197300
334.88047354729514,268600,55350,150000,197300
334.89086423723694,268600,55350,150000,197350
334.89086423723694,268600,55350,150000,197350
334.90125492717874,268600,55350,150000,197400
334.90125492717874,268600,55350,150000,197400
334.91164561712054,268600,55350,150000,197450
334.91164561712054,268600,55350,150000,197450
334.92203630706234,268600,55350,150000,197500
334.92203630706234,268600,55350,150000,197500
334.93242699700414,268600,55350,150000,197550
334.93242699700414,268600,55350,150000,197550
334.94281768694594,268600,55350,150000,197600
334.94281768694594,268600,55350,150000,197600
334.95320837688774,268600,55350,150000,197650
334.95320837688774,268600,55350,150000,197650
334.96359906682954,268600,55350,150000,197700
334.96359906682954,268600,55350,150000,197700
334.97398975677135,268600,55350,150000,197750
334.97398975677135,268600,55350,150000,197750
334.98438044671315,268600,55350,150000,197800
334.98438044671315,268600,55350,150000,197800
334.99477113665495,268600,55350,150000,197850
334.99477113665495,268600,55350,150000,197850
335.00516182659675,268600,55350,150000,197900
335.00516182659675,268600,55350,150000,197900
335.01555251653855,268600,55350,150000,197950
335.01555251653855,268600,55350,150000,197950
335.02594320648035,268600,55350,150000,198000
335.02594320648035,268600,55350,150000,198000
335.03633389642215,268600,55350,150000,198050
335.03633389642215,268600,55350,150000,198050
335.04672458636395,268600,55350,150000,198100
335.04672458636395,268600,55350,150000,198100
335.05711527630575,268600,55350,150000,198150
335.05711527630575,268600,55350,150000,198150
335.06750596624755,268600,55350,150000,198200
335.06750596624755,268600,55350,150000,198200
335.07789665618935,268600,55350,150000,198250
335.07789665618935,268600,55350,150000,198250
335.08828734613115,268600,55350,150000,198300
335.08828734613115,268600,55350,150000,198300
335.09867803607295,268600,55350,150000,198350
335.09867803607295,268600,55350,150000,198350
335.10906872601475,268600,55350,150000,198400
335.10906872601475,268600,55350,150000,198400
335.11945941595656,268600,55350,150000,198450
335.11945941595656,268600,55350,150000,198450
335.12985010589836,268600,55350,150000,198500
335.12985010589836,268600,55350,150000,198500
335.14024079584016,268600,55350,150000,198550
335.14024079584016,268600,55350,150000,198550
335.15063148578196,268600,55350,150000,198600
335.15063148578196,268600,55350,150000,198600
335.16102217572376,268600,55350,150000,198650
335.16102217572376,268600,55350,150000,198650
335.17141286566556,268600,55350,150000,198700
335.17141286566556,268600,55350,150000,198700
335.18180355560736,268600,55350,150000,198750
335.18180355560736,268600,55350,150000,198750
335.19219424554916,268600,55350,150000,198800
335.19219424554916,268600,55350,150000,198800
335.20258493549096,268600,55350,150000,198850
335.20258493549096,268600,55350,150000,198850
335.21297562543276,268600,55350,150000,198900
335.21297562543276,268600,55350,150000,198900
335.22336631537456,268600,55350,150000,198950
335.22336631537456,268600,55350,150000,198950
335.23375700531636,268600,55350,150000,199000
335.23375700531636,268600,55350,150000,199000
335.24414769525816,268600,55350,150000,199050
335.24414769525816,268600,55350,150000,199050
335.25453838519996,268600,55350,150000,199100
335.25453838519996,268600,55350,150000,199100
335.26492907514177,268600,55350,150000,199150
335.26492907514177,268600,55350,150000,199150
335.27531976508357,268600,55350,150000,199200
335.27531976508357,268600,55350,150000,199200
335.28571045502537,268600,55350,150000,199250
335.28571045502537,268600,55350,150000,199250
335.29610114496717,268600,55350,150000,199300
335.29610114496717,268600,55350,150000,199300
335.30649183490897,268600,55350,150000,199350
335.30649183490897,268600,55350,150000,199350
335.31688252485077,268600,55350,150000,199400
335.31688252485077,268600,55350,150000,199400
335.32727321479257,268600,55350,150000,199450
335.32727321479257,268600,55350,150000,199450
335.33766390473437,268600,55350,150000,199500
335.33766390473437,268600,55350,150000,199500
335.34805459467617,268600,55350,150000,199550
335.34805459467617,268600,55350,150000,199550
335.35844528461797,268600,55350,150000,199600
335.35844528461797,268600,55350,150000,199600
335.3688359745598,268600,55350,150000,199650
335.3688359745598,268600,55350,150000,199650
335.3792266645016,268600,55350,150000,199700
335.3792266645016,268600,55350,150000,199700
335.3896173544434,268600,55350,150000,199750
335.3896173544434,268600,55350,150000,199750
335.4000080443852,268600,55350,150000,199800
335.4000080443852,268600,55350,150000,199800
335.410398734327,268600,55350,150000,199850
335.410398734327,268600,55350,150000,199850
335.4207894242688,268600,55350,150000,199900
335.4207894242688,268600,55350,150000,199900
335.4311801142106,268600,55350,150000,199950
335.4311801142106,268600,55350,150000,199950
335.4415708041524,268600,55350,150000,200000
335.4415708041524,268600,55350,150000,200000
335.4519614940942,268600,55350,150000,200050
335.4519614940942,268600,55350,150000,200050
335.462352184036,268600,55350,150000,200100
335.462352184036,268600,55350,150000,200100
335.4727428739778,268600,55350,150000,200150
335.4727428739778,268600,55350,150000,200150
335.4831335639196,268600,55350,150000,200200
335.4831335639196,268600,55350,150000,200200
335.4935242538614,268600,55350,150000,200250
335.4935242538614,268600,55350,150000,200250
335.5039149438032,268600,55350,150000,200300
335.5039149438032,268600,55350,150000,200300
335.514305633745,268600,55350,150000,200350
335.514305633745,268600,55350,150000,200350
335.5246963236868,268600,55350,150000,200400
335.5246963236868,268600,55350,150000,200400
335.5350870136286,268600,55350,150000,200450
335.5350870136286,268600,55350,150000,200450
335.5454777035704,268600,55350,150000,200500
335.5454777035704,268600,55350,150000,200500
335.5558683935122,268600,55350,150000,200550
335.5558683935122,268600,55350,150000,200550
335.566259083454,268600,55350,150000,200600
335.566259083454,268600,55350,150000,200600
335.5766497733958,268600,55350,150000,200650
335.5766497733958,268600,55350,150000,200650
335.5870404633376,268600,55350,150000,200700
335.5870404633376,268600,55350,150000,200700
335.5974311532794,268600,55350,150000,200750
335.5974311532794,268600,55350,150000,200750
335.6078218432212,268600,55350,150000,200800
335.6078218432212,268600,55350,150000,200800
335.618212533163,268600,55350,150000,200850
335.618212533163,268600,55350,150000,200850
335.6286032231048,268600,55350,150000,200900
335.6286032231048,268600,55350,150000,200900
335.6389939130466,268600,55350,150000,200950
335.6389939130466,268600,55350,150000,200950
335.6493846029884,268600,55350,150000,201000
335.6493846029884,268600,55350,150000,201000
335.6597752929302,268600,55350,150000,201050
335.6597752929302,268600,55350,150000,201050
335.670165982872,268600,55350,150000,201100
335.670165982872,268600,55350,150000,201100
335.6805566728138,268600,55350,150000,201150
335.6805566728138,268600,55350,150000,201150
335.6909473627556,268600,55350,150000,201200
335.6909473627556,268600,55350,150000,201200
335.7013380526974,268600,55350,150000,201250
335.7013380526974,268600,55350,150000,201250
335.7117287426392,268600,55350,150000,201300
335.7117287426392,268600,55350,150000,201300
335.722119432581,268600,55350,150000,201350
335.722119432581,268600,55350,150000,201350
335.7325101225228,268600,55350,150000,201400
335.7325101225228,268600,55350,150000,201400
335.7429008124646,268600,55350,150000,201450
335.7429008124646,268600,55350,150000,201450
335.7532915024064,268600,55350,150000,201500
335.7532915024064,268600,55350,150000,201500
335.7636821923482,268600,55350,150000,201550
335.7636821923482,268600,55350,150000,201550
335.77407288229,268600,55350,150000,201600
335.77407288229,268600,55350,150000,201600
335.7844635722318,268600,55350,150000,201650
335.7844635722318,268600,55350,150000,201650
335.7948542621736,268600,55350,150000,201700
335.7948542621736,268600,55350,150000,201700
335.8052449521154,268600,55350,150000,201750
335.8052449521154,268600,55350,150000,201750
335.8156356420572,268600,55350,150000,201800
335.8156356420572,268600,55350,150000,201800
335.826026331999,268600,55350,150000,201850
335.826026331999,268600,55350,150000,201850
335.8364170219408,268600,55350,150000,201900
335.8364170219408,268600,55350,150000,201900
335.8468077118826,268600,55350,150000,201950
335.8468077118826,268600,55350,150000,201950
335.8571984018244,268600,55350,150000,202000
335.8571984018244,268600,55350,150000,202000
335.8675890917662,268600,55350,150000,202050
335.8675890917662,268600,55350,150000,202050
335.877979781708,268600,55350,150000,202100
335.877979781708,268600,55350,150000,202100
335.8883704716498,268600,55350,150000,202150
335.8883704716498,268600,55350,150000,202150
335.8987611615916,268600,55350,150000,202200
335.8987611615916,268600,55350,150000,202200
335.9091518515334,268600,55350,150000,202250
335.9091518515334,268600,55350,150000,202250
335.9195425414752,268600,55350,150000,202300
335.9195425414752,268600,55350,150000,202300
335.929933231417,268600,55350,150000,202350
335.929933231417,268600,55350,150000,202350
335.9403239213588,268600,55350,150000,202400
335.9403239213588,268600,55350,150000,202400
335.9507146113006,268600,55350,150000,202450
335.9507146113006,268600,55350,150000,202450
335.9611053012424,268600,55350,150000,202500
335.9611053012424,268600,55350,150000,202500
335.9714959911842,268600,55350,150000,202550
335.9714959911842,268600,55350,150000,202550
335.981886681126,268600,55350,150000,202600
335.981886681126,268600,55350,150000,202600
335.9922773710678,268600,55350,150000,202650
335.9922773710678,268600,55350,150000,202650
336.0026680610096,268600,55350,150000,202700
336.0026680610096,268600,55350,150000,202700
336.0130587509514,268600,55350,150000,202750
336.0130587509514,268600,55350,150000,202750
336.0234494408932,268600,55350,150000,202800
336.0234494408932,268600,55350,150000,202800
336.033840130835,268600,55350,150000,202850
336.033840130835,268600,55350,150000,202850
336.0442308207768,268600,55350,150000,202900
336.0442308207768,268600,55350,150000,202900
336.0546215107186,268600,55350,150000,202950
336.0546215107186,268600,55350,150000,202950
336.0650122006604,268600,55350,150000,203000
336.0650122006604,268600,55350,150000,203000
336.0754028906022,268600,55350,150000,203050
336.0754028906022,268600,55350,150000,203050
336.085793580544,268600,55350,150000,203100
336.085793580544,268600,55350,150000,203100
336.0961842704858,268600,55350,150000,203150
336.0961842704858,268600,55350,150000,203150
336.1065749604276,268600,55350,150000,203200
336.1065749604276,268600,55350,150000,203200
336.1169656503694,268600,55350,150000,203250
336.1169656503694,268600,55350,150000,203250
336.1273563403112,268600,55350,150000,203300
336.1273563403112,268600,55350,150000,203300
336.137747030253,268600,55350,150000,203350
336.137747030253,268600,55350,150000,203350
336.1481377201948,268600,55350,150000,203400
336.1481377201948,268600,55350,150000,203400
336.1585284101366,268600,55350,150000,203450
336.1585284101366,268600,55350,150000,203450
336.1689191000784,268600,55350,150000,203500
336.1689191000784,268600,55350,150000,203500
336.1793097900202,268600,55350,150000,203550
336.1793097900202,268600,55350,150000,203550
336.189700479962,268600,55350,150000,203600
336.189700479962,268600,55350,150000,203600
336.2000911699038,268600,55350,150000,203650
336.2000911699038,268600,55350,150000,203650
336.21048185984563,268600,55350,150000,203700
336.21048185984563,268600,55350,150000,203700
336.22087254978743,268600,55350,150000,203750
336.22087254978743,268600,55350,150000,203750
336.23126323972923,268600,55350,150000,203800
336.23126323972923,268600,55350,150000,203800
336.24165392967103,268600,55350,150000,203850
336.24165392967103,268600,55350,150000,203850
336.25204461961283,268600,55350,150000,203900
336.25204461961283,268600,55350,150000,203900
336.26243530955463,268600,55350,150000,203950
336.26243530955463,268600,55350,150000,203950
336.27282599949643,268600,55350,150000,204000
336.27282599949643,268600,55350,150000,204000
336.28321668943823,268600,55350,150000,204050
336.28321668943823,268600,55350,150000,204050
336.29360737938003,268600,55350,150000,204100
336.29360737938003,268600,55350,150000,204100
336.30399806932184,268600,55350,150000,204150
336.30399806932184,268600,55350,150000,204150
336.31438875926364,268600,55350,150000,204200
336.31438875926364,268600,55350,150000,204200
336.32477944920544,268600,55350,150000,204250
336.32477944920544,268600,55350,150000,204250
336.33517013914724,268600,55350,150000,204300
336.33517013914724,268600,55350,150000,204300
336.34556082908904,268600,55350,150000,204350
336.34556082908904,268600,55350,150000,204350
336.35595151903084,268600,55350,150000,204400
336.35595151903084,268600,55350,150000,204400
336.36634220897264,268600,55350,150000,204450
336.36634220897264,268600,55350,150000,204450
336.37673289891444,268600,55350,150000,204500
336.37673289891444,268600,55350,150000,204500
336.38712358885624,268600,55350,150000,204550
336.38712358885624,268600,55350,150000,204550
336.39751427879804,268600,55350,150000,204600
336.39751427879804,268600,55350,150000,204600
336.40790496873984,268600,55350,150000,204650
336.40790496873984,268600,55350,150000,204650
336.41829565868164,268600,55350,150000,204700
336.41829565868164,268600,55350,150000,204700
336.42868634862344,268600,55350,150000,204750
336.42868634862344,268600,55350,150000,204750
336.43907703856524,268600,55350,150000,204800
336.43907703856524,268600,55350,150000,204800
336.44946772850705,268600,55350,150000,204850
336.44946772850705,268600,55350,150000,204850
336.45985841844885,268600,55350,150000,204900
336.45985841844885,268600,55350,150000,204900
336.47024910839065,268600,55350,150000,204950
336.47024910839065,268600,55350,150000,204950
336.48063979833245,268600,55350,150000,205000
336.48063979833245,268600,55350,150000,205000
336.49103048827425,268600,55350,150000,205050
336.49103048827425,268600,55350,150000,205050
336.50142117821605,268600,55350,150000,205100
336.50142117821605,268600,55350,150000,205100
336.51181186815785,268600,55350,150000,205150
336.51181186815785,268600,55350,150000,205150
336.52220255809965,268600,55350,150000,205200
336.52220255809965,268600,55350,150000,205200
336.53259324804145,268600,55350,150000,205250
336.53259324804145,268600,55350,150000,205250
336.54298393798325,268600,55350,150000,205300
336.54298393798325,268600,55350,150000,205300
336.55337462792505,268600,55350,150000,205350
336.55337462792505,268600,55350,150000,205350
336.56376531786685,268600,55350,150000,205400
336.56376531786685,268600,55350,150000,205400
336.57415600780865,268600,55350,150000,205450
336.57415600780865,268600,55350,150000,205450
336.58454669775045,268600,55350,150000,205500
336.58454669775045,268600,55350,150000,205500
336.59493738769226,268600,55350,150000,205550
336.59493738769226,268600,55350,150000,205550
336.60532807763406,268600,55350,150000,205600
336.60532807763406,268600,55350,150000,205600
336.61571876757586,268600,55350,150000,205650
336.61571876757586,268600,55350,150000,205650
336.62610945751766,268600,55350,150000,205700
336.62610945751766,268600,55350,150000,205700
336.63650014745946,268600,55350,150000,205750
336.63650014745946,268600,55350,150000,205750
336.64689083740126,268600,55350,150000,205800
336.64689083740126,268600,55350,150000,205800
336.65728152734306,268600,55350,150000,205850
336.65728152734306,268600,55350,150000,205850
336.66767221728486,268600,55350,150000,205900
336.66767221728486,268600,55350,150000,205900
336.67806290722666,268600,55350,150000,205950
336.67806290722666,268600,55350,150000,205950
336.68845359716846,268600,55350,150000,206000
336.68845359716846,268600,55350,150000,206000
336.69884428711026,268600,55350,150000,206050
336.69884428711026,268600,55350,150000,206050
336.70923497705206,268600,55350,150000,206100
336.70923497705206,268600,55350,150000,206100
336.71962566699386,268600,55350,150000,206150
336.71962566699386,268600,55350,150000,206150
336.73001635693566,268600,55350,150000,206200
336.73001635693566,268600,55350,150000,206200
336.74040704687746,268600,55350,150000,206250
336.74040704687746,268600,55350,150000,206250
336.75079773681927,268600,55350,150000,206300
336.75079773681927,268600,55350,150000,206300
336.76118842676107,268600,55350,150000,206350
336.76118842676107,268600,55350,150000,206350
336.77157911670287,268600,55350,150000,206400
336.77157911670287,268600,55350,150000,206400
336.78196980664467,268600,55350,150000,206450
336.78196980664467,268600,55350,150000,206450
336.79236049658647,268600,55350,150000,206500
336.79236049658647,268600,55350,150000,206500
336.80275118652827,268600,55350,150000,206550
336.80275118652827,268600,55350,150000,206550
336.81314187647007,268600,55350,150000,206600
336.81314187647007,268600,55350,150000,206600
336.82353256641187,268600,55350,150000,206650
336.82353256641187,268600,55350,150000,206650
336.83392325635367,268600,55350,150000,206700
336.83392325635367,268600,55350,150000,206700
336.8443139462955,268600,55350,150000,206750
336.8443139462955,268600,55350,150000,206750
336.8547046362373,268600,55350,150000,206800
336.8547046362373,268600,55350,150000,206800
336.8650953261791,268600,55350,150000,206850
336.8650953261791,268600,55350,150000,206850
336.8754860161209,268600,55350,150000,206900
336.8754860161209,268600,55350,150000,206900
336.8858767060627,268600,55350,150000,206950
336.8858767060627,268600,55350,150000,206950
336.8962673960045,268600,55350,150000,207000
336.8962673960045,268600,55350,150000,207000
336.9066580859463,268600,55350,150000,207050
336.9066580859463,268600,55350,150000,207050
336.9170487758881,268600,55350,150000,207100
336.9170487758881,268600,55350,150000,207100
336.9274394658299,268600,55350,150000,207150
336.9274394658299,268600,55350,150000,207150
336.9378301557717,268600,55350,150000,207200
336.9378301557717,268600,55350,150000,207200
336.9482208457135,268600,55350,150000,207250
336.9482208457135,268600,55350,150000,207250
336.9586115356553,268600,55350,150000,207300
336.9586115356553,268600,55350,150000,207300
336.9690022255971,268600,55350,150000,207350
336.9690022255971,268600,55350,150000,207350
336.9793929155389,268600,55350,150000,207400
336.9793929155389,268600,55350,150000,207400
336.9897836054807,268600,55350,150000,207450
336.9897836054807,268600,55350,150000,207450
337.0001742954225,268600,55350,150000,207500
337.0001742954225,268600,55350,150000,207500
337.0105649853643,268600,55350,150000,207550
337.0105649853643,268600,55350,150000,207550
337.0209556753061,268600,55350,150000,207600
337.0209556753061,268600,55350,150000,207600
337.0313463652479,268600,55350,150000,207650
337.0313463652479,268600,55350,150000,207650
337.0417370551897,268600,55350,150000,207700
337.0417370551897,268600,55350,150000,207700
337.0521277451315,268600,55350,150000,207750
337.0521277451315,268600,55350,150000,207750
337.0625184350733,268600,55350,150000,207800
337.0625184350733,268600,55350,150000,207800
337.0729091250151,268600,55350,150000,207850
337.0729091250151,268600,55350,150000,207850
337.0832998149569,268600,55350,150000,207900
337.0832998149569,268600,55350,150000,207900
337.0936905048987,268600,55350,150000,207950
337.0936905048987,268600,55350,150000,207950
337.1040811948405,268600,55350,150000,208000
337.1040811948405,268600,55350,150000,208000
337.1144718847823,268600,55350,150000,208050
337.1144718847823,268600,55350,150000,208050
337.1248625747241,268600,55350,150000,208100
337.1248625747241,268600,55350,150000,208100
337.1352532646659,268600,55350,150000,208150
337.1352532646659,268600,55350,150000,208150
337.1456439546077,268600,55350,150000,208200
337.1456439546077,268600,55350,150000,208200
337.1560346445495,268600,55350,150000,208250
337.1560346445495,268600,55350,150000,208250
337.1664253344913,268600,55350,150000,208300
337.1664253344913,268600,55350,150000,208300
337.1768160244331,268600,55350,150000,208350
337.1768160244331,268600,55350,150000,208350
337.1872067143749,268600,55350,150000,208400
337.1872067143749,268600,55350,150000,208400
337.1975974043167,268600,55350,150000,208450
337.1975974043167,268600,55350,150000,208450
337.2079880942585,268600,55350,150000,208500
337.2079880942585,268600,55350,150000,208500
337.2183787842003,268600,55350,150000,208550
337.2183787842003,268600,55350,150000,208550
337.2287694741421,268600,55350,150000,208600
337.2287694741421,268600,55350,150000,208600
337.2391601640839,268600,55350,150000,208650
337.2391601640839,268600,55350,150000,208650
337.2495508540257,268600,55350,150000,208700
337.2495508540257,268600,55350,150000,208700
337.2599415439675,268600,55350,150000,208750
337.2599415439675,268600,55350,150000,208750
337.2703322339093,268600,55350,150000,208800
337.2703322339093,268600,55350,150000,208800
337.2807229238511,268600,55350,150000,208850
337.2807229238511,268600,55350,150000,208850
337.2911136137929,268600,55350,150000,208900
337.2911136137929,268600,55350,150000,208900
337.3015043037347,268600,55350,150000,208950
337.3015043037347,268600,55350,150000,208950
337.3118949936765,268600,55350,150000,209000
337.3118949936765,268600,55350,150000,209000
337.3222856836183,268600,55350,150000,209050
337.3222856836183,268600,55350,150000,209050
337.3326763735601,268600,55350,150000,209100
337.3326763735601,268600,55350,150000,209100
337.3430670635019,268600,55350,150000,209150
337.3430670635019,268600,55350,150000,209150
337.3534577534437,268600,55350,150000,209200
337.3534577534437,268600,55350,150000,209200
337.3638484433855,268600,55350,150000,209250
337.3638484433855,268600,55350,150000,209250
337.3742391333273,268600,55350,150000,209300
337.3742391333273,268600,55350,150000,209300
337.3846298232691,268600,55350,150000,209350
337.3846298232691,268600,55350,150000,209350
337.3950205132109,268600,55350,150000,209400
337.3950205132109,268600,55350,150000,209400
337.4054112031527,268600,55350,150000,209450
337.4054112031527,268600,55350,150000,209450
337.4158018930945,268600,55350,150000,209500
337.4158018930945,268600,55350,150000,209500
337.4261925830363,268600,55350,150000,209550
337.4261925830363,268600,55350,150000,209550
337.4365832729781,268600,55350,150000,209600
337.4365832729781,268600,55350,150000,209600
337.4469739629199,268600,55350,150000,209650
337.4469739629199,268600,55350,150000,209650
337.4573646528617,268600,55350,150000,209700
337.4573646528617,268600,55350,150000,209700
337.4677553428035,268600,55350,150000,209750
337.4677553428035,268600,55350,150000,209750
337.4781460327453,268600,55350,150000,209800
337.4781460327453,268600,55350,150000,209800
337.4885367226871,268600,55350,150000,209850
337.4885367226871,268600,55350,150000,209850
337.4989274126289,268600,55350,150000,209900
337.4989274126289,268600,55350,150000,209900
337.5093181025707,268600,55350,150000,209950
337.5093181025707,268600,55350,150000,209950
337.5197087925125,268600,55350,150000,210000
337.5197087925125,268600,55350,150000,210000
337.5300994824543,268600,55350,150000,210050
337.5300994824543,268600,55350,150000,210050
337.5404901723961,268600,55350,150000,210100
337.5404901723961,268600,55350,150000,210100
337.5508808623379,268600,55350,150000,210150
337.5508808623379,268600,55350,150000,210150
337.5612715522797,268600,55350,150000,210200
337.5612715522797,268600,55350,150000,210200
337.5716622422215,268600,55350,150000,210250
337.5716622422215,268600,55350,150000,210250
337.5820529321633,268600,55350,150000,210300
337.5820529321633,268600,55350,150000,210300
337.5924436221051,268600,55350,150000,210350
337.5924436221051,268600,55350,150000,210350
337.6028343120469,268600,55350,150000,210400
337.6028343120469,268600,55350,150000,210400
337.6132250019887,268600,55350,150000,210450
337.6132250019887,268600,55350,150000,210450
337.6236156919305,268600,55350,150000,210500
337.6236156919305,268600,55350,150000,210500
337.6340063818723,268600,55350,150000,210550
337.6340063818723,268600,55350,150000,210550
337.6443970718141,268600,55350,150000,210600
337.6443970718141,268600,55350,150000,210600
337.6547877617559,268600,55350,150000,210650
337.6547877617559,268600,55350,150000,210650
337.6651784516977,268600,55350,150000,210700
337.6651784516977,268600,55350,150000,210700
337.6755691416395,268600,55350,150000,210750
337.6755691416395,268600,55350,150000,210750
337.68595983158133,268600,55350,150000,210800
337.68595983158133,268600,55350,150000,210800
337.69635052152313,268600,55350,150000,210850
337.69635052152313,268600,55350,150000,210850
337.70674121146493,268600,55350,150000,210900
337.70674121146493,268600,55350,150000,210900
337.71713190140673,268600,55350,150000,210950
337.71713190140673,268600,55350,150000,210950
337.72752259134853,268600,55350,150000,211000
337.72752259134853,268600,55350,150000,211000
337.73791328129033,268600,55350,150000,211050
337.73791328129033,268600,55350,150000,211050
337.74830397123213,268600,55350,150000,211100
337.74830397123213,268600,55350,150000,211100
337.75869466117393,268600,55350,150000,211150
337.75869466117393,268600,55350,150000,211150
337.76908535111573,268600,55350,150000,211200
337.76908535111573,268600,55350,150000,211200
337.77947604105753,268600,55350,150000,211250
337.77947604105753,268600,55350,150000,211250
337.78986673099934,268600,55350,150000,211300
337.78986673099934,268600,55350,150000,211300
337.80025742094114,268600,55350,150000,211350
337.80025742094114,268600,55350,150000,211350
337.81064811088294,268600,55350,150000,211400
337.81064811088294,268600,55350,150000,211400
337.82103880082474,268600,55350,150000,211450
337.82103880082474,268600,55350,150000,211450
337.83142949076654,268600,55350,150000,211500
337.83142949076654,268600,55350,150000,211500
337.84182018070834,268600,55350,150000,211550
337.84182018070834,268600,55350,150000,211550
337.85221087065014,268600,55350,150000,211600
337.85221087065014,268600,55350,150000,211600
337.86260156059194,268600,55350,150000,211650
337.86260156059194,268600,55350,150000,211650
337.87299225053374,268600,55350,150000,211700
337.87299225053374,268600,55350,150000,211700
337.88338294047554,268600,55350,150000,211750
337.88338294047554,268600,55350,150000,211750
337.89377363041734,268600,55350,150000,211800
337.89377363041734,268600,55350,150000,211800
337.90416432035914,268600,55350,150000,211850
337.90416432035914,268600,55350,150000,211850
337.91455501030094,268600,55350,150000,211900
337.91455501030094,268600,55350,150000,211900
337.92494570024274,268600,55350,150000,211950
337.92494570024274,268600,55350,150000,211950
337.93533639018455,268600,55350,150000,212000
337.93533639018455,268600,55350,150000,212000
337.94572708012635,268600,55350,150000,212050
337.94572708012635,268600,55350,150000,212050
337.95611777006815,268600,55350,150000,212100
337.95611777006815,268600,55350,150000,212100
337.96650846000995,268600,55350,150000,212150
337.96650846000995,268600,55350,150000,212150
337.97689914995175,268600,55350,150000,212200
337.97689914995175,268600,55350,150000,212200
337.98728983989355,268600,55350,150000,212250
337.98728983989355,268600,55350,150000,212250
337.99768052983535,268600,55350,150000,212300
337.99768052983535,268600,55350,150000,212300
338.00807121977715,268600,55350,150000,212350
338.00807121977715,268600,55350,150000,212350
338.01846190971895,268600,55350,150000,212400
338.01846190971895,268600,55350,150000,212400
338.02885259966075,268600,55350,150000,212450
338.02885259966075,268600,55350,150000,212450
338.03924328960255,268600,55350,150000,212500
338.03924328960255,268600,55350,150000,212500
338.04963397954435,268600,55350,150000,212550
338.04963397954435,268600,55350,150000,212550
338.06002466948615,268600,55350,150000,212600
338.06002466948615,268600,55350,150000,212600
338.07041535942795,268600,55350,150000,212650
338.07041535942795,268600,55350,150000,212650
338.08080604936976,268600,55350,150000,212700
338.08080604936976,268600,55350,150000,212700
338.09119673931156,268600,55350,150000,212750
338.09119673931156,268600,55350,150000,212750
338.10158742925336,268600,55350,150000,212800
338.10158742925336,268600,55350,150000,212800
338.11197811919516,268600,55350,150000,212850
338.11197811919516,268600,55350,150000,212850
338.12236880913696,268600,55350,150000,212900
338.12236880913696,268600,55350,150000,212900
338.13275949907876,268600,55350,150000,212950
338.13275949907876,268600,55350,150000,212950
338.14315018902056,268600,55350,150000,213000
338.14315018902056,268600,55350,150000,213000
338.15354087896236,268600,55350,150000,213050
338.15354087896236,268600,55350,150000,213050
338.16393156890416,268600,55350,150000,213100
338.16393156890416,268600,55350,150000,213100
338.17432225884596,268600,55350,150000,213150
338.17432225884596,268600,55350,150000,213150
338.18471294878776,268600,55350,150000,213200
338.18471294878776,268600,55350,150000,213200
338.19510363872956,268600,55350,150000,213250
338.19510363872956,268600,55350,150000,213250
338.20549432867136,268600,55350,150000,213300
338.20549432867136,268600,55350,150000,213300
338.21588501861316,268600,55350,150000,213350
338.21588501861316,268600,55350,150000,213350
338.22627570855497,268600,55350,150000,213400
338.22627570855497,268600,55350,150000,213400
338.23666639849677,268600,55350,150000,213450
338.23666639849677,268600,55350,150000,213450
338.24705708843857,268600,55350,150000,213500
338.24705708843857,268600,55350,150000,213500
338.25744777838037,268600,55350,150000,213550
338.25744777838037,268600,55350,150000,213550
338.26783846832217,268600,55350,150000,213600
338.26783846832217,268600,55350,150000,213600
338.27822915826397,268600,55350,150000,213650
338.27822915826397,268600,55350,150000,213650
338.28861984820577,268600,55350,150000,213700
338.28861984820577,268600,55350,150000,213700
338.29901053814757,268600,55350,150000,213750
338.29901053814757,268600,55350,150000,213750
338.30940122808937,268600,55350,150000,213800
338.30940122808937,268600,55350,150000,213800
338.31979191803117,268600,55350,150000,213850
338.31979191803117,268600,55350,150000,213850
338.330182607973,268600,55350,150000,213900
338.330182607973,268600,55350,150000,213900
338.3405732979148,268600,55350,150000,213950
338.3405732979148,268600,55350,150000,213950
338.3509639878566,268600,55350,150000,214000
338.3509639878566,268600,55350,150000,214000
338.3613546777984,268600,55350,150000,214050
338.3613546777984,268600,55350,150000,214050
338.3717453677402,268600,55350,150000,214100
338.3717453677402,268600,55350,150000,214100
338.382136057682,268600,55350,150000,214150
338.382136057682,268600,55350,150000,214150
338.3925267476238,268600,55350,150000,214200
338.3925267476238,268600,55350,150000,214200
338.4029174375656,268600,55350,150000,214250
338.4029174375656,268600,55350,150000,214250
338.4133081275074,268600,55350,150000,214300
338.4133081275074,268600,55350,150000,214300
338.4236988174492,268600,55350,150000,214350
338.4236988174492,268600,55350,150000,214350
338.434089507391,268600,55350,150000,214400
338.434089507391,268600,55350,150000,214400
338.4444801973328,268600,55350,150000,214450
338.4444801973328,268600,55350,150000,214450
338.4548708872746,268600,55350,150000,214500
338.4548708872746,268600,55350,150000,214500
338.4652615772164,268600,55350,150000,214550
338.4652615772164,268600,55350,150000,214550
338.4756522671582,268600,55350,150000,214600
338.4756522671582,268600,55350,150000,214600
338.4860429571,268600,55350,150000,214650
338.4860429571,268600,55350,150000,214650
338.4964336470418,268600,55350,150000,214700
338.4964336470418,268600,55350,150000,214700
338.5068243369836,268600,55350,150000,214750
338.5068243369836,268600,55350,150000,214750
338.5172150269254,268600,55350,150000,214800
338.5172150269254,268600,55350,150000,214800
338.5276057168672,268600,55350,150000,214850
338.5276057168672,268600,55350,150000,214850
338.537996406809,268600,55350,150000,214900
338.537996406809,268600,55350,150000,214900
338.5483870967508,268600,55350,150000,214950
338.5483870967508,268600,55350,150000,214950
338.5587777866926,268600,55350,150000,215000
338.5587777866926,268600,55350,150000,215000
338.5691684766344,268600,55350,150000,215050
338.5691684766344,268600,55350,150000,215050
338.5795591665762,268600,55350,150000,215100
338.5795591665762,268600,55350,150000,215100
338.589949856518,268600,55350,150000,215150
338.589949856518,268600,55350,150000,215150
338.6003405464598,268600,55350,150000,215200
338.6003405464598,268600,55350,150000,215200
338.6107312364016,268600,55350,150000,215250
338.6107312364016,268600,55350,150000,215250
338.6211219263434,268600,55350,150000,215300
338.6211219263434,268600,55350,150000,215300
338.6315126162852,268600,55350,150000,215350
338.6315126162852,268600,55350,150000,215350
338.641903306227,268600,55350,150000,215400
338.641903306227,268600,55350,150000,215400
338.6522939961688,268600,55350,150000,215450
338.6522939961688,268600,55350,150000,215450
338.6626846861106,268600,55350,150000,215500
338.6626846861106,268600,55350,150000,215500
338.6730753760524,268600,55350,150000,215550
338.6730753760524,268600,55350,150000,215550
338.6834660659942,268600,55350,150000,215600
338.6834660659942,268600,55350,150000,215600
338.693856755936,268600,55350,150000,215650
338.693856755936,268600,55350,150000,215650
338.7042474458778,268600,55350,150000,215700
338.7042474458778,268600,55350,150000,215700
338.7146381358196,268600,55350,150000,215750
338.7146381358196,268600,55350,150000,215750
338.7250288257614,268600,55350,150000,215800
338.7250288257614,268600,55350,150000,215800
338.7354195157032,268600,55350,150000,215850
338.7354195157032,268600,55350,150000,215850
338.745810205645,268600,55350,150000,215900
338.745810205645,268600,55350,150000,215900
338.7562008955868,268600,55350,150000,215950
338.7562008955868,268600,55350,150000,215950
338.7665915855286,268600,55350,150000,216000
338.7665915855286,268600,55350,150000,216000
338.7769822754704,268600,55350,150000,216050
338.7769822754704,268600,55350,150000,216050
338.7873729654122,268600,55350,150000,216100
338.7873729654122,268600,55350,150000,216100
338.797763655354,268600,55350,150000,216150
338.797763655354,268600,55350,150000,216150
338.8081543452958,268600,55350,150000,216200
338.8081543452958,268600,55350,150000,216200
338.8185450352376,268600,55350,150000,216250
338.8185450352376,268600,55350,150000,216250
338.8289357251794,268600,55350,150000,216300
338.8289357251794,268600,55350,150000,216300
338.8393264151212,268600,55350,150000,216350
338.8393264151212,268600,55350,150000,216350
338.849717105063,268600,55350,150000,216400
338.849717105063,268600,55350,150000,216400
338.8601077950048,268600,55350,150000,216450
338.8601077950048,268600,55350,150000,216450
338.8704984849466,268600,55350,150000,216500
338.8704984849466,268600,55350,150000,216500
338.8808891748884,268600,55350,150000,216550
338.8808891748884,268600,55350,150000,216550
338.8912798648302,268600,55350,150000,216600
338.8912798648302,268600,55350,150000,216600
338.901670554772,268600,55350,150000,216650
338.901670554772,268600,55350,150000,216650
338.9120612447138,268600,55350,150000,216700
338.9120612447138,268600,55350,150000,216700
338.9224519346556,268600,55350,150000,216750
338.9224519346556,268600,55350,150000,216750
338.9328426245974,268600,55350,150000,216800
338.9328426245974,268600,55350,150000,216800
338.9432333145392,268600,55350,150000,216850
338.9432333145392,268600,55350,150000,216850
338.953624004481,268600,55350,150000,216900
338.953624004481,268600,55350,150000,216900
338.9640146944228,268600,55350,150000,216950
338.9640146944228,268600,55350,150000,216950
338.9744053843646,268600,55350,150000,217000
338.9744053843646,268600,55350,150000,217000
338.9847960743064,268600,55350,150000,217050
338.9847960743064,268600,55350,150000,217050
338.9951867642482,268600,55350,150000,217100
338.9951867642482,268600,55350,150000,217100
339.00557745419,268600,55350,150000,217150
339.00557745419,268600,55350,150000,217150
339.0159681441318,268600,55350,150000,217200
339.0159681441318,268600,55350,150000,217200
339.0263588340736,268600,55350,150000,217250
339.0263588340736,268600,55350,150000,217250
339.0367495240154,268600,55350,150000,217300
339.0367495240154,268600,55350,150000,217300
339.0471402139572,268600,55350,150000,217350
339.0471402139572,268600,55350,150000,217350
339.057530903899,268600,55350,150000,217400
339.057530903899,268600,55350,150000,217400
339.0679215938408,268600,55350,150000,217450
339.0679215938408,268600,55350,150000,217450
339.0783122837826,268600,55350,150000,217500
339.0783122837826,268600,55350,150000,217500
339.0887029737244,268600,55350,150000,217550
339.0887029737244,268600,55350,150000,217550
339.0990936636662,268600,55350,150000,217600
339.0990936636662,268600,55350,150000,217600
339.109484353608,268600,55350,150000,217650
339.109484353608,268600,55350,150000,217650
339.1198750435498,268600,55350,150000,217700
339.1198750435498,268600,55350,150000,217700
339.1302657334916,268600,55350,150000,217750
339.1302657334916,268600,55350,150000,217750
339.1406564234334,268600,55350,150000,217800
339.1406564234334,268600,55350,150000,217800
339.1510471133752,268600,55350,150000,217850
339.1510471133752,268600,55350,150000,217850
339.161437803317,268600,55350,150000,217900
339.161437803317,268600,55350,150000,217900
339.17182849325883,268600,55350,150000,217950
339.17182849325883,268600,55350,150000,217950
339.18221918320063,268600,55350,150000,218000
339.18221918320063,268600,55350,150000,218000
339.19260987314243,268600,55350,150000,218050
339.19260987314243,268600,55350,150000,218050
339.20300056308423,268600,55350,150000,218100
339.20300056308423,268600,55350,150000,218100
339.21339125302603,268600,55350,150000,218150
339.21339125302603,268600,55350,150000,218150
339.22378194296783,268600,55350,150000,218200
339.22378194296783,268600,55350,150000,218200
339.23417263290963,268600,55350,150000,218250
339.23417263290963,268600,55350,150000,218250
339.24456332285143,268600,55350,150000,218300
339.24456332285143,268600,55350,150000,218300
339.25495401279323,268600,55350,150000,218350
339.25495401279323,268600,55350,150000,218350
339.26534470273504,268600,55350,150000,218400
339.26534470273504,268600,55350,150000,218400
339.27573539267684,268600,55350,150000,218450
339.27573539267684,268600,55350,150000,218450
339.28612608261864,268600,55350,150000,218500
339.28612608261864,268600,55350,150000,218500
339.29651677256044,268600,55350,150000,218550
339.29651677256044,268600,55350,150000,218550
339.30690746250224,268600,55350,150000,218600
339.30690746250224,268600,55350,150000,218600
339.31729815244404,268600,55350,150000,218650
339.31729815244404,268600,55350,150000,218650
339.32768884238584,268600,55350,150000,218700
339.32768884238584,268600,55350,150000,218700
339.33807953232764,268600,55350,150000,218750
339.33807953232764,268600,55350,150000,218750
339.34847022226944,268600,55350,150000,218800
339.34847022226944,268600,55350,150000,218800
339.35886091221124,268600,55350,150000,218850
339.35886091221124,268600,55350,150000,218850
339.36925160215304,268600,55350,150000,218900
339.36925160215304,268600,55350,150000,218900
339.37964229209484,268600,55350,150000,218950
339.37964229209484,268600,55350,150000,218950
339.39003298203664,268600,55350,150000,219000
339.39003298203664,268600,55350,150000,219000
339.40042367197844,268600,55350,150000,219050
339.40042367197844,268600,55350,150000,219050
339.41081436192025,268600,55350,150000,219100
339.41081436192025,268600,55350,150000,219100
339.42120505186205,268600,55350,150000,219150
339.42120505186205,268600,55350,150000,219150
339.43159574180385,268600,55350,150000,219200
339.43159574180385,268600,55350,150000,219200
339.44198643174565,268600,55350,150000,219250
339.44198643174565,268600,55350,150000,219250
339.45237712168745,268600,55350,150000,219300
339.45237712168745,268600,55350,150000,219300
339.46276781162925,268600,55350,150000,219350
339.46276781162925,268600,55350,150000,219350
339.47315850157105,268600,55350,150000,219400
339.47315850157105,268600,55350,150000,219400
339.48354919151285,268600,55350,150000,219450
339.48354919151285,268600,55350,150000,219450
339.49393988145465,268600,55350,150000,219500
339.49393988145465,268600,55350,150000,219500
339.50433057139645,268600,55350,150000,219550
339.50433057139645,268600,55350,150000,219550
339.51472126133825,268600,55350,150000,219600
339.51472126133825,268600,55350,150000,219600
339.52511195128005,268600,55350,150000,219650
339.52511195128005,268600,55350,150000,219650
339.53550264122185,268600,55350,150000,219700
339.53550264122185,268600,55350,150000,219700
339.54589333116365,268600,55350,150000,219750
339.54589333116365,268600,55350,150000,219750
339.55628402110545,268600,55350,150000,219800
339.55628402110545,268600,55350,150000,219800
339.56667471104726,268600,55350,150000,219850
339.56667471104726,268600,55350,150000,219850
339.57706540098906,268600,55350,150000,219900
339.57706540098906,268600,55350,150000,219900
339.58745609093086,268600,55350,150000,219950
339.58745609093086,268600,55350,150000,219950
339.59784678087266,268600,55350,150000,220000
339.59784678087266,268600,55350,150000,220000
339.60823747081446,268600,55350,150000,220050
339.60823747081446,268600,55350,150000,220050
339.61862816075626,268600,55350,150000,220100
339.61862816075626,268600,55350,150000,220100
339.62901885069806,268600,55350,150000,220150
339.62901885069806,268600,55350,150000,220150
339.63940954063986,268600,55350,150000,220200
339.63940954063986,268600,55350,150000,220200
339.64980023058166,268600,55350,150000,220250
339.64980023058166,268600,55350,150000,220250
339.66019092052346,268600,55350,150000,220300
339.66019092052346,268600,55350,150000,220300
339.67058161046526,268600,55350,150000,220350
339.67058161046526,268600,55350,150000,220350
339.68097230040706,268600,55350,150000,220400
339.68097230040706,268600,55350,150000,220400
339.69136299034886,268600,55350,150000,220450
339.69136299034886,268600,55350,150000,220450
339.70175368029066,268600,55350,150000,220500
339.70175368029066,268600,55350,150000,220500
339.71214437023247,268600,55350,150000,220550
339.71214437023247,268600,55350,150000,220550
339.72253506017427,268600,55350,150000,220600
339.72253506017427,268600,55350,150000,220600
339.73292575011607,268600,55350,150000,220650
339.73292575011607,268600,55350,150000,220650
339.74331644005787,268600,55350,150000,220700
339.74331644005787,268600,55350,150000,220700
339.75370712999967,268600,55350,150000,220750
339.75370712999967,268600,55350,150000,220750
339.76409781994147,268600,55350,150000,220800
339.76409781994147,268600,55350,150000,220800
339.77448850988327,268600,55350,150000,220850
339.77448850988327,268600,55350,150000,220850
339.78487919982507,268600,55350,150000,220900
339.78487919982507,268600,55350,150000,220900
339.79526988976687,268600,55350,150000,220950
339.79526988976687,268600,55350,150000,220950
339.8056605797087,268600,55350,150000,221000
339.8056605797087,268600,55350,150000,221000
339.8160512696505,268600,55350,150000,221050
339.8160512696505,268600,55350,150000,221050
339.8264419595923,268600,55350,150000,221100
339.8264419595923,268600,55350,150000,221100
339.8368326495341,268600,55350,150000,221150
339.8368326495341,268600,55350,150000,221150
339.8472233394759,268600,55350,150000,221200
339.8472233394759,268600,55350,150000,221200
339.8576140294177,268600,55350,150000,221250
339.8576140294177,268600,55350,150000,221250
339.8680047193595,268600,55350,150000,221300
339.8680047193595,268600,55350,150000,221300
339.8783954093013,268600,55350,150000,221350
339.8783954093013,268600,55350,150000,221350
339.8887860992431,268600,55350,150000,221400
339.8887860992431,268600,55350,150000,221400
339.8991767891849,268600,55350,150000,221450
339.8991767891849,268600,55350,150000,221450
339.9095674791267,268600,55350,150000,221500
339.9095674791267,268600,55350,150000,221500
339.9199581690685,268600,55350,150000,221550
339.9199581690685,268600,55350,150000,221550
339.9303488590103,268600,55350,150000,221600
339.9303488590103,268600,55350,150000,221600
339.9407395489521,268600,55350,150000,221650
339.9407395489521,268600,55350,150000,221650
339.9511302388939,268600,55350,150000,221700
339.9511302388939,268600,55350,150000,221700
339.9615209288357,268600,55350,150000,221750
339.9615209288357,268600,55350,150000,221750
339.9719116187775,268600,55350,150000,221800
339.9719116187775,268600,55350,150000,221800
339.9823023087193,268600,55350,150000,221850
339.9823023087193,268600,55350,150000,221850
339.9926929986611,268600,55350,150000,221900
339.9926929986611,268600,55350,150000,221900
340.0030836886029,268600,55350,150000,221950
340.0030836886029,268600,55350,150000,221950
340.0134743785447,268600,55350,150000,222000
340.0134743785447,268600,55350,150000,222000
340.0238650684865,268600,55350,150000,222050
340.0238650684865,268600,55350,150000,222050
340.0342557584283,268600,55350,150000,222100
340.0342557584283,268600,55350,150000,222100
340.0446464483701,268600,55350,150000,222150
340.0446464483701,268600,55350,150000,222150
340.0550371383119,268600,55350,150000,222200
340.0550371383119,268600,55350,150000,222200
340.0654278282537,268600,55350,150000,222250
340.0654278282537,268600,55350,150000,222250
340.0758185181955,268600,55350,150000,222300
340.0758185181955,268600,55350,150000,222300
340.0862092081373,268600,55350,150000,222350
340.0862092081373,268600,55350,150000,222350
340.0965998980791,268600,55350,150000,222400
340.0965998980791,268600,55350,150000,222400
340.1069905880209,268600,55350,150000,222450
340.1069905880209,268600,55350,150000,222450
340.1173812779627,268600,55350,150000,222500
340.1173812779627,268600,55350,150000,222500
340.1277719679045,268600,55350,150000,222550
340.1277719679045,268600,55350,150000,222550
340.1381626578463,268600,55350,150000,222600
340.1381626578463,268600,55350,150000,222600
340.1485533477881,268600,55350,150000,222650
340.1485533477881,268600,55350,150000,222650
340.1589440377299,268600,55350,150000,222700
340.1589440377299,268600,55350,150000,222700
340.1693347276717,268600,55350,150000,222750
340.1693347276717,268600,55350,150000,222750
340.1797254176135,268600,55350,150000,222800
340.1797254176135,268600,55350,150000,222800
340.1901161075553,268600,55350,150000,222850
340.1901161075553,268600,55350,150000,222850
340.2005067974971,268600,55350,150000,222900
340.2005067974971,268600,55350,150000,222900
340.2108974874389,268600,55350,150000,222950
340.2108974874389,268600,55350,150000,222950
340.2212881773807,268600,55350,150000,223000
340.2212881773807,268600,55350,150000,223000
340.2316788673225,268600,55350,150000,223050
340.2316788673225,268600,55350,150000,223050
340.2420695572643,268600,55350,150000,223100
340.2420695572643,268600,55350,150000,223100
340.2524602472061,268600,55350,150000,223150
340.2524602472061,268600,55350,150000,223150
340.2628509371479,268600,55350,150000,223200
340.2628509371479,268600,55350,150000,223200
340.2732416270897,268600,55350,150000,223250
340.2732416270897,268600,55350,150000,223250
340.2836323170315,268600,55350,150000,223300
340.2836323170315,268600,55350,150000,223300
340.2940230069733,268600,55350,150000,223350
340.2940230069733,268600,55350,150000,223350
340.3044136969151,268600,55350,150000,223400
340.3044136969151,268600,55350,150000,223400
340.3148043868569,268600,55350,150000,223450
340.3148043868569,268600,55350,150000,223450
340.3251950767987,268600,55350,150000,223500
340.3251950767987,268600,55350,150000,223500
340.3355857667405,268600,55350,150000,223550
340.3355857667405,268600,55350,150000,223550
340.3459764566823,268600,55350,150000,223600
340.3459764566823,268600,55350,150000,223600
340.3563671466241,268600,55350,150000,223650
340.3563671466241,268600,55350,150000,223650
340.3667578365659,268600,55350,150000,223700
340.3667578365659,268600,55350,150000,223700
340.3771485265077,268600,55350,150000,223750
340.3771485265077,268600,55350,150000,223750
340.3875392164495,268600,55350,150000,223800
340.3875392164495,268600,55350,150000,223800
340.3979299063913,268600,55350,150000,223850
340.3979299063913,268600,55350,150000,223850
340.4083205963331,268600,55350,150000,223900
340.4083205963331,268600,55350,150000,223900
340.4187112862749,268600,55350,150000,223950
340.4187112862749,268600,55350,150000,223950
340.4291019762167,268600,55350,150000,224000
340.4291019762167,268600,55350,150000,224000
340.4394926661585,268600,55350,150000,224050
340.4394926661585,268600,55350,150000,224050
340.4498833561003,268600,55350,150000,224100
340.4498833561003,268600,55350,150000,224100
340.4602740460421,268600,55350,150000,224150
340.4602740460421,268600,55350,150000,224150
340.4706647359839,268600,55350,150000,224200
340.4706647359839,268600,55350,150000,224200
340.4810554259257,268600,55350,150000,224250
340.4810554259257,268600,55350,150000,224250
340.4914461158675,268600,55350,150000,224300
340.4914461158675,268600,55350,150000,224300
340.5018368058093,268600,55350,150000,224350
340.5018368058093,268600,55350,150000,224350
340.5122274957511,268600,55350,150000,224400
340.5122274957511,268600,55350,150000,224400
340.5226181856929,268600,55350,150000,224450
340.5226181856929,268600,55350,150000,224450
340.5330088756347,268600,55350,150000,224500
340.5330088756347,268600,55350,150000,224500
340.5433995655765,268600,55350,150000,224550
340.5433995655765,268600,55350,150000,224550
340.5537902555183,268600,55350,150000,224600
340.5537902555183,268600,55350,150000,224600
340.5641809454601,268600,55350,150000,224650
340.5641809454601,268600,55350,150000,224650
340.5745716354019,268600,55350,150000,224700
340.5745716354019,268600,55350,150000,224700
340.5849623253437,268600,55350,150000,224750
340.5849623253437,268600,55350,150000,224750
340.5953530152855,268600,55350,150000,224800
340.5953530152855,268600,55350,150000,224800
340.6057437052273,268600,55350,150000,224850
340.6057437052273,268600,55350,150000,224850
340.6161343951691,268600,55350,150000,224900
340.6161343951691,268600,55350,150000,224900
340.6265250851109,268600,55350,150000,224950
340.6265250851109,268600,55350,150000,224950
340.6369157750527,268600,55350,150000,225000
450.6369157750527,268600,4200,150000,225000
450.64730646499453,268600,4250,150050,225050
450.64730646499453,268600,4250,150050,225050
450.65769715493633,268600,4300,150100,225100
450.65769715493633,268600,4300,150100,225100
450.66808784487813,268600,4350,150150,225150
450.66808784487813,268600,4350,150150,225150
450.67847853481993,268600,4400,150200,225200
450.67847853481993,268600,4400,150200,225200
450.68886922476173,268600,4450,150250,225250
450.68886922476173,268600,4450,150250,225250
450.69925991470353,268600,4500,150300,225300
450.69925991470353,268600,4500,150300,225300
450.70965060464533,268600,4550,150350,225350
450.70965060464533,268600,4550,150350,225350
450.72004129458713,268600,4600,150400,225400
450.72004129458713,268600,4600,150400,225400
450.73043198452893,268600,4650,150450,225450
450.73043198452893,268600,4650,150450,225450
450.74082267447073,268600,4700,150500,225500
450.74082267447073,268600,4700,150500,225500
450.75121336441254,268600,4750,150550,225550
450.75121336441254,268600,4750,150550,225550
450.76160405435434,268600,4800,150600,225600
450.76160405435434,268600,4800,150600,225600
450.77199474429614,268600,4850,150650,225650
450.77199474429614,268600,4850,150650,225650
450.78238543423794,268600,4900,150700,225700
450.78238543423794,268600,4900,150700,225700
450.79277612417974,268600,4950,150750,225750
450.79277612417974,268600,4950,150750,225750
450.80316681412154,268600,5000,150800,225800
450.80316681412154,268600,5000,150800,225800
450.81355750406334,268600,5050,150850,225850
450.81355750406334,268600,5050,150850,225850
450.82394819400514,268600,5100,150900,225900
450.82394819400514,268600,5100,150900,225900
450.83433888394694,268600,5150,150950,225950
450.83433888394694,268600,5150,150950,225950
450.84472957388874,268600,5200,151000,226000
450.84472957388874,268600,5200,151000,226000
450.85512026383054,268600,5250,151050,226050
450.85512026383054,268600,5250,151050,226050
450.86551095377234,268600,5300,151100,226100
450.86551095377234,268600,5300,151100,226100
450.87590164371414,268600,5350,151150,226150
450.87590164371414,268600,5350,151150,226150
450.88629233365594,268600,5400,151200,226200
450.88629233365594,268600,5400,151200,226200
450.89668302359775,268600,5450,151250,226250
450.89668302359775,268600,5450,151250,226250
450.90707371353955,268600,5500,151300,226300
450.90707371353955,268600,5500,151300,226300
450.91746440348135,268600,5550,151350,226350
450.91746440348135,268600,5550,151350,226350
450.92785509342315,268600,5600,151400,226400
450.92785509342315,268600,5600,151400,226400
450.93824578336495,268600,5650,151450,226450
450.93824578336495,268600,5650,151450,226450
450.94863647330675,268600,5700,151500,226500
450.94863647330675,268600,5700,151500,226500
450.95902716324855,268600,5750,151550,226550
450.95902716324855,268600,5750,151550,226550
450.96941785319035,268600,5800,151600,226600
450.96941785319035,268600,5800,151600,226600
450.97980854313215,268600,5850,151650,226650
450.97980854313215,268600,5850,151650,226650
450.99019923307395,268600,5900,151700,226700
450.99019923307395,268600,5900,151700,226700
451.00058992301575,268600,5950,151750,226750
451.00058992301575,268600,5950,151750,226750
451.01098061295755,268600,6000,151800,226800
451.01098061295755,268600,6000,151800,226800
451.02137130289935,268600,6050,151850,226850
451.02137130289935,268600,6050,151850,226850
451.03176199284115,268600,6100,151900,226900
451.03176199284115,268600,6100,151900,226900
451.04215268278296,268600,6150,151950,226950
451.04215268278296,268600,6150,151950,226950
451.05254337272476,268600,6200,152000,227000
451.05254337272476,268600,6200,152000,227000
451.06293406266656,268600,6250,152050,227050
451.06293406266656,268600,6250,152050,227050
451.07332475260836,268600,6300,152100,227100
451.07332475260836,268600,6300,152100,227100
451.08371544255016,268600,6350,152150,227150
451.08371544255016,268600,6350,152150,227150
451.09410613249196,268600,6400,152200,227200
451.09410613249196,268600,6400,152200,227200
451.10449682243376,268600,6450,152250,227250
451.10449682243376,268600,6450,152250,227250
451.11488751237556,268600,6500,152300,227300
451.11488751237556,268600,6500,152300,227300
451.12527820231736,268600,6550,152350,227350
451.12527820231736,268600,6550,152350,227350
451.13566889225916,268600,6600,152400,227400
451.13566889225916,268600,6600,152400,227400
451.14605958220096,268600,6650,152450,227450
451.14605958220096,268600,6650,152450,227450
451.15645027214276,268600,6700,152500,227500
451.15645027214276,268600,6700,152500,227500
451.16684096208456,268600,6750,152550,227550
451.16684096208456,268600,6750,152550,227550
451.17723165202636,268600,6800,152600,227600
451.17723165202636,268600,6800,152600,227600
451.18762234196817,268600,6850,152650,227650
451.18762234196817,268600,6850,152650,227650
451.19801303190997,268600,6900,152700,227700
451.19801303190997,268600,6900,152700,227700
451.20840372185177,268600,6950,152750,227750
451.20840372185177,268600,6950,152750,227750
451.21879441179357,268600,7000,152800,227800
451.21879441179357,268600,7000,152800,227800
451.22918510173537,268600,7050,152850,227850
451.22918510173537,268600,7050,152850,227850
451.23957579167717,268600,7100,152900,227900
451.23957579167717,268600,7100,152900,227900
451.24996648161897,268600,7150,152950,227950
451.24996648161897,268600,7150,152950,227950
451.26035717156077,268600,7200,153000,228000
451.26035717156077,268600,7200,153000,228000
451.27074786150257,268600,7250,153050,228050
451.27074786150257,268600,7250,153050,228050
451.28113855144437,268600,7300,153100,228100
451.28113855144437,268600,7300,153100,228100
451.2915292413862,268600,7350,153150,228150
451.2915292413862,268600,7350,153150,228150
451.301919931328,268600,7400,153200,228200
451.301919931328,268600,7400,153200,228200
451.3123106212698,268600,7450,153250,228250
451.3123106212698,268600,7450,153250,228250
451.3227013112116,268600,7500,153300,228300
451.3227013112116,268600,7500,153300,228300
451.3330920011534,268600,7550,153350,228350
451.3330920011534,268600,7550,153350,228350
451.3434826910952,268600,7600,153400,228400
451.3434826910952,268600,7600,153400,228400
451.353873381037,268600,7650,153450,228450
451.353873381037,268600,7650,153450,228450
451.3642640709788,268600,7700,153500,228500
451.3642640709788,268600,7700,153500,228500
451.3746547609206,268600,7750,153550,228550
451.3746547609206,268600,7750,153550,228550
451.3850454508624,268600,7800,153600,228600
451.3850454508624,268600,7800,153600,228600
451.3954361408042,268600,7850,153650,228650
451.3954361408042,268600,7850,153650,228650
451.405826830746,268600,7900,153700,228700
451.405826830746,268600,7900,153700,228700
451.4162175206878,268600,7950,153750,228750
451.4162175206878,268600,7950,153750,228750
451.4266082106296,268600,8000,153800,228800
451.4266082106296,268600,8000,153800,228800
451.4369989005714,268600,8050,153850,228850
451.4369989005714,268600,8050,153850,228850
451.4473895905132,268600,8100,153900,228900
451.4473895905132,268600,8100,153900,228900
451.457780280455,268600,8150,153950,228950
451.457780280455,268600,8150,153950,228950
451.4681709703968,268600,8200,154000,229000
451.4681709703968,268600,8200,154000,229000
451.4785616603386,268600,8250,154050,229050
451.4785616603386,268600,8250,154050,229050
451.4889523502804,268600,8300,154100,229100
451.4889523502804,268600,8300,154100,229100
451.4993430402222,268600,8350,154150,229150
451.4993430402222,268600,8350,154150,229150
451.509733730164,268600,8400,154200,229200
451.509733730164,268600,8400,154200,229200
451.5201244201058,268600,8450,154250,229250
451.5201244201058,268600,8450,154250,229250
451.5305151100476,268600,8500,154300,229300
451.5305151100476,268600,8500,154300,229300
451.5409057999894,268600,8550,154350,229350
451.5409057999894,268600,8550,154350,229350
451.5512964899312,268600,8600,154400,229400
451.5512964899312,268600,8600,154400,229400
451.561687179873,268600,8650,154450,229450
451.561687179873,268600,8650,154450,229450
451.5720778698148,268600,8700,154500,229500
451.5720778698148,268600,8700,154500,229500
451.5824685597566,268600,8750,154550,229550
451.5824685597566,268600,8750,154550,229550
451.5928592496984,268600,8800,154600,229600
451.5928592496984,268600,8800,154600,229600
451.6032499396402,268600,8850,154650,229650
451.6032499396402,268600,8850,154650,229650
451.613640629582,268600,8900,154700,229700
451.613640629582,268600,8900,154700,229700
451.6240313195238,268600,8950,154750,229750
451.6240313195238,268600,8950,154750,229750
451.6344220094656,268600,9000,154800,229800
451.6344220094656,268600,9000,154800,229800
451.6448126994074,268600,9050,154850,229850
451.6448126994074,268600,9050,154850,229850
451.6552033893492,268600,9100,154900,229900
451.6552033893492,268600,9100,154900,229900
451.665594079291,268600,9150,154950,229950
451.665594079291,268600,9150,154950,229950
451.6759847692328,268600,9200,155000,230000
451.6759847692328,268600,9200,155000,230000
451.6863754591746,268600,9250,155050,230050
451.6863754591746,268600,9250,155050,230050
451.6967661491164,268600,9300,155100,230100
451.6967661491164,268600,9300,155100,230100
451.7071568390582,268600,9350,155150,230150
451.7071568390582,268600,9350,155150,230150
451.717547529,268600,9400,155200,230200
451.717547529,268600,9400,155200,230200
451.7279382189418,268600,9450,155250,230250
451.7279382189418,268600,9450,155250,230250
451.7383289088836,268600,9500,155300,230300
451.7383289088836,268600,9500,155300,230300
451.7487195988254,268600,9550,155350,230350
451.7487195988254,268600,9550,155350,230350
451.7591102887672,268600,9600,155400,230400
451.7591102887672,268600,9600,155400,230400
451.769500978709,268600,9650,155450,230450
451.769500978709,268600,9650,155450,230450
451.7798916686508,268600,9700,155500,230500
451.7798916686508,268600,9700,155500,230500
451.7902823585926,268600,9750,155550,230550
451.7902823585926,268600,9750,155550,230550
451.8006730485344,268600,9800,155600,230600
451.8006730485344,268600,9800,155600,230600
451.8110637384762,268600,9850,155650,230650
451.8110637384762,268600,9850,155650,230650
451.821454428418,268600,9900,155700,230700
451.821454428418,268600,9900,155700,230700
451.8318451183598,268600,9950,155750,230750
451.8318451183598,268600,9950,155750,230750
451.8422358083016,268600,10000,155800,230800
451.8422358083016,268600,10000,155800,230800
451.8526264982434,268600,10050,155850,230850
451.8526264982434,268600,10050,155850,230850
451.8630171881852,268600,10100,155900,230900
451.8630171881852,268600,10100,155900,230900
451.873407878127,268600,10150,155950,230950
451.873407878127,268600,10150,155950,230950
451.8837985680688,268600,10200,156000,231000
451.8837985680688,268600,10200,156000,231000
451.8941892580106,268600,10250,156050,231050
451.8941892580106,268600,10250,156050,231050
451.9045799479524,268600,10300,156100,231100
451.9045799479524,268600,10300,156100,231100
451.9149706378942,268600,10350,156150,231150
451.9149706378942,268600,10350,156150,231150
451.925361327836,268600,10400,156200,231200
451.925361327836,268600,10400,156200,231200
451.9357520177778,268600,10450,156250,231250
451.9357520177778,268600,10450,156250,231250
451.9461427077196,268600,10500,156300,231300
451.9461427077196,268600,10500,156300,231300
451.9565333976614,268600,10550,156350,231350
451.9565333976614,268600,10550,156350,231350
451.9669240876032,268600,10600,156400,231400
451.9669240876032,268600,10600,156400,231400
451.977314777545,268600,10650,156450,231450
451.977314777545,268600,10650,156450,231450
451.9877054674868,268600,10700,156500,231500
451.9877054674868,268600,10700,156500,231500
451.9980961574286,268600,10750,156550,231550
451.9980961574286,268600,10750,156550,231550
452.0084868473704,268600,10800,156600,231600
452.0084868473704,268600,10800,156600,231600
452.0188775373122,268600,10850,156650,231650
452.0188775373122,268600,10850,156650,231650
452.029268227254,268600,10900,156700,231700
452.029268227254,268600,10900,156700,231700
452.0396589171958,268600,10950,156750,231750
452.0396589171958,268600,10950,156750,231750
452.0500496071376,268600,11000,156800,231800
452.0500496071376,268600,11000,156800,231800
452.0604402970794,268600,11050,156850,231850
452.0604402970794,268600,11050,156850,231850
452.0708309870212,268600,11100,156900,231900
452.0708309870212,268600,11100,156900,231900
452.081221676963,268600,11150,156950,231950
452.081221676963,268600,11150,156950,231950
452.0916123669048,268600,11200,157000,232000
452.0916123669048,268600,11200,157000,232000
452.1020030568466,268600,11250,157050,232050
452.1020030568466,268600,11250,157050,232050
452.1123937467884,268600,11300,157100,232100
452.1123937467884,268600,11300,157100,232100
452.1227844367302,268600,11350,157150,232150
452.1227844367302,268600,11350,157150,232150
452.13317512667203,268600,11400,157200,232200
452.13317512667203,268600,11400,157200,232200
452.14356581661383,268600,11450,157250,232250
452.14356581661383,268600,11450,157250,232250
452.15395650655563,268600,11500,157300,232300
452.15395650655563,268600,11500,157300,232300
452.16434719649743,268600,11550,157350,232350
452.16434719649743,268600,11550,157350,232350
452.17473788643923,268600,11600,157400,232400
452.17473788643923,268600,11600,157400,232400
452.18512857638103,268600,11650,157450,232450
452.18512857638103,268600,11650,157450,232450
452.19551926632283,268600,11700,157500,232500
452.19551926632283,268600,11700,157500,232500
452.20590995626463,268600,11750,157550,232550
452.20590995626463,268600,11750,157550,232550
452.21630064620643,268600,11800,157600,232600
452.21630064620643,268600,11800,157600,232600
452.22669133614824,268600,11850,157650,232650
452.22669133614824,268600,11850,157650,232650
452.23708202609004,268600,11900,157700,232700
452.23708202609004,268600,11900,157700,232700
452.24747271603184,268600,11950,157750,232750
452.24747271603184,268600,11950,157750,232750
452.25786340597364,268600,12000,157800,232800
452.25786340597364,268600,12000,157800,232800
452.26825409591544,268600,12050,157850,232850
452.26825409591544,268600,12050,157850,232850
452.27864478585724,268600,12100,157900,232900
452.27864478585724,268600,12100,157900,232900
452.28903547579904,268600,12150,157950,232950
452.28903547579904,268600,12150,157950,232950
452.29942616574084,268600,12200,158000,233000
452.29942616574084,268600,12200,158000,233000
452.30981685568264,268600,12250,158050,233050
452.30981685568264,268600,12250,158050,233050
452.32020754562444,268600,12300,158100,233100
452.32020754562444,268600,12300,158100,233100
452.33059823556624,268600,12350,158150,233150
452.33059823556624,268600,12350,158150,233150
452.34098892550804,268600,12400,158200,233200
452.34098892550804,268600,12400,158200,233200
452.35137961544984,268600,12450,158250,233250
452.35137961544984,268600,12450,158250,233250
452.36177030539164,268600,12500,158300,233300
452.36177030539164,268600,12500,158300,233300
452.37216099533345,268600,12550,158350,233350
452.37216099533345,268600,12550,158350,233350
452.38255168527525,268600,12600,158400,233400
452.38255168527525,268600,12600,158400,233400
452.39294237521705,268600,12650,158450,233450
452.39294237521705,268600,12650,158450,233450
452.40333306515885,268600,12700,158500,233500
452.40333306515885,268600,12700,158500,233500
452.41372375510065,268600,12750,158550,233550
452.41372375510065,268600,12750,158550,233550
452.42411444504245,268600,12800,158600,233600
452.42411444504245,268600,12800,158600,233600
452.43450513498425,268600,12850,158650,233650
452.43450513498425,268600,12850,158650,233650
452.44489582492605,268600,12900,158700,233700
452.44489582492605,268600,12900,158700,233700
452.45528651486785,268600,12950,158750,233750
452.45528651486785,268600,12950,158750,233750
452.46567720480965,268600,13000,158800,233800
452.46567720480965,268600,13000,158800,233800
452.47606789475145,268600,13050,158850,233850
452.47606789475145,268600,13050,158850,233850
452.48645858469325,268600,13100,158900,233900
452.48645858469325,268600,13100,158900,233900
452.49684927463505,268600,13150,158950,233950
452.49684927463505,268600,13150,158950,233950
452.50723996457685,268600,13200,159000,234000
452.50723996457685,268600,13200,159000,234000
452.51763065451865,268600,13250,159050,234050
452.51763065451865,268600,13250,159050,234050
452.52802134446046,268600,13300,159100,234100
452.52802134446046,268600,13300,159100,234100
452.53841203440226,268600,13350,159150,234150
452.53841203440226,268600,13350,159150,234150
452.54880272434406,268600,13400,159200,234200
452.54880272434406,268600,13400,159200,234200
452.55919341428586,268600,13450,159250,234250
452.55919341428586,268600,13450,159250,234250
452.56958410422766,268600,13500,159300,234300
452.56958410422766,268600,13500,159300,234300
452.57997479416946,268600,13550,159350,234350
452.57997479416946,268600,13550,159350,234350
452.59036548411126,268600,13600,159400,234400
452.59036548411126,268600,13600,159400,234400
452.60075617405306,268600,13650,159450,234450
452.60075617405306,268600,13650,159450,234450
452.61114686399486,268600,13700,159500,234500
452.61114686399486,268600,13700,159500,234500
452.62153755393666,268600,13750,159550,234550
452.62153755393666,268600,13750,159550,234550
452.63192824387846,268600,13800,159600,234600
452.63192824387846,268600,13800,159600,234600
452.64231893382026,268600,13850,159650,234650
452.64231893382026,268600,13850,159650,234650
452.65270962376206,268600,13900,159700,234700
452.65270962376206,268600,13900,159700,234700
452.66310031370386,268600,13950,159750,234750
452.66310031370386,268600,13950,159750,234750
452.67349100364567,268600,14000,159800,234800
452.67349100364567,268600,14000,159800,234800
452.68388169358747,268600,14050,159850,234850
452.68388169358747,268600,14050,159850,234850
452.69427238352927,268600,14100,159900,234900
452.69427238352927,268600,14100,159900,234900
452.70466307347107,268600,14150,159950,234950
452.70466307347107,268600,14150,159950,234950
452.71505376341287,268600,14200,160000,235000
452.71505376341287,268600,14200,160000,235000
452.72544445335467,268600,14250,160050,235050
452.72544445335467,268600,14250,160050,235050
452.73583514329647,268600,14300,160100,235100
452.73583514329647,268600,14300,160100,235100
452.74622583323827,268600,14350,160150,235150
452.74622583323827,268600,14350,160150,235150
452.75661652318007,268600,14400,160200,235200
452.75661652318007,268600,14400,160200,235200
452.7670072131219,268600,14450,160250,235250
452.7670072131219,268600,14450,160250,235250
452.7773979030637,268600,14500,160300,235300
452.7773979030637,268600,14500,160300,235300
452.7877885930055,268600,14550,160350,235350
452.7877885930055,268600,14550,160350,235350
452.7981792829473,268600,14600,160400,235400
452.7981792829473,268600,14600,160400,235400
452.8085699728891,268600,14650,160450,235450
452.8085699728891,268600,14650,160450,235450
452.8189606628309,268600,14700,160500,235500
452.8189606628309,268600,14700,160500,235500
452.8293513527727,268600,14750,160550,235550
452.8293513527727,268600,14750,160550,235550
452.8397420427145,268600,14800,160600,235600
452.8397420427145,268600,14800,160600,235600
452.8501327326563,268600,14850,160650,235650
452.8501327326563,268600,14850,160650,235650
452.8605234225981,268600,14900,160700,235700
452.8605234225981,268600,14900,160700,235700
452.8709141125399,268600,14950,160750,235750
452.8709141125399,268600,14950,160750,235750
452.8813048024817,268600,15000,160800,235800
452.8813048024817,268600,15000,160800,235800
452.8916954924235,268600,15050,160850,235850
452.8916954924235,268600,15050,160850,235850
452.9020861823653,268600,15100,160900,235900
452.9020861823653,268600,15100,160900,235900
452.9124768723071,268600,15150,160950,235950
452.9124768723071,268600,15150,160950,235950
452.9228675622489,268600,15200,161000,236000
452.9228675622489,268600,15200,161000,236000
452.9332582521907,268600,15250,161050,236050
452.9332582521907,268600,15250,161050,236050
452.9436489421325,268600,15300,161100,236100
452.9436489421325,268600,15300,161100,236100
452.9540396320743,268600,15350,161150,236150
452.9540396320743,268600,15350,161150,236150
452.9644303220161,268600,15400,161200,236200
452.9644303220161,268600,15400,161200,236200
452.9748210119579,268600,15450,161250,236250
452.9748210119579,268600,15450,161250,236250
452.9852117018997,268600,15500,161300,236300
452.9852117018997,268600,15500,161300,236300
452.9956023918415,268600,15550,161350,236350
452.9956023918415,268600,15550,161350,236350
453.0059930817833,268600,15600,161400,236400
453.0059930817833,268600,15600,161400,236400
453.0163837717251,268600,15650,161450,236450
453.0163837717251,268600,15650,161450,236450
453.0267744616669,268600,15700,161500,236500
453.0267744616669,268600,15700,161500,236500
453.0371651516087,268600,15750,161550,236550
453.0371651516087,268600,15750,161550,236550
453.0475558415505,268600,15800,161600,236600
453.0475558415505,268600,15800,161600,236600
453.0579465314923,268600,15850,161650,236650
453.0579465314923,268600,15850,161650,236650
453.0683372214341,268600,15900,161700,236700
453.0683372214341,268600,15900,161700,236700
453.0787279113759,268600,15950,161750,236750
453.0787279113759,268600,15950,161750,236750
453.0891186013177,268600,16000,161800,236800
453.0891186013177,268600,16000,161800,236800
453.0995092912595,268600,16050,161850,236850
453.0995092912595,268600,16050,161850,236850
453.1098999812013,268600,16100,161900,236900
453.1098999812013,268600,16100,161900,236900
453.1202906711431,268600,16150,161950,236950
453.1202906711431,268600,16150,161950,236950
453.1306813610849,268600,16200,162000,237000
453.1306813610849,268600,16200,162000,237000
453.1410720510267,268600,16250,162050,237050
453.1410720510267,268600,16250,162050,237050
453.1514627409685,268600,16300,162100,237100
453.1514627409685,268600,16300,162100,237100
453.1618534309103,268600,16350,162150,237150
453.1618534309103,268600,16350,162150,237150
453.1722441208521,268600,16400,162200,237200
453.1722441208521,268600,16400,162200,237200
453.1826348107939,268600,16450,162250,237250
453.1826348107939,268600,16450,162250,237250
453.1930255007357,268600,16500,162300,237300
453.1930255007357,268600,16500,162300,237300
453.2034161906775,268600,16550,162350,237350
453.2034161906775,268600,16550,162350,237350
453.2138068806193,268600,16600,162400,237400
453.2138068806193,268600,16600,162400,237400
453.2241975705611,268600,16650,162450,237450
453.2241975705611,268600,16650,162450,237450
453.2345882605029,268600,16700,162500,237500
453.2345882605029,268600,16700,162500,237500
453.2449789504447,268600,16750,162550,237550
453.2449789504447,268600,16750,162550,237550
453.2553696403865,268600,16800,162600,237600
453.2553696403865,268600,16800,162600,237600
453.2657603303283,268600,16850,162650,237650
453.2657603303283,268600,16850,162650,237650
453.2761510202701,268600,16900,162700,237700
453.2761510202701,268600,16900,162700,237700
453.2865417102119,268600,16950,162750,237750
453.2865417102119,268600,16950,162750,237750
453.2969324001537,268600,17000,162800,237800
453.2969324001537,268600,17000,162800,237800
453.3073230900955,268600,17050,162850,237850
453.3073230900955,268600,17050,162850,237850
453.3177137800373,268600,17100,162900,237900
453.3177137800373,268600,17100,162900,237900
453.3281044699791,268600,17150,162950,237950
453.3281044699791,268600,17150,162950,237950
453.3384951599209,268600,17200,163000,238000
453.3384951599209,268600,17200,163000,238000
453.3488858498627,268600,17250,163050,238050
453.3488858498627,268600,17250,163050,238050
453.3592765398045,268600,17300,163100,238100
453.3592765398045,268600,17300,163100,238100
453.3696672297463,268600,17350,163150,238150
453.3696672297463,268600,17350,163150,238150
453.3800579196881,268600,17400,163200,238200
453.3800579196881,268600,17400,163200,238200
453.3904486096299,268600,17450,163250,238250
453.3904486096299,268600,17450,163250,238250
453.4008392995717,268600,17500,163300,238300
453.4008392995717,268600,17500,163300,238300
453.4112299895135,268600,17550,163350,238350
453.4112299895135,268600,17550,163350,238350
453.4216206794553,268600,17600,163400,238400
453.4216206794553,268600,17600,163400,238400
453.4320113693971,268600,17650,163450,238450
453.4320113693971,268600,17650,163450,238450
453.4424020593389,268600,17700,163500,238500
453.4424020593389,268600,17700,163500,238500
453.4527927492807,268600,17750,163550,238550
453.4527927492807,268600,17750,163550,238550
453.4631834392225,268600,17800,163600,238600
453.4631834392225,268600,17800,163600,238600
453.4735741291643,268600,17850,163650,238650
453.4735741291643,268600,17850,163650,238650
453.4839648191061,268600,17900,163700,238700
453.4839648191061,268600,17900,163700,238700
453.4943555090479,268600,17950,163750,238750
453.4943555090479,268600,17950,163750,238750
453.5047461989897,268600,18000,163800,238800
453.5047461989897,268600,18000,163800,238800
453.5151368889315,268600,18050,163850,238850
453.5151368889315,268600,18050,163850,238850
453.5255275788733,268600,18100,163900,238900
453.5255275788733,268600,18100,163900,238900
453.5359182688151,268600,18150,163950,238950
453.5359182688151,268600,18150,163950,238950
453.5463089587569,268600,18200,164000,239000
453.5463089587569,268600,18200,164000,239000
453.5566996486987,268600,18250,164050,239050
453.5566996486987,268600,18250,164050,239050
453.5670903386405,268600,18300,164100,239100
453.5670903386405,268600,18300,164100,239100
453.5774810285823,268600,18350,164150,239150
453.5774810285823,268600,18350,164150,239150
453.5878717185241,268600,18400,164200,239200
453.5878717185241,268600,18400,164200,239200
453.5982624084659,268600,18450,164250,239250
453.5982624084659,268600,18450,164250,239250
453.60865309840773,268600,18500,164300,239300
453.60865309840773,268600,18500,164300,239300
453.61904378834953,268600,18550,164350,239350
453.61904378834953,268600,18550,164350,239350
453.62943447829133,268600,18600,164400,239400
453.62943447829133,268600,18600,164400,239400
453.63982516823313,268600,18650,164450,239450
453.63982516823313,268600,18650,164450,239450
453.65021585817493,268600,18700,164500,239500
453.65021585817493,268600,18700,164500,239500
453.66060654811673,268600,18750,164550,239550
453.66060654811673,268600,18750,164550,239550
453.67099723805853,268600,18800,164600,239600
453.67099723805853,268600,18800,164600,239600
453.68138792800033,268600,18850,164650,239650
453.68138792800033,268600,18850,164650,239650
453.69177861794213,268600,18900,164700,239700
453.69177861794213,268600,18900,164700,239700
453.70216930788393,268600,18950,164750,239750
453.70216930788393,268600,18950,164750,239750
453.71255999782574,268600,19000,164800,239800
453.71255999782574,268600,19000,164800,239800
453.72295068776754,268600,19050,164850,239850
453.72295068776754,268600,19050,164850,239850
453.73334137770934,268600,19100,164900,239900
453.73334137770934,268600,19100,164900,239900
453.74373206765114,268600,19150,164950,239950
453.74373206765114,268600,19150,164950,239950
453.75412275759294,268600,19200,165000,240000
453.75412275759294,268600,19200,165000,240000
453.76451344753474,268600,19250,165050,240050
453.76451344753474,268600,19250,165050,240050
453.77490413747654,268600,19300,165100,240100
453.77490413747654,268600,19300,165100,240100
453.78529482741834,268600,19350,165150,240150
453.78529482741834,268600,19350,165150,240150
453.79568551736014,268600,19400,165200,240200
453.79568551736014,268600,19400,165200,240200
453.80607620730194,268600,19450,165250,240250
453.80607620730194,268600,19450,165250,240250
453.81646689724374,268600,19500,165300,240300
453.81646689724374,268600,19500,165300,240300
453.82685758718554,268600,19550,165350,240350
453.82685758718554,268600,19550,165350,240350
453.83724827712734,268600,19600,165400,240400
453.83724827712734,268600,19600,165400,240400
453.84763896706914,268600,19650,165450,240450
453.84763896706914,268600,19650,165450,240450
453.85802965701095,268600,19700,165500,240500
453.85802965701095,268600,19700,165500,240500
453.86842034695275,268600,19750,165550,240550
453.86842034695275,268600,19750,165550,240550
453.87881103689455,268600,19800,165600,240600
453.87881103689455,268600,19800,165600,240600
453.88920172683635,268600,19850,165650,240650
453.88920172683635,268600,19850,165650,240650
453.89959241677815,268600,19900,165700,240700
453.89959241677815,268600,19900,165700,240700
453.90998310671995,268600,19950,165750,240750
453.90998310671995,268600,19950,165750,240750
453.92037379666175,268600,20000,165800,240800
453.92037379666175,268600,20000,165800,240800
453.93076448660355,268600,20050,165850,240850
453.93076448660355,268600,20050,165850,240850
453.94115517654535,268600,20100,165900,240900
453.94115517654535,268600,20100,165900,240900
453.95154586648715,268600,20150,165950,240950
453.95154586648715,268600,20150,165950,240950
453.96193655642895,268600,20200,166000,241000
453.96193655642895,268600,20200,166000,241000
453.97232724637075,268600,20250,166050,241050
453.97232724637075,268600,20250,166050,241050
453.98271793631255,268600,20300,166100,241100
453.98271793631255,268600,20300,166100,241100
453.99310862625435,268600,20350,166150,241150
453.99310862625435,268600,20350,166150,241150
454.00349931619616,268600,20400,166200,241200
454.00349931619616,268600,20400,166200,241200
454.01389000613796,268600,20450,166250,241250
454.01389000613796,268600,20450,166250,241250
454.02428069607976,268600,20500,166300,241300
454.02428069607976,268600,20500,166300,241300
454.03467138602156,268600,20550,166350,241350
454.03467138602156,268600,20550,166350,241350
454.04506207596336,268600,20600,166400,241400
454.04506207596336,268600,20600,166400,241400
454.05545276590516,268600,20650,166450,241450
454.05545276590516,268600,20650,166450,241450
454.06584345584696,268600,20700,166500,241500
454.06584345584696,268600,20700,166500,241500
454.07623414578876,268600,20750,166550,241550
454.07623414578876,268600,20750,166550,241550
454.08662483573056,268600,20800,166600,241600
454.08662483573056,268600,20800,166600,241600
454.09701552567236,268600,20850,166650,241650
454.09701552567236,268600,20850,166650,241650
454.10740621561416,268600,20900,166700,241700
454.10740621561416,268600,20900,166700,241700
454.11779690555596,268600,20950,166750,241750
454.11779690555596,268600,20950,166750,241750
454.12818759549776,268600,21000,166800,241800
454.12818759549776,268600,21000,166800,241800
454.13857828543956,268600,21050,166850,241850
454.13857828543956,268600,21050,166850,241850
454.14896897538136,268600,21100,166900,241900
454.14896897538136,268600,21100,166900,241900
454.15935966532317,268600,21150,166950,241950
454.15935966532317,268600,21150,166950,241950
454.16975035526497,268600,21200,167000,242000
454.16975035526497,268600,21200,167000,242000
454.18014104520677,268600,21250,167050,242050
454.18014104520677,268600,21250,167050,242050
454.19053173514857,268600,21300,167100,242100
454.19053173514857,268600,21300,167100,242100
454.20092242509037,268600,21350,167150,242150
454.20092242509037,268600,21350,167150,242150
454.21131311503217,268600,21400,167200,242200
454.21131311503217,268600,21400,167200,242200
454.22170380497397,268600,21450,167250,242250
454.22170380497397,268600,21450,167250,242250
454.23209449491577,268600,21500,167300,242300
454.23209449491577,268600,21500,167300,242300
454.24248518485757,268600,21550,167350,242350
454.24248518485757,268600,21550,167350,242350
454.2528758747994,268600,21600,167400,242400
454.2528758747994,268600,21600,167400,242400
454.2632665647412,268600,21650,167450,242450
454.2632665647412,268600,21650,167450,242450
454.273657254683,268600,21700,167500,242500
454.273657254683,268600,21700,167500,242500
454.2840479446248,268600,21750,167550,242550
454.2840479446248,268600,21750,167550,242550
454.2944386345666,268600,21800,167600,242600
454.2944386345666,268600,21800,167600,242600
454.3048293245084,268600,21850,167650,242650
454.3048293245084,268600,21850,167650,242650
454.3152200144502,268600,21900,167700,242700
454.3152200144502,268600,21900,167700,242700
454.325610704392,268600,21950,167750,242750
454.325610704392,268600,21950,167750,242750
454.3360013943338,268600,22000,167800,242800
454.3360013943338,268600,22000,167800,242800
454.3463920842756,268600,22050,167850,242850
454.3463920842756,268600,22050,167850,242850
454.3567827742174,268600,22100,167900,242900
454.3567827742174,268600,22100,167900,242900
454.3671734641592,268600,22150,167950,242950
454.3671734641592,268600,22150,167950,242950
454.377564154101,268600,22200,168000,243000
454.377564154101,268600,22200,168000,243000
454.3879548440428,268600,22250,168050,243050
454.3879548440428,268600,22250,168050,243050
454.3983455339846,268600,22300,168100,243100
454.3983455339846,268600,22300,168100,243100
454.4087362239264,268600,22350,168150,243150
454.4087362239264,268600,22350,168150,243150
454.4191269138682,268600,22400,168200,243200
454.4191269138682,268600,22400,168200,243200
454.42951760381,268600,22450,168250,243250
454.42951760381,268600,22450,168250,243250
454.4399082937518,268600,22500,168300,243300
454.4399082937518,268600,22500,168300,243300
454.4502989836936,268600,22550,168350,243350
454.4502989836936,268600,22550,168350,243350
454.4606896736354,268600,22600,168400,243400
454.4606896736354,268600,22600,168400,243400
454.4710803635772,268600,22650,168450,243450
454.4710803635772,268600,22650,168450,243450
454.481471053519,268600,22700,168500,243500
454.481471053519,268600,22700,168500,243500
454.4918617434608,268600,22750,168550,243550
454.4918617434608,268600,22750,168550,243550
454.5022524334026,268600,22800,168600,243600
454.5022524334026,268600,22800,168600,243600
454.5126431233444,268600,22850,168650,243650
454.5126431233444,268600,22850,168650,243650
454.5230338132862,268600,22900,168700,243700
454.5230338132862,268600,22900,168700,243700
454.533424503228,268600,22950,168750,243750
454.533424503228,268600,22950,168750,243750
454.5438151931698,268600,23000,168800,243800
454.5438151931698,268600,23000,168800,243800
454.5542058831116,268600,23050,168850,243850
454.5542058831116,268600,23050,168850,243850
454.5645965730534,268600,23100,168900,243900
454.5645965730534,268600,23100,168900,243900
454.5749872629952,268600,23150,168950,243950
454.5749872629952,268600,23150,168950,243950
454.585377952937,268600,23200,169000,244000
454.585377952937,268600,23200,169000,244000
454.5957686428788,268600,23250,169050,244050
454.5957686428788,268600,23250,169050,244050
454.6061593328206,268600,23300,169100,244100
454.6061593328206,268600,23300,169100,244100
454.6165500227624,268600,23350,169150,244150
454.6165500227624,268600,23350,169150,244150
454.6269407127042,268600,23400,169200,244200
454.6269407127042,268600,23400,169200,244200
454.637331402646,268600,23450,169250,244250
454.637331402646,268600,23450,169250,244250
454.6477220925878,268600,23500,169300,244300
454.6477220925878,268600,23500,169300,244300
454.6581127825296,268600,23550,169350,244350
454.6581127825296,268600,23550,169350,244350
454.6685034724714,268600,23600,169400,244400
454.6685034724714,268600,23600,169400,244400
454.6788941624132,268600,23650,169450,244450
454.6788941624132,268600,23650,169450,244450
454.689284852355,268600,23700,169500,244500
454.689284852355,268600,23700,169500,244500
454.6996755422968,268600,23750,169550,244550
454.6996755422968,268600,23750,169550,244550
454.7100662322386,268600,23800,169600,244600
454.7100662322386,268600,23800,169600,244600
454.7204569221804,268600,23850,169650,244650
454.7204569221804,268600,23850,169650,244650
454.7308476121222,268600,23900,169700,244700
454.7308476121222,268600,23900,169700,244700
454.741238302064,268600,23950,169750,244750
454.741238302064,268600,23950,169750,244750
454.7516289920058,268600,24000,169800,244800
454.7516289920058,268600,24000,169800,244800
454.7620196819476,268600,24050,169850,244850
454.7620196819476,268600,24050,169850,244850
454.7724103718894,268600,24100,169900,244900
454.7724103718894,268600,24100,169900,244900
454.7828010618312,268600,24150,169950,244950
454.7828010618312,268600,24150,169950,244950
454.793191751773,268600,24200,170000,245000
454.793191751773,268600,24200,170000,245000
454.8035824417148,268600,24250,170050,245050
454.8035824417148,268600,24250,170050,245050
454.8139731316566,268600,24300,170100,245100
454.8139731316566,268600,24300,170100,245100
454.8243638215984,268600,24350,170150,245150
454.8243638215984,268600,24350,170150,245150
454.8347545115402,268600,24400,170200,245200
454.8347545115402,268600,24400,170200,245200
454.845145201482,268600,24450,170250,245250
454.845145201482,268600,24450,170250,245250
454.8555358914238,268600,24500,170300,245300
454.8555358914238,268600,24500,170300,245300
454.8659265813656,268600,24550,170350,245350
454.8659265813656,268600,24550,170350,245350
454.8763172713074,268600,24600,170400,245400
454.8763172713074,268600,24600,170400,245400
454.8867079612492,268600,24650,170450,245450
454.8867079612492,268600,24650,170450,245450
454.897098651191,268600,24700,170500,245500
454.897098651191,268600,24700,170500,245500
454.9074893411328,268600,24750,170550,245550
454.9074893411328,268600,24750,170550,245550
454.9178800310746,268600,24800,170600,245600
454.9178800310746,268600,24800,170600,245600
454.9282707210164,268600,24850,170650,245650
454.9282707210164,268600,24850,170650,245650
454.9386614109582,268600,24900,170700,245700
454.9386614109582,268600,24900,170700,245700
454.9490521009,268600,24950,170750,245750
454.9490521009,268600,24950,170750,245750
454.9594427908418,268600,25000,170800,245800
454.9594427908418,268600,25000,170800,245800
454.9698334807836,268600,25050,170850,245850
454.9698334807836,268600,25050,170850,245850
454.9802241707254,268600,25100,170900,245900
454.9802241707254,268600,25100,170900,245900
454.9906148606672,268600,25150,170950,245950
454.9906148606672,268600,25150,170950,245950
455.001005550609,268600,25200,171000,246000
455.001005550609,268600,25200,171000,246000
455.0113962405508,268600,25245.168329177057,171050,246050
455.0113962405508,268600,25245.168329177057,171050,246050
455.0217869304926,268600,25295.168329177057,171100,246100
455.0217869304926,268600,25295.168329177057,171100,246100
455.0321776204344,268600,25345.168329177057,171150,246150
455.0321776204344,268600,25345.168329177057,171150,246150
455.0425683103762,268600,25395.168329177057,171200,246200
455.0425683103762,268600,25395.168329177057,171200,246200
455.052959000318,268600,25445.168329177057,171250,246250
455.052959000318,268600,25445.168329177057,171250,246250
455.0633496902598,268600,25495.168329177057,171300,246300
455.0633496902598,268600,25495.168329177057,171300,246300
455.0737403802016,268600,25545.168329177057,171350,246350
455.0737403802016,268600,25545.168329177057,171350,246350
455.0841310701434,268600,25595.168329177057,171400,246400
455.0841310701434,268600,25595.168329177057,171400,246400
455.09452176008523,268600,25645.168329177057,171450,246450
455.09452176008523,268600,25645.168329177057,171450,246450
455.10491245002703,268600,25695.168329177057,171500,246500
455.10491245002703,268600,25695.168329177057,171500,246500
455.11530313996883,268600,25745.168329177057,171550,246550
455.11530313996883,268600,25745.168329177057,171550,246550
455.12569382991063,268600,25795.168329177057,171600,246600
455.12569382991063,268600,25795.168329177057,171600,246600
455.13608451985243,268600,25845.168329177057,171650,246650
455.13608451985243,268600,25845.168329177057,171650,246650
455.14647520979423,268600,25895.168329177057,171700,246700
455.14647520979423,268600,25895.168329177057,171700,246700
455.15686589973603,268600,25945.168329177057,171750,246750
455.15686589973603,268600,25945.168329177057,171750,246750
455.16725658967783,268600,25995.168329177057,171800,246800
455.16725658967783,268600,25995.168329177057,171800,246800
455.17764727961963,268600,26045.168329177057,171850,246850
455.17764727961963,268600,26045.168329177057,171850,246850
455.18803796956144,268600,26095.168329177057,171900,246900
455.18803796956144,268600,26095.168329177057,171900,246900
455.19842865950324,268600,26145.168329177057,171950,246950
455.19842865950324,268600,26145.168329177057,171950,246950
455.20881934944504,268600,26195.168329177057,172000,247000
455.20881934944504,268600,26195.168329177057,172000,247000
455.21921003938684,268600,26245.168329177057,172050,247050
455.21921003938684,268600,26245.168329177057,172050,247050
455.22960072932864,268600,26295.168329177057,172100,247100
455.22960072932864,268600,26295.168329177057,172100,247100
455.23999141927044,268600,26345.168329177057,172150,247150
455.23999141927044,268600,26345.168329177057,172150,247150
455.25038210921224,268600,26395.168329177057,172200,247200
455.25038210921224,268600,26395.168329177057,172200,247200
455.26077279915404,268600,26445.168329177057,172250,247250
455.26077279915404,268600,26445.168329177057,172250,247250
455.27116348909584,268600,26495.168329177057,172300,247300
455.27116348909584,268600,26495.168329177057,172300,247300
455.28155417903764,268600,26545.168329177057,172350,247350
455.28155417903764,268600,26545.168329177057,172350,247350
455.29194486897944,268600,26595.168329177057,172400,247400
455.29194486897944,268600,26595.168329177057,172400,247400
455.30233555892124,268600,26645.168329177057,172450,247450
455.30233555892124,268600,26645.168329177057,172450,247450
455.31272624886304,268600,26695.168329177057,172500,247500
455.31272624886304,268600,26695.168329177057,172500,247500
455.32311693880484,268600,26745.168329177057,172550,247550
455.32311693880484,268600,26745.168329177057,172550,247550
455.33350762874664,268600,26795.168329177057,172600,247600
455.33350762874664,268600,26795.168329177057,172600,247600
455.34389831868845,268600,26845.168329177057,172650,247650
455.34389831868845,268600,26845.168329177057,172650,247650
455.35428900863025,268600,26895.168329177057,172700,247700
455.35428900863025,268600,26895.168329177057,172700,247700
455.36467969857205,268600,26945.168329177057,172750,247750
455.36467969857205,268600,26945.168329177057,172750,247750
455.37507038851385,268600,26995.168329177057,172800,247800
455.37507038851385,268600,26995.168329177057,172800,247800
455.38546107845565,268600,27045.168329177057,172850,247850
455.38546107845565,268600,27045.168329177057,172850,247850
455.39585176839745,268600,27095.168329177057,172900,247900
455.39585176839745,268600,27095.168329177057,172900,247900
455.40624245833925,268600,27145.168329177057,172950,247950
455.40624245833925,268600,27145.168329177057,172950,247950
455.41663314828105,268600,27195.168329177057,173000,248000
455.41663314828105,268600,27195.168329177057,173000,248000
455.42702383822285,268600,27245.168329177057,173050,248050
455.42702383822285,268600,27245.168329177057,173050,248050
455.43741452816465,268600,27295.168329177057,173100,248100
455.43741452816465,268600,27295.168329177057,173100,248100
455.44780521810645,268600,27345.168329177057,173150,248150
455.44780521810645,268600,27345.168329177057,173150,248150
455.45819590804825,268600,27395.168329177057,173200,248200
455.45819590804825,268600,27395.168329177057,173200,248200
455.46858659799005,268600,27445.168329177057,173250,248250
455.46858659799005,268600,27445.168329177057,173250,248250
455.47897728793185,268600,27495.168329177057,173300,248300
455.47897728793185,268600,27495.168329177057,173300,248300
455.48936797787366,268600,27545.168329177057,173350,248350
455.48936797787366,268600,27545.168329177057,173350,248350
455.49975866781546,268600,27595.168329177057,173400,248400
455.49975866781546,268600,27595.168329177057,173400,248400
455.51014935775726,268600,27645.168329177057,173450,248450
455.51014935775726,268600,27645.168329177057,173450,248450
455.52054004769906,268600,27695.168329177057,173500,248500
455.52054004769906,268600,27695.168329177057,173500,248500
455.53093073764086,268600,27745.168329177057,173550,248550
455.53093073764086,268600,27745.168329177057,173550,248550
455.54132142758266,268600,27795.168329177057,173600,248600
455.54132142758266,268600,27795.168329177057,173600,248600
455.55171211752446,268600,27845.168329177057,173650,248650
455.55171211752446,268600,27845.168329177057,173650,248650
455.56210280746626,268600,27895.168329177057,173700,248700
455.56210280746626,268600,27895.168329177057,173700,248700
455.57249349740806,268600,27945.168329177057,173750,248750
455.57249349740806,268600,27945.168329177057,173750,248750
455.58288418734986,268600,27995.168329177057,173800,248800
455.58288418734986,268600,27995.168329177057,173800,248800
455.59327487729166,268600,28045.168329177057,173850,248850
455.59327487729166,268600,28045.168329177057,173850,248850
455.60366556723346,268600,28095.168329177057,173900,248900
455.60366556723346,268600,28095.168329177057,173900,248900
455.61405625717526,268600,28145.168329177057,173950,248950
455.61405625717526,268600,28145.168329177057,173950,248950
455.62444694711706,268600,28195.168329177057,174000,249000
455.62444694711706,268600,28195.168329177057,174000,249000
455.63483763705887,268600,28245.168329177057,174050,249050
455.63483763705887,268600,28245.168329177057,174050,249050
455.64522832700067,268600,28295.168329177057,174100,249100
455.64522832700067,268600,28295.168329177057,174100,249100
455.65561901694247,268600,28345.168329177057,174150,249150
455.65561901694247,268600,28345.168329177057,174150,249150
455.66600970688427,268600,28395.168329177057,174200,249200
455.66600970688427,268600,28395.168329177057,174200,249200
455.67640039682607,268600,28445.168329177057,174250,249250
455.67640039682607,268600,28445.168329177057,174250,249250
455.68679108676787,268600,28495.168329177057,174300,249300
455.68679108676787,268600,28495.168329177057,174300,249300
455.69718177670967,268600,28545.168329177057,174350,249350
455.69718177670967,268600,28545.168329177057,174350,249350
455.70757246665147,268600,28595.168329177057,174400,249400
455.70757246665147,268600,28595.168329177057,174400,249400
455.71796315659327,268600,28645.168329177057,174450,249450
455.71796315659327,268600,28645.168329177057,174450,249450
455.7283538465351,268600,28695.168329177057,174500,249500
455.7283538465351,268600,28695.168329177057,174500,249500
455.7387445364769,268600,28745.168329177057,174550,249550
455.7387445364769,268600,28745.168329177057,174550,249550
455.7491352264187,268600,28795.168329177057,174600,249600
455.7491352264187,268600,28795.168329177057,174600,249600
455.7595259163605,268600,28845.168329177057,174650,249650
455.7595259163605,268600,28845.168329177057,174650,249650
455.7699166063023,268600,28895.168329177057,174700,249700
455.7699166063023,268600,28895.168329177057,174700,249700
455.7803072962441,268600,28945.168329177057,174750,249750
455.7803072962441,268600,28945.168329177057,174750,249750
455.7906979861859,268600,28995.168329177057,174800,249800
455.7906979861859,268600,28995.168329177057,174800,249800
455.8010886761277,268600,29045.168329177057,174850,249850
455.8010886761277,268600,29045.168329177057,174850,249850
455.8114793660695,268600,29095.168329177057,174900,249900
455.8114793660695,268600,29095.168329177057,174900,249900
455.8218700560113,268600,29145.168329177057,174950,249950
455.8218700560113,268600,29145.168329177057,174950,249950
455.8322607459531,268600,29195.168329177057,175000,250000
455.8322607459531,268600,29195.168329177057,175000,250000
455.8426514358949,268600,29245.168329177057,175050,250050
455.8426514358949,268600,29245.168329177057,175050,250050
455.8530421258367,268600,29295.168329177057,175100,250100
455.8530421258367,268600,29295.168329177057,175100,250100
455.8634328157785,268600,29345.168329177057,175150,250150
455.8634328157785,268600,29345.168329177057,175150,250150
455.8738235057203,268600,29395.168329177057,175200,250200
455.8738235057203,268600,29395.168329177057,175200,250200
455.8842141956621,268600,29445.168329177057,175250,250250
455.8842141956621,268600,29445.168329177057,175250,250250
455.8946048856039,268600,29495.168329177057,175300,250300
455.8946048856039,268600,29495.168329177057,175300,250300
455.9049955755457,268600,29545.168329177057,175350,250350
455.9049955755457,268600,29545.168329177057,175350,250350
455.9153862654875,268600,29595.168329177057,175400,250400
455.9153862654875,268600,29595.168329177057,175400,250400
455.9257769554293,268600,29645.168329177057,175450,250450
455.9257769554293,268600,29645.168329177057,175450,250450
455.9361676453711,268600,29695.168329177057,175500,250500
455.9361676453711,268600,29695.168329177057,175500,250500
455.9465583353129,268600,29745.168329177057,175550,250550
455.9465583353129,268600,29745.168329177057,175550,250550
455.9569490252547,268600,29795.168329177057,175600,250600
455.9569490252547,268600,29795.168329177057,175600,250600
455.9673397151965,268600,29845.168329177057,175650,250650
455.9673397151965,268600,29845.168329177057,175650,250650
455.9777304051383,268600,29895.168329177057,175700,250700
455.9777304051383,268600,29895.168329177057,175700,250700
455.9881210950801,268600,29945.168329177057,175750,250750
455.9881210950801,268600,29945.168329177057,175750,250750
455.9985117850219,268600,29995.168329177057,175800,250800
455.9985117850219,268600,29995.168329177057,175800,250800
456.0089024749637,268600,30045.168329177057,175850,250850
456.0089024749637,268600,30045.168329177057,175850,250850
456.0192931649055,268600,30095.168329177057,175900,250900
456.0192931649055,268600,30095.168329177057,175900,250900
456.0296838548473,268600,30145.168329177057,175950,250950
456.0296838548473,268600,30145.168329177057,175950,250950
456.0400745447891,268600,30195.168329177057,176000,251000
456.0400745447891,268600,30195.168329177057,176000,251000
456.0504652347309,268600,30245.168329177057,176050,251050
456.0504652347309,268600,30245.168329177057,176050,251050
456.0608559246727,268600,30295.168329177057,176100,251100
456.0608559246727,268600,30295.168329177057,176100,251100
456.0712466146145,268600,30345.168329177057,176150,251150
456.0712466146145,268600,30345.168329177057,176150,251150
456.0816373045563,268600,30395.168329177057,176200,251200
456.0816373045563,268600,30395.168329177057,176200,251200
456.0920279944981,268600,30445.168329177057,176250,251250
456.0920279944981,268600,30445.168329177057,176250,251250
456.1024186844399,268600,30495.168329177057,176300,251300
456.1024186844399,268600,30495.168329177057,176300,251300
456.1128093743817,268600,30545.168329177057,176350,251350
456.1128093743817,268600,30545.168329177057,176350,251350
456.1232000643235,268600,30595.168329177057,176400,251400
456.1232000643235,268600,30595.168329177057,176400,251400
456.1335907542653,268600,30645.168329177057,176450,251450
456.1335907542653,268600,30645.168329177057,176450,251450
456.1439814442071,268600,30695.168329177057,176500,251500
456.1439814442071,268600,30695.168329177057,176500,251500
456.1543721341489,268600,30745.168329177057,176550,251550
456.1543721341489,268600,30745.168329177057,176550,251550
456.1647628240907,268600,30795.168329177057,176600,251600
456.1647628240907,268600,30795.168329177057,176600,251600
456.1751535140325,268600,30845.168329177057,176650,251650
456.1751535140325,268600,30845.168329177057,176650,251650
456.1855442039743,268600,30895.168329177057,176700,251700
456.1855442039743,268600,30895.168329177057,176700,251700
456.1959348939161,268600,30945.168329177057,176750,251750
456.1959348939161,268600,30945.168329177057,176750,251750
456.2063255838579,268600,30995.168329177057,176800,251800
456.2063255838579,268600,30995.168329177057,176800,251800
456.2167162737997,268600,31045.168329177057,176850,251850
456.2167162737997,268600,31045.168329177057,176850,251850
456.2271069637415,268600,31095.168329177057,176900,251900
456.2271069637415,268600,31095.168329177057,176900,251900
456.2374976536833,268600,31145.168329177057,176950,251950
456.2374976536833,268600,31145.168329177057,176950,251950
456.2478883436251,268600,31195.168329177057,177000,252000
456.2478883436251,268600,31195.168329177057,177000,252000
456.2582790335669,268600,31245.168329177057,177050,252050
456.2582790335669,268600,31245.168329177057,177050,252050
456.2686697235087,268600,31295.168329177057,177100,252100
456.2686697235087,268600,31295.168329177057,177100,252100
456.2790604134505,268600,31345.168329177057,177150,252150
456.2790604134505,268600,31345.168329177057,177150,252150
456.2894511033923,268600,31395.168329177057,177200,252200
456.2894511033923,268600,31395.168329177057,177200,252200
456.2998417933341,268600,31445.168329177057,177250,252250
456.2998417933341,268600,31445.168329177057,177250,252250
456.3102324832759,268600,31495.168329177057,177300,252300
456.3102324832759,268600,31495.168329177057,177300,252300
456.3206231732177,268600,31545.168329177057,177350,252350
456.3206231732177,268600,31545.168329177057,177350,252350
456.3310138631595,268600,31595.168329177057,177400,252400
456.3310138631595,268600,31595.168329177057,177400,252400
456.3414045531013,268600,31645.168329177057,177450,252450
456.3414045531013,268600,31645.168329177057,177450,252450
456.3517952430431,268600,31695.168329177057,177500,252500
456.3517952430431,268600,31695.168329177057,177500,252500
456.3621859329849,268600,31745.168329177057,177550,252550
456.3621859329849,268600,31745.168329177057,177550,252550
456.3725766229267,268600,31795.168329177057,177600,252600
456.3725766229267,268600,31795.168329177057,177600,252600
456.3829673128685,268600,31845.168329177057,177650,252650
456.3829673128685,268600,31845.168329177057,177650,252650
456.3933580028103,268600,31895.168329177057,177700,252700
456.3933580028103,268600,31895.168329177057,177700,252700
456.4037486927521,268600,31945.168329177057,177750,252750
456.4037486927521,268600,31945.168329177057,177750,252750
456.4141393826939,268600,31995.168329177057,177800,252800
456.4141393826939,268600,31995.168329177057,177800,252800
456.4245300726357,268600,32045.168329177057,177850,252850
456.4245300726357,268600,32045.168329177057,177850,252850
456.4349207625775,268600,32095.168329177057,177900,252900
456.4349207625775,268600,32095.168329177057,177900,252900
456.4453114525193,268600,32145.168329177057,177950,252950
456.4453114525193,268600,32145.168329177057,177950,252950
456.4557021424611,268600,32195.168329177057,178000,253000
456.4557021424611,268600,32195.168329177057,178000,253000
456.4660928324029,268600,32245.168329177057,178050,253050
456.4660928324029,268600,32245.168329177057,178050,253050
456.4764835223447,268600,32295.168329177057,178100,253100
456.4764835223447,268600,32295.168329177057,178100,253100
456.4868742122865,268600,32345.168329177057,178150,253150
456.4868742122865,268600,32345.168329177057,178150,253150
456.4972649022283,268600,32395.168329177057,178200,253200
456.4972649022283,268600,32395.168329177057,178200,253200
456.5076555921701,268600,32445.168329177057,178250,253250
456.5076555921701,268600,32445.168329177057,178250,253250
456.5180462821119,268600,32495.168329177057,178300,253300
456.5180462821119,268600,32495.168329177057,178300,253300
456.5284369720537,268600,32545.168329177057,178350,253350
456.5284369720537,268600,32545.168329177057,178350,253350
456.5388276619955,268600,32595.168329177057,178400,253400
456.5388276619955,268600,32595.168329177057,178400,253400
456.5492183519373,268600,32645.168329177057,178450,253450
456.5492183519373,268600,32645.168329177057,178450,253450
456.5596090418791,268600,32695.168329177057,178500,253500
456.5596090418791,268600,32695.168329177057,178500,253500
456.56999973182093,268600,32745.168329177057,178550,253550
456.56999973182093,268600,32745.168329177057,178550,253550
456.58039042176273,268600,32795.16832917706,178600,253600
456.58039042176273,268600,32795.16832917706,178600,253600
456.59078111170453,268600,32845.16832917706,178650,253650
456.59078111170453,268600,32845.16832917706,178650,253650
456.60117180164633,268600,32895.16832917706,178700,253700
456.60117180164633,268600,32895.16832917706,178700,253700
456.61156249158813,268600,32945.16832917706,178750,253750
456.61156249158813,268600,32945.16832917706,178750,253750
456.62195318152993,268600,32995.16832917706,178800,253800
456.62195318152993,268600,32995.16832917706,178800,253800
456.63234387147173,268600,33045.16832917706,178850,253850
456.63234387147173,268600,33045.16832917706,178850,253850
456.64273456141353,268600,33095.16832917706,178900,253900
456.64273456141353,268600,33095.16832917706,178900,253900
456.65312525135533,268600,33145.16832917706,178950,253950
456.65312525135533,268600,33145.16832917706,178950,253950
456.66351594129713,268600,33195.16832917706,179000,254000
456.66351594129713,268600,33195.16832917706,179000,254000
456.67390663123894,268600,33245.16832917706,179050,254050
456.67390663123894,268600,33245.16832917706,179050,254050
456.68429732118074,268600,33295.16832917706,179100,254100
456.68429732118074,268600,33295.16832917706,179100,254100
456.69468801112254,268600,33345.16832917706,179150,254150
456.69468801112254,268600,33345.16832917706,179150,254150
456.70507870106434,268600,33395.16832917706,179200,254200
456.70507870106434,268600,33395.16832917706,179200,254200
456.71546939100614,268600,33445.16832917706,179250,254250
456.71546939100614,268600,33445.16832917706,179250,254250
456.72586008094794,268600,33495.16832917706,179300,254300
456.72586008094794,268600,33495.16832917706,179300,254300
456.73625077088974,268600,33545.16832917706,179350,254350
456.73625077088974,268600,33545.16832917706,179350,254350
456.74664146083154,268600,33595.16832917706,179400,254400
456.74664146083154,268600,33595.16832917706,179400,254400
456.75703215077334,268600,33645.16832917706,179450,254450
456.75703215077334,268600,33645.16832917706,179450,254450
456.76742284071514,268600,33695.16832917706,179500,254500
456.76742284071514,268600,33695.16832917706,179500,254500
456.77781353065694,268600,33745.16832917706,179550,254550
456.77781353065694,268600,33745.16832917706,179550,254550
456.78820422059874,268600,33795.16832917706,179600,254600
456.78820422059874,268600,33795.16832917706,179600,254600
456.79859491054054,268600,33845.16832917706,179650,254650
456.79859491054054,268600,33845.16832917706,179650,254650
456.80898560048234,268600,33895.16832917706,179700,254700
456.80898560048234,268600,33895.16832917706,179700,254700
456.81937629042415,268600,33945.16832917706,179750,254750
456.81937629042415,268600,33945.16832917706,179750,254750
456.82976698036595,268600,33995.16832917706,179800,254800
456.82976698036595,268600,33995.16832917706,179800,254800
456.84015767030775,268600,34045.16832917706,179850,254850
456.84015767030775,268600,34045.16832917706,179850,254850
456.85054836024955,268600,34095.16832917706,179900,254900
456.85054836024955,268600,34095.16832917706,179900,254900
456.86093905019135,268600,34145.16832917706,179950,254950
456.86093905019135,268600,34145.16832917706,179950,254950
456.87132974013315,268600,34195.16832917706,180000,255000
456.87132974013315,268600,34195.16832917706,180000,255000
456.88172043007495,268600,34245.16832917706,180050,255050
456.88172043007495,268600,34245.16832917706,180050,255050
456.89211112001675,268600,34295.16832917706,180100,255100
456.89211112001675,268600,34295.16832917706,180100,255100
456.90250180995855,268600,34345.16832917706,180150,255150
456.90250180995855,268600,34345.16832917706,180150,255150
456.91289249990035,268600,34395.16832917706,180200,255200
456.91289249990035,268600,34395.16832917706,180200,255200
456.92328318984215,268600,34445.16832917706,180250,255250
456.92328318984215,268600,34445.16832917706,180250,255250
456.93367387978395,268600,34495.16832917706,180300,255300
456.93367387978395,268600,34495.16832917706,180300,255300
456.94406456972575,268600,34545.16832917706,180350,255350
456.94406456972575,268600,34545.16832917706,180350,255350
456.95445525966755,268600,34595.16832917706,180400,255400
456.95445525966755,268600,34595.16832917706,180400,255400
456.96484594960936,268600,34645.16832917706,180450,255450
456.96484594960936,268600,34645.16832917706,180450,255450
456.97523663955116,268600,34695.16832917706,180500,255500
456.97523663955116,268600,34695.16832917706,180500,255500
456.98562732949296,268600,34745.16832917706,180550,255550
456.98562732949296,268600,34745.16832917706,180550,255550
456.99601801943476,268600,34795.16832917706,180600,255600
456.99601801943476,268600,34795.16832917706,180600,255600
457.00640870937656,268600,34845.16832917706,180650,255650
457.00640870937656,268600,34845.16832917706,180650,255650
457.01679939931836,268600,34895.16832917706,180700,255700
457.01679939931836,268600,34895.16832917706,180700,255700
457.02719008926016,268600,34945.16832917706,180750,255750
457.02719008926016,268600,34945.16832917706,180750,255750
457.03758077920196,268600,34995.16832917706,180800,255800
457.03758077920196,268600,34995.16832917706,180800,255800
457.04797146914376,268600,35045.16832917706,180850,255850
457.04797146914376,268600,35045.16832917706,180850,255850
457.05836215908556,268600,35095.16832917706,180900,255900
457.05836215908556,268600,35095.16832917706,180900,255900
457.06875284902736,268600,35145.16832917706,180950,255950
457.06875284902736,268600,35145.16832917706,180950,255950
457.07914353896916,268600,35195.16832917706,181000,256000
457.07914353896916,268600,35195.16832917706,181000,256000
457.08953422891096,268600,35245.16832917706,181050,256050
457.08953422891096,268600,35245.16832917706,181050,256050
457.09992491885276,268600,35295.16832917706,181100,256100
457.09992491885276,268600,35295.16832917706,181100,256100
457.11031560879456,268600,35345.16832917706,181150,256150
457.11031560879456,268600,35345.16832917706,181150,256150
457.12070629873637,268600,35395.16832917706,181200,256200
457.12070629873637,268600,35395.16832917706,181200,256200
457.13109698867817,268600,35445.16832917706,181250,256250
457.13109698867817,268600,35445.16832917706,181250,256250
457.14148767861997,268600,35495.16832917706,181300,256300
457.14148767861997,268600,35495.16832917706,181300,256300
457.15187836856177,268600,35545.16832917706,181350,256350
457.15187836856177,268600,35545.16832917706,181350,256350
457.16226905850357,268600,35595.16832917706,181400,256400
457.16226905850357,268600,35595.16832917706,181400,256400
457.17265974844537,268600,35645.16832917706,181450,256450
457.17265974844537,268600,35645.16832917706,181450,256450
457.18305043838717,268600,35695.16832917706,181500,256500
457.18305043838717,268600,35695.16832917706,181500,256500
457.19344112832897,268600,35745.16832917706,181550,256550
457.19344112832897,268600,35745.16832917706,181550,256550
457.20383181827077,268600,35795.16832917706,181600,256600
457.20383181827077,268600,35795.16832917706,181600,256600
457.2142225082126,268600,35845.16832917706,181650,256650
457.2142225082126,268600,35845.16832917706,181650,256650
457.2246131981544,268600,35895.16832917706,181700,256700
457.2246131981544,268600,35895.16832917706,181700,256700
457.2350038880962,268600,35945.16832917706,181750,256750
457.2350038880962,268600,35945.16832917706,181750,256750
457.245394578038,268600,35995.16832917706,181800,256800
457.245394578038,268600,35995.16832917706,181800,256800
457.2557852679798,268600,36045.16832917706,181850,256850
457.2557852679798,268600,36045.16832917706,181850,256850
457.2661759579216,268600,36095.16832917706,181900,256900
457.2661759579216,268600,36095.16832917706,181900,256900
457.2765666478634,268600,36145.16832917706,181950,256950
457.2765666478634,268600,36145.16832917706,181950,256950
457.2869573378052,268600,36195.16832917706,182000,257000
457.2869573378052,268600,36195.16832917706,182000,257000
457.297348027747,268600,36245.16832917706,182050,257050
457.297348027747,268600,36245.16832917706,182050,257050
457.3077387176888,268600,36295.16832917706,182100,257100
457.3077387176888,268600,36295.16832917706,182100,257100
457.3181294076306,268600,36345.16832917706,182150,257150
457.3181294076306,268600,36345.16832917706,182150,257150
457.3285200975724,268600,36395.16832917706,182200,257200
457.3285200975724,268600,36395.16832917706,182200,257200
457.3389107875142,268600,36445.16832917706,182250,257250
457.3389107875142,268600,36445.16832917706,182250,257250
457.349301477456,268600,36495.16832917706,182300,257300
457.349301477456,268600,36495.16832917706,182300,257300
457.3596921673978,268600,36545.16832917706,182350,257350
457.3596921673978,268600,36545.16832917706,182350,257350
457.3700828573396,268600,36595.16832917706,182400,257400
457.3700828573396,268600,36595.16832917706,182400,257400
457.3804735472814,268600,36645.16832917706,182450,257450
457.3804735472814,268600,36645.16832917706,182450,257450
457.3908642372232,268600,36695.16832917706,182500,257500
457.3908642372232,268600,36695.16832917706,182500,257500
457.401254927165,268600,36745.16832917706,182550,257550
457.401254927165,268600,36745.16832917706,182550,257550
457.4116456171068,268600,36795.16832917706,182600,257600
457.4116456171068,268600,36795.16832917706,182600,257600
457.4220363070486,268600,36845.16832917706,182650,257650
457.4220363070486,268600,36845.16832917706,182650,257650
457.4324269969904,268600,36895.16832917706,182700,257700
457.4324269969904,268600,36895.16832917706,182700,257700
457.4428176869322,268600,36945.16832917706,182750,257750
457.4428176869322,268600,36945.16832917706,182750,257750
457.453208376874,268600,36995.16832917706,182800,257800
457.453208376874,268600,36995.16832917706,182800,257800
457.4635990668158,268600,37045.16832917706,182850,257850
457.4635990668158,268600,37045.16832917706,182850,257850
457.4739897567576,268600,37095.16832917706,182900,257900
457.4739897567576,268600,37095.16832917706,182900,257900
457.4843804466994,268600,37145.16832917706,182950,257950
457.4843804466994,268600,37145.16832917706,182950,257950
457.4947711366412,268600,37195.16832917706,183000,258000
457.4947711366412,268600,37195.16832917706,183000,258000
457.505161826583,268600,37245.16832917706,183050,258050
457.505161826583,268600,37245.16832917706,183050,258050
457.5155525165248,268600,37295.16832917706,183100,258100
457.5155525165248,268600,37295.16832917706,183100,258100
457.5259432064666,268600,37345.16832917706,183150,258150
457.5259432064666,268600,37345.16832917706,183150,258150
457.5363338964084,268600,37395.16832917706,183200,258200
457.5363338964084,268600,37395.16832917706,183200,258200
457.5467245863502,268600,37445.16832917706,183250,258250
457.5467245863502,268600,37445.16832917706,183250,258250
457.557115276292,268600,37495.16832917706,183300,258300
457.557115276292,268600,37495.16832917706,183300,258300
457.5675059662338,268600,37545.16832917706,183350,258350
457.5675059662338,268600,37545.16832917706,183350,258350
457.5778966561756,268600,37595.16832917706,183400,258400
457.5778966561756,268600,37595.16832917706,183400,258400
457.5882873461174,268600,37645.16832917706,183450,258450
457.5882873461174,268600,37645.16832917706,183450,258450
457.5986780360592,268600,37695.16832917706,183500,258500
457.5986780360592,268600,37695.16832917706,183500,258500
457.609068726001,268600,37745.16832917706,183550,258550
457.609068726001,268600,37745.16832917706,183550,258550
457.6194594159428,268600,37795.16832917706,183600,258600
457.6194594159428,268600,37795.16832917706,183600,258600
457.6298501058846,268600,37845.16832917706,183650,258650
457.6298501058846,268600,37845.16832917706,183650,258650
457.6402407958264,268600,37895.16832917706,183700,258700
457.6402407958264,268600,37895.16832917706,183700,258700
457.6506314857682,268600,37945.16832917706,183750,258750
457.6506314857682,268600,37945.16832917706,183750,258750
457.66102217571,268600,37995.16832917706,183800,258800
457.66102217571,268600,37995.16832917706,183800,258800
457.6714128656518,268600,38045.16832917706,183850,258850
457.6714128656518,268600,38045.16832917706,183850,258850
457.6818035555936,268600,38095.16832917706,183900,258900
457.6818035555936,268600,38095.16832917706,183900,258900
457.6921942455354,268600,38145.16832917706,183950,258950
457.6921942455354,268600,38145.16832917706,183950,258950
457.7025849354772,268600,38195.16832917706,184000,259000
457.7025849354772,268600,38195.16832917706,184000,259000
457.712975625419,268600,38245.16832917706,184050,259050
457.712975625419,268600,38245.16832917706,184050,259050
457.7233663153608,268600,38295.16832917706,184100,259100
457.7233663153608,268600,38295.16832917706,184100,259100
457.7337570053026,268600,38345.16832917706,184150,259150
457.7337570053026,268600,38345.16832917706,184150,259150
457.7441476952444,268600,38395.16832917706,184200,259200
457.7441476952444,268600,38395.16832917706,184200,259200
457.7545383851862,268600,38445.16832917706,184250,259250
457.7545383851862,268600,38445.16832917706,184250,259250
457.764929075128,268600,38495.16832917706,184300,259300
457.764929075128,268600,38495.16832917706,184300,259300
457.7753197650698,268600,38545.16832917706,184350,259350
457.7753197650698,268600,38545.16832917706,184350,259350
457.7857104550116,268600,38595.16832917706,184400,259400
457.7857104550116,268600,38595.16832917706,184400,259400
457.7961011449534,268600,38645.16832917706,184450,259450
457.7961011449534,268600,38645.16832917706,184450,259450
457.8064918348952,268600,38695.16832917706,184500,259500
457.8064918348952,268600,38695.16832917706,184500,259500
457.816882524837,268600,38745.16832917706,184550,259550
457.816882524837,268600,38745.16832917706,184550,259550
457.8272732147788,268600,38795.16832917706,184600,259600
457.8272732147788,268600,38795.16832917706,184600,259600
457.8376639047206,268600,38845.16832917706,184650,259650
457.8376639047206,268600,38845.16832917706,184650,259650
457.8480545946624,268600,38895.16832917706,184700,259700
457.8480545946624,268600,38895.16832917706,184700,259700
457.8584452846042,268600,38945.16832917706,184750,259750
457.8584452846042,268600,38945.16832917706,184750,259750
457.868835974546,268600,38995.16832917706,184800,259800
457.868835974546,268600,38995.16832917706,184800,259800
457.8792266644878,268600,39045.16832917706,184850,259850
457.8792266644878,268600,39045.16832917706,184850,259850
457.8896173544296,268600,39095.16832917706,184900,259900
457.8896173544296,268600,39095.16832917706,184900,259900
457.9000080443714,268600,39145.16832917706,184950,259950
457.9000080443714,268600,39145.16832917706,184950,259950
457.9103987343132,268600,39195.16832917706,185000,260000
457.9103987343132,268600,39195.16832917706,185000,260000
457.920789424255,268600,39245.16832917706,185050,260050
457.920789424255,268600,39245.16832917706,185050,260050
457.9311801141968,268600,39295.16832917706,185100,260100
457.9311801141968,268600,39295.16832917706,185100,260100
457.9415708041386,268600,39345.16832917706,185150,260150
457.9415708041386,268600,39345.16832917706,185150,260150
457.9519614940804,268600,39395.16832917706,185200,260200
457.9519614940804,268600,39395.16832917706,185200,260200
457.9623521840222,268600,39445.16832917706,185250,260250
457.9623521840222,268600,39445.16832917706,185250,260250
457.972742873964,268600,39495.16832917706,185300,260300
457.972742873964,268600,39495.16832917706,185300,260300
457.9831335639058,268600,39545.16832917706,185350,260350
457.9831335639058,268600,39545.16832917706,185350,260350
457.9935242538476,268600,39595.16832917706,185400,260400
457.9935242538476,268600,39595.16832917706,185400,260400
458.0039149437894,268600,39645.16832917706,185450,260450
458.0039149437894,268600,39645.16832917706,185450,260450
458.0143056337312,268600,39695.16832917706,185500,260500
458.0143056337312,268600,39695.16832917706,185500,260500
458.024696323673,268600,39745.16832917706,185550,260550
458.024696323673,268600,39745.16832917706,185550,260550
458.0350870136148,268600,39795.16832917706,185600,260600
458.0350870136148,268600,39795.16832917706,185600,260600
458.0454777035566,268600,39845.16832917706,185650,260650
458.0454777035566,268600,39845.16832917706,185650,260650
458.05586839349843,268600,39895.16832917706,185700,260700
458.05586839349843,268600,39895.16832917706,185700,260700
458.06625908344023,268600,39945.16832917706,185750,260750
458.06625908344023,268600,39945.16832917706,185750,260750
458.07664977338203,268600,39995.16832917706,185800,260800
458.07664977338203,268600,39995.16832917706,185800,260800
458.08704046332383,268600,40045.16832917706,185850,260850
458.08704046332383,268600,40045.16832917706,185850,260850
458.09743115326563,268600,40095.16832917706,185900,260900
458.09743115326563,268600,40095.16832917706,185900,260900
458.10782184320743,268600,40145.16832917706,185950,260950
458.10782184320743,268600,40145.16832917706,185950,260950
458.11821253314923,268600,40195.16832917706,186000,261000
458.11821253314923,268600,40195.16832917706,186000,261000
458.12860322309103,268600,40245.16832917706,186050,261050
458.12860322309103,268600,40245.16832917706,186050,261050
458.13899391303283,268600,40295.16832917706,186100,261100
458.13899391303283,268600,40295.16832917706,186100,261100
458.14938460297464,268600,40345.16832917706,186150,261150
458.14938460297464,268600,40345.16832917706,186150,261150
458.15977529291644,268600,40395.16832917706,186200,261200
458.15977529291644,268600,40395.16832917706,186200,261200
458.17016598285824,268600,40445.16832917706,186250,261250
458.17016598285824,268600,40445.16832917706,186250,261250
458.18055667280004,268600,40495.16832917706,186300,261300
458.18055667280004,268600,40495.16832917706,186300,261300
458.19094736274184,268600,40545.16832917706,186350,261350
458.19094736274184,268600,40545.16832917706,186350,261350
458.20133805268364,268600,40595.16832917706,186400,261400
458.20133805268364,268600,40595.16832917706,186400,261400
458.21172874262544,268600,40645.16832917706,186450,261450
458.21172874262544,268600,40645.16832917706,186450,261450
458.22211943256724,268600,40695.16832917706,186500,261500
458.22211943256724,268600,40695.16832917706,186500,261500
458.23251012250904,268600,40745.16832917706,186550,261550
458.23251012250904,268600,40745.16832917706,186550,261550
458.24290081245084,268600,40795.16832917706,186600,261600
458.24290081245084,268600,40795.16832917706,186600,261600
458.25329150239264,268600,40845.16832917706,186650,261650
458.25329150239264,268600,40845.16832917706,186650,261650
458.26368219233444,268600,40895.16832917706,186700,261700
458.26368219233444,268600,40895.16832917706,186700,261700
458.27407288227624,268600,40945.16832917706,186750,261750
458.27407288227624,268600,40945.16832917706,186750,261750
458.28446357221804,268600,40995.16832917706,186800,261800
458.28446357221804,268600,40995.16832917706,186800,261800
458.29485426215984,268600,41045.16832917706,186850,261850
458.29485426215984,268600,41045.16832917706,186850,261850
458.30524495210165,268600,41095.16832917706,186900,261900
458.30524495210165,268600,41095.16832917706,186900,261900
458.31563564204345,268600,41145.16832917706,186950,261950
458.31563564204345,268600,41145.16832917706,186950,261950
458.32602633198525,268600,41195.16832917706,187000,262000
458.32602633198525,268600,41195.16832917706,187000,262000
458.33641702192705,268600,41245.16832917706,187050,262050
458.33641702192705,268600,41245.16832917706,187050,262050
458.34680771186885,268600,41295.16832917706,187100,262100
458.34680771186885,268600,41295.16832917706,187100,262100
458.35719840181065,268600,41345.16832917706,187150,262150
458.35719840181065,268600,41345.16832917706,187150,262150
458.36758909175245,268600,41395.16832917706,187200,262200
458.36758909175245,268600,41395.16832917706,187200,262200
458.37797978169425,268600,41445.16832917706,187250,262250
458.37797978169425,268600,41445.16832917706,187250,262250
458.38837047163605,268600,41495.16832917706,187300,262300
458.38837047163605,268600,41495.16832917706,187300,262300
458.39876116157785,268600,41545.16832917706,187350,262350
458.39876116157785,268600,41545.16832917706,187350,262350
458.40915185151965,268600,41595.16832917706,187400,262400
458.40915185151965,268600,41595.16832917706,187400,262400
458.41954254146145,268600,41645.16832917706,187450,262450
458.41954254146145,268600,41645.16832917706,187450,262450
458.42993323140325,268600,41695.16832917706,187500,262500
458.42993323140325,268600,41695.16832917706,187500,262500
458.44032392134505,268600,41745.16832917706,187550,262550
458.44032392134505,268600,41745.16832917706,187550,262550
458.45071461128686,268600,41795.16832917706,187600,262600
458.45071461128686,268600,41795.16832917706,187600,262600
458.46110530122866,268600,41845.16832917706,187650,262650
458.46110530122866,268600,41845.16832917706,187650,262650
458.47149599117046,268600,41895.16832917706,187700,262700
458.47149599117046,268600,41895.16832917706,187700,262700
458.48188668111226,268600,41945.16832917706,187750,262750
458.48188668111226,268600,41945.16832917706,187750,262750
458.49227737105406,268600,41995.16832917706,187800,262800
458.49227737105406,268600,41995.16832917706,187800,262800
458.50266806099586,268600,42045.16832917706,187850,262850
458.50266806099586,268600,42045.16832917706,187850,262850
458.51305875093766,268600,42095.16832917706,187900,262900
458.51305875093766,268600,42095.16832917706,187900,262900
458.52344944087946,268600,42145.16832917706,187950,262950
458.52344944087946,268600,42145.16832917706,187950,262950
458.53384013082126,268600,42195.16832917706,188000,263000
458.53384013082126,268600,42195.16832917706,188000,263000
458.54423082076306,268600,42245.16832917706,188050,263050
458.54423082076306,268600,42245.16832917706,188050,263050
458.55462151070486,268600,42295.16832917706,188100,263100
458.55462151070486,268600,42295.16832917706,188100,263100
458.56501220064666,268600,42345.16832917706,188150,263150
458.56501220064666,268600,42345.16832917706,188150,263150
458.57540289058846,268600,42395.16832917706,188200,263200
458.57540289058846,268600,42395.16832917706,188200,263200
458.58579358053026,268600,42445.16832917706,188250,263250
458.58579358053026,268600,42445.16832917706,188250,263250
458.59618427047207,268600,42495.16832917706,188300,263300
458.59618427047207,268600,42495.16832917706,188300,263300
458.60657496041387,268600,42545.16832917706,188350,263350
458.60657496041387,268600,42545.16832917706,188350,263350
458.61696565035567,268600,42595.16832917706,188400,263400
458.61696565035567,268600,42595.16832917706,188400,263400
458.62735634029747,268600,42645.16832917706,188450,263450
458.62735634029747,268600,42645.16832917706,188450,263450
458.63774703023927,268600,42695.16832917706,188500,263500
458.63774703023927,268600,42695.16832917706,188500,263500
458.64813772018107,268600,42745.16832917706,188550,263550
458.64813772018107,268600,42745.16832917706,188550,263550
458.65852841012287,268600,42795.16832917706,188600,263600
458.65852841012287,268600,42795.16832917706,188600,263600
458.66891910006467,268600,42845.16832917706,188650,263650
458.66891910006467,268600,42845.16832917706,188650,263650
458.67930979000647,268600,42895.16832917706,188700,263700
458.67930979000647,268600,42895.16832917706,188700,263700
458.68970047994827,268600,42945.16832917706,188750,263750
458.68970047994827,268600,42945.16832917706,188750,263750
458.7000911698901,268600,42995.16832917706,188800,263800
458.7000911698901,268600,42995.16832917706,188800,263800
458.7104818598319,268600,43045.16832917706,188850,263850
458.7104818598319,268600,43045.16832917706,188850,263850
458.7208725497737,268600,43095.16832917706,188900,263900
458.7208725497737,268600,43095.16832917706,188900,263900
458.7312632397155,268600,43145.16832917706,188950,263950
458.7312632397155,268600,43145.16832917706,188950,263950
458.7416539296573,268600,43195.16832917706,189000,264000
458.7416539296573,268600,43195.16832917706,189000,264000
458.7520446195991,268600,43245.16832917706,189050,264050
458.7520446195991,268600,43245.16832917706,189050,264050
458.7624353095409,268600,43295.16832917706,189100,264100
458.7624353095409,268600,43295.16832917706,189100,264100
458.7728259994827,268600,43345.16832917706,189150,264150
458.7728259994827,268600,43345.16832917706,189150,264150
458.7832166894245,268600,43395.16832917706,189200,264200
458.7832166894245,268600,43395.16832917706,189200,264200
458.7936073793663,268600,43445.16832917706,189250,264250
458.7936073793663,268600,43445.16832917706,189250,264250
458.8039980693081,268600,43495.16832917706,189300,264300
458.8039980693081,268600,43495.16832917706,189300,264300
458.8143887592499,268600,43545.16832917706,189350,264350
458.8143887592499,268600,43545.16832917706,189350,264350
458.8247794491917,268600,43595.16832917706,189400,264400
458.8247794491917,268600,43595.16832917706,189400,264400
458.8351701391335,268600,43645.16832917706,189450,264450
458.8351701391335,268600,43645.16832917706,189450,264450
458.8455608290753,268600,43695.16832917706,189500,264500
458.8455608290753,268600,43695.16832917706,189500,264500
458.8559515190171,268600,43745.16832917706,189550,264550
458.8559515190171,268600,43745.16832917706,189550,264550
458.8663422089589,268600,43795.16832917706,189600,264600
458.8663422089589,268600,43795.16832917706,189600,264600
458.8767328989007,268600,43845.16832917706,189650,264650
458.8767328989007,268600,43845.16832917706,189650,264650
458.8871235888425,268600,43895.16832917706,189700,264700
458.8871235888425,268600,43895.16832917706,189700,264700
458.8975142787843,268600,43945.16832917706,189750,264750
458.8975142787843,268600,43945.16832917706,189750,264750
458.9079049687261,268600,43995.16832917706,189800,264800
458.9079049687261,268600,43995.16832917706,189800,264800
458.9182956586679,268600,44045.16832917706,189850,264850
458.9182956586679,268600,44045.16832917706,189850,264850
458.9286863486097,268600,44095.16832917706,189900,264900
458.9286863486097,268600,44095.16832917706,189900,264900
458.9390770385515,268600,44145.16832917706,189950,264950
458.9390770385515,268600,44145.16832917706,189950,264950
458.9494677284933,268600,44195.16832917706,190000,265000
458.9494677284933,268600,44195.16832917706,190000,265000
458.9598584184351,268600,44245.16832917706,190050,265050
458.9598584184351,268600,44245.16832917706,190050,265050
458.9702491083769,268600,44295.16832917706,190100,265100
458.9702491083769,268600,44295.16832917706,190100,265100
458.9806397983187,268600,44345.16832917706,190150,265150
458.9806397983187,268600,44345.16832917706,190150,265150
458.9910304882605,268600,44395.16832917706,190200,265200
458.9910304882605,268600,44395.16832917706,190200,265200
459.0014211782023,268600,44445.16832917706,190250,265250
459.0014211782023,268600,44445.16832917706,190250,265250
459.0118118681441,268600,44495.16832917706,190300,265300
459.0118118681441,268600,44495.16832917706,190300,265300
459.0222025580859,268600,44545.16832917706,190350,265350
459.0222025580859,268600,44545.16832917706,190350,265350
459.0325932480277,268600,44595.16832917706,190400,265400
459.0325932480277,268600,44595.16832917706,190400,265400
459.0429839379695,268600,44645.16832917706,190450,265450
459.0429839379695,268600,44645.16832917706,190450,265450
459.0533746279113,268600,44695.16832917706,190500,265500
459.0533746279113,268600,44695.16832917706,190500,265500
459.0637653178531,268600,44745.16832917706,190550,265550
459.0637653178531,268600,44745.16832917706,190550,265550
459.0741560077949,268600,44795.16832917706,190600,265600
459.0741560077949,268600,44795.16832917706,190600,265600
459.0845466977367,268600,44845.16832917706,190650,265650
459.0845466977367,268600,44845.16832917706,190650,265650
459.0949373876785,268600,44895.16832917706,190700,265700
459.0949373876785,268600,44895.16832917706,190700,265700
459.1053280776203,268600,44945.16832917706,190750,265750
459.1053280776203,268600,44945.16832917706,190750,265750
459.1157187675621,268600,44995.16832917706,190800,265800
459.1157187675621,268600,44995.16832917706,190800,265800
459.1261094575039,268600,45045.16832917706,190850,265850
459.1261094575039,268600,45045.16832917706,190850,265850
459.1365001474457,268600,45095.16832917706,190900,265900
459.1365001474457,268600,45095.16832917706,190900,265900
459.1468908373875,268600,45145.16832917706,190950,265950
459.1468908373875,268600,45145.16832917706,190950,265950
459.1572815273293,268600,45195.16832917706,191000,266000
459.1572815273293,268600,45195.16832917706,191000,266000
459.1676722172711,268600,45245.16832917706,191050,266050
459.1676722172711,268600,45245.16832917706,191050,266050
459.1780629072129,268600,45295.16832917706,191100,266100
459.1780629072129,268600,45295.16832917706,191100,266100
459.1884535971547,268600,45345.16832917706,191150,266150
459.1884535971547,268600,45345.16832917706,191150,266150
459.1988442870965,268600,45395.16832917706,191200,266200
459.1988442870965,268600,45395.16832917706,191200,266200
459.2092349770383,268600,45445.16832917706,191250,266250
459.2092349770383,268600,45445.16832917706,191250,266250
459.2196256669801,268600,45495.16832917706,191300,266300
459.2196256669801,268600,45495.16832917706,191300,266300
459.2300163569219,268600,45545.16832917706,191350,266350
459.2300163569219,268600,45545.16832917706,191350,266350
459.2404070468637,268600,45595.16832917706,191400,266400
459.2404070468637,268600,45595.16832917706,191400,266400
459.2507977368055,268600,45645.16832917706,191450,266450
459.2507977368055,268600,45645.16832917706,191450,266450
459.2611884267473,268600,45695.16832917706,191500,266500
459.2611884267473,268600,45695.16832917706,191500,266500
459.2715791166891,268600,45745.16832917706,191550,266550
459.2715791166891,268600,45745.16832917706,191550,266550
459.2819698066309,268600,45795.16832917706,191600,266600
459.2819698066309,268600,45795.16832917706,191600,266600
459.2923604965727,268600,45845.16832917706,191650,266650
459.2923604965727,268600,45845.16832917706,191650,266650
459.3027511865145,268600,45895.16832917706,191700,266700
459.3027511865145,268600,45895.16832917706,191700,266700
459.3131418764563,268600,45945.16832917706,191750,266750
459.3131418764563,268600,45945.16832917706,191750,266750
459.3235325663981,268600,45995.16832917706,191800,266800
459.3235325663981,268600,45995.16832917706,191800,266800
459.3339232563399,268600,46045.16832917706,191850,266850
459.3339232563399,268600,46045.16832917706,191850,266850
459.3443139462817,268600,46095.16832917706,191900,266900
459.3443139462817,268600,46095.16832917706,191900,266900
459.3547046362235,268600,46145.16832917706,191950,266950
459.3547046362235,268600,46145.16832917706,191950,266950
459.3650953261653,268600,46195.16832917706,192000,267000
459.3650953261653,268600,46195.16832917706,192000,267000
459.3754860161071,268600,46245.16832917706,192050,267050
459.3754860161071,268600,46245.16832917706,192050,267050
459.3858767060489,268600,46295.16832917706,192100,267100
459.3858767060489,268600,46295.16832917706,192100,267100
459.3962673959907,268600,46345.16832917706,192150,267150
459.3962673959907,268600,46345.16832917706,192150,267150
459.4066580859325,268600,46395.16832917706,192200,267200
459.4066580859325,268600,46395.16832917706,192200,267200
459.4170487758743,268600,46445.16832917706,192250,267250
459.4170487758743,268600,46445.16832917706,192250,267250
459.4274394658161,268600,46495.16832917706,192300,267300
459.4274394658161,268600,46495.16832917706,192300,267300
459.4378301557579,268600,46545.16832917706,192350,267350
459.4378301557579,268600,46545.16832917706,192350,267350
459.4482208456997,268600,46595.16832917706,192400,267400
459.4482208456997,268600,46595.16832917706,192400,267400
459.4586115356415,268600,46645.16832917706,192450,267450
459.4586115356415,268600,46645.16832917706,192450,267450
459.4690022255833,268600,46695.16832917706,192500,267500
459.4690022255833,268600,46695.16832917706,192500,267500
459.4793929155251,268600,46745.16832917706,192550,267550
459.4793929155251,268600,46745.16832917706,192550,267550
459.4897836054669,268600,46795.16832917706,192600,267600
459.4897836054669,268600,46795.16832917706,192600,267600
459.5001742954087,268600,46845.16832917706,192650,267650
459.5001742954087,268600,46845.16832917706,192650,267650
459.5105649853505,268600,46895.16832917706,192700,267700
459.5105649853505,268600,46895.16832917706,192700,267700
459.5209556752923,268600,46945.16832917706,192750,267750
459.5209556752923,268600,46945.16832917706,192750,267750
459.5313463652341,268600,46995.16832917706,192800,267800
459.5313463652341,268600,46995.16832917706,192800,267800
459.54173705517593,268600,47045.16832917706,192850,267850
459.54173705517593,268600,47045.16832917706,192850,267850
459.55212774511773,268600,47095.16832917706,192900,267900
459.55212774511773,268600,47095.16832917706,192900,267900
459.56251843505953,268600,47145.16832917706,192950,267950
459.56251843505953,268600,47145.16832917706,192950,267950
459.57290912500133,268600,47195.16832917706,193000,268000
459.57290912500133,268600,47195.16832917706,193000,268000
459.58329981494313,268600,47245.16832917706,193050,268050
459.58329981494313,268600,47245.16832917706,193050,268050
459.59369050488493,268600,47295.16832917706,193100,268100
459.59369050488493,268600,47295.16832917706,193100,268100
459.60408119482673,268600,47345.16832917706,193150,268150
459.60408119482673,268600,47345.16832917706,193150,268150
459.61447188476853,268600,47395.16832917706,193200,268200
459.61447188476853,268600,47395.16832917706,193200,268200
459.62486257471033,268600,47445.16832917706,193250,268250
459.62486257471033,268600,47445.16832917706,193250,268250
459.63525326465214,268600,47495.16832917706,193300,268300
459.63525326465214,268600,47495.16832917706,193300,268300
459.64564395459394,268600,47545.16832917706,193350,268350
459.64564395459394,268600,47545.16832917706,193350,268350
459.65603464453574,268600,47595.16832917706,193400,268400
459.65603464453574,268600,47595.16832917706,193400,268400
459.66642533447754,268600,47645.16832917706,193450,268450
459.66642533447754,268600,47645.16832917706,193450,268450
459.67681602441934,268600,47695.16832917706,193500,268500
459.67681602441934,268600,47695.16832917706,193500,268500
459.68720671436114,268600,47745.16832917706,193550,268550
459.68720671436114,268600,47745.16832917706,193550,268550
459.69759740430294,268600,47795.16832917706,193600,268600
459.69759740430294,268600,47795.16832917706,193600,268600
459.70798809424474,268600,47845.16832917706,193600,268600
459.70798809424474,268600,47845.16832917706,193600,268600
459.71837878418654,268600,47895.16832917706,193600,268600
459.71837878418654,268600,47895.16832917706,193600,268600
459.72876947412834,268600,47945.16832917706,193600,268600
459.72876947412834,268600,47945.16832917706,193600,268600
459.73916016407014,268600,47995.16832917706,193600,268600
459.73916016407014,268600,47995.16832917706,193600,268600
459.74955085401194,268600,48045.16832917706,193600,268600
459.74955085401194,268600,48045.16832917706,193600,268600
459.75994154395374,268600,48095.16832917706,193600,268600
459.75994154395374,268600,48095.16832917706,193600,268600
459.77033223389554,268600,48145.16832917706,193600,268600
459.77033223389554,268600,48145.16832917706,193600,268600
459.78072292383735,268600,48195.16832917706,193600,268600
459.78072292383735,268600,48195.16832917706,193600,268600
459.79111361377915,268600,48245.16832917706,193600,268600
459.79111361377915,268600,48245.16832917706,193600,268600
459.80150430372095,268600,48295.16832917706,193600,268600
459.80150430372095,268600,48295.16832917706,193600,268600
459.81189499366275,268600,48345.16832917706,193600,268600
459.81189499366275,268600,48345.16832917706,193600,268600
459.82228568360455,268600,48395.16832917706,193600,268600
459.82228568360455,268600,48395.16832917706,193600,268600
459.83267637354635,268600,48445.16832917706,193600,268600
459.83267637354635,268600,48445.16832917706,193600,268600
459.84306706348815,268600,48495.16832917706,193600,268600
459.84306706348815,268600,48495.16832917706,193600,268600
459.85345775342995,268600,48545.16832917706,193600,268600
459.85345775342995,268600,48545.16832917706,193600,268600
459.86384844337175,268600,48595.16832917706,193600,268600
459.86384844337175,268600,48595.16832917706,193600,268600
459.87423913331355,268600,48645.16832917706,193600,268600
459.87423913331355,268600,48645.16832917706,193600,268600
459.88462982325535,268600,48695.16832917706,193600,268600
459.88462982325535,268600,48695.16832917706,193600,268600
459.89502051319715,268600,48745.16832917706,193600,268600
459.89502051319715,268600,48745.16832917706,193600,268600
459.90541120313895,268600,48795.16832917706,193600,268600
459.90541120313895,268600,48795.16832917706,193600,268600
459.91580189308075,268600,48845.16832917706,193600,268600
459.91580189308075,268600,48845.16832917706,193600,268600
459.92619258302256,268600,48895.16832917706,193600,268600
459.92619258302256,268600,48895.16832917706,193600,268600
459.93658327296436,268600,48945.16832917706,193600,268600
459.93658327296436,268600,48945.16832917706,193600,268600
459.94697396290616,268600,48995.16832917706,193600,268600
459.94697396290616,268600,48995.16832917706,193600,268600
459.95736465284796,268600,49045.16832917706,193600,268600
459.95736465284796,268600,49045.16832917706,193600,268600
459.96775534278976,268600,49095.16832917706,193600,268600
459.96775534278976,268600,49095.16832917706,193600,268600
459.97814603273156,268600,49145.16832917706,193600,268600
459.97814603273156,268600,49145.16832917706,193600,268600
459.98853672267336,268600,49195.16832917706,193600,268600
459.98853672267336,268600,49195.16832917706,193600,268600
459.99892741261516,268600,49245.16832917706,193600,268600
459.99892741261516,268600,49245.16832917706,193600,268600
460.00931810255696,268600,49295.16832917706,193600,268600
460.00931810255696,268600,49295.16832917706,193600,268600
460.01970879249876,268600,49340.33665835412,193600,268600
460.01970879249876,268600,49340.33665835412,193600,268600
460.03009948244056,268600,49390.33665835412,193600,268600
460.03009948244056,268600,49390.33665835412,193600,268600
460.04049017238236,268600,49440.33665835412,193600,268600
460.04049017238236,268600,49440.33665835412,193600,268600
460.05088086232416,268600,49490.33665835412,193600,268600
460.05088086232416,268600,49490.33665835412,193600,268600
460.06127155226596,268600,49540.33665835412,193600,268600
460.06127155226596,268600,49540.33665835412,193600,268600
460.07166224220776,268600,49590.33665835412,193600,268600
460.07166224220776,268600,49590.33665835412,193600,268600
460.08205293214957,268600,49640.33665835412,193600,268600
460.08205293214957,268600,49640.33665835412,193600,268600
460.09244362209137,268600,49690.33665835412,193600,268600
460.09244362209137,268600,49690.33665835412,193600,268600
460.10283431203317,268600,49740.33665835412,193600,268600
460.10283431203317,268600,49740.33665835412,193600,268600
460.11322500197497,268600,49790.33665835412,193600,268600
460.11322500197497,268600,49790.33665835412,193600,268600
460.12361569191677,268600,49840.33665835412,193600,268600
460.12361569191677,268600,49840.33665835412,193600,268600
460.13400638185857,268600,49890.33665835412,193600,268600
460.13400638185857,268600,49890.33665835412,193600,268600
460.14439707180037,268600,49940.33665835412,193600,268600
460.14439707180037,268600,49940.33665835412,193600,268600
460.15478776174217,268600,49990.33665835412,193600,268600
460.15478776174217,268600,49990.33665835412,193600,268600
460.16517845168397,268600,50040.33665835412,193600,268600
460.16517845168397,268600,50040.33665835412,193600,268600
460.1755691416258,268600,50090.33665835412,193600,268600
460.1755691416258,268600,50090.33665835412,193600,268600
460.1859598315676,268600,50140.33665835412,193600,268600
460.1859598315676,268600,50140.33665835412,193600,268600
460.1963505215094,268600,50190.33665835412,193600,268600
460.1963505215094,268600,50190.33665835412,193600,268600
460.2067412114512,268600,50240.33665835412,193600,268600
460.2067412114512,268600,50240.33665835412,193600,268600
460.217131901393,268600,50290.33665835412,193600,268600
460.217131901393,268600,50290.33665835412,193600,268600
460.2275225913348,268600,50340.33665835412,193600,268600
460.2275225913348,268600,50340.33665835412,193600,268600
460.2379132812766,268600,50390.33665835412,193600,268600
460.2379132812766,268600,50390.33665835412,193600,268600
460.2483039712184,268600,50440.33665835412,193600,268600
460.2483039712184,268600,50440.33665835412,193600,268600
460.2586946611602,268600,50490.33665835412,193600,268600
460.2586946611602,268600,50490.33665835412,193600,268600
460.269085351102,268600,50540.33665835412,193600,268600
460.269085351102,268600,50540.33665835412,193600,268600
460.2794760410438,268600,50590.33665835412,193600,268600
460.2794760410438,268600,50590.33665835412,193600,268600
460.2898667309856,268600,50640.33665835412,193600,268600
460.2898667309856,268600,50640.33665835412,193600,268600
460.3002574209274,268600,50690.33665835412,193600,268600
460.3002574209274,268600,50690.33665835412,193600,268600
460.3106481108692,268600,50740.33665835412,193600,268600
460.3106481108692,268600,50740.33665835412,193600,268600
460.321038800811,268600,50790.33665835412,193600,268600
460.321038800811,268600,50790.33665835412,193600,268600
460.3314294907528,268600,50840.33665835412,193600,268600
460.3314294907528,268600,50840.33665835412,193600,268600
460.3418201806946,268600,50890.33665835412,193600,268600
460.3418201806946,268600,50890.33665835412,193600,268600
460.3522108706364,268600,50940.33665835412,193600,268600
460.3522108706364,268600,50940.33665835412,193600,268600
460.3626015605782,268600,50990.33665835412,193600,268600
460.3626015605782,268600,50990.33665835412,193600,268600
460.37299225052,268600,51040.33665835412,193600,268600
460.37299225052,268600,51040.33665835412,193600,268600
460.3833829404618,268600,51090.33665835412,193600,268600
460.3833829404618,268600,51090.33665835412,193600,268600
460.3937736304036,268600,51140.33665835412,193600,268600
460.3937736304036,268600,51140.33665835412,193600,268600
460.4041643203454,268600,51190.33665835412,193600,268600
460.4041643203454,268600,51190.33665835412,193600,268600
460.4145550102872,268600,51240.33665835412,193600,268600
460.4145550102872,268600,51240.33665835412,193600,268600
460.424945700229,268600,51290.33665835412,193600,268600
460.424945700229,268600,51290.33665835412,193600,268600
460.4353363901708,268600,51340.33665835412,193600,268600
460.4353363901708,268600,51340.33665835412,193600,268600
460.4457270801126,268600,51390.33665835412,193600,268600
460.4457270801126,268600,51390.33665835412,193600,268600
460.4561177700544,268600,51440.33665835412,193600,268600
460.4561177700544,268600,51440.33665835412,193600,268600
460.4665084599962,268600,51490.33665835412,193600,268600
460.4665084599962,268600,51490.33665835412,193600,268600
460.476899149938,268600,51540.33665835412,193600,268600
460.476899149938,268600,51540.33665835412,193600,268600
460.4872898398798,268600,51590.33665835412,193600,268600
460.4872898398798,268600,51590.33665835412,193600,268600
460.4976805298216,268600,51640.33665835412,193600,268600
460.4976805298216,268600,51640.33665835412,193600,268600
460.5080712197634,268600,51690.33665835412,193600,268600
460.5080712197634,268600,51690.33665835412,193600,268600
460.5184619097052,268600,51740.33665835412,193600,268600
460.5184619097052,268600,51740.33665835412,193600,268600
460.528852599647,268600,51790.33665835412,193600,268600
460.528852599647,268600,51790.33665835412,193600,268600
460.5392432895888,268600,51840.33665835412,193600,268600
460.5392432895888,268600,51840.33665835412,193600,268600
460.5496339795306,268600,51890.33665835412,193600,268600
460.5496339795306,268600,51890.33665835412,193600,268600
460.5600246694724,268600,51940.33665835412,193600,268600
460.5600246694724,268600,51940.33665835412,193600,268600
460.5704153594142,268600,51990.33665835412,193600,268600
460.5704153594142,268600,51990.33665835412,193600,268600
460.580806049356,268600,52040.33665835412,193600,268600
460.580806049356,268600,52040.33665835412,193600,268600
460.5911967392978,268600,52090.33665835412,193600,268600
460.5911967392978,268600,52090.33665835412,193600,268600
460.6015874292396,268600,52140.33665835412,193600,268600
460.6015874292396,268600,52140.33665835412,193600,268600
460.6119781191814,268600,52190.33665835412,193600,268600
460.6119781191814,268600,52190.33665835412,193600,268600
460.6223688091232,268600,52240.33665835412,193600,268600
460.6223688091232,268600,52240.33665835412,193600,268600
460.632759499065,268600,52290.33665835412,193600,268600
460.632759499065,268600,52290.33665835412,193600,268600
460.6431501890068,268600,52340.33665835412,193600,268600
460.6431501890068,268600,52340.33665835412,193600,268600
460.6535408789486,268600,52390.33665835412,193600,268600
460.6535408789486,268600,52390.33665835412,193600,268600
460.6639315688904,268600,52440.33665835412,193600,268600
460.6639315688904,268600,52440.33665835412,193600,268600
460.6743222588322,268600,52490.33665835412,193600,268600
460.6743222588322,268600,52490.33665835412,193600,268600
460.684712948774,268600,52540.33665835412,193600,268600
460.684712948774,268600,52540.33665835412,193600,268600
460.6951036387158,268600,52590.33665835412,193600,268600
460.6951036387158,268600,52590.33665835412,193600,268600
460.7054943286576,268600,52640.33665835412,193600,268600
460.7054943286576,268600,52640.33665835412,193600,268600
460.7158850185994,268600,52690.33665835412,193600,268600
460.7158850185994,268600,52690.33665835412,193600,268600
460.7262757085412,268600,52740.33665835412,193600,268600
460.7262757085412,268600,52740.33665835412,193600,268600
460.736666398483,268600,52790.33665835412,193600,268600
460.736666398483,268600,52790.33665835412,193600,268600
460.7470570884248,268600,52840.33665835412,193600,268600
460.7470570884248,268600,52840.33665835412,193600,268600
460.7574477783666,268600,52890.33665835412,193600,268600
460.7574477783666,268600,52890.33665835412,193600,268600
460.7678384683084,268600,52940.33665835412,193600,268600
460.7678384683084,268600,52940.33665835412,193600,268600
460.7782291582502,268600,52990.33665835412,193600,268600
460.7782291582502,268600,52990.33665835412,193600,268600
460.788619848192,268600,53040.33665835412,193600,268600
460.788619848192,268600,53040.33665835412,193600,268600
460.7990105381338,268600,53090.33665835412,193600,268600
460.7990105381338,268600,53090.33665835412,193600,268600
460.8094012280756,268600,53140.33665835412,193600,268600
460.8094012280756,268600,53140.33665835412,193600,268600
460.8197919180174,268600,53190.33665835412,193600,268600
460.8197919180174,268600,53190.33665835412,193600,268600
460.8301826079592,268600,53240.33665835412,193600,268600
460.8301826079592,268600,53240.33665835412,193600,268600
460.840573297901,268600,53290.33665835412,193600,268600
460.840573297901,268600,53290.33665835412,193600,268600
460.8509639878428,268600,53340.33665835412,193600,268600
460.8509639878428,268600,53340.33665835412,193600,268600
460.8613546777846,268600,53390.33665835412,193600,268600
460.8613546777846,268600,53390.33665835412,193600,268600
460.8717453677264,268600,53440.33665835412,193600,268600
460.8717453677264,268600,53440.33665835412,193600,268600
460.8821360576682,268600,53490.33665835412,193600,268600
460.8821360576682,268600,53490.33665835412,193600,268600
460.89252674761,268600,53540.33665835412,193600,268600
460.89252674761,268600,53540.33665835412,193600,268600
460.9029174375518,268600,53590.33665835412,193600,268600
460.9029174375518,268600,53590.33665835412,193600,268600
460.9133081274936,268600,53640.33665835412,193600,268600
460.9133081274936,268600,53640.33665835412,193600,268600
460.9236988174354,268600,53690.33665835412,193600,268600
460.9236988174354,268600,53690.33665835412,193600,268600
460.9340895073772,268600,53740.33665835412,193600,268600
460.9340895073772,268600,53740.33665835412,193600,268600
460.944480197319,268600,53790.33665835412,193600,268600
460.944480197319,268600,53790.33665835412,193600,268600
460.9548708872608,268600,53840.33665835412,193600,268600
460.9548708872608,268600,53840.33665835412,193600,268600
460.9652615772026,268600,53890.33665835412,193600,268600
460.9652615772026,268600,53890.33665835412,193600,268600
460.9756522671444,268600,53940.33665835412,193600,268600
460.9756522671444,268600,53940.33665835412,193600,268600
460.9860429570862,268600,53990.33665835412,193600,268600
460.9860429570862,268600,53990.33665835412,193600,268600
460.996433647028,268600,54040.33665835412,193600,268600
460.996433647028,268600,54040.33665835412,193600,268600
461.0068243369698,268600,54090.33665835412,193600,268600
461.0068243369698,268600,54090.33665835412,193600,268600
461.01721502691163,268600,54140.33665835412,193600,268600
461.01721502691163,268600,54140.33665835412,193600,268600
461.02760571685343,268600,54190.33665835412,193600,268600
461.02760571685343,268600,54190.33665835412,193600,268600
461.03799640679523,268600,54240.33665835412,193600,268600
461.03799640679523,268600,54240.33665835412,193600,268600
461.04838709673703,268600,54290.33665835412,193600,268600
461.04838709673703,268600,54290.33665835412,193600,268600
461.05877778667883,268600,54340.33665835412,193600,268600
461.05877778667883,268600,54340.33665835412,193600,268600
461.06916847662063,268600,54390.33665835412,193600,268600
461.06916847662063,268600,54390.33665835412,193600,268600
461.07955916656243,268600,54440.33665835412,193600,268600
461.07955916656243,268600,54440.33665835412,193600,268600
461.08994985650423,268600,54490.33665835412,193600,268600
461.08994985650423,268600,54490.33665835412,193600,268600
461.10034054644603,268600,54540.33665835412,193600,268600
461.10034054644603,268600,54540.33665835412,193600,268600
461.11073123638783,268600,54590.33665835412,193600,268600
461.11073123638783,268600,54590.33665835412,193600,268600
461.12112192632964,268600,54640.33665835412,193600,268600
461.12112192632964,268600,54640.33665835412,193600,268600
461.13151261627144,268600,54690.33665835412,193600,268600
461.13151261627144,268600,54690.33665835412,193600,268600
461.14190330621324,268600,54740.33665835412,193600,268600
461.14190330621324,268600,54740.33665835412,193600,268600
461.15229399615504,268600,54790.33665835412,193600,268600
461.15229399615504,268600,54790.33665835412,193600,268600
461.16268468609684,268600,54840.33665835412,193600,268600
461.16268468609684,268600,54840.33665835412,193600,268600
461.17307537603864,268600,54890.33665835412,193600,268600
461.17307537603864,268600,54890.33665835412,193600,268600
461.18346606598044,268600,54940.33665835412,193600,268600
461.18346606598044,268600,54940.33665835412,193600,268600
461.19385675592224,268600,54990.33665835412,193600,268600
461.19385675592224,268600,54990.33665835412,193600,268600
461.20424744586404,268600,55040.33665835412,193600,268600
461.20424744586404,268600,55040.33665835412,193600,268600
461.21463813580584,268600,55090.33665835412,193600,268600
461.21463813580584,268600,55090.33665835412,193600,268600
461.22502882574764,268600,55140.33665835412,193600,268600
461.22502882574764,268600,55140.33665835412,193600,268600
461.23541951568944,268600,55190.33665835412,193600,268600
461.23541951568944,268600,55190.33665835412,193600,268600
461.24581020563124,268600,55240.33665835412,193600,268600
461.24581020563124,268600,55240.33665835412,193600,268600
461.25620089557304,268600,55290.33665835412,193600,268600
461.25620089557304,268600,55290.33665835412,193600,268600
461.2631686175814,268600,55323.86533665835,193600.0,268600.0
461.2985908147766,268600,55323.86533665835,193600.0,268600.0
461.2985908147766,268600,55323.86533665835,193600.0,268600.0
461.40611769649706,268600,55323.86533665835,193600.0,268600.0
461.40611769649706,268600,55323.86533665835,193600.0,268600.0
461.5136445782175,268600,55323.86533665835,193600.0,268600.0
461.5136445782175,268600,55323.86533665835,193600.0,268600.0
461.62117145993795,268600,55323.86533665835,193600.0,268600.0
461.62117145993795,268600,55323.86533665835,193600.0,268600.0
461.7286983416584,268600,55323.86533665835,193600.0,268600.0
461.7286983416584,268600,55323.86533665835,193600.0,268600.0
461.83622522337885,268600,55323.86533665835,193600.0,268600.0
461.83622522337885,268600,55323.86533665835,193600.0,268600.0
461.9437521050993,268600,55323.86533665835,193600.0,268600.0
461.9437521050993,268600,55323.86533665835,193600.0,268600.0
462.05127898681974,268600,55323.86533665835,193600.0,268600.0
462.05127898681974,268600,55323.86533665835,193600.0,268600.0
462.1588058685402,268600,55323.86533665835,193600.0,268600.0
462.1588058685402,268600,55323.86533665835,193600.0,268600.0
462.26633275026063,268600,55323.86533665835,193600.0,268600.0
462.26633275026063,268600,55323.86533665835,193600.0,268600.0
462.3738596319811,268600,55323.86533665835,193600.0,268600.0
462.3738596319811,268600,55323.86533665835,193600.0,268600.0
462.4813865137015,268600,55323.86533665835,193600.0,268600.0
462.4813865137015,268600,55323.86533665835,193600.0,268600.0
462.58891339542197,268600,55323.86533665835,193600.0,268600.0
462.58891339542197,268600,55323.86533665835,193600.0,268600.0
462.6964402771424,268600,55323.86533665835,193600.0,268600.0
462.6964402771424,268600,55323.86533665835,193600.0,268600.0
462.80396715886286,268600,55323.86533665835,193600.0,268600.0
462.80396715886286,268600,55323.86533665835,193600.0,268600.0
462.9114940405833,268600,55323.86533665835,193600.0,268600.0
462.9114940405833,268600,55323.86533665835,193600.0,268600.0
463.01902092230375,268600,55323.86533665835,193600.0,268600.0
463.01902092230375,268600,55323.86533665835,193600.0,268600.0
463.1265478040242,268600,55323.86533665835,193600.0,268600.0
463.1265478040242,268600,55323.86533665835,193600.0,268600.0
463.23407468574464,268600,55323.86533665835,193600.0,268600.0
463.23407468574464,268600,55323.86533665835,193600.0,268600.0
463.3416015674651,268600,55323.86533665835,193600.0,268600.0
463.3416015674651,268600,55323.86533665835,193600.0,268600.0
463.44912844918554,268600,55323.86533665835,193600.0,268600.0
463.44912844918554,268600,55323.86533665835,193600.0,268600.0
463.556655330906,268600,55323.86533665835,193600.0,268600.0
463.556655330906,268600,55323.86533665835,193600.0,268600.0
463.66418221262643,268600,55323.86533665835,193600.0,268600.0
463.66418221262643,268600,55323.86533665835,193600.0,268600.0
463.7717090943469,268600,55323.86533665835,193600.0,268600.0
463.7717090943469,268600,55323.86533665835,193600.0,268600.0
463.8792359760673,268600,55323.86533665835,193600.0,268600.0
463.8792359760673,268600,55323.86533665835,193600.0,268600.0
463.98676285778777,268600,55323.86533665835,193600.0,268600.0
463.98676285778777,268600,55323.86533665835,193600.0,268600.0
464.0942897395082,268600,55323.86533665835,193600.0,268600.0
464.0942897395082,268600,55323.86533665835,193600.0,268600.0
464.20181662122866,268600,55323.86533665835,193600.0,268600.0
464.20181662122866,268600,55323.86533665835,193600.0,268600.0
464.3093435029491,268600,55323.86533665835,193600.0,268600.0
464.3093435029491,268600,55323.86533665835,193600.0,268600.0
464.41687038466955,268600,55323.86533665835,193600.0,268600.0
464.41687038466955,268600,55323.86533665835,193600.0,268600.0
464.52439726639,268600,55323.86533665835,193600.0,268600.0
464.52439726639,268600,55323.86533665835,193600.0,268600.0
464.63192414811044,268600,55323.86533665835,193600.0,268600.0
464.63192414811044,268600,55323.86533665835,193600.0,268600.0
464.7394510298309,268600,55323.86533665835,193600.0,268600.0
464.7394510298309,268600,55323.86533665835,193600.0,268600.0
464.84697791155133,268600,55323.86533665835,193600.0,268600.0
464.84697791155133,268600,55323.86533665835,193600.0,268600.0
464.9545047932718,268600,55323.86533665835,193600.0,268600.0
464.9545047932718,268600,55323.86533665835,193600.0,268600.0
465.0620316749922,268600,55323.86533665835,193600.0,268600.0
465.0620316749922,268600,55323.86533665835,193600.0,268600.0
465.1695585567127,268600,55323.86533665835,193600.0,268600.0
465.1695585567127,268600,55323.86533665835,193600.0,268600.0
465.2770854384331,268600,55323.86533665835,193600.0,268600.0
465.2770854384331,268600,55323.86533665835,193600.0,268600.0
465.38461232015356,268600,55323.86533665835,193600.0,268600.0
465.38461232015356,268600,55323.86533665835,193600.0,268600.0
465.492139201874,268600,55323.86533665835,193600.0,268600.0
465.492139201874,268600,55323.86533665835,193600.0,268600.0
465.59966608359446,268600,55323.86533665835,193600.0,268600.0
465.59966608359446,268600,55323.86533665835,193600.0,268600.0
465.7071929653149,268600,55323.86533665835,193600.0,268600.0
465.7071929653149,268600,55323.86533665835,193600.0,268600.0
465.81471984703535,268600,55323.86533665835,193600.0,268600.0
465.81471984703535,268600,55323.86533665835,193600.0,268600.0
465.9222467287558,268600,55323.86533665835,193600.0,268600.0
465.9222467287558,268600,55323.86533665835,193600.0,268600.0
466.02977361047624,268600,55323.86533665835,193600.0,268600.0
466.02977361047624,268600,55323.86533665835,193600.0,268600.0
466.1373004921967,268600,55323.86533665835,193600.0,268600.0
466.1373004921967,268600,55323.86533665835,193600.0,268600.0
466.24482737391713,268600,55323.86533665835,193600.0,268600.0
466.24482737391713,268600,55323.86533665835,193600.0,268600.0
466.3523542556376,268600,55323.86533665835,193600.0,268600.0
466.3523542556376,268600,55323.86533665835,193600.0,268600.0
466.459881137358,268600,55323.86533665835,193600.0,268600.0
466.459881137358,268600,55323.86533665835,193600.0,268600.0
466.56740801907847,268600,55323.86533665835,193600.0,268600.0
466.56740801907847,268600,55323.86533665835,193600.0,268600.0
466.6749349007989,268600,55323.86533665835,193600.0,268600.0
466.6749349007989,268600,55323.86533665835,193600.0,268600.0
466.78246178251936,268600,55323.86533665835,193600.0,268600.0
466.78246178251936,268600,55323.86533665835,193600.0,268600.0
466.8899886642398,268600,55323.86533665835,193600.0,268600.0
466.8899886642398,268600,55323.86533665835,193600.0,268600.0
466.99751554596025,268600,55323.86533665835,193600.0,268600.0
466.99751554596025,268600,55323.86533665835,193600.0,268600.0
467.1050424276807,268600,55323.86533665835,193600.0,268600.0
467.1050424276807,268600,55323.86533665835,193600.0,268600.0
467.21256930940115,268600,55323.86533665835,193600.0,268600.0
467.21256930940115,268600,55323.86533665835,193600.0,268600.0
467.3200961911216,268600,55323.86533665835,193600.0,268600.0
467.3200961911216,268600,55323.86533665835,193600.0,268600.0
467.42762307284204,268600,55323.86533665835,193600.0,268600.0
467.42762307284204,268600,55323.86533665835,193600.0,268600.0
467.5351499545625,268600,55323.86533665835,193600.0,268600.0
467.5351499545625,268600,55323.86533665835,193600.0,268600.0
467.64267683628293,268600,55323.86533665835,193600.0,268600.0
467.64267683628293,268600,55323.86533665835,193600.0,268600.0
467.7502037180034,268600,55323.86533665835,193600.0,268600.0
467.7502037180034,268600,55323.86533665835,193600.0,268600.0
467.8577305997238,268600,55323.86533665835,193600.0,268600.0
467.8577305997238,268600,55323.86533665835,193600.0,268600.0
467.96525748144427,268600,55323.86533665835,193600.0,268600.0
467.96525748144427,268600,55323.86533665835,193600.0,268600.0
468.0727843631647,268600,55323.86533665835,193600.0,268600.0
468.0727843631647,268600,55323.86533665835,193600.0,268600.0
468.18031124488516,268600,55323.86533665835,193600.0,268600.0
468.18031124488516,268600,55323.86533665835,193600.0,268600.0
468.2878381266056,268600,55323.86533665835,193600.0,268600.0
468.2878381266056,268600,55323.86533665835,193600.0,268600.0
468.39536500832605,268600,55323.86533665835,193600.0,268600.0
468.39536500832605,268600,55323.86533665835,193600.0,268600.0
468.5028918900465,268600,55323.86533665835,193600.0,268600.0
468.5028918900465,268600,55323.86533665835,193600.0,268600.0
468.61041877176694,268600,55323.86533665835,193600.0,268600.0
468.61041877176694,268600,55323.86533665835,193600.0,268600.0
468.7179456534874,268600,55323.86533665835,193600.0,268600.0
468.7179456534874,268600,55323.86533665835,193600.0,268600.0
468.82547253520784,268600,55323.86533665835,193600.0,268600.0
468.82547253520784,268600,55323.86533665835,193600.0,268600.0
468.9329994169283,268600,55323.86533665835,193600.0,268600.0
468.9329994169283,268600,55323.86533665835,193600.0,268600.0
469.04052629864873,268600,55323.86533665835,193600.0,268600.0
469.04052629864873,268600,55323.86533665835,193600.0,268600.0
469.1480531803692,268600,55323.86533665835,193600.0,268600.0
469.1480531803692,268600,55323.86533665835,193600.0,268600.0
469.2555800620896,268600,55323.86533665835,193600.0,268600.0
469.2555800620896,268600,55323.86533665835,193600.0,268600.0
469.36310694381007,268600,55323.86533665835,193600.0,268600.0
469.36310694381007,268600,55323.86533665835,193600.0,268600.0
469.4706338255305,268600,55323.86533665835,193600.0,268600.0
469.4706338255305,268600,55323.86533665835,193600.0,268600.0
469.57816070725096,268600,55323.86533665835,193600.0,268600.0
469.57816070725096,268600,55323.86533665835,193600.0,268600.0
469.6856875889714,268600,55323.86533665835,193600.0,268600.0
469.6856875889714,268600,55323.86533665835,193600.0,268600.0
469.79321447069185,268600,55323.86533665835,193600.0,268600.0
469.79321447069185,268600,55323.86533665835,193600.0,268600.0
469.9007413524123,268600,55323.86533665835,193600.0,268600.0
469.9007413524123,268600,55323.86533665835,193600.0,268600.0
470.00826823413274,268600,55323.86533665835,193600.0,268600.0
470.00826823413274,268600,55323.86533665835,193600.0,268600.0
470.1157951158532,268600,55323.86533665835,193600.0,268600.0
470.1157951158532,268600,55323.86533665835,193600.0,268600.0
470.22332199757363,268600,55323.86533665835,193600.0,268600.0
470.22332199757363,268600,55323.86533665835,193600.0,268600.0
470.3308488792941,268600,55323.86533665835,193600.0,268600.0
470.3308488792941,268600,55323.86533665835,193600.0,268600.0
470.4383757610145,268600,55323.86533665835,193600.0,268600.0
470.4383757610145,268600,55323.86533665835,193600.0,268600.0
470.545902642735,268600,55323.86533665835,193600.0,268600.0
470.545902642735,268600,55323.86533665835,193600.0,268600.0
470.6534295244554,268600,55323.86533665835,193600.0,268600.0
470.6534295244554,268600,55323.86533665835,193600.0,268600.0
470.76095640617586,268600,55323.86533665835,193600.0,268600.0
470.76095640617586,268600,55323.86533665835,193600.0,268600.0
470.8684832878963,268600,55323.86533665835,193600.0,268600.0
470.8684832878963,268600,55323.86533665835,193600.0,268600.0
470.97601016961676,268600,55323.86533665835,193600.0,268600.0
470.97601016961676,268600,55323.86533665835,193600.0,268600.0
471.0835370513372,268600,55323.86533665835,193600.0,268600.0
471.0835370513372,268600,55323.86533665835,193600.0,268600.0
471.19106393305765,268600,55323.86533665835,193600.0,268600.0
471.19106393305765,268600,55323.86533665835,193600.0,268600.0
471.2985908147781,268600,55323.86533665835,193600.0,268600.0
471.2985908147781,268600,55323.86533665835,193600.0,268600.0
471.40611769649854,268600,55323.86533665835,193600.0,268600.0
471.40611769649854,268600,55323.86533665835,193600.0,268600.0
471.513644578219,268600,55323.86533665835,193600.0,268600.0
471.513644578219,268600,55323.86533665835,193600.0,268600.0
471.62117145993943,268600,55323.86533665835,193600.0,268600.0
471.62117145993943,268600,55323.86533665835,193600.0,268600.0
471.7286983416599,268600,55323.86533665835,193600.0,268600.0
471.7286983416599,268600,55323.86533665835,193600.0,268600.0
471.8362252233803,268600,55323.86533665835,193600.0,268600.0
471.8362252233803,268600,55323.86533665835,193600.0,268600.0
471.94375210510077,268600,55323.86533665835,193600.0,268600.0
471.94375210510077,268600,55323.86533665835,193600.0,268600.0
472.0512789868212,268600,55323.86533665835,193600.0,268600.0
472.0512789868212,268600,55323.86533665835,193600.0,268600.0
472.15880586854166,268600,55323.86533665835,193600.0,268600.0
472.15880586854166,268600,55323.86533665835,193600.0,268600.0
472.2663327502621,268600,55323.86533665835,193600.0,268600.0
472.2663327502621,268600,55323.86533665835,193600.0,268600.0
472.37385963198255,268600,55323.86533665835,193600.0,268600.0
472.37385963198255,268600,55323.86533665835,193600.0,268600.0
472.481386513703,268600,55323.86533665835,193600.0,268600.0
472.481386513703,268600,55323.86533665835,193600.0,268600.0
472.58891339542345,268600,55323.86533665835,193600.0,268600.0
472.58891339542345,268600,55323.86533665835,193600.0,268600.0
472.6964402771439,268600,55323.86533665835,193600.0,268600.0
472.6964402771439,268600,55323.86533665835,193600.0,268600.0
472.80396715886434,268600,55323.86533665835,193600.0,268600.0
472.80396715886434,268600,55323.86533665835,193600.0,268600.0
472.9114940405848,268600,55323.86533665835,193600.0,268600.0
472.9114940405848,268600,55323.86533665835,193600.0,268600.0
473.01902092230523,268600,55323.86533665835,193600.0,268600.0
473.01902092230523,268600,55323.86533665835,193600.0,268600.0
473.1265478040257,268600,55323.86533665835,193600.0,268600.0
473.1265478040257,268600,55323.86533665835,193600.0,268600.0
473.2340746857461,268600,55323.86533665835,193600.0,268600.0
473.2340746857461,268600,55323.86533665835,193600.0,268600.0
473.34160156746657,268600,55323.86533665835,193600.0,268600.0
473.34160156746657,268600,55323.86533665835,193600.0,268600.0
473.449128449187,268600,55323.86533665835,193600.0,268600.0
473.449128449187,268600,55323.86533665835,193600.0,268600.0
473.55665533090746,268600,55323.86533665835,193600.0,268600.0
473.55665533090746,268600,55323.86533665835,193600.0,268600.0
473.6641822126279,268600,55323.86533665835,193600.0,268600.0
473.6641822126279,268600,55323.86533665835,193600.0,268600.0
473.77170909434835,268600,55323.86533665835,193600.0,268600.0
473.77170909434835,268600,55323.86533665835,193600.0,268600.0
473.8792359760688,268600,55323.86533665835,193600.0,268600.0
473.8792359760688,268600,55323.86533665835,193600.0,268600.0
473.98676285778924,268600,55323.86533665835,193600.0,268600.0
473.98676285778924,268600,55323.86533665835,193600.0,268600.0
474.0942897395097,268600,55323.86533665835,193600.0,268600.0
474.0942897395097,268600,55323.86533665835,193600.0,268600.0
474.20181662123014,268600,55323.86533665835,193600.0,268600.0
474.20181662123014,268600,55323.86533665835,193600.0,268600.0
474.3093435029506,268600,55323.86533665835,193600.0,268600.0
474.3093435029506,268600,55323.86533665835,193600.0,268600.0
474.41687038467103,268600,55323.86533665835,193600.0,268600.0
474.41687038467103,268600,55323.86533665835,193600.0,268600.0
474.5243972663915,268600,55323.86533665835,193600.0,268600.0
474.5243972663915,268600,55323.86533665835,193600.0,268600.0
474.6319241481119,268600,55323.86533665835,193600.0,268600.0
474.6319241481119,268600,55323.86533665835,193600.0,268600.0
474.73945102983237,268600,55323.86533665835,193600.0,268600.0
474.73945102983237,268600,55323.86533665835,193600.0,268600.0
474.8469779115528,268600,55323.86533665835,193600.0,268600.0
474.8469779115528,268600,55323.86533665835,193600.0,268600.0
474.95450479327326,268600,55323.86533665835,193600.0,268600.0
474.95450479327326,268600,55323.86533665835,193600.0,268600.0
475.0620316749937,268600,55323.86533665835,193600.0,268600.0
475.0620316749937,268600,55323.86533665835,193600.0,268600.0
475.16955855671415,268600,55323.86533665835,193600.0,268600.0
475.16955855671415,268600,55323.86533665835,193600.0,268600.0
475.2770854384346,268600,55323.86533665835,193600.0,268600.0
475.2770854384346,268600,55323.86533665835,193600.0,268600.0
475.38461232015504,268600,55323.86533665835,193600.0,268600.0
475.38461232015504,268600,55323.86533665835,193600.0,268600.0
475.4921392018755,268600,55323.86533665835,193600.0,268600.0
475.4921392018755,268600,55323.86533665835,193600.0,268600.0
475.59966608359593,268600,55323.86533665835,193600.0,268600.0
475.59966608359593,268600,55323.86533665835,193600.0,268600.0
475.7071929653164,268600,55323.86533665835,193600.0,268600.0
475.7071929653164,268600,55323.86533665835,193600.0,268600.0
475.8147198470368,268600,55323.86533665835,193600.0,268600.0
475.8147198470368,268600,55323.86533665835,193600.0,268600.0
475.9222467287573,268600,55323.86533665835,193600.0,268600.0
475.9222467287573,268600,55323.86533665835,193600.0,268600.0
476.0297736104777,268600,55323.86533665835,193600.0,268600.0
476.0297736104777,268600,55323.86533665835,193600.0,268600.0
476.13730049219816,268600,55323.86533665835,193600.0,268600.0
476.13730049219816,268600,55323.86533665835,193600.0,268600.0
476.2448273739186,268600,55323.86533665835,193600.0,268600.0
476.2448273739186,268600,55323.86533665835,193600.0,268600.0
476.35235425563906,268600,55323.86533665835,193600.0,268600.0
476.35235425563906,268600,55323.86533665835,193600.0,268600.0
476.4598811373595,268600,55323.86533665835,193600.0,268600.0
476.4598811373595,268600,55323.86533665835,193600.0,268600.0
476.56740801907995,268600,55323.86533665835,193600.0,268600.0
476.56740801907995,268600,55323.86533665835,193600.0,268600.0
476.6749349008004,268600,55323.86533665835,193600.0,268600.0
476.6749349008004,268600,55323.86533665835,193600.0,268600.0
476.78246178252084,268600,55323.86533665835,193600.0,268600.0
476.78246178252084,268600,55323.86533665835,193600.0,268600.0
476.8899886642413,268600,55323.86533665835,193600.0,268600.0
476.8899886642413,268600,55323.86533665835,193600.0,268600.0
476.99751554596173,268600,55323.86533665835,193600.0,268600.0
476.99751554596173,268600,55323.86533665835,193600.0,268600.0
477.1050424276822,268600,55323.86533665835,193600.0,268600.0
477.1050424276822,268600,55323.86533665835,193600.0,268600.0
477.2125693094026,268600,55323.86533665835,193600.0,268600.0
477.2125693094026,268600,55323.86533665835,193600.0,268600.0
477.32009619112307,268600,55323.86533665835,193600.0,268600.0
477.32009619112307,268600,55323.86533665835,193600.0,268600.0
477.4276230728435,268600,55323.86533665835,193600.0,268600.0
477.4276230728435,268600,55323.86533665835,193600.0,268600.0
477.53514995456396,268600,55323.86533665835,193600.0,268600.0
477.53514995456396,268600,55323.86533665835,193600.0,268600.0
477.6426768362844,268600,55323.86533665835,193600.0,268600.0
477.6426768362844,268600,55323.86533665835,193600.0,268600.0
477.75020371800485,268600,55323.86533665835,193600.0,268600.0
477.75020371800485,268600,55323.86533665835,193600.0,268600.0
477.8577305997253,268600,55323.86533665835,193600.0,268600.0
477.8577305997253,268600,55323.86533665835,193600.0,268600.0
477.96525748144575,268600,55323.86533665835,193600.0,268600.0
477.96525748144575,268600,55323.86533665835,193600.0,268600.0
478.0727843631662,268600,55323.86533665835,193600.0,268600.0
478.0727843631662,268600,55323.86533665835,193600.0,268600.0
478.18031124488664,268600,55323.86533665835,193600.0,268600.0
478.18031124488664,268600,55323.86533665835,193600.0,268600.0
478.2878381266071,268600,55323.86533665835,193600.0,268600.0
478.2878381266071,268600,55323.86533665835,193600.0,268600.0
478.39536500832753,268600,55323.86533665835,193600.0,268600.0
478.39536500832753,268600,55323.86533665835,193600.0,268600.0
478.502891890048,268600,55323.86533665835,193600.0,268600.0
478.502891890048,268600,55323.86533665835,193600.0,268600.0
478.6104187717684,268600,55323.86533665835,193600.0,268600.0
478.6104187717684,268600,55323.86533665835,193600.0,268600.0
478.71794565348887,268600,55323.86533665835,193600.0,268600.0
478.71794565348887,268600,55323.86533665835,193600.0,268600.0
478.8254725352093,268600,55323.86533665835,193600.0,268600.0
478.8254725352093,268600,55323.86533665835,193600.0,268600.0
478.93299941692976,268600,55323.86533665835,193600.0,268600.0
478.93299941692976,268600,55323.86533665835,193600.0,268600.0
479.0405262986502,268600,55323.86533665835,193600.0,268600.0
479.0405262986502,268600,55323.86533665835,193600.0,268600.0
479.14805318037065,268600,55323.86533665835,193600.0,268600.0
479.14805318037065,268600,55323.86533665835,193600.0,268600.0
479.2555800620911,268600,55323.86533665835,193600.0,268600.0
479.2555800620911,268600,55323.86533665835,193600.0,268600.0
479.36310694381154,268600,55323.86533665835,193600.0,268600.0
479.36310694381154,268600,55323.86533665835,193600.0,268600.0
479.470633825532,268600,55323.86533665835,193600.0,268600.0
479.470633825532,268600,55323.86533665835,193600.0,268600.0
479.57816070725244,268600,55323.86533665835,193600.0,268600.0
479.57816070725244,268600,55323.86533665835,193600.0,268600.0
479.6856875889729,268600,55323.86533665835,193600.0,268600.0
479.6856875889729,268600,55323.86533665835,193600.0,268600.0
479.79321447069333,268600,55323.86533665835,193600.0,268600.0
479.79321447069333,268600,55323.86533665835,193600.0,268600.0
479.9007413524138,268600,55323.86533665835,193600.0,268600.0
479.9007413524138,268600,55323.86533665835,193600.0,268600.0
480.0082682341342,268600,55323.86533665835,193600.0,268600.0
480.0082682341342,268600,55323.86533665835,193600.0,268600.0
480.11579511585467,268600,55323.86533665835,193600.0,268600.0
480.11579511585467,268600,55323.86533665835,193600.0,268600.0
480.2233219975751,268600,55323.86533665835,193600.0,268600.0
480.2233219975751,268600,55323.86533665835,193600.0,268600.0
480.33084887929556,268600,55323.86533665835,193600.0,268600.0
480.33084887929556,268600,55323.86533665835,193600.0,268600.0
480.438375761016,268600,55323.86533665835,193600.0,268600.0
480.438375761016,268600,55323.86533665835,193600.0,268600.0
480.54590264273645,268600,55323.86533665835,193600.0,268600.0
480.54590264273645,268600,55323.86533665835,193600.0,268600.0
480.6534295244569,268600,55323.86533665835,193600.0,268600.0
480.6534295244569,268600,55323.86533665835,193600.0,268600.0
480.76095640617734,268600,55323.86533665835,193600.0,268600.0
480.76095640617734,268600,55323.86533665835,193600.0,268600.0
480.8684832878978,268600,55323.86533665835,193600.0,268600.0
480.8684832878978,268600,55323.86533665835,193600.0,268600.0
480.97601016961823,268600,55323.86533665835,193600.0,268600.0
480.97601016961823,268600,55323.86533665835,193600.0,268600.0
481.0835370513387,268600,55323.86533665835,193600.0,268600.0
481.0835370513387,268600,55323.86533665835,193600.0,268600.0
481.1910639330591,268600,55323.86533665835,193600.0,268600.0
481.1910639330591,268600,55323.86533665835,193600.0,268600.0
481.2985908147796,268600,55323.86533665835,193600.0,268600.0
481.2985908147796,268600,55323.86533665835,193600.0,268600.0
481.4061176965,268600,55323.86533665835,193600.0,268600.0
481.4061176965,268600,55323.86533665835,193600.0,268600.0
481.51364457822046,268600,55323.86533665835,193600.0,268600.0
481.51364457822046,268600,55323.86533665835,193600.0,268600.0
481.6211714599409,268600,55323.86533665835,193600.0,268600.0
481.6211714599409,268600,55323.86533665835,193600.0,268600.0
481.72869834166136,268600,55323.86533665835,193600.0,268600.0
481.72869834166136,268600,55323.86533665835,193600.0,268600.0
481.8362252233818,268600,55323.86533665835,193600.0,268600.0
481.8362252233818,268600,55323.86533665835,193600.0,268600.0
481.94375210510225,268600,55323.86533665835,193600.0,268600.0
481.94375210510225,268600,55323.86533665835,193600.0,268600.0
482.0512789868227,268600,55323.86533665835,193600.0,268600.0
482.0512789868227,268600,55323.86533665835,193600.0,268600.0
482.15880586854314,268600,55323.86533665835,193600.0,268600.0
482.15880586854314,268600,55323.86533665835,193600.0,268600.0
482.2663327502636,268600,55323.86533665835,193600.0,268600.0
482.2663327502636,268600,55323.86533665835,193600.0,268600.0
482.37385963198403,268600,55323.86533665835,193600.0,268600.0
482.37385963198403,268600,55323.86533665835,193600.0,268600.0
482.4813865137045,268600,55323.86533665835,193600.0,268600.0
482.4813865137045,268600,55323.86533665835,193600.0,268600.0
482.5889133954249,268600,55323.86533665835,193600.0,268600.0
482.5889133954249,268600,55323.86533665835,193600.0,268600.0
482.69644027714537,268600,55323.86533665835,193600.0,268600.0
482.69644027714537,268600,55323.86533665835,193600.0,268600.0
482.8039671588658,268600,55323.86533665835,193600.0,268600.0
482.8039671588658,268600,55323.86533665835,193600.0,268600.0
482.91149404058626,268600,55323.86533665835,193600.0,268600.0
482.91149404058626,268600,55323.86533665835,193600.0,268600.0
483.0190209223067,268600,55323.86533665835,193600.0,268600.0
483.0190209223067,268600,55323.86533665835,193600.0,268600.0
483.12654780402715,268600,55323.86533665835,193600.0,268600.0
483.12654780402715,268600,55323.86533665835,193600.0,268600.0
483.2340746857476,268600,55323.86533665835,193600.0,268600.0
483.2340746857476,268600,55323.86533665835,193600.0,268600.0
483.34160156746805,268600,55323.86533665835,193600.0,268600.0
483.34160156746805,268600,55323.86533665835,193600.0,268600.0
483.4491284491885,268600,55323.86533665835,193600.0,268600.0
483.4491284491885,268600,55323.86533665835,193600.0,268600.0
483.55665533090894,268600,55323.86533665835,193600.0,268600.0
483.55665533090894,268600,55323.86533665835,193600.0,268600.0
483.6641822126294,268600,55323.86533665835,193600.0,268600.0
483.6641822126294,268600,55323.86533665835,193600.0,268600.0
483.77170909434983,268600,55323.86533665835,193600.0,268600.0
483.77170909434983,268600,55323.86533665835,193600.0,268600.0
483.8792359760703,268600,55323.86533665835,193600.0,268600.0
483.8792359760703,268600,55323.86533665835,193600.0,268600.0
483.9867628577907,268600,55323.86533665835,193600.0,268600.0
483.9867628577907,268600,55323.86533665835,193600.0,268600.0
484.09428973951117,268600,55323.86533665835,193600.0,268600.0
484.09428973951117,268600,55323.86533665835,193600.0,268600.0
484.2018166212316,268600,55323.86533665835,193600.0,268600.0
484.2018166212316,268600,55323.86533665835,193600.0,268600.0
484.30934350295206,268600,55323.86533665835,193600.0,268600.0
484.30934350295206,268600,55323.86533665835,193600.0,268600.0
484.4168703846725,268600,55323.86533665835,193600.0,268600.0
484.4168703846725,268600,55323.86533665835,193600.0,268600.0
484.52439726639295,268600,55323.86533665835,193600.0,268600.0
484.52439726639295,268600,55323.86533665835,193600.0,268600.0
484.6319241481134,268600,55323.86533665835,193600.0,268600.0
484.6319241481134,268600,55323.86533665835,193600.0,268600.0
484.73945102983384,268600,55323.86533665835,193600.0,268600.0
484.73945102983384,268600,55323.86533665835,193600.0,268600.0
484.8469779115543,268600,55323.86533665835,193600.0,268600.0
484.8469779115543,268600,55323.86533665835,193600.0,268600.0
484.95450479327474,268600,55323.86533665835,193600.0,268600.0
484.95450479327474,268600,55323.86533665835,193600.0,268600.0
485.0620316749952,268600,55323.86533665835,193600.0,268600.0
485.0620316749952,268600,55323.86533665835,193600.0,268600.0
485.16955855671563,268600,55323.86533665835,193600.0,268600.0
485.16955855671563,268600,55323.86533665835,193600.0,268600.0
485.2770854384361,268600,55323.86533665835,193600.0,268600.0
485.2770854384361,268600,55323.86533665835,193600.0,268600.0
485.3846123201565,268600,55323.86533665835,193600.0,268600.0
485.3846123201565,268600,55323.86533665835,193600.0,268600.0
485.49213920187697,268600,55323.86533665835,193600.0,268600.0
485.49213920187697,268600,55323.86533665835,193600.0,268600.0
485.5996660835974,268600,55323.86533665835,193600.0,268600.0
485.5996660835974,268600,55323.86533665835,193600.0,268600.0
485.70719296531786,268600,55323.86533665835,193600.0,268600.0
485.70719296531786,268600,55323.86533665835,193600.0,268600.0
485.8147198470383,268600,55323.86533665835,193600.0,268600.0
485.8147198470383,268600,55323.86533665835,193600.0,268600.0
485.92224672875875,268600,55323.86533665835,193600.0,268600.0
485.92224672875875,268600,55323.86533665835,193600.0,268600.0
486.0297736104792,268600,55323.86533665835,193600.0,268600.0
486.0297736104792,268600,55323.86533665835,193600.0,268600.0
486.13730049219964,268600,55323.86533665835,193600.0,268600.0
486.13730049219964,268600,55323.86533665835,193600.0,268600.0
486.2448273739201,268600,55323.86533665835,193600.0,268600.0
486.2448273739201,268600,55323.86533665835,193600.0,268600.0
486.35235425564053,268600,55323.86533665835,193600.0,268600.0
486.35235425564053,268600,55323.86533665835,193600.0,268600.0
486.459881137361,268600,55323.86533665835,193600.0,268600.0
486.459881137361,268600,55323.86533665835,193600.0,268600.0
486.5674080190814,268600,55323.86533665835,193600.0,268600.0
486.5674080190814,268600,55323.86533665835,193600.0,268600.0
486.6749349008019,268600,55323.86533665835,193600.0,268600.0
486.6749349008019,268600,55323.86533665835,193600.0,268600.0
486.7824617825223,268600,55323.86533665835,193600.0,268600.0
486.7824617825223,268600,55323.86533665835,193600.0,268600.0
486.88998866424276,268600,55323.86533665835,193600.0,268600.0
486.88998866424276,268600,55323.86533665835,193600.0,268600.0
486.9975155459632,268600,55323.86533665835,193600.0,268600.0
486.9975155459632,268600,55323.86533665835,193600.0,268600.0
487.10504242768366,268600,55323.86533665835,193600.0,268600.0
487.10504242768366,268600,55323.86533665835,193600.0,268600.0
487.2125693094041,268600,55323.86533665835,193600.0,268600.0
487.2125693094041,268600,55323.86533665835,193600.0,268600.0
487.32009619112455,268600,55323.86533665835,193600.0,268600.0
487.32009619112455,268600,55323.86533665835,193600.0,268600.0
487.427623072845,268600,55323.86533665835,193600.0,268600.0
487.427623072845,268600,55323.86533665835,193600.0,268600.0
487.53514995456544,268600,55323.86533665835,193600.0,268600.0
487.53514995456544,268600,55323.86533665835,193600.0,268600.0
487.6426768362859,268600,55323.86533665835,193600.0,268600.0
487.6426768362859,268600,55323.86533665835,193600.0,268600.0
487.75020371800633,268600,55323.86533665835,193600.0,268600.0
487.75020371800633,268600,55323.86533665835,193600.0,268600.0
487.8577305997268,268600,55323.86533665835,193600.0,268600.0
487.8577305997268,268600,55323.86533665835,193600.0,268600.0
487.9652574814472,268600,55323.86533665835,193600.0,268600.0
487.9652574814472,268600,55323.86533665835,193600.0,268600.0
488.07278436316767,268600,55323.86533665835,193600.0,268600.0
488.07278436316767,268600,55323.86533665835,193600.0,268600.0
488.1803112448881,268600,55323.86533665835,193600.0,268600.0
488.1803112448881,268600,55323.86533665835,193600.0,268600.0
488.28783812660856,268600,55323.86533665835,193600.0,268600.0
488.28783812660856,268600,55323.86533665835,193600.0,268600.0
488.395365008329,268600,55323.86533665835,193600.0,268600.0
488.395365008329,268600,55323.86533665835,193600.0,268600.0
488.50289189004945,268600,55323.86533665835,193600.0,268600.0
488.50289189004945,268600,55323.86533665835,193600.0,268600.0
488.6104187717699,268600,55323.86533665835,193600.0,268600.0
488.6104187717699,268600,55323.86533665835,193600.0,268600.0
488.71794565349035,268600,55323.86533665835,193600.0,268600.0
488.71794565349035,268600,55323.86533665835,193600.0,268600.0
488.8254725352108,268600,55323.86533665835,193600.0,268600.0
488.8254725352108,268600,55323.86533665835,193600.0,268600.0
488.93299941693124,268600,55323.86533665835,193600.0,268600.0
488.93299941693124,268600,55323.86533665835,193600.0,268600.0
489.0405262986517,268600,55323.86533665835,193600.0,268600.0
489.0405262986517,268600,55323.86533665835,193600.0,268600.0
489.14805318037213,268600,55323.86533665835,193600.0,268600.0
489.14805318037213,268600,55323.86533665835,193600.0,268600.0
489.2555800620926,268600,55323.86533665835,193600.0,268600.0
489.2555800620926,268600,55323.86533665835,193600.0,268600.0
489.363106943813,268600,55323.86533665835,193600.0,268600.0
489.363106943813,268600,55323.86533665835,193600.0,268600.0
489.47063382553347,268600,55323.86533665835,193600.0,268600.0
489.47063382553347,268600,55323.86533665835,193600.0,268600.0
489.5781607072539,268600,55323.86533665835,193600.0,268600.0
489.5781607072539,268600,55323.86533665835,193600.0,268600.0
489.68568758897436,268600,55323.86533665835,193600.0,268600.0
489.68568758897436,268600,55323.86533665835,193600.0,268600.0
489.7932144706948,268600,55323.86533665835,193600.0,268600.0
489.7932144706948,268600,55323.86533665835,193600.0,268600.0
489.90074135241525,268600,55323.86533665835,193600.0,268600.0
489.90074135241525,268600,55323.86533665835,193600.0,268600.0
490.0082682341357,268600,55323.86533665835,193600.0,268600.0
490.0082682341357,268600,55323.86533665835,193600.0,268600.0
490.11579511585614,268600,55323.86533665835,193600.0,268600.0
490.11579511585614,268600,55323.86533665835,193600.0,268600.0
490.2233219975766,268600,55323.86533665835,193600.0,268600.0
490.2233219975766,268600,55323.86533665835,193600.0,268600.0
490.33084887929704,268600,55323.86533665835,193600.0,268600.0
490.33084887929704,268600,55323.86533665835,193600.0,268600.0
490.4383757610175,268600,55323.86533665835,193600.0,268600.0
490.4383757610175,268600,55323.86533665835,193600.0,268600.0
490.54590264273793,268600,55323.86533665835,193600.0,268600.0
490.54590264273793,268600,55323.86533665835,193600.0,268600.0
490.6534295244584,268600,55323.86533665835,193600.0,268600.0
490.6534295244584,268600,55323.86533665835,193600.0,268600.0
490.7609564061788,268600,55323.86533665835,193600.0,268600.0
490.7609564061788,268600,55323.86533665835,193600.0,268600.0
490.86848328789927,268600,55323.86533665835,193600.0,268600.0
490.86848328789927,268600,55323.86533665835,193600.0,268600.0
490.9760101696197,268600,55323.86533665835,193600.0,268600.0
490.9760101696197,268600,55323.86533665835,193600.0,268600.0
491.08353705134016,268600,55323.86533665835,193600.0,268600.0
491.08353705134016,268600,55323.86533665835,193600.0,268600.0
491.1910639330606,268600,55323.86533665835,193600.0,268600.0
491.1910639330606,268600,55323.86533665835,193600.0,268600.0
491.29859081478105,268600,55323.86533665835,193600.0,268600.0
491.29859081478105,268600,55323.86533665835,193600.0,268600.0
491.4061176965015,268600,55323.86533665835,193600.0,268600.0
491.4061176965015,268600,55323.86533665835,193600.0,268600.0
491.51364457822194,268600,55323.86533665835,193600.0,268600.0
491.51364457822194,268600,55323.86533665835,193600.0,268600.0
491.6211714599424,268600,55323.86533665835,193600.0,268600.0
491.6211714599424,268600,55323.86533665835,193600.0,268600.0
491.72869834166283,268600,55323.86533665835,193600.0,268600.0
491.72869834166283,268600,55323.86533665835,193600.0,268600.0
491.8362252233833,268600,55323.86533665835,193600.0,268600.0
491.8362252233833,268600,55323.86533665835,193600.0,268600.0
491.9437521051037,268600,55323.86533665835,193600.0,268600.0
491.9437521051037,268600,55323.86533665835,193600.0,268600.0
492.0512789868242,268600,55323.86533665835,193600.0,268600.0
492.0512789868242,268600,55323.86533665835,193600.0,268600.0
492.1588058685446,268600,55323.86533665835,193600.0,268600.0
492.1588058685446,268600,55323.86533665835,193600.0,268600.0
492.26633275026506,268600,55323.86533665835,193600.0,268600.0
492.26633275026506,268600,55323.86533665835,193600.0,268600.0
492.3738596319855,268600,55323.86533665835,193600.0,268600.0
492.3738596319855,268600,55323.86533665835,193600.0,268600.0
492.48138651370596,268600,55323.86533665835,193600.0,268600.0
492.48138651370596,268600,55323.86533665835,193600.0,268600.0
492.5889133954264,268600,55323.86533665835,193600.0,268600.0
492.5889133954264,268600,55323.86533665835,193600.0,268600.0
492.69644027714685,268600,55323.86533665835,193600.0,268600.0
492.69644027714685,268600,55323.86533665835,193600.0,268600.0
492.8039671588673,268600,55323.86533665835,193600.0,268600.0
492.8039671588673,268600,55323.86533665835,193600.0,268600.0
492.91149404058774,268600,55323.86533665835,193600.0,268600.0
492.91149404058774,268600,55323.86533665835,193600.0,268600.0
493.0190209223082,268600,55323.86533665835,193600.0,268600.0
493.0190209223082,268600,55323.86533665835,193600.0,268600.0
493.12654780402863,268600,55323.86533665835,193600.0,268600.0
493.12654780402863,268600,55323.86533665835,193600.0,268600.0
493.2340746857491,268600,55323.86533665835,193600.0,268600.0
493.2340746857491,268600,55323.86533665835,193600.0,268600.0
493.3416015674695,268600,55323.86533665835,193600.0,268600.0
493.3416015674695,268600,55323.86533665835,193600.0,268600.0
493.44912844918997,268600,55323.86533665835,193600.0,268600.0
493.44912844918997,268600,55323.86533665835,193600.0,268600.0
493.5566553309104,268600,55323.86533665835,193600.0,268600.0
493.5566553309104,268600,55323.86533665835,193600.0,268600.0
493.66418221263086,268600,55323.86533665835,193600.0,268600.0
493.66418221263086,268600,55323.86533665835,193600.0,268600.0
493.7717090943513,268600,55323.86533665835,193600.0,268600.0
493.7717090943513,268600,55323.86533665835,193600.0,268600.0
493.87923597607175,268600,55323.86533665835,193600.0,268600.0
493.87923597607175,268600,55323.86533665835,193600.0,268600.0
493.9867628577922,268600,55323.86533665835,193600.0,268600.0
493.9867628577922,268600,55323.86533665835,193600.0,268600.0
494.09428973951265,268600,55323.86533665835,193600.0,268600.0
494.09428973951265,268600,55323.86533665835,193600.0,268600.0
494.2018166212331,268600,55323.86533665835,193600.0,268600.0
494.2018166212331,268600,55323.86533665835,193600.0,268600.0
494.30934350295354,268600,55323.86533665835,193600.0,268600.0
494.30934350295354,268600,55323.86533665835,193600.0,268600.0
494.416870384674,268600,55323.86533665835,193600.0,268600.0
494.416870384674,268600,55323.86533665835,193600.0,268600.0
494.52439726639443,268600,55323.86533665835,193600.0,268600.0
494.52439726639443,268600,55323.86533665835,193600.0,268600.0
494.6319241481149,268600,55323.86533665835,193600.0,268600.0
494.6319241481149,268600,55323.86533665835,193600.0,268600.0
494.7394510298353,268600,55323.86533665835,193600.0,268600.0
494.7394510298353,268600,55323.86533665835,193600.0,268600.0
494.84697791155577,268600,55323.86533665835,193600.0,268600.0
494.84697791155577,268600,55323.86533665835,193600.0,268600.0
494.9545047932762,268600,55323.86533665835,193600.0,268600.0
494.9545047932762,268600,55323.86533665835,193600.0,268600.0
495.06203167499666,268600,55323.86533665835,193600.0,268600.0
495.06203167499666,268600,55323.86533665835,193600.0,268600.0
495.1695585567171,268600,55323.86533665835,193600.0,268600.0
495.1695585567171,268600,55323.86533665835,193600.0,268600.0
495.27708543843755,268600,55323.86533665835,193600.0,268600.0
495.27708543843755,268600,55323.86533665835,193600.0,268600.0
495.384612320158,268600,55323.86533665835,193600.0,268600.0
495.384612320158,268600,55323.86533665835,193600.0,268600.0
495.49213920187844,268600,55323.86533665835,193600.0,268600.0
495.49213920187844,268600,55323.86533665835,193600.0,268600.0
495.5996660835989,268600,55323.86533665835,193600.0,268600.0
495.5996660835989,268600,55323.86533665835,193600.0,268600.0
495.70719296531934,268600,55323.86533665835,193600.0,268600.0
495.70719296531934,268600,55323.86533665835,193600.0,268600.0
495.8147198470398,268600,55323.86533665835,193600.0,268600.0
495.8147198470398,268600,55323.86533665835,193600.0,268600.0
495.92224672876023,268600,55323.86533665835,193600.0,268600.0
495.92224672876023,268600,55323.86533665835,193600.0,268600.0
496.0297736104807,268600,55323.86533665835,193600.0,268600.0
496.0297736104807,268600,55323.86533665835,193600.0,268600.0
496.1373004922011,268600,55323.86533665835,193600.0,268600.0
496.1373004922011,268600,55323.86533665835,193600.0,268600.0
496.24482737392157,268600,55323.86533665835,193600.0,268600.0
496.24482737392157,268600,55323.86533665835,193600.0,268600.0
496.352354255642,268600,55323.86533665835,193600.0,268600.0
496.352354255642,268600,55323.86533665835,193600.0,268600.0
496.45988113736246,268600,55323.86533665835,193600.0,268600.0
496.45988113736246,268600,55323.86533665835,193600.0,268600.0
496.5674080190829,268600,55323.86533665835,193600.0,268600.0
496.5674080190829,268600,55323.86533665835,193600.0,268600.0
496.67493490080335,268600,55323.86533665835,193600.0,268600.0
496.67493490080335,268600,55323.86533665835,193600.0,268600.0
496.7824617825238,268600,55323.86533665835,193600.0,268600.0
496.7824617825238,268600,55323.86533665835,193600.0,268600.0
496.88998866424424,268600,55323.86533665835,193600.0,268600.0
496.88998866424424,268600,55323.86533665835,193600.0,268600.0
496.9975155459647,268600,55323.86533665835,193600.0,268600.0
496.9975155459647,268600,55323.86533665835,193600.0,268600.0
497.10504242768513,268600,55323.86533665835,193600.0,268600.0
497.10504242768513,268600,55323.86533665835,193600.0,268600.0
497.2125693094056,268600,55323.86533665835,193600.0,268600.0
497.2125693094056,268600,55323.86533665835,193600.0,268600.0
497.320096191126,268600,55323.86533665835,193600.0,268600.0
497.320096191126,268600,55323.86533665835,193600.0,268600.0
497.4276230728465,268600,55323.86533665835,193600.0,268600.0
497.4276230728465,268600,55323.86533665835,193600.0,268600.0
497.5351499545669,268600,55323.86533665835,193600.0,268600.0
497.5351499545669,268600,55323.86533665835,193600.0,268600.0
497.64267683628736,268600,55323.86533665835,193600.0,268600.0
497.64267683628736,268600,55323.86533665835,193600.0,268600.0
497.7502037180078,268600,55323.86533665835,193600.0,268600.0
497.7502037180078,268600,55323.86533665835,193600.0,268600.0
497.85773059972826,268600,55323.86533665835,193600.0,268600.0
497.85773059972826,268600,55323.86533665835,193600.0,268600.0
497.9652574814487,268600,55323.86533665835,193600.0,268600.0
497.9652574814487,268600,55323.86533665835,193600.0,268600.0
498.07278436316915,268600,55323.86533665835,193600.0,268600.0
498.07278436316915,268600,55323.86533665835,193600.0,268600.0
498.1803112448896,268600,55323.86533665835,193600.0,268600.0
498.1803112448896,268600,55323.86533665835,193600.0,268600.0
498.28783812661004,268600,55323.86533665835,193600.0,268600.0
498.28783812661004,268600,55323.86533665835,193600.0,268600.0
498.3953650083305,268600,55323.86533665835,193600.0,268600.0
498.3953650083305,268600,55323.86533665835,193600.0,268600.0
498.50289189005093,268600,55323.86533665835,193600.0,268600.0
498.50289189005093,268600,55323.86533665835,193600.0,268600.0
498.6104187717714,268600,55323.86533665835,193600.0,268600.0
498.6104187717714,268600,55323.86533665835,193600.0,268600.0
498.7179456534918,268600,55323.86533665835,193600.0,268600.0
498.7179456534918,268600,55323.86533665835,193600.0,268600.0
498.82547253521227,268600,55323.86533665835,193600.0,268600.0
498.82547253521227,268600,55323.86533665835,193600.0,268600.0
498.9329994169327,268600,55323.86533665835,193600.0,268600.0
498.9329994169327,268600,55323.86533665835,193600.0,268600.0
499.04052629865316,268600,55323.86533665835,193600.0,268600.0
499.04052629865316,268600,55323.86533665835,193600.0,268600.0
499.1480531803736,268600,55323.86533665835,193600.0,268600.0
499.1480531803736,268600,55323.86533665835,193600.0,268600.0
499.25558006209405,268600,55323.86533665835,193600.0,268600.0
499.25558006209405,268600,55323.86533665835,193600.0,268600.0
499.3631069438145,268600,55323.86533665835,193600.0,268600.0
499.3631069438145,268600,55323.86533665835,193600.0,268600.0
499.47063382553495,268600,55323.86533665835,193600.0,268600.0
499.47063382553495,268600,55323.86533665835,193600.0,268600.0
499.5781607072554,268600,55323.86533665835,193600.0,268600.0
499.5781607072554,268600,55323.86533665835,193600.0,268600.0
499.68568758897584,268600,55323.86533665835,193600.0,268600.0
499.68568758897584,268600,55323.86533665835,193600.0,268600.0
499.7932144706963,268600,55323.86533665835,193600.0,268600.0
499.7932144706963,268600,55323.86533665835,193600.0,268600.0
499.90074135241673,268600,55323.86533665835,193600.0,268600.0
499.90074135241673,268600,55323.86533665835,193600.0,268600.0
500.0082682341372,268600,55323.86533665835,193600.0,268600.0
500.0082682341372,268600,55323.86533665835,193600.0,268600.0
500.1157951158576,268600,55323.86533665835,193600.0,268600.0
500.1157951158576,268600,55323.86533665835,193600.0,268600.0
500.22332199757807,268600,55323.86533665835,193600.0,268600.0
500.22332199757807,268600,55323.86533665835,193600.0,268600.0
500.3308488792985,268600,55323.86533665835,193600.0,268600.0
500.3308488792985,268600,55323.86533665835,193600.0,268600.0
500.43837576101896,268600,55323.86533665835,193600.0,268600.0
500.43837576101896,268600,55323.86533665835,193600.0,268600.0
500.5459026427394,268600,55323.86533665835,193600.0,268600.0
500.5459026427394,268600,55323.86533665835,193600.0,268600.0
500.65342952445985,268600,55323.86533665835,193600.0,268600.0
500.65342952445985,268600,55323.86533665835,193600.0,268600.0
500.7609564061803,268600,55323.86533665835,193600.0,268600.0
500.7609564061803,268600,55323.86533665835,193600.0,268600.0
500.86848328790074,268600,55323.86533665835,193600.0,268600.0
500.86848328790074,268600,55323.86533665835,193600.0,268600.0
500.9760101696212,268600,55323.86533665835,193600.0,268600.0
500.9760101696212,268600,55323.86533665835,193600.0,268600.0
501.08353705134164,268600,55323.86533665835,193600.0,268600.0
501.08353705134164,268600,55323.86533665835,193600.0,268600.0
501.1910639330621,268600,55323.86533665835,193600.0,268600.0
501.1910639330621,268600,55323.86533665835,193600.0,268600.0
501.29859081478253,268600,55323.86533665835,193600.0,268600.0
501.29859081478253,268600,55323.86533665835,193600.0,268600.0
501.406117696503,268600,55323.86533665835,193600.0,268600.0
501.406117696503,268600,55323.86533665835,193600.0,268600.0
501.5136445782234,268600,55323.86533665835,193600.0,268600.0
501.5136445782234,268600,55323.86533665835,193600.0,268600.0
501.62117145994387,268600,55323.86533665835,193600.0,268600.0
501.62117145994387,268600,55323.86533665835,193600.0,268600.0
501.7286983416643,268600,55323.86533665835,193600.0,268600.0
501.7286983416643,268600,55323.86533665835,193600.0,268600.0
501.83622522338476,268600,55323.86533665835,193600.0,268600.0
501.83622522338476,268600,55323.86533665835,193600.0,268600.0
501.9437521051052,268600,55323.86533665835,193600.0,268600.0
501.9437521051052,268600,55323.86533665835,193600.0,268600.0
502.05127898682565,268600,55323.86533665835,193600.0,268600.0
502.05127898682565,268600,55323.86533665835,193600.0,268600.0
502.1588058685461,268600,55323.86533665835,193600.0,268600.0
502.1588058685461,268600,55323.86533665835,193600.0,268600.0
502.26633275026654,268600,55323.86533665835,193600.0,268600.0
502.26633275026654,268600,55323.86533665835,193600.0,268600.0
502.373859631987,268600,55323.86533665835,193600.0,268600.0
502.373859631987,268600,55323.86533665835,193600.0,268600.0
502.48138651370743,268600,55323.86533665835,193600.0,268600.0
502.48138651370743,268600,55323.86533665835,193600.0,268600.0
502.5889133954279,268600,55323.86533665835,193600.0,268600.0
502.5889133954279,268600,55323.86533665835,193600.0,268600.0
502.6964402771483,268600,55323.86533665835,193600.0,268600.0
502.6964402771483,268600,55323.86533665835,193600.0,268600.0
502.8039671588688,268600,55323.86533665835,193600.0,268600.0
502.8039671588688,268600,55323.86533665835,193600.0,268600.0
502.9114940405892,268600,55323.86533665835,193600.0,268600.0
502.9114940405892,268600,55323.86533665835,193600.0,268600.0
503.01902092230966,268600,55323.86533665835,193600.0,268600.0
503.01902092230966,268600,55323.86533665835,193600.0,268600.0
503.1265478040301,268600,55323.86533665835,193600.0,268600.0
503.1265478040301,268600,55323.86533665835,193600.0,268600.0
503.23407468575056,268600,55323.86533665835,193600.0,268600.0
503.23407468575056,268600,55323.86533665835,193600.0,268600.0
503.341601567471,268600,55323.86533665835,193600.0,268600.0
503.341601567471,268600,55323.86533665835,193600.0,268600.0
503.44912844919145,268600,55323.86533665835,193600.0,268600.0
503.44912844919145,268600,55323.86533665835,193600.0,268600.0
503.5566553309119,268600,55323.86533665835,193600.0,268600.0
503.5566553309119,268600,55323.86533665835,193600.0,268600.0
503.66418221263234,268600,55323.86533665835,193600.0,268600.0
503.66418221263234,268600,55323.86533665835,193600.0,268600.0
503.7717090943528,268600,55323.86533665835,193600.0,268600.0
503.7717090943528,268600,55323.86533665835,193600.0,268600.0
503.87923597607323,268600,55323.86533665835,193600.0,268600.0
503.87923597607323,268600,55323.86533665835,193600.0,268600.0
503.9867628577937,268600,55323.86533665835,193600.0,268600.0
503.9867628577937,268600,55323.86533665835,193600.0,268600.0
504.0942897395141,268600,55323.86533665835,193600.0,268600.0
504.0942897395141,268600,55323.86533665835,193600.0,268600.0
504.20181662123457,268600,55323.86533665835,193600.0,268600.0
504.20181662123457,268600,55323.86533665835,193600.0,268600.0
504.309343502955,268600,55323.86533665835,193600.0,268600.0
504.309343502955,268600,55323.86533665835,193600.0,268600.0
504.41687038467546,268600,55323.86533665835,193600.0,268600.0
504.41687038467546,268600,55323.86533665835,193600.0,268600.0
504.5243972663959,268600,55323.86533665835,193600.0,268600.0
504.5243972663959,268600,55323.86533665835,193600.0,268600.0
504.63192414811635,268600,55323.86533665835,193600.0,268600.0
504.63192414811635,268600,55323.86533665835,193600.0,268600.0
504.7394510298368,268600,55323.86533665835,193600.0,268600.0
504.7394510298368,268600,55323.86533665835,193600.0,268600.0
504.84697791155725,268600,55323.86533665835,193600.0,268600.0
504.84697791155725,268600,55323.86533665835,193600.0,268600.0
504.9545047932777,268600,55323.86533665835,193600.0,268600.0
504.9545047932777,268600,55323.86533665835,193600.0,268600.0
505.06203167499814,268600,55323.86533665835,193600.0,268600.0
505.06203167499814,268600,55323.86533665835,193600.0,268600.0
505.1695585567186,268600,55323.86533665835,193600.0,268600.0
505.1695585567186,268600,55323.86533665835,193600.0,268600.0
505.27708543843903,268600,55323.86533665835,193600.0,268600.0
505.27708543843903,268600,55323.86533665835,193600.0,268600.0
505.3846123201595,268600,55323.86533665835,193600.0,268600.0
505.3846123201595,268600,55323.86533665835,193600.0,268600.0
505.4921392018799,268600,55323.86533665835,193600.0,268600.0
505.4921392018799,268600,55323.86533665835,193600.0,268600.0
505.59966608360037,268600,55323.86533665835,193600.0,268600.0
505.59966608360037,268600,55323.86533665835,193600.0,268600.0
505.7071929653208,268600,55323.86533665835,193600.0,268600.0
505.7071929653208,268600,55323.86533665835,193600.0,268600.0
505.81471984704126,268600,55323.86533665835,193600.0,268600.0
505.81471984704126,268600,55323.86533665835,193600.0,268600.0
505.9222467287617,268600,55323.86533665835,193600.0,268600.0
505.9222467287617,268600,55323.86533665835,193600.0,268600.0
506.02977361048215,268600,55323.86533665835,193600.0,268600.0
506.02977361048215,268600,55323.86533665835,193600.0,268600.0
506.1373004922026,268600,55323.86533665835,193600.0,268600.0
506.1373004922026,268600,55323.86533665835,193600.0,268600.0
506.24482737392304,268600,55323.86533665835,193600.0,268600.0
506.24482737392304,268600,55323.86533665835,193600.0,268600.0
506.3523542556435,268600,55323.86533665835,193600.0,268600.0
506.3523542556435,268600,55323.86533665835,193600.0,268600.0
506.45988113736394,268600,55323.86533665835,193600.0,268600.0
506.45988113736394,268600,55323.86533665835,193600.0,268600.0
506.5674080190844,268600,55323.86533665835,193600.0,268600.0
506.5674080190844,268600,55323.86533665835,193600.0,268600.0
506.67493490080483,268600,55323.86533665835,193600.0,268600.0
506.67493490080483,268600,55323.86533665835,193600.0,268600.0
506.7824617825253,268600,55323.86533665835,193600.0,268600.0
506.7824617825253,268600,55323.86533665835,193600.0,268600.0
506.8899886642457,268600,55323.86533665835,193600.0,268600.0
506.8899886642457,268600,55323.86533665835,193600.0,268600.0
506.99751554596617,268600,55323.86533665835,193600.0,268600.0
506.99751554596617,268600,55323.86533665835,193600.0,268600.0
507.1050424276866,268600,55323.86533665835,193600.0,268600.0
507.1050424276866,268600,55323.86533665835,193600.0,268600.0
507.21256930940706,268600,55323.86533665835,193600.0,268600.0
507.21256930940706,268600,55323.86533665835,193600.0,268600.0
507.3200961911275,268600,55323.86533665835,193600.0,268600.0
507.3200961911275,268600,55323.86533665835,193600.0,268600.0
507.42762307284795,268600,55323.86533665835,193600.0,268600.0
507.42762307284795,268600,55323.86533665835,193600.0,268600.0
507.5351499545684,268600,55323.86533665835,193600.0,268600.0
507.5351499545684,268600,55323.86533665835,193600.0,268600.0
507.64267683628884,268600,55323.86533665835,193600.0,268600.0
507.64267683628884,268600,55323.86533665835,193600.0,268600.0
507.7502037180093,268600,55323.86533665835,193600.0,268600.0
507.7502037180093,268600,55323.86533665835,193600.0,268600.0
507.85773059972973,268600,55323.86533665835,193600.0,268600.0
507.85773059972973,268600,55323.86533665835,193600.0,268600.0
507.9652574814502,268600,55323.86533665835,193600.0,268600.0
507.9652574814502,268600,55323.86533665835,193600.0,268600.0
508.0727843631706,268600,55323.86533665835,193600.0,268600.0
508.0727843631706,268600,55323.86533665835,193600.0,268600.0
508.1803112448911,268600,55323.86533665835,193600.0,268600.0
508.1803112448911,268600,55323.86533665835,193600.0,268600.0
508.2878381266115,268600,55323.86533665835,193600.0,268600.0
508.2878381266115,268600,55323.86533665835,193600.0,268600.0
508.39536500833196,268600,55323.86533665835,193600.0,268600.0
508.39536500833196,268600,55323.86533665835,193600.0,268600.0
508.5028918900524,268600,55323.86533665835,193600.0,268600.0
508.5028918900524,268600,55323.86533665835,193600.0,268600.0
508.61041877177286,268600,55323.86533665835,193600.0,268600.0
508.61041877177286,268600,55323.86533665835,193600.0,268600.0
508.7179456534933,268600,55323.86533665835,193600.0,268600.0
508.7179456534933,268600,55323.86533665835,193600.0,268600.0
508.82547253521375,268600,55323.86533665835,193600.0,268600.0
508.82547253521375,268600,55323.86533665835,193600.0,268600.0
508.9329994169342,268600,55323.86533665835,193600.0,268600.0
508.9329994169342,268600,55323.86533665835,193600.0,268600.0
509.04052629865464,268600,55323.86533665835,193600.0,268600.0
509.04052629865464,268600,55323.86533665835,193600.0,268600.0
509.1480531803751,268600,55323.86533665835,193600.0,268600.0
509.1480531803751,268600,55323.86533665835,193600.0,268600.0
509.25558006209553,268600,55323.86533665835,193600.0,268600.0
509.25558006209553,268600,55323.86533665835,193600.0,268600.0
509.363106943816,268600,55323.86533665835,193600.0,268600.0
509.363106943816,268600,55323.86533665835,193600.0,268600.0
509.4706338255364,268600,55323.86533665835,193600.0,268600.0
509.4706338255364,268600,55323.86533665835,193600.0,268600.0
509.57816070725687,268600,55323.86533665835,193600.0,268600.0
509.57816070725687,268600,55323.86533665835,193600.0,268600.0
509.6856875889773,268600,55323.86533665835,193600.0,268600.0
509.6856875889773,268600,55323.86533665835,193600.0,268600.0
509.79321447069776,268600,55323.86533665835,193600.0,268600.0
509.79321447069776,268600,55323.86533665835,193600.0,268600.0
509.9007413524182,268600,55323.86533665835,193600.0,268600.0
509.9007413524182,268600,55323.86533665835,193600.0,268600.0
510.00826823413865,268600,55323.86533665835,193600.0,268600.0
510.00826823413865,268600,55323.86533665835,193600.0,268600.0
510.1157951158591,268600,55323.86533665835,193600.0,268600.0
510.1157951158591,268600,55323.86533665835,193600.0,268600.0
510.22332199757955,268600,55323.86533665835,193600.0,268600.0
510.22332199757955,268600,55323.86533665835,193600.0,268600.0
510.3308488793,268600,55323.86533665835,193600.0,268600.0
510.3308488793,268600,55323.86533665835,193600.0,268600.0
510.43837576102044,268600,55323.86533665835,193600.0,268600.0
510.43837576102044,268600,55323.86533665835,193600.0,268600.0
510.5459026427409,268600,55323.86533665835,193600.0,268600.0
510.5459026427409,268600,55323.86533665835,193600.0,268600.0
510.65342952446133,268600,55323.86533665835,193600.0,268600.0
510.65342952446133,268600,55323.86533665835,193600.0,268600.0
510.7609564061818,268600,55323.86533665835,193600.0,268600.0
510.7609564061818,268600,55323.86533665835,193600.0,268600.0
510.8684832879022,268600,55323.86533665835,193600.0,268600.0
510.8684832879022,268600,55323.86533665835,193600.0,268600.0
510.97601016962267,268600,55323.86533665835,193600.0,268600.0
510.97601016962267,268600,55323.86533665835,193600.0,268600.0
511.0835370513431,268600,55323.86533665835,193600.0,268600.0
511.0835370513431,268600,55323.86533665835,193600.0,268600.0
511.19106393306356,268600,55323.86533665835,193600.0,268600.0
511.19106393306356,268600,55323.86533665835,193600.0,268600.0
511.298590814784,268600,55323.86533665835,193600.0,268600.0
511.298590814784,268600,55323.86533665835,193600.0,268600.0
511.40611769650445,268600,55323.86533665835,193600.0,268600.0
511.40611769650445,268600,55323.86533665835,193600.0,268600.0
511.5136445782249,268600,55323.86533665835,193600.0,268600.0
511.5136445782249,268600,55323.86533665835,193600.0,268600.0
511.62117145994534,268600,55323.86533665835,193600.0,268600.0
511.62117145994534,268600,55323.86533665835,193600.0,268600.0
511.7286983416658,268600,55323.86533665835,193600.0,268600.0
511.7286983416658,268600,55323.86533665835,193600.0,268600.0
511.83622522338624,268600,55323.86533665835,193600.0,268600.0
511.83622522338624,268600,55323.86533665835,193600.0,268600.0
511.9437521051067,268600,55323.86533665835,193600.0,268600.0
511.9437521051067,268600,55323.86533665835,193600.0,268600.0
512.0512789868271,268600,55323.86533665835,193600.0,268600.0
512.0512789868271,268600,55323.86533665835,193600.0,268600.0
512.1588058685476,268600,55323.86533665835,193600.0,268600.0
512.1588058685476,268600,55323.86533665835,193600.0,268600.0
512.266332750268,268600,55323.86533665835,193600.0,268600.0
512.266332750268,268600,55323.86533665835,193600.0,268600.0
512.3738596319885,268600,55323.86533665835,193600.0,268600.0
512.3738596319885,268600,55323.86533665835,193600.0,268600.0
512.4813865137089,268600,55323.86533665835,193600.0,268600.0
512.4813865137089,268600,55323.86533665835,193600.0,268600.0
512.5889133954294,268600,55323.86533665835,193600.0,268600.0
512.5889133954294,268600,55323.86533665835,193600.0,193600.0
512.5993040853712,268600,55319.03366583541,193600.0,193650.0
512.5993040853712,268600,55319.03366583541,193600.0,193650.0
512.609694775313,268600,55319.03366583541,193600.0,193700.0
512.609694775313,268600,55319.03366583541,193600.0,193700.0
512.6200854652548,268600,55319.03366583541,193600.0,193750.0
512.6200854652548,268600,55319.03366583541,193600.0,193750.0
512.6304761551966,268600,55319.03366583541,193600.0,193800.0
512.6304761551966,268600,55319.03366583541,193600.0,193800.0
512.6408668451384,268600,55319.03366583541,193600.0,193850.0
512.6408668451384,268600,55319.03366583541,193600.0,193850.0
512.6512575350802,268600,55319.03366583541,193600.0,193900.0
512.6512575350802,268600,55319.03366583541,193600.0,193900.0
512.661648225022,268600,55319.03366583541,193600.0,193950.0
512.661648225022,268600,55319.03366583541,193600.0,193950.0
512.6720389149638,268600,55319.03366583541,193600.0,194000.0
512.6720389149638,268600,55319.03366583541,193600.0,194000.0
512.6824296049056,268600,55319.03366583541,193600.0,194050.0
512.6824296049056,268600,55319.03366583541,193600.0,194050.0
512.6928202948474,268600,55319.03366583541,193600.0,194100.0
512.6928202948474,268600,55319.03366583541,193600.0,194100.0
512.7032109847892,268600,55319.03366583541,193600.0,194150.0
512.7032109847892,268600,55319.03366583541,193600.0,194150.0
512.713601674731,268600,55319.03366583541,193600.0,194200.0
512.713601674731,268600,55319.03366583541,193600.0,194200.0
512.7239923646728,268600,55319.03366583541,193600.0,194250.0
512.7239923646728,268600,55319.03366583541,193600.0,194250.0
512.7343830546146,268600,55319.03366583541,193600.0,194300.0
512.7343830546146,268600,55319.03366583541,193600.0,194300.0
512.7447737445564,268600,55319.03366583541,193600.0,194350.0
512.7447737445564,268600,55319.03366583541,193600.0,194350.0
512.7551644344982,268600,55319.03366583541,193600.0,194400.0
512.7551644344982,268600,55319.03366583541,193600.0,194400.0
512.76555512444,268600,55319.03366583541,193600.0,194450.0
512.76555512444,268600,55319.03366583541,193600.0,194450.0
512.7759458143818,268600,55319.03366583541,193600.0,194500.0
512.7759458143818,268600,55319.03366583541,193600.0,194500.0
512.7863365043236,268600,55319.03366583541,193600.0,194550.0
512.7863365043236,268600,55319.03366583541,193600.0,194550.0
512.7967271942654,268600,55319.03366583541,193600.0,194600.0
512.7967271942654,268600,55319.03366583541,193600.0,194600.0
512.8071178842072,268600,55319.03366583541,193600.0,194650.0
512.8071178842072,268600,55319.03366583541,193600.0,194650.0
512.817508574149,268600,55319.03366583541,193600.0,194700.0
512.817508574149,268600,55319.03366583541,193600.0,194700.0
512.8278992640908,268600,55319.03366583541,193600.0,194750.0
512.8278992640908,268600,55319.03366583541,193600.0,194750.0
512.8382899540326,268600,55319.03366583541,193600.0,194800.0
512.8382899540326,268600,55319.03366583541,193600.0,194800.0
512.8486806439744,268600,55319.03366583541,193600.0,194850.0
512.8486806439744,268600,55319.03366583541,193600.0,194850.0
512.8590713339162,268600,55319.03366583541,193600.0,194900.0
512.8590713339162,268600,55319.03366583541,193600.0,194900.0
512.869462023858,268600,55319.03366583541,193600.0,194950.0
512.869462023858,268600,55319.03366583541,193600.0,194950.0
512.8798527137998,268600,55319.03366583541,193600.0,195000.0
512.8798527137998,268600,55319.03366583541,193600.0,195000.0
512.8902434037416,268600,55319.03366583541,193600.0,195050.0
512.8902434037416,268600,55319.03366583541,193600.0,195050.0
512.9006340936834,268600,55319.03366583541,193600.0,195100.0
512.9006340936834,268600,55319.03366583541,193600.0,195100.0
512.9110247836252,268600,55319.03366583541,193600.0,195150.0
512.9110247836252,268600,55319.03366583541,193600.0,195150.0
512.921415473567,268600,55319.03366583541,193600.0,195200.0
512.921415473567,268600,55319.03366583541,193600.0,195200.0
512.9318061635088,268600,55319.03366583541,193600.0,195250.0
512.9318061635088,268600,55319.03366583541,193600.0,195250.0
512.9421968534506,268600,55319.03366583541,193600.0,195300.0
512.9421968534506,268600,55319.03366583541,193600.0,195300.0
512.9525875433924,268600,55319.03366583541,193600.0,195350.0
512.9525875433924,268600,55319.03366583541,193600.0,195350.0
512.9629782333342,268600,55319.03366583541,193600.0,195400.0
512.9629782333342,268600,55319.03366583541,193600.0,195400.0
512.973368923276,268600,55319.03366583541,193600.0,195450.0
512.973368923276,268600,55319.03366583541,193600.0,195450.0
512.9837596132178,268600,55319.03366583541,193600.0,195500.0
512.9837596132178,268600,55319.03366583541,193600.0,195500.0
512.9941503031596,268600,55319.03366583541,193600.0,195550.0
512.9941503031596,268600,55319.03366583541,193600.0,195550.0
513.0045409931014,268600,55319.03366583541,193600.0,195600.0
513.0045409931014,268600,55319.03366583541,193600.0,195600.0
513.0149316830432,268600,55319.03366583541,193600.0,195650.0
513.0149316830432,268600,55319.03366583541,193600.0,195650.0
513.025322372985,268600,55319.03366583541,193600.0,195700.0
513.025322372985,268600,55319.03366583541,193600.0,195700.0
513.0357130629268,268600,55319.03366583541,193600.0,195750.0
513.0357130629268,268600,55319.03366583541,193600.0,195750.0
513.0461037528686,268600,55319.03366583541,193600.0,195800.0
513.0461037528686,268600,55319.03366583541,193600.0,195800.0
513.0564944428104,268600,55319.03366583541,193600.0,195850.0
513.0564944428104,268600,55319.03366583541,193600.0,195850.0
513.0668851327522,268600,55319.03366583541,193600.0,195900.0
513.0668851327522,268600,55319.03366583541,193600.0,195900.0
513.077275822694,268600,55319.03366583541,193600.0,195950.0
513.077275822694,268600,55319.03366583541,193600.0,195950.0
513.0876665126358,268600,55319.03366583541,193600.0,196000.0
513.0876665126358,268600,55319.03366583541,193600.0,196000.0
513.0980572025776,268600,55319.03366583541,193600.0,196050.0
513.0980572025776,268600,55319.03366583541,193600.0,196050.0
513.1084478925194,268600,55319.03366583541,193600.0,196100.0
513.1084478925194,268600,55319.03366583541,193600.0,196100.0
513.1188385824612,268600,55319.03366583541,193600.0,196150.0
513.1188385824612,268600,55319.03366583541,193600.0,196150.0
513.129229272403,268600,55319.03366583541,193600.0,196200.0
513.129229272403,268600,55319.03366583541,193600.0,196200.0
513.1396199623448,268600,55319.03366583541,193600.0,196250.0
513.1396199623448,268600,55319.03366583541,193600.0,196250.0
513.1500106522866,268600,55319.03366583541,193600.0,196300.0
513.1500106522866,268600,55319.03366583541,193600.0,196300.0
513.1604013422284,268600,55319.03366583541,193600.0,196350.0
513.1604013422284,268600,55319.03366583541,193600.0,196350.0
513.1707920321702,268600,55319.03366583541,193600.0,196400.0
513.1707920321702,268600,55319.03366583541,193600.0,196400.0
513.181182722112,268600,55319.03366583541,193600.0,196450.0
513.181182722112,268600,55319.03366583541,193600.0,196450.0
513.1915734120538,268600,55319.03366583541,193600.0,196500.0
513.1915734120538,268600,55319.03366583541,193600.0,196500.0
513.2019641019956,268600,55319.03366583541,193600.0,196550.0
513.2019641019956,268600,55319.03366583541,193600.0,196550.0
513.2123547919374,268600,55319.03366583541,193600.0,196600.0
513.2123547919374,268600,55319.03366583541,193600.0,196600.0
513.2227454818792,268600,55319.03366583541,193600.0,196650.0
513.2227454818792,268600,55319.03366583541,193600.0,196650.0
513.233136171821,268600,55319.03366583541,193600.0,196700.0
513.233136171821,268600,55319.03366583541,193600.0,196700.0
513.2435268617628,268600,55319.03366583541,193600.0,196750.0
513.2435268617628,268600,55319.03366583541,193600.0,196750.0
513.2539175517046,268600,55319.03366583541,193600.0,196800.0
513.2539175517046,268600,55319.03366583541,193600.0,196800.0
513.2643082416464,268600,55319.03366583541,193600.0,196850.0
513.2643082416464,268600,55319.03366583541,193600.0,196850.0
513.2746989315882,268600,55319.03366583541,193600.0,196900.0
513.2746989315882,268600,55319.03366583541,193600.0,196900.0
513.28508962153,268600,55319.03366583541,193600.0,196950.0
513.28508962153,268600,55319.03366583541,193600.0,196950.0
513.2954803114718,268600,55319.03366583541,193600.0,197000.0
513.2954803114718,268600,55319.03366583541,193600.0,197000.0
513.3058710014136,268600,55319.03366583541,193600.0,197050.0
513.3058710014136,268600,55319.03366583541,193600.0,197050.0
513.3162616913554,268600,55319.03366583541,193600.0,197100.0
513.3162616913554,268600,55319.03366583541,193600.0,197100.0
513.3266523812972,268600,55319.03366583541,193600.0,197150.0
513.3266523812972,268600,55319.03366583541,193600.0,197150.0
513.337043071239,268600,55319.03366583541,193600.0,197200.0
513.337043071239,268600,55319.03366583541,193600.0,197200.0
513.3474337611808,268600,55319.03366583541,193600.0,197250.0
513.3474337611808,268600,55319.03366583541,193600.0,197250.0
513.3578244511226,268600,55319.03366583541,193600.0,197300.0
513.3578244511226,268600,55319.03366583541,193600.0,197300.0
513.3682151410644,268600,55319.03366583541,193600.0,197350.0
513.3682151410644,268600,55319.03366583541,193600.0,197350.0
513.3786058310062,268600,55319.03366583541,193600.0,197400.0
513.3786058310062,268600,55319.03366583541,193600.0,197400.0
513.388996520948,268600,55319.03366583541,193600.0,197450.0
513.388996520948,268600,55319.03366583541,193600.0,197450.0
513.3993872108898,268600,55319.03366583541,193600.0,197500.0
513.3993872108898,268600,55319.03366583541,193600.0,197500.0
513.4097779008316,268600,55319.03366583541,193600.0,197550.0
513.4097779008316,268600,55319.03366583541,193600.0,197550.0
513.4201685907734,268600,55319.03366583541,193600.0,197600.0
513.4201685907734,268600,55319.03366583541,193600.0,197600.0
513.4305592807152,268600,55319.03366583541,193600.0,197650.0
513.4305592807152,268600,55319.03366583541,193600.0,197650.0
513.440949970657,268600,55319.03366583541,193600.0,197700.0
513.440949970657,268600,55319.03366583541,193600.0,197700.0
513.4513406605988,268600,55319.03366583541,193600.0,197750.0
513.4513406605988,268600,55319.03366583541,193600.0,197750.0
513.4617313505406,268600,55319.03366583541,193600.0,197800.0
513.4617313505406,268600,55319.03366583541,193600.0,197800.0
513.4721220404824,268600,55319.03366583541,193600.0,197850.0
513.4721220404824,268600,55319.03366583541,193600.0,197850.0
513.4825127304242,268600,55319.03366583541,193600.0,197900.0
513.4825127304242,268600,55319.03366583541,193600.0,197900.0
513.492903420366,268600,55319.03366583541,193600.0,197950.0
513.492903420366,268600,55319.03366583541,193600.0,197950.0
513.5032941103078,268600,55319.03366583541,193600.0,198000.0
513.5032941103078,268600,55319.03366583541,193600.0,198000.0
513.5136848002496,268600,55319.03366583541,193600.0,198050.0
513.5136848002496,268600,55319.03366583541,193600.0,198050.0
513.5240754901914,268600,55319.03366583541,193600.0,198100.0
513.5240754901914,268600,55319.03366583541,193600.0,198100.0
513.5344661801332,268600,55319.03366583541,193600.0,198150.0
513.5344661801332,268600,55319.03366583541,193600.0,198150.0
513.544856870075,268600,55319.03366583541,193600.0,198200.0
513.544856870075,268600,55319.03366583541,193600.0,198200.0
513.5552475600168,268600,55319.03366583541,193600.0,198250.0
513.5552475600168,268600,55319.03366583541,193600.0,198250.0
513.5656382499586,268600,55319.03366583541,193600.0,198300.0
513.5656382499586,268600,55319.03366583541,193600.0,198300.0
513.5760289399004,268600,55319.03366583541,193600.0,198350.0
513.5760289399004,268600,55319.03366583541,193600.0,198350.0
513.5864196298422,268600,55319.03366583541,193600.0,198400.0
513.5864196298422,268600,55319.03366583541,193600.0,198400.0
513.596810319784,268600,55319.03366583541,193600.0,198450.0
513.596810319784,268600,55319.03366583541,193600.0,198450.0
513.6072010097258,268600,55319.03366583541,193600.0,198500.0
513.6072010097258,268600,55319.03366583541,193600.0,198500.0
513.6175916996676,268600,55319.03366583541,193600.0,198550.0
513.6175916996676,268600,55319.03366583541,193600.0,198550.0
513.6279823896094,268600,55319.03366583541,193600.0,198600.0
513.6279823896094,268600,55319.03366583541,193600.0,198600.0
513.6383730795512,268600,55319.03366583541,193600.0,198650.0
513.6383730795512,268600,55319.03366583541,193600.0,198650.0
513.648763769493,268600,55319.03366583541,193600.0,198700.0
513.648763769493,268600,55319.03366583541,193600.0,198700.0
513.6591544594348,268600,55319.03366583541,193600.0,198750.0
513.6591544594348,268600,55319.03366583541,193600.0,198750.0
513.6695451493766,268600,55319.03366583541,193600.0,198800.0
513.6695451493766,268600,55319.03366583541,193600.0,198800.0
513.6799358393184,268600,55319.03366583541,193600.0,198850.0
513.6799358393184,268600,55319.03366583541,193600.0,198850.0
513.6903265292602,268600,55319.03366583541,193600.0,198900.0
513.6903265292602,268600,55319.03366583541,193600.0,198900.0
513.700717219202,268600,55319.03366583541,193600.0,198950.0
513.700717219202,268600,55319.03366583541,193600.0,198950.0
513.7111079091438,268600,55319.03366583541,193600.0,199000.0
513.7111079091438,268600,55319.03366583541,193600.0,199000.0
513.7214985990856,268600,55319.03366583541,193600.0,199050.0
513.7214985990856,268600,55319.03366583541,193600.0,199050.0
513.7318892890274,268600,55319.03366583541,193600.0,199100.0
513.7318892890274,268600,55319.03366583541,193600.0,199100.0
513.7422799789692,268600,55319.03366583541,193600.0,199150.0
513.7422799789692,268600,55319.03366583541,193600.0,199150.0
513.752670668911,268600,55319.03366583541,193600.0,199200.0
513.752670668911,268600,55319.03366583541,193600.0,199200.0
513.7630613588528,268600,55319.03366583541,193600.0,199250.0
513.7630613588528,268600,55319.03366583541,193600.0,199250.0
513.7734520487946,268600,55319.03366583541,193600.0,199300.0
513.7734520487946,268600,55319.03366583541,193600.0,199300.0
513.7838427387364,268600,55319.03366583541,193600.0,199350.0
513.7838427387364,268600,55319.03366583541,193600.0,199350.0
513.7942334286782,268600,55319.03366583541,193600.0,199400.0
513.7942334286782,268600,55319.03366583541,193600.0,199400.0
513.80462411862,268600,55319.03366583541,193600.0,199450.0
513.80462411862,268600,55319.03366583541,193600.0,199450.0
513.8150148085618,268600,55319.03366583541,193600.0,199500.0
513.8150148085618,268600,55319.03366583541,193600.0,199500.0
513.8254054985036,268600,55319.03366583541,193600.0,199550.0
513.8254054985036,268600,55319.03366583541,193600.0,199550.0
513.8357961884454,268600,55319.03366583541,193600.0,199600.0
513.8357961884454,268600,55319.03366583541,193600.0,199600.0
513.8461868783872,268600,55319.03366583541,193600.0,199650.0
513.8461868783872,268600,55319.03366583541,193600.0,199650.0
513.856577568329,268600,55319.03366583541,193600.0,199700.0
513.856577568329,268600,55319.03366583541,193600.0,199700.0
513.8669682582708,268600,55319.03366583541,193600.0,199750.0
513.8669682582708,268600,55319.03366583541,193600.0,199750.0
513.8773589482126,268600,55319.03366583541,193600.0,199800.0
513.8773589482126,268600,55319.03366583541,193600.0,199800.0
513.8877496381544,268600,55319.03366583541,193600.0,199850.0
513.8877496381544,268600,55319.03366583541,193600.0,199850.0
513.8981403280962,268600,55319.03366583541,193600.0,199900.0
513.8981403280962,268600,55319.03366583541,193600.0,199900.0
513.908531018038,268600,55319.03366583541,193600.0,199950.0
513.908531018038,268600,55319.03366583541,193600.0,199950.0
513.9189217079798,268600,55319.03366583541,193600.0,200000.0
513.9189217079798,268600,55319.03366583541,193600.0,200000.0
513.9293123979216,268600,55319.03366583541,193600.0,200050.0
513.9293123979216,268600,55319.03366583541,193600.0,200050.0
513.9397030878634,268600,55319.03366583541,193600.0,200100.0
513.9397030878634,268600,55319.03366583541,193600.0,200100.0
513.9500937778053,268600,55319.03366583541,193600.0,200150.0
513.9500937778053,268600,55319.03366583541,193600.0,200150.0
513.960484467747,268600,55319.03366583541,193600.0,200200.0
513.960484467747,268600,55319.03366583541,193600.0,200200.0
513.9708751576889,268600,55319.03366583541,193600.0,200250.0
513.9708751576889,268600,55319.03366583541,193600.0,200250.0
513.9812658476307,268600,55319.03366583541,193600.0,200300.0
513.9812658476307,268600,55319.03366583541,193600.0,200300.0
513.9916565375725,268600,55319.03366583541,193600.0,200350.0
513.9916565375725,268600,55319.03366583541,193600.0,200350.0
514.0020472275143,268600,55319.03366583541,193600.0,200400.0
514.0020472275143,268600,55319.03366583541,193600.0,200400.0
514.012437917456,268600,55319.03366583541,193600.0,200450.0
514.012437917456,268600,55319.03366583541,193600.0,200450.0
514.0228286073979,268600,55319.03366583541,193600.0,200500.0
514.0228286073979,268600,55319.03366583541,193600.0,200500.0
514.0332192973397,268600,55319.03366583541,193600.0,200550.0
514.0332192973397,268600,55319.03366583541,193600.0,200550.0
514.0436099872815,268600,55319.03366583541,193600.0,200600.0
514.0436099872815,268600,55319.03366583541,193600.0,200600.0
514.0540006772233,268600,55319.03366583541,193600.0,200650.0
514.0540006772233,268600,55319.03366583541,193600.0,200650.0
514.0643913671651,268600,55319.03366583541,193600.0,200700.0
514.0643913671651,268600,55319.03366583541,193600.0,200700.0
514.0747820571069,268600,55319.03366583541,193600.0,200750.0
514.0747820571069,268600,55319.03366583541,193600.0,200750.0
514.0851727470487,268600,55319.03366583541,193600.0,200800.0
514.0851727470487,268600,55319.03366583541,193600.0,200800.0
514.0955634369905,268600,55319.03366583541,193600.0,200850.0
514.0955634369905,268600,55319.03366583541,193600.0,200850.0
514.1059541269323,268600,55319.03366583541,193600.0,200900.0
514.1059541269323,268600,55319.03366583541,193600.0,200900.0
514.1163448168741,268600,55319.03366583541,193600.0,200950.0
514.1163448168741,268600,55319.03366583541,193600.0,200950.0
514.1267355068159,268600,55319.03366583541,193600.0,201000.0
514.1267355068159,268600,55319.03366583541,193600.0,201000.0
514.1371261967577,268600,55319.03366583541,193600.0,201050.0
514.1371261967577,268600,55319.03366583541,193600.0,201050.0
514.1475168866995,268600,55319.03366583541,193600.0,201100.0
514.1475168866995,268600,55319.03366583541,193600.0,201100.0
514.1579075766413,268600,55319.03366583541,193600.0,201150.0
514.1579075766413,268600,55319.03366583541,193600.0,201150.0
514.1682982665831,268600,55319.03366583541,193600.0,201200.0
514.1682982665831,268600,55319.03366583541,193600.0,201200.0
514.1786889565249,268600,55319.03366583541,193600.0,201250.0
514.1786889565249,268600,55319.03366583541,193600.0,201250.0
514.1890796464667,268600,55319.03366583541,193600.0,201300.0
514.1890796464667,268600,55319.03366583541,193600.0,201300.0
514.1994703364085,268600,55319.03366583541,193600.0,201350.0
514.1994703364085,268600,55319.03366583541,193600.0,201350.0
514.2098610263503,268600,55319.03366583541,193600.0,201400.0
514.2098610263503,268600,55319.03366583541,193600.0,201400.0
514.2202517162921,268600,55319.03366583541,193600.0,201450.0
514.2202517162921,268600,55319.03366583541,193600.0,201450.0
514.2306424062339,268600,55319.03366583541,193600.0,201500.0
514.2306424062339,268600,55319.03366583541,193600.0,201500.0
514.2410330961757,268600,55319.03366583541,193600.0,201550.0
514.2410330961757,268600,55319.03366583541,193600.0,201550.0
514.2514237861175,268600,55319.03366583541,193600.0,201600.0
514.2514237861175,268600,55319.03366583541,193600.0,201600.0
514.2618144760593,268600,55319.03366583541,193600.0,201650.0
514.2618144760593,268600,55319.03366583541,193600.0,201650.0
514.2722051660011,268600,55319.03366583541,193600.0,201700.0
514.2722051660011,268600,55319.03366583541,193600.0,201700.0
514.2825958559429,268600,55319.03366583541,193600.0,201750.0
514.2825958559429,268600,55319.03366583541,193600.0,201750.0
514.2929865458847,268600,55319.03366583541,193600.0,201800.0
514.2929865458847,268600,55319.03366583541,193600.0,201800.0
514.3033772358265,268600,55319.03366583541,193600.0,201850.0
514.3033772358265,268600,55319.03366583541,193600.0,201850.0
514.3137679257683,268600,55319.03366583541,193600.0,201900.0
514.3137679257683,268600,55319.03366583541,193600.0,201900.0
514.3241586157101,268600,55319.03366583541,193600.0,201950.0
514.3241586157101,268600,55319.03366583541,193600.0,201950.0
514.3345493056519,268600,55319.03366583541,193600.0,202000.0
514.3345493056519,268600,55319.03366583541,193600.0,202000.0
514.3449399955937,268600,55319.03366583541,193600.0,202050.0
514.3449399955937,268600,55319.03366583541,193600.0,202050.0
514.3553306855355,268600,55319.03366583541,193600.0,202100.0
514.3553306855355,268600,55319.03366583541,193600.0,202100.0
514.3657213754773,268600,55319.03366583541,193600.0,202150.0
514.3657213754773,268600,55319.03366583541,193600.0,202150.0
514.3761120654191,268600,55319.03366583541,193600.0,202200.0
514.3761120654191,268600,55319.03366583541,193600.0,202200.0
514.3865027553609,268600,55319.03366583541,193600.0,202250.0
514.3865027553609,268600,55319.03366583541,193600.0,202250.0
514.3968934453027,268600,55319.03366583541,193600.0,202300.0
514.3968934453027,268600,55319.03366583541,193600.0,202300.0
514.4072841352445,268600,55319.03366583541,193600.0,202350.0
514.4072841352445,268600,55319.03366583541,193600.0,202350.0
514.4176748251863,268600,55319.03366583541,193600.0,202400.0
514.4176748251863,268600,55319.03366583541,193600.0,202400.0
514.4280655151281,268600,55319.03366583541,193600.0,202450.0
514.4280655151281,268600,55319.03366583541,193600.0,202450.0
514.4384562050699,268600,55319.03366583541,193600.0,202500.0
514.4384562050699,268600,55319.03366583541,193600.0,202500.0
514.4488468950117,268600,55319.03366583541,193600.0,202550.0
514.4488468950117,268600,55319.03366583541,193600.0,202550.0
514.4592375849535,268600,55319.03366583541,193600.0,202600.0
514.4592375849535,268600,55319.03366583541,193600.0,202600.0
514.4696282748953,268600,55319.03366583541,193600.0,202650.0
514.4696282748953,268600,55319.03366583541,193600.0,202650.0
514.4800189648371,268600,55319.03366583541,193600.0,202700.0
514.4800189648371,268600,55319.03366583541,193600.0,202700.0
514.4904096547789,268600,55319.03366583541,193600.0,202750.0
514.4904096547789,268600,55319.03366583541,193600.0,202750.0
514.5008003447207,268600,55319.03366583541,193600.0,202800.0
514.5008003447207,268600,55319.03366583541,193600.0,202800.0
514.5111910346625,268600,55319.03366583541,193600.0,202850.0
514.5111910346625,268600,55319.03366583541,193600.0,202850.0
514.5215817246043,268600,55319.03366583541,193600.0,202900.0
514.5215817246043,268600,55319.03366583541,193600.0,202900.0
514.5319724145461,268600,55319.03366583541,193600.0,202950.0
514.5319724145461,268600,55319.03366583541,193600.0,202950.0
514.5423631044879,268600,55319.03366583541,193600.0,203000.0
514.5423631044879,268600,55319.03366583541,193600.0,203000.0
514.5527537944297,268600,55319.03366583541,193600.0,203050.0
514.5527537944297,268600,55319.03366583541,193600.0,203050.0
514.5631444843715,268600,55319.03366583541,193600.0,203100.0
514.5631444843715,268600,55319.03366583541,193600.0,203100.0
514.5735351743133,268600,55319.03366583541,193600.0,203150.0
514.5735351743133,268600,55319.03366583541,193600.0,203150.0
514.5839258642551,268600,55319.03366583541,193600.0,203200.0
514.5839258642551,268600,55319.03366583541,193600.0,203200.0
514.5943165541969,268600,55319.03366583541,193600.0,203250.0
514.5943165541969,268600,55319.03366583541,193600.0,203250.0
514.6047072441387,268600,55319.03366583541,193600.0,203300.0
514.6047072441387,268600,55319.03366583541,193600.0,203300.0
514.6150979340805,268600,55319.03366583541,193600.0,203350.0
514.6150979340805,268600,55319.03366583541,193600.0,203350.0
514.6254886240223,268600,55319.03366583541,193600.0,203400.0
514.6254886240223,268600,55319.03366583541,193600.0,203400.0
514.6358793139641,268600,55319.03366583541,193600.0,203450.0
514.6358793139641,268600,55319.03366583541,193600.0,203450.0
514.6462700039059,268600,55319.03366583541,193600.0,203500.0
514.6462700039059,268600,55319.03366583541,193600.0,203500.0
514.6566606938477,268600,55319.03366583541,193600.0,203550.0
514.6566606938477,268600,55319.03366583541,193600.0,203550.0
514.6670513837895,268600,55319.03366583541,193600.0,203600.0
514.6670513837895,268600,55319.03366583541,193600.0,203600.0
514.6774420737313,268600,55319.03366583541,193600.0,203650.0
514.6774420737313,268600,55319.03366583541,193600.0,203650.0
514.6878327636731,268600,55319.03366583541,193600.0,203700.0
514.6878327636731,268600,55319.03366583541,193600.0,203700.0
514.6982234536149,268600,55319.03366583541,193600.0,203750.0
514.6982234536149,268600,55319.03366583541,193600.0,203750.0
514.7086141435567,268600,55319.03366583541,193600.0,203800.0
514.7086141435567,268600,55319.03366583541,193600.0,203800.0
514.7190048334985,268600,55319.03366583541,193600.0,203850.0
514.7190048334985,268600,55319.03366583541,193600.0,203850.0
514.7293955234403,268600,55319.03366583541,193600.0,203900.0
514.7293955234403,268600,55319.03366583541,193600.0,203900.0
514.7397862133821,268600,55319.03366583541,193600.0,203950.0
514.7397862133821,268600,55319.03366583541,193600.0,203950.0
514.7501769033239,268600,55319.03366583541,193600.0,204000.0
514.7501769033239,268600,55319.03366583541,193600.0,204000.0
514.7605675932657,268600,55319.03366583541,193600.0,204050.0
514.7605675932657,268600,55319.03366583541,193600.0,204050.0
514.7709582832075,268600,55319.03366583541,193600.0,204100.0
514.7709582832075,268600,55319.03366583541,193600.0,204100.0
514.7813489731493,268600,55319.03366583541,193600.0,204150.0
514.7813489731493,268600,55319.03366583541,193600.0,204150.0
514.7917396630911,268600,55319.03366583541,193600.0,204200.0
514.7917396630911,268600,55319.03366583541,193600.0,204200.0
514.8021303530329,268600,55319.03366583541,193600.0,204250.0
514.8021303530329,268600,55319.03366583541,193600.0,204250.0
514.8125210429747,268600,55319.03366583541,193600.0,204300.0
514.8125210429747,268600,55319.03366583541,193600.0,204300.0
514.8229117329165,268600,55319.03366583541,193600.0,204350.0
514.8229117329165,268600,55319.03366583541,193600.0,204350.0
514.8333024228583,268600,55319.03366583541,193600.0,204400.0
514.8333024228583,268600,55319.03366583541,193600.0,204400.0
514.8436931128001,268600,55319.03366583541,193600.0,204450.0
514.8436931128001,268600,55319.03366583541,193600.0,204450.0
514.8540838027419,268600,55319.03366583541,193600.0,204500.0
514.8540838027419,268600,55319.03366583541,193600.0,204500.0
514.8644744926837,268600,55319.03366583541,193600.0,204550.0
514.8644744926837,268600,55319.03366583541,193600.0,204550.0
514.8748651826255,268600,55319.03366583541,193600.0,204600.0
514.8748651826255,268600,55319.03366583541,193600.0,204600.0
514.8852558725673,268600,55319.03366583541,193600.0,204650.0
514.8852558725673,268600,55319.03366583541,193600.0,204650.0
514.8956465625091,268600,55319.03366583541,193600.0,204700.0
514.8956465625091,268600,55319.03366583541,193600.0,204700.0
514.9060372524509,268600,55319.03366583541,193600.0,204750.0
514.9060372524509,268600,55319.03366583541,193600.0,204750.0
514.9164279423927,268600,55319.03366583541,193600.0,204800.0
514.9164279423927,268600,55319.03366583541,193600.0,204800.0
514.9268186323345,268600,55319.03366583541,193600.0,204850.0
514.9268186323345,268600,55319.03366583541,193600.0,204850.0
514.9372093222763,268600,55319.03366583541,193600.0,204900.0
514.9372093222763,268600,55319.03366583541,193600.0,204900.0
514.9476000122181,268600,55319.03366583541,193600.0,204950.0
514.9476000122181,268600,55319.03366583541,193600.0,204950.0
514.9579907021599,268600,55319.03366583541,193600.0,205000.0
514.9579907021599,268600,55319.03366583541,193600.0,205000.0
514.9683813921017,268600,55319.03366583541,193600.0,205050.0
514.9683813921017,268600,55319.03366583541,193600.0,205050.0
514.9787720820435,268600,55319.03366583541,193600.0,205100.0
514.9787720820435,268600,55319.03366583541,193600.0,205100.0
514.9891627719853,268600,55319.03366583541,193600.0,205150.0
514.9891627719853,268600,55319.03366583541,193600.0,205150.0
514.9995534619271,268600,55319.03366583541,193600.0,205200.0
514.9995534619271,268600,55319.03366583541,193600.0,205200.0
515.0099441518689,268600,55319.03366583541,193600.0,205250.0
515.0099441518689,268600,55319.03366583541,193600.0,205250.0
515.0203348418107,268600,55314.201995012474,193600.0,205300.0
515.0203348418107,268600,55314.201995012474,193600.0,205300.0
515.0307255317525,268600,55314.201995012474,193600.0,205350.0
515.0307255317525,268600,55314.201995012474,193600.0,205350.0
515.0411162216943,268600,55314.201995012474,193600.0,205400.0
515.0411162216943,268600,55314.201995012474,193600.0,205400.0
515.0515069116361,268600,55314.201995012474,193600.0,205450.0
515.0515069116361,268600,55314.201995012474,193600.0,205450.0
515.0618976015779,268600,55314.201995012474,193600.0,205500.0
515.0618976015779,268600,55314.201995012474,193600.0,205500.0
515.0722882915197,268600,55314.201995012474,193600.0,205550.0
515.0722882915197,268600,55314.201995012474,193600.0,205550.0
515.0826789814615,268600,55314.201995012474,193600.0,205600.0
515.0826789814615,268600,55314.201995012474,193600.0,205600.0
515.0930696714033,268600,55314.201995012474,193600.0,205650.0
515.0930696714033,268600,55314.201995012474,193600.0,205650.0
515.1034603613451,268600,55314.201995012474,193600.0,205700.0
515.1034603613451,268600,55314.201995012474,193600.0,205700.0
515.1138510512869,268600,55314.201995012474,193600.0,205750.0
515.1138510512869,268600,55314.201995012474,193600.0,205750.0
515.1242417412287,268600,55314.201995012474,193600.0,205800.0
515.1242417412287,268600,55314.201995012474,193600.0,205800.0
515.1346324311705,268600,55314.201995012474,193600.0,205850.0
515.1346324311705,268600,55314.201995012474,193600.0,205850.0
515.1450231211123,268600,55314.201995012474,193600.0,205900.0
515.1450231211123,268600,55314.201995012474,193600.0,205900.0
515.1554138110541,268600,55314.201995012474,193600.0,205950.0
515.1554138110541,268600,55314.201995012474,193600.0,205950.0
515.1658045009959,268600,55314.201995012474,193600.0,206000.0
515.1658045009959,268600,55314.201995012474,193600.0,206000.0
515.1761951909377,268600,55314.201995012474,193600.0,206050.0
515.1761951909377,268600,55314.201995012474,193600.0,206050.0
515.1865858808795,268600,55314.201995012474,193600.0,206100.0
515.1865858808795,268600,55314.201995012474,193600.0,206100.0
515.1969765708213,268600,55314.201995012474,193600.0,206150.0
515.1969765708213,268600,55314.201995012474,193600.0,206150.0
515.2073672607631,268600,55314.201995012474,193600.0,206200.0
515.2073672607631,268600,55314.201995012474,193600.0,206200.0
515.2177579507049,268600,55314.201995012474,193600.0,206250.0
515.2177579507049,268600,55314.201995012474,193600.0,206250.0
515.2281486406467,268600,55314.201995012474,193600.0,206300.0
515.2281486406467,268600,55314.201995012474,193600.0,206300.0
515.2385393305885,268600,55314.201995012474,193600.0,206350.0
515.2385393305885,268600,55314.201995012474,193600.0,206350.0
515.2489300205303,268600,55314.201995012474,193600.0,206400.0
515.2489300205303,268600,55314.201995012474,193600.0,206400.0
515.2593207104721,268600,55314.201995012474,193600.0,206450.0
515.2593207104721,268600,55314.201995012474,193600.0,206450.0
515.2697114004139,268600,55314.201995012474,193600.0,206500.0
515.2697114004139,268600,55314.201995012474,193600.0,206500.0
515.2801020903557,268600,55314.201995012474,193600.0,206550.0
515.2801020903557,268600,55314.201995012474,193600.0,206550.0
515.2904927802975,268600,55314.201995012474,193600.0,206600.0
515.2904927802975,268600,55314.201995012474,193600.0,206600.0
515.3008834702393,268600,55314.201995012474,193600.0,206650.0
515.3008834702393,268600,55314.201995012474,193600.0,206650.0
515.3112741601811,268600,55314.201995012474,193600.0,206700.0
515.3112741601811,268600,55314.201995012474,193600.0,206700.0
515.3216648501229,268600,55314.201995012474,193600.0,206750.0
515.3216648501229,268600,55314.201995012474,193600.0,206750.0
515.3320555400647,268600,55314.201995012474,193600.0,206800.0
515.3320555400647,268600,55314.201995012474,193600.0,206800.0
515.3424462300065,268600,55314.201995012474,193600.0,206850.0
515.3424462300065,268600,55314.201995012474,193600.0,206850.0
515.3528369199483,268600,55314.201995012474,193600.0,206900.0
515.3528369199483,268600,55314.201995012474,193600.0,206900.0
515.3632276098901,268600,55314.201995012474,193600.0,206950.0
515.3632276098901,268600,55314.201995012474,193600.0,206950.0
515.373618299832,268600,55314.201995012474,193600.0,207000.0
515.373618299832,268600,55314.201995012474,193600.0,207000.0
515.3840089897737,268600,55314.201995012474,193600.0,207050.0
515.3840089897737,268600,55314.201995012474,193600.0,207050.0
515.3943996797155,268600,55314.201995012474,193600.0,207100.0
515.3943996797155,268600,55314.201995012474,193600.0,207100.0
515.4047903696573,268600,55314.201995012474,193600.0,207150.0
515.4047903696573,268600,55314.201995012474,193600.0,207150.0
515.4151810595991,268600,55314.201995012474,193600.0,207200.0
515.4151810595991,268600,55314.201995012474,193600.0,207200.0
515.425571749541,268600,55314.201995012474,193600.0,207250.0
515.425571749541,268600,55314.201995012474,193600.0,207250.0
515.4359624394828,268600,55314.201995012474,193600.0,207300.0
515.4359624394828,268600,55314.201995012474,193600.0,207300.0
515.4463531294246,268600,55314.201995012474,193600.0,207350.0
515.4463531294246,268600,55314.201995012474,193600.0,207350.0
515.4567438193664,268600,55314.201995012474,193600.0,207400.0
515.4567438193664,268600,55314.201995012474,193600.0,207400.0
515.4671345093082,268600,55314.201995012474,193600.0,207450.0
515.4671345093082,268600,55314.201995012474,193600.0,207450.0
515.47752519925,268600,55314.201995012474,193600.0,207500.0
515.47752519925,268600,55314.201995012474,193600.0,207500.0
515.4879158891918,268600,55314.201995012474,193600.0,207550.0
515.4879158891918,268600,55314.201995012474,193600.0,207550.0
515.4983065791336,268600,55314.201995012474,193600.0,207600.0
515.4983065791336,268600,55314.201995012474,193600.0,207600.0
515.5086972690754,268600,55314.201995012474,193600.0,207650.0
515.5086972690754,268600,55314.201995012474,193600.0,207650.0
515.5190879590172,268600,55314.201995012474,193600.0,207700.0
515.5190879590172,268600,55314.201995012474,193600.0,207700.0
515.529478648959,268600,55314.201995012474,193600.0,207750.0
515.529478648959,268600,55314.201995012474,193600.0,207750.0
515.5398693389008,268600,55314.201995012474,193600.0,207800.0
515.5398693389008,268600,55314.201995012474,193600.0,207800.0
515.5502600288426,268600,55314.201995012474,193600.0,207850.0
515.5502600288426,268600,55314.201995012474,193600.0,207850.0
515.5606507187844,268600,55314.201995012474,193600.0,207900.0
515.5606507187844,268600,55314.201995012474,193600.0,207900.0
515.5710414087262,268600,55314.201995012474,193600.0,207950.0
515.5710414087262,268600,55314.201995012474,193600.0,207950.0
515.581432098668,268600,55314.201995012474,193600.0,208000.0
515.581432098668,268600,55314.201995012474,193600.0,208000.0
515.5918227886098,268600,55314.201995012474,193600.0,208050.0
515.5918227886098,268600,55314.201995012474,193600.0,208050.0
515.6022134785516,268600,55314.201995012474,193600.0,208100.0
515.6022134785516,268600,55314.201995012474,193600.0,208100.0
515.6126041684934,268600,55314.201995012474,193600.0,208150.0
515.6126041684934,268600,55314.201995012474,193600.0,208150.0
515.6229948584352,268600,55314.201995012474,193600.0,208200.0
515.6229948584352,268600,55314.201995012474,193600.0,208200.0
515.633385548377,268600,55314.201995012474,193600.0,208250.0
515.633385548377,268600,55314.201995012474,193600.0,208250.0
515.6437762383188,268600,55314.201995012474,193600.0,208300.0
515.6437762383188,268600,55314.201995012474,193600.0,208300.0
515.6541669282606,268600,55314.201995012474,193600.0,208350.0
515.6541669282606,268600,55314.201995012474,193600.0,208350.0
515.6645576182024,268600,55314.201995012474,193600.0,208400.0
515.6645576182024,268600,55314.201995012474,193600.0,208400.0
515.6749483081442,268600,55314.201995012474,193600.0,208450.0
515.6749483081442,268600,55314.201995012474,193600.0,208450.0
515.685338998086,268600,55314.201995012474,193600.0,208500.0
515.685338998086,268600,55314.201995012474,193600.0,208500.0
515.6957296880278,268600,55314.201995012474,193600.0,208550.0
515.6957296880278,268600,55314.201995012474,193600.0,208550.0
515.7061203779696,268600,55314.201995012474,193600.0,208600.0
515.7061203779696,268600,55314.201995012474,193600.0,208600.0
515.7165110679114,268600,55314.201995012474,193600.0,208650.0
515.7165110679114,268600,55314.201995012474,193600.0,208650.0
515.7269017578532,268600,55314.201995012474,193600.0,208700.0
515.7269017578532,268600,55314.201995012474,193600.0,208700.0
515.737292447795,268600,55314.201995012474,193600.0,208750.0
515.737292447795,268600,55314.201995012474,193600.0,208750.0
515.7476831377368,268600,55314.201995012474,193600.0,208800.0
515.7476831377368,268600,55314.201995012474,193600.0,208800.0
515.7580738276786,268600,55314.201995012474,193600.0,208850.0
515.7580738276786,268600,55314.201995012474,193600.0,208850.0
515.7684645176204,268600,55314.201995012474,193600.0,208900.0
515.7684645176204,268600,55314.201995012474,193600.0,208900.0
515.7788552075622,268600,55314.201995012474,193600.0,208950.0
515.7788552075622,268600,55314.201995012474,193600.0,208950.0
515.789245897504,268600,55314.201995012474,193600.0,209000.0
515.789245897504,268600,55314.201995012474,193600.0,209000.0
515.7996365874458,268600,55314.201995012474,193600.0,209050.0
515.7996365874458,268600,55314.201995012474,193600.0,209050.0
515.8100272773876,268600,55314.201995012474,193600.0,209100.0
515.8100272773876,268600,55314.201995012474,193600.0,209100.0
515.8204179673294,268600,55314.201995012474,193600.0,209150.0
515.8204179673294,268600,55314.201995012474,193600.0,209150.0
515.8308086572712,268600,55314.201995012474,193600.0,209200.0
515.8308086572712,268600,55314.201995012474,193600.0,209200.0
515.841199347213,268600,55314.201995012474,193600.0,209250.0
515.841199347213,268600,55314.201995012474,193600.0,209250.0
515.8515900371548,268600,55314.201995012474,193600.0,209300.0
515.8515900371548,268600,55314.201995012474,193600.0,209300.0
515.8619807270966,268600,55314.201995012474,193600.0,209350.0
515.8619807270966,268600,55314.201995012474,193600.0,209350.0
515.8723714170384,268600,55314.201995012474,193600.0,209400.0
515.8723714170384,268600,55314.201995012474,193600.0,209400.0
515.8827621069802,268600,55314.201995012474,193600.0,209450.0
515.8827621069802,268600,55314.201995012474,193600.0,209450.0
515.893152796922,268600,55314.201995012474,193600.0,209500.0
515.893152796922,268600,55314.201995012474,193600.0,209500.0
515.9035434868638,268600,55314.201995012474,193600.0,209550.0
515.9035434868638,268600,55314.201995012474,193600.0,209550.0
515.9139341768056,268600,55314.201995012474,193600.0,209600.0
515.9139341768056,268600,55314.201995012474,193600.0,209600.0
515.9243248667474,268600,55314.201995012474,193600.0,209650.0
515.9243248667474,268600,55314.201995012474,193600.0,209650.0
515.9347155566892,268600,55314.201995012474,193600.0,209700.0
515.9347155566892,268600,55314.201995012474,193600.0,209700.0
515.945106246631,268600,55314.201995012474,193600.0,209750.0
515.945106246631,268600,55314.201995012474,193600.0,209750.0
515.9554969365728,268600,55314.201995012474,193600.0,209800.0
515.9554969365728,268600,55314.201995012474,193600.0,209800.0
515.9658876265146,268600,55314.201995012474,193600.0,209850.0
515.9658876265146,268600,55314.201995012474,193600.0,209850.0
515.9762783164564,268600,55314.201995012474,193600.0,209900.0
515.9762783164564,268600,55314.201995012474,193600.0,209900.0
515.9866690063982,268600,55314.201995012474,193600.0,209950.0
515.9866690063982,268600,55314.201995012474,193600.0,209950.0
515.99705969634,268600,55314.201995012474,193600.0,210000.0
515.99705969634,268600,55314.201995012474,193600.0,210000.0
516.0074503862818,268600,55314.201995012474,193600.0,210050.0
516.0074503862818,268600,55314.201995012474,193600.0,210050.0
516.0178410762236,268600,55314.201995012474,193600.0,210100.0
516.0178410762236,268600,55314.201995012474,193600.0,210100.0
516.0282317661654,268600,55314.201995012474,193600.0,210150.0
516.0282317661654,268600,55314.201995012474,193600.0,210150.0
516.0386224561072,268600,55314.201995012474,193600.0,210200.0
516.0386224561072,268600,55314.201995012474,193600.0,210200.0
516.049013146049,268600,55314.201995012474,193600.0,210250.0
516.049013146049,268600,55314.201995012474,193600.0,210250.0
516.0594038359908,268600,55314.201995012474,193600.0,210300.0
516.0594038359908,268600,55314.201995012474,193600.0,210300.0
516.0697945259326,268600,55314.201995012474,193600.0,210350.0
516.0697945259326,268600,55314.201995012474,193600.0,210350.0
516.0801852158744,268600,55314.201995012474,193600.0,210400.0
516.0801852158744,268600,55314.201995012474,193600.0,210400.0
516.0905759058162,268600,55314.201995012474,193600.0,210450.0
516.0905759058162,268600,55314.201995012474,193600.0,210450.0
516.100966595758,268600,55314.201995012474,193600.0,210500.0
516.100966595758,268600,55314.201995012474,193600.0,210500.0
516.1113572856998,268600,55314.201995012474,193600.0,210550.0
516.1113572856998,268600,55314.201995012474,193600.0,210550.0
516.1217479756416,268600,55314.201995012474,193600.0,210600.0
516.1217479756416,268600,55314.201995012474,193600.0,210600.0
516.1321386655834,268600,55314.201995012474,193600.0,210650.0
516.1321386655834,268600,55314.201995012474,193600.0,210650.0
516.1425293555252,268600,55314.201995012474,193600.0,210700.0
516.1425293555252,268600,55314.201995012474,193600.0,210700.0
516.152920045467,268600,55314.201995012474,193600.0,210750.0
516.152920045467,268600,55314.201995012474,193600.0,210750.0
516.1633107354088,268600,55314.201995012474,193600.0,210800.0
516.1633107354088,268600,55314.201995012474,193600.0,210800.0
516.1737014253506,268600,55314.201995012474,193600.0,210850.0
516.1737014253506,268600,55314.201995012474,193600.0,210850.0
516.1840921152924,268600,55314.201995012474,193600.0,210900.0
516.1840921152924,268600,55314.201995012474,193600.0,210900.0
516.1944828052342,268600,55314.201995012474,193600.0,210950.0
516.1944828052342,268600,55314.201995012474,193600.0,210950.0
516.204873495176,268600,55314.201995012474,193600.0,211000.0
516.204873495176,268600,55314.201995012474,193600.0,211000.0
516.2152641851178,268600,55314.201995012474,193600.0,211050.0
516.2152641851178,268600,55314.201995012474,193600.0,211050.0
516.2256548750596,268600,55314.201995012474,193600.0,211100.0
516.2256548750596,268600,55314.201995012474,193600.0,211100.0
516.2360455650014,268600,55314.201995012474,193600.0,211150.0
516.2360455650014,268600,55314.201995012474,193600.0,211150.0
516.2464362549432,268600,55314.201995012474,193600.0,211200.0
516.2464362549432,268600,55314.201995012474,193600.0,211200.0
516.256826944885,268600,55314.201995012474,193600.0,211250.0
516.256826944885,268600,55314.201995012474,193600.0,211250.0
516.2672176348268,268600,55314.201995012474,193600.0,211300.0
516.2672176348268,268600,55314.201995012474,193600.0,211300.0
516.2776083247686,268600,55314.201995012474,193600.0,211350.0
516.2776083247686,268600,55314.201995012474,193600.0,211350.0
516.2879990147104,268600,55314.201995012474,193600.0,211400.0
516.2879990147104,268600,55314.201995012474,193600.0,211400.0
516.2983897046522,268600,55314.201995012474,193600.0,211450.0
516.2983897046522,268600,55314.201995012474,193600.0,211450.0
516.308780394594,268600,55314.201995012474,193600.0,211500.0
516.308780394594,268600,55314.201995012474,193600.0,211500.0
516.3191710845358,268600,55314.201995012474,193600.0,211550.0
516.3191710845358,268600,55314.201995012474,193600.0,211550.0
516.3295617744776,268600,55314.201995012474,193600.0,211600.0
516.3295617744776,268600,55314.201995012474,193600.0,211600.0
516.3399524644194,268600,55314.201995012474,193600.0,211650.0
516.3399524644194,268600,55314.201995012474,193600.0,211650.0
516.3503431543612,268600,55314.201995012474,193600.0,211700.0
516.3503431543612,268600,55314.201995012474,193600.0,211700.0
516.360733844303,268600,55314.201995012474,193600.0,211750.0
516.360733844303,268600,55314.201995012474,193600.0,211750.0
516.3711245342448,268600,55314.201995012474,193600.0,211800.0
516.3711245342448,268600,55314.201995012474,193600.0,211800.0
516.3815152241866,268600,55314.201995012474,193600.0,211850.0
516.3815152241866,268600,55314.201995012474,193600.0,211850.0
516.3919059141284,268600,55314.201995012474,193600.0,211900.0
516.3919059141284,268600,55314.201995012474,193600.0,211900.0
516.4022966040702,268600,55314.201995012474,193600.0,211950.0
516.4022966040702,268600,55314.201995012474,193600.0,211950.0
516.412687294012,268600,55314.201995012474,193600.0,212000.0
516.412687294012,268600,55314.201995012474,193600.0,212000.0
516.4230779839538,268600,55314.201995012474,193600.0,212050.0
516.4230779839538,268600,55314.201995012474,193600.0,212050.0
516.4334686738956,268600,55314.201995012474,193600.0,212100.0
516.4334686738956,268600,55314.201995012474,193600.0,212100.0
516.4438593638374,268600,55314.201995012474,193600.0,212150.0
516.4438593638374,268600,55314.201995012474,193600.0,212150.0
516.4542500537792,268600,55314.201995012474,193600.0,212200.0
516.4542500537792,268600,55314.201995012474,193600.0,212200.0
516.464640743721,268600,55314.201995012474,193600.0,212250.0
516.464640743721,268600,55314.201995012474,193600.0,212250.0
516.4750314336628,268600,55314.201995012474,193600.0,212300.0
516.4750314336628,268600,55314.201995012474,193600.0,212300.0
516.4854221236046,268600,55314.201995012474,193600.0,212350.0
516.4854221236046,268600,55314.201995012474,193600.0,212350.0
516.4958128135464,268600,55314.201995012474,193600.0,212400.0
516.4958128135464,268600,55314.201995012474,193600.0,212400.0
516.5062035034882,268600,55314.201995012474,193600.0,212450.0
516.5062035034882,268600,55314.201995012474,193600.0,212450.0
516.51659419343,268600,55314.201995012474,193600.0,212500.0
516.51659419343,268600,55314.201995012474,193600.0,212500.0
516.5269848833718,268600,55314.201995012474,193600.0,212550.0
516.5269848833718,268600,55314.201995012474,193600.0,212550.0
516.5373755733136,268600,55314.201995012474,193600.0,212600.0
516.5373755733136,268600,55314.201995012474,193600.0,212600.0
516.5477662632554,268600,55314.201995012474,193600.0,212650.0
516.5477662632554,268600,55314.201995012474,193600.0,212650.0
516.5581569531972,268600,55314.201995012474,193600.0,212700.0
516.5581569531972,268600,55314.201995012474,193600.0,212700.0
516.568547643139,268600,55314.201995012474,193600.0,212750.0
516.568547643139,268600,55314.201995012474,193600.0,212750.0
516.5789383330808,268600,55314.201995012474,193600.0,212800.0
516.5789383330808,268600,55314.201995012474,193600.0,212800.0
516.5893290230226,268600,55314.201995012474,193600.0,212850.0
516.5893290230226,268600,55314.201995012474,193600.0,212850.0
516.5997197129644,268600,55314.201995012474,193600.0,212900.0
516.5997197129644,268600,55314.201995012474,193600.0,212900.0
516.6101104029062,268600,55314.201995012474,193600.0,212950.0
516.6101104029062,268600,55314.201995012474,193600.0,212950.0
516.620501092848,268600,55314.201995012474,193600.0,213000.0
516.620501092848,268600,55314.201995012474,193600.0,213000.0
516.6308917827898,268600,55314.201995012474,193600.0,213050.0
516.6308917827898,268600,55314.201995012474,193600.0,213050.0
516.6412824727316,268600,55314.201995012474,193600.0,213100.0
516.6412824727316,268600,55314.201995012474,193600.0,213100.0
516.6516731626734,268600,55314.201995012474,193600.0,213150.0
516.6516731626734,268600,55314.201995012474,193600.0,213150.0
516.6620638526152,268600,55314.201995012474,193600.0,213200.0
516.6620638526152,268600,55314.201995012474,193600.0,213200.0
516.672454542557,268600,55314.201995012474,193600.0,213250.0
516.672454542557,268600,55314.201995012474,193600.0,213250.0
516.6828452324988,268600,55314.201995012474,193600.0,213300.0
516.6828452324988,268600,55314.201995012474,193600.0,213300.0
516.6932359224406,268600,55314.201995012474,193600.0,213350.0
516.6932359224406,268600,55314.201995012474,193600.0,213350.0
516.7036266123824,268600,55314.201995012474,193600.0,213400.0
516.7036266123824,268600,55314.201995012474,193600.0,213400.0
516.7140173023242,268600,55314.201995012474,193600.0,213450.0
516.7140173023242,268600,55314.201995012474,193600.0,213450.0
516.724407992266,268600,55314.201995012474,193600.0,213500.0
516.724407992266,268600,55314.201995012474,193600.0,213500.0
516.7347986822078,268600,55314.201995012474,193600.0,213550.0
516.7347986822078,268600,55314.201995012474,193600.0,213550.0
516.7451893721496,268600,55314.201995012474,193600.0,213600.0
516.7451893721496,268600,55314.201995012474,193600.0,213600.0
516.7555800620914,268600,55314.201995012474,193600.0,213650.0
516.7555800620914,268600,55314.201995012474,193600.0,213650.0
516.7659707520332,268600,55314.201995012474,193600.0,213700.0
516.7659707520332,268600,55314.201995012474,193600.0,213700.0
516.776361441975,268600,55314.201995012474,193600.0,213750.0
516.776361441975,268600,55314.201995012474,193600.0,213750.0
516.7867521319168,268600,55314.201995012474,193600.0,213800.0
516.7867521319168,268600,55314.201995012474,193600.0,213800.0
516.7971428218586,268600,55314.201995012474,193600.0,213850.0
516.7971428218586,268600,55314.201995012474,193600.0,213850.0
516.8075335118004,268600,55314.201995012474,193600.0,213900.0
516.8075335118004,268600,55314.201995012474,193600.0,213900.0
516.8179242017422,268600,55314.201995012474,193600.0,213950.0
516.8179242017422,268600,55314.201995012474,193600.0,213950.0
516.828314891684,268600,55314.201995012474,193600.0,214000.0
516.828314891684,268600,55314.201995012474,193600.0,214000.0
516.8387055816258,268600,55314.201995012474,193600.0,214050.0
516.8387055816258,268600,55314.201995012474,193600.0,214050.0
516.8490962715676,268600,55314.201995012474,193600.0,214100.0
516.8490962715676,268600,55314.201995012474,193600.0,214100.0
516.8594869615094,268600,55314.201995012474,193600.0,214150.0
516.8594869615094,268600,55314.201995012474,193600.0,214150.0
516.8698776514512,268600,55314.201995012474,193600.0,214200.0
516.8698776514512,268600,55314.201995012474,193600.0,214200.0
516.880268341393,268600,55314.201995012474,193600.0,214250.0
516.880268341393,268600,55314.201995012474,193600.0,214250.0
516.8906590313348,268600,55314.201995012474,193600.0,214300.0
516.8906590313348,268600,55314.201995012474,193600.0,214300.0
516.9010497212766,268600,55314.201995012474,193600.0,214350.0
516.9010497212766,268600,55314.201995012474,193600.0,214350.0
516.9114404112185,268600,55314.201995012474,193600.0,214400.0
516.9114404112185,268600,55314.201995012474,193600.0,214400.0
516.9218311011603,268600,55314.201995012474,193600.0,214450.0
516.9218311011603,268600,55314.201995012474,193600.0,214450.0
516.932221791102,268600,55314.201995012474,193600.0,214500.0
516.932221791102,268600,55314.201995012474,193600.0,214500.0
516.9426124810439,268600,55314.201995012474,193600.0,214550.0
516.9426124810439,268600,55314.201995012474,193600.0,214550.0
516.9530031709857,268600,55314.201995012474,193600.0,214600.0
516.9530031709857,268600,55314.201995012474,193600.0,214600.0
516.9633938609275,268600,55314.201995012474,193600.0,214650.0
516.9633938609275,268600,55314.201995012474,193600.0,214650.0
516.9737845508693,268600,55314.201995012474,193600.0,214700.0
516.9737845508693,268600,55314.201995012474,193600.0,214700.0
516.984175240811,268600,55314.201995012474,193600.0,214750.0
516.984175240811,268600,55314.201995012474,193600.0,214750.0
516.9945659307529,268600,55314.201995012474,193600.0,214800.0
516.9945659307529,268600,55314.201995012474,193600.0,214800.0
517.0049566206947,268600,55314.201995012474,193600.0,214850.0
517.0049566206947,268600,55314.201995012474,193600.0,214850.0
517.0153473106365,268600,55314.201995012474,193600.0,214900.0
517.0153473106365,268600,55314.201995012474,193600.0,214900.0
517.0257380005783,268600,55314.201995012474,193600.0,214950.0
517.0257380005783,268600,55314.201995012474,193600.0,214950.0
517.0361286905201,268600,55314.201995012474,193600.0,215000.0
517.0361286905201,268600,55314.201995012474,193600.0,215000.0
517.0465193804619,268600,55314.201995012474,193600.0,215050.0
517.0465193804619,268600,55314.201995012474,193600.0,215050.0
517.0569100704037,268600,55314.201995012474,193600.0,215100.0
517.0569100704037,268600,55314.201995012474,193600.0,215100.0
517.0673007603455,268600,55314.201995012474,193600.0,215150.0
517.0673007603455,268600,55314.201995012474,193600.0,215150.0
517.0776914502873,268600,55314.201995012474,193600.0,215200.0
517.0776914502873,268600,55314.201995012474,193600.0,215200.0
517.0880821402291,268600,55314.201995012474,193600.0,215250.0
517.0880821402291,268600,55314.201995012474,193600.0,215250.0
517.0984728301709,268600,55314.201995012474,193600.0,215300.0
517.0984728301709,268600,55314.201995012474,193600.0,215300.0
517.1088635201127,268600,55314.201995012474,193600.0,215350.0
517.1088635201127,268600,55314.201995012474,193600.0,215350.0
517.1192542100545,268600,55314.201995012474,193600.0,215400.0
517.1192542100545,268600,55314.201995012474,193600.0,215400.0
517.1296448999963,268600,55314.201995012474,193600.0,215450.0
517.1296448999963,268600,55314.201995012474,193600.0,215450.0
517.1400355899381,268600,55314.201995012474,193600.0,215500.0
517.1400355899381,268600,55314.201995012474,193600.0,215500.0
517.1504262798799,268600,55314.201995012474,193600.0,215550.0
517.1504262798799,268600,55314.201995012474,193600.0,215550.0
517.1608169698217,268600,55314.201995012474,193600.0,215600.0
517.1608169698217,268600,55314.201995012474,193600.0,215600.0
517.1712076597635,268600,55314.201995012474,193600.0,215650.0
517.1712076597635,268600,55314.201995012474,193600.0,215650.0
517.1815983497053,268600,55314.201995012474,193600.0,215700.0
517.1815983497053,268600,55314.201995012474,193600.0,215700.0
517.1919890396471,268600,55314.201995012474,193600.0,215750.0
517.1919890396471,268600,55314.201995012474,193600.0,215750.0
517.2023797295889,268600,55314.201995012474,193600.0,215800.0
517.2023797295889,268600,55314.201995012474,193600.0,215800.0
517.2127704195307,268600,55314.201995012474,193600.0,215850.0
517.2127704195307,268600,55314.201995012474,193600.0,215850.0
517.2231611094725,268600,55314.201995012474,193600.0,215900.0
517.2231611094725,268600,55314.201995012474,193600.0,215900.0
517.2335517994143,268600,55314.201995012474,193600.0,215950.0
517.2335517994143,268600,55314.201995012474,193600.0,215950.0
517.2439424893561,268600,55314.201995012474,193600.0,216000.0
517.2439424893561,268600,55314.201995012474,193600.0,216000.0
517.2543331792979,268600,55314.201995012474,193600.0,216050.0
517.2543331792979,268600,55314.201995012474,193600.0,216050.0
517.2647238692397,268600,55314.201995012474,193600.0,216100.0
517.2647238692397,268600,55314.201995012474,193600.0,216100.0
517.2751145591815,268600,55314.201995012474,193600.0,216150.0
517.2751145591815,268600,55314.201995012474,193600.0,216150.0
517.2855052491233,268600,55314.201995012474,193600.0,216200.0
517.2855052491233,268600,55314.201995012474,193600.0,216200.0
517.2958959390651,268600,55314.201995012474,193600.0,216250.0
517.2958959390651,268600,55314.201995012474,193600.0,216250.0
517.3062866290069,268600,55314.201995012474,193600.0,216300.0
517.3062866290069,268600,55314.201995012474,193600.0,216300.0
517.3166773189487,268600,55314.201995012474,193600.0,216350.0
517.3166773189487,268600,55314.201995012474,193600.0,216350.0
517.3270680088905,268600,55314.201995012474,193600.0,216400.0
517.3270680088905,268600,55314.201995012474,193600.0,216400.0
517.3374586988323,268600,55314.201995012474,193600.0,216450.0
517.3374586988323,268600,55314.201995012474,193600.0,216450.0
517.3478493887741,268600,55314.201995012474,193600.0,216500.0
517.3478493887741,268600,55314.201995012474,193600.0,216500.0
517.3582400787159,268600,55314.201995012474,193600.0,216550.0
517.3582400787159,268600,55314.201995012474,193600.0,216550.0
517.3686307686577,268600,55314.201995012474,193600.0,216600.0
517.3686307686577,268600,55314.201995012474,193600.0,216600.0
517.3790214585995,268600,55314.201995012474,193600.0,216650.0
517.3790214585995,268600,55314.201995012474,193600.0,216650.0
517.3894121485413,268600,55314.201995012474,193600.0,216700.0
517.3894121485413,268600,55314.201995012474,193600.0,216700.0
517.3998028384831,268600,55314.201995012474,193600.0,216750.0
517.3998028384831,268600,55314.201995012474,193600.0,216750.0
517.4101935284249,268600,55314.201995012474,193600.0,216800.0
517.4101935284249,268600,55314.201995012474,193600.0,216800.0
517.4205842183667,268600,55314.201995012474,193600.0,216850.0
517.4205842183667,268600,55314.201995012474,193600.0,216850.0
517.4309749083085,268600,55314.201995012474,193600.0,216900.0
517.4309749083085,268600,55314.201995012474,193600.0,216900.0
517.4413655982503,268600,55314.201995012474,193600.0,216950.0
517.4413655982503,268600,55314.201995012474,193600.0,216950.0
517.4517562881921,268600,55314.201995012474,193600.0,217000.0
517.4517562881921,268600,55314.201995012474,193600.0,217000.0
517.4621469781339,268600,55314.201995012474,193600.0,217050.0
517.4621469781339,268600,55314.201995012474,193600.0,217050.0
517.4725376680757,268600,55314.201995012474,193600.0,217100.0
517.4725376680757,268600,55314.201995012474,193600.0,217100.0
517.4829283580175,268600,55314.201995012474,193600.0,217150.0
517.4829283580175,268600,55314.201995012474,193600.0,217150.0
517.4933190479593,268600,55314.201995012474,193600.0,217200.0
517.4933190479593,268600,55314.201995012474,193600.0,217200.0
517.5037097379011,268600,55314.201995012474,193600.0,217250.0
517.5037097379011,268600,55314.201995012474,193600.0,217250.0
517.5141004278429,268600,55314.201995012474,193600.0,217300.0
517.5141004278429,268600,55314.201995012474,193600.0,217300.0
517.5244911177847,268600,55314.201995012474,193600.0,217350.0
517.5244911177847,268600,55314.201995012474,193600.0,217350.0
517.5348818077265,268600,55314.201995012474,193600.0,217400.0
517.5348818077265,268600,55314.201995012474,193600.0,217400.0
517.5452724976683,268600,55314.201995012474,193600.0,217450.0
517.5452724976683,268600,55314.201995012474,193600.0,217450.0
517.5556631876101,268600,55314.201995012474,193600.0,217500.0
517.5556631876101,268600,55314.201995012474,193600.0,217500.0
517.5660538775519,268600,55314.201995012474,193600.0,217550.0
517.5660538775519,268600,55314.201995012474,193600.0,217550.0
517.5764445674937,268600,55314.201995012474,193600.0,217600.0
517.5764445674937,268600,55314.201995012474,193600.0,217600.0
517.5868352574355,268600,55314.201995012474,193600.0,217650.0
517.5868352574355,268600,55314.201995012474,193600.0,217650.0
517.5972259473773,268600,55314.201995012474,193600.0,217700.0
517.5972259473773,268600,55314.201995012474,193600.0,217700.0
517.6076166373191,268600,55314.201995012474,193600.0,217750.0
517.6076166373191,268600,55314.201995012474,193600.0,217750.0
517.6180073272609,268600,55314.201995012474,193600.0,217800.0
517.6180073272609,268600,55314.201995012474,193600.0,217800.0
517.6283980172027,268600,55314.201995012474,193600.0,217850.0
517.6283980172027,268600,55314.201995012474,193600.0,217850.0
517.6387887071445,268600,55314.201995012474,193600.0,217900.0
517.6387887071445,268600,55314.201995012474,193600.0,217900.0
517.6491793970863,268600,55314.201995012474,193600.0,217950.0
517.6491793970863,268600,55314.201995012474,193600.0,217950.0
517.6595700870281,268600,55314.201995012474,193600.0,218000.0
517.6595700870281,268600,55314.201995012474,193600.0,218000.0
517.6699607769699,268600,55314.201995012474,193600.0,218050.0
517.6699607769699,268600,55314.201995012474,193600.0,218050.0
517.6803514669117,268600,55314.201995012474,193600.0,218100.0
517.6803514669117,268600,55314.201995012474,193600.0,218100.0
517.6907421568535,268600,55314.201995012474,193600.0,218150.0
517.6907421568535,268600,55314.201995012474,193600.0,218150.0
517.7011328467953,268600,55314.201995012474,193600.0,218200.0
517.7011328467953,268600,55314.201995012474,193600.0,218200.0
517.7115235367371,268600,55314.201995012474,193600.0,218250.0
517.7115235367371,268600,55314.201995012474,193600.0,218250.0
517.7219142266789,268600,55314.201995012474,193600.0,218300.0
517.7219142266789,268600,55314.201995012474,193600.0,218300.0
517.7323049166207,268600,55314.201995012474,193600.0,218350.0
517.7323049166207,268600,55314.201995012474,193600.0,218350.0
517.7426956065625,268600,55314.201995012474,193600.0,218400.0
517.7426956065625,268600,55314.201995012474,193600.0,218400.0
517.7530862965043,268600,55314.201995012474,193600.0,218450.0
517.7530862965043,268600,55314.201995012474,193600.0,218450.0
517.7634769864461,268600,55314.201995012474,193600.0,218500.0
517.7634769864461,268600,55314.201995012474,193600.0,218500.0
517.7738676763879,268600,55314.201995012474,193600.0,218550.0
517.7738676763879,268600,55314.201995012474,193600.0,218550.0
517.7842583663297,268600,55314.201995012474,193600.0,218600.0
517.7842583663297,268600,55314.201995012474,193600.0,218600.0
517.7946490562715,268600,55314.201995012474,193600.0,218650.0
517.7946490562715,268600,55314.201995012474,193600.0,218650.0
517.8050397462133,268600,55314.201995012474,193600.0,218700.0
517.8050397462133,268600,55314.201995012474,193600.0,218700.0
517.8154304361551,268600,55314.201995012474,193600.0,218750.0
517.8154304361551,268600,55314.201995012474,193600.0,218750.0
517.8258211260969,268600,55314.201995012474,193600.0,218800.0
517.8258211260969,268600,55314.201995012474,193600.0,218800.0
517.8362118160387,268600,55314.201995012474,193600.0,218850.0
517.8362118160387,268600,55314.201995012474,193600.0,218850.0
517.8466025059805,268600,55314.201995012474,193600.0,218900.0
517.8466025059805,268600,55314.201995012474,193600.0,218900.0
517.8569931959223,268600,55314.201995012474,193600.0,218950.0
517.8569931959223,268600,55314.201995012474,193600.0,218950.0
517.8673838858641,268600,55314.201995012474,193600.0,219000.0
517.8673838858641,268600,55314.201995012474,193600.0,219000.0
517.8777745758059,268600,55314.201995012474,193600.0,219050.0
517.8777745758059,268600,55314.201995012474,193600.0,219050.0
517.8881652657477,268600,55314.201995012474,193600.0,219100.0
517.8881652657477,268600,55314.201995012474,193600.0,219100.0
517.8985559556895,268600,55314.201995012474,193600.0,219150.0
517.8985559556895,268600,55314.201995012474,193600.0,219150.0
517.9089466456313,268600,55314.201995012474,193600.0,219200.0
517.9089466456313,268600,55314.201995012474,193600.0,219200.0
517.9193373355731,268600,55314.201995012474,193600.0,219250.0
517.9193373355731,268600,55314.201995012474,193600.0,219250.0
517.9297280255149,268600,55314.201995012474,193600.0,219300.0
517.9297280255149,268600,55314.201995012474,193600.0,219300.0
517.9401187154567,268600,55314.201995012474,193600.0,219350.0
517.9401187154567,268600,55314.201995012474,193600.0,219350.0
517.9505094053985,268600,55314.201995012474,193600.0,219400.0
517.9505094053985,268600,55314.201995012474,193600.0,219400.0
517.9609000953403,268600,55314.201995012474,193600.0,219450.0
517.9609000953403,268600,55314.201995012474,193600.0,219450.0
517.9712907852821,268600,55314.201995012474,193600.0,219500.0
517.9712907852821,268600,55314.201995012474,193600.0,219500.0
517.9816814752239,268600,55314.201995012474,193600.0,219550.0
517.9816814752239,268600,55314.201995012474,193600.0,219550.0
517.9920721651657,268600,55314.201995012474,193600.0,219600.0
517.9920721651657,268600,55314.201995012474,193600.0,219600.0
518.0024628551075,268600,55314.201995012474,193600.0,219650.0
518.0024628551075,268600,55314.201995012474,193600.0,219650.0
518.0128535450493,268600,55314.201995012474,193600.0,219700.0
518.0128535450493,268600,55314.201995012474,193600.0,219700.0
518.0232442349911,268600,55314.201995012474,193600.0,219750.0
518.0232442349911,268600,55314.201995012474,193600.0,219750.0
518.0336349249329,268600,55314.201995012474,193600.0,219800.0
518.0336349249329,268600,55314.201995012474,193600.0,219800.0
518.0440256148747,268600,55314.201995012474,193600.0,219850.0
518.0440256148747,268600,55314.201995012474,193600.0,219850.0
518.0544163048165,268600,55314.201995012474,193600.0,219900.0
518.0544163048165,268600,55314.201995012474,193600.0,219900.0
518.0648069947583,268600,55314.201995012474,193600.0,219950.0
518.0648069947583,268600,55314.201995012474,193600.0,219950.0
518.0751976847001,268600,55314.201995012474,193600.0,220000.0
518.0751976847001,268600,55314.201995012474,193600.0,220000.0
518.0855883746419,268600,55314.201995012474,193600.0,220050.0
518.0855883746419,268600,55314.201995012474,193600.0,220050.0
518.0959790645837,268600,55314.201995012474,193600.0,220100.0
518.0959790645837,268600,55314.201995012474,193600.0,220100.0
518.1063697545255,268600,55314.201995012474,193600.0,220150.0
518.1063697545255,268600,55314.201995012474,193600.0,220150.0
518.1167604444673,268600,55314.201995012474,193600.0,220200.0
518.1167604444673,268600,55314.201995012474,193600.0,220200.0
518.1271511344091,268600,55314.201995012474,193600.0,220250.0
518.1271511344091,268600,55314.201995012474,193600.0,220250.0
518.1375418243509,268600,55314.201995012474,193600.0,220300.0
518.1375418243509,268600,55314.201995012474,193600.0,220300.0
518.1479325142927,268600,55314.201995012474,193600.0,220350.0
518.1479325142927,268600,55314.201995012474,193600.0,220350.0
518.1583232042345,268600,55314.201995012474,193600.0,220400.0
518.1583232042345,268600,55314.201995012474,193600.0,220400.0
518.1687138941763,268600,55314.201995012474,193600.0,220450.0
518.1687138941763,268600,55314.201995012474,193600.0,220450.0
518.1791045841181,268600,55314.201995012474,193600.0,220500.0
518.1791045841181,268600,55314.201995012474,193600.0,220500.0
518.1894952740599,268600,55314.201995012474,193600.0,220550.0
518.1894952740599,268600,55314.201995012474,193600.0,220550.0
518.1998859640017,268600,55314.201995012474,193600.0,220600.0
518.1998859640017,268600,55314.201995012474,193600.0,220600.0
518.2102766539435,268600,55314.201995012474,193600.0,220650.0
518.2102766539435,268600,55314.201995012474,193600.0,220650.0
518.2206673438853,268600,55314.201995012474,193600.0,220700.0
518.2206673438853,268600,55314.201995012474,193600.0,220700.0
518.2310580338271,268600,55314.201995012474,193600.0,220750.0
518.2310580338271,268600,55314.201995012474,193600.0,220750.0
518.2414487237689,268600,55314.201995012474,193600.0,220800.0
518.2414487237689,268600,55314.201995012474,193600.0,220800.0
518.2518394137107,268600,55314.201995012474,193600.0,220850.0
518.2518394137107,268600,55314.201995012474,193600.0,220850.0
518.2622301036525,268600,55314.201995012474,193600.0,220900.0
518.2622301036525,268600,55314.201995012474,193600.0,220900.0
518.2726207935943,268600,55314.201995012474,193600.0,220950.0
518.2726207935943,268600,55314.201995012474,193600.0,220950.0
518.2830114835361,268600,55314.201995012474,193600.0,221000.0
518.2830114835361,268600,55314.201995012474,193600.0,221000.0
518.293402173478,268600,55314.201995012474,193600.0,221050.0
518.293402173478,268600,55314.201995012474,193600.0,221050.0
518.3037928634197,268600,55314.201995012474,193600.0,221100.0
518.3037928634197,268600,55314.201995012474,193600.0,221100.0
518.3141835533615,268600,55314.201995012474,193600.0,221150.0
518.3141835533615,268600,55314.201995012474,193600.0,221150.0
518.3245742433033,268600,55314.201995012474,193600.0,221200.0
518.3245742433033,268600,55314.201995012474,193600.0,221200.0
518.3349649332451,268600,55314.201995012474,193600.0,221250.0
518.3349649332451,268600,55314.201995012474,193600.0,221250.0
518.345355623187,268600,55314.201995012474,193600.0,221300.0
518.345355623187,268600,55314.201995012474,193600.0,221300.0
518.3557463131287,268600,55314.201995012474,193600.0,221350.0
518.3557463131287,268600,55314.201995012474,193600.0,221350.0
518.3661370030705,268600,55314.201995012474,193600.0,221400.0
518.3661370030705,268600,55314.201995012474,193600.0,221400.0
518.3765276930123,268600,55314.201995012474,193600.0,221450.0
518.3765276930123,268600,55314.201995012474,193600.0,221450.0
518.3869183829541,268600,55314.201995012474,193600.0,221500.0
518.3869183829541,268600,55314.201995012474,193600.0,221500.0
518.397309072896,268600,55314.201995012474,193600.0,221550.0
518.397309072896,268600,55314.201995012474,193600.0,221550.0
518.4076997628378,268600,55314.201995012474,193600.0,221600.0
518.4076997628378,268600,55314.201995012474,193600.0,221600.0
518.4180904527796,268600,55314.201995012474,193600.0,221650.0
518.4180904527796,268600,55314.201995012474,193600.0,221650.0
518.4284811427214,268600,55314.201995012474,193600.0,221700.0
518.4284811427214,268600,55314.201995012474,193600.0,221700.0
518.4388718326632,268600,55314.201995012474,193600.0,221750.0
518.4388718326632,268600,55314.201995012474,193600.0,221750.0
518.449262522605,268600,55314.201995012474,193600.0,221800.0
518.449262522605,268600,55314.201995012474,193600.0,221800.0
518.4596532125468,268600,55314.201995012474,193600.0,221850.0
518.4596532125468,268600,55314.201995012474,193600.0,221850.0
518.4700439024886,268600,55314.201995012474,193600.0,221900.0
518.4700439024886,268600,55314.201995012474,193600.0,221900.0
518.4804345924304,268600,55314.201995012474,193600.0,221950.0
518.4804345924304,268600,55314.201995012474,193600.0,221950.0
518.4908252823722,268600,55314.201995012474,193600.0,222000.0
518.4908252823722,268600,55314.201995012474,193600.0,222000.0
518.501215972314,268600,55314.201995012474,193600.0,222050.0
518.501215972314,268600,55314.201995012474,193600.0,222050.0
518.5116066622558,268600,55314.201995012474,193600.0,222100.0
518.5116066622558,268600,55314.201995012474,193600.0,222100.0
518.5219973521976,268600,55314.201995012474,193600.0,222150.0
518.5219973521976,268600,55314.201995012474,193600.0,222150.0
518.5323880421394,268600,55314.201995012474,193600.0,222200.0
518.5323880421394,268600,55314.201995012474,193600.0,222200.0
518.5427787320812,268600,55314.201995012474,193600.0,222250.0
518.5427787320812,268600,55314.201995012474,193600.0,222250.0
518.553169422023,268600,55314.201995012474,193600.0,222300.0
518.553169422023,268600,55314.201995012474,193600.0,222300.0
518.5635601119648,268600,55314.201995012474,193600.0,222350.0
518.5635601119648,268600,55314.201995012474,193600.0,222350.0
518.5739508019066,268600,55314.201995012474,193600.0,222400.0
518.5739508019066,268600,55314.201995012474,193600.0,222400.0
518.5843414918484,268600,55314.201995012474,193600.0,222450.0
518.5843414918484,268600,55314.201995012474,193600.0,222450.0
518.5947321817902,268600,55314.201995012474,193600.0,222500.0
518.5947321817902,268600,55314.201995012474,193600.0,222500.0
518.605122871732,268600,55314.201995012474,193600.0,222550.0
518.605122871732,268600,55314.201995012474,193600.0,222550.0
518.6155135616738,268600,55314.201995012474,193600.0,222600.0
518.6155135616738,268600,55314.201995012474,193600.0,222600.0
518.6259042516156,268600,55314.201995012474,193600.0,222650.0
518.6259042516156,268600,55314.201995012474,193600.0,222650.0
518.6362949415574,268600,55314.201995012474,193600.0,222700.0
518.6362949415574,268600,55314.201995012474,193600.0,222700.0
518.6466856314992,268600,55314.201995012474,193600.0,222750.0
518.6466856314992,268600,55314.201995012474,193600.0,222750.0
518.657076321441,268600,55314.201995012474,193600.0,222800.0
518.657076321441,268600,55314.201995012474,193600.0,222800.0
518.6674670113828,268600,55314.201995012474,193600.0,222850.0
518.6674670113828,268600,55314.201995012474,193600.0,222850.0
518.6778577013246,268600,55314.201995012474,193600.0,222900.0
518.6778577013246,268600,55314.201995012474,193600.0,222900.0
518.6882483912664,268600,55314.201995012474,193600.0,222950.0
518.6882483912664,268600,55314.201995012474,193600.0,222950.0
518.6986390812082,268600,55314.201995012474,193600.0,223000.0
518.6986390812082,268600,55314.201995012474,193600.0,223000.0
518.70902977115,268600,55314.201995012474,193600.0,223050.0
518.70902977115,268600,55314.201995012474,193600.0,223050.0
518.7194204610918,268600,55314.201995012474,193600.0,223100.0
518.7194204610918,268600,55314.201995012474,193600.0,223100.0
518.7298111510336,268600,55314.201995012474,193600.0,223150.0
518.7298111510336,268600,55314.201995012474,193600.0,223150.0
518.7402018409754,268600,55314.201995012474,193600.0,223200.0
518.7402018409754,268600,55314.201995012474,193600.0,223200.0
518.7505925309172,268600,55314.201995012474,193600.0,223250.0
518.7505925309172,268600,55314.201995012474,193600.0,223250.0
518.760983220859,268600,55314.201995012474,193600.0,223300.0
518.760983220859,268600,55314.201995012474,193600.0,223300.0
518.7713739108008,268600,55314.201995012474,193600.0,223350.0
518.7713739108008,268600,55314.201995012474,193600.0,223350.0
518.7817646007426,268600,55314.201995012474,193600.0,223400.0
518.7817646007426,268600,55314.201995012474,193600.0,223400.0
518.7921552906844,268600,55314.201995012474,193600.0,223450.0
518.7921552906844,268600,55314.201995012474,193600.0,223450.0
518.8025459806262,268600,55314.201995012474,193600.0,223500.0
518.8025459806262,268600,55314.201995012474,193600.0,223500.0
518.812936670568,268600,55314.201995012474,193600.0,223550.0
518.812936670568,268600,55314.201995012474,193600.0,223550.0
518.8233273605098,268600,55314.201995012474,193600.0,223600.0
518.8233273605098,268600,55314.201995012474,193600.0,223600.0
518.8337180504516,268600,55314.201995012474,193600.0,223650.0
518.8337180504516,268600,55314.201995012474,193600.0,223650.0
518.8441087403934,268600,55314.201995012474,193600.0,223700.0
518.8441087403934,268600,55314.201995012474,193600.0,223700.0
518.8544994303352,268600,55314.201995012474,193600.0,223750.0
518.8544994303352,268600,55314.201995012474,193600.0,223750.0
518.864890120277,268600,55314.201995012474,193600.0,223800.0
518.864890120277,268600,55314.201995012474,193600.0,223800.0
518.8752808102188,268600,55314.201995012474,193600.0,223850.0
518.8752808102188,268600,55314.201995012474,193600.0,223850.0
518.8856715001606,268600,55314.201995012474,193600.0,223900.0
518.8856715001606,268600,55314.201995012474,193600.0,223900.0
518.8960621901024,268600,55314.201995012474,193600.0,223950.0
518.8960621901024,268600,55314.201995012474,193600.0,223950.0
518.9064528800442,268600,55314.201995012474,193600.0,224000.0
518.9064528800442,268600,55314.201995012474,193600.0,224000.0
518.916843569986,268600,55314.201995012474,193600.0,224050.0
518.916843569986,268600,55314.201995012474,193600.0,224050.0
518.9272342599278,268600,55314.201995012474,193600.0,224100.0
518.9272342599278,268600,55314.201995012474,193600.0,224100.0
518.9376249498696,268600,55314.201995012474,193600.0,224150.0
518.9376249498696,268600,55314.201995012474,193600.0,224150.0
518.9480156398114,268600,55314.201995012474,193600.0,224200.0
518.9480156398114,268600,55314.201995012474,193600.0,224200.0
518.9584063297532,268600,55314.201995012474,193600.0,224250.0
518.9584063297532,268600,55314.201995012474,193600.0,224250.0
518.968797019695,268600,55314.201995012474,193600.0,224300.0
518.968797019695,268600,55314.201995012474,193600.0,224300.0
518.9791877096368,268600,55314.201995012474,193600.0,224350.0
518.9791877096368,268600,55314.201995012474,193600.0,224350.0
518.9895783995786,268600,55314.201995012474,193600.0,224400.0
518.9895783995786,268600,55314.201995012474,193600.0,224400.0
518.9999690895204,268600,55314.201995012474,193600.0,224450.0
518.9999690895204,268600,55314.201995012474,193600.0,224450.0
519.0103597794622,268600,55314.201995012474,193600.0,224500.0
519.0103597794622,268600,55314.201995012474,193600.0,224500.0
519.020750469404,268600,55314.201995012474,193600.0,224550.0
519.020750469404,268600,55314.201995012474,193600.0,224550.0
519.0311411593458,268600,55314.201995012474,193600.0,224600.0
519.0311411593458,268600,55314.201995012474,193600.0,224600.0
519.0415318492876,268600,55314.201995012474,193600.0,224650.0
519.0415318492876,268600,55314.201995012474,193600.0,224650.0
519.0519225392294,268600,55314.201995012474,193600.0,224700.0
519.0519225392294,268600,55314.201995012474,193600.0,224700.0
519.0623132291712,268600,55314.201995012474,193600.0,224750.0
519.0623132291712,268600,55314.201995012474,193600.0,224750.0
519.072703919113,268600,55314.201995012474,193600.0,224800.0
519.072703919113,268600,55314.201995012474,193600.0,224800.0
519.0830946090548,268600,55314.201995012474,193600.0,224850.0
519.0830946090548,268600,55314.201995012474,193600.0,224850.0
519.0934852989966,268600,55314.201995012474,193600.0,224900.0
519.0934852989966,268600,55314.201995012474,193600.0,224900.0
519.1038759889384,268600,55314.201995012474,193600.0,224950.0
519.1038759889384,268600,55314.201995012474,193600.0,224950.0
519.1142666788802,268600,55314.201995012474,193600.0,225000.0
519.1142666788802,268600,55314.201995012474,193600.0,225000.0
519.124657368822,268600,55314.201995012474,193600.0,225050.0
519.124657368822,268600,55314.201995012474,193600.0,225050.0
519.1350480587638,268600,55314.201995012474,193600.0,225100.0
519.1350480587638,268600,55314.201995012474,193600.0,225100.0
519.1454387487056,268600,55314.201995012474,193600.0,225150.0
519.1454387487056,268600,55314.201995012474,193600.0,225150.0
519.1558294386474,268600,55314.201995012474,193600.0,225200.0
519.1558294386474,268600,55314.201995012474,193600.0,225200.0
519.1662201285892,268600,55314.201995012474,193600.0,225250.0
519.1662201285892,268600,55314.201995012474,193600.0,225250.0
519.176610818531,268600,55314.201995012474,193600.0,225300.0
519.176610818531,268600,55314.201995012474,193600.0,225300.0
519.1870015084728,268600,55314.201995012474,193600.0,225350.0
519.1870015084728,268600,55314.201995012474,193600.0,225350.0
519.1973921984146,268600,55314.201995012474,193600.0,225400.0
519.1973921984146,268600,55314.201995012474,193600.0,225400.0
519.2077828883564,268600,55314.201995012474,193600.0,225450.0
519.2077828883564,268600,55314.201995012474,193600.0,225450.0
519.2181735782982,268600,55314.201995012474,193600.0,225500.0
519.2181735782982,268600,55314.201995012474,193600.0,225500.0
519.22856426824,268600,55314.201995012474,193600.0,225550.0
519.22856426824,268600,55314.201995012474,193600.0,225550.0
519.2389549581818,268600,55314.201995012474,193600.0,225600.0
519.2389549581818,268600,55314.201995012474,193600.0,225600.0
519.2493456481236,268600,55314.201995012474,193600.0,225650.0
519.2493456481236,268600,55314.201995012474,193600.0,225650.0
519.2597363380654,268600,55314.201995012474,193600.0,225700.0
519.2597363380654,268600,55314.201995012474,193600.0,225700.0
519.2701270280072,268600,55314.201995012474,193600.0,225750.0
519.2701270280072,268600,55314.201995012474,193600.0,225750.0
519.280517717949,268600,55314.201995012474,193600.0,225800.0
519.280517717949,268600,55314.201995012474,193600.0,225800.0
519.2909084078908,268600,55314.201995012474,193600.0,225850.0
519.2909084078908,268600,55314.201995012474,193600.0,225850.0
519.3012990978326,268600,55314.201995012474,193600.0,225900.0
519.3012990978326,268600,55314.201995012474,193600.0,225900.0
519.3116897877744,268600,55314.201995012474,193600.0,225950.0
519.3116897877744,268600,55314.201995012474,193600.0,225950.0
519.3220804777162,268600,55314.201995012474,193600.0,226000.0
519.3220804777162,268600,55314.201995012474,193600.0,226000.0
519.332471167658,268600,55314.201995012474,193600.0,226050.0
519.332471167658,268600,55314.201995012474,193600.0,226050.0
519.3428618575998,268600,55314.201995012474,193600.0,226100.0
519.3428618575998,268600,55314.201995012474,193600.0,226100.0
519.3532525475416,268600,55314.201995012474,193600.0,226150.0
519.3532525475416,268600,55314.201995012474,193600.0,226150.0
519.3636432374834,268600,55314.201995012474,193600.0,226200.0
519.3636432374834,268600,55314.201995012474,193600.0,226200.0
519.3740339274252,268600,55314.201995012474,193600.0,226250.0
519.3740339274252,268600,55314.201995012474,193600.0,226250.0
519.384424617367,268600,55314.201995012474,193600.0,226300.0
519.384424617367,268600,55314.201995012474,193600.0,226300.0
519.3948153073088,268600,55314.201995012474,193600.0,226350.0
519.3948153073088,268600,55314.201995012474,193600.0,226350.0
519.4052059972506,268600,55314.201995012474,193600.0,226400.0
519.4052059972506,268600,55314.201995012474,193600.0,226400.0
519.4155966871924,268600,55314.201995012474,193600.0,226450.0
519.4155966871924,268600,55314.201995012474,193600.0,226450.0
519.4259873771342,268600,55314.201995012474,193600.0,226500.0
519.4259873771342,268600,55314.201995012474,193600.0,226500.0
519.436378067076,268600,55314.201995012474,193600.0,226550.0
519.436378067076,268600,55314.201995012474,193600.0,226550.0
519.4467687570178,268600,55314.201995012474,193600.0,226600.0
519.4467687570178,268600,55314.201995012474,193600.0,226600.0
519.4571594469596,268600,55314.201995012474,193600.0,226650.0
519.4571594469596,268600,55314.201995012474,193600.0,226650.0
519.4675501369014,268600,55314.201995012474,193600.0,226700.0
519.4675501369014,268600,55314.201995012474,193600.0,226700.0
519.4779408268432,268600,55314.201995012474,193600.0,226750.0
519.4779408268432,268600,55314.201995012474,193600.0,226750.0
519.488331516785,268600,55314.201995012474,193600.0,226800.0
519.488331516785,268600,55314.201995012474,193600.0,226800.0
519.4987222067268,268600,55314.201995012474,193600.0,226850.0
519.4987222067268,268600,55314.201995012474,193600.0,226850.0
519.5091128966686,268600,55314.201995012474,193600.0,226900.0
519.5091128966686,268600,55314.201995012474,193600.0,226900.0
519.5195035866104,268600,55314.201995012474,193600.0,226950.0
519.5195035866104,268600,55314.201995012474,193600.0,226950.0
519.5298942765522,268600,55314.201995012474,193600.0,227000.0
519.5298942765522,268600,55314.201995012474,193600.0,227000.0
519.540284966494,268600,55314.201995012474,193600.0,227050.0
519.540284966494,268600,55314.201995012474,193600.0,227050.0
519.5506756564358,268600,55314.201995012474,193600.0,227100.0
519.5506756564358,268600,55314.201995012474,193600.0,227100.0
519.5610663463776,268600,55314.201995012474,193600.0,227150.0
519.5610663463776,268600,55314.201995012474,193600.0,227150.0
519.5714570363194,268600,55314.201995012474,193600.0,227200.0
519.5714570363194,268600,55314.201995012474,193600.0,227200.0
519.5818477262612,268600,55314.201995012474,193600.0,227250.0
519.5818477262612,268600,55314.201995012474,193600.0,227250.0
519.592238416203,268600,55314.201995012474,193600.0,227300.0
519.592238416203,268600,55314.201995012474,193600.0,227300.0
519.6026291061448,268600,55314.201995012474,193600.0,227350.0
519.6026291061448,268600,55314.201995012474,193600.0,227350.0
519.6130197960866,268600,55314.201995012474,193600.0,227400.0
519.6130197960866,268600,55314.201995012474,193600.0,227400.0
519.6234104860284,268600,55314.201995012474,193600.0,227450.0
519.6234104860284,268600,55314.201995012474,193600.0,227450.0
519.6338011759702,268600,55314.201995012474,193600.0,227500.0
519.6338011759702,268600,55314.201995012474,193600.0,227500.0
519.644191865912,268600,55314.201995012474,193600.0,227550.0
519.644191865912,268600,55314.201995012474,193600.0,227550.0
519.6545825558538,268600,55314.201995012474,193600.0,227600.0
519.6545825558538,268600,55314.201995012474,193600.0,227600.0
519.6649732457956,268600,55314.201995012474,193600.0,227650.0
519.6649732457956,268600,55314.201995012474,193600.0,227650.0
519.6753639357374,268600,55314.201995012474,193600.0,227700.0
519.6753639357374,268600,55314.201995012474,193600.0,227700.0
519.6857546256792,268600,55314.201995012474,193600.0,227750.0
519.6857546256792,268600,55314.201995012474,193600.0,227750.0
519.696145315621,268600,55314.201995012474,193600.0,227800.0
519.696145315621,268600,55314.201995012474,193600.0,227800.0
519.7065360055628,268600,55314.201995012474,193600.0,227850.0
519.7065360055628,268600,55314.201995012474,193600.0,227850.0
519.7169266955046,268600,55314.201995012474,193600.0,227900.0
519.7169266955046,268600,55314.201995012474,193600.0,227900.0
519.7273173854464,268600,55314.201995012474,193600.0,227950.0
519.7273173854464,268600,55314.201995012474,193600.0,227950.0
519.7377080753882,268600,55314.201995012474,193600.0,228000.0
519.7377080753882,268600,55314.201995012474,193600.0,228000.0
519.74809876533,268600,55314.201995012474,193600.0,228050.0
519.74809876533,268600,55314.201995012474,193600.0,228050.0
519.7584894552718,268600,55314.201995012474,193600.0,228100.0
519.7584894552718,268600,55314.201995012474,193600.0,228100.0
519.7688801452136,268600,55314.201995012474,193600.0,228150.0
519.7688801452136,268600,55314.201995012474,193600.0,228150.0
519.7792708351554,268600,55314.201995012474,193600.0,228200.0
519.7792708351554,268600,55314.201995012474,193600.0,228200.0
519.7896615250972,268600,55314.201995012474,193600.0,228250.0
519.7896615250972,268600,55314.201995012474,193600.0,228250.0
519.800052215039,268600,55314.201995012474,193600.0,228300.0
519.800052215039,268600,55314.201995012474,193600.0,228300.0
519.8104429049808,268600,55314.201995012474,193600.0,228350.0
519.8104429049808,268600,55314.201995012474,193600.0,228350.0
519.8208335949226,268600,55314.201995012474,193600.0,228400.0
519.8208335949226,268600,55314.201995012474,193600.0,228400.0
519.8312242848644,268600,55314.201995012474,193600.0,228450.0
519.8312242848644,268600,55314.201995012474,193600.0,228450.0
519.8416149748062,268600,55314.201995012474,193600.0,228500.0
519.8416149748062,268600,55314.201995012474,193600.0,228500.0
519.852005664748,268600,55314.201995012474,193600.0,228550.0
519.852005664748,268600,55314.201995012474,193600.0,228550.0
519.8623963546898,268600,55314.201995012474,193600.0,228600.0
519.8623963546898,268600,55314.201995012474,193600.0,228600.0
519.8727870446317,268600,55314.201995012474,193600.0,228650.0
519.8727870446317,268600,55314.201995012474,193600.0,228650.0
519.8831777345735,268600,55314.201995012474,193600.0,228700.0
519.8831777345735,268600,55314.201995012474,193600.0,228700.0
519.8935684245153,268600,55314.201995012474,193600.0,228750.0
519.8935684245153,268600,55314.201995012474,193600.0,228750.0
519.903959114457,268600,55314.201995012474,193600.0,228800.0
519.903959114457,268600,55314.201995012474,193600.0,228800.0
519.9143498043989,268600,55314.201995012474,193600.0,228850.0
519.9143498043989,268600,55314.201995012474,193600.0,228850.0
519.9247404943407,268600,55314.201995012474,193600.0,228900.0
519.9247404943407,268600,55314.201995012474,193600.0,228900.0
519.9351311842825,268600,55314.201995012474,193600.0,228950.0
519.9351311842825,268600,55314.201995012474,193600.0,228950.0
519.9455218742243,268600,55314.201995012474,193600.0,229000.0
519.9455218742243,268600,55314.201995012474,193600.0,229000.0
519.955912564166,268600,55314.201995012474,193600.0,229050.0
519.955912564166,268600,55314.201995012474,193600.0,229050.0
519.9663032541079,268600,55314.201995012474,193600.0,229100.0
519.9663032541079,268600,55314.201995012474,193600.0,229100.0
519.9766939440497,268600,55314.201995012474,193600.0,229150.0
519.9766939440497,268600,55314.201995012474,193600.0,229150.0
519.9870846339915,268600,55314.201995012474,193600.0,229200.0
519.9870846339915,268600,55314.201995012474,193600.0,229200.0
519.9974753239333,268600,55314.201995012474,193600.0,229250.0
519.9974753239333,268600,55314.201995012474,193600.0,229250.0
520.0078660138751,268600,55314.201995012474,193600.0,229300.0
520.0078660138751,268600,55314.201995012474,193600.0,229300.0
520.0182567038169,268600,55309.370324189535,193600.0,229350.0
520.0182567038169,268600,55309.370324189535,193600.0,229350.0
520.0286473937587,268600,55309.370324189535,193600.0,229400.0
520.0286473937587,268600,55309.370324189535,193600.0,229400.0
520.0390380837005,268600,55309.370324189535,193600.0,229450.0
520.0390380837005,268600,55309.370324189535,193600.0,229450.0
520.0494287736423,268600,55309.370324189535,193600.0,229500.0
520.0494287736423,268600,55309.370324189535,193600.0,229500.0
520.0598194635841,268600,55309.370324189535,193600.0,229550.0
520.0598194635841,268600,55309.370324189535,193600.0,229550.0
520.0702101535259,268600,55309.370324189535,193600.0,229600.0
520.0702101535259,268600,55309.370324189535,193600.0,229600.0
520.0806008434677,268600,55309.370324189535,193600.0,229650.0
520.0806008434677,268600,55309.370324189535,193600.0,229650.0
520.0909915334095,268600,55309.370324189535,193600.0,229700.0
520.0909915334095,268600,55309.370324189535,193600.0,229700.0
520.1013822233513,268600,55309.370324189535,193600.0,229750.0
520.1013822233513,268600,55309.370324189535,193600.0,229750.0
520.1117729132931,268600,55309.370324189535,193600.0,229800.0
520.1117729132931,268600,55309.370324189535,193600.0,229800.0
520.1221636032349,268600,55309.370324189535,193600.0,229850.0
520.1221636032349,268600,55309.370324189535,193600.0,229850.0
520.1325542931767,268600,55309.370324189535,193600.0,229900.0
520.1325542931767,268600,55309.370324189535,193600.0,229900.0
520.1429449831185,268600,55309.370324189535,193600.0,229950.0
520.1429449831185,268600,55309.370324189535,193600.0,229950.0
520.1533356730603,268600,55309.370324189535,193600.0,230000.0
520.1533356730603,268600,55309.370324189535,193600.0,230000.0
520.1637263630021,268600,55309.370324189535,193600.0,230050.0
520.1637263630021,268600,55309.370324189535,193600.0,230050.0
520.1741170529439,268600,55309.370324189535,193600.0,230100.0
520.1741170529439,268600,55309.370324189535,193600.0,230100.0
520.1845077428857,268600,55309.370324189535,193600.0,230150.0
520.1845077428857,268600,55309.370324189535,193600.0,230150.0
520.1948984328275,268600,55309.370324189535,193600.0,230200.0
520.1948984328275,268600,55309.370324189535,193600.0,230200.0
520.2052891227693,268600,55309.370324189535,193600.0,230250.0
520.2052891227693,268600,55309.370324189535,193600.0,230250.0
520.2156798127111,268600,55309.370324189535,193600.0,230300.0
520.2156798127111,268600,55309.370324189535,193600.0,230300.0
520.2260705026529,268600,55309.370324189535,193600.0,230350.0
520.2260705026529,268600,55309.370324189535,193600.0,230350.0
520.2364611925947,268600,55309.370324189535,193600.0,230400.0
520.2364611925947,268600,55309.370324189535,193600.0,230400.0
520.2468518825365,268600,55309.370324189535,193600.0,230450.0
520.2468518825365,268600,55309.370324189535,193600.0,230450.0
520.2572425724783,268600,55309.370324189535,193600.0,230500.0
520.2572425724783,268600,55309.370324189535,193600.0,230500.0
520.2676332624201,268600,55309.370324189535,193600.0,230550.0
520.2676332624201,268600,55309.370324189535,193600.0,230550.0
520.2780239523619,268600,55309.370324189535,193600.0,230600.0
520.2780239523619,268600,55309.370324189535,193600.0,230600.0
520.2884146423037,268600,55309.370324189535,193600.0,230650.0
520.2884146423037,268600,55309.370324189535,193600.0,230650.0
520.2988053322455,268600,55309.370324189535,193600.0,230700.0
520.2988053322455,268600,55309.370324189535,193600.0,230700.0
520.3091960221873,268600,55309.370324189535,193600.0,230750.0
520.3091960221873,268600,55309.370324189535,193600.0,230750.0
520.3195867121291,268600,55309.370324189535,193600.0,230800.0
520.3195867121291,268600,55309.370324189535,193600.0,230800.0
520.3299774020709,268600,55309.370324189535,193600.0,230850.0
520.3299774020709,268600,55309.370324189535,193600.0,230850.0
520.3403680920127,268600,55309.370324189535,193600.0,230900.0
520.3403680920127,268600,55309.370324189535,193600.0,230900.0
520.3507587819545,268600,55309.370324189535,193600.0,230950.0
520.3507587819545,268600,55309.370324189535,193600.0,230950.0
520.3611494718963,268600,55309.370324189535,193600.0,231000.0
520.3611494718963,268600,55309.370324189535,193600.0,231000.0
520.3715401618381,268600,55309.370324189535,193600.0,231050.0
520.3715401618381,268600,55309.370324189535,193600.0,231050.0
520.3819308517799,268600,55309.370324189535,193600.0,231100.0
520.3819308517799,268600,55309.370324189535,193600.0,231100.0
520.3923215417217,268600,55309.370324189535,193600.0,231150.0
520.3923215417217,268600,55309.370324189535,193600.0,231150.0
520.4027122316635,268600,55309.370324189535,193600.0,231200.0
520.4027122316635,268600,55309.370324189535,193600.0,231200.0
520.4131029216053,268600,55309.370324189535,193600.0,231250.0
520.4131029216053,268600,55309.370324189535,193600.0,231250.0
520.4234936115471,268600,55309.370324189535,193600.0,231300.0
520.4234936115471,268600,55309.370324189535,193600.0,231300.0
520.4338843014889,268600,55309.370324189535,193600.0,231350.0
520.4338843014889,268600,55309.370324189535,193600.0,231350.0
520.4442749914307,268600,55309.370324189535,193600.0,231400.0
520.4442749914307,268600,55309.370324189535,193600.0,231400.0
520.4546656813725,268600,55309.370324189535,193600.0,231450.0
520.4546656813725,268600,55309.370324189535,193600.0,231450.0
520.4650563713143,268600,55309.370324189535,193600.0,231500.0
520.4650563713143,268600,55309.370324189535,193600.0,231500.0
520.4754470612561,268600,55309.370324189535,193600.0,231550.0
520.4754470612561,268600,55309.370324189535,193600.0,231550.0
520.4858377511979,268600,55309.370324189535,193600.0,231600.0
520.4858377511979,268600,55309.370324189535,193600.0,231600.0
520.4962284411397,268600,55309.370324189535,193600.0,231650.0
520.4962284411397,268600,55309.370324189535,193600.0,231650.0
520.5066191310815,268600,55309.370324189535,193600.0,231700.0
520.5066191310815,268600,55309.370324189535,193600.0,231700.0
520.5170098210233,268600,55309.370324189535,193600.0,231750.0
520.5170098210233,268600,55309.370324189535,193600.0,231750.0
520.5274005109651,268600,55309.370324189535,193600.0,231800.0
520.5274005109651,268600,55309.370324189535,193600.0,231800.0
520.5377912009069,268600,55309.370324189535,193600.0,231850.0
520.5377912009069,268600,55309.370324189535,193600.0,231850.0
520.5481818908487,268600,55309.370324189535,193600.0,231900.0
520.5481818908487,268600,55309.370324189535,193600.0,231900.0
520.5585725807905,268600,55309.370324189535,193600.0,231950.0
520.5585725807905,268600,55309.370324189535,193600.0,231950.0
520.5689632707323,268600,55309.370324189535,193600.0,232000.0
520.5689632707323,268600,55309.370324189535,193600.0,232000.0
520.5793539606741,268600,55309.370324189535,193600.0,232050.0
520.5793539606741,268600,55309.370324189535,193600.0,232050.0
520.5897446506159,268600,55309.370324189535,193600.0,232100.0
520.5897446506159,268600,55309.370324189535,193600.0,232100.0
520.6001353405577,268600,55309.370324189535,193600.0,232150.0
520.6001353405577,268600,55309.370324189535,193600.0,232150.0
520.6105260304995,268600,55309.370324189535,193600.0,232200.0
520.6105260304995,268600,55309.370324189535,193600.0,232200.0
520.6209167204413,268600,55309.370324189535,193600.0,232250.0
520.6209167204413,268600,55309.370324189535,193600.0,232250.0
520.6313074103831,268600,55309.370324189535,193600.0,232300.0
520.6313074103831,268600,55309.370324189535,193600.0,232300.0
520.6416981003249,268600,55309.370324189535,193600.0,232350.0
520.6416981003249,268600,55309.370324189535,193600.0,232350.0
520.6520887902667,268600,55309.370324189535,193600.0,232400.0
520.6520887902667,268600,55309.370324189535,193600.0,232400.0
520.6624794802085,268600,55309.370324189535,193600.0,232450.0
520.6624794802085,268600,55309.370324189535,193600.0,232450.0
520.6728701701503,268600,55309.370324189535,193600.0,232500.0
520.6728701701503,268600,55309.370324189535,193600.0,232500.0
520.6832608600921,268600,55309.370324189535,193600.0,232550.0
520.6832608600921,268600,55309.370324189535,193600.0,232550.0
520.6936515500339,268600,55309.370324189535,193600.0,232600.0
520.6936515500339,268600,55309.370324189535,193600.0,232600.0
520.7040422399757,268600,55309.370324189535,193600.0,232650.0
520.7040422399757,268600,55309.370324189535,193600.0,232650.0
520.7144329299175,268600,55309.370324189535,193600.0,232700.0
520.7144329299175,268600,55309.370324189535,193600.0,232700.0
520.7248236198593,268600,55309.370324189535,193600.0,232750.0
520.7248236198593,268600,55309.370324189535,193600.0,232750.0
520.7352143098011,268600,55309.370324189535,193600.0,232800.0
520.7352143098011,268600,55309.370324189535,193600.0,232800.0
520.7456049997429,268600,55309.370324189535,193600.0,232850.0
520.7456049997429,268600,55309.370324189535,193600.0,232850.0
520.7559956896847,268600,55309.370324189535,193600.0,232900.0
520.7559956896847,268600,55309.370324189535,193600.0,232900.0
520.7663863796265,268600,55309.370324189535,193600.0,232950.0
520.7663863796265,268600,55309.370324189535,193600.0,232950.0
520.7767770695683,268600,55309.370324189535,193600.0,233000.0
520.7767770695683,268600,55309.370324189535,193600.0,233000.0
520.7871677595101,268600,55309.370324189535,193600.0,233050.0
520.7871677595101,268600,55309.370324189535,193600.0,233050.0
520.7975584494519,268600,55309.370324189535,193600.0,233100.0
520.7975584494519,268600,55309.370324189535,193600.0,233100.0
520.8079491393937,268600,55309.370324189535,193600.0,233150.0
520.8079491393937,268600,55309.370324189535,193600.0,233150.0
520.8183398293355,268600,55309.370324189535,193600.0,233200.0
520.8183398293355,268600,55309.370324189535,193600.0,233200.0
520.8287305192773,268600,55309.370324189535,193600.0,233250.0
520.8287305192773,268600,55309.370324189535,193600.0,233250.0
520.8391212092191,268600,55309.370324189535,193600.0,233300.0
520.8391212092191,268600,55309.370324189535,193600.0,233300.0
520.8495118991609,268600,55309.370324189535,193600.0,233350.0
520.8495118991609,268600,55309.370324189535,193600.0,233350.0
520.8599025891027,268600,55309.370324189535,193600.0,233400.0
520.8599025891027,268600,55309.370324189535,193600.0,233400.0
520.8702932790445,268600,55309.370324189535,193600.0,233450.0
520.8702932790445,268600,55309.370324189535,193600.0,233450.0
520.8806839689863,268600,55309.370324189535,193600.0,233500.0
520.8806839689863,268600,55309.370324189535,193600.0,233500.0
520.8910746589281,268600,55309.370324189535,193600.0,233550.0
520.8910746589281,268600,55309.370324189535,193600.0,233550.0
520.9014653488699,268600,55309.370324189535,193600.0,233600.0
520.9014653488699,268600,55309.370324189535,193600.0,233600.0
520.9118560388117,268600,55309.370324189535,193600.0,233650.0
520.9118560388117,268600,55309.370324189535,193600.0,233650.0
520.9222467287535,268600,55309.370324189535,193600.0,233700.0
520.9222467287535,268600,55309.370324189535,193600.0,233700.0
520.9326374186953,268600,55309.370324189535,193600.0,233750.0
520.9326374186953,268600,55309.370324189535,193600.0,233750.0
520.9430281086371,268600,55309.370324189535,193600.0,233800.0
520.9430281086371,268600,55309.370324189535,193600.0,233800.0
520.9534187985789,268600,55309.370324189535,193600.0,233850.0
520.9534187985789,268600,55309.370324189535,193600.0,233850.0
520.9638094885207,268600,55309.370324189535,193600.0,233900.0
520.9638094885207,268600,55309.370324189535,193600.0,233900.0
520.9742001784625,268600,55309.370324189535,193600.0,233950.0
520.9742001784625,268600,55309.370324189535,193600.0,233950.0
520.9845908684043,268600,55309.370324189535,193600.0,234000.0
520.9845908684043,268600,55309.370324189535,193600.0,234000.0
520.9949815583461,268600,55309.370324189535,193600.0,234050.0
520.9949815583461,268600,55309.370324189535,193600.0,234050.0
521.0053722482879,268600,55309.370324189535,193600.0,234100.0
521.0053722482879,268600,55309.370324189535,193600.0,234100.0
521.0157629382297,268600,55309.370324189535,193600.0,234150.0
521.0157629382297,268600,55309.370324189535,193600.0,234150.0
521.0261536281715,268600,55309.370324189535,193600.0,234200.0
521.0261536281715,268600,55309.370324189535,193600.0,234200.0
521.0365443181133,268600,55309.370324189535,193600.0,234250.0
521.0365443181133,268600,55309.370324189535,193600.0,234250.0
521.0469350080551,268600,55309.370324189535,193600.0,234300.0
521.0469350080551,268600,55309.370324189535,193600.0,234300.0
521.0573256979969,268600,55309.370324189535,193600.0,234350.0
521.0573256979969,268600,55309.370324189535,193600.0,234350.0
521.0677163879387,268600,55309.370324189535,193600.0,234400.0
521.0677163879387,268600,55309.370324189535,193600.0,234400.0
521.0781070778805,268600,55309.370324189535,193600.0,234450.0
521.0781070778805,268600,55309.370324189535,193600.0,234450.0
521.0884977678223,268600,55309.370324189535,193600.0,234500.0
521.0884977678223,268600,55309.370324189535,193600.0,234500.0
521.0988884577641,268600,55309.370324189535,193600.0,234550.0
521.0988884577641,268600,55309.370324189535,193600.0,234550.0
521.1092791477059,268600,55309.370324189535,193600.0,234600.0
521.1092791477059,268600,55309.370324189535,193600.0,234600.0
521.1196698376477,268600,55309.370324189535,193600.0,234650.0
521.1196698376477,268600,55309.370324189535,193600.0,234650.0
521.1300605275895,268600,55309.370324189535,193600.0,234700.0
521.1300605275895,268600,55309.370324189535,193600.0,234700.0
521.1404512175313,268600,55309.370324189535,193600.0,234750.0
521.1404512175313,268600,55309.370324189535,193600.0,234750.0
521.1508419074731,268600,55309.370324189535,193600.0,234800.0
521.1508419074731,268600,55309.370324189535,193600.0,234800.0
521.1612325974149,268600,55309.370324189535,193600.0,234850.0
521.1612325974149,268600,55309.370324189535,193600.0,234850.0
521.1716232873567,268600,55309.370324189535,193600.0,234900.0
521.1716232873567,268600,55309.370324189535,193600.0,234900.0
521.1820139772985,268600,55309.370324189535,193600.0,234950.0
521.1820139772985,268600,55309.370324189535,193600.0,234950.0
521.1924046672403,268600,55309.370324189535,193600.0,235000.0
521.1924046672403,268600,55309.370324189535,193600.0,235000.0
521.2027953571821,268600,55309.370324189535,193600.0,235050.0
521.2027953571821,268600,55309.370324189535,193600.0,235050.0
521.2131860471239,268600,55309.370324189535,193600.0,235100.0
521.2131860471239,268600,55309.370324189535,193600.0,235100.0
521.2235767370657,268600,55309.370324189535,193600.0,235150.0
521.2235767370657,268600,55309.370324189535,193600.0,235150.0
521.2339674270075,268600,55309.370324189535,193600.0,235200.0
521.2339674270075,268600,55309.370324189535,193600.0,235200.0
521.2443581169493,268600,55309.370324189535,193600.0,235250.0
521.2443581169493,268600,55309.370324189535,193600.0,235250.0
521.2547488068911,268600,55309.370324189535,193600.0,235300.0
521.2547488068911,268600,55309.370324189535,193600.0,235300.0
521.265139496833,268600,55309.370324189535,193600.0,235350.0
521.265139496833,268600,55309.370324189535,193600.0,235350.0
521.2755301867747,268600,55309.370324189535,193600.0,235400.0
521.2755301867747,268600,55309.370324189535,193600.0,235400.0
521.2859208767165,268600,55309.370324189535,193600.0,235450.0
521.2859208767165,268600,55309.370324189535,193600.0,235450.0
521.2963115666583,268600,55309.370324189535,193600.0,235500.0
521.2963115666583,268600,55309.370324189535,193600.0,235500.0
521.3067022566001,268600,55309.370324189535,193600.0,235550.0
521.3067022566001,268600,55309.370324189535,193600.0,235550.0
521.317092946542,268600,55309.370324189535,193600.0,235600.0
521.317092946542,268600,55309.370324189535,193600.0,235600.0
521.3274836364837,268600,55309.370324189535,193600.0,235650.0
521.3274836364837,268600,55309.370324189535,193600.0,235650.0
521.3378743264255,268600,55309.370324189535,193600.0,235700.0
521.3378743264255,268600,55309.370324189535,193600.0,235700.0
521.3482650163673,268600,55309.370324189535,193600.0,235750.0
521.3482650163673,268600,55309.370324189535,193600.0,235750.0
521.3586557063092,268600,55309.370324189535,193600.0,235800.0
521.3586557063092,268600,55309.370324189535,193600.0,235800.0
521.369046396251,268600,55309.370324189535,193600.0,235850.0
521.369046396251,268600,55309.370324189535,193600.0,235850.0
521.3794370861928,268600,55309.370324189535,193600.0,235900.0
521.3794370861928,268600,55309.370324189535,193600.0,235900.0
521.3898277761346,268600,55309.370324189535,193600.0,235950.0
521.3898277761346,268600,55309.370324189535,193600.0,235950.0
521.4002184660764,268600,55309.370324189535,193600.0,236000.0
521.4002184660764,268600,55309.370324189535,193600.0,236000.0
521.4106091560182,268600,55309.370324189535,193600.0,236050.0
521.4106091560182,268600,55309.370324189535,193600.0,236050.0
521.42099984596,268600,55309.370324189535,193600.0,236100.0
521.42099984596,268600,55309.370324189535,193600.0,236100.0
521.4313905359018,268600,55309.370324189535,193600.0,236150.0
521.4313905359018,268600,55309.370324189535,193600.0,236150.0
521.4417812258436,268600,55309.370324189535,193600.0,236200.0
521.4417812258436,268600,55309.370324189535,193600.0,236200.0
521.4521719157854,268600,55309.370324189535,193600.0,236250.0
521.4521719157854,268600,55309.370324189535,193600.0,236250.0
521.4625626057272,268600,55309.370324189535,193600.0,236300.0
521.4625626057272,268600,55309.370324189535,193600.0,236300.0
521.472953295669,268600,55309.370324189535,193600.0,236350.0
521.472953295669,268600,55309.370324189535,193600.0,236350.0
521.4833439856108,268600,55309.370324189535,193600.0,236400.0
521.4833439856108,268600,55309.370324189535,193600.0,236400.0
521.4937346755526,268600,55309.370324189535,193600.0,236450.0
521.4937346755526,268600,55309.370324189535,193600.0,236450.0
521.5041253654944,268600,55309.370324189535,193600.0,236500.0
521.5041253654944,268600,55309.370324189535,193600.0,236500.0
521.5145160554362,268600,55309.370324189535,193600.0,236550.0
521.5145160554362,268600,55309.370324189535,193600.0,236550.0
521.524906745378,268600,55309.370324189535,193600.0,236600.0
521.524906745378,268600,55309.370324189535,193600.0,236600.0
521.5352974353198,268600,55309.370324189535,193600.0,236650.0
521.5352974353198,268600,55309.370324189535,193600.0,236650.0
521.5456881252616,268600,55309.370324189535,193600.0,236700.0
521.5456881252616,268600,55309.370324189535,193600.0,236700.0
521.5560788152034,268600,55309.370324189535,193600.0,236750.0
521.5560788152034,268600,55309.370324189535,193600.0,236750.0
521.5664695051452,268600,55309.370324189535,193600.0,236800.0
521.5664695051452,268600,55309.370324189535,193600.0,236800.0
521.576860195087,268600,55309.370324189535,193600.0,236850.0
521.576860195087,268600,55309.370324189535,193600.0,236850.0
521.5872508850288,268600,55309.370324189535,193600.0,236900.0
521.5872508850288,268600,55309.370324189535,193600.0,236900.0
521.5976415749706,268600,55309.370324189535,193600.0,236950.0
521.5976415749706,268600,55309.370324189535,193600.0,236950.0
521.6080322649124,268600,55309.370324189535,193600.0,237000.0
521.6080322649124,268600,55309.370324189535,193600.0,237000.0
521.6184229548542,268600,55309.370324189535,193600.0,237050.0
521.6184229548542,268600,55309.370324189535,193600.0,237050.0
521.628813644796,268600,55309.370324189535,193600.0,237100.0
521.628813644796,268600,55309.370324189535,193600.0,237100.0
521.6392043347378,268600,55309.370324189535,193600.0,237150.0
521.6392043347378,268600,55309.370324189535,193600.0,237150.0
521.6495950246796,268600,55309.370324189535,193600.0,237200.0
521.6495950246796,268600,55309.370324189535,193600.0,237200.0
521.6599857146214,268600,55309.370324189535,193600.0,237250.0
521.6599857146214,268600,55309.370324189535,193600.0,237250.0
521.6703764045632,268600,55309.370324189535,193600.0,237300.0
521.6703764045632,268600,55309.370324189535,193600.0,237300.0
521.680767094505,268600,55309.370324189535,193600.0,237350.0
521.680767094505,268600,55309.370324189535,193600.0,237350.0
521.6911577844468,268600,55309.370324189535,193600.0,237400.0
521.6911577844468,268600,55309.370324189535,193600.0,237400.0
521.7015484743886,268600,55309.370324189535,193600.0,237450.0
521.7015484743886,268600,55309.370324189535,193600.0,237450.0
521.7119391643304,268600,55309.370324189535,193600.0,237500.0
521.7119391643304,268600,55309.370324189535,193600.0,237500.0
521.7223298542722,268600,55309.370324189535,193600.0,237550.0
521.7223298542722,268600,55309.370324189535,193600.0,237550.0
521.732720544214,268600,55309.370324189535,193600.0,237600.0
521.732720544214,268600,55309.370324189535,193600.0,237600.0
521.7431112341558,268600,55309.370324189535,193600.0,237650.0
521.7431112341558,268600,55309.370324189535,193600.0,237650.0
521.7535019240976,268600,55309.370324189535,193600.0,237700.0
521.7535019240976,268600,55309.370324189535,193600.0,237700.0
521.7638926140394,268600,55309.370324189535,193600.0,237750.0
521.7638926140394,268600,55309.370324189535,193600.0,237750.0
521.7742833039812,268600,55309.370324189535,193600.0,237800.0
521.7742833039812,268600,55309.370324189535,193600.0,237800.0
521.784673993923,268600,55309.370324189535,193600.0,237850.0
521.784673993923,268600,55309.370324189535,193600.0,237850.0
521.7950646838648,268600,55309.370324189535,193600.0,237900.0
521.7950646838648,268600,55309.370324189535,193600.0,237900.0
521.8054553738066,268600,55309.370324189535,193600.0,237950.0
521.8054553738066,268600,55309.370324189535,193600.0,237950.0
521.8158460637484,268600,55309.370324189535,193600.0,238000.0
521.8158460637484,268600,55309.370324189535,193600.0,238000.0
521.8262367536902,268600,55309.370324189535,193600.0,238050.0
521.8262367536902,268600,55309.370324189535,193600.0,238050.0
521.836627443632,268600,55309.370324189535,193600.0,238100.0
521.836627443632,268600,55309.370324189535,193600.0,238100.0
521.8470181335738,268600,55309.370324189535,193600.0,238150.0
521.8470181335738,268600,55309.370324189535,193600.0,238150.0
521.8574088235156,268600,55309.370324189535,193600.0,238200.0
521.8574088235156,268600,55309.370324189535,193600.0,238200.0
521.8677995134574,268600,55309.370324189535,193600.0,238250.0
521.8677995134574,268600,55309.370324189535,193600.0,238250.0
521.8781902033992,268600,55309.370324189535,193600.0,238300.0
521.8781902033992,268600,55309.370324189535,193600.0,238300.0
521.888580893341,268600,55309.370324189535,193600.0,238350.0
521.888580893341,268600,55309.370324189535,193600.0,238350.0
521.8989715832828,268600,55309.370324189535,193600.0,238400.0
521.8989715832828,268600,55309.370324189535,193600.0,238400.0
521.9093622732246,268600,55309.370324189535,193600.0,238450.0
521.9093622732246,268600,55309.370324189535,193600.0,238450.0
521.9197529631664,268600,55309.370324189535,193600.0,238500.0
521.9197529631664,268600,55309.370324189535,193600.0,238500.0
521.9301436531082,268600,55309.370324189535,193600.0,238550.0
521.9301436531082,268600,55309.370324189535,193600.0,238550.0
521.94053434305,268600,55309.370324189535,193600.0,238600.0
521.94053434305,268600,55309.370324189535,193600.0,238600.0
521.9509250329918,268600,55309.370324189535,193600.0,238650.0
521.9509250329918,268600,55309.370324189535,193600.0,238650.0
521.9613157229336,268600,55309.370324189535,193600.0,238700.0
521.9613157229336,268600,55309.370324189535,193600.0,238700.0
521.9717064128754,268600,55309.370324189535,193600.0,238750.0
521.9717064128754,268600,55309.370324189535,193600.0,238750.0
521.9820971028172,268600,55309.370324189535,193600.0,238800.0
521.9820971028172,268600,55309.370324189535,193600.0,238800.0
521.992487792759,268600,55309.370324189535,193600.0,238850.0
521.992487792759,268600,55309.370324189535,193600.0,238850.0
522.0028784827008,268600,55309.370324189535,193600.0,238900.0
522.0028784827008,268600,55309.370324189535,193600.0,238900.0
522.0132691726426,268600,55309.370324189535,193600.0,238950.0
522.0132691726426,268600,55309.370324189535,193600.0,238950.0
522.0236598625844,268600,55309.370324189535,193600.0,239000.0
522.0236598625844,268600,55309.370324189535,193600.0,239000.0
522.0340505525262,268600,55309.370324189535,193600.0,239050.0
522.0340505525262,268600,55309.370324189535,193600.0,239050.0
522.044441242468,268600,55309.370324189535,193600.0,239100.0
522.044441242468,268600,55309.370324189535,193600.0,239100.0
522.0548319324098,268600,55309.370324189535,193600.0,239150.0
522.0548319324098,268600,55309.370324189535,193600.0,239150.0
522.0652226223516,268600,55309.370324189535,193600.0,239200.0
522.0652226223516,268600,55309.370324189535,193600.0,239200.0
522.0756133122934,268600,55309.370324189535,193600.0,239250.0
522.0756133122934,268600,55309.370324189535,193600.0,239250.0
522.0860040022352,268600,55309.370324189535,193600.0,239300.0
522.0860040022352,268600,55309.370324189535,193600.0,239300.0
522.096394692177,268600,55309.370324189535,193600.0,239350.0
522.096394692177,268600,55309.370324189535,193600.0,239350.0
522.1067853821188,268600,55309.370324189535,193600.0,239400.0
522.1067853821188,268600,55309.370324189535,193600.0,239400.0
522.1171760720606,268600,55309.370324189535,193600.0,239450.0
522.1171760720606,268600,55309.370324189535,193600.0,239450.0
522.1275667620024,268600,55309.370324189535,193600.0,239500.0
522.1275667620024,268600,55309.370324189535,193600.0,239500.0
522.1379574519442,268600,55309.370324189535,193600.0,239550.0
522.1379574519442,268600,55309.370324189535,193600.0,239550.0
522.148348141886,268600,55309.370324189535,193600.0,239600.0
522.148348141886,268600,55309.370324189535,193600.0,239600.0
522.1587388318278,268600,55309.370324189535,193600.0,239650.0
522.1587388318278,268600,55309.370324189535,193600.0,239650.0
522.1691295217696,268600,55309.370324189535,193600.0,239700.0
522.1691295217696,268600,55309.370324189535,193600.0,239700.0
522.1795202117114,268600,55309.370324189535,193600.0,239750.0
522.1795202117114,268600,55309.370324189535,193600.0,239750.0
522.1899109016532,268600,55309.370324189535,193600.0,239800.0
522.1899109016532,268600,55309.370324189535,193600.0,239800.0
522.200301591595,268600,55309.370324189535,193600.0,239850.0
522.200301591595,268600,55309.370324189535,193600.0,239850.0
522.2106922815368,268600,55309.370324189535,193600.0,239900.0
522.2106922815368,268600,55309.370324189535,193600.0,239900.0
522.2210829714786,268600,55309.370324189535,193600.0,239950.0
522.2210829714786,268600,55309.370324189535,193600.0,239950.0
522.2314736614204,268600,55309.370324189535,193600.0,240000.0
522.2314736614204,268600,55309.370324189535,193600.0,240000.0
522.2418643513622,268600,55309.370324189535,193600.0,240050.0
522.2418643513622,268600,55309.370324189535,193600.0,240050.0
522.252255041304,268600,55309.370324189535,193600.0,240100.0
522.252255041304,268600,55309.370324189535,193600.0,240100.0
522.2626457312458,268600,55309.370324189535,193600.0,240150.0
522.2626457312458,268600,55309.370324189535,193600.0,240150.0
522.2730364211876,268600,55309.370324189535,193600.0,240200.0
522.2730364211876,268600,55309.370324189535,193600.0,240200.0
522.2834271111294,268600,55309.370324189535,193600.0,240250.0
522.2834271111294,268600,55309.370324189535,193600.0,240250.0
522.2938178010712,268600,55309.370324189535,193600.0,240300.0
522.2938178010712,268600,55309.370324189535,193600.0,240300.0
522.304208491013,268600,55309.370324189535,193600.0,240350.0
522.304208491013,268600,55309.370324189535,193600.0,240350.0
522.3145991809548,268600,55309.370324189535,193600.0,240400.0
522.3145991809548,268600,55309.370324189535,193600.0,240400.0
522.3249898708966,268600,55309.370324189535,193600.0,240450.0
522.3249898708966,268600,55309.370324189535,193600.0,240450.0
522.3353805608384,268600,55309.370324189535,193600.0,240500.0
522.3353805608384,268600,55309.370324189535,193600.0,240500.0
522.3457712507802,268600,55309.370324189535,193600.0,240550.0
522.3457712507802,268600,55309.370324189535,193600.0,240550.0
522.356161940722,268600,55309.370324189535,193600.0,240600.0
522.356161940722,268600,55309.370324189535,193600.0,240600.0
522.3665526306638,268600,55309.370324189535,193600.0,240650.0
522.3665526306638,268600,55309.370324189535,193600.0,240650.0
522.3769433206056,268600,55309.370324189535,193600.0,240700.0
522.3769433206056,268600,55309.370324189535,193600.0,240700.0
522.3873340105474,268600,55309.370324189535,193600.0,240750.0
522.3873340105474,268600,55309.370324189535,193600.0,240750.0
522.3977247004892,268600,55309.370324189535,193600.0,240800.0
522.3977247004892,268600,55309.370324189535,193600.0,240800.0
522.408115390431,268600,55309.370324189535,193600.0,240850.0
522.408115390431,268600,55309.370324189535,193600.0,240850.0
522.4185060803728,268600,55309.370324189535,193600.0,240900.0
522.4185060803728,268600,55309.370324189535,193600.0,240900.0
522.4288967703146,268600,55309.370324189535,193600.0,240950.0
522.4288967703146,268600,55309.370324189535,193600.0,240950.0
522.4392874602564,268600,55309.370324189535,193600.0,241000.0
522.4392874602564,268600,55309.370324189535,193600.0,241000.0
522.4496781501982,268600,55309.370324189535,193600.0,241050.0
522.4496781501982,268600,55309.370324189535,193600.0,241050.0
522.46006884014,268600,55309.370324189535,193600.0,241100.0
522.46006884014,268600,55309.370324189535,193600.0,241100.0
522.4704595300818,268600,55309.370324189535,193600.0,241150.0
522.4704595300818,268600,55309.370324189535,193600.0,241150.0
522.4808502200236,268600,55309.370324189535,193600.0,241200.0
522.4808502200236,268600,55309.370324189535,193600.0,241200.0
522.4912409099654,268600,55309.370324189535,193600.0,241250.0
522.4912409099654,268600,55309.370324189535,193600.0,241250.0
522.5016315999072,268600,55309.370324189535,193600.0,241300.0
522.5016315999072,268600,55309.370324189535,193600.0,241300.0
522.512022289849,268600,55309.370324189535,193600.0,241350.0
522.512022289849,268600,55309.370324189535,193600.0,241350.0
522.5224129797908,268600,55309.370324189535,193600.0,241400.0
522.5224129797908,268600,55309.370324189535,193600.0,241400.0
522.5328036697326,268600,55309.370324189535,193600.0,241450.0
522.5328036697326,268600,55309.370324189535,193600.0,241450.0
522.5431943596744,268600,55309.370324189535,193600.0,241500.0
522.5431943596744,268600,55309.370324189535,193600.0,241500.0
522.5535850496162,268600,55309.370324189535,193600.0,241550.0
522.5535850496162,268600,55309.370324189535,193600.0,241550.0
522.563975739558,268600,55309.370324189535,193600.0,241600.0
522.563975739558,268600,55309.370324189535,193600.0,241600.0
522.5743664294998,268600,55309.370324189535,193600.0,241650.0
522.5743664294998,268600,55309.370324189535,193600.0,241650.0
522.5847571194416,268600,55309.370324189535,193600.0,241700.0
522.5847571194416,268600,55309.370324189535,193600.0,241700.0
522.5951478093834,268600,55309.370324189535,193600.0,241750.0
522.5951478093834,268600,55309.370324189535,193600.0,241750.0
522.6055384993252,268600,55309.370324189535,193600.0,241800.0
522.6055384993252,268600,55309.370324189535,193600.0,241800.0
522.615929189267,268600,55309.370324189535,193600.0,241850.0
522.615929189267,268600,55309.370324189535,193600.0,241850.0
522.6263198792088,268600,55309.370324189535,193600.0,241900.0
522.6263198792088,268600,55309.370324189535,193600.0,241900.0
522.6367105691506,268600,55309.370324189535,193600.0,241950.0
522.6367105691506,268600,55309.370324189535,193600.0,241950.0
522.6471012590924,268600,55309.370324189535,193600.0,242000.0
522.6471012590924,268600,55309.370324189535,193600.0,242000.0
522.6574919490342,268600,55309.370324189535,193600.0,242050.0
522.6574919490342,268600,55309.370324189535,193600.0,242050.0
522.667882638976,268600,55309.370324189535,193600.0,242100.0
522.667882638976,268600,55309.370324189535,193600.0,242100.0
522.6782733289178,268600,55309.370324189535,193600.0,242150.0
522.6782733289178,268600,55309.370324189535,193600.0,242150.0
522.6886640188596,268600,55309.370324189535,193600.0,242200.0
522.6886640188596,268600,55309.370324189535,193600.0,242200.0
522.6990547088014,268600,55309.370324189535,193600.0,242250.0
522.6990547088014,268600,55309.370324189535,193600.0,242250.0
522.7094453987432,268600,55309.370324189535,193600.0,242300.0
522.7094453987432,268600,55309.370324189535,193600.0,242300.0
522.719836088685,268600,55309.370324189535,193600.0,242350.0
522.719836088685,268600,55309.370324189535,193600.0,242350.0
522.7302267786268,268600,55309.370324189535,193600.0,242400.0
522.7302267786268,268600,55309.370324189535,193600.0,242400.0
522.7406174685686,268600,55309.370324189535,193600.0,242450.0
522.7406174685686,268600,55309.370324189535,193600.0,242450.0
522.7510081585104,268600,55309.370324189535,193600.0,242500.0
522.7510081585104,268600,55309.370324189535,193600.0,242500.0
522.7613988484522,268600,55309.370324189535,193600.0,242550.0
522.7613988484522,268600,55309.370324189535,193600.0,242550.0
522.771789538394,268600,55309.370324189535,193600.0,242600.0
522.771789538394,268600,55309.370324189535,193600.0,242600.0
522.7821802283358,268600,55309.370324189535,193600.0,242650.0
522.7821802283358,268600,55309.370324189535,193600.0,242650.0
522.7925709182776,268600,55309.370324189535,193600.0,242700.0
522.7925709182776,268600,55309.370324189535,193600.0,242700.0
522.8029616082194,268600,55309.370324189535,193600.0,242750.0
522.8029616082194,268600,55309.370324189535,193600.0,242750.0
522.8133522981612,268600,55309.370324189535,193600.0,242800.0
522.8133522981612,268600,55309.370324189535,193600.0,242800.0
522.823742988103,268600,55309.370324189535,193600.0,242850.0
522.823742988103,268600,55309.370324189535,193600.0,242850.0
522.8341336780449,268600,55309.370324189535,193600.0,242900.0
522.8341336780449,268600,55309.370324189535,193600.0,242900.0
522.8445243679867,268600,55309.370324189535,193600.0,242950.0
522.8445243679867,268600,55309.370324189535,193600.0,242950.0
522.8549150579285,268600,55309.370324189535,193600.0,243000.0
522.8549150579285,268600,55309.370324189535,193600.0,243000.0
522.8653057478703,268600,55309.370324189535,193600.0,243050.0
522.8653057478703,268600,55309.370324189535,193600.0,243050.0
522.875696437812,268600,55309.370324189535,193600.0,243100.0
522.875696437812,268600,55309.370324189535,193600.0,243100.0
522.8860871277539,268600,55309.370324189535,193600.0,243150.0
522.8860871277539,268600,55309.370324189535,193600.0,243150.0
522.8964778176957,268600,55309.370324189535,193600.0,243200.0
522.8964778176957,268600,55309.370324189535,193600.0,243200.0
522.9068685076375,268600,55309.370324189535,193600.0,243250.0
522.9068685076375,268600,55309.370324189535,193600.0,243250.0
522.9172591975793,268600,55309.370324189535,193600.0,243300.0
522.9172591975793,268600,55309.370324189535,193600.0,243300.0
522.927649887521,268600,55309.370324189535,193600.0,243350.0
522.927649887521,268600,55309.370324189535,193600.0,243350.0
522.9380405774629,268600,55309.370324189535,193600.0,243400.0
522.9380405774629,268600,55309.370324189535,193600.0,243400.0
522.9484312674047,268600,55309.370324189535,193600.0,243450.0
522.9484312674047,268600,55309.370324189535,193600.0,243450.0
522.9588219573465,268600,55309.370324189535,193600.0,243500.0
522.9588219573465,268600,55309.370324189535,193600.0,243500.0
522.9692126472883,268600,55309.370324189535,193600.0,243550.0
522.9692126472883,268600,55309.370324189535,193600.0,243550.0
522.9796033372301,268600,55309.370324189535,193600.0,243600.0
522.9796033372301,268600,55309.370324189535,193600.0,243600.0
522.9899940271719,268600,55309.370324189535,193600.0,243650.0
522.9899940271719,268600,55309.370324189535,193600.0,243650.0
523.0003847171137,268600,55309.370324189535,193600.0,243700.0
523.0003847171137,268600,55309.370324189535,193600.0,243700.0
523.0107754070555,268600,55309.370324189535,193600.0,243750.0
523.0107754070555,268600,55309.370324189535,193600.0,243750.0
523.0211660969973,268600,55309.370324189535,193600.0,243800.0
523.0211660969973,268600,55309.370324189535,193600.0,243800.0
523.0315567869391,268600,55309.370324189535,193600.0,243850.0
523.0315567869391,268600,55309.370324189535,193600.0,243850.0
523.0419474768809,268600,55309.370324189535,193600.0,243900.0
523.0419474768809,268600,55309.370324189535,193600.0,243900.0
523.0523381668227,268600,55309.370324189535,193600.0,243950.0
523.0523381668227,268600,55309.370324189535,193600.0,243950.0
523.0627288567645,268600,55309.370324189535,193600.0,244000.0
523.0627288567645,268600,55309.370324189535,193600.0,244000.0
523.0731195467063,268600,55309.370324189535,193600.0,244050.0
523.0731195467063,268600,55309.370324189535,193600.0,244050.0
523.0835102366481,268600,55309.370324189535,193600.0,244100.0
523.0835102366481,268600,55309.370324189535,193600.0,244100.0
523.0939009265899,268600,55309.370324189535,193600.0,244150.0
523.0939009265899,268600,55309.370324189535,193600.0,244150.0
523.1042916165317,268600,55309.370324189535,193600.0,244200.0
523.1042916165317,268600,55309.370324189535,193600.0,244200.0
523.1146823064735,268600,55309.370324189535,193600.0,244250.0
523.1146823064735,268600,55309.370324189535,193600.0,244250.0
523.1250729964153,268600,55309.370324189535,193600.0,244300.0
523.1250729964153,268600,55309.370324189535,193600.0,244300.0
523.1354636863571,268600,55309.370324189535,193600.0,244350.0
523.1354636863571,268600,55309.370324189535,193600.0,244350.0
523.1458543762989,268600,55309.370324189535,193600.0,244400.0
523.1458543762989,268600,55309.370324189535,193600.0,244400.0
523.1562450662407,268600,55309.370324189535,193600.0,244450.0
523.1562450662407,268600,55309.370324189535,193600.0,244450.0
523.1666357561825,268600,55309.370324189535,193600.0,244500.0
523.1666357561825,268600,55309.370324189535,193600.0,244500.0
523.1770264461243,268600,55309.370324189535,193600.0,244550.0
523.1770264461243,268600,55309.370324189535,193600.0,244550.0
523.1874171360661,268600,55309.370324189535,193600.0,244600.0
523.1874171360661,268600,55309.370324189535,193600.0,244600.0
523.1978078260079,268600,55309.370324189535,193600.0,244650.0
523.1978078260079,268600,55309.370324189535,193600.0,244650.0
523.2081985159497,268600,55309.370324189535,193600.0,244700.0
523.2081985159497,268600,55309.370324189535,193600.0,244700.0
523.2185892058915,268600,55309.370324189535,193600.0,244750.0
523.2185892058915,268600,55309.370324189535,193600.0,244750.0
523.2289798958333,268600,55309.370324189535,193600.0,244800.0
523.2289798958333,268600,55309.370324189535,193600.0,244800.0
523.2393705857751,268600,55309.370324189535,193600.0,244850.0
523.2393705857751,268600,55309.370324189535,193600.0,244850.0
523.2497612757169,268600,55309.370324189535,193600.0,244900.0
523.2497612757169,268600,55309.370324189535,193600.0,244900.0
523.2601519656587,268600,55309.370324189535,193600.0,244950.0
523.2601519656587,268600,55309.370324189535,193600.0,244950.0
523.2705426556005,268600,55309.370324189535,193600.0,245000.0
523.2705426556005,268600,55309.370324189535,193600.0,245000.0
523.2809333455423,268600,55309.370324189535,193600.0,245050.0
523.2809333455423,268600,55309.370324189535,193600.0,245050.0
523.2913240354841,268600,55309.370324189535,193600.0,245100.0
523.2913240354841,268600,55309.370324189535,193600.0,245100.0
523.3017147254259,268600,55309.370324189535,193600.0,245150.0
523.3017147254259,268600,55309.370324189535,193600.0,245150.0
523.3121054153677,268600,55309.370324189535,193600.0,245200.0
523.3121054153677,268600,55309.370324189535,193600.0,245200.0
523.3224961053095,268600,55309.370324189535,193600.0,245250.0
523.3224961053095,268600,55309.370324189535,193600.0,245250.0
523.3328867952513,268600,55309.370324189535,193600.0,245300.0
523.3328867952513,268600,55309.370324189535,193600.0,245300.0
523.3432774851931,268600,55309.370324189535,193600.0,245350.0
523.3432774851931,268600,55309.370324189535,193600.0,245350.0
523.3536681751349,268600,55309.370324189535,193600.0,245400.0
523.3536681751349,268600,55309.370324189535,193600.0,245400.0
523.3640588650767,268600,55309.370324189535,193600.0,245450.0
523.3640588650767,268600,55309.370324189535,193600.0,245450.0
523.3744495550185,268600,55309.370324189535,193600.0,245500.0
523.3744495550185,268600,55309.370324189535,193600.0,245500.0
523.3848402449603,268600,55309.370324189535,193600.0,245550.0
523.3848402449603,268600,55309.370324189535,193600.0,245550.0
523.3952309349021,268600,55309.370324189535,193600.0,245600.0
523.3952309349021,268600,55309.370324189535,193600.0,245600.0
523.4056216248439,268600,55309.370324189535,193600.0,245650.0
523.4056216248439,268600,55309.370324189535,193600.0,245650.0
523.4160123147857,268600,55309.370324189535,193600.0,245700.0
523.4160123147857,268600,55309.370324189535,193600.0,245700.0
523.4264030047275,268600,55309.370324189535,193600.0,245750.0
523.4264030047275,268600,55309.370324189535,193600.0,245750.0
523.4367936946693,268600,55309.370324189535,193600.0,245800.0
523.4367936946693,268600,55309.370324189535,193600.0,245800.0
523.4471843846111,268600,55309.370324189535,193600.0,245850.0
523.4471843846111,268600,55309.370324189535,193600.0,245850.0
523.4575750745529,268600,55309.370324189535,193600.0,245900.0
523.4575750745529,268600,55309.370324189535,193600.0,245900.0
523.4679657644947,268600,55309.370324189535,193600.0,245950.0
523.4679657644947,268600,55309.370324189535,193600.0,245950.0
523.4783564544365,268600,55309.370324189535,193600.0,246000.0
523.4783564544365,268600,55309.370324189535,193600.0,246000.0
523.4887471443783,268600,55309.370324189535,193600.0,246050.0
523.4887471443783,268600,55309.370324189535,193600.0,246050.0
523.4991378343201,268600,55309.370324189535,193600.0,246100.0
523.4991378343201,268600,55309.370324189535,193600.0,246100.0
523.5095285242619,268600,55309.370324189535,193600.0,246150.0
523.5095285242619,268600,55309.370324189535,193600.0,246150.0
523.5199192142037,268600,55309.370324189535,193600.0,246200.0
523.5199192142037,268600,55309.370324189535,193600.0,246200.0
523.5303099041455,268600,55309.370324189535,193600.0,246250.0
523.5303099041455,268600,55309.370324189535,193600.0,246250.0
523.5407005940873,268600,55309.370324189535,193600.0,246300.0
523.5407005940873,268600,55309.370324189535,193600.0,246300.0
523.5510912840291,268600,55309.370324189535,193600.0,246350.0
523.5510912840291,268600,55309.370324189535,193600.0,246350.0
523.5614819739709,268600,55309.370324189535,193600.0,246400.0
523.5614819739709,268600,55309.370324189535,193600.0,246400.0
523.5718726639127,268600,55309.370324189535,193600.0,246450.0
523.5718726639127,268600,55309.370324189535,193600.0,246450.0
523.5822633538545,268600,55309.370324189535,193600.0,246500.0
523.5822633538545,268600,55309.370324189535,193600.0,246500.0
523.5926540437963,268600,55309.370324189535,193600.0,246550.0
523.5926540437963,268600,55309.370324189535,193600.0,246550.0
523.6030447337381,268600,55309.370324189535,193600.0,246600.0
523.6030447337381,268600,55309.370324189535,193600.0,246600.0
523.6134354236799,268600,55309.370324189535,193600.0,246650.0
523.6134354236799,268600,55309.370324189535,193600.0,246650.0
523.6238261136217,268600,55309.370324189535,193600.0,246700.0
523.6238261136217,268600,55309.370324189535,193600.0,246700.0
523.6342168035635,268600,55309.370324189535,193600.0,246750.0
523.6342168035635,268600,55309.370324189535,193600.0,246750.0
523.6446074935053,268600,55309.370324189535,193600.0,246800.0
523.6446074935053,268600,55309.370324189535,193600.0,246800.0
523.6549981834471,268600,55309.370324189535,193600.0,246850.0
523.6549981834471,268600,55309.370324189535,193600.0,246850.0
523.6653888733889,268600,55309.370324189535,193600.0,246900.0
523.6653888733889,268600,55309.370324189535,193600.0,246900.0
523.6757795633307,268600,55309.370324189535,193600.0,246950.0
523.6757795633307,268600,55309.370324189535,193600.0,246950.0
523.6861702532725,268600,55309.370324189535,193600.0,247000.0
523.6861702532725,268600,55309.370324189535,193600.0,247000.0
523.6965609432143,268600,55309.370324189535,193600.0,247050.0
523.6965609432143,268600,55309.370324189535,193600.0,247050.0
523.7069516331561,268600,55309.370324189535,193600.0,247100.0
523.7069516331561,268600,55309.370324189535,193600.0,247100.0
523.7173423230979,268600,55309.370324189535,193600.0,247150.0
523.7173423230979,268600,55309.370324189535,193600.0,247150.0
523.7277330130397,268600,55309.370324189535,193600.0,247200.0
523.7277330130397,268600,55309.370324189535,193600.0,247200.0
523.7381237029815,268600,55309.370324189535,193600.0,247250.0
523.7381237029815,268600,55309.370324189535,193600.0,247250.0
523.7485143929233,268600,55309.370324189535,193600.0,247300.0
523.7485143929233,268600,55309.370324189535,193600.0,247300.0
523.7589050828651,268600,55309.370324189535,193600.0,247350.0
523.7589050828651,268600,55309.370324189535,193600.0,247350.0
523.7692957728069,268600,55309.370324189535,193600.0,247400.0
523.7692957728069,268600,55309.370324189535,193600.0,247400.0
523.7796864627487,268600,55309.370324189535,193600.0,247450.0
523.7796864627487,268600,55309.370324189535,193600.0,247450.0
523.7900771526905,268600,55309.370324189535,193600.0,247500.0
523.7900771526905,268600,55309.370324189535,193600.0,247500.0
523.8004678426323,268600,55309.370324189535,193600.0,247550.0
523.8004678426323,268600,55309.370324189535,193600.0,247550.0
523.8108585325741,268600,55309.370324189535,193600.0,247600.0
523.8108585325741,268600,55309.370324189535,193600.0,247600.0
523.8212492225159,268600,55309.370324189535,193600.0,247650.0
523.8212492225159,268600,55309.370324189535,193600.0,247650.0
523.8316399124577,268600,55309.370324189535,193600.0,247700.0
523.8316399124577,268600,55309.370324189535,193600.0,247700.0
523.8420306023995,268600,55309.370324189535,193600.0,247750.0
523.8420306023995,268600,55309.370324189535,193600.0,247750.0
523.8524212923413,268600,55309.370324189535,193600.0,247800.0
523.8524212923413,268600,55309.370324189535,193600.0,247800.0
523.8628119822831,268600,55309.370324189535,193600.0,247850.0
523.8628119822831,268600,55309.370324189535,193600.0,247850.0
523.8732026722249,268600,55309.370324189535,193600.0,247900.0
523.8732026722249,268600,55309.370324189535,193600.0,247900.0
523.8835933621667,268600,55309.370324189535,193600.0,247950.0
523.8835933621667,268600,55309.370324189535,193600.0,247950.0
523.8939840521085,268600,55309.370324189535,193600.0,248000.0
523.8939840521085,268600,55309.370324189535,193600.0,248000.0
523.9043747420503,268600,55309.370324189535,193600.0,248050.0
523.9043747420503,268600,55309.370324189535,193600.0,248050.0
523.9147654319921,268600,55309.370324189535,193600.0,248100.0
523.9147654319921,268600,55309.370324189535,193600.0,248100.0
523.9251561219339,268600,55309.370324189535,193600.0,248150.0
523.9251561219339,268600,55309.370324189535,193600.0,248150.0
523.9355468118757,268600,55309.370324189535,193600.0,248200.0
523.9355468118757,268600,55309.370324189535,193600.0,248200.0
523.9459375018175,268600,55309.370324189535,193600.0,248250.0
523.9459375018175,268600,55309.370324189535,193600.0,248250.0
523.9563281917593,268600,55309.370324189535,193600.0,248300.0
523.9563281917593,268600,55309.370324189535,193600.0,248300.0
523.9667188817011,268600,55309.370324189535,193600.0,248350.0
523.9667188817011,268600,55309.370324189535,193600.0,248350.0
523.9771095716429,268600,55309.370324189535,193600.0,248400.0
523.9771095716429,268600,55309.370324189535,193600.0,248400.0
523.9875002615847,268600,55309.370324189535,193600.0,248450.0
523.9875002615847,268600,55309.370324189535,193600.0,248450.0
523.9978909515265,268600,55309.370324189535,193600.0,248500.0
523.9978909515265,268600,55309.370324189535,193600.0,248500.0
524.0082816414683,268600,55309.370324189535,193600.0,248550.0
524.0082816414683,268600,55309.370324189535,193600.0,248550.0
524.0186723314101,268600,55309.370324189535,193600.0,248600.0
524.0186723314101,268600,55309.370324189535,193600.0,248600.0
524.0290630213519,268600,55309.370324189535,193600.0,248650.0
524.0290630213519,268600,55309.370324189535,193600.0,248650.0
524.0394537112937,268600,55309.370324189535,193600.0,248700.0
524.0394537112937,268600,55309.370324189535,193600.0,248700.0
524.0498444012355,268600,55309.370324189535,193600.0,248750.0
524.0498444012355,268600,55309.370324189535,193600.0,248750.0
524.0602350911773,268600,55309.370324189535,193600.0,248800.0
524.0602350911773,268600,55309.370324189535,193600.0,248800.0
524.0706257811191,268600,55309.370324189535,193600.0,248850.0
524.0706257811191,268600,55309.370324189535,193600.0,248850.0
524.0810164710609,268600,55309.370324189535,193600.0,248900.0
524.0810164710609,268600,55309.370324189535,193600.0,248900.0
524.0914071610027,268600,55309.370324189535,193600.0,248950.0
524.0914071610027,268600,55309.370324189535,193600.0,248950.0
524.1017978509445,268600,55309.370324189535,193600.0,249000.0
524.1017978509445,268600,55309.370324189535,193600.0,249000.0
524.1121885408863,268600,55309.370324189535,193600.0,249050.0
524.1121885408863,268600,55309.370324189535,193600.0,249050.0
524.1225792308281,268600,55309.370324189535,193600.0,249100.0
524.1225792308281,268600,55309.370324189535,193600.0,249100.0
524.1329699207699,268600,55309.370324189535,193600.0,249150.0
524.1329699207699,268600,55309.370324189535,193600.0,249150.0
524.1433606107117,268600,55309.370324189535,193600.0,249200.0
524.1433606107117,268600,55309.370324189535,193600.0,249200.0
524.1537513006535,268600,55309.370324189535,193600.0,249250.0
524.1537513006535,268600,55309.370324189535,193600.0,249250.0
524.1641419905953,268600,55309.370324189535,193600.0,249300.0
524.1641419905953,268600,55309.370324189535,193600.0,249300.0
524.1745326805371,268600,55309.370324189535,193600.0,249350.0
524.1745326805371,268600,55309.370324189535,193600.0,249350.0
524.1849233704789,268600,55309.370324189535,193600.0,249400.0
524.1849233704789,268600,55309.370324189535,193600.0,249400.0
524.1953140604207,268600,55309.370324189535,193600.0,249450.0
524.1953140604207,268600,55309.370324189535,193600.0,249450.0
524.2057047503625,268600,55309.370324189535,193600.0,249500.0
524.2057047503625,268600,55309.370324189535,193600.0,249500.0
524.2160954403043,268600,55309.370324189535,193600.0,249550.0
524.2160954403043,268600,55309.370324189535,193600.0,249550.0
524.2264861302461,268600,55309.370324189535,193600.0,249600.0
524.2264861302461,268600,55309.370324189535,193600.0,249600.0
524.236876820188,268600,55309.370324189535,193600.0,249650.0
524.236876820188,268600,55309.370324189535,193600.0,249650.0
524.2472675101297,268600,55309.370324189535,193600.0,249700.0
524.2472675101297,268600,55309.370324189535,193600.0,249700.0
524.2576582000715,268600,55309.370324189535,193600.0,249750.0
524.2576582000715,268600,55309.370324189535,193600.0,249750.0
524.2680488900133,268600,55309.370324189535,193600.0,249800.0
524.2680488900133,268600,55309.370324189535,193600.0,249800.0
524.2784395799551,268600,55309.370324189535,193600.0,249850.0
524.2784395799551,268600,55309.370324189535,193600.0,249850.0
524.288830269897,268600,55309.370324189535,193600.0,249900.0
524.288830269897,268600,55309.370324189535,193600.0,249900.0
524.2992209598387,268600,55309.370324189535,193600.0,249950.0
524.2992209598387,268600,55309.370324189535,193600.0,249950.0
524.3096116497805,268600,55309.370324189535,193600.0,250000.0
524.3096116497805,268600,55309.370324189535,193600.0,250000.0
524.3200023397224,268600,55309.370324189535,193600.0,250050.0
524.3200023397224,268600,55309.370324189535,193600.0,250050.0
524.3303930296642,268600,55309.370324189535,193600.0,250100.0
524.3303930296642,268600,55309.370324189535,193600.0,250100.0
524.340783719606,268600,55309.370324189535,193600.0,250150.0
524.340783719606,268600,55309.370324189535,193600.0,250150.0
524.3511744095478,268600,55309.370324189535,193600.0,250200.0
524.3511744095478,268600,55309.370324189535,193600.0,250200.0
524.3615650994896,268600,55309.370324189535,193600.0,250250.0
524.3615650994896,268600,55309.370324189535,193600.0,250250.0
524.3719557894314,268600,55309.370324189535,193600.0,250300.0
524.3719557894314,268600,55309.370324189535,193600.0,250300.0
524.3823464793732,268600,55309.370324189535,193600.0,250350.0
524.3823464793732,268600,55309.370324189535,193600.0,250350.0
524.392737169315,268600,55309.370324189535,193600.0,250400.0
524.392737169315,268600,55309.370324189535,193600.0,250400.0
524.4031278592568,268600,55309.370324189535,193600.0,250450.0
524.4031278592568,268600,55309.370324189535,193600.0,250450.0
524.4135185491986,268600,55309.370324189535,193600.0,250500.0
524.4135185491986,268600,55309.370324189535,193600.0,250500.0
524.4239092391404,268600,55309.370324189535,193600.0,250550.0
524.4239092391404,268600,55309.370324189535,193600.0,250550.0
524.4342999290822,268600,55309.370324189535,193600.0,250600.0
524.4342999290822,268600,55309.370324189535,193600.0,250600.0
524.444690619024,268600,55309.370324189535,193600.0,250650.0
524.444690619024,268600,55309.370324189535,193600.0,250650.0
524.4550813089658,268600,55309.370324189535,193600.0,250700.0
524.4550813089658,268600,55309.370324189535,193600.0,250700.0
524.4654719989076,268600,55309.370324189535,193600.0,250750.0
524.4654719989076,268600,55309.370324189535,193600.0,250750.0
524.4758626888494,268600,55309.370324189535,193600.0,250800.0
524.4758626888494,268600,55309.370324189535,193600.0,250800.0
524.4862533787912,268600,55309.370324189535,193600.0,250850.0
524.4862533787912,268600,55309.370324189535,193600.0,250850.0
524.496644068733,268600,55309.370324189535,193600.0,250900.0
524.496644068733,268600,55309.370324189535,193600.0,250900.0
524.5070347586748,268600,55309.370324189535,193600.0,250950.0
524.5070347586748,268600,55309.370324189535,193600.0,250950.0
524.5174254486166,268600,55309.370324189535,193600.0,251000.0
524.5174254486166,268600,55309.370324189535,193600.0,251000.0
524.5278161385584,268600,55309.370324189535,193600.0,251050.0
524.5278161385584,268600,55309.370324189535,193600.0,251050.0
524.5382068285002,268600,55309.370324189535,193600.0,251100.0
524.5382068285002,268600,55309.370324189535,193600.0,251100.0
524.548597518442,268600,55309.370324189535,193600.0,251150.0
524.548597518442,268600,55309.370324189535,193600.0,251150.0
524.5589882083838,268600,55309.370324189535,193600.0,251200.0
524.5589882083838,268600,55309.370324189535,193600.0,251200.0
524.5693788983256,268600,55309.370324189535,193600.0,251250.0
524.5693788983256,268600,55309.370324189535,193600.0,251250.0
524.5797695882674,268600,55309.370324189535,193600.0,251300.0
524.5797695882674,268600,55309.370324189535,193600.0,251300.0
524.5901602782092,268600,55309.370324189535,193600.0,251350.0
524.5901602782092,268600,55309.370324189535,193600.0,251350.0
524.600550968151,268600,55309.370324189535,193600.0,251400.0
524.600550968151,268600,55309.370324189535,193600.0,251400.0
524.6109416580928,268600,55309.370324189535,193600.0,251450.0
524.6109416580928,268600,55309.370324189535,193600.0,251450.0
524.6213323480346,268600,55309.370324189535,193600.0,251500.0
524.6213323480346,268600,55309.370324189535,193600.0,251500.0
524.6317230379764,268600,55309.370324189535,193600.0,251550.0
524.6317230379764,268600,55309.370324189535,193600.0,251550.0
524.6421137279182,268600,55309.370324189535,193600.0,251600.0
524.6421137279182,268600,55309.370324189535,193600.0,251600.0
524.65250441786,268600,55309.370324189535,193600.0,251650.0
524.65250441786,268600,55309.370324189535,193600.0,251650.0
524.6628951078018,268600,55309.370324189535,193600.0,251700.0
524.6628951078018,268600,55309.370324189535,193600.0,251700.0
524.6732857977436,268600,55309.370324189535,193600.0,251750.0
524.6732857977436,268600,55309.370324189535,193600.0,251750.0
524.6836764876854,268600,55309.370324189535,193600.0,251800.0
524.6836764876854,268600,55309.370324189535,193600.0,251800.0
524.6940671776272,268600,55309.370324189535,193600.0,251850.0
524.6940671776272,268600,55309.370324189535,193600.0,251850.0
524.704457867569,268600,55309.370324189535,193600.0,251900.0
524.704457867569,268600,55309.370324189535,193600.0,251900.0
524.7148485575108,268600,55309.370324189535,193600.0,251950.0
524.7148485575108,268600,55309.370324189535,193600.0,251950.0
524.7252392474526,268600,55309.370324189535,193600.0,252000.0
524.7252392474526,268600,55309.370324189535,193600.0,252000.0
524.7356299373944,268600,55309.370324189535,193600.0,252050.0
524.7356299373944,268600,55309.370324189535,193600.0,252050.0
524.7460206273362,268600,55309.370324189535,193600.0,252100.0
524.7460206273362,268600,55309.370324189535,193600.0,252100.0
524.756411317278,268600,55309.370324189535,193600.0,252150.0
524.756411317278,268600,55309.370324189535,193600.0,252150.0
524.7668020072198,268600,55309.370324189535,193600.0,252200.0
524.7668020072198,268600,55309.370324189535,193600.0,252200.0
524.7771926971616,268600,55309.370324189535,193600.0,252250.0
524.7771926971616,268600,55309.370324189535,193600.0,252250.0
524.7875833871034,268600,55309.370324189535,193600.0,252300.0
524.7875833871034,268600,55309.370324189535,193600.0,252300.0
524.7979740770452,268600,55309.370324189535,193600.0,252350.0
524.7979740770452,268600,55309.370324189535,193600.0,252350.0
524.808364766987,268600,55309.370324189535,193600.0,252400.0
524.808364766987,268600,55309.370324189535,193600.0,252400.0
524.8187554569288,268600,55309.370324189535,193600.0,252450.0
524.8187554569288,268600,55309.370324189535,193600.0,252450.0
524.8291461468706,268600,55309.370324189535,193600.0,252500.0
524.8291461468706,268600,55309.370324189535,193600.0,252500.0
524.8395368368124,268600,55309.370324189535,193600.0,252550.0
524.8395368368124,268600,55309.370324189535,193600.0,252550.0
524.8499275267542,268600,55309.370324189535,193600.0,252600.0
524.8499275267542,268600,55309.370324189535,193600.0,252600.0
524.860318216696,268600,55309.370324189535,193600.0,252650.0
524.860318216696,268600,55309.370324189535,193600.0,252650.0
524.8707089066378,268600,55309.370324189535,193600.0,252700.0
524.8707089066378,268600,55309.370324189535,193600.0,252700.0
524.8810995965796,268600,55309.370324189535,193600.0,252750.0
524.8810995965796,268600,55309.370324189535,193600.0,252750.0
524.8914902865214,268600,55309.370324189535,193600.0,252800.0
524.8914902865214,268600,55309.370324189535,193600.0,252800.0
524.9018809764632,268600,55309.370324189535,193600.0,252850.0
524.9018809764632,268600,55309.370324189535,193600.0,252850.0
524.912271666405,268600,55309.370324189535,193600.0,252900.0
524.912271666405,268600,55309.370324189535,193600.0,252900.0
524.9226623563468,268600,55309.370324189535,193600.0,252950.0
524.9226623563468,268600,55309.370324189535,193600.0,252950.0
524.9330530462886,268600,55309.370324189535,193600.0,253000.0
524.9330530462886,268600,55309.370324189535,193600.0,253000.0
524.9434437362304,268600,55309.370324189535,193600.0,253050.0
524.9434437362304,268600,55309.370324189535,193600.0,253050.0
524.9538344261722,268600,55309.370324189535,193600.0,253100.0
524.9538344261722,268600,55309.370324189535,193600.0,253100.0
524.964225116114,268600,55309.370324189535,193600.0,253150.0
524.964225116114,268600,55309.370324189535,193600.0,253150.0
524.9746158060558,268600,55309.370324189535,193600.0,253200.0
524.9746158060558,268600,55309.370324189535,193600.0,253200.0
524.9850064959976,268600,55309.370324189535,193600.0,253250.0
524.9850064959976,268600,55309.370324189535,193600.0,253250.0
524.9953971859394,268600,55309.370324189535,193600.0,253300.0
524.9953971859394,268600,55309.370324189535,193600.0,253300.0
525.0057878758812,268600,55309.370324189535,193600.0,253350.0
525.0057878758812,268600,55309.370324189535,193600.0,253350.0
525.016178565823,268600,55304.538653366595,193600.0,253400.0
525.016178565823,268600,55304.538653366595,193600.0,253400.0
525.0265692557648,268600,55304.538653366595,193600.0,253450.0
525.0265692557648,268600,55304.538653366595,193600.0,253450.0
525.0369599457066,268600,55304.538653366595,193600.0,253500.0
525.0369599457066,268600,55304.538653366595,193600.0,253500.0
525.0473506356484,268600,55304.538653366595,193600.0,253550.0
525.0473506356484,268600,55304.538653366595,193600.0,253550.0
525.0577413255902,268600,55304.538653366595,193600.0,253600.0
525.0577413255902,268600,55304.538653366595,193600.0,253600.0
525.068132015532,268600,55304.538653366595,193600.0,253650.0
525.068132015532,268600,55304.538653366595,193600.0,253650.0
525.0785227054738,268600,55304.538653366595,193600.0,253700.0
525.0785227054738,268600,55304.538653366595,193600.0,253700.0
525.0889133954156,268600,55304.538653366595,193600.0,253750.0
525.0889133954156,268600,55304.538653366595,193600.0,253750.0
525.0993040853574,268600,55304.538653366595,193600.0,253800.0
525.0993040853574,268600,55304.538653366595,193600.0,253800.0
525.1096947752992,268600,55304.538653366595,193600.0,253850.0
525.1096947752992,268600,55304.538653366595,193600.0,253850.0
525.120085465241,268600,55304.538653366595,193600.0,253900.0
525.120085465241,268600,55304.538653366595,193600.0,253900.0
525.1304761551828,268600,55304.538653366595,193600.0,253950.0
525.1304761551828,268600,55304.538653366595,193600.0,253950.0
525.1408668451246,268600,55304.538653366595,193600.0,254000.0
525.1408668451246,268600,55304.538653366595,193600.0,254000.0
525.1512575350664,268600,55304.538653366595,193600.0,254050.0
525.1512575350664,268600,55304.538653366595,193600.0,254050.0
525.1616482250082,268600,55304.538653366595,193600.0,254100.0
525.1616482250082,268600,55304.538653366595,193600.0,254100.0
525.17203891495,268600,55304.538653366595,193600.0,254150.0
525.17203891495,268600,55304.538653366595,193600.0,254150.0
525.1824296048918,268600,55304.538653366595,193600.0,254200.0
525.1824296048918,268600,55304.538653366595,193600.0,254200.0
525.1928202948336,268600,55304.538653366595,193600.0,254250.0
525.1928202948336,268600,55304.538653366595,193600.0,254250.0
525.2032109847754,268600,55304.538653366595,193600.0,254300.0
525.2032109847754,268600,55304.538653366595,193600.0,254300.0
525.2136016747172,268600,55304.538653366595,193600.0,254350.0
525.2136016747172,268600,55304.538653366595,193600.0,254350.0
525.223992364659,268600,55304.538653366595,193600.0,254400.0
525.223992364659,268600,55304.538653366595,193600.0,254400.0
525.2343830546008,268600,55304.538653366595,193600.0,254450.0
525.2343830546008,268600,55304.538653366595,193600.0,254450.0
525.2447737445426,268600,55304.538653366595,193600.0,254500.0
525.2447737445426,268600,55304.538653366595,193600.0,254500.0
525.2551644344844,268600,55304.538653366595,193600.0,254550.0
525.2551644344844,268600,55304.538653366595,193600.0,254550.0
525.2655551244262,268600,55304.538653366595,193600.0,254600.0
525.2655551244262,268600,55304.538653366595,193600.0,254600.0
525.275945814368,268600,55304.538653366595,193600.0,254650.0
525.275945814368,268600,55304.538653366595,193600.0,254650.0
525.2863365043098,268600,55304.538653366595,193600.0,254700.0
525.2863365043098,268600,55304.538653366595,193600.0,254700.0
525.2967271942516,268600,55304.538653366595,193600.0,254750.0
525.2967271942516,268600,55304.538653366595,193600.0,254750.0
525.3071178841934,268600,55304.538653366595,193600.0,254800.0
525.3071178841934,268600,55304.538653366595,193600.0,254800.0
525.3175085741352,268600,55304.538653366595,193600.0,254850.0
525.3175085741352,268600,55304.538653366595,193600.0,254850.0
525.327899264077,268600,55304.538653366595,193600.0,254900.0
525.327899264077,268600,55304.538653366595,193600.0,254900.0
525.3382899540188,268600,55304.538653366595,193600.0,254950.0
525.3382899540188,268600,55304.538653366595,193600.0,254950.0
525.3486806439606,268600,55304.538653366595,193600.0,255000.0
525.3486806439606,268600,55304.538653366595,193600.0,255000.0
525.3590713339024,268600,55304.538653366595,193600.0,255050.0
525.3590713339024,268600,55304.538653366595,193600.0,255050.0
525.3694620238442,268600,55304.538653366595,193600.0,255100.0
525.3694620238442,268600,55304.538653366595,193600.0,255100.0
525.379852713786,268600,55304.538653366595,193600.0,255150.0
525.379852713786,268600,55304.538653366595,193600.0,255150.0
525.3902434037278,268600,55304.538653366595,193600.0,255200.0
525.3902434037278,268600,55304.538653366595,193600.0,255200.0
525.4006340936696,268600,55304.538653366595,193600.0,255250.0
525.4006340936696,268600,55304.538653366595,193600.0,255250.0
525.4110247836114,268600,55304.538653366595,193600.0,255300.0
525.4110247836114,268600,55304.538653366595,193600.0,255300.0
525.4214154735532,268600,55304.538653366595,193600.0,255350.0
525.4214154735532,268600,55304.538653366595,193600.0,255350.0
525.431806163495,268600,55304.538653366595,193600.0,255400.0
525.431806163495,268600,55304.538653366595,193600.0,255400.0
525.4421968534368,268600,55304.538653366595,193600.0,255450.0
525.4421968534368,268600,55304.538653366595,193600.0,255450.0
525.4525875433786,268600,55304.538653366595,193600.0,255500.0
525.4525875433786,268600,55304.538653366595,193600.0,255500.0
525.4629782333204,268600,55304.538653366595,193600.0,255550.0
525.4629782333204,268600,55304.538653366595,193600.0,255550.0
525.4733689232622,268600,55304.538653366595,193600.0,255600.0
525.4733689232622,268600,55304.538653366595,193600.0,255600.0
525.483759613204,268600,55304.538653366595,193600.0,255650.0
525.483759613204,268600,55304.538653366595,193600.0,255650.0
525.4941503031458,268600,55304.538653366595,193600.0,255700.0
525.4941503031458,268600,55304.538653366595,193600.0,255700.0
525.5045409930876,268600,55304.538653366595,193600.0,255750.0
525.5045409930876,268600,55304.538653366595,193600.0,255750.0
525.5149316830294,268600,55304.538653366595,193600.0,255800.0
525.5149316830294,268600,55304.538653366595,193600.0,255800.0
525.5253223729712,268600,55304.538653366595,193600.0,255850.0
525.5253223729712,268600,55304.538653366595,193600.0,255850.0
525.535713062913,268600,55304.538653366595,193600.0,255900.0
525.535713062913,268600,55304.538653366595,193600.0,255900.0
525.5461037528548,268600,55304.538653366595,193600.0,255950.0
525.5461037528548,268600,55304.538653366595,193600.0,255950.0
525.5564944427966,268600,55304.538653366595,193600.0,256000.0
525.5564944427966,268600,55304.538653366595,193600.0,256000.0
525.5668851327384,268600,55304.538653366595,193600.0,256050.0
525.5668851327384,268600,55304.538653366595,193600.0,256050.0
525.5772758226802,268600,55304.538653366595,193600.0,256100.0
525.5772758226802,268600,55304.538653366595,193600.0,256100.0
525.587666512622,268600,55304.538653366595,193600.0,256150.0
525.587666512622,268600,55304.538653366595,193600.0,256150.0
525.5980572025638,268600,55304.538653366595,193600.0,256200.0
525.5980572025638,268600,55304.538653366595,193600.0,256200.0
525.6084478925056,268600,55304.538653366595,193600.0,256250.0
525.6084478925056,268600,55304.538653366595,193600.0,256250.0
525.6188385824474,268600,55304.538653366595,193600.0,256300.0
525.6188385824474,268600,55304.538653366595,193600.0,256300.0
525.6292292723892,268600,55304.538653366595,193600.0,256350.0
525.6292292723892,268600,55304.538653366595,193600.0,256350.0
525.639619962331,268600,55304.538653366595,193600.0,256400.0
525.639619962331,268600,55304.538653366595,193600.0,256400.0
525.6500106522728,268600,55304.538653366595,193600.0,256450.0
525.6500106522728,268600,55304.538653366595,193600.0,256450.0
525.6604013422146,268600,55304.538653366595,193600.0,256500.0
525.6604013422146,268600,55304.538653366595,193600.0,256500.0
525.6707920321564,268600,55304.538653366595,193600.0,256550.0
525.6707920321564,268600,55304.538653366595,193600.0,256550.0
525.6811827220982,268600,55304.538653366595,193600.0,256600.0
525.6811827220982,268600,55304.538653366595,193600.0,256600.0
525.69157341204,268600,55304.538653366595,193600.0,256650.0
525.69157341204,268600,55304.538653366595,193600.0,256650.0
525.7019641019818,268600,55304.538653366595,193600.0,256700.0
525.7019641019818,268600,55304.538653366595,193600.0,256700.0
525.7123547919236,268600,55304.538653366595,193600.0,256750.0
525.7123547919236,268600,55304.538653366595,193600.0,256750.0
525.7227454818654,268600,55304.538653366595,193600.0,256800.0
525.7227454818654,268600,55304.538653366595,193600.0,256800.0
525.7331361718072,268600,55304.538653366595,193600.0,256850.0
525.7331361718072,268600,55304.538653366595,193600.0,256850.0
525.743526861749,268600,55304.538653366595,193600.0,256900.0
525.743526861749,268600,55304.538653366595,193600.0,256900.0
525.7539175516908,268600,55304.538653366595,193600.0,256950.0
525.7539175516908,268600,55304.538653366595,193600.0,256950.0
525.7643082416326,268600,55304.538653366595,193600.0,257000.0
525.7643082416326,268600,55304.538653366595,193600.0,257000.0
525.7746989315744,268600,55304.538653366595,193600.0,257050.0
525.7746989315744,268600,55304.538653366595,193600.0,257050.0
525.7850896215162,268600,55304.538653366595,193600.0,257100.0
525.7850896215162,268600,55304.538653366595,193600.0,257100.0
525.795480311458,268600,55304.538653366595,193600.0,257150.0
525.795480311458,268600,55304.538653366595,193600.0,257150.0
525.8058710013999,268600,55304.538653366595,193600.0,257200.0
525.8058710013999,268600,55304.538653366595,193600.0,257200.0
525.8162616913417,268600,55304.538653366595,193600.0,257250.0
525.8162616913417,268600,55304.538653366595,193600.0,257250.0
525.8266523812835,268600,55304.538653366595,193600.0,257300.0
525.8266523812835,268600,55304.538653366595,193600.0,257300.0
525.8370430712253,268600,55304.538653366595,193600.0,257350.0
525.8370430712253,268600,55304.538653366595,193600.0,257350.0
525.847433761167,268600,55304.538653366595,193600.0,257400.0
525.847433761167,268600,55304.538653366595,193600.0,257400.0
525.8578244511089,268600,55304.538653366595,193600.0,257450.0
525.8578244511089,268600,55304.538653366595,193600.0,257450.0
525.8682151410507,268600,55304.538653366595,193600.0,257500.0
525.8682151410507,268600,55304.538653366595,193600.0,257500.0
525.8786058309925,268600,55304.538653366595,193600.0,257550.0
525.8786058309925,268600,55304.538653366595,193600.0,257550.0
525.8889965209343,268600,55304.538653366595,193600.0,257600.0
525.8889965209343,268600,55304.538653366595,193600.0,257600.0
525.8993872108761,268600,55304.538653366595,193600.0,257650.0
525.8993872108761,268600,55304.538653366595,193600.0,257650.0
525.9097779008179,268600,55304.538653366595,193600.0,257700.0
525.9097779008179,268600,55304.538653366595,193600.0,257700.0
525.9201685907597,268600,55304.538653366595,193600.0,257750.0
525.9201685907597,268600,55304.538653366595,193600.0,257750.0
525.9305592807015,268600,55304.538653366595,193600.0,257800.0
525.9305592807015,268600,55304.538653366595,193600.0,257800.0
525.9409499706433,268600,55304.538653366595,193600.0,257850.0
525.9409499706433,268600,55304.538653366595,193600.0,257850.0
525.9513406605851,268600,55304.538653366595,193600.0,257900.0
525.9513406605851,268600,55304.538653366595,193600.0,257900.0
525.9617313505269,268600,55304.538653366595,193600.0,257950.0
525.9617313505269,268600,55304.538653366595,193600.0,257950.0
525.9721220404687,268600,55304.538653366595,193600.0,258000.0
525.9721220404687,268600,55304.538653366595,193600.0,258000.0
525.9825127304105,268600,55304.538653366595,193600.0,258050.0
525.9825127304105,268600,55304.538653366595,193600.0,258050.0
525.9929034203523,268600,55304.538653366595,193600.0,258100.0
525.9929034203523,268600,55304.538653366595,193600.0,258100.0
526.0032941102941,268600,55304.538653366595,193600.0,258150.0
526.0032941102941,268600,55304.538653366595,193600.0,258150.0
526.0136848002359,268600,55304.538653366595,193600.0,258200.0
526.0136848002359,268600,55304.538653366595,193600.0,258200.0
526.0240754901777,268600,55304.538653366595,193600.0,258250.0
526.0240754901777,268600,55304.538653366595,193600.0,258250.0
526.0344661801195,268600,55304.538653366595,193600.0,258300.0
526.0344661801195,268600,55304.538653366595,193600.0,258300.0
526.0448568700613,268600,55304.538653366595,193600.0,258350.0
526.0448568700613,268600,55304.538653366595,193600.0,258350.0
526.0552475600031,268600,55304.538653366595,193600.0,258400.0
526.0552475600031,268600,55304.538653366595,193600.0,258400.0
526.0656382499449,268600,55304.538653366595,193600.0,258450.0
526.0656382499449,268600,55304.538653366595,193600.0,258450.0
526.0760289398867,268600,55304.538653366595,193600.0,258500.0
526.0760289398867,268600,55304.538653366595,193600.0,258500.0
526.0864196298285,268600,55304.538653366595,193600.0,258550.0
526.0864196298285,268600,55304.538653366595,193600.0,258550.0
526.0968103197703,268600,55304.538653366595,193600.0,258600.0
526.0968103197703,268600,55304.538653366595,193600.0,258600.0
526.1072010097121,268600,55304.538653366595,193600.0,258650.0
526.1072010097121,268600,55304.538653366595,193600.0,258650.0
526.1175916996539,268600,55304.538653366595,193600.0,258700.0
526.1175916996539,268600,55304.538653366595,193600.0,258700.0
526.1279823895957,268600,55304.538653366595,193600.0,258750.0
526.1279823895957,268600,55304.538653366595,193600.0,258750.0
526.1383730795375,268600,55304.538653366595,193600.0,258800.0
526.1383730795375,268600,55304.538653366595,193600.0,258800.0
526.1487637694793,268600,55304.538653366595,193600.0,258850.0
526.1487637694793,268600,55304.538653366595,193600.0,258850.0
526.1591544594211,268600,55304.538653366595,193600.0,258900.0
526.1591544594211,268600,55304.538653366595,193600.0,258900.0
526.1695451493629,268600,55304.538653366595,193600.0,258950.0
526.1695451493629,268600,55304.538653366595,193600.0,258950.0
526.1799358393047,268600,55304.538653366595,193600.0,259000.0
526.1799358393047,268600,55304.538653366595,193600.0,259000.0
526.1903265292465,268600,55304.538653366595,193600.0,259050.0
526.1903265292465,268600,55304.538653366595,193600.0,259050.0
526.2007172191883,268600,55304.538653366595,193600.0,259100.0
526.2007172191883,268600,55304.538653366595,193600.0,259100.0
526.2111079091301,268600,55304.538653366595,193600.0,259150.0
526.2111079091301,268600,55304.538653366595,193600.0,259150.0
526.2214985990719,268600,55304.538653366595,193600.0,259200.0
526.2214985990719,268600,55304.538653366595,193600.0,259200.0
526.2318892890137,268600,55304.538653366595,193600.0,259250.0
526.2318892890137,268600,55304.538653366595,193600.0,259250.0
526.2422799789555,268600,55304.538653366595,193600.0,259300.0
526.2422799789555,268600,55304.538653366595,193600.0,259300.0
526.2526706688973,268600,55304.538653366595,193600.0,259350.0
526.2526706688973,268600,55304.538653366595,193600.0,259350.0
526.2630613588391,268600,55304.538653366595,193600.0,259400.0
526.2630613588391,268600,55304.538653366595,193600.0,259400.0
526.2734520487809,268600,55304.538653366595,193600.0,259450.0
526.2734520487809,268600,55304.538653366595,193600.0,259450.0
526.2838427387227,268600,55304.538653366595,193600.0,259500.0
526.2838427387227,268600,55304.538653366595,193600.0,259500.0
526.2942334286645,268600,55304.538653366595,193600.0,259550.0
526.2942334286645,268600,55304.538653366595,193600.0,259550.0
526.3046241186063,268600,55304.538653366595,193600.0,259600.0
526.3046241186063,268600,55304.538653366595,193600.0,259600.0
526.3150148085481,268600,55304.538653366595,193600.0,259650.0
526.3150148085481,268600,55304.538653366595,193600.0,259650.0
526.3254054984899,268600,55304.538653366595,193600.0,259700.0
526.3254054984899,268600,55304.538653366595,193600.0,259700.0
526.3357961884317,268600,55304.538653366595,193600.0,259750.0
526.3357961884317,268600,55304.538653366595,193600.0,259750.0
526.3461868783735,268600,55304.538653366595,193600.0,259800.0
526.3461868783735,268600,55304.538653366595,193600.0,259800.0
526.3565775683153,268600,55304.538653366595,193600.0,259850.0
526.3565775683153,268600,55304.538653366595,193600.0,259850.0
526.3669682582571,268600,55304.538653366595,193600.0,259900.0
526.3669682582571,268600,55304.538653366595,193600.0,259900.0
526.3773589481989,268600,55304.538653366595,193600.0,259950.0
526.3773589481989,268600,55304.538653366595,193600.0,259950.0
526.3877496381407,268600,55304.538653366595,193600.0,260000.0
526.3877496381407,268600,55304.538653366595,193600.0,260000.0
526.3981403280825,268600,55304.538653366595,193600.0,260050.0
526.3981403280825,268600,55304.538653366595,193600.0,260050.0
526.4085310180243,268600,55304.538653366595,193600.0,260100.0
526.4085310180243,268600,55304.538653366595,193600.0,260100.0
526.4189217079661,268600,55304.538653366595,193600.0,260150.0
526.4189217079661,268600,55304.538653366595,193600.0,260150.0
526.4293123979079,268600,55304.538653366595,193600.0,260200.0
526.4293123979079,268600,55304.538653366595,193600.0,260200.0
526.4397030878497,268600,55304.538653366595,193600.0,260250.0
526.4397030878497,268600,55304.538653366595,193600.0,260250.0
526.4500937777915,268600,55304.538653366595,193600.0,260300.0
526.4500937777915,268600,55304.538653366595,193600.0,260300.0
526.4604844677333,268600,55304.538653366595,193600.0,260350.0
526.4604844677333,268600,55304.538653366595,193600.0,260350.0
526.4708751576751,268600,55304.538653366595,193600.0,260400.0
526.4708751576751,268600,55304.538653366595,193600.0,260400.0
526.4812658476169,268600,55304.538653366595,193600.0,260450.0
526.4812658476169,268600,55304.538653366595,193600.0,260450.0
526.4916565375587,268600,55304.538653366595,193600.0,260500.0
526.4916565375587,268600,55304.538653366595,193600.0,260500.0
526.5020472275005,268600,55304.538653366595,193600.0,260550.0
526.5020472275005,268600,55304.538653366595,193600.0,260550.0
526.5124379174423,268600,55304.538653366595,193600.0,260600.0
526.5124379174423,268600,55304.538653366595,193600.0,260600.0
526.5228286073841,268600,55304.538653366595,193600.0,260650.0
526.5228286073841,268600,55304.538653366595,193600.0,260650.0
526.5332192973259,268600,55304.538653366595,193600.0,260700.0
526.5332192973259,268600,55304.538653366595,193600.0,260700.0
526.5436099872677,268600,55304.538653366595,193600.0,260750.0
526.5436099872677,268600,55304.538653366595,193600.0,260750.0
526.5540006772095,268600,55304.538653366595,193600.0,260800.0
526.5540006772095,268600,55304.538653366595,193600.0,260800.0
526.5643913671513,268600,55304.538653366595,193600.0,260850.0
526.5643913671513,268600,55304.538653366595,193600.0,260850.0
526.5747820570931,268600,55304.538653366595,193600.0,260900.0
526.5747820570931,268600,55304.538653366595,193600.0,260900.0
526.5851727470349,268600,55304.538653366595,193600.0,260950.0
526.5851727470349,268600,55304.538653366595,193600.0,260950.0
526.5955634369767,268600,55304.538653366595,193600.0,261000.0
526.5955634369767,268600,55304.538653366595,193600.0,261000.0
526.6059541269185,268600,55304.538653366595,193600.0,261050.0
526.6059541269185,268600,55304.538653366595,193600.0,261050.0
526.6163448168603,268600,55304.538653366595,193600.0,261100.0
526.6163448168603,268600,55304.538653366595,193600.0,261100.0
526.6267355068021,268600,55304.538653366595,193600.0,261150.0
526.6267355068021,268600,55304.538653366595,193600.0,261150.0
526.6371261967439,268600,55304.538653366595,193600.0,261200.0
526.6371261967439,268600,55304.538653366595,193600.0,261200.0
526.6475168866857,268600,55304.538653366595,193600.0,261250.0
526.6475168866857,268600,55304.538653366595,193600.0,261250.0
526.6579075766275,268600,55304.538653366595,193600.0,261300.0
526.6579075766275,268600,55304.538653366595,193600.0,261300.0
526.6682982665693,268600,55304.538653366595,193600.0,261350.0
526.6682982665693,268600,55304.538653366595,193600.0,261350.0
526.6786889565111,268600,55304.538653366595,193600.0,261400.0
526.6786889565111,268600,55304.538653366595,193600.0,261400.0
526.6890796464529,268600,55304.538653366595,193600.0,261450.0
526.6890796464529,268600,55304.538653366595,193600.0,261450.0
526.6994703363947,268600,55304.538653366595,193600.0,261500.0
526.6994703363947,268600,55304.538653366595,193600.0,261500.0
526.7098610263365,268600,55304.538653366595,193600.0,261550.0
526.7098610263365,268600,55304.538653366595,193600.0,261550.0
526.7202517162783,268600,55304.538653366595,193600.0,261600.0
526.7202517162783,268600,55304.538653366595,193600.0,261600.0
526.7306424062201,268600,55304.538653366595,193600.0,261650.0
526.7306424062201,268600,55304.538653366595,193600.0,261650.0
526.7410330961619,268600,55304.538653366595,193600.0,261700.0
526.7410330961619,268600,55304.538653366595,193600.0,261700.0
526.7514237861037,268600,55304.538653366595,193600.0,261750.0
526.7514237861037,268600,55304.538653366595,193600.0,261750.0
526.7618144760455,268600,55304.538653366595,193600.0,261800.0
526.7618144760455,268600,55304.538653366595,193600.0,261800.0
526.7722051659873,268600,55304.538653366595,193600.0,261850.0
526.7722051659873,268600,55304.538653366595,193600.0,261850.0
526.7825958559291,268600,55304.538653366595,193600.0,261900.0
526.7825958559291,268600,55304.538653366595,193600.0,261900.0
526.7929865458709,268600,55304.538653366595,193600.0,261950.0
526.7929865458709,268600,55304.538653366595,193600.0,261950.0
526.8033772358127,268600,55304.538653366595,193600.0,262000.0
526.8033772358127,268600,55304.538653366595,193600.0,262000.0
526.8137679257545,268600,55304.538653366595,193600.0,262050.0
526.8137679257545,268600,55304.538653366595,193600.0,262050.0
526.8241586156963,268600,55304.538653366595,193600.0,262100.0
526.8241586156963,268600,55304.538653366595,193600.0,262100.0
526.8345493056381,268600,55304.538653366595,193600.0,262150.0
526.8345493056381,268600,55304.538653366595,193600.0,262150.0
526.8449399955799,268600,55304.538653366595,193600.0,262200.0
526.8449399955799,268600,55304.538653366595,193600.0,262200.0
526.8553306855217,268600,55304.538653366595,193600.0,262250.0
526.8553306855217,268600,55304.538653366595,193600.0,262250.0
526.8657213754635,268600,55304.538653366595,193600.0,262300.0
526.8657213754635,268600,55304.538653366595,193600.0,262300.0
526.8761120654053,268600,55304.538653366595,193600.0,262350.0
526.8761120654053,268600,55304.538653366595,193600.0,262350.0
526.8865027553471,268600,55304.538653366595,193600.0,262400.0
526.8865027553471,268600,55304.538653366595,193600.0,262400.0
526.8968934452889,268600,55304.538653366595,193600.0,262450.0
526.8968934452889,268600,55304.538653366595,193600.0,262450.0
526.9072841352307,268600,55304.538653366595,193600.0,262500.0
526.9072841352307,268600,55304.538653366595,193600.0,262500.0
526.9176748251725,268600,55304.538653366595,193600.0,262550.0
526.9176748251725,268600,55304.538653366595,193600.0,262550.0
526.9280655151143,268600,55304.538653366595,193600.0,262600.0
526.9280655151143,268600,55304.538653366595,193600.0,262600.0
526.9384562050561,268600,55304.538653366595,193600.0,262650.0
526.9384562050561,268600,55304.538653366595,193600.0,262650.0
526.9488468949979,268600,55304.538653366595,193600.0,262700.0
526.9488468949979,268600,55304.538653366595,193600.0,262700.0
526.9592375849397,268600,55304.538653366595,193600.0,262750.0
526.9592375849397,268600,55304.538653366595,193600.0,262750.0
526.9696282748815,268600,55304.538653366595,193600.0,262800.0
526.9696282748815,268600,55304.538653366595,193600.0,262800.0
526.9800189648233,268600,55304.538653366595,193600.0,262850.0
526.9800189648233,268600,55304.538653366595,193600.0,262850.0
526.9904096547651,268600,55304.538653366595,193600.0,262900.0
526.9904096547651,268600,55304.538653366595,193600.0,262900.0
527.0008003447069,268600,55304.538653366595,193600.0,262950.0
527.0008003447069,268600,55304.538653366595,193600.0,262950.0
527.0111910346487,268600,55304.538653366595,193600.0,263000.0
527.0111910346487,268600,55304.538653366595,193600.0,263000.0
527.0215817245905,268600,55304.538653366595,193600.0,263050.0
527.0215817245905,268600,55304.538653366595,193600.0,263050.0
527.0319724145323,268600,55304.538653366595,193600.0,263100.0
527.0319724145323,268600,55304.538653366595,193600.0,263100.0
527.0423631044741,268600,55304.538653366595,193600.0,263150.0
527.0423631044741,268600,55304.538653366595,193600.0,263150.0
527.0527537944159,268600,55304.538653366595,193600.0,263200.0
527.0527537944159,268600,55304.538653366595,193600.0,263200.0
527.0631444843577,268600,55304.538653366595,193600.0,263250.0
527.0631444843577,268600,55304.538653366595,193600.0,263250.0
527.0735351742995,268600,55304.538653366595,193600.0,263300.0
527.0735351742995,268600,55304.538653366595,193600.0,263300.0
527.0839258642413,268600,55304.538653366595,193600.0,263350.0
527.0839258642413,268600,55304.538653366595,193600.0,263350.0
527.0943165541831,268600,55304.538653366595,193600.0,263400.0
527.0943165541831,268600,55304.538653366595,193600.0,263400.0
527.1047072441249,268600,55304.538653366595,193600.0,263450.0
527.1047072441249,268600,55304.538653366595,193600.0,263450.0
527.1150979340667,268600,55304.538653366595,193600.0,263500.0
527.1150979340667,268600,55304.538653366595,193600.0,263500.0
527.1254886240085,268600,55304.538653366595,193600.0,263550.0
527.1254886240085,268600,55304.538653366595,193600.0,263550.0
527.1358793139503,268600,55304.538653366595,193600.0,263600.0
527.1358793139503,268600,55304.538653366595,193600.0,263600.0
527.1462700038921,268600,55304.538653366595,193600.0,263650.0
527.1462700038921,268600,55304.538653366595,193600.0,263650.0
527.1566606938339,268600,55304.538653366595,193600.0,263700.0
527.1566606938339,268600,55304.538653366595,193600.0,263700.0
527.1670513837757,268600,55304.538653366595,193600.0,263750.0
527.1670513837757,268600,55304.538653366595,193600.0,263750.0
527.1774420737175,268600,55304.538653366595,193600.0,263800.0
527.1774420737175,268600,55304.538653366595,193600.0,263800.0
527.1878327636593,268600,55304.538653366595,193600.0,263850.0
527.1878327636593,268600,55304.538653366595,193600.0,263850.0
527.1982234536011,268600,55304.538653366595,193600.0,263900.0
527.1982234536011,268600,55304.538653366595,193600.0,263900.0
527.208614143543,268600,55304.538653366595,193600.0,263950.0
527.208614143543,268600,55304.538653366595,193600.0,263950.0
527.2190048334847,268600,55304.538653366595,193600.0,264000.0
527.2190048334847,268600,55304.538653366595,193600.0,264000.0
527.2293955234265,268600,55304.538653366595,193600.0,264050.0
527.2293955234265,268600,55304.538653366595,193600.0,264050.0
527.2397862133683,268600,55304.538653366595,193600.0,264100.0
527.2397862133683,268600,55304.538653366595,193600.0,264100.0
527.2501769033101,268600,55304.538653366595,193600.0,264150.0
527.2501769033101,268600,55304.538653366595,193600.0,264150.0
527.260567593252,268600,55304.538653366595,193600.0,264200.0
527.260567593252,268600,55304.538653366595,193600.0,264200.0
527.2709582831937,268600,55304.538653366595,193600.0,264250.0
527.2709582831937,268600,55304.538653366595,193600.0,264250.0
527.2813489731356,268600,55304.538653366595,193600.0,264300.0
527.2813489731356,268600,55304.538653366595,193600.0,264300.0
527.2917396630774,268600,55304.538653366595,193600.0,264350.0
527.2917396630774,268600,55304.538653366595,193600.0,264350.0
527.3021303530192,268600,55304.538653366595,193600.0,264400.0
527.3021303530192,268600,55304.538653366595,193600.0,264400.0
527.312521042961,268600,55304.538653366595,193600.0,264450.0
527.312521042961,268600,55304.538653366595,193600.0,264450.0
527.3229117329028,268600,55304.538653366595,193600.0,264500.0
527.3229117329028,268600,55304.538653366595,193600.0,264500.0
527.3333024228446,268600,55304.538653366595,193600.0,264550.0
527.3333024228446,268600,55304.538653366595,193600.0,264550.0
527.3436931127864,268600,55304.538653366595,193600.0,264600.0
527.3436931127864,268600,55304.538653366595,193600.0,264600.0
527.3540838027282,268600,55304.538653366595,193600.0,264650.0
527.3540838027282,268600,55304.538653366595,193600.0,264650.0
527.36447449267,268600,55304.538653366595,193600.0,264700.0
527.36447449267,268600,55304.538653366595,193600.0,264700.0
527.3748651826118,268600,55304.538653366595,193600.0,264750.0
527.3748651826118,268600,55304.538653366595,193600.0,264750.0
527.3852558725536,268600,55304.538653366595,193600.0,264800.0
527.3852558725536,268600,55304.538653366595,193600.0,264800.0
527.3956465624954,268600,55304.538653366595,193600.0,264850.0
527.3956465624954,268600,55304.538653366595,193600.0,264850.0
527.4060372524372,268600,55304.538653366595,193600.0,264900.0
527.4060372524372,268600,55304.538653366595,193600.0,264900.0
527.416427942379,268600,55304.538653366595,193600.0,264950.0
527.416427942379,268600,55304.538653366595,193600.0,264950.0
527.4268186323208,268600,55304.538653366595,193600.0,265000.0
527.4268186323208,268600,55304.538653366595,193600.0,265000.0
527.4372093222626,268600,55304.538653366595,193600.0,265050.0
527.4372093222626,268600,55304.538653366595,193600.0,265050.0
527.4476000122044,268600,55304.538653366595,193600.0,265100.0
527.4476000122044,268600,55304.538653366595,193600.0,265100.0
527.4579907021462,268600,55304.538653366595,193600.0,265150.0
527.4579907021462,268600,55304.538653366595,193600.0,265150.0
527.468381392088,268600,55304.538653366595,193600.0,265200.0
527.468381392088,268600,55304.538653366595,193600.0,265200.0
527.4787720820298,268600,55304.538653366595,193600.0,265250.0
527.4787720820298,268600,55304.538653366595,193600.0,265250.0
527.4891627719716,268600,55304.538653366595,193600.0,265300.0
527.4891627719716,268600,55304.538653366595,193600.0,265300.0
527.4995534619134,268600,55304.538653366595,193600.0,265350.0
527.4995534619134,268600,55304.538653366595,193600.0,265350.0
527.5099441518552,268600,55304.538653366595,193600.0,265400.0
527.5099441518552,268600,55304.538653366595,193600.0,265400.0
527.520334841797,268600,55304.538653366595,193600.0,265450.0
527.520334841797,268600,55304.538653366595,193600.0,265450.0
527.5307255317388,268600,55304.538653366595,193600.0,265500.0
527.5307255317388,268600,55304.538653366595,193600.0,265500.0
527.5411162216806,268600,55304.538653366595,193600.0,265550.0
527.5411162216806,268600,55304.538653366595,193600.0,265550.0
527.5515069116224,268600,55304.538653366595,193600.0,265600.0
527.5515069116224,268600,55304.538653366595,193600.0,265600.0
527.5618976015642,268600,55304.538653366595,193600.0,265650.0
527.5618976015642,268600,55304.538653366595,193600.0,265650.0
527.572288291506,268600,55304.538653366595,193600.0,265700.0
527.572288291506,268600,55304.538653366595,193600.0,265700.0
527.5826789814478,268600,55304.538653366595,193600.0,265750.0
527.5826789814478,268600,55304.538653366595,193600.0,265750.0
527.5930696713896,268600,55304.538653366595,193600.0,265800.0
527.5930696713896,268600,55304.538653366595,193600.0,265800.0
527.6034603613314,268600,55304.538653366595,193600.0,265850.0
527.6034603613314,268600,55304.538653366595,193600.0,265850.0
527.6138510512732,268600,55304.538653366595,193600.0,265900.0
527.6138510512732,268600,55304.538653366595,193600.0,265900.0
527.624241741215,268600,55304.538653366595,193600.0,265950.0
527.624241741215,268600,55304.538653366595,193600.0,265950.0
527.6346324311568,268600,55304.538653366595,193600.0,266000.0
527.6346324311568,268600,55304.538653366595,193600.0,266000.0
527.6450231210986,268600,55304.538653366595,193600.0,266050.0
527.6450231210986,268600,55304.538653366595,193600.0,266050.0
527.6554138110404,268600,55304.538653366595,193600.0,266100.0
527.6554138110404,268600,55304.538653366595,193600.0,266100.0
527.6658045009822,268600,55304.538653366595,193600.0,266150.0
527.6658045009822,268600,55304.538653366595,193600.0,266150.0
527.676195190924,268600,55304.538653366595,193600.0,266200.0
527.676195190924,268600,55304.538653366595,193600.0,266200.0
527.6865858808658,268600,55304.538653366595,193600.0,266250.0
527.6865858808658,268600,55304.538653366595,193600.0,266250.0
527.6969765708076,268600,55304.538653366595,193600.0,266300.0
527.6969765708076,268600,55304.538653366595,193600.0,266300.0
527.7073672607494,268600,55304.538653366595,193600.0,266350.0
527.7073672607494,268600,55304.538653366595,193600.0,266350.0
527.7177579506912,268600,55304.538653366595,193600.0,266400.0
527.7177579506912,268600,55304.538653366595,193600.0,266400.0
527.728148640633,268600,55304.538653366595,193600.0,266450.0
527.728148640633,268600,55304.538653366595,193600.0,266450.0
527.7385393305748,268600,55304.538653366595,193600.0,266500.0
527.7385393305748,268600,55304.538653366595,193600.0,266500.0
527.7489300205166,268600,55304.538653366595,193600.0,266550.0
527.7489300205166,268600,55304.538653366595,193600.0,266550.0
527.7593207104584,268600,55304.538653366595,193600.0,266600.0
527.7593207104584,268600,55304.538653366595,193600.0,266600.0
527.7697114004002,268600,55304.538653366595,193600.0,266650.0
527.7697114004002,268600,55304.538653366595,193600.0,266650.0
527.780102090342,268600,55304.538653366595,193600.0,266700.0
527.780102090342,268600,55304.538653366595,193600.0,266700.0
527.7904927802838,268600,55304.538653366595,193600.0,266750.0
527.7904927802838,268600,55304.538653366595,193600.0,266750.0
527.8008834702256,268600,55304.538653366595,193600.0,266800.0
527.8008834702256,268600,55304.538653366595,193600.0,266800.0
527.8112741601674,268600,55304.538653366595,193600.0,266850.0
527.8112741601674,268600,55304.538653366595,193600.0,266850.0
527.8216648501092,268600,55304.538653366595,193600.0,266900.0
527.8216648501092,268600,55304.538653366595,193600.0,266900.0
527.832055540051,268600,55304.538653366595,193600.0,266950.0
527.832055540051,268600,55304.538653366595,193600.0,266950.0
527.8424462299928,268600,55304.538653366595,193600.0,267000.0
527.8424462299928,268600,55304.538653366595,193600.0,267000.0
527.8528369199346,268600,55304.538653366595,193600.0,267050.0
527.8528369199346,268600,55304.538653366595,193600.0,267050.0
527.8632276098764,268600,55304.538653366595,193600.0,267100.0
527.8632276098764,268600,55304.538653366595,193600.0,267100.0
527.8736182998182,268600,55304.538653366595,193600.0,267150.0
527.8736182998182,268600,55304.538653366595,193600.0,267150.0
527.88400898976,268600,55304.538653366595,193600.0,267200.0
527.88400898976,268600,55304.538653366595,193600.0,267200.0
527.8943996797018,268600,55304.538653366595,193600.0,267250.0
527.8943996797018,268600,55304.538653366595,193600.0,267250.0
527.9047903696436,268600,55304.538653366595,193600.0,267300.0
527.9047903696436,268600,55304.538653366595,193600.0,267300.0
527.9151810595854,268600,55304.538653366595,193600.0,267350.0
527.9151810595854,268600,55304.538653366595,193600.0,267350.0
527.9255717495272,268600,55304.538653366595,193600.0,267400.0
527.9255717495272,268600,55304.538653366595,193600.0,267400.0
527.935962439469,268600,55304.538653366595,193600.0,267450.0
527.935962439469,268600,55304.538653366595,193600.0,267450.0
527.9463531294108,268600,55304.538653366595,193600.0,267500.0
527.9463531294108,268600,55304.538653366595,193600.0,267500.0
527.9567438193526,268600,55304.538653366595,193600.0,267550.0
527.9567438193526,268600,55304.538653366595,193600.0,267550.0
527.9671345092944,268600,55304.538653366595,193600.0,267600.0
527.9671345092944,268600,55304.538653366595,193600.0,267600.0
527.9775251992362,268600,55304.538653366595,193600.0,267650.0
527.9775251992362,268600,55304.538653366595,193600.0,267650.0
527.987915889178,268600,55304.538653366595,193600.0,267700.0
527.987915889178,268600,55304.538653366595,193600.0,267700.0
527.9983065791198,268600,55304.538653366595,193600.0,267750.0
527.9983065791198,268600,55304.538653366595,193600.0,267750.0
528.0086972690616,268600,55304.538653366595,193600.0,267800.0
528.0086972690616,268600,55304.538653366595,193600.0,267800.0
528.0190879590034,268600,55304.538653366595,193600.0,267850.0
528.0190879590034,268600,55304.538653366595,193600.0,267850.0
528.0294786489452,268600,55304.538653366595,193600.0,267900.0
528.0294786489452,268600,55304.538653366595,193600.0,267900.0
528.039869338887,268600,55304.538653366595,193600.0,267950.0
528.039869338887,268600,55304.538653366595,193600.0,267950.0
528.0502600288288,268600,55304.538653366595,193600.0,268000.0
528.0502600288288,268600,55304.538653366595,193600.0,268000.0
528.0606507187706,268600,55304.538653366595,193600.0,268050.0
528.0606507187706,268600,55304.538653366595,193600.0,268050.0
528.0710414087124,268600,55304.538653366595,193600.0,268100.0
528.0710414087124,268600,55304.538653366595,193600.0,268100.0
528.0814320986542,268600,55304.538653366595,193600.0,268150.0
528.0814320986542,268600,55304.538653366595,193600.0,268150.0
528.091822788596,268600,55304.538653366595,193600.0,268200.0
528.091822788596,268600,55304.538653366595,193600.0,268200.0
528.1022134785378,268600,55304.538653366595,193600.0,268250.0
528.1022134785378,268600,55304.538653366595,193600.0,268250.0
528.1126041684796,268600,55304.538653366595,193600.0,268300.0
528.1126041684796,268600,55304.538653366595,193600.0,268300.0
528.1229948584214,268600,55304.538653366595,193600.0,268350.0
528.1229948584214,268600,55304.538653366595,193600.0,268350.0
528.1333855483632,268600,55304.538653366595,193600.0,268400.0
528.1333855483632,268600,55304.538653366595,193600.0,268400.0
528.143776238305,268600,55304.538653366595,193600.0,268450.0
528.143776238305,268600,55304.538653366595,193600.0,268450.0
528.1541669282468,268600,55304.538653366595,193600.0,268500.0
528.1541669282468,268600,55304.538653366595,193600.0,268500.0
528.1645576181886,268600,55304.538653366595,193600.0,268550.0
528.1645576181886,268600,55304.538653366595,193600.0,268550.0
528.1749483081304,268600,55304.538653366595,193600.0,268600.0
638.1749483081304,268600,4154.538653366595,193600.0,268600.0
638.1853389980722,268600,4204.538653366595,193600.0,268600.0
638.1853389980722,268600,4204.538653366595,193600.0,268600.0
638.195729688014,268600,4254.538653366595,193600.0,268600.0
638.195729688014,268600,4254.538653366595,193600.0,268600.0
638.2061203779558,268600,4304.538653366595,193600.0,268600.0
638.2061203779558,268600,4304.538653366595,193600.0,268600.0
638.2165110678976,268600,4354.538653366595,193600.0,268600.0
638.2165110678976,268600,4354.538653366595,193600.0,268600.0
638.2269017578394,268600,4404.538653366595,193600.0,268600.0
638.2269017578394,268600,4404.538653366595,193600.0,268600.0
638.2372924477812,268600,4454.538653366595,193600.0,268600.0
638.2372924477812,268600,4454.538653366595,193600.0,268600.0
638.247683137723,268600,4504.538653366595,193600.0,268600.0
638.247683137723,268600,4504.538653366595,193600.0,268600.0
638.2580738276648,268600,4554.538653366595,193600.0,268600.0
638.2580738276648,268600,4554.538653366595,193600.0,268600.0
638.2684645176066,268600,4604.538653366595,193600.0,268600.0
638.2684645176066,268600,4604.538653366595,193600.0,268600.0
638.2788552075484,268600,4654.538653366595,193600.0,268600.0
638.2788552075484,268600,4654.538653366595,193600.0,268600.0
638.2892458974902,268600,4704.538653366595,193600.0,268600.0
638.2892458974902,268600,4704.538653366595,193600.0,268600.0
638.299636587432,268600,4754.538653366595,193600.0,268600.0
638.299636587432,268600,4754.538653366595,193600.0,268600.0
638.3100272773738,268600,4804.538653366595,193600.0,268600.0
638.3100272773738,268600,4804.538653366595,193600.0,268600.0
638.3204179673156,268600,4854.538653366595,193600.0,268600.0
638.3204179673156,268600,4854.538653366595,193600.0,268600.0
638.3308086572574,268600,4904.538653366595,193600.0,268600.0
638.3308086572574,268600,4904.538653366595,193600.0,268600.0
638.3411993471992,268600,4954.538653366595,193600.0,268600.0
638.3411993471992,268600,4954.538653366595,193600.0,268600.0
638.351590037141,268600,5004.538653366595,193600.0,268600.0
638.351590037141,268600,5004.538653366595,193600.0,268600.0
638.3619807270828,268600,5054.538653366595,193600.0,268600.0
638.3619807270828,268600,5054.538653366595,193600.0,268600.0
638.3723714170246,268600,5104.538653366595,193600.0,268600.0
638.3723714170246,268600,5104.538653366595,193600.0,268600.0
638.3827621069664,268600,5154.538653366595,193600.0,268600.0
638.3827621069664,268600,5154.538653366595,193600.0,268600.0
638.3931527969082,268600,5204.538653366595,193600.0,268600.0
638.3931527969082,268600,5204.538653366595,193600.0,268600.0
638.40354348685,268600,5254.538653366595,193600.0,268600.0
638.40354348685,268600,5254.538653366595,193600.0,268600.0
638.4139341767918,268600,5304.538653366595,193600.0,268600.0
638.4139341767918,268600,5304.538653366595,193600.0,268600.0
638.4243248667336,268600,5354.538653366595,193600.0,268600.0
638.4243248667336,268600,5354.538653366595,193600.0,268600.0
638.4347155566754,268600,5404.538653366595,193600.0,268600.0
638.4347155566754,268600,5404.538653366595,193600.0,268600.0
638.4451062466172,268600,5454.538653366595,193600.0,268600.0
638.4451062466172,268600,5454.538653366595,193600.0,268600.0
638.455496936559,268600,5504.538653366595,193600.0,268600.0
638.455496936559,268600,5504.538653366595,193600.0,268600.0
638.4658876265008,268600,5554.538653366595,193600.0,268600.0
638.4658876265008,268600,5554.538653366595,193600.0,268600.0
638.4762783164426,268600,5604.538653366595,193600.0,268600.0
638.4762783164426,268600,5604.538653366595,193600.0,268600.0
638.4866690063844,268600,5654.538653366595,193600.0,268600.0
638.4866690063844,268600,5654.538653366595,193600.0,268600.0
638.4970596963262,268600,5704.538653366595,193600.0,268600.0
638.4970596963262,268600,5704.538653366595,193600.0,268600.0
638.507450386268,268600,5754.538653366595,193600.0,268600.0
638.507450386268,268600,5754.538653366595,193600.0,268600.0
638.5178410762098,268600,5804.538653366595,193600.0,268600.0
638.5178410762098,268600,5804.538653366595,193600.0,268600.0
638.5282317661516,268600,5854.538653366595,193600.0,268600.0
638.5282317661516,268600,5854.538653366595,193600.0,268600.0
638.5386224560934,268600,5904.538653366595,193600.0,268600.0
638.5386224560934,268600,5904.538653366595,193600.0,268600.0
638.5490131460352,268600,5954.538653366595,193600.0,268600.0
638.5490131460352,268600,5954.538653366595,193600.0,268600.0
638.559403835977,268600,6004.538653366595,193600.0,268600.0
638.559403835977,268600,6004.538653366595,193600.0,268600.0
638.5697945259188,268600,6054.538653366595,193600.0,268600.0
638.5697945259188,268600,6054.538653366595,193600.0,268600.0
638.5801852158606,268600,6104.538653366595,193600.0,268600.0
638.5801852158606,268600,6104.538653366595,193600.0,268600.0
638.5905759058024,268600,6154.538653366595,193600.0,268600.0
638.5905759058024,268600,6154.538653366595,193600.0,268600.0
638.6009665957442,268600,6204.538653366595,193600.0,268600.0
638.6009665957442,268600,6204.538653366595,193600.0,268600.0
638.611357285686,268600,6254.538653366595,193600.0,268600.0
638.611357285686,268600,6254.538653366595,193600.0,268600.0
638.6217479756278,268600,6304.538653366595,193600.0,268600.0
638.6217479756278,268600,6304.538653366595,193600.0,268600.0
638.6321386655696,268600,6354.538653366595,193600.0,268600.0
638.6321386655696,268600,6354.538653366595,193600.0,268600.0
638.6425293555114,268600,6404.538653366595,193600.0,268600.0
638.6425293555114,268600,6404.538653366595,193600.0,268600.0
638.6529200454532,268600,6454.538653366595,193600.0,268600.0
638.6529200454532,268600,6454.538653366595,193600.0,268600.0
638.663310735395,268600,6504.538653366595,193600.0,268600.0
638.663310735395,268600,6504.538653366595,193600.0,268600.0
638.6737014253368,268600,6554.538653366595,193600.0,268600.0
638.6737014253368,268600,6554.538653366595,193600.0,268600.0
638.6840921152786,268600,6604.538653366595,193600.0,268600.0
638.6840921152786,268600,6604.538653366595,193600.0,268600.0
638.6944828052204,268600,6654.538653366595,193600.0,268600.0
638.6944828052204,268600,6654.538653366595,193600.0,268600.0
638.7048734951622,268600,6704.538653366595,193600.0,268600.0
638.7048734951622,268600,6704.538653366595,193600.0,268600.0
638.715264185104,268600,6754.538653366595,193600.0,268600.0
638.715264185104,268600,6754.538653366595,193600.0,268600.0
638.7256548750458,268600,6804.538653366595,193600.0,268600.0
638.7256548750458,268600,6804.538653366595,193600.0,268600.0
638.7360455649876,268600,6854.538653366595,193600.0,268600.0
638.7360455649876,268600,6854.538653366595,193600.0,268600.0
638.7464362549294,268600,6904.538653366595,193600.0,268600.0
638.7464362549294,268600,6904.538653366595,193600.0,268600.0
638.7568269448712,268600,6954.538653366595,193600.0,268600.0
638.7568269448712,268600,6954.538653366595,193600.0,268600.0
638.767217634813,268600,7004.538653366595,193600.0,268600.0
638.767217634813,268600,7004.538653366595,193600.0,268600.0
638.7776083247549,268600,7054.538653366595,193600.0,268600.0
638.7776083247549,268600,7054.538653366595,193600.0,268600.0
638.7879990146967,268600,7104.538653366595,193600.0,268600.0
638.7879990146967,268600,7104.538653366595,193600.0,268600.0
638.7983897046385,268600,7154.538653366595,193600.0,268600.0
638.7983897046385,268600,7154.538653366595,193600.0,268600.0
638.8087803945803,268600,7204.538653366595,193600.0,268600.0
638.8087803945803,268600,7204.538653366595,193600.0,268600.0
638.819171084522,268600,7254.538653366595,193600.0,268600.0
638.819171084522,268600,7254.538653366595,193600.0,268600.0
638.8295617744639,268600,7304.538653366595,193600.0,268600.0
638.8295617744639,268600,7304.538653366595,193600.0,268600.0
638.8399524644057,268600,7354.538653366595,193600.0,268600.0
638.8399524644057,268600,7354.538653366595,193600.0,268600.0
638.8503431543475,268600,7404.538653366595,193600.0,268600.0
638.8503431543475,268600,7404.538653366595,193600.0,268600.0
638.8607338442893,268600,7454.538653366595,193600.0,268600.0
638.8607338442893,268600,7454.538653366595,193600.0,268600.0
638.8711245342311,268600,7504.538653366595,193600.0,268600.0
638.8711245342311,268600,7504.538653366595,193600.0,268600.0
638.8815152241729,268600,7554.538653366595,193600.0,268600.0
638.8815152241729,268600,7554.538653366595,193600.0,268600.0
638.8919059141147,268600,7604.538653366595,193600.0,268600.0
638.8919059141147,268600,7604.538653366595,193600.0,268600.0
638.9022966040565,268600,7654.538653366595,193600.0,268600.0
638.9022966040565,268600,7654.538653366595,193600.0,268600.0
638.9126872939983,268600,7704.538653366595,193600.0,268600.0
638.9126872939983,268600,7704.538653366595,193600.0,268600.0
638.9230779839401,268600,7754.538653366595,193600.0,268600.0
638.9230779839401,268600,7754.538653366595,193600.0,268600.0
638.9334686738819,268600,7804.538653366595,193600.0,268600.0
638.9334686738819,268600,7804.538653366595,193600.0,268600.0
638.9438593638237,268600,7854.538653366595,193600.0,268600.0
638.9438593638237,268600,7854.538653366595,193600.0,268600.0
638.9542500537655,268600,7904.538653366595,193600.0,268600.0
638.9542500537655,268600,7904.538653366595,193600.0,268600.0
638.9646407437073,268600,7954.538653366595,193600.0,268600.0
638.9646407437073,268600,7954.538653366595,193600.0,268600.0
638.9750314336491,268600,8004.538653366595,193600.0,268600.0
638.9750314336491,268600,8004.538653366595,193600.0,268600.0
638.9854221235909,268600,8054.538653366595,193600.0,268600.0
638.9854221235909,268600,8054.538653366595,193600.0,268600.0
638.9958128135327,268600,8104.538653366595,193600.0,268600.0
638.9958128135327,268600,8104.538653366595,193600.0,268600.0
639.0062035034745,268600,8154.538653366595,193600.0,268600.0
639.0062035034745,268600,8154.538653366595,193600.0,268600.0
639.0165941934163,268600,8204.538653366595,193600.0,268600.0
639.0165941934163,268600,8204.538653366595,193600.0,268600.0
639.0269848833581,268600,8254.538653366595,193600.0,268600.0
639.0269848833581,268600,8254.538653366595,193600.0,268600.0
639.0373755732999,268600,8304.538653366595,193600.0,268600.0
639.0373755732999,268600,8304.538653366595,193600.0,268600.0
639.0477662632417,268600,8354.538653366595,193600.0,268600.0
639.0477662632417,268600,8354.538653366595,193600.0,268600.0
639.0581569531835,268600,8404.538653366595,193600.0,268600.0
639.0581569531835,268600,8404.538653366595,193600.0,268600.0
639.0685476431253,268600,8454.538653366595,193600.0,268600.0
639.0685476431253,268600,8454.538653366595,193600.0,268600.0
639.0789383330671,268600,8504.538653366595,193600.0,268600.0
639.0789383330671,268600,8504.538653366595,193600.0,268600.0
639.0893290230089,268600,8554.538653366595,193600.0,268600.0
639.0893290230089,268600,8554.538653366595,193600.0,268600.0
639.0997197129507,268600,8604.538653366595,193600.0,268600.0
639.0997197129507,268600,8604.538653366595,193600.0,268600.0
639.1101104028925,268600,8654.538653366595,193600.0,268600.0
639.1101104028925,268600,8654.538653366595,193600.0,268600.0
639.1205010928343,268600,8704.538653366595,193600.0,268600.0
639.1205010928343,268600,8704.538653366595,193600.0,268600.0
639.1308917827761,268600,8754.538653366595,193600.0,268600.0
639.1308917827761,268600,8754.538653366595,193600.0,268600.0
639.1412824727179,268600,8804.538653366595,193600.0,268600.0
639.1412824727179,268600,8804.538653366595,193600.0,268600.0
639.1516731626597,268600,8854.538653366595,193600.0,268600.0
639.1516731626597,268600,8854.538653366595,193600.0,268600.0
639.1620638526015,268600,8904.538653366595,193600.0,268600.0
639.1620638526015,268600,8904.538653366595,193600.0,268600.0
639.1724545425433,268600,8954.538653366595,193600.0,268600.0
639.1724545425433,268600,8954.538653366595,193600.0,268600.0
639.1828452324851,268600,9004.538653366595,193600.0,268600.0
639.1828452324851,268600,9004.538653366595,193600.0,268600.0
639.1932359224269,268600,9054.538653366595,193600.0,268600.0
639.1932359224269,268600,9054.538653366595,193600.0,268600.0
639.2036266123687,268600,9104.538653366595,193600.0,268600.0
639.2036266123687,268600,9104.538653366595,193600.0,268600.0
639.2140173023105,268600,9154.538653366595,193600.0,268600.0
639.2140173023105,268600,9154.538653366595,193600.0,268600.0
639.2244079922523,268600,9204.538653366595,193600.0,268600.0
639.2244079922523,268600,9204.538653366595,193600.0,268600.0
639.2347986821941,268600,9254.538653366595,193600.0,268600.0
639.2347986821941,268600,9254.538653366595,193600.0,268600.0
639.2451893721359,268600,9304.538653366595,193600.0,268600.0
639.2451893721359,268600,9304.538653366595,193600.0,268600.0
639.2555800620777,268600,9354.538653366595,193600.0,268600.0
639.2555800620777,268600,9354.538653366595,193600.0,268600.0
639.2659707520195,268600,9404.538653366595,193600.0,268600.0
639.2659707520195,268600,9404.538653366595,193600.0,268600.0
639.2763614419613,268600,9454.538653366595,193600.0,268600.0
639.2763614419613,268600,9454.538653366595,193600.0,268600.0
639.2867521319031,268600,9504.538653366595,193600.0,268600.0
639.2867521319031,268600,9504.538653366595,193600.0,268600.0
639.2971428218449,268600,9554.538653366595,193600.0,268600.0
639.2971428218449,268600,9554.538653366595,193600.0,268600.0
639.3075335117867,268600,9604.538653366595,193600.0,268600.0
639.3075335117867,268600,9604.538653366595,193600.0,268600.0
639.3179242017285,268600,9654.538653366595,193600.0,268600.0
639.3179242017285,268600,9654.538653366595,193600.0,268600.0
639.3283148916703,268600,9704.538653366595,193600.0,268600.0
639.3283148916703,268600,9704.538653366595,193600.0,268600.0
639.3387055816121,268600,9754.538653366595,193600.0,268600.0
639.3387055816121,268600,9754.538653366595,193600.0,268600.0
639.3490962715539,268600,9804.538653366595,193600.0,268600.0
639.3490962715539,268600,9804.538653366595,193600.0,268600.0
639.3594869614957,268600,9854.538653366595,193600.0,268600.0
639.3594869614957,268600,9854.538653366595,193600.0,268600.0
639.3698776514375,268600,9904.538653366595,193600.0,268600.0
639.3698776514375,268600,9904.538653366595,193600.0,268600.0
639.3802683413793,268600,9954.538653366595,193600.0,268600.0
639.3802683413793,268600,9954.538653366595,193600.0,268600.0
639.3906590313211,268600,10004.538653366595,193600.0,268600.0
639.3906590313211,268600,10004.538653366595,193600.0,268600.0
639.4010497212629,268600,10054.538653366595,193600.0,268600.0
639.4010497212629,268600,10054.538653366595,193600.0,268600.0
639.4114404112047,268600,10104.538653366595,193600.0,268600.0
639.4114404112047,268600,10104.538653366595,193600.0,268600.0
639.4218311011465,268600,10154.538653366595,193600.0,268600.0
639.4218311011465,268600,10154.538653366595,193600.0,268600.0
639.4322217910883,268600,10204.538653366595,193600.0,268600.0
639.4322217910883,268600,10204.538653366595,193600.0,268600.0
639.4426124810301,268600,10254.538653366595,193600.0,268600.0
639.4426124810301,268600,10254.538653366595,193600.0,268600.0
639.4530031709719,268600,10304.538653366595,193600.0,268600.0
639.4530031709719,268600,10304.538653366595,193600.0,268600.0
639.4633938609137,268600,10354.538653366595,193600.0,268600.0
639.4633938609137,268600,10354.538653366595,193600.0,268600.0
639.4737845508555,268600,10404.538653366595,193600.0,268600.0
639.4737845508555,268600,10404.538653366595,193600.0,268600.0
639.4841752407973,268600,10454.538653366595,193600.0,268600.0
639.4841752407973,268600,10454.538653366595,193600.0,268600.0
639.4945659307391,268600,10504.538653366595,193600.0,268600.0
639.4945659307391,268600,10504.538653366595,193600.0,268600.0
639.5049566206809,268600,10554.538653366595,193600.0,268600.0
639.5049566206809,268600,10554.538653366595,193600.0,268600.0
639.5153473106227,268600,10604.538653366595,193600.0,268600.0
639.5153473106227,268600,10604.538653366595,193600.0,268600.0
639.5257380005645,268600,10654.538653366595,193600.0,268600.0
639.5257380005645,268600,10654.538653366595,193600.0,268600.0
639.5361286905063,268600,10704.538653366595,193600.0,268600.0
639.5361286905063,268600,10704.538653366595,193600.0,268600.0
639.5465193804481,268600,10754.538653366595,193600.0,268600.0
639.5465193804481,268600,10754.538653366595,193600.0,268600.0
639.5569100703899,268600,10804.538653366595,193600.0,268600.0
639.5569100703899,268600,10804.538653366595,193600.0,268600.0
639.5673007603317,268600,10854.538653366595,193600.0,268600.0
639.5673007603317,268600,10854.538653366595,193600.0,268600.0
639.5776914502735,268600,10904.538653366595,193600.0,268600.0
639.5776914502735,268600,10904.538653366595,193600.0,268600.0
639.5880821402153,268600,10954.538653366595,193600.0,268600.0
639.5880821402153,268600,10954.538653366595,193600.0,268600.0
639.5984728301571,268600,11004.538653366595,193600.0,268600.0
639.5984728301571,268600,11004.538653366595,193600.0,268600.0
639.6088635200989,268600,11054.538653366595,193600.0,268600.0
639.6088635200989,268600,11054.538653366595,193600.0,268600.0
639.6192542100407,268600,11104.538653366595,193600.0,268600.0
639.6192542100407,268600,11104.538653366595,193600.0,268600.0
639.6296448999825,268600,11154.538653366595,193600.0,268600.0
639.6296448999825,268600,11154.538653366595,193600.0,268600.0
639.6400355899243,268600,11204.538653366595,193600.0,268600.0
639.6400355899243,268600,11204.538653366595,193600.0,268600.0
639.6504262798661,268600,11254.538653366595,193600.0,268600.0
639.6504262798661,268600,11254.538653366595,193600.0,268600.0
639.6608169698079,268600,11304.538653366595,193600.0,268600.0
639.6608169698079,268600,11304.538653366595,193600.0,268600.0
639.6712076597497,268600,11354.538653366595,193600.0,268600.0
639.6712076597497,268600,11354.538653366595,193600.0,268600.0
639.6815983496915,268600,11404.538653366595,193600.0,268600.0
639.6815983496915,268600,11404.538653366595,193600.0,268600.0
639.6919890396333,268600,11454.538653366595,193600.0,268600.0
639.6919890396333,268600,11454.538653366595,193600.0,268600.0
639.7023797295751,268600,11504.538653366595,193600.0,268600.0
639.7023797295751,268600,11504.538653366595,193600.0,268600.0
639.7127704195169,268600,11554.538653366595,193600.0,268600.0
639.7127704195169,268600,11554.538653366595,193600.0,268600.0
639.7231611094587,268600,11604.538653366595,193600.0,268600.0
639.7231611094587,268600,11604.538653366595,193600.0,268600.0
639.7335517994005,268600,11654.538653366595,193600.0,268600.0
639.7335517994005,268600,11654.538653366595,193600.0,268600.0
639.7439424893423,268600,11704.538653366595,193600.0,268600.0
639.7439424893423,268600,11704.538653366595,193600.0,268600.0
639.7543331792841,268600,11754.538653366595,193600.0,268600.0
639.7543331792841,268600,11754.538653366595,193600.0,268600.0
639.7647238692259,268600,11804.538653366595,193600.0,268600.0
639.7647238692259,268600,11804.538653366595,193600.0,268600.0
639.7751145591677,268600,11854.538653366595,193600.0,268600.0
639.7751145591677,268600,11854.538653366595,193600.0,268600.0
639.7855052491095,268600,11904.538653366595,193600.0,268600.0
639.7855052491095,268600,11904.538653366595,193600.0,268600.0
639.7958959390513,268600,11954.538653366595,193600.0,268600.0
639.7958959390513,268600,11954.538653366595,193600.0,268600.0
639.8062866289931,268600,12004.538653366595,193600.0,268600.0
639.8062866289931,268600,12004.538653366595,193600.0,268600.0
639.8166773189349,268600,12054.538653366595,193600.0,268600.0
639.8166773189349,268600,12054.538653366595,193600.0,268600.0
639.8270680088767,268600,12104.538653366595,193600.0,268600.0
639.8270680088767,268600,12104.538653366595,193600.0,268600.0
639.8374586988185,268600,12154.538653366595,193600.0,268600.0
639.8374586988185,268600,12154.538653366595,193600.0,268600.0
639.8478493887603,268600,12204.538653366595,193600.0,268600.0
639.8478493887603,268600,12204.538653366595,193600.0,268600.0
639.8582400787021,268600,12254.538653366595,193600.0,268600.0
639.8582400787021,268600,12254.538653366595,193600.0,268600.0
639.8686307686439,268600,12304.538653366595,193600.0,268600.0
639.8686307686439,268600,12304.538653366595,193600.0,268600.0
639.8790214585857,268600,12354.538653366595,193600.0,268600.0
639.8790214585857,268600,12354.538653366595,193600.0,268600.0
639.8894121485275,268600,12404.538653366595,193600.0,268600.0
639.8894121485275,268600,12404.538653366595,193600.0,268600.0
639.8998028384693,268600,12454.538653366595,193600.0,268600.0
639.8998028384693,268600,12454.538653366595,193600.0,268600.0
639.9101935284111,268600,12504.538653366595,193600.0,268600.0
639.9101935284111,268600,12504.538653366595,193600.0,268600.0
639.9205842183529,268600,12554.538653366595,193600.0,268600.0
639.9205842183529,268600,12554.538653366595,193600.0,268600.0
639.9309749082947,268600,12604.538653366595,193600.0,268600.0
639.9309749082947,268600,12604.538653366595,193600.0,268600.0
639.9413655982365,268600,12654.538653366595,193600.0,268600.0
639.9413655982365,268600,12654.538653366595,193600.0,268600.0
639.9517562881783,268600,12704.538653366595,193600.0,268600.0
639.9517562881783,268600,12704.538653366595,193600.0,268600.0
639.9621469781201,268600,12754.538653366595,193600.0,268600.0
639.9621469781201,268600,12754.538653366595,193600.0,268600.0
639.9725376680619,268600,12804.538653366595,193600.0,268600.0
639.9725376680619,268600,12804.538653366595,193600.0,268600.0
639.9829283580037,268600,12854.538653366595,193600.0,268600.0
639.9829283580037,268600,12854.538653366595,193600.0,268600.0
639.9933190479455,268600,12904.538653366595,193600.0,268600.0
639.9933190479455,268600,12904.538653366595,193600.0,268600.0
640.0037097378873,268600,12954.538653366595,193600.0,268600.0
640.0037097378873,268600,12954.538653366595,193600.0,268600.0
640.0141004278291,268600,12999.706982543652,193600.0,268600.0
640.0141004278291,268600,12999.706982543652,193600.0,268600.0
640.0244911177709,268600,13049.706982543652,193600.0,268600.0
640.0244911177709,268600,13049.706982543652,193600.0,268600.0
640.0348818077127,268600,13099.706982543652,193600.0,268600.0
640.0348818077127,268600,13099.706982543652,193600.0,268600.0
640.0452724976545,268600,13149.706982543652,193600.0,268600.0
640.0452724976545,268600,13149.706982543652,193600.0,268600.0
640.0556631875963,268600,13199.706982543652,193600.0,268600.0
640.0556631875963,268600,13199.706982543652,193600.0,268600.0
640.0660538775381,268600,13249.706982543652,193600.0,268600.0
640.0660538775381,268600,13249.706982543652,193600.0,268600.0
640.0764445674799,268600,13299.706982543652,193600.0,268600.0
640.0764445674799,268600,13299.706982543652,193600.0,268600.0
640.0868352574217,268600,13349.706982543652,193600.0,268600.0
640.0868352574217,268600,13349.706982543652,193600.0,268600.0
640.0972259473635,268600,13399.706982543652,193600.0,268600.0
640.0972259473635,268600,13399.706982543652,193600.0,268600.0
640.1076166373053,268600,13449.706982543652,193600.0,268600.0
640.1076166373053,268600,13449.706982543652,193600.0,268600.0
640.1180073272471,268600,13499.706982543652,193600.0,268600.0
640.1180073272471,268600,13499.706982543652,193600.0,268600.0
640.1283980171889,268600,13549.706982543652,193600.0,268600.0
640.1283980171889,268600,13549.706982543652,193600.0,268600.0
640.1387887071307,268600,13599.706982543652,193600.0,268600.0
640.1387887071307,268600,13599.706982543652,193600.0,268600.0
640.1491793970725,268600,13649.706982543652,193600.0,268600.0
640.1491793970725,268600,13649.706982543652,193600.0,268600.0
640.1595700870143,268600,13699.706982543652,193600.0,268600.0
640.1595700870143,268600,13699.706982543652,193600.0,268600.0
640.1699607769561,268600,13749.706982543652,193600.0,268600.0
640.1699607769561,268600,13749.706982543652,193600.0,268600.0
640.180351466898,268600,13799.706982543652,193600.0,268600.0
640.180351466898,268600,13799.706982543652,193600.0,268600.0
640.1907421568397,268600,13849.706982543652,193600.0,268600.0
640.1907421568397,268600,13849.706982543652,193600.0,268600.0
640.2011328467815,268600,13899.706982543652,193600.0,268600.0
640.2011328467815,268600,13899.706982543652,193600.0,268600.0
640.2115235367233,268600,13949.706982543652,193600.0,268600.0
640.2115235367233,268600,13949.706982543652,193600.0,268600.0
640.2219142266651,268600,13999.706982543652,193600.0,268600.0
640.2219142266651,268600,13999.706982543652,193600.0,268600.0
640.232304916607,268600,14049.706982543652,193600.0,268600.0
640.232304916607,268600,14049.706982543652,193600.0,268600.0
640.2426956065488,268600,14099.706982543652,193600.0,268600.0
640.2426956065488,268600,14099.706982543652,193600.0,268600.0
640.2530862964906,268600,14149.706982543652,193600.0,268600.0
640.2530862964906,268600,14149.706982543652,193600.0,268600.0
640.2634769864324,268600,14199.706982543652,193600.0,268600.0
640.2634769864324,268600,14199.706982543652,193600.0,268600.0
640.2738676763742,268600,14249.706982543652,193600.0,268600.0
640.2738676763742,268600,14249.706982543652,193600.0,268600.0
640.284258366316,268600,14299.706982543652,193600.0,268600.0
640.284258366316,268600,14299.706982543652,193600.0,268600.0
640.2946490562578,268600,14349.706982543652,193600.0,268600.0
640.2946490562578,268600,14349.706982543652,193600.0,268600.0
640.3050397461996,268600,14399.706982543652,193600.0,268600.0
640.3050397461996,268600,14399.706982543652,193600.0,268600.0
640.3154304361414,268600,14449.706982543652,193600.0,268600.0
640.3154304361414,268600,14449.706982543652,193600.0,268600.0
640.3258211260832,268600,14499.706982543652,193600.0,268600.0
640.3258211260832,268600,14499.706982543652,193600.0,268600.0
640.336211816025,268600,14549.706982543652,193600.0,268600.0
640.336211816025,268600,14549.706982543652,193600.0,268600.0
640.3466025059668,268600,14599.706982543652,193600.0,268600.0
640.3466025059668,268600,14599.706982543652,193600.0,268600.0
640.3569931959086,268600,14649.706982543652,193600.0,268600.0
640.3569931959086,268600,14649.706982543652,193600.0,268600.0
640.3673838858504,268600,14699.706982543652,193600.0,268600.0
640.3673838858504,268600,14699.706982543652,193600.0,268600.0
640.3777745757922,268600,14749.706982543652,193600.0,268600.0
640.3777745757922,268600,14749.706982543652,193600.0,268600.0
640.388165265734,268600,14799.706982543652,193600.0,268600.0
640.388165265734,268600,14799.706982543652,193600.0,268600.0
640.3985559556758,268600,14849.706982543652,193600.0,268600.0
640.3985559556758,268600,14849.706982543652,193600.0,268600.0
640.4089466456176,268600,14899.706982543652,193600.0,268600.0
640.4089466456176,268600,14899.706982543652,193600.0,268600.0
640.4193373355594,268600,14949.706982543652,193600.0,268600.0
640.4193373355594,268600,14949.706982543652,193600.0,268600.0
640.4297280255012,268600,14999.706982543652,193600.0,268600.0
640.4297280255012,268600,14999.706982543652,193600.0,268600.0
640.440118715443,268600,15049.706982543652,193600.0,268600.0
640.440118715443,268600,15049.706982543652,193600.0,268600.0
640.4505094053848,268600,15099.706982543652,193600.0,268600.0
640.4505094053848,268600,15099.706982543652,193600.0,268600.0
640.4609000953266,268600,15149.706982543652,193600.0,268600.0
640.4609000953266,268600,15149.706982543652,193600.0,268600.0
640.4712907852684,268600,15199.706982543652,193600.0,268600.0
640.4712907852684,268600,15199.706982543652,193600.0,268600.0
640.4816814752102,268600,15249.706982543652,193600.0,268600.0
640.4816814752102,268600,15249.706982543652,193600.0,268600.0
640.492072165152,268600,15299.706982543652,193600.0,268600.0
640.492072165152,268600,15299.706982543652,193600.0,268600.0
640.5024628550938,268600,15349.706982543652,193600.0,268600.0
640.5024628550938,268600,15349.706982543652,193600.0,268600.0
640.5128535450356,268600,15399.706982543652,193600.0,268600.0
640.5128535450356,268600,15399.706982543652,193600.0,268600.0
640.5232442349774,268600,15449.706982543652,193600.0,268600.0
640.5232442349774,268600,15449.706982543652,193600.0,268600.0
640.5336349249192,268600,15499.706982543652,193600.0,268600.0
640.5336349249192,268600,15499.706982543652,193600.0,268600.0
640.544025614861,268600,15549.706982543652,193600.0,268600.0
640.544025614861,268600,15549.706982543652,193600.0,268600.0
640.5544163048028,268600,15599.706982543652,193600.0,268600.0
640.5544163048028,268600,15599.706982543652,193600.0,268600.0
640.5648069947446,268600,15649.706982543652,193600.0,268600.0
640.5648069947446,268600,15649.706982543652,193600.0,268600.0
640.5751976846864,268600,15699.706982543652,193600.0,268600.0
640.5751976846864,268600,15699.706982543652,193600.0,268600.0
640.5855883746282,268600,15749.706982543652,193600.0,268600.0
640.5855883746282,268600,15749.706982543652,193600.0,268600.0
640.59597906457,268600,15799.706982543652,193600.0,268600.0
640.59597906457,268600,15799.706982543652,193600.0,268600.0
640.6063697545118,268600,15849.706982543652,193600.0,268600.0
640.6063697545118,268600,15849.706982543652,193600.0,268600.0
640.6167604444536,268600,15899.706982543652,193600.0,268600.0
640.6167604444536,268600,15899.706982543652,193600.0,268600.0
640.6271511343954,268600,15949.706982543652,193600.0,268600.0
640.6271511343954,268600,15949.706982543652,193600.0,268600.0
640.6375418243372,268600,15999.706982543652,193600.0,268600.0
640.6375418243372,268600,15999.706982543652,193600.0,268600.0
640.647932514279,268600,16049.706982543652,193600.0,268600.0
640.647932514279,268600,16049.706982543652,193600.0,268600.0
640.6583232042208,268600,16099.706982543652,193600.0,268600.0
640.6583232042208,268600,16099.706982543652,193600.0,268600.0
640.6687138941626,268600,16149.706982543652,193600.0,268600.0
640.6687138941626,268600,16149.706982543652,193600.0,268600.0
640.6791045841044,268600,16199.706982543652,193600.0,268600.0
640.6791045841044,268600,16199.706982543652,193600.0,268600.0
640.6894952740462,268600,16249.706982543652,193600.0,268600.0
640.6894952740462,268600,16249.706982543652,193600.0,268600.0
640.699885963988,268600,16299.706982543652,193600.0,268600.0
640.699885963988,268600,16299.706982543652,193600.0,268600.0
640.7102766539298,268600,16349.706982543652,193600.0,268600.0
640.7102766539298,268600,16349.706982543652,193600.0,268600.0
640.7206673438716,268600,16399.706982543652,193600.0,268600.0
640.7206673438716,268600,16399.706982543652,193600.0,268600.0
640.7310580338134,268600,16449.706982543652,193600.0,268600.0
640.7310580338134,268600,16449.706982543652,193600.0,268600.0
640.7414487237552,268600,16499.706982543652,193600.0,268600.0
640.7414487237552,268600,16499.706982543652,193600.0,268600.0
640.751839413697,268600,16549.706982543652,193600.0,268600.0
640.751839413697,268600,16549.706982543652,193600.0,268600.0
640.7622301036388,268600,16599.706982543652,193600.0,268600.0
640.7622301036388,268600,16599.706982543652,193600.0,268600.0
640.7726207935806,268600,16649.706982543652,193600.0,268600.0
640.7726207935806,268600,16649.706982543652,193600.0,268600.0
640.7830114835224,268600,16699.706982543652,193600.0,268600.0
640.7830114835224,268600,16699.706982543652,193600.0,268600.0
640.7934021734642,268600,16749.706982543652,193600.0,268600.0
640.7934021734642,268600,16749.706982543652,193600.0,268600.0
640.803792863406,268600,16799.706982543652,193600.0,268600.0
640.803792863406,268600,16799.706982543652,193600.0,268600.0
640.8141835533478,268600,16849.706982543652,193600.0,268600.0
640.8141835533478,268600,16849.706982543652,193600.0,268600.0
640.8245742432896,268600,16899.706982543652,193600.0,268600.0
640.8245742432896,268600,16899.706982543652,193600.0,268600.0
640.8349649332314,268600,16949.706982543652,193600.0,268600.0
640.8349649332314,268600,16949.706982543652,193600.0,268600.0
640.8453556231732,268600,16999.706982543652,193600.0,268600.0
640.8453556231732,268600,16999.706982543652,193600.0,268600.0
640.855746313115,268600,17049.706982543652,193600.0,268600.0
640.855746313115,268600,17049.706982543652,193600.0,268600.0
640.8661370030568,268600,17099.706982543652,193600.0,268600.0
640.8661370030568,268600,17099.706982543652,193600.0,268600.0
640.8765276929986,268600,17149.706982543652,193600.0,268600.0
640.8765276929986,268600,17149.706982543652,193600.0,268600.0
640.8869183829404,268600,17199.706982543652,193600.0,268600.0
640.8869183829404,268600,17199.706982543652,193600.0,268600.0
640.8973090728822,268600,17249.706982543652,193600.0,268600.0
640.8973090728822,268600,17249.706982543652,193600.0,268600.0
640.907699762824,268600,17299.706982543652,193600.0,268600.0
640.907699762824,268600,17299.706982543652,193600.0,268600.0
640.9180904527658,268600,17349.706982543652,193600.0,268600.0
640.9180904527658,268600,17349.706982543652,193600.0,268600.0
640.9284811427076,268600,17399.706982543652,193600.0,268600.0
640.9284811427076,268600,17399.706982543652,193600.0,268600.0
640.9388718326494,268600,17449.706982543652,193600.0,268600.0
640.9388718326494,268600,17449.706982543652,193600.0,268600.0
640.9492625225912,268600,17499.706982543652,193600.0,268600.0
640.9492625225912,268600,17499.706982543652,193600.0,268600.0
640.959653212533,268600,17549.706982543652,193600.0,268600.0
640.959653212533,268600,17549.706982543652,193600.0,268600.0
640.9700439024748,268600,17599.706982543652,193600.0,268600.0
640.9700439024748,268600,17599.706982543652,193600.0,268600.0
640.9804345924166,268600,17649.706982543652,193600.0,268600.0
640.9804345924166,268600,17649.706982543652,193600.0,268600.0
640.9908252823584,268600,17699.706982543652,193600.0,268600.0
640.9908252823584,268600,17699.706982543652,193600.0,268600.0
641.0012159723002,268600,17749.706982543652,193600.0,268600.0
641.0012159723002,268600,17749.706982543652,193600.0,268600.0
641.011606662242,268600,17799.706982543652,193600.0,268600.0
641.011606662242,268600,17799.706982543652,193600.0,268600.0
641.0219973521838,268600,17849.706982543652,193600.0,268600.0
641.0219973521838,268600,17849.706982543652,193600.0,268600.0
641.0323880421256,268600,17899.706982543652,193600.0,268600.0
641.0323880421256,268600,17899.706982543652,193600.0,268600.0
641.0427787320674,268600,17949.706982543652,193600.0,268600.0
641.0427787320674,268600,17949.706982543652,193600.0,268600.0
641.0531694220092,268600,17999.706982543652,193600.0,268600.0
641.0531694220092,268600,17999.706982543652,193600.0,268600.0
641.063560111951,268600,18049.706982543652,193600.0,268600.0
641.063560111951,268600,18049.706982543652,193600.0,268600.0
641.0739508018928,268600,18099.706982543652,193600.0,268600.0
641.0739508018928,268600,18099.706982543652,193600.0,268600.0
641.0843414918346,268600,18149.706982543652,193600.0,268600.0
641.0843414918346,268600,18149.706982543652,193600.0,268600.0
641.0947321817764,268600,18199.706982543652,193600.0,268600.0
641.0947321817764,268600,18199.706982543652,193600.0,268600.0
641.1051228717182,268600,18249.706982543652,193600.0,268600.0
641.1051228717182,268600,18249.706982543652,193600.0,268600.0
641.11551356166,268600,18299.706982543652,193600.0,268600.0
641.11551356166,268600,18299.706982543652,193600.0,268600.0
641.1259042516018,268600,18349.706982543652,193600.0,268600.0
641.1259042516018,268600,18349.706982543652,193600.0,268600.0
641.1362949415436,268600,18399.706982543652,193600.0,268600.0
641.1362949415436,268600,18399.706982543652,193600.0,268600.0
641.1466856314854,268600,18449.706982543652,193600.0,268600.0
641.1466856314854,268600,18449.706982543652,193600.0,268600.0
641.1570763214272,268600,18499.706982543652,193600.0,268600.0
641.1570763214272,268600,18499.706982543652,193600.0,268600.0
641.167467011369,268600,18549.706982543652,193600.0,268600.0
641.167467011369,268600,18549.706982543652,193600.0,268600.0
641.1778577013108,268600,18599.706982543652,193600.0,268600.0
641.1778577013108,268600,18599.706982543652,193600.0,268600.0
641.1882483912526,268600,18649.706982543652,193600.0,268600.0
641.1882483912526,268600,18649.706982543652,193600.0,268600.0
641.1986390811944,268600,18699.706982543652,193600.0,268600.0
641.1986390811944,268600,18699.706982543652,193600.0,268600.0
641.2090297711362,268600,18749.706982543652,193600.0,268600.0
641.2090297711362,268600,18749.706982543652,193600.0,268600.0
641.219420461078,268600,18799.706982543652,193600.0,268600.0
641.219420461078,268600,18799.706982543652,193600.0,268600.0
641.2298111510198,268600,18849.706982543652,193600.0,268600.0
641.2298111510198,268600,18849.706982543652,193600.0,268600.0
641.2402018409616,268600,18899.706982543652,193600.0,268600.0
641.2402018409616,268600,18899.706982543652,193600.0,268600.0
641.2505925309034,268600,18949.706982543652,193600.0,268600.0
641.2505925309034,268600,18949.706982543652,193600.0,268600.0
641.2609832208452,268600,18999.706982543652,193600.0,268600.0
641.2609832208452,268600,18999.706982543652,193600.0,268600.0
641.271373910787,268600,19049.706982543652,193600.0,268600.0
641.271373910787,268600,19049.706982543652,193600.0,268600.0
641.2817646007288,268600,19099.706982543652,193600.0,268600.0
641.2817646007288,268600,19099.706982543652,193600.0,268600.0
641.2921552906706,268600,19149.706982543652,193600.0,268600.0
641.2921552906706,268600,19149.706982543652,193600.0,268600.0
641.3025459806124,268600,19199.706982543652,193600.0,268600.0
641.3025459806124,268600,19199.706982543652,193600.0,268600.0
641.3129366705542,268600,19249.706982543652,193600.0,268600.0
641.3129366705542,268600,19249.706982543652,193600.0,268600.0
641.323327360496,268600,19299.706982543652,193600.0,268600.0
641.323327360496,268600,19299.706982543652,193600.0,268600.0
641.3337180504378,268600,19349.706982543652,193600.0,268600.0
641.3337180504378,268600,19349.706982543652,193600.0,268600.0
641.3441087403796,268600,19399.706982543652,193600.0,268600.0
641.3441087403796,268600,19399.706982543652,193600.0,268600.0
641.3544994303214,268600,19449.706982543652,193600.0,268600.0
641.3544994303214,268600,19449.706982543652,193600.0,268600.0
641.3648901202632,268600,19499.706982543652,193600.0,268600.0
641.3648901202632,268600,19499.706982543652,193600.0,268600.0
641.375280810205,268600,19549.706982543652,193600.0,268600.0
641.375280810205,268600,19549.706982543652,193600.0,268600.0
641.3856715001468,268600,19599.706982543652,193600.0,268600.0
641.3856715001468,268600,19599.706982543652,193600.0,268600.0
641.3960621900886,268600,19649.706982543652,193600.0,268600.0
641.3960621900886,268600,19649.706982543652,193600.0,268600.0
641.4064528800304,268600,19699.706982543652,193600.0,268600.0
641.4064528800304,268600,19699.706982543652,193600.0,268600.0
641.4168435699722,268600,19749.706982543652,193600.0,268600.0
641.4168435699722,268600,19749.706982543652,193600.0,268600.0
641.427234259914,268600,19799.706982543652,193600.0,268600.0
641.427234259914,268600,19799.706982543652,193600.0,268600.0
641.4376249498558,268600,19849.706982543652,193600.0,268600.0
641.4376249498558,268600,19849.706982543652,193600.0,268600.0
641.4480156397976,268600,19899.706982543652,193600.0,268600.0
641.4480156397976,268600,19899.706982543652,193600.0,268600.0
641.4584063297394,268600,19949.706982543652,193600.0,268600.0
641.4584063297394,268600,19949.706982543652,193600.0,268600.0
641.4687970196812,268600,19999.706982543652,193600.0,268600.0
641.4687970196812,268600,19999.706982543652,193600.0,268600.0
641.479187709623,268600,20049.706982543652,193600.0,268600.0
641.479187709623,268600,20049.706982543652,193600.0,268600.0
641.4895783995648,268600,20099.706982543652,193600.0,268600.0
641.4895783995648,268600,20099.706982543652,193600.0,268600.0
641.4999690895066,268600,20149.706982543652,193600.0,268600.0
641.4999690895066,268600,20149.706982543652,193600.0,268600.0
641.5103597794484,268600,20199.706982543652,193600.0,268600.0
641.5103597794484,268600,20199.706982543652,193600.0,268600.0
641.5207504693902,268600,20249.706982543652,193600.0,268600.0
641.5207504693902,268600,20249.706982543652,193600.0,268600.0
641.531141159332,268600,20299.706982543652,193600.0,268600.0
641.531141159332,268600,20299.706982543652,193600.0,268600.0
641.5415318492738,268600,20349.706982543652,193600.0,268600.0
641.5415318492738,268600,20349.706982543652,193600.0,268600.0
641.5519225392156,268600,20399.706982543652,193600.0,268600.0
641.5519225392156,268600,20399.706982543652,193600.0,268600.0
641.5623132291574,268600,20449.706982543652,193600.0,268600.0
641.5623132291574,268600,20449.706982543652,193600.0,268600.0
641.5727039190992,268600,20499.706982543652,193600.0,268600.0
641.5727039190992,268600,20499.706982543652,193600.0,268600.0
641.583094609041,268600,20549.706982543652,193600.0,268600.0
641.583094609041,268600,20549.706982543652,193600.0,268600.0
641.5934852989828,268600,20599.706982543652,193600.0,268600.0
641.5934852989828,268600,20599.706982543652,193600.0,268600.0
641.6038759889246,268600,20649.706982543652,193600.0,268600.0
641.6038759889246,268600,20649.706982543652,193600.0,268600.0
641.6142666788664,268600,20699.706982543652,193600.0,268600.0
641.6142666788664,268600,20699.706982543652,193600.0,268600.0
641.6246573688082,268600,20749.706982543652,193600.0,268600.0
641.6246573688082,268600,20749.706982543652,193600.0,268600.0
641.63504805875,268600,20799.706982543652,193600.0,268600.0
641.63504805875,268600,20799.706982543652,193600.0,268600.0
641.6454387486918,268600,20849.706982543652,193600.0,268600.0
641.6454387486918,268600,20849.706982543652,193600.0,268600.0
641.6558294386336,268600,20899.706982543652,193600.0,268600.0
641.6558294386336,268600,20899.706982543652,193600.0,268600.0
641.6662201285754,268600,20949.706982543652,193600.0,268600.0
641.6662201285754,268600,20949.706982543652,193600.0,268600.0
641.6766108185172,268600,20999.706982543652,193600.0,268600.0
641.6766108185172,268600,20999.706982543652,193600.0,268600.0
641.687001508459,268600,21049.706982543652,193600.0,268600.0
641.687001508459,268600,21049.706982543652,193600.0,268600.0
641.6973921984008,268600,21099.706982543652,193600.0,268600.0
641.6973921984008,268600,21099.706982543652,193600.0,268600.0
641.7077828883426,268600,21149.706982543652,193600.0,268600.0
641.7077828883426,268600,21149.706982543652,193600.0,268600.0
641.7181735782844,268600,21199.706982543652,193600.0,268600.0
641.7181735782844,268600,21199.706982543652,193600.0,268600.0
641.7285642682263,268600,21249.706982543652,193600.0,268600.0
641.7285642682263,268600,21249.706982543652,193600.0,268600.0
641.738954958168,268600,21299.706982543652,193600.0,268600.0
641.738954958168,268600,21299.706982543652,193600.0,268600.0
641.7493456481099,268600,21349.706982543652,193600.0,268600.0
641.7493456481099,268600,21349.706982543652,193600.0,268600.0
641.7597363380517,268600,21399.706982543652,193600.0,268600.0
641.7597363380517,268600,21399.706982543652,193600.0,268600.0
641.7701270279935,268600,21449.706982543652,193600.0,268600.0
641.7701270279935,268600,21449.706982543652,193600.0,268600.0
641.7805177179353,268600,21499.706982543652,193600.0,268600.0
641.7805177179353,268600,21499.706982543652,193600.0,268600.0
641.790908407877,268600,21549.706982543652,193600.0,268600.0
641.790908407877,268600,21549.706982543652,193600.0,268600.0
641.8012990978189,268600,21599.706982543652,193600.0,268600.0
641.8012990978189,268600,21599.706982543652,193600.0,268600.0
641.8116897877607,268600,21649.706982543652,193600.0,268600.0
641.8116897877607,268600,21649.706982543652,193600.0,268600.0
641.8220804777025,268600,21699.706982543652,193600.0,268600.0
641.8220804777025,268600,21699.706982543652,193600.0,268600.0
641.8324711676443,268600,21749.706982543652,193600.0,268600.0
641.8324711676443,268600,21749.706982543652,193600.0,268600.0
641.8428618575861,268600,21799.706982543652,193600.0,268600.0
641.8428618575861,268600,21799.706982543652,193600.0,268600.0
641.8532525475279,268600,21849.706982543652,193600.0,268600.0
641.8532525475279,268600,21849.706982543652,193600.0,268600.0
641.8636432374697,268600,21899.706982543652,193600.0,268600.0
641.8636432374697,268600,21899.706982543652,193600.0,268600.0
641.8740339274115,268600,21949.706982543652,193600.0,268600.0
641.8740339274115,268600,21949.706982543652,193600.0,268600.0
641.8844246173533,268600,21999.706982543652,193600.0,268600.0
641.8844246173533,268600,21999.706982543652,193600.0,268600.0
641.8948153072951,268600,22049.706982543652,193600.0,268600.0
641.8948153072951,268600,22049.706982543652,193600.0,268600.0
641.9052059972369,268600,22099.706982543652,193600.0,268600.0
641.9052059972369,268600,22099.706982543652,193600.0,268600.0
641.9155966871787,268600,22149.706982543652,193600.0,268600.0
641.9155966871787,268600,22149.706982543652,193600.0,268600.0
641.9259873771205,268600,22199.706982543652,193600.0,268600.0
641.9259873771205,268600,22199.706982543652,193600.0,268600.0
641.9363780670623,268600,22249.706982543652,193600.0,268600.0
641.9363780670623,268600,22249.706982543652,193600.0,268600.0
641.9467687570041,268600,22299.706982543652,193600.0,268600.0
641.9467687570041,268600,22299.706982543652,193600.0,268600.0
641.9571594469459,268600,22349.706982543652,193600.0,268600.0
641.9571594469459,268600,22349.706982543652,193600.0,268600.0
641.9675501368877,268600,22399.706982543652,193600.0,268600.0
641.9675501368877,268600,22399.706982543652,193600.0,268600.0
641.9779408268295,268600,22449.706982543652,193600.0,268600.0
641.9779408268295,268600,22449.706982543652,193600.0,268600.0
641.9883315167713,268600,22499.706982543652,193600.0,268600.0
641.9883315167713,268600,22499.706982543652,193600.0,268600.0
641.9987222067131,268600,22549.706982543652,193600.0,268600.0
641.9987222067131,268600,22549.706982543652,193600.0,268600.0
642.0091128966549,268600,22599.706982543652,193600.0,268600.0
642.0091128966549,268600,22599.706982543652,193600.0,268600.0
642.0195035865967,268600,22649.706982543652,193600.0,268600.0
642.0195035865967,268600,22649.706982543652,193600.0,268600.0
642.0298942765385,268600,22699.706982543652,193600.0,268600.0
642.0298942765385,268600,22699.706982543652,193600.0,268600.0
642.0402849664803,268600,22749.706982543652,193600.0,268600.0
642.0402849664803,268600,22749.706982543652,193600.0,268600.0
642.0506756564221,268600,22799.706982543652,193600.0,268600.0
642.0506756564221,268600,22799.706982543652,193600.0,268600.0
642.0610663463639,268600,22849.706982543652,193600.0,268600.0
642.0610663463639,268600,22849.706982543652,193600.0,268600.0
642.0714570363057,268600,22899.706982543652,193600.0,268600.0
642.0714570363057,268600,22899.706982543652,193600.0,268600.0
642.0818477262475,268600,22949.706982543652,193600.0,268600.0
642.0818477262475,268600,22949.706982543652,193600.0,268600.0
642.0922384161893,268600,22999.706982543652,193600.0,268600.0
642.0922384161893,268600,22999.706982543652,193600.0,268600.0
642.1026291061311,268600,23049.706982543652,193600.0,268600.0
642.1026291061311,268600,23049.706982543652,193600.0,268600.0
642.1130197960729,268600,23099.706982543652,193600.0,268600.0
642.1130197960729,268600,23099.706982543652,193600.0,268600.0
642.1234104860147,268600,23149.706982543652,193600.0,268600.0
642.1234104860147,268600,23149.706982543652,193600.0,268600.0
642.1338011759565,268600,23199.706982543652,193600.0,268600.0
642.1338011759565,268600,23199.706982543652,193600.0,268600.0
642.1441918658983,268600,23249.706982543652,193600.0,268600.0
642.1441918658983,268600,23249.706982543652,193600.0,268600.0
642.1545825558401,268600,23299.706982543652,193600.0,268600.0
642.1545825558401,268600,23299.706982543652,193600.0,268600.0
642.1649732457819,268600,23349.706982543652,193600.0,268600.0
642.1649732457819,268600,23349.706982543652,193600.0,268600.0
642.1753639357237,268600,23399.706982543652,193600.0,268600.0
642.1753639357237,268600,23399.706982543652,193600.0,268600.0
642.1857546256655,268600,23449.706982543652,193600.0,268600.0
642.1857546256655,268600,23449.706982543652,193600.0,268600.0
642.1961453156073,268600,23499.706982543652,193600.0,268600.0
642.1961453156073,268600,23499.706982543652,193600.0,268600.0
642.2065360055491,268600,23549.706982543652,193600.0,268600.0
642.2065360055491,268600,23549.706982543652,193600.0,268600.0
642.2169266954909,268600,23599.706982543652,193600.0,268600.0
642.2169266954909,268600,23599.706982543652,193600.0,268600.0
642.2273173854327,268600,23649.706982543652,193600.0,268600.0
642.2273173854327,268600,23649.706982543652,193600.0,268600.0
642.2377080753745,268600,23699.706982543652,193600.0,268600.0
642.2377080753745,268600,23699.706982543652,193600.0,268600.0
642.2480987653163,268600,23749.706982543652,193600.0,268600.0
642.2480987653163,268600,23749.706982543652,193600.0,268600.0
642.2584894552581,268600,23799.706982543652,193600.0,268600.0
642.2584894552581,268600,23799.706982543652,193600.0,268600.0
642.2688801451999,268600,23849.706982543652,193600.0,268600.0
642.2688801451999,268600,23849.706982543652,193600.0,268600.0
642.2792708351417,268600,23899.706982543652,193600.0,268600.0
642.2792708351417,268600,23899.706982543652,193600.0,268600.0
642.2896615250835,268600,23949.706982543652,193600.0,268600.0
642.2896615250835,268600,23949.706982543652,193600.0,268600.0
642.3000522150253,268600,23999.706982543652,193600.0,268600.0
642.3000522150253,268600,23999.706982543652,193600.0,268600.0
642.3104429049671,268600,24049.706982543652,193600.0,268600.0
642.3104429049671,268600,24049.706982543652,193600.0,268600.0
642.3208335949089,268600,24099.706982543652,193600.0,268600.0
642.3208335949089,268600,24099.706982543652,193600.0,268600.0
642.3312242848507,268600,24149.706982543652,193600.0,268600.0
642.3312242848507,268600,24149.706982543652,193600.0,268600.0
642.3416149747925,268600,24199.706982543652,193600.0,268600.0
642.3416149747925,268600,24199.706982543652,193600.0,268600.0
642.3520056647343,268600,24249.706982543652,193600.0,268600.0
642.3520056647343,268600,24249.706982543652,193600.0,268600.0
642.3623963546761,268600,24299.706982543652,193600.0,268600.0
642.3623963546761,268600,24299.706982543652,193600.0,268600.0
642.3727870446179,268600,24349.706982543652,193600.0,268600.0
642.3727870446179,268600,24349.706982543652,193600.0,268600.0
642.3831777345597,268600,24399.706982543652,193600.0,268600.0
642.3831777345597,268600,24399.706982543652,193600.0,268600.0
642.3935684245015,268600,24449.706982543652,193600.0,268600.0
642.3935684245015,268600,24449.706982543652,193600.0,268600.0
642.4039591144433,268600,24499.706982543652,193600.0,268600.0
642.4039591144433,268600,24499.706982543652,193600.0,268600.0
642.4143498043851,268600,24549.706982543652,193600.0,268600.0
642.4143498043851,268600,24549.706982543652,193600.0,268600.0
642.4247404943269,268600,24599.706982543652,193600.0,268600.0
642.4247404943269,268600,24599.706982543652,193600.0,268600.0
642.4351311842687,268600,24649.706982543652,193600.0,268600.0
642.4351311842687,268600,24649.706982543652,193600.0,268600.0
642.4455218742105,268600,24699.706982543652,193600.0,268600.0
642.4455218742105,268600,24699.706982543652,193600.0,268600.0
642.4559125641523,268600,24749.706982543652,193600.0,268600.0
642.4559125641523,268600,24749.706982543652,193600.0,268600.0
642.4663032540941,268600,24799.706982543652,193600.0,268600.0
642.4663032540941,268600,24799.706982543652,193600.0,268600.0
642.4766939440359,268600,24849.706982543652,193600.0,268600.0
642.4766939440359,268600,24849.706982543652,193600.0,268600.0
642.4870846339777,268600,24899.706982543652,193600.0,268600.0
642.4870846339777,268600,24899.706982543652,193600.0,268600.0
642.4974753239195,268600,24949.706982543652,193600.0,268600.0
642.4974753239195,268600,24949.706982543652,193600.0,268600.0
642.5078660138613,268600,24999.706982543652,193600.0,268600.0
642.5078660138613,268600,24999.706982543652,193600.0,268600.0
642.5182567038031,268600,25049.706982543652,193600.0,268600.0
642.5182567038031,268600,25049.706982543652,193600.0,268600.0
642.5286473937449,268600,25099.706982543652,193600.0,268600.0
642.5286473937449,268600,25099.706982543652,193600.0,268600.0
642.5390380836867,268600,25149.706982543652,193600.0,268600.0
642.5390380836867,268600,25149.706982543652,193600.0,268600.0
642.5494287736285,268600,25199.706982543652,193600.0,268600.0
642.5494287736285,268600,25199.706982543652,193600.0,268600.0
642.5598194635703,268600,25249.706982543652,193600.0,268600.0
642.5598194635703,268600,25249.706982543652,193600.0,268600.0
642.5702101535121,268600,25299.706982543652,193600.0,268600.0
642.5702101535121,268600,25299.706982543652,193600.0,268600.0
642.5806008434539,268600,25349.706982543652,193600.0,268600.0
642.5806008434539,268600,25349.706982543652,193600.0,268600.0
642.5909915333957,268600,25399.706982543652,193600.0,268600.0
642.5909915333957,268600,25399.706982543652,193600.0,268600.0
642.6013822233375,268600,25449.706982543652,193600.0,268600.0
642.6013822233375,268600,25449.706982543652,193600.0,268600.0
642.6117729132793,268600,25499.706982543652,193600.0,268600.0
642.6117729132793,268600,25499.706982543652,193600.0,268600.0
642.6221636032211,268600,25549.706982543652,193600.0,268600.0
642.6221636032211,268600,25549.706982543652,193600.0,268600.0
642.6325542931629,268600,25599.706982543652,193600.0,268600.0
642.6325542931629,268600,25599.706982543652,193600.0,268600.0
642.6429449831047,268600,25649.706982543652,193600.0,268600.0
642.6429449831047,268600,25649.706982543652,193600.0,268600.0
642.6533356730465,268600,25699.706982543652,193600.0,268600.0
642.6533356730465,268600,25699.706982543652,193600.0,268600.0
642.6637263629883,268600,25749.706982543652,193600.0,268600.0
642.6637263629883,268600,25749.706982543652,193600.0,268600.0
642.6741170529301,268600,25799.706982543652,193600.0,268600.0
642.6741170529301,268600,25799.706982543652,193600.0,268600.0
642.6845077428719,268600,25849.706982543652,193600.0,268600.0
642.6845077428719,268600,25849.706982543652,193600.0,268600.0
642.6948984328137,268600,25899.706982543652,193600.0,268600.0
642.6948984328137,268600,25899.706982543652,193600.0,268600.0
642.7052891227555,268600,25949.706982543652,193600.0,268600.0
642.7052891227555,268600,25949.706982543652,193600.0,268600.0
642.7156798126973,268600,25999.706982543652,193600.0,268600.0
642.7156798126973,268600,25999.706982543652,193600.0,268600.0
642.7260705026391,268600,26049.706982543652,193600.0,268600.0
642.7260705026391,268600,26049.706982543652,193600.0,268600.0
642.7364611925809,268600,26099.706982543652,193600.0,268600.0
642.7364611925809,268600,26099.706982543652,193600.0,268600.0
642.7468518825227,268600,26149.706982543652,193600.0,268600.0
642.7468518825227,268600,26149.706982543652,193600.0,268600.0
642.7572425724645,268600,26199.706982543652,193600.0,268600.0
642.7572425724645,268600,26199.706982543652,193600.0,268600.0
642.7676332624063,268600,26249.706982543652,193600.0,268600.0
642.7676332624063,268600,26249.706982543652,193600.0,268600.0
642.7780239523481,268600,26299.706982543652,193600.0,268600.0
642.7780239523481,268600,26299.706982543652,193600.0,268600.0
642.7884146422899,268600,26349.706982543652,193600.0,268600.0
642.7884146422899,268600,26349.706982543652,193600.0,268600.0
642.7988053322317,268600,26399.706982543652,193600.0,268600.0
642.7988053322317,268600,26399.706982543652,193600.0,268600.0
642.8091960221735,268600,26449.706982543652,193600.0,268600.0
642.8091960221735,268600,26449.706982543652,193600.0,268600.0
642.8195867121153,268600,26499.706982543652,193600.0,268600.0
642.8195867121153,268600,26499.706982543652,193600.0,268600.0
642.8299774020571,268600,26549.706982543652,193600.0,268600.0
642.8299774020571,268600,26549.706982543652,193600.0,268600.0
642.8403680919989,268600,26599.706982543652,193600.0,268600.0
642.8403680919989,268600,26599.706982543652,193600.0,268600.0
642.8507587819407,268600,26649.706982543652,193600.0,268600.0
642.8507587819407,268600,26649.706982543652,193600.0,268600.0
642.8611494718825,268600,26699.706982543652,193600.0,268600.0
642.8611494718825,268600,26699.706982543652,193600.0,268600.0
642.8715401618243,268600,26749.706982543652,193600.0,268600.0
642.8715401618243,268600,26749.706982543652,193600.0,268600.0
642.8819308517661,268600,26799.706982543652,193600.0,268600.0
642.8819308517661,268600,26799.706982543652,193600.0,268600.0
642.8923215417079,268600,26849.706982543652,193600.0,268600.0
642.8923215417079,268600,26849.706982543652,193600.0,268600.0
642.9027122316497,268600,26899.706982543652,193600.0,268600.0
642.9027122316497,268600,26899.706982543652,193600.0,268600.0
642.9131029215915,268600,26949.706982543652,193600.0,268600.0
642.9131029215915,268600,26949.706982543652,193600.0,268600.0
642.9234936115333,268600,26999.706982543652,193600.0,268600.0
642.9234936115333,268600,26999.706982543652,193600.0,268600.0
642.9338843014751,268600,27049.706982543652,193600.0,268600.0
642.9338843014751,268600,27049.706982543652,193600.0,268600.0
642.9442749914169,268600,27099.706982543652,193600.0,268600.0
642.9442749914169,268600,27099.706982543652,193600.0,268600.0
642.9546656813587,268600,27149.706982543652,193600.0,268600.0
642.9546656813587,268600,27149.706982543652,193600.0,268600.0
642.9650563713005,268600,27199.706982543652,193600.0,268600.0
642.9650563713005,268600,27199.706982543652,193600.0,268600.0
642.9754470612423,268600,27249.706982543652,193600.0,268600.0
642.9754470612423,268600,27249.706982543652,193600.0,268600.0
642.9858377511841,268600,27299.706982543652,193600.0,268600.0
642.9858377511841,268600,27299.706982543652,193600.0,268600.0
642.9962284411259,268600,27349.706982543652,193600.0,268600.0
642.9962284411259,268600,27349.706982543652,193600.0,268600.0
643.0066191310677,268600,27399.706982543652,193600.0,268600.0
643.0066191310677,268600,27399.706982543652,193600.0,268600.0
643.0170098210095,268600,27449.706982543652,193600.0,268600.0
643.0170098210095,268600,27449.706982543652,193600.0,268600.0
643.0274005109513,268600,27499.706982543652,193600.0,268600.0
643.0274005109513,268600,27499.706982543652,193600.0,268600.0
643.0377912008931,268600,27549.706982543652,193600.0,268600.0
643.0377912008931,268600,27549.706982543652,193600.0,268600.0
643.0481818908349,268600,27599.706982543652,193600.0,268600.0
643.0481818908349,268600,27599.706982543652,193600.0,268600.0
643.0585725807767,268600,27649.706982543652,193600.0,268600.0
643.0585725807767,268600,27649.706982543652,193600.0,268600.0
643.0689632707185,268600,27699.706982543652,193600.0,268600.0
643.0689632707185,268600,27699.706982543652,193600.0,268600.0
643.0793539606603,268600,27749.706982543652,193600.0,268600.0
643.0793539606603,268600,27749.706982543652,193600.0,268600.0
643.0897446506021,268600,27799.706982543652,193600.0,268600.0
643.0897446506021,268600,27799.706982543652,193600.0,268600.0
643.1001353405439,268600,27849.706982543652,193600.0,268600.0
643.1001353405439,268600,27849.706982543652,193600.0,268600.0
643.1105260304857,268600,27899.706982543652,193600.0,268600.0
643.1105260304857,268600,27899.706982543652,193600.0,268600.0
643.1209167204275,268600,27949.706982543652,193600.0,268600.0
643.1209167204275,268600,27949.706982543652,193600.0,268600.0
643.1313074103693,268600,27999.706982543652,193600.0,268600.0
643.1313074103693,268600,27999.706982543652,193600.0,268600.0
643.1416981003111,268600,28049.706982543652,193600.0,268600.0
643.1416981003111,268600,28049.706982543652,193600.0,268600.0
643.152088790253,268600,28099.706982543652,193600.0,268600.0
643.152088790253,268600,28099.706982543652,193600.0,268600.0
643.1624794801947,268600,28149.706982543652,193600.0,268600.0
643.1624794801947,268600,28149.706982543652,193600.0,268600.0
643.1728701701365,268600,28199.706982543652,193600.0,268600.0
643.1728701701365,268600,28199.706982543652,193600.0,268600.0
643.1832608600783,268600,28249.706982543652,193600.0,268600.0
643.1832608600783,268600,28249.706982543652,193600.0,268600.0
643.1936515500201,268600,28299.706982543652,193600.0,268600.0
643.1936515500201,268600,28299.706982543652,193600.0,268600.0
643.204042239962,268600,28349.706982543652,193600.0,268600.0
643.204042239962,268600,28349.706982543652,193600.0,268600.0
643.2144329299038,268600,28399.706982543652,193600.0,268600.0
643.2144329299038,268600,28399.706982543652,193600.0,268600.0
643.2248236198456,268600,28449.706982543652,193600.0,268600.0
643.2248236198456,268600,28449.706982543652,193600.0,268600.0
643.2352143097874,268600,28499.706982543652,193600.0,268600.0
643.2352143097874,268600,28499.706982543652,193600.0,268600.0
643.2456049997292,268600,28549.706982543652,193600.0,268600.0
643.2456049997292,268600,28549.706982543652,193600.0,268600.0
643.255995689671,268600,28599.706982543652,193600.0,268600.0
643.255995689671,268600,28599.706982543652,193600.0,268600.0
643.2663863796128,268600,28649.706982543652,193600.0,268600.0
643.2663863796128,268600,28649.706982543652,193600.0,268600.0
643.2767770695546,268600,28699.706982543652,193600.0,268600.0
643.2767770695546,268600,28699.706982543652,193600.0,268600.0
643.2871677594964,268600,28749.706982543652,193600.0,268600.0
643.2871677594964,268600,28749.706982543652,193600.0,268600.0
643.2975584494382,268600,28799.706982543652,193600.0,268600.0
643.2975584494382,268600,28799.706982543652,193600.0,268600.0
643.30794913938,268600,28849.706982543652,193600.0,268600.0
643.30794913938,268600,28849.706982543652,193600.0,268600.0
643.3183398293218,268600,28899.706982543652,193600.0,268600.0
643.3183398293218,268600,28899.706982543652,193600.0,268600.0
643.3287305192636,268600,28949.706982543652,193600.0,268600.0
643.3287305192636,268600,28949.706982543652,193600.0,268600.0
643.3391212092054,268600,28999.706982543652,193600.0,268600.0
643.3391212092054,268600,28999.706982543652,193600.0,268600.0
643.3495118991472,268600,29049.706982543652,193600.0,268600.0
643.3495118991472,268600,29049.706982543652,193600.0,268600.0
643.359902589089,268600,29099.706982543652,193600.0,268600.0
643.359902589089,268600,29099.706982543652,193600.0,268600.0
643.3702932790308,268600,29149.706982543652,193600.0,268600.0
643.3702932790308,268600,29149.706982543652,193600.0,268600.0
643.3806839689726,268600,29199.706982543652,193600.0,268600.0
643.3806839689726,268600,29199.706982543652,193600.0,268600.0
643.3910746589144,268600,29249.706982543652,193600.0,268600.0
643.3910746589144,268600,29249.706982543652,193600.0,268600.0
643.4014653488562,268600,29299.706982543652,193600.0,268600.0
643.4014653488562,268600,29299.706982543652,193600.0,268600.0
643.411856038798,268600,29349.706982543652,193600.0,268600.0
643.411856038798,268600,29349.706982543652,193600.0,268600.0
643.4222467287398,268600,29399.706982543652,193600.0,268600.0
643.4222467287398,268600,29399.706982543652,193600.0,268600.0
643.4326374186816,268600,29449.706982543652,193600.0,268600.0
643.4326374186816,268600,29449.706982543652,193600.0,268600.0
643.4430281086234,268600,29499.706982543652,193600.0,268600.0
643.4430281086234,268600,29499.706982543652,193600.0,268600.0
643.4534187985652,268600,29549.706982543652,193600.0,268600.0
643.4534187985652,268600,29549.706982543652,193600.0,268600.0
643.463809488507,268600,29599.706982543652,193600.0,268600.0
643.463809488507,268600,29599.706982543652,193600.0,268600.0
643.4742001784488,268600,29649.706982543652,193600.0,268600.0
643.4742001784488,268600,29649.706982543652,193600.0,268600.0
643.4845908683906,268600,29699.706982543652,193600.0,268600.0
643.4845908683906,268600,29699.706982543652,193600.0,268600.0
643.4949815583324,268600,29749.706982543652,193600.0,268600.0
643.4949815583324,268600,29749.706982543652,193600.0,268600.0
643.5053722482742,268600,29799.706982543652,193600.0,268600.0
643.5053722482742,268600,29799.706982543652,193600.0,268600.0
643.515762938216,268600,29849.706982543652,193600.0,268600.0
643.515762938216,268600,29849.706982543652,193600.0,268600.0
643.5261536281578,268600,29899.706982543652,193600.0,268600.0
643.5261536281578,268600,29899.706982543652,193600.0,268600.0
643.5365443180996,268600,29949.706982543652,193600.0,268600.0
643.5365443180996,268600,29949.706982543652,193600.0,268600.0
643.5469350080414,268600,29999.706982543652,193600.0,268600.0
643.5469350080414,268600,29999.706982543652,193600.0,268600.0
643.5573256979832,268600,30049.706982543652,193600.0,268600.0
643.5573256979832,268600,30049.706982543652,193600.0,268600.0
643.567716387925,268600,30099.706982543652,193600.0,268600.0
643.567716387925,268600,30099.706982543652,193600.0,268600.0
643.5781070778668,268600,30149.706982543652,193600.0,268600.0
643.5781070778668,268600,30149.706982543652,193600.0,268600.0
643.5884977678086,268600,30199.706982543652,193600.0,268600.0
643.5884977678086,268600,30199.706982543652,193600.0,268600.0
643.5988884577504,268600,30249.706982543652,193600.0,268600.0
643.5988884577504,268600,30249.706982543652,193600.0,268600.0
643.6092791476922,268600,30299.706982543652,193600.0,268600.0
643.6092791476922,268600,30299.706982543652,193600.0,268600.0
643.619669837634,268600,30349.706982543652,193600.0,268600.0
643.619669837634,268600,30349.706982543652,193600.0,268600.0
643.6300605275758,268600,30399.706982543652,193600.0,268600.0
643.6300605275758,268600,30399.706982543652,193600.0,268600.0
643.6404512175176,268600,30449.706982543652,193600.0,268600.0
643.6404512175176,268600,30449.706982543652,193600.0,268600.0
643.6508419074594,268600,30499.706982543652,193600.0,268600.0
643.6508419074594,268600,30499.706982543652,193600.0,268600.0
643.6612325974012,268600,30549.706982543652,193600.0,268600.0
643.6612325974012,268600,30549.706982543652,193600.0,268600.0
643.671623287343,268600,30599.706982543652,193600.0,268600.0
643.671623287343,268600,30599.706982543652,193600.0,268600.0
643.6820139772848,268600,30649.706982543652,193600.0,268600.0
643.6820139772848,268600,30649.706982543652,193600.0,268600.0
643.6924046672266,268600,30699.706982543652,193600.0,268600.0
643.6924046672266,268600,30699.706982543652,193600.0,268600.0
643.7027953571684,268600,30749.706982543652,193600.0,268600.0
643.7027953571684,268600,30749.706982543652,193600.0,268600.0
643.7131860471102,268600,30799.706982543652,193600.0,268600.0
643.7131860471102,268600,30799.706982543652,193600.0,268600.0
643.723576737052,268600,30849.706982543652,193600.0,268600.0
643.723576737052,268600,30849.706982543652,193600.0,268600.0
643.7339674269938,268600,30899.706982543652,193600.0,268600.0
643.7339674269938,268600,30899.706982543652,193600.0,268600.0
643.7443581169356,268600,30949.706982543652,193600.0,268600.0
643.7443581169356,268600,30949.706982543652,193600.0,268600.0
643.7547488068774,268600,30999.706982543652,193600.0,268600.0
643.7547488068774,268600,30999.706982543652,193600.0,268600.0
643.7651394968192,268600,31049.706982543652,193600.0,268600.0
643.7651394968192,268600,31049.706982543652,193600.0,268600.0
643.775530186761,268600,31099.706982543652,193600.0,268600.0
643.775530186761,268600,31099.706982543652,193600.0,268600.0
643.7859208767028,268600,31149.706982543652,193600.0,268600.0
643.7859208767028,268600,31149.706982543652,193600.0,268600.0
643.7963115666446,268600,31199.706982543652,193600.0,268600.0
643.7963115666446,268600,31199.706982543652,193600.0,268600.0
643.8067022565864,268600,31249.706982543652,193600.0,268600.0
643.8067022565864,268600,31249.706982543652,193600.0,268600.0
643.8170929465282,268600,31299.706982543652,193600.0,268600.0
643.8170929465282,268600,31299.706982543652,193600.0,268600.0
643.82748363647,268600,31349.706982543652,193600.0,268600.0
643.82748363647,268600,31349.706982543652,193600.0,268600.0
643.8378743264118,268600,31399.706982543652,193600.0,268600.0
643.8378743264118,268600,31399.706982543652,193600.0,268600.0
643.8482650163536,268600,31449.706982543652,193600.0,268600.0
643.8482650163536,268600,31449.706982543652,193600.0,268600.0
643.8586557062954,268600,31499.706982543652,193600.0,268600.0
643.8586557062954,268600,31499.706982543652,193600.0,268600.0
643.8690463962372,268600,31549.706982543652,193600.0,268600.0
643.8690463962372,268600,31549.706982543652,193600.0,268600.0
643.879437086179,268600,31599.706982543652,193600.0,268600.0
643.879437086179,268600,31599.706982543652,193600.0,268600.0
643.8898277761208,268600,31649.706982543652,193600.0,268600.0
643.8898277761208,268600,31649.706982543652,193600.0,268600.0
643.9002184660626,268600,31699.706982543652,193600.0,268600.0
643.9002184660626,268600,31699.706982543652,193600.0,268600.0
643.9106091560044,268600,31749.706982543652,193600.0,268600.0
643.9106091560044,268600,31749.706982543652,193600.0,268600.0
643.9209998459462,268600,31799.706982543652,193600.0,268600.0
643.9209998459462,268600,31799.706982543652,193600.0,268600.0
643.931390535888,268600,31849.706982543652,193600.0,268600.0
643.931390535888,268600,31849.706982543652,193600.0,268600.0
643.9417812258298,268600,31899.706982543652,193600.0,268600.0
643.9417812258298,268600,31899.706982543652,193600.0,268600.0
643.9521719157716,268600,31949.706982543652,193600.0,268600.0
643.9521719157716,268600,31949.706982543652,193600.0,268600.0
643.9625626057134,268600,31999.706982543652,193600.0,268600.0
643.9625626057134,268600,31999.706982543652,193600.0,268600.0
643.9729532956552,268600,32049.706982543652,193600.0,268600.0
643.9729532956552,268600,32049.706982543652,193600.0,268600.0
643.983343985597,268600,32099.706982543652,193600.0,268600.0
643.983343985597,268600,32099.706982543652,193600.0,268600.0
643.9937346755388,268600,32149.706982543652,193600.0,268600.0
643.9937346755388,268600,32149.706982543652,193600.0,268600.0
644.0041253654806,268600,32199.706982543652,193600.0,268600.0
644.0041253654806,268600,32199.706982543652,193600.0,268600.0
644.0145160554224,268600,32249.706982543652,193600.0,268600.0
644.0145160554224,268600,32249.706982543652,193600.0,268600.0
644.0249067453642,268600,32299.706982543652,193600.0,268600.0
644.0249067453642,268600,32299.706982543652,193600.0,268600.0
644.035297435306,268600,32349.706982543652,193600.0,268600.0
644.035297435306,268600,32349.706982543652,193600.0,268600.0
644.0456881252478,268600,32399.706982543652,193600.0,268600.0
644.0456881252478,268600,32399.706982543652,193600.0,268600.0
644.0560788151896,268600,32449.706982543652,193600.0,268600.0
644.0560788151896,268600,32449.706982543652,193600.0,268600.0
644.0664695051314,268600,32499.706982543652,193600.0,268600.0
644.0664695051314,268600,32499.706982543652,193600.0,268600.0
644.0768601950732,268600,32549.706982543652,193600.0,268600.0
644.0768601950732,268600,32549.706982543652,193600.0,268600.0
644.087250885015,268600,32599.706982543652,193600.0,268600.0
644.087250885015,268600,32599.706982543652,193600.0,268600.0
644.0976415749568,268600,32649.706982543652,193600.0,268600.0
644.0976415749568,268600,32649.706982543652,193600.0,268600.0
644.1080322648986,268600,32699.706982543652,193600.0,268600.0
644.1080322648986,268600,32699.706982543652,193600.0,268600.0
644.1184229548404,268600,32749.706982543652,193600.0,268600.0
644.1184229548404,268600,32749.706982543652,193600.0,268600.0
644.1288136447822,268600,32799.70698254365,193600.0,268600.0
644.1288136447822,268600,32799.70698254365,193600.0,268600.0
644.139204334724,268600,32849.70698254365,193600.0,268600.0
644.139204334724,268600,32849.70698254365,193600.0,268600.0
644.1495950246658,268600,32899.70698254365,193600.0,268600.0
644.1495950246658,268600,32899.70698254365,193600.0,268600.0
644.1599857146076,268600,32949.70698254365,193600.0,268600.0
644.1599857146076,268600,32949.70698254365,193600.0,268600.0
644.1703764045494,268600,32999.70698254365,193600.0,268600.0
644.1703764045494,268600,32999.70698254365,193600.0,268600.0
644.1807670944912,268600,33049.70698254365,193600.0,268600.0
644.1807670944912,268600,33049.70698254365,193600.0,268600.0
644.191157784433,268600,33099.70698254365,193600.0,268600.0
644.191157784433,268600,33099.70698254365,193600.0,268600.0
644.2015484743748,268600,33149.70698254365,193600.0,268600.0
644.2015484743748,268600,33149.70698254365,193600.0,268600.0
644.2119391643166,268600,33199.70698254365,193600.0,268600.0
644.2119391643166,268600,33199.70698254365,193600.0,268600.0
644.2223298542584,268600,33249.70698254365,193600.0,268600.0
644.2223298542584,268600,33249.70698254365,193600.0,268600.0
644.2327205442002,268600,33299.70698254365,193600.0,268600.0
644.2327205442002,268600,33299.70698254365,193600.0,268600.0
644.243111234142,268600,33349.70698254365,193600.0,268600.0
644.243111234142,268600,33349.70698254365,193600.0,268600.0
644.2535019240838,268600,33399.70698254365,193600.0,268600.0
644.2535019240838,268600,33399.70698254365,193600.0,268600.0
644.2638926140256,268600,33449.70698254365,193600.0,268600.0
644.2638926140256,268600,33449.70698254365,193600.0,268600.0
644.2742833039674,268600,33499.70698254365,193600.0,268600.0
644.2742833039674,268600,33499.70698254365,193600.0,268600.0
644.2846739939092,268600,33549.70698254365,193600.0,268600.0
644.2846739939092,268600,33549.70698254365,193600.0,268600.0
644.295064683851,268600,33599.70698254365,193600.0,268600.0
644.295064683851,268600,33599.70698254365,193600.0,268600.0
644.3054553737928,268600,33649.70698254365,193600.0,268600.0
644.3054553737928,268600,33649.70698254365,193600.0,268600.0
644.3158460637346,268600,33699.70698254365,193600.0,268600.0
644.3158460637346,268600,33699.70698254365,193600.0,268600.0
644.3262367536764,268600,33749.70698254365,193600.0,268600.0
644.3262367536764,268600,33749.70698254365,193600.0,268600.0
644.3366274436182,268600,33799.70698254365,193600.0,268600.0
644.3366274436182,268600,33799.70698254365,193600.0,268600.0
644.34701813356,268600,33849.70698254365,193600.0,268600.0
644.34701813356,268600,33849.70698254365,193600.0,268600.0
644.3574088235018,268600,33899.70698254365,193600.0,268600.0
644.3574088235018,268600,33899.70698254365,193600.0,268600.0
644.3677995134436,268600,33949.70698254365,193600.0,268600.0
644.3677995134436,268600,33949.70698254365,193600.0,268600.0
644.3781902033854,268600,33999.70698254365,193600.0,268600.0
644.3781902033854,268600,33999.70698254365,193600.0,268600.0
644.3885808933272,268600,34049.70698254365,193600.0,268600.0
644.3885808933272,268600,34049.70698254365,193600.0,268600.0
644.398971583269,268600,34099.70698254365,193600.0,268600.0
644.398971583269,268600,34099.70698254365,193600.0,268600.0
644.4093622732108,268600,34149.70698254365,193600.0,268600.0
644.4093622732108,268600,34149.70698254365,193600.0,268600.0
644.4197529631526,268600,34199.70698254365,193600.0,268600.0
644.4197529631526,268600,34199.70698254365,193600.0,268600.0
644.4301436530944,268600,34249.70698254365,193600.0,268600.0
644.4301436530944,268600,34249.70698254365,193600.0,268600.0
644.4405343430362,268600,34299.70698254365,193600.0,268600.0
644.4405343430362,268600,34299.70698254365,193600.0,268600.0
644.450925032978,268600,34349.70698254365,193600.0,268600.0
644.450925032978,268600,34349.70698254365,193600.0,268600.0
644.4613157229198,268600,34399.70698254365,193600.0,268600.0
644.4613157229198,268600,34399.70698254365,193600.0,268600.0
644.4717064128616,268600,34449.70698254365,193600.0,268600.0
644.4717064128616,268600,34449.70698254365,193600.0,268600.0
644.4820971028034,268600,34499.70698254365,193600.0,268600.0
644.4820971028034,268600,34499.70698254365,193600.0,268600.0
644.4924877927452,268600,34549.70698254365,193600.0,268600.0
644.4924877927452,268600,34549.70698254365,193600.0,268600.0
644.502878482687,268600,34599.70698254365,193600.0,268600.0
644.502878482687,268600,34599.70698254365,193600.0,268600.0
644.5132691726288,268600,34649.70698254365,193600.0,268600.0
644.5132691726288,268600,34649.70698254365,193600.0,268600.0
644.5236598625706,268600,34699.70698254365,193600.0,268600.0
644.5236598625706,268600,34699.70698254365,193600.0,268600.0
644.5340505525124,268600,34749.70698254365,193600.0,268600.0
644.5340505525124,268600,34749.70698254365,193600.0,268600.0
644.5444412424542,268600,34799.70698254365,193600.0,268600.0
644.5444412424542,268600,34799.70698254365,193600.0,268600.0
644.554831932396,268600,34849.70698254365,193600.0,268600.0
644.554831932396,268600,34849.70698254365,193600.0,268600.0
644.5652226223378,268600,34899.70698254365,193600.0,268600.0
644.5652226223378,268600,34899.70698254365,193600.0,268600.0
644.5756133122796,268600,34949.70698254365,193600.0,268600.0
644.5756133122796,268600,34949.70698254365,193600.0,268600.0
644.5860040022214,268600,34999.70698254365,193600.0,268600.0
644.5860040022214,268600,34999.70698254365,193600.0,268600.0
644.5963946921632,268600,35049.70698254365,193600.0,268600.0
644.5963946921632,268600,35049.70698254365,193600.0,268600.0
644.606785382105,268600,35099.70698254365,193600.0,268600.0
644.606785382105,268600,35099.70698254365,193600.0,268600.0
644.6171760720468,268600,35149.70698254365,193600.0,268600.0
644.6171760720468,268600,35149.70698254365,193600.0,268600.0
644.6275667619886,268600,35199.70698254365,193600.0,268600.0
644.6275667619886,268600,35199.70698254365,193600.0,268600.0
644.6379574519304,268600,35249.70698254365,193600.0,268600.0
644.6379574519304,268600,35249.70698254365,193600.0,268600.0
644.6483481418722,268600,35299.70698254365,193600.0,268600.0
644.6483481418722,268600,35299.70698254365,193600.0,268600.0
644.658738831814,268600,35349.70698254365,193600.0,268600.0
644.658738831814,268600,35349.70698254365,193600.0,268600.0
644.6691295217558,268600,35399.70698254365,193600.0,268600.0
644.6691295217558,268600,35399.70698254365,193600.0,268600.0
644.6795202116976,268600,35449.70698254365,193600.0,268600.0
644.6795202116976,268600,35449.70698254365,193600.0,268600.0
644.6899109016395,268600,35499.70698254365,193600.0,268600.0
644.6899109016395,268600,35499.70698254365,193600.0,268600.0
644.7003015915813,268600,35549.70698254365,193600.0,268600.0
644.7003015915813,268600,35549.70698254365,193600.0,268600.0
644.710692281523,268600,35599.70698254365,193600.0,268600.0
644.710692281523,268600,35599.70698254365,193600.0,268600.0
644.7210829714649,268600,35649.70698254365,193600.0,268600.0
644.7210829714649,268600,35649.70698254365,193600.0,268600.0
644.7314736614067,268600,35699.70698254365,193600.0,268600.0
644.7314736614067,268600,35699.70698254365,193600.0,268600.0
644.7418643513485,268600,35749.70698254365,193600.0,268600.0
644.7418643513485,268600,35749.70698254365,193600.0,268600.0
644.7522550412903,268600,35799.70698254365,193600.0,268600.0
644.7522550412903,268600,35799.70698254365,193600.0,268600.0
644.762645731232,268600,35849.70698254365,193600.0,268600.0
644.762645731232,268600,35849.70698254365,193600.0,268600.0
644.7730364211739,268600,35899.70698254365,193600.0,268600.0
644.7730364211739,268600,35899.70698254365,193600.0,268600.0
644.7834271111157,268600,35949.70698254365,193600.0,268600.0
644.7834271111157,268600,35949.70698254365,193600.0,268600.0
644.7938178010575,268600,35999.70698254365,193600.0,268600.0
644.7938178010575,268600,35999.70698254365,193600.0,268600.0
644.8042084909993,268600,36049.70698254365,193600.0,268600.0
644.8042084909993,268600,36049.70698254365,193600.0,268600.0
644.8145991809411,268600,36099.70698254365,193600.0,268600.0
644.8145991809411,268600,36099.70698254365,193600.0,268600.0
644.8249898708829,268600,36149.70698254365,193600.0,268600.0
644.8249898708829,268600,36149.70698254365,193600.0,268600.0
644.8353805608247,268600,36199.70698254365,193600.0,268600.0
644.8353805608247,268600,36199.70698254365,193600.0,268600.0
644.8457712507665,268600,36249.70698254365,193600.0,268600.0
644.8457712507665,268600,36249.70698254365,193600.0,268600.0
644.8561619407083,268600,36299.70698254365,193600.0,268600.0
644.8561619407083,268600,36299.70698254365,193600.0,268600.0
644.8665526306501,268600,36349.70698254365,193600.0,268600.0
644.8665526306501,268600,36349.70698254365,193600.0,268600.0
644.8769433205919,268600,36399.70698254365,193600.0,268600.0
644.8769433205919,268600,36399.70698254365,193600.0,268600.0
644.8873340105337,268600,36449.70698254365,193600.0,268600.0
644.8873340105337,268600,36449.70698254365,193600.0,268600.0
644.8977247004755,268600,36499.70698254365,193600.0,268600.0
644.8977247004755,268600,36499.70698254365,193600.0,268600.0
644.9081153904173,268600,36549.70698254365,193600.0,268600.0
644.9081153904173,268600,36549.70698254365,193600.0,268600.0
644.9185060803591,268600,36599.70698254365,193600.0,268600.0
644.9185060803591,268600,36599.70698254365,193600.0,268600.0
644.9288967703009,268600,36649.70698254365,193600.0,268600.0
644.9288967703009,268600,36649.70698254365,193600.0,268600.0
644.9392874602427,268600,36699.70698254365,193600.0,268600.0
644.9392874602427,268600,36699.70698254365,193600.0,268600.0
644.9496781501845,268600,36749.70698254365,193600.0,268600.0
644.9496781501845,268600,36749.70698254365,193600.0,268600.0
644.9600688401263,268600,36799.70698254365,193600.0,268600.0
644.9600688401263,268600,36799.70698254365,193600.0,268600.0
644.9704595300681,268600,36849.70698254365,193600.0,268600.0
644.9704595300681,268600,36849.70698254365,193600.0,268600.0
644.9808502200099,268600,36899.70698254365,193600.0,268600.0
644.9808502200099,268600,36899.70698254365,193600.0,268600.0
644.9912409099517,268600,36949.70698254365,193600.0,268600.0
644.9912409099517,268600,36949.70698254365,193600.0,268600.0
645.0016315998935,268600,36999.70698254365,193600.0,268600.0
645.0016315998935,268600,36999.70698254365,193600.0,268600.0
645.0120222898353,268600,37044.87531172071,193600.0,268600.0
645.0120222898353,268600,37044.87531172071,193600.0,268600.0
645.0224129797771,268600,37094.87531172071,193600.0,268600.0
645.0224129797771,268600,37094.87531172071,193600.0,268600.0
645.0328036697189,268600,37144.87531172071,193600.0,268600.0
645.0328036697189,268600,37144.87531172071,193600.0,268600.0
645.0431943596607,268600,37194.87531172071,193600.0,268600.0
645.0431943596607,268600,37194.87531172071,193600.0,268600.0
645.0535850496025,268600,37244.87531172071,193600.0,268600.0
645.0535850496025,268600,37244.87531172071,193600.0,268600.0
645.0639757395443,268600,37294.87531172071,193600.0,268600.0
645.0639757395443,268600,37294.87531172071,193600.0,268600.0
645.0743664294861,268600,37344.87531172071,193600.0,268600.0
645.0743664294861,268600,37344.87531172071,193600.0,268600.0
645.0847571194279,268600,37394.87531172071,193600.0,268600.0
645.0847571194279,268600,37394.87531172071,193600.0,268600.0
645.0951478093697,268600,37444.87531172071,193600.0,268600.0
645.0951478093697,268600,37444.87531172071,193600.0,268600.0
645.1055384993115,268600,37494.87531172071,193600.0,268600.0
645.1055384993115,268600,37494.87531172071,193600.0,268600.0
645.1159291892533,268600,37544.87531172071,193600.0,268600.0
645.1159291892533,268600,37544.87531172071,193600.0,268600.0
645.1263198791951,268600,37594.87531172071,193600.0,268600.0
645.1263198791951,268600,37594.87531172071,193600.0,268600.0
645.1367105691369,268600,37644.87531172071,193600.0,268600.0
645.1367105691369,268600,37644.87531172071,193600.0,268600.0
645.1471012590787,268600,37694.87531172071,193600.0,268600.0
645.1471012590787,268600,37694.87531172071,193600.0,268600.0
645.1574919490205,268600,37744.87531172071,193600.0,268600.0
645.1574919490205,268600,37744.87531172071,193600.0,268600.0
645.1678826389623,268600,37794.87531172071,193600.0,268600.0
645.1678826389623,268600,37794.87531172071,193600.0,268600.0
645.1782733289041,268600,37844.87531172071,193600.0,268600.0
645.1782733289041,268600,37844.87531172071,193600.0,268600.0
645.1886640188459,268600,37894.87531172071,193600.0,268600.0
645.1886640188459,268600,37894.87531172071,193600.0,268600.0
645.1990547087877,268600,37944.87531172071,193600.0,268600.0
645.1990547087877,268600,37944.87531172071,193600.0,268600.0
645.2094453987295,268600,37994.87531172071,193600.0,268600.0
645.2094453987295,268600,37994.87531172071,193600.0,268600.0
645.2198360886713,268600,38044.87531172071,193600.0,268600.0
645.2198360886713,268600,38044.87531172071,193600.0,268600.0
645.2302267786131,268600,38094.87531172071,193600.0,268600.0
645.2302267786131,268600,38094.87531172071,193600.0,268600.0
645.2406174685549,268600,38144.87531172071,193600.0,268600.0
645.2406174685549,268600,38144.87531172071,193600.0,268600.0
645.2510081584967,268600,38194.87531172071,193600.0,268600.0
645.2510081584967,268600,38194.87531172071,193600.0,268600.0
645.2613988484385,268600,38244.87531172071,193600.0,268600.0
645.2613988484385,268600,38244.87531172071,193600.0,268600.0
645.2717895383803,268600,38294.87531172071,193600.0,268600.0
645.2717895383803,268600,38294.87531172071,193600.0,268600.0
645.2821802283221,268600,38344.87531172071,193600.0,268600.0
645.2821802283221,268600,38344.87531172071,193600.0,268600.0
645.2925709182639,268600,38394.87531172071,193600.0,268600.0
645.2925709182639,268600,38394.87531172071,193600.0,268600.0
645.3029616082057,268600,38444.87531172071,193600.0,268600.0
645.3029616082057,268600,38444.87531172071,193600.0,268600.0
645.3133522981475,268600,38494.87531172071,193600.0,268600.0
645.3133522981475,268600,38494.87531172071,193600.0,268600.0
645.3237429880893,268600,38544.87531172071,193600.0,268600.0
645.3237429880893,268600,38544.87531172071,193600.0,268600.0
645.3341336780311,268600,38594.87531172071,193600.0,268600.0
645.3341336780311,268600,38594.87531172071,193600.0,268600.0
645.3445243679729,268600,38644.87531172071,193600.0,268600.0
645.3445243679729,268600,38644.87531172071,193600.0,268600.0
645.3549150579147,268600,38694.87531172071,193600.0,268600.0
645.3549150579147,268600,38694.87531172071,193600.0,268600.0
645.3653057478565,268600,38744.87531172071,193600.0,268600.0
645.3653057478565,268600,38744.87531172071,193600.0,268600.0
645.3756964377983,268600,38794.87531172071,193600.0,268600.0
645.3756964377983,268600,38794.87531172071,193600.0,268600.0
645.3860871277401,268600,38844.87531172071,193600.0,268600.0
645.3860871277401,268600,38844.87531172071,193600.0,268600.0
645.3964778176819,268600,38894.87531172071,193600.0,268600.0
645.3964778176819,268600,38894.87531172071,193600.0,268600.0
645.4068685076237,268600,38944.87531172071,193600.0,268600.0
645.4068685076237,268600,38944.87531172071,193600.0,268600.0
645.4172591975655,268600,38994.87531172071,193600.0,268600.0
645.4172591975655,268600,38994.87531172071,193600.0,268600.0
645.4276498875073,268600,39044.87531172071,193600.0,268600.0
645.4276498875073,268600,39044.87531172071,193600.0,268600.0
645.4380405774491,268600,39094.87531172071,193600.0,268600.0
645.4380405774491,268600,39094.87531172071,193600.0,268600.0
645.4484312673909,268600,39144.87531172071,193600.0,268600.0
645.4484312673909,268600,39144.87531172071,193600.0,268600.0
645.4588219573327,268600,39194.87531172071,193600.0,268600.0
645.4588219573327,268600,39194.87531172071,193600.0,268600.0
645.4692126472745,268600,39244.87531172071,193600.0,268600.0
645.4692126472745,268600,39244.87531172071,193600.0,268600.0
645.4796033372163,268600,39294.87531172071,193600.0,268600.0
645.4796033372163,268600,39294.87531172071,193600.0,268600.0
645.4899940271581,268600,39344.87531172071,193600.0,268600.0
645.4899940271581,268600,39344.87531172071,193600.0,268600.0
645.5003847170999,268600,39394.87531172071,193600.0,268600.0
645.5003847170999,268600,39394.87531172071,193600.0,268600.0
645.5107754070417,268600,39444.87531172071,193600.0,268600.0
645.5107754070417,268600,39444.87531172071,193600.0,268600.0
645.5211660969835,268600,39494.87531172071,193600.0,268600.0
645.5211660969835,268600,39494.87531172071,193600.0,268600.0
645.5315567869253,268600,39544.87531172071,193600.0,268600.0
645.5315567869253,268600,39544.87531172071,193600.0,268600.0
645.5419474768671,268600,39594.87531172071,193600.0,268600.0
645.5419474768671,268600,39594.87531172071,193600.0,268600.0
645.5523381668089,268600,39644.87531172071,193600.0,268600.0
645.5523381668089,268600,39644.87531172071,193600.0,268600.0
645.5627288567507,268600,39694.87531172071,193600.0,268600.0
645.5627288567507,268600,39694.87531172071,193600.0,268600.0
645.5731195466925,268600,39744.87531172071,193600.0,268600.0
645.5731195466925,268600,39744.87531172071,193600.0,268600.0
645.5835102366343,268600,39794.87531172071,193600.0,268600.0
645.5835102366343,268600,39794.87531172071,193600.0,268600.0
645.5939009265761,268600,39844.87531172071,193600.0,268600.0
645.5939009265761,268600,39844.87531172071,193600.0,268600.0
645.6042916165179,268600,39894.87531172071,193600.0,268600.0
645.6042916165179,268600,39894.87531172071,193600.0,268600.0
645.6146823064597,268600,39944.87531172071,193600.0,268600.0
645.6146823064597,268600,39944.87531172071,193600.0,268600.0
645.6250729964015,268600,39994.87531172071,193600.0,268600.0
645.6250729964015,268600,39994.87531172071,193600.0,268600.0
645.6354636863433,268600,40044.87531172071,193600.0,268600.0
645.6354636863433,268600,40044.87531172071,193600.0,268600.0
645.6458543762851,268600,40094.87531172071,193600.0,268600.0
645.6458543762851,268600,40094.87531172071,193600.0,268600.0
645.6562450662269,268600,40144.87531172071,193600.0,268600.0
645.6562450662269,268600,40144.87531172071,193600.0,268600.0
645.6666357561687,268600,40194.87531172071,193600.0,268600.0
645.6666357561687,268600,40194.87531172071,193600.0,268600.0
645.6770264461105,268600,40244.87531172071,193600.0,268600.0
645.6770264461105,268600,40244.87531172071,193600.0,268600.0
645.6874171360523,268600,40294.87531172071,193600.0,268600.0
645.6874171360523,268600,40294.87531172071,193600.0,268600.0
645.6978078259941,268600,40344.87531172071,193600.0,268600.0
645.6978078259941,268600,40344.87531172071,193600.0,268600.0
645.7081985159359,268600,40394.87531172071,193600.0,268600.0
645.7081985159359,268600,40394.87531172071,193600.0,268600.0
645.7185892058777,268600,40444.87531172071,193600.0,268600.0
645.7185892058777,268600,40444.87531172071,193600.0,268600.0
645.7289798958195,268600,40494.87531172071,193600.0,268600.0
645.7289798958195,268600,40494.87531172071,193600.0,268600.0
645.7393705857613,268600,40544.87531172071,193600.0,268600.0
645.7393705857613,268600,40544.87531172071,193600.0,268600.0
645.7497612757031,268600,40594.87531172071,193600.0,268600.0
645.7497612757031,268600,40594.87531172071,193600.0,268600.0
645.7601519656449,268600,40644.87531172071,193600.0,268600.0
645.7601519656449,268600,40644.87531172071,193600.0,268600.0
645.7705426555867,268600,40694.87531172071,193600.0,268600.0
645.7705426555867,268600,40694.87531172071,193600.0,268600.0
645.7809333455285,268600,40744.87531172071,193600.0,268600.0
645.7809333455285,268600,40744.87531172071,193600.0,268600.0
645.7913240354703,268600,40794.87531172071,193600.0,268600.0
645.7913240354703,268600,40794.87531172071,193600.0,268600.0
645.8017147254121,268600,40844.87531172071,193600.0,268600.0
645.8017147254121,268600,40844.87531172071,193600.0,268600.0
645.8121054153539,268600,40894.87531172071,193600.0,268600.0
645.8121054153539,268600,40894.87531172071,193600.0,268600.0
645.8224961052957,268600,40944.87531172071,193600.0,268600.0
645.8224961052957,268600,40944.87531172071,193600.0,268600.0
645.8328867952375,268600,40994.87531172071,193600.0,268600.0
645.8328867952375,268600,40994.87531172071,193600.0,268600.0
645.8432774851793,268600,41044.87531172071,193600.0,268600.0
645.8432774851793,268600,41044.87531172071,193600.0,268600.0
645.8536681751211,268600,41094.87531172071,193600.0,268600.0
645.8536681751211,268600,41094.87531172071,193600.0,268600.0
645.8640588650629,268600,41144.87531172071,193600.0,268600.0
645.8640588650629,268600,41144.87531172071,193600.0,268600.0
645.8744495550047,268600,41194.87531172071,193600.0,268600.0
645.8744495550047,268600,41194.87531172071,193600.0,268600.0
645.8848402449465,268600,41244.87531172071,193600.0,268600.0
645.8848402449465,268600,41244.87531172071,193600.0,268600.0
645.8952309348883,268600,41294.87531172071,193600.0,268600.0
645.8952309348883,268600,41294.87531172071,193600.0,268600.0
645.9056216248301,268600,41344.87531172071,193600.0,268600.0
645.9056216248301,268600,41344.87531172071,193600.0,268600.0
645.9160123147719,268600,41394.87531172071,193600.0,268600.0
645.9160123147719,268600,41394.87531172071,193600.0,268600.0
645.9264030047137,268600,41444.87531172071,193600.0,268600.0
645.9264030047137,268600,41444.87531172071,193600.0,268600.0
645.9367936946555,268600,41494.87531172071,193600.0,268600.0
645.9367936946555,268600,41494.87531172071,193600.0,268600.0
645.9471843845973,268600,41544.87531172071,193600.0,268600.0
645.9471843845973,268600,41544.87531172071,193600.0,268600.0
645.9575750745391,268600,41594.87531172071,193600.0,268600.0
645.9575750745391,268600,41594.87531172071,193600.0,268600.0
645.9679657644809,268600,41644.87531172071,193600.0,268600.0
645.9679657644809,268600,41644.87531172071,193600.0,268600.0
645.9783564544227,268600,41694.87531172071,193600.0,268600.0
645.9783564544227,268600,41694.87531172071,193600.0,268600.0
645.9887471443645,268600,41744.87531172071,193600.0,268600.0
645.9887471443645,268600,41744.87531172071,193600.0,268600.0
645.9991378343063,268600,41794.87531172071,193600.0,268600.0
645.9991378343063,268600,41794.87531172071,193600.0,268600.0
646.0095285242481,268600,41844.87531172071,193600.0,268600.0
646.0095285242481,268600,41844.87531172071,193600.0,268600.0
646.0199192141899,268600,41894.87531172071,193600.0,268600.0
646.0199192141899,268600,41894.87531172071,193600.0,268600.0
646.0303099041317,268600,41944.87531172071,193600.0,268600.0
646.0303099041317,268600,41944.87531172071,193600.0,268600.0
646.0407005940735,268600,41994.87531172071,193600.0,268600.0
646.0407005940735,268600,41994.87531172071,193600.0,268600.0
646.0510912840153,268600,42044.87531172071,193600.0,268600.0
646.0510912840153,268600,42044.87531172071,193600.0,268600.0
646.0614819739571,268600,42094.87531172071,193600.0,268600.0
646.0614819739571,268600,42094.87531172071,193600.0,268600.0
646.071872663899,268600,42144.87531172071,193600.0,268600.0
646.071872663899,268600,42144.87531172071,193600.0,268600.0
646.0822633538407,268600,42194.87531172071,193600.0,268600.0
646.0822633538407,268600,42194.87531172071,193600.0,268600.0
646.0926540437825,268600,42244.87531172071,193600.0,268600.0
646.0926540437825,268600,42244.87531172071,193600.0,268600.0
646.1030447337243,268600,42294.87531172071,193600.0,268600.0
646.1030447337243,268600,42294.87531172071,193600.0,268600.0
646.1134354236661,268600,42344.87531172071,193600.0,268600.0
646.1134354236661,268600,42344.87531172071,193600.0,268600.0
646.123826113608,268600,42394.87531172071,193600.0,268600.0
646.123826113608,268600,42394.87531172071,193600.0,268600.0
646.1342168035497,268600,42444.87531172071,193600.0,268600.0
646.1342168035497,268600,42444.87531172071,193600.0,268600.0
646.1446074934915,268600,42494.87531172071,193600.0,268600.0
646.1446074934915,268600,42494.87531172071,193600.0,268600.0
646.1549981834333,268600,42544.87531172071,193600.0,268600.0
646.1549981834333,268600,42544.87531172071,193600.0,268600.0
646.1653888733752,268600,42594.87531172071,193600.0,268600.0
646.1653888733752,268600,42594.87531172071,193600.0,268600.0
646.175779563317,268600,42644.87531172071,193600.0,268600.0
646.175779563317,268600,42644.87531172071,193600.0,268600.0
646.1861702532588,268600,42694.87531172071,193600.0,268600.0
646.1861702532588,268600,42694.87531172071,193600.0,268600.0
646.1965609432006,268600,42744.87531172071,193600.0,268600.0
646.1965609432006,268600,42744.87531172071,193600.0,268600.0
646.2069516331424,268600,42794.87531172071,193600.0,268600.0
646.2069516331424,268600,42794.87531172071,193600.0,268600.0
646.2173423230842,268600,42844.87531172071,193600.0,268600.0
646.2173423230842,268600,42844.87531172071,193600.0,268600.0
646.227733013026,268600,42894.87531172071,193600.0,268600.0
646.227733013026,268600,42894.87531172071,193600.0,268600.0
646.2381237029678,268600,42944.87531172071,193600.0,268600.0
646.2381237029678,268600,42944.87531172071,193600.0,268600.0
646.2485143929096,268600,42994.87531172071,193600.0,268600.0
646.2485143929096,268600,42994.87531172071,193600.0,268600.0
646.2589050828514,268600,43044.87531172071,193600.0,268600.0
646.2589050828514,268600,43044.87531172071,193600.0,268600.0
646.2692957727932,268600,43094.87531172071,193600.0,268600.0
646.2692957727932,268600,43094.87531172071,193600.0,268600.0
646.279686462735,268600,43144.87531172071,193600.0,268600.0
646.279686462735,268600,43144.87531172071,193600.0,268600.0
646.2900771526768,268600,43194.87531172071,193600.0,268600.0
646.2900771526768,268600,43194.87531172071,193600.0,268600.0
646.3004678426186,268600,43244.87531172071,193600.0,268600.0
646.3004678426186,268600,43244.87531172071,193600.0,268600.0
646.3108585325604,268600,43294.87531172071,193600.0,268600.0
646.3108585325604,268600,43294.87531172071,193600.0,268600.0
646.3212492225022,268600,43344.87531172071,193600.0,268600.0
646.3212492225022,268600,43344.87531172071,193600.0,268600.0
646.331639912444,268600,43394.87531172071,193600.0,268600.0
646.331639912444,268600,43394.87531172071,193600.0,268600.0
646.3420306023858,268600,43444.87531172071,193600.0,268600.0
646.3420306023858,268600,43444.87531172071,193600.0,268600.0
646.3524212923276,268600,43494.87531172071,193600.0,268600.0
646.3524212923276,268600,43494.87531172071,193600.0,268600.0
646.3628119822694,268600,43544.87531172071,193600.0,268600.0
646.3628119822694,268600,43544.87531172071,193600.0,268600.0
646.3732026722112,268600,43594.87531172071,193600.0,268600.0
646.3732026722112,268600,43594.87531172071,193600.0,268600.0
646.383593362153,268600,43644.87531172071,193600.0,268600.0
646.383593362153,268600,43644.87531172071,193600.0,268600.0
646.3939840520948,268600,43694.87531172071,193600.0,268600.0
646.3939840520948,268600,43694.87531172071,193600.0,268600.0
646.4043747420366,268600,43744.87531172071,193600.0,268600.0
646.4043747420366,268600,43744.87531172071,193600.0,268600.0
646.4147654319784,268600,43794.87531172071,193600.0,268600.0
646.4147654319784,268600,43794.87531172071,193600.0,268600.0
646.4251561219202,268600,43844.87531172071,193600.0,268600.0
646.4251561219202,268600,43844.87531172071,193600.0,268600.0
646.435546811862,268600,43894.87531172071,193600.0,268600.0
646.435546811862,268600,43894.87531172071,193600.0,268600.0
646.4459375018038,268600,43944.87531172071,193600.0,268600.0
646.4459375018038,268600,43944.87531172071,193600.0,268600.0
646.4563281917456,268600,43994.87531172071,193600.0,268600.0
646.4563281917456,268600,43994.87531172071,193600.0,268600.0
646.4667188816874,268600,44044.87531172071,193600.0,268600.0
646.4667188816874,268600,44044.87531172071,193600.0,268600.0
646.4771095716292,268600,44094.87531172071,193600.0,268600.0
646.4771095716292,268600,44094.87531172071,193600.0,268600.0
646.487500261571,268600,44144.87531172071,193600.0,268600.0
646.487500261571,268600,44144.87531172071,193600.0,268600.0
646.4978909515128,268600,44194.87531172071,193600.0,268600.0
646.4978909515128,268600,44194.87531172071,193600.0,268600.0
646.5082816414546,268600,44244.87531172071,193600.0,268600.0
646.5082816414546,268600,44244.87531172071,193600.0,268600.0
646.5186723313964,268600,44294.87531172071,193600.0,268600.0
646.5186723313964,268600,44294.87531172071,193600.0,268600.0
646.5290630213382,268600,44344.87531172071,193600.0,268600.0
646.5290630213382,268600,44344.87531172071,193600.0,268600.0
646.53945371128,268600,44394.87531172071,193600.0,268600.0
646.53945371128,268600,44394.87531172071,193600.0,268600.0
646.5498444012218,268600,44444.87531172071,193600.0,268600.0
646.5498444012218,268600,44444.87531172071,193600.0,268600.0
646.5602350911636,268600,44494.87531172071,193600.0,268600.0
646.5602350911636,268600,44494.87531172071,193600.0,268600.0
646.5706257811054,268600,44544.87531172071,193600.0,268600.0
646.5706257811054,268600,44544.87531172071,193600.0,268600.0
646.5810164710472,268600,44594.87531172071,193600.0,268600.0
646.5810164710472,268600,44594.87531172071,193600.0,268600.0
646.591407160989,268600,44644.87531172071,193600.0,268600.0
646.591407160989,268600,44644.87531172071,193600.0,268600.0
646.6017978509308,268600,44694.87531172071,193600.0,268600.0
646.6017978509308,268600,44694.87531172071,193600.0,268600.0
646.6121885408726,268600,44744.87531172071,193600.0,268600.0
646.6121885408726,268600,44744.87531172071,193600.0,268600.0
646.6225792308144,268600,44794.87531172071,193600.0,268600.0
646.6225792308144,268600,44794.87531172071,193600.0,268600.0
646.6329699207562,268600,44844.87531172071,193600.0,268600.0
646.6329699207562,268600,44844.87531172071,193600.0,268600.0
646.643360610698,268600,44894.87531172071,193600.0,268600.0
646.643360610698,268600,44894.87531172071,193600.0,268600.0
646.6537513006398,268600,44944.87531172071,193600.0,268600.0
646.6537513006398,268600,44944.87531172071,193600.0,268600.0
646.6641419905816,268600,44994.87531172071,193600.0,268600.0
646.6641419905816,268600,44994.87531172071,193600.0,268600.0
646.6745326805234,268600,45044.87531172071,193600.0,268600.0
646.6745326805234,268600,45044.87531172071,193600.0,268600.0
646.6849233704652,268600,45094.87531172071,193600.0,268600.0
646.6849233704652,268600,45094.87531172071,193600.0,268600.0
646.695314060407,268600,45144.87531172071,193600.0,268600.0
646.695314060407,268600,45144.87531172071,193600.0,268600.0
646.7057047503488,268600,45194.87531172071,193600.0,268600.0
646.7057047503488,268600,45194.87531172071,193600.0,268600.0
646.7160954402906,268600,45244.87531172071,193600.0,268600.0
646.7160954402906,268600,45244.87531172071,193600.0,268600.0
646.7264861302324,268600,45294.87531172071,193600.0,268600.0
646.7264861302324,268600,45294.87531172071,193600.0,268600.0
646.7368768201742,268600,45344.87531172071,193600.0,268600.0
646.7368768201742,268600,45344.87531172071,193600.0,268600.0
646.747267510116,268600,45394.87531172071,193600.0,268600.0
646.747267510116,268600,45394.87531172071,193600.0,268600.0
646.7576582000578,268600,45444.87531172071,193600.0,268600.0
646.7576582000578,268600,45444.87531172071,193600.0,268600.0
646.7680488899996,268600,45494.87531172071,193600.0,268600.0
646.7680488899996,268600,45494.87531172071,193600.0,268600.0
646.7784395799414,268600,45544.87531172071,193600.0,268600.0
646.7784395799414,268600,45544.87531172071,193600.0,268600.0
646.7888302698832,268600,45594.87531172071,193600.0,268600.0
646.7888302698832,268600,45594.87531172071,193600.0,268600.0
646.799220959825,268600,45644.87531172071,193600.0,268600.0
646.799220959825,268600,45644.87531172071,193600.0,268600.0
646.8096116497668,268600,45694.87531172071,193600.0,268600.0
646.8096116497668,268600,45694.87531172071,193600.0,268600.0
646.8200023397086,268600,45744.87531172071,193600.0,268600.0
646.8200023397086,268600,45744.87531172071,193600.0,268600.0
646.8303930296504,268600,45794.87531172071,193600.0,268600.0
646.8303930296504,268600,45794.87531172071,193600.0,268600.0
646.8407837195922,268600,45844.87531172071,193600.0,268600.0
646.8407837195922,268600,45844.87531172071,193600.0,268600.0
646.851174409534,268600,45894.87531172071,193600.0,268600.0
646.851174409534,268600,45894.87531172071,193600.0,268600.0
646.8615650994758,268600,45944.87531172071,193600.0,268600.0
646.8615650994758,268600,45944.87531172071,193600.0,268600.0
646.8719557894176,268600,45994.87531172071,193600.0,268600.0
646.8719557894176,268600,45994.87531172071,193600.0,268600.0
646.8823464793594,268600,46044.87531172071,193600.0,268600.0
646.8823464793594,268600,46044.87531172071,193600.0,268600.0
646.8927371693012,268600,46094.87531172071,193600.0,268600.0
646.8927371693012,268600,46094.87531172071,193600.0,268600.0
646.903127859243,268600,46144.87531172071,193600.0,268600.0
646.903127859243,268600,46144.87531172071,193600.0,268600.0
646.9135185491848,268600,46194.87531172071,193600.0,268600.0
646.9135185491848,268600,46194.87531172071,193600.0,268600.0
646.9239092391266,268600,46244.87531172071,193600.0,268600.0
646.9239092391266,268600,46244.87531172071,193600.0,268600.0
646.9342999290684,268600,46294.87531172071,193600.0,268600.0
646.9342999290684,268600,46294.87531172071,193600.0,268600.0
646.9446906190102,268600,46344.87531172071,193600.0,268600.0
646.9446906190102,268600,46344.87531172071,193600.0,268600.0
646.955081308952,268600,46394.87531172071,193600.0,268600.0
646.955081308952,268600,46394.87531172071,193600.0,268600.0
646.9654719988938,268600,46444.87531172071,193600.0,268600.0
646.9654719988938,268600,46444.87531172071,193600.0,268600.0
646.9758626888356,268600,46494.87531172071,193600.0,268600.0
646.9758626888356,268600,46494.87531172071,193600.0,268600.0
646.9862533787774,268600,46544.87531172071,193600.0,268600.0
646.9862533787774,268600,46544.87531172071,193600.0,268600.0
646.9966440687192,268600,46594.87531172071,193600.0,268600.0
646.9966440687192,268600,46594.87531172071,193600.0,268600.0
647.007034758661,268600,46644.87531172071,193600.0,268600.0
647.007034758661,268600,46644.87531172071,193600.0,268600.0
647.0174254486028,268600,46694.87531172071,193600.0,268600.0
647.0174254486028,268600,46694.87531172071,193600.0,268600.0
647.0278161385446,268600,46744.87531172071,193600.0,268600.0
647.0278161385446,268600,46744.87531172071,193600.0,268600.0
647.0382068284864,268600,46794.87531172071,193600.0,268600.0
647.0382068284864,268600,46794.87531172071,193600.0,268600.0
647.0485975184282,268600,46844.87531172071,193600.0,268600.0
647.0485975184282,268600,46844.87531172071,193600.0,268600.0
647.05898820837,268600,46894.87531172071,193600.0,268600.0
647.05898820837,268600,46894.87531172071,193600.0,268600.0
647.0693788983118,268600,46944.87531172071,193600.0,268600.0
647.0693788983118,268600,46944.87531172071,193600.0,268600.0
647.0797695882536,268600,46994.87531172071,193600.0,268600.0
647.0797695882536,268600,46994.87531172071,193600.0,268600.0
647.0901602781954,268600,47044.87531172071,193600.0,268600.0
647.0901602781954,268600,47044.87531172071,193600.0,268600.0
647.1005509681372,268600,47094.87531172071,193600.0,268600.0
647.1005509681372,268600,47094.87531172071,193600.0,268600.0
647.110941658079,268600,47144.87531172071,193600.0,268600.0
647.110941658079,268600,47144.87531172071,193600.0,268600.0
647.1213323480208,268600,47194.87531172071,193600.0,268600.0
647.1213323480208,268600,47194.87531172071,193600.0,268600.0
647.1317230379626,268600,47244.87531172071,193600.0,268600.0
647.1317230379626,268600,47244.87531172071,193600.0,268600.0
647.1421137279044,268600,47294.87531172071,193600.0,268600.0
647.1421137279044,268600,47294.87531172071,193600.0,268600.0
647.1525044178462,268600,47344.87531172071,193600.0,268600.0
647.1525044178462,268600,47344.87531172071,193600.0,268600.0
647.162895107788,268600,47394.87531172071,193600.0,268600.0
647.162895107788,268600,47394.87531172071,193600.0,268600.0
647.1732857977298,268600,47444.87531172071,193600.0,268600.0
647.1732857977298,268600,47444.87531172071,193600.0,268600.0
647.1836764876716,268600,47494.87531172071,193600.0,268600.0
647.1836764876716,268600,47494.87531172071,193600.0,268600.0
647.1940671776134,268600,47544.87531172071,193600.0,268600.0
647.1940671776134,268600,47544.87531172071,193600.0,268600.0
647.2044578675552,268600,47594.87531172071,193600.0,268600.0
647.2044578675552,268600,47594.87531172071,193600.0,268600.0
647.214848557497,268600,47644.87531172071,193600.0,268600.0
647.214848557497,268600,47644.87531172071,193600.0,268600.0
647.2252392474388,268600,47694.87531172071,193600.0,268600.0
647.2252392474388,268600,47694.87531172071,193600.0,268600.0
647.2356299373806,268600,47744.87531172071,193600.0,268600.0
647.2356299373806,268600,47744.87531172071,193600.0,268600.0
647.2460206273224,268600,47794.87531172071,193600.0,268600.0
647.2460206273224,268600,47794.87531172071,193600.0,268600.0
647.2564113172642,268600,47844.87531172071,193600.0,268600.0
647.2564113172642,268600,47844.87531172071,193600.0,268600.0
647.266802007206,268600,47894.87531172071,193600.0,268600.0
647.266802007206,268600,47894.87531172071,193600.0,268600.0
647.2771926971478,268600,47944.87531172071,193600.0,268600.0
647.2771926971478,268600,47944.87531172071,193600.0,268600.0
647.2875833870896,268600,47994.87531172071,193600.0,268600.0
647.2875833870896,268600,47994.87531172071,193600.0,268600.0
647.2979740770314,268600,48044.87531172071,193600.0,268600.0
647.2979740770314,268600,48044.87531172071,193600.0,268600.0
647.3083647669732,268600,48094.87531172071,193600.0,268600.0
647.3083647669732,268600,48094.87531172071,193600.0,268600.0
647.318755456915,268600,48144.87531172071,193600.0,268600.0
647.318755456915,268600,48144.87531172071,193600.0,268600.0
647.3291461468568,268600,48194.87531172071,193600.0,268600.0
647.3291461468568,268600,48194.87531172071,193600.0,268600.0
647.3395368367986,268600,48244.87531172071,193600.0,268600.0
647.3395368367986,268600,48244.87531172071,193600.0,268600.0
647.3499275267404,268600,48294.87531172071,193600.0,268600.0
647.3499275267404,268600,48294.87531172071,193600.0,268600.0
647.3603182166822,268600,48344.87531172071,193600.0,268600.0
647.3603182166822,268600,48344.87531172071,193600.0,268600.0
647.370708906624,268600,48394.87531172071,193600.0,268600.0
647.370708906624,268600,48394.87531172071,193600.0,268600.0
647.3810995965658,268600,48444.87531172071,193600.0,268600.0
647.3810995965658,268600,48444.87531172071,193600.0,268600.0
647.3914902865076,268600,48494.87531172071,193600.0,268600.0
647.3914902865076,268600,48494.87531172071,193600.0,268600.0
647.4018809764494,268600,48544.87531172071,193600.0,268600.0
647.4018809764494,268600,48544.87531172071,193600.0,268600.0
647.4122716663912,268600,48594.87531172071,193600.0,268600.0
647.4122716663912,268600,48594.87531172071,193600.0,268600.0
647.422662356333,268600,48644.87531172071,193600.0,268600.0
647.422662356333,268600,48644.87531172071,193600.0,268600.0
647.4330530462748,268600,48694.87531172071,193600.0,268600.0
647.4330530462748,268600,48694.87531172071,193600.0,268600.0
647.4434437362166,268600,48744.87531172071,193600.0,268600.0
647.4434437362166,268600,48744.87531172071,193600.0,268600.0
647.4538344261584,268600,48794.87531172071,193600.0,268600.0
647.4538344261584,268600,48794.87531172071,193600.0,268600.0
647.4642251161002,268600,48844.87531172071,193600.0,268600.0
647.4642251161002,268600,48844.87531172071,193600.0,268600.0
647.474615806042,268600,48894.87531172071,193600.0,268600.0
647.474615806042,268600,48894.87531172071,193600.0,268600.0
647.4850064959838,268600,48944.87531172071,193600.0,268600.0
647.4850064959838,268600,48944.87531172071,193600.0,268600.0
647.4953971859256,268600,48994.87531172071,193600.0,268600.0
647.4953971859256,268600,48994.87531172071,193600.0,268600.0
647.5057878758674,268600,49044.87531172071,193600.0,268600.0
647.5057878758674,268600,49044.87531172071,193600.0,268600.0
647.5161785658092,268600,49094.87531172071,193600.0,268600.0
647.5161785658092,268600,49094.87531172071,193600.0,268600.0
647.526569255751,268600,49144.87531172071,193600.0,268600.0
647.526569255751,268600,49144.87531172071,193600.0,268600.0
647.5369599456928,268600,49194.87531172071,193600.0,268600.0
647.5369599456928,268600,49194.87531172071,193600.0,268600.0
647.5473506356346,268600,49244.87531172071,193600.0,268600.0
647.5473506356346,268600,49244.87531172071,193600.0,268600.0
647.5577413255764,268600,49294.87531172071,193600.0,268600.0
647.5577413255764,268600,49294.87531172071,193600.0,268600.0
647.5681320155182,268600,49344.87531172071,193600.0,268600.0
647.5681320155182,268600,49344.87531172071,193600.0,268600.0
647.57852270546,268600,49394.87531172071,193600.0,268600.0
647.57852270546,268600,49394.87531172071,193600.0,268600.0
647.5889133954018,268600,49444.87531172071,193600.0,268600.0
647.5889133954018,268600,49444.87531172071,193600.0,268600.0
647.5993040853436,268600,49494.87531172071,193600.0,268600.0
647.5993040853436,268600,49494.87531172071,193600.0,268600.0
647.6096947752854,268600,49544.87531172071,193600.0,268600.0
647.6096947752854,268600,49544.87531172071,193600.0,268600.0
647.6200854652272,268600,49594.87531172071,193600.0,268600.0
647.6200854652272,268600,49594.87531172071,193600.0,268600.0
647.630476155169,268600,49644.87531172071,193600.0,268600.0
647.630476155169,268600,49644.87531172071,193600.0,268600.0
647.6408668451108,268600,49694.87531172071,193600.0,268600.0
647.6408668451108,268600,49694.87531172071,193600.0,268600.0
647.6512575350527,268600,49744.87531172071,193600.0,268600.0
647.6512575350527,268600,49744.87531172071,193600.0,268600.0
647.6616482249945,268600,49794.87531172071,193600.0,268600.0
647.6616482249945,268600,49794.87531172071,193600.0,268600.0
647.6720389149363,268600,49844.87531172071,193600.0,268600.0
647.6720389149363,268600,49844.87531172071,193600.0,268600.0
647.682429604878,268600,49894.87531172071,193600.0,268600.0
647.682429604878,268600,49894.87531172071,193600.0,268600.0
647.6928202948199,268600,49944.87531172071,193600.0,268600.0
647.6928202948199,268600,49944.87531172071,193600.0,268600.0
647.7032109847617,268600,49994.87531172071,193600.0,268600.0
647.7032109847617,268600,49994.87531172071,193600.0,268600.0
647.7136016747035,268600,50044.87531172071,193600.0,268600.0
647.7136016747035,268600,50044.87531172071,193600.0,268600.0
647.7239923646453,268600,50094.87531172071,193600.0,268600.0
647.7239923646453,268600,50094.87531172071,193600.0,268600.0
647.734383054587,268600,50144.87531172071,193600.0,268600.0
647.734383054587,268600,50144.87531172071,193600.0,268600.0
647.7447737445289,268600,50194.87531172071,193600.0,268600.0
647.7447737445289,268600,50194.87531172071,193600.0,268600.0
647.7551644344707,268600,50244.87531172071,193600.0,268600.0
647.7551644344707,268600,50244.87531172071,193600.0,268600.0
647.7655551244125,268600,50294.87531172071,193600.0,268600.0
647.7655551244125,268600,50294.87531172071,193600.0,268600.0
647.7759458143543,268600,50344.87531172071,193600.0,268600.0
647.7759458143543,268600,50344.87531172071,193600.0,268600.0
647.7863365042961,268600,50394.87531172071,193600.0,268600.0
647.7863365042961,268600,50394.87531172071,193600.0,268600.0
647.7967271942379,268600,50444.87531172071,193600.0,268600.0
647.7967271942379,268600,50444.87531172071,193600.0,268600.0
647.8071178841797,268600,50494.87531172071,193600.0,268600.0
647.8071178841797,268600,50494.87531172071,193600.0,268600.0
647.8175085741215,268600,50544.87531172071,193600.0,268600.0
647.8175085741215,268600,50544.87531172071,193600.0,268600.0
647.8278992640633,268600,50594.87531172071,193600.0,268600.0
647.8278992640633,268600,50594.87531172071,193600.0,268600.0
647.8382899540051,268600,50644.87531172071,193600.0,268600.0
647.8382899540051,268600,50644.87531172071,193600.0,268600.0
647.8486806439469,268600,50694.87531172071,193600.0,268600.0
647.8486806439469,268600,50694.87531172071,193600.0,268600.0
647.8590713338887,268600,50744.87531172071,193600.0,268600.0
647.8590713338887,268600,50744.87531172071,193600.0,268600.0
647.8694620238305,268600,50794.87531172071,193600.0,268600.0
647.8694620238305,268600,50794.87531172071,193600.0,268600.0
647.8798527137723,268600,50844.87531172071,193600.0,268600.0
647.8798527137723,268600,50844.87531172071,193600.0,268600.0
647.8902434037141,268600,50894.87531172071,193600.0,268600.0
647.8902434037141,268600,50894.87531172071,193600.0,268600.0
647.9006340936559,268600,50944.87531172071,193600.0,268600.0
647.9006340936559,268600,50944.87531172071,193600.0,268600.0
647.9110247835977,268600,50994.87531172071,193600.0,268600.0
647.9110247835977,268600,50994.87531172071,193600.0,268600.0
647.9214154735395,268600,51044.87531172071,193600.0,268600.0
647.9214154735395,268600,51044.87531172071,193600.0,268600.0
647.9318061634813,268600,51094.87531172071,193600.0,268600.0
647.9318061634813,268600,51094.87531172071,193600.0,268600.0
647.9421968534231,268600,51144.87531172071,193600.0,268600.0
647.9421968534231,268600,51144.87531172071,193600.0,268600.0
647.9525875433649,268600,51194.87531172071,193600.0,268600.0
647.9525875433649,268600,51194.87531172071,193600.0,268600.0
647.9629782333067,268600,51244.87531172071,193600.0,268600.0
647.9629782333067,268600,51244.87531172071,193600.0,268600.0
647.9733689232485,268600,51294.87531172071,193600.0,268600.0
647.9733689232485,268600,51294.87531172071,193600.0,268600.0
647.9837596131903,268600,51344.87531172071,193600.0,268600.0
647.9837596131903,268600,51344.87531172071,193600.0,268600.0
647.9941503031321,268600,51394.87531172071,193600.0,268600.0
647.9941503031321,268600,51394.87531172071,193600.0,268600.0
648.0045409930739,268600,51444.87531172071,193600.0,268600.0
648.0045409930739,268600,51444.87531172071,193600.0,268600.0
648.0149316830157,268600,51494.87531172071,193600.0,268600.0
648.0149316830157,268600,51494.87531172071,193600.0,268600.0
648.0253223729575,268600,51544.87531172071,193600.0,268600.0
648.0253223729575,268600,51544.87531172071,193600.0,268600.0
648.0357130628993,268600,51594.87531172071,193600.0,268600.0
648.0357130628993,268600,51594.87531172071,193600.0,268600.0
648.0461037528411,268600,51644.87531172071,193600.0,268600.0
648.0461037528411,268600,51644.87531172071,193600.0,268600.0
648.0564944427829,268600,51694.87531172071,193600.0,268600.0
648.0564944427829,268600,51694.87531172071,193600.0,268600.0
648.0668851327247,268600,51744.87531172071,193600.0,268600.0
648.0668851327247,268600,51744.87531172071,193600.0,268600.0
648.0772758226665,268600,51794.87531172071,193600.0,268600.0
648.0772758226665,268600,51794.87531172071,193600.0,268600.0
648.0876665126083,268600,51844.87531172071,193600.0,268600.0
648.0876665126083,268600,51844.87531172071,193600.0,268600.0
648.0980572025501,268600,51894.87531172071,193600.0,268600.0
648.0980572025501,268600,51894.87531172071,193600.0,268600.0
648.1084478924919,268600,51944.87531172071,193600.0,268600.0
648.1084478924919,268600,51944.87531172071,193600.0,268600.0
648.1188385824337,268600,51994.87531172071,193600.0,268600.0
648.1188385824337,268600,51994.87531172071,193600.0,268600.0
648.1292292723755,268600,52044.87531172071,193600.0,268600.0
648.1292292723755,268600,52044.87531172071,193600.0,268600.0
648.1396199623173,268600,52094.87531172071,193600.0,268600.0
648.1396199623173,268600,52094.87531172071,193600.0,268600.0
648.1500106522591,268600,52144.87531172071,193600.0,268600.0
648.1500106522591,268600,52144.87531172071,193600.0,268600.0
648.1604013422009,268600,52194.87531172071,193600.0,268600.0
648.1604013422009,268600,52194.87531172071,193600.0,268600.0
648.1707920321427,268600,52244.87531172071,193600.0,268600.0
648.1707920321427,268600,52244.87531172071,193600.0,268600.0
648.1811827220845,268600,52294.87531172071,193600.0,268600.0
648.1811827220845,268600,52294.87531172071,193600.0,268600.0
648.1915734120263,268600,52344.87531172071,193600.0,268600.0
648.1915734120263,268600,52344.87531172071,193600.0,268600.0
648.2019641019681,268600,52394.87531172071,193600.0,268600.0
648.2019641019681,268600,52394.87531172071,193600.0,268600.0
648.2123547919099,268600,52444.87531172071,193600.0,268600.0
648.2123547919099,268600,52444.87531172071,193600.0,268600.0
648.2227454818517,268600,52494.87531172071,193600.0,268600.0
648.2227454818517,268600,52494.87531172071,193600.0,268600.0
648.2331361717935,268600,52544.87531172071,193600.0,268600.0
648.2331361717935,268600,52544.87531172071,193600.0,268600.0
648.2435268617353,268600,52594.87531172071,193600.0,268600.0
648.2435268617353,268600,52594.87531172071,193600.0,268600.0
648.2539175516771,268600,52644.87531172071,193600.0,268600.0
648.2539175516771,268600,52644.87531172071,193600.0,268600.0
648.2643082416189,268600,52694.87531172071,193600.0,268600.0
648.2643082416189,268600,52694.87531172071,193600.0,268600.0
648.2746989315607,268600,52744.87531172071,193600.0,268600.0
648.2746989315607,268600,52744.87531172071,193600.0,268600.0
648.2850896215025,268600,52794.87531172071,193600.0,268600.0
648.2850896215025,268600,52794.87531172071,193600.0,268600.0
648.2954803114443,268600,52844.87531172071,193600.0,268600.0
648.2954803114443,268600,52844.87531172071,193600.0,268600.0
648.3058710013861,268600,52894.87531172071,193600.0,268600.0
648.3058710013861,268600,52894.87531172071,193600.0,268600.0
648.3162616913279,268600,52944.87531172071,193600.0,268600.0
648.3162616913279,268600,52944.87531172071,193600.0,268600.0
648.3266523812697,268600,52994.87531172071,193600.0,268600.0
648.3266523812697,268600,52994.87531172071,193600.0,268600.0
648.3370430712115,268600,53044.87531172071,193600.0,268600.0
648.3370430712115,268600,53044.87531172071,193600.0,268600.0
648.3474337611533,268600,53094.87531172071,193600.0,268600.0
648.3474337611533,268600,53094.87531172071,193600.0,268600.0
648.3578244510951,268600,53144.87531172071,193600.0,268600.0
648.3578244510951,268600,53144.87531172071,193600.0,268600.0
648.3682151410369,268600,53194.87531172071,193600.0,268600.0
648.3682151410369,268600,53194.87531172071,193600.0,268600.0
648.3786058309787,268600,53244.87531172071,193600.0,268600.0
648.3786058309787,268600,53244.87531172071,193600.0,268600.0
648.3889965209205,268600,53294.87531172071,193600.0,268600.0
648.3889965209205,268600,53294.87531172071,193600.0,268600.0
648.3993872108623,268600,53344.87531172071,193600.0,268600.0
648.3993872108623,268600,53344.87531172071,193600.0,268600.0
648.4097779008041,268600,53394.87531172071,193600.0,268600.0
648.4097779008041,268600,53394.87531172071,193600.0,268600.0
648.4201685907459,268600,53444.87531172071,193600.0,268600.0
648.4201685907459,268600,53444.87531172071,193600.0,268600.0
648.4305592806877,268600,53494.87531172071,193600.0,268600.0
648.4305592806877,268600,53494.87531172071,193600.0,268600.0
648.4409499706295,268600,53544.87531172071,193600.0,268600.0
648.4409499706295,268600,53544.87531172071,193600.0,268600.0
648.4513406605713,268600,53594.87531172071,193600.0,268600.0
648.4513406605713,268600,53594.87531172071,193600.0,268600.0
648.4617313505131,268600,53644.87531172071,193600.0,268600.0
648.4617313505131,268600,53644.87531172071,193600.0,268600.0
648.4721220404549,268600,53694.87531172071,193600.0,268600.0
648.4721220404549,268600,53694.87531172071,193600.0,268600.0
648.4825127303967,268600,53744.87531172071,193600.0,268600.0
648.4825127303967,268600,53744.87531172071,193600.0,268600.0
648.4929034203385,268600,53794.87531172071,193600.0,268600.0
648.4929034203385,268600,53794.87531172071,193600.0,268600.0
648.5032941102803,268600,53844.87531172071,193600.0,268600.0
648.5032941102803,268600,53844.87531172071,193600.0,268600.0
648.5136848002221,268600,53894.87531172071,193600.0,268600.0
648.5136848002221,268600,53894.87531172071,193600.0,268600.0
648.5240754901639,268600,53944.87531172071,193600.0,268600.0
648.5240754901639,268600,53944.87531172071,193600.0,268600.0
648.5344661801057,268600,53994.87531172071,193600.0,268600.0
648.5344661801057,268600,53994.87531172071,193600.0,268600.0
648.5448568700475,268600,54044.87531172071,193600.0,268600.0
648.5448568700475,268600,54044.87531172071,193600.0,268600.0
648.5552475599893,268600,54094.87531172071,193600.0,268600.0
648.5552475599893,268600,54094.87531172071,193600.0,268600.0
648.5656382499311,268600,54144.87531172071,193600.0,268600.0
648.5656382499311,268600,54144.87531172071,193600.0,268600.0
648.5760289398729,268600,54194.87531172071,193600.0,268600.0
648.5760289398729,268600,54194.87531172071,193600.0,268600.0
648.5864196298147,268600,54244.87531172071,193600.0,268600.0
648.5864196298147,268600,54244.87531172071,193600.0,268600.0
648.5968103197565,268600,54294.87531172071,193600.0,268600.0
648.5968103197565,268600,54294.87531172071,193600.0,268600.0
648.6072010096983,268600,54344.87531172071,193600.0,268600.0
648.6072010096983,268600,54344.87531172071,193600.0,268600.0
648.6175916996401,268600,54394.87531172071,193600.0,268600.0
648.6175916996401,268600,54394.87531172071,193600.0,268600.0
648.6279823895819,268600,54444.87531172071,193600.0,268600.0
648.6279823895819,268600,54444.87531172071,193600.0,268600.0
648.6383730795237,268600,54494.87531172071,193600.0,268600.0
648.6383730795237,268600,54494.87531172071,193600.0,268600.0
648.6487637694655,268600,54544.87531172071,193600.0,268600.0
648.6487637694655,268600,54544.87531172071,193600.0,268600.0
648.6591544594073,268600,54594.87531172071,193600.0,268600.0
648.6591544594073,268600,54594.87531172071,193600.0,268600.0
648.6695451493491,268600,54644.87531172071,193600.0,268600.0
648.6695451493491,268600,54644.87531172071,193600.0,268600.0
648.6799358392909,268600,54694.87531172071,193600.0,268600.0
648.6799358392909,268600,54694.87531172071,193600.0,268600.0
648.6903265292327,268600,54744.87531172071,193600.0,268600.0
648.6903265292327,268600,54744.87531172071,193600.0,268600.0
648.7007172191745,268600,54794.87531172071,193600.0,268600.0
648.7007172191745,268600,54794.87531172071,193600.0,268600.0
648.7111079091163,268600,54844.87531172071,193600.0,268600.0
648.7111079091163,268600,54844.87531172071,193600.0,268600.0
648.7214985990581,268600,54894.87531172071,193600.0,268600.0
648.7214985990581,268600,54894.87531172071,193600.0,268600.0
648.7318892889999,268600,54944.87531172071,193600.0,268600.0
648.7318892889999,268600,54944.87531172071,193600.0,268600.0
648.7422799789417,268600,54994.87531172071,193600.0,268600.0
648.7422799789417,268600,54994.87531172071,193600.0,268600.0
648.7526706688835,268600,55044.87531172071,193600.0,268600.0
648.7526706688835,268600,55044.87531172071,193600.0,268600.0
648.7630613588253,268600,55094.87531172071,193600.0,268600.0
648.7630613588253,268600,55094.87531172071,193600.0,268600.0
648.7734520487671,268600,55144.87531172071,193600.0,268600.0
648.7734520487671,268600,55144.87531172071,193600.0,268600.0
648.7838427387089,268600,55194.87531172071,193600.0,268600.0
648.7838427387089,268600,55194.87531172071,193600.0,268600.0
648.7942334286507,268600,55244.87531172071,193600.0,268600.0
648.7942334286507,268600,55244.87531172071,193600.0,268600.0
648.8046241185925,268600,55294.87531172071,193600.0,268600.0
648.8046241185925,268600,55294.87531172071,193600.0,268600.0
648.8102713678841,268600,55322.04987531172,193600.0,268600.0
648.8593583279034,268600,55322.04987531172,193600.0,268600.0
648.8593583279034,268600,55322.04987531172,193600.0,268600.0
648.9668852096238,268600,55322.04987531172,193600.0,268600.0
648.9668852096238,268600,55322.04987531172,193600.0,268600.0
649.0744120913442,268600,55322.04987531172,193600.0,268600.0
649.0744120913442,268600,55322.04987531172,193600.0,268600.0
649.1819389730647,268600,55322.04987531172,193600.0,268600.0
649.1819389730647,268600,55322.04987531172,193600.0,268600.0
649.2894658547851,268600,55322.04987531172,193600.0,268600.0
649.2894658547851,268600,55322.04987531172,193600.0,268600.0
649.3969927365056,268600,55322.04987531172,193600.0,268600.0
649.3969927365056,268600,55322.04987531172,193600.0,268600.0
649.504519618226,268600,55322.04987531172,193600.0,268600.0
649.504519618226,268600,55322.04987531172,193600.0,268600.0
649.6120464999465,268600,55322.04987531172,193600.0,268600.0
649.6120464999465,268600,55322.04987531172,193600.0,268600.0
649.7195733816669,268600,55322.04987531172,193600.0,268600.0
649.7195733816669,268600,55322.04987531172,193600.0,268600.0
649.8271002633874,268600,55322.04987531172,193600.0,268600.0
649.8271002633874,268600,55322.04987531172,193600.0,268600.0
649.9346271451078,268600,55322.04987531172,193600.0,268600.0
649.9346271451078,268600,55322.04987531172,193600.0,268600.0
650.0421540268283,268600,55322.04987531172,193600.0,268600.0
650.0421540268283,268600,55322.04987531172,193600.0,268600.0
650.1496809085487,268600,55322.04987531172,193600.0,268600.0
650.1496809085487,268600,55322.04987531172,193600.0,268600.0
650.2572077902691,268600,55322.04987531172,193600.0,268600.0
650.2572077902691,268600,55322.04987531172,193600.0,268600.0
650.3647346719896,268600,55322.04987531172,193600.0,268600.0
650.3647346719896,268600,55322.04987531172,193600.0,268600.0
650.47226155371,268600,55322.04987531172,193600.0,268600.0
650.47226155371,268600,55322.04987531172,193600.0,268600.0
650.5797884354305,268600,55322.04987531172,193600.0,268600.0
650.5797884354305,268600,55322.04987531172,193600.0,268600.0
650.6873153171509,268600,55322.04987531172,193600.0,268600.0
650.6873153171509,268600,55322.04987531172,193600.0,268600.0
650.7948421988714,268600,55322.04987531172,193600.0,268600.0
650.7948421988714,268600,55322.04987531172,193600.0,268600.0
650.9023690805918,268600,55322.04987531172,193600.0,268600.0
650.9023690805918,268600,55322.04987531172,193600.0,268600.0
651.0098959623123,268600,55322.04987531172,193600.0,268600.0
651.0098959623123,268600,55322.04987531172,193600.0,268600.0
651.1174228440327,268600,55322.04987531172,193600.0,268600.0
651.1174228440327,268600,55322.04987531172,193600.0,268600.0
651.2249497257532,268600,55322.04987531172,193600.0,268600.0
651.2249497257532,268600,55322.04987531172,193600.0,268600.0
651.3324766074736,268600,55322.04987531172,193600.0,268600.0
651.3324766074736,268600,55322.04987531172,193600.0,268600.0
651.440003489194,268600,55322.04987531172,193600.0,268600.0
651.440003489194,268600,55322.04987531172,193600.0,268600.0
651.5475303709145,268600,55322.04987531172,193600.0,268600.0
651.5475303709145,268600,55322.04987531172,193600.0,268600.0
651.655057252635,268600,55322.04987531172,193600.0,268600.0
651.655057252635,268600,55322.04987531172,193600.0,268600.0
651.7625841343554,268600,55322.04987531172,193600.0,268600.0
651.7625841343554,268600,55322.04987531172,193600.0,268600.0
651.8701110160758,268600,55322.04987531172,193600.0,268600.0
651.8701110160758,268600,55322.04987531172,193600.0,268600.0
651.9776378977963,268600,55322.04987531172,193600.0,268600.0
651.9776378977963,268600,55322.04987531172,193600.0,268600.0
652.0851647795167,268600,55322.04987531172,193600.0,268600.0
652.0851647795167,268600,55322.04987531172,193600.0,268600.0
652.1926916612372,268600,55322.04987531172,193600.0,268600.0
652.1926916612372,268600,55322.04987531172,193600.0,268600.0
652.3002185429576,268600,55322.04987531172,193600.0,268600.0
652.3002185429576,268600,55322.04987531172,193600.0,268600.0
652.4077454246781,268600,55322.04987531172,193600.0,268600.0
652.4077454246781,268600,55322.04987531172,193600.0,268600.0
652.5152723063985,268600,55322.04987531172,193600.0,268600.0
652.5152723063985,268600,55322.04987531172,193600.0,268600.0
652.622799188119,268600,55322.04987531172,193600.0,268600.0
652.622799188119,268600,55322.04987531172,193600.0,268600.0
652.7303260698394,268600,55322.04987531172,193600.0,268600.0
652.7303260698394,268600,55322.04987531172,193600.0,268600.0
652.8378529515599,268600,55322.04987531172,193600.0,268600.0
652.8378529515599,268600,55322.04987531172,193600.0,268600.0
652.9453798332803,268600,55322.04987531172,193600.0,268600.0
652.9453798332803,268600,55322.04987531172,193600.0,268600.0
653.0529067150007,268600,55322.04987531172,193600.0,268600.0
653.0529067150007,268600,55322.04987531172,193600.0,268600.0
653.1604335967212,268600,55322.04987531172,193600.0,268600.0
653.1604335967212,268600,55322.04987531172,193600.0,268600.0
653.2679604784416,268600,55322.04987531172,193600.0,268600.0
653.2679604784416,268600,55322.04987531172,193600.0,268600.0
653.3754873601621,268600,55322.04987531172,193600.0,268600.0
653.3754873601621,268600,55322.04987531172,193600.0,268600.0
653.4830142418825,268600,55322.04987531172,193600.0,268600.0
653.4830142418825,268600,55322.04987531172,193600.0,268600.0
653.590541123603,268600,55322.04987531172,193600.0,268600.0
653.590541123603,268600,55322.04987531172,193600.0,268600.0
653.6980680053234,268600,55322.04987531172,193600.0,268600.0
653.6980680053234,268600,55322.04987531172,193600.0,268600.0
653.8055948870439,268600,55322.04987531172,193600.0,268600.0
653.8055948870439,268600,55322.04987531172,193600.0,268600.0
653.9131217687643,268600,55322.04987531172,193600.0,268600.0
653.9131217687643,268600,55322.04987531172,193600.0,268600.0
654.0206486504848,268600,55322.04987531172,193600.0,268600.0
654.0206486504848,268600,55322.04987531172,193600.0,268600.0
654.1281755322052,268600,55322.04987531172,193600.0,268600.0
654.1281755322052,268600,55322.04987531172,193600.0,268600.0
654.2357024139257,268600,55322.04987531172,193600.0,268600.0
654.2357024139257,268600,55322.04987531172,193600.0,268600.0
654.3432292956461,268600,55322.04987531172,193600.0,268600.0
654.3432292956461,268600,55322.04987531172,193600.0,268600.0
654.4507561773665,268600,55322.04987531172,193600.0,268600.0
654.4507561773665,268600,55322.04987531172,193600.0,268600.0
654.558283059087,268600,55322.04987531172,193600.0,268600.0
654.558283059087,268600,55322.04987531172,193600.0,268600.0
654.6658099408074,268600,55322.04987531172,193600.0,268600.0
654.6658099408074,268600,55322.04987531172,193600.0,268600.0
654.7733368225279,268600,55322.04987531172,193600.0,268600.0
654.7733368225279,268600,55322.04987531172,193600.0,268600.0
654.8808637042483,268600,55322.04987531172,193600.0,268600.0
654.8808637042483,268600,55322.04987531172,193600.0,268600.0
654.9883905859688,268600,55322.04987531172,193600.0,268600.0
654.9883905859688,268600,55322.04987531172,193600.0,268600.0
655.0959174676892,268600,55322.04987531172,193600.0,268600.0
655.0959174676892,268600,55322.04987531172,193600.0,268600.0
655.2034443494097,268600,55322.04987531172,193600.0,268600.0
655.2034443494097,268600,55322.04987531172,193600.0,268600.0
655.3109712311301,268600,55322.04987531172,193600.0,268600.0
655.3109712311301,268600,55322.04987531172,193600.0,268600.0
655.4184981128506,268600,55322.04987531172,193600.0,268600.0
655.4184981128506,268600,55322.04987531172,193600.0,268600.0
655.526024994571,268600,55322.04987531172,193600.0,268600.0
655.526024994571,268600,55322.04987531172,193600.0,268600.0
655.6335518762914,268600,55322.04987531172,193600.0,268600.0
655.6335518762914,268600,55322.04987531172,193600.0,268600.0
655.7410787580119,268600,55322.04987531172,193600.0,268600.0
655.7410787580119,268600,55322.04987531172,193600.0,268600.0
655.8486056397323,268600,55322.04987531172,193600.0,268600.0
655.8486056397323,268600,55322.04987531172,193600.0,268600.0
655.9561325214528,268600,55322.04987531172,193600.0,268600.0
655.9561325214528,268600,55322.04987531172,193600.0,268600.0
656.0636594031732,268600,55322.04987531172,193600.0,268600.0
656.0636594031732,268600,55322.04987531172,193600.0,268600.0
656.1711862848937,268600,55322.04987531172,193600.0,268600.0
656.1711862848937,268600,55322.04987531172,193600.0,268600.0
656.2787131666141,268600,55322.04987531172,193600.0,268600.0
656.2787131666141,268600,55322.04987531172,193600.0,268600.0
656.3862400483346,268600,55322.04987531172,193600.0,268600.0
656.3862400483346,268600,55322.04987531172,193600.0,268600.0
656.493766930055,268600,55322.04987531172,193600.0,268600.0
656.493766930055,268600,55322.04987531172,193600.0,268600.0
656.6012938117755,268600,55322.04987531172,193600.0,268600.0
656.6012938117755,268600,55322.04987531172,193600.0,268600.0
656.7088206934959,268600,55322.04987531172,193600.0,268600.0
656.7088206934959,268600,55322.04987531172,193600.0,268600.0
656.8163475752164,268600,55322.04987531172,193600.0,268600.0
656.8163475752164,268600,55322.04987531172,193600.0,268600.0
656.9238744569368,268600,55322.04987531172,193600.0,268600.0
656.9238744569368,268600,55322.04987531172,193600.0,268600.0
657.0314013386572,268600,55322.04987531172,193600.0,268600.0
657.0314013386572,268600,55322.04987531172,193600.0,268600.0
657.1389282203777,268600,55322.04987531172,193600.0,268600.0
657.1389282203777,268600,55322.04987531172,193600.0,268600.0
657.2464551020981,268600,55322.04987531172,193600.0,268600.0
657.2464551020981,268600,55322.04987531172,193600.0,268600.0
657.3539819838186,268600,55322.04987531172,193600.0,268600.0
657.3539819838186,268600,55322.04987531172,193600.0,268600.0
657.461508865539,268600,55322.04987531172,193600.0,268600.0
657.461508865539,268600,55322.04987531172,193600.0,268600.0
657.5690357472595,268600,55322.04987531172,193600.0,268600.0
657.5690357472595,268600,55322.04987531172,193600.0,268600.0
657.6765626289799,268600,55322.04987531172,193600.0,268600.0
657.6765626289799,268600,55322.04987531172,193600.0,268600.0
657.7840895107004,268600,55322.04987531172,193600.0,268600.0
657.7840895107004,268600,55322.04987531172,193600.0,268600.0
657.8916163924208,268600,55322.04987531172,193600.0,268600.0
657.8916163924208,268600,55322.04987531172,193600.0,268600.0
657.9991432741413,268600,55322.04987531172,193600.0,268600.0
657.9991432741413,268600,55322.04987531172,193600.0,268600.0
658.1066701558617,268600,55322.04987531172,193600.0,268600.0
658.1066701558617,268600,55322.04987531172,193600.0,268600.0
658.2141970375822,268600,55322.04987531172,193600.0,268600.0
658.2141970375822,268600,55322.04987531172,193600.0,268600.0
658.3217239193026,268600,55322.04987531172,193600.0,268600.0
658.3217239193026,268600,55322.04987531172,193600.0,268600.0
658.429250801023,268600,55322.04987531172,193600.0,268600.0
658.429250801023,268600,55322.04987531172,193600.0,268600.0
658.5367776827435,268600,55322.04987531172,193600.0,268600.0
658.5367776827435,268600,55322.04987531172,193600.0,268600.0
658.6443045644639,268600,55322.04987531172,193600.0,268600.0
658.6443045644639,268600,55322.04987531172,193600.0,268600.0
658.7518314461844,268600,55322.04987531172,193600.0,268600.0
658.7518314461844,268600,55322.04987531172,193600.0,268600.0
658.8593583279048,268600,55322.04987531172,193600.0,268600.0
658.8593583279048,268600,55322.04987531172,193600.0,268600.0
658.9668852096253,268600,55322.04987531172,193600.0,268600.0
658.9668852096253,268600,55322.04987531172,193600.0,268600.0
659.0744120913457,268600,55322.04987531172,193600.0,268600.0
659.0744120913457,268600,55322.04987531172,193600.0,268600.0
659.1819389730662,268600,55322.04987531172,193600.0,268600.0
659.1819389730662,268600,55322.04987531172,193600.0,268600.0
659.2894658547866,268600,55322.04987531172,193600.0,268600.0
659.2894658547866,268600,55322.04987531172,193600.0,268600.0
659.3969927365071,268600,55322.04987531172,193600.0,268600.0
659.3969927365071,268600,55322.04987531172,193600.0,268600.0
659.5045196182275,268600,55322.04987531172,193600.0,268600.0
659.5045196182275,268600,55322.04987531172,193600.0,268600.0
659.612046499948,268600,55322.04987531172,193600.0,268600.0
659.612046499948,268600,55322.04987531172,193600.0,268600.0
659.7195733816684,268600,55322.04987531172,193600.0,268600.0
659.7195733816684,268600,55322.04987531172,193600.0,268600.0
659.8271002633888,268600,55322.04987531172,193600.0,268600.0
659.8271002633888,268600,55322.04987531172,193600.0,268600.0
659.9346271451093,268600,55322.04987531172,193600.0,268600.0
659.9346271451093,268600,55322.04987531172,193600.0,268600.0
660.0421540268297,268600,55322.04987531172,193600.0,268600.0
660.0421540268297,268600,55322.04987531172,193600.0,268600.0
660.1496809085502,268600,55322.04987531172,193600.0,268600.0
660.1496809085502,268600,55322.04987531172,193600.0,268600.0
660.2572077902706,268600,55322.04987531172,193600.0,268600.0
660.2572077902706,268600,55322.04987531172,193600.0,268600.0
660.3647346719911,268600,55322.04987531172,193600.0,268600.0
660.3647346719911,268600,55322.04987531172,193600.0,268600.0
660.4722615537115,268600,55322.04987531172,193600.0,268600.0
660.4722615537115,268600,55322.04987531172,193600.0,268600.0
660.579788435432,268600,55322.04987531172,193600.0,268600.0
660.579788435432,268600,55322.04987531172,193600.0,268600.0
660.6873153171524,268600,55322.04987531172,193600.0,268600.0
660.6873153171524,268600,55322.04987531172,193600.0,268600.0
660.7948421988729,268600,55322.04987531172,193600.0,268600.0
660.7948421988729,268600,55322.04987531172,193600.0,268600.0
660.9023690805933,268600,55322.04987531172,193600.0,268600.0
660.9023690805933,268600,55322.04987531172,193600.0,268600.0
661.0098959623137,268600,55322.04987531172,193600.0,268600.0
661.0098959623137,268600,55322.04987531172,193600.0,268600.0
661.1174228440342,268600,55322.04987531172,193600.0,268600.0
661.1174228440342,268600,55322.04987531172,193600.0,268600.0
661.2249497257546,268600,55322.04987531172,193600.0,268600.0
661.2249497257546,268600,55322.04987531172,193600.0,268600.0
661.3324766074751,268600,55322.04987531172,193600.0,268600.0
661.3324766074751,268600,55322.04987531172,193600.0,268600.0
661.4400034891955,268600,55322.04987531172,193600.0,268600.0
661.4400034891955,268600,55322.04987531172,193600.0,268600.0
661.547530370916,268600,55322.04987531172,193600.0,268600.0
661.547530370916,268600,55322.04987531172,193600.0,268600.0
661.6550572526364,268600,55322.04987531172,193600.0,268600.0
661.6550572526364,268600,55322.04987531172,193600.0,268600.0
661.7625841343569,268600,55322.04987531172,193600.0,268600.0
661.7625841343569,268600,55322.04987531172,193600.0,268600.0
661.8701110160773,268600,55322.04987531172,193600.0,268600.0
661.8701110160773,268600,55322.04987531172,193600.0,268600.0
661.9776378977978,268600,55322.04987531172,193600.0,268600.0
661.9776378977978,268600,55322.04987531172,193600.0,268600.0
662.0851647795182,268600,55322.04987531172,193600.0,268600.0
662.0851647795182,268600,55322.04987531172,193600.0,268600.0
662.1926916612387,268600,55322.04987531172,193600.0,268600.0
662.1926916612387,268600,55322.04987531172,193600.0,268600.0
662.3002185429591,268600,55322.04987531172,193600.0,268600.0
662.3002185429591,268600,55322.04987531172,193600.0,268600.0
662.4077454246795,268600,55322.04987531172,193600.0,268600.0
662.4077454246795,268600,55322.04987531172,193600.0,268600.0
662.5152723064,268600,55322.04987531172,193600.0,268600.0
662.5152723064,268600,55322.04987531172,193600.0,268600.0
662.6227991881204,268600,55322.04987531172,193600.0,268600.0
662.6227991881204,268600,55322.04987531172,193600.0,268600.0
662.7303260698409,268600,55322.04987531172,193600.0,268600.0
662.7303260698409,268600,55322.04987531172,193600.0,268600.0
662.8378529515613,268600,55322.04987531172,193600.0,268600.0
662.8378529515613,268600,55322.04987531172,193600.0,268600.0
662.9453798332818,268600,55322.04987531172,193600.0,268600.0
662.9453798332818,268600,55322.04987531172,193600.0,268600.0
663.0529067150022,268600,55322.04987531172,193600.0,268600.0
663.0529067150022,268600,55322.04987531172,193600.0,268600.0
663.1604335967227,268600,55322.04987531172,193600.0,268600.0
663.1604335967227,268600,55322.04987531172,193600.0,268600.0
663.2679604784431,268600,55322.04987531172,193600.0,268600.0
663.2679604784431,268600,55322.04987531172,193600.0,268600.0
663.3754873601636,268600,55322.04987531172,193600.0,268600.0
663.3754873601636,268600,55322.04987531172,193600.0,268600.0
663.483014241884,268600,55322.04987531172,193600.0,268600.0
663.483014241884,268600,55322.04987531172,193600.0,268600.0
663.5905411236045,268600,55322.04987531172,193600.0,268600.0
663.5905411236045,268600,55322.04987531172,193600.0,268600.0
663.6980680053249,268600,55322.04987531172,193600.0,268600.0
663.6980680053249,268600,55322.04987531172,193600.0,268600.0
663.8055948870453,268600,55322.04987531172,193600.0,268600.0
663.8055948870453,268600,55322.04987531172,193600.0,268600.0
663.9131217687658,268600,55322.04987531172,193600.0,268600.0
663.9131217687658,268600,55322.04987531172,193600.0,268600.0
664.0206486504862,268600,55322.04987531172,193600.0,268600.0
664.0206486504862,268600,55322.04987531172,193600.0,268600.0
664.1281755322067,268600,55322.04987531172,193600.0,268600.0
664.1281755322067,268600,55322.04987531172,193600.0,268600.0
664.2357024139271,268600,55322.04987531172,193600.0,268600.0
664.2357024139271,268600,55322.04987531172,193600.0,268600.0
664.3432292956476,268600,55322.04987531172,193600.0,268600.0
664.3432292956476,268600,55322.04987531172,193600.0,268600.0
664.450756177368,268600,55322.04987531172,193600.0,268600.0
664.450756177368,268600,55322.04987531172,193600.0,268600.0
664.5582830590885,268600,55322.04987531172,193600.0,268600.0
664.5582830590885,268600,55322.04987531172,193600.0,268600.0
664.6658099408089,268600,55322.04987531172,193600.0,268600.0
664.6658099408089,268600,55322.04987531172,193600.0,268600.0
664.7733368225294,268600,55322.04987531172,193600.0,268600.0
664.7733368225294,268600,55322.04987531172,193600.0,268600.0
664.8808637042498,268600,55322.04987531172,193600.0,268600.0
664.8808637042498,268600,55322.04987531172,193600.0,268600.0
664.9883905859703,268600,55322.04987531172,193600.0,268600.0
664.9883905859703,268600,55322.04987531172,193600.0,268600.0
665.0959174676907,268600,55322.04987531172,193600.0,268600.0
665.0959174676907,268600,55322.04987531172,193600.0,268600.0
665.2034443494111,268600,55322.04987531172,193600.0,268600.0
665.2034443494111,268600,55322.04987531172,193600.0,268600.0
665.3109712311316,268600,55322.04987531172,193600.0,268600.0
665.3109712311316,268600,55322.04987531172,193600.0,268600.0
665.418498112852,268600,55322.04987531172,193600.0,268600.0
665.418498112852,268600,55322.04987531172,193600.0,268600.0
665.5260249945725,268600,55322.04987531172,193600.0,268600.0
665.5260249945725,268600,55322.04987531172,193600.0,268600.0
665.6335518762929,268600,55322.04987531172,193600.0,268600.0
665.6335518762929,268600,55322.04987531172,193600.0,268600.0
665.7410787580134,268600,55322.04987531172,193600.0,268600.0
665.7410787580134,268600,55322.04987531172,193600.0,268600.0
665.8486056397338,268600,55322.04987531172,193600.0,268600.0
665.8486056397338,268600,55322.04987531172,193600.0,268600.0
665.9561325214543,268600,55322.04987531172,193600.0,268600.0
665.9561325214543,268600,55322.04987531172,193600.0,268600.0
666.0636594031747,268600,55322.04987531172,193600.0,268600.0
666.0636594031747,268600,55322.04987531172,193600.0,268600.0
666.1711862848952,268600,55322.04987531172,193600.0,268600.0
666.1711862848952,268600,55322.04987531172,193600.0,268600.0
666.2787131666156,268600,55322.04987531172,193600.0,268600.0
666.2787131666156,268600,55322.04987531172,193600.0,268600.0
666.386240048336,268600,55322.04987531172,193600.0,268600.0
666.386240048336,268600,55322.04987531172,193600.0,268600.0
666.4937669300565,268600,55322.04987531172,193600.0,268600.0
666.4937669300565,268600,55322.04987531172,193600.0,268600.0
666.6012938117769,268600,55322.04987531172,193600.0,268600.0
666.6012938117769,268600,55322.04987531172,193600.0,268600.0
666.7088206934974,268600,55322.04987531172,193600.0,268600.0
666.7088206934974,268600,55322.04987531172,193600.0,268600.0
666.8163475752178,268600,55322.04987531172,193600.0,268600.0
666.8163475752178,268600,55322.04987531172,193600.0,268600.0
666.9238744569383,268600,55322.04987531172,193600.0,268600.0
666.9238744569383,268600,55322.04987531172,193600.0,268600.0
667.0314013386587,268600,55322.04987531172,193600.0,268600.0
667.0314013386587,268600,55322.04987531172,193600.0,268600.0
667.1389282203792,268600,55322.04987531172,193600.0,268600.0
667.1389282203792,268600,55322.04987531172,193600.0,268600.0
667.2464551020996,268600,55322.04987531172,193600.0,268600.0
667.2464551020996,268600,55322.04987531172,193600.0,268600.0
667.3539819838201,268600,55322.04987531172,193600.0,268600.0
667.3539819838201,268600,55322.04987531172,193600.0,268600.0
667.4615088655405,268600,55322.04987531172,193600.0,268600.0
667.4615088655405,268600,55322.04987531172,193600.0,268600.0
667.569035747261,268600,55322.04987531172,193600.0,268600.0
667.569035747261,268600,55322.04987531172,193600.0,268600.0
667.6765626289814,268600,55322.04987531172,193600.0,268600.0
667.6765626289814,268600,55322.04987531172,193600.0,268600.0
667.7840895107018,268600,55322.04987531172,193600.0,268600.0
667.7840895107018,268600,55322.04987531172,193600.0,268600.0
667.8916163924223,268600,55322.04987531172,193600.0,268600.0
667.8916163924223,268600,55322.04987531172,193600.0,268600.0
667.9991432741427,268600,55322.04987531172,193600.0,268600.0
667.9991432741427,268600,55322.04987531172,193600.0,268600.0
668.1066701558632,268600,55322.04987531172,193600.0,268600.0
668.1066701558632,268600,55322.04987531172,193600.0,268600.0
668.2141970375836,268600,55322.04987531172,193600.0,268600.0
668.2141970375836,268600,55322.04987531172,193600.0,268600.0
668.3217239193041,268600,55322.04987531172,193600.0,268600.0
668.3217239193041,268600,55322.04987531172,193600.0,268600.0
668.4292508010245,268600,55322.04987531172,193600.0,268600.0
668.4292508010245,268600,55322.04987531172,193600.0,268600.0
668.536777682745,268600,55322.04987531172,193600.0,268600.0
668.536777682745,268600,55322.04987531172,193600.0,268600.0
668.6443045644654,268600,55322.04987531172,193600.0,268600.0
668.6443045644654,268600,55322.04987531172,193600.0,268600.0
668.7518314461859,268600,55322.04987531172,193600.0,268600.0
668.7518314461859,268600,55322.04987531172,193600.0,268600.0
668.8593583279063,268600,55322.04987531172,193600.0,268600.0
668.8593583279063,268600,55322.04987531172,193600.0,268600.0
668.9668852096268,268600,55322.04987531172,193600.0,268600.0
668.9668852096268,268600,55322.04987531172,193600.0,268600.0
669.0744120913472,268600,55322.04987531172,193600.0,268600.0
669.0744120913472,268600,55322.04987531172,193600.0,268600.0
669.1819389730676,268600,55322.04987531172,193600.0,268600.0
669.1819389730676,268600,55322.04987531172,193600.0,268600.0
669.2894658547881,268600,55322.04987531172,193600.0,268600.0
669.2894658547881,268600,55322.04987531172,193600.0,268600.0
669.3969927365085,268600,55322.04987531172,193600.0,268600.0
669.3969927365085,268600,55322.04987531172,193600.0,268600.0
669.504519618229,268600,55322.04987531172,193600.0,268600.0
669.504519618229,268600,55322.04987531172,193600.0,268600.0
669.6120464999494,268600,55322.04987531172,193600.0,268600.0
669.6120464999494,268600,55322.04987531172,193600.0,268600.0
669.7195733816699,268600,55322.04987531172,193600.0,268600.0
669.7195733816699,268600,55322.04987531172,193600.0,268600.0
669.8271002633903,268600,55322.04987531172,193600.0,268600.0
669.8271002633903,268600,55322.04987531172,193600.0,268600.0
669.9346271451108,268600,55322.04987531172,193600.0,268600.0
669.9346271451108,268600,55322.04987531172,193600.0,268600.0
670.0421540268312,268600,55322.04987531172,193600.0,268600.0
670.0421540268312,268600,55322.04987531172,193600.0,268600.0
670.1496809085517,268600,55322.04987531172,193600.0,268600.0
670.1496809085517,268600,55322.04987531172,193600.0,268600.0
670.2572077902721,268600,55322.04987531172,193600.0,268600.0
670.2572077902721,268600,55322.04987531172,193600.0,268600.0
670.3647346719926,268600,55322.04987531172,193600.0,268600.0
670.3647346719926,268600,55322.04987531172,193600.0,268600.0
670.472261553713,268600,55322.04987531172,193600.0,268600.0
670.472261553713,268600,55322.04987531172,193600.0,268600.0
670.5797884354334,268600,55322.04987531172,193600.0,268600.0
670.5797884354334,268600,55322.04987531172,193600.0,268600.0
670.6873153171539,268600,55322.04987531172,193600.0,268600.0
670.6873153171539,268600,55322.04987531172,193600.0,268600.0
670.7948421988743,268600,55322.04987531172,193600.0,268600.0
670.7948421988743,268600,55322.04987531172,193600.0,268600.0
670.9023690805948,268600,55322.04987531172,193600.0,268600.0
670.9023690805948,268600,55322.04987531172,193600.0,268600.0
671.0098959623152,268600,55322.04987531172,193600.0,268600.0
671.0098959623152,268600,55322.04987531172,193600.0,268600.0
671.1174228440357,268600,55322.04987531172,193600.0,268600.0
671.1174228440357,268600,55322.04987531172,193600.0,268600.0
671.2249497257561,268600,55322.04987531172,193600.0,268600.0
671.2249497257561,268600,55322.04987531172,193600.0,268600.0
671.3324766074766,268600,55322.04987531172,193600.0,268600.0
671.3324766074766,268600,55322.04987531172,193600.0,268600.0
671.440003489197,268600,55322.04987531172,193600.0,268600.0
671.440003489197,268600,55322.04987531172,193600.0,268600.0
671.5475303709175,268600,55322.04987531172,193600.0,268600.0
671.5475303709175,268600,55322.04987531172,193600.0,268600.0
671.6550572526379,268600,55322.04987531172,193600.0,268600.0
671.6550572526379,268600,55322.04987531172,193600.0,268600.0
671.7625841343583,268600,55322.04987531172,193600.0,268600.0
671.7625841343583,268600,55322.04987531172,193600.0,268600.0
671.8701110160788,268600,55322.04987531172,193600.0,268600.0
671.8701110160788,268600,55322.04987531172,193600.0,268600.0
671.9776378977992,268600,55322.04987531172,193600.0,268600.0
671.9776378977992,268600,55322.04987531172,193600.0,268600.0
672.0851647795197,268600,55322.04987531172,193600.0,268600.0
672.0851647795197,268600,55322.04987531172,193600.0,268600.0
672.1926916612401,268600,55322.04987531172,193600.0,268600.0
672.1926916612401,268600,55322.04987531172,193600.0,268600.0
672.3002185429606,268600,55322.04987531172,193600.0,268600.0
672.3002185429606,268600,55322.04987531172,193600.0,268600.0
672.407745424681,268600,55322.04987531172,193600.0,268600.0
672.407745424681,268600,55322.04987531172,193600.0,268600.0
672.5152723064015,268600,55322.04987531172,193600.0,268600.0
672.5152723064015,268600,55322.04987531172,193600.0,268600.0
672.6227991881219,268600,55322.04987531172,193600.0,268600.0
672.6227991881219,268600,55322.04987531172,193600.0,268600.0
672.7303260698424,268600,55322.04987531172,193600.0,268600.0
672.7303260698424,268600,55322.04987531172,193600.0,268600.0
672.8378529515628,268600,55322.04987531172,193600.0,268600.0
672.8378529515628,268600,55322.04987531172,193600.0,268600.0
672.9453798332833,268600,55322.04987531172,193600.0,268600.0
672.9453798332833,268600,55322.04987531172,193600.0,268600.0
673.0529067150037,268600,55322.04987531172,193600.0,268600.0
673.0529067150037,268600,55322.04987531172,193600.0,268600.0
673.1604335967241,268600,55322.04987531172,193600.0,268600.0
673.1604335967241,268600,55322.04987531172,193600.0,268600.0
673.2679604784446,268600,55322.04987531172,193600.0,268600.0
673.2679604784446,268600,55322.04987531172,193600.0,268600.0
673.375487360165,268600,55322.04987531172,193600.0,268600.0
673.375487360165,268600,55322.04987531172,193600.0,268600.0
673.4830142418855,268600,55322.04987531172,193600.0,268600.0
673.4830142418855,268600,55322.04987531172,193600.0,268600.0
673.5905411236059,268600,55322.04987531172,193600.0,268600.0
673.5905411236059,268600,55322.04987531172,193600.0,268600.0
673.6980680053264,268600,55322.04987531172,193600.0,268600.0
673.6980680053264,268600,55322.04987531172,193600.0,268600.0
673.8055948870468,268600,55322.04987531172,193600.0,268600.0
673.8055948870468,268600,55322.04987531172,193600.0,268600.0
673.9131217687673,268600,55322.04987531172,193600.0,268600.0
673.9131217687673,268600,55322.04987531172,193600.0,268600.0
674.0206486504877,268600,55322.04987531172,193600.0,268600.0
674.0206486504877,268600,55322.04987531172,193600.0,268600.0
674.1281755322082,268600,55322.04987531172,193600.0,268600.0
674.1281755322082,268600,55322.04987531172,193600.0,268600.0
674.2357024139286,268600,55322.04987531172,193600.0,268600.0
674.2357024139286,268600,55322.04987531172,193600.0,268600.0
674.343229295649,268600,55322.04987531172,193600.0,268600.0
674.343229295649,268600,55322.04987531172,193600.0,268600.0
674.4507561773695,268600,55322.04987531172,193600.0,268600.0
674.4507561773695,268600,55322.04987531172,193600.0,268600.0
674.55828305909,268600,55322.04987531172,193600.0,268600.0
674.55828305909,268600,55322.04987531172,193600.0,268600.0
674.6658099408104,268600,55322.04987531172,193600.0,268600.0
674.6658099408104,268600,55322.04987531172,193600.0,268600.0
674.7733368225308,268600,55322.04987531172,193600.0,268600.0
674.7733368225308,268600,55322.04987531172,193600.0,268600.0
674.8808637042513,268600,55322.04987531172,193600.0,268600.0
674.8808637042513,268600,55322.04987531172,193600.0,268600.0
674.9883905859717,268600,55322.04987531172,193600.0,268600.0
674.9883905859717,268600,55322.04987531172,193600.0,268600.0
675.0959174676922,268600,55322.04987531172,193600.0,268600.0
675.0959174676922,268600,55322.04987531172,193600.0,268600.0
675.2034443494126,268600,55322.04987531172,193600.0,268600.0
675.2034443494126,268600,55322.04987531172,193600.0,268600.0
675.3109712311331,268600,55322.04987531172,193600.0,268600.0
675.3109712311331,268600,55322.04987531172,193600.0,268600.0
675.4184981128535,268600,55322.04987531172,193600.0,268600.0
675.4184981128535,268600,55322.04987531172,193600.0,268600.0
675.526024994574,268600,55322.04987531172,193600.0,268600.0
675.526024994574,268600,55322.04987531172,193600.0,268600.0
675.6335518762944,268600,55322.04987531172,193600.0,268600.0
675.6335518762944,268600,55322.04987531172,193600.0,268600.0
675.7410787580149,268600,55322.04987531172,193600.0,268600.0
675.7410787580149,268600,55322.04987531172,193600.0,268600.0
675.8486056397353,268600,55322.04987531172,193600.0,268600.0
675.8486056397353,268600,55322.04987531172,193600.0,268600.0
675.9561325214557,268600,55322.04987531172,193600.0,268600.0
675.9561325214557,268600,55322.04987531172,193600.0,268600.0
676.0636594031762,268600,55322.04987531172,193600.0,268600.0
676.0636594031762,268600,55322.04987531172,193600.0,268600.0
676.1711862848966,268600,55322.04987531172,193600.0,268600.0
676.1711862848966,268600,55322.04987531172,193600.0,268600.0
676.2787131666171,268600,55322.04987531172,193600.0,268600.0
676.2787131666171,268600,55322.04987531172,193600.0,268600.0
676.3862400483375,268600,55322.04987531172,193600.0,268600.0
676.3862400483375,268600,55322.04987531172,193600.0,268600.0
676.493766930058,268600,55322.04987531172,193600.0,268600.0
676.493766930058,268600,55322.04987531172,193600.0,268600.0
676.6012938117784,268600,55322.04987531172,193600.0,268600.0
676.6012938117784,268600,55322.04987531172,193600.0,268600.0
676.7088206934989,268600,55322.04987531172,193600.0,268600.0
676.7088206934989,268600,55322.04987531172,193600.0,268600.0
676.8163475752193,268600,55322.04987531172,193600.0,268600.0
676.8163475752193,268600,55322.04987531172,193600.0,268600.0
676.9238744569398,268600,55322.04987531172,193600.0,268600.0
676.9238744569398,268600,55322.04987531172,193600.0,268600.0
677.0314013386602,268600,55322.04987531172,193600.0,268600.0
677.0314013386602,268600,55322.04987531172,193600.0,268600.0
677.1389282203806,268600,55322.04987531172,193600.0,268600.0
677.1389282203806,268600,55322.04987531172,193600.0,268600.0
677.2464551021011,268600,55322.04987531172,193600.0,268600.0
677.2464551021011,268600,55322.04987531172,193600.0,268600.0
677.3539819838215,268600,55322.04987531172,193600.0,268600.0
677.3539819838215,268600,55322.04987531172,193600.0,268600.0
677.461508865542,268600,55322.04987531172,193600.0,268600.0
677.461508865542,268600,55322.04987531172,193600.0,268600.0
677.5690357472624,268600,55322.04987531172,193600.0,268600.0
677.5690357472624,268600,55322.04987531172,193600.0,268600.0
677.6765626289829,268600,55322.04987531172,193600.0,268600.0
677.6765626289829,268600,55322.04987531172,193600.0,268600.0
677.7840895107033,268600,55322.04987531172,193600.0,268600.0
677.7840895107033,268600,55322.04987531172,193600.0,268600.0
677.8916163924238,268600,55322.04987531172,193600.0,268600.0
677.8916163924238,268600,55322.04987531172,193600.0,268600.0
677.9991432741442,268600,55322.04987531172,193600.0,268600.0
677.9991432741442,268600,55322.04987531172,193600.0,268600.0
678.1066701558647,268600,55322.04987531172,193600.0,268600.0
678.1066701558647,268600,55322.04987531172,193600.0,268600.0
678.2141970375851,268600,55322.04987531172,193600.0,268600.0
678.2141970375851,268600,55322.04987531172,193600.0,268600.0
678.3217239193056,268600,55322.04987531172,193600.0,268600.0
678.3217239193056,268600,55322.04987531172,193600.0,268600.0
678.429250801026,268600,55322.04987531172,193600.0,268600.0
678.429250801026,268600,55322.04987531172,193600.0,268600.0
678.5367776827464,268600,55322.04987531172,193600.0,268600.0
678.5367776827464,268600,55322.04987531172,193600.0,268600.0
678.6443045644669,268600,55322.04987531172,193600.0,268600.0
678.6443045644669,268600,55322.04987531172,193600.0,268600.0
678.7518314461873,268600,55322.04987531172,193600.0,268600.0
678.7518314461873,268600,55322.04987531172,193600.0,268600.0
678.8593583279078,268600,55322.04987531172,193600.0,268600.0
678.8593583279078,268600,55322.04987531172,193600.0,268600.0
678.9668852096282,268600,55322.04987531172,193600.0,268600.0
678.9668852096282,268600,55322.04987531172,193600.0,268600.0
679.0744120913487,268600,55322.04987531172,193600.0,268600.0
679.0744120913487,268600,55322.04987531172,193600.0,268600.0
679.1819389730691,268600,55322.04987531172,193600.0,268600.0
679.1819389730691,268600,55322.04987531172,193600.0,268600.0
679.2894658547896,268600,55322.04987531172,193600.0,268600.0
679.2894658547896,268600,55322.04987531172,193600.0,268600.0
679.39699273651,268600,55322.04987531172,193600.0,268600.0
679.39699273651,268600,55322.04987531172,193600.0,268600.0
679.5045196182305,268600,55322.04987531172,193600.0,268600.0
679.5045196182305,268600,55322.04987531172,193600.0,268600.0
679.6120464999509,268600,55322.04987531172,193600.0,268600.0
679.6120464999509,268600,55322.04987531172,193600.0,268600.0
679.7195733816714,268600,55322.04987531172,193600.0,268600.0
679.7195733816714,268600,55322.04987531172,193600.0,268600.0
679.8271002633918,268600,55322.04987531172,193600.0,268600.0
679.8271002633918,268600,55322.04987531172,193600.0,268600.0
679.9346271451122,268600,55322.04987531172,193600.0,268600.0
679.9346271451122,268600,55322.04987531172,193600.0,268600.0
680.0421540268327,268600,55322.04987531172,193600.0,268600.0
680.0421540268327,268600,55322.04987531172,193600.0,268600.0
680.1496809085531,268600,55322.04987531172,193600.0,268600.0
680.1496809085531,268600,55322.04987531172,193600.0,268600.0
680.2572077902736,268600,55322.04987531172,193600.0,268600.0
680.2572077902736,268600,55322.04987531172,193600.0,268600.0
680.364734671994,268600,55322.04987531172,193600.0,268600.0
680.364734671994,268600,55322.04987531172,193600.0,268600.0
680.4722615537145,268600,55322.04987531172,193600.0,268600.0
680.4722615537145,268600,55322.04987531172,193600.0,268600.0
680.5797884354349,268600,55322.04987531172,193600.0,268600.0
680.5797884354349,268600,55322.04987531172,193600.0,268600.0
680.6873153171554,268600,55322.04987531172,193600.0,268600.0
680.6873153171554,268600,55322.04987531172,193600.0,268600.0
680.7948421988758,268600,55322.04987531172,193600.0,268600.0
680.7948421988758,268600,55322.04987531172,193600.0,268600.0
680.9023690805963,268600,55322.04987531172,193600.0,268600.0
680.9023690805963,268600,55322.04987531172,193600.0,268600.0
681.0098959623167,268600,55322.04987531172,193600.0,268600.0
681.0098959623167,268600,55322.04987531172,193600.0,268600.0
681.1174228440372,268600,55322.04987531172,193600.0,268600.0
681.1174228440372,268600,55322.04987531172,193600.0,268600.0
681.2249497257576,268600,55322.04987531172,193600.0,268600.0
681.2249497257576,268600,55322.04987531172,193600.0,268600.0
681.332476607478,268600,55322.04987531172,193600.0,268600.0
681.332476607478,268600,55322.04987531172,193600.0,268600.0
681.4400034891985,268600,55322.04987531172,193600.0,268600.0
681.4400034891985,268600,55322.04987531172,193600.0,268600.0
681.5475303709189,268600,55322.04987531172,193600.0,268600.0
681.5475303709189,268600,55322.04987531172,193600.0,268600.0
681.6550572526394,268600,55322.04987531172,193600.0,268600.0
681.6550572526394,268600,55322.04987531172,193600.0,268600.0
681.7625841343598,268600,55322.04987531172,193600.0,268600.0
681.7625841343598,268600,55322.04987531172,193600.0,268600.0
681.8701110160803,268600,55322.04987531172,193600.0,268600.0
681.8701110160803,268600,55322.04987531172,193600.0,268600.0
681.9776378978007,268600,55322.04987531172,193600.0,268600.0
681.9776378978007,268600,55322.04987531172,193600.0,268600.0
682.0851647795212,268600,55322.04987531172,193600.0,268600.0
682.0851647795212,268600,55322.04987531172,193600.0,268600.0
682.1926916612416,268600,55322.04987531172,193600.0,268600.0
682.1926916612416,268600,55322.04987531172,193600.0,268600.0
682.300218542962,268600,55322.04987531172,193600.0,268600.0
682.300218542962,268600,55322.04987531172,193600.0,268600.0
682.4077454246825,268600,55322.04987531172,193600.0,268600.0
682.4077454246825,268600,55322.04987531172,193600.0,268600.0
682.515272306403,268600,55322.04987531172,193600.0,268600.0
682.515272306403,268600,55322.04987531172,193600.0,268600.0
682.6227991881234,268600,55322.04987531172,193600.0,268600.0
682.6227991881234,268600,55322.04987531172,193600.0,268600.0
682.7303260698438,268600,55322.04987531172,193600.0,268600.0
682.7303260698438,268600,55322.04987531172,193600.0,268600.0
682.8378529515643,268600,55322.04987531172,193600.0,268600.0
682.8378529515643,268600,55322.04987531172,193600.0,268600.0
682.9453798332847,268600,55322.04987531172,193600.0,268600.0
682.9453798332847,268600,55322.04987531172,193600.0,268600.0
683.0529067150052,268600,55322.04987531172,193600.0,268600.0
683.0529067150052,268600,55322.04987531172,193600.0,268600.0
683.1604335967256,268600,55322.04987531172,193600.0,268600.0
683.1604335967256,268600,55322.04987531172,193600.0,268600.0
683.2679604784461,268600,55322.04987531172,193600.0,268600.0
683.2679604784461,268600,55322.04987531172,193600.0,268600.0
683.3754873601665,268600,55322.04987531172,193600.0,268600.0
683.3754873601665,268600,55322.04987531172,193600.0,268600.0
683.483014241887,268600,55322.04987531172,193600.0,268600.0
683.483014241887,268600,55322.04987531172,193600.0,268600.0
683.5905411236074,268600,55322.04987531172,193600.0,268600.0
683.5905411236074,268600,55322.04987531172,193600.0,268600.0
683.6980680053279,268600,55322.04987531172,193600.0,268600.0
683.6980680053279,268600,55322.04987531172,193600.0,268600.0
683.8055948870483,268600,55322.04987531172,193600.0,268600.0
683.8055948870483,268600,55322.04987531172,193600.0,268600.0
683.9131217687687,268600,55322.04987531172,193600.0,268600.0
683.9131217687687,268600,55322.04987531172,193600.0,268600.0
684.0206486504892,268600,55322.04987531172,193600.0,268600.0
684.0206486504892,268600,55322.04987531172,193600.0,268600.0
684.1281755322096,268600,55322.04987531172,193600.0,268600.0
684.1281755322096,268600,55322.04987531172,193600.0,268600.0
684.2357024139301,268600,55322.04987531172,193600.0,268600.0
684.2357024139301,268600,55322.04987531172,193600.0,268600.0
684.3432292956505,268600,55322.04987531172,193600.0,268600.0
684.3432292956505,268600,55322.04987531172,193600.0,268600.0
684.450756177371,268600,55322.04987531172,193600.0,268600.0
684.450756177371,268600,55322.04987531172,193600.0,268600.0
684.5582830590914,268600,55322.04987531172,193600.0,268600.0
684.5582830590914,268600,55322.04987531172,193600.0,268600.0
684.6658099408119,268600,55322.04987531172,193600.0,268600.0
684.6658099408119,268600,55322.04987531172,193600.0,268600.0
684.7733368225323,268600,55322.04987531172,193600.0,268600.0
684.7733368225323,268600,55322.04987531172,193600.0,268600.0
684.8808637042528,268600,55322.04987531172,193600.0,268600.0
684.8808637042528,268600,55322.04987531172,193600.0,268600.0
684.9883905859732,268600,55322.04987531172,193600.0,268600.0
684.9883905859732,268600,55322.04987531172,193600.0,268600.0
685.0959174676937,268600,55322.04987531172,193600.0,268600.0
685.0959174676937,268600,55322.04987531172,193600.0,268600.0
685.2034443494141,268600,55322.04987531172,193600.0,268600.0
685.2034443494141,268600,55322.04987531172,193600.0,268600.0
685.3109712311345,268600,55322.04987531172,193600.0,268600.0
685.3109712311345,268600,55322.04987531172,193600.0,268600.0
685.418498112855,268600,55322.04987531172,193600.0,268600.0
685.418498112855,268600,55322.04987531172,193600.0,268600.0
685.5260249945754,268600,55322.04987531172,193600.0,268600.0
685.5260249945754,268600,55322.04987531172,193600.0,268600.0
685.6335518762959,268600,55322.04987531172,193600.0,268600.0
685.6335518762959,268600,55322.04987531172,193600.0,268600.0
685.7410787580163,268600,55322.04987531172,193600.0,268600.0
685.7410787580163,268600,55322.04987531172,193600.0,268600.0
685.8486056397368,268600,55322.04987531172,193600.0,268600.0
685.8486056397368,268600,55322.04987531172,193600.0,268600.0
685.9561325214572,268600,55322.04987531172,193600.0,268600.0
685.9561325214572,268600,55322.04987531172,193600.0,268600.0
686.0636594031777,268600,55322.04987531172,193600.0,268600.0
686.0636594031777,268600,55322.04987531172,193600.0,268600.0
686.1711862848981,268600,55322.04987531172,193600.0,268600.0
686.1711862848981,268600,55322.04987531172,193600.0,268600.0
686.2787131666186,268600,55322.04987531172,193600.0,268600.0
686.2787131666186,268600,55322.04987531172,193600.0,268600.0
686.386240048339,268600,55322.04987531172,193600.0,268600.0
686.386240048339,268600,55322.04987531172,193600.0,268600.0
686.4937669300595,268600,55322.04987531172,193600.0,268600.0
686.4937669300595,268600,55322.04987531172,193600.0,268600.0
686.6012938117799,268600,55322.04987531172,193600.0,268600.0
686.6012938117799,268600,55322.04987531172,193600.0,268600.0
686.7088206935003,268600,55322.04987531172,193600.0,268600.0
686.7088206935003,268600,55322.04987531172,193600.0,268600.0
686.8163475752208,268600,55322.04987531172,193600.0,268600.0
686.8163475752208,268600,55322.04987531172,193600.0,268600.0
686.9238744569412,268600,55322.04987531172,193600.0,268600.0
686.9238744569412,268600,55322.04987531172,193600.0,268600.0
687.0314013386617,268600,55322.04987531172,193600.0,268600.0
687.0314013386617,268600,55322.04987531172,193600.0,268600.0
687.1389282203821,268600,55322.04987531172,193600.0,268600.0
687.1389282203821,268600,55322.04987531172,193600.0,268600.0
687.2464551021026,268600,55322.04987531172,193600.0,268600.0
687.2464551021026,268600,55322.04987531172,193600.0,268600.0
687.353981983823,268600,55322.04987531172,193600.0,268600.0
687.353981983823,268600,55322.04987531172,193600.0,268600.0
687.4615088655435,268600,55322.04987531172,193600.0,268600.0
687.4615088655435,268600,55322.04987531172,193600.0,268600.0
687.5690357472639,268600,55322.04987531172,193600.0,268600.0
687.5690357472639,268600,55322.04987531172,193600.0,268600.0
687.6765626289844,268600,55322.04987531172,193600.0,268600.0
687.6765626289844,268600,55322.04987531172,193600.0,268600.0
687.7840895107048,268600,55322.04987531172,193600.0,268600.0
687.7840895107048,268600,55322.04987531172,193600.0,268600.0
687.8916163924252,268600,55322.04987531172,193600.0,268600.0
687.8916163924252,268600,55322.04987531172,193600.0,268600.0
687.9991432741457,268600,55322.04987531172,193600.0,268600.0
687.9991432741457,268600,55322.04987531172,193600.0,268600.0
688.1066701558661,268600,55322.04987531172,193600.0,268600.0
688.1066701558661,268600,55322.04987531172,193600.0,268600.0
688.2141970375866,268600,55322.04987531172,193600.0,268600.0
688.2141970375866,268600,55322.04987531172,193600.0,268600.0
688.321723919307,268600,55322.04987531172,193600.0,268600.0
688.321723919307,268600,55322.04987531172,193600.0,268600.0
688.4292508010275,268600,55322.04987531172,193600.0,268600.0
688.4292508010275,268600,55322.04987531172,193600.0,268600.0
688.5367776827479,268600,55322.04987531172,193600.0,268600.0
688.5367776827479,268600,55322.04987531172,193600.0,268600.0
688.6443045644684,268600,55322.04987531172,193600.0,268600.0
688.6443045644684,268600,55322.04987531172,193600.0,268600.0
688.7518314461888,268600,55322.04987531172,193600.0,268600.0
688.7518314461888,268600,55322.04987531172,193600.0,268600.0
688.8593583279093,268600,55322.04987531172,193600.0,268600.0
688.8593583279093,268600,55322.04987531172,193600.0,268600.0
688.9668852096297,268600,55322.04987531172,193600.0,268600.0
688.9668852096297,268600,55322.04987531172,193600.0,268600.0
689.0744120913502,268600,55322.04987531172,193600.0,268600.0
689.0744120913502,268600,55322.04987531172,193600.0,268600.0
689.1819389730706,268600,55322.04987531172,193600.0,268600.0
689.1819389730706,268600,55322.04987531172,193600.0,268600.0
689.289465854791,268600,55322.04987531172,193600.0,268600.0
689.289465854791,268600,55322.04987531172,193600.0,268600.0
689.3969927365115,268600,55322.04987531172,193600.0,268600.0
689.3969927365115,268600,55322.04987531172,193600.0,268600.0
689.5045196182319,268600,55322.04987531172,193600.0,268600.0
689.5045196182319,268600,55322.04987531172,193600.0,268600.0
689.6120464999524,268600,55322.04987531172,193600.0,268600.0
689.6120464999524,268600,55322.04987531172,193600.0,268600.0
689.7195733816728,268600,55322.04987531172,193600.0,268600.0
689.7195733816728,268600,55322.04987531172,193600.0,268600.0
689.8271002633933,268600,55322.04987531172,193600.0,268600.0
689.8271002633933,268600,55322.04987531172,193600.0,268600.0
689.9346271451137,268600,55322.04987531172,193600.0,268600.0
689.9346271451137,268600,55322.04987531172,193600.0,268600.0
690.0421540268342,268600,55322.04987531172,193600.0,268600.0
690.0421540268342,268600,55322.04987531172,193600.0,268600.0
690.1496809085546,268600,55322.04987531172,193600.0,268600.0
690.1496809085546,268600,55322.04987531172,193600.0,268600.0
690.2572077902751,268600,55322.04987531172,193600.0,268600.0
690.2572077902751,268600,55322.04987531172,193600.0,268600.0
690.3647346719955,268600,55322.04987531172,193600.0,268600.0
690.3647346719955,268600,55322.04987531172,193600.0,268600.0
690.472261553716,268600,55322.04987531172,193600.0,268600.0
690.472261553716,268600,55322.04987531172,193600.0,268600.0
690.5797884354364,268600,55322.04987531172,193600.0,268600.0
690.5797884354364,268600,55322.04987531172,193600.0,268600.0
690.6873153171568,268600,55322.04987531172,193600.0,268600.0
690.6873153171568,268600,55322.04987531172,193600.0,268600.0
690.7948421988773,268600,55322.04987531172,193600.0,268600.0
690.7948421988773,268600,55322.04987531172,193600.0,268600.0
690.9023690805977,268600,55322.04987531172,193600.0,268600.0
690.9023690805977,268600,55322.04987531172,193600.0,268600.0
691.0098959623182,268600,55322.04987531172,193600.0,268600.0
691.0098959623182,268600,55322.04987531172,193600.0,268600.0
691.1174228440386,268600,55322.04987531172,193600.0,268600.0
691.1174228440386,268600,55322.04987531172,193600.0,268600.0
691.2249497257591,268600,55322.04987531172,193600.0,268600.0
691.2249497257591,268600,55322.04987531172,193600.0,268600.0
691.3324766074795,268600,55322.04987531172,193600.0,268600.0
691.3324766074795,268600,55322.04987531172,193600.0,268600.0
691.4400034892,268600,55322.04987531172,193600.0,268600.0
691.4400034892,268600,55322.04987531172,193600.0,268600.0
691.5475303709204,268600,55322.04987531172,193600.0,268600.0
691.5475303709204,268600,55322.04987531172,193600.0,268600.0
691.6550572526409,268600,55322.04987531172,193600.0,268600.0
691.6550572526409,268600,55322.04987531172,193600.0,268600.0
691.7625841343613,268600,55322.04987531172,193600.0,268600.0
691.7625841343613,268600,55322.04987531172,193600.0,268600.0
691.8701110160818,268600,55322.04987531172,193600.0,268600.0
691.8701110160818,268600,55322.04987531172,193600.0,268600.0
691.9776378978022,268600,55322.04987531172,193600.0,268600.0
691.9776378978022,268600,55322.04987531172,193600.0,268600.0
692.0851647795226,268600,55322.04987531172,193600.0,268600.0
692.0851647795226,268600,55322.04987531172,193600.0,268600.0
692.1926916612431,268600,55322.04987531172,193600.0,268600.0
692.1926916612431,268600,55322.04987531172,193600.0,268600.0
692.3002185429635,268600,55322.04987531172,193600.0,268600.0
692.3002185429635,268600,55322.04987531172,193600.0,268600.0
692.407745424684,268600,55322.04987531172,193600.0,268600.0
692.407745424684,268600,55322.04987531172,193600.0,268600.0
692.5152723064044,268600,55322.04987531172,193600.0,268600.0
692.5152723064044,268600,55322.04987531172,193600.0,268600.0
692.6227991881249,268600,55322.04987531172,193600.0,268600.0
692.6227991881249,268600,55322.04987531172,193600.0,268600.0
692.7303260698453,268600,55322.04987531172,193600.0,268600.0
692.7303260698453,268600,55322.04987531172,193600.0,268600.0
692.8378529515658,268600,55322.04987531172,193600.0,268600.0
692.8378529515658,268600,55322.04987531172,193600.0,268600.0
692.9453798332862,268600,55322.04987531172,193600.0,268600.0
692.9453798332862,268600,55322.04987531172,193600.0,268600.0
693.0529067150067,268600,55322.04987531172,193600.0,268600.0
693.0529067150067,268600,55322.04987531172,193600.0,268600.0
693.1604335967271,268600,55322.04987531172,193600.0,268600.0
693.1604335967271,268600,55322.04987531172,193600.0,268600.0
693.2679604784475,268600,55322.04987531172,193600.0,268600.0
693.2679604784475,268600,55322.04987531172,193600.0,268600.0
693.375487360168,268600,55322.04987531172,193600.0,268600.0
693.375487360168,268600,55322.04987531172,193600.0,268600.0
693.4830142418884,268600,55322.04987531172,193600.0,268600.0
693.4830142418884,268600,55322.04987531172,193600.0,268600.0
693.5905411236089,268600,55322.04987531172,193600.0,268600.0
693.5905411236089,268600,55322.04987531172,193600.0,268600.0
693.6980680053293,268600,55322.04987531172,193600.0,268600.0
693.6980680053293,268600,55322.04987531172,193600.0,268600.0
693.8055948870498,268600,55322.04987531172,193600.0,268600.0
693.8055948870498,268600,55322.04987531172,193600.0,268600.0
693.9131217687702,268600,55322.04987531172,193600.0,268600.0
693.9131217687702,268600,55322.04987531172,193600.0,268600.0
694.0206486504907,268600,55322.04987531172,193600.0,268600.0
694.0206486504907,268600,55322.04987531172,193600.0,268600.0
694.1281755322111,268600,55322.04987531172,193600.0,268600.0
694.1281755322111,268600,55322.04987531172,193600.0,268600.0
694.2357024139316,268600,55322.04987531172,193600.0,268600.0
694.2357024139316,268600,55322.04987531172,193600.0,268600.0
694.343229295652,268600,55322.04987531172,193600.0,268600.0
694.343229295652,268600,55322.04987531172,193600.0,268600.0
694.4507561773725,268600,55322.04987531172,193600.0,268600.0
694.4507561773725,268600,55322.04987531172,193600.0,268600.0
694.5582830590929,268600,55322.04987531172,193600.0,268600.0
694.5582830590929,268600,55322.04987531172,193600.0,268600.0
694.6658099408133,268600,55322.04987531172,193600.0,268600.0
694.6658099408133,268600,55322.04987531172,193600.0,268600.0
694.7733368225338,268600,55322.04987531172,193600.0,268600.0
694.7733368225338,268600,55322.04987531172,193600.0,268600.0
694.8808637042542,268600,55322.04987531172,193600.0,268600.0
694.8808637042542,268600,55322.04987531172,193600.0,268600.0
694.9883905859747,268600,55322.04987531172,193600.0,268600.0
694.9883905859747,268600,55322.04987531172,193600.0,268600.0
695.0959174676951,268600,55322.04987531172,193600.0,268600.0
695.0959174676951,268600,55322.04987531172,193600.0,268600.0
695.2034443494156,268600,55322.04987531172,193600.0,268600.0
695.2034443494156,268600,55322.04987531172,193600.0,268600.0
695.310971231136,268600,55322.04987531172,193600.0,268600.0
695.310971231136,268600,55322.04987531172,193600.0,268600.0
695.4184981128565,268600,55322.04987531172,193600.0,268600.0
695.4184981128565,268600,55322.04987531172,193600.0,268600.0
695.5260249945769,268600,55322.04987531172,193600.0,268600.0
695.5260249945769,268600,55322.04987531172,193600.0,268600.0
695.6335518762974,268600,55322.04987531172,193600.0,268600.0
695.6335518762974,268600,55322.04987531172,193600.0,268600.0
695.7410787580178,268600,55322.04987531172,193600.0,268600.0
695.7410787580178,268600,55322.04987531172,193600.0,268600.0
695.8486056397383,268600,55322.04987531172,193600.0,268600.0
695.8486056397383,268600,55322.04987531172,193600.0,268600.0
695.9561325214587,268600,55322.04987531172,193600.0,268600.0
695.9561325214587,268600,55322.04987531172,193600.0,268600.0
696.0636594031791,268600,55322.04987531172,193600.0,268600.0
696.0636594031791,268600,55322.04987531172,193600.0,268600.0
696.1711862848996,268600,55322.04987531172,193600.0,268600.0
696.1711862848996,268600,55322.04987531172,193600.0,268600.0
696.27871316662,268600,55322.04987531172,193600.0,268600.0
696.27871316662,268600,55322.04987531172,193600.0,268600.0
696.3862400483405,268600,55322.04987531172,193600.0,268600.0
696.3862400483405,268600,55322.04987531172,193600.0,268600.0
696.4937669300609,268600,55322.04987531172,193600.0,268600.0
696.4937669300609,268600,55322.04987531172,193600.0,268600.0
696.6012938117814,268600,55322.04987531172,193600.0,268600.0
696.6012938117814,268600,55322.04987531172,193600.0,268600.0
696.7088206935018,268600,55322.04987531172,193600.0,268600.0
696.7088206935018,268600,55322.04987531172,193600.0,268600.0
696.8163475752223,268600,55322.04987531172,193600.0,268600.0
696.8163475752223,268600,55322.04987531172,193600.0,268600.0
696.9238744569427,268600,55322.04987531172,193600.0,268600.0
696.9238744569427,268600,55322.04987531172,193600.0,268600.0
697.0314013386632,268600,55322.04987531172,193600.0,268600.0
697.0314013386632,268600,55322.04987531172,193600.0,268600.0
697.1389282203836,268600,55322.04987531172,193600.0,268600.0
697.1389282203836,268600,55322.04987531172,193600.0,268600.0
697.246455102104,268600,55322.04987531172,193600.0,268600.0
697.246455102104,268600,55322.04987531172,193600.0,268600.0
697.3539819838245,268600,55322.04987531172,193600.0,268600.0
697.3539819838245,268600,55322.04987531172,193600.0,268600.0
697.4615088655449,268600,55322.04987531172,193600.0,268600.0
697.4615088655449,268600,55322.04987531172,193600.0,268600.0
697.5690357472654,268600,55322.04987531172,193600.0,268600.0
697.5690357472654,268600,55322.04987531172,193600.0,268600.0
697.6765626289858,268600,55322.04987531172,193600.0,268600.0
697.6765626289858,268600,55322.04987531172,193600.0,268600.0
697.7840895107063,268600,55322.04987531172,193600.0,268600.0
697.7840895107063,268600,55322.04987531172,193600.0,268600.0
697.8916163924267,268600,55322.04987531172,193600.0,268600.0
697.8916163924267,268600,55322.04987531172,193600.0,268600.0
697.9991432741472,268600,55322.04987531172,193600.0,268600.0
697.9991432741472,268600,55322.04987531172,193600.0,268600.0
698.1066701558676,268600,55322.04987531172,193600.0,268600.0
698.1066701558676,268600,55322.04987531172,193600.0,268600.0
698.2141970375881,268600,55322.04987531172,193600.0,268600.0
698.2141970375881,268600,55322.04987531172,193600.0,268600.0
698.3217239193085,268600,55322.04987531172,193600.0,268600.0
698.3217239193085,268600,55322.04987531172,193600.0,268600.0
698.429250801029,268600,55322.04987531172,193600.0,268600.0
698.429250801029,268600,55322.04987531172,193600.0,268600.0
698.5367776827494,268600,55322.04987531172,193600.0,268600.0
698.5367776827494,268600,55322.04987531172,193600.0,268600.0
698.6443045644698,268600,55322.04987531172,193600.0,268600.0
698.6443045644698,268600,55322.04987531172,193600.0,268600.0
698.7518314461903,268600,55322.04987531172,193600.0,268600.0
698.7518314461903,268600,55322.04987531172,193600.0,268600.0
698.8593583279107,268600,55322.04987531172,193600.0,268600.0
698.8593583279107,268600,55322.04987531172,193600.0,268600.0
698.9668852096312,268600,55322.04987531172,193600.0,268600.0
698.9668852096312,268600,55322.04987531172,193600.0,268600.0
699.0744120913516,268600,55322.04987531172,193600.0,268600.0
699.0744120913516,268600,55322.04987531172,193600.0,268600.0
699.1819389730721,268600,55322.04987531172,193600.0,268600.0
699.1819389730721,268600,55322.04987531172,193600.0,268600.0
699.2894658547925,268600,55322.04987531172,193600.0,268600.0
699.2894658547925,268600,55322.04987531172,193600.0,268600.0
699.396992736513,268600,55322.04987531172,193600.0,268600.0
699.396992736513,268600,55322.04987531172,193600.0,268600.0
699.5045196182334,268600,55322.04987531172,193600.0,268600.0
699.5045196182334,268600,55322.04987531172,193600.0,268600.0
699.6120464999539,268600,55322.04987531172,193600.0,268600.0
699.6120464999539,268600,55322.04987531172,193600.0,268600.0
699.7195733816743,268600,55322.04987531172,193600.0,268600.0
699.7195733816743,268600,55322.04987531172,193600.0,268600.0
699.8271002633948,268600,55322.04987531172,193600.0,268600.0
699.8271002633948,268600,55322.04987531172,193600.0,268600.0
699.9346271451152,268600,55322.04987531172,193600.0,268600.0
699.9346271451152,268600,55322.04987531172,193600.0,268600.0
700.0421540268356,268600,55322.04987531172,193600.0,268600.0


==> result/single/pysim/75gb_sim_time.csv <==
type,start,end
read,0,161.29032258064302
write,271.290322580643,325.0508808623517
read,325.0508808623517,340.6369157750527
write,450.6369157750527,512.5889133954294
read,512.5889133954294,528.1749483081304
write,638.1749483081304,700.0421540268356


==> result/single/real/100gb/timestamps.csv <==
read, 1587682868.940000, 1587683064.479000
write, 1587683218.926000, 1587683318.090000
read, 1587683319.049000, 1587683365.374000
write, 1587683519.826000, 1587683617.906000
read, 1587683619.306000, 1587683665.826000
write, 1587683819.832000, 1587683918.300000


==> result/single/real/20gb/timestamps.csv <==
read, 1587667466.397000, 1587667505.582000
write, 1587667534.593000, 1587667541.121000
read, 1587667541.162000, 1587667547.198000
write, 1587667576.377000, 1587667582.904000
read, 1587667582.944000, 1587667588.953000
write, 1587667618.010000, 1587667624.534000


==> result/single/real/50gb/timestamps.csv <==
read, 1587668780.573000, 1587668878.377000
write, 1587668953.676000, 1587668972.412000
read, 1587668972.507000, 1587668989.496000
write, 1587669062.223000, 1587669080.672000
read, 1587669080.766000, 1587669096.595000
write, 1587669169.674000, 1587669190.864000


==> result/single/real/75gb/timestamps.csv <==
read, 1587670491.629000, 1587670638.282000
write, 1587670749.533000, 1587670787.654000
read, 1587670788.001000, 1587670817.703000
write, 1587670931.615000, 1587670970.679000
read, 1587670971.407000, 1587671003.306000
write, 1587671117.166000, 1587671156.628000


==> result/single/wrench/original/100gb_sim_time.csv <==
type, start, end
read, 0.000000, 215.053763
write, 370.053763, 585.107527
read, 585.107527, 800.161290
write, 955.161290, 1170.215054
read, 1170.215054, 1385.268817
write, 1540.268817, 1755.322581


==> result/single/wrench/original/20gb_sim_time.csv <==
type, start, end
read, 0.000000, 43.010753
write, 71.010753, 114.021505
read, 114.021505, 157.032258
write, 185.032258, 228.043011
read, 228.043011, 271.053763
write, 299.053763, 342.064516


==> result/single/wrench/original/50gb_sim_time.csv <==
type, start, end
read, 0.000000, 107.526882
write, 182.526882, 290.053763
read, 290.053763, 397.580645
write, 472.580645, 580.107527
read, 580.107527, 687.634409
write, 762.634409, 870.161290


==> result/single/wrench/original/75gb_sim_time.csv <==
type, start, end
read, 0.000000, 161.290323
write, 271.290323, 432.580645
read, 432.580645, 593.870968
write, 703.870968, 865.161290
read, 865.161290, 1026.451613
write, 1136.451613, 1297.741935


==> result/single/wrench/pagecache/100gb_sim_mem.csv <==
time, total_mem, dirty, cache, used_mem
0.000000, 268000.000000, 0.000000, 0.000000, 0.000000
0.000000, 268000.000000, 0.000000, 0.000000, 0.000000
0.000000, 268000.000000, 0.000000, 0.000000, 0.000000
5.000000, 268000.000000, 0.000000, 2400.000000, 4700.000000
5.000000, 268000.000000, 0.000000, 2400.000000, 4700.000000
10.000000, 268000.000000, 0.000000, 4700.000000, 9300.000000
10.000000, 268000.000000, 0.000000, 4700.000000, 9300.000000
15.000000, 268000.000000, 0.000000, 7000.000000, 13900.000000
15.000000, 268000.000000, 0.000000, 7000.000000, 13900.000000
20.000000, 268000.000000, 0.000000, 9300.000000, 18500.000000
20.000000, 268000.000000, 0.000000, 9300.000000, 18500.000000
25.000000, 268000.000000, 0.000000, 11700.000000, 23300.000000
25.000000, 268000.000000, 0.000000, 11700.000000, 23300.000000
30.000000, 268000.000000, 0.000000, 14000.000000, 27900.000000
30.000000, 268000.000000, 0.000000, 14000.000000, 27900.000000
35.000000, 268000.000000, 0.000000, 16300.000000, 32500.000000
35.000000, 268000.000000, 0.000000, 16300.000000, 32500.000000
40.000000, 268000.000000, 0.000000, 18600.000000, 37100.000000
40.000000, 268000.000000, 0.000000, 18600.000000, 37100.000000
45.000000, 268000.000000, 0.000000, 21000.000000, 41900.000000
45.000000, 268000.000000, 0.000000, 21000.000000, 41900.000000
50.000000, 268000.000000, 0.000000, 23300.000000, 46500.000000
50.000000, 268000.000000, 0.000000, 23300.000000, 46500.000000
55.000000, 268000.000000, 0.000000, 25600.000000, 51100.000000
55.000000, 268000.000000, 0.000000, 25600.000000, 51100.000000
60.000000, 268000.000000, 0.000000, 27900.000000, 55700.000000
60.000000, 268000.000000, 0.000000, 27900.000000, 55700.000000
65.000000, 268000.000000, 0.000000, 30300.000000, 60500.000000
65.000000, 268000.000000, 0.000000, 30300.000000, 60500.000000
70.000000, 268000.000000, 0.000000, 32600.000000, 65100.000000
70.000000, 268000.000000, 0.000000, 32600.000000, 65100.000000
75.000000, 268000.000000, 0.000000, 34900.000000, 69700.000000
75.000000, 268000.000000, 0.000000, 34900.000000, 69700.000000
80.000000, 268000.000000, 0.000000, 37200.000000, 74300.000000
80.000000, 268000.000000, 0.000000, 37200.000000, 74300.000000
85.000000, 268000.000000, 0.000000, 39600.000000, 79100.000000
85.000000, 268000.000000, 0.000000, 39600.000000, 79100.000000
90.000000, 268000.000000, 0.000000, 41900.000000, 83700.000000
90.000000, 268000.000000, 0.000000, 41900.000000, 83700.000000
95.000000, 268000.000000, 0.000000, 44200.000000, 88300.000000
95.000000, 268000.000000, 0.000000, 44200.000000, 88300.000000
100.000000, 268000.000000, 0.000000, 46500.000000, 92900.000000
100.000000, 268000.000000, 0.000000, 46500.000000, 92900.000000
105.000000, 268000.000000, 0.000000, 48900.000000, 97700.000000
105.000000, 268000.000000, 0.000000, 48900.000000, 97700.000000
110.000000, 268000.000000, 0.000000, 51200.000000, 102300.000000
110.000000, 268000.000000, 0.000000, 51200.000000, 102300.000000
115.000000, 268000.000000, 0.000000, 53500.000000, 106900.000000
115.000000, 268000.000000, 0.000000, 53500.000000, 106900.000000
120.000000, 268000.000000, 0.000000, 55800.000000, 111500.000000
120.000000, 268000.000000, 0.000000, 55800.000000, 111500.000000
125.000000, 268000.000000, 0.000000, 58200.000000, 116300.000000
125.000000, 268000.000000, 0.000000, 58200.000000, 116300.000000
130.000000, 268000.000000, 0.000000, 60500.000000, 120900.000000
130.000000, 268000.000000, 0.000000, 60500.000000, 120900.000000
135.000000, 268000.000000, 0.000000, 62800.000000, 125500.000000
135.000000, 268000.000000, 0.000000, 62800.000000, 125500.000000
140.000000, 268000.000000, 0.000000, 65100.000000, 130100.000000
140.000000, 268000.000000, 0.000000, 65100.000000, 130100.000000
145.000000, 268000.000000, 0.000000, 67500.000000, 134900.000000
145.000000, 268000.000000, 0.000000, 67500.000000, 134900.000000
150.000000, 268000.000000, 0.000000, 69800.000000, 139500.000000
150.000000, 268000.000000, 0.000000, 69800.000000, 139500.000000
155.000000, 268000.000000, 0.000000, 72100.000000, 144100.000000
155.000000, 268000.000000, 0.000000, 72100.000000, 144100.000000
160.000000, 268000.000000, 0.000000, 74400.000000, 148700.000000
160.000000, 268000.000000, 0.000000, 74400.000000, 148700.000000
165.000000, 268000.000000, 0.000000, 76800.000000, 153500.000000
165.000000, 268000.000000, 0.000000, 76800.000000, 153500.000000
170.000000, 268000.000000, 0.000000, 79100.000000, 158100.000000
170.000000, 268000.000000, 0.000000, 79100.000000, 158100.000000
175.000000, 268000.000000, 0.000000, 81400.000000, 162700.000000
175.000000, 268000.000000, 0.000000, 81400.000000, 162700.000000
180.000000, 268000.000000, 0.000000, 83700.000000, 167300.000000
180.000000, 268000.000000, 0.000000, 83700.000000, 167300.000000
185.000000, 268000.000000, 0.000000, 86100.000000, 172100.000000
185.000000, 268000.000000, 0.000000, 86100.000000, 172100.000000
190.000000, 268000.000000, 0.000000, 88400.000000, 176700.000000
190.000000, 268000.000000, 0.000000, 88400.000000, 176700.000000
195.000000, 268000.000000, 0.000000, 90700.000000, 181300.000000
195.000000, 268000.000000, 0.000000, 90700.000000, 181300.000000
200.000000, 268000.000000, 0.000000, 93000.000000, 185900.000000
200.000000, 268000.000000, 0.000000, 93000.000000, 185900.000000
205.000000, 268000.000000, 0.000000, 95400.000000, 190700.000000
205.000000, 268000.000000, 0.000000, 95400.000000, 190700.000000
210.000000, 268000.000000, 0.000000, 97700.000000, 195300.000000
210.000000, 268000.000000, 0.000000, 97700.000000, 195300.000000
215.000000, 268000.000000, 0.000000, 100000.000000, 199900.000000
215.000000, 268000.000000, 0.000000, 100000.000000, 199900.000000
215.053763, 268000.000000, 0.000000, 100000.000000, 200000.000000
220.000000, 268000.000000, 0.000000, 100000.000000, 200000.000000
220.000000, 268000.000000, 0.000000, 100000.000000, 200000.000000
225.000000, 268000.000000, 0.000000, 100000.000000, 200000.000000
225.000000, 268000.000000, 0.000000, 100000.000000, 200000.000000
230.000000, 268000.000000, 0.000000, 100000.000000, 200000.000000
230.000000, 268000.000000, 0.000000, 100000.000000, 200000.000000
235.000000, 268000.000000, 0.000000, 100000.000000, 200000.000000
235.000000, 268000.000000, 0.000000, 100000.000000, 200000.000000
240.000000, 268000.000000, 0.000000, 100000.000000, 200000.000000
240.000000, 268000.000000, 0.000000, 100000.000000, 200000.000000
245.000000, 268000.000000, 0.000000, 100000.000000, 200000.000000
245.000000, 268000.000000, 0.000000, 100000.000000, 200000.000000
250.000000, 268000.000000, 0.000000, 100000.000000, 200000.000000
250.000000, 268000.000000, 0.000000, 100000.000000, 200000.000000
255.000000, 268000.000000, 0.000000, 100000.000000, 200000.000000
255.000000, 268000.000000, 0.000000, 100000.000000, 200000.000000
260.000000, 268000.000000, 0.000000, 100000.000000, 200000.000000
260.000000, 268000.000000, 0.000000, 100000.000000, 200000.000000
265.000000, 268000.000000, 0.000000, 100000.000000, 200000.000000
265.000000, 268000.000000, 0.000000, 100000.000000, 200000.000000
270.000000, 268000.000000, 0.000000, 100000.000000, 200000.000000
270.000000, 268000.000000, 0.000000, 100000.000000, 200000.000000
275.000000, 268000.000000, 0.000000, 100000.000000, 200000.000000
275.000000, 268000.000000, 0.000000, 100000.000000, 200000.000000
280.000000, 268000.000000, 0.000000, 100000.000000, 200000.000000
280.000000, 268000.000000, 0.000000, 100000.000000, 200000.000000
285.000000, 268000.000000, 0.000000, 100000.000000, 200000.000000
285.000000, 268000.000000, 0.000000, 100000.000000, 200000.000000
290.000000, 268000.000000, 0.000000, 100000.000000, 200000.000000
290.000000, 268000.000000, 0.000000, 100000.000000, 200000.000000
295.000000, 268000.000000, 0.000000, 100000.000000, 200000.000000
295.000000, 268000.000000, 0.000000, 100000.000000, 200000.000000
300.000000, 268000.000000, 0.000000, 100000.000000, 200000.000000
300.000000, 268000.000000, 0.000000, 100000.000000, 200000.000000
305.000000, 268000.000000, 0.000000, 100000.000000, 200000.000000
305.000000, 268000.000000, 0.000000, 100000.000000, 200000.000000
310.000000, 268000.000000, 0.000000, 100000.000000, 200000.000000
310.000000, 268000.000000, 0.000000, 100000.000000, 200000.000000
315.000000, 268000.000000, 0.000000, 100000.000000, 200000.000000
315.000000, 268000.000000, 0.000000, 100000.000000, 200000.000000
320.000000, 268000.000000, 0.000000, 100000.000000, 200000.000000
320.000000, 268000.000000, 0.000000, 100000.000000, 200000.000000
325.000000, 268000.000000, 0.000000, 100000.000000, 200000.000000
325.000000, 268000.000000, 0.000000, 100000.000000, 200000.000000
330.000000, 268000.000000, 0.000000, 100000.000000, 200000.000000
330.000000, 268000.000000, 0.000000, 100000.000000, 200000.000000
335.000000, 268000.000000, 0.000000, 100000.000000, 200000.000000
335.000000, 268000.000000, 0.000000, 100000.000000, 200000.000000
340.000000, 268000.000000, 0.000000, 100000.000000, 200000.000000
340.000000, 268000.000000, 0.000000, 100000.000000, 200000.000000
345.000000, 268000.000000, 0.000000, 100000.000000, 200000.000000
345.000000, 268000.000000, 0.000000, 100000.000000, 200000.000000
350.000000, 268000.000000, 0.000000, 100000.000000, 200000.000000
350.000000, 268000.000000, 0.000000, 100000.000000, 200000.000000
355.000000, 268000.000000, 0.000000, 100000.000000, 200000.000000
355.000000, 268000.000000, 0.000000, 100000.000000, 200000.000000
360.000000, 268000.000000, 0.000000, 100000.000000, 200000.000000
360.000000, 268000.000000, 0.000000, 100000.000000, 200000.000000
365.000000, 268000.000000, 0.000000, 100000.000000, 200000.000000
365.000000, 268000.000000, 0.000000, 100000.000000, 200000.000000
370.000000, 268000.000000, 0.000000, 100000.000000, 200000.000000
370.000000, 268000.000000, 0.000000, 100000.000000, 200000.000000
370.053763, 268000.000000, 0.000000, 100000.000000, 200000.000000
370.074545, 268000.000000, 100.000000, 100100.000000, 200100.000000
370.095326, 268000.000000, 200.000000, 100200.000000, 200200.000000
370.116108, 268000.000000, 300.000000, 100300.000000, 200300.000000
370.136889, 268000.000000, 400.000000, 100400.000000, 200400.000000
370.157670, 268000.000000, 500.000000, 100500.000000, 200500.000000
370.178452, 268000.000000, 600.000000, 100600.000000, 200600.000000
370.199233, 268000.000000, 700.000000, 100700.000000, 200700.000000
370.220014, 268000.000000, 800.000000, 100800.000000, 200800.000000
370.240796, 268000.000000, 900.000000, 100900.000000, 200900.000000
370.261577, 268000.000000, 1000.000000, 101000.000000, 201000.000000
370.282359, 268000.000000, 1100.000000, 101100.000000, 201100.000000
370.303140, 268000.000000, 1200.000000, 101200.000000, 201200.000000
370.323921, 268000.000000, 1300.000000, 101300.000000, 201300.000000
370.344703, 268000.000000, 1400.000000, 101400.000000, 201400.000000
370.365484, 268000.000000, 1500.000000, 101500.000000, 201500.000000
370.386266, 268000.000000, 1600.000000, 101600.000000, 201600.000000
370.407047, 268000.000000, 1700.000000, 101700.000000, 201700.000000
370.427828, 268000.000000, 1800.000000, 101800.000000, 201800.000000
370.448610, 268000.000000, 1900.000000, 101900.000000, 201900.000000
370.469391, 268000.000000, 2000.000000, 102000.000000, 202000.000000
370.490172, 268000.000000, 2100.000000, 102100.000000, 202100.000000
370.510954, 268000.000000, 2200.000000, 102200.000000, 202200.000000
370.531735, 268000.000000, 2300.000000, 102300.000000, 202300.000000
370.552517, 268000.000000, 2400.000000, 102400.000000, 202400.000000
370.573298, 268000.000000, 2500.000000, 102500.000000, 202500.000000
370.594079, 268000.000000, 2600.000000, 102600.000000, 202600.000000
370.614861, 268000.000000, 2700.000000, 102700.000000, 202700.000000
370.635642, 268000.000000, 2800.000000, 102800.000000, 202800.000000
370.656423, 268000.000000, 2900.000000, 102900.000000, 202900.000000
370.677205, 268000.000000, 3000.000000, 103000.000000, 203000.000000
370.697986, 268000.000000, 3100.000000, 103100.000000, 203100.000000
370.718768, 268000.000000, 3200.000000, 103200.000000, 203200.000000
370.739549, 268000.000000, 3300.000000, 103300.000000, 203300.000000
370.760330, 268000.000000, 3400.000000, 103400.000000, 203400.000000
370.781112, 268000.000000, 3500.000000, 103500.000000, 203500.000000
370.801893, 268000.000000, 3600.000000, 103600.000000, 203600.000000
370.822674, 268000.000000, 3700.000000, 103700.000000, 203700.000000
370.843456, 268000.000000, 3800.000000, 103800.000000, 203800.000000
370.864237, 268000.000000, 3900.000000, 103900.000000, 203900.000000
370.885019, 268000.000000, 4000.000000, 104000.000000, 204000.000000
370.905800, 268000.000000, 4100.000000, 104100.000000, 204100.000000
370.926581, 268000.000000, 4200.000000, 104200.000000, 204200.000000
370.947363, 268000.000000, 4300.000000, 104300.000000, 204300.000000
370.968144, 268000.000000, 4400.000000, 104400.000000, 204400.000000
370.988926, 268000.000000, 4500.000000, 104500.000000, 204500.000000
371.009707, 268000.000000, 4600.000000, 104600.000000, 204600.000000
371.030488, 268000.000000, 4700.000000, 104700.000000, 204700.000000
371.051270, 268000.000000, 4800.000000, 104800.000000, 204800.000000
371.072051, 268000.000000, 4900.000000, 104900.000000, 204900.000000
371.092832, 268000.000000, 5000.000000, 105000.000000, 205000.000000
371.113614, 268000.000000, 5100.000000, 105100.000000, 205100.000000
371.134395, 268000.000000, 5200.000000, 105200.000000, 205200.000000
371.155177, 268000.000000, 5300.000000, 105300.000000, 205300.000000
371.175958, 268000.000000, 5400.000000, 105400.000000, 205400.000000
371.196739, 268000.000000, 5500.000000, 105500.000000, 205500.000000
371.217521, 268000.000000, 5600.000000, 105600.000000, 205600.000000
371.238302, 268000.000000, 5700.000000, 105700.000000, 205700.000000
371.259083, 268000.000000, 5800.000000, 105800.000000, 205800.000000
371.279865, 268000.000000, 5900.000000, 105900.000000, 205900.000000
371.300646, 268000.000000, 6000.000000, 106000.000000, 206000.000000
371.321428, 268000.000000, 6100.000000, 106100.000000, 206100.000000
371.342209, 268000.000000, 6200.000000, 106200.000000, 206200.000000
371.362990, 268000.000000, 6300.000000, 106300.000000, 206300.000000
371.383772, 268000.000000, 6400.000000, 106400.000000, 206400.000000
371.404553, 268000.000000, 6500.000000, 106500.000000, 206500.000000
371.425335, 268000.000000, 6600.000000, 106600.000000, 206600.000000
371.446116, 268000.000000, 6700.000000, 106700.000000, 206700.000000
371.466897, 268000.000000, 6800.000000, 106800.000000, 206800.000000
371.487679, 268000.000000, 6900.000000, 106900.000000, 206900.000000
371.508460, 268000.000000, 7000.000000, 107000.000000, 207000.000000
371.529241, 268000.000000, 7100.000000, 107100.000000, 207100.000000
371.550023, 268000.000000, 7200.000000, 107200.000000, 207200.000000
371.570804, 268000.000000, 7300.000000, 107300.000000, 207300.000000
371.591586, 268000.000000, 7400.000000, 107400.000000, 207400.000000
371.612367, 268000.000000, 7500.000000, 107500.000000, 207500.000000
371.633148, 268000.000000, 7600.000000, 107600.000000, 207600.000000
371.653930, 268000.000000, 7700.000000, 107700.000000, 207700.000000
371.674711, 268000.000000, 7800.000000, 107800.000000, 207800.000000
371.695492, 268000.000000, 7900.000000, 107900.000000, 207900.000000
371.716274, 268000.000000, 8000.000000, 108000.000000, 208000.000000
371.737055, 268000.000000, 8100.000000, 108100.000000, 208100.000000
371.757837, 268000.000000, 8200.000000, 108200.000000, 208200.000000
371.778618, 268000.000000, 8300.000000, 108300.000000, 208300.000000
371.799399, 268000.000000, 8400.000000, 108400.000000, 208400.000000
371.820181, 268000.000000, 8500.000000, 108500.000000, 208500.000000
371.840962, 268000.000000, 8600.000000, 108600.000000, 208600.000000
371.861743, 268000.000000, 8700.000000, 108700.000000, 208700.000000
371.882525, 268000.000000, 8800.000000, 108800.000000, 208800.000000
371.903306, 268000.000000, 8900.000000, 108900.000000, 208900.000000
371.924088, 268000.000000, 9000.000000, 109000.000000, 209000.000000
371.944869, 268000.000000, 9100.000000, 109100.000000, 209100.000000
371.965650, 268000.000000, 9200.000000, 109200.000000, 209200.000000
371.986432, 268000.000000, 9300.000000, 109300.000000, 209300.000000
372.007213, 268000.000000, 9400.000000, 109400.000000, 209400.000000
372.027995, 268000.000000, 9500.000000, 109500.000000, 209500.000000
372.048776, 268000.000000, 9600.000000, 109600.000000, 209600.000000
372.069557, 268000.000000, 9700.000000, 109700.000000, 209700.000000
372.090339, 268000.000000, 9800.000000, 109800.000000, 209800.000000
372.111120, 268000.000000, 9900.000000, 109900.000000, 209900.000000
372.131901, 268000.000000, 10000.000000, 110000.000000, 210000.000000
372.152683, 268000.000000, 10100.000000, 110100.000000, 210100.000000
372.173464, 268000.000000, 10200.000000, 110200.000000, 210200.000000
372.194246, 268000.000000, 10300.000000, 110300.000000, 210300.000000
372.215027, 268000.000000, 10400.000000, 110400.000000, 210400.000000
372.235808, 268000.000000, 10500.000000, 110500.000000, 210500.000000
372.256590, 268000.000000, 10600.000000, 110600.000000, 210600.000000
372.277371, 268000.000000, 10700.000000, 110700.000000, 210700.000000
372.298152, 268000.000000, 10800.000000, 110800.000000, 210800.000000
372.318934, 268000.000000, 10900.000000, 110900.000000, 210900.000000
372.339715, 268000.000000, 11000.000000, 111000.000000, 211000.000000
372.360497, 268000.000000, 11100.000000, 111100.000000, 211100.000000
372.381278, 268000.000000, 11200.000000, 111200.000000, 211200.000000
372.402059, 268000.000000, 11300.000000, 111300.000000, 211300.000000
372.422841, 268000.000000, 11400.000000, 111400.000000, 211400.000000
372.443622, 268000.000000, 11500.000000, 111500.000000, 211500.000000
372.464404, 268000.000000, 11600.000000, 111600.000000, 211600.000000
372.485185, 268000.000000, 11700.000000, 111700.000000, 211700.000000
372.505966, 268000.000000, 11800.000000, 111800.000000, 211800.000000
372.526748, 268000.000000, 11900.000000, 111900.000000, 211900.000000
372.547529, 268000.000000, 12000.000000, 112000.000000, 212000.000000
372.568310, 268000.000000, 12100.000000, 112100.000000, 212100.000000
372.589092, 268000.000000, 12200.000000, 112200.000000, 212200.000000
372.609873, 268000.000000, 12300.000000, 112300.000000, 212300.000000
372.630655, 268000.000000, 12400.000000, 112400.000000, 212400.000000
372.651436, 268000.000000, 12500.000000, 112500.000000, 212500.000000
372.672217, 268000.000000, 12600.000000, 112600.000000, 212600.000000
372.692999, 268000.000000, 12700.000000, 112700.000000, 212700.000000
372.713780, 268000.000000, 12800.000000, 112800.000000, 212800.000000
372.734561, 268000.000000, 12900.000000, 112900.000000, 212900.000000
372.755343, 268000.000000, 13000.000000, 113000.000000, 213000.000000
372.776124, 268000.000000, 13100.000000, 113100.000000, 213100.000000
372.796906, 268000.000000, 13200.000000, 113200.000000, 213200.000000
372.817687, 268000.000000, 13300.000000, 113300.000000, 213300.000000
372.838468, 268000.000000, 13400.000000, 113400.000000, 213400.000000
372.859250, 268000.000000, 13500.000000, 113500.000000, 213500.000000
372.880031, 268000.000000, 13600.000000, 113600.000000, 213600.000000
372.900812, 268000.000000, 13700.000000, 113700.000000, 213700.000000
372.921594, 268000.000000, 13800.000000, 113800.000000, 213800.000000
372.942375, 268000.000000, 13900.000000, 113900.000000, 213900.000000
372.963157, 268000.000000, 14000.000000, 114000.000000, 214000.000000
372.983938, 268000.000000, 14100.000000, 114100.000000, 214100.000000
373.004719, 268000.000000, 14200.000000, 114200.000000, 214200.000000
373.025501, 268000.000000, 14300.000000, 114300.000000, 214300.000000
373.046282, 268000.000000, 14400.000000, 114400.000000, 214400.000000
373.067064, 268000.000000, 14500.000000, 114500.000000, 214500.000000
373.087845, 268000.000000, 14600.000000, 114600.000000, 214600.000000
373.108626, 268000.000000, 14700.000000, 114700.000000, 214700.000000
373.129408, 268000.000000, 14800.000000, 114800.000000, 214800.000000
373.150189, 268000.000000, 14900.000000, 114900.000000, 214900.000000
373.170970, 268000.000000, 15000.000000, 115000.000000, 215000.000000
373.191752, 268000.000000, 15100.000000, 115100.000000, 215100.000000
373.212533, 268000.000000, 15200.000000, 115200.000000, 215200.000000
373.233315, 268000.000000, 15300.000000, 115300.000000, 215300.000000
373.254096, 268000.000000, 15400.000000, 115400.000000, 215400.000000
373.274877, 268000.000000, 15500.000000, 115500.000000, 215500.000000
373.295659, 268000.000000, 15600.000000, 115600.000000, 215600.000000
373.316440, 268000.000000, 15700.000000, 115700.000000, 215700.000000
373.337221, 268000.000000, 15800.000000, 115800.000000, 215800.000000
373.358003, 268000.000000, 15900.000000, 115900.000000, 215900.000000
373.378784, 268000.000000, 16000.000000, 116000.000000, 216000.000000
373.399566, 268000.000000, 16100.000000, 116100.000000, 216100.000000
373.420347, 268000.000000, 16200.000000, 116200.000000, 216200.000000
373.441128, 268000.000000, 16300.000000, 116300.000000, 216300.000000
373.461910, 268000.000000, 16400.000000, 116400.000000, 216400.000000
373.482691, 268000.000000, 16500.000000, 116500.000000, 216500.000000
373.503473, 268000.000000, 16600.000000, 116600.000000, 216600.000000
373.524254, 268000.000000, 16700.000000, 116700.000000, 216700.000000
373.545035, 268000.000000, 16800.000000, 116800.000000, 216800.000000
373.565817, 268000.000000, 16900.000000, 116900.000000, 216900.000000
373.586598, 268000.000000, 17000.000000, 117000.000000, 217000.000000
373.607379, 268000.000000, 17100.000000, 117100.000000, 217100.000000
373.628161, 268000.000000, 17200.000000, 117200.000000, 217200.000000
373.648942, 268000.000000, 17300.000000, 117300.000000, 217300.000000
373.669724, 268000.000000, 17400.000000, 117400.000000, 217400.000000
373.690505, 268000.000000, 17500.000000, 117500.000000, 217500.000000
373.711286, 268000.000000, 17600.000000, 117600.000000, 217600.000000
373.732068, 268000.000000, 17700.000000, 117700.000000, 217700.000000
373.752849, 268000.000000, 17800.000000, 117800.000000, 217800.000000
373.773630, 268000.000000, 17900.000000, 117900.000000, 217900.000000
373.794412, 268000.000000, 18000.000000, 118000.000000, 218000.000000
373.815193, 268000.000000, 18100.000000, 118100.000000, 218100.000000
373.835975, 268000.000000, 18200.000000, 118200.000000, 218200.000000
373.856756, 268000.000000, 18300.000000, 118300.000000, 218300.000000
373.877537, 268000.000000, 18400.000000, 118400.000000, 218400.000000
373.898319, 268000.000000, 18500.000000, 118500.000000, 218500.000000
373.919100, 268000.000000, 18600.000000, 118600.000000, 218600.000000
373.939881, 268000.000000, 18700.000000, 118700.000000, 218700.000000
373.960663, 268000.000000, 18800.000000, 118800.000000, 218800.000000
373.981444, 268000.000000, 18900.000000, 118900.000000, 218900.000000
374.002226, 268000.000000, 19000.000000, 119000.000000, 219000.000000
374.023007, 268000.000000, 19100.000000, 119100.000000, 219100.000000
374.043788, 268000.000000, 19200.000000, 119200.000000, 219200.000000
374.064570, 268000.000000, 19300.000000, 119300.000000, 219300.000000
374.085351, 268000.000000, 19400.000000, 119400.000000, 219400.000000
374.106133, 268000.000000, 19500.000000, 119500.000000, 219500.000000
374.126914, 268000.000000, 19600.000000, 119600.000000, 219600.000000
374.147695, 268000.000000, 19700.000000, 119700.000000, 219700.000000
374.168477, 268000.000000, 19800.000000, 119800.000000, 219800.000000
374.189258, 268000.000000, 19900.000000, 119900.000000, 219900.000000
374.210039, 268000.000000, 20000.000000, 120000.000000, 220000.000000
374.230821, 268000.000000, 20100.000000, 120100.000000, 220100.000000
374.251602, 268000.000000, 20200.000000, 120200.000000, 220200.000000
374.272384, 268000.000000, 20300.000000, 120300.000000, 220300.000000
374.293165, 268000.000000, 20400.000000, 120400.000000, 220400.000000
374.313946, 268000.000000, 20500.000000, 120500.000000, 220500.000000
374.334728, 268000.000000, 20600.000000, 120600.000000, 220600.000000
374.355509, 268000.000000, 20700.000000, 120700.000000, 220700.000000
374.376290, 268000.000000, 20800.000000, 120800.000000, 220800.000000
374.397072, 268000.000000, 20900.000000, 120900.000000, 220900.000000
374.417853, 268000.000000, 21000.000000, 121000.000000, 221000.000000
374.438635, 268000.000000, 21100.000000, 121100.000000, 221100.000000
374.459416, 268000.000000, 21200.000000, 121200.000000, 221200.000000
374.480197, 268000.000000, 21300.000000, 121300.000000, 221300.000000
374.500979, 268000.000000, 21400.000000, 121400.000000, 221400.000000
374.521760, 268000.000000, 21500.000000, 121500.000000, 221500.000000
374.542541, 268000.000000, 21600.000000, 121600.000000, 221600.000000
374.563323, 268000.000000, 21700.000000, 121700.000000, 221700.000000
374.584104, 268000.000000, 21800.000000, 121800.000000, 221800.000000
374.604886, 268000.000000, 21900.000000, 121900.000000, 221900.000000
374.625667, 268000.000000, 22000.000000, 122000.000000, 222000.000000
374.646448, 268000.000000, 22100.000000, 122100.000000, 222100.000000
374.667230, 268000.000000, 22200.000000, 122200.000000, 222200.000000
374.688011, 268000.000000, 22300.000000, 122300.000000, 222300.000000
374.708793, 268000.000000, 22400.000000, 122400.000000, 222400.000000
374.729574, 268000.000000, 22500.000000, 122500.000000, 222500.000000
374.750355, 268000.000000, 22600.000000, 122600.000000, 222600.000000
374.771137, 268000.000000, 22700.000000, 122700.000000, 222700.000000
374.791918, 268000.000000, 22800.000000, 122800.000000, 222800.000000
374.812699, 268000.000000, 22900.000000, 122900.000000, 222900.000000
374.833481, 268000.000000, 23000.000000, 123000.000000, 223000.000000
374.854262, 268000.000000, 23100.000000, 123100.000000, 223100.000000
374.875044, 268000.000000, 23200.000000, 123200.000000, 223200.000000
374.895825, 268000.000000, 23300.000000, 123300.000000, 223300.000000
374.916606, 268000.000000, 23400.000000, 123400.000000, 223400.000000
374.937388, 268000.000000, 23500.000000, 123500.000000, 223500.000000
374.958169, 268000.000000, 23600.000000, 123600.000000, 223600.000000
374.978950, 268000.000000, 23700.000000, 123700.000000, 223700.000000
374.999732, 268000.000000, 23800.000000, 123800.000000, 223800.000000
375.000000, 268000.000000, 23900.000000, 123900.000000, 223900.000000
375.000000, 268000.000000, 23900.000000, 123900.000000, 223900.000000
375.020513, 268000.000000, 23900.000000, 123900.000000, 223900.000000
375.041295, 268000.000000, 24000.000000, 124000.000000, 224000.000000
375.062076, 268000.000000, 24100.000000, 124100.000000, 224100.000000
375.082857, 268000.000000, 24200.000000, 124200.000000, 224200.000000
375.103639, 268000.000000, 24300.000000, 124300.000000, 224300.000000
375.124420, 268000.000000, 24400.000000, 124400.000000, 224400.000000
375.145202, 268000.000000, 24500.000000, 124500.000000, 224500.000000
375.165983, 268000.000000, 24600.000000, 124600.000000, 224600.000000
375.186764, 268000.000000, 24700.000000, 124700.000000, 224700.000000
375.207546, 268000.000000, 24800.000000, 124800.000000, 224800.000000
375.228327, 268000.000000, 24900.000000, 124900.000000, 224900.000000
375.249108, 268000.000000, 25000.000000, 125000.000000, 225000.000000
375.269890, 268000.000000, 25100.000000, 125100.000000, 225100.000000
375.290671, 268000.000000, 25200.000000, 125200.000000, 225200.000000
375.311453, 268000.000000, 25300.000000, 125300.000000, 225300.000000
375.332234, 268000.000000, 25400.000000, 125400.000000, 225400.000000
375.353015, 268000.000000, 25500.000000, 125500.000000, 225500.000000
375.373797, 268000.000000, 25600.000000, 125600.000000, 225600.000000
375.394578, 268000.000000, 25700.000000, 125700.000000, 225700.000000
375.415359, 268000.000000, 25800.000000, 125800.000000, 225800.000000
375.436141, 268000.000000, 25900.000000, 125900.000000, 225900.000000
375.456922, 268000.000000, 26000.000000, 126000.000000, 226000.000000
375.477704, 268000.000000, 26100.000000, 126100.000000, 226100.000000
375.498485, 268000.000000, 26200.000000, 126200.000000, 226200.000000
375.519266, 268000.000000, 26300.000000, 126300.000000, 226300.000000
375.540048, 268000.000000, 26400.000000, 126400.000000, 226400.000000
375.560829, 268000.000000, 26500.000000, 126500.000000, 226500.000000
375.581610, 268000.000000, 26600.000000, 126600.000000, 226600.000000
375.602392, 268000.000000, 26700.000000, 126700.000000, 226700.000000
375.623173, 268000.000000, 26800.000000, 126800.000000, 226800.000000
375.643955, 268000.000000, 26900.000000, 126900.000000, 226900.000000
375.664736, 268000.000000, 27000.000000, 127000.000000, 227000.000000
375.685517, 268000.000000, 27100.000000, 127100.000000, 227100.000000
375.706299, 268000.000000, 27200.000000, 127200.000000, 227200.000000
375.727080, 268000.000000, 27300.000000, 127300.000000, 227300.000000
375.747862, 268000.000000, 27400.000000, 127400.000000, 227400.000000
375.768643, 268000.000000, 27500.000000, 127500.000000, 227500.000000
375.789424, 268000.000000, 27600.000000, 127600.000000, 227600.000000
375.810206, 268000.000000, 27700.000000, 127700.000000, 227700.000000
375.830987, 268000.000000, 27800.000000, 127800.000000, 227800.000000
375.851768, 268000.000000, 27900.000000, 127900.000000, 227900.000000
375.872550, 268000.000000, 28000.000000, 128000.000000, 228000.000000
375.893331, 268000.000000, 28100.000000, 128100.000000, 228100.000000
375.914113, 268000.000000, 28200.000000, 128200.000000, 228200.000000
375.934894, 268000.000000, 28300.000000, 128300.000000, 228300.000000
375.955675, 268000.000000, 28400.000000, 128400.000000, 228400.000000
375.976457, 268000.000000, 28500.000000, 128500.000000, 228500.000000
375.997238, 268000.000000, 28600.000000, 128600.000000, 228600.000000
376.018019, 268000.000000, 28700.000000, 128700.000000, 228700.000000
376.038801, 268000.000000, 28800.000000, 128800.000000, 228800.000000
376.059582, 268000.000000, 28900.000000, 128900.000000, 228900.000000
376.080364, 268000.000000, 29000.000000, 129000.000000, 229000.000000
376.101145, 268000.000000, 29100.000000, 129100.000000, 229100.000000
376.121926, 268000.000000, 29200.000000, 129200.000000, 229200.000000
376.142708, 268000.000000, 29300.000000, 129300.000000, 229300.000000
376.163489, 268000.000000, 29400.000000, 129400.000000, 229400.000000
376.184271, 268000.000000, 29500.000000, 129500.000000, 229500.000000
376.205052, 268000.000000, 29600.000000, 129600.000000, 229600.000000
376.225833, 268000.000000, 29700.000000, 129700.000000, 229700.000000
376.246615, 268000.000000, 29800.000000, 129800.000000, 229800.000000
376.267396, 268000.000000, 29900.000000, 129900.000000, 229900.000000
376.288177, 268000.000000, 30000.000000, 130000.000000, 230000.000000
376.308959, 268000.000000, 30100.000000, 130100.000000, 230100.000000
376.329740, 268000.000000, 30200.000000, 130200.000000, 230200.000000
376.350522, 268000.000000, 30300.000000, 130300.000000, 230300.000000
376.371303, 268000.000000, 30400.000000, 130400.000000, 230400.000000
376.392084, 268000.000000, 30500.000000, 130500.000000, 230500.000000
376.412866, 268000.000000, 30600.000000, 130600.000000, 230600.000000
376.433647, 268000.000000, 30700.000000, 130700.000000, 230700.000000
376.454428, 268000.000000, 30800.000000, 130800.000000, 230800.000000
376.475210, 268000.000000, 30900.000000, 130900.000000, 230900.000000
376.495991, 268000.000000, 31000.000000, 131000.000000, 231000.000000
376.516773, 268000.000000, 31100.000000, 131100.000000, 231100.000000
376.537554, 268000.000000, 31200.000000, 131200.000000, 231200.000000
376.558335, 268000.000000, 31300.000000, 131300.000000, 231300.000000
376.579117, 268000.000000, 31400.000000, 131400.000000, 231400.000000
376.599898, 268000.000000, 31500.000000, 131500.000000, 231500.000000
376.620679, 268000.000000, 31600.000000, 131600.000000, 231600.000000
376.641461, 268000.000000, 31700.000000, 131700.000000, 231700.000000
376.662242, 268000.000000, 31800.000000, 131800.000000, 231800.000000
376.683024, 268000.000000, 31900.000000, 131900.000000, 231900.000000
376.703805, 268000.000000, 32000.000000, 132000.000000, 232000.000000
376.724586, 268000.000000, 32100.000000, 132100.000000, 232100.000000
376.745368, 268000.000000, 32200.000000, 132200.000000, 232200.000000
376.766149, 268000.000000, 32300.000000, 132300.000000, 232300.000000
376.786931, 268000.000000, 32400.000000, 132400.000000, 232400.000000
376.807712, 268000.000000, 32500.000000, 132500.000000, 232500.000000
376.828493, 268000.000000, 32600.000000, 132600.000000, 232600.000000
376.849275, 268000.000000, 32700.000000, 132700.000000, 232700.000000
376.870056, 268000.000000, 32800.000000, 132800.000000, 232800.000000
376.890837, 268000.000000, 32900.000000, 132900.000000, 232900.000000
376.911619, 268000.000000, 33000.000000, 133000.000000, 233000.000000
376.932400, 268000.000000, 33100.000000, 133100.000000, 233100.000000
376.953182, 268000.000000, 33200.000000, 133200.000000, 233200.000000
376.973963, 268000.000000, 33300.000000, 133300.000000, 233300.000000
376.994744, 268000.000000, 33400.000000, 133400.000000, 233400.000000
377.015526, 268000.000000, 33500.000000, 133500.000000, 233500.000000
377.036307, 268000.000000, 33600.000000, 133600.000000, 233600.000000
377.057088, 268000.000000, 33700.000000, 133700.000000, 233700.000000
377.077870, 268000.000000, 33800.000000, 133800.000000, 233800.000000
377.098651, 268000.000000, 33900.000000, 133900.000000, 233900.000000
377.119433, 268000.000000, 34000.000000, 134000.000000, 234000.000000
377.140214, 268000.000000, 34100.000000, 134100.000000, 234100.000000
377.160995, 268000.000000, 34200.000000, 134200.000000, 234200.000000
377.181777, 268000.000000, 34300.000000, 134300.000000, 234300.000000
377.202558, 268000.000000, 34400.000000, 134400.000000, 234400.000000
377.223340, 268000.000000, 34500.000000, 134500.000000, 234500.000000
377.244121, 268000.000000, 34600.000000, 134600.000000, 234600.000000
377.264902, 268000.000000, 34700.000000, 134700.000000, 234700.000000
377.285684, 268000.000000, 34800.000000, 134800.000000, 234800.000000
377.306465, 268000.000000, 34900.000000, 134900.000000, 234900.000000
377.327246, 268000.000000, 35000.000000, 135000.000000, 235000.000000
377.348028, 268000.000000, 35100.000000, 135100.000000, 235100.000000
377.368809, 268000.000000, 35200.000000, 135200.000000, 235200.000000
377.389591, 268000.000000, 35300.000000, 135300.000000, 235300.000000
377.410372, 268000.000000, 35400.000000, 135400.000000, 235400.000000
377.431153, 268000.000000, 35500.000000, 135500.000000, 235500.000000
377.451935, 268000.000000, 35600.000000, 135600.000000, 235600.000000
377.472716, 268000.000000, 35700.000000, 135700.000000, 235700.000000
377.493497, 268000.000000, 35800.000000, 135800.000000, 235800.000000
377.514279, 268000.000000, 35900.000000, 135900.000000, 235900.000000
377.535060, 268000.000000, 36000.000000, 136000.000000, 236000.000000
377.555842, 268000.000000, 36100.000000, 136100.000000, 236100.000000
377.576623, 268000.000000, 36200.000000, 136200.000000, 236200.000000
377.597404, 268000.000000, 36300.000000, 136300.000000, 236300.000000
377.618186, 268000.000000, 36400.000000, 136400.000000, 236400.000000
377.638967, 268000.000000, 36500.000000, 136500.000000, 236500.000000
377.659748, 268000.000000, 36600.000000, 136600.000000, 236600.000000
377.680530, 268000.000000, 36700.000000, 136700.000000, 236700.000000
377.701311, 268000.000000, 36800.000000, 136800.000000, 236800.000000
377.722093, 268000.000000, 36900.000000, 136900.000000, 236900.000000
377.742874, 268000.000000, 37000.000000, 137000.000000, 237000.000000
377.763655, 268000.000000, 37100.000000, 137100.000000, 237100.000000
377.784437, 268000.000000, 37200.000000, 137200.000000, 237200.000000
377.805218, 268000.000000, 37300.000000, 137300.000000, 237300.000000
377.826000, 268000.000000, 37400.000000, 137400.000000, 237400.000000
377.846781, 268000.000000, 37500.000000, 137500.000000, 237500.000000
377.867562, 268000.000000, 37600.000000, 137600.000000, 237600.000000
377.888344, 268000.000000, 37700.000000, 137700.000000, 237700.000000
377.909125, 268000.000000, 37800.000000, 137800.000000, 237800.000000
377.929906, 268000.000000, 37900.000000, 137900.000000, 237900.000000
377.950688, 268000.000000, 38000.000000, 138000.000000, 238000.000000
377.971469, 268000.000000, 38100.000000, 138100.000000, 238100.000000
377.992251, 268000.000000, 38200.000000, 138200.000000, 238200.000000
378.013032, 268000.000000, 38300.000000, 138300.000000, 238300.000000
378.033813, 268000.000000, 38400.000000, 138400.000000, 238400.000000
378.054595, 268000.000000, 38500.000000, 138500.000000, 238500.000000
378.075376, 268000.000000, 38600.000000, 138600.000000, 238600.000000
378.096157, 268000.000000, 38700.000000, 138700.000000, 238700.000000
378.116939, 268000.000000, 38800.000000, 138800.000000, 238800.000000
378.137720, 268000.000000, 38900.000000, 138900.000000, 238900.000000
378.158502, 268000.000000, 39000.000000, 139000.000000, 239000.000000
378.179283, 268000.000000, 39100.000000, 139100.000000, 239100.000000
378.200064, 268000.000000, 39200.000000, 139200.000000, 239200.000000
378.220846, 268000.000000, 39300.000000, 139300.000000, 239300.000000
378.241627, 268000.000000, 39400.000000, 139400.000000, 239400.000000
378.262408, 268000.000000, 39500.000000, 139500.000000, 239500.000000
378.283190, 268000.000000, 39600.000000, 139600.000000, 239600.000000
378.303971, 268000.000000, 39700.000000, 139700.000000, 239700.000000
378.324753, 268000.000000, 39800.000000, 139800.000000, 239800.000000
378.345534, 268000.000000, 39900.000000, 139900.000000, 239900.000000
378.366315, 268000.000000, 40000.000000, 140000.000000, 240000.000000
378.387097, 268000.000000, 40100.000000, 140100.000000, 240100.000000
378.407878, 268000.000000, 40200.000000, 140200.000000, 240200.000000
378.428660, 268000.000000, 40300.000000, 140300.000000, 240300.000000
378.449441, 268000.000000, 40400.000000, 140400.000000, 240400.000000
378.470222, 268000.000000, 40500.000000, 140500.000000, 240500.000000
378.491004, 268000.000000, 40600.000000, 140600.000000, 240600.000000
378.511785, 268000.000000, 40700.000000, 140700.000000, 240700.000000
378.532566, 268000.000000, 40800.000000, 140800.000000, 240800.000000
378.553348, 268000.000000, 40900.000000, 140900.000000, 240900.000000
378.574129, 268000.000000, 41000.000000, 141000.000000, 241000.000000
378.594911, 268000.000000, 41100.000000, 141100.000000, 241100.000000
378.615692, 268000.000000, 41200.000000, 141200.000000, 241200.000000
378.636473, 268000.000000, 41300.000000, 141300.000000, 241300.000000
378.657255, 268000.000000, 41400.000000, 141400.000000, 241400.000000
378.678036, 268000.000000, 41500.000000, 141500.000000, 241500.000000
378.698817, 268000.000000, 41600.000000, 141600.000000, 241600.000000
378.719599, 268000.000000, 41700.000000, 141700.000000, 241700.000000
378.740380, 268000.000000, 41800.000000, 141800.000000, 241800.000000
378.761162, 268000.000000, 41900.000000, 141900.000000, 241900.000000
378.781943, 268000.000000, 42000.000000, 142000.000000, 242000.000000
378.802724, 268000.000000, 42100.000000, 142100.000000, 242100.000000
378.823506, 268000.000000, 42200.000000, 142200.000000, 242200.000000
378.844287, 268000.000000, 42300.000000, 142300.000000, 242300.000000
378.865069, 268000.000000, 42400.000000, 142400.000000, 242400.000000
378.885850, 268000.000000, 42500.000000, 142500.000000, 242500.000000
378.906631, 268000.000000, 42600.000000, 142600.000000, 242600.000000
378.927413, 268000.000000, 42700.000000, 142700.000000, 242700.000000
378.948194, 268000.000000, 42800.000000, 142800.000000, 242800.000000
378.968975, 268000.000000, 42900.000000, 142900.000000, 242900.000000
378.989757, 268000.000000, 43000.000000, 143000.000000, 243000.000000
379.010538, 268000.000000, 43100.000000, 143100.000000, 243100.000000
379.031320, 268000.000000, 43200.000000, 143200.000000, 243200.000000
379.052101, 268000.000000, 43300.000000, 143300.000000, 243300.000000
379.072882, 268000.000000, 43400.000000, 143400.000000, 243400.000000
379.093664, 268000.000000, 43500.000000, 143500.000000, 243500.000000
379.114445, 268000.000000, 43600.000000, 143600.000000, 243600.000000
379.135226, 268000.000000, 43700.000000, 143700.000000, 243700.000000
379.156008, 268000.000000, 43800.000000, 143800.000000, 243800.000000
379.176789, 268000.000000, 43900.000000, 143900.000000, 243900.000000
379.197571, 268000.000000, 44000.000000, 144000.000000, 244000.000000
379.218352, 268000.000000, 44100.000000, 144100.000000, 244100.000000
379.239133, 268000.000000, 44200.000000, 144200.000000, 244200.000000
379.259915, 268000.000000, 44300.000000, 144300.000000, 244300.000000
379.280696, 268000.000000, 44400.000000, 144400.000000, 244400.000000
379.301477, 268000.000000, 44500.000000, 144500.000000, 244500.000000
379.322259, 268000.000000, 44600.000000, 144600.000000, 244600.000000
379.343040, 268000.000000, 44700.000000, 144700.000000, 244700.000000
379.363822, 268000.000000, 44800.000000, 144800.000000, 244800.000000
379.384603, 268000.000000, 44900.000000, 144900.000000, 244900.000000
379.405384, 268000.000000, 45000.000000, 145000.000000, 245000.000000
379.426166, 268000.000000, 45100.000000, 145100.000000, 245100.000000
379.446947, 268000.000000, 45200.000000, 145200.000000, 245200.000000
379.467729, 268000.000000, 45300.000000, 145300.000000, 245300.000000
379.488510, 268000.000000, 45400.000000, 145400.000000, 245400.000000
379.509291, 268000.000000, 45500.000000, 145500.000000, 245500.000000
379.530073, 268000.000000, 45600.000000, 145600.000000, 245600.000000
379.550854, 268000.000000, 45700.000000, 145700.000000, 245700.000000
379.571635, 268000.000000, 45800.000000, 145800.000000, 245800.000000
379.592417, 268000.000000, 45900.000000, 145900.000000, 245900.000000
379.613198, 268000.000000, 46000.000000, 146000.000000, 246000.000000
379.633980, 268000.000000, 46100.000000, 146100.000000, 246100.000000
379.654761, 268000.000000, 46200.000000, 146200.000000, 246200.000000
379.675542, 268000.000000, 46300.000000, 146300.000000, 246300.000000
379.696324, 268000.000000, 46400.000000, 146400.000000, 246400.000000
379.717105, 268000.000000, 46500.000000, 146500.000000, 246500.000000
379.737886, 268000.000000, 46600.000000, 146600.000000, 246600.000000
379.758668, 268000.000000, 46700.000000, 146700.000000, 246700.000000
379.779449, 268000.000000, 46800.000000, 146800.000000, 246800.000000
379.800231, 268000.000000, 46900.000000, 146900.000000, 246900.000000
379.821012, 268000.000000, 47000.000000, 147000.000000, 247000.000000
379.841793, 268000.000000, 47100.000000, 147100.000000, 247100.000000
379.862575, 268000.000000, 47200.000000, 147200.000000, 247200.000000
379.883356, 268000.000000, 47300.000000, 147300.000000, 247300.000000
379.904138, 268000.000000, 47400.000000, 147400.000000, 247400.000000
379.924919, 268000.000000, 47500.000000, 147500.000000, 247500.000000
379.945700, 268000.000000, 47600.000000, 147600.000000, 247600.000000
379.966482, 268000.000000, 47700.000000, 147700.000000, 247700.000000
379.987263, 268000.000000, 47800.000000, 147800.000000, 247800.000000
380.000000, 268000.000000, 47900.000000, 147900.000000, 247900.000000
380.000000, 268000.000000, 47900.000000, 147900.000000, 247900.000000
380.008044, 268000.000000, 47900.000000, 147900.000000, 247900.000000
380.028826, 268000.000000, 48000.000000, 148000.000000, 248000.000000
380.028826, 268000.000000, 48000.000000, 148000.000000, 248000.000000
380.243880, 268000.000000, 47900.000000, 148000.000000, 248000.000000
380.264661, 268000.000000, 48000.000000, 148100.000000, 248100.000000
380.264661, 268000.000000, 48000.000000, 148100.000000, 248100.000000
380.479715, 268000.000000, 47900.000000, 148100.000000, 248100.000000
380.500496, 268000.000000, 48000.000000, 148200.000000, 248200.000000
380.500496, 268000.000000, 48000.000000, 148200.000000, 248200.000000
380.715550, 268000.000000, 47900.000000, 148200.000000, 248200.000000
380.736331, 268000.000000, 48000.000000, 148300.000000, 248300.000000
380.736331, 268000.000000, 48000.000000, 148300.000000, 248300.000000
380.951385, 268000.000000, 47900.000000, 148300.000000, 248300.000000
380.972166, 268000.000000, 48000.000000, 148400.000000, 248400.000000
380.972166, 268000.000000, 48000.000000, 148400.000000, 248400.000000
381.187220, 268000.000000, 47900.000000, 148400.000000, 248400.000000
381.208002, 268000.000000, 48000.000000, 148500.000000, 248500.000000
381.208002, 268000.000000, 48000.000000, 148500.000000, 248500.000000
381.423055, 268000.000000, 47900.000000, 148500.000000, 248500.000000
381.443837, 268000.000000, 48000.000000, 148600.000000, 248600.000000
381.443837, 268000.000000, 48000.000000, 148600.000000, 248600.000000
381.658890, 268000.000000, 47900.000000, 148600.000000, 248600.000000
381.679672, 268000.000000, 48000.000000, 148700.000000, 248700.000000
381.679672, 268000.000000, 48000.000000, 148700.000000, 248700.000000
381.894726, 268000.000000, 47900.000000, 148700.000000, 248700.000000
381.915507, 268000.000000, 48000.000000, 148800.000000, 248800.000000
381.915507, 268000.000000, 48000.000000, 148800.000000, 248800.000000
382.130561, 268000.000000, 47900.000000, 148800.000000, 248800.000000
382.151342, 268000.000000, 48000.000000, 148900.000000, 248900.000000
382.151342, 268000.000000, 48000.000000, 148900.000000, 248900.000000
382.366396, 268000.000000, 47900.000000, 148900.000000, 248900.000000
382.387177, 268000.000000, 48000.000000, 149000.000000, 249000.000000
382.387177, 268000.000000, 48000.000000, 149000.000000, 249000.000000
382.602231, 268000.000000, 47900.000000, 149000.000000, 249000.000000
382.623012, 268000.000000, 48000.000000, 149100.000000, 249100.000000
382.623012, 268000.000000, 48000.000000, 149100.000000, 249100.000000
382.838066, 268000.000000, 47900.000000, 149100.000000, 249100.000000
382.858848, 268000.000000, 48000.000000, 149200.000000, 249200.000000
382.858848, 268000.000000, 48000.000000, 149200.000000, 249200.000000
383.073901, 268000.000000, 47900.000000, 149200.000000, 249200.000000
383.094683, 268000.000000, 48000.000000, 149300.000000, 249300.000000
383.094683, 268000.000000, 48000.000000, 149300.000000, 249300.000000
383.309736, 268000.000000, 47900.000000, 149300.000000, 249300.000000
383.330518, 268000.000000, 48000.000000, 149400.000000, 249400.000000
383.330518, 268000.000000, 48000.000000, 149400.000000, 249400.000000
383.545572, 268000.000000, 47900.000000, 149400.000000, 249400.000000
383.566353, 268000.000000, 48000.000000, 149500.000000, 249500.000000
383.566353, 268000.000000, 48000.000000, 149500.000000, 249500.000000
383.781407, 268000.000000, 47900.000000, 149500.000000, 249500.000000
383.802188, 268000.000000, 48000.000000, 149600.000000, 249600.000000
383.802188, 268000.000000, 48000.000000, 149600.000000, 249600.000000
384.017242, 268000.000000, 47900.000000, 149600.000000, 249600.000000
384.038023, 268000.000000, 48000.000000, 149700.000000, 249700.000000
384.038023, 268000.000000, 48000.000000, 149700.000000, 249700.000000
384.253077, 268000.000000, 47900.000000, 149700.000000, 249700.000000
384.273858, 268000.000000, 48000.000000, 149800.000000, 249800.000000
384.273858, 268000.000000, 48000.000000, 149800.000000, 249800.000000
384.488912, 268000.000000, 47900.000000, 149800.000000, 249800.000000
384.509694, 268000.000000, 48000.000000, 149900.000000, 249900.000000
384.509694, 268000.000000, 48000.000000, 149900.000000, 249900.000000
384.724747, 268000.000000, 47900.000000, 149900.000000, 249900.000000
384.745529, 268000.000000, 48000.000000, 150000.000000, 250000.000000
384.745529, 268000.000000, 48000.000000, 150000.000000, 250000.000000
384.960582, 268000.000000, 47900.000000, 150000.000000, 250000.000000
384.981364, 268000.000000, 48000.000000, 150100.000000, 250100.000000
384.981364, 268000.000000, 48000.000000, 150100.000000, 250100.000000
385.000000, 268000.000000, 48000.000000, 150100.000000, 250100.000000
385.000000, 268000.000000, 48000.000000, 150100.000000, 250100.000000
385.196418, 268000.000000, 47900.000000, 150100.000000, 250100.000000
385.217199, 268000.000000, 48000.000000, 150200.000000, 250200.000000
385.217199, 268000.000000, 48000.000000, 150200.000000, 250200.000000
385.432253, 268000.000000, 47900.000000, 150200.000000, 250200.000000
385.453034, 268000.000000, 48000.000000, 150300.000000, 250300.000000
385.453034, 268000.000000, 48000.000000, 150300.000000, 250300.000000
385.668088, 268000.000000, 47900.000000, 150300.000000, 250300.000000
385.688869, 268000.000000, 48000.000000, 150400.000000, 250400.000000
385.688869, 268000.000000, 48000.000000, 150400.000000, 250400.000000
385.903923, 268000.000000, 47900.000000, 150400.000000, 250400.000000
385.924704, 268000.000000, 48000.000000, 150500.000000, 250500.000000
385.924704, 268000.000000, 48000.000000, 150500.000000, 250500.000000
386.139758, 268000.000000, 47900.000000, 150500.000000, 250500.000000
386.160540, 268000.000000, 48000.000000, 150600.000000, 250600.000000
386.160540, 268000.000000, 48000.000000, 150600.000000, 250600.000000
386.375593, 268000.000000, 47900.000000, 150600.000000, 250600.000000
386.396375, 268000.000000, 48000.000000, 150700.000000, 250700.000000
386.396375, 268000.000000, 48000.000000, 150700.000000, 250700.000000
386.611428, 268000.000000, 47900.000000, 150700.000000, 250700.000000
386.632210, 268000.000000, 48000.000000, 150800.000000, 250800.000000
386.632210, 268000.000000, 48000.000000, 150800.000000, 250800.000000
386.847264, 268000.000000, 47900.000000, 150800.000000, 250800.000000
386.868045, 268000.000000, 48000.000000, 150900.000000, 250900.000000
386.868045, 268000.000000, 48000.000000, 150900.000000, 250900.000000
387.083099, 268000.000000, 47900.000000, 150900.000000, 250900.000000
387.103880, 268000.000000, 48000.000000, 151000.000000, 251000.000000
387.103880, 268000.000000, 48000.000000, 151000.000000, 251000.000000
387.318934, 268000.000000, 47900.000000, 151000.000000, 251000.000000
387.339715, 268000.000000, 48000.000000, 151100.000000, 251100.000000
387.339715, 268000.000000, 48000.000000, 151100.000000, 251100.000000
387.554769, 268000.000000, 47900.000000, 151100.000000, 251100.000000
387.575550, 268000.000000, 48000.000000, 151200.000000, 251200.000000
387.575550, 268000.000000, 48000.000000, 151200.000000, 251200.000000
387.790604, 268000.000000, 47900.000000, 151200.000000, 251200.000000
387.811386, 268000.000000, 48000.000000, 151300.000000, 251300.000000
387.811386, 268000.000000, 48000.000000, 151300.000000, 251300.000000
388.026439, 268000.000000, 47900.000000, 151300.000000, 251300.000000
388.047221, 268000.000000, 48000.000000, 151400.000000, 251400.000000
388.047221, 268000.000000, 48000.000000, 151400.000000, 251400.000000
388.262274, 268000.000000, 47900.000000, 151400.000000, 251400.000000
388.283056, 268000.000000, 48000.000000, 151500.000000, 251500.000000
388.283056, 268000.000000, 48000.000000, 151500.000000, 251500.000000
388.498110, 268000.000000, 47900.000000, 151500.000000, 251500.000000
388.518891, 268000.000000, 48000.000000, 151600.000000, 251600.000000
388.518891, 268000.000000, 48000.000000, 151600.000000, 251600.000000
388.733945, 268000.000000, 47900.000000, 151600.000000, 251600.000000
388.754726, 268000.000000, 48000.000000, 151700.000000, 251700.000000
388.754726, 268000.000000, 48000.000000, 151700.000000, 251700.000000
388.969780, 268000.000000, 47900.000000, 151700.000000, 251700.000000
388.990561, 268000.000000, 48000.000000, 151800.000000, 251800.000000
388.990561, 268000.000000, 48000.000000, 151800.000000, 251800.000000
389.205615, 268000.000000, 47900.000000, 151800.000000, 251800.000000
389.226396, 268000.000000, 48000.000000, 151900.000000, 251900.000000
389.226396, 268000.000000, 48000.000000, 151900.000000, 251900.000000
389.441450, 268000.000000, 47900.000000, 151900.000000, 251900.000000
389.462232, 268000.000000, 48000.000000, 152000.000000, 252000.000000
389.462232, 268000.000000, 48000.000000, 152000.000000, 252000.000000
389.677285, 268000.000000, 47900.000000, 152000.000000, 252000.000000
389.698067, 268000.000000, 48000.000000, 152100.000000, 252100.000000
389.698067, 268000.000000, 48000.000000, 152100.000000, 252100.000000
389.913120, 268000.000000, 47900.000000, 152100.000000, 252100.000000
389.933902, 268000.000000, 48000.000000, 152200.000000, 252200.000000
389.933902, 268000.000000, 48000.000000, 152200.000000, 252200.000000
390.000000, 268000.000000, 48000.000000, 152200.000000, 252200.000000
390.000000, 268000.000000, 48000.000000, 152200.000000, 252200.000000
390.148956, 268000.000000, 47900.000000, 152200.000000, 252200.000000
390.169737, 268000.000000, 48000.000000, 152300.000000, 252300.000000
390.169737, 268000.000000, 48000.000000, 152300.000000, 252300.000000
390.384791, 268000.000000, 47900.000000, 152300.000000, 252300.000000
390.405572, 268000.000000, 48000.000000, 152400.000000, 252400.000000
390.405572, 268000.000000, 48000.000000, 152400.000000, 252400.000000
390.620626, 268000.000000, 47900.000000, 152400.000000, 252400.000000
390.641407, 268000.000000, 48000.000000, 152500.000000, 252500.000000
390.641407, 268000.000000, 48000.000000, 152500.000000, 252500.000000
390.856461, 268000.000000, 47900.000000, 152500.000000, 252500.000000
390.877242, 268000.000000, 48000.000000, 152600.000000, 252600.000000
390.877242, 268000.000000, 48000.000000, 152600.000000, 252600.000000
391.092296, 268000.000000, 47900.000000, 152600.000000, 252600.000000
391.113078, 268000.000000, 48000.000000, 152700.000000, 252700.000000
391.113078, 268000.000000, 48000.000000, 152700.000000, 252700.000000
391.328131, 268000.000000, 47900.000000, 152700.000000, 252700.000000
391.348913, 268000.000000, 48000.000000, 152800.000000, 252800.000000
391.348913, 268000.000000, 48000.000000, 152800.000000, 252800.000000
391.563966, 268000.000000, 47900.000000, 152800.000000, 252800.000000
391.584748, 268000.000000, 48000.000000, 152900.000000, 252900.000000
391.584748, 268000.000000, 48000.000000, 152900.000000, 252900.000000
391.799802, 268000.000000, 47900.000000, 152900.000000, 252900.000000
391.820583, 268000.000000, 48000.000000, 153000.000000, 253000.000000
391.820583, 268000.000000, 48000.000000, 153000.000000, 253000.000000
392.035637, 268000.000000, 47900.000000, 153000.000000, 253000.000000
392.056418, 268000.000000, 48000.000000, 153100.000000, 253100.000000
392.056418, 268000.000000, 48000.000000, 153100.000000, 253100.000000
392.271472, 268000.000000, 47900.000000, 153100.000000, 253100.000000
392.292253, 268000.000000, 48000.000000, 153200.000000, 253200.000000
392.292253, 268000.000000, 48000.000000, 153200.000000, 253200.000000
392.507307, 268000.000000, 47900.000000, 153200.000000, 253200.000000
392.528088, 268000.000000, 48000.000000, 153300.000000, 253300.000000
392.528088, 268000.000000, 48000.000000, 153300.000000, 253300.000000
392.743142, 268000.000000, 47900.000000, 153300.000000, 253300.000000
392.763924, 268000.000000, 48000.000000, 153400.000000, 253400.000000
392.763924, 268000.000000, 48000.000000, 153400.000000, 253400.000000
392.978977, 268000.000000, 47900.000000, 153400.000000, 253400.000000
392.999759, 268000.000000, 48000.000000, 153500.000000, 253500.000000
392.999759, 268000.000000, 48000.000000, 153500.000000, 253500.000000
393.214812, 268000.000000, 47900.000000, 153500.000000, 253500.000000
393.235594, 268000.000000, 48000.000000, 153600.000000, 253600.000000
393.235594, 268000.000000, 48000.000000, 153600.000000, 253600.000000
393.450648, 268000.000000, 47900.000000, 153600.000000, 253600.000000
393.471429, 268000.000000, 48000.000000, 153700.000000, 253700.000000
393.471429, 268000.000000, 48000.000000, 153700.000000, 253700.000000
393.686483, 268000.000000, 47900.000000, 153700.000000, 253700.000000
393.707264, 268000.000000, 48000.000000, 153800.000000, 253800.000000
393.707264, 268000.000000, 48000.000000, 153800.000000, 253800.000000
393.922318, 268000.000000, 47900.000000, 153800.000000, 253800.000000
393.943099, 268000.000000, 48000.000000, 153900.000000, 253900.000000
393.943099, 268000.000000, 48000.000000, 153900.000000, 253900.000000
394.158153, 268000.000000, 47900.000000, 153900.000000, 253900.000000
394.178934, 268000.000000, 48000.000000, 154000.000000, 254000.000000
394.178934, 268000.000000, 48000.000000, 154000.000000, 254000.000000
394.393988, 268000.000000, 47900.000000, 154000.000000, 254000.000000
394.414770, 268000.000000, 48000.000000, 154100.000000, 254100.000000
394.414770, 268000.000000, 48000.000000, 154100.000000, 254100.000000
394.629823, 268000.000000, 47900.000000, 154100.000000, 254100.000000
394.650605, 268000.000000, 48000.000000, 154200.000000, 254200.000000
394.650605, 268000.000000, 48000.000000, 154200.000000, 254200.000000
394.865658, 268000.000000, 47900.000000, 154200.000000, 254200.000000
394.886440, 268000.000000, 48000.000000, 154300.000000, 254300.000000
394.886440, 268000.000000, 48000.000000, 154300.000000, 254300.000000
395.000000, 268000.000000, 48000.000000, 154300.000000, 254300.000000
395.000000, 268000.000000, 48000.000000, 154300.000000, 254300.000000
395.101494, 268000.000000, 47900.000000, 154300.000000, 254300.000000
395.122275, 268000.000000, 48000.000000, 154400.000000, 254400.000000
395.122275, 268000.000000, 48000.000000, 154400.000000, 254400.000000
395.337329, 268000.000000, 47900.000000, 154400.000000, 254400.000000
395.358110, 268000.000000, 48000.000000, 154500.000000, 254500.000000
395.358110, 268000.000000, 48000.000000, 154500.000000, 254500.000000
395.573164, 268000.000000, 47900.000000, 154500.000000, 254500.000000
395.593945, 268000.000000, 48000.000000, 154600.000000, 254600.000000
395.593945, 268000.000000, 48000.000000, 154600.000000, 254600.000000
395.808999, 268000.000000, 47900.000000, 154600.000000, 254600.000000
395.829780, 268000.000000, 48000.000000, 154700.000000, 254700.000000
395.829780, 268000.000000, 48000.000000, 154700.000000, 254700.000000
396.044834, 268000.000000, 47900.000000, 154700.000000, 254700.000000
396.065616, 268000.000000, 48000.000000, 154800.000000, 254800.000000
396.065616, 268000.000000, 48000.000000, 154800.000000, 254800.000000
396.280669, 268000.000000, 47900.000000, 154800.000000, 254800.000000
396.301451, 268000.000000, 48000.000000, 154900.000000, 254900.000000
396.301451, 268000.000000, 48000.000000, 154900.000000, 254900.000000
396.516504, 268000.000000, 47900.000000, 154900.000000, 254900.000000
396.537286, 268000.000000, 48000.000000, 155000.000000, 255000.000000
396.537286, 268000.000000, 48000.000000, 155000.000000, 255000.000000
396.752340, 268000.000000, 47900.000000, 155000.000000, 255000.000000
396.773121, 268000.000000, 48000.000000, 155100.000000, 255100.000000
396.773121, 268000.000000, 48000.000000, 155100.000000, 255100.000000
396.988175, 268000.000000, 47900.000000, 155100.000000, 255100.000000
397.008956, 268000.000000, 48000.000000, 155200.000000, 255200.000000
397.008956, 268000.000000, 48000.000000, 155200.000000, 255200.000000
397.224010, 268000.000000, 47900.000000, 155200.000000, 255200.000000
397.244791, 268000.000000, 48000.000000, 155300.000000, 255300.000000
397.244791, 268000.000000, 48000.000000, 155300.000000, 255300.000000
397.459845, 268000.000000, 47900.000000, 155300.000000, 255300.000000
397.480626, 268000.000000, 48000.000000, 155400.000000, 255400.000000
397.480626, 268000.000000, 48000.000000, 155400.000000, 255400.000000
397.695680, 268000.000000, 47900.000000, 155400.000000, 255400.000000
397.716462, 268000.000000, 48000.000000, 155500.000000, 255500.000000
397.716462, 268000.000000, 48000.000000, 155500.000000, 255500.000000
397.931515, 268000.000000, 47900.000000, 155500.000000, 255500.000000
397.952297, 268000.000000, 48000.000000, 155600.000000, 255600.000000
397.952297, 268000.000000, 48000.000000, 155600.000000, 255600.000000
398.167350, 268000.000000, 47900.000000, 155600.000000, 255600.000000
398.188132, 268000.000000, 48000.000000, 155700.000000, 255700.000000
398.188132, 268000.000000, 48000.000000, 155700.000000, 255700.000000
398.403186, 268000.000000, 47900.000000, 155700.000000, 255700.000000
398.423967, 268000.000000, 48000.000000, 155800.000000, 255800.000000
398.423967, 268000.000000, 48000.000000, 155800.000000, 255800.000000
398.639021, 268000.000000, 47900.000000, 155800.000000, 255800.000000
398.659802, 268000.000000, 48000.000000, 155900.000000, 255900.000000
398.659802, 268000.000000, 48000.000000, 155900.000000, 255900.000000
398.874856, 268000.000000, 47900.000000, 155900.000000, 255900.000000
398.895637, 268000.000000, 48000.000000, 156000.000000, 256000.000000
398.895637, 268000.000000, 48000.000000, 156000.000000, 256000.000000
399.110691, 268000.000000, 47900.000000, 156000.000000, 256000.000000
399.131472, 268000.000000, 48000.000000, 156100.000000, 256100.000000
399.131472, 268000.000000, 48000.000000, 156100.000000, 256100.000000
399.346526, 268000.000000, 47900.000000, 156100.000000, 256100.000000
399.367308, 268000.000000, 48000.000000, 156200.000000, 256200.000000
399.367308, 268000.000000, 48000.000000, 156200.000000, 256200.000000
399.582361, 268000.000000, 47900.000000, 156200.000000, 256200.000000
399.603143, 268000.000000, 48000.000000, 156300.000000, 256300.000000
399.603143, 268000.000000, 48000.000000, 156300.000000, 256300.000000
399.818196, 268000.000000, 47900.000000, 156300.000000, 256300.000000
399.838978, 268000.000000, 48000.000000, 156400.000000, 256400.000000
399.838978, 268000.000000, 48000.000000, 156400.000000, 256400.000000
400.000000, 268000.000000, 48000.000000, 156400.000000, 256400.000000
400.000000, 268000.000000, 48000.000000, 156400.000000, 256400.000000
400.054032, 268000.000000, 47900.000000, 156400.000000, 256400.000000
400.074813, 268000.000000, 48000.000000, 156500.000000, 256500.000000
400.074813, 268000.000000, 48000.000000, 156500.000000, 256500.000000
400.289867, 268000.000000, 47900.000000, 156500.000000, 256500.000000
400.310648, 268000.000000, 48000.000000, 156600.000000, 256600.000000
400.310648, 268000.000000, 48000.000000, 156600.000000, 256600.000000
400.525702, 268000.000000, 47900.000000, 156600.000000, 256600.000000
400.546483, 268000.000000, 48000.000000, 156700.000000, 256700.000000
400.546483, 268000.000000, 48000.000000, 156700.000000, 256700.000000
400.761537, 268000.000000, 47900.000000, 156700.000000, 256700.000000
400.782318, 268000.000000, 48000.000000, 156800.000000, 256800.000000
400.782318, 268000.000000, 48000.000000, 156800.000000, 256800.000000
400.997372, 268000.000000, 47900.000000, 156800.000000, 256800.000000
401.018154, 268000.000000, 48000.000000, 156900.000000, 256900.000000
401.018154, 268000.000000, 48000.000000, 156900.000000, 256900.000000
401.233207, 268000.000000, 47900.000000, 156900.000000, 256900.000000
401.253989, 268000.000000, 48000.000000, 157000.000000, 257000.000000
401.253989, 268000.000000, 48000.000000, 157000.000000, 257000.000000
401.469042, 268000.000000, 47900.000000, 157000.000000, 257000.000000
401.489824, 268000.000000, 48000.000000, 157100.000000, 257100.000000
401.489824, 268000.000000, 48000.000000, 157100.000000, 257100.000000
401.704878, 268000.000000, 47900.000000, 157100.000000, 257100.000000
401.725659, 268000.000000, 48000.000000, 157200.000000, 257200.000000
401.725659, 268000.000000, 48000.000000, 157200.000000, 257200.000000
401.940713, 268000.000000, 47900.000000, 157200.000000, 257200.000000
401.961494, 268000.000000, 48000.000000, 157300.000000, 257300.000000
401.961494, 268000.000000, 48000.000000, 157300.000000, 257300.000000
402.176548, 268000.000000, 47900.000000, 157300.000000, 257300.000000
402.197329, 268000.000000, 48000.000000, 157400.000000, 257400.000000
402.197329, 268000.000000, 48000.000000, 157400.000000, 257400.000000
402.412383, 268000.000000, 47900.000000, 157400.000000, 257400.000000
402.433164, 268000.000000, 48000.000000, 157500.000000, 257500.000000
402.433164, 268000.000000, 48000.000000, 157500.000000, 257500.000000
402.648218, 268000.000000, 47900.000000, 157500.000000, 257500.000000
402.669000, 268000.000000, 48000.000000, 157600.000000, 257600.000000
402.669000, 268000.000000, 48000.000000, 157600.000000, 257600.000000
402.884053, 268000.000000, 47900.000000, 157600.000000, 257600.000000
402.904835, 268000.000000, 48000.000000, 157700.000000, 257700.000000
402.904835, 268000.000000, 48000.000000, 157700.000000, 257700.000000
403.119888, 268000.000000, 47900.000000, 157700.000000, 257700.000000
403.140670, 268000.000000, 48000.000000, 157800.000000, 257800.000000
403.140670, 268000.000000, 48000.000000, 157800.000000, 257800.000000
403.355724, 268000.000000, 47900.000000, 157800.000000, 257800.000000
403.376505, 268000.000000, 48000.000000, 157900.000000, 257900.000000
403.376505, 268000.000000, 48000.000000, 157900.000000, 257900.000000
403.591559, 268000.000000, 47900.000000, 157900.000000, 257900.000000
403.612340, 268000.000000, 48000.000000, 158000.000000, 258000.000000
403.612340, 268000.000000, 48000.000000, 158000.000000, 258000.000000
403.827394, 268000.000000, 47900.000000, 158000.000000, 258000.000000
403.848175, 268000.000000, 48000.000000, 158100.000000, 258100.000000
403.848175, 268000.000000, 48000.000000, 158100.000000, 258100.000000
404.063229, 268000.000000, 47900.000000, 158100.000000, 258100.000000
404.084010, 268000.000000, 48000.000000, 158200.000000, 258200.000000
404.084010, 268000.000000, 48000.000000, 158200.000000, 258200.000000
404.299064, 268000.000000, 47900.000000, 158200.000000, 258200.000000
404.319846, 268000.000000, 48000.000000, 158300.000000, 258300.000000
404.319846, 268000.000000, 48000.000000, 158300.000000, 258300.000000
404.534899, 268000.000000, 47900.000000, 158300.000000, 258300.000000
404.555681, 268000.000000, 48000.000000, 158400.000000, 258400.000000
404.555681, 268000.000000, 48000.000000, 158400.000000, 258400.000000
404.770734, 268000.000000, 47900.000000, 158400.000000, 258400.000000
404.791516, 268000.000000, 48000.000000, 158500.000000, 258500.000000
404.791516, 268000.000000, 48000.000000, 158500.000000, 258500.000000
405.000000, 268000.000000, 48000.000000, 158500.000000, 258500.000000
405.013139, 268000.000000, 47900.000000, 158500.000000, 258500.000000
405.033921, 268000.000000, 48000.000000, 158600.000000, 258600.000000
405.033921, 268000.000000, 48000.000000, 158600.000000, 258600.000000
405.464028, 268000.000000, 47800.000000, 158600.000000, 258600.000000
405.484810, 268000.000000, 47900.000000, 158700.000000, 258700.000000
405.505591, 268000.000000, 48000.000000, 158800.000000, 258800.000000
405.505591, 268000.000000, 48000.000000, 158800.000000, 258800.000000
405.935698, 268000.000000, 47800.000000, 158800.000000, 258800.000000
405.956480, 268000.000000, 47900.000000, 158900.000000, 258900.000000
405.977261, 268000.000000, 48000.000000, 159000.000000, 259000.000000
405.977261, 268000.000000, 48000.000000, 159000.000000, 259000.000000
406.407369, 268000.000000, 47800.000000, 159000.000000, 259000.000000
406.428150, 268000.000000, 47900.000000, 159100.000000, 259100.000000
406.448931, 268000.000000, 48000.000000, 159200.000000, 259200.000000
406.448931, 268000.000000, 48000.000000, 159200.000000, 259200.000000
406.879039, 268000.000000, 47800.000000, 159200.000000, 259200.000000
406.899820, 268000.000000, 47900.000000, 159300.000000, 259300.000000
406.920602, 268000.000000, 48000.000000, 159400.000000, 259400.000000
406.920602, 268000.000000, 48000.000000, 159400.000000, 259400.000000
407.350709, 268000.000000, 47800.000000, 159400.000000, 259400.000000
407.371491, 268000.000000, 47900.000000, 159500.000000, 259500.000000
407.392272, 268000.000000, 47900.000000, 159600.000000, 259600.000000
407.413053, 268000.000000, 48000.000000, 159700.000000, 259700.000000
407.413053, 268000.000000, 48000.000000, 159700.000000, 259700.000000
407.843161, 268000.000000, 47800.000000, 159700.000000, 259700.000000
407.863942, 268000.000000, 47900.000000, 159800.000000, 259800.000000
407.884724, 268000.000000, 48000.000000, 159900.000000, 259900.000000
407.884724, 268000.000000, 48000.000000, 159900.000000, 259900.000000
408.314831, 268000.000000, 47800.000000, 159900.000000, 259900.000000
408.335613, 268000.000000, 47900.000000, 160000.000000, 260000.000000
408.356394, 268000.000000, 48000.000000, 160100.000000, 260100.000000
408.356394, 268000.000000, 48000.000000, 160100.000000, 260100.000000
408.786502, 268000.000000, 47800.000000, 160100.000000, 260100.000000
408.807283, 268000.000000, 47900.000000, 160200.000000, 260200.000000
408.828064, 268000.000000, 48000.000000, 160300.000000, 260300.000000
408.828064, 268000.000000, 48000.000000, 160300.000000, 260300.000000
409.258172, 268000.000000, 47800.000000, 160300.000000, 260300.000000
409.278953, 268000.000000, 47900.000000, 160400.000000, 260400.000000
409.299735, 268000.000000, 48000.000000, 160500.000000, 260500.000000
409.299735, 268000.000000, 48000.000000, 160500.000000, 260500.000000
409.729842, 268000.000000, 47800.000000, 160500.000000, 260500.000000
409.750623, 268000.000000, 47800.000000, 160600.000000, 260600.000000
409.771405, 268000.000000, 47900.000000, 160700.000000, 260700.000000
409.792186, 268000.000000, 48000.000000, 160800.000000, 260800.000000
409.792186, 268000.000000, 48000.000000, 160800.000000, 260800.000000
410.222294, 268000.000000, 47800.000000, 160800.000000, 260800.000000
410.243075, 268000.000000, 47900.000000, 160900.000000, 260900.000000
410.263857, 268000.000000, 48000.000000, 161000.000000, 261000.000000
410.263857, 268000.000000, 48000.000000, 161000.000000, 261000.000000
410.693964, 268000.000000, 47800.000000, 161000.000000, 261000.000000
410.714745, 268000.000000, 47900.000000, 161100.000000, 261100.000000
410.735527, 268000.000000, 48000.000000, 161200.000000, 261200.000000
410.735527, 268000.000000, 48000.000000, 161200.000000, 261200.000000
411.165634, 268000.000000, 47800.000000, 161200.000000, 261200.000000
411.186416, 268000.000000, 47900.000000, 161300.000000, 261300.000000
411.207197, 268000.000000, 48000.000000, 161400.000000, 261400.000000
411.207197, 268000.000000, 48000.000000, 161400.000000, 261400.000000
411.637305, 268000.000000, 47800.000000, 161400.000000, 261400.000000
411.658086, 268000.000000, 47900.000000, 161500.000000, 261500.000000
411.678867, 268000.000000, 47900.000000, 161600.000000, 261600.000000
411.699649, 268000.000000, 48000.000000, 161700.000000, 261700.000000
411.699649, 268000.000000, 48000.000000, 161700.000000, 261700.000000
412.129756, 268000.000000, 47800.000000, 161700.000000, 261700.000000
412.150538, 268000.000000, 47900.000000, 161800.000000, 261800.000000
412.171319, 268000.000000, 48000.000000, 161900.000000, 261900.000000
412.171319, 268000.000000, 48000.000000, 161900.000000, 261900.000000
412.601427, 268000.000000, 47800.000000, 161900.000000, 261900.000000
412.622208, 268000.000000, 47900.000000, 162000.000000, 262000.000000
412.642989, 268000.000000, 48000.000000, 162100.000000, 262100.000000
412.642989, 268000.000000, 48000.000000, 162100.000000, 262100.000000
413.073097, 268000.000000, 47800.000000, 162100.000000, 262100.000000
413.093878, 268000.000000, 47900.000000, 162200.000000, 262200.000000
413.114660, 268000.000000, 48000.000000, 162300.000000, 262300.000000
413.114660, 268000.000000, 48000.000000, 162300.000000, 262300.000000
413.544767, 268000.000000, 47800.000000, 162300.000000, 262300.000000
413.565549, 268000.000000, 47900.000000, 162400.000000, 262400.000000
413.586330, 268000.000000, 48000.000000, 162500.000000, 262500.000000
413.586330, 268000.000000, 48000.000000, 162500.000000, 262500.000000
414.016437, 268000.000000, 47800.000000, 162500.000000, 262500.000000
414.037219, 268000.000000, 47900.000000, 162600.000000, 262600.000000
414.058000, 268000.000000, 47900.000000, 162700.000000, 262700.000000
414.078782, 268000.000000, 48000.000000, 162800.000000, 262800.000000
414.078782, 268000.000000, 48000.000000, 162800.000000, 262800.000000
414.508889, 268000.000000, 47800.000000, 162800.000000, 262800.000000
414.529670, 268000.000000, 47900.000000, 162900.000000, 262900.000000
414.550452, 268000.000000, 48000.000000, 163000.000000, 263000.000000
414.550452, 268000.000000, 48000.000000, 163000.000000, 263000.000000
414.980559, 268000.000000, 47800.000000, 163000.000000, 263000.000000
415.001341, 268000.000000, 47900.000000, 163100.000000, 263100.000000
415.022122, 268000.000000, 48000.000000, 163200.000000, 263200.000000
415.022122, 268000.000000, 48000.000000, 163200.000000, 263200.000000
415.452230, 268000.000000, 47800.000000, 163200.000000, 263200.000000
415.473011, 268000.000000, 47900.000000, 163300.000000, 263300.000000
415.493792, 268000.000000, 48000.000000, 163400.000000, 263400.000000
415.493792, 268000.000000, 48000.000000, 163400.000000, 263400.000000
415.923900, 268000.000000, 47800.000000, 163400.000000, 263400.000000
415.944681, 268000.000000, 47900.000000, 163500.000000, 263500.000000
415.965463, 268000.000000, 48000.000000, 163600.000000, 263600.000000
415.965463, 268000.000000, 48000.000000, 163600.000000, 263600.000000
416.395570, 268000.000000, 47800.000000, 163600.000000, 263600.000000
416.416352, 268000.000000, 47800.000000, 163700.000000, 263700.000000
416.437133, 268000.000000, 47900.000000, 163800.000000, 263800.000000
416.457914, 268000.000000, 48000.000000, 163900.000000, 263900.000000
416.457914, 268000.000000, 48000.000000, 163900.000000, 263900.000000
416.888022, 268000.000000, 47800.000000, 163900.000000, 263900.000000
416.908803, 268000.000000, 47900.000000, 164000.000000, 264000.000000
416.929585, 268000.000000, 48000.000000, 164100.000000, 264100.000000
416.929585, 268000.000000, 48000.000000, 164100.000000, 264100.000000
417.359692, 268000.000000, 47800.000000, 164100.000000, 264100.000000
417.380474, 268000.000000, 47900.000000, 164200.000000, 264200.000000
417.401255, 268000.000000, 48000.000000, 164300.000000, 264300.000000
417.401255, 268000.000000, 48000.000000, 164300.000000, 264300.000000
417.831362, 268000.000000, 47800.000000, 164300.000000, 264300.000000
417.852144, 268000.000000, 47900.000000, 164400.000000, 264400.000000
417.872925, 268000.000000, 48000.000000, 164500.000000, 264500.000000
417.872925, 268000.000000, 48000.000000, 164500.000000, 264500.000000
418.303033, 268000.000000, 47800.000000, 164500.000000, 264500.000000
418.323814, 268000.000000, 47900.000000, 164600.000000, 264600.000000
418.344596, 268000.000000, 47900.000000, 164700.000000, 264700.000000
418.365377, 268000.000000, 48000.000000, 164800.000000, 264800.000000
418.365377, 268000.000000, 48000.000000, 164800.000000, 264800.000000
418.795484, 268000.000000, 47800.000000, 164800.000000, 264800.000000
418.816266, 268000.000000, 47900.000000, 164900.000000, 264900.000000
418.837047, 268000.000000, 48000.000000, 165000.000000, 265000.000000
418.837047, 268000.000000, 48000.000000, 165000.000000, 265000.000000
419.267155, 268000.000000, 47800.000000, 165000.000000, 265000.000000
419.287936, 268000.000000, 47900.000000, 165100.000000, 265100.000000
419.308717, 268000.000000, 48000.000000, 165200.000000, 265200.000000
419.308717, 268000.000000, 48000.000000, 165200.000000, 265200.000000
419.738825, 268000.000000, 47800.000000, 165200.000000, 265200.000000
419.759606, 268000.000000, 47900.000000, 165300.000000, 265300.000000
419.780388, 268000.000000, 48000.000000, 165400.000000, 265400.000000
419.780388, 268000.000000, 48000.000000, 165400.000000, 265400.000000
420.210495, 268000.000000, 47800.000000, 165400.000000, 265400.000000
420.231277, 268000.000000, 47900.000000, 165500.000000, 265500.000000
420.252058, 268000.000000, 48000.000000, 165600.000000, 265600.000000
420.252058, 268000.000000, 48000.000000, 165600.000000, 265600.000000
420.682166, 268000.000000, 47800.000000, 165600.000000, 265600.000000
420.702947, 268000.000000, 47900.000000, 165700.000000, 265700.000000
420.723728, 268000.000000, 47900.000000, 165800.000000, 265800.000000
420.744510, 268000.000000, 48000.000000, 165900.000000, 265900.000000
420.744510, 268000.000000, 48000.000000, 165900.000000, 265900.000000
421.174617, 268000.000000, 47800.000000, 165900.000000, 265900.000000
421.195399, 268000.000000, 47900.000000, 166000.000000, 266000.000000
421.216180, 268000.000000, 48000.000000, 166100.000000, 266100.000000
421.216180, 268000.000000, 48000.000000, 166100.000000, 266100.000000
421.646288, 268000.000000, 47800.000000, 166100.000000, 266100.000000
421.667069, 268000.000000, 47900.000000, 166200.000000, 266200.000000
421.687850, 268000.000000, 48000.000000, 166300.000000, 266300.000000
421.687850, 268000.000000, 48000.000000, 166300.000000, 266300.000000
422.117958, 268000.000000, 47800.000000, 166300.000000, 266300.000000
422.138739, 268000.000000, 47900.000000, 166400.000000, 266400.000000
422.159521, 268000.000000, 48000.000000, 166500.000000, 266500.000000
422.159521, 268000.000000, 48000.000000, 166500.000000, 266500.000000
422.589628, 268000.000000, 47800.000000, 166500.000000, 266500.000000
422.610409, 268000.000000, 47900.000000, 166600.000000, 266600.000000
422.631191, 268000.000000, 48000.000000, 166700.000000, 266700.000000
422.631191, 268000.000000, 48000.000000, 166700.000000, 266700.000000
423.061298, 268000.000000, 47800.000000, 166700.000000, 266700.000000
423.082080, 268000.000000, 47800.000000, 166800.000000, 266800.000000
423.102861, 268000.000000, 47900.000000, 166900.000000, 266900.000000
423.123643, 268000.000000, 48000.000000, 167000.000000, 267000.000000
423.123643, 268000.000000, 48000.000000, 167000.000000, 267000.000000
423.553750, 268000.000000, 47800.000000, 167000.000000, 267000.000000
423.574531, 268000.000000, 47900.000000, 167100.000000, 267100.000000
423.595313, 268000.000000, 48000.000000, 167200.000000, 267200.000000
423.595313, 268000.000000, 48000.000000, 167200.000000, 267200.000000
424.025420, 268000.000000, 47800.000000, 167200.000000, 267200.000000
424.046202, 268000.000000, 47900.000000, 167300.000000, 267300.000000
424.066983, 268000.000000, 48000.000000, 167400.000000, 267400.000000
424.066983, 268000.000000, 48000.000000, 167400.000000, 267400.000000
424.497091, 268000.000000, 47800.000000, 167400.000000, 267400.000000
424.517872, 268000.000000, 47900.000000, 167500.000000, 267500.000000
424.538653, 268000.000000, 48000.000000, 167600.000000, 267600.000000
424.538653, 268000.000000, 48000.000000, 167600.000000, 267600.000000
424.968761, 268000.000000, 47800.000000, 167600.000000, 267600.000000
424.989542, 268000.000000, 47900.000000, 167700.000000, 267700.000000
425.010324, 268000.000000, 47900.000000, 167800.000000, 267800.000000
425.031105, 268000.000000, 48000.000000, 167900.000000, 267900.000000
425.031105, 268000.000000, 48000.000000, 167900.000000, 267900.000000
425.461213, 268000.000000, 47800.000000, 167900.000000, 267900.000000
425.481994, 268000.000000, 47900.000000, 168000.000000, 268000.000000
425.502775, 268000.000000, 48000.000000, 168000.000000, 268000.000000
425.502775, 268000.000000, 48000.000000, 168000.000000, 268000.000000
425.932883, 268000.000000, 47800.000000, 168000.000000, 268000.000000
425.953664, 268000.000000, 47900.000000, 168000.000000, 268000.000000
425.974446, 268000.000000, 48000.000000, 168000.000000, 268000.000000
425.974446, 268000.000000, 48000.000000, 168000.000000, 268000.000000
426.404553, 268000.000000, 47800.000000, 168000.000000, 268000.000000
426.425335, 268000.000000, 47900.000000, 168000.000000, 268000.000000
426.446116, 268000.000000, 48000.000000, 168000.000000, 268000.000000
426.446116, 268000.000000, 48000.000000, 168000.000000, 268000.000000
426.876223, 268000.000000, 47800.000000, 168000.000000, 268000.000000
426.897005, 268000.000000, 47900.000000, 168000.000000, 268000.000000
426.917786, 268000.000000, 48000.000000, 168000.000000, 268000.000000
426.917786, 268000.000000, 48000.000000, 168000.000000, 268000.000000
427.347894, 268000.000000, 47800.000000, 168000.000000, 268000.000000
427.368675, 268000.000000, 47900.000000, 168000.000000, 268000.000000
427.389456, 268000.000000, 47900.000000, 168000.000000, 268000.000000
427.410238, 268000.000000, 48000.000000, 168000.000000, 268000.000000
427.410238, 268000.000000, 48000.000000, 168000.000000, 268000.000000
427.840345, 268000.000000, 47800.000000, 168000.000000, 268000.000000
427.861127, 268000.000000, 47900.000000, 168000.000000, 268000.000000
427.881908, 268000.000000, 48000.000000, 168000.000000, 268000.000000
427.881908, 268000.000000, 48000.000000, 168000.000000, 268000.000000
428.312016, 268000.000000, 47800.000000, 168000.000000, 268000.000000
428.332797, 268000.000000, 47900.000000, 168000.000000, 268000.000000
428.353578, 268000.000000, 48000.000000, 168000.000000, 268000.000000
428.353578, 268000.000000, 48000.000000, 168000.000000, 268000.000000
428.783686, 268000.000000, 47800.000000, 168000.000000, 268000.000000
428.804467, 268000.000000, 47900.000000, 168000.000000, 268000.000000
428.825249, 268000.000000, 48000.000000, 168000.000000, 268000.000000
428.825249, 268000.000000, 48000.000000, 168000.000000, 268000.000000
429.255356, 268000.000000, 47800.000000, 168000.000000, 268000.000000
429.276138, 268000.000000, 47900.000000, 168000.000000, 268000.000000
429.296919, 268000.000000, 48000.000000, 168000.000000, 268000.000000
429.296919, 268000.000000, 48000.000000, 168000.000000, 268000.000000
429.727027, 268000.000000, 47800.000000, 168000.000000, 268000.000000
429.747808, 268000.000000, 47800.000000, 168000.000000, 268000.000000
429.768589, 268000.000000, 47900.000000, 168000.000000, 268000.000000
429.789371, 268000.000000, 48000.000000, 168000.000000, 268000.000000
429.789371, 268000.000000, 48000.000000, 168000.000000, 268000.000000
430.219478, 268000.000000, 47800.000000, 168000.000000, 268000.000000
430.240260, 268000.000000, 47900.000000, 168000.000000, 268000.000000
430.261041, 268000.000000, 48000.000000, 168000.000000, 268000.000000
430.261041, 268000.000000, 48000.000000, 168000.000000, 268000.000000
430.691148, 268000.000000, 47800.000000, 168000.000000, 268000.000000
430.711930, 268000.000000, 47900.000000, 168000.000000, 268000.000000
430.732711, 268000.000000, 48000.000000, 168000.000000, 268000.000000
430.732711, 268000.000000, 48000.000000, 168000.000000, 268000.000000
431.162819, 268000.000000, 47800.000000, 168000.000000, 268000.000000
431.183600, 268000.000000, 47900.000000, 168000.000000, 268000.000000
431.204382, 268000.000000, 48000.000000, 168000.000000, 268000.000000
431.204382, 268000.000000, 48000.000000, 168000.000000, 268000.000000
431.634489, 268000.000000, 47800.000000, 168000.000000, 268000.000000
431.655270, 268000.000000, 47900.000000, 168000.000000, 268000.000000
431.676052, 268000.000000, 47900.000000, 168000.000000, 268000.000000
431.696833, 268000.000000, 48000.000000, 168000.000000, 268000.000000
431.696833, 268000.000000, 48000.000000, 168000.000000, 268000.000000
432.126941, 268000.000000, 47800.000000, 168000.000000, 268000.000000
432.147722, 268000.000000, 47900.000000, 168000.000000, 268000.000000
432.168503, 268000.000000, 48000.000000, 168000.000000, 268000.000000
432.168503, 268000.000000, 48000.000000, 168000.000000, 268000.000000
432.598611, 268000.000000, 47800.000000, 168000.000000, 268000.000000
432.619392, 268000.000000, 47900.000000, 168000.000000, 268000.000000
432.640174, 268000.000000, 48000.000000, 168000.000000, 268000.000000
432.640174, 268000.000000, 48000.000000, 168000.000000, 268000.000000
433.070281, 268000.000000, 47800.000000, 168000.000000, 268000.000000
433.091063, 268000.000000, 47900.000000, 168000.000000, 268000.000000
433.111844, 268000.000000, 48000.000000, 168000.000000, 268000.000000
433.111844, 268000.000000, 48000.000000, 168000.000000, 268000.000000
433.541952, 268000.000000, 47800.000000, 168000.000000, 268000.000000
433.562733, 268000.000000, 47900.000000, 168000.000000, 268000.000000
433.583514, 268000.000000, 48000.000000, 168000.000000, 268000.000000
433.583514, 268000.000000, 48000.000000, 168000.000000, 268000.000000
434.013622, 268000.000000, 47800.000000, 168000.000000, 268000.000000
434.034403, 268000.000000, 47900.000000, 168000.000000, 268000.000000
434.055185, 268000.000000, 47900.000000, 168000.000000, 268000.000000
434.075966, 268000.000000, 48000.000000, 168000.000000, 268000.000000
434.075966, 268000.000000, 48000.000000, 168000.000000, 268000.000000
434.506074, 268000.000000, 47800.000000, 168000.000000, 268000.000000
434.526855, 268000.000000, 47900.000000, 168000.000000, 268000.000000
434.547636, 268000.000000, 48000.000000, 168000.000000, 268000.000000
434.547636, 268000.000000, 48000.000000, 168000.000000, 268000.000000
434.977744, 268000.000000, 47800.000000, 168000.000000, 268000.000000
434.998525, 268000.000000, 47900.000000, 168000.000000, 268000.000000
435.019307, 268000.000000, 48000.000000, 168000.000000, 268000.000000
435.019307, 268000.000000, 48000.000000, 168000.000000, 268000.000000
435.449414, 268000.000000, 47800.000000, 168000.000000, 268000.000000
435.470195, 268000.000000, 47900.000000, 168000.000000, 268000.000000
435.490977, 268000.000000, 48000.000000, 168000.000000, 268000.000000
435.490977, 268000.000000, 48000.000000, 168000.000000, 268000.000000
435.921084, 268000.000000, 47800.000000, 168000.000000, 268000.000000
435.941866, 268000.000000, 47900.000000, 168000.000000, 268000.000000
435.962647, 268000.000000, 48000.000000, 168000.000000, 268000.000000
435.962647, 268000.000000, 48000.000000, 168000.000000, 268000.000000
436.392755, 268000.000000, 47800.000000, 168000.000000, 268000.000000
436.413536, 268000.000000, 47800.000000, 168000.000000, 268000.000000
436.434317, 268000.000000, 47900.000000, 168000.000000, 268000.000000
436.455099, 268000.000000, 48000.000000, 168000.000000, 268000.000000
436.455099, 268000.000000, 48000.000000, 168000.000000, 268000.000000
436.885206, 268000.000000, 47800.000000, 168000.000000, 268000.000000
436.905988, 268000.000000, 47900.000000, 168000.000000, 268000.000000
436.926769, 268000.000000, 48000.000000, 168000.000000, 268000.000000
436.926769, 268000.000000, 48000.000000, 168000.000000, 268000.000000
437.356877, 268000.000000, 47800.000000, 168000.000000, 268000.000000
437.377658, 268000.000000, 47900.000000, 168000.000000, 268000.000000
437.398439, 268000.000000, 48000.000000, 168000.000000, 268000.000000
437.398439, 268000.000000, 48000.000000, 168000.000000, 268000.000000
437.828547, 268000.000000, 47800.000000, 168000.000000, 268000.000000
437.849328, 268000.000000, 47900.000000, 168000.000000, 268000.000000
437.870110, 268000.000000, 48000.000000, 168000.000000, 268000.000000
437.870110, 268000.000000, 48000.000000, 168000.000000, 268000.000000
438.300217, 268000.000000, 47800.000000, 168000.000000, 268000.000000
438.320999, 268000.000000, 47900.000000, 168000.000000, 268000.000000
438.341780, 268000.000000, 47900.000000, 168000.000000, 268000.000000
438.362561, 268000.000000, 48000.000000, 168000.000000, 268000.000000
438.362561, 268000.000000, 48000.000000, 168000.000000, 268000.000000
438.792669, 268000.000000, 47800.000000, 168000.000000, 268000.000000
438.813450, 268000.000000, 47900.000000, 168000.000000, 268000.000000
438.834232, 268000.000000, 48000.000000, 168000.000000, 268000.000000
438.834232, 268000.000000, 48000.000000, 168000.000000, 268000.000000
439.264339, 268000.000000, 47800.000000, 168000.000000, 268000.000000
439.285121, 268000.000000, 47900.000000, 168000.000000, 268000.000000
439.305902, 268000.000000, 48000.000000, 168000.000000, 268000.000000
439.305902, 268000.000000, 48000.000000, 168000.000000, 268000.000000
439.736009, 268000.000000, 47800.000000, 168000.000000, 268000.000000
439.756791, 268000.000000, 47900.000000, 168000.000000, 268000.000000
439.777572, 268000.000000, 48000.000000, 168000.000000, 268000.000000
439.777572, 268000.000000, 48000.000000, 168000.000000, 268000.000000
440.207680, 268000.000000, 47800.000000, 168000.000000, 268000.000000
440.228461, 268000.000000, 47900.000000, 168000.000000, 268000.000000
440.249242, 268000.000000, 48000.000000, 168000.000000, 268000.000000
440.249242, 268000.000000, 48000.000000, 168000.000000, 268000.000000
440.679350, 268000.000000, 47800.000000, 168000.000000, 268000.000000
440.700131, 268000.000000, 47900.000000, 168000.000000, 268000.000000
440.720913, 268000.000000, 47900.000000, 168000.000000, 268000.000000
440.741694, 268000.000000, 48000.000000, 168000.000000, 268000.000000
440.741694, 268000.000000, 48000.000000, 168000.000000, 268000.000000
441.171802, 268000.000000, 47800.000000, 168000.000000, 268000.000000
441.192583, 268000.000000, 47900.000000, 168000.000000, 268000.000000
441.213364, 268000.000000, 48000.000000, 168000.000000, 268000.000000
441.213364, 268000.000000, 48000.000000, 168000.000000, 268000.000000
441.643472, 268000.000000, 47800.000000, 168000.000000, 268000.000000
441.664253, 268000.000000, 47900.000000, 168000.000000, 268000.000000
441.685035, 268000.000000, 48000.000000, 168000.000000, 268000.000000
441.685035, 268000.000000, 48000.000000, 168000.000000, 268000.000000
442.115142, 268000.000000, 47800.000000, 168000.000000, 268000.000000
442.135924, 268000.000000, 47900.000000, 168000.000000, 268000.000000
442.156705, 268000.000000, 48000.000000, 168000.000000, 268000.000000
442.156705, 268000.000000, 48000.000000, 168000.000000, 268000.000000
442.586813, 268000.000000, 47800.000000, 168000.000000, 268000.000000
442.607594, 268000.000000, 47900.000000, 168000.000000, 268000.000000
442.628375, 268000.000000, 48000.000000, 168000.000000, 268000.000000
442.628375, 268000.000000, 48000.000000, 168000.000000, 268000.000000
443.058483, 268000.000000, 47800.000000, 168000.000000, 268000.000000
443.079264, 268000.000000, 47800.000000, 168000.000000, 268000.000000
443.100046, 268000.000000, 47900.000000, 168000.000000, 268000.000000
443.120827, 268000.000000, 48000.000000, 168000.000000, 268000.000000
443.120827, 268000.000000, 48000.000000, 168000.000000, 268000.000000
443.550934, 268000.000000, 47800.000000, 168000.000000, 268000.000000
443.571716, 268000.000000, 47900.000000, 168000.000000, 268000.000000
443.592497, 268000.000000, 48000.000000, 168000.000000, 268000.000000
443.592497, 268000.000000, 48000.000000, 168000.000000, 268000.000000
444.022605, 268000.000000, 47800.000000, 168000.000000, 268000.000000
444.043386, 268000.000000, 47900.000000, 168000.000000, 268000.000000
444.064168, 268000.000000, 48000.000000, 168000.000000, 268000.000000
444.064168, 268000.000000, 48000.000000, 168000.000000, 268000.000000
444.494275, 268000.000000, 47800.000000, 168000.000000, 268000.000000
444.515056, 268000.000000, 47900.000000, 168000.000000, 268000.000000
444.535838, 268000.000000, 48000.000000, 168000.000000, 268000.000000
444.535838, 268000.000000, 48000.000000, 168000.000000, 268000.000000
444.965945, 268000.000000, 47800.000000, 168000.000000, 268000.000000
444.986727, 268000.000000, 47900.000000, 168000.000000, 268000.000000
445.007508, 268000.000000, 47900.000000, 168000.000000, 268000.000000
445.028289, 268000.000000, 48000.000000, 168000.000000, 268000.000000
445.028289, 268000.000000, 48000.000000, 168000.000000, 268000.000000
445.458397, 268000.000000, 47800.000000, 168000.000000, 268000.000000
445.479178, 268000.000000, 47900.000000, 168000.000000, 268000.000000
445.499960, 268000.000000, 48000.000000, 168000.000000, 268000.000000
445.499960, 268000.000000, 48000.000000, 168000.000000, 268000.000000
445.930067, 268000.000000, 47800.000000, 168000.000000, 268000.000000
445.950849, 268000.000000, 47900.000000, 168000.000000, 268000.000000
445.971630, 268000.000000, 48000.000000, 168000.000000, 268000.000000
445.971630, 268000.000000, 48000.000000, 168000.000000, 268000.000000
446.401738, 268000.000000, 47800.000000, 168000.000000, 268000.000000
446.422519, 268000.000000, 47900.000000, 168000.000000, 268000.000000
446.443300, 268000.000000, 48000.000000, 168000.000000, 268000.000000
446.443300, 268000.000000, 48000.000000, 168000.000000, 268000.000000
446.873408, 268000.000000, 47800.000000, 168000.000000, 268000.000000
446.894189, 268000.000000, 47900.000000, 168000.000000, 268000.000000
446.914971, 268000.000000, 48000.000000, 168000.000000, 268000.000000
446.914971, 268000.000000, 48000.000000, 168000.000000, 268000.000000
447.345078, 268000.000000, 47800.000000, 168000.000000, 268000.000000
447.365860, 268000.000000, 47900.000000, 168000.000000, 268000.000000
447.386641, 268000.000000, 47900.000000, 168000.000000, 268000.000000
447.407422, 268000.000000, 48000.000000, 168000.000000, 268000.000000
447.407422, 268000.000000, 48000.000000, 168000.000000, 268000.000000
447.837530, 268000.000000, 47800.000000, 168000.000000, 268000.000000
447.858311, 268000.000000, 47900.000000, 168000.000000, 268000.000000
447.879093, 268000.000000, 48000.000000, 168000.000000, 268000.000000
447.879093, 268000.000000, 48000.000000, 168000.000000, 268000.000000
448.309200, 268000.000000, 47800.000000, 168000.000000, 268000.000000
448.329981, 268000.000000, 47900.000000, 168000.000000, 268000.000000
448.350763, 268000.000000, 48000.000000, 168000.000000, 268000.000000
448.350763, 268000.000000, 48000.000000, 168000.000000, 268000.000000
448.780870, 268000.000000, 47800.000000, 168000.000000, 268000.000000
448.801652, 268000.000000, 47900.000000, 168000.000000, 268000.000000
448.822433, 268000.000000, 48000.000000, 168000.000000, 268000.000000
448.822433, 268000.000000, 48000.000000, 168000.000000, 268000.000000
449.252541, 268000.000000, 47800.000000, 168000.000000, 268000.000000
449.273322, 268000.000000, 47900.000000, 168000.000000, 268000.000000
449.294103, 268000.000000, 48000.000000, 168000.000000, 268000.000000
449.294103, 268000.000000, 48000.000000, 168000.000000, 268000.000000
449.724211, 268000.000000, 47800.000000, 168000.000000, 268000.000000
449.744992, 268000.000000, 47800.000000, 168000.000000, 268000.000000
449.765774, 268000.000000, 47900.000000, 168000.000000, 268000.000000
449.786555, 268000.000000, 48000.000000, 168000.000000, 268000.000000
449.786555, 268000.000000, 48000.000000, 168000.000000, 268000.000000
450.216663, 268000.000000, 47800.000000, 168000.000000, 268000.000000
450.237444, 268000.000000, 47900.000000, 168000.000000, 268000.000000
450.258225, 268000.000000, 48000.000000, 168000.000000, 268000.000000
450.258225, 268000.000000, 48000.000000, 168000.000000, 268000.000000
450.688333, 268000.000000, 47800.000000, 168000.000000, 268000.000000
450.709114, 268000.000000, 47900.000000, 168000.000000, 268000.000000
450.729896, 268000.000000, 48000.000000, 168000.000000, 268000.000000
450.729896, 268000.000000, 48000.000000, 168000.000000, 268000.000000
451.160003, 268000.000000, 47800.000000, 168000.000000, 268000.000000
451.180785, 268000.000000, 47900.000000, 168000.000000, 268000.000000
451.201566, 268000.000000, 48000.000000, 168000.000000, 268000.000000
451.201566, 268000.000000, 48000.000000, 168000.000000, 268000.000000
451.631673, 268000.000000, 47800.000000, 168000.000000, 268000.000000
451.652455, 268000.000000, 47900.000000, 168000.000000, 268000.000000
451.673236, 268000.000000, 47900.000000, 168000.000000, 268000.000000
451.694018, 268000.000000, 48000.000000, 168000.000000, 268000.000000
451.694018, 268000.000000, 48000.000000, 168000.000000, 268000.000000
452.124125, 268000.000000, 47800.000000, 168000.000000, 268000.000000
452.144907, 268000.000000, 47900.000000, 168000.000000, 268000.000000
452.165688, 268000.000000, 48000.000000, 168000.000000, 268000.000000
452.165688, 268000.000000, 48000.000000, 168000.000000, 268000.000000
452.595795, 268000.000000, 47800.000000, 168000.000000, 268000.000000
452.616577, 268000.000000, 47900.000000, 168000.000000, 268000.000000
452.637358, 268000.000000, 48000.000000, 168000.000000, 268000.000000
452.637358, 268000.000000, 48000.000000, 168000.000000, 268000.000000
453.067466, 268000.000000, 47800.000000, 168000.000000, 268000.000000
453.088247, 268000.000000, 47900.000000, 168000.000000, 268000.000000
453.109028, 268000.000000, 48000.000000, 168000.000000, 268000.000000
453.109028, 268000.000000, 48000.000000, 168000.000000, 268000.000000
453.539136, 268000.000000, 47800.000000, 168000.000000, 268000.000000
453.559917, 268000.000000, 47900.000000, 168000.000000, 268000.000000
453.580699, 268000.000000, 48000.000000, 168000.000000, 268000.000000
453.580699, 268000.000000, 48000.000000, 168000.000000, 268000.000000
454.010806, 268000.000000, 47800.000000, 168000.000000, 268000.000000
454.031588, 268000.000000, 47900.000000, 168000.000000, 268000.000000
454.052369, 268000.000000, 47900.000000, 168000.000000, 268000.000000
454.073150, 268000.000000, 48000.000000, 168000.000000, 268000.000000
454.073150, 268000.000000, 48000.000000, 168000.000000, 268000.000000
454.503258, 268000.000000, 47800.000000, 168000.000000, 268000.000000
454.524039, 268000.000000, 47900.000000, 168000.000000, 268000.000000
454.544821, 268000.000000, 48000.000000, 168000.000000, 268000.000000
454.544821, 268000.000000, 48000.000000, 168000.000000, 268000.000000
454.974928, 268000.000000, 47800.000000, 168000.000000, 268000.000000
454.995710, 268000.000000, 47900.000000, 168000.000000, 268000.000000
455.016491, 268000.000000, 48000.000000, 168000.000000, 268000.000000
455.016491, 268000.000000, 48000.000000, 168000.000000, 268000.000000
455.446599, 268000.000000, 47800.000000, 168000.000000, 268000.000000
455.467380, 268000.000000, 47900.000000, 168000.000000, 268000.000000
455.488161, 268000.000000, 48000.000000, 168000.000000, 268000.000000
455.488161, 268000.000000, 48000.000000, 168000.000000, 268000.000000
455.918269, 268000.000000, 47800.000000, 168000.000000, 268000.000000
455.939050, 268000.000000, 47900.000000, 168000.000000, 268000.000000
455.959832, 268000.000000, 48000.000000, 168000.000000, 268000.000000
455.959832, 268000.000000, 48000.000000, 168000.000000, 268000.000000
456.389939, 268000.000000, 47800.000000, 168000.000000, 268000.000000
456.410721, 268000.000000, 47800.000000, 168000.000000, 268000.000000
456.431502, 268000.000000, 47900.000000, 168000.000000, 268000.000000
456.452283, 268000.000000, 48000.000000, 168000.000000, 268000.000000
456.452283, 268000.000000, 48000.000000, 168000.000000, 268000.000000
456.882391, 268000.000000, 47800.000000, 168000.000000, 268000.000000
456.903172, 268000.000000, 47900.000000, 168000.000000, 268000.000000
456.923954, 268000.000000, 48000.000000, 168000.000000, 268000.000000
456.923954, 268000.000000, 48000.000000, 168000.000000, 268000.000000
457.354061, 268000.000000, 47800.000000, 168000.000000, 268000.000000
457.374842, 268000.000000, 47900.000000, 168000.000000, 268000.000000
457.395624, 268000.000000, 48000.000000, 168000.000000, 268000.000000
457.395624, 268000.000000, 48000.000000, 168000.000000, 268000.000000
457.825731, 268000.000000, 47800.000000, 168000.000000, 268000.000000
457.846513, 268000.000000, 47900.000000, 168000.000000, 268000.000000
457.867294, 268000.000000, 48000.000000, 168000.000000, 268000.000000
457.867294, 268000.000000, 48000.000000, 168000.000000, 268000.000000
458.297402, 268000.000000, 47800.000000, 168000.000000, 268000.000000
458.318183, 268000.000000, 47900.000000, 168000.000000, 268000.000000
458.338964, 268000.000000, 48000.000000, 168000.000000, 268000.000000
458.338964, 268000.000000, 48000.000000, 168000.000000, 268000.000000
458.769072, 268000.000000, 47800.000000, 168000.000000, 268000.000000
458.789853, 268000.000000, 47800.000000, 168000.000000, 268000.000000
458.810635, 268000.000000, 47900.000000, 168000.000000, 268000.000000
458.831416, 268000.000000, 48000.000000, 168000.000000, 268000.000000
458.831416, 268000.000000, 48000.000000, 168000.000000, 268000.000000
459.261524, 268000.000000, 47800.000000, 168000.000000, 268000.000000
459.282305, 268000.000000, 47900.000000, 168000.000000, 268000.000000
459.303086, 268000.000000, 48000.000000, 168000.000000, 268000.000000
459.303086, 268000.000000, 48000.000000, 168000.000000, 268000.000000
459.733194, 268000.000000, 47800.000000, 168000.000000, 268000.000000
459.753975, 268000.000000, 47900.000000, 168000.000000, 268000.000000
459.774757, 268000.000000, 48000.000000, 168000.000000, 268000.000000
459.774757, 268000.000000, 48000.000000, 168000.000000, 268000.000000
460.204864, 268000.000000, 47800.000000, 168000.000000, 268000.000000
460.225646, 268000.000000, 47900.000000, 168000.000000, 268000.000000
460.246427, 268000.000000, 48000.000000, 168000.000000, 268000.000000
460.246427, 268000.000000, 48000.000000, 168000.000000, 268000.000000
460.676534, 268000.000000, 47800.000000, 168000.000000, 268000.000000
460.697316, 268000.000000, 47900.000000, 168000.000000, 268000.000000
460.718097, 268000.000000, 47900.000000, 168000.000000, 268000.000000
460.738879, 268000.000000, 48000.000000, 168000.000000, 268000.000000
460.738879, 268000.000000, 48000.000000, 168000.000000, 268000.000000
461.168986, 268000.000000, 47800.000000, 168000.000000, 268000.000000
461.189768, 268000.000000, 47900.000000, 168000.000000, 268000.000000
461.210549, 268000.000000, 48000.000000, 168000.000000, 268000.000000
461.210549, 268000.000000, 48000.000000, 168000.000000, 268000.000000
461.640656, 268000.000000, 47800.000000, 168000.000000, 268000.000000
461.661438, 268000.000000, 47900.000000, 168000.000000, 268000.000000
461.682219, 268000.000000, 48000.000000, 168000.000000, 268000.000000
461.682219, 268000.000000, 48000.000000, 168000.000000, 268000.000000
462.112327, 268000.000000, 47800.000000, 168000.000000, 268000.000000
462.133108, 268000.000000, 47900.000000, 168000.000000, 268000.000000
462.153889, 268000.000000, 48000.000000, 168000.000000, 268000.000000
462.153889, 268000.000000, 48000.000000, 168000.000000, 268000.000000
462.583997, 268000.000000, 47800.000000, 168000.000000, 268000.000000
462.604778, 268000.000000, 47900.000000, 168000.000000, 268000.000000
462.625560, 268000.000000, 48000.000000, 168000.000000, 268000.000000
462.625560, 268000.000000, 48000.000000, 168000.000000, 268000.000000
463.055667, 268000.000000, 47800.000000, 168000.000000, 268000.000000
463.076449, 268000.000000, 47800.000000, 168000.000000, 268000.000000
463.097230, 268000.000000, 47900.000000, 168000.000000, 268000.000000
463.118011, 268000.000000, 48000.000000, 168000.000000, 268000.000000
463.118011, 268000.000000, 48000.000000, 168000.000000, 268000.000000
463.548119, 268000.000000, 47800.000000, 168000.000000, 268000.000000
463.568900, 268000.000000, 47900.000000, 168000.000000, 268000.000000
463.589682, 268000.000000, 48000.000000, 168000.000000, 268000.000000
463.589682, 268000.000000, 48000.000000, 168000.000000, 268000.000000
464.019789, 268000.000000, 47800.000000, 168000.000000, 268000.000000
464.040571, 268000.000000, 47900.000000, 168000.000000, 268000.000000
464.061352, 268000.000000, 48000.000000, 168000.000000, 268000.000000
464.061352, 268000.000000, 48000.000000, 168000.000000, 268000.000000
464.491460, 268000.000000, 47800.000000, 168000.000000, 268000.000000
464.512241, 268000.000000, 47900.000000, 168000.000000, 268000.000000
464.533022, 268000.000000, 48000.000000, 168000.000000, 268000.000000
464.533022, 268000.000000, 48000.000000, 168000.000000, 268000.000000
464.963130, 268000.000000, 47800.000000, 168000.000000, 268000.000000
464.983911, 268000.000000, 47900.000000, 168000.000000, 268000.000000
465.004693, 268000.000000, 48000.000000, 168000.000000, 268000.000000
465.004693, 268000.000000, 48000.000000, 168000.000000, 268000.000000
465.434800, 268000.000000, 47800.000000, 168000.000000, 268000.000000
465.455581, 268000.000000, 47800.000000, 168000.000000, 268000.000000
465.476363, 268000.000000, 47900.000000, 168000.000000, 268000.000000
465.497144, 268000.000000, 48000.000000, 168000.000000, 268000.000000
465.497144, 268000.000000, 48000.000000, 168000.000000, 268000.000000
465.927252, 268000.000000, 47800.000000, 168000.000000, 268000.000000
465.948033, 268000.000000, 47900.000000, 168000.000000, 268000.000000
465.968815, 268000.000000, 48000.000000, 168000.000000, 268000.000000
465.968815, 268000.000000, 48000.000000, 168000.000000, 268000.000000
466.398922, 268000.000000, 47800.000000, 168000.000000, 268000.000000
466.419703, 268000.000000, 47900.000000, 168000.000000, 268000.000000
466.440485, 268000.000000, 48000.000000, 168000.000000, 268000.000000
466.440485, 268000.000000, 48000.000000, 168000.000000, 268000.000000
466.870592, 268000.000000, 47800.000000, 168000.000000, 268000.000000
466.891374, 268000.000000, 47900.000000, 168000.000000, 268000.000000
466.912155, 268000.000000, 48000.000000, 168000.000000, 268000.000000
466.912155, 268000.000000, 48000.000000, 168000.000000, 268000.000000
467.342263, 268000.000000, 47800.000000, 168000.000000, 268000.000000
467.363044, 268000.000000, 47900.000000, 168000.000000, 268000.000000
467.383825, 268000.000000, 47900.000000, 168000.000000, 268000.000000
467.404607, 268000.000000, 48000.000000, 168000.000000, 268000.000000
467.404607, 268000.000000, 48000.000000, 168000.000000, 268000.000000
467.834714, 268000.000000, 47800.000000, 168000.000000, 268000.000000
467.855496, 268000.000000, 47900.000000, 168000.000000, 268000.000000
467.876277, 268000.000000, 48000.000000, 168000.000000, 268000.000000
467.876277, 268000.000000, 48000.000000, 168000.000000, 268000.000000
468.306385, 268000.000000, 47800.000000, 168000.000000, 268000.000000
468.327166, 268000.000000, 47900.000000, 168000.000000, 268000.000000
468.347947, 268000.000000, 48000.000000, 168000.000000, 268000.000000
468.347947, 268000.000000, 48000.000000, 168000.000000, 268000.000000
468.778055, 268000.000000, 47800.000000, 168000.000000, 268000.000000
468.798836, 268000.000000, 47900.000000, 168000.000000, 268000.000000
468.819618, 268000.000000, 48000.000000, 168000.000000, 268000.000000
468.819618, 268000.000000, 48000.000000, 168000.000000, 268000.000000
469.249725, 268000.000000, 47800.000000, 168000.000000, 268000.000000
469.270507, 268000.000000, 47900.000000, 168000.000000, 268000.000000
469.291288, 268000.000000, 48000.000000, 168000.000000, 268000.000000
469.291288, 268000.000000, 48000.000000, 168000.000000, 268000.000000
469.721395, 268000.000000, 47800.000000, 168000.000000, 268000.000000
469.742177, 268000.000000, 47800.000000, 168000.000000, 268000.000000
469.762958, 268000.000000, 47900.000000, 168000.000000, 268000.000000
469.783740, 268000.000000, 48000.000000, 168000.000000, 268000.000000
469.783740, 268000.000000, 48000.000000, 168000.000000, 268000.000000
470.213847, 268000.000000, 47800.000000, 168000.000000, 268000.000000
470.234628, 268000.000000, 47900.000000, 168000.000000, 268000.000000
470.255410, 268000.000000, 48000.000000, 168000.000000, 268000.000000
470.255410, 268000.000000, 48000.000000, 168000.000000, 268000.000000
470.685517, 268000.000000, 47800.000000, 168000.000000, 268000.000000
470.706299, 268000.000000, 47900.000000, 168000.000000, 268000.000000
470.727080, 268000.000000, 48000.000000, 168000.000000, 268000.000000
470.727080, 268000.000000, 48000.000000, 168000.000000, 268000.000000
471.157188, 268000.000000, 47800.000000, 168000.000000, 268000.000000
471.177969, 268000.000000, 47900.000000, 168000.000000, 268000.000000
471.198750, 268000.000000, 48000.000000, 168000.000000, 268000.000000
471.198750, 268000.000000, 48000.000000, 168000.000000, 268000.000000
471.628858, 268000.000000, 47800.000000, 168000.000000, 268000.000000
471.649639, 268000.000000, 47900.000000, 168000.000000, 268000.000000
471.670421, 268000.000000, 48000.000000, 168000.000000, 268000.000000
471.670421, 268000.000000, 48000.000000, 168000.000000, 268000.000000
472.100528, 268000.000000, 47800.000000, 168000.000000, 268000.000000
472.121310, 268000.000000, 47800.000000, 168000.000000, 268000.000000
472.142091, 268000.000000, 47900.000000, 168000.000000, 268000.000000
472.162872, 268000.000000, 48000.000000, 168000.000000, 268000.000000
472.162872, 268000.000000, 48000.000000, 168000.000000, 268000.000000
472.592980, 268000.000000, 47800.000000, 168000.000000, 268000.000000
472.613761, 268000.000000, 47900.000000, 168000.000000, 268000.000000
472.634543, 268000.000000, 48000.000000, 168000.000000, 268000.000000
472.634543, 268000.000000, 48000.000000, 168000.000000, 268000.000000
473.064650, 268000.000000, 47800.000000, 168000.000000, 268000.000000
473.085432, 268000.000000, 47900.000000, 168000.000000, 268000.000000
473.106213, 268000.000000, 48000.000000, 168000.000000, 268000.000000
473.106213, 268000.000000, 48000.000000, 168000.000000, 268000.000000
473.536320, 268000.000000, 47800.000000, 168000.000000, 268000.000000
473.557102, 268000.000000, 47900.000000, 168000.000000, 268000.000000
473.577883, 268000.000000, 48000.000000, 168000.000000, 268000.000000
473.577883, 268000.000000, 48000.000000, 168000.000000, 268000.000000
474.007991, 268000.000000, 47800.000000, 168000.000000, 268000.000000
474.028772, 268000.000000, 47900.000000, 168000.000000, 268000.000000
474.049554, 268000.000000, 47900.000000, 168000.000000, 268000.000000
474.070335, 268000.000000, 48000.000000, 168000.000000, 268000.000000
474.070335, 268000.000000, 48000.000000, 168000.000000, 268000.000000
474.500442, 268000.000000, 47800.000000, 168000.000000, 268000.000000
474.521224, 268000.000000, 47900.000000, 168000.000000, 268000.000000
474.542005, 268000.000000, 48000.000000, 168000.000000, 268000.000000
474.542005, 268000.000000, 48000.000000, 168000.000000, 268000.000000
474.972113, 268000.000000, 47800.000000, 168000.000000, 268000.000000
474.992894, 268000.000000, 47900.000000, 168000.000000, 268000.000000
475.013675, 268000.000000, 48000.000000, 168000.000000, 268000.000000
475.013675, 268000.000000, 48000.000000, 168000.000000, 268000.000000
475.443783, 268000.000000, 47800.000000, 168000.000000, 268000.000000
475.464564, 268000.000000, 47900.000000, 168000.000000, 268000.000000
475.485346, 268000.000000, 48000.000000, 168000.000000, 268000.000000
475.485346, 268000.000000, 48000.000000, 168000.000000, 268000.000000
475.915453, 268000.000000, 47800.000000, 168000.000000, 268000.000000
475.936235, 268000.000000, 47900.000000, 168000.000000, 268000.000000
475.957016, 268000.000000, 48000.000000, 168000.000000, 268000.000000
475.957016, 268000.000000, 48000.000000, 168000.000000, 268000.000000
476.387124, 268000.000000, 47800.000000, 168000.000000, 268000.000000
476.407905, 268000.000000, 47800.000000, 168000.000000, 268000.000000
476.428686, 268000.000000, 47900.000000, 168000.000000, 268000.000000
476.449468, 268000.000000, 48000.000000, 168000.000000, 268000.000000
476.449468, 268000.000000, 48000.000000, 168000.000000, 268000.000000
476.879575, 268000.000000, 47800.000000, 168000.000000, 268000.000000
476.900357, 268000.000000, 47900.000000, 168000.000000, 268000.000000
476.921138, 268000.000000, 48000.000000, 168000.000000, 268000.000000
476.921138, 268000.000000, 48000.000000, 168000.000000, 268000.000000
477.351246, 268000.000000, 47800.000000, 168000.000000, 268000.000000
477.372027, 268000.000000, 47900.000000, 168000.000000, 268000.000000
477.392808, 268000.000000, 48000.000000, 168000.000000, 268000.000000
477.392808, 268000.000000, 48000.000000, 168000.000000, 268000.000000
477.822916, 268000.000000, 47800.000000, 168000.000000, 268000.000000
477.843697, 268000.000000, 47900.000000, 168000.000000, 268000.000000
477.864479, 268000.000000, 48000.000000, 168000.000000, 268000.000000
477.864479, 268000.000000, 48000.000000, 168000.000000, 268000.000000
478.294586, 268000.000000, 47800.000000, 168000.000000, 268000.000000
478.315367, 268000.000000, 47900.000000, 168000.000000, 268000.000000
478.336149, 268000.000000, 48000.000000, 168000.000000, 268000.000000
478.336149, 268000.000000, 48000.000000, 168000.000000, 268000.000000
478.766256, 268000.000000, 47800.000000, 168000.000000, 268000.000000
478.787038, 268000.000000, 47800.000000, 168000.000000, 268000.000000
478.807819, 268000.000000, 47900.000000, 168000.000000, 268000.000000
478.828601, 268000.000000, 48000.000000, 168000.000000, 268000.000000
478.828601, 268000.000000, 48000.000000, 168000.000000, 268000.000000
479.258708, 268000.000000, 47800.000000, 168000.000000, 268000.000000
479.279489, 268000.000000, 47900.000000, 168000.000000, 268000.000000
479.300271, 268000.000000, 48000.000000, 168000.000000, 268000.000000
479.300271, 268000.000000, 48000.000000, 168000.000000, 268000.000000
479.730378, 268000.000000, 47800.000000, 168000.000000, 268000.000000
479.751160, 268000.000000, 47900.000000, 168000.000000, 268000.000000
479.771941, 268000.000000, 48000.000000, 168000.000000, 268000.000000
479.771941, 268000.000000, 48000.000000, 168000.000000, 268000.000000
480.202049, 268000.000000, 47800.000000, 168000.000000, 268000.000000
480.222830, 268000.000000, 47900.000000, 168000.000000, 268000.000000
480.243611, 268000.000000, 48000.000000, 168000.000000, 268000.000000
480.243611, 268000.000000, 48000.000000, 168000.000000, 268000.000000
480.673719, 268000.000000, 47800.000000, 168000.000000, 268000.000000
480.694500, 268000.000000, 47900.000000, 168000.000000, 268000.000000
480.715282, 268000.000000, 47900.000000, 168000.000000, 268000.000000
480.736063, 268000.000000, 48000.000000, 168000.000000, 268000.000000
480.736063, 268000.000000, 48000.000000, 168000.000000, 268000.000000
481.166171, 268000.000000, 47800.000000, 168000.000000, 268000.000000
481.186952, 268000.000000, 47900.000000, 168000.000000, 268000.000000
481.207733, 268000.000000, 48000.000000, 168000.000000, 268000.000000
481.207733, 268000.000000, 48000.000000, 168000.000000, 268000.000000
481.637841, 268000.000000, 47800.000000, 168000.000000, 268000.000000
481.658622, 268000.000000, 47900.000000, 168000.000000, 268000.000000
481.679404, 268000.000000, 48000.000000, 168000.000000, 268000.000000
481.679404, 268000.000000, 48000.000000, 168000.000000, 268000.000000
482.109511, 268000.000000, 47800.000000, 168000.000000, 268000.000000
482.130293, 268000.000000, 47900.000000, 168000.000000, 268000.000000
482.151074, 268000.000000, 48000.000000, 168000.000000, 268000.000000
482.151074, 268000.000000, 48000.000000, 168000.000000, 268000.000000
482.581181, 268000.000000, 47800.000000, 168000.000000, 268000.000000
482.601963, 268000.000000, 47900.000000, 168000.000000, 268000.000000
482.622744, 268000.000000, 48000.000000, 168000.000000, 268000.000000
482.622744, 268000.000000, 48000.000000, 168000.000000, 268000.000000
483.052852, 268000.000000, 47800.000000, 168000.000000, 268000.000000
483.073633, 268000.000000, 47800.000000, 168000.000000, 268000.000000
483.094414, 268000.000000, 47900.000000, 168000.000000, 268000.000000
483.115196, 268000.000000, 48000.000000, 168000.000000, 268000.000000
483.115196, 268000.000000, 48000.000000, 168000.000000, 268000.000000
483.545303, 268000.000000, 47800.000000, 168000.000000, 268000.000000
483.566085, 268000.000000, 47900.000000, 168000.000000, 268000.000000
483.586866, 268000.000000, 48000.000000, 168000.000000, 268000.000000
483.586866, 268000.000000, 48000.000000, 168000.000000, 268000.000000
484.016974, 268000.000000, 47800.000000, 168000.000000, 268000.000000
484.037755, 268000.000000, 47900.000000, 168000.000000, 268000.000000
484.058536, 268000.000000, 48000.000000, 168000.000000, 268000.000000
484.058536, 268000.000000, 48000.000000, 168000.000000, 268000.000000
484.488644, 268000.000000, 47800.000000, 168000.000000, 268000.000000
484.509425, 268000.000000, 47900.000000, 168000.000000, 268000.000000
484.530207, 268000.000000, 48000.000000, 168000.000000, 268000.000000
484.530207, 268000.000000, 48000.000000, 168000.000000, 268000.000000
484.960314, 268000.000000, 47800.000000, 168000.000000, 268000.000000
484.981096, 268000.000000, 47900.000000, 168000.000000, 268000.000000
485.001877, 268000.000000, 48000.000000, 168000.000000, 268000.000000
485.001877, 268000.000000, 48000.000000, 168000.000000, 268000.000000
485.431985, 268000.000000, 47800.000000, 168000.000000, 268000.000000
485.452766, 268000.000000, 47800.000000, 168000.000000, 268000.000000
485.473547, 268000.000000, 47900.000000, 168000.000000, 268000.000000
485.494329, 268000.000000, 48000.000000, 168000.000000, 268000.000000
485.494329, 268000.000000, 48000.000000, 168000.000000, 268000.000000
485.924436, 268000.000000, 47800.000000, 168000.000000, 268000.000000
485.945218, 268000.000000, 47900.000000, 168000.000000, 268000.000000
485.965999, 268000.000000, 48000.000000, 168000.000000, 268000.000000
485.965999, 268000.000000, 48000.000000, 168000.000000, 268000.000000
486.396106, 268000.000000, 47800.000000, 168000.000000, 268000.000000
486.416888, 268000.000000, 47900.000000, 168000.000000, 268000.000000
486.437669, 268000.000000, 48000.000000, 168000.000000, 268000.000000
486.437669, 268000.000000, 48000.000000, 168000.000000, 268000.000000
486.867777, 268000.000000, 47800.000000, 168000.000000, 268000.000000
486.888558, 268000.000000, 47900.000000, 168000.000000, 268000.000000
486.909340, 268000.000000, 48000.000000, 168000.000000, 268000.000000
486.909340, 268000.000000, 48000.000000, 168000.000000, 268000.000000
487.339447, 268000.000000, 47800.000000, 168000.000000, 268000.000000
487.360228, 268000.000000, 47900.000000, 168000.000000, 268000.000000
487.381010, 268000.000000, 47900.000000, 168000.000000, 268000.000000
487.401791, 268000.000000, 48000.000000, 168000.000000, 268000.000000
487.401791, 268000.000000, 48000.000000, 168000.000000, 268000.000000
487.831899, 268000.000000, 47800.000000, 168000.000000, 268000.000000
487.852680, 268000.000000, 47900.000000, 168000.000000, 268000.000000
487.873461, 268000.000000, 48000.000000, 168000.000000, 268000.000000
487.873461, 268000.000000, 48000.000000, 168000.000000, 268000.000000
488.303569, 268000.000000, 47800.000000, 168000.000000, 268000.000000
488.324350, 268000.000000, 47900.000000, 168000.000000, 268000.000000
488.345132, 268000.000000, 48000.000000, 168000.000000, 268000.000000
488.345132, 268000.000000, 48000.000000, 168000.000000, 268000.000000
488.775239, 268000.000000, 47800.000000, 168000.000000, 268000.000000
488.796021, 268000.000000, 47900.000000, 168000.000000, 268000.000000
488.816802, 268000.000000, 48000.000000, 168000.000000, 268000.000000
488.816802, 268000.000000, 48000.000000, 168000.000000, 268000.000000
489.246910, 268000.000000, 47800.000000, 168000.000000, 268000.000000
489.267691, 268000.000000, 47900.000000, 168000.000000, 268000.000000
489.288472, 268000.000000, 48000.000000, 168000.000000, 268000.000000
489.288472, 268000.000000, 48000.000000, 168000.000000, 268000.000000
489.718580, 268000.000000, 47800.000000, 168000.000000, 268000.000000
489.739361, 268000.000000, 47800.000000, 168000.000000, 268000.000000
489.760143, 268000.000000, 47900.000000, 168000.000000, 268000.000000
489.780924, 268000.000000, 48000.000000, 168000.000000, 268000.000000
489.780924, 268000.000000, 48000.000000, 168000.000000, 268000.000000
490.211032, 268000.000000, 47800.000000, 168000.000000, 268000.000000
490.231813, 268000.000000, 47900.000000, 168000.000000, 268000.000000
490.252594, 268000.000000, 48000.000000, 168000.000000, 268000.000000
490.252594, 268000.000000, 48000.000000, 168000.000000, 268000.000000
490.682702, 268000.000000, 47800.000000, 168000.000000, 268000.000000
490.703483, 268000.000000, 47900.000000, 168000.000000, 268000.000000
490.724265, 268000.000000, 48000.000000, 168000.000000, 268000.000000
490.724265, 268000.000000, 48000.000000, 168000.000000, 268000.000000
491.154372, 268000.000000, 47800.000000, 168000.000000, 268000.000000
491.175153, 268000.000000, 47900.000000, 168000.000000, 268000.000000
491.195935, 268000.000000, 48000.000000, 168000.000000, 268000.000000
491.195935, 268000.000000, 48000.000000, 168000.000000, 268000.000000
491.626042, 268000.000000, 47800.000000, 168000.000000, 268000.000000
491.646824, 268000.000000, 47900.000000, 168000.000000, 268000.000000
491.667605, 268000.000000, 48000.000000, 168000.000000, 268000.000000
491.667605, 268000.000000, 48000.000000, 168000.000000, 268000.000000
492.097713, 268000.000000, 47800.000000, 168000.000000, 268000.000000
492.118494, 268000.000000, 47800.000000, 168000.000000, 268000.000000
492.139275, 268000.000000, 47900.000000, 168000.000000, 268000.000000
492.160057, 268000.000000, 48000.000000, 168000.000000, 268000.000000
492.160057, 268000.000000, 48000.000000, 168000.000000, 268000.000000
492.590164, 268000.000000, 47800.000000, 168000.000000, 268000.000000
492.610946, 268000.000000, 47900.000000, 168000.000000, 268000.000000
492.631727, 268000.000000, 48000.000000, 168000.000000, 268000.000000
492.631727, 268000.000000, 48000.000000, 168000.000000, 268000.000000
493.061835, 268000.000000, 47800.000000, 168000.000000, 268000.000000
493.082616, 268000.000000, 47900.000000, 168000.000000, 268000.000000
493.103397, 268000.000000, 48000.000000, 168000.000000, 268000.000000
493.103397, 268000.000000, 48000.000000, 168000.000000, 268000.000000
493.533505, 268000.000000, 47800.000000, 168000.000000, 268000.000000
493.554286, 268000.000000, 47900.000000, 168000.000000, 268000.000000
493.575068, 268000.000000, 48000.000000, 168000.000000, 268000.000000
493.575068, 268000.000000, 48000.000000, 168000.000000, 268000.000000
494.005175, 268000.000000, 47800.000000, 168000.000000, 268000.000000
494.025957, 268000.000000, 47900.000000, 168000.000000, 268000.000000
494.046738, 268000.000000, 47900.000000, 168000.000000, 268000.000000
494.067519, 268000.000000, 48000.000000, 168000.000000, 268000.000000
494.067519, 268000.000000, 48000.000000, 168000.000000, 168000.000000
497.479687, 268000.000000, 46400.000000, 168000.000000, 184400.000000
497.479687, 268000.000000, 46400.000000, 168000.000000, 184400.000000
514.848899, 268000.000000, 38400.000000, 168000.000000, 268000.000000
530.382913, 268000.000000, 31100.000000, 168000.000000, 268000.000000
530.382913, 268000.000000, 31100.000000, 168000.000000, 268000.000000
597.264633, 268000.000000, 0.000000, 168000.000000, 268000.000000
597.264633, 268000.000000, 0.000000, 168000.000000, 268000.000000
597.264633, 268000.000000, 0.000000, 168000.000000, 268000.000000
602.264633, 268000.000000, 0.000000, 168000.000000, 268000.000000
602.264633, 268000.000000, 0.000000, 168000.000000, 268000.000000
607.264633, 268000.000000, 0.000000, 168000.000000, 268000.000000
607.264633, 268000.000000, 0.000000, 168000.000000, 268000.000000
612.264633, 268000.000000, 0.000000, 168000.000000, 268000.000000
612.264633, 268000.000000, 0.000000, 168000.000000, 268000.000000
617.264633, 268000.000000, 0.000000, 168000.000000, 268000.000000
617.264633, 268000.000000, 0.000000, 168000.000000, 268000.000000
622.264633, 268000.000000, 0.000000, 168000.000000, 268000.000000
622.264633, 268000.000000, 0.000000, 168000.000000, 268000.000000
627.264633, 268000.000000, 0.000000, 168000.000000, 268000.000000
627.264633, 268000.000000, 0.000000, 168000.000000, 268000.000000
632.264633, 268000.000000, 0.000000, 168000.000000, 268000.000000
632.264633, 268000.000000, 0.000000, 168000.000000, 268000.000000
637.264633, 268000.000000, 0.000000, 168000.000000, 268000.000000
637.264633, 268000.000000, 0.000000, 168000.000000, 268000.000000
642.264633, 268000.000000, 0.000000, 168000.000000, 268000.000000
642.264633, 268000.000000, 0.000000, 168000.000000, 268000.000000
647.264633, 268000.000000, 0.000000, 168000.000000, 268000.000000
647.264633, 268000.000000, 0.000000, 168000.000000, 268000.000000
652.264633, 268000.000000, 0.000000, 168000.000000, 268000.000000
652.264633, 268000.000000, 0.000000, 168000.000000, 268000.000000
657.264633, 268000.000000, 0.000000, 168000.000000, 268000.000000
657.264633, 268000.000000, 0.000000, 168000.000000, 268000.000000
662.264633, 268000.000000, 0.000000, 168000.000000, 268000.000000
662.264633, 268000.000000, 0.000000, 168000.000000, 268000.000000
667.264633, 268000.000000, 0.000000, 168000.000000, 268000.000000
667.264633, 268000.000000, 0.000000, 168000.000000, 268000.000000
669.848899, 268000.000000, 0.000000, 168000.000000, 268000.000000
669.869681, 268000.000000, 100.000000, 168000.000000, 268000.000000
669.890462, 268000.000000, 200.000000, 168000.000000, 268000.000000
669.911243, 268000.000000, 300.000000, 168000.000000, 268000.000000
669.932025, 268000.000000, 400.000000, 168000.000000, 268000.000000
669.952806, 268000.000000, 500.000000, 168000.000000, 268000.000000
669.973587, 268000.000000, 600.000000, 168000.000000, 268000.000000
669.994369, 268000.000000, 700.000000, 168000.000000, 268000.000000
670.015150, 268000.000000, 800.000000, 168000.000000, 268000.000000
670.035932, 268000.000000, 900.000000, 168000.000000, 268000.000000
670.056713, 268000.000000, 1000.000000, 168000.000000, 268000.000000
670.077494, 268000.000000, 1100.000000, 168000.000000, 268000.000000
670.098276, 268000.000000, 1200.000000, 168000.000000, 268000.000000
670.119057, 268000.000000, 1300.000000, 168000.000000, 268000.000000
670.139839, 268000.000000, 1400.000000, 168000.000000, 268000.000000
670.160620, 268000.000000, 1500.000000, 168000.000000, 268000.000000
670.181401, 268000.000000, 1600.000000, 168000.000000, 268000.000000
670.202183, 268000.000000, 1700.000000, 168000.000000, 268000.000000
670.222964, 268000.000000, 1800.000000, 168000.000000, 268000.000000
670.243745, 268000.000000, 1900.000000, 168000.000000, 268000.000000
670.264527, 268000.000000, 2000.000000, 168000.000000, 268000.000000
670.285308, 268000.000000, 2100.000000, 168000.000000, 268000.000000
670.306090, 268000.000000, 2200.000000, 168000.000000, 268000.000000
670.326871, 268000.000000, 2300.000000, 168000.000000, 268000.000000
670.347652, 268000.000000, 2400.000000, 168000.000000, 268000.000000
670.368434, 268000.000000, 2500.000000, 168000.000000, 268000.000000
670.389215, 268000.000000, 2600.000000, 168000.000000, 268000.000000
670.409996, 268000.000000, 2700.000000, 168000.000000, 268000.000000
670.430778, 268000.000000, 2800.000000, 168000.000000, 268000.000000
670.451559, 268000.000000, 2900.000000, 168000.000000, 268000.000000
670.472341, 268000.000000, 3000.000000, 168000.000000, 268000.000000
670.493122, 268000.000000, 3100.000000, 168000.000000, 268000.000000
670.513903, 268000.000000, 3200.000000, 168000.000000, 268000.000000
670.534685, 268000.000000, 3300.000000, 168000.000000, 268000.000000
670.555466, 268000.000000, 3400.000000, 168000.000000, 268000.000000
670.576248, 268000.000000, 3500.000000, 168000.000000, 268000.000000
670.597029, 268000.000000, 3600.000000, 168000.000000, 268000.000000
670.617810, 268000.000000, 3700.000000, 168000.000000, 268000.000000
670.638592, 268000.000000, 3800.000000, 168000.000000, 268000.000000
670.659373, 268000.000000, 3900.000000, 168000.000000, 268000.000000
670.680154, 268000.000000, 4000.000000, 168000.000000, 268000.000000
670.700936, 268000.000000, 4100.000000, 168000.000000, 268000.000000
670.721717, 268000.000000, 4200.000000, 168000.000000, 268000.000000
670.742499, 268000.000000, 4300.000000, 168000.000000, 268000.000000
670.763280, 268000.000000, 4400.000000, 168000.000000, 268000.000000
670.784061, 268000.000000, 4500.000000, 168000.000000, 268000.000000
670.804843, 268000.000000, 4600.000000, 168000.000000, 268000.000000
670.825624, 268000.000000, 4700.000000, 168000.000000, 268000.000000
670.846405, 268000.000000, 4800.000000, 168000.000000, 268000.000000
670.867187, 268000.000000, 4900.000000, 168000.000000, 268000.000000
670.887968, 268000.000000, 5000.000000, 168000.000000, 268000.000000
670.908750, 268000.000000, 5100.000000, 168000.000000, 268000.000000
670.929531, 268000.000000, 5200.000000, 168000.000000, 268000.000000
670.950312, 268000.000000, 5300.000000, 168000.000000, 268000.000000
670.971094, 268000.000000, 5400.000000, 168000.000000, 268000.000000
670.991875, 268000.000000, 5500.000000, 168000.000000, 268000.000000
671.012656, 268000.000000, 5600.000000, 168000.000000, 268000.000000
671.033438, 268000.000000, 5700.000000, 168000.000000, 268000.000000
671.054219, 268000.000000, 5800.000000, 168000.000000, 268000.000000
671.075001, 268000.000000, 5900.000000, 168000.000000, 268000.000000
671.095782, 268000.000000, 6000.000000, 168000.000000, 268000.000000
671.116563, 268000.000000, 6100.000000, 168000.000000, 268000.000000
671.137345, 268000.000000, 6200.000000, 168000.000000, 268000.000000
671.158126, 268000.000000, 6300.000000, 168000.000000, 268000.000000
671.178908, 268000.000000, 6400.000000, 168000.000000, 268000.000000
671.199689, 268000.000000, 6500.000000, 168000.000000, 268000.000000
671.220470, 268000.000000, 6600.000000, 168000.000000, 268000.000000
671.241252, 268000.000000, 6700.000000, 168000.000000, 268000.000000
671.262033, 268000.000000, 6800.000000, 168000.000000, 268000.000000
671.282814, 268000.000000, 6900.000000, 168000.000000, 268000.000000
671.303596, 268000.000000, 7000.000000, 168000.000000, 268000.000000
671.324377, 268000.000000, 7100.000000, 168000.000000, 268000.000000
671.345159, 268000.000000, 7200.000000, 168000.000000, 268000.000000
671.365940, 268000.000000, 7300.000000, 168000.000000, 268000.000000
671.386721, 268000.000000, 7400.000000, 168000.000000, 268000.000000
671.407503, 268000.000000, 7500.000000, 168000.000000, 268000.000000
671.428284, 268000.000000, 7600.000000, 168000.000000, 268000.000000
671.449065, 268000.000000, 7700.000000, 168000.000000, 268000.000000
671.469847, 268000.000000, 7800.000000, 168000.000000, 268000.000000
671.490628, 268000.000000, 7900.000000, 168000.000000, 268000.000000
671.511410, 268000.000000, 8000.000000, 168000.000000, 268000.000000
671.532191, 268000.000000, 8100.000000, 168000.000000, 268000.000000
671.552972, 268000.000000, 8200.000000, 168000.000000, 268000.000000
671.573754, 268000.000000, 8300.000000, 168000.000000, 268000.000000
671.594535, 268000.000000, 8400.000000, 168000.000000, 268000.000000
671.615317, 268000.000000, 8500.000000, 168000.000000, 268000.000000
671.636098, 268000.000000, 8600.000000, 168000.000000, 268000.000000
671.656879, 268000.000000, 8700.000000, 168000.000000, 268000.000000
671.677661, 268000.000000, 8800.000000, 168000.000000, 268000.000000
671.698442, 268000.000000, 8900.000000, 168000.000000, 268000.000000
671.719223, 268000.000000, 9000.000000, 168000.000000, 268000.000000
671.740005, 268000.000000, 9100.000000, 168000.000000, 268000.000000
671.760786, 268000.000000, 9200.000000, 168000.000000, 268000.000000
671.781568, 268000.000000, 9300.000000, 168000.000000, 268000.000000
671.802349, 268000.000000, 9400.000000, 168000.000000, 268000.000000
671.823130, 268000.000000, 9500.000000, 168000.000000, 268000.000000
671.843912, 268000.000000, 9600.000000, 168000.000000, 268000.000000
671.864693, 268000.000000, 9700.000000, 168000.000000, 268000.000000
671.885474, 268000.000000, 9800.000000, 168000.000000, 268000.000000
671.906256, 268000.000000, 9900.000000, 168000.000000, 268000.000000
671.927037, 268000.000000, 10000.000000, 168000.000000, 268000.000000
671.947819, 268000.000000, 10100.000000, 168000.000000, 268000.000000
671.968600, 268000.000000, 10200.000000, 168000.000000, 268000.000000
671.989381, 268000.000000, 10300.000000, 168000.000000, 268000.000000
672.010163, 268000.000000, 10400.000000, 168000.000000, 268000.000000
672.030944, 268000.000000, 10500.000000, 168000.000000, 268000.000000
672.051725, 268000.000000, 10600.000000, 168000.000000, 268000.000000
672.072507, 268000.000000, 10700.000000, 168000.000000, 268000.000000
672.093288, 268000.000000, 10800.000000, 168000.000000, 268000.000000
672.114070, 268000.000000, 10900.000000, 168000.000000, 268000.000000
672.134851, 268000.000000, 11000.000000, 168000.000000, 268000.000000
672.155632, 268000.000000, 11100.000000, 168000.000000, 268000.000000
672.176414, 268000.000000, 11200.000000, 168000.000000, 268000.000000
672.197195, 268000.000000, 11300.000000, 168000.000000, 268000.000000
672.217977, 268000.000000, 11400.000000, 168000.000000, 268000.000000
672.238758, 268000.000000, 11500.000000, 168000.000000, 268000.000000
672.259539, 268000.000000, 11600.000000, 168000.000000, 268000.000000
672.264633, 268000.000000, 11700.000000, 168000.000000, 268000.000000
672.264633, 268000.000000, 11700.000000, 168000.000000, 268000.000000
672.280321, 268000.000000, 11700.000000, 168000.000000, 268000.000000
672.301102, 268000.000000, 11800.000000, 168000.000000, 268000.000000
672.321883, 268000.000000, 11900.000000, 168000.000000, 268000.000000
672.342665, 268000.000000, 12000.000000, 168000.000000, 268000.000000
672.363446, 268000.000000, 12100.000000, 168000.000000, 268000.000000
672.384228, 268000.000000, 12200.000000, 168000.000000, 268000.000000
672.405009, 268000.000000, 12300.000000, 168000.000000, 268000.000000
672.425790, 268000.000000, 12400.000000, 168000.000000, 268000.000000
672.446572, 268000.000000, 12500.000000, 168000.000000, 268000.000000
672.467353, 268000.000000, 12600.000000, 168000.000000, 268000.000000
672.488134, 268000.000000, 12700.000000, 168000.000000, 268000.000000
672.508916, 268000.000000, 12800.000000, 168000.000000, 268000.000000
672.529697, 268000.000000, 12900.000000, 168000.000000, 268000.000000
672.550479, 268000.000000, 13000.000000, 168000.000000, 268000.000000
672.571260, 268000.000000, 13100.000000, 168000.000000, 268000.000000
672.592041, 268000.000000, 13200.000000, 168000.000000, 268000.000000
672.612823, 268000.000000, 13300.000000, 168000.000000, 268000.000000
672.633604, 268000.000000, 13400.000000, 168000.000000, 268000.000000
672.654386, 268000.000000, 13500.000000, 168000.000000, 268000.000000
672.675167, 268000.000000, 13600.000000, 168000.000000, 268000.000000
672.695948, 268000.000000, 13700.000000, 168000.000000, 268000.000000
672.716730, 268000.000000, 13800.000000, 168000.000000, 268000.000000
672.737511, 268000.000000, 13900.000000, 168000.000000, 268000.000000
672.758292, 268000.000000, 14000.000000, 168000.000000, 268000.000000
672.779074, 268000.000000, 14100.000000, 168000.000000, 268000.000000
672.799855, 268000.000000, 14200.000000, 168000.000000, 268000.000000
672.820637, 268000.000000, 14300.000000, 168000.000000, 268000.000000
672.841418, 268000.000000, 14400.000000, 168000.000000, 268000.000000
672.862199, 268000.000000, 14500.000000, 168000.000000, 268000.000000
672.882981, 268000.000000, 14600.000000, 168000.000000, 268000.000000
672.903762, 268000.000000, 14700.000000, 168000.000000, 268000.000000
672.924543, 268000.000000, 14800.000000, 168000.000000, 268000.000000
672.945325, 268000.000000, 14900.000000, 168000.000000, 268000.000000
672.966106, 268000.000000, 15000.000000, 168000.000000, 268000.000000
672.986888, 268000.000000, 15100.000000, 168000.000000, 268000.000000
673.007669, 268000.000000, 15200.000000, 168000.000000, 268000.000000
673.028450, 268000.000000, 15300.000000, 168000.000000, 268000.000000
673.049232, 268000.000000, 15400.000000, 168000.000000, 268000.000000
673.070013, 268000.000000, 15500.000000, 168000.000000, 268000.000000
673.090794, 268000.000000, 15600.000000, 168000.000000, 268000.000000
673.111576, 268000.000000, 15700.000000, 168000.000000, 268000.000000
673.132357, 268000.000000, 15800.000000, 168000.000000, 268000.000000
673.153139, 268000.000000, 15900.000000, 168000.000000, 268000.000000
673.173920, 268000.000000, 16000.000000, 168000.000000, 268000.000000
673.194701, 268000.000000, 16100.000000, 168000.000000, 268000.000000
673.215483, 268000.000000, 16200.000000, 168000.000000, 268000.000000
673.236264, 268000.000000, 16300.000000, 168000.000000, 268000.000000
673.257046, 268000.000000, 16400.000000, 168000.000000, 268000.000000
673.277827, 268000.000000, 16500.000000, 168000.000000, 268000.000000
673.298608, 268000.000000, 16600.000000, 168000.000000, 268000.000000
673.319390, 268000.000000, 16700.000000, 168000.000000, 268000.000000
673.340171, 268000.000000, 16800.000000, 168000.000000, 268000.000000
673.360952, 268000.000000, 16900.000000, 168000.000000, 268000.000000
673.381734, 268000.000000, 17000.000000, 168000.000000, 268000.000000
673.402515, 268000.000000, 17100.000000, 168000.000000, 268000.000000
673.423297, 268000.000000, 17200.000000, 168000.000000, 268000.000000
673.444078, 268000.000000, 17300.000000, 168000.000000, 268000.000000
673.464859, 268000.000000, 17400.000000, 168000.000000, 268000.000000
673.485641, 268000.000000, 17500.000000, 168000.000000, 268000.000000
673.506422, 268000.000000, 17600.000000, 168000.000000, 268000.000000
673.527203, 268000.000000, 17700.000000, 168000.000000, 268000.000000
673.547985, 268000.000000, 17800.000000, 168000.000000, 268000.000000
673.568766, 268000.000000, 17900.000000, 168000.000000, 268000.000000
673.589548, 268000.000000, 18000.000000, 168000.000000, 268000.000000
673.610329, 268000.000000, 18100.000000, 168000.000000, 268000.000000
673.631110, 268000.000000, 18200.000000, 168000.000000, 268000.000000
673.651892, 268000.000000, 18300.000000, 168000.000000, 268000.000000
673.672673, 268000.000000, 18400.000000, 168000.000000, 268000.000000
673.693454, 268000.000000, 18500.000000, 168000.000000, 268000.000000
673.714236, 268000.000000, 18600.000000, 168000.000000, 268000.000000
673.735017, 268000.000000, 18700.000000, 168000.000000, 268000.000000
673.755799, 268000.000000, 18800.000000, 168000.000000, 268000.000000
673.776580, 268000.000000, 18900.000000, 168000.000000, 268000.000000
673.797361, 268000.000000, 19000.000000, 168000.000000, 268000.000000
673.818143, 268000.000000, 19100.000000, 168000.000000, 268000.000000
673.838924, 268000.000000, 19200.000000, 168000.000000, 268000.000000
673.859706, 268000.000000, 19300.000000, 168000.000000, 268000.000000
673.880487, 268000.000000, 19400.000000, 168000.000000, 268000.000000
673.901268, 268000.000000, 19500.000000, 168000.000000, 268000.000000
673.922050, 268000.000000, 19600.000000, 168000.000000, 268000.000000
673.942831, 268000.000000, 19700.000000, 168000.000000, 268000.000000
673.963612, 268000.000000, 19800.000000, 168000.000000, 268000.000000
673.984394, 268000.000000, 19900.000000, 168000.000000, 268000.000000
674.005175, 268000.000000, 20000.000000, 168000.000000, 268000.000000
674.025957, 268000.000000, 20100.000000, 168000.000000, 268000.000000
674.046738, 268000.000000, 20200.000000, 168000.000000, 268000.000000
674.067519, 268000.000000, 20300.000000, 168000.000000, 268000.000000
674.088301, 268000.000000, 20400.000000, 168000.000000, 268000.000000
674.109082, 268000.000000, 20500.000000, 168000.000000, 268000.000000
674.129863, 268000.000000, 20600.000000, 168000.000000, 268000.000000
674.150645, 268000.000000, 20700.000000, 168000.000000, 268000.000000
674.171426, 268000.000000, 20800.000000, 168000.000000, 268000.000000
674.192208, 268000.000000, 20900.000000, 168000.000000, 268000.000000
674.212989, 268000.000000, 21000.000000, 168000.000000, 268000.000000
674.233770, 268000.000000, 21100.000000, 168000.000000, 268000.000000
674.254552, 268000.000000, 21200.000000, 168000.000000, 268000.000000
674.275333, 268000.000000, 21300.000000, 168000.000000, 268000.000000
674.296115, 268000.000000, 21400.000000, 168000.000000, 268000.000000
674.316896, 268000.000000, 21500.000000, 168000.000000, 268000.000000
674.337677, 268000.000000, 21600.000000, 168000.000000, 268000.000000
674.358459, 268000.000000, 21700.000000, 168000.000000, 268000.000000
674.379240, 268000.000000, 21800.000000, 168000.000000, 268000.000000
674.400021, 268000.000000, 21900.000000, 168000.000000, 268000.000000
674.420803, 268000.000000, 22000.000000, 168000.000000, 268000.000000
674.441584, 268000.000000, 22100.000000, 168000.000000, 268000.000000
674.462366, 268000.000000, 22200.000000, 168000.000000, 268000.000000
674.483147, 268000.000000, 22300.000000, 168000.000000, 268000.000000
674.503928, 268000.000000, 22400.000000, 168000.000000, 268000.000000
674.524710, 268000.000000, 22500.000000, 168000.000000, 268000.000000
674.545491, 268000.000000, 22600.000000, 168000.000000, 268000.000000
674.566272, 268000.000000, 22700.000000, 168000.000000, 268000.000000
674.587054, 268000.000000, 22800.000000, 168000.000000, 268000.000000
674.607835, 268000.000000, 22900.000000, 168000.000000, 268000.000000
674.628617, 268000.000000, 23000.000000, 168000.000000, 268000.000000
674.649398, 268000.000000, 23100.000000, 168000.000000, 268000.000000
674.670179, 268000.000000, 23200.000000, 168000.000000, 268000.000000
674.690961, 268000.000000, 23300.000000, 168000.000000, 268000.000000
674.711742, 268000.000000, 23400.000000, 168000.000000, 268000.000000
674.732523, 268000.000000, 23500.000000, 168000.000000, 268000.000000
674.753305, 268000.000000, 23600.000000, 168000.000000, 268000.000000
674.774086, 268000.000000, 23700.000000, 168000.000000, 268000.000000
674.794868, 268000.000000, 23800.000000, 168000.000000, 268000.000000
674.815649, 268000.000000, 23900.000000, 168000.000000, 268000.000000
674.836430, 268000.000000, 24000.000000, 168000.000000, 268000.000000
674.857212, 268000.000000, 24100.000000, 168000.000000, 268000.000000
674.877993, 268000.000000, 24200.000000, 168000.000000, 268000.000000
674.898775, 268000.000000, 24300.000000, 168000.000000, 268000.000000
674.919556, 268000.000000, 24400.000000, 168000.000000, 268000.000000
674.940337, 268000.000000, 24500.000000, 168000.000000, 268000.000000
674.961119, 268000.000000, 24600.000000, 168000.000000, 268000.000000
674.981900, 268000.000000, 24700.000000, 168000.000000, 268000.000000
675.002681, 268000.000000, 24800.000000, 168000.000000, 268000.000000
675.023463, 268000.000000, 24900.000000, 168000.000000, 268000.000000
675.044244, 268000.000000, 25000.000000, 168000.000000, 268000.000000
675.065026, 268000.000000, 25100.000000, 168000.000000, 268000.000000
675.085807, 268000.000000, 25200.000000, 168000.000000, 268000.000000
675.106588, 268000.000000, 25300.000000, 168000.000000, 268000.000000
675.127370, 268000.000000, 25400.000000, 168000.000000, 268000.000000
675.148151, 268000.000000, 25500.000000, 168000.000000, 268000.000000
675.168932, 268000.000000, 25600.000000, 168000.000000, 268000.000000
675.189714, 268000.000000, 25700.000000, 168000.000000, 268000.000000
675.210495, 268000.000000, 25800.000000, 168000.000000, 268000.000000
675.231277, 268000.000000, 25900.000000, 168000.000000, 268000.000000
675.252058, 268000.000000, 26000.000000, 168000.000000, 268000.000000
675.272839, 268000.000000, 26100.000000, 168000.000000, 268000.000000
675.293621, 268000.000000, 26200.000000, 168000.000000, 268000.000000
675.314402, 268000.000000, 26300.000000, 168000.000000, 268000.000000
675.335184, 268000.000000, 26400.000000, 168000.000000, 268000.000000
675.355965, 268000.000000, 26500.000000, 168000.000000, 268000.000000
675.376746, 268000.000000, 26600.000000, 168000.000000, 268000.000000
675.397528, 268000.000000, 26700.000000, 168000.000000, 268000.000000
675.418309, 268000.000000, 26800.000000, 168000.000000, 268000.000000
675.439090, 268000.000000, 26900.000000, 168000.000000, 268000.000000
675.459872, 268000.000000, 27000.000000, 168000.000000, 268000.000000
675.480653, 268000.000000, 27100.000000, 168000.000000, 268000.000000
675.501435, 268000.000000, 27200.000000, 168000.000000, 268000.000000
675.522216, 268000.000000, 27300.000000, 168000.000000, 268000.000000
675.542997, 268000.000000, 27400.000000, 168000.000000, 268000.000000
675.563779, 268000.000000, 27500.000000, 168000.000000, 268000.000000
675.584560, 268000.000000, 27600.000000, 168000.000000, 268000.000000
675.605341, 268000.000000, 27700.000000, 168000.000000, 268000.000000
675.626123, 268000.000000, 27800.000000, 168000.000000, 268000.000000
675.646904, 268000.000000, 27900.000000, 168000.000000, 268000.000000
675.667686, 268000.000000, 28000.000000, 168000.000000, 268000.000000
675.688467, 268000.000000, 28100.000000, 168000.000000, 268000.000000
675.709248, 268000.000000, 28200.000000, 168000.000000, 268000.000000
675.730030, 268000.000000, 28300.000000, 168000.000000, 268000.000000
675.750811, 268000.000000, 28400.000000, 168000.000000, 268000.000000
675.771592, 268000.000000, 28500.000000, 168000.000000, 268000.000000
675.792374, 268000.000000, 28600.000000, 168000.000000, 268000.000000
675.813155, 268000.000000, 28700.000000, 168000.000000, 268000.000000
675.833937, 268000.000000, 28800.000000, 168000.000000, 268000.000000
675.854718, 268000.000000, 28900.000000, 168000.000000, 268000.000000
675.875499, 268000.000000, 29000.000000, 168000.000000, 268000.000000
675.896281, 268000.000000, 29100.000000, 168000.000000, 268000.000000
675.917062, 268000.000000, 29200.000000, 168000.000000, 268000.000000
675.937844, 268000.000000, 29300.000000, 168000.000000, 268000.000000
675.958625, 268000.000000, 29400.000000, 168000.000000, 268000.000000
675.979406, 268000.000000, 29500.000000, 168000.000000, 268000.000000
676.000188, 268000.000000, 29600.000000, 168000.000000, 268000.000000
676.020969, 268000.000000, 29700.000000, 168000.000000, 268000.000000
676.041750, 268000.000000, 29800.000000, 168000.000000, 268000.000000
676.062532, 268000.000000, 29900.000000, 168000.000000, 268000.000000
676.083313, 268000.000000, 30000.000000, 168000.000000, 268000.000000
676.104095, 268000.000000, 30100.000000, 168000.000000, 268000.000000
676.124876, 268000.000000, 30200.000000, 168000.000000, 268000.000000
676.145657, 268000.000000, 30300.000000, 168000.000000, 268000.000000
676.166439, 268000.000000, 30400.000000, 168000.000000, 268000.000000
676.187220, 268000.000000, 30500.000000, 168000.000000, 268000.000000
676.208001, 268000.000000, 30600.000000, 168000.000000, 268000.000000
676.228783, 268000.000000, 30700.000000, 168000.000000, 268000.000000
676.249564, 268000.000000, 30800.000000, 168000.000000, 268000.000000
676.270346, 268000.000000, 30900.000000, 168000.000000, 268000.000000
676.291127, 268000.000000, 31000.000000, 168000.000000, 268000.000000
676.311908, 268000.000000, 31100.000000, 168000.000000, 268000.000000
676.332690, 268000.000000, 31200.000000, 168000.000000, 268000.000000
676.353471, 268000.000000, 31300.000000, 168000.000000, 268000.000000
676.374253, 268000.000000, 31400.000000, 168000.000000, 268000.000000
676.395034, 268000.000000, 31500.000000, 168000.000000, 268000.000000
676.415815, 268000.000000, 31600.000000, 168000.000000, 268000.000000
676.436597, 268000.000000, 31700.000000, 168000.000000, 268000.000000
676.457378, 268000.000000, 31800.000000, 168000.000000, 268000.000000
676.478159, 268000.000000, 31900.000000, 168000.000000, 268000.000000
676.498941, 268000.000000, 32000.000000, 168000.000000, 268000.000000
676.519722, 268000.000000, 32100.000000, 168000.000000, 268000.000000
676.540504, 268000.000000, 32200.000000, 168000.000000, 268000.000000
676.561285, 268000.000000, 32300.000000, 168000.000000, 268000.000000
676.582066, 268000.000000, 32400.000000, 168000.000000, 268000.000000
676.602848, 268000.000000, 32500.000000, 168000.000000, 268000.000000
676.623629, 268000.000000, 32600.000000, 168000.000000, 268000.000000
676.644410, 268000.000000, 32700.000000, 168000.000000, 268000.000000
676.665192, 268000.000000, 32800.000000, 168000.000000, 268000.000000
676.685973, 268000.000000, 32900.000000, 168000.000000, 268000.000000
676.706755, 268000.000000, 33000.000000, 168000.000000, 268000.000000
676.727536, 268000.000000, 33100.000000, 168000.000000, 268000.000000
676.748317, 268000.000000, 33200.000000, 168000.000000, 268000.000000
676.769099, 268000.000000, 33300.000000, 168000.000000, 268000.000000
676.789880, 268000.000000, 33400.000000, 168000.000000, 268000.000000
676.810661, 268000.000000, 33500.000000, 168000.000000, 268000.000000
676.831443, 268000.000000, 33600.000000, 168000.000000, 268000.000000
676.852224, 268000.000000, 33700.000000, 168000.000000, 268000.000000
676.873006, 268000.000000, 33800.000000, 168000.000000, 268000.000000
676.893787, 268000.000000, 33900.000000, 168000.000000, 268000.000000
676.914568, 268000.000000, 34000.000000, 168000.000000, 268000.000000
676.935350, 268000.000000, 34100.000000, 168000.000000, 268000.000000
676.956131, 268000.000000, 34200.000000, 168000.000000, 268000.000000
676.976913, 268000.000000, 34300.000000, 168000.000000, 268000.000000
676.997694, 268000.000000, 34400.000000, 168000.000000, 268000.000000
677.018475, 268000.000000, 34500.000000, 168000.000000, 268000.000000
677.039257, 268000.000000, 34600.000000, 168000.000000, 268000.000000
677.060038, 268000.000000, 34700.000000, 168000.000000, 268000.000000
677.080819, 268000.000000, 34800.000000, 168000.000000, 268000.000000
677.101601, 268000.000000, 34900.000000, 168000.000000, 268000.000000
677.122382, 268000.000000, 35000.000000, 168000.000000, 268000.000000
677.143164, 268000.000000, 35100.000000, 168000.000000, 268000.000000
677.163945, 268000.000000, 35200.000000, 168000.000000, 268000.000000
677.184726, 268000.000000, 35300.000000, 168000.000000, 268000.000000
677.205508, 268000.000000, 35400.000000, 168000.000000, 268000.000000
677.226289, 268000.000000, 35500.000000, 168000.000000, 268000.000000
677.247070, 268000.000000, 35600.000000, 168000.000000, 268000.000000
677.264633, 268000.000000, 35700.000000, 168000.000000, 268000.000000
677.264633, 268000.000000, 35700.000000, 168000.000000, 268000.000000
677.267852, 268000.000000, 35700.000000, 168000.000000, 268000.000000
677.288633, 268000.000000, 35800.000000, 168000.000000, 268000.000000
677.309415, 268000.000000, 35900.000000, 168000.000000, 268000.000000
677.330196, 268000.000000, 36000.000000, 168000.000000, 268000.000000
677.350977, 268000.000000, 36100.000000, 168000.000000, 268000.000000
677.371759, 268000.000000, 36200.000000, 168000.000000, 268000.000000
677.392540, 268000.000000, 36300.000000, 168000.000000, 268000.000000
677.413321, 268000.000000, 36400.000000, 168000.000000, 268000.000000
677.434103, 268000.000000, 36500.000000, 168000.000000, 268000.000000
677.454884, 268000.000000, 36600.000000, 168000.000000, 268000.000000
677.475666, 268000.000000, 36700.000000, 168000.000000, 268000.000000
677.496447, 268000.000000, 36800.000000, 168000.000000, 268000.000000
677.517228, 268000.000000, 36900.000000, 168000.000000, 268000.000000
677.538010, 268000.000000, 37000.000000, 168000.000000, 268000.000000
677.558791, 268000.000000, 37100.000000, 168000.000000, 268000.000000
677.579573, 268000.000000, 37200.000000, 168000.000000, 268000.000000
677.600354, 268000.000000, 37300.000000, 168000.000000, 268000.000000
677.621135, 268000.000000, 37400.000000, 168000.000000, 268000.000000
677.641917, 268000.000000, 37500.000000, 168000.000000, 268000.000000
677.662698, 268000.000000, 37600.000000, 168000.000000, 268000.000000
677.683479, 268000.000000, 37700.000000, 168000.000000, 268000.000000
677.704261, 268000.000000, 37800.000000, 168000.000000, 268000.000000
677.725042, 268000.000000, 37900.000000, 168000.000000, 268000.000000
677.745824, 268000.000000, 38000.000000, 168000.000000, 268000.000000
677.766605, 268000.000000, 38100.000000, 168000.000000, 268000.000000
677.787386, 268000.000000, 38200.000000, 168000.000000, 268000.000000
677.808168, 268000.000000, 38300.000000, 168000.000000, 268000.000000
677.828949, 268000.000000, 38400.000000, 168000.000000, 268000.000000
677.849730, 268000.000000, 38500.000000, 168000.000000, 268000.000000
677.870512, 268000.000000, 38600.000000, 168000.000000, 268000.000000
677.891293, 268000.000000, 38700.000000, 168000.000000, 268000.000000
677.912075, 268000.000000, 38800.000000, 168000.000000, 268000.000000
677.932856, 268000.000000, 38900.000000, 168000.000000, 268000.000000
677.953637, 268000.000000, 39000.000000, 168000.000000, 268000.000000
677.974419, 268000.000000, 39100.000000, 168000.000000, 268000.000000
677.995200, 268000.000000, 39200.000000, 168000.000000, 268000.000000
678.015982, 268000.000000, 39300.000000, 168000.000000, 268000.000000
678.036763, 268000.000000, 39400.000000, 168000.000000, 268000.000000
678.057544, 268000.000000, 39500.000000, 168000.000000, 268000.000000
678.078326, 268000.000000, 39600.000000, 168000.000000, 268000.000000
678.099107, 268000.000000, 39700.000000, 168000.000000, 268000.000000
678.119888, 268000.000000, 39800.000000, 168000.000000, 268000.000000
678.140670, 268000.000000, 39900.000000, 168000.000000, 268000.000000
678.161451, 268000.000000, 40000.000000, 168000.000000, 268000.000000
678.182233, 268000.000000, 40100.000000, 168000.000000, 268000.000000
678.203014, 268000.000000, 40200.000000, 168000.000000, 268000.000000
678.223795, 268000.000000, 40300.000000, 168000.000000, 268000.000000
678.244577, 268000.000000, 40400.000000, 168000.000000, 268000.000000
678.265358, 268000.000000, 40500.000000, 168000.000000, 268000.000000
678.286139, 268000.000000, 40600.000000, 168000.000000, 268000.000000
678.306921, 268000.000000, 40700.000000, 168000.000000, 268000.000000
678.327702, 268000.000000, 40800.000000, 168000.000000, 268000.000000
678.348484, 268000.000000, 40900.000000, 168000.000000, 268000.000000
678.369265, 268000.000000, 41000.000000, 168000.000000, 268000.000000
678.390046, 268000.000000, 41100.000000, 168000.000000, 268000.000000
678.410828, 268000.000000, 41200.000000, 168000.000000, 268000.000000
678.431609, 268000.000000, 41300.000000, 168000.000000, 268000.000000
678.452390, 268000.000000, 41400.000000, 168000.000000, 268000.000000
678.473172, 268000.000000, 41500.000000, 168000.000000, 268000.000000
678.493953, 268000.000000, 41600.000000, 168000.000000, 268000.000000
678.514735, 268000.000000, 41700.000000, 168000.000000, 268000.000000
678.535516, 268000.000000, 41800.000000, 168000.000000, 268000.000000
678.556297, 268000.000000, 41900.000000, 168000.000000, 268000.000000
678.577079, 268000.000000, 42000.000000, 168000.000000, 268000.000000
678.597860, 268000.000000, 42100.000000, 168000.000000, 268000.000000
678.618642, 268000.000000, 42200.000000, 168000.000000, 268000.000000
678.639423, 268000.000000, 42300.000000, 168000.000000, 268000.000000
678.660204, 268000.000000, 42400.000000, 168000.000000, 268000.000000
678.680986, 268000.000000, 42500.000000, 168000.000000, 268000.000000
678.701767, 268000.000000, 42600.000000, 168000.000000, 268000.000000
678.722548, 268000.000000, 42700.000000, 168000.000000, 268000.000000
678.743330, 268000.000000, 42800.000000, 168000.000000, 268000.000000
678.764111, 268000.000000, 42900.000000, 168000.000000, 268000.000000
678.784893, 268000.000000, 43000.000000, 168000.000000, 268000.000000
678.805674, 268000.000000, 43100.000000, 168000.000000, 268000.000000
678.826455, 268000.000000, 43200.000000, 168000.000000, 268000.000000
678.847237, 268000.000000, 43300.000000, 168000.000000, 268000.000000
678.868018, 268000.000000, 43400.000000, 168000.000000, 268000.000000
678.888799, 268000.000000, 43500.000000, 168000.000000, 268000.000000
678.909581, 268000.000000, 43600.000000, 168000.000000, 268000.000000
678.930362, 268000.000000, 43700.000000, 168000.000000, 268000.000000
678.951144, 268000.000000, 43800.000000, 168000.000000, 268000.000000
678.971925, 268000.000000, 43900.000000, 168000.000000, 268000.000000
678.992706, 268000.000000, 44000.000000, 168000.000000, 268000.000000
679.013488, 268000.000000, 44100.000000, 168000.000000, 268000.000000
679.034269, 268000.000000, 44200.000000, 168000.000000, 268000.000000
679.055051, 268000.000000, 44300.000000, 168000.000000, 268000.000000
679.075832, 268000.000000, 44400.000000, 168000.000000, 268000.000000
679.096613, 268000.000000, 44500.000000, 168000.000000, 268000.000000
679.117395, 268000.000000, 44600.000000, 168000.000000, 268000.000000
679.138176, 268000.000000, 44700.000000, 168000.000000, 268000.000000
679.158957, 268000.000000, 44800.000000, 168000.000000, 268000.000000
679.179739, 268000.000000, 44900.000000, 168000.000000, 268000.000000
679.200520, 268000.000000, 45000.000000, 168000.000000, 268000.000000
679.221302, 268000.000000, 45100.000000, 168000.000000, 268000.000000
679.242083, 268000.000000, 45200.000000, 168000.000000, 268000.000000
679.262864, 268000.000000, 45300.000000, 168000.000000, 268000.000000
679.283646, 268000.000000, 45400.000000, 168000.000000, 268000.000000
679.304427, 268000.000000, 45500.000000, 168000.000000, 268000.000000
679.325208, 268000.000000, 45600.000000, 168000.000000, 268000.000000
679.345990, 268000.000000, 45700.000000, 168000.000000, 268000.000000
679.366771, 268000.000000, 45800.000000, 168000.000000, 268000.000000
679.387553, 268000.000000, 45900.000000, 168000.000000, 268000.000000
679.408334, 268000.000000, 46000.000000, 168000.000000, 268000.000000
679.429115, 268000.000000, 46100.000000, 168000.000000, 268000.000000
679.449897, 268000.000000, 46200.000000, 168000.000000, 268000.000000
679.470678, 268000.000000, 46300.000000, 168000.000000, 268000.000000
679.491459, 268000.000000, 46400.000000, 168000.000000, 268000.000000
679.512241, 268000.000000, 46500.000000, 168000.000000, 268000.000000
679.533022, 268000.000000, 46600.000000, 168000.000000, 268000.000000
679.553804, 268000.000000, 46700.000000, 168000.000000, 268000.000000
679.574585, 268000.000000, 46800.000000, 168000.000000, 268000.000000
679.595366, 268000.000000, 46900.000000, 168000.000000, 268000.000000
679.616148, 268000.000000, 47000.000000, 168000.000000, 268000.000000
679.636929, 268000.000000, 47100.000000, 168000.000000, 268000.000000
679.657711, 268000.000000, 47200.000000, 168000.000000, 268000.000000
679.678492, 268000.000000, 47300.000000, 168000.000000, 268000.000000
679.699273, 268000.000000, 47400.000000, 168000.000000, 268000.000000
679.720055, 268000.000000, 47500.000000, 168000.000000, 268000.000000
679.740836, 268000.000000, 47600.000000, 168000.000000, 268000.000000
679.761617, 268000.000000, 47700.000000, 168000.000000, 268000.000000
679.782399, 268000.000000, 47800.000000, 168000.000000, 268000.000000
679.803180, 268000.000000, 47900.000000, 168000.000000, 268000.000000
679.823962, 268000.000000, 48000.000000, 168000.000000, 268000.000000
679.823962, 268000.000000, 48000.000000, 168000.000000, 268000.000000
680.039015, 268000.000000, 47900.000000, 168000.000000, 268000.000000
680.059797, 268000.000000, 48000.000000, 168000.000000, 268000.000000
680.059797, 268000.000000, 48000.000000, 168000.000000, 268000.000000
680.274850, 268000.000000, 47900.000000, 168000.000000, 268000.000000
680.295632, 268000.000000, 48000.000000, 168000.000000, 268000.000000
680.295632, 268000.000000, 48000.000000, 168000.000000, 268000.000000
680.510686, 268000.000000, 47900.000000, 168000.000000, 268000.000000
680.531467, 268000.000000, 48000.000000, 168000.000000, 268000.000000
680.531467, 268000.000000, 48000.000000, 168000.000000, 268000.000000
680.746521, 268000.000000, 47900.000000, 168000.000000, 268000.000000
680.767302, 268000.000000, 48000.000000, 168000.000000, 268000.000000
680.767302, 268000.000000, 48000.000000, 168000.000000, 268000.000000
680.982356, 268000.000000, 47900.000000, 168000.000000, 268000.000000
681.003137, 268000.000000, 48000.000000, 168000.000000, 268000.000000
681.003137, 268000.000000, 48000.000000, 168000.000000, 268000.000000
681.218191, 268000.000000, 47900.000000, 168000.000000, 268000.000000
681.238972, 268000.000000, 48000.000000, 168000.000000, 268000.000000
681.238972, 268000.000000, 48000.000000, 168000.000000, 268000.000000
681.454026, 268000.000000, 47900.000000, 168000.000000, 268000.000000
681.474808, 268000.000000, 48000.000000, 168000.000000, 268000.000000
681.474808, 268000.000000, 48000.000000, 168000.000000, 268000.000000
681.689861, 268000.000000, 47900.000000, 168000.000000, 268000.000000
681.710643, 268000.000000, 48000.000000, 168000.000000, 268000.000000
681.710643, 268000.000000, 48000.000000, 168000.000000, 268000.000000
681.925696, 268000.000000, 47900.000000, 168000.000000, 268000.000000
681.946478, 268000.000000, 48000.000000, 168000.000000, 268000.000000
681.946478, 268000.000000, 48000.000000, 168000.000000, 268000.000000
682.161532, 268000.000000, 47900.000000, 168000.000000, 268000.000000
682.182313, 268000.000000, 48000.000000, 168000.000000, 268000.000000
682.182313, 268000.000000, 48000.000000, 168000.000000, 268000.000000
682.264633, 268000.000000, 48000.000000, 168000.000000, 268000.000000
682.264633, 268000.000000, 48000.000000, 168000.000000, 268000.000000
682.397367, 268000.000000, 47900.000000, 168000.000000, 268000.000000
682.418148, 268000.000000, 48000.000000, 168000.000000, 268000.000000
682.418148, 268000.000000, 48000.000000, 168000.000000, 268000.000000
682.633202, 268000.000000, 47900.000000, 168000.000000, 268000.000000
682.653983, 268000.000000, 48000.000000, 168000.000000, 268000.000000
682.653983, 268000.000000, 48000.000000, 168000.000000, 268000.000000
682.869037, 268000.000000, 47900.000000, 168000.000000, 268000.000000
682.889818, 268000.000000, 48000.000000, 168000.000000, 268000.000000
682.889818, 268000.000000, 48000.000000, 168000.000000, 268000.000000
683.104872, 268000.000000, 47900.000000, 168000.000000, 268000.000000
683.125654, 268000.000000, 48000.000000, 168000.000000, 268000.000000
683.125654, 268000.000000, 48000.000000, 168000.000000, 268000.000000
683.340707, 268000.000000, 47900.000000, 168000.000000, 268000.000000
683.361489, 268000.000000, 48000.000000, 168000.000000, 268000.000000
683.361489, 268000.000000, 48000.000000, 168000.000000, 268000.000000
683.576542, 268000.000000, 47900.000000, 168000.000000, 268000.000000
683.597324, 268000.000000, 48000.000000, 168000.000000, 268000.000000
683.597324, 268000.000000, 48000.000000, 168000.000000, 268000.000000
683.812378, 268000.000000, 47900.000000, 168000.000000, 268000.000000
683.833159, 268000.000000, 48000.000000, 168000.000000, 268000.000000
683.833159, 268000.000000, 48000.000000, 168000.000000, 268000.000000
684.048213, 268000.000000, 47900.000000, 168000.000000, 268000.000000
684.068994, 268000.000000, 48000.000000, 168000.000000, 268000.000000
684.068994, 268000.000000, 48000.000000, 168000.000000, 268000.000000
684.284048, 268000.000000, 47900.000000, 168000.000000, 268000.000000
684.304829, 268000.000000, 48000.000000, 168000.000000, 268000.000000
684.304829, 268000.000000, 48000.000000, 168000.000000, 268000.000000
684.519883, 268000.000000, 47900.000000, 168000.000000, 268000.000000
684.540664, 268000.000000, 48000.000000, 168000.000000, 268000.000000
684.540664, 268000.000000, 48000.000000, 168000.000000, 268000.000000
684.755718, 268000.000000, 47900.000000, 168000.000000, 268000.000000
684.776500, 268000.000000, 48000.000000, 168000.000000, 268000.000000
684.776500, 268000.000000, 48000.000000, 168000.000000, 268000.000000
684.991553, 268000.000000, 47900.000000, 168000.000000, 268000.000000
685.012335, 268000.000000, 48000.000000, 168000.000000, 268000.000000
685.012335, 268000.000000, 48000.000000, 168000.000000, 268000.000000
685.227388, 268000.000000, 47900.000000, 168000.000000, 268000.000000
685.248170, 268000.000000, 48000.000000, 168000.000000, 268000.000000
685.248170, 268000.000000, 48000.000000, 168000.000000, 268000.000000
685.463224, 268000.000000, 47900.000000, 168000.000000, 268000.000000
685.484005, 268000.000000, 48000.000000, 168000.000000, 268000.000000
685.484005, 268000.000000, 48000.000000, 168000.000000, 268000.000000
685.699059, 268000.000000, 47900.000000, 168000.000000, 268000.000000
685.719840, 268000.000000, 48000.000000, 168000.000000, 268000.000000
685.719840, 268000.000000, 48000.000000, 168000.000000, 268000.000000
685.934894, 268000.000000, 47900.000000, 168000.000000, 268000.000000
685.955675, 268000.000000, 48000.000000, 168000.000000, 268000.000000
685.955675, 268000.000000, 48000.000000, 168000.000000, 268000.000000
686.170729, 268000.000000, 47900.000000, 168000.000000, 268000.000000
686.191510, 268000.000000, 48000.000000, 168000.000000, 268000.000000
686.191510, 268000.000000, 48000.000000, 168000.000000, 268000.000000
686.406564, 268000.000000, 47900.000000, 168000.000000, 268000.000000
686.427346, 268000.000000, 48000.000000, 168000.000000, 268000.000000
686.427346, 268000.000000, 48000.000000, 168000.000000, 268000.000000
686.642399, 268000.000000, 47900.000000, 168000.000000, 268000.000000
686.663181, 268000.000000, 48000.000000, 168000.000000, 268000.000000
686.663181, 268000.000000, 48000.000000, 168000.000000, 268000.000000
686.878234, 268000.000000, 47900.000000, 168000.000000, 268000.000000
686.899016, 268000.000000, 48000.000000, 168000.000000, 268000.000000
686.899016, 268000.000000, 48000.000000, 168000.000000, 268000.000000
687.114070, 268000.000000, 47900.000000, 168000.000000, 268000.000000
687.134851, 268000.000000, 48000.000000, 168000.000000, 268000.000000
687.134851, 268000.000000, 48000.000000, 168000.000000, 268000.000000
687.264633, 268000.000000, 48000.000000, 168000.000000, 268000.000000
687.264633, 268000.000000, 48000.000000, 168000.000000, 268000.000000
687.349905, 268000.000000, 47900.000000, 168000.000000, 268000.000000
687.370686, 268000.000000, 48000.000000, 168000.000000, 268000.000000
687.370686, 268000.000000, 48000.000000, 168000.000000, 268000.000000
687.585740, 268000.000000, 47900.000000, 168000.000000, 268000.000000
687.606521, 268000.000000, 48000.000000, 168000.000000, 268000.000000
687.606521, 268000.000000, 48000.000000, 168000.000000, 268000.000000
687.821575, 268000.000000, 47900.000000, 168000.000000, 268000.000000
687.842356, 268000.000000, 48000.000000, 168000.000000, 268000.000000
687.842356, 268000.000000, 48000.000000, 168000.000000, 268000.000000
688.057410, 268000.000000, 47900.000000, 168000.000000, 268000.000000
688.078192, 268000.000000, 48000.000000, 168000.000000, 268000.000000
688.078192, 268000.000000, 48000.000000, 168000.000000, 268000.000000
688.293245, 268000.000000, 47900.000000, 168000.000000, 268000.000000
688.314027, 268000.000000, 48000.000000, 168000.000000, 268000.000000
688.314027, 268000.000000, 48000.000000, 168000.000000, 268000.000000
688.529080, 268000.000000, 47900.000000, 168000.000000, 268000.000000
688.549862, 268000.000000, 48000.000000, 168000.000000, 268000.000000
688.549862, 268000.000000, 48000.000000, 168000.000000, 268000.000000
688.764916, 268000.000000, 47900.000000, 168000.000000, 268000.000000
688.785697, 268000.000000, 48000.000000, 168000.000000, 268000.000000
688.785697, 268000.000000, 48000.000000, 168000.000000, 268000.000000
689.000751, 268000.000000, 47900.000000, 168000.000000, 268000.000000
689.021532, 268000.000000, 48000.000000, 168000.000000, 268000.000000
689.021532, 268000.000000, 48000.000000, 168000.000000, 268000.000000
689.236586, 268000.000000, 47900.000000, 168000.000000, 268000.000000
689.257367, 268000.000000, 48000.000000, 168000.000000, 268000.000000
689.257367, 268000.000000, 48000.000000, 168000.000000, 268000.000000
689.472421, 268000.000000, 47900.000000, 168000.000000, 268000.000000
689.493202, 268000.000000, 48000.000000, 168000.000000, 268000.000000
689.493202, 268000.000000, 48000.000000, 168000.000000, 268000.000000
689.708256, 268000.000000, 47900.000000, 168000.000000, 268000.000000
689.729038, 268000.000000, 48000.000000, 168000.000000, 268000.000000
689.729038, 268000.000000, 48000.000000, 168000.000000, 268000.000000
689.944091, 268000.000000, 47900.000000, 168000.000000, 268000.000000
689.964873, 268000.000000, 48000.000000, 168000.000000, 268000.000000
689.964873, 268000.000000, 48000.000000, 168000.000000, 268000.000000
690.179926, 268000.000000, 47900.000000, 168000.000000, 268000.000000
690.200708, 268000.000000, 48000.000000, 168000.000000, 268000.000000
690.200708, 268000.000000, 48000.000000, 168000.000000, 268000.000000
690.415762, 268000.000000, 47900.000000, 168000.000000, 268000.000000
690.436543, 268000.000000, 48000.000000, 168000.000000, 268000.000000
690.436543, 268000.000000, 48000.000000, 168000.000000, 268000.000000
690.651597, 268000.000000, 47900.000000, 168000.000000, 268000.000000
690.672378, 268000.000000, 48000.000000, 168000.000000, 268000.000000
690.672378, 268000.000000, 48000.000000, 168000.000000, 268000.000000
690.887432, 268000.000000, 47900.000000, 168000.000000, 268000.000000
690.908213, 268000.000000, 48000.000000, 168000.000000, 268000.000000
690.908213, 268000.000000, 48000.000000, 168000.000000, 268000.000000
691.123267, 268000.000000, 47900.000000, 168000.000000, 268000.000000
691.144048, 268000.000000, 48000.000000, 168000.000000, 268000.000000
691.144048, 268000.000000, 48000.000000, 168000.000000, 268000.000000
691.359102, 268000.000000, 47900.000000, 168000.000000, 268000.000000
691.379884, 268000.000000, 48000.000000, 168000.000000, 268000.000000
691.379884, 268000.000000, 48000.000000, 168000.000000, 268000.000000
691.594937, 268000.000000, 47900.000000, 168000.000000, 268000.000000
691.615719, 268000.000000, 48000.000000, 168000.000000, 268000.000000
691.615719, 268000.000000, 48000.000000, 168000.000000, 268000.000000
691.830772, 268000.000000, 47900.000000, 168000.000000, 268000.000000
691.851554, 268000.000000, 48000.000000, 168000.000000, 268000.000000
691.851554, 268000.000000, 48000.000000, 168000.000000, 268000.000000
692.066608, 268000.000000, 47900.000000, 168000.000000, 268000.000000
692.087389, 268000.000000, 48000.000000, 168000.000000, 268000.000000
692.087389, 268000.000000, 48000.000000, 168000.000000, 268000.000000
692.264633, 268000.000000, 48000.000000, 168000.000000, 268000.000000
692.264633, 268000.000000, 48000.000000, 168000.000000, 268000.000000
692.302443, 268000.000000, 47900.000000, 168000.000000, 268000.000000
692.323224, 268000.000000, 48000.000000, 168000.000000, 268000.000000
692.323224, 268000.000000, 48000.000000, 168000.000000, 268000.000000
692.538278, 268000.000000, 47900.000000, 168000.000000, 268000.000000
692.559059, 268000.000000, 48000.000000, 168000.000000, 268000.000000
692.559059, 268000.000000, 48000.000000, 168000.000000, 268000.000000
692.774113, 268000.000000, 47900.000000, 168000.000000, 268000.000000
692.794894, 268000.000000, 48000.000000, 168000.000000, 268000.000000
692.794894, 268000.000000, 48000.000000, 168000.000000, 268000.000000
693.009948, 268000.000000, 47900.000000, 168000.000000, 268000.000000
693.030730, 268000.000000, 48000.000000, 168000.000000, 268000.000000
693.030730, 268000.000000, 48000.000000, 168000.000000, 268000.000000
693.245783, 268000.000000, 47900.000000, 168000.000000, 268000.000000
693.266565, 268000.000000, 48000.000000, 168000.000000, 268000.000000
693.266565, 268000.000000, 48000.000000, 168000.000000, 268000.000000
693.481619, 268000.000000, 47900.000000, 168000.000000, 268000.000000
693.502400, 268000.000000, 48000.000000, 168000.000000, 268000.000000
693.502400, 268000.000000, 48000.000000, 168000.000000, 268000.000000
693.717454, 268000.000000, 47900.000000, 168000.000000, 268000.000000
693.738235, 268000.000000, 48000.000000, 168000.000000, 268000.000000
693.738235, 268000.000000, 48000.000000, 168000.000000, 268000.000000
693.953289, 268000.000000, 47900.000000, 168000.000000, 268000.000000
693.974070, 268000.000000, 48000.000000, 168000.000000, 268000.000000
693.974070, 268000.000000, 48000.000000, 168000.000000, 268000.000000
694.189124, 268000.000000, 47900.000000, 168000.000000, 268000.000000
694.209905, 268000.000000, 48000.000000, 168000.000000, 268000.000000
694.209905, 268000.000000, 48000.000000, 168000.000000, 268000.000000
694.424959, 268000.000000, 47900.000000, 168000.000000, 268000.000000
694.445740, 268000.000000, 48000.000000, 168000.000000, 268000.000000
694.445740, 268000.000000, 48000.000000, 168000.000000, 268000.000000
694.660794, 268000.000000, 47900.000000, 168000.000000, 268000.000000
694.681576, 268000.000000, 48000.000000, 168000.000000, 268000.000000
694.681576, 268000.000000, 48000.000000, 168000.000000, 268000.000000
694.896629, 268000.000000, 47900.000000, 168000.000000, 268000.000000
694.917411, 268000.000000, 48000.000000, 168000.000000, 268000.000000
694.917411, 268000.000000, 48000.000000, 168000.000000, 268000.000000
695.132465, 268000.000000, 47900.000000, 168000.000000, 268000.000000
695.153246, 268000.000000, 48000.000000, 168000.000000, 268000.000000
695.153246, 268000.000000, 48000.000000, 168000.000000, 268000.000000
695.368300, 268000.000000, 47900.000000, 168000.000000, 268000.000000
695.389081, 268000.000000, 48000.000000, 168000.000000, 268000.000000
695.389081, 268000.000000, 48000.000000, 168000.000000, 268000.000000
695.604135, 268000.000000, 47900.000000, 168000.000000, 268000.000000
695.624916, 268000.000000, 48000.000000, 168000.000000, 268000.000000
695.624916, 268000.000000, 48000.000000, 168000.000000, 268000.000000
695.839970, 268000.000000, 47900.000000, 168000.000000, 268000.000000
695.860751, 268000.000000, 48000.000000, 168000.000000, 268000.000000
695.860751, 268000.000000, 48000.000000, 168000.000000, 268000.000000
696.075805, 268000.000000, 47900.000000, 168000.000000, 268000.000000
696.096586, 268000.000000, 48000.000000, 168000.000000, 268000.000000
696.096586, 268000.000000, 48000.000000, 168000.000000, 268000.000000
696.311640, 268000.000000, 47900.000000, 168000.000000, 268000.000000
696.332422, 268000.000000, 48000.000000, 168000.000000, 268000.000000
696.332422, 268000.000000, 48000.000000, 168000.000000, 268000.000000
696.547475, 268000.000000, 47900.000000, 168000.000000, 268000.000000
696.568257, 268000.000000, 48000.000000, 168000.000000, 268000.000000
696.568257, 268000.000000, 48000.000000, 168000.000000, 268000.000000
696.783311, 268000.000000, 47900.000000, 168000.000000, 268000.000000
696.804092, 268000.000000, 48000.000000, 168000.000000, 268000.000000
696.804092, 268000.000000, 48000.000000, 168000.000000, 268000.000000
697.019146, 268000.000000, 47900.000000, 168000.000000, 268000.000000
697.039927, 268000.000000, 48000.000000, 168000.000000, 268000.000000
697.039927, 268000.000000, 48000.000000, 168000.000000, 268000.000000
697.254981, 268000.000000, 47900.000000, 168000.000000, 268000.000000
697.264633, 268000.000000, 48000.000000, 168000.000000, 268000.000000
697.264633, 268000.000000, 48000.000000, 168000.000000, 268000.000000
697.275762, 268000.000000, 48000.000000, 168000.000000, 268000.000000
697.275762, 268000.000000, 48000.000000, 168000.000000, 268000.000000
697.490816, 268000.000000, 47900.000000, 168000.000000, 268000.000000
697.511597, 268000.000000, 48000.000000, 168000.000000, 268000.000000
697.511597, 268000.000000, 48000.000000, 168000.000000, 268000.000000
697.726651, 268000.000000, 47900.000000, 168000.000000, 268000.000000
697.747432, 268000.000000, 48000.000000, 168000.000000, 268000.000000
697.747432, 268000.000000, 48000.000000, 168000.000000, 268000.000000
697.962486, 268000.000000, 47900.000000, 168000.000000, 268000.000000
697.983268, 268000.000000, 48000.000000, 168000.000000, 268000.000000
697.983268, 268000.000000, 48000.000000, 168000.000000, 268000.000000
698.198321, 268000.000000, 47900.000000, 168000.000000, 268000.000000
698.219103, 268000.000000, 48000.000000, 168000.000000, 268000.000000
698.219103, 268000.000000, 48000.000000, 168000.000000, 268000.000000
698.434157, 268000.000000, 47900.000000, 168000.000000, 268000.000000
698.454938, 268000.000000, 48000.000000, 168000.000000, 268000.000000
698.454938, 268000.000000, 48000.000000, 168000.000000, 268000.000000
698.669992, 268000.000000, 47900.000000, 168000.000000, 268000.000000
698.690773, 268000.000000, 48000.000000, 168000.000000, 268000.000000
698.690773, 268000.000000, 48000.000000, 168000.000000, 268000.000000
698.905827, 268000.000000, 47900.000000, 168000.000000, 268000.000000
698.926608, 268000.000000, 48000.000000, 168000.000000, 268000.000000
698.926608, 268000.000000, 48000.000000, 168000.000000, 268000.000000
699.141662, 268000.000000, 47900.000000, 168000.000000, 268000.000000
699.162443, 268000.000000, 48000.000000, 168000.000000, 268000.000000
699.162443, 268000.000000, 48000.000000, 168000.000000, 268000.000000
699.377497, 268000.000000, 47900.000000, 168000.000000, 268000.000000
699.398278, 268000.000000, 48000.000000, 168000.000000, 268000.000000
699.398278, 268000.000000, 48000.000000, 168000.000000, 268000.000000
699.613332, 268000.000000, 47900.000000, 168000.000000, 268000.000000
699.634114, 268000.000000, 48000.000000, 168000.000000, 268000.000000
699.634114, 268000.000000, 48000.000000, 168000.000000, 268000.000000
699.849167, 268000.000000, 47900.000000, 168000.000000, 268000.000000
699.869949, 268000.000000, 48000.000000, 168000.000000, 268000.000000
699.869949, 268000.000000, 48000.000000, 168000.000000, 268000.000000
700.085003, 268000.000000, 47900.000000, 168000.000000, 268000.000000
700.105784, 268000.000000, 48000.000000, 168000.000000, 268000.000000
700.105784, 268000.000000, 48000.000000, 168000.000000, 268000.000000
700.320838, 268000.000000, 47900.000000, 168000.000000, 268000.000000
700.341619, 268000.000000, 48000.000000, 168000.000000, 268000.000000
700.341619, 268000.000000, 48000.000000, 168000.000000, 268000.000000
700.556673, 268000.000000, 47900.000000, 168000.000000, 268000.000000
700.577454, 268000.000000, 48000.000000, 168000.000000, 268000.000000
700.577454, 268000.000000, 48000.000000, 168000.000000, 268000.000000
700.792508, 268000.000000, 47900.000000, 168000.000000, 268000.000000
700.813289, 268000.000000, 48000.000000, 168000.000000, 268000.000000
700.813289, 268000.000000, 48000.000000, 168000.000000, 268000.000000
701.028343, 268000.000000, 47900.000000, 168000.000000, 268000.000000
701.049124, 268000.000000, 48000.000000, 168000.000000, 268000.000000
701.049124, 268000.000000, 48000.000000, 168000.000000, 268000.000000
701.264178, 268000.000000, 47900.000000, 168000.000000, 268000.000000
701.284960, 268000.000000, 48000.000000, 168000.000000, 268000.000000
701.284960, 268000.000000, 48000.000000, 168000.000000, 268000.000000
701.500013, 268000.000000, 47900.000000, 168000.000000, 268000.000000
701.520795, 268000.000000, 48000.000000, 168000.000000, 268000.000000
701.520795, 268000.000000, 48000.000000, 168000.000000, 268000.000000
701.735849, 268000.000000, 47900.000000, 168000.000000, 268000.000000
701.756630, 268000.000000, 48000.000000, 168000.000000, 268000.000000
701.756630, 268000.000000, 48000.000000, 168000.000000, 268000.000000
701.971684, 268000.000000, 47900.000000, 168000.000000, 268000.000000
701.992465, 268000.000000, 48000.000000, 168000.000000, 268000.000000
701.992465, 268000.000000, 48000.000000, 168000.000000, 268000.000000
702.207519, 268000.000000, 47900.000000, 168000.000000, 268000.000000
702.228300, 268000.000000, 48000.000000, 168000.000000, 268000.000000
702.228300, 268000.000000, 48000.000000, 168000.000000, 268000.000000
702.264633, 268000.000000, 48000.000000, 168000.000000, 268000.000000
702.622075, 268000.000000, 47900.000000, 168000.000000, 268000.000000
702.642856, 268000.000000, 48000.000000, 168000.000000, 268000.000000
702.642856, 268000.000000, 48000.000000, 168000.000000, 268000.000000
703.072964, 268000.000000, 47800.000000, 168000.000000, 268000.000000
703.093745, 268000.000000, 47800.000000, 168000.000000, 268000.000000
703.114527, 268000.000000, 47900.000000, 168000.000000, 268000.000000
703.135308, 268000.000000, 48000.000000, 168000.000000, 268000.000000
703.135308, 268000.000000, 48000.000000, 168000.000000, 268000.000000
703.565415, 268000.000000, 47800.000000, 168000.000000, 268000.000000
703.586197, 268000.000000, 47900.000000, 168000.000000, 268000.000000
703.606978, 268000.000000, 48000.000000, 168000.000000, 268000.000000
703.606978, 268000.000000, 48000.000000, 168000.000000, 268000.000000
704.037086, 268000.000000, 47800.000000, 168000.000000, 268000.000000
704.057867, 268000.000000, 47900.000000, 168000.000000, 268000.000000
704.078649, 268000.000000, 48000.000000, 168000.000000, 268000.000000
704.078649, 268000.000000, 48000.000000, 168000.000000, 268000.000000
704.508756, 268000.000000, 47800.000000, 168000.000000, 268000.000000
704.529537, 268000.000000, 47900.000000, 168000.000000, 268000.000000
704.550319, 268000.000000, 48000.000000, 168000.000000, 268000.000000
704.550319, 268000.000000, 48000.000000, 168000.000000, 268000.000000
704.980426, 268000.000000, 47800.000000, 168000.000000, 268000.000000
705.001208, 268000.000000, 47900.000000, 168000.000000, 268000.000000
705.021989, 268000.000000, 48000.000000, 168000.000000, 268000.000000
705.021989, 268000.000000, 48000.000000, 168000.000000, 268000.000000
705.452097, 268000.000000, 47800.000000, 168000.000000, 268000.000000
705.472878, 268000.000000, 47800.000000, 168000.000000, 268000.000000
705.493659, 268000.000000, 47900.000000, 168000.000000, 268000.000000
705.514441, 268000.000000, 48000.000000, 168000.000000, 268000.000000
705.514441, 268000.000000, 48000.000000, 168000.000000, 268000.000000
705.944548, 268000.000000, 47800.000000, 168000.000000, 268000.000000
705.965330, 268000.000000, 47900.000000, 168000.000000, 268000.000000
705.986111, 268000.000000, 48000.000000, 168000.000000, 268000.000000
705.986111, 268000.000000, 48000.000000, 168000.000000, 268000.000000
706.416219, 268000.000000, 47800.000000, 168000.000000, 268000.000000
706.437000, 268000.000000, 47900.000000, 168000.000000, 268000.000000
706.457781, 268000.000000, 48000.000000, 168000.000000, 268000.000000
706.457781, 268000.000000, 48000.000000, 168000.000000, 268000.000000
706.887889, 268000.000000, 47800.000000, 168000.000000, 268000.000000
706.908670, 268000.000000, 47900.000000, 168000.000000, 268000.000000
706.929452, 268000.000000, 48000.000000, 168000.000000, 268000.000000
706.929452, 268000.000000, 48000.000000, 168000.000000, 268000.000000
707.359559, 268000.000000, 47800.000000, 168000.000000, 268000.000000
707.380341, 268000.000000, 47900.000000, 168000.000000, 268000.000000
707.401122, 268000.000000, 47900.000000, 168000.000000, 268000.000000
707.421903, 268000.000000, 48000.000000, 168000.000000, 268000.000000
707.421903, 268000.000000, 48000.000000, 168000.000000, 268000.000000
707.852011, 268000.000000, 47800.000000, 168000.000000, 268000.000000
707.872792, 268000.000000, 47900.000000, 168000.000000, 268000.000000
707.893574, 268000.000000, 48000.000000, 168000.000000, 268000.000000
707.893574, 268000.000000, 48000.000000, 168000.000000, 268000.000000
708.323681, 268000.000000, 47800.000000, 168000.000000, 268000.000000
708.344462, 268000.000000, 47900.000000, 168000.000000, 268000.000000
708.365244, 268000.000000, 48000.000000, 168000.000000, 268000.000000
708.365244, 268000.000000, 48000.000000, 168000.000000, 268000.000000
708.795351, 268000.000000, 47800.000000, 168000.000000, 268000.000000
708.816133, 268000.000000, 47900.000000, 168000.000000, 268000.000000
708.836914, 268000.000000, 48000.000000, 168000.000000, 268000.000000
708.836914, 268000.000000, 48000.000000, 168000.000000, 268000.000000
709.267022, 268000.000000, 47800.000000, 168000.000000, 268000.000000
709.287803, 268000.000000, 47900.000000, 168000.000000, 268000.000000
709.308584, 268000.000000, 48000.000000, 168000.000000, 268000.000000
709.308584, 268000.000000, 48000.000000, 168000.000000, 268000.000000
709.738692, 268000.000000, 47800.000000, 168000.000000, 268000.000000
709.759473, 268000.000000, 47800.000000, 168000.000000, 268000.000000
709.780255, 268000.000000, 47900.000000, 168000.000000, 268000.000000
709.801036, 268000.000000, 48000.000000, 168000.000000, 268000.000000
709.801036, 268000.000000, 48000.000000, 168000.000000, 268000.000000
710.231144, 268000.000000, 47800.000000, 168000.000000, 268000.000000
710.251925, 268000.000000, 47900.000000, 168000.000000, 268000.000000
710.272706, 268000.000000, 48000.000000, 168000.000000, 268000.000000
710.272706, 268000.000000, 48000.000000, 168000.000000, 268000.000000
710.702814, 268000.000000, 47800.000000, 168000.000000, 268000.000000
710.723595, 268000.000000, 47900.000000, 168000.000000, 268000.000000
710.744377, 268000.000000, 48000.000000, 168000.000000, 268000.000000
710.744377, 268000.000000, 48000.000000, 168000.000000, 268000.000000
711.174484, 268000.000000, 47800.000000, 168000.000000, 268000.000000
711.195266, 268000.000000, 47900.000000, 168000.000000, 268000.000000
711.216047, 268000.000000, 48000.000000, 168000.000000, 268000.000000
711.216047, 268000.000000, 48000.000000, 168000.000000, 268000.000000
711.646154, 268000.000000, 47800.000000, 168000.000000, 268000.000000
711.666936, 268000.000000, 47900.000000, 168000.000000, 268000.000000
711.687717, 268000.000000, 48000.000000, 168000.000000, 268000.000000
711.687717, 268000.000000, 48000.000000, 168000.000000, 268000.000000
712.117825, 268000.000000, 47800.000000, 168000.000000, 268000.000000
712.138606, 268000.000000, 47800.000000, 168000.000000, 268000.000000
712.159388, 268000.000000, 47900.000000, 168000.000000, 268000.000000
712.180169, 268000.000000, 48000.000000, 168000.000000, 268000.000000
712.180169, 268000.000000, 48000.000000, 168000.000000, 268000.000000
712.610276, 268000.000000, 47800.000000, 168000.000000, 268000.000000
712.631058, 268000.000000, 47900.000000, 168000.000000, 268000.000000
712.651839, 268000.000000, 48000.000000, 168000.000000, 268000.000000
712.651839, 268000.000000, 48000.000000, 168000.000000, 268000.000000
713.081947, 268000.000000, 47800.000000, 168000.000000, 268000.000000
713.102728, 268000.000000, 47900.000000, 168000.000000, 268000.000000
713.123509, 268000.000000, 48000.000000, 168000.000000, 268000.000000
713.123509, 268000.000000, 48000.000000, 168000.000000, 268000.000000
713.553617, 268000.000000, 47800.000000, 168000.000000, 268000.000000
713.574398, 268000.000000, 47900.000000, 168000.000000, 268000.000000
713.595180, 268000.000000, 48000.000000, 168000.000000, 268000.000000
713.595180, 268000.000000, 48000.000000, 168000.000000, 268000.000000
714.025287, 268000.000000, 47800.000000, 168000.000000, 268000.000000
714.046069, 268000.000000, 47900.000000, 168000.000000, 268000.000000
714.066850, 268000.000000, 47900.000000, 168000.000000, 268000.000000
714.087631, 268000.000000, 48000.000000, 168000.000000, 268000.000000
714.087631, 268000.000000, 48000.000000, 168000.000000, 268000.000000
714.517739, 268000.000000, 47800.000000, 168000.000000, 268000.000000
714.538520, 268000.000000, 47900.000000, 168000.000000, 268000.000000
714.559302, 268000.000000, 48000.000000, 168000.000000, 268000.000000
714.559302, 268000.000000, 48000.000000, 168000.000000, 268000.000000
714.989409, 268000.000000, 47800.000000, 168000.000000, 268000.000000
715.010191, 268000.000000, 47900.000000, 168000.000000, 268000.000000
715.030972, 268000.000000, 48000.000000, 168000.000000, 268000.000000
715.030972, 268000.000000, 48000.000000, 168000.000000, 268000.000000
715.461080, 268000.000000, 47800.000000, 168000.000000, 268000.000000
715.481861, 268000.000000, 47900.000000, 168000.000000, 268000.000000
715.502642, 268000.000000, 48000.000000, 168000.000000, 268000.000000
715.502642, 268000.000000, 48000.000000, 168000.000000, 268000.000000
715.932750, 268000.000000, 47800.000000, 168000.000000, 268000.000000
715.953531, 268000.000000, 47900.000000, 168000.000000, 268000.000000
715.974313, 268000.000000, 48000.000000, 168000.000000, 268000.000000
715.974313, 268000.000000, 48000.000000, 168000.000000, 268000.000000
716.404420, 268000.000000, 47800.000000, 168000.000000, 268000.000000
716.425201, 268000.000000, 47800.000000, 168000.000000, 268000.000000
716.445983, 268000.000000, 47900.000000, 168000.000000, 268000.000000
716.466764, 268000.000000, 48000.000000, 168000.000000, 268000.000000
716.466764, 268000.000000, 48000.000000, 168000.000000, 268000.000000
716.896872, 268000.000000, 47800.000000, 168000.000000, 268000.000000
716.917653, 268000.000000, 47900.000000, 168000.000000, 268000.000000
716.938435, 268000.000000, 48000.000000, 168000.000000, 268000.000000
716.938435, 268000.000000, 48000.000000, 168000.000000, 268000.000000
717.368542, 268000.000000, 47800.000000, 168000.000000, 268000.000000
717.389323, 268000.000000, 47900.000000, 168000.000000, 268000.000000
717.410105, 268000.000000, 48000.000000, 168000.000000, 268000.000000
717.410105, 268000.000000, 48000.000000, 168000.000000, 268000.000000
717.840212, 268000.000000, 47800.000000, 168000.000000, 268000.000000
717.860994, 268000.000000, 47900.000000, 168000.000000, 268000.000000
717.881775, 268000.000000, 48000.000000, 168000.000000, 268000.000000
717.881775, 268000.000000, 48000.000000, 168000.000000, 268000.000000
718.311883, 268000.000000, 47800.000000, 168000.000000, 268000.000000
718.332664, 268000.000000, 47900.000000, 168000.000000, 268000.000000
718.353445, 268000.000000, 48000.000000, 168000.000000, 268000.000000
718.353445, 268000.000000, 48000.000000, 168000.000000, 268000.000000
718.783553, 268000.000000, 47800.000000, 168000.000000, 268000.000000
718.804334, 268000.000000, 47800.000000, 168000.000000, 268000.000000
718.825116, 268000.000000, 47900.000000, 168000.000000, 268000.000000
718.845897, 268000.000000, 48000.000000, 168000.000000, 268000.000000
718.845897, 268000.000000, 48000.000000, 168000.000000, 268000.000000
719.276005, 268000.000000, 47800.000000, 168000.000000, 268000.000000
719.296786, 268000.000000, 47900.000000, 168000.000000, 268000.000000
719.317567, 268000.000000, 48000.000000, 168000.000000, 268000.000000
719.317567, 268000.000000, 48000.000000, 168000.000000, 268000.000000
719.747675, 268000.000000, 47800.000000, 168000.000000, 268000.000000
719.768456, 268000.000000, 47900.000000, 168000.000000, 268000.000000
719.789238, 268000.000000, 48000.000000, 168000.000000, 268000.000000
719.789238, 268000.000000, 48000.000000, 168000.000000, 268000.000000
720.219345, 268000.000000, 47800.000000, 168000.000000, 268000.000000
720.240127, 268000.000000, 47900.000000, 168000.000000, 268000.000000
720.260908, 268000.000000, 48000.000000, 168000.000000, 268000.000000
720.260908, 268000.000000, 48000.000000, 168000.000000, 268000.000000
720.691015, 268000.000000, 47800.000000, 168000.000000, 268000.000000
720.711797, 268000.000000, 47900.000000, 168000.000000, 268000.000000
720.732578, 268000.000000, 47900.000000, 168000.000000, 268000.000000
720.753360, 268000.000000, 48000.000000, 168000.000000, 268000.000000
720.753360, 268000.000000, 48000.000000, 168000.000000, 268000.000000
721.183467, 268000.000000, 47800.000000, 168000.000000, 268000.000000
721.204248, 268000.000000, 47900.000000, 168000.000000, 268000.000000
721.225030, 268000.000000, 48000.000000, 168000.000000, 268000.000000
721.225030, 268000.000000, 48000.000000, 168000.000000, 268000.000000
721.655137, 268000.000000, 47800.000000, 168000.000000, 268000.000000
721.675919, 268000.000000, 47900.000000, 168000.000000, 268000.000000
721.696700, 268000.000000, 48000.000000, 168000.000000, 268000.000000
721.696700, 268000.000000, 48000.000000, 168000.000000, 268000.000000
722.126808, 268000.000000, 47800.000000, 168000.000000, 268000.000000
722.147589, 268000.000000, 47900.000000, 168000.000000, 268000.000000
722.168370, 268000.000000, 48000.000000, 168000.000000, 268000.000000
722.168370, 268000.000000, 48000.000000, 168000.000000, 268000.000000
722.598478, 268000.000000, 47800.000000, 168000.000000, 268000.000000
722.619259, 268000.000000, 47900.000000, 168000.000000, 268000.000000
722.640041, 268000.000000, 48000.000000, 168000.000000, 268000.000000
722.640041, 268000.000000, 48000.000000, 168000.000000, 268000.000000
723.070148, 268000.000000, 47800.000000, 168000.000000, 268000.000000
723.090930, 268000.000000, 47800.000000, 168000.000000, 268000.000000
723.111711, 268000.000000, 47900.000000, 168000.000000, 268000.000000
723.132492, 268000.000000, 48000.000000, 168000.000000, 268000.000000
723.132492, 268000.000000, 48000.000000, 168000.000000, 268000.000000
723.562600, 268000.000000, 47800.000000, 168000.000000, 268000.000000
723.583381, 268000.000000, 47900.000000, 168000.000000, 268000.000000
723.604163, 268000.000000, 48000.000000, 168000.000000, 268000.000000
723.604163, 268000.000000, 48000.000000, 168000.000000, 268000.000000
724.034270, 268000.000000, 47800.000000, 168000.000000, 268000.000000
724.055052, 268000.000000, 47900.000000, 168000.000000, 268000.000000
724.075833, 268000.000000, 48000.000000, 168000.000000, 268000.000000
724.075833, 268000.000000, 48000.000000, 168000.000000, 268000.000000
724.505940, 268000.000000, 47800.000000, 168000.000000, 268000.000000
724.526722, 268000.000000, 47900.000000, 168000.000000, 268000.000000
724.547503, 268000.000000, 48000.000000, 168000.000000, 268000.000000
724.547503, 268000.000000, 48000.000000, 168000.000000, 268000.000000
724.977611, 268000.000000, 47800.000000, 168000.000000, 268000.000000
724.998392, 268000.000000, 47900.000000, 168000.000000, 268000.000000
725.019174, 268000.000000, 48000.000000, 168000.000000, 268000.000000
725.019174, 268000.000000, 48000.000000, 168000.000000, 268000.000000
725.449281, 268000.000000, 47800.000000, 168000.000000, 268000.000000
725.470062, 268000.000000, 47800.000000, 168000.000000, 268000.000000
725.490844, 268000.000000, 47900.000000, 168000.000000, 268000.000000
725.511625, 268000.000000, 48000.000000, 168000.000000, 268000.000000
725.511625, 268000.000000, 48000.000000, 168000.000000, 268000.000000
725.941733, 268000.000000, 47800.000000, 168000.000000, 268000.000000
725.962514, 268000.000000, 47900.000000, 168000.000000, 268000.000000
725.983295, 268000.000000, 48000.000000, 168000.000000, 268000.000000
725.983295, 268000.000000, 48000.000000, 168000.000000, 268000.000000
726.413403, 268000.000000, 47800.000000, 168000.000000, 268000.000000
726.434184, 268000.000000, 47900.000000, 168000.000000, 268000.000000
726.454966, 268000.000000, 48000.000000, 168000.000000, 268000.000000
726.454966, 268000.000000, 48000.000000, 168000.000000, 268000.000000
726.885073, 268000.000000, 47800.000000, 168000.000000, 268000.000000
726.905855, 268000.000000, 47900.000000, 168000.000000, 268000.000000
726.926636, 268000.000000, 48000.000000, 168000.000000, 268000.000000
726.926636, 268000.000000, 48000.000000, 168000.000000, 268000.000000
727.356744, 268000.000000, 47800.000000, 168000.000000, 268000.000000
727.377525, 268000.000000, 47900.000000, 168000.000000, 268000.000000
727.398306, 268000.000000, 47900.000000, 168000.000000, 268000.000000
727.419088, 268000.000000, 48000.000000, 168000.000000, 268000.000000
727.419088, 268000.000000, 48000.000000, 168000.000000, 268000.000000
727.849195, 268000.000000, 47800.000000, 168000.000000, 268000.000000
727.869977, 268000.000000, 47900.000000, 168000.000000, 268000.000000
727.890758, 268000.000000, 48000.000000, 168000.000000, 268000.000000
727.890758, 268000.000000, 48000.000000, 168000.000000, 268000.000000
728.320866, 268000.000000, 47800.000000, 168000.000000, 268000.000000
728.341647, 268000.000000, 47900.000000, 168000.000000, 268000.000000
728.362428, 268000.000000, 48000.000000, 168000.000000, 268000.000000
728.362428, 268000.000000, 48000.000000, 168000.000000, 268000.000000
728.792536, 268000.000000, 47800.000000, 168000.000000, 268000.000000
728.813317, 268000.000000, 47900.000000, 168000.000000, 268000.000000
728.834099, 268000.000000, 48000.000000, 168000.000000, 268000.000000
728.834099, 268000.000000, 48000.000000, 168000.000000, 268000.000000
729.264206, 268000.000000, 47800.000000, 168000.000000, 268000.000000
729.284988, 268000.000000, 47900.000000, 168000.000000, 268000.000000
729.305769, 268000.000000, 48000.000000, 168000.000000, 268000.000000
729.305769, 268000.000000, 48000.000000, 168000.000000, 268000.000000
729.735876, 268000.000000, 47800.000000, 168000.000000, 268000.000000
729.756658, 268000.000000, 47800.000000, 168000.000000, 268000.000000
729.777439, 268000.000000, 47900.000000, 168000.000000, 268000.000000
729.798221, 268000.000000, 48000.000000, 168000.000000, 268000.000000
729.798221, 268000.000000, 48000.000000, 168000.000000, 268000.000000
730.228328, 268000.000000, 47800.000000, 168000.000000, 268000.000000
730.249109, 268000.000000, 47900.000000, 168000.000000, 268000.000000
730.269891, 268000.000000, 48000.000000, 168000.000000, 268000.000000
730.269891, 268000.000000, 48000.000000, 168000.000000, 268000.000000
730.699998, 268000.000000, 47800.000000, 168000.000000, 268000.000000
730.720780, 268000.000000, 47900.000000, 168000.000000, 268000.000000
730.741561, 268000.000000, 48000.000000, 168000.000000, 268000.000000
730.741561, 268000.000000, 48000.000000, 168000.000000, 268000.000000
731.171669, 268000.000000, 47800.000000, 168000.000000, 268000.000000
731.192450, 268000.000000, 47900.000000, 168000.000000, 268000.000000
731.213231, 268000.000000, 48000.000000, 168000.000000, 268000.000000
731.213231, 268000.000000, 48000.000000, 168000.000000, 268000.000000
731.643339, 268000.000000, 47800.000000, 168000.000000, 268000.000000
731.664120, 268000.000000, 47900.000000, 168000.000000, 268000.000000
731.684902, 268000.000000, 48000.000000, 168000.000000, 268000.000000
731.684902, 268000.000000, 48000.000000, 168000.000000, 268000.000000
732.115009, 268000.000000, 47800.000000, 168000.000000, 268000.000000
732.135791, 268000.000000, 47800.000000, 168000.000000, 268000.000000
732.156572, 268000.000000, 47900.000000, 168000.000000, 268000.000000
732.177353, 268000.000000, 48000.000000, 168000.000000, 268000.000000
732.177353, 268000.000000, 48000.000000, 168000.000000, 268000.000000
732.607461, 268000.000000, 47800.000000, 168000.000000, 268000.000000
732.628242, 268000.000000, 47900.000000, 168000.000000, 268000.000000
732.649024, 268000.000000, 48000.000000, 168000.000000, 268000.000000
732.649024, 268000.000000, 48000.000000, 168000.000000, 268000.000000
733.079131, 268000.000000, 47800.000000, 168000.000000, 268000.000000
733.099913, 268000.000000, 47900.000000, 168000.000000, 268000.000000
733.120694, 268000.000000, 48000.000000, 168000.000000, 268000.000000
733.120694, 268000.000000, 48000.000000, 168000.000000, 268000.000000
733.550801, 268000.000000, 47800.000000, 168000.000000, 268000.000000
733.571583, 268000.000000, 47900.000000, 168000.000000, 268000.000000
733.592364, 268000.000000, 48000.000000, 168000.000000, 268000.000000
733.592364, 268000.000000, 48000.000000, 168000.000000, 268000.000000
734.022472, 268000.000000, 47800.000000, 168000.000000, 268000.000000
734.043253, 268000.000000, 47900.000000, 168000.000000, 268000.000000
734.064035, 268000.000000, 47900.000000, 168000.000000, 268000.000000
734.084816, 268000.000000, 48000.000000, 168000.000000, 268000.000000
734.084816, 268000.000000, 48000.000000, 168000.000000, 268000.000000
734.514923, 268000.000000, 47800.000000, 168000.000000, 268000.000000
734.535705, 268000.000000, 47900.000000, 168000.000000, 268000.000000
734.556486, 268000.000000, 48000.000000, 168000.000000, 268000.000000
734.556486, 268000.000000, 48000.000000, 168000.000000, 268000.000000
734.986594, 268000.000000, 47800.000000, 168000.000000, 268000.000000
735.007375, 268000.000000, 47900.000000, 168000.000000, 268000.000000
735.028156, 268000.000000, 48000.000000, 168000.000000, 268000.000000
735.028156, 268000.000000, 48000.000000, 168000.000000, 268000.000000
735.458264, 268000.000000, 47800.000000, 168000.000000, 268000.000000
735.479045, 268000.000000, 47900.000000, 168000.000000, 268000.000000
735.499827, 268000.000000, 48000.000000, 168000.000000, 268000.000000
735.499827, 268000.000000, 48000.000000, 168000.000000, 268000.000000
735.929934, 268000.000000, 47800.000000, 168000.000000, 268000.000000
735.950716, 268000.000000, 47900.000000, 168000.000000, 268000.000000
735.971497, 268000.000000, 48000.000000, 168000.000000, 268000.000000
735.971497, 268000.000000, 48000.000000, 168000.000000, 268000.000000
736.401605, 268000.000000, 47800.000000, 168000.000000, 268000.000000
736.422386, 268000.000000, 47800.000000, 168000.000000, 268000.000000
736.443167, 268000.000000, 47900.000000, 168000.000000, 268000.000000
736.463949, 268000.000000, 48000.000000, 168000.000000, 268000.000000
736.463949, 268000.000000, 48000.000000, 168000.000000, 268000.000000
736.894056, 268000.000000, 47800.000000, 168000.000000, 268000.000000
736.914838, 268000.000000, 47900.000000, 168000.000000, 268000.000000
736.935619, 268000.000000, 48000.000000, 168000.000000, 268000.000000
736.935619, 268000.000000, 48000.000000, 168000.000000, 268000.000000
737.365727, 268000.000000, 47800.000000, 168000.000000, 268000.000000
737.386508, 268000.000000, 47900.000000, 168000.000000, 268000.000000
737.407289, 268000.000000, 48000.000000, 168000.000000, 268000.000000
737.407289, 268000.000000, 48000.000000, 168000.000000, 268000.000000
737.837397, 268000.000000, 47800.000000, 168000.000000, 268000.000000
737.858178, 268000.000000, 47900.000000, 168000.000000, 268000.000000
737.878960, 268000.000000, 48000.000000, 168000.000000, 268000.000000
737.878960, 268000.000000, 48000.000000, 168000.000000, 268000.000000
738.309067, 268000.000000, 47800.000000, 168000.000000, 268000.000000
738.329848, 268000.000000, 47900.000000, 168000.000000, 268000.000000
738.350630, 268000.000000, 48000.000000, 168000.000000, 268000.000000
738.350630, 268000.000000, 48000.000000, 168000.000000, 268000.000000
738.780737, 268000.000000, 47800.000000, 168000.000000, 268000.000000
738.801519, 268000.000000, 47800.000000, 168000.000000, 268000.000000
738.822300, 268000.000000, 47900.000000, 168000.000000, 268000.000000
738.843082, 268000.000000, 48000.000000, 168000.000000, 268000.000000
738.843082, 268000.000000, 48000.000000, 168000.000000, 268000.000000
739.273189, 268000.000000, 47800.000000, 168000.000000, 268000.000000
739.293970, 268000.000000, 47900.000000, 168000.000000, 268000.000000
739.314752, 268000.000000, 48000.000000, 168000.000000, 268000.000000
739.314752, 268000.000000, 48000.000000, 168000.000000, 268000.000000
739.744859, 268000.000000, 47800.000000, 168000.000000, 268000.000000
739.765641, 268000.000000, 47900.000000, 168000.000000, 268000.000000
739.786422, 268000.000000, 48000.000000, 168000.000000, 268000.000000
739.786422, 268000.000000, 48000.000000, 168000.000000, 268000.000000
740.216530, 268000.000000, 47800.000000, 168000.000000, 268000.000000
740.237311, 268000.000000, 47900.000000, 168000.000000, 268000.000000
740.258092, 268000.000000, 48000.000000, 168000.000000, 268000.000000
740.258092, 268000.000000, 48000.000000, 168000.000000, 268000.000000
740.688200, 268000.000000, 47800.000000, 168000.000000, 268000.000000
740.708981, 268000.000000, 47900.000000, 168000.000000, 268000.000000
740.729763, 268000.000000, 47900.000000, 168000.000000, 268000.000000
740.750544, 268000.000000, 48000.000000, 168000.000000, 268000.000000
740.750544, 268000.000000, 48000.000000, 168000.000000, 268000.000000
741.180652, 268000.000000, 47800.000000, 168000.000000, 268000.000000
741.201433, 268000.000000, 47900.000000, 168000.000000, 268000.000000
741.222214, 268000.000000, 48000.000000, 168000.000000, 268000.000000
741.222214, 268000.000000, 48000.000000, 168000.000000, 268000.000000
741.652322, 268000.000000, 47800.000000, 168000.000000, 268000.000000
741.673103, 268000.000000, 47900.000000, 168000.000000, 268000.000000
741.693885, 268000.000000, 48000.000000, 168000.000000, 268000.000000
741.693885, 268000.000000, 48000.000000, 168000.000000, 268000.000000
742.123992, 268000.000000, 47800.000000, 168000.000000, 268000.000000
742.144774, 268000.000000, 47900.000000, 168000.000000, 268000.000000
742.165555, 268000.000000, 48000.000000, 168000.000000, 268000.000000
742.165555, 268000.000000, 48000.000000, 168000.000000, 268000.000000
742.595662, 268000.000000, 47800.000000, 168000.000000, 268000.000000
742.616444, 268000.000000, 47900.000000, 168000.000000, 268000.000000
742.637225, 268000.000000, 48000.000000, 168000.000000, 268000.000000
742.637225, 268000.000000, 48000.000000, 168000.000000, 268000.000000
743.067333, 268000.000000, 47800.000000, 168000.000000, 268000.000000
743.088114, 268000.000000, 47900.000000, 168000.000000, 268000.000000
743.108895, 268000.000000, 47900.000000, 168000.000000, 268000.000000
743.129677, 268000.000000, 48000.000000, 168000.000000, 268000.000000
743.129677, 268000.000000, 48000.000000, 168000.000000, 268000.000000
743.559784, 268000.000000, 47800.000000, 168000.000000, 268000.000000
743.580566, 268000.000000, 47900.000000, 168000.000000, 268000.000000
743.601347, 268000.000000, 48000.000000, 168000.000000, 268000.000000
743.601347, 268000.000000, 48000.000000, 168000.000000, 268000.000000
744.031455, 268000.000000, 47800.000000, 168000.000000, 268000.000000
744.052236, 268000.000000, 47900.000000, 168000.000000, 268000.000000
744.073017, 268000.000000, 48000.000000, 168000.000000, 268000.000000
744.073017, 268000.000000, 48000.000000, 168000.000000, 268000.000000
744.503125, 268000.000000, 47800.000000, 168000.000000, 268000.000000
744.523906, 268000.000000, 47900.000000, 168000.000000, 268000.000000
744.544688, 268000.000000, 48000.000000, 168000.000000, 268000.000000
744.544688, 268000.000000, 48000.000000, 168000.000000, 268000.000000
744.974795, 268000.000000, 47800.000000, 168000.000000, 268000.000000
744.995577, 268000.000000, 47900.000000, 168000.000000, 268000.000000
745.016358, 268000.000000, 48000.000000, 168000.000000, 268000.000000
745.016358, 268000.000000, 48000.000000, 168000.000000, 268000.000000
745.446466, 268000.000000, 47800.000000, 168000.000000, 268000.000000
745.467247, 268000.000000, 47800.000000, 168000.000000, 268000.000000
745.488028, 268000.000000, 47900.000000, 168000.000000, 268000.000000
745.508810, 268000.000000, 48000.000000, 168000.000000, 268000.000000
745.508810, 268000.000000, 48000.000000, 168000.000000, 268000.000000
745.938917, 268000.000000, 47800.000000, 168000.000000, 268000.000000
745.959699, 268000.000000, 47900.000000, 168000.000000, 268000.000000
745.980480, 268000.000000, 48000.000000, 168000.000000, 268000.000000
745.980480, 268000.000000, 48000.000000, 168000.000000, 268000.000000
746.410587, 268000.000000, 47800.000000, 168000.000000, 268000.000000
746.431369, 268000.000000, 47900.000000, 168000.000000, 268000.000000
746.452150, 268000.000000, 48000.000000, 168000.000000, 268000.000000
746.452150, 268000.000000, 48000.000000, 168000.000000, 268000.000000
746.882258, 268000.000000, 47800.000000, 168000.000000, 268000.000000
746.903039, 268000.000000, 47900.000000, 168000.000000, 268000.000000
746.923821, 268000.000000, 48000.000000, 168000.000000, 268000.000000
746.923821, 268000.000000, 48000.000000, 168000.000000, 268000.000000
747.353928, 268000.000000, 47800.000000, 168000.000000, 268000.000000
747.374709, 268000.000000, 47900.000000, 168000.000000, 268000.000000
747.395491, 268000.000000, 47900.000000, 168000.000000, 268000.000000
747.416272, 268000.000000, 48000.000000, 168000.000000, 268000.000000
747.416272, 268000.000000, 48000.000000, 168000.000000, 268000.000000
747.846380, 268000.000000, 47800.000000, 168000.000000, 268000.000000
747.867161, 268000.000000, 47900.000000, 168000.000000, 268000.000000
747.887942, 268000.000000, 48000.000000, 168000.000000, 268000.000000
747.887942, 268000.000000, 48000.000000, 168000.000000, 268000.000000
748.318050, 268000.000000, 47800.000000, 168000.000000, 268000.000000
748.338831, 268000.000000, 47900.000000, 168000.000000, 268000.000000
748.359613, 268000.000000, 48000.000000, 168000.000000, 268000.000000
748.359613, 268000.000000, 48000.000000, 168000.000000, 268000.000000
748.789720, 268000.000000, 47800.000000, 168000.000000, 268000.000000
748.810502, 268000.000000, 47900.000000, 168000.000000, 268000.000000
748.831283, 268000.000000, 48000.000000, 168000.000000, 268000.000000
748.831283, 268000.000000, 48000.000000, 168000.000000, 268000.000000
749.261391, 268000.000000, 47800.000000, 168000.000000, 268000.000000
749.282172, 268000.000000, 47900.000000, 168000.000000, 268000.000000
749.302953, 268000.000000, 48000.000000, 168000.000000, 268000.000000
749.302953, 268000.000000, 48000.000000, 168000.000000, 268000.000000
749.733061, 268000.000000, 47800.000000, 168000.000000, 268000.000000
749.753842, 268000.000000, 47900.000000, 168000.000000, 268000.000000
749.774624, 268000.000000, 47900.000000, 168000.000000, 268000.000000
749.795405, 268000.000000, 48000.000000, 168000.000000, 268000.000000
749.795405, 268000.000000, 48000.000000, 168000.000000, 268000.000000
750.225513, 268000.000000, 47800.000000, 168000.000000, 268000.000000
750.246294, 268000.000000, 47900.000000, 168000.000000, 268000.000000
750.267075, 268000.000000, 48000.000000, 168000.000000, 268000.000000
750.267075, 268000.000000, 48000.000000, 168000.000000, 268000.000000
750.697183, 268000.000000, 47800.000000, 168000.000000, 268000.000000
750.717964, 268000.000000, 47900.000000, 168000.000000, 268000.000000
750.738746, 268000.000000, 48000.000000, 168000.000000, 268000.000000
750.738746, 268000.000000, 48000.000000, 168000.000000, 268000.000000
751.168853, 268000.000000, 47800.000000, 168000.000000, 268000.000000
751.189634, 268000.000000, 47900.000000, 168000.000000, 268000.000000
751.210416, 268000.000000, 48000.000000, 168000.000000, 268000.000000
751.210416, 268000.000000, 48000.000000, 168000.000000, 268000.000000
751.640523, 268000.000000, 47800.000000, 168000.000000, 268000.000000
751.661305, 268000.000000, 47900.000000, 168000.000000, 268000.000000
751.682086, 268000.000000, 48000.000000, 168000.000000, 268000.000000
751.682086, 268000.000000, 48000.000000, 168000.000000, 268000.000000
752.112194, 268000.000000, 47800.000000, 168000.000000, 268000.000000
752.132975, 268000.000000, 47800.000000, 168000.000000, 268000.000000
752.153756, 268000.000000, 47900.000000, 168000.000000, 268000.000000
752.174538, 268000.000000, 48000.000000, 168000.000000, 268000.000000
752.174538, 268000.000000, 48000.000000, 168000.000000, 268000.000000
752.604645, 268000.000000, 47800.000000, 168000.000000, 268000.000000
752.625427, 268000.000000, 47900.000000, 168000.000000, 268000.000000
752.646208, 268000.000000, 48000.000000, 168000.000000, 268000.000000
752.646208, 268000.000000, 48000.000000, 168000.000000, 268000.000000
753.076316, 268000.000000, 47800.000000, 168000.000000, 268000.000000
753.097097, 268000.000000, 47900.000000, 168000.000000, 268000.000000
753.117878, 268000.000000, 48000.000000, 168000.000000, 268000.000000
753.117878, 268000.000000, 48000.000000, 168000.000000, 268000.000000
753.547986, 268000.000000, 47800.000000, 168000.000000, 268000.000000
753.568767, 268000.000000, 47900.000000, 168000.000000, 268000.000000
753.589549, 268000.000000, 48000.000000, 168000.000000, 268000.000000
753.589549, 268000.000000, 48000.000000, 168000.000000, 268000.000000
754.019656, 268000.000000, 47800.000000, 168000.000000, 268000.000000
754.040438, 268000.000000, 47900.000000, 168000.000000, 268000.000000
754.061219, 268000.000000, 47900.000000, 168000.000000, 268000.000000
754.082000, 268000.000000, 48000.000000, 168000.000000, 268000.000000
754.082000, 268000.000000, 48000.000000, 168000.000000, 268000.000000
754.512108, 268000.000000, 47800.000000, 168000.000000, 268000.000000
754.532889, 268000.000000, 47900.000000, 168000.000000, 268000.000000
754.553671, 268000.000000, 48000.000000, 168000.000000, 268000.000000
754.553671, 268000.000000, 48000.000000, 168000.000000, 268000.000000
754.983778, 268000.000000, 47800.000000, 168000.000000, 268000.000000
755.004560, 268000.000000, 47900.000000, 168000.000000, 268000.000000
755.025341, 268000.000000, 48000.000000, 168000.000000, 268000.000000
755.025341, 268000.000000, 48000.000000, 168000.000000, 268000.000000
755.455448, 268000.000000, 47800.000000, 168000.000000, 268000.000000
755.476230, 268000.000000, 47900.000000, 168000.000000, 268000.000000
755.497011, 268000.000000, 48000.000000, 168000.000000, 268000.000000
755.497011, 268000.000000, 48000.000000, 168000.000000, 268000.000000
755.927119, 268000.000000, 47800.000000, 168000.000000, 268000.000000
755.947900, 268000.000000, 47900.000000, 168000.000000, 268000.000000
755.968681, 268000.000000, 48000.000000, 168000.000000, 268000.000000
755.968681, 268000.000000, 48000.000000, 168000.000000, 268000.000000
756.398789, 268000.000000, 47800.000000, 168000.000000, 268000.000000
756.419570, 268000.000000, 47900.000000, 168000.000000, 268000.000000
756.440352, 268000.000000, 47900.000000, 168000.000000, 268000.000000
756.461133, 268000.000000, 48000.000000, 168000.000000, 268000.000000
756.461133, 268000.000000, 48000.000000, 168000.000000, 268000.000000
756.891241, 268000.000000, 47800.000000, 168000.000000, 268000.000000
756.912022, 268000.000000, 47900.000000, 168000.000000, 268000.000000
756.932803, 268000.000000, 48000.000000, 168000.000000, 268000.000000
756.932803, 268000.000000, 48000.000000, 168000.000000, 268000.000000
757.362911, 268000.000000, 47800.000000, 168000.000000, 268000.000000
757.383692, 268000.000000, 47900.000000, 168000.000000, 268000.000000
757.404474, 268000.000000, 48000.000000, 168000.000000, 268000.000000
757.404474, 268000.000000, 48000.000000, 168000.000000, 268000.000000
757.834581, 268000.000000, 47800.000000, 168000.000000, 268000.000000
757.855363, 268000.000000, 47900.000000, 168000.000000, 268000.000000
757.876144, 268000.000000, 48000.000000, 168000.000000, 268000.000000
757.876144, 268000.000000, 48000.000000, 168000.000000, 268000.000000
758.306252, 268000.000000, 47800.000000, 168000.000000, 268000.000000
758.327033, 268000.000000, 47900.000000, 168000.000000, 268000.000000
758.347814, 268000.000000, 48000.000000, 168000.000000, 268000.000000
758.347814, 268000.000000, 48000.000000, 168000.000000, 268000.000000
758.777922, 268000.000000, 47800.000000, 168000.000000, 268000.000000
758.798703, 268000.000000, 47800.000000, 168000.000000, 268000.000000
758.819485, 268000.000000, 47900.000000, 168000.000000, 268000.000000
758.840266, 268000.000000, 48000.000000, 168000.000000, 268000.000000
758.840266, 268000.000000, 48000.000000, 168000.000000, 268000.000000
759.270373, 268000.000000, 47800.000000, 168000.000000, 268000.000000
759.291155, 268000.000000, 47900.000000, 168000.000000, 268000.000000
759.311936, 268000.000000, 48000.000000, 168000.000000, 268000.000000
759.311936, 268000.000000, 48000.000000, 168000.000000, 268000.000000
759.742044, 268000.000000, 47800.000000, 168000.000000, 268000.000000
759.762825, 268000.000000, 47900.000000, 168000.000000, 268000.000000
759.783607, 268000.000000, 48000.000000, 168000.000000, 268000.000000
759.783607, 268000.000000, 48000.000000, 168000.000000, 268000.000000
760.213714, 268000.000000, 47800.000000, 168000.000000, 268000.000000
760.234495, 268000.000000, 47900.000000, 168000.000000, 268000.000000
760.255277, 268000.000000, 48000.000000, 168000.000000, 268000.000000
760.255277, 268000.000000, 48000.000000, 168000.000000, 268000.000000
760.685384, 268000.000000, 47800.000000, 168000.000000, 268000.000000
760.706166, 268000.000000, 47900.000000, 168000.000000, 268000.000000
760.726947, 268000.000000, 47900.000000, 168000.000000, 268000.000000
760.747728, 268000.000000, 48000.000000, 168000.000000, 268000.000000
760.747728, 268000.000000, 48000.000000, 168000.000000, 268000.000000
761.177836, 268000.000000, 47800.000000, 168000.000000, 268000.000000
761.198617, 268000.000000, 47900.000000, 168000.000000, 268000.000000
761.219399, 268000.000000, 48000.000000, 168000.000000, 268000.000000
761.219399, 268000.000000, 48000.000000, 168000.000000, 268000.000000
761.649506, 268000.000000, 47800.000000, 168000.000000, 268000.000000
761.670288, 268000.000000, 47900.000000, 168000.000000, 268000.000000
761.691069, 268000.000000, 48000.000000, 168000.000000, 268000.000000
761.691069, 268000.000000, 48000.000000, 168000.000000, 268000.000000
762.121177, 268000.000000, 47800.000000, 168000.000000, 268000.000000
762.141958, 268000.000000, 47900.000000, 168000.000000, 268000.000000
762.162739, 268000.000000, 48000.000000, 168000.000000, 268000.000000
762.162739, 268000.000000, 48000.000000, 168000.000000, 268000.000000
762.592847, 268000.000000, 47800.000000, 168000.000000, 268000.000000
762.613628, 268000.000000, 47900.000000, 168000.000000, 268000.000000
762.634410, 268000.000000, 48000.000000, 168000.000000, 268000.000000
762.634410, 268000.000000, 48000.000000, 168000.000000, 268000.000000
763.064517, 268000.000000, 47800.000000, 168000.000000, 268000.000000
763.085299, 268000.000000, 47900.000000, 168000.000000, 268000.000000
763.106080, 268000.000000, 47900.000000, 168000.000000, 268000.000000
763.126861, 268000.000000, 48000.000000, 168000.000000, 268000.000000
763.126861, 268000.000000, 48000.000000, 168000.000000, 268000.000000
763.556969, 268000.000000, 47800.000000, 168000.000000, 268000.000000
763.577750, 268000.000000, 47900.000000, 168000.000000, 268000.000000
763.598532, 268000.000000, 48000.000000, 168000.000000, 268000.000000
763.598532, 268000.000000, 48000.000000, 168000.000000, 268000.000000
764.028639, 268000.000000, 47800.000000, 168000.000000, 268000.000000
764.049420, 268000.000000, 47900.000000, 168000.000000, 268000.000000
764.070202, 268000.000000, 48000.000000, 168000.000000, 268000.000000
764.070202, 268000.000000, 48000.000000, 168000.000000, 268000.000000
764.500309, 268000.000000, 47800.000000, 168000.000000, 268000.000000
764.521091, 268000.000000, 47900.000000, 168000.000000, 268000.000000
764.541872, 268000.000000, 48000.000000, 168000.000000, 268000.000000
764.541872, 268000.000000, 48000.000000, 168000.000000, 268000.000000
764.971980, 268000.000000, 47800.000000, 168000.000000, 268000.000000
764.992761, 268000.000000, 47900.000000, 168000.000000, 268000.000000
765.013542, 268000.000000, 48000.000000, 168000.000000, 268000.000000
765.013542, 268000.000000, 48000.000000, 168000.000000, 268000.000000
765.443650, 268000.000000, 47800.000000, 168000.000000, 268000.000000
765.464431, 268000.000000, 47800.000000, 168000.000000, 268000.000000
765.485213, 268000.000000, 47900.000000, 168000.000000, 268000.000000
765.505994, 268000.000000, 48000.000000, 168000.000000, 268000.000000
765.505994, 268000.000000, 48000.000000, 168000.000000, 268000.000000
765.936102, 268000.000000, 47800.000000, 168000.000000, 268000.000000
765.956883, 268000.000000, 47900.000000, 168000.000000, 268000.000000
765.977664, 268000.000000, 48000.000000, 168000.000000, 268000.000000
765.977664, 268000.000000, 48000.000000, 168000.000000, 268000.000000
766.407772, 268000.000000, 47800.000000, 168000.000000, 268000.000000
766.428553, 268000.000000, 47900.000000, 168000.000000, 268000.000000
766.449335, 268000.000000, 48000.000000, 168000.000000, 268000.000000
766.449335, 268000.000000, 48000.000000, 168000.000000, 268000.000000
766.879442, 268000.000000, 47800.000000, 168000.000000, 268000.000000
766.900224, 268000.000000, 47900.000000, 168000.000000, 268000.000000
766.921005, 268000.000000, 48000.000000, 168000.000000, 268000.000000
766.921005, 268000.000000, 48000.000000, 168000.000000, 268000.000000
767.351112, 268000.000000, 47800.000000, 168000.000000, 268000.000000
767.371894, 268000.000000, 47900.000000, 168000.000000, 268000.000000
767.392675, 268000.000000, 47900.000000, 168000.000000, 268000.000000
767.413457, 268000.000000, 48000.000000, 168000.000000, 268000.000000
767.413457, 268000.000000, 48000.000000, 168000.000000, 268000.000000
767.843564, 268000.000000, 47800.000000, 168000.000000, 268000.000000
767.864346, 268000.000000, 47900.000000, 168000.000000, 268000.000000
767.885127, 268000.000000, 48000.000000, 168000.000000, 268000.000000
767.885127, 268000.000000, 48000.000000, 168000.000000, 268000.000000
768.315234, 268000.000000, 47800.000000, 168000.000000, 268000.000000
768.336016, 268000.000000, 47900.000000, 168000.000000, 268000.000000
768.356797, 268000.000000, 48000.000000, 168000.000000, 268000.000000
768.356797, 268000.000000, 48000.000000, 168000.000000, 268000.000000
768.786905, 268000.000000, 47800.000000, 168000.000000, 268000.000000
768.807686, 268000.000000, 47900.000000, 168000.000000, 268000.000000
768.828467, 268000.000000, 48000.000000, 168000.000000, 268000.000000
768.828467, 268000.000000, 48000.000000, 168000.000000, 268000.000000
769.258575, 268000.000000, 47800.000000, 168000.000000, 268000.000000
769.279356, 268000.000000, 47900.000000, 168000.000000, 268000.000000
769.300138, 268000.000000, 48000.000000, 168000.000000, 268000.000000
769.300138, 268000.000000, 48000.000000, 168000.000000, 268000.000000
769.730245, 268000.000000, 47800.000000, 168000.000000, 268000.000000
769.751027, 268000.000000, 47900.000000, 168000.000000, 268000.000000
769.771808, 268000.000000, 47900.000000, 168000.000000, 268000.000000
769.792589, 268000.000000, 48000.000000, 168000.000000, 268000.000000
769.792589, 268000.000000, 48000.000000, 168000.000000, 268000.000000
770.222697, 268000.000000, 47800.000000, 168000.000000, 268000.000000
770.243478, 268000.000000, 47900.000000, 168000.000000, 268000.000000
770.264260, 268000.000000, 48000.000000, 168000.000000, 268000.000000
770.264260, 268000.000000, 48000.000000, 168000.000000, 268000.000000
770.694367, 268000.000000, 47800.000000, 168000.000000, 268000.000000
770.715149, 268000.000000, 47900.000000, 168000.000000, 268000.000000
770.735930, 268000.000000, 48000.000000, 168000.000000, 268000.000000
770.735930, 268000.000000, 48000.000000, 168000.000000, 268000.000000
771.166038, 268000.000000, 47800.000000, 168000.000000, 268000.000000
771.186819, 268000.000000, 47900.000000, 168000.000000, 268000.000000
771.207600, 268000.000000, 48000.000000, 168000.000000, 268000.000000
771.207600, 268000.000000, 48000.000000, 168000.000000, 268000.000000
771.637708, 268000.000000, 47800.000000, 168000.000000, 268000.000000
771.658489, 268000.000000, 47900.000000, 168000.000000, 268000.000000
771.679271, 268000.000000, 48000.000000, 168000.000000, 268000.000000
771.679271, 268000.000000, 48000.000000, 168000.000000, 268000.000000
772.109378, 268000.000000, 47800.000000, 168000.000000, 268000.000000
772.130159, 268000.000000, 47800.000000, 168000.000000, 268000.000000
772.150941, 268000.000000, 47900.000000, 168000.000000, 268000.000000
772.171722, 268000.000000, 48000.000000, 168000.000000, 268000.000000
772.171722, 268000.000000, 48000.000000, 168000.000000, 268000.000000
772.601830, 268000.000000, 47800.000000, 168000.000000, 268000.000000
772.622611, 268000.000000, 47900.000000, 168000.000000, 268000.000000
772.643393, 268000.000000, 48000.000000, 168000.000000, 268000.000000
772.643393, 268000.000000, 48000.000000, 168000.000000, 268000.000000
773.073500, 268000.000000, 47800.000000, 168000.000000, 268000.000000
773.094281, 268000.000000, 47900.000000, 168000.000000, 268000.000000
773.115063, 268000.000000, 48000.000000, 168000.000000, 268000.000000
773.115063, 268000.000000, 48000.000000, 168000.000000, 268000.000000
773.545170, 268000.000000, 47800.000000, 168000.000000, 268000.000000
773.565952, 268000.000000, 47900.000000, 168000.000000, 268000.000000
773.586733, 268000.000000, 48000.000000, 168000.000000, 268000.000000
773.586733, 268000.000000, 48000.000000, 168000.000000, 268000.000000
774.016841, 268000.000000, 47800.000000, 168000.000000, 268000.000000
774.037622, 268000.000000, 47900.000000, 168000.000000, 268000.000000
774.058403, 268000.000000, 47900.000000, 168000.000000, 268000.000000
774.079185, 268000.000000, 48000.000000, 168000.000000, 268000.000000
774.079185, 268000.000000, 48000.000000, 168000.000000, 268000.000000
774.509292, 268000.000000, 47800.000000, 168000.000000, 268000.000000
774.530074, 268000.000000, 47900.000000, 168000.000000, 268000.000000
774.550855, 268000.000000, 48000.000000, 168000.000000, 268000.000000
774.550855, 268000.000000, 48000.000000, 168000.000000, 268000.000000
774.980963, 268000.000000, 47800.000000, 168000.000000, 268000.000000
775.001744, 268000.000000, 47900.000000, 168000.000000, 268000.000000
775.022525, 268000.000000, 48000.000000, 168000.000000, 268000.000000
775.022525, 268000.000000, 48000.000000, 168000.000000, 268000.000000
775.452633, 268000.000000, 47800.000000, 168000.000000, 268000.000000
775.473414, 268000.000000, 47900.000000, 168000.000000, 268000.000000
775.494196, 268000.000000, 48000.000000, 168000.000000, 268000.000000
775.494196, 268000.000000, 48000.000000, 168000.000000, 268000.000000
775.924303, 268000.000000, 47800.000000, 168000.000000, 268000.000000
775.945085, 268000.000000, 47900.000000, 168000.000000, 268000.000000
775.965866, 268000.000000, 48000.000000, 168000.000000, 268000.000000
775.965866, 268000.000000, 48000.000000, 168000.000000, 268000.000000
776.395973, 268000.000000, 47800.000000, 168000.000000, 268000.000000
776.416755, 268000.000000, 47900.000000, 168000.000000, 268000.000000
776.437536, 268000.000000, 47900.000000, 168000.000000, 268000.000000
776.458318, 268000.000000, 48000.000000, 168000.000000, 268000.000000
776.458318, 268000.000000, 48000.000000, 168000.000000, 268000.000000
776.888425, 268000.000000, 47800.000000, 168000.000000, 268000.000000
776.909206, 268000.000000, 47900.000000, 168000.000000, 268000.000000
776.929988, 268000.000000, 48000.000000, 168000.000000, 268000.000000
776.929988, 268000.000000, 48000.000000, 168000.000000, 268000.000000
777.360095, 268000.000000, 47800.000000, 168000.000000, 268000.000000
777.380877, 268000.000000, 47900.000000, 168000.000000, 268000.000000
777.401658, 268000.000000, 48000.000000, 168000.000000, 268000.000000
777.401658, 268000.000000, 48000.000000, 168000.000000, 268000.000000
777.831766, 268000.000000, 47800.000000, 168000.000000, 268000.000000
777.852547, 268000.000000, 47900.000000, 168000.000000, 268000.000000
777.873328, 268000.000000, 48000.000000, 168000.000000, 268000.000000
777.873328, 268000.000000, 48000.000000, 168000.000000, 268000.000000
778.303436, 268000.000000, 47800.000000, 168000.000000, 268000.000000
778.324217, 268000.000000, 47900.000000, 168000.000000, 268000.000000
778.344999, 268000.000000, 48000.000000, 168000.000000, 268000.000000
778.344999, 268000.000000, 48000.000000, 168000.000000, 268000.000000
778.775106, 268000.000000, 47800.000000, 168000.000000, 268000.000000
778.795888, 268000.000000, 47800.000000, 168000.000000, 268000.000000
778.816669, 268000.000000, 47900.000000, 168000.000000, 268000.000000
778.837450, 268000.000000, 48000.000000, 168000.000000, 268000.000000
778.837450, 268000.000000, 48000.000000, 168000.000000, 268000.000000
779.267558, 268000.000000, 47800.000000, 168000.000000, 268000.000000
779.288339, 268000.000000, 47900.000000, 168000.000000, 268000.000000
779.309121, 268000.000000, 48000.000000, 168000.000000, 268000.000000
779.309121, 268000.000000, 48000.000000, 168000.000000, 268000.000000
779.739228, 268000.000000, 47800.000000, 168000.000000, 268000.000000
779.760010, 268000.000000, 47900.000000, 168000.000000, 268000.000000
779.780791, 268000.000000, 48000.000000, 168000.000000, 268000.000000
779.780791, 268000.000000, 48000.000000, 168000.000000, 268000.000000
780.210898, 268000.000000, 47800.000000, 168000.000000, 268000.000000
780.231680, 268000.000000, 47900.000000, 168000.000000, 268000.000000
780.252461, 268000.000000, 48000.000000, 168000.000000, 268000.000000
780.252461, 268000.000000, 48000.000000, 168000.000000, 268000.000000
780.682569, 268000.000000, 47800.000000, 168000.000000, 268000.000000
780.703350, 268000.000000, 47900.000000, 168000.000000, 268000.000000
780.724132, 268000.000000, 47900.000000, 168000.000000, 268000.000000
780.744913, 268000.000000, 48000.000000, 168000.000000, 268000.000000
780.744913, 268000.000000, 48000.000000, 168000.000000, 268000.000000
781.175020, 268000.000000, 47800.000000, 168000.000000, 268000.000000
781.195802, 268000.000000, 47900.000000, 168000.000000, 268000.000000
781.216583, 268000.000000, 48000.000000, 168000.000000, 268000.000000
781.216583, 268000.000000, 48000.000000, 168000.000000, 268000.000000
781.646691, 268000.000000, 47800.000000, 168000.000000, 268000.000000
781.667472, 268000.000000, 47900.000000, 168000.000000, 268000.000000
781.688253, 268000.000000, 48000.000000, 168000.000000, 268000.000000
781.688253, 268000.000000, 48000.000000, 168000.000000, 268000.000000
782.118361, 268000.000000, 47800.000000, 168000.000000, 268000.000000
782.139142, 268000.000000, 47900.000000, 168000.000000, 268000.000000
782.159924, 268000.000000, 48000.000000, 168000.000000, 268000.000000
782.159924, 268000.000000, 48000.000000, 168000.000000, 268000.000000
782.590031, 268000.000000, 47800.000000, 168000.000000, 268000.000000
782.610813, 268000.000000, 47900.000000, 168000.000000, 268000.000000
782.631594, 268000.000000, 48000.000000, 168000.000000, 268000.000000
782.631594, 268000.000000, 48000.000000, 168000.000000, 268000.000000
783.061702, 268000.000000, 47800.000000, 168000.000000, 268000.000000
783.082483, 268000.000000, 47900.000000, 168000.000000, 268000.000000
783.103264, 268000.000000, 47900.000000, 168000.000000, 268000.000000
783.124046, 268000.000000, 48000.000000, 168000.000000, 268000.000000
783.124046, 268000.000000, 48000.000000, 168000.000000, 268000.000000
783.554153, 268000.000000, 47800.000000, 168000.000000, 268000.000000
783.574935, 268000.000000, 47900.000000, 168000.000000, 268000.000000
783.595716, 268000.000000, 48000.000000, 168000.000000, 268000.000000
783.595716, 268000.000000, 48000.000000, 168000.000000, 268000.000000
784.025824, 268000.000000, 47800.000000, 168000.000000, 268000.000000
784.046605, 268000.000000, 47900.000000, 168000.000000, 268000.000000
784.067386, 268000.000000, 48000.000000, 168000.000000, 268000.000000
784.067386, 268000.000000, 48000.000000, 168000.000000, 268000.000000
784.497494, 268000.000000, 47800.000000, 168000.000000, 268000.000000
784.518275, 268000.000000, 47900.000000, 168000.000000, 268000.000000
784.539057, 268000.000000, 48000.000000, 168000.000000, 268000.000000
784.539057, 268000.000000, 48000.000000, 168000.000000, 268000.000000
784.969164, 268000.000000, 47800.000000, 168000.000000, 268000.000000
784.989945, 268000.000000, 47900.000000, 168000.000000, 268000.000000
785.010727, 268000.000000, 48000.000000, 168000.000000, 268000.000000
785.010727, 268000.000000, 48000.000000, 168000.000000, 268000.000000
785.440834, 268000.000000, 47800.000000, 168000.000000, 268000.000000
785.461616, 268000.000000, 47800.000000, 168000.000000, 268000.000000
785.482397, 268000.000000, 47900.000000, 168000.000000, 268000.000000
785.503179, 268000.000000, 48000.000000, 168000.000000, 268000.000000
785.503179, 268000.000000, 48000.000000, 168000.000000, 268000.000000
785.933286, 268000.000000, 47800.000000, 168000.000000, 268000.000000
785.954067, 268000.000000, 47900.000000, 168000.000000, 268000.000000
785.974849, 268000.000000, 48000.000000, 168000.000000, 268000.000000
785.974849, 268000.000000, 48000.000000, 168000.000000, 268000.000000
786.404956, 268000.000000, 47800.000000, 168000.000000, 268000.000000
786.425738, 268000.000000, 47900.000000, 168000.000000, 268000.000000
786.446519, 268000.000000, 48000.000000, 168000.000000, 268000.000000
786.446519, 268000.000000, 48000.000000, 168000.000000, 268000.000000
786.876627, 268000.000000, 47800.000000, 168000.000000, 268000.000000
786.897408, 268000.000000, 47900.000000, 168000.000000, 268000.000000
786.918189, 268000.000000, 48000.000000, 168000.000000, 268000.000000
786.918189, 268000.000000, 48000.000000, 168000.000000, 268000.000000
787.348297, 268000.000000, 47800.000000, 168000.000000, 268000.000000
787.369078, 268000.000000, 47900.000000, 168000.000000, 268000.000000
787.389860, 268000.000000, 47900.000000, 168000.000000, 268000.000000
787.410641, 268000.000000, 48000.000000, 168000.000000, 268000.000000
787.410641, 268000.000000, 48000.000000, 168000.000000, 268000.000000
787.840749, 268000.000000, 47800.000000, 168000.000000, 268000.000000
787.861530, 268000.000000, 47900.000000, 168000.000000, 268000.000000
787.882311, 268000.000000, 48000.000000, 168000.000000, 268000.000000
787.882311, 268000.000000, 48000.000000, 168000.000000, 268000.000000
788.312419, 268000.000000, 47800.000000, 168000.000000, 268000.000000
788.333200, 268000.000000, 47900.000000, 168000.000000, 268000.000000
788.353982, 268000.000000, 48000.000000, 168000.000000, 268000.000000
788.353982, 268000.000000, 48000.000000, 168000.000000, 268000.000000
788.784089, 268000.000000, 47800.000000, 168000.000000, 268000.000000
788.804871, 268000.000000, 47900.000000, 168000.000000, 268000.000000
788.825652, 268000.000000, 48000.000000, 168000.000000, 268000.000000
788.825652, 268000.000000, 48000.000000, 168000.000000, 268000.000000
789.255759, 268000.000000, 47800.000000, 168000.000000, 268000.000000
789.276541, 268000.000000, 47900.000000, 168000.000000, 268000.000000
789.297322, 268000.000000, 48000.000000, 168000.000000, 268000.000000
789.297322, 268000.000000, 48000.000000, 168000.000000, 268000.000000
789.727430, 268000.000000, 47800.000000, 168000.000000, 268000.000000
789.748211, 268000.000000, 47900.000000, 168000.000000, 268000.000000
789.768992, 268000.000000, 47900.000000, 168000.000000, 268000.000000
789.789774, 268000.000000, 48000.000000, 168000.000000, 268000.000000
789.789774, 268000.000000, 48000.000000, 168000.000000, 268000.000000
790.219881, 268000.000000, 47800.000000, 168000.000000, 268000.000000
790.240663, 268000.000000, 47900.000000, 168000.000000, 268000.000000
790.261444, 268000.000000, 48000.000000, 168000.000000, 268000.000000
790.261444, 268000.000000, 48000.000000, 168000.000000, 268000.000000
790.691552, 268000.000000, 47800.000000, 168000.000000, 268000.000000
790.712333, 268000.000000, 47900.000000, 168000.000000, 268000.000000
790.733114, 268000.000000, 48000.000000, 168000.000000, 268000.000000
790.733114, 268000.000000, 48000.000000, 168000.000000, 268000.000000
791.163222, 268000.000000, 47800.000000, 168000.000000, 268000.000000
791.184003, 268000.000000, 47900.000000, 168000.000000, 268000.000000
791.204785, 268000.000000, 48000.000000, 168000.000000, 268000.000000
791.204785, 268000.000000, 48000.000000, 168000.000000, 268000.000000
791.634892, 268000.000000, 47800.000000, 168000.000000, 268000.000000
791.655674, 268000.000000, 47900.000000, 168000.000000, 268000.000000
791.676455, 268000.000000, 48000.000000, 168000.000000, 268000.000000
791.676455, 268000.000000, 48000.000000, 168000.000000, 268000.000000
792.106563, 268000.000000, 47800.000000, 168000.000000, 268000.000000
792.127344, 268000.000000, 47800.000000, 168000.000000, 268000.000000
792.148125, 268000.000000, 47900.000000, 168000.000000, 268000.000000
792.168907, 268000.000000, 48000.000000, 168000.000000, 268000.000000
792.168907, 268000.000000, 48000.000000, 168000.000000, 268000.000000
792.599014, 268000.000000, 47800.000000, 168000.000000, 268000.000000
792.619796, 268000.000000, 47900.000000, 168000.000000, 268000.000000
792.640577, 268000.000000, 48000.000000, 168000.000000, 268000.000000
792.640577, 268000.000000, 48000.000000, 168000.000000, 268000.000000
793.070684, 268000.000000, 47800.000000, 168000.000000, 268000.000000
793.091466, 268000.000000, 47900.000000, 168000.000000, 268000.000000
793.112247, 268000.000000, 48000.000000, 168000.000000, 268000.000000
793.112247, 268000.000000, 48000.000000, 168000.000000, 268000.000000
793.542355, 268000.000000, 47800.000000, 168000.000000, 268000.000000
793.563136, 268000.000000, 47900.000000, 168000.000000, 268000.000000
793.583918, 268000.000000, 48000.000000, 168000.000000, 268000.000000
793.583918, 268000.000000, 48000.000000, 168000.000000, 268000.000000
794.014025, 268000.000000, 47800.000000, 168000.000000, 268000.000000
794.034806, 268000.000000, 47900.000000, 168000.000000, 268000.000000
794.034806, 268000.000000, 47900.000000, 168000.000000, 168000.000000
899.454051, 268000.000000, 23300.000000, 192600.000000, 217100.000000
899.454051, 268000.000000, 23300.000000, 192600.000000, 217100.000000
939.002493, 268000.000000, 12400.000000, 200000.000000, 267200.000000
939.002493, 268000.000000, 12400.000000, 200000.000000, 267200.000000
945.800553, 268000.000000, 9300.000000, 168000.000000, 268000.000000
952.335826, 268000.000000, 6200.000000, 168000.000000, 268000.000000
952.335826, 268000.000000, 6200.000000, 168000.000000, 268000.000000
965.669160, 268000.000000, 0.000000, 168000.000000, 268000.000000
965.669160, 268000.000000, 0.000000, 168000.000000, 268000.000000
965.669160, 268000.000000, 0.000000, 168000.000000, 268000.000000
970.669160, 268000.000000, 0.000000, 168000.000000, 268000.000000
970.669160, 268000.000000, 0.000000, 168000.000000, 268000.000000
975.669160, 268000.000000, 0.000000, 168000.000000, 268000.000000
975.669160, 268000.000000, 0.000000, 168000.000000, 268000.000000
980.669160, 268000.000000, 0.000000, 168000.000000, 268000.000000
980.669160, 268000.000000, 0.000000, 168000.000000, 268000.000000
985.669160, 268000.000000, 0.000000, 168000.000000, 268000.000000
985.669160, 268000.000000, 0.000000, 168000.000000, 268000.000000
990.669160, 268000.000000, 0.000000, 168000.000000, 268000.000000
990.669160, 268000.000000, 0.000000, 168000.000000, 268000.000000
995.669160, 268000.000000, 0.000000, 168000.000000, 268000.000000
995.669160, 268000.000000, 0.000000, 168000.000000, 268000.000000
1000.669160, 268000.000000, 0.000000, 168000.000000, 268000.000000
1000.669160, 268000.000000, 0.000000, 168000.000000, 268000.000000
1005.669160, 268000.000000, 0.000000, 168000.000000, 268000.000000
1005.669160, 268000.000000, 0.000000, 168000.000000, 268000.000000
1010.669160, 268000.000000, 0.000000, 168000.000000, 268000.000000
1010.669160, 268000.000000, 0.000000, 168000.000000, 268000.000000
1015.669160, 268000.000000, 0.000000, 168000.000000, 268000.000000
1015.669160, 268000.000000, 0.000000, 168000.000000, 268000.000000
1020.669160, 268000.000000, 0.000000, 168000.000000, 268000.000000
1020.669160, 268000.000000, 0.000000, 168000.000000, 268000.000000
1025.669160, 268000.000000, 0.000000, 168000.000000, 268000.000000
1025.669160, 268000.000000, 0.000000, 168000.000000, 268000.000000
1030.669160, 268000.000000, 0.000000, 168000.000000, 268000.000000
1030.669160, 268000.000000, 0.000000, 168000.000000, 268000.000000
1035.669160, 268000.000000, 0.000000, 168000.000000, 268000.000000
1035.669160, 268000.000000, 0.000000, 168000.000000, 268000.000000
1040.669160, 268000.000000, 0.000000, 168000.000000, 268000.000000
1040.669160, 268000.000000, 0.000000, 168000.000000, 268000.000000
1045.669160, 268000.000000, 0.000000, 168000.000000, 268000.000000
1045.669160, 268000.000000, 0.000000, 168000.000000, 268000.000000
1050.669160, 268000.000000, 0.000000, 168000.000000, 268000.000000
1050.669160, 268000.000000, 0.000000, 168000.000000, 268000.000000
1055.669160, 268000.000000, 0.000000, 168000.000000, 268000.000000
1055.669160, 268000.000000, 0.000000, 168000.000000, 268000.000000
1060.669160, 268000.000000, 0.000000, 168000.000000, 268000.000000
1060.669160, 268000.000000, 0.000000, 168000.000000, 268000.000000
1065.669160, 268000.000000, 0.000000, 168000.000000, 268000.000000
1065.669160, 268000.000000, 0.000000, 168000.000000, 268000.000000
1070.669160, 268000.000000, 0.000000, 168000.000000, 268000.000000
1070.669160, 268000.000000, 0.000000, 168000.000000, 268000.000000
1075.669160, 268000.000000, 0.000000, 168000.000000, 268000.000000
1075.669160, 268000.000000, 0.000000, 168000.000000, 268000.000000
1080.669160, 268000.000000, 0.000000, 168000.000000, 268000.000000
1080.669160, 268000.000000, 0.000000, 168000.000000, 268000.000000
1085.669160, 268000.000000, 0.000000, 168000.000000, 268000.000000
1085.669160, 268000.000000, 0.000000, 168000.000000, 268000.000000
1090.669160, 268000.000000, 0.000000, 168000.000000, 268000.000000
1090.669160, 268000.000000, 0.000000, 168000.000000, 268000.000000
1095.669160, 268000.000000, 0.000000, 168000.000000, 268000.000000
1095.669160, 268000.000000, 0.000000, 168000.000000, 268000.000000
1100.669160, 268000.000000, 0.000000, 168000.000000, 268000.000000
1100.669160, 268000.000000, 0.000000, 168000.000000, 268000.000000
1100.800553, 268000.000000, 0.000000, 168000.000000, 268000.000000
1100.821335, 268000.000000, 100.000000, 168000.000000, 268000.000000
1100.842116, 268000.000000, 200.000000, 168000.000000, 268000.000000
1100.862898, 268000.000000, 300.000000, 168000.000000, 268000.000000
1100.883679, 268000.000000, 400.000000, 168000.000000, 268000.000000
1100.904460, 268000.000000, 500.000000, 168000.000000, 268000.000000
1100.925242, 268000.000000, 600.000000, 168000.000000, 268000.000000
1100.946023, 268000.000000, 700.000000, 168000.000000, 268000.000000
1100.966804, 268000.000000, 800.000000, 168000.000000, 268000.000000
1100.987586, 268000.000000, 900.000000, 168000.000000, 268000.000000
1101.008367, 268000.000000, 1000.000000, 168000.000000, 268000.000000
1101.029149, 268000.000000, 1100.000000, 168000.000000, 268000.000000
1101.049930, 268000.000000, 1200.000000, 168000.000000, 268000.000000
1101.070711, 268000.000000, 1300.000000, 168000.000000, 268000.000000
1101.091493, 268000.000000, 1400.000000, 168000.000000, 268000.000000
1101.112274, 268000.000000, 1500.000000, 168000.000000, 268000.000000
1101.133055, 268000.000000, 1600.000000, 168000.000000, 268000.000000
1101.153837, 268000.000000, 1700.000000, 168000.000000, 268000.000000
1101.174618, 268000.000000, 1800.000000, 168000.000000, 268000.000000
1101.195400, 268000.000000, 1900.000000, 168000.000000, 268000.000000
1101.216181, 268000.000000, 2000.000000, 168000.000000, 268000.000000
1101.236962, 268000.000000, 2100.000000, 168000.000000, 268000.000000
1101.257744, 268000.000000, 2200.000000, 168000.000000, 268000.000000
1101.278525, 268000.000000, 2300.000000, 168000.000000, 268000.000000
1101.299306, 268000.000000, 2400.000000, 168000.000000, 268000.000000
1101.320088, 268000.000000, 2500.000000, 168000.000000, 268000.000000
1101.340869, 268000.000000, 2600.000000, 168000.000000, 268000.000000
1101.361651, 268000.000000, 2700.000000, 168000.000000, 268000.000000
1101.382432, 268000.000000, 2800.000000, 168000.000000, 268000.000000
1101.403213, 268000.000000, 2900.000000, 168000.000000, 268000.000000
1101.423995, 268000.000000, 3000.000000, 168000.000000, 268000.000000
1101.444776, 268000.000000, 3100.000000, 168000.000000, 268000.000000
1101.465558, 268000.000000, 3200.000000, 168000.000000, 268000.000000
1101.486339, 268000.000000, 3300.000000, 168000.000000, 268000.000000
1101.507120, 268000.000000, 3400.000000, 168000.000000, 268000.000000
1101.527902, 268000.000000, 3500.000000, 168000.000000, 268000.000000
1101.548683, 268000.000000, 3600.000000, 168000.000000, 268000.000000
1101.569464, 268000.000000, 3700.000000, 168000.000000, 268000.000000
1101.590246, 268000.000000, 3800.000000, 168000.000000, 268000.000000
1101.611027, 268000.000000, 3900.000000, 168000.000000, 268000.000000
1101.631809, 268000.000000, 4000.000000, 168000.000000, 268000.000000
1101.652590, 268000.000000, 4100.000000, 168000.000000, 268000.000000
1101.673371, 268000.000000, 4200.000000, 168000.000000, 268000.000000
1101.694153, 268000.000000, 4300.000000, 168000.000000, 268000.000000
1101.714934, 268000.000000, 4400.000000, 168000.000000, 268000.000000
1101.735715, 268000.000000, 4500.000000, 168000.000000, 268000.000000
1101.756497, 268000.000000, 4600.000000, 168000.000000, 268000.000000
1101.777278, 268000.000000, 4700.000000, 168000.000000, 268000.000000
1101.798060, 268000.000000, 4800.000000, 168000.000000, 268000.000000
1101.818841, 268000.000000, 4900.000000, 168000.000000, 268000.000000
1101.839622, 268000.000000, 5000.000000, 168000.000000, 268000.000000
1101.860404, 268000.000000, 5100.000000, 168000.000000, 268000.000000
1101.881185, 268000.000000, 5200.000000, 168000.000000, 268000.000000
1101.901967, 268000.000000, 5300.000000, 168000.000000, 268000.000000
1101.922748, 268000.000000, 5400.000000, 168000.000000, 268000.000000
1101.943529, 268000.000000, 5500.000000, 168000.000000, 268000.000000
1101.964311, 268000.000000, 5600.000000, 168000.000000, 268000.000000
1101.985092, 268000.000000, 5700.000000, 168000.000000, 268000.000000
1102.005873, 268000.000000, 5800.000000, 168000.000000, 268000.000000
1102.026655, 268000.000000, 5900.000000, 168000.000000, 268000.000000
1102.047436, 268000.000000, 6000.000000, 168000.000000, 268000.000000
1102.068218, 268000.000000, 6100.000000, 168000.000000, 268000.000000
1102.088999, 268000.000000, 6200.000000, 168000.000000, 268000.000000
1102.109780, 268000.000000, 6300.000000, 168000.000000, 268000.000000
1102.130562, 268000.000000, 6400.000000, 168000.000000, 268000.000000
1102.151343, 268000.000000, 6500.000000, 168000.000000, 268000.000000
1102.172124, 268000.000000, 6600.000000, 168000.000000, 268000.000000
1102.192906, 268000.000000, 6700.000000, 168000.000000, 268000.000000
1102.213687, 268000.000000, 6800.000000, 168000.000000, 268000.000000
1102.234469, 268000.000000, 6900.000000, 168000.000000, 268000.000000
1102.255250, 268000.000000, 7000.000000, 168000.000000, 268000.000000
1102.276031, 268000.000000, 7100.000000, 168000.000000, 268000.000000
1102.296813, 268000.000000, 7200.000000, 168000.000000, 268000.000000
1102.317594, 268000.000000, 7300.000000, 168000.000000, 268000.000000
1102.338375, 268000.000000, 7400.000000, 168000.000000, 268000.000000
1102.359157, 268000.000000, 7500.000000, 168000.000000, 268000.000000
1102.379938, 268000.000000, 7600.000000, 168000.000000, 268000.000000
1102.400720, 268000.000000, 7700.000000, 168000.000000, 268000.000000
1102.421501, 268000.000000, 7800.000000, 168000.000000, 268000.000000
1102.442282, 268000.000000, 7900.000000, 168000.000000, 268000.000000
1102.463064, 268000.000000, 8000.000000, 168000.000000, 268000.000000
1102.483845, 268000.000000, 8100.000000, 168000.000000, 268000.000000
1102.504627, 268000.000000, 8200.000000, 168000.000000, 268000.000000
1102.525408, 268000.000000, 8300.000000, 168000.000000, 268000.000000
1102.546189, 268000.000000, 8400.000000, 168000.000000, 268000.000000
1102.566971, 268000.000000, 8500.000000, 168000.000000, 268000.000000
1102.587752, 268000.000000, 8600.000000, 168000.000000, 268000.000000
1102.608533, 268000.000000, 8700.000000, 168000.000000, 268000.000000
1102.629315, 268000.000000, 8800.000000, 168000.000000, 268000.000000
1102.650096, 268000.000000, 8900.000000, 168000.000000, 268000.000000
1102.670878, 268000.000000, 9000.000000, 168000.000000, 268000.000000
1102.691659, 268000.000000, 9100.000000, 168000.000000, 268000.000000
1102.712440, 268000.000000, 9200.000000, 168000.000000, 268000.000000
1102.733222, 268000.000000, 9300.000000, 168000.000000, 268000.000000
1102.754003, 268000.000000, 9400.000000, 168000.000000, 268000.000000
1102.774784, 268000.000000, 9500.000000, 168000.000000, 268000.000000
1102.795566, 268000.000000, 9600.000000, 168000.000000, 268000.000000
1102.816347, 268000.000000, 9700.000000, 168000.000000, 268000.000000
1102.837129, 268000.000000, 9800.000000, 168000.000000, 268000.000000
1102.857910, 268000.000000, 9900.000000, 168000.000000, 268000.000000
1102.878691, 268000.000000, 10000.000000, 168000.000000, 268000.000000
1102.899473, 268000.000000, 10100.000000, 168000.000000, 268000.000000
1102.920254, 268000.000000, 10200.000000, 168000.000000, 268000.000000
1102.941036, 268000.000000, 10300.000000, 168000.000000, 268000.000000
1102.961817, 268000.000000, 10400.000000, 168000.000000, 268000.000000
1102.982598, 268000.000000, 10500.000000, 168000.000000, 268000.000000
1103.003380, 268000.000000, 10600.000000, 168000.000000, 268000.000000
1103.024161, 268000.000000, 10700.000000, 168000.000000, 268000.000000
1103.044942, 268000.000000, 10800.000000, 168000.000000, 268000.000000
1103.065724, 268000.000000, 10900.000000, 168000.000000, 268000.000000
1103.086505, 268000.000000, 11000.000000, 168000.000000, 268000.000000
1103.107287, 268000.000000, 11100.000000, 168000.000000, 268000.000000
1103.128068, 268000.000000, 11200.000000, 168000.000000, 268000.000000
1103.148849, 268000.000000, 11300.000000, 168000.000000, 268000.000000
1103.169631, 268000.000000, 11400.000000, 168000.000000, 268000.000000
1103.190412, 268000.000000, 11500.000000, 168000.000000, 268000.000000
1103.211193, 268000.000000, 11600.000000, 168000.000000, 268000.000000
1103.231975, 268000.000000, 11700.000000, 168000.000000, 268000.000000
1103.252756, 268000.000000, 11800.000000, 168000.000000, 268000.000000
1103.273538, 268000.000000, 11900.000000, 168000.000000, 268000.000000
1103.294319, 268000.000000, 12000.000000, 168000.000000, 268000.000000
1103.315100, 268000.000000, 12100.000000, 168000.000000, 268000.000000
1103.335882, 268000.000000, 12200.000000, 168000.000000, 268000.000000
1103.356663, 268000.000000, 12300.000000, 168000.000000, 268000.000000
1103.377444, 268000.000000, 12400.000000, 168000.000000, 268000.000000
1103.398226, 268000.000000, 12500.000000, 168000.000000, 268000.000000
1103.419007, 268000.000000, 12600.000000, 168000.000000, 268000.000000
1103.439789, 268000.000000, 12700.000000, 168000.000000, 268000.000000
1103.460570, 268000.000000, 12800.000000, 168000.000000, 268000.000000
1103.481351, 268000.000000, 12900.000000, 168000.000000, 268000.000000
1103.502133, 268000.000000, 13000.000000, 168000.000000, 268000.000000
1103.522914, 268000.000000, 13100.000000, 168000.000000, 268000.000000
1103.543696, 268000.000000, 13200.000000, 168000.000000, 268000.000000
1103.564477, 268000.000000, 13300.000000, 168000.000000, 268000.000000
1103.585258, 268000.000000, 13400.000000, 168000.000000, 268000.000000
1103.606040, 268000.000000, 13500.000000, 168000.000000, 268000.000000
1103.626821, 268000.000000, 13600.000000, 168000.000000, 268000.000000
1103.647602, 268000.000000, 13700.000000, 168000.000000, 268000.000000
1103.668384, 268000.000000, 13800.000000, 168000.000000, 268000.000000
1103.689165, 268000.000000, 13900.000000, 168000.000000, 268000.000000
1103.709947, 268000.000000, 14000.000000, 168000.000000, 268000.000000
1103.730728, 268000.000000, 14100.000000, 168000.000000, 268000.000000
1103.751509, 268000.000000, 14200.000000, 168000.000000, 268000.000000
1103.772291, 268000.000000, 14300.000000, 168000.000000, 268000.000000
1103.793072, 268000.000000, 14400.000000, 168000.000000, 268000.000000
1103.813853, 268000.000000, 14500.000000, 168000.000000, 268000.000000
1103.834635, 268000.000000, 14600.000000, 168000.000000, 268000.000000
1103.855416, 268000.000000, 14700.000000, 168000.000000, 268000.000000
1103.876198, 268000.000000, 14800.000000, 168000.000000, 268000.000000
1103.896979, 268000.000000, 14900.000000, 168000.000000, 268000.000000
1103.917760, 268000.000000, 15000.000000, 168000.000000, 268000.000000
1103.938542, 268000.000000, 15100.000000, 168000.000000, 268000.000000
1103.959323, 268000.000000, 15200.000000, 168000.000000, 268000.000000
1103.980104, 268000.000000, 15300.000000, 168000.000000, 268000.000000
1104.000886, 268000.000000, 15400.000000, 168000.000000, 268000.000000
1104.021667, 268000.000000, 15500.000000, 168000.000000, 268000.000000
1104.042449, 268000.000000, 15600.000000, 168000.000000, 268000.000000
1104.063230, 268000.000000, 15700.000000, 168000.000000, 268000.000000
1104.084011, 268000.000000, 15800.000000, 168000.000000, 268000.000000
1104.104793, 268000.000000, 15900.000000, 168000.000000, 268000.000000
1104.125574, 268000.000000, 16000.000000, 168000.000000, 268000.000000
1104.146356, 268000.000000, 16100.000000, 168000.000000, 268000.000000
1104.167137, 268000.000000, 16200.000000, 168000.000000, 268000.000000
1104.187918, 268000.000000, 16300.000000, 168000.000000, 268000.000000
1104.208700, 268000.000000, 16400.000000, 168000.000000, 268000.000000
1104.229481, 268000.000000, 16500.000000, 168000.000000, 268000.000000
1104.250262, 268000.000000, 16600.000000, 168000.000000, 268000.000000
1104.271044, 268000.000000, 16700.000000, 168000.000000, 268000.000000
1104.291825, 268000.000000, 16800.000000, 168000.000000, 268000.000000
1104.312607, 268000.000000, 16900.000000, 168000.000000, 268000.000000
1104.333388, 268000.000000, 17000.000000, 168000.000000, 268000.000000
1104.354169, 268000.000000, 17100.000000, 168000.000000, 268000.000000
1104.374951, 268000.000000, 17200.000000, 168000.000000, 268000.000000
1104.395732, 268000.000000, 17300.000000, 168000.000000, 268000.000000
1104.416513, 268000.000000, 17400.000000, 168000.000000, 268000.000000
1104.437295, 268000.000000, 17500.000000, 168000.000000, 268000.000000
1104.458076, 268000.000000, 17600.000000, 168000.000000, 268000.000000
1104.478858, 268000.000000, 17700.000000, 168000.000000, 268000.000000
1104.499639, 268000.000000, 17800.000000, 168000.000000, 268000.000000
1104.520420, 268000.000000, 17900.000000, 168000.000000, 268000.000000
1104.541202, 268000.000000, 18000.000000, 168000.000000, 268000.000000
1104.561983, 268000.000000, 18100.000000, 168000.000000, 268000.000000
1104.582765, 268000.000000, 18200.000000, 168000.000000, 268000.000000
1104.603546, 268000.000000, 18300.000000, 168000.000000, 268000.000000
1104.624327, 268000.000000, 18400.000000, 168000.000000, 268000.000000
1104.645109, 268000.000000, 18500.000000, 168000.000000, 268000.000000
1104.665890, 268000.000000, 18600.000000, 168000.000000, 268000.000000
1104.686671, 268000.000000, 18700.000000, 168000.000000, 268000.000000
1104.707453, 268000.000000, 18800.000000, 168000.000000, 268000.000000
1104.728234, 268000.000000, 18900.000000, 168000.000000, 268000.000000
1104.749016, 268000.000000, 19000.000000, 168000.000000, 268000.000000
1104.769797, 268000.000000, 19100.000000, 168000.000000, 268000.000000
1104.790578, 268000.000000, 19200.000000, 168000.000000, 268000.000000
1104.811360, 268000.000000, 19300.000000, 168000.000000, 268000.000000
1104.832141, 268000.000000, 19400.000000, 168000.000000, 268000.000000
1104.852922, 268000.000000, 19500.000000, 168000.000000, 268000.000000
1104.873704, 268000.000000, 19600.000000, 168000.000000, 268000.000000
1104.894485, 268000.000000, 19700.000000, 168000.000000, 268000.000000
1104.915267, 268000.000000, 19800.000000, 168000.000000, 268000.000000
1104.936048, 268000.000000, 19900.000000, 168000.000000, 268000.000000
1104.956829, 268000.000000, 20000.000000, 168000.000000, 268000.000000
1104.977611, 268000.000000, 20100.000000, 168000.000000, 268000.000000
1104.998392, 268000.000000, 20200.000000, 168000.000000, 268000.000000
1105.019173, 268000.000000, 20300.000000, 168000.000000, 268000.000000
1105.039955, 268000.000000, 20400.000000, 168000.000000, 268000.000000
1105.060736, 268000.000000, 20500.000000, 168000.000000, 268000.000000
1105.081518, 268000.000000, 20600.000000, 168000.000000, 268000.000000
1105.102299, 268000.000000, 20700.000000, 168000.000000, 268000.000000
1105.123080, 268000.000000, 20800.000000, 168000.000000, 268000.000000
1105.143862, 268000.000000, 20900.000000, 168000.000000, 268000.000000
1105.164643, 268000.000000, 21000.000000, 168000.000000, 268000.000000
1105.185425, 268000.000000, 21100.000000, 168000.000000, 268000.000000
1105.206206, 268000.000000, 21200.000000, 168000.000000, 268000.000000
1105.226987, 268000.000000, 21300.000000, 168000.000000, 268000.000000
1105.247769, 268000.000000, 21400.000000, 168000.000000, 268000.000000
1105.268550, 268000.000000, 21500.000000, 168000.000000, 268000.000000
1105.289331, 268000.000000, 21600.000000, 168000.000000, 268000.000000
1105.310113, 268000.000000, 21700.000000, 168000.000000, 268000.000000
1105.330894, 268000.000000, 21800.000000, 168000.000000, 268000.000000
1105.351676, 268000.000000, 21900.000000, 168000.000000, 268000.000000
1105.372457, 268000.000000, 22000.000000, 168000.000000, 268000.000000
1105.393238, 268000.000000, 22100.000000, 168000.000000, 268000.000000
1105.414020, 268000.000000, 22200.000000, 168000.000000, 268000.000000
1105.434801, 268000.000000, 22300.000000, 168000.000000, 268000.000000
1105.455582, 268000.000000, 22400.000000, 168000.000000, 268000.000000
1105.476364, 268000.000000, 22500.000000, 168000.000000, 268000.000000
1105.497145, 268000.000000, 22600.000000, 168000.000000, 268000.000000
1105.517927, 268000.000000, 22700.000000, 168000.000000, 268000.000000
1105.538708, 268000.000000, 22800.000000, 168000.000000, 268000.000000
1105.559489, 268000.000000, 22900.000000, 168000.000000, 268000.000000
1105.580271, 268000.000000, 23000.000000, 168000.000000, 268000.000000
1105.601052, 268000.000000, 23100.000000, 168000.000000, 268000.000000
1105.621834, 268000.000000, 23200.000000, 168000.000000, 268000.000000
1105.642615, 268000.000000, 23300.000000, 168000.000000, 268000.000000
1105.663396, 268000.000000, 23400.000000, 168000.000000, 268000.000000
1105.669160, 268000.000000, 23500.000000, 168000.000000, 268000.000000
1105.669160, 268000.000000, 23500.000000, 168000.000000, 268000.000000
1105.684178, 268000.000000, 23500.000000, 168000.000000, 268000.000000
1105.704959, 268000.000000, 23600.000000, 168000.000000, 268000.000000
1105.725740, 268000.000000, 23700.000000, 168000.000000, 268000.000000
1105.746522, 268000.000000, 23800.000000, 168000.000000, 268000.000000
1105.767303, 268000.000000, 23900.000000, 168000.000000, 268000.000000
1105.788085, 268000.000000, 24000.000000, 168000.000000, 268000.000000
1105.808866, 268000.000000, 24100.000000, 168000.000000, 268000.000000
1105.829647, 268000.000000, 24200.000000, 168000.000000, 268000.000000
1105.850429, 268000.000000, 24300.000000, 168000.000000, 268000.000000
1105.871210, 268000.000000, 24400.000000, 168000.000000, 268000.000000
1105.891991, 268000.000000, 24500.000000, 168000.000000, 268000.000000
1105.912773, 268000.000000, 24600.000000, 168000.000000, 268000.000000
1105.933554, 268000.000000, 24700.000000, 168000.000000, 268000.000000
1105.954336, 268000.000000, 24800.000000, 168000.000000, 268000.000000
1105.975117, 268000.000000, 24900.000000, 168000.000000, 268000.000000
1105.995898, 268000.000000, 25000.000000, 168000.000000, 268000.000000
1106.016680, 268000.000000, 25100.000000, 168000.000000, 268000.000000
1106.037461, 268000.000000, 25200.000000, 168000.000000, 268000.000000
1106.058242, 268000.000000, 25300.000000, 168000.000000, 268000.000000
1106.079024, 268000.000000, 25400.000000, 168000.000000, 268000.000000
1106.099805, 268000.000000, 25500.000000, 168000.000000, 268000.000000
1106.120587, 268000.000000, 25600.000000, 168000.000000, 268000.000000
1106.141368, 268000.000000, 25700.000000, 168000.000000, 268000.000000
1106.162149, 268000.000000, 25800.000000, 168000.000000, 268000.000000
1106.182931, 268000.000000, 25900.000000, 168000.000000, 268000.000000
1106.203712, 268000.000000, 26000.000000, 168000.000000, 268000.000000
1106.224494, 268000.000000, 26100.000000, 168000.000000, 268000.000000
1106.245275, 268000.000000, 26200.000000, 168000.000000, 268000.000000
1106.266056, 268000.000000, 26300.000000, 168000.000000, 268000.000000
1106.286838, 268000.000000, 26400.000000, 168000.000000, 268000.000000
1106.307619, 268000.000000, 26500.000000, 168000.000000, 268000.000000
1106.328400, 268000.000000, 26600.000000, 168000.000000, 268000.000000
1106.349182, 268000.000000, 26700.000000, 168000.000000, 268000.000000
1106.369963, 268000.000000, 26800.000000, 168000.000000, 268000.000000
1106.390745, 268000.000000, 26900.000000, 168000.000000, 268000.000000
1106.411526, 268000.000000, 27000.000000, 168000.000000, 268000.000000
1106.432307, 268000.000000, 27100.000000, 168000.000000, 268000.000000
1106.453089, 268000.000000, 27200.000000, 168000.000000, 268000.000000
1106.473870, 268000.000000, 27300.000000, 168000.000000, 268000.000000
1106.494651, 268000.000000, 27400.000000, 168000.000000, 268000.000000
1106.515433, 268000.000000, 27500.000000, 168000.000000, 268000.000000
1106.536214, 268000.000000, 27600.000000, 168000.000000, 268000.000000
1106.556996, 268000.000000, 27700.000000, 168000.000000, 268000.000000
1106.577777, 268000.000000, 27800.000000, 168000.000000, 268000.000000
1106.598558, 268000.000000, 27900.000000, 168000.000000, 268000.000000
1106.619340, 268000.000000, 28000.000000, 168000.000000, 268000.000000
1106.640121, 268000.000000, 28100.000000, 168000.000000, 268000.000000
1106.660903, 268000.000000, 28200.000000, 168000.000000, 268000.000000
1106.681684, 268000.000000, 28300.000000, 168000.000000, 268000.000000
1106.702465, 268000.000000, 28400.000000, 168000.000000, 268000.000000
1106.723247, 268000.000000, 28500.000000, 168000.000000, 268000.000000
1106.744028, 268000.000000, 28600.000000, 168000.000000, 268000.000000
1106.764809, 268000.000000, 28700.000000, 168000.000000, 268000.000000
1106.785591, 268000.000000, 28800.000000, 168000.000000, 268000.000000
1106.806372, 268000.000000, 28900.000000, 168000.000000, 268000.000000
1106.827154, 268000.000000, 29000.000000, 168000.000000, 268000.000000
1106.847935, 268000.000000, 29100.000000, 168000.000000, 268000.000000
1106.868716, 268000.000000, 29200.000000, 168000.000000, 268000.000000
1106.889498, 268000.000000, 29300.000000, 168000.000000, 268000.000000
1106.910279, 268000.000000, 29400.000000, 168000.000000, 268000.000000
1106.931060, 268000.000000, 29500.000000, 168000.000000, 268000.000000
1106.951842, 268000.000000, 29600.000000, 168000.000000, 268000.000000
1106.972623, 268000.000000, 29700.000000, 168000.000000, 268000.000000
1106.993405, 268000.000000, 29800.000000, 168000.000000, 268000.000000
1107.014186, 268000.000000, 29900.000000, 168000.000000, 268000.000000
1107.034967, 268000.000000, 30000.000000, 168000.000000, 268000.000000
1107.055749, 268000.000000, 30100.000000, 168000.000000, 268000.000000
1107.076530, 268000.000000, 30200.000000, 168000.000000, 268000.000000
1107.097311, 268000.000000, 30300.000000, 168000.000000, 268000.000000
1107.118093, 268000.000000, 30400.000000, 168000.000000, 268000.000000
1107.138874, 268000.000000, 30500.000000, 168000.000000, 268000.000000
1107.159656, 268000.000000, 30600.000000, 168000.000000, 268000.000000
1107.180437, 268000.000000, 30700.000000, 168000.000000, 268000.000000
1107.201218, 268000.000000, 30800.000000, 168000.000000, 268000.000000
1107.222000, 268000.000000, 30900.000000, 168000.000000, 268000.000000
1107.242781, 268000.000000, 31000.000000, 168000.000000, 268000.000000
1107.263563, 268000.000000, 31100.000000, 168000.000000, 268000.000000
1107.284344, 268000.000000, 31200.000000, 168000.000000, 268000.000000
1107.305125, 268000.000000, 31300.000000, 168000.000000, 268000.000000
1107.325907, 268000.000000, 31400.000000, 168000.000000, 268000.000000
1107.346688, 268000.000000, 31500.000000, 168000.000000, 268000.000000
1107.367469, 268000.000000, 31600.000000, 168000.000000, 268000.000000
1107.388251, 268000.000000, 31700.000000, 168000.000000, 268000.000000
1107.409032, 268000.000000, 31800.000000, 168000.000000, 268000.000000
1107.429814, 268000.000000, 31900.000000, 168000.000000, 268000.000000
1107.450595, 268000.000000, 32000.000000, 168000.000000, 268000.000000
1107.471376, 268000.000000, 32100.000000, 168000.000000, 268000.000000
1107.492158, 268000.000000, 32200.000000, 168000.000000, 268000.000000
1107.512939, 268000.000000, 32300.000000, 168000.000000, 268000.000000
1107.533720, 268000.000000, 32400.000000, 168000.000000, 268000.000000
1107.554502, 268000.000000, 32500.000000, 168000.000000, 268000.000000
1107.575283, 268000.000000, 32600.000000, 168000.000000, 268000.000000
1107.596065, 268000.000000, 32700.000000, 168000.000000, 268000.000000
1107.616846, 268000.000000, 32800.000000, 168000.000000, 268000.000000
1107.637627, 268000.000000, 32900.000000, 168000.000000, 268000.000000
1107.658409, 268000.000000, 33000.000000, 168000.000000, 268000.000000
1107.679190, 268000.000000, 33100.000000, 168000.000000, 268000.000000
1107.699971, 268000.000000, 33200.000000, 168000.000000, 268000.000000
1107.720753, 268000.000000, 33300.000000, 168000.000000, 268000.000000
1107.741534, 268000.000000, 33400.000000, 168000.000000, 268000.000000
1107.762316, 268000.000000, 33500.000000, 168000.000000, 268000.000000
1107.783097, 268000.000000, 33600.000000, 168000.000000, 268000.000000
1107.803878, 268000.000000, 33700.000000, 168000.000000, 268000.000000
1107.824660, 268000.000000, 33800.000000, 168000.000000, 268000.000000
1107.845441, 268000.000000, 33900.000000, 168000.000000, 268000.000000
1107.866223, 268000.000000, 34000.000000, 168000.000000, 268000.000000
1107.887004, 268000.000000, 34100.000000, 168000.000000, 268000.000000
1107.907785, 268000.000000, 34200.000000, 168000.000000, 268000.000000
1107.928567, 268000.000000, 34300.000000, 168000.000000, 268000.000000
1107.949348, 268000.000000, 34400.000000, 168000.000000, 268000.000000
1107.970129, 268000.000000, 34500.000000, 168000.000000, 268000.000000
1107.990911, 268000.000000, 34600.000000, 168000.000000, 268000.000000
1108.011692, 268000.000000, 34700.000000, 168000.000000, 268000.000000
1108.032474, 268000.000000, 34800.000000, 168000.000000, 268000.000000
1108.053255, 268000.000000, 34900.000000, 168000.000000, 268000.000000
1108.074036, 268000.000000, 35000.000000, 168000.000000, 268000.000000
1108.094818, 268000.000000, 35100.000000, 168000.000000, 268000.000000
1108.115599, 268000.000000, 35200.000000, 168000.000000, 268000.000000
1108.136380, 268000.000000, 35300.000000, 168000.000000, 268000.000000
1108.157162, 268000.000000, 35400.000000, 168000.000000, 268000.000000
1108.177943, 268000.000000, 35500.000000, 168000.000000, 268000.000000
1108.198725, 268000.000000, 35600.000000, 168000.000000, 268000.000000
1108.219506, 268000.000000, 35700.000000, 168000.000000, 268000.000000
1108.240287, 268000.000000, 35800.000000, 168000.000000, 268000.000000
1108.261069, 268000.000000, 35900.000000, 168000.000000, 268000.000000
1108.281850, 268000.000000, 36000.000000, 168000.000000, 268000.000000
1108.302632, 268000.000000, 36100.000000, 168000.000000, 268000.000000
1108.323413, 268000.000000, 36200.000000, 168000.000000, 268000.000000
1108.344194, 268000.000000, 36300.000000, 168000.000000, 268000.000000
1108.364976, 268000.000000, 36400.000000, 168000.000000, 268000.000000
1108.385757, 268000.000000, 36500.000000, 168000.000000, 268000.000000
1108.406538, 268000.000000, 36600.000000, 168000.000000, 268000.000000
1108.427320, 268000.000000, 36700.000000, 168000.000000, 268000.000000
1108.448101, 268000.000000, 36800.000000, 168000.000000, 268000.000000
1108.468883, 268000.000000, 36900.000000, 168000.000000, 268000.000000
1108.489664, 268000.000000, 37000.000000, 168000.000000, 268000.000000
1108.510445, 268000.000000, 37100.000000, 168000.000000, 268000.000000
1108.531227, 268000.000000, 37200.000000, 168000.000000, 268000.000000
1108.552008, 268000.000000, 37300.000000, 168000.000000, 268000.000000
1108.572789, 268000.000000, 37400.000000, 168000.000000, 268000.000000
1108.593571, 268000.000000, 37500.000000, 168000.000000, 268000.000000
1108.614352, 268000.000000, 37600.000000, 168000.000000, 268000.000000
1108.635134, 268000.000000, 37700.000000, 168000.000000, 268000.000000
1108.655915, 268000.000000, 37800.000000, 168000.000000, 268000.000000
1108.676696, 268000.000000, 37900.000000, 168000.000000, 268000.000000
1108.697478, 268000.000000, 38000.000000, 168000.000000, 268000.000000
1108.718259, 268000.000000, 38100.000000, 168000.000000, 268000.000000
1108.739040, 268000.000000, 38200.000000, 168000.000000, 268000.000000
1108.759822, 268000.000000, 38300.000000, 168000.000000, 268000.000000
1108.780603, 268000.000000, 38400.000000, 168000.000000, 268000.000000
1108.801385, 268000.000000, 38500.000000, 168000.000000, 268000.000000
1108.822166, 268000.000000, 38600.000000, 168000.000000, 268000.000000
1108.842947, 268000.000000, 38700.000000, 168000.000000, 268000.000000
1108.863729, 268000.000000, 38800.000000, 168000.000000, 268000.000000
1108.884510, 268000.000000, 38900.000000, 168000.000000, 268000.000000
1108.905292, 268000.000000, 39000.000000, 168000.000000, 268000.000000
1108.926073, 268000.000000, 39100.000000, 168000.000000, 268000.000000
1108.946854, 268000.000000, 39200.000000, 168000.000000, 268000.000000
1108.967636, 268000.000000, 39300.000000, 168000.000000, 268000.000000
1108.988417, 268000.000000, 39400.000000, 168000.000000, 268000.000000
1109.009198, 268000.000000, 39500.000000, 168000.000000, 268000.000000
1109.029980, 268000.000000, 39600.000000, 168000.000000, 268000.000000
1109.050761, 268000.000000, 39700.000000, 168000.000000, 268000.000000
1109.071543, 268000.000000, 39800.000000, 168000.000000, 268000.000000
1109.092324, 268000.000000, 39900.000000, 168000.000000, 268000.000000
1109.113105, 268000.000000, 40000.000000, 168000.000000, 268000.000000
1109.133887, 268000.000000, 40100.000000, 168000.000000, 268000.000000
1109.154668, 268000.000000, 40200.000000, 168000.000000, 268000.000000
1109.175449, 268000.000000, 40300.000000, 168000.000000, 268000.000000
1109.196231, 268000.000000, 40400.000000, 168000.000000, 268000.000000
1109.217012, 268000.000000, 40500.000000, 168000.000000, 268000.000000
1109.237794, 268000.000000, 40600.000000, 168000.000000, 268000.000000
1109.258575, 268000.000000, 40700.000000, 168000.000000, 268000.000000
1109.279356, 268000.000000, 40800.000000, 168000.000000, 268000.000000
1109.300138, 268000.000000, 40900.000000, 168000.000000, 268000.000000
1109.320919, 268000.000000, 41000.000000, 168000.000000, 268000.000000
1109.341701, 268000.000000, 41100.000000, 168000.000000, 268000.000000
1109.362482, 268000.000000, 41200.000000, 168000.000000, 268000.000000
1109.383263, 268000.000000, 41300.000000, 168000.000000, 268000.000000
1109.404045, 268000.000000, 41400.000000, 168000.000000, 268000.000000
1109.424826, 268000.000000, 41500.000000, 168000.000000, 268000.000000
1109.445607, 268000.000000, 41600.000000, 168000.000000, 268000.000000
1109.466389, 268000.000000, 41700.000000, 168000.000000, 268000.000000
1109.487170, 268000.000000, 41800.000000, 168000.000000, 268000.000000
1109.507952, 268000.000000, 41900.000000, 168000.000000, 268000.000000
1109.528733, 268000.000000, 42000.000000, 168000.000000, 268000.000000
1109.549514, 268000.000000, 42100.000000, 168000.000000, 268000.000000
1109.570296, 268000.000000, 42200.000000, 168000.000000, 268000.000000
1109.591077, 268000.000000, 42300.000000, 168000.000000, 268000.000000
1109.611858, 268000.000000, 42400.000000, 168000.000000, 268000.000000
1109.632640, 268000.000000, 42500.000000, 168000.000000, 268000.000000
1109.653421, 268000.000000, 42600.000000, 168000.000000, 268000.000000
1109.674203, 268000.000000, 42700.000000, 168000.000000, 268000.000000
1109.694984, 268000.000000, 42800.000000, 168000.000000, 268000.000000
1109.715765, 268000.000000, 42900.000000, 168000.000000, 268000.000000
1109.736547, 268000.000000, 43000.000000, 168000.000000, 268000.000000
1109.757328, 268000.000000, 43100.000000, 168000.000000, 268000.000000
1109.778109, 268000.000000, 43200.000000, 168000.000000, 268000.000000
1109.798891, 268000.000000, 43300.000000, 168000.000000, 268000.000000
1109.819672, 268000.000000, 43400.000000, 168000.000000, 268000.000000
1109.840454, 268000.000000, 43500.000000, 168000.000000, 268000.000000
1109.861235, 268000.000000, 43600.000000, 168000.000000, 268000.000000
1109.882016, 268000.000000, 43700.000000, 168000.000000, 268000.000000
1109.902798, 268000.000000, 43800.000000, 168000.000000, 268000.000000
1109.923579, 268000.000000, 43900.000000, 168000.000000, 268000.000000
1109.944361, 268000.000000, 44000.000000, 168000.000000, 268000.000000
1109.965142, 268000.000000, 44100.000000, 168000.000000, 268000.000000
1109.985923, 268000.000000, 44200.000000, 168000.000000, 268000.000000
1110.006705, 268000.000000, 44300.000000, 168000.000000, 268000.000000
1110.027486, 268000.000000, 44400.000000, 168000.000000, 268000.000000
1110.048267, 268000.000000, 44500.000000, 168000.000000, 268000.000000
1110.069049, 268000.000000, 44600.000000, 168000.000000, 268000.000000
1110.089830, 268000.000000, 44700.000000, 168000.000000, 268000.000000
1110.110612, 268000.000000, 44800.000000, 168000.000000, 268000.000000
1110.131393, 268000.000000, 44900.000000, 168000.000000, 268000.000000
1110.152174, 268000.000000, 45000.000000, 168000.000000, 268000.000000
1110.172956, 268000.000000, 45100.000000, 168000.000000, 268000.000000
1110.193737, 268000.000000, 45200.000000, 168000.000000, 268000.000000
1110.214518, 268000.000000, 45300.000000, 168000.000000, 268000.000000
1110.235300, 268000.000000, 45400.000000, 168000.000000, 268000.000000
1110.256081, 268000.000000, 45500.000000, 168000.000000, 268000.000000
1110.276863, 268000.000000, 45600.000000, 168000.000000, 268000.000000
1110.297644, 268000.000000, 45700.000000, 168000.000000, 268000.000000
1110.318425, 268000.000000, 45800.000000, 168000.000000, 268000.000000
1110.339207, 268000.000000, 45900.000000, 168000.000000, 268000.000000
1110.359988, 268000.000000, 46000.000000, 168000.000000, 268000.000000
1110.380770, 268000.000000, 46100.000000, 168000.000000, 268000.000000
1110.401551, 268000.000000, 46200.000000, 168000.000000, 268000.000000
1110.422332, 268000.000000, 46300.000000, 168000.000000, 268000.000000
1110.443114, 268000.000000, 46400.000000, 168000.000000, 268000.000000
1110.463895, 268000.000000, 46500.000000, 168000.000000, 268000.000000
1110.484676, 268000.000000, 46600.000000, 168000.000000, 268000.000000
1110.505458, 268000.000000, 46700.000000, 168000.000000, 268000.000000
1110.526239, 268000.000000, 46800.000000, 168000.000000, 268000.000000
1110.547021, 268000.000000, 46900.000000, 168000.000000, 268000.000000
1110.567802, 268000.000000, 47000.000000, 168000.000000, 268000.000000
1110.588583, 268000.000000, 47100.000000, 168000.000000, 268000.000000
1110.609365, 268000.000000, 47200.000000, 168000.000000, 268000.000000
1110.630146, 268000.000000, 47300.000000, 168000.000000, 268000.000000
1110.650927, 268000.000000, 47400.000000, 168000.000000, 268000.000000
1110.669160, 268000.000000, 47500.000000, 168000.000000, 268000.000000
1110.669160, 268000.000000, 47500.000000, 168000.000000, 268000.000000
1110.671709, 268000.000000, 47500.000000, 168000.000000, 268000.000000
1110.692490, 268000.000000, 47600.000000, 168000.000000, 268000.000000
1110.713272, 268000.000000, 47700.000000, 168000.000000, 268000.000000
1110.734053, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1110.754834, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1110.775616, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1110.775616, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1110.990669, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1111.011451, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1111.011451, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1111.226505, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1111.247286, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1111.247286, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1111.462340, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1111.483121, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1111.483121, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1111.698175, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1111.718956, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1111.718956, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1111.934010, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1111.954791, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1111.954791, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1112.169845, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1112.190627, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1112.190627, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1112.405680, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1112.426462, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1112.426462, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1112.641515, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1112.662297, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1112.662297, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1112.877351, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1112.898132, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1112.898132, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1113.113186, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1113.133967, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1113.133967, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1113.349021, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1113.369802, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1113.369802, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1113.584856, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1113.605637, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1113.605637, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1113.820691, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1113.841473, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1113.841473, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1114.056526, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1114.077308, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1114.077308, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1114.292361, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1114.313143, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1114.313143, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1114.528197, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1114.548978, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1114.548978, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1114.764032, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1114.784813, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1114.784813, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1114.999867, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1115.020648, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1115.020648, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1115.235702, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1115.256483, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1115.256483, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1115.471537, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1115.492319, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1115.492319, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1115.669160, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1115.669160, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1115.707372, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1115.728154, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1115.728154, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1115.943207, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1115.963989, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1115.963989, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1116.179043, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1116.199824, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1116.199824, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1116.414878, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1116.435659, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1116.435659, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1116.650713, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1116.671494, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1116.671494, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1116.886548, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1116.907329, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1116.907329, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1117.122383, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1117.143165, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1117.143165, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1117.358218, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1117.379000, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1117.379000, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1117.594053, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1117.614835, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1117.614835, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1117.829889, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1117.850670, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1117.850670, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1118.065724, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1118.086505, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1118.086505, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1118.301559, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1118.322340, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1118.322340, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1118.537394, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1118.558175, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1118.558175, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1118.773229, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1118.794011, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1118.794011, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1119.009064, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1119.029846, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1119.029846, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1119.244900, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1119.265681, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1119.265681, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1119.480735, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1119.501516, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1119.501516, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1119.716570, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1119.737351, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1119.737351, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1119.952405, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1119.973186, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1119.973186, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1120.188240, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1120.209021, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1120.209021, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1120.424075, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1120.444857, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1120.444857, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1120.659910, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1120.669160, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1120.669160, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1120.680692, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1120.680692, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1120.895746, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1120.916527, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1120.916527, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1121.131581, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1121.152362, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1121.152362, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1121.367416, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1121.388197, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1121.388197, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1121.603251, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1121.624032, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1121.624032, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1121.839086, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1121.859867, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1121.859867, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1122.074921, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1122.095703, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1122.095703, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1122.310756, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1122.331538, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1122.331538, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1122.546592, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1122.567373, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1122.567373, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1122.782427, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1122.803208, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1122.803208, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1123.018262, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1123.039043, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1123.039043, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1123.254097, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1123.274878, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1123.274878, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1123.489932, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1123.510713, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1123.510713, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1123.725767, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1123.746549, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1123.746549, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1123.961602, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1123.982384, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1123.982384, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1124.197438, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1124.218219, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1124.218219, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1124.433273, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1124.454054, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1124.454054, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1124.669108, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1124.689889, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1124.689889, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1124.904943, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1124.925724, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1124.925724, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1125.140778, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1125.161559, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1125.161559, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1125.376613, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1125.397395, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1125.397395, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1125.612448, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1125.633230, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1125.633230, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1125.669160, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1125.669160, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1125.848284, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1125.869065, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1125.869065, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1126.084119, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1126.104900, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1126.104900, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1126.319954, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1126.340735, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1126.340735, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1126.555789, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1126.576570, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1126.576570, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1126.791624, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1126.812405, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1126.812405, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1127.027459, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1127.048241, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1127.048241, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1127.263294, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1127.284076, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1127.284076, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1127.499130, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1127.519911, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1127.519911, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1127.734965, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1127.755746, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1127.755746, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1127.970800, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1127.991581, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1127.991581, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1128.206635, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1128.227416, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1128.227416, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1128.442470, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1128.463251, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1128.463251, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1128.678305, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1128.699087, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1128.699087, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1128.914140, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1128.934922, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1128.934922, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1129.149976, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1129.170757, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1129.170757, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1129.385811, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1129.406592, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1129.406592, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1129.621646, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1129.642427, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1129.642427, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1129.857481, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1129.878262, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1129.878262, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1130.093316, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1130.114097, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1130.114097, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1130.329151, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1130.349933, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1130.349933, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1130.564986, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1130.585768, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1130.585768, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1130.669160, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1130.669160, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1130.800822, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1130.821603, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1130.821603, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1131.036657, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1131.057438, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1131.057438, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1131.272492, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1131.293273, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1131.293273, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1131.508327, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1131.529108, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1131.529108, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1131.744162, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1131.764943, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1131.764943, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1131.979997, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1132.000779, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1132.000779, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1132.215832, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1132.236614, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1132.236614, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1132.451668, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1132.472449, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1132.472449, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1132.687503, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1132.708284, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1132.708284, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1132.923338, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1132.944119, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1132.944119, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1133.159173, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1133.179954, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1133.179954, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1133.395008, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1133.415789, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1133.415789, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1133.630843, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1133.651625, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1133.651625, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1133.866678, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1133.887460, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1133.887460, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1134.102514, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1134.123295, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1134.123295, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1134.338349, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1134.359130, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1134.359130, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1134.574184, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1134.594965, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1134.594965, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1134.810019, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1134.830800, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1134.830800, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1135.045854, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1135.066635, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1135.066635, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1135.281689, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1135.302471, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1135.302471, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1135.517524, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1135.538306, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1135.538306, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1135.669160, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1135.837560, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1135.858341, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1135.858341, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1136.288448, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1136.309230, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1136.330011, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1136.330011, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1136.760119, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1136.780900, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1136.801682, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1136.801682, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1137.231789, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1137.252570, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1137.273352, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1137.294133, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1137.294133, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1137.724241, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1137.745022, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1137.765803, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1137.765803, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1138.195911, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1138.216692, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1138.237474, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1138.237474, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1138.667581, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1138.688363, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1138.709144, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1138.709144, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1139.139252, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1139.160033, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1139.180814, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1139.180814, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1139.610922, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1139.631703, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1139.652485, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1139.673266, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1139.673266, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1140.103374, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1140.124155, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1140.144936, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1140.144936, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1140.575044, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1140.595825, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1140.616607, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1140.616607, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1141.046714, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1141.067495, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1141.088277, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1141.088277, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1141.518384, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1141.539166, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1141.559947, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1141.580729, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1141.580729, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1142.010836, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1142.031617, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1142.052399, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1142.052399, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1142.482506, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1142.503288, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1142.524069, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1142.524069, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1142.954177, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1142.974958, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1142.995739, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1142.995739, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1143.425847, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1143.446628, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1143.467410, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1143.467410, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1143.897517, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1143.918299, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1143.939080, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1143.959861, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1143.959861, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1144.389969, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1144.410750, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1144.431532, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1144.431532, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1144.861639, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1144.882421, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1144.903202, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1144.903202, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1145.333309, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1145.354091, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1145.374872, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1145.374872, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1145.804980, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1145.825761, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1145.846543, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1145.846543, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1146.276650, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1146.297431, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1146.318213, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1146.338994, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1146.338994, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1146.769102, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1146.789883, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1146.810664, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1146.810664, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1147.240772, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1147.261553, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1147.282335, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1147.282335, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1147.712442, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1147.733224, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1147.754005, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1147.754005, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1148.184113, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1148.204894, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1148.225675, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1148.225675, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1148.655783, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1148.676564, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1148.697346, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1148.718127, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1148.718127, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1149.148235, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1149.169016, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1149.189797, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1149.189797, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1149.619905, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1149.640686, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1149.661468, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1149.661468, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1150.091575, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1150.112356, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1150.133138, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1150.133138, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1150.563245, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1150.584027, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1150.604808, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1150.625590, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1150.625590, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1151.055697, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1151.076478, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1151.097260, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1151.097260, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1151.527367, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1151.548149, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1151.568930, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1151.568930, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1151.999038, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1152.019819, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1152.040600, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1152.040600, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1152.470708, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1152.491489, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1152.512271, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1152.512271, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1152.942378, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1152.963160, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1152.983941, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1153.004722, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1153.004722, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1153.434830, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1153.455611, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1153.476393, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1153.476393, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1153.906500, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1153.927282, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1153.948063, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1153.948063, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1154.378170, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1154.398952, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1154.419733, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1154.419733, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1154.849841, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1154.870622, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1154.891403, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1154.891403, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1155.321511, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1155.342292, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1155.363074, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1155.383855, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1155.383855, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1155.813963, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1155.834744, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1155.855525, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1155.855525, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1156.285633, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1156.306414, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1156.327196, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1156.327196, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1156.757303, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1156.778085, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1156.798866, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1156.798866, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1157.228974, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1157.249755, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1157.270536, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1157.291318, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1157.291318, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1157.721425, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1157.742207, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1157.762988, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1157.762988, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1158.193095, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1158.213877, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1158.234658, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1158.234658, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1158.664766, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1158.685547, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1158.706329, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1158.706329, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1159.136436, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1159.157217, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1159.177999, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1159.177999, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1159.608106, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1159.628888, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1159.649669, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1159.670450, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1159.670450, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1160.100558, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1160.121339, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1160.142121, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1160.142121, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1160.572228, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1160.593010, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1160.613791, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1160.613791, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1161.043899, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1161.064680, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1161.085461, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1161.085461, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1161.515569, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1161.536350, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1161.557132, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1161.557132, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1161.987239, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1162.008021, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1162.028802, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1162.049583, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1162.049583, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1162.479691, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1162.500472, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1162.521254, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1162.521254, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1162.951361, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1162.972142, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1162.992924, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1162.992924, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1163.423031, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1163.443813, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1163.464594, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1163.464594, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1163.894702, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1163.915483, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1163.936264, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1163.957046, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1163.957046, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1164.387153, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1164.407935, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1164.428716, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1164.428716, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1164.858824, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1164.879605, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1164.900386, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1164.900386, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1165.330494, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1165.351275, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1165.372057, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1165.372057, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1165.802164, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1165.822946, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1165.843727, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1165.843727, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1166.273834, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1166.294616, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1166.315397, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1166.336179, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1166.336179, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1166.766286, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1166.787068, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1166.807849, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1166.807849, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1167.237956, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1167.258738, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1167.279519, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1167.279519, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1167.709627, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1167.730408, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1167.751189, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1167.751189, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1168.181297, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1168.202078, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1168.222860, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1168.222860, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1168.652967, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1168.673749, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1168.694530, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1168.715311, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1168.715311, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1169.145419, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1169.166200, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1169.186982, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1169.186982, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1169.617089, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1169.637871, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1169.658652, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1169.658652, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1170.088760, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1170.109541, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1170.130322, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1170.130322, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1170.560430, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1170.581211, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1170.601993, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1170.622774, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1170.622774, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1171.052881, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1171.073663, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1171.094444, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1171.094444, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1171.524552, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1171.545333, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1171.566115, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1171.566115, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1171.996222, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1172.017003, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1172.037785, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1172.037785, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1172.467892, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1172.488674, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1172.509455, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1172.509455, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1172.939563, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1172.960344, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1172.981125, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1173.001907, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1173.001907, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1173.432014, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1173.452796, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1173.473577, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1173.473577, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1173.903685, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1173.924466, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1173.945247, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1173.945247, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1174.375355, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1174.396136, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1174.416918, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1174.416918, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1174.847025, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1174.867807, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1174.888588, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1174.888588, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1175.318695, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1175.339477, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1175.360258, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1175.381040, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1175.381040, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1175.811147, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1175.831928, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1175.852710, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1175.852710, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1176.282817, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1176.303599, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1176.324380, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1176.324380, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1176.754488, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1176.775269, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1176.796050, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1176.796050, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1177.226158, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1177.246939, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1177.267721, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1177.288502, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1177.288502, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1177.718610, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1177.739391, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1177.760172, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1177.760172, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1178.190280, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1178.211061, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1178.231843, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1178.231843, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1178.661950, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1178.682732, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1178.703513, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1178.703513, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1179.133620, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1179.154402, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1179.175183, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1179.175183, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1179.605291, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1179.626072, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1179.646854, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1179.667635, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1179.667635, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1180.097742, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1180.118524, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1180.139305, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1180.139305, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1180.569413, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1180.590194, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1180.610975, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1180.610975, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1181.041083, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1181.061864, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1181.082646, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1181.082646, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1181.512753, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1181.533535, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1181.554316, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1181.554316, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1181.984424, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1182.005205, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1182.025986, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1182.046768, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1182.046768, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1182.476875, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1182.497657, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1182.518438, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1182.518438, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1182.948546, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1182.969327, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1182.990108, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1182.990108, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1183.420216, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1183.440997, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1183.461779, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1183.461779, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1183.891886, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1183.912667, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1183.933449, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1183.954230, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1183.954230, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1184.384338, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1184.405119, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1184.425901, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1184.425901, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1184.856008, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1184.876789, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1184.897571, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1184.897571, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1185.327678, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1185.348460, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1185.369241, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1185.369241, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1185.799349, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1185.820130, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1185.840911, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1185.840911, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1186.271019, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1186.291800, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1186.312582, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1186.333363, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1186.333363, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1186.763471, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1186.784252, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1186.805033, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1186.805033, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1187.235141, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1187.255922, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1187.276704, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1187.276704, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1187.706811, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1187.727593, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1187.748374, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1187.748374, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1188.178481, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1188.199263, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1188.220044, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1188.220044, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1188.650152, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1188.670933, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1188.691714, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1188.712496, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1188.712496, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1189.142603, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1189.163385, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1189.184166, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1189.184166, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1189.614274, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1189.635055, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1189.655836, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1189.655836, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1190.085944, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1190.106725, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1190.127507, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1190.127507, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1190.557614, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1190.578396, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1190.599177, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1190.619958, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1190.619958, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1191.050066, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1191.070847, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1191.091629, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1191.091629, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1191.521736, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1191.542518, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1191.563299, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1191.563299, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1191.993406, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1192.014188, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1192.034969, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1192.034969, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1192.465077, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1192.485858, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1192.506640, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1192.506640, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1192.936747, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1192.957528, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1192.978310, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1192.999091, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1192.999091, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1193.429199, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1193.449980, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1193.470761, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1193.470761, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1193.900869, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1193.921650, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1193.942432, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1193.942432, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1194.372539, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1194.393321, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1194.414102, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1194.414102, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1194.844210, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1194.864991, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1194.885772, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1194.885772, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1195.315880, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1195.336661, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1195.357443, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1195.378224, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1195.378224, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1195.808332, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1195.829113, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1195.849894, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1195.849894, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1196.280002, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1196.300783, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1196.321565, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1196.321565, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1196.751672, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1196.772453, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1196.793235, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1196.793235, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1197.223342, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1197.244124, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1197.264905, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1197.285687, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1197.285687, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1197.715794, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1197.736575, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1197.757357, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1197.757357, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1198.187464, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1198.208246, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1198.229027, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1198.229027, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1198.659135, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1198.679916, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1198.700697, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1198.700697, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1199.130805, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1199.151586, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1199.172368, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1199.172368, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1199.602475, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1199.623257, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1199.644038, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1199.664819, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1199.664819, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1200.094927, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1200.115708, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1200.136490, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1200.136490, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1200.566597, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1200.587379, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1200.608160, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1200.608160, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1201.038267, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1201.059049, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1201.079830, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1201.079830, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1201.509938, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1201.530719, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1201.551500, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1201.551500, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1201.981608, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1202.002389, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1202.023171, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1202.043952, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1202.043952, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1202.474060, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1202.494841, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1202.515622, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1202.515622, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1202.945730, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1202.966511, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1202.987293, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1202.987293, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1203.417400, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1203.438182, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1203.458963, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1203.458963, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1203.889071, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1203.909852, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1203.930633, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1203.951415, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1203.951415, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1204.381522, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1204.402304, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1204.423085, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1204.423085, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1204.853192, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1204.873974, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1204.894755, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1204.894755, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1205.324863, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1205.345644, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1205.366426, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1205.366426, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1205.796533, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1205.817314, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1205.838096, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1205.838096, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1206.268203, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1206.288985, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1206.309766, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1206.330547, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1206.330547, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1206.760655, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1206.781436, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1206.802218, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1206.802218, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1207.232325, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1207.253107, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1207.273888, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1207.273888, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1207.703996, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1207.724777, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1207.745558, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1207.745558, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1208.175666, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1208.196447, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1208.217229, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1208.217229, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1208.647336, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1208.668118, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1208.688899, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1208.709680, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1208.709680, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1209.139788, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1209.160569, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1209.181351, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1209.181351, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1209.611458, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1209.632239, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1209.653021, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1209.653021, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1210.083128, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1210.103910, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1210.124691, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1210.124691, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1210.554799, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1210.575580, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1210.596361, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1210.617143, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1210.617143, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1211.047250, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1211.068032, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1211.088813, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1211.088813, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1211.518921, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1211.539702, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1211.560483, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1211.560483, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1211.990591, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1212.011372, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1212.032154, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1212.032154, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1212.462261, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1212.483043, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1212.503824, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1212.503824, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1212.933932, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1212.954713, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1212.975494, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1212.996276, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1212.996276, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1213.426383, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1213.447165, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1213.467946, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1213.467946, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1213.898053, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1213.918835, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1213.939616, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1213.939616, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1214.369724, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1214.390505, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1214.411287, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1214.411287, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1214.841394, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1214.862175, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1214.882957, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1214.882957, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1215.313064, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1215.333846, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1215.354627, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1215.375408, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1215.375408, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1215.805516, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1215.826297, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1215.847079, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1215.847079, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1216.277186, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1216.297968, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1216.318749, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1216.318749, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1216.748857, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1216.769638, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1216.790419, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1216.790419, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1217.220527, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1217.241308, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1217.262090, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1217.282871, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1217.282871, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1217.712979, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1217.733760, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1217.754541, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1217.754541, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1218.184649, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1218.205430, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1218.226212, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1218.226212, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1218.656319, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1218.677100, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1218.697882, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1218.697882, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1219.127989, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1219.148771, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1219.169552, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1219.169552, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1219.599660, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1219.620441, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1219.641222, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1219.662004, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1219.662004, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1220.092111, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1220.112893, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1220.133674, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1220.133674, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1220.563782, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1220.584563, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1220.605344, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1220.605344, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1221.035452, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1221.056233, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1221.077015, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1221.077015, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1221.507122, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1221.527904, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1221.548685, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1221.548685, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1221.978792, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1221.999574, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1222.020355, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1222.041137, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1222.041137, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1222.471244, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1222.492026, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1222.512807, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1222.512807, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1222.942914, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1222.963696, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1222.984477, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1222.984477, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1223.414585, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1223.435366, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1223.456147, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1223.456147, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1223.886255, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1223.907036, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1223.927818, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1223.948599, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1223.948599, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1224.378707, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1224.399488, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1224.420269, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1224.420269, 268000.000000, 48000.000000, 168000.000000, 268000.000000
1224.850377, 268000.000000, 47800.000000, 168000.000000, 268000.000000
1224.871158, 268000.000000, 47900.000000, 168000.000000, 268000.000000
1224.891940, 268000.000000, 48000.000000, 168000.000000, 268000.000000


==> result/single/wrench/pagecache/100gb_sim_time.csv <==
type, start, end
read, 0.000000, 215.053763
write, 370.053763, 494.067519
read, 494.067519, 514.848899
write, 669.848899, 794.034806
read, 794.034806, 945.800553
write, 1100.800553, 1224.891940


==> result/single/wrench/pagecache/20gb_sim_mem.csv <==
time, total_mem, dirty, cache, used_mem
0.000000, 268000.000000, 0.000000, 0.000000, 0.000000
0.000000, 268000.000000, 0.000000, 0.000000, 0.000000
0.000000, 268000.000000, 0.000000, 0.000000, 0.000000
5.000000, 268000.000000, 0.000000, 2400.000000, 4700.000000
5.000000, 268000.000000, 0.000000, 2400.000000, 4700.000000
10.000000, 268000.000000, 0.000000, 4700.000000, 9300.000000
10.000000, 268000.000000, 0.000000, 4700.000000, 9300.000000
15.000000, 268000.000000, 0.000000, 7000.000000, 13900.000000
15.000000, 268000.000000, 0.000000, 7000.000000, 13900.000000
20.000000, 268000.000000, 0.000000, 9300.000000, 18500.000000
20.000000, 268000.000000, 0.000000, 9300.000000, 18500.000000
25.000000, 268000.000000, 0.000000, 11700.000000, 23300.000000
25.000000, 268000.000000, 0.000000, 11700.000000, 23300.000000
30.000000, 268000.000000, 0.000000, 14000.000000, 27900.000000
30.000000, 268000.000000, 0.000000, 14000.000000, 27900.000000
35.000000, 268000.000000, 0.000000, 16300.000000, 32500.000000
35.000000, 268000.000000, 0.000000, 16300.000000, 32500.000000
40.000000, 268000.000000, 0.000000, 18600.000000, 37100.000000
40.000000, 268000.000000, 0.000000, 18600.000000, 37100.000000
43.010753, 268000.000000, 0.000000, 20000.000000, 40000.000000
45.000000, 268000.000000, 0.000000, 20000.000000, 40000.000000
45.000000, 268000.000000, 0.000000, 20000.000000, 40000.000000
50.000000, 268000.000000, 0.000000, 20000.000000, 40000.000000
50.000000, 268000.000000, 0.000000, 20000.000000, 40000.000000
55.000000, 268000.000000, 0.000000, 20000.000000, 40000.000000
55.000000, 268000.000000, 0.000000, 20000.000000, 40000.000000
60.000000, 268000.000000, 0.000000, 20000.000000, 40000.000000
60.000000, 268000.000000, 0.000000, 20000.000000, 40000.000000
65.000000, 268000.000000, 0.000000, 20000.000000, 40000.000000
65.000000, 268000.000000, 0.000000, 20000.000000, 40000.000000
70.000000, 268000.000000, 0.000000, 20000.000000, 40000.000000
70.000000, 268000.000000, 0.000000, 20000.000000, 40000.000000
71.010753, 268000.000000, 0.000000, 20000.000000, 40000.000000
71.031534, 268000.000000, 100.000000, 20100.000000, 40100.000000
71.052315, 268000.000000, 200.000000, 20200.000000, 40200.000000
71.073097, 268000.000000, 300.000000, 20300.000000, 40300.000000
71.093878, 268000.000000, 400.000000, 20400.000000, 40400.000000
71.114660, 268000.000000, 500.000000, 20500.000000, 40500.000000
71.135441, 268000.000000, 600.000000, 20600.000000, 40600.000000
71.156222, 268000.000000, 700.000000, 20700.000000, 40700.000000
71.177004, 268000.000000, 800.000000, 20800.000000, 40800.000000
71.197785, 268000.000000, 900.000000, 20900.000000, 40900.000000
71.218566, 268000.000000, 1000.000000, 21000.000000, 41000.000000
71.239348, 268000.000000, 1100.000000, 21100.000000, 41100.000000
71.260129, 268000.000000, 1200.000000, 21200.000000, 41200.000000
71.280911, 268000.000000, 1300.000000, 21300.000000, 41300.000000
71.301692, 268000.000000, 1400.000000, 21400.000000, 41400.000000
71.322473, 268000.000000, 1500.000000, 21500.000000, 41500.000000
71.343255, 268000.000000, 1600.000000, 21600.000000, 41600.000000
71.364036, 268000.000000, 1700.000000, 21700.000000, 41700.000000
71.384818, 268000.000000, 1800.000000, 21800.000000, 41800.000000
71.405599, 268000.000000, 1900.000000, 21900.000000, 41900.000000
71.426380, 268000.000000, 2000.000000, 22000.000000, 42000.000000
71.447162, 268000.000000, 2100.000000, 22100.000000, 42100.000000
71.467943, 268000.000000, 2200.000000, 22200.000000, 42200.000000
71.488724, 268000.000000, 2300.000000, 22300.000000, 42300.000000
71.509506, 268000.000000, 2400.000000, 22400.000000, 42400.000000
71.530287, 268000.000000, 2500.000000, 22500.000000, 42500.000000
71.551069, 268000.000000, 2600.000000, 22600.000000, 42600.000000
71.571850, 268000.000000, 2700.000000, 22700.000000, 42700.000000
71.592631, 268000.000000, 2800.000000, 22800.000000, 42800.000000
71.613413, 268000.000000, 2900.000000, 22900.000000, 42900.000000
71.634194, 268000.000000, 3000.000000, 23000.000000, 43000.000000
71.654975, 268000.000000, 3100.000000, 23100.000000, 43100.000000
71.675757, 268000.000000, 3200.000000, 23200.000000, 43200.000000
71.696538, 268000.000000, 3300.000000, 23300.000000, 43300.000000
71.717320, 268000.000000, 3400.000000, 23400.000000, 43400.000000
71.738101, 268000.000000, 3500.000000, 23500.000000, 43500.000000
71.758882, 268000.000000, 3600.000000, 23600.000000, 43600.000000
71.779664, 268000.000000, 3700.000000, 23700.000000, 43700.000000
71.800445, 268000.000000, 3800.000000, 23800.000000, 43800.000000
71.821227, 268000.000000, 3900.000000, 23900.000000, 43900.000000
71.842008, 268000.000000, 4000.000000, 24000.000000, 44000.000000
71.862789, 268000.000000, 4100.000000, 24100.000000, 44100.000000
71.883571, 268000.000000, 4200.000000, 24200.000000, 44200.000000
71.904352, 268000.000000, 4300.000000, 24300.000000, 44300.000000
71.925133, 268000.000000, 4400.000000, 24400.000000, 44400.000000
71.945915, 268000.000000, 4500.000000, 24500.000000, 44500.000000
71.966696, 268000.000000, 4600.000000, 24600.000000, 44600.000000
71.987478, 268000.000000, 4700.000000, 24700.000000, 44700.000000
72.008259, 268000.000000, 4800.000000, 24800.000000, 44800.000000
72.029040, 268000.000000, 4900.000000, 24900.000000, 44900.000000
72.049822, 268000.000000, 5000.000000, 25000.000000, 45000.000000
72.070603, 268000.000000, 5100.000000, 25100.000000, 45100.000000
72.091384, 268000.000000, 5200.000000, 25200.000000, 45200.000000
72.112166, 268000.000000, 5300.000000, 25300.000000, 45300.000000
72.132947, 268000.000000, 5400.000000, 25400.000000, 45400.000000
72.153729, 268000.000000, 5500.000000, 25500.000000, 45500.000000
72.174510, 268000.000000, 5600.000000, 25600.000000, 45600.000000
72.195291, 268000.000000, 5700.000000, 25700.000000, 45700.000000
72.216073, 268000.000000, 5800.000000, 25800.000000, 45800.000000
72.236854, 268000.000000, 5900.000000, 25900.000000, 45900.000000
72.257635, 268000.000000, 6000.000000, 26000.000000, 46000.000000
72.278417, 268000.000000, 6100.000000, 26100.000000, 46100.000000
72.299198, 268000.000000, 6200.000000, 26200.000000, 46200.000000
72.319980, 268000.000000, 6300.000000, 26300.000000, 46300.000000
72.340761, 268000.000000, 6400.000000, 26400.000000, 46400.000000
72.361542, 268000.000000, 6500.000000, 26500.000000, 46500.000000
72.382324, 268000.000000, 6600.000000, 26600.000000, 46600.000000
72.403105, 268000.000000, 6700.000000, 26700.000000, 46700.000000
72.423887, 268000.000000, 6800.000000, 26800.000000, 46800.000000
72.444668, 268000.000000, 6900.000000, 26900.000000, 46900.000000
72.465449, 268000.000000, 7000.000000, 27000.000000, 47000.000000
72.486231, 268000.000000, 7100.000000, 27100.000000, 47100.000000
72.507012, 268000.000000, 7200.000000, 27200.000000, 47200.000000
72.527793, 268000.000000, 7300.000000, 27300.000000, 47300.000000
72.548575, 268000.000000, 7400.000000, 27400.000000, 47400.000000
72.569356, 268000.000000, 7500.000000, 27500.000000, 47500.000000
72.590138, 268000.000000, 7600.000000, 27600.000000, 47600.000000
72.610919, 268000.000000, 7700.000000, 27700.000000, 47700.000000
72.631700, 268000.000000, 7800.000000, 27800.000000, 47800.000000
72.652482, 268000.000000, 7900.000000, 27900.000000, 47900.000000
72.673263, 268000.000000, 8000.000000, 28000.000000, 48000.000000
72.694044, 268000.000000, 8100.000000, 28100.000000, 48100.000000
72.714826, 268000.000000, 8200.000000, 28200.000000, 48200.000000
72.735607, 268000.000000, 8300.000000, 28300.000000, 48300.000000
72.756389, 268000.000000, 8400.000000, 28400.000000, 48400.000000
72.777170, 268000.000000, 8500.000000, 28500.000000, 48500.000000
72.797951, 268000.000000, 8600.000000, 28600.000000, 48600.000000
72.818733, 268000.000000, 8700.000000, 28700.000000, 48700.000000
72.839514, 268000.000000, 8800.000000, 28800.000000, 48800.000000
72.860295, 268000.000000, 8900.000000, 28900.000000, 48900.000000
72.881077, 268000.000000, 9000.000000, 29000.000000, 49000.000000
72.901858, 268000.000000, 9100.000000, 29100.000000, 49100.000000
72.922640, 268000.000000, 9200.000000, 29200.000000, 49200.000000
72.943421, 268000.000000, 9300.000000, 29300.000000, 49300.000000
72.964202, 268000.000000, 9400.000000, 29400.000000, 49400.000000
72.984984, 268000.000000, 9500.000000, 29500.000000, 49500.000000
73.005765, 268000.000000, 9600.000000, 29600.000000, 49600.000000
73.026547, 268000.000000, 9700.000000, 29700.000000, 49700.000000
73.047328, 268000.000000, 9800.000000, 29800.000000, 49800.000000
73.068109, 268000.000000, 9900.000000, 29900.000000, 49900.000000
73.088891, 268000.000000, 10000.000000, 30000.000000, 50000.000000
73.109672, 268000.000000, 10100.000000, 30100.000000, 50100.000000
73.130453, 268000.000000, 10200.000000, 30200.000000, 50200.000000
73.151235, 268000.000000, 10300.000000, 30300.000000, 50300.000000
73.172016, 268000.000000, 10400.000000, 30400.000000, 50400.000000
73.192798, 268000.000000, 10500.000000, 30500.000000, 50500.000000
73.213579, 268000.000000, 10600.000000, 30600.000000, 50600.000000
73.234360, 268000.000000, 10700.000000, 30700.000000, 50700.000000
73.255142, 268000.000000, 10800.000000, 30800.000000, 50800.000000
73.275923, 268000.000000, 10900.000000, 30900.000000, 50900.000000
73.296704, 268000.000000, 11000.000000, 31000.000000, 51000.000000
73.317486, 268000.000000, 11100.000000, 31100.000000, 51100.000000
73.338267, 268000.000000, 11200.000000, 31200.000000, 51200.000000
73.359049, 268000.000000, 11300.000000, 31300.000000, 51300.000000
73.379830, 268000.000000, 11400.000000, 31400.000000, 51400.000000
73.400611, 268000.000000, 11500.000000, 31500.000000, 51500.000000
73.421393, 268000.000000, 11600.000000, 31600.000000, 51600.000000
73.442174, 268000.000000, 11700.000000, 31700.000000, 51700.000000
73.462956, 268000.000000, 11800.000000, 31800.000000, 51800.000000
73.483737, 268000.000000, 11900.000000, 31900.000000, 51900.000000
73.504518, 268000.000000, 12000.000000, 32000.000000, 52000.000000
73.525300, 268000.000000, 12100.000000, 32100.000000, 52100.000000
73.546081, 268000.000000, 12200.000000, 32200.000000, 52200.000000
73.566862, 268000.000000, 12300.000000, 32300.000000, 52300.000000
73.587644, 268000.000000, 12400.000000, 32400.000000, 52400.000000
73.608425, 268000.000000, 12500.000000, 32500.000000, 52500.000000
73.629207, 268000.000000, 12600.000000, 32600.000000, 52600.000000
73.649988, 268000.000000, 12700.000000, 32700.000000, 52700.000000
73.670769, 268000.000000, 12800.000000, 32800.000000, 52800.000000
73.691551, 268000.000000, 12900.000000, 32900.000000, 52900.000000
73.712332, 268000.000000, 13000.000000, 33000.000000, 53000.000000
73.733113, 268000.000000, 13100.000000, 33100.000000, 53100.000000
73.753895, 268000.000000, 13200.000000, 33200.000000, 53200.000000
73.774676, 268000.000000, 13300.000000, 33300.000000, 53300.000000
73.795458, 268000.000000, 13400.000000, 33400.000000, 53400.000000
73.816239, 268000.000000, 13500.000000, 33500.000000, 53500.000000
73.837020, 268000.000000, 13600.000000, 33600.000000, 53600.000000
73.857802, 268000.000000, 13700.000000, 33700.000000, 53700.000000
73.878583, 268000.000000, 13800.000000, 33800.000000, 53800.000000
73.899364, 268000.000000, 13900.000000, 33900.000000, 53900.000000
73.920146, 268000.000000, 14000.000000, 34000.000000, 54000.000000
73.940927, 268000.000000, 14100.000000, 34100.000000, 54100.000000
73.961709, 268000.000000, 14200.000000, 34200.000000, 54200.000000
73.982490, 268000.000000, 14300.000000, 34300.000000, 54300.000000
74.003271, 268000.000000, 14400.000000, 34400.000000, 54400.000000
74.024053, 268000.000000, 14500.000000, 34500.000000, 54500.000000
74.044834, 268000.000000, 14600.000000, 34600.000000, 54600.000000
74.065616, 268000.000000, 14700.000000, 34700.000000, 54700.000000
74.086397, 268000.000000, 14800.000000, 34800.000000, 54800.000000
74.107178, 268000.000000, 14900.000000, 34900.000000, 54900.000000
74.127960, 268000.000000, 15000.000000, 35000.000000, 55000.000000
74.148741, 268000.000000, 15100.000000, 35100.000000, 55100.000000
74.169522, 268000.000000, 15200.000000, 35200.000000, 55200.000000
74.190304, 268000.000000, 15300.000000, 35300.000000, 55300.000000
74.211085, 268000.000000, 15400.000000, 35400.000000, 55400.000000
74.231867, 268000.000000, 15500.000000, 35500.000000, 55500.000000
74.252648, 268000.000000, 15600.000000, 35600.000000, 55600.000000
74.273429, 268000.000000, 15700.000000, 35700.000000, 55700.000000
74.294211, 268000.000000, 15800.000000, 35800.000000, 55800.000000
74.314992, 268000.000000, 15900.000000, 35900.000000, 55900.000000
74.335773, 268000.000000, 16000.000000, 36000.000000, 56000.000000
74.356555, 268000.000000, 16100.000000, 36100.000000, 56100.000000
74.377336, 268000.000000, 16200.000000, 36200.000000, 56200.000000
74.398118, 268000.000000, 16300.000000, 36300.000000, 56300.000000
74.418899, 268000.000000, 16400.000000, 36400.000000, 56400.000000
74.439680, 268000.000000, 16500.000000, 36500.000000, 56500.000000
74.460462, 268000.000000, 16600.000000, 36600.000000, 56600.000000
74.481243, 268000.000000, 16700.000000, 36700.000000, 56700.000000
74.502025, 268000.000000, 16800.000000, 36800.000000, 56800.000000
74.522806, 268000.000000, 16900.000000, 36900.000000, 56900.000000
74.543587, 268000.000000, 17000.000000, 37000.000000, 57000.000000
74.564369, 268000.000000, 17100.000000, 37100.000000, 57100.000000
74.585150, 268000.000000, 17200.000000, 37200.000000, 57200.000000
74.605931, 268000.000000, 17300.000000, 37300.000000, 57300.000000
74.626713, 268000.000000, 17400.000000, 37400.000000, 57400.000000
74.647494, 268000.000000, 17500.000000, 37500.000000, 57500.000000
74.668276, 268000.000000, 17600.000000, 37600.000000, 57600.000000
74.689057, 268000.000000, 17700.000000, 37700.000000, 57700.000000
74.709838, 268000.000000, 17800.000000, 37800.000000, 57800.000000
74.730620, 268000.000000, 17900.000000, 37900.000000, 57900.000000
74.751401, 268000.000000, 18000.000000, 38000.000000, 58000.000000
74.772182, 268000.000000, 18100.000000, 38100.000000, 58100.000000
74.792964, 268000.000000, 18200.000000, 38200.000000, 58200.000000
74.813745, 268000.000000, 18300.000000, 38300.000000, 58300.000000
74.834527, 268000.000000, 18400.000000, 38400.000000, 58400.000000
74.855308, 268000.000000, 18500.000000, 38500.000000, 58500.000000
74.876089, 268000.000000, 18600.000000, 38600.000000, 58600.000000
74.896871, 268000.000000, 18700.000000, 38700.000000, 58700.000000
74.917652, 268000.000000, 18800.000000, 38800.000000, 58800.000000
74.938433, 268000.000000, 18900.000000, 38900.000000, 58900.000000
74.959215, 268000.000000, 19000.000000, 39000.000000, 59000.000000
74.979996, 268000.000000, 19100.000000, 39100.000000, 59100.000000
75.000000, 268000.000000, 19200.000000, 39200.000000, 59200.000000
75.000000, 268000.000000, 19200.000000, 39200.000000, 59200.000000
75.000778, 268000.000000, 19200.000000, 39200.000000, 59200.000000
75.021559, 268000.000000, 19300.000000, 39300.000000, 59300.000000
75.042340, 268000.000000, 19400.000000, 39400.000000, 59400.000000
75.063122, 268000.000000, 19500.000000, 39500.000000, 59500.000000
75.083903, 268000.000000, 19600.000000, 39600.000000, 59600.000000
75.104685, 268000.000000, 19700.000000, 39700.000000, 59700.000000
75.125466, 268000.000000, 19800.000000, 39800.000000, 59800.000000
75.146247, 268000.000000, 19900.000000, 39900.000000, 59900.000000
75.167029, 268000.000000, 20000.000000, 40000.000000, 60000.000000
75.167029, 268000.000000, 20000.000000, 40000.000000, 40000.000000
79.323305, 268000.000000, 20000.000000, 40000.000000, 60000.000000
80.000000, 268000.000000, 20000.000000, 40000.000000, 60000.000000
80.000000, 268000.000000, 20000.000000, 40000.000000, 60000.000000
85.000000, 268000.000000, 20000.000000, 40000.000000, 60000.000000
85.000000, 268000.000000, 20000.000000, 40000.000000, 60000.000000
90.000000, 268000.000000, 20000.000000, 40000.000000, 60000.000000
90.000000, 268000.000000, 20000.000000, 40000.000000, 60000.000000
95.000000, 268000.000000, 20000.000000, 40000.000000, 60000.000000
95.000000, 268000.000000, 20000.000000, 40000.000000, 60000.000000
100.000000, 268000.000000, 20000.000000, 40000.000000, 60000.000000
100.000000, 268000.000000, 20000.000000, 40000.000000, 60000.000000
105.000000, 268000.000000, 20000.000000, 40000.000000, 60000.000000
107.323305, 268000.000000, 19000.000000, 40000.000000, 60000.000000
107.344086, 268000.000000, 19100.000000, 40100.000000, 60100.000000
107.364867, 268000.000000, 19200.000000, 40200.000000, 60200.000000
107.385649, 268000.000000, 19200.000000, 40300.000000, 60300.000000
107.406430, 268000.000000, 19300.000000, 40400.000000, 60400.000000
107.427212, 268000.000000, 19400.000000, 40500.000000, 60500.000000
107.447993, 268000.000000, 19500.000000, 40600.000000, 60600.000000
107.468774, 268000.000000, 19600.000000, 40700.000000, 60700.000000
107.489556, 268000.000000, 19700.000000, 40800.000000, 60800.000000
107.510337, 268000.000000, 19800.000000, 40900.000000, 60900.000000
107.531118, 268000.000000, 19900.000000, 41000.000000, 61000.000000
107.551900, 268000.000000, 20000.000000, 41100.000000, 61100.000000
107.572681, 268000.000000, 20100.000000, 41200.000000, 61200.000000
107.593463, 268000.000000, 20100.000000, 41300.000000, 61300.000000
107.614244, 268000.000000, 20200.000000, 41400.000000, 61400.000000
107.635025, 268000.000000, 20300.000000, 41500.000000, 61500.000000
107.655807, 268000.000000, 20400.000000, 41600.000000, 61600.000000
107.676588, 268000.000000, 20500.000000, 41700.000000, 61700.000000
107.697369, 268000.000000, 20600.000000, 41800.000000, 61800.000000
107.718151, 268000.000000, 20700.000000, 41900.000000, 61900.000000
107.738932, 268000.000000, 20800.000000, 42000.000000, 62000.000000
107.759714, 268000.000000, 20900.000000, 42100.000000, 62100.000000
107.780495, 268000.000000, 21000.000000, 42200.000000, 62200.000000
107.801276, 268000.000000, 21000.000000, 42300.000000, 62300.000000
107.822058, 268000.000000, 21100.000000, 42400.000000, 62400.000000
107.842839, 268000.000000, 21200.000000, 42500.000000, 62500.000000
107.863621, 268000.000000, 21300.000000, 42600.000000, 62600.000000
107.884402, 268000.000000, 21400.000000, 42700.000000, 62700.000000
107.905183, 268000.000000, 21500.000000, 42800.000000, 62800.000000
107.925965, 268000.000000, 21600.000000, 42900.000000, 62900.000000
107.946746, 268000.000000, 21700.000000, 43000.000000, 63000.000000
107.967527, 268000.000000, 21800.000000, 43100.000000, 63100.000000
107.988309, 268000.000000, 21900.000000, 43200.000000, 63200.000000
108.009090, 268000.000000, 22000.000000, 43300.000000, 63300.000000
108.029872, 268000.000000, 22000.000000, 43400.000000, 63400.000000
108.050653, 268000.000000, 22100.000000, 43500.000000, 63500.000000
108.071434, 268000.000000, 22200.000000, 43600.000000, 63600.000000
108.092216, 268000.000000, 22300.000000, 43700.000000, 63700.000000
108.112997, 268000.000000, 22400.000000, 43800.000000, 63800.000000
108.133778, 268000.000000, 22500.000000, 43900.000000, 63900.000000
108.154560, 268000.000000, 22600.000000, 44000.000000, 64000.000000
108.175341, 268000.000000, 22700.000000, 44100.000000, 64100.000000
108.196123, 268000.000000, 22800.000000, 44200.000000, 64200.000000
108.216904, 268000.000000, 22900.000000, 44300.000000, 64300.000000
108.237685, 268000.000000, 22900.000000, 44400.000000, 64400.000000
108.258467, 268000.000000, 23000.000000, 44500.000000, 64500.000000
108.279248, 268000.000000, 23100.000000, 44600.000000, 64600.000000
108.300029, 268000.000000, 23200.000000, 44700.000000, 64700.000000
108.320811, 268000.000000, 23300.000000, 44800.000000, 64800.000000
108.341592, 268000.000000, 23400.000000, 44900.000000, 64900.000000
108.362374, 268000.000000, 23500.000000, 45000.000000, 65000.000000
108.383155, 268000.000000, 23600.000000, 45100.000000, 65100.000000
108.403936, 268000.000000, 23700.000000, 45200.000000, 65200.000000
108.424718, 268000.000000, 23800.000000, 45300.000000, 65300.000000
108.445499, 268000.000000, 23800.000000, 45400.000000, 65400.000000
108.466281, 268000.000000, 23900.000000, 45500.000000, 65500.000000
108.487062, 268000.000000, 24000.000000, 45600.000000, 65600.000000
108.507843, 268000.000000, 24100.000000, 45700.000000, 65700.000000
108.528625, 268000.000000, 24200.000000, 45800.000000, 65800.000000
108.549406, 268000.000000, 24300.000000, 45900.000000, 65900.000000
108.570187, 268000.000000, 24400.000000, 46000.000000, 66000.000000
108.590969, 268000.000000, 24500.000000, 46100.000000, 66100.000000
108.611750, 268000.000000, 24600.000000, 46200.000000, 66200.000000
108.632532, 268000.000000, 24700.000000, 46300.000000, 66300.000000
108.653313, 268000.000000, 24800.000000, 46400.000000, 66400.000000
108.674094, 268000.000000, 24800.000000, 46500.000000, 66500.000000
108.694876, 268000.000000, 24900.000000, 46600.000000, 66600.000000
108.715657, 268000.000000, 25000.000000, 46700.000000, 66700.000000
108.736438, 268000.000000, 25100.000000, 46800.000000, 66800.000000
108.757220, 268000.000000, 25200.000000, 46900.000000, 66900.000000
108.778001, 268000.000000, 25300.000000, 47000.000000, 67000.000000
108.798783, 268000.000000, 25400.000000, 47100.000000, 67100.000000
108.819564, 268000.000000, 25500.000000, 47200.000000, 67200.000000
108.840345, 268000.000000, 25600.000000, 47300.000000, 67300.000000
108.861127, 268000.000000, 25700.000000, 47400.000000, 67400.000000
108.881908, 268000.000000, 25700.000000, 47500.000000, 67500.000000
108.902690, 268000.000000, 25800.000000, 47600.000000, 67600.000000
108.923471, 268000.000000, 25900.000000, 47700.000000, 67700.000000
108.944252, 268000.000000, 26000.000000, 47800.000000, 67800.000000
108.965034, 268000.000000, 26100.000000, 47900.000000, 67900.000000
108.985815, 268000.000000, 26200.000000, 48000.000000, 68000.000000
109.006596, 268000.000000, 26300.000000, 48100.000000, 68100.000000
109.027378, 268000.000000, 26400.000000, 48200.000000, 68200.000000
109.048159, 268000.000000, 26500.000000, 48300.000000, 68300.000000
109.068941, 268000.000000, 26600.000000, 48400.000000, 68400.000000
109.089722, 268000.000000, 26600.000000, 48500.000000, 68500.000000
109.110503, 268000.000000, 26700.000000, 48600.000000, 68600.000000
109.131285, 268000.000000, 26800.000000, 48700.000000, 68700.000000
109.152066, 268000.000000, 26900.000000, 48800.000000, 68800.000000
109.172847, 268000.000000, 27000.000000, 48900.000000, 68900.000000
109.193629, 268000.000000, 27100.000000, 49000.000000, 69000.000000
109.214410, 268000.000000, 27200.000000, 49100.000000, 69100.000000
109.235192, 268000.000000, 27300.000000, 49200.000000, 69200.000000
109.255973, 268000.000000, 27400.000000, 49300.000000, 69300.000000
109.276754, 268000.000000, 27500.000000, 49400.000000, 69400.000000
109.297536, 268000.000000, 27600.000000, 49500.000000, 69500.000000
109.318317, 268000.000000, 27600.000000, 49600.000000, 69600.000000
109.339098, 268000.000000, 27700.000000, 49700.000000, 69700.000000
109.359880, 268000.000000, 27800.000000, 49800.000000, 69800.000000
109.380661, 268000.000000, 27900.000000, 49900.000000, 69900.000000
109.401443, 268000.000000, 28000.000000, 50000.000000, 70000.000000
109.422224, 268000.000000, 28100.000000, 50100.000000, 70100.000000
109.443005, 268000.000000, 28200.000000, 50200.000000, 70200.000000
109.463787, 268000.000000, 28300.000000, 50300.000000, 70300.000000
109.484568, 268000.000000, 28400.000000, 50400.000000, 70400.000000
109.505350, 268000.000000, 28500.000000, 50500.000000, 70500.000000
109.526131, 268000.000000, 28500.000000, 50600.000000, 70600.000000
109.546912, 268000.000000, 28600.000000, 50700.000000, 70700.000000
109.567694, 268000.000000, 28700.000000, 50800.000000, 70800.000000
109.588475, 268000.000000, 28800.000000, 50900.000000, 70900.000000
109.609256, 268000.000000, 28900.000000, 51000.000000, 71000.000000
109.630038, 268000.000000, 29000.000000, 51100.000000, 71100.000000
109.650819, 268000.000000, 29100.000000, 51200.000000, 71200.000000
109.671601, 268000.000000, 29200.000000, 51300.000000, 71300.000000
109.692382, 268000.000000, 29300.000000, 51400.000000, 71400.000000
109.713163, 268000.000000, 29400.000000, 51500.000000, 71500.000000
109.733945, 268000.000000, 29400.000000, 51600.000000, 71600.000000
109.754726, 268000.000000, 29500.000000, 51700.000000, 71700.000000
109.775507, 268000.000000, 29600.000000, 51800.000000, 71800.000000
109.796289, 268000.000000, 29700.000000, 51900.000000, 71900.000000
109.817070, 268000.000000, 29800.000000, 52000.000000, 72000.000000
109.837852, 268000.000000, 29900.000000, 52100.000000, 72100.000000
109.858633, 268000.000000, 30000.000000, 52200.000000, 72200.000000
109.879414, 268000.000000, 30100.000000, 52300.000000, 72300.000000
109.900196, 268000.000000, 30200.000000, 52400.000000, 72400.000000
109.920977, 268000.000000, 30300.000000, 52500.000000, 72500.000000
109.941759, 268000.000000, 30400.000000, 52600.000000, 72600.000000
109.962540, 268000.000000, 30400.000000, 52700.000000, 72700.000000
109.983321, 268000.000000, 30500.000000, 52800.000000, 72800.000000
110.004103, 268000.000000, 30600.000000, 52900.000000, 72900.000000
110.024884, 268000.000000, 30700.000000, 53000.000000, 73000.000000
110.045665, 268000.000000, 30800.000000, 53100.000000, 73100.000000
110.066447, 268000.000000, 30900.000000, 53200.000000, 73200.000000
110.087228, 268000.000000, 31000.000000, 53300.000000, 73300.000000
110.108010, 268000.000000, 31100.000000, 53400.000000, 73400.000000
110.128791, 268000.000000, 31200.000000, 53500.000000, 73500.000000
110.149572, 268000.000000, 31300.000000, 53600.000000, 73600.000000
110.170354, 268000.000000, 31300.000000, 53700.000000, 73700.000000
110.191135, 268000.000000, 31400.000000, 53800.000000, 73800.000000
110.211916, 268000.000000, 31500.000000, 53900.000000, 73900.000000
110.232698, 268000.000000, 31600.000000, 54000.000000, 74000.000000
110.253479, 268000.000000, 31700.000000, 54100.000000, 74100.000000
110.274261, 268000.000000, 31800.000000, 54200.000000, 74200.000000
110.295042, 268000.000000, 31900.000000, 54300.000000, 74300.000000
110.315823, 268000.000000, 32000.000000, 54400.000000, 74400.000000
110.336605, 268000.000000, 32100.000000, 54500.000000, 74500.000000
110.357386, 268000.000000, 32200.000000, 54600.000000, 74600.000000
110.378167, 268000.000000, 32200.000000, 54700.000000, 74700.000000
110.398949, 268000.000000, 32300.000000, 54800.000000, 74800.000000
110.419730, 268000.000000, 32400.000000, 54900.000000, 74900.000000
110.440512, 268000.000000, 32500.000000, 55000.000000, 75000.000000
110.461293, 268000.000000, 32600.000000, 55100.000000, 75100.000000
110.482074, 268000.000000, 32700.000000, 55200.000000, 75200.000000
110.502856, 268000.000000, 32800.000000, 55300.000000, 75300.000000
110.523637, 268000.000000, 32900.000000, 55400.000000, 75400.000000
110.544419, 268000.000000, 33000.000000, 55500.000000, 75500.000000
110.565200, 268000.000000, 33100.000000, 55600.000000, 75600.000000
110.585981, 268000.000000, 33200.000000, 55700.000000, 75700.000000
110.606763, 268000.000000, 33200.000000, 55800.000000, 75800.000000
110.627544, 268000.000000, 33300.000000, 55900.000000, 75900.000000
110.648325, 268000.000000, 33400.000000, 56000.000000, 76000.000000
110.669107, 268000.000000, 33500.000000, 56100.000000, 76100.000000
110.689888, 268000.000000, 33600.000000, 56200.000000, 76200.000000
110.710670, 268000.000000, 33700.000000, 56300.000000, 76300.000000
110.731451, 268000.000000, 33800.000000, 56400.000000, 76400.000000
110.752232, 268000.000000, 33900.000000, 56500.000000, 76500.000000
110.773014, 268000.000000, 34000.000000, 56600.000000, 76600.000000
110.793795, 268000.000000, 34100.000000, 56700.000000, 76700.000000
110.814576, 268000.000000, 34100.000000, 56800.000000, 76800.000000
110.835358, 268000.000000, 34200.000000, 56900.000000, 76900.000000
110.856139, 268000.000000, 34300.000000, 57000.000000, 77000.000000
110.876921, 268000.000000, 34400.000000, 57100.000000, 77100.000000
110.897702, 268000.000000, 34500.000000, 57200.000000, 77200.000000
110.918483, 268000.000000, 34600.000000, 57300.000000, 77300.000000
110.939265, 268000.000000, 34700.000000, 57400.000000, 77400.000000
110.960046, 268000.000000, 34800.000000, 57500.000000, 77500.000000
110.980828, 268000.000000, 34900.000000, 57600.000000, 77600.000000
111.001609, 268000.000000, 35000.000000, 57700.000000, 77700.000000
111.022390, 268000.000000, 35000.000000, 57800.000000, 77800.000000
111.043172, 268000.000000, 35100.000000, 57900.000000, 77900.000000
111.063953, 268000.000000, 35200.000000, 58000.000000, 78000.000000
111.084734, 268000.000000, 35300.000000, 58100.000000, 78100.000000
111.105516, 268000.000000, 35400.000000, 58200.000000, 78200.000000
111.126297, 268000.000000, 35500.000000, 58300.000000, 78300.000000
111.147079, 268000.000000, 35600.000000, 58400.000000, 78400.000000
111.167860, 268000.000000, 35700.000000, 58500.000000, 78500.000000
111.188641, 268000.000000, 35800.000000, 58600.000000, 78600.000000
111.209423, 268000.000000, 35900.000000, 58700.000000, 78700.000000
111.230204, 268000.000000, 36000.000000, 58800.000000, 78800.000000
111.250985, 268000.000000, 36000.000000, 58900.000000, 78900.000000
111.271767, 268000.000000, 36100.000000, 59000.000000, 79000.000000
111.292548, 268000.000000, 36200.000000, 59100.000000, 79100.000000
111.313330, 268000.000000, 36300.000000, 59200.000000, 79200.000000
111.334111, 268000.000000, 36400.000000, 59300.000000, 79300.000000
111.354892, 268000.000000, 36500.000000, 59400.000000, 79400.000000
111.375674, 268000.000000, 36600.000000, 59500.000000, 79500.000000
111.396455, 268000.000000, 36700.000000, 59600.000000, 79600.000000
111.417236, 268000.000000, 36800.000000, 59700.000000, 79700.000000
111.438018, 268000.000000, 36900.000000, 59800.000000, 79800.000000
111.458799, 268000.000000, 36900.000000, 59900.000000, 79900.000000
111.479581, 268000.000000, 37000.000000, 60000.000000, 80000.000000
111.479581, 268000.000000, 37000.000000, 60000.000000, 60000.000000
113.387097, 268000.000000, 36100.000000, 60000.000000, 69100.000000
113.387097, 268000.000000, 36100.000000, 60000.000000, 69100.000000
115.635857, 268000.000000, 35100.000000, 60000.000000, 80000.000000
143.635857, 268000.000000, 22100.000000, 60000.000000, 80000.000000
143.656638, 268000.000000, 22200.000000, 60100.000000, 80100.000000
143.677419, 268000.000000, 22300.000000, 60200.000000, 80200.000000
143.698201, 268000.000000, 22400.000000, 60300.000000, 80300.000000
143.718982, 268000.000000, 22400.000000, 60400.000000, 80400.000000
143.739763, 268000.000000, 22500.000000, 60500.000000, 80500.000000
143.760545, 268000.000000, 22600.000000, 60600.000000, 80600.000000
143.781326, 268000.000000, 22700.000000, 60700.000000, 80700.000000
143.802108, 268000.000000, 22800.000000, 60800.000000, 80800.000000
143.822889, 268000.000000, 22900.000000, 60900.000000, 80900.000000
143.843670, 268000.000000, 23000.000000, 61000.000000, 81000.000000
143.864452, 268000.000000, 23100.000000, 61100.000000, 81100.000000
143.885233, 268000.000000, 23200.000000, 61200.000000, 81200.000000
143.906015, 268000.000000, 23300.000000, 61300.000000, 81300.000000
143.926796, 268000.000000, 23300.000000, 61400.000000, 81400.000000
143.947577, 268000.000000, 23400.000000, 61500.000000, 81500.000000
143.968359, 268000.000000, 23500.000000, 61600.000000, 81600.000000
143.989140, 268000.000000, 23600.000000, 61700.000000, 81700.000000
144.009921, 268000.000000, 23700.000000, 61800.000000, 81800.000000
144.030703, 268000.000000, 23800.000000, 61900.000000, 81900.000000
144.051484, 268000.000000, 23900.000000, 62000.000000, 82000.000000
144.072266, 268000.000000, 24000.000000, 62100.000000, 82100.000000
144.093047, 268000.000000, 24100.000000, 62200.000000, 82200.000000
144.113828, 268000.000000, 24200.000000, 62300.000000, 82300.000000
144.134610, 268000.000000, 24300.000000, 62400.000000, 82400.000000
144.155391, 268000.000000, 24300.000000, 62500.000000, 82500.000000
144.176172, 268000.000000, 24400.000000, 62600.000000, 82600.000000
144.196954, 268000.000000, 24500.000000, 62700.000000, 82700.000000
144.217735, 268000.000000, 24600.000000, 62800.000000, 82800.000000
144.238517, 268000.000000, 24700.000000, 62900.000000, 82900.000000
144.259298, 268000.000000, 24800.000000, 63000.000000, 83000.000000
144.280079, 268000.000000, 24900.000000, 63100.000000, 83100.000000
144.300861, 268000.000000, 25000.000000, 63200.000000, 83200.000000
144.321642, 268000.000000, 25100.000000, 63300.000000, 83300.000000
144.342424, 268000.000000, 25200.000000, 63400.000000, 83400.000000
144.363205, 268000.000000, 25200.000000, 63500.000000, 83500.000000
144.383986, 268000.000000, 25300.000000, 63600.000000, 83600.000000
144.404768, 268000.000000, 25400.000000, 63700.000000, 83700.000000
144.425549, 268000.000000, 25500.000000, 63800.000000, 83800.000000
144.446330, 268000.000000, 25600.000000, 63900.000000, 83900.000000
144.467112, 268000.000000, 25700.000000, 64000.000000, 84000.000000
144.487893, 268000.000000, 25800.000000, 64100.000000, 84100.000000
144.508675, 268000.000000, 25900.000000, 64200.000000, 84200.000000
144.529456, 268000.000000, 26000.000000, 64300.000000, 84300.000000
144.550237, 268000.000000, 26100.000000, 64400.000000, 84400.000000
144.571019, 268000.000000, 26100.000000, 64500.000000, 84500.000000
144.591800, 268000.000000, 26200.000000, 64600.000000, 84600.000000
144.612581, 268000.000000, 26300.000000, 64700.000000, 84700.000000
144.633363, 268000.000000, 26400.000000, 64800.000000, 84800.000000
144.654144, 268000.000000, 26500.000000, 64900.000000, 84900.000000
144.674926, 268000.000000, 26600.000000, 65000.000000, 85000.000000
144.695707, 268000.000000, 26700.000000, 65100.000000, 85100.000000
144.716488, 268000.000000, 26800.000000, 65200.000000, 85200.000000
144.737270, 268000.000000, 26900.000000, 65300.000000, 85300.000000
144.758051, 268000.000000, 27000.000000, 65400.000000, 85400.000000
144.778832, 268000.000000, 27100.000000, 65500.000000, 85500.000000
144.799614, 268000.000000, 27100.000000, 65600.000000, 85600.000000
144.820395, 268000.000000, 27200.000000, 65700.000000, 85700.000000
144.841177, 268000.000000, 27300.000000, 65800.000000, 85800.000000
144.861958, 268000.000000, 27400.000000, 65900.000000, 85900.000000
144.882739, 268000.000000, 27500.000000, 66000.000000, 86000.000000
144.903521, 268000.000000, 27600.000000, 66100.000000, 86100.000000
144.924302, 268000.000000, 27700.000000, 66200.000000, 86200.000000
144.945084, 268000.000000, 27800.000000, 66300.000000, 86300.000000
144.965865, 268000.000000, 27900.000000, 66400.000000, 86400.000000
144.986646, 268000.000000, 28000.000000, 66500.000000, 86500.000000
145.007428, 268000.000000, 28000.000000, 66600.000000, 86600.000000
145.028209, 268000.000000, 28100.000000, 66700.000000, 86700.000000
145.048990, 268000.000000, 28200.000000, 66800.000000, 86800.000000
145.069772, 268000.000000, 28300.000000, 66900.000000, 86900.000000
145.090553, 268000.000000, 28400.000000, 67000.000000, 87000.000000
145.111335, 268000.000000, 28500.000000, 67100.000000, 87100.000000
145.132116, 268000.000000, 28600.000000, 67200.000000, 87200.000000
145.152897, 268000.000000, 28700.000000, 67300.000000, 87300.000000
145.173679, 268000.000000, 28800.000000, 67400.000000, 87400.000000
145.194460, 268000.000000, 28900.000000, 67500.000000, 87500.000000
145.215241, 268000.000000, 28900.000000, 67600.000000, 87600.000000
145.236023, 268000.000000, 29000.000000, 67700.000000, 87700.000000
145.256804, 268000.000000, 29100.000000, 67800.000000, 87800.000000
145.277586, 268000.000000, 29200.000000, 67900.000000, 87900.000000
145.298367, 268000.000000, 29300.000000, 68000.000000, 88000.000000
145.319148, 268000.000000, 29400.000000, 68100.000000, 88100.000000
145.339930, 268000.000000, 29500.000000, 68200.000000, 88200.000000
145.360711, 268000.000000, 29600.000000, 68300.000000, 88300.000000
145.381493, 268000.000000, 29700.000000, 68400.000000, 88400.000000
145.402274, 268000.000000, 29800.000000, 68500.000000, 88500.000000
145.423055, 268000.000000, 29900.000000, 68600.000000, 88600.000000
145.443837, 268000.000000, 29900.000000, 68700.000000, 88700.000000
145.464618, 268000.000000, 30000.000000, 68800.000000, 88800.000000
145.485399, 268000.000000, 30100.000000, 68900.000000, 88900.000000
145.506181, 268000.000000, 30200.000000, 69000.000000, 89000.000000
145.526962, 268000.000000, 30300.000000, 69100.000000, 89100.000000
145.547744, 268000.000000, 30400.000000, 69200.000000, 89200.000000
145.568525, 268000.000000, 30500.000000, 69300.000000, 89300.000000
145.589306, 268000.000000, 30600.000000, 69400.000000, 89400.000000
145.610088, 268000.000000, 30700.000000, 69500.000000, 89500.000000
145.630869, 268000.000000, 30800.000000, 69600.000000, 89600.000000
145.651650, 268000.000000, 30800.000000, 69700.000000, 89700.000000
145.672432, 268000.000000, 30900.000000, 69800.000000, 89800.000000
145.693213, 268000.000000, 31000.000000, 69900.000000, 89900.000000
145.713995, 268000.000000, 31100.000000, 70000.000000, 90000.000000
145.734776, 268000.000000, 31200.000000, 70100.000000, 90100.000000
145.755557, 268000.000000, 31300.000000, 70200.000000, 90200.000000
145.776339, 268000.000000, 31400.000000, 70300.000000, 90300.000000
145.797120, 268000.000000, 31500.000000, 70400.000000, 90400.000000
145.817901, 268000.000000, 31600.000000, 70500.000000, 90500.000000
145.838683, 268000.000000, 31700.000000, 70600.000000, 90600.000000
145.859464, 268000.000000, 31800.000000, 70700.000000, 90700.000000
145.880246, 268000.000000, 31800.000000, 70800.000000, 90800.000000
145.901027, 268000.000000, 31900.000000, 70900.000000, 90900.000000
145.921808, 268000.000000, 32000.000000, 71000.000000, 91000.000000
145.942590, 268000.000000, 32100.000000, 71100.000000, 91100.000000
145.963371, 268000.000000, 32200.000000, 71200.000000, 91200.000000
145.984153, 268000.000000, 32300.000000, 71300.000000, 91300.000000
146.004934, 268000.000000, 32400.000000, 71400.000000, 91400.000000
146.025715, 268000.000000, 32500.000000, 71500.000000, 91500.000000
146.046497, 268000.000000, 32600.000000, 71600.000000, 91600.000000
146.067278, 268000.000000, 32700.000000, 71700.000000, 91700.000000
146.088059, 268000.000000, 32700.000000, 71800.000000, 91800.000000
146.108841, 268000.000000, 32800.000000, 71900.000000, 91900.000000
146.129622, 268000.000000, 32900.000000, 72000.000000, 92000.000000
146.150404, 268000.000000, 33000.000000, 72100.000000, 92100.000000
146.171185, 268000.000000, 33100.000000, 72200.000000, 92200.000000
146.191966, 268000.000000, 33200.000000, 72300.000000, 92300.000000
146.212748, 268000.000000, 33300.000000, 72400.000000, 92400.000000
146.233529, 268000.000000, 33400.000000, 72500.000000, 92500.000000
146.254310, 268000.000000, 33500.000000, 72600.000000, 92600.000000
146.275092, 268000.000000, 33600.000000, 72700.000000, 92700.000000
146.295873, 268000.000000, 33600.000000, 72800.000000, 92800.000000
146.316655, 268000.000000, 33700.000000, 72900.000000, 92900.000000
146.337436, 268000.000000, 33800.000000, 73000.000000, 93000.000000
146.358217, 268000.000000, 33900.000000, 73100.000000, 93100.000000
146.378999, 268000.000000, 34000.000000, 73200.000000, 93200.000000
146.399780, 268000.000000, 34100.000000, 73300.000000, 93300.000000
146.420561, 268000.000000, 34200.000000, 73400.000000, 93400.000000
146.441343, 268000.000000, 34300.000000, 73500.000000, 93500.000000
146.462124, 268000.000000, 34400.000000, 73600.000000, 93600.000000
146.482906, 268000.000000, 34500.000000, 73700.000000, 93700.000000
146.503687, 268000.000000, 34600.000000, 73800.000000, 93800.000000
146.524468, 268000.000000, 34600.000000, 73900.000000, 93900.000000
146.545250, 268000.000000, 34700.000000, 74000.000000, 94000.000000
146.566031, 268000.000000, 34800.000000, 74100.000000, 94100.000000
146.586813, 268000.000000, 34900.000000, 74200.000000, 94200.000000
146.607594, 268000.000000, 35000.000000, 74300.000000, 94300.000000
146.628375, 268000.000000, 35100.000000, 74400.000000, 94400.000000
146.649157, 268000.000000, 35200.000000, 74500.000000, 94500.000000
146.669938, 268000.000000, 35300.000000, 74600.000000, 94600.000000
146.690719, 268000.000000, 35400.000000, 74700.000000, 94700.000000
146.711501, 268000.000000, 35500.000000, 74800.000000, 94800.000000
146.732282, 268000.000000, 35500.000000, 74900.000000, 94900.000000
146.753064, 268000.000000, 35600.000000, 75000.000000, 95000.000000
146.773845, 268000.000000, 35700.000000, 75100.000000, 95100.000000
146.794626, 268000.000000, 35800.000000, 75200.000000, 95200.000000
146.815408, 268000.000000, 35900.000000, 75300.000000, 95300.000000
146.836189, 268000.000000, 36000.000000, 75400.000000, 95400.000000
146.856970, 268000.000000, 36100.000000, 75500.000000, 95500.000000
146.877752, 268000.000000, 36200.000000, 75600.000000, 95600.000000
146.898533, 268000.000000, 36300.000000, 75700.000000, 95700.000000
146.919315, 268000.000000, 36400.000000, 75800.000000, 95800.000000
146.940096, 268000.000000, 36400.000000, 75900.000000, 95900.000000
146.960877, 268000.000000, 36500.000000, 76000.000000, 96000.000000
146.981659, 268000.000000, 36600.000000, 76100.000000, 96100.000000
147.002440, 268000.000000, 36700.000000, 76200.000000, 96200.000000
147.023222, 268000.000000, 36800.000000, 76300.000000, 96300.000000
147.044003, 268000.000000, 36900.000000, 76400.000000, 96400.000000
147.064784, 268000.000000, 37000.000000, 76500.000000, 96500.000000
147.085566, 268000.000000, 37100.000000, 76600.000000, 96600.000000
147.106347, 268000.000000, 37200.000000, 76700.000000, 96700.000000
147.127128, 268000.000000, 37300.000000, 76800.000000, 96800.000000
147.147910, 268000.000000, 37400.000000, 76900.000000, 96900.000000
147.168691, 268000.000000, 37400.000000, 77000.000000, 97000.000000
147.189473, 268000.000000, 37500.000000, 77100.000000, 97100.000000
147.210254, 268000.000000, 37600.000000, 77200.000000, 97200.000000
147.231035, 268000.000000, 37700.000000, 77300.000000, 97300.000000
147.251817, 268000.000000, 37800.000000, 77400.000000, 97400.000000
147.272598, 268000.000000, 37900.000000, 77500.000000, 97500.000000
147.293379, 268000.000000, 38000.000000, 77600.000000, 97600.000000
147.314161, 268000.000000, 38100.000000, 77700.000000, 97700.000000
147.334942, 268000.000000, 38200.000000, 77800.000000, 97800.000000
147.355724, 268000.000000, 38300.000000, 77900.000000, 97900.000000
147.376505, 268000.000000, 38300.000000, 78000.000000, 98000.000000
147.397286, 268000.000000, 38400.000000, 78100.000000, 98100.000000
147.418068, 268000.000000, 38500.000000, 78200.000000, 98200.000000
147.438849, 268000.000000, 38600.000000, 78300.000000, 98300.000000
147.459630, 268000.000000, 38700.000000, 78400.000000, 98400.000000
147.480412, 268000.000000, 38800.000000, 78500.000000, 98500.000000
147.501193, 268000.000000, 38900.000000, 78600.000000, 98600.000000
147.521975, 268000.000000, 39000.000000, 78700.000000, 98700.000000
147.542756, 268000.000000, 39100.000000, 78800.000000, 98800.000000
147.563537, 268000.000000, 39200.000000, 78900.000000, 98900.000000
147.584319, 268000.000000, 39200.000000, 79000.000000, 99000.000000
147.605100, 268000.000000, 39300.000000, 79100.000000, 99100.000000
147.625882, 268000.000000, 39400.000000, 79200.000000, 99200.000000
147.646663, 268000.000000, 39500.000000, 79300.000000, 99300.000000
147.667444, 268000.000000, 39600.000000, 79400.000000, 99400.000000
147.688226, 268000.000000, 39700.000000, 79500.000000, 99500.000000
147.709007, 268000.000000, 39800.000000, 79600.000000, 99600.000000
147.729788, 268000.000000, 39900.000000, 79700.000000, 99700.000000
147.750570, 268000.000000, 40000.000000, 79800.000000, 99800.000000
147.771351, 268000.000000, 40100.000000, 79900.000000, 99900.000000
147.792133, 268000.000000, 40200.000000, 80000.000000, 100000.000000


==> result/single/wrench/pagecache/20gb_sim_time.csv <==
type, start, end
read, 0.000000, 43.010753
write, 71.010753, 75.167029
read, 75.167029, 79.323305
write, 107.323305, 111.479581
read, 111.479581, 115.635857
write, 143.635857, 147.792133


==> result/single/wrench/pagecache/50gb_sim_mem.csv <==
time, total_mem, dirty, cache, used_mem
0.000000, 268000.000000, 0.000000, 0.000000, 0.000000
0.000000, 268000.000000, 0.000000, 0.000000, 0.000000
0.000000, 268000.000000, 0.000000, 0.000000, 0.000000
5.000000, 268000.000000, 0.000000, 2400.000000, 4700.000000
5.000000, 268000.000000, 0.000000, 2400.000000, 4700.000000
10.000000, 268000.000000, 0.000000, 4700.000000, 9300.000000
10.000000, 268000.000000, 0.000000, 4700.000000, 9300.000000
15.000000, 268000.000000, 0.000000, 7000.000000, 13900.000000
15.000000, 268000.000000, 0.000000, 7000.000000, 13900.000000
20.000000, 268000.000000, 0.000000, 9300.000000, 18500.000000
20.000000, 268000.000000, 0.000000, 9300.000000, 18500.000000
25.000000, 268000.000000, 0.000000, 11700.000000, 23300.000000
25.000000, 268000.000000, 0.000000, 11700.000000, 23300.000000
30.000000, 268000.000000, 0.000000, 14000.000000, 27900.000000
30.000000, 268000.000000, 0.000000, 14000.000000, 27900.000000
35.000000, 268000.000000, 0.000000, 16300.000000, 32500.000000
35.000000, 268000.000000, 0.000000, 16300.000000, 32500.000000
40.000000, 268000.000000, 0.000000, 18600.000000, 37100.000000
40.000000, 268000.000000, 0.000000, 18600.000000, 37100.000000
45.000000, 268000.000000, 0.000000, 21000.000000, 41900.000000
45.000000, 268000.000000, 0.000000, 21000.000000, 41900.000000
50.000000, 268000.000000, 0.000000, 23300.000000, 46500.000000
50.000000, 268000.000000, 0.000000, 23300.000000, 46500.000000
55.000000, 268000.000000, 0.000000, 25600.000000, 51100.000000
55.000000, 268000.000000, 0.000000, 25600.000000, 51100.000000
60.000000, 268000.000000, 0.000000, 27900.000000, 55700.000000
60.000000, 268000.000000, 0.000000, 27900.000000, 55700.000000
65.000000, 268000.000000, 0.000000, 30300.000000, 60500.000000
65.000000, 268000.000000, 0.000000, 30300.000000, 60500.000000
70.000000, 268000.000000, 0.000000, 32600.000000, 65100.000000
70.000000, 268000.000000, 0.000000, 32600.000000, 65100.000000
75.000000, 268000.000000, 0.000000, 34900.000000, 69700.000000
75.000000, 268000.000000, 0.000000, 34900.000000, 69700.000000
80.000000, 268000.000000, 0.000000, 37200.000000, 74300.000000
80.000000, 268000.000000, 0.000000, 37200.000000, 74300.000000
85.000000, 268000.000000, 0.000000, 39600.000000, 79100.000000
85.000000, 268000.000000, 0.000000, 39600.000000, 79100.000000
90.000000, 268000.000000, 0.000000, 41900.000000, 83700.000000
90.000000, 268000.000000, 0.000000, 41900.000000, 83700.000000
95.000000, 268000.000000, 0.000000, 44200.000000, 88300.000000
95.000000, 268000.000000, 0.000000, 44200.000000, 88300.000000
100.000000, 268000.000000, 0.000000, 46500.000000, 92900.000000
100.000000, 268000.000000, 0.000000, 46500.000000, 92900.000000
105.000000, 268000.000000, 0.000000, 48900.000000, 97700.000000
105.000000, 268000.000000, 0.000000, 48900.000000, 97700.000000
107.526882, 268000.000000, 0.000000, 50000.000000, 100000.000000
110.000000, 268000.000000, 0.000000, 50000.000000, 100000.000000
110.000000, 268000.000000, 0.000000, 50000.000000, 100000.000000
115.000000, 268000.000000, 0.000000, 50000.000000, 100000.000000
115.000000, 268000.000000, 0.000000, 50000.000000, 100000.000000
120.000000, 268000.000000, 0.000000, 50000.000000, 100000.000000
120.000000, 268000.000000, 0.000000, 50000.000000, 100000.000000
125.000000, 268000.000000, 0.000000, 50000.000000, 100000.000000
125.000000, 268000.000000, 0.000000, 50000.000000, 100000.000000
130.000000, 268000.000000, 0.000000, 50000.000000, 100000.000000
130.000000, 268000.000000, 0.000000, 50000.000000, 100000.000000
135.000000, 268000.000000, 0.000000, 50000.000000, 100000.000000
135.000000, 268000.000000, 0.000000, 50000.000000, 100000.000000
140.000000, 268000.000000, 0.000000, 50000.000000, 100000.000000
140.000000, 268000.000000, 0.000000, 50000.000000, 100000.000000
145.000000, 268000.000000, 0.000000, 50000.000000, 100000.000000
145.000000, 268000.000000, 0.000000, 50000.000000, 100000.000000
150.000000, 268000.000000, 0.000000, 50000.000000, 100000.000000
150.000000, 268000.000000, 0.000000, 50000.000000, 100000.000000
155.000000, 268000.000000, 0.000000, 50000.000000, 100000.000000
155.000000, 268000.000000, 0.000000, 50000.000000, 100000.000000
160.000000, 268000.000000, 0.000000, 50000.000000, 100000.000000
160.000000, 268000.000000, 0.000000, 50000.000000, 100000.000000
165.000000, 268000.000000, 0.000000, 50000.000000, 100000.000000
165.000000, 268000.000000, 0.000000, 50000.000000, 100000.000000
170.000000, 268000.000000, 0.000000, 50000.000000, 100000.000000
170.000000, 268000.000000, 0.000000, 50000.000000, 100000.000000
175.000000, 268000.000000, 0.000000, 50000.000000, 100000.000000
175.000000, 268000.000000, 0.000000, 50000.000000, 100000.000000
180.000000, 268000.000000, 0.000000, 50000.000000, 100000.000000
180.000000, 268000.000000, 0.000000, 50000.000000, 100000.000000
182.526882, 268000.000000, 0.000000, 50000.000000, 100000.000000
182.547663, 268000.000000, 100.000000, 50100.000000, 100100.000000
182.568444, 268000.000000, 200.000000, 50200.000000, 100200.000000
182.589226, 268000.000000, 300.000000, 50300.000000, 100300.000000
182.610007, 268000.000000, 400.000000, 50400.000000, 100400.000000
182.630789, 268000.000000, 500.000000, 50500.000000, 100500.000000
182.651570, 268000.000000, 600.000000, 50600.000000, 100600.000000
182.672351, 268000.000000, 700.000000, 50700.000000, 100700.000000
182.693133, 268000.000000, 800.000000, 50800.000000, 100800.000000
182.713914, 268000.000000, 900.000000, 50900.000000, 100900.000000
182.734696, 268000.000000, 1000.000000, 51000.000000, 101000.000000
182.755477, 268000.000000, 1100.000000, 51100.000000, 101100.000000
182.776258, 268000.000000, 1200.000000, 51200.000000, 101200.000000
182.797040, 268000.000000, 1300.000000, 51300.000000, 101300.000000
182.817821, 268000.000000, 1400.000000, 51400.000000, 101400.000000
182.838602, 268000.000000, 1500.000000, 51500.000000, 101500.000000
182.859384, 268000.000000, 1600.000000, 51600.000000, 101600.000000
182.880165, 268000.000000, 1700.000000, 51700.000000, 101700.000000
182.900947, 268000.000000, 1800.000000, 51800.000000, 101800.000000
182.921728, 268000.000000, 1900.000000, 51900.000000, 101900.000000
182.942509, 268000.000000, 2000.000000, 52000.000000, 102000.000000
182.963291, 268000.000000, 2100.000000, 52100.000000, 102100.000000
182.984072, 268000.000000, 2200.000000, 52200.000000, 102200.000000
183.004853, 268000.000000, 2300.000000, 52300.000000, 102300.000000
183.025635, 268000.000000, 2400.000000, 52400.000000, 102400.000000
183.046416, 268000.000000, 2500.000000, 52500.000000, 102500.000000
183.067198, 268000.000000, 2600.000000, 52600.000000, 102600.000000
183.087979, 268000.000000, 2700.000000, 52700.000000, 102700.000000
183.108760, 268000.000000, 2800.000000, 52800.000000, 102800.000000
183.129542, 268000.000000, 2900.000000, 52900.000000, 102900.000000
183.150323, 268000.000000, 3000.000000, 53000.000000, 103000.000000
183.171104, 268000.000000, 3100.000000, 53100.000000, 103100.000000
183.191886, 268000.000000, 3200.000000, 53200.000000, 103200.000000
183.212667, 268000.000000, 3300.000000, 53300.000000, 103300.000000
183.233449, 268000.000000, 3400.000000, 53400.000000, 103400.000000
183.254230, 268000.000000, 3500.000000, 53500.000000, 103500.000000
183.275011, 268000.000000, 3600.000000, 53600.000000, 103600.000000
183.295793, 268000.000000, 3700.000000, 53700.000000, 103700.000000
183.316574, 268000.000000, 3800.000000, 53800.000000, 103800.000000
183.337356, 268000.000000, 3900.000000, 53900.000000, 103900.000000
183.358137, 268000.000000, 4000.000000, 54000.000000, 104000.000000
183.378918, 268000.000000, 4100.000000, 54100.000000, 104100.000000
183.399700, 268000.000000, 4200.000000, 54200.000000, 104200.000000
183.420481, 268000.000000, 4300.000000, 54300.000000, 104300.000000
183.441262, 268000.000000, 4400.000000, 54400.000000, 104400.000000
183.462044, 268000.000000, 4500.000000, 54500.000000, 104500.000000
183.482825, 268000.000000, 4600.000000, 54600.000000, 104600.000000
183.503607, 268000.000000, 4700.000000, 54700.000000, 104700.000000
183.524388, 268000.000000, 4800.000000, 54800.000000, 104800.000000
183.545169, 268000.000000, 4900.000000, 54900.000000, 104900.000000
183.565951, 268000.000000, 5000.000000, 55000.000000, 105000.000000
183.586732, 268000.000000, 5100.000000, 55100.000000, 105100.000000
183.607513, 268000.000000, 5200.000000, 55200.000000, 105200.000000
183.628295, 268000.000000, 5300.000000, 55300.000000, 105300.000000
183.649076, 268000.000000, 5400.000000, 55400.000000, 105400.000000
183.669858, 268000.000000, 5500.000000, 55500.000000, 105500.000000
183.690639, 268000.000000, 5600.000000, 55600.000000, 105600.000000
183.711420, 268000.000000, 5700.000000, 55700.000000, 105700.000000
183.732202, 268000.000000, 5800.000000, 55800.000000, 105800.000000
183.752983, 268000.000000, 5900.000000, 55900.000000, 105900.000000
183.773765, 268000.000000, 6000.000000, 56000.000000, 106000.000000
183.794546, 268000.000000, 6100.000000, 56100.000000, 106100.000000
183.815327, 268000.000000, 6200.000000, 56200.000000, 106200.000000
183.836109, 268000.000000, 6300.000000, 56300.000000, 106300.000000
183.856890, 268000.000000, 6400.000000, 56400.000000, 106400.000000
183.877671, 268000.000000, 6500.000000, 56500.000000, 106500.000000
183.898453, 268000.000000, 6600.000000, 56600.000000, 106600.000000
183.919234, 268000.000000, 6700.000000, 56700.000000, 106700.000000
183.940016, 268000.000000, 6800.000000, 56800.000000, 106800.000000
183.960797, 268000.000000, 6900.000000, 56900.000000, 106900.000000
183.981578, 268000.000000, 7000.000000, 57000.000000, 107000.000000
184.002360, 268000.000000, 7100.000000, 57100.000000, 107100.000000
184.023141, 268000.000000, 7200.000000, 57200.000000, 107200.000000
184.043922, 268000.000000, 7300.000000, 57300.000000, 107300.000000
184.064704, 268000.000000, 7400.000000, 57400.000000, 107400.000000
184.085485, 268000.000000, 7500.000000, 57500.000000, 107500.000000
184.106267, 268000.000000, 7600.000000, 57600.000000, 107600.000000
184.127048, 268000.000000, 7700.000000, 57700.000000, 107700.000000
184.147829, 268000.000000, 7800.000000, 57800.000000, 107800.000000
184.168611, 268000.000000, 7900.000000, 57900.000000, 107900.000000
184.189392, 268000.000000, 8000.000000, 58000.000000, 108000.000000
184.210173, 268000.000000, 8100.000000, 58100.000000, 108100.000000
184.230955, 268000.000000, 8200.000000, 58200.000000, 108200.000000
184.251736, 268000.000000, 8300.000000, 58300.000000, 108300.000000
184.272518, 268000.000000, 8400.000000, 58400.000000, 108400.000000
184.293299, 268000.000000, 8500.000000, 58500.000000, 108500.000000
184.314080, 268000.000000, 8600.000000, 58600.000000, 108600.000000
184.334862, 268000.000000, 8700.000000, 58700.000000, 108700.000000
184.355643, 268000.000000, 8800.000000, 58800.000000, 108800.000000
184.376425, 268000.000000, 8900.000000, 58900.000000, 108900.000000
184.397206, 268000.000000, 9000.000000, 59000.000000, 109000.000000
184.417987, 268000.000000, 9100.000000, 59100.000000, 109100.000000
184.438769, 268000.000000, 9200.000000, 59200.000000, 109200.000000
184.459550, 268000.000000, 9300.000000, 59300.000000, 109300.000000
184.480331, 268000.000000, 9400.000000, 59400.000000, 109400.000000
184.501113, 268000.000000, 9500.000000, 59500.000000, 109500.000000
184.521894, 268000.000000, 9600.000000, 59600.000000, 109600.000000
184.542676, 268000.000000, 9700.000000, 59700.000000, 109700.000000
184.563457, 268000.000000, 9800.000000, 59800.000000, 109800.000000
184.584238, 268000.000000, 9900.000000, 59900.000000, 109900.000000
184.605020, 268000.000000, 10000.000000, 60000.000000, 110000.000000
184.625801, 268000.000000, 10100.000000, 60100.000000, 110100.000000
184.646582, 268000.000000, 10200.000000, 60200.000000, 110200.000000
184.667364, 268000.000000, 10300.000000, 60300.000000, 110300.000000
184.688145, 268000.000000, 10400.000000, 60400.000000, 110400.000000
184.708927, 268000.000000, 10500.000000, 60500.000000, 110500.000000
184.729708, 268000.000000, 10600.000000, 60600.000000, 110600.000000
184.750489, 268000.000000, 10700.000000, 60700.000000, 110700.000000
184.771271, 268000.000000, 10800.000000, 60800.000000, 110800.000000
184.792052, 268000.000000, 10900.000000, 60900.000000, 110900.000000
184.812834, 268000.000000, 11000.000000, 61000.000000, 111000.000000
184.833615, 268000.000000, 11100.000000, 61100.000000, 111100.000000
184.854396, 268000.000000, 11200.000000, 61200.000000, 111200.000000
184.875178, 268000.000000, 11300.000000, 61300.000000, 111300.000000
184.895959, 268000.000000, 11400.000000, 61400.000000, 111400.000000
184.916740, 268000.000000, 11500.000000, 61500.000000, 111500.000000
184.937522, 268000.000000, 11600.000000, 61600.000000, 111600.000000
184.958303, 268000.000000, 11700.000000, 61700.000000, 111700.000000
184.979085, 268000.000000, 11800.000000, 61800.000000, 111800.000000
184.999866, 268000.000000, 11900.000000, 61900.000000, 111900.000000
185.000000, 268000.000000, 12000.000000, 62000.000000, 112000.000000
185.000000, 268000.000000, 12000.000000, 62000.000000, 112000.000000
185.020647, 268000.000000, 12000.000000, 62000.000000, 112000.000000
185.041429, 268000.000000, 12100.000000, 62100.000000, 112100.000000
185.062210, 268000.000000, 12200.000000, 62200.000000, 112200.000000
185.082991, 268000.000000, 12300.000000, 62300.000000, 112300.000000
185.103773, 268000.000000, 12400.000000, 62400.000000, 112400.000000
185.124554, 268000.000000, 12500.000000, 62500.000000, 112500.000000
185.145336, 268000.000000, 12600.000000, 62600.000000, 112600.000000
185.166117, 268000.000000, 12700.000000, 62700.000000, 112700.000000
185.186898, 268000.000000, 12800.000000, 62800.000000, 112800.000000
185.207680, 268000.000000, 12900.000000, 62900.000000, 112900.000000
185.228461, 268000.000000, 13000.000000, 63000.000000, 113000.000000
185.249242, 268000.000000, 13100.000000, 63100.000000, 113100.000000
185.270024, 268000.000000, 13200.000000, 63200.000000, 113200.000000
185.290805, 268000.000000, 13300.000000, 63300.000000, 113300.000000
185.311587, 268000.000000, 13400.000000, 63400.000000, 113400.000000
185.332368, 268000.000000, 13500.000000, 63500.000000, 113500.000000
185.353149, 268000.000000, 13600.000000, 63600.000000, 113600.000000
185.373931, 268000.000000, 13700.000000, 63700.000000, 113700.000000
185.394712, 268000.000000, 13800.000000, 63800.000000, 113800.000000
185.415494, 268000.000000, 13900.000000, 63900.000000, 113900.000000
185.436275, 268000.000000, 14000.000000, 64000.000000, 114000.000000
185.457056, 268000.000000, 14100.000000, 64100.000000, 114100.000000
185.477838, 268000.000000, 14200.000000, 64200.000000, 114200.000000
185.498619, 268000.000000, 14300.000000, 64300.000000, 114300.000000
185.519400, 268000.000000, 14400.000000, 64400.000000, 114400.000000
185.540182, 268000.000000, 14500.000000, 64500.000000, 114500.000000
185.560963, 268000.000000, 14600.000000, 64600.000000, 114600.000000
185.581745, 268000.000000, 14700.000000, 64700.000000, 114700.000000
185.602526, 268000.000000, 14800.000000, 64800.000000, 114800.000000
185.623307, 268000.000000, 14900.000000, 64900.000000, 114900.000000
185.644089, 268000.000000, 15000.000000, 65000.000000, 115000.000000
185.664870, 268000.000000, 15100.000000, 65100.000000, 115100.000000
185.685651, 268000.000000, 15200.000000, 65200.000000, 115200.000000
185.706433, 268000.000000, 15300.000000, 65300.000000, 115300.000000
185.727214, 268000.000000, 15400.000000, 65400.000000, 115400.000000
185.747996, 268000.000000, 15500.000000, 65500.000000, 115500.000000
185.768777, 268000.000000, 15600.000000, 65600.000000, 115600.000000
185.789558, 268000.000000, 15700.000000, 65700.000000, 115700.000000
185.810340, 268000.000000, 15800.000000, 65800.000000, 115800.000000
185.831121, 268000.000000, 15900.000000, 65900.000000, 115900.000000
185.851903, 268000.000000, 16000.000000, 66000.000000, 116000.000000
185.872684, 268000.000000, 16100.000000, 66100.000000, 116100.000000
185.893465, 268000.000000, 16200.000000, 66200.000000, 116200.000000
185.914247, 268000.000000, 16300.000000, 66300.000000, 116300.000000
185.935028, 268000.000000, 16400.000000, 66400.000000, 116400.000000
185.955809, 268000.000000, 16500.000000, 66500.000000, 116500.000000
185.976591, 268000.000000, 16600.000000, 66600.000000, 116600.000000
185.997372, 268000.000000, 16700.000000, 66700.000000, 116700.000000
186.018154, 268000.000000, 16800.000000, 66800.000000, 116800.000000
186.038935, 268000.000000, 16900.000000, 66900.000000, 116900.000000
186.059716, 268000.000000, 17000.000000, 67000.000000, 117000.000000
186.080498, 268000.000000, 17100.000000, 67100.000000, 117100.000000
186.101279, 268000.000000, 17200.000000, 67200.000000, 117200.000000
186.122060, 268000.000000, 17300.000000, 67300.000000, 117300.000000
186.142842, 268000.000000, 17400.000000, 67400.000000, 117400.000000
186.163623, 268000.000000, 17500.000000, 67500.000000, 117500.000000
186.184405, 268000.000000, 17600.000000, 67600.000000, 117600.000000
186.205186, 268000.000000, 17700.000000, 67700.000000, 117700.000000
186.225967, 268000.000000, 17800.000000, 67800.000000, 117800.000000
186.246749, 268000.000000, 17900.000000, 67900.000000, 117900.000000
186.267530, 268000.000000, 18000.000000, 68000.000000, 118000.000000
186.288311, 268000.000000, 18100.000000, 68100.000000, 118100.000000
186.309093, 268000.000000, 18200.000000, 68200.000000, 118200.000000
186.329874, 268000.000000, 18300.000000, 68300.000000, 118300.000000
186.350656, 268000.000000, 18400.000000, 68400.000000, 118400.000000
186.371437, 268000.000000, 18500.000000, 68500.000000, 118500.000000
186.392218, 268000.000000, 18600.000000, 68600.000000, 118600.000000
186.413000, 268000.000000, 18700.000000, 68700.000000, 118700.000000
186.433781, 268000.000000, 18800.000000, 68800.000000, 118800.000000
186.454563, 268000.000000, 18900.000000, 68900.000000, 118900.000000
186.475344, 268000.000000, 19000.000000, 69000.000000, 119000.000000
186.496125, 268000.000000, 19100.000000, 69100.000000, 119100.000000
186.516907, 268000.000000, 19200.000000, 69200.000000, 119200.000000
186.537688, 268000.000000, 19300.000000, 69300.000000, 119300.000000
186.558469, 268000.000000, 19400.000000, 69400.000000, 119400.000000
186.579251, 268000.000000, 19500.000000, 69500.000000, 119500.000000
186.600032, 268000.000000, 19600.000000, 69600.000000, 119600.000000
186.620814, 268000.000000, 19700.000000, 69700.000000, 119700.000000
186.641595, 268000.000000, 19800.000000, 69800.000000, 119800.000000
186.662376, 268000.000000, 19900.000000, 69900.000000, 119900.000000
186.683158, 268000.000000, 20000.000000, 70000.000000, 120000.000000
186.703939, 268000.000000, 20100.000000, 70100.000000, 120100.000000
186.724720, 268000.000000, 20200.000000, 70200.000000, 120200.000000
186.745502, 268000.000000, 20300.000000, 70300.000000, 120300.000000
186.766283, 268000.000000, 20400.000000, 70400.000000, 120400.000000
186.787065, 268000.000000, 20500.000000, 70500.000000, 120500.000000
186.807846, 268000.000000, 20600.000000, 70600.000000, 120600.000000
186.828627, 268000.000000, 20700.000000, 70700.000000, 120700.000000
186.849409, 268000.000000, 20800.000000, 70800.000000, 120800.000000
186.870190, 268000.000000, 20900.000000, 70900.000000, 120900.000000
186.890971, 268000.000000, 21000.000000, 71000.000000, 121000.000000
186.911753, 268000.000000, 21100.000000, 71100.000000, 121100.000000
186.932534, 268000.000000, 21200.000000, 71200.000000, 121200.000000
186.953316, 268000.000000, 21300.000000, 71300.000000, 121300.000000
186.974097, 268000.000000, 21400.000000, 71400.000000, 121400.000000
186.994878, 268000.000000, 21500.000000, 71500.000000, 121500.000000
187.015660, 268000.000000, 21600.000000, 71600.000000, 121600.000000
187.036441, 268000.000000, 21700.000000, 71700.000000, 121700.000000
187.057223, 268000.000000, 21800.000000, 71800.000000, 121800.000000
187.078004, 268000.000000, 21900.000000, 71900.000000, 121900.000000
187.098785, 268000.000000, 22000.000000, 72000.000000, 122000.000000
187.119567, 268000.000000, 22100.000000, 72100.000000, 122100.000000
187.140348, 268000.000000, 22200.000000, 72200.000000, 122200.000000
187.161129, 268000.000000, 22300.000000, 72300.000000, 122300.000000
187.181911, 268000.000000, 22400.000000, 72400.000000, 122400.000000
187.202692, 268000.000000, 22500.000000, 72500.000000, 122500.000000
187.223474, 268000.000000, 22600.000000, 72600.000000, 122600.000000
187.244255, 268000.000000, 22700.000000, 72700.000000, 122700.000000
187.265036, 268000.000000, 22800.000000, 72800.000000, 122800.000000
187.285818, 268000.000000, 22900.000000, 72900.000000, 122900.000000
187.306599, 268000.000000, 23000.000000, 73000.000000, 123000.000000
187.327380, 268000.000000, 23100.000000, 73100.000000, 123100.000000
187.348162, 268000.000000, 23200.000000, 73200.000000, 123200.000000
187.368943, 268000.000000, 23300.000000, 73300.000000, 123300.000000
187.389725, 268000.000000, 23400.000000, 73400.000000, 123400.000000
187.410506, 268000.000000, 23500.000000, 73500.000000, 123500.000000
187.431287, 268000.000000, 23600.000000, 73600.000000, 123600.000000
187.452069, 268000.000000, 23700.000000, 73700.000000, 123700.000000
187.472850, 268000.000000, 23800.000000, 73800.000000, 123800.000000
187.493632, 268000.000000, 23900.000000, 73900.000000, 123900.000000
187.514413, 268000.000000, 24000.000000, 74000.000000, 124000.000000
187.535194, 268000.000000, 24100.000000, 74100.000000, 124100.000000
187.555976, 268000.000000, 24200.000000, 74200.000000, 124200.000000
187.576757, 268000.000000, 24300.000000, 74300.000000, 124300.000000
187.597538, 268000.000000, 24400.000000, 74400.000000, 124400.000000
187.618320, 268000.000000, 24500.000000, 74500.000000, 124500.000000
187.639101, 268000.000000, 24600.000000, 74600.000000, 124600.000000
187.659883, 268000.000000, 24700.000000, 74700.000000, 124700.000000
187.680664, 268000.000000, 24800.000000, 74800.000000, 124800.000000
187.701445, 268000.000000, 24900.000000, 74900.000000, 124900.000000
187.722227, 268000.000000, 25000.000000, 75000.000000, 125000.000000
187.743008, 268000.000000, 25100.000000, 75100.000000, 125100.000000
187.763789, 268000.000000, 25200.000000, 75200.000000, 125200.000000
187.784571, 268000.000000, 25300.000000, 75300.000000, 125300.000000
187.805352, 268000.000000, 25400.000000, 75400.000000, 125400.000000
187.826134, 268000.000000, 25500.000000, 75500.000000, 125500.000000
187.846915, 268000.000000, 25600.000000, 75600.000000, 125600.000000
187.867696, 268000.000000, 25700.000000, 75700.000000, 125700.000000
187.888478, 268000.000000, 25800.000000, 75800.000000, 125800.000000
187.909259, 268000.000000, 25900.000000, 75900.000000, 125900.000000
187.930040, 268000.000000, 26000.000000, 76000.000000, 126000.000000
187.950822, 268000.000000, 26100.000000, 76100.000000, 126100.000000
187.971603, 268000.000000, 26200.000000, 76200.000000, 126200.000000
187.992385, 268000.000000, 26300.000000, 76300.000000, 126300.000000
188.013166, 268000.000000, 26400.000000, 76400.000000, 126400.000000
188.033947, 268000.000000, 26500.000000, 76500.000000, 126500.000000
188.054729, 268000.000000, 26600.000000, 76600.000000, 126600.000000
188.075510, 268000.000000, 26700.000000, 76700.000000, 126700.000000
188.096292, 268000.000000, 26800.000000, 76800.000000, 126800.000000
188.117073, 268000.000000, 26900.000000, 76900.000000, 126900.000000
188.137854, 268000.000000, 27000.000000, 77000.000000, 127000.000000
188.158636, 268000.000000, 27100.000000, 77100.000000, 127100.000000
188.179417, 268000.000000, 27200.000000, 77200.000000, 127200.000000
188.200198, 268000.000000, 27300.000000, 77300.000000, 127300.000000
188.220980, 268000.000000, 27400.000000, 77400.000000, 127400.000000
188.241761, 268000.000000, 27500.000000, 77500.000000, 127500.000000
188.262543, 268000.000000, 27600.000000, 77600.000000, 127600.000000
188.283324, 268000.000000, 27700.000000, 77700.000000, 127700.000000
188.304105, 268000.000000, 27800.000000, 77800.000000, 127800.000000
188.324887, 268000.000000, 27900.000000, 77900.000000, 127900.000000
188.345668, 268000.000000, 28000.000000, 78000.000000, 128000.000000
188.366449, 268000.000000, 28100.000000, 78100.000000, 128100.000000
188.387231, 268000.000000, 28200.000000, 78200.000000, 128200.000000
188.408012, 268000.000000, 28300.000000, 78300.000000, 128300.000000
188.428794, 268000.000000, 28400.000000, 78400.000000, 128400.000000
188.449575, 268000.000000, 28500.000000, 78500.000000, 128500.000000
188.470356, 268000.000000, 28600.000000, 78600.000000, 128600.000000
188.491138, 268000.000000, 28700.000000, 78700.000000, 128700.000000
188.511919, 268000.000000, 28800.000000, 78800.000000, 128800.000000
188.532701, 268000.000000, 28900.000000, 78900.000000, 128900.000000
188.553482, 268000.000000, 29000.000000, 79000.000000, 129000.000000
188.574263, 268000.000000, 29100.000000, 79100.000000, 129100.000000
188.595045, 268000.000000, 29200.000000, 79200.000000, 129200.000000
188.615826, 268000.000000, 29300.000000, 79300.000000, 129300.000000
188.636607, 268000.000000, 29400.000000, 79400.000000, 129400.000000
188.657389, 268000.000000, 29500.000000, 79500.000000, 129500.000000
188.678170, 268000.000000, 29600.000000, 79600.000000, 129600.000000
188.698952, 268000.000000, 29700.000000, 79700.000000, 129700.000000
188.719733, 268000.000000, 29800.000000, 79800.000000, 129800.000000
188.740514, 268000.000000, 29900.000000, 79900.000000, 129900.000000
188.761296, 268000.000000, 30000.000000, 80000.000000, 130000.000000
188.782077, 268000.000000, 30100.000000, 80100.000000, 130100.000000
188.802858, 268000.000000, 30200.000000, 80200.000000, 130200.000000
188.823640, 268000.000000, 30300.000000, 80300.000000, 130300.000000
188.844421, 268000.000000, 30400.000000, 80400.000000, 130400.000000
188.865203, 268000.000000, 30500.000000, 80500.000000, 130500.000000
188.885984, 268000.000000, 30600.000000, 80600.000000, 130600.000000
188.906765, 268000.000000, 30700.000000, 80700.000000, 130700.000000
188.927547, 268000.000000, 30800.000000, 80800.000000, 130800.000000
188.948328, 268000.000000, 30900.000000, 80900.000000, 130900.000000
188.969109, 268000.000000, 31000.000000, 81000.000000, 131000.000000
188.989891, 268000.000000, 31100.000000, 81100.000000, 131100.000000
189.010672, 268000.000000, 31200.000000, 81200.000000, 131200.000000
189.031454, 268000.000000, 31300.000000, 81300.000000, 131300.000000
189.052235, 268000.000000, 31400.000000, 81400.000000, 131400.000000
189.073016, 268000.000000, 31500.000000, 81500.000000, 131500.000000
189.093798, 268000.000000, 31600.000000, 81600.000000, 131600.000000
189.114579, 268000.000000, 31700.000000, 81700.000000, 131700.000000
189.135361, 268000.000000, 31800.000000, 81800.000000, 131800.000000
189.156142, 268000.000000, 31900.000000, 81900.000000, 131900.000000
189.176923, 268000.000000, 32000.000000, 82000.000000, 132000.000000
189.197705, 268000.000000, 32100.000000, 82100.000000, 132100.000000
189.218486, 268000.000000, 32200.000000, 82200.000000, 132200.000000
189.239267, 268000.000000, 32300.000000, 82300.000000, 132300.000000
189.260049, 268000.000000, 32400.000000, 82400.000000, 132400.000000
189.280830, 268000.000000, 32500.000000, 82500.000000, 132500.000000
189.301612, 268000.000000, 32600.000000, 82600.000000, 132600.000000
189.322393, 268000.000000, 32700.000000, 82700.000000, 132700.000000
189.343174, 268000.000000, 32800.000000, 82800.000000, 132800.000000
189.363956, 268000.000000, 32900.000000, 82900.000000, 132900.000000
189.384737, 268000.000000, 33000.000000, 83000.000000, 133000.000000
189.405518, 268000.000000, 33100.000000, 83100.000000, 133100.000000
189.426300, 268000.000000, 33200.000000, 83200.000000, 133200.000000
189.447081, 268000.000000, 33300.000000, 83300.000000, 133300.000000
189.467863, 268000.000000, 33400.000000, 83400.000000, 133400.000000
189.488644, 268000.000000, 33500.000000, 83500.000000, 133500.000000
189.509425, 268000.000000, 33600.000000, 83600.000000, 133600.000000
189.530207, 268000.000000, 33700.000000, 83700.000000, 133700.000000
189.550988, 268000.000000, 33800.000000, 83800.000000, 133800.000000
189.571770, 268000.000000, 33900.000000, 83900.000000, 133900.000000
189.592551, 268000.000000, 34000.000000, 84000.000000, 134000.000000
189.613332, 268000.000000, 34100.000000, 84100.000000, 134100.000000
189.634114, 268000.000000, 34200.000000, 84200.000000, 134200.000000
189.654895, 268000.000000, 34300.000000, 84300.000000, 134300.000000
189.675676, 268000.000000, 34400.000000, 84400.000000, 134400.000000
189.696458, 268000.000000, 34500.000000, 84500.000000, 134500.000000
189.717239, 268000.000000, 34600.000000, 84600.000000, 134600.000000
189.738021, 268000.000000, 34700.000000, 84700.000000, 134700.000000
189.758802, 268000.000000, 34800.000000, 84800.000000, 134800.000000
189.779583, 268000.000000, 34900.000000, 84900.000000, 134900.000000
189.800365, 268000.000000, 35000.000000, 85000.000000, 135000.000000
189.821146, 268000.000000, 35100.000000, 85100.000000, 135100.000000
189.841927, 268000.000000, 35200.000000, 85200.000000, 135200.000000
189.862709, 268000.000000, 35300.000000, 85300.000000, 135300.000000
189.883490, 268000.000000, 35400.000000, 85400.000000, 135400.000000
189.904272, 268000.000000, 35500.000000, 85500.000000, 135500.000000
189.925053, 268000.000000, 35600.000000, 85600.000000, 135600.000000
189.945834, 268000.000000, 35700.000000, 85700.000000, 135700.000000
189.966616, 268000.000000, 35800.000000, 85800.000000, 135800.000000
189.987397, 268000.000000, 35900.000000, 85900.000000, 135900.000000
190.000000, 268000.000000, 36000.000000, 86000.000000, 136000.000000
190.000000, 268000.000000, 36000.000000, 86000.000000, 136000.000000
190.008178, 268000.000000, 36000.000000, 86000.000000, 136000.000000
190.028960, 268000.000000, 36100.000000, 86100.000000, 136100.000000
190.049741, 268000.000000, 36200.000000, 86200.000000, 136200.000000
190.070523, 268000.000000, 36300.000000, 86300.000000, 136300.000000
190.091304, 268000.000000, 36400.000000, 86400.000000, 136400.000000
190.112085, 268000.000000, 36500.000000, 86500.000000, 136500.000000
190.132867, 268000.000000, 36600.000000, 86600.000000, 136600.000000
190.153648, 268000.000000, 36700.000000, 86700.000000, 136700.000000
190.174430, 268000.000000, 36800.000000, 86800.000000, 136800.000000
190.195211, 268000.000000, 36900.000000, 86900.000000, 136900.000000
190.215992, 268000.000000, 37000.000000, 87000.000000, 137000.000000
190.236774, 268000.000000, 37100.000000, 87100.000000, 137100.000000
190.257555, 268000.000000, 37200.000000, 87200.000000, 137200.000000
190.278336, 268000.000000, 37300.000000, 87300.000000, 137300.000000
190.299118, 268000.000000, 37400.000000, 87400.000000, 137400.000000
190.319899, 268000.000000, 37500.000000, 87500.000000, 137500.000000
190.340681, 268000.000000, 37600.000000, 87600.000000, 137600.000000
190.361462, 268000.000000, 37700.000000, 87700.000000, 137700.000000
190.382243, 268000.000000, 37800.000000, 87800.000000, 137800.000000
190.403025, 268000.000000, 37900.000000, 87900.000000, 137900.000000
190.423806, 268000.000000, 38000.000000, 88000.000000, 138000.000000
190.444587, 268000.000000, 38100.000000, 88100.000000, 138100.000000
190.465369, 268000.000000, 38200.000000, 88200.000000, 138200.000000
190.486150, 268000.000000, 38300.000000, 88300.000000, 138300.000000
190.506932, 268000.000000, 38400.000000, 88400.000000, 138400.000000
190.527713, 268000.000000, 38500.000000, 88500.000000, 138500.000000
190.548494, 268000.000000, 38600.000000, 88600.000000, 138600.000000
190.569276, 268000.000000, 38700.000000, 88700.000000, 138700.000000
190.590057, 268000.000000, 38800.000000, 88800.000000, 138800.000000
190.610838, 268000.000000, 38900.000000, 88900.000000, 138900.000000
190.631620, 268000.000000, 39000.000000, 89000.000000, 139000.000000
190.652401, 268000.000000, 39100.000000, 89100.000000, 139100.000000
190.673183, 268000.000000, 39200.000000, 89200.000000, 139200.000000
190.693964, 268000.000000, 39300.000000, 89300.000000, 139300.000000
190.714745, 268000.000000, 39400.000000, 89400.000000, 139400.000000
190.735527, 268000.000000, 39500.000000, 89500.000000, 139500.000000
190.756308, 268000.000000, 39600.000000, 89600.000000, 139600.000000
190.777090, 268000.000000, 39700.000000, 89700.000000, 139700.000000
190.797871, 268000.000000, 39800.000000, 89800.000000, 139800.000000
190.818652, 268000.000000, 39900.000000, 89900.000000, 139900.000000
190.839434, 268000.000000, 40000.000000, 90000.000000, 140000.000000
190.860215, 268000.000000, 40100.000000, 90100.000000, 140100.000000
190.880996, 268000.000000, 40200.000000, 90200.000000, 140200.000000
190.901778, 268000.000000, 40300.000000, 90300.000000, 140300.000000
190.922559, 268000.000000, 40400.000000, 90400.000000, 140400.000000
190.943341, 268000.000000, 40500.000000, 90500.000000, 140500.000000
190.964122, 268000.000000, 40600.000000, 90600.000000, 140600.000000
190.984903, 268000.000000, 40700.000000, 90700.000000, 140700.000000
191.005685, 268000.000000, 40800.000000, 90800.000000, 140800.000000
191.026466, 268000.000000, 40900.000000, 90900.000000, 140900.000000
191.047247, 268000.000000, 41000.000000, 91000.000000, 141000.000000
191.068029, 268000.000000, 41100.000000, 91100.000000, 141100.000000
191.088810, 268000.000000, 41200.000000, 91200.000000, 141200.000000
191.109592, 268000.000000, 41300.000000, 91300.000000, 141300.000000
191.130373, 268000.000000, 41400.000000, 91400.000000, 141400.000000
191.151154, 268000.000000, 41500.000000, 91500.000000, 141500.000000
191.171936, 268000.000000, 41600.000000, 91600.000000, 141600.000000
191.192717, 268000.000000, 41700.000000, 91700.000000, 141700.000000
191.213499, 268000.000000, 41800.000000, 91800.000000, 141800.000000
191.234280, 268000.000000, 41900.000000, 91900.000000, 141900.000000
191.255061, 268000.000000, 42000.000000, 92000.000000, 142000.000000
191.275843, 268000.000000, 42100.000000, 92100.000000, 142100.000000
191.296624, 268000.000000, 42200.000000, 92200.000000, 142200.000000
191.317405, 268000.000000, 42300.000000, 92300.000000, 142300.000000
191.338187, 268000.000000, 42400.000000, 92400.000000, 142400.000000
191.358968, 268000.000000, 42500.000000, 92500.000000, 142500.000000
191.379750, 268000.000000, 42600.000000, 92600.000000, 142600.000000
191.400531, 268000.000000, 42700.000000, 92700.000000, 142700.000000
191.421312, 268000.000000, 42800.000000, 92800.000000, 142800.000000
191.442094, 268000.000000, 42900.000000, 92900.000000, 142900.000000
191.462875, 268000.000000, 43000.000000, 93000.000000, 143000.000000
191.483656, 268000.000000, 43100.000000, 93100.000000, 143100.000000
191.504438, 268000.000000, 43200.000000, 93200.000000, 143200.000000
191.525219, 268000.000000, 43300.000000, 93300.000000, 143300.000000
191.546001, 268000.000000, 43400.000000, 93400.000000, 143400.000000
191.566782, 268000.000000, 43500.000000, 93500.000000, 143500.000000
191.587563, 268000.000000, 43600.000000, 93600.000000, 143600.000000
191.608345, 268000.000000, 43700.000000, 93700.000000, 143700.000000
191.629126, 268000.000000, 43800.000000, 93800.000000, 143800.000000
191.649907, 268000.000000, 43900.000000, 93900.000000, 143900.000000
191.670689, 268000.000000, 44000.000000, 94000.000000, 144000.000000
191.691470, 268000.000000, 44100.000000, 94100.000000, 144100.000000
191.712252, 268000.000000, 44200.000000, 94200.000000, 144200.000000
191.733033, 268000.000000, 44300.000000, 94300.000000, 144300.000000
191.753814, 268000.000000, 44400.000000, 94400.000000, 144400.000000
191.774596, 268000.000000, 44500.000000, 94500.000000, 144500.000000
191.795377, 268000.000000, 44600.000000, 94600.000000, 144600.000000
191.816159, 268000.000000, 44700.000000, 94700.000000, 144700.000000
191.836940, 268000.000000, 44800.000000, 94800.000000, 144800.000000
191.857721, 268000.000000, 44900.000000, 94900.000000, 144900.000000
191.878503, 268000.000000, 45000.000000, 95000.000000, 145000.000000
191.899284, 268000.000000, 45100.000000, 95100.000000, 145100.000000
191.920065, 268000.000000, 45200.000000, 95200.000000, 145200.000000
191.940847, 268000.000000, 45300.000000, 95300.000000, 145300.000000
191.961628, 268000.000000, 45400.000000, 95400.000000, 145400.000000
191.982410, 268000.000000, 45500.000000, 95500.000000, 145500.000000
192.003191, 268000.000000, 45600.000000, 95600.000000, 145600.000000
192.023972, 268000.000000, 45700.000000, 95700.000000, 145700.000000
192.044754, 268000.000000, 45800.000000, 95800.000000, 145800.000000
192.065535, 268000.000000, 45900.000000, 95900.000000, 145900.000000
192.086316, 268000.000000, 46000.000000, 96000.000000, 146000.000000
192.107098, 268000.000000, 46100.000000, 96100.000000, 146100.000000
192.127879, 268000.000000, 46200.000000, 96200.000000, 146200.000000
192.148661, 268000.000000, 46300.000000, 96300.000000, 146300.000000
192.169442, 268000.000000, 46400.000000, 96400.000000, 146400.000000
192.190223, 268000.000000, 46500.000000, 96500.000000, 146500.000000
192.211005, 268000.000000, 46600.000000, 96600.000000, 146600.000000
192.231786, 268000.000000, 46700.000000, 96700.000000, 146700.000000
192.252568, 268000.000000, 46800.000000, 96800.000000, 146800.000000
192.273349, 268000.000000, 46900.000000, 96900.000000, 146900.000000
192.294130, 268000.000000, 47000.000000, 97000.000000, 147000.000000
192.314912, 268000.000000, 47100.000000, 97100.000000, 147100.000000
192.335693, 268000.000000, 47200.000000, 97200.000000, 147200.000000
192.356474, 268000.000000, 47300.000000, 97300.000000, 147300.000000
192.377256, 268000.000000, 47400.000000, 97400.000000, 147400.000000
192.398037, 268000.000000, 47500.000000, 97500.000000, 147500.000000
192.418819, 268000.000000, 47600.000000, 97600.000000, 147600.000000
192.439600, 268000.000000, 47700.000000, 97700.000000, 147700.000000
192.460381, 268000.000000, 47800.000000, 97800.000000, 147800.000000
192.481163, 268000.000000, 47900.000000, 97900.000000, 147900.000000
192.501944, 268000.000000, 48000.000000, 98000.000000, 148000.000000
192.522725, 268000.000000, 48100.000000, 98100.000000, 148100.000000
192.543507, 268000.000000, 48200.000000, 98200.000000, 148200.000000
192.564288, 268000.000000, 48300.000000, 98300.000000, 148300.000000
192.585070, 268000.000000, 48400.000000, 98400.000000, 148400.000000
192.605851, 268000.000000, 48500.000000, 98500.000000, 148500.000000
192.626632, 268000.000000, 48600.000000, 98600.000000, 148600.000000
192.647414, 268000.000000, 48700.000000, 98700.000000, 148700.000000
192.668195, 268000.000000, 48800.000000, 98800.000000, 148800.000000
192.688976, 268000.000000, 48900.000000, 98900.000000, 148900.000000
192.709758, 268000.000000, 49000.000000, 99000.000000, 149000.000000
192.730539, 268000.000000, 49100.000000, 99100.000000, 149100.000000
192.751321, 268000.000000, 49200.000000, 99200.000000, 149200.000000
192.772102, 268000.000000, 49300.000000, 99300.000000, 149300.000000
192.792883, 268000.000000, 49400.000000, 99400.000000, 149400.000000
192.813665, 268000.000000, 49500.000000, 99500.000000, 149500.000000
192.834446, 268000.000000, 49600.000000, 99600.000000, 149600.000000
192.855228, 268000.000000, 49700.000000, 99700.000000, 149700.000000
192.876009, 268000.000000, 49800.000000, 99800.000000, 149800.000000
192.896790, 268000.000000, 49900.000000, 99900.000000, 149900.000000
192.917572, 268000.000000, 50000.000000, 100000.000000, 150000.000000
192.917572, 268000.000000, 50000.000000, 100000.000000, 100000.000000
195.000000, 268000.000000, 50000.000000, 100000.000000, 110000.000000
195.000000, 268000.000000, 50000.000000, 100000.000000, 110000.000000
200.000000, 268000.000000, 50000.000000, 100000.000000, 134000.000000
200.000000, 268000.000000, 50000.000000, 100000.000000, 134000.000000
203.308262, 268000.000000, 50000.000000, 100000.000000, 150000.000000
205.000000, 268000.000000, 50000.000000, 100000.000000, 150000.000000
205.000000, 268000.000000, 50000.000000, 100000.000000, 150000.000000
210.000000, 268000.000000, 50000.000000, 100000.000000, 150000.000000
210.000000, 268000.000000, 50000.000000, 100000.000000, 150000.000000
215.000000, 268000.000000, 50000.000000, 100000.000000, 150000.000000
278.308262, 268000.000000, 20600.000000, 100000.000000, 150000.000000
278.329043, 268000.000000, 20700.000000, 100100.000000, 150100.000000
278.349824, 268000.000000, 20800.000000, 100200.000000, 150200.000000
278.370606, 268000.000000, 20900.000000, 100300.000000, 150300.000000
278.391387, 268000.000000, 21000.000000, 100400.000000, 150400.000000
278.412169, 268000.000000, 21100.000000, 100500.000000, 150500.000000
278.432950, 268000.000000, 21200.000000, 100600.000000, 150600.000000
278.453731, 268000.000000, 21200.000000, 100700.000000, 150700.000000
278.474513, 268000.000000, 21300.000000, 100800.000000, 150800.000000
278.495294, 268000.000000, 21400.000000, 100900.000000, 150900.000000
278.516075, 268000.000000, 21500.000000, 101000.000000, 151000.000000
278.536857, 268000.000000, 21600.000000, 101100.000000, 151100.000000
278.557638, 268000.000000, 21700.000000, 101200.000000, 151200.000000
278.578420, 268000.000000, 21800.000000, 101300.000000, 151300.000000
278.599201, 268000.000000, 21900.000000, 101400.000000, 151400.000000
278.619982, 268000.000000, 22000.000000, 101500.000000, 151500.000000
278.640764, 268000.000000, 22100.000000, 101600.000000, 151600.000000
278.661545, 268000.000000, 22100.000000, 101700.000000, 151700.000000
278.682326, 268000.000000, 22200.000000, 101800.000000, 151800.000000
278.703108, 268000.000000, 22300.000000, 101900.000000, 151900.000000
278.723889, 268000.000000, 22400.000000, 102000.000000, 152000.000000
278.744671, 268000.000000, 22500.000000, 102100.000000, 152100.000000
278.765452, 268000.000000, 22600.000000, 102200.000000, 152200.000000
278.786233, 268000.000000, 22700.000000, 102300.000000, 152300.000000
278.807015, 268000.000000, 22800.000000, 102400.000000, 152400.000000
278.827796, 268000.000000, 22900.000000, 102500.000000, 152500.000000
278.848577, 268000.000000, 23000.000000, 102600.000000, 152600.000000
278.869359, 268000.000000, 23100.000000, 102700.000000, 152700.000000
278.890140, 268000.000000, 23100.000000, 102800.000000, 152800.000000
278.910922, 268000.000000, 23200.000000, 102900.000000, 152900.000000
278.931703, 268000.000000, 23300.000000, 103000.000000, 153000.000000
278.952484, 268000.000000, 23400.000000, 103100.000000, 153100.000000
278.973266, 268000.000000, 23500.000000, 103200.000000, 153200.000000
278.994047, 268000.000000, 23600.000000, 103300.000000, 153300.000000
279.014829, 268000.000000, 23700.000000, 103400.000000, 153400.000000
279.035610, 268000.000000, 23800.000000, 103500.000000, 153500.000000
279.056391, 268000.000000, 23900.000000, 103600.000000, 153600.000000
279.077173, 268000.000000, 24000.000000, 103700.000000, 153700.000000
279.097954, 268000.000000, 24000.000000, 103800.000000, 153800.000000
279.118735, 268000.000000, 24100.000000, 103900.000000, 153900.000000
279.139517, 268000.000000, 24200.000000, 104000.000000, 154000.000000
279.160298, 268000.000000, 24300.000000, 104100.000000, 154100.000000
279.181080, 268000.000000, 24400.000000, 104200.000000, 154200.000000
279.201861, 268000.000000, 24500.000000, 104300.000000, 154300.000000
279.222642, 268000.000000, 24600.000000, 104400.000000, 154400.000000
279.243424, 268000.000000, 24700.000000, 104500.000000, 154500.000000
279.264205, 268000.000000, 24800.000000, 104600.000000, 154600.000000
279.284986, 268000.000000, 24900.000000, 104700.000000, 154700.000000
279.305768, 268000.000000, 24900.000000, 104800.000000, 154800.000000
279.326549, 268000.000000, 25000.000000, 104900.000000, 154900.000000
279.347331, 268000.000000, 25100.000000, 105000.000000, 155000.000000
279.368112, 268000.000000, 25200.000000, 105100.000000, 155100.000000
279.388893, 268000.000000, 25300.000000, 105200.000000, 155200.000000
279.409675, 268000.000000, 25400.000000, 105300.000000, 155300.000000
279.430456, 268000.000000, 25500.000000, 105400.000000, 155400.000000
279.451237, 268000.000000, 25600.000000, 105500.000000, 155500.000000
279.472019, 268000.000000, 25700.000000, 105600.000000, 155600.000000
279.492800, 268000.000000, 25800.000000, 105700.000000, 155700.000000
279.513582, 268000.000000, 25900.000000, 105800.000000, 155800.000000
279.534363, 268000.000000, 25900.000000, 105900.000000, 155900.000000
279.555144, 268000.000000, 26000.000000, 106000.000000, 156000.000000
279.575926, 268000.000000, 26100.000000, 106100.000000, 156100.000000
279.596707, 268000.000000, 26200.000000, 106200.000000, 156200.000000
279.617489, 268000.000000, 26300.000000, 106300.000000, 156300.000000
279.638270, 268000.000000, 26400.000000, 106400.000000, 156400.000000
279.659051, 268000.000000, 26500.000000, 106500.000000, 156500.000000
279.679833, 268000.000000, 26600.000000, 106600.000000, 156600.000000
279.700614, 268000.000000, 26700.000000, 106700.000000, 156700.000000
279.721395, 268000.000000, 26800.000000, 106800.000000, 156800.000000
279.742177, 268000.000000, 26800.000000, 106900.000000, 156900.000000
279.762958, 268000.000000, 26900.000000, 107000.000000, 157000.000000
279.783740, 268000.000000, 27000.000000, 107100.000000, 157100.000000
279.804521, 268000.000000, 27100.000000, 107200.000000, 157200.000000
279.825302, 268000.000000, 27200.000000, 107300.000000, 157300.000000
279.846084, 268000.000000, 27300.000000, 107400.000000, 157400.000000
279.866865, 268000.000000, 27400.000000, 107500.000000, 157500.000000
279.887646, 268000.000000, 27500.000000, 107600.000000, 157600.000000
279.908428, 268000.000000, 27600.000000, 107700.000000, 157700.000000
279.929209, 268000.000000, 27700.000000, 107800.000000, 157800.000000
279.949991, 268000.000000, 27700.000000, 107900.000000, 157900.000000
279.970772, 268000.000000, 27800.000000, 108000.000000, 158000.000000
279.991553, 268000.000000, 27900.000000, 108100.000000, 158100.000000
280.012335, 268000.000000, 28000.000000, 108200.000000, 158200.000000
280.033116, 268000.000000, 28100.000000, 108300.000000, 158300.000000
280.053898, 268000.000000, 28200.000000, 108400.000000, 158400.000000
280.074679, 268000.000000, 28300.000000, 108500.000000, 158500.000000
280.095460, 268000.000000, 28400.000000, 108600.000000, 158600.000000
280.116242, 268000.000000, 28500.000000, 108700.000000, 158700.000000
280.137023, 268000.000000, 28600.000000, 108800.000000, 158800.000000
280.157804, 268000.000000, 28700.000000, 108900.000000, 158900.000000
280.178586, 268000.000000, 28700.000000, 109000.000000, 159000.000000
280.199367, 268000.000000, 28800.000000, 109100.000000, 159100.000000
280.220149, 268000.000000, 28900.000000, 109200.000000, 159200.000000
280.240930, 268000.000000, 29000.000000, 109300.000000, 159300.000000
280.261711, 268000.000000, 29100.000000, 109400.000000, 159400.000000
280.282493, 268000.000000, 29200.000000, 109500.000000, 159500.000000
280.303274, 268000.000000, 29300.000000, 109600.000000, 159600.000000
280.324055, 268000.000000, 29400.000000, 109700.000000, 159700.000000
280.344837, 268000.000000, 29500.000000, 109800.000000, 159800.000000
280.365618, 268000.000000, 29600.000000, 109900.000000, 159900.000000
280.386400, 268000.000000, 29600.000000, 110000.000000, 160000.000000
280.407181, 268000.000000, 29700.000000, 110100.000000, 160100.000000
280.427962, 268000.000000, 29800.000000, 110200.000000, 160200.000000
280.448744, 268000.000000, 29900.000000, 110300.000000, 160300.000000
280.469525, 268000.000000, 30000.000000, 110400.000000, 160400.000000
280.490306, 268000.000000, 30100.000000, 110500.000000, 160500.000000
280.511088, 268000.000000, 30200.000000, 110600.000000, 160600.000000
280.531869, 268000.000000, 30300.000000, 110700.000000, 160700.000000
280.552651, 268000.000000, 30400.000000, 110800.000000, 160800.000000
280.573432, 268000.000000, 30500.000000, 110900.000000, 160900.000000
280.594213, 268000.000000, 30500.000000, 111000.000000, 161000.000000
280.614995, 268000.000000, 30600.000000, 111100.000000, 161100.000000
280.635776, 268000.000000, 30700.000000, 111200.000000, 161200.000000
280.656558, 268000.000000, 30800.000000, 111300.000000, 161300.000000
280.677339, 268000.000000, 30900.000000, 111400.000000, 161400.000000
280.698120, 268000.000000, 31000.000000, 111500.000000, 161500.000000
280.718902, 268000.000000, 31100.000000, 111600.000000, 161600.000000
280.739683, 268000.000000, 31200.000000, 111700.000000, 161700.000000
280.760464, 268000.000000, 31300.000000, 111800.000000, 161800.000000
280.781246, 268000.000000, 31400.000000, 111900.000000, 161900.000000
280.802027, 268000.000000, 31500.000000, 112000.000000, 162000.000000
280.822809, 268000.000000, 31500.000000, 112100.000000, 162100.000000
280.843590, 268000.000000, 31600.000000, 112200.000000, 162200.000000
280.864371, 268000.000000, 31700.000000, 112300.000000, 162300.000000
280.885153, 268000.000000, 31800.000000, 112400.000000, 162400.000000
280.905934, 268000.000000, 31900.000000, 112500.000000, 162500.000000
280.926715, 268000.000000, 32000.000000, 112600.000000, 162600.000000
280.947497, 268000.000000, 32100.000000, 112700.000000, 162700.000000
280.968278, 268000.000000, 32200.000000, 112800.000000, 162800.000000
280.989060, 268000.000000, 32300.000000, 112900.000000, 162900.000000
281.009841, 268000.000000, 32400.000000, 113000.000000, 163000.000000
281.030622, 268000.000000, 32400.000000, 113100.000000, 163100.000000
281.051404, 268000.000000, 32500.000000, 113200.000000, 163200.000000
281.072185, 268000.000000, 32600.000000, 113300.000000, 163300.000000
281.092967, 268000.000000, 32700.000000, 113400.000000, 163400.000000
281.113748, 268000.000000, 32800.000000, 113500.000000, 163500.000000
281.134529, 268000.000000, 32900.000000, 113600.000000, 163600.000000
281.155311, 268000.000000, 33000.000000, 113700.000000, 163700.000000
281.176092, 268000.000000, 33100.000000, 113800.000000, 163800.000000
281.196873, 268000.000000, 33200.000000, 113900.000000, 163900.000000
281.217655, 268000.000000, 33300.000000, 114000.000000, 164000.000000
281.238436, 268000.000000, 33300.000000, 114100.000000, 164100.000000
281.259218, 268000.000000, 33400.000000, 114200.000000, 164200.000000
281.279999, 268000.000000, 33500.000000, 114300.000000, 164300.000000
281.300780, 268000.000000, 33600.000000, 114400.000000, 164400.000000
281.321562, 268000.000000, 33700.000000, 114500.000000, 164500.000000
281.342343, 268000.000000, 33800.000000, 114600.000000, 164600.000000
281.363124, 268000.000000, 33900.000000, 114700.000000, 164700.000000
281.383906, 268000.000000, 34000.000000, 114800.000000, 164800.000000
281.404687, 268000.000000, 34100.000000, 114900.000000, 164900.000000
281.425469, 268000.000000, 34200.000000, 115000.000000, 165000.000000
281.446250, 268000.000000, 34300.000000, 115100.000000, 165100.000000
281.467031, 268000.000000, 34300.000000, 115200.000000, 165200.000000
281.487813, 268000.000000, 34400.000000, 115300.000000, 165300.000000
281.508594, 268000.000000, 34500.000000, 115400.000000, 165400.000000
281.529375, 268000.000000, 34600.000000, 115500.000000, 165500.000000
281.550157, 268000.000000, 34700.000000, 115600.000000, 165600.000000
281.570938, 268000.000000, 34800.000000, 115700.000000, 165700.000000
281.591720, 268000.000000, 34900.000000, 115800.000000, 165800.000000
281.612501, 268000.000000, 35000.000000, 115900.000000, 165900.000000
281.633282, 268000.000000, 35100.000000, 116000.000000, 166000.000000
281.654064, 268000.000000, 35200.000000, 116100.000000, 166100.000000
281.674845, 268000.000000, 35200.000000, 116200.000000, 166200.000000
281.695627, 268000.000000, 35300.000000, 116300.000000, 166300.000000
281.716408, 268000.000000, 35400.000000, 116400.000000, 166400.000000
281.737189, 268000.000000, 35500.000000, 116500.000000, 166500.000000
281.757971, 268000.000000, 35600.000000, 116600.000000, 166600.000000
281.778752, 268000.000000, 35700.000000, 116700.000000, 166700.000000
281.799533, 268000.000000, 35800.000000, 116800.000000, 166800.000000
281.820315, 268000.000000, 35900.000000, 116900.000000, 166900.000000
281.841096, 268000.000000, 36000.000000, 117000.000000, 167000.000000
281.861878, 268000.000000, 36100.000000, 117100.000000, 167100.000000
281.882659, 268000.000000, 36100.000000, 117200.000000, 167200.000000
281.903440, 268000.000000, 36200.000000, 117300.000000, 167300.000000
281.924222, 268000.000000, 36300.000000, 117400.000000, 167400.000000
281.945003, 268000.000000, 36400.000000, 117500.000000, 167500.000000
281.965784, 268000.000000, 36500.000000, 117600.000000, 167600.000000
281.986566, 268000.000000, 36600.000000, 117700.000000, 167700.000000
282.007347, 268000.000000, 36700.000000, 117800.000000, 167800.000000
282.028129, 268000.000000, 36800.000000, 117900.000000, 167900.000000
282.048910, 268000.000000, 36900.000000, 118000.000000, 168000.000000
282.069691, 268000.000000, 37000.000000, 118100.000000, 168100.000000
282.090473, 268000.000000, 37100.000000, 118200.000000, 168200.000000
282.111254, 268000.000000, 37100.000000, 118300.000000, 168300.000000
282.132036, 268000.000000, 37200.000000, 118400.000000, 168400.000000
282.152817, 268000.000000, 37300.000000, 118500.000000, 168500.000000
282.173598, 268000.000000, 37400.000000, 118600.000000, 168600.000000
282.194380, 268000.000000, 37500.000000, 118700.000000, 168700.000000
282.215161, 268000.000000, 37600.000000, 118800.000000, 168800.000000
282.235942, 268000.000000, 37700.000000, 118900.000000, 168900.000000
282.256724, 268000.000000, 37800.000000, 119000.000000, 169000.000000
282.277505, 268000.000000, 37900.000000, 119100.000000, 169100.000000
282.298287, 268000.000000, 38000.000000, 119200.000000, 169200.000000
282.319068, 268000.000000, 38000.000000, 119300.000000, 169300.000000
282.339849, 268000.000000, 38100.000000, 119400.000000, 169400.000000
282.360631, 268000.000000, 38200.000000, 119500.000000, 169500.000000
282.381412, 268000.000000, 38300.000000, 119600.000000, 169600.000000
282.402193, 268000.000000, 38400.000000, 119700.000000, 169700.000000
282.422975, 268000.000000, 38500.000000, 119800.000000, 169800.000000
282.443756, 268000.000000, 38600.000000, 119900.000000, 169900.000000
282.464538, 268000.000000, 38700.000000, 120000.000000, 170000.000000
282.485319, 268000.000000, 38800.000000, 120100.000000, 170100.000000
282.506100, 268000.000000, 38900.000000, 120200.000000, 170200.000000
282.526882, 268000.000000, 38900.000000, 120300.000000, 170300.000000
282.547663, 268000.000000, 39000.000000, 120400.000000, 170400.000000
282.568444, 268000.000000, 39100.000000, 120500.000000, 170500.000000
282.589226, 268000.000000, 39200.000000, 120600.000000, 170600.000000
282.610007, 268000.000000, 39300.000000, 120700.000000, 170700.000000
282.630789, 268000.000000, 39400.000000, 120800.000000, 170800.000000
282.651570, 268000.000000, 39500.000000, 120900.000000, 170900.000000
282.672351, 268000.000000, 39600.000000, 121000.000000, 171000.000000
282.693133, 268000.000000, 39700.000000, 121100.000000, 171100.000000
282.713914, 268000.000000, 39800.000000, 121200.000000, 171200.000000
282.734696, 268000.000000, 39900.000000, 121300.000000, 171300.000000
282.755477, 268000.000000, 39900.000000, 121400.000000, 171400.000000
282.776258, 268000.000000, 40000.000000, 121500.000000, 171500.000000
282.797040, 268000.000000, 40100.000000, 121600.000000, 171600.000000
282.817821, 268000.000000, 40200.000000, 121700.000000, 171700.000000
282.838602, 268000.000000, 40300.000000, 121800.000000, 171800.000000
282.859384, 268000.000000, 40400.000000, 121900.000000, 171900.000000
282.880165, 268000.000000, 40500.000000, 122000.000000, 172000.000000
282.900947, 268000.000000, 40600.000000, 122100.000000, 172100.000000
282.921728, 268000.000000, 40700.000000, 122200.000000, 172200.000000
282.942509, 268000.000000, 40800.000000, 122300.000000, 172300.000000
282.963291, 268000.000000, 40800.000000, 122400.000000, 172400.000000
282.984072, 268000.000000, 40900.000000, 122500.000000, 172500.000000
283.004853, 268000.000000, 41000.000000, 122600.000000, 172600.000000
283.025635, 268000.000000, 41100.000000, 122700.000000, 172700.000000
283.046416, 268000.000000, 41200.000000, 122800.000000, 172800.000000
283.067198, 268000.000000, 41300.000000, 122900.000000, 172900.000000
283.087979, 268000.000000, 41400.000000, 123000.000000, 173000.000000
283.108760, 268000.000000, 41500.000000, 123100.000000, 173100.000000
283.129542, 268000.000000, 41600.000000, 123200.000000, 173200.000000
283.150323, 268000.000000, 41700.000000, 123300.000000, 173300.000000
283.171104, 268000.000000, 41800.000000, 123400.000000, 173400.000000
283.191886, 268000.000000, 41800.000000, 123500.000000, 173500.000000
283.212667, 268000.000000, 41900.000000, 123600.000000, 173600.000000
283.233449, 268000.000000, 42000.000000, 123700.000000, 173700.000000
283.254230, 268000.000000, 42100.000000, 123800.000000, 173800.000000
283.275011, 268000.000000, 42200.000000, 123900.000000, 173900.000000
283.295793, 268000.000000, 42300.000000, 124000.000000, 174000.000000
283.316574, 268000.000000, 42400.000000, 124100.000000, 174100.000000
283.337356, 268000.000000, 42500.000000, 124200.000000, 174200.000000
283.358137, 268000.000000, 42600.000000, 124300.000000, 174300.000000
283.378918, 268000.000000, 42700.000000, 124400.000000, 174400.000000
283.399700, 268000.000000, 42700.000000, 124500.000000, 174500.000000
283.420481, 268000.000000, 42800.000000, 124600.000000, 174600.000000
283.441262, 268000.000000, 42900.000000, 124700.000000, 174700.000000
283.462044, 268000.000000, 43000.000000, 124800.000000, 174800.000000
283.482825, 268000.000000, 43100.000000, 124900.000000, 174900.000000
283.503607, 268000.000000, 43200.000000, 125000.000000, 175000.000000
283.524388, 268000.000000, 43300.000000, 125100.000000, 175100.000000
283.545169, 268000.000000, 43400.000000, 125200.000000, 175200.000000
283.565951, 268000.000000, 43500.000000, 125300.000000, 175300.000000
283.586732, 268000.000000, 43600.000000, 125400.000000, 175400.000000
283.607513, 268000.000000, 43600.000000, 125500.000000, 175500.000000
283.628295, 268000.000000, 43700.000000, 125600.000000, 175600.000000
283.649076, 268000.000000, 43800.000000, 125700.000000, 175700.000000
283.669858, 268000.000000, 43900.000000, 125800.000000, 175800.000000
283.690639, 268000.000000, 44000.000000, 125900.000000, 175900.000000
283.711420, 268000.000000, 44100.000000, 126000.000000, 176000.000000
283.732202, 268000.000000, 44200.000000, 126100.000000, 176100.000000
283.752983, 268000.000000, 44300.000000, 126200.000000, 176200.000000
283.773765, 268000.000000, 44400.000000, 126300.000000, 176300.000000
283.794546, 268000.000000, 44500.000000, 126400.000000, 176400.000000
283.815327, 268000.000000, 44600.000000, 126500.000000, 176500.000000
283.836109, 268000.000000, 44600.000000, 126600.000000, 176600.000000
283.856890, 268000.000000, 44700.000000, 126700.000000, 176700.000000
283.877671, 268000.000000, 44800.000000, 126800.000000, 176800.000000
283.898453, 268000.000000, 44900.000000, 126900.000000, 176900.000000
283.919234, 268000.000000, 45000.000000, 127000.000000, 177000.000000
283.940016, 268000.000000, 45100.000000, 127100.000000, 177100.000000
283.960797, 268000.000000, 45200.000000, 127200.000000, 177200.000000
283.981578, 268000.000000, 45300.000000, 127300.000000, 177300.000000
284.002360, 268000.000000, 45400.000000, 127400.000000, 177400.000000
284.023141, 268000.000000, 45500.000000, 127500.000000, 177500.000000
284.043922, 268000.000000, 45500.000000, 127600.000000, 177600.000000
284.064704, 268000.000000, 45600.000000, 127700.000000, 177700.000000
284.085485, 268000.000000, 45700.000000, 127800.000000, 177800.000000
284.106267, 268000.000000, 45800.000000, 127900.000000, 177900.000000
284.127048, 268000.000000, 45900.000000, 128000.000000, 178000.000000
284.147829, 268000.000000, 46000.000000, 128100.000000, 178100.000000
284.168611, 268000.000000, 46100.000000, 128200.000000, 178200.000000
284.189392, 268000.000000, 46200.000000, 128300.000000, 178300.000000
284.210173, 268000.000000, 46300.000000, 128400.000000, 178400.000000
284.230955, 268000.000000, 46400.000000, 128500.000000, 178500.000000
284.251736, 268000.000000, 46400.000000, 128600.000000, 178600.000000
284.272518, 268000.000000, 46500.000000, 128700.000000, 178700.000000
284.293299, 268000.000000, 46600.000000, 128800.000000, 178800.000000
284.314080, 268000.000000, 46700.000000, 128900.000000, 178900.000000
284.334862, 268000.000000, 46800.000000, 129000.000000, 179000.000000
284.355643, 268000.000000, 46900.000000, 129100.000000, 179100.000000
284.376425, 268000.000000, 47000.000000, 129200.000000, 179200.000000
284.397206, 268000.000000, 47100.000000, 129300.000000, 179300.000000
284.417987, 268000.000000, 47200.000000, 129400.000000, 179400.000000
284.438769, 268000.000000, 47300.000000, 129500.000000, 179500.000000
284.459550, 268000.000000, 47400.000000, 129600.000000, 179600.000000
284.480331, 268000.000000, 47400.000000, 129700.000000, 179700.000000
284.501113, 268000.000000, 47500.000000, 129800.000000, 179800.000000
284.521894, 268000.000000, 47600.000000, 129900.000000, 179900.000000
284.542676, 268000.000000, 47700.000000, 130000.000000, 180000.000000
284.563457, 268000.000000, 47800.000000, 130100.000000, 180100.000000
284.584238, 268000.000000, 47900.000000, 130200.000000, 180200.000000
284.605020, 268000.000000, 48000.000000, 130300.000000, 180300.000000
284.625801, 268000.000000, 48100.000000, 130400.000000, 180400.000000
284.646582, 268000.000000, 48200.000000, 130500.000000, 180500.000000
284.667364, 268000.000000, 48300.000000, 130600.000000, 180600.000000
284.688145, 268000.000000, 48300.000000, 130700.000000, 180700.000000
284.708927, 268000.000000, 48400.000000, 130800.000000, 180800.000000
284.729708, 268000.000000, 48500.000000, 130900.000000, 180900.000000
284.750489, 268000.000000, 48600.000000, 131000.000000, 181000.000000
284.771271, 268000.000000, 48700.000000, 131100.000000, 181100.000000
284.792052, 268000.000000, 48800.000000, 131200.000000, 181200.000000
284.812834, 268000.000000, 48900.000000, 131300.000000, 181300.000000
284.833615, 268000.000000, 49000.000000, 131400.000000, 181400.000000
284.854396, 268000.000000, 49100.000000, 131500.000000, 181500.000000
284.875178, 268000.000000, 49200.000000, 131600.000000, 181600.000000
284.895959, 268000.000000, 49200.000000, 131700.000000, 181700.000000
284.916740, 268000.000000, 49300.000000, 131800.000000, 181800.000000
284.937522, 268000.000000, 49400.000000, 131900.000000, 181900.000000
284.958303, 268000.000000, 49500.000000, 132000.000000, 182000.000000
284.979085, 268000.000000, 49600.000000, 132100.000000, 182100.000000
284.999866, 268000.000000, 49700.000000, 132200.000000, 182200.000000
285.020647, 268000.000000, 49800.000000, 132300.000000, 182300.000000
285.041429, 268000.000000, 49900.000000, 132400.000000, 182400.000000
285.062210, 268000.000000, 50000.000000, 132500.000000, 182500.000000
285.082991, 268000.000000, 50100.000000, 132600.000000, 182600.000000
285.103773, 268000.000000, 50200.000000, 132700.000000, 182700.000000
285.124554, 268000.000000, 50200.000000, 132800.000000, 182800.000000
285.145336, 268000.000000, 50300.000000, 132900.000000, 182900.000000
285.166117, 268000.000000, 50400.000000, 133000.000000, 183000.000000
285.186898, 268000.000000, 50500.000000, 133100.000000, 183100.000000
285.207680, 268000.000000, 50600.000000, 133200.000000, 183200.000000
285.228461, 268000.000000, 50700.000000, 133300.000000, 183300.000000
285.249242, 268000.000000, 50800.000000, 133400.000000, 183400.000000
285.270024, 268000.000000, 50900.000000, 133500.000000, 183500.000000
285.290805, 268000.000000, 51000.000000, 133600.000000, 183600.000000
285.311587, 268000.000000, 51100.000000, 133700.000000, 183700.000000
285.332368, 268000.000000, 51100.000000, 133800.000000, 183800.000000
285.353149, 268000.000000, 51200.000000, 133900.000000, 183900.000000
285.373931, 268000.000000, 51300.000000, 134000.000000, 184000.000000
285.394712, 268000.000000, 51400.000000, 134100.000000, 184100.000000
285.415494, 268000.000000, 51500.000000, 134200.000000, 184200.000000
285.436275, 268000.000000, 51600.000000, 134300.000000, 184300.000000
285.457056, 268000.000000, 51700.000000, 134400.000000, 184400.000000
285.477838, 268000.000000, 51800.000000, 134500.000000, 184500.000000
285.498619, 268000.000000, 51900.000000, 134600.000000, 184600.000000
285.519400, 268000.000000, 52000.000000, 134700.000000, 184700.000000
285.540182, 268000.000000, 52000.000000, 134800.000000, 184800.000000
285.560963, 268000.000000, 52100.000000, 134900.000000, 184900.000000
285.581745, 268000.000000, 52200.000000, 135000.000000, 185000.000000
285.602526, 268000.000000, 52300.000000, 135100.000000, 185100.000000
285.623307, 268000.000000, 52400.000000, 135200.000000, 185200.000000
285.644089, 268000.000000, 52500.000000, 135300.000000, 185300.000000
285.664870, 268000.000000, 52600.000000, 135400.000000, 185400.000000
285.685651, 268000.000000, 52700.000000, 135500.000000, 185500.000000
285.706433, 268000.000000, 52800.000000, 135600.000000, 185600.000000
285.727214, 268000.000000, 52900.000000, 135700.000000, 185700.000000
285.747996, 268000.000000, 53000.000000, 135800.000000, 185800.000000
285.768777, 268000.000000, 53000.000000, 135900.000000, 185900.000000
285.789558, 268000.000000, 53100.000000, 136000.000000, 186000.000000
285.810340, 268000.000000, 53200.000000, 136100.000000, 186100.000000
285.831121, 268000.000000, 53300.000000, 136200.000000, 186200.000000
285.851903, 268000.000000, 53400.000000, 136300.000000, 186300.000000
285.872684, 268000.000000, 53500.000000, 136400.000000, 186400.000000
285.893465, 268000.000000, 53600.000000, 136500.000000, 186500.000000
285.914247, 268000.000000, 53700.000000, 136600.000000, 186600.000000
285.935028, 268000.000000, 53800.000000, 136700.000000, 186700.000000
285.955809, 268000.000000, 53900.000000, 136800.000000, 186800.000000
285.976591, 268000.000000, 53900.000000, 136900.000000, 186900.000000
285.997372, 268000.000000, 54000.000000, 137000.000000, 187000.000000
286.018154, 268000.000000, 54100.000000, 137100.000000, 187100.000000
286.038935, 268000.000000, 54200.000000, 137200.000000, 187200.000000
286.059716, 268000.000000, 54300.000000, 137300.000000, 187300.000000
286.080498, 268000.000000, 54400.000000, 137400.000000, 187400.000000
286.101279, 268000.000000, 54500.000000, 137500.000000, 187500.000000
286.122060, 268000.000000, 54600.000000, 137600.000000, 187600.000000
286.142842, 268000.000000, 54700.000000, 137700.000000, 187700.000000
286.163623, 268000.000000, 54800.000000, 137800.000000, 187800.000000
286.184405, 268000.000000, 54800.000000, 137900.000000, 187900.000000
286.205186, 268000.000000, 54900.000000, 138000.000000, 188000.000000
286.225967, 268000.000000, 55000.000000, 138100.000000, 188100.000000
286.246749, 268000.000000, 55100.000000, 138200.000000, 188200.000000
286.267530, 268000.000000, 55200.000000, 138300.000000, 188300.000000
286.288311, 268000.000000, 55300.000000, 138400.000000, 188400.000000
286.309093, 268000.000000, 55400.000000, 138500.000000, 188500.000000
286.329874, 268000.000000, 55500.000000, 138600.000000, 188600.000000
286.350656, 268000.000000, 55600.000000, 138700.000000, 188700.000000
286.371437, 268000.000000, 55700.000000, 138800.000000, 188800.000000
286.392218, 268000.000000, 55800.000000, 138900.000000, 188900.000000
286.413000, 268000.000000, 55800.000000, 139000.000000, 189000.000000
286.433781, 268000.000000, 55900.000000, 139100.000000, 189100.000000
286.454563, 268000.000000, 56000.000000, 139200.000000, 189200.000000
286.475344, 268000.000000, 56100.000000, 139300.000000, 189300.000000
286.496125, 268000.000000, 56200.000000, 139400.000000, 189400.000000
286.516907, 268000.000000, 56300.000000, 139500.000000, 189500.000000
286.537688, 268000.000000, 56400.000000, 139600.000000, 189600.000000
286.558469, 268000.000000, 56500.000000, 139700.000000, 189700.000000
286.579251, 268000.000000, 56600.000000, 139800.000000, 189800.000000
286.600032, 268000.000000, 56700.000000, 139900.000000, 189900.000000
286.620814, 268000.000000, 56700.000000, 140000.000000, 190000.000000
286.641595, 268000.000000, 56800.000000, 140100.000000, 190100.000000
286.662376, 268000.000000, 56900.000000, 140200.000000, 190200.000000
286.683158, 268000.000000, 57000.000000, 140300.000000, 190300.000000
286.703939, 268000.000000, 57100.000000, 140400.000000, 190400.000000
286.724720, 268000.000000, 57200.000000, 140500.000000, 190500.000000
286.745502, 268000.000000, 57300.000000, 140600.000000, 190600.000000
286.766283, 268000.000000, 57400.000000, 140700.000000, 190700.000000
286.787065, 268000.000000, 57500.000000, 140800.000000, 190800.000000
286.807846, 268000.000000, 57600.000000, 140900.000000, 190900.000000
286.828627, 268000.000000, 57600.000000, 141000.000000, 191000.000000
286.849409, 268000.000000, 57700.000000, 141100.000000, 191100.000000
286.870190, 268000.000000, 57800.000000, 141200.000000, 191200.000000
286.890971, 268000.000000, 57900.000000, 141300.000000, 191300.000000
286.911753, 268000.000000, 58000.000000, 141400.000000, 191400.000000
286.932534, 268000.000000, 58100.000000, 141500.000000, 191500.000000
286.953316, 268000.000000, 58200.000000, 141600.000000, 191600.000000
286.974097, 268000.000000, 58300.000000, 141700.000000, 191700.000000
286.994878, 268000.000000, 58400.000000, 141800.000000, 191800.000000
287.015660, 268000.000000, 58500.000000, 141900.000000, 191900.000000
287.036441, 268000.000000, 58600.000000, 142000.000000, 192000.000000
287.057223, 268000.000000, 58600.000000, 142100.000000, 192100.000000
287.078004, 268000.000000, 58700.000000, 142200.000000, 192200.000000
287.098785, 268000.000000, 58800.000000, 142300.000000, 192300.000000
287.119567, 268000.000000, 58900.000000, 142400.000000, 192400.000000
287.140348, 268000.000000, 59000.000000, 142500.000000, 192500.000000
287.161129, 268000.000000, 59100.000000, 142600.000000, 192600.000000
287.181911, 268000.000000, 59200.000000, 142700.000000, 192700.000000
287.202692, 268000.000000, 59300.000000, 142800.000000, 192800.000000
287.223474, 268000.000000, 59400.000000, 142900.000000, 192900.000000
287.244255, 268000.000000, 59500.000000, 143000.000000, 193000.000000
287.265036, 268000.000000, 59500.000000, 143100.000000, 193100.000000
287.285818, 268000.000000, 59600.000000, 143200.000000, 193200.000000
287.306599, 268000.000000, 59700.000000, 143300.000000, 193300.000000
287.327380, 268000.000000, 59800.000000, 143400.000000, 193400.000000
287.348162, 268000.000000, 59900.000000, 143500.000000, 193500.000000
287.368943, 268000.000000, 60000.000000, 143600.000000, 193600.000000
287.389725, 268000.000000, 60100.000000, 143700.000000, 193700.000000
287.410506, 268000.000000, 60200.000000, 143800.000000, 193800.000000
287.431287, 268000.000000, 60300.000000, 143900.000000, 193900.000000
287.452069, 268000.000000, 60400.000000, 144000.000000, 194000.000000
287.472850, 268000.000000, 60500.000000, 144100.000000, 194100.000000
287.493632, 268000.000000, 60500.000000, 144200.000000, 194200.000000
287.514413, 268000.000000, 60600.000000, 144300.000000, 194300.000000
287.535194, 268000.000000, 60700.000000, 144400.000000, 194400.000000
287.555976, 268000.000000, 60800.000000, 144500.000000, 194500.000000
287.576757, 268000.000000, 60900.000000, 144600.000000, 194600.000000
287.597538, 268000.000000, 61000.000000, 144700.000000, 194700.000000
287.618320, 268000.000000, 61100.000000, 144800.000000, 194800.000000
287.639101, 268000.000000, 61200.000000, 144900.000000, 194900.000000
287.659883, 268000.000000, 61300.000000, 145000.000000, 195000.000000
287.680664, 268000.000000, 61400.000000, 145100.000000, 195100.000000
287.701445, 268000.000000, 61400.000000, 145200.000000, 195200.000000
287.722227, 268000.000000, 61500.000000, 145300.000000, 195300.000000
287.743008, 268000.000000, 61600.000000, 145400.000000, 195400.000000
287.763789, 268000.000000, 61700.000000, 145500.000000, 195500.000000
287.784571, 268000.000000, 61800.000000, 145600.000000, 195600.000000
287.805352, 268000.000000, 61900.000000, 145700.000000, 195700.000000
287.826134, 268000.000000, 62000.000000, 145800.000000, 195800.000000
287.846915, 268000.000000, 62100.000000, 145900.000000, 195900.000000
287.867696, 268000.000000, 62200.000000, 146000.000000, 196000.000000
287.888478, 268000.000000, 62300.000000, 146100.000000, 196100.000000
287.888478, 268000.000000, 62300.000000, 146100.000000, 196100.000000
288.318585, 268000.000000, 62100.000000, 146100.000000, 196100.000000
288.339367, 268000.000000, 62100.000000, 146200.000000, 196200.000000
288.360148, 268000.000000, 62200.000000, 146300.000000, 196300.000000
288.380929, 268000.000000, 62300.000000, 146400.000000, 196400.000000
288.380929, 268000.000000, 62300.000000, 146400.000000, 196400.000000
288.811037, 268000.000000, 62100.000000, 146400.000000, 196400.000000
288.831818, 268000.000000, 62200.000000, 146500.000000, 196500.000000
288.852600, 268000.000000, 62300.000000, 146600.000000, 196600.000000
288.852600, 268000.000000, 62300.000000, 146600.000000, 196600.000000
289.282707, 268000.000000, 62100.000000, 146600.000000, 196600.000000
289.303489, 268000.000000, 62200.000000, 146700.000000, 196700.000000
289.324270, 268000.000000, 62300.000000, 146800.000000, 196800.000000
289.324270, 268000.000000, 62300.000000, 146800.000000, 196800.000000
289.754377, 268000.000000, 62100.000000, 146800.000000, 196800.000000
289.775159, 268000.000000, 62200.000000, 146900.000000, 196900.000000
289.795940, 268000.000000, 62300.000000, 147000.000000, 197000.000000
289.795940, 268000.000000, 62300.000000, 147000.000000, 197000.000000
290.226048, 268000.000000, 62100.000000, 147000.000000, 197000.000000
290.246829, 268000.000000, 62200.000000, 147100.000000, 197100.000000
290.267611, 268000.000000, 62300.000000, 147200.000000, 197200.000000
290.267611, 268000.000000, 62300.000000, 147200.000000, 197200.000000
290.697718, 268000.000000, 62100.000000, 147200.000000, 197200.000000
290.718499, 268000.000000, 62100.000000, 147300.000000, 197300.000000
290.739281, 268000.000000, 62200.000000, 147400.000000, 197400.000000
290.760062, 268000.000000, 62300.000000, 147500.000000, 197500.000000
290.760062, 268000.000000, 62300.000000, 147500.000000, 197500.000000
291.190170, 268000.000000, 62100.000000, 147500.000000, 197500.000000
291.210951, 268000.000000, 62200.000000, 147600.000000, 197600.000000
291.231732, 268000.000000, 62300.000000, 147700.000000, 197700.000000
291.231732, 268000.000000, 62300.000000, 147700.000000, 197700.000000
291.661840, 268000.000000, 62100.000000, 147700.000000, 197700.000000
291.682621, 268000.000000, 62200.000000, 147800.000000, 197800.000000
291.703403, 268000.000000, 62300.000000, 147900.000000, 197900.000000
291.703403, 268000.000000, 62300.000000, 147900.000000, 197900.000000
292.133510, 268000.000000, 62100.000000, 147900.000000, 197900.000000
292.154292, 268000.000000, 62200.000000, 148000.000000, 198000.000000
292.175073, 268000.000000, 62300.000000, 148100.000000, 198100.000000
292.175073, 268000.000000, 62300.000000, 148100.000000, 198100.000000
292.605181, 268000.000000, 62100.000000, 148100.000000, 198100.000000
292.625962, 268000.000000, 62200.000000, 148200.000000, 198200.000000
292.646743, 268000.000000, 62200.000000, 148300.000000, 198300.000000
292.667525, 268000.000000, 62300.000000, 148400.000000, 198400.000000
292.667525, 268000.000000, 62300.000000, 148400.000000, 198400.000000
293.097632, 268000.000000, 62100.000000, 148400.000000, 198400.000000
293.118414, 268000.000000, 62200.000000, 148500.000000, 198500.000000
293.139195, 268000.000000, 62300.000000, 148600.000000, 198600.000000
293.139195, 268000.000000, 62300.000000, 148600.000000, 198600.000000
293.569303, 268000.000000, 62100.000000, 148600.000000, 198600.000000
293.590084, 268000.000000, 62200.000000, 148700.000000, 198700.000000
293.610865, 268000.000000, 62300.000000, 148800.000000, 198800.000000
293.610865, 268000.000000, 62300.000000, 148800.000000, 198800.000000
294.040973, 268000.000000, 62100.000000, 148800.000000, 198800.000000
294.061754, 268000.000000, 62200.000000, 148900.000000, 198900.000000
294.082536, 268000.000000, 62300.000000, 149000.000000, 199000.000000
294.082536, 268000.000000, 62300.000000, 149000.000000, 199000.000000
294.512643, 268000.000000, 62100.000000, 149000.000000, 199000.000000
294.533424, 268000.000000, 62200.000000, 149100.000000, 199100.000000
294.554206, 268000.000000, 62300.000000, 149200.000000, 199200.000000
294.554206, 268000.000000, 62300.000000, 149200.000000, 199200.000000
294.984313, 268000.000000, 62100.000000, 149200.000000, 199200.000000
295.005095, 268000.000000, 62100.000000, 149300.000000, 199300.000000
295.025876, 268000.000000, 62200.000000, 149400.000000, 199400.000000
295.046658, 268000.000000, 62300.000000, 149500.000000, 199500.000000
295.046658, 268000.000000, 62300.000000, 149500.000000, 199500.000000
295.476765, 268000.000000, 62100.000000, 149500.000000, 199500.000000
295.497546, 268000.000000, 62200.000000, 149600.000000, 199600.000000
295.518328, 268000.000000, 62300.000000, 149700.000000, 199700.000000
295.518328, 268000.000000, 62300.000000, 149700.000000, 199700.000000
295.948435, 268000.000000, 62100.000000, 149700.000000, 199700.000000
295.969217, 268000.000000, 62200.000000, 149800.000000, 199800.000000
295.989998, 268000.000000, 62300.000000, 149900.000000, 199900.000000
295.989998, 268000.000000, 62300.000000, 149900.000000, 199900.000000
296.420106, 268000.000000, 62100.000000, 149900.000000, 199900.000000
296.440887, 268000.000000, 62200.000000, 150000.000000, 200000.000000
296.440887, 268000.000000, 62200.000000, 150000.000000, 150000.000000
306.831577, 268000.000000, 57300.000000, 150000.000000, 200000.000000
326.397849, 268000.000000, 48200.000000, 150000.000000, 200000.000000
326.397849, 268000.000000, 48200.000000, 150000.000000, 200000.000000
381.831577, 268000.000000, 22500.000000, 150000.000000, 200000.000000
381.852358, 268000.000000, 22600.000000, 150100.000000, 200100.000000
381.873140, 268000.000000, 22700.000000, 150200.000000, 200200.000000
381.893921, 268000.000000, 22700.000000, 150300.000000, 200300.000000
381.914702, 268000.000000, 22800.000000, 150400.000000, 200400.000000
381.935484, 268000.000000, 22900.000000, 150500.000000, 200500.000000
381.956265, 268000.000000, 23000.000000, 150600.000000, 200600.000000
381.977047, 268000.000000, 23100.000000, 150700.000000, 200700.000000
381.997828, 268000.000000, 23200.000000, 150800.000000, 200800.000000
382.018609, 268000.000000, 23300.000000, 150900.000000, 200900.000000
382.039391, 268000.000000, 23400.000000, 151000.000000, 201000.000000
382.060172, 268000.000000, 23500.000000, 151100.000000, 201100.000000
382.080954, 268000.000000, 23600.000000, 151200.000000, 201200.000000
382.101735, 268000.000000, 23600.000000, 151300.000000, 201300.000000
382.122516, 268000.000000, 23700.000000, 151400.000000, 201400.000000
382.143298, 268000.000000, 23800.000000, 151500.000000, 201500.000000
382.164079, 268000.000000, 23900.000000, 151600.000000, 201600.000000
382.184860, 268000.000000, 24000.000000, 151700.000000, 201700.000000
382.205642, 268000.000000, 24100.000000, 151800.000000, 201800.000000
382.226423, 268000.000000, 24200.000000, 151900.000000, 201900.000000
382.247205, 268000.000000, 24300.000000, 152000.000000, 202000.000000
382.267986, 268000.000000, 24400.000000, 152100.000000, 202100.000000
382.288767, 268000.000000, 24500.000000, 152200.000000, 202200.000000
382.309549, 268000.000000, 24600.000000, 152300.000000, 202300.000000
382.330330, 268000.000000, 24600.000000, 152400.000000, 202400.000000
382.351111, 268000.000000, 24700.000000, 152500.000000, 202500.000000
382.371893, 268000.000000, 24800.000000, 152600.000000, 202600.000000
382.392674, 268000.000000, 24900.000000, 152700.000000, 202700.000000
382.413456, 268000.000000, 25000.000000, 152800.000000, 202800.000000
382.434237, 268000.000000, 25100.000000, 152900.000000, 202900.000000
382.455018, 268000.000000, 25200.000000, 153000.000000, 203000.000000
382.475800, 268000.000000, 25300.000000, 153100.000000, 203100.000000
382.496581, 268000.000000, 25400.000000, 153200.000000, 203200.000000
382.517363, 268000.000000, 25500.000000, 153300.000000, 203300.000000
382.538144, 268000.000000, 25500.000000, 153400.000000, 203400.000000
382.558925, 268000.000000, 25600.000000, 153500.000000, 203500.000000
382.579707, 268000.000000, 25700.000000, 153600.000000, 203600.000000
382.600488, 268000.000000, 25800.000000, 153700.000000, 203700.000000
382.621269, 268000.000000, 25900.000000, 153800.000000, 203800.000000
382.642051, 268000.000000, 26000.000000, 153900.000000, 203900.000000
382.662832, 268000.000000, 26100.000000, 154000.000000, 204000.000000
382.683614, 268000.000000, 26200.000000, 154100.000000, 204100.000000
382.704395, 268000.000000, 26300.000000, 154200.000000, 204200.000000
382.725176, 268000.000000, 26400.000000, 154300.000000, 204300.000000
382.745958, 268000.000000, 26400.000000, 154400.000000, 204400.000000
382.766739, 268000.000000, 26500.000000, 154500.000000, 204500.000000
382.787520, 268000.000000, 26600.000000, 154600.000000, 204600.000000
382.808302, 268000.000000, 26700.000000, 154700.000000, 204700.000000
382.829083, 268000.000000, 26800.000000, 154800.000000, 204800.000000
382.849865, 268000.000000, 26900.000000, 154900.000000, 204900.000000
382.870646, 268000.000000, 27000.000000, 155000.000000, 205000.000000
382.891427, 268000.000000, 27100.000000, 155100.000000, 205100.000000
382.912209, 268000.000000, 27200.000000, 155200.000000, 205200.000000
382.932990, 268000.000000, 27300.000000, 155300.000000, 205300.000000
382.953771, 268000.000000, 27400.000000, 155400.000000, 205400.000000
382.974553, 268000.000000, 27400.000000, 155500.000000, 205500.000000
382.995334, 268000.000000, 27500.000000, 155600.000000, 205600.000000
383.016116, 268000.000000, 27600.000000, 155700.000000, 205700.000000
383.036897, 268000.000000, 27700.000000, 155800.000000, 205800.000000
383.057678, 268000.000000, 27800.000000, 155900.000000, 205900.000000
383.078460, 268000.000000, 27900.000000, 156000.000000, 206000.000000
383.099241, 268000.000000, 28000.000000, 156100.000000, 206100.000000
383.120023, 268000.000000, 28100.000000, 156200.000000, 206200.000000
383.140804, 268000.000000, 28200.000000, 156300.000000, 206300.000000
383.161585, 268000.000000, 28300.000000, 156400.000000, 206400.000000
383.182367, 268000.000000, 28300.000000, 156500.000000, 206500.000000
383.203148, 268000.000000, 28400.000000, 156600.000000, 206600.000000
383.223929, 268000.000000, 28500.000000, 156700.000000, 206700.000000
383.244711, 268000.000000, 28600.000000, 156800.000000, 206800.000000
383.265492, 268000.000000, 28700.000000, 156900.000000, 206900.000000
383.286274, 268000.000000, 28800.000000, 157000.000000, 207000.000000
383.307055, 268000.000000, 28900.000000, 157100.000000, 207100.000000
383.327836, 268000.000000, 29000.000000, 157200.000000, 207200.000000
383.348618, 268000.000000, 29100.000000, 157300.000000, 207300.000000
383.369399, 268000.000000, 29200.000000, 157400.000000, 207400.000000
383.390180, 268000.000000, 29200.000000, 157500.000000, 207500.000000
383.410962, 268000.000000, 29300.000000, 157600.000000, 207600.000000
383.431743, 268000.000000, 29400.000000, 157700.000000, 207700.000000
383.452525, 268000.000000, 29500.000000, 157800.000000, 207800.000000
383.473306, 268000.000000, 29600.000000, 157900.000000, 207900.000000
383.494087, 268000.000000, 29700.000000, 158000.000000, 208000.000000
383.514869, 268000.000000, 29800.000000, 158100.000000, 208100.000000
383.535650, 268000.000000, 29900.000000, 158200.000000, 208200.000000
383.556431, 268000.000000, 30000.000000, 158300.000000, 208300.000000
383.577213, 268000.000000, 30100.000000, 158400.000000, 208400.000000
383.597994, 268000.000000, 30200.000000, 158500.000000, 208500.000000
383.618776, 268000.000000, 30200.000000, 158600.000000, 208600.000000
383.639557, 268000.000000, 30300.000000, 158700.000000, 208700.000000
383.660338, 268000.000000, 30400.000000, 158800.000000, 208800.000000
383.681120, 268000.000000, 30500.000000, 158900.000000, 208900.000000
383.701901, 268000.000000, 30600.000000, 159000.000000, 209000.000000
383.722683, 268000.000000, 30700.000000, 159100.000000, 209100.000000
383.743464, 268000.000000, 30800.000000, 159200.000000, 209200.000000
383.764245, 268000.000000, 30900.000000, 159300.000000, 209300.000000
383.785027, 268000.000000, 31000.000000, 159400.000000, 209400.000000
383.805808, 268000.000000, 31100.000000, 159500.000000, 209500.000000
383.826589, 268000.000000, 31100.000000, 159600.000000, 209600.000000
383.847371, 268000.000000, 31200.000000, 159700.000000, 209700.000000
383.868152, 268000.000000, 31300.000000, 159800.000000, 209800.000000
383.888934, 268000.000000, 31400.000000, 159900.000000, 209900.000000
383.909715, 268000.000000, 31500.000000, 160000.000000, 210000.000000
383.930496, 268000.000000, 31600.000000, 160100.000000, 210100.000000
383.951278, 268000.000000, 31700.000000, 160200.000000, 210200.000000
383.972059, 268000.000000, 31800.000000, 160300.000000, 210300.000000
383.992840, 268000.000000, 31900.000000, 160400.000000, 210400.000000
384.013622, 268000.000000, 32000.000000, 160500.000000, 210500.000000
384.034403, 268000.000000, 32000.000000, 160600.000000, 210600.000000
384.055185, 268000.000000, 32100.000000, 160700.000000, 210700.000000
384.075966, 268000.000000, 32200.000000, 160800.000000, 210800.000000
384.096747, 268000.000000, 32300.000000, 160900.000000, 210900.000000
384.117529, 268000.000000, 32400.000000, 161000.000000, 211000.000000
384.138310, 268000.000000, 32500.000000, 161100.000000, 211100.000000
384.159092, 268000.000000, 32600.000000, 161200.000000, 211200.000000
384.179873, 268000.000000, 32700.000000, 161300.000000, 211300.000000
384.200654, 268000.000000, 32800.000000, 161400.000000, 211400.000000
384.221436, 268000.000000, 32900.000000, 161500.000000, 211500.000000
384.242217, 268000.000000, 33000.000000, 161600.000000, 211600.000000
384.262998, 268000.000000, 33000.000000, 161700.000000, 211700.000000
384.283780, 268000.000000, 33100.000000, 161800.000000, 211800.000000
384.304561, 268000.000000, 33200.000000, 161900.000000, 211900.000000
384.325343, 268000.000000, 33300.000000, 162000.000000, 212000.000000
384.346124, 268000.000000, 33400.000000, 162100.000000, 212100.000000
384.366905, 268000.000000, 33500.000000, 162200.000000, 212200.000000
384.387687, 268000.000000, 33600.000000, 162300.000000, 212300.000000
384.408468, 268000.000000, 33700.000000, 162400.000000, 212400.000000
384.429249, 268000.000000, 33800.000000, 162500.000000, 212500.000000
384.450031, 268000.000000, 33900.000000, 162600.000000, 212600.000000
384.470812, 268000.000000, 33900.000000, 162700.000000, 212700.000000
384.491594, 268000.000000, 34000.000000, 162800.000000, 212800.000000
384.512375, 268000.000000, 34100.000000, 162900.000000, 212900.000000
384.533156, 268000.000000, 34200.000000, 163000.000000, 213000.000000
384.553938, 268000.000000, 34300.000000, 163100.000000, 213100.000000
384.574719, 268000.000000, 34400.000000, 163200.000000, 213200.000000
384.595500, 268000.000000, 34500.000000, 163300.000000, 213300.000000
384.616282, 268000.000000, 34600.000000, 163400.000000, 213400.000000
384.637063, 268000.000000, 34700.000000, 163500.000000, 213500.000000
384.657845, 268000.000000, 34800.000000, 163600.000000, 213600.000000
384.678626, 268000.000000, 34800.000000, 163700.000000, 213700.000000
384.699407, 268000.000000, 34900.000000, 163800.000000, 213800.000000
384.720189, 268000.000000, 35000.000000, 163900.000000, 213900.000000
384.740970, 268000.000000, 35100.000000, 164000.000000, 214000.000000
384.761752, 268000.000000, 35200.000000, 164100.000000, 214100.000000
384.782533, 268000.000000, 35300.000000, 164200.000000, 214200.000000
384.803314, 268000.000000, 35400.000000, 164300.000000, 214300.000000
384.824096, 268000.000000, 35500.000000, 164400.000000, 214400.000000
384.844877, 268000.000000, 35600.000000, 164500.000000, 214500.000000
384.865658, 268000.000000, 35700.000000, 164600.000000, 214600.000000
384.886440, 268000.000000, 35800.000000, 164700.000000, 214700.000000
384.907221, 268000.000000, 35800.000000, 164800.000000, 214800.000000
384.928003, 268000.000000, 35900.000000, 164900.000000, 214900.000000
384.948784, 268000.000000, 36000.000000, 165000.000000, 215000.000000
384.969565, 268000.000000, 36100.000000, 165100.000000, 215100.000000
384.990347, 268000.000000, 36200.000000, 165200.000000, 215200.000000
385.011128, 268000.000000, 36300.000000, 165300.000000, 215300.000000
385.031909, 268000.000000, 36400.000000, 165400.000000, 215400.000000
385.052691, 268000.000000, 36500.000000, 165500.000000, 215500.000000
385.073472, 268000.000000, 36600.000000, 165600.000000, 215600.000000
385.094254, 268000.000000, 36700.000000, 165700.000000, 215700.000000
385.115035, 268000.000000, 36700.000000, 165800.000000, 215800.000000
385.135816, 268000.000000, 36800.000000, 165900.000000, 215900.000000
385.156598, 268000.000000, 36900.000000, 166000.000000, 216000.000000
385.177379, 268000.000000, 37000.000000, 166100.000000, 216100.000000
385.198161, 268000.000000, 37100.000000, 166200.000000, 216200.000000
385.218942, 268000.000000, 37200.000000, 166300.000000, 216300.000000
385.239723, 268000.000000, 37300.000000, 166400.000000, 216400.000000
385.260505, 268000.000000, 37400.000000, 166500.000000, 216500.000000
385.281286, 268000.000000, 37500.000000, 166600.000000, 216600.000000
385.302067, 268000.000000, 37600.000000, 166700.000000, 216700.000000
385.322849, 268000.000000, 37600.000000, 166800.000000, 216800.000000
385.343630, 268000.000000, 37700.000000, 166900.000000, 216900.000000
385.364412, 268000.000000, 37800.000000, 167000.000000, 217000.000000
385.385193, 268000.000000, 37900.000000, 167100.000000, 217100.000000
385.405974, 268000.000000, 38000.000000, 167200.000000, 217200.000000
385.426756, 268000.000000, 38100.000000, 167300.000000, 217300.000000
385.447537, 268000.000000, 38200.000000, 167400.000000, 217400.000000
385.468318, 268000.000000, 38300.000000, 167500.000000, 217500.000000
385.489100, 268000.000000, 38400.000000, 167600.000000, 217600.000000
385.509881, 268000.000000, 38500.000000, 167700.000000, 217700.000000
385.530663, 268000.000000, 38600.000000, 167800.000000, 217800.000000
385.551444, 268000.000000, 38600.000000, 167900.000000, 217900.000000
385.572225, 268000.000000, 38700.000000, 168000.000000, 218000.000000
385.593007, 268000.000000, 38800.000000, 168100.000000, 218100.000000
385.613788, 268000.000000, 38900.000000, 168200.000000, 218200.000000
385.634569, 268000.000000, 39000.000000, 168300.000000, 218300.000000
385.655351, 268000.000000, 39100.000000, 168400.000000, 218400.000000
385.676132, 268000.000000, 39200.000000, 168500.000000, 218500.000000
385.696914, 268000.000000, 39300.000000, 168600.000000, 218600.000000
385.717695, 268000.000000, 39400.000000, 168700.000000, 218700.000000
385.738476, 268000.000000, 39500.000000, 168800.000000, 218800.000000
385.759258, 268000.000000, 39500.000000, 168900.000000, 218900.000000
385.780039, 268000.000000, 39600.000000, 169000.000000, 219000.000000
385.800821, 268000.000000, 39700.000000, 169100.000000, 219100.000000
385.821602, 268000.000000, 39800.000000, 169200.000000, 219200.000000
385.842383, 268000.000000, 39900.000000, 169300.000000, 219300.000000
385.863165, 268000.000000, 40000.000000, 169400.000000, 219400.000000
385.883946, 268000.000000, 40100.000000, 169500.000000, 219500.000000
385.904727, 268000.000000, 40200.000000, 169600.000000, 219600.000000
385.925509, 268000.000000, 40300.000000, 169700.000000, 219700.000000
385.946290, 268000.000000, 40400.000000, 169800.000000, 219800.000000
385.967072, 268000.000000, 40500.000000, 169900.000000, 219900.000000
385.987853, 268000.000000, 40500.000000, 170000.000000, 220000.000000
386.008634, 268000.000000, 40600.000000, 170100.000000, 220100.000000
386.029416, 268000.000000, 40700.000000, 170200.000000, 220200.000000
386.050197, 268000.000000, 40800.000000, 170300.000000, 220300.000000
386.070978, 268000.000000, 40900.000000, 170400.000000, 220400.000000
386.091760, 268000.000000, 41000.000000, 170500.000000, 220500.000000
386.112541, 268000.000000, 41100.000000, 170600.000000, 220600.000000
386.133323, 268000.000000, 41200.000000, 170700.000000, 220700.000000
386.154104, 268000.000000, 41300.000000, 170800.000000, 220800.000000
386.174885, 268000.000000, 41400.000000, 170900.000000, 220900.000000
386.195667, 268000.000000, 41400.000000, 171000.000000, 221000.000000
386.216448, 268000.000000, 41500.000000, 171100.000000, 221100.000000
386.237230, 268000.000000, 41600.000000, 171200.000000, 221200.000000
386.258011, 268000.000000, 41700.000000, 171300.000000, 221300.000000
386.278792, 268000.000000, 41800.000000, 171400.000000, 221400.000000
386.299574, 268000.000000, 41900.000000, 171500.000000, 221500.000000
386.320355, 268000.000000, 42000.000000, 171600.000000, 221600.000000
386.341136, 268000.000000, 42100.000000, 171700.000000, 221700.000000
386.361918, 268000.000000, 42200.000000, 171800.000000, 221800.000000
386.382699, 268000.000000, 42300.000000, 171900.000000, 221900.000000
386.403481, 268000.000000, 42300.000000, 172000.000000, 222000.000000
386.424262, 268000.000000, 42400.000000, 172100.000000, 222100.000000
386.445043, 268000.000000, 42500.000000, 172200.000000, 222200.000000
386.465825, 268000.000000, 42600.000000, 172300.000000, 222300.000000
386.486606, 268000.000000, 42700.000000, 172400.000000, 222400.000000
386.507387, 268000.000000, 42800.000000, 172500.000000, 222500.000000
386.528169, 268000.000000, 42900.000000, 172600.000000, 222600.000000
386.548950, 268000.000000, 43000.000000, 172700.000000, 222700.000000
386.569732, 268000.000000, 43100.000000, 172800.000000, 222800.000000
386.590513, 268000.000000, 43200.000000, 172900.000000, 222900.000000
386.611294, 268000.000000, 43300.000000, 173000.000000, 223000.000000
386.632076, 268000.000000, 43300.000000, 173100.000000, 223100.000000
386.652857, 268000.000000, 43400.000000, 173200.000000, 223200.000000
386.673638, 268000.000000, 43500.000000, 173300.000000, 223300.000000
386.694420, 268000.000000, 43600.000000, 173400.000000, 223400.000000
386.715201, 268000.000000, 43700.000000, 173500.000000, 223500.000000
386.735983, 268000.000000, 43800.000000, 173600.000000, 223600.000000
386.756764, 268000.000000, 43900.000000, 173700.000000, 223700.000000
386.777545, 268000.000000, 44000.000000, 173800.000000, 223800.000000
386.798327, 268000.000000, 44100.000000, 173900.000000, 223900.000000
386.819108, 268000.000000, 44200.000000, 174000.000000, 224000.000000
386.839890, 268000.000000, 44200.000000, 174100.000000, 224100.000000
386.860671, 268000.000000, 44300.000000, 174200.000000, 224200.000000
386.881452, 268000.000000, 44400.000000, 174300.000000, 224300.000000
386.902234, 268000.000000, 44500.000000, 174400.000000, 224400.000000
386.923015, 268000.000000, 44600.000000, 174500.000000, 224500.000000
386.943796, 268000.000000, 44700.000000, 174600.000000, 224600.000000
386.964578, 268000.000000, 44800.000000, 174700.000000, 224700.000000
386.985359, 268000.000000, 44900.000000, 174800.000000, 224800.000000
387.006141, 268000.000000, 45000.000000, 174900.000000, 224900.000000
387.026922, 268000.000000, 45100.000000, 175000.000000, 225000.000000
387.047703, 268000.000000, 45100.000000, 175100.000000, 225100.000000
387.068485, 268000.000000, 45200.000000, 175200.000000, 225200.000000
387.089266, 268000.000000, 45300.000000, 175300.000000, 225300.000000
387.110047, 268000.000000, 45400.000000, 175400.000000, 225400.000000
387.130829, 268000.000000, 45500.000000, 175500.000000, 225500.000000
387.151610, 268000.000000, 45600.000000, 175600.000000, 225600.000000
387.172392, 268000.000000, 45700.000000, 175700.000000, 225700.000000
387.193173, 268000.000000, 45800.000000, 175800.000000, 225800.000000
387.213954, 268000.000000, 45900.000000, 175900.000000, 225900.000000
387.234736, 268000.000000, 46000.000000, 176000.000000, 226000.000000
387.255517, 268000.000000, 46100.000000, 176100.000000, 226100.000000
387.276298, 268000.000000, 46100.000000, 176200.000000, 226200.000000
387.297080, 268000.000000, 46200.000000, 176300.000000, 226300.000000
387.317861, 268000.000000, 46300.000000, 176400.000000, 226400.000000
387.338643, 268000.000000, 46400.000000, 176500.000000, 226500.000000
387.359424, 268000.000000, 46500.000000, 176600.000000, 226600.000000
387.380205, 268000.000000, 46600.000000, 176700.000000, 226700.000000
387.400987, 268000.000000, 46700.000000, 176800.000000, 226800.000000
387.421768, 268000.000000, 46800.000000, 176900.000000, 226900.000000
387.442550, 268000.000000, 46900.000000, 177000.000000, 227000.000000
387.463331, 268000.000000, 47000.000000, 177100.000000, 227100.000000
387.484112, 268000.000000, 47000.000000, 177200.000000, 227200.000000
387.504894, 268000.000000, 47100.000000, 177300.000000, 227300.000000
387.525675, 268000.000000, 47200.000000, 177400.000000, 227400.000000
387.546456, 268000.000000, 47300.000000, 177500.000000, 227500.000000
387.567238, 268000.000000, 47400.000000, 177600.000000, 227600.000000
387.588019, 268000.000000, 47500.000000, 177700.000000, 227700.000000
387.608801, 268000.000000, 47600.000000, 177800.000000, 227800.000000
387.629582, 268000.000000, 47700.000000, 177900.000000, 227900.000000
387.650363, 268000.000000, 47800.000000, 178000.000000, 228000.000000
387.671145, 268000.000000, 47900.000000, 178100.000000, 228100.000000
387.691926, 268000.000000, 47900.000000, 178200.000000, 228200.000000
387.712707, 268000.000000, 48000.000000, 178300.000000, 228300.000000
387.733489, 268000.000000, 48100.000000, 178400.000000, 228400.000000
387.754270, 268000.000000, 48200.000000, 178500.000000, 228500.000000
387.775052, 268000.000000, 48300.000000, 178600.000000, 228600.000000
387.795833, 268000.000000, 48400.000000, 178700.000000, 228700.000000
387.816614, 268000.000000, 48500.000000, 178800.000000, 228800.000000
387.837396, 268000.000000, 48600.000000, 178900.000000, 228900.000000
387.858177, 268000.000000, 48700.000000, 179000.000000, 229000.000000
387.878959, 268000.000000, 48800.000000, 179100.000000, 229100.000000
387.899740, 268000.000000, 48900.000000, 179200.000000, 229200.000000
387.920521, 268000.000000, 48900.000000, 179300.000000, 229300.000000
387.941303, 268000.000000, 49000.000000, 179400.000000, 229400.000000
387.962084, 268000.000000, 49100.000000, 179500.000000, 229500.000000
387.982865, 268000.000000, 49200.000000, 179600.000000, 229600.000000
388.003647, 268000.000000, 49300.000000, 179700.000000, 229700.000000
388.024428, 268000.000000, 49400.000000, 179800.000000, 229800.000000
388.045210, 268000.000000, 49500.000000, 179900.000000, 229900.000000
388.065991, 268000.000000, 49600.000000, 180000.000000, 230000.000000
388.086772, 268000.000000, 49700.000000, 180100.000000, 230100.000000
388.107554, 268000.000000, 49800.000000, 180200.000000, 230200.000000
388.128335, 268000.000000, 49800.000000, 180300.000000, 230300.000000
388.149116, 268000.000000, 49900.000000, 180400.000000, 230400.000000
388.169898, 268000.000000, 50000.000000, 180500.000000, 230500.000000
388.190679, 268000.000000, 50100.000000, 180600.000000, 230600.000000
388.211461, 268000.000000, 50200.000000, 180700.000000, 230700.000000
388.232242, 268000.000000, 50300.000000, 180800.000000, 230800.000000
388.253023, 268000.000000, 50400.000000, 180900.000000, 230900.000000
388.273805, 268000.000000, 50500.000000, 181000.000000, 231000.000000
388.294586, 268000.000000, 50600.000000, 181100.000000, 231100.000000
388.315367, 268000.000000, 50700.000000, 181200.000000, 231200.000000
388.336149, 268000.000000, 50700.000000, 181300.000000, 231300.000000
388.356930, 268000.000000, 50800.000000, 181400.000000, 231400.000000
388.377712, 268000.000000, 50900.000000, 181500.000000, 231500.000000
388.398493, 268000.000000, 51000.000000, 181600.000000, 231600.000000
388.419274, 268000.000000, 51100.000000, 181700.000000, 231700.000000
388.440056, 268000.000000, 51200.000000, 181800.000000, 231800.000000
388.460837, 268000.000000, 51300.000000, 181900.000000, 231900.000000
388.481619, 268000.000000, 51400.000000, 182000.000000, 232000.000000
388.502400, 268000.000000, 51500.000000, 182100.000000, 232100.000000
388.523181, 268000.000000, 51600.000000, 182200.000000, 232200.000000
388.543963, 268000.000000, 51700.000000, 182300.000000, 232300.000000
388.564744, 268000.000000, 51700.000000, 182400.000000, 232400.000000
388.585525, 268000.000000, 51800.000000, 182500.000000, 232500.000000
388.606307, 268000.000000, 51900.000000, 182600.000000, 232600.000000
388.627088, 268000.000000, 52000.000000, 182700.000000, 232700.000000
388.647870, 268000.000000, 52100.000000, 182800.000000, 232800.000000
388.668651, 268000.000000, 52200.000000, 182900.000000, 232900.000000
388.689432, 268000.000000, 52300.000000, 183000.000000, 233000.000000
388.710214, 268000.000000, 52400.000000, 183100.000000, 233100.000000
388.730995, 268000.000000, 52500.000000, 183200.000000, 233200.000000
388.751776, 268000.000000, 52600.000000, 183300.000000, 233300.000000
388.772558, 268000.000000, 52600.000000, 183400.000000, 233400.000000
388.793339, 268000.000000, 52700.000000, 183500.000000, 233500.000000
388.814121, 268000.000000, 52800.000000, 183600.000000, 233600.000000
388.834902, 268000.000000, 52900.000000, 183700.000000, 233700.000000
388.855683, 268000.000000, 53000.000000, 183800.000000, 233800.000000
388.876465, 268000.000000, 53100.000000, 183900.000000, 233900.000000
388.897246, 268000.000000, 53200.000000, 184000.000000, 234000.000000
388.918028, 268000.000000, 53300.000000, 184100.000000, 234100.000000
388.938809, 268000.000000, 53400.000000, 184200.000000, 234200.000000
388.959590, 268000.000000, 53500.000000, 184300.000000, 234300.000000
388.980372, 268000.000000, 53500.000000, 184400.000000, 234400.000000
389.001153, 268000.000000, 53600.000000, 184500.000000, 234500.000000
389.021934, 268000.000000, 53700.000000, 184600.000000, 234600.000000
389.042716, 268000.000000, 53800.000000, 184700.000000, 234700.000000
389.063497, 268000.000000, 53900.000000, 184800.000000, 234800.000000
389.084279, 268000.000000, 54000.000000, 184900.000000, 234900.000000
389.105060, 268000.000000, 54100.000000, 185000.000000, 235000.000000
389.125841, 268000.000000, 54200.000000, 185100.000000, 235100.000000
389.146623, 268000.000000, 54300.000000, 185200.000000, 235200.000000
389.167404, 268000.000000, 54400.000000, 185300.000000, 235300.000000
389.188185, 268000.000000, 54500.000000, 185400.000000, 235400.000000
389.208967, 268000.000000, 54500.000000, 185500.000000, 235500.000000
389.229748, 268000.000000, 54600.000000, 185600.000000, 235600.000000
389.250530, 268000.000000, 54700.000000, 185700.000000, 235700.000000
389.271311, 268000.000000, 54800.000000, 185800.000000, 235800.000000
389.292092, 268000.000000, 54900.000000, 185900.000000, 235900.000000
389.312874, 268000.000000, 55000.000000, 186000.000000, 236000.000000
389.333655, 268000.000000, 55100.000000, 186100.000000, 236100.000000
389.354436, 268000.000000, 55200.000000, 186200.000000, 236200.000000
389.375218, 268000.000000, 55300.000000, 186300.000000, 236300.000000
389.395999, 268000.000000, 55400.000000, 186400.000000, 236400.000000
389.416781, 268000.000000, 55400.000000, 186500.000000, 236500.000000
389.437562, 268000.000000, 55500.000000, 186600.000000, 236600.000000
389.458343, 268000.000000, 55600.000000, 186700.000000, 236700.000000
389.479125, 268000.000000, 55700.000000, 186800.000000, 236800.000000
389.499906, 268000.000000, 55800.000000, 186900.000000, 236900.000000
389.520688, 268000.000000, 55900.000000, 187000.000000, 237000.000000
389.541469, 268000.000000, 56000.000000, 187100.000000, 237100.000000
389.562250, 268000.000000, 56100.000000, 187200.000000, 237200.000000
389.583032, 268000.000000, 56200.000000, 187300.000000, 237300.000000
389.603813, 268000.000000, 56300.000000, 187400.000000, 237400.000000
389.624594, 268000.000000, 56300.000000, 187500.000000, 237500.000000
389.645376, 268000.000000, 56400.000000, 187600.000000, 237600.000000
389.666157, 268000.000000, 56500.000000, 187700.000000, 237700.000000
389.686939, 268000.000000, 56600.000000, 187800.000000, 237800.000000
389.707720, 268000.000000, 56700.000000, 187900.000000, 237900.000000
389.728501, 268000.000000, 56800.000000, 188000.000000, 238000.000000
389.749283, 268000.000000, 56900.000000, 188100.000000, 238100.000000
389.770064, 268000.000000, 57000.000000, 188200.000000, 238200.000000
389.790845, 268000.000000, 57100.000000, 188300.000000, 238300.000000
389.811627, 268000.000000, 57200.000000, 188400.000000, 238400.000000
389.832408, 268000.000000, 57300.000000, 188500.000000, 238500.000000
389.853190, 268000.000000, 57300.000000, 188600.000000, 238600.000000
389.873971, 268000.000000, 57400.000000, 188700.000000, 238700.000000
389.894752, 268000.000000, 57500.000000, 188800.000000, 238800.000000
389.915534, 268000.000000, 57600.000000, 188900.000000, 238900.000000
389.936315, 268000.000000, 57700.000000, 189000.000000, 239000.000000
389.957096, 268000.000000, 57800.000000, 189100.000000, 239100.000000
389.977878, 268000.000000, 57900.000000, 189200.000000, 239200.000000
389.998659, 268000.000000, 58000.000000, 189300.000000, 239300.000000
390.019441, 268000.000000, 58100.000000, 189400.000000, 239400.000000
390.040222, 268000.000000, 58200.000000, 189500.000000, 239500.000000
390.061003, 268000.000000, 58200.000000, 189600.000000, 239600.000000
390.081785, 268000.000000, 58300.000000, 189700.000000, 239700.000000
390.102566, 268000.000000, 58400.000000, 189800.000000, 239800.000000
390.123348, 268000.000000, 58500.000000, 189900.000000, 239900.000000
390.144129, 268000.000000, 58600.000000, 190000.000000, 240000.000000
390.164910, 268000.000000, 58700.000000, 190100.000000, 240100.000000
390.185692, 268000.000000, 58800.000000, 190200.000000, 240200.000000
390.206473, 268000.000000, 58900.000000, 190300.000000, 240300.000000
390.227254, 268000.000000, 59000.000000, 190400.000000, 240400.000000
390.248036, 268000.000000, 59100.000000, 190500.000000, 240500.000000
390.268817, 268000.000000, 59100.000000, 190600.000000, 240600.000000
390.289599, 268000.000000, 59200.000000, 190700.000000, 240700.000000
390.310380, 268000.000000, 59300.000000, 190800.000000, 240800.000000
390.331161, 268000.000000, 59400.000000, 190900.000000, 240900.000000
390.351943, 268000.000000, 59500.000000, 191000.000000, 241000.000000
390.372724, 268000.000000, 59600.000000, 191100.000000, 241100.000000
390.393505, 268000.000000, 59700.000000, 191200.000000, 241200.000000
390.414287, 268000.000000, 59800.000000, 191300.000000, 241300.000000
390.435068, 268000.000000, 59900.000000, 191400.000000, 241400.000000
390.455850, 268000.000000, 60000.000000, 191500.000000, 241500.000000
390.476631, 268000.000000, 60100.000000, 191600.000000, 241600.000000
390.497412, 268000.000000, 60100.000000, 191700.000000, 241700.000000
390.518194, 268000.000000, 60200.000000, 191800.000000, 241800.000000
390.538975, 268000.000000, 60300.000000, 191900.000000, 241900.000000
390.559757, 268000.000000, 60400.000000, 192000.000000, 242000.000000
390.580538, 268000.000000, 60500.000000, 192100.000000, 242100.000000
390.601319, 268000.000000, 60600.000000, 192200.000000, 242200.000000
390.622101, 268000.000000, 60700.000000, 192300.000000, 242300.000000
390.642882, 268000.000000, 60800.000000, 192400.000000, 242400.000000
390.663663, 268000.000000, 60900.000000, 192500.000000, 242500.000000
390.684445, 268000.000000, 61000.000000, 192600.000000, 242600.000000
390.705226, 268000.000000, 61000.000000, 192700.000000, 242700.000000
390.726008, 268000.000000, 61100.000000, 192800.000000, 242800.000000
390.746789, 268000.000000, 61200.000000, 192900.000000, 242900.000000
390.767570, 268000.000000, 61300.000000, 193000.000000, 243000.000000
390.788352, 268000.000000, 61400.000000, 193100.000000, 243100.000000
390.809133, 268000.000000, 61500.000000, 193200.000000, 243200.000000
390.829914, 268000.000000, 61600.000000, 193300.000000, 243300.000000
390.850696, 268000.000000, 61700.000000, 193400.000000, 243400.000000
390.871477, 268000.000000, 61800.000000, 193500.000000, 243500.000000
390.892259, 268000.000000, 61900.000000, 193600.000000, 243600.000000
390.913040, 268000.000000, 62000.000000, 193700.000000, 243700.000000
390.933821, 268000.000000, 62000.000000, 193800.000000, 243800.000000
390.954603, 268000.000000, 62100.000000, 193900.000000, 243900.000000
390.975384, 268000.000000, 62200.000000, 194000.000000, 244000.000000
390.996165, 268000.000000, 62300.000000, 194100.000000, 244100.000000
390.996165, 268000.000000, 62300.000000, 194100.000000, 244100.000000
391.426273, 268000.000000, 62100.000000, 194100.000000, 244100.000000
391.447054, 268000.000000, 62200.000000, 194200.000000, 244200.000000
391.467836, 268000.000000, 62300.000000, 194300.000000, 244300.000000
391.467836, 268000.000000, 62300.000000, 194300.000000, 244300.000000
391.897943, 268000.000000, 62100.000000, 194300.000000, 244300.000000
391.918725, 268000.000000, 62200.000000, 194400.000000, 244400.000000
391.939506, 268000.000000, 62300.000000, 194500.000000, 244500.000000
391.939506, 268000.000000, 62300.000000, 194500.000000, 244500.000000
392.369614, 268000.000000, 62100.000000, 194500.000000, 244500.000000
392.390395, 268000.000000, 62200.000000, 194600.000000, 244600.000000
392.411176, 268000.000000, 62300.000000, 194700.000000, 244700.000000
392.411176, 268000.000000, 62300.000000, 194700.000000, 244700.000000
392.841284, 268000.000000, 62100.000000, 194700.000000, 244700.000000
392.862065, 268000.000000, 62100.000000, 194800.000000, 244800.000000
392.882847, 268000.000000, 62200.000000, 194900.000000, 244900.000000
392.903628, 268000.000000, 62300.000000, 195000.000000, 245000.000000
392.903628, 268000.000000, 62300.000000, 195000.000000, 245000.000000
393.333736, 268000.000000, 62100.000000, 195000.000000, 245000.000000
393.354517, 268000.000000, 62200.000000, 195100.000000, 245100.000000
393.375298, 268000.000000, 62300.000000, 195200.000000, 245200.000000
393.375298, 268000.000000, 62300.000000, 195200.000000, 245200.000000
393.805406, 268000.000000, 62100.000000, 195200.000000, 245200.000000
393.826187, 268000.000000, 62200.000000, 195300.000000, 245300.000000
393.846969, 268000.000000, 62300.000000, 195400.000000, 245400.000000
393.846969, 268000.000000, 62300.000000, 195400.000000, 245400.000000
394.277076, 268000.000000, 62100.000000, 195400.000000, 245400.000000
394.297857, 268000.000000, 62200.000000, 195500.000000, 245500.000000
394.318639, 268000.000000, 62300.000000, 195600.000000, 245600.000000
394.318639, 268000.000000, 62300.000000, 195600.000000, 245600.000000
394.748746, 268000.000000, 62100.000000, 195600.000000, 245600.000000
394.769528, 268000.000000, 62200.000000, 195700.000000, 245700.000000
394.790309, 268000.000000, 62200.000000, 195800.000000, 245800.000000
394.811091, 268000.000000, 62300.000000, 195900.000000, 245900.000000
394.811091, 268000.000000, 62300.000000, 195900.000000, 245900.000000
395.241198, 268000.000000, 62100.000000, 195900.000000, 245900.000000
395.261979, 268000.000000, 62200.000000, 196000.000000, 246000.000000
395.282761, 268000.000000, 62300.000000, 196100.000000, 246100.000000
395.282761, 268000.000000, 62300.000000, 196100.000000, 246100.000000
395.712868, 268000.000000, 62100.000000, 196100.000000, 246100.000000
395.733650, 268000.000000, 62200.000000, 196200.000000, 246200.000000
395.754431, 268000.000000, 62300.000000, 196300.000000, 246300.000000
395.754431, 268000.000000, 62300.000000, 196300.000000, 246300.000000
396.184539, 268000.000000, 62100.000000, 196300.000000, 246300.000000
396.205320, 268000.000000, 62200.000000, 196400.000000, 246400.000000
396.226101, 268000.000000, 62300.000000, 196500.000000, 246500.000000
396.226101, 268000.000000, 62300.000000, 196500.000000, 246500.000000
396.656209, 268000.000000, 62100.000000, 196500.000000, 246500.000000
396.676990, 268000.000000, 62200.000000, 196600.000000, 246600.000000
396.697772, 268000.000000, 62300.000000, 196700.000000, 246700.000000
396.697772, 268000.000000, 62300.000000, 196700.000000, 246700.000000
397.127879, 268000.000000, 62100.000000, 196700.000000, 246700.000000
397.148661, 268000.000000, 62200.000000, 196800.000000, 246800.000000
397.169442, 268000.000000, 62200.000000, 196900.000000, 246900.000000
397.190223, 268000.000000, 62300.000000, 197000.000000, 247000.000000
397.190223, 268000.000000, 62300.000000, 197000.000000, 247000.000000
397.620331, 268000.000000, 62100.000000, 197000.000000, 247000.000000
397.641112, 268000.000000, 62200.000000, 197100.000000, 247100.000000
397.661894, 268000.000000, 62300.000000, 197200.000000, 247200.000000
397.661894, 268000.000000, 62300.000000, 197200.000000, 247200.000000
398.092001, 268000.000000, 62100.000000, 197200.000000, 247200.000000
398.112783, 268000.000000, 62200.000000, 197300.000000, 247300.000000
398.133564, 268000.000000, 62300.000000, 197400.000000, 247400.000000
398.133564, 268000.000000, 62300.000000, 197400.000000, 247400.000000
398.563671, 268000.000000, 62100.000000, 197400.000000, 247400.000000
398.584453, 268000.000000, 62200.000000, 197500.000000, 247500.000000
398.605234, 268000.000000, 62300.000000, 197600.000000, 247600.000000
398.605234, 268000.000000, 62300.000000, 197600.000000, 247600.000000
399.035342, 268000.000000, 62100.000000, 197600.000000, 247600.000000
399.056123, 268000.000000, 62200.000000, 197700.000000, 247700.000000
399.076904, 268000.000000, 62300.000000, 197800.000000, 247800.000000
399.076904, 268000.000000, 62300.000000, 197800.000000, 247800.000000
399.507012, 268000.000000, 62100.000000, 197800.000000, 247800.000000
399.527793, 268000.000000, 62100.000000, 197900.000000, 247900.000000
399.548575, 268000.000000, 62200.000000, 198000.000000, 248000.000000
399.569356, 268000.000000, 62300.000000, 198100.000000, 248100.000000
399.569356, 268000.000000, 62300.000000, 198100.000000, 248100.000000
399.999464, 268000.000000, 62100.000000, 198100.000000, 248100.000000
400.020245, 268000.000000, 62200.000000, 198200.000000, 248200.000000
400.041026, 268000.000000, 62300.000000, 198300.000000, 248300.000000
400.041026, 268000.000000, 62300.000000, 198300.000000, 248300.000000
400.471134, 268000.000000, 62100.000000, 198300.000000, 248300.000000
400.491915, 268000.000000, 62200.000000, 198400.000000, 248400.000000
400.512697, 268000.000000, 62300.000000, 198500.000000, 248500.000000
400.512697, 268000.000000, 62300.000000, 198500.000000, 248500.000000
400.942804, 268000.000000, 62100.000000, 198500.000000, 248500.000000
400.963586, 268000.000000, 62200.000000, 198600.000000, 248600.000000
400.984367, 268000.000000, 62300.000000, 198700.000000, 248700.000000
400.984367, 268000.000000, 62300.000000, 198700.000000, 248700.000000
401.414475, 268000.000000, 62100.000000, 198700.000000, 248700.000000
401.435256, 268000.000000, 62200.000000, 198800.000000, 248800.000000
401.456037, 268000.000000, 62200.000000, 198900.000000, 248900.000000
401.476819, 268000.000000, 62300.000000, 199000.000000, 249000.000000
401.476819, 268000.000000, 62300.000000, 199000.000000, 249000.000000
401.906926, 268000.000000, 62100.000000, 199000.000000, 249000.000000
401.927708, 268000.000000, 62200.000000, 199100.000000, 249100.000000
401.948489, 268000.000000, 62300.000000, 199200.000000, 249200.000000
401.948489, 268000.000000, 62300.000000, 199200.000000, 249200.000000
402.378597, 268000.000000, 62100.000000, 199200.000000, 249200.000000
402.399378, 268000.000000, 62200.000000, 199300.000000, 249300.000000
402.420159, 268000.000000, 62300.000000, 199400.000000, 249400.000000
402.420159, 268000.000000, 62300.000000, 199400.000000, 249400.000000
402.850267, 268000.000000, 62100.000000, 199400.000000, 249400.000000
402.871048, 268000.000000, 62200.000000, 199500.000000, 249500.000000
402.891830, 268000.000000, 62300.000000, 199600.000000, 249600.000000
402.891830, 268000.000000, 62300.000000, 199600.000000, 249600.000000
403.321937, 268000.000000, 62100.000000, 199600.000000, 249600.000000
403.342718, 268000.000000, 62200.000000, 199700.000000, 249700.000000
403.363500, 268000.000000, 62300.000000, 199800.000000, 249800.000000
403.363500, 268000.000000, 62300.000000, 199800.000000, 249800.000000
403.793607, 268000.000000, 62100.000000, 199800.000000, 249800.000000
403.814389, 268000.000000, 62200.000000, 199900.000000, 249900.000000
403.835170, 268000.000000, 62200.000000, 200000.000000, 250000.000000


==> result/single/wrench/pagecache/50gb_sim_time.csv <==
type, start, end
read, 0.000000, 107.526882
write, 182.526882, 192.917572
read, 192.917572, 203.308262
write, 278.308262, 296.440887
read, 296.440887, 306.831577
write, 381.831577, 403.835170


==> result/single/wrench/pagecache/75gb_sim_mem.csv <==
time, total_mem, dirty, cache, used_mem
0.000000, 268000.000000, 0.000000, 0.000000, 0.000000
0.000000, 268000.000000, 0.000000, 0.000000, 0.000000
0.000000, 268000.000000, 0.000000, 0.000000, 0.000000
5.000000, 268000.000000, 0.000000, 2400.000000, 4700.000000
5.000000, 268000.000000, 0.000000, 2400.000000, 4700.000000
10.000000, 268000.000000, 0.000000, 4700.000000, 9300.000000
10.000000, 268000.000000, 0.000000, 4700.000000, 9300.000000
15.000000, 268000.000000, 0.000000, 7000.000000, 13900.000000
15.000000, 268000.000000, 0.000000, 7000.000000, 13900.000000
20.000000, 268000.000000, 0.000000, 9300.000000, 18500.000000
20.000000, 268000.000000, 0.000000, 9300.000000, 18500.000000
25.000000, 268000.000000, 0.000000, 11700.000000, 23300.000000
25.000000, 268000.000000, 0.000000, 11700.000000, 23300.000000
30.000000, 268000.000000, 0.000000, 14000.000000, 27900.000000
30.000000, 268000.000000, 0.000000, 14000.000000, 27900.000000
35.000000, 268000.000000, 0.000000, 16300.000000, 32500.000000
35.000000, 268000.000000, 0.000000, 16300.000000, 32500.000000
40.000000, 268000.000000, 0.000000, 18600.000000, 37100.000000
40.000000, 268000.000000, 0.000000, 18600.000000, 37100.000000
45.000000, 268000.000000, 0.000000, 21000.000000, 41900.000000
45.000000, 268000.000000, 0.000000, 21000.000000, 41900.000000
50.000000, 268000.000000, 0.000000, 23300.000000, 46500.000000
50.000000, 268000.000000, 0.000000, 23300.000000, 46500.000000
55.000000, 268000.000000, 0.000000, 25600.000000, 51100.000000
55.000000, 268000.000000, 0.000000, 25600.000000, 51100.000000
60.000000, 268000.000000, 0.000000, 27900.000000, 55700.000000
60.000000, 268000.000000, 0.000000, 27900.000000, 55700.000000
65.000000, 268000.000000, 0.000000, 30300.000000, 60500.000000
65.000000, 268000.000000, 0.000000, 30300.000000, 60500.000000
70.000000, 268000.000000, 0.000000, 32600.000000, 65100.000000
70.000000, 268000.000000, 0.000000, 32600.000000, 65100.000000
75.000000, 268000.000000, 0.000000, 34900.000000, 69700.000000
75.000000, 268000.000000, 0.000000, 34900.000000, 69700.000000
80.000000, 268000.000000, 0.000000, 37200.000000, 74300.000000
80.000000, 268000.000000, 0.000000, 37200.000000, 74300.000000
85.000000, 268000.000000, 0.000000, 39600.000000, 79100.000000
85.000000, 268000.000000, 0.000000, 39600.000000, 79100.000000
90.000000, 268000.000000, 0.000000, 41900.000000, 83700.000000
90.000000, 268000.000000, 0.000000, 41900.000000, 83700.000000
95.000000, 268000.000000, 0.000000, 44200.000000, 88300.000000
95.000000, 268000.000000, 0.000000, 44200.000000, 88300.000000
100.000000, 268000.000000, 0.000000, 46500.000000, 92900.000000
100.000000, 268000.000000, 0.000000, 46500.000000, 92900.000000
105.000000, 268000.000000, 0.000000, 48900.000000, 97700.000000
105.000000, 268000.000000, 0.000000, 48900.000000, 97700.000000
110.000000, 268000.000000, 0.000000, 51200.000000, 102300.000000
110.000000, 268000.000000, 0.000000, 51200.000000, 102300.000000
115.000000, 268000.000000, 0.000000, 53500.000000, 106900.000000
115.000000, 268000.000000, 0.000000, 53500.000000, 106900.000000
120.000000, 268000.000000, 0.000000, 55800.000000, 111500.000000
120.000000, 268000.000000, 0.000000, 55800.000000, 111500.000000
125.000000, 268000.000000, 0.000000, 58200.000000, 116300.000000
125.000000, 268000.000000, 0.000000, 58200.000000, 116300.000000
130.000000, 268000.000000, 0.000000, 60500.000000, 120900.000000
130.000000, 268000.000000, 0.000000, 60500.000000, 120900.000000
135.000000, 268000.000000, 0.000000, 62800.000000, 125500.000000
135.000000, 268000.000000, 0.000000, 62800.000000, 125500.000000
140.000000, 268000.000000, 0.000000, 65100.000000, 130100.000000
140.000000, 268000.000000, 0.000000, 65100.000000, 130100.000000
145.000000, 268000.000000, 0.000000, 67500.000000, 134900.000000
145.000000, 268000.000000, 0.000000, 67500.000000, 134900.000000
150.000000, 268000.000000, 0.000000, 69800.000000, 139500.000000
150.000000, 268000.000000, 0.000000, 69800.000000, 139500.000000
155.000000, 268000.000000, 0.000000, 72100.000000, 144100.000000
155.000000, 268000.000000, 0.000000, 72100.000000, 144100.000000
160.000000, 268000.000000, 0.000000, 74400.000000, 148700.000000
160.000000, 268000.000000, 0.000000, 74400.000000, 148700.000000
161.290323, 268000.000000, 0.000000, 75000.000000, 150000.000000
165.000000, 268000.000000, 0.000000, 75000.000000, 150000.000000
165.000000, 268000.000000, 0.000000, 75000.000000, 150000.000000
170.000000, 268000.000000, 0.000000, 75000.000000, 150000.000000
170.000000, 268000.000000, 0.000000, 75000.000000, 150000.000000
175.000000, 268000.000000, 0.000000, 75000.000000, 150000.000000
175.000000, 268000.000000, 0.000000, 75000.000000, 150000.000000
180.000000, 268000.000000, 0.000000, 75000.000000, 150000.000000
180.000000, 268000.000000, 0.000000, 75000.000000, 150000.000000
185.000000, 268000.000000, 0.000000, 75000.000000, 150000.000000
185.000000, 268000.000000, 0.000000, 75000.000000, 150000.000000
190.000000, 268000.000000, 0.000000, 75000.000000, 150000.000000
190.000000, 268000.000000, 0.000000, 75000.000000, 150000.000000
195.000000, 268000.000000, 0.000000, 75000.000000, 150000.000000
195.000000, 268000.000000, 0.000000, 75000.000000, 150000.000000
200.000000, 268000.000000, 0.000000, 75000.000000, 150000.000000
200.000000, 268000.000000, 0.000000, 75000.000000, 150000.000000
205.000000, 268000.000000, 0.000000, 75000.000000, 150000.000000
205.000000, 268000.000000, 0.000000, 75000.000000, 150000.000000
210.000000, 268000.000000, 0.000000, 75000.000000, 150000.000000
210.000000, 268000.000000, 0.000000, 75000.000000, 150000.000000
215.000000, 268000.000000, 0.000000, 75000.000000, 150000.000000
215.000000, 268000.000000, 0.000000, 75000.000000, 150000.000000
220.000000, 268000.000000, 0.000000, 75000.000000, 150000.000000
220.000000, 268000.000000, 0.000000, 75000.000000, 150000.000000
225.000000, 268000.000000, 0.000000, 75000.000000, 150000.000000
225.000000, 268000.000000, 0.000000, 75000.000000, 150000.000000
230.000000, 268000.000000, 0.000000, 75000.000000, 150000.000000
230.000000, 268000.000000, 0.000000, 75000.000000, 150000.000000
235.000000, 268000.000000, 0.000000, 75000.000000, 150000.000000
235.000000, 268000.000000, 0.000000, 75000.000000, 150000.000000
240.000000, 268000.000000, 0.000000, 75000.000000, 150000.000000
240.000000, 268000.000000, 0.000000, 75000.000000, 150000.000000
245.000000, 268000.000000, 0.000000, 75000.000000, 150000.000000
245.000000, 268000.000000, 0.000000, 75000.000000, 150000.000000
250.000000, 268000.000000, 0.000000, 75000.000000, 150000.000000
250.000000, 268000.000000, 0.000000, 75000.000000, 150000.000000
255.000000, 268000.000000, 0.000000, 75000.000000, 150000.000000
255.000000, 268000.000000, 0.000000, 75000.000000, 150000.000000
260.000000, 268000.000000, 0.000000, 75000.000000, 150000.000000
260.000000, 268000.000000, 0.000000, 75000.000000, 150000.000000
265.000000, 268000.000000, 0.000000, 75000.000000, 150000.000000
265.000000, 268000.000000, 0.000000, 75000.000000, 150000.000000
270.000000, 268000.000000, 0.000000, 75000.000000, 150000.000000
270.000000, 268000.000000, 0.000000, 75000.000000, 150000.000000
271.290323, 268000.000000, 0.000000, 75000.000000, 150000.000000
271.311104, 268000.000000, 100.000000, 75100.000000, 150100.000000
271.331885, 268000.000000, 200.000000, 75200.000000, 150200.000000
271.352667, 268000.000000, 300.000000, 75300.000000, 150300.000000
271.373448, 268000.000000, 400.000000, 75400.000000, 150400.000000
271.394229, 268000.000000, 500.000000, 75500.000000, 150500.000000
271.415011, 268000.000000, 600.000000, 75600.000000, 150600.000000
271.435792, 268000.000000, 700.000000, 75700.000000, 150700.000000
271.456574, 268000.000000, 800.000000, 75800.000000, 150800.000000
271.477355, 268000.000000, 900.000000, 75900.000000, 150900.000000
271.498136, 268000.000000, 1000.000000, 76000.000000, 151000.000000
271.518918, 268000.000000, 1100.000000, 76100.000000, 151100.000000
271.539699, 268000.000000, 1200.000000, 76200.000000, 151200.000000
271.560481, 268000.000000, 1300.000000, 76300.000000, 151300.000000
271.581262, 268000.000000, 1400.000000, 76400.000000, 151400.000000
271.602043, 268000.000000, 1500.000000, 76500.000000, 151500.000000
271.622825, 268000.000000, 1600.000000, 76600.000000, 151600.000000
271.643606, 268000.000000, 1700.000000, 76700.000000, 151700.000000
271.664387, 268000.000000, 1800.000000, 76800.000000, 151800.000000
271.685169, 268000.000000, 1900.000000, 76900.000000, 151900.000000
271.705950, 268000.000000, 2000.000000, 77000.000000, 152000.000000
271.726732, 268000.000000, 2100.000000, 77100.000000, 152100.000000
271.747513, 268000.000000, 2200.000000, 77200.000000, 152200.000000
271.768294, 268000.000000, 2300.000000, 77300.000000, 152300.000000
271.789076, 268000.000000, 2400.000000, 77400.000000, 152400.000000
271.809857, 268000.000000, 2500.000000, 77500.000000, 152500.000000
271.830638, 268000.000000, 2600.000000, 77600.000000, 152600.000000
271.851420, 268000.000000, 2700.000000, 77700.000000, 152700.000000
271.872201, 268000.000000, 2800.000000, 77800.000000, 152800.000000
271.892983, 268000.000000, 2900.000000, 77900.000000, 152900.000000
271.913764, 268000.000000, 3000.000000, 78000.000000, 153000.000000
271.934545, 268000.000000, 3100.000000, 78100.000000, 153100.000000
271.955327, 268000.000000, 3200.000000, 78200.000000, 153200.000000
271.976108, 268000.000000, 3300.000000, 78300.000000, 153300.000000
271.996889, 268000.000000, 3400.000000, 78400.000000, 153400.000000
272.017671, 268000.000000, 3500.000000, 78500.000000, 153500.000000
272.038452, 268000.000000, 3600.000000, 78600.000000, 153600.000000
272.059234, 268000.000000, 3700.000000, 78700.000000, 153700.000000
272.080015, 268000.000000, 3800.000000, 78800.000000, 153800.000000
272.100796, 268000.000000, 3900.000000, 78900.000000, 153900.000000
272.121578, 268000.000000, 4000.000000, 79000.000000, 154000.000000
272.142359, 268000.000000, 4100.000000, 79100.000000, 154100.000000
272.163141, 268000.000000, 4200.000000, 79200.000000, 154200.000000
272.183922, 268000.000000, 4300.000000, 79300.000000, 154300.000000
272.204703, 268000.000000, 4400.000000, 79400.000000, 154400.000000
272.225485, 268000.000000, 4500.000000, 79500.000000, 154500.000000
272.246266, 268000.000000, 4600.000000, 79600.000000, 154600.000000
272.267047, 268000.000000, 4700.000000, 79700.000000, 154700.000000
272.287829, 268000.000000, 4800.000000, 79800.000000, 154800.000000
272.308610, 268000.000000, 4900.000000, 79900.000000, 154900.000000
272.329392, 268000.000000, 5000.000000, 80000.000000, 155000.000000
272.350173, 268000.000000, 5100.000000, 80100.000000, 155100.000000
272.370954, 268000.000000, 5200.000000, 80200.000000, 155200.000000
272.391736, 268000.000000, 5300.000000, 80300.000000, 155300.000000
272.412517, 268000.000000, 5400.000000, 80400.000000, 155400.000000
272.433298, 268000.000000, 5500.000000, 80500.000000, 155500.000000
272.454080, 268000.000000, 5600.000000, 80600.000000, 155600.000000
272.474861, 268000.000000, 5700.000000, 80700.000000, 155700.000000
272.495643, 268000.000000, 5800.000000, 80800.000000, 155800.000000
272.516424, 268000.000000, 5900.000000, 80900.000000, 155900.000000
272.537205, 268000.000000, 6000.000000, 81000.000000, 156000.000000
272.557987, 268000.000000, 6100.000000, 81100.000000, 156100.000000
272.578768, 268000.000000, 6200.000000, 81200.000000, 156200.000000
272.599550, 268000.000000, 6300.000000, 81300.000000, 156300.000000
272.620331, 268000.000000, 6400.000000, 81400.000000, 156400.000000
272.641112, 268000.000000, 6500.000000, 81500.000000, 156500.000000
272.661894, 268000.000000, 6600.000000, 81600.000000, 156600.000000
272.682675, 268000.000000, 6700.000000, 81700.000000, 156700.000000
272.703456, 268000.000000, 6800.000000, 81800.000000, 156800.000000
272.724238, 268000.000000, 6900.000000, 81900.000000, 156900.000000
272.745019, 268000.000000, 7000.000000, 82000.000000, 157000.000000
272.765801, 268000.000000, 7100.000000, 82100.000000, 157100.000000
272.786582, 268000.000000, 7200.000000, 82200.000000, 157200.000000
272.807363, 268000.000000, 7300.000000, 82300.000000, 157300.000000
272.828145, 268000.000000, 7400.000000, 82400.000000, 157400.000000
272.848926, 268000.000000, 7500.000000, 82500.000000, 157500.000000
272.869707, 268000.000000, 7600.000000, 82600.000000, 157600.000000
272.890489, 268000.000000, 7700.000000, 82700.000000, 157700.000000
272.911270, 268000.000000, 7800.000000, 82800.000000, 157800.000000
272.932052, 268000.000000, 7900.000000, 82900.000000, 157900.000000
272.952833, 268000.000000, 8000.000000, 83000.000000, 158000.000000
272.973614, 268000.000000, 8100.000000, 83100.000000, 158100.000000
272.994396, 268000.000000, 8200.000000, 83200.000000, 158200.000000
273.015177, 268000.000000, 8300.000000, 83300.000000, 158300.000000
273.035958, 268000.000000, 8400.000000, 83400.000000, 158400.000000
273.056740, 268000.000000, 8500.000000, 83500.000000, 158500.000000
273.077521, 268000.000000, 8600.000000, 83600.000000, 158600.000000
273.098303, 268000.000000, 8700.000000, 83700.000000, 158700.000000
273.119084, 268000.000000, 8800.000000, 83800.000000, 158800.000000
273.139865, 268000.000000, 8900.000000, 83900.000000, 158900.000000
273.160647, 268000.000000, 9000.000000, 84000.000000, 159000.000000
273.181428, 268000.000000, 9100.000000, 84100.000000, 159100.000000
273.202210, 268000.000000, 9200.000000, 84200.000000, 159200.000000
273.222991, 268000.000000, 9300.000000, 84300.000000, 159300.000000
273.243772, 268000.000000, 9400.000000, 84400.000000, 159400.000000
273.264554, 268000.000000, 9500.000000, 84500.000000, 159500.000000
273.285335, 268000.000000, 9600.000000, 84600.000000, 159600.000000
273.306116, 268000.000000, 9700.000000, 84700.000000, 159700.000000
273.326898, 268000.000000, 9800.000000, 84800.000000, 159800.000000
273.347679, 268000.000000, 9900.000000, 84900.000000, 159900.000000
273.368461, 268000.000000, 10000.000000, 85000.000000, 160000.000000
273.389242, 268000.000000, 10100.000000, 85100.000000, 160100.000000
273.410023, 268000.000000, 10200.000000, 85200.000000, 160200.000000
273.430805, 268000.000000, 10300.000000, 85300.000000, 160300.000000
273.451586, 268000.000000, 10400.000000, 85400.000000, 160400.000000
273.472367, 268000.000000, 10500.000000, 85500.000000, 160500.000000
273.493149, 268000.000000, 10600.000000, 85600.000000, 160600.000000
273.513930, 268000.000000, 10700.000000, 85700.000000, 160700.000000
273.534712, 268000.000000, 10800.000000, 85800.000000, 160800.000000
273.555493, 268000.000000, 10900.000000, 85900.000000, 160900.000000
273.576274, 268000.000000, 11000.000000, 86000.000000, 161000.000000
273.597056, 268000.000000, 11100.000000, 86100.000000, 161100.000000
273.617837, 268000.000000, 11200.000000, 86200.000000, 161200.000000
273.638619, 268000.000000, 11300.000000, 86300.000000, 161300.000000
273.659400, 268000.000000, 11400.000000, 86400.000000, 161400.000000
273.680181, 268000.000000, 11500.000000, 86500.000000, 161500.000000
273.700963, 268000.000000, 11600.000000, 86600.000000, 161600.000000
273.721744, 268000.000000, 11700.000000, 86700.000000, 161700.000000
273.742525, 268000.000000, 11800.000000, 86800.000000, 161800.000000
273.763307, 268000.000000, 11900.000000, 86900.000000, 161900.000000
273.784088, 268000.000000, 12000.000000, 87000.000000, 162000.000000
273.804870, 268000.000000, 12100.000000, 87100.000000, 162100.000000
273.825651, 268000.000000, 12200.000000, 87200.000000, 162200.000000
273.846432, 268000.000000, 12300.000000, 87300.000000, 162300.000000
273.867214, 268000.000000, 12400.000000, 87400.000000, 162400.000000
273.887995, 268000.000000, 12500.000000, 87500.000000, 162500.000000
273.908776, 268000.000000, 12600.000000, 87600.000000, 162600.000000
273.929558, 268000.000000, 12700.000000, 87700.000000, 162700.000000
273.950339, 268000.000000, 12800.000000, 87800.000000, 162800.000000
273.971121, 268000.000000, 12900.000000, 87900.000000, 162900.000000
273.991902, 268000.000000, 13000.000000, 88000.000000, 163000.000000
274.012683, 268000.000000, 13100.000000, 88100.000000, 163100.000000
274.033465, 268000.000000, 13200.000000, 88200.000000, 163200.000000
274.054246, 268000.000000, 13300.000000, 88300.000000, 163300.000000
274.075027, 268000.000000, 13400.000000, 88400.000000, 163400.000000
274.095809, 268000.000000, 13500.000000, 88500.000000, 163500.000000
274.116590, 268000.000000, 13600.000000, 88600.000000, 163600.000000
274.137372, 268000.000000, 13700.000000, 88700.000000, 163700.000000
274.158153, 268000.000000, 13800.000000, 88800.000000, 163800.000000
274.178934, 268000.000000, 13900.000000, 88900.000000, 163900.000000
274.199716, 268000.000000, 14000.000000, 89000.000000, 164000.000000
274.220497, 268000.000000, 14100.000000, 89100.000000, 164100.000000
274.241279, 268000.000000, 14200.000000, 89200.000000, 164200.000000
274.262060, 268000.000000, 14300.000000, 89300.000000, 164300.000000
274.282841, 268000.000000, 14400.000000, 89400.000000, 164400.000000
274.303623, 268000.000000, 14500.000000, 89500.000000, 164500.000000
274.324404, 268000.000000, 14600.000000, 89600.000000, 164600.000000
274.345185, 268000.000000, 14700.000000, 89700.000000, 164700.000000
274.365967, 268000.000000, 14800.000000, 89800.000000, 164800.000000
274.386748, 268000.000000, 14900.000000, 89900.000000, 164900.000000
274.407530, 268000.000000, 15000.000000, 90000.000000, 165000.000000
274.428311, 268000.000000, 15100.000000, 90100.000000, 165100.000000
274.449092, 268000.000000, 15200.000000, 90200.000000, 165200.000000
274.469874, 268000.000000, 15300.000000, 90300.000000, 165300.000000
274.490655, 268000.000000, 15400.000000, 90400.000000, 165400.000000
274.511436, 268000.000000, 15500.000000, 90500.000000, 165500.000000
274.532218, 268000.000000, 15600.000000, 90600.000000, 165600.000000
274.552999, 268000.000000, 15700.000000, 90700.000000, 165700.000000
274.573781, 268000.000000, 15800.000000, 90800.000000, 165800.000000
274.594562, 268000.000000, 15900.000000, 90900.000000, 165900.000000
274.615343, 268000.000000, 16000.000000, 91000.000000, 166000.000000
274.636125, 268000.000000, 16100.000000, 91100.000000, 166100.000000
274.656906, 268000.000000, 16200.000000, 91200.000000, 166200.000000
274.677688, 268000.000000, 16300.000000, 91300.000000, 166300.000000
274.698469, 268000.000000, 16400.000000, 91400.000000, 166400.000000
274.719250, 268000.000000, 16500.000000, 91500.000000, 166500.000000
274.740032, 268000.000000, 16600.000000, 91600.000000, 166600.000000
274.760813, 268000.000000, 16700.000000, 91700.000000, 166700.000000
274.781594, 268000.000000, 16800.000000, 91800.000000, 166800.000000
274.802376, 268000.000000, 16900.000000, 91900.000000, 166900.000000
274.823157, 268000.000000, 17000.000000, 92000.000000, 167000.000000
274.843939, 268000.000000, 17100.000000, 92100.000000, 167100.000000
274.864720, 268000.000000, 17200.000000, 92200.000000, 167200.000000
274.885501, 268000.000000, 17300.000000, 92300.000000, 167300.000000
274.906283, 268000.000000, 17400.000000, 92400.000000, 167400.000000
274.927064, 268000.000000, 17500.000000, 92500.000000, 167500.000000
274.947845, 268000.000000, 17600.000000, 92600.000000, 167600.000000
274.968627, 268000.000000, 17700.000000, 92700.000000, 167700.000000
274.989408, 268000.000000, 17800.000000, 92800.000000, 167800.000000
275.000000, 268000.000000, 17900.000000, 92900.000000, 167900.000000
275.000000, 268000.000000, 17900.000000, 92900.000000, 167900.000000
275.010190, 268000.000000, 17900.000000, 92900.000000, 167900.000000
275.030971, 268000.000000, 18000.000000, 93000.000000, 168000.000000
275.051752, 268000.000000, 18100.000000, 93100.000000, 168100.000000
275.072534, 268000.000000, 18200.000000, 93200.000000, 168200.000000
275.093315, 268000.000000, 18300.000000, 93300.000000, 168300.000000
275.114096, 268000.000000, 18400.000000, 93400.000000, 168400.000000
275.134878, 268000.000000, 18500.000000, 93500.000000, 168500.000000
275.155659, 268000.000000, 18600.000000, 93600.000000, 168600.000000
275.176441, 268000.000000, 18700.000000, 93700.000000, 168700.000000
275.197222, 268000.000000, 18800.000000, 93800.000000, 168800.000000
275.218003, 268000.000000, 18900.000000, 93900.000000, 168900.000000
275.238785, 268000.000000, 19000.000000, 94000.000000, 169000.000000
275.259566, 268000.000000, 19100.000000, 94100.000000, 169100.000000
275.280348, 268000.000000, 19200.000000, 94200.000000, 169200.000000
275.301129, 268000.000000, 19300.000000, 94300.000000, 169300.000000
275.321910, 268000.000000, 19400.000000, 94400.000000, 169400.000000
275.342692, 268000.000000, 19500.000000, 94500.000000, 169500.000000
275.363473, 268000.000000, 19600.000000, 94600.000000, 169600.000000
275.384254, 268000.000000, 19700.000000, 94700.000000, 169700.000000
275.405036, 268000.000000, 19800.000000, 94800.000000, 169800.000000
275.425817, 268000.000000, 19900.000000, 94900.000000, 169900.000000
275.446599, 268000.000000, 20000.000000, 95000.000000, 170000.000000
275.467380, 268000.000000, 20100.000000, 95100.000000, 170100.000000
275.488161, 268000.000000, 20200.000000, 95200.000000, 170200.000000
275.508943, 268000.000000, 20300.000000, 95300.000000, 170300.000000
275.529724, 268000.000000, 20400.000000, 95400.000000, 170400.000000
275.550505, 268000.000000, 20500.000000, 95500.000000, 170500.000000
275.571287, 268000.000000, 20600.000000, 95600.000000, 170600.000000
275.592068, 268000.000000, 20700.000000, 95700.000000, 170700.000000
275.612850, 268000.000000, 20800.000000, 95800.000000, 170800.000000
275.633631, 268000.000000, 20900.000000, 95900.000000, 170900.000000
275.654412, 268000.000000, 21000.000000, 96000.000000, 171000.000000
275.675194, 268000.000000, 21100.000000, 96100.000000, 171100.000000
275.695975, 268000.000000, 21200.000000, 96200.000000, 171200.000000
275.716756, 268000.000000, 21300.000000, 96300.000000, 171300.000000
275.737538, 268000.000000, 21400.000000, 96400.000000, 171400.000000
275.758319, 268000.000000, 21500.000000, 96500.000000, 171500.000000
275.779101, 268000.000000, 21600.000000, 96600.000000, 171600.000000
275.799882, 268000.000000, 21700.000000, 96700.000000, 171700.000000
275.820663, 268000.000000, 21800.000000, 96800.000000, 171800.000000
275.841445, 268000.000000, 21900.000000, 96900.000000, 171900.000000
275.862226, 268000.000000, 22000.000000, 97000.000000, 172000.000000
275.883008, 268000.000000, 22100.000000, 97100.000000, 172100.000000
275.903789, 268000.000000, 22200.000000, 97200.000000, 172200.000000
275.924570, 268000.000000, 22300.000000, 97300.000000, 172300.000000
275.945352, 268000.000000, 22400.000000, 97400.000000, 172400.000000
275.966133, 268000.000000, 22500.000000, 97500.000000, 172500.000000
275.986914, 268000.000000, 22600.000000, 97600.000000, 172600.000000
276.007696, 268000.000000, 22700.000000, 97700.000000, 172700.000000
276.028477, 268000.000000, 22800.000000, 97800.000000, 172800.000000
276.049259, 268000.000000, 22900.000000, 97900.000000, 172900.000000
276.070040, 268000.000000, 23000.000000, 98000.000000, 173000.000000
276.090821, 268000.000000, 23100.000000, 98100.000000, 173100.000000
276.111603, 268000.000000, 23200.000000, 98200.000000, 173200.000000
276.132384, 268000.000000, 23300.000000, 98300.000000, 173300.000000
276.153165, 268000.000000, 23400.000000, 98400.000000, 173400.000000
276.173947, 268000.000000, 23500.000000, 98500.000000, 173500.000000
276.194728, 268000.000000, 23600.000000, 98600.000000, 173600.000000
276.215510, 268000.000000, 23700.000000, 98700.000000, 173700.000000
276.236291, 268000.000000, 23800.000000, 98800.000000, 173800.000000
276.257072, 268000.000000, 23900.000000, 98900.000000, 173900.000000
276.277854, 268000.000000, 24000.000000, 99000.000000, 174000.000000
276.298635, 268000.000000, 24100.000000, 99100.000000, 174100.000000
276.319417, 268000.000000, 24200.000000, 99200.000000, 174200.000000
276.340198, 268000.000000, 24300.000000, 99300.000000, 174300.000000
276.360979, 268000.000000, 24400.000000, 99400.000000, 174400.000000
276.381761, 268000.000000, 24500.000000, 99500.000000, 174500.000000
276.402542, 268000.000000, 24600.000000, 99600.000000, 174600.000000
276.423323, 268000.000000, 24700.000000, 99700.000000, 174700.000000
276.444105, 268000.000000, 24800.000000, 99800.000000, 174800.000000
276.464886, 268000.000000, 24900.000000, 99900.000000, 174900.000000
276.485668, 268000.000000, 25000.000000, 100000.000000, 175000.000000
276.506449, 268000.000000, 25100.000000, 100100.000000, 175100.000000
276.527230, 268000.000000, 25200.000000, 100200.000000, 175200.000000
276.548012, 268000.000000, 25300.000000, 100300.000000, 175300.000000
276.568793, 268000.000000, 25400.000000, 100400.000000, 175400.000000
276.589574, 268000.000000, 25500.000000, 100500.000000, 175500.000000
276.610356, 268000.000000, 25600.000000, 100600.000000, 175600.000000
276.631137, 268000.000000, 25700.000000, 100700.000000, 175700.000000
276.651919, 268000.000000, 25800.000000, 100800.000000, 175800.000000
276.672700, 268000.000000, 25900.000000, 100900.000000, 175900.000000
276.693481, 268000.000000, 26000.000000, 101000.000000, 176000.000000
276.714263, 268000.000000, 26100.000000, 101100.000000, 176100.000000
276.735044, 268000.000000, 26200.000000, 101200.000000, 176200.000000
276.755825, 268000.000000, 26300.000000, 101300.000000, 176300.000000
276.776607, 268000.000000, 26400.000000, 101400.000000, 176400.000000
276.797388, 268000.000000, 26500.000000, 101500.000000, 176500.000000
276.818170, 268000.000000, 26600.000000, 101600.000000, 176600.000000
276.838951, 268000.000000, 26700.000000, 101700.000000, 176700.000000
276.859732, 268000.000000, 26800.000000, 101800.000000, 176800.000000
276.880514, 268000.000000, 26900.000000, 101900.000000, 176900.000000
276.901295, 268000.000000, 27000.000000, 102000.000000, 177000.000000
276.922077, 268000.000000, 27100.000000, 102100.000000, 177100.000000
276.942858, 268000.000000, 27200.000000, 102200.000000, 177200.000000
276.963639, 268000.000000, 27300.000000, 102300.000000, 177300.000000
276.984421, 268000.000000, 27400.000000, 102400.000000, 177400.000000
277.005202, 268000.000000, 27500.000000, 102500.000000, 177500.000000
277.025983, 268000.000000, 27600.000000, 102600.000000, 177600.000000
277.046765, 268000.000000, 27700.000000, 102700.000000, 177700.000000
277.067546, 268000.000000, 27800.000000, 102800.000000, 177800.000000
277.088328, 268000.000000, 27900.000000, 102900.000000, 177900.000000
277.109109, 268000.000000, 28000.000000, 103000.000000, 178000.000000
277.129890, 268000.000000, 28100.000000, 103100.000000, 178100.000000
277.150672, 268000.000000, 28200.000000, 103200.000000, 178200.000000
277.171453, 268000.000000, 28300.000000, 103300.000000, 178300.000000
277.192234, 268000.000000, 28400.000000, 103400.000000, 178400.000000
277.213016, 268000.000000, 28500.000000, 103500.000000, 178500.000000
277.233797, 268000.000000, 28600.000000, 103600.000000, 178600.000000
277.254579, 268000.000000, 28700.000000, 103700.000000, 178700.000000
277.275360, 268000.000000, 28800.000000, 103800.000000, 178800.000000
277.296141, 268000.000000, 28900.000000, 103900.000000, 178900.000000
277.316923, 268000.000000, 29000.000000, 104000.000000, 179000.000000
277.337704, 268000.000000, 29100.000000, 104100.000000, 179100.000000
277.358486, 268000.000000, 29200.000000, 104200.000000, 179200.000000
277.379267, 268000.000000, 29300.000000, 104300.000000, 179300.000000
277.400048, 268000.000000, 29400.000000, 104400.000000, 179400.000000
277.420830, 268000.000000, 29500.000000, 104500.000000, 179500.000000
277.441611, 268000.000000, 29600.000000, 104600.000000, 179600.000000
277.462392, 268000.000000, 29700.000000, 104700.000000, 179700.000000
277.483174, 268000.000000, 29800.000000, 104800.000000, 179800.000000
277.503955, 268000.000000, 29900.000000, 104900.000000, 179900.000000
277.524737, 268000.000000, 30000.000000, 105000.000000, 180000.000000
277.545518, 268000.000000, 30100.000000, 105100.000000, 180100.000000
277.566299, 268000.000000, 30200.000000, 105200.000000, 180200.000000
277.587081, 268000.000000, 30300.000000, 105300.000000, 180300.000000
277.607862, 268000.000000, 30400.000000, 105400.000000, 180400.000000
277.628643, 268000.000000, 30500.000000, 105500.000000, 180500.000000
277.649425, 268000.000000, 30600.000000, 105600.000000, 180600.000000
277.670206, 268000.000000, 30700.000000, 105700.000000, 180700.000000
277.690988, 268000.000000, 30800.000000, 105800.000000, 180800.000000
277.711769, 268000.000000, 30900.000000, 105900.000000, 180900.000000
277.732550, 268000.000000, 31000.000000, 106000.000000, 181000.000000
277.753332, 268000.000000, 31100.000000, 106100.000000, 181100.000000
277.774113, 268000.000000, 31200.000000, 106200.000000, 181200.000000
277.794894, 268000.000000, 31300.000000, 106300.000000, 181300.000000
277.815676, 268000.000000, 31400.000000, 106400.000000, 181400.000000
277.836457, 268000.000000, 31500.000000, 106500.000000, 181500.000000
277.857239, 268000.000000, 31600.000000, 106600.000000, 181600.000000
277.878020, 268000.000000, 31700.000000, 106700.000000, 181700.000000
277.898801, 268000.000000, 31800.000000, 106800.000000, 181800.000000
277.919583, 268000.000000, 31900.000000, 106900.000000, 181900.000000
277.940364, 268000.000000, 32000.000000, 107000.000000, 182000.000000
277.961146, 268000.000000, 32100.000000, 107100.000000, 182100.000000
277.981927, 268000.000000, 32200.000000, 107200.000000, 182200.000000
278.002708, 268000.000000, 32300.000000, 107300.000000, 182300.000000
278.023490, 268000.000000, 32400.000000, 107400.000000, 182400.000000
278.044271, 268000.000000, 32500.000000, 107500.000000, 182500.000000
278.065052, 268000.000000, 32600.000000, 107600.000000, 182600.000000
278.085834, 268000.000000, 32700.000000, 107700.000000, 182700.000000
278.106615, 268000.000000, 32800.000000, 107800.000000, 182800.000000
278.127397, 268000.000000, 32900.000000, 107900.000000, 182900.000000
278.148178, 268000.000000, 33000.000000, 108000.000000, 183000.000000
278.168959, 268000.000000, 33100.000000, 108100.000000, 183100.000000
278.189741, 268000.000000, 33200.000000, 108200.000000, 183200.000000
278.210522, 268000.000000, 33300.000000, 108300.000000, 183300.000000
278.231303, 268000.000000, 33400.000000, 108400.000000, 183400.000000
278.252085, 268000.000000, 33500.000000, 108500.000000, 183500.000000
278.272866, 268000.000000, 33600.000000, 108600.000000, 183600.000000
278.293648, 268000.000000, 33700.000000, 108700.000000, 183700.000000
278.314429, 268000.000000, 33800.000000, 108800.000000, 183800.000000
278.335210, 268000.000000, 33900.000000, 108900.000000, 183900.000000
278.355992, 268000.000000, 34000.000000, 109000.000000, 184000.000000
278.376773, 268000.000000, 34100.000000, 109100.000000, 184100.000000
278.397555, 268000.000000, 34200.000000, 109200.000000, 184200.000000
278.418336, 268000.000000, 34300.000000, 109300.000000, 184300.000000
278.439117, 268000.000000, 34400.000000, 109400.000000, 184400.000000
278.459899, 268000.000000, 34500.000000, 109500.000000, 184500.000000
278.480680, 268000.000000, 34600.000000, 109600.000000, 184600.000000
278.501461, 268000.000000, 34700.000000, 109700.000000, 184700.000000
278.522243, 268000.000000, 34800.000000, 109800.000000, 184800.000000
278.543024, 268000.000000, 34900.000000, 109900.000000, 184900.000000
278.563806, 268000.000000, 35000.000000, 110000.000000, 185000.000000
278.584587, 268000.000000, 35100.000000, 110100.000000, 185100.000000
278.605368, 268000.000000, 35200.000000, 110200.000000, 185200.000000
278.626150, 268000.000000, 35300.000000, 110300.000000, 185300.000000
278.646931, 268000.000000, 35400.000000, 110400.000000, 185400.000000
278.667712, 268000.000000, 35500.000000, 110500.000000, 185500.000000
278.688494, 268000.000000, 35600.000000, 110600.000000, 185600.000000
278.709275, 268000.000000, 35700.000000, 110700.000000, 185700.000000
278.730057, 268000.000000, 35800.000000, 110800.000000, 185800.000000
278.750838, 268000.000000, 35900.000000, 110900.000000, 185900.000000
278.771619, 268000.000000, 36000.000000, 111000.000000, 186000.000000
278.792401, 268000.000000, 36100.000000, 111100.000000, 186100.000000
278.813182, 268000.000000, 36200.000000, 111200.000000, 186200.000000
278.833963, 268000.000000, 36300.000000, 111300.000000, 186300.000000
278.854745, 268000.000000, 36400.000000, 111400.000000, 186400.000000
278.875526, 268000.000000, 36500.000000, 111500.000000, 186500.000000
278.896308, 268000.000000, 36600.000000, 111600.000000, 186600.000000
278.917089, 268000.000000, 36700.000000, 111700.000000, 186700.000000
278.937870, 268000.000000, 36800.000000, 111800.000000, 186800.000000
278.958652, 268000.000000, 36900.000000, 111900.000000, 186900.000000
278.979433, 268000.000000, 37000.000000, 112000.000000, 187000.000000
279.000215, 268000.000000, 37100.000000, 112100.000000, 187100.000000
279.020996, 268000.000000, 37200.000000, 112200.000000, 187200.000000
279.041777, 268000.000000, 37300.000000, 112300.000000, 187300.000000
279.062559, 268000.000000, 37400.000000, 112400.000000, 187400.000000
279.083340, 268000.000000, 37500.000000, 112500.000000, 187500.000000
279.104121, 268000.000000, 37600.000000, 112600.000000, 187600.000000
279.124903, 268000.000000, 37700.000000, 112700.000000, 187700.000000
279.145684, 268000.000000, 37800.000000, 112800.000000, 187800.000000
279.166466, 268000.000000, 37900.000000, 112900.000000, 187900.000000
279.187247, 268000.000000, 38000.000000, 113000.000000, 188000.000000
279.208028, 268000.000000, 38100.000000, 113100.000000, 188100.000000
279.228810, 268000.000000, 38200.000000, 113200.000000, 188200.000000
279.249591, 268000.000000, 38300.000000, 113300.000000, 188300.000000
279.270372, 268000.000000, 38400.000000, 113400.000000, 188400.000000
279.291154, 268000.000000, 38500.000000, 113500.000000, 188500.000000
279.311935, 268000.000000, 38600.000000, 113600.000000, 188600.000000
279.332717, 268000.000000, 38700.000000, 113700.000000, 188700.000000
279.353498, 268000.000000, 38800.000000, 113800.000000, 188800.000000
279.374279, 268000.000000, 38900.000000, 113900.000000, 188900.000000
279.395061, 268000.000000, 39000.000000, 114000.000000, 189000.000000
279.415842, 268000.000000, 39100.000000, 114100.000000, 189100.000000
279.436623, 268000.000000, 39200.000000, 114200.000000, 189200.000000
279.457405, 268000.000000, 39300.000000, 114300.000000, 189300.000000
279.478186, 268000.000000, 39400.000000, 114400.000000, 189400.000000
279.498968, 268000.000000, 39500.000000, 114500.000000, 189500.000000
279.519749, 268000.000000, 39600.000000, 114600.000000, 189600.000000
279.540530, 268000.000000, 39700.000000, 114700.000000, 189700.000000
279.561312, 268000.000000, 39800.000000, 114800.000000, 189800.000000
279.582093, 268000.000000, 39900.000000, 114900.000000, 189900.000000
279.602875, 268000.000000, 40000.000000, 115000.000000, 190000.000000
279.623656, 268000.000000, 40100.000000, 115100.000000, 190100.000000
279.644437, 268000.000000, 40200.000000, 115200.000000, 190200.000000
279.665219, 268000.000000, 40300.000000, 115300.000000, 190300.000000
279.686000, 268000.000000, 40400.000000, 115400.000000, 190400.000000
279.706781, 268000.000000, 40500.000000, 115500.000000, 190500.000000
279.727563, 268000.000000, 40600.000000, 115600.000000, 190600.000000
279.748344, 268000.000000, 40700.000000, 115700.000000, 190700.000000
279.769126, 268000.000000, 40800.000000, 115800.000000, 190800.000000
279.789907, 268000.000000, 40900.000000, 115900.000000, 190900.000000
279.810688, 268000.000000, 41000.000000, 116000.000000, 191000.000000
279.831470, 268000.000000, 41100.000000, 116100.000000, 191100.000000
279.852251, 268000.000000, 41200.000000, 116200.000000, 191200.000000
279.873032, 268000.000000, 41300.000000, 116300.000000, 191300.000000
279.893814, 268000.000000, 41400.000000, 116400.000000, 191400.000000
279.914595, 268000.000000, 41500.000000, 116500.000000, 191500.000000
279.935377, 268000.000000, 41600.000000, 116600.000000, 191600.000000
279.956158, 268000.000000, 41700.000000, 116700.000000, 191700.000000
279.976939, 268000.000000, 41800.000000, 116800.000000, 191800.000000
279.997721, 268000.000000, 41900.000000, 116900.000000, 191900.000000
280.000000, 268000.000000, 42000.000000, 117000.000000, 192000.000000
280.000000, 268000.000000, 42000.000000, 117000.000000, 192000.000000
280.018502, 268000.000000, 42000.000000, 117000.000000, 192000.000000
280.039284, 268000.000000, 42100.000000, 117100.000000, 192100.000000
280.060065, 268000.000000, 42200.000000, 117200.000000, 192200.000000
280.080846, 268000.000000, 42300.000000, 117300.000000, 192300.000000
280.101628, 268000.000000, 42400.000000, 117400.000000, 192400.000000
280.122409, 268000.000000, 42500.000000, 117500.000000, 192500.000000
280.143190, 268000.000000, 42600.000000, 117600.000000, 192600.000000
280.163972, 268000.000000, 42700.000000, 117700.000000, 192700.000000
280.184753, 268000.000000, 42800.000000, 117800.000000, 192800.000000
280.205535, 268000.000000, 42900.000000, 117900.000000, 192900.000000
280.226316, 268000.000000, 43000.000000, 118000.000000, 193000.000000
280.247097, 268000.000000, 43100.000000, 118100.000000, 193100.000000
280.267879, 268000.000000, 43200.000000, 118200.000000, 193200.000000
280.288660, 268000.000000, 43300.000000, 118300.000000, 193300.000000
280.309441, 268000.000000, 43400.000000, 118400.000000, 193400.000000
280.330223, 268000.000000, 43500.000000, 118500.000000, 193500.000000
280.351004, 268000.000000, 43600.000000, 118600.000000, 193600.000000
280.371786, 268000.000000, 43700.000000, 118700.000000, 193700.000000
280.392567, 268000.000000, 43800.000000, 118800.000000, 193800.000000
280.413348, 268000.000000, 43900.000000, 118900.000000, 193900.000000
280.434130, 268000.000000, 44000.000000, 119000.000000, 194000.000000
280.454911, 268000.000000, 44100.000000, 119100.000000, 194100.000000
280.475692, 268000.000000, 44200.000000, 119200.000000, 194200.000000
280.496474, 268000.000000, 44300.000000, 119300.000000, 194300.000000
280.517255, 268000.000000, 44400.000000, 119400.000000, 194400.000000
280.538037, 268000.000000, 44500.000000, 119500.000000, 194500.000000
280.558818, 268000.000000, 44600.000000, 119600.000000, 194600.000000
280.579599, 268000.000000, 44700.000000, 119700.000000, 194700.000000
280.600381, 268000.000000, 44800.000000, 119800.000000, 194800.000000
280.621162, 268000.000000, 44900.000000, 119900.000000, 194900.000000
280.641944, 268000.000000, 45000.000000, 120000.000000, 195000.000000
280.662725, 268000.000000, 45100.000000, 120100.000000, 195100.000000
280.683506, 268000.000000, 45200.000000, 120200.000000, 195200.000000
280.704288, 268000.000000, 45300.000000, 120300.000000, 195300.000000
280.725069, 268000.000000, 45400.000000, 120400.000000, 195400.000000
280.745850, 268000.000000, 45500.000000, 120500.000000, 195500.000000
280.766632, 268000.000000, 45600.000000, 120600.000000, 195600.000000
280.787413, 268000.000000, 45700.000000, 120700.000000, 195700.000000
280.808195, 268000.000000, 45800.000000, 120800.000000, 195800.000000
280.828976, 268000.000000, 45900.000000, 120900.000000, 195900.000000
280.849757, 268000.000000, 46000.000000, 121000.000000, 196000.000000
280.870539, 268000.000000, 46100.000000, 121100.000000, 196100.000000
280.891320, 268000.000000, 46200.000000, 121200.000000, 196200.000000
280.912101, 268000.000000, 46300.000000, 121300.000000, 196300.000000
280.932883, 268000.000000, 46400.000000, 121400.000000, 196400.000000
280.953664, 268000.000000, 46500.000000, 121500.000000, 196500.000000
280.974446, 268000.000000, 46600.000000, 121600.000000, 196600.000000
280.995227, 268000.000000, 46700.000000, 121700.000000, 196700.000000
281.016008, 268000.000000, 46800.000000, 121800.000000, 196800.000000
281.036790, 268000.000000, 46900.000000, 121900.000000, 196900.000000
281.057571, 268000.000000, 47000.000000, 122000.000000, 197000.000000
281.078353, 268000.000000, 47100.000000, 122100.000000, 197100.000000
281.099134, 268000.000000, 47200.000000, 122200.000000, 197200.000000
281.119915, 268000.000000, 47300.000000, 122300.000000, 197300.000000
281.140697, 268000.000000, 47400.000000, 122400.000000, 197400.000000
281.161478, 268000.000000, 47500.000000, 122500.000000, 197500.000000
281.182259, 268000.000000, 47600.000000, 122600.000000, 197600.000000
281.203041, 268000.000000, 47700.000000, 122700.000000, 197700.000000
281.223822, 268000.000000, 47800.000000, 122800.000000, 197800.000000
281.244604, 268000.000000, 47900.000000, 122900.000000, 197900.000000
281.265385, 268000.000000, 48000.000000, 123000.000000, 198000.000000
281.286166, 268000.000000, 48100.000000, 123100.000000, 198100.000000
281.306948, 268000.000000, 48200.000000, 123200.000000, 198200.000000
281.327729, 268000.000000, 48300.000000, 123300.000000, 198300.000000
281.348510, 268000.000000, 48400.000000, 123400.000000, 198400.000000
281.369292, 268000.000000, 48500.000000, 123500.000000, 198500.000000
281.390073, 268000.000000, 48600.000000, 123600.000000, 198600.000000
281.410855, 268000.000000, 48700.000000, 123700.000000, 198700.000000
281.431636, 268000.000000, 48800.000000, 123800.000000, 198800.000000
281.452417, 268000.000000, 48900.000000, 123900.000000, 198900.000000
281.473199, 268000.000000, 49000.000000, 124000.000000, 199000.000000
281.493980, 268000.000000, 49100.000000, 124100.000000, 199100.000000
281.514761, 268000.000000, 49200.000000, 124200.000000, 199200.000000
281.535543, 268000.000000, 49300.000000, 124300.000000, 199300.000000
281.556324, 268000.000000, 49400.000000, 124400.000000, 199400.000000
281.577106, 268000.000000, 49500.000000, 124500.000000, 199500.000000
281.597887, 268000.000000, 49600.000000, 124600.000000, 199600.000000
281.618668, 268000.000000, 49700.000000, 124700.000000, 199700.000000
281.639450, 268000.000000, 49800.000000, 124800.000000, 199800.000000
281.660231, 268000.000000, 49900.000000, 124900.000000, 199900.000000
281.681013, 268000.000000, 50000.000000, 125000.000000, 200000.000000
281.701794, 268000.000000, 50100.000000, 125100.000000, 200100.000000
281.722575, 268000.000000, 50200.000000, 125200.000000, 200200.000000
281.743357, 268000.000000, 50300.000000, 125300.000000, 200300.000000
281.764138, 268000.000000, 50400.000000, 125400.000000, 200400.000000
281.784919, 268000.000000, 50500.000000, 125500.000000, 200500.000000
281.805701, 268000.000000, 50600.000000, 125600.000000, 200600.000000
281.826482, 268000.000000, 50700.000000, 125700.000000, 200700.000000
281.847264, 268000.000000, 50800.000000, 125800.000000, 200800.000000
281.868045, 268000.000000, 50900.000000, 125900.000000, 200900.000000
281.888826, 268000.000000, 51000.000000, 126000.000000, 201000.000000
281.909608, 268000.000000, 51100.000000, 126100.000000, 201100.000000
281.930389, 268000.000000, 51200.000000, 126200.000000, 201200.000000
281.951170, 268000.000000, 51300.000000, 126300.000000, 201300.000000
281.971952, 268000.000000, 51400.000000, 126400.000000, 201400.000000
281.992733, 268000.000000, 51500.000000, 126500.000000, 201500.000000
282.013515, 268000.000000, 51600.000000, 126600.000000, 201600.000000
282.034296, 268000.000000, 51700.000000, 126700.000000, 201700.000000
282.055077, 268000.000000, 51800.000000, 126800.000000, 201800.000000
282.075859, 268000.000000, 51900.000000, 126900.000000, 201900.000000
282.096640, 268000.000000, 52000.000000, 127000.000000, 202000.000000
282.117422, 268000.000000, 52100.000000, 127100.000000, 202100.000000
282.138203, 268000.000000, 52200.000000, 127200.000000, 202200.000000
282.158984, 268000.000000, 52300.000000, 127300.000000, 202300.000000
282.179766, 268000.000000, 52400.000000, 127400.000000, 202400.000000
282.200547, 268000.000000, 52500.000000, 127500.000000, 202500.000000
282.221328, 268000.000000, 52600.000000, 127600.000000, 202600.000000
282.242110, 268000.000000, 52700.000000, 127700.000000, 202700.000000
282.262891, 268000.000000, 52800.000000, 127800.000000, 202800.000000
282.283673, 268000.000000, 52900.000000, 127900.000000, 202900.000000
282.304454, 268000.000000, 53000.000000, 128000.000000, 203000.000000
282.325235, 268000.000000, 53100.000000, 128100.000000, 203100.000000
282.346017, 268000.000000, 53200.000000, 128200.000000, 203200.000000
282.366798, 268000.000000, 53300.000000, 128300.000000, 203300.000000
282.387579, 268000.000000, 53400.000000, 128400.000000, 203400.000000
282.408361, 268000.000000, 53500.000000, 128500.000000, 203500.000000
282.429142, 268000.000000, 53600.000000, 128600.000000, 203600.000000
282.449924, 268000.000000, 53700.000000, 128700.000000, 203700.000000
282.470705, 268000.000000, 53800.000000, 128800.000000, 203800.000000
282.491486, 268000.000000, 53900.000000, 128900.000000, 203900.000000
282.512268, 268000.000000, 54000.000000, 129000.000000, 204000.000000
282.533049, 268000.000000, 54100.000000, 129100.000000, 204100.000000
282.553830, 268000.000000, 54200.000000, 129200.000000, 204200.000000
282.574612, 268000.000000, 54300.000000, 129300.000000, 204300.000000
282.595393, 268000.000000, 54400.000000, 129400.000000, 204400.000000
282.616175, 268000.000000, 54500.000000, 129500.000000, 204500.000000
282.636956, 268000.000000, 54600.000000, 129600.000000, 204600.000000
282.657737, 268000.000000, 54700.000000, 129700.000000, 204700.000000
282.678519, 268000.000000, 54800.000000, 129800.000000, 204800.000000
282.699300, 268000.000000, 54900.000000, 129900.000000, 204900.000000
282.720082, 268000.000000, 55000.000000, 130000.000000, 205000.000000
282.740863, 268000.000000, 55100.000000, 130100.000000, 205100.000000
282.761644, 268000.000000, 55200.000000, 130200.000000, 205200.000000
282.761644, 268000.000000, 55200.000000, 130200.000000, 205200.000000
282.976698, 268000.000000, 55100.000000, 130200.000000, 205200.000000
282.997479, 268000.000000, 55200.000000, 130300.000000, 205300.000000
282.997479, 268000.000000, 55200.000000, 130300.000000, 205300.000000
283.212533, 268000.000000, 55100.000000, 130300.000000, 205300.000000
283.233315, 268000.000000, 55200.000000, 130400.000000, 205400.000000
283.233315, 268000.000000, 55200.000000, 130400.000000, 205400.000000
283.448368, 268000.000000, 55100.000000, 130400.000000, 205400.000000
283.469150, 268000.000000, 55200.000000, 130500.000000, 205500.000000
283.469150, 268000.000000, 55200.000000, 130500.000000, 205500.000000
283.684203, 268000.000000, 55100.000000, 130500.000000, 205500.000000
283.704985, 268000.000000, 55200.000000, 130600.000000, 205600.000000
283.704985, 268000.000000, 55200.000000, 130600.000000, 205600.000000
283.920039, 268000.000000, 55100.000000, 130600.000000, 205600.000000
283.940820, 268000.000000, 55200.000000, 130700.000000, 205700.000000
283.940820, 268000.000000, 55200.000000, 130700.000000, 205700.000000
284.155874, 268000.000000, 55100.000000, 130700.000000, 205700.000000
284.176655, 268000.000000, 55200.000000, 130800.000000, 205800.000000
284.176655, 268000.000000, 55200.000000, 130800.000000, 205800.000000
284.391709, 268000.000000, 55100.000000, 130800.000000, 205800.000000
284.412490, 268000.000000, 55200.000000, 130900.000000, 205900.000000
284.412490, 268000.000000, 55200.000000, 130900.000000, 205900.000000
284.627544, 268000.000000, 55100.000000, 130900.000000, 205900.000000
284.648325, 268000.000000, 55200.000000, 131000.000000, 206000.000000
284.648325, 268000.000000, 55200.000000, 131000.000000, 206000.000000
284.863379, 268000.000000, 55100.000000, 131000.000000, 206000.000000
284.884161, 268000.000000, 55200.000000, 131100.000000, 206100.000000
284.884161, 268000.000000, 55200.000000, 131100.000000, 206100.000000
285.000000, 268000.000000, 55200.000000, 131100.000000, 206100.000000
285.000000, 268000.000000, 55200.000000, 131100.000000, 206100.000000
285.099214, 268000.000000, 55100.000000, 131100.000000, 206100.000000
285.119996, 268000.000000, 55200.000000, 131200.000000, 206200.000000
285.119996, 268000.000000, 55200.000000, 131200.000000, 206200.000000
285.335049, 268000.000000, 55100.000000, 131200.000000, 206200.000000
285.355831, 268000.000000, 55200.000000, 131300.000000, 206300.000000
285.355831, 268000.000000, 55200.000000, 131300.000000, 206300.000000
285.570885, 268000.000000, 55100.000000, 131300.000000, 206300.000000
285.591666, 268000.000000, 55200.000000, 131400.000000, 206400.000000
285.591666, 268000.000000, 55200.000000, 131400.000000, 206400.000000
285.806720, 268000.000000, 55100.000000, 131400.000000, 206400.000000
285.827501, 268000.000000, 55200.000000, 131500.000000, 206500.000000
285.827501, 268000.000000, 55200.000000, 131500.000000, 206500.000000
286.042555, 268000.000000, 55100.000000, 131500.000000, 206500.000000
286.063336, 268000.000000, 55200.000000, 131600.000000, 206600.000000
286.063336, 268000.000000, 55200.000000, 131600.000000, 206600.000000
286.278390, 268000.000000, 55100.000000, 131600.000000, 206600.000000
286.299171, 268000.000000, 55200.000000, 131700.000000, 206700.000000
286.299171, 268000.000000, 55200.000000, 131700.000000, 206700.000000
286.514225, 268000.000000, 55100.000000, 131700.000000, 206700.000000
286.535007, 268000.000000, 55200.000000, 131800.000000, 206800.000000
286.535007, 268000.000000, 55200.000000, 131800.000000, 206800.000000
286.750060, 268000.000000, 55100.000000, 131800.000000, 206800.000000
286.770842, 268000.000000, 55200.000000, 131900.000000, 206900.000000
286.770842, 268000.000000, 55200.000000, 131900.000000, 206900.000000
286.985895, 268000.000000, 55100.000000, 131900.000000, 206900.000000
287.006677, 268000.000000, 55200.000000, 132000.000000, 207000.000000
287.006677, 268000.000000, 55200.000000, 132000.000000, 207000.000000
287.221731, 268000.000000, 55100.000000, 132000.000000, 207000.000000
287.242512, 268000.000000, 55200.000000, 132100.000000, 207100.000000
287.242512, 268000.000000, 55200.000000, 132100.000000, 207100.000000
287.457566, 268000.000000, 55100.000000, 132100.000000, 207100.000000
287.478347, 268000.000000, 55200.000000, 132200.000000, 207200.000000
287.478347, 268000.000000, 55200.000000, 132200.000000, 207200.000000
287.693401, 268000.000000, 55100.000000, 132200.000000, 207200.000000
287.714182, 268000.000000, 55200.000000, 132300.000000, 207300.000000
287.714182, 268000.000000, 55200.000000, 132300.000000, 207300.000000
287.929236, 268000.000000, 55100.000000, 132300.000000, 207300.000000
287.950017, 268000.000000, 55200.000000, 132400.000000, 207400.000000
287.950017, 268000.000000, 55200.000000, 132400.000000, 207400.000000
288.165071, 268000.000000, 55100.000000, 132400.000000, 207400.000000
288.185853, 268000.000000, 55200.000000, 132500.000000, 207500.000000
288.185853, 268000.000000, 55200.000000, 132500.000000, 207500.000000
288.400906, 268000.000000, 55100.000000, 132500.000000, 207500.000000
288.421688, 268000.000000, 55200.000000, 132600.000000, 207600.000000
288.421688, 268000.000000, 55200.000000, 132600.000000, 207600.000000
288.636741, 268000.000000, 55100.000000, 132600.000000, 207600.000000
288.657523, 268000.000000, 55200.000000, 132700.000000, 207700.000000
288.657523, 268000.000000, 55200.000000, 132700.000000, 207700.000000
288.872577, 268000.000000, 55100.000000, 132700.000000, 207700.000000
288.893358, 268000.000000, 55200.000000, 132800.000000, 207800.000000
288.893358, 268000.000000, 55200.000000, 132800.000000, 207800.000000
289.108412, 268000.000000, 55100.000000, 132800.000000, 207800.000000
289.129193, 268000.000000, 55200.000000, 132900.000000, 207900.000000
289.129193, 268000.000000, 55200.000000, 132900.000000, 207900.000000
289.344247, 268000.000000, 55100.000000, 132900.000000, 207900.000000
289.365028, 268000.000000, 55200.000000, 133000.000000, 208000.000000
289.365028, 268000.000000, 55200.000000, 133000.000000, 208000.000000
289.580082, 268000.000000, 55100.000000, 133000.000000, 208000.000000
289.600863, 268000.000000, 55200.000000, 133100.000000, 208100.000000
289.600863, 268000.000000, 55200.000000, 133100.000000, 208100.000000
289.815917, 268000.000000, 55100.000000, 133100.000000, 208100.000000
289.836699, 268000.000000, 55200.000000, 133200.000000, 208200.000000
289.836699, 268000.000000, 55200.000000, 133200.000000, 208200.000000
290.000000, 268000.000000, 55200.000000, 133200.000000, 208200.000000
290.000000, 268000.000000, 55200.000000, 133200.000000, 208200.000000
290.051752, 268000.000000, 55100.000000, 133200.000000, 208200.000000
290.072534, 268000.000000, 55200.000000, 133300.000000, 208300.000000
290.072534, 268000.000000, 55200.000000, 133300.000000, 208300.000000
290.287587, 268000.000000, 55100.000000, 133300.000000, 208300.000000
290.308369, 268000.000000, 55200.000000, 133400.000000, 208400.000000
290.308369, 268000.000000, 55200.000000, 133400.000000, 208400.000000
290.523423, 268000.000000, 55100.000000, 133400.000000, 208400.000000
290.544204, 268000.000000, 55200.000000, 133500.000000, 208500.000000
290.544204, 268000.000000, 55200.000000, 133500.000000, 208500.000000
290.759258, 268000.000000, 55100.000000, 133500.000000, 208500.000000
290.780039, 268000.000000, 55200.000000, 133600.000000, 208600.000000
290.780039, 268000.000000, 55200.000000, 133600.000000, 208600.000000
290.995093, 268000.000000, 55100.000000, 133600.000000, 208600.000000
291.015874, 268000.000000, 55200.000000, 133700.000000, 208700.000000
291.015874, 268000.000000, 55200.000000, 133700.000000, 208700.000000
291.230928, 268000.000000, 55100.000000, 133700.000000, 208700.000000
291.251709, 268000.000000, 55200.000000, 133800.000000, 208800.000000
291.251709, 268000.000000, 55200.000000, 133800.000000, 208800.000000
291.466763, 268000.000000, 55100.000000, 133800.000000, 208800.000000
291.487545, 268000.000000, 55200.000000, 133900.000000, 208900.000000
291.487545, 268000.000000, 55200.000000, 133900.000000, 208900.000000
291.702598, 268000.000000, 55100.000000, 133900.000000, 208900.000000
291.723380, 268000.000000, 55200.000000, 134000.000000, 209000.000000
291.723380, 268000.000000, 55200.000000, 134000.000000, 209000.000000
291.938433, 268000.000000, 55100.000000, 134000.000000, 209000.000000
291.959215, 268000.000000, 55200.000000, 134100.000000, 209100.000000
291.959215, 268000.000000, 55200.000000, 134100.000000, 209100.000000
292.174269, 268000.000000, 55100.000000, 134100.000000, 209100.000000
292.195050, 268000.000000, 55200.000000, 134200.000000, 209200.000000
292.195050, 268000.000000, 55200.000000, 134200.000000, 209200.000000
292.410104, 268000.000000, 55100.000000, 134200.000000, 209200.000000
292.430885, 268000.000000, 55200.000000, 134300.000000, 209300.000000
292.430885, 268000.000000, 55200.000000, 134300.000000, 209300.000000
292.645939, 268000.000000, 55100.000000, 134300.000000, 209300.000000
292.666720, 268000.000000, 55200.000000, 134400.000000, 209400.000000
292.666720, 268000.000000, 55200.000000, 134400.000000, 209400.000000
292.881774, 268000.000000, 55100.000000, 134400.000000, 209400.000000
292.902555, 268000.000000, 55200.000000, 134500.000000, 209500.000000
292.902555, 268000.000000, 55200.000000, 134500.000000, 209500.000000
293.117609, 268000.000000, 55100.000000, 134500.000000, 209500.000000
293.138391, 268000.000000, 55200.000000, 134600.000000, 209600.000000
293.138391, 268000.000000, 55200.000000, 134600.000000, 209600.000000
293.353444, 268000.000000, 55100.000000, 134600.000000, 209600.000000
293.374226, 268000.000000, 55200.000000, 134700.000000, 209700.000000
293.374226, 268000.000000, 55200.000000, 134700.000000, 209700.000000
293.589279, 268000.000000, 55100.000000, 134700.000000, 209700.000000
293.610061, 268000.000000, 55200.000000, 134800.000000, 209800.000000
293.610061, 268000.000000, 55200.000000, 134800.000000, 209800.000000
293.825115, 268000.000000, 55100.000000, 134800.000000, 209800.000000
293.845896, 268000.000000, 55200.000000, 134900.000000, 209900.000000
293.845896, 268000.000000, 55200.000000, 134900.000000, 209900.000000
294.060950, 268000.000000, 55100.000000, 134900.000000, 209900.000000
294.081731, 268000.000000, 55200.000000, 135000.000000, 210000.000000
294.081731, 268000.000000, 55200.000000, 135000.000000, 210000.000000
294.296785, 268000.000000, 55100.000000, 135000.000000, 210000.000000
294.317566, 268000.000000, 55200.000000, 135100.000000, 210100.000000
294.317566, 268000.000000, 55200.000000, 135100.000000, 210100.000000
294.532620, 268000.000000, 55100.000000, 135100.000000, 210100.000000
294.553401, 268000.000000, 55200.000000, 135200.000000, 210200.000000
294.553401, 268000.000000, 55200.000000, 135200.000000, 210200.000000
294.768455, 268000.000000, 55100.000000, 135200.000000, 210200.000000
294.789237, 268000.000000, 55200.000000, 135300.000000, 210300.000000
294.789237, 268000.000000, 55200.000000, 135300.000000, 210300.000000
295.000000, 268000.000000, 55200.000000, 135300.000000, 210300.000000
295.000000, 268000.000000, 55200.000000, 135300.000000, 210300.000000
295.004290, 268000.000000, 55100.000000, 135300.000000, 210300.000000
295.025072, 268000.000000, 55200.000000, 135400.000000, 210400.000000
295.025072, 268000.000000, 55200.000000, 135400.000000, 210400.000000
295.240126, 268000.000000, 55100.000000, 135400.000000, 210400.000000
295.260907, 268000.000000, 55200.000000, 135500.000000, 210500.000000
295.260907, 268000.000000, 55200.000000, 135500.000000, 210500.000000
295.475961, 268000.000000, 55100.000000, 135500.000000, 210500.000000
295.496742, 268000.000000, 55200.000000, 135600.000000, 210600.000000
295.496742, 268000.000000, 55200.000000, 135600.000000, 210600.000000
295.711796, 268000.000000, 55100.000000, 135600.000000, 210600.000000
295.732577, 268000.000000, 55200.000000, 135700.000000, 210700.000000
295.732577, 268000.000000, 55200.000000, 135700.000000, 210700.000000
295.947631, 268000.000000, 55100.000000, 135700.000000, 210700.000000
295.968412, 268000.000000, 55200.000000, 135800.000000, 210800.000000
295.968412, 268000.000000, 55200.000000, 135800.000000, 210800.000000
296.183466, 268000.000000, 55100.000000, 135800.000000, 210800.000000
296.204247, 268000.000000, 55200.000000, 135900.000000, 210900.000000
296.204247, 268000.000000, 55200.000000, 135900.000000, 210900.000000
296.419301, 268000.000000, 55100.000000, 135900.000000, 210900.000000
296.440083, 268000.000000, 55200.000000, 136000.000000, 211000.000000
296.440083, 268000.000000, 55200.000000, 136000.000000, 211000.000000
296.655136, 268000.000000, 55100.000000, 136000.000000, 211000.000000
296.675918, 268000.000000, 55200.000000, 136100.000000, 211100.000000
296.675918, 268000.000000, 55200.000000, 136100.000000, 211100.000000
296.890972, 268000.000000, 55100.000000, 136100.000000, 211100.000000
296.911753, 268000.000000, 55200.000000, 136200.000000, 211200.000000
296.911753, 268000.000000, 55200.000000, 136200.000000, 211200.000000
297.126807, 268000.000000, 55100.000000, 136200.000000, 211200.000000
297.147588, 268000.000000, 55200.000000, 136300.000000, 211300.000000
297.147588, 268000.000000, 55200.000000, 136300.000000, 211300.000000
297.362642, 268000.000000, 55100.000000, 136300.000000, 211300.000000
297.383423, 268000.000000, 55200.000000, 136400.000000, 211400.000000
297.383423, 268000.000000, 55200.000000, 136400.000000, 211400.000000
297.598477, 268000.000000, 55100.000000, 136400.000000, 211400.000000
297.619258, 268000.000000, 55200.000000, 136500.000000, 211500.000000
297.619258, 268000.000000, 55200.000000, 136500.000000, 211500.000000
297.834312, 268000.000000, 55100.000000, 136500.000000, 211500.000000
297.855093, 268000.000000, 55200.000000, 136600.000000, 211600.000000
297.855093, 268000.000000, 55200.000000, 136600.000000, 211600.000000
298.070147, 268000.000000, 55100.000000, 136600.000000, 211600.000000
298.090929, 268000.000000, 55200.000000, 136700.000000, 211700.000000
298.090929, 268000.000000, 55200.000000, 136700.000000, 211700.000000
298.305982, 268000.000000, 55100.000000, 136700.000000, 211700.000000
298.326764, 268000.000000, 55200.000000, 136800.000000, 211800.000000
298.326764, 268000.000000, 55200.000000, 136800.000000, 211800.000000
298.541818, 268000.000000, 55100.000000, 136800.000000, 211800.000000
298.562599, 268000.000000, 55200.000000, 136900.000000, 211900.000000
298.562599, 268000.000000, 55200.000000, 136900.000000, 211900.000000
298.777653, 268000.000000, 55100.000000, 136900.000000, 211900.000000
298.798434, 268000.000000, 55200.000000, 137000.000000, 212000.000000
298.798434, 268000.000000, 55200.000000, 137000.000000, 212000.000000
299.013488, 268000.000000, 55100.000000, 137000.000000, 212000.000000
299.034269, 268000.000000, 55200.000000, 137100.000000, 212100.000000
299.034269, 268000.000000, 55200.000000, 137100.000000, 212100.000000
299.249323, 268000.000000, 55100.000000, 137100.000000, 212100.000000
299.270104, 268000.000000, 55200.000000, 137200.000000, 212200.000000
299.270104, 268000.000000, 55200.000000, 137200.000000, 212200.000000
299.485158, 268000.000000, 55100.000000, 137200.000000, 212200.000000
299.505939, 268000.000000, 55200.000000, 137300.000000, 212300.000000
299.505939, 268000.000000, 55200.000000, 137300.000000, 212300.000000
299.720993, 268000.000000, 55100.000000, 137300.000000, 212300.000000
299.741775, 268000.000000, 55200.000000, 137400.000000, 212400.000000
299.741775, 268000.000000, 55200.000000, 137400.000000, 212400.000000
299.956828, 268000.000000, 55100.000000, 137400.000000, 212400.000000
299.977610, 268000.000000, 55200.000000, 137500.000000, 212500.000000
299.977610, 268000.000000, 55200.000000, 137500.000000, 212500.000000
300.000000, 268000.000000, 55200.000000, 137500.000000, 212500.000000
300.000000, 268000.000000, 55200.000000, 137500.000000, 212500.000000
300.192664, 268000.000000, 55100.000000, 137500.000000, 212500.000000
300.213445, 268000.000000, 55200.000000, 137600.000000, 212600.000000
300.213445, 268000.000000, 55200.000000, 137600.000000, 212600.000000
300.428499, 268000.000000, 55100.000000, 137600.000000, 212600.000000
300.449280, 268000.000000, 55200.000000, 137700.000000, 212700.000000
300.449280, 268000.000000, 55200.000000, 137700.000000, 212700.000000
300.664334, 268000.000000, 55100.000000, 137700.000000, 212700.000000
300.685115, 268000.000000, 55200.000000, 137800.000000, 212800.000000
300.685115, 268000.000000, 55200.000000, 137800.000000, 212800.000000
300.900169, 268000.000000, 55100.000000, 137800.000000, 212800.000000
300.920950, 268000.000000, 55200.000000, 137900.000000, 212900.000000
300.920950, 268000.000000, 55200.000000, 137900.000000, 212900.000000
301.136004, 268000.000000, 55100.000000, 137900.000000, 212900.000000
301.156785, 268000.000000, 55200.000000, 138000.000000, 213000.000000
301.156785, 268000.000000, 55200.000000, 138000.000000, 213000.000000
301.371839, 268000.000000, 55100.000000, 138000.000000, 213000.000000
301.392621, 268000.000000, 55200.000000, 138100.000000, 213100.000000
301.392621, 268000.000000, 55200.000000, 138100.000000, 213100.000000
301.607674, 268000.000000, 55100.000000, 138100.000000, 213100.000000
301.628456, 268000.000000, 55200.000000, 138200.000000, 213200.000000
301.628456, 268000.000000, 55200.000000, 138200.000000, 213200.000000
301.843510, 268000.000000, 55100.000000, 138200.000000, 213200.000000
301.864291, 268000.000000, 55200.000000, 138300.000000, 213300.000000
301.864291, 268000.000000, 55200.000000, 138300.000000, 213300.000000
302.079345, 268000.000000, 55100.000000, 138300.000000, 213300.000000
302.100126, 268000.000000, 55200.000000, 138400.000000, 213400.000000
302.100126, 268000.000000, 55200.000000, 138400.000000, 213400.000000
302.315180, 268000.000000, 55100.000000, 138400.000000, 213400.000000
302.335961, 268000.000000, 55200.000000, 138500.000000, 213500.000000
302.335961, 268000.000000, 55200.000000, 138500.000000, 213500.000000
302.551015, 268000.000000, 55100.000000, 138500.000000, 213500.000000
302.571796, 268000.000000, 55200.000000, 138600.000000, 213600.000000
302.571796, 268000.000000, 55200.000000, 138600.000000, 213600.000000
302.786850, 268000.000000, 55100.000000, 138600.000000, 213600.000000
302.807631, 268000.000000, 55200.000000, 138700.000000, 213700.000000
302.807631, 268000.000000, 55200.000000, 138700.000000, 213700.000000
303.022685, 268000.000000, 55100.000000, 138700.000000, 213700.000000
303.043467, 268000.000000, 55200.000000, 138800.000000, 213800.000000
303.043467, 268000.000000, 55200.000000, 138800.000000, 213800.000000
303.258520, 268000.000000, 55100.000000, 138800.000000, 213800.000000
303.279302, 268000.000000, 55200.000000, 138900.000000, 213900.000000
303.279302, 268000.000000, 55200.000000, 138900.000000, 213900.000000
303.494356, 268000.000000, 55100.000000, 138900.000000, 213900.000000
303.515137, 268000.000000, 55200.000000, 139000.000000, 214000.000000
303.515137, 268000.000000, 55200.000000, 139000.000000, 214000.000000
303.730191, 268000.000000, 55100.000000, 139000.000000, 214000.000000
303.750972, 268000.000000, 55200.000000, 139100.000000, 214100.000000
303.750972, 268000.000000, 55200.000000, 139100.000000, 214100.000000
303.966026, 268000.000000, 55100.000000, 139100.000000, 214100.000000
303.986807, 268000.000000, 55200.000000, 139200.000000, 214200.000000
303.986807, 268000.000000, 55200.000000, 139200.000000, 214200.000000
304.201861, 268000.000000, 55100.000000, 139200.000000, 214200.000000
304.222642, 268000.000000, 55200.000000, 139300.000000, 214300.000000
304.222642, 268000.000000, 55200.000000, 139300.000000, 214300.000000
304.437696, 268000.000000, 55100.000000, 139300.000000, 214300.000000
304.458477, 268000.000000, 55200.000000, 139400.000000, 214400.000000
304.458477, 268000.000000, 55200.000000, 139400.000000, 214400.000000
304.673531, 268000.000000, 55100.000000, 139400.000000, 214400.000000
304.694313, 268000.000000, 55200.000000, 139500.000000, 214500.000000
304.694313, 268000.000000, 55200.000000, 139500.000000, 214500.000000
304.909366, 268000.000000, 55100.000000, 139500.000000, 214500.000000
304.930148, 268000.000000, 55200.000000, 139600.000000, 214600.000000
304.930148, 268000.000000, 55200.000000, 139600.000000, 214600.000000
305.000000, 268000.000000, 55200.000000, 139600.000000, 214600.000000
305.290403, 268000.000000, 55100.000000, 139600.000000, 214600.000000
305.311184, 268000.000000, 55200.000000, 139700.000000, 214700.000000
305.311184, 268000.000000, 55200.000000, 139700.000000, 214700.000000
305.741292, 268000.000000, 55000.000000, 139700.000000, 214700.000000
305.762073, 268000.000000, 55100.000000, 139800.000000, 214800.000000
305.782855, 268000.000000, 55200.000000, 139900.000000, 214900.000000
305.782855, 268000.000000, 55200.000000, 139900.000000, 214900.000000
306.212962, 268000.000000, 55000.000000, 139900.000000, 214900.000000
306.233744, 268000.000000, 55000.000000, 140000.000000, 215000.000000
306.254525, 268000.000000, 55100.000000, 140100.000000, 215100.000000
306.275306, 268000.000000, 55200.000000, 140200.000000, 215200.000000
306.275306, 268000.000000, 55200.000000, 140200.000000, 215200.000000
306.705414, 268000.000000, 55000.000000, 140200.000000, 215200.000000
306.726195, 268000.000000, 55100.000000, 140300.000000, 215300.000000
306.746977, 268000.000000, 55200.000000, 140400.000000, 215400.000000
306.746977, 268000.000000, 55200.000000, 140400.000000, 215400.000000
307.177084, 268000.000000, 55000.000000, 140400.000000, 215400.000000
307.197866, 268000.000000, 55100.000000, 140500.000000, 215500.000000
307.218647, 268000.000000, 55200.000000, 140600.000000, 215600.000000
307.218647, 268000.000000, 55200.000000, 140600.000000, 215600.000000
307.648754, 268000.000000, 55000.000000, 140600.000000, 215600.000000
307.669536, 268000.000000, 55100.000000, 140700.000000, 215700.000000
307.690317, 268000.000000, 55200.000000, 140800.000000, 215800.000000
307.690317, 268000.000000, 55200.000000, 140800.000000, 215800.000000
308.120425, 268000.000000, 55000.000000, 140800.000000, 215800.000000
308.141206, 268000.000000, 55100.000000, 140900.000000, 215900.000000
308.161988, 268000.000000, 55100.000000, 141000.000000, 216000.000000
308.182769, 268000.000000, 55200.000000, 141100.000000, 216100.000000
308.182769, 268000.000000, 55200.000000, 141100.000000, 216100.000000
308.612876, 268000.000000, 55000.000000, 141100.000000, 216100.000000
308.633658, 268000.000000, 55100.000000, 141200.000000, 216200.000000
308.654439, 268000.000000, 55200.000000, 141300.000000, 216300.000000
308.654439, 268000.000000, 55200.000000, 141300.000000, 216300.000000
309.084547, 268000.000000, 55000.000000, 141300.000000, 216300.000000
309.105328, 268000.000000, 55100.000000, 141400.000000, 216400.000000
309.126109, 268000.000000, 55200.000000, 141500.000000, 216500.000000
309.126109, 268000.000000, 55200.000000, 141500.000000, 216500.000000
309.556217, 268000.000000, 55000.000000, 141500.000000, 216500.000000
309.576998, 268000.000000, 55100.000000, 141600.000000, 216600.000000
309.597780, 268000.000000, 55200.000000, 141700.000000, 216700.000000
309.597780, 268000.000000, 55200.000000, 141700.000000, 216700.000000
310.027887, 268000.000000, 55000.000000, 141700.000000, 216700.000000
310.048669, 268000.000000, 55100.000000, 141800.000000, 216800.000000
310.069450, 268000.000000, 55200.000000, 141900.000000, 216900.000000
310.069450, 268000.000000, 55200.000000, 141900.000000, 216900.000000
310.499558, 268000.000000, 55000.000000, 141900.000000, 216900.000000
310.520339, 268000.000000, 55100.000000, 142000.000000, 217000.000000
310.541120, 268000.000000, 55100.000000, 142100.000000, 217100.000000
310.561902, 268000.000000, 55200.000000, 142200.000000, 217200.000000
310.561902, 268000.000000, 55200.000000, 142200.000000, 217200.000000
310.992009, 268000.000000, 55000.000000, 142200.000000, 217200.000000
311.012791, 268000.000000, 55100.000000, 142300.000000, 217300.000000
311.033572, 268000.000000, 55200.000000, 142400.000000, 217400.000000
311.033572, 268000.000000, 55200.000000, 142400.000000, 217400.000000
311.463680, 268000.000000, 55000.000000, 142400.000000, 217400.000000
311.484461, 268000.000000, 55100.000000, 142500.000000, 217500.000000
311.505242, 268000.000000, 55200.000000, 142600.000000, 217600.000000
311.505242, 268000.000000, 55200.000000, 142600.000000, 217600.000000
311.935350, 268000.000000, 55000.000000, 142600.000000, 217600.000000
311.956131, 268000.000000, 55100.000000, 142700.000000, 217700.000000
311.976913, 268000.000000, 55200.000000, 142800.000000, 217800.000000
311.976913, 268000.000000, 55200.000000, 142800.000000, 217800.000000
312.407020, 268000.000000, 55000.000000, 142800.000000, 217800.000000
312.427801, 268000.000000, 55100.000000, 142900.000000, 217900.000000
312.448583, 268000.000000, 55200.000000, 143000.000000, 218000.000000
312.448583, 268000.000000, 55200.000000, 143000.000000, 218000.000000
312.878690, 268000.000000, 55000.000000, 143000.000000, 218000.000000
312.899472, 268000.000000, 55000.000000, 143100.000000, 218100.000000
312.920253, 268000.000000, 55100.000000, 143200.000000, 218200.000000
312.941035, 268000.000000, 55200.000000, 143300.000000, 218300.000000
312.941035, 268000.000000, 55200.000000, 143300.000000, 218300.000000
313.371142, 268000.000000, 55000.000000, 143300.000000, 218300.000000
313.391923, 268000.000000, 55100.000000, 143400.000000, 218400.000000
313.412705, 268000.000000, 55200.000000, 143500.000000, 218500.000000
313.412705, 268000.000000, 55200.000000, 143500.000000, 218500.000000
313.842812, 268000.000000, 55000.000000, 143500.000000, 218500.000000
313.863594, 268000.000000, 55100.000000, 143600.000000, 218600.000000
313.884375, 268000.000000, 55200.000000, 143700.000000, 218700.000000
313.884375, 268000.000000, 55200.000000, 143700.000000, 218700.000000
314.314483, 268000.000000, 55000.000000, 143700.000000, 218700.000000
314.335264, 268000.000000, 55100.000000, 143800.000000, 218800.000000
314.356045, 268000.000000, 55200.000000, 143900.000000, 218900.000000
314.356045, 268000.000000, 55200.000000, 143900.000000, 218900.000000
314.786153, 268000.000000, 55000.000000, 143900.000000, 218900.000000
314.806934, 268000.000000, 55100.000000, 144000.000000, 219000.000000
314.827716, 268000.000000, 55100.000000, 144100.000000, 219100.000000
314.848497, 268000.000000, 55200.000000, 144200.000000, 219200.000000
314.848497, 268000.000000, 55200.000000, 144200.000000, 219200.000000
315.278605, 268000.000000, 55000.000000, 144200.000000, 219200.000000
315.299386, 268000.000000, 55100.000000, 144300.000000, 219300.000000
315.320167, 268000.000000, 55200.000000, 144400.000000, 219400.000000
315.320167, 268000.000000, 55200.000000, 144400.000000, 219400.000000
315.750275, 268000.000000, 55000.000000, 144400.000000, 219400.000000
315.771056, 268000.000000, 55100.000000, 144500.000000, 219500.000000
315.791838, 268000.000000, 55200.000000, 144600.000000, 219600.000000
315.791838, 268000.000000, 55200.000000, 144600.000000, 219600.000000
316.221945, 268000.000000, 55000.000000, 144600.000000, 219600.000000
316.242727, 268000.000000, 55100.000000, 144700.000000, 219700.000000
316.263508, 268000.000000, 55200.000000, 144800.000000, 219800.000000
316.263508, 268000.000000, 55200.000000, 144800.000000, 219800.000000
316.693615, 268000.000000, 55000.000000, 144800.000000, 219800.000000
316.714397, 268000.000000, 55100.000000, 144900.000000, 219900.000000
316.735178, 268000.000000, 55200.000000, 145000.000000, 220000.000000
316.735178, 268000.000000, 55200.000000, 145000.000000, 220000.000000
317.165286, 268000.000000, 55000.000000, 145000.000000, 220000.000000
317.186067, 268000.000000, 55100.000000, 145100.000000, 220100.000000
317.206848, 268000.000000, 55100.000000, 145200.000000, 220200.000000
317.227630, 268000.000000, 55200.000000, 145300.000000, 220300.000000
317.227630, 268000.000000, 55200.000000, 145300.000000, 220300.000000
317.657737, 268000.000000, 55000.000000, 145300.000000, 220300.000000
317.678519, 268000.000000, 55100.000000, 145400.000000, 220400.000000
317.699300, 268000.000000, 55200.000000, 145500.000000, 220500.000000
317.699300, 268000.000000, 55200.000000, 145500.000000, 220500.000000
318.129408, 268000.000000, 55000.000000, 145500.000000, 220500.000000
318.150189, 268000.000000, 55100.000000, 145600.000000, 220600.000000
318.170970, 268000.000000, 55200.000000, 145700.000000, 220700.000000
318.170970, 268000.000000, 55200.000000, 145700.000000, 220700.000000
318.601078, 268000.000000, 55000.000000, 145700.000000, 220700.000000
318.621859, 268000.000000, 55100.000000, 145800.000000, 220800.000000
318.642641, 268000.000000, 55200.000000, 145900.000000, 220900.000000
318.642641, 268000.000000, 55200.000000, 145900.000000, 220900.000000
319.072748, 268000.000000, 55000.000000, 145900.000000, 220900.000000
319.093530, 268000.000000, 55100.000000, 146000.000000, 221000.000000
319.114311, 268000.000000, 55200.000000, 146100.000000, 221100.000000
319.114311, 268000.000000, 55200.000000, 146100.000000, 221100.000000
319.544419, 268000.000000, 55000.000000, 146100.000000, 221100.000000
319.565200, 268000.000000, 55000.000000, 146200.000000, 221200.000000
319.585981, 268000.000000, 55100.000000, 146300.000000, 221300.000000
319.606763, 268000.000000, 55200.000000, 146400.000000, 221400.000000
319.606763, 268000.000000, 55200.000000, 146400.000000, 221400.000000
320.036870, 268000.000000, 55000.000000, 146400.000000, 221400.000000
320.057652, 268000.000000, 55100.000000, 146500.000000, 221500.000000
320.078433, 268000.000000, 55200.000000, 146600.000000, 221600.000000
320.078433, 268000.000000, 55200.000000, 146600.000000, 221600.000000
320.508540, 268000.000000, 55000.000000, 146600.000000, 221600.000000
320.529322, 268000.000000, 55100.000000, 146700.000000, 221700.000000
320.550103, 268000.000000, 55200.000000, 146800.000000, 221800.000000
320.550103, 268000.000000, 55200.000000, 146800.000000, 221800.000000
320.980211, 268000.000000, 55000.000000, 146800.000000, 221800.000000
321.000992, 268000.000000, 55100.000000, 146900.000000, 221900.000000
321.021774, 268000.000000, 55200.000000, 147000.000000, 222000.000000
321.021774, 268000.000000, 55200.000000, 147000.000000, 222000.000000
321.451881, 268000.000000, 55000.000000, 147000.000000, 222000.000000
321.472662, 268000.000000, 55100.000000, 147100.000000, 222100.000000
321.493444, 268000.000000, 55100.000000, 147200.000000, 222200.000000
321.514225, 268000.000000, 55200.000000, 147300.000000, 222300.000000
321.514225, 268000.000000, 55200.000000, 147300.000000, 222300.000000
321.944333, 268000.000000, 55000.000000, 147300.000000, 222300.000000
321.965114, 268000.000000, 55100.000000, 147400.000000, 222400.000000
321.985895, 268000.000000, 55200.000000, 147500.000000, 222500.000000
321.985895, 268000.000000, 55200.000000, 147500.000000, 222500.000000
322.416003, 268000.000000, 55000.000000, 147500.000000, 222500.000000
322.436784, 268000.000000, 55100.000000, 147600.000000, 222600.000000
322.457566, 268000.000000, 55200.000000, 147700.000000, 222700.000000
322.457566, 268000.000000, 55200.000000, 147700.000000, 222700.000000
322.887673, 268000.000000, 55000.000000, 147700.000000, 222700.000000
322.908455, 268000.000000, 55100.000000, 147800.000000, 222800.000000
322.929236, 268000.000000, 55200.000000, 147900.000000, 222900.000000
322.929236, 268000.000000, 55200.000000, 147900.000000, 222900.000000
323.359344, 268000.000000, 55000.000000, 147900.000000, 222900.000000
323.380125, 268000.000000, 55100.000000, 148000.000000, 223000.000000
323.400906, 268000.000000, 55200.000000, 148100.000000, 223100.000000
323.400906, 268000.000000, 55200.000000, 148100.000000, 223100.000000
323.831014, 268000.000000, 55000.000000, 148100.000000, 223100.000000
323.851795, 268000.000000, 55100.000000, 148200.000000, 223200.000000
323.872577, 268000.000000, 55100.000000, 148300.000000, 223300.000000
323.893358, 268000.000000, 55200.000000, 148400.000000, 223400.000000
323.893358, 268000.000000, 55200.000000, 148400.000000, 223400.000000
324.323466, 268000.000000, 55000.000000, 148400.000000, 223400.000000
324.344247, 268000.000000, 55100.000000, 148500.000000, 223500.000000
324.365028, 268000.000000, 55200.000000, 148600.000000, 223600.000000
324.365028, 268000.000000, 55200.000000, 148600.000000, 223600.000000
324.795136, 268000.000000, 55000.000000, 148600.000000, 223600.000000
324.815917, 268000.000000, 55100.000000, 148700.000000, 223700.000000
324.836699, 268000.000000, 55200.000000, 148800.000000, 223800.000000
324.836699, 268000.000000, 55200.000000, 148800.000000, 223800.000000
325.266806, 268000.000000, 55000.000000, 148800.000000, 223800.000000
325.287587, 268000.000000, 55100.000000, 148900.000000, 223900.000000
325.308369, 268000.000000, 55200.000000, 149000.000000, 224000.000000
325.308369, 268000.000000, 55200.000000, 149000.000000, 224000.000000
325.738476, 268000.000000, 55000.000000, 149000.000000, 224000.000000
325.759258, 268000.000000, 55100.000000, 149100.000000, 224100.000000
325.780039, 268000.000000, 55200.000000, 149200.000000, 224200.000000
325.780039, 268000.000000, 55200.000000, 149200.000000, 224200.000000
326.210147, 268000.000000, 55000.000000, 149200.000000, 224200.000000
326.230928, 268000.000000, 55000.000000, 149300.000000, 224300.000000
326.251709, 268000.000000, 55100.000000, 149400.000000, 224400.000000
326.272491, 268000.000000, 55200.000000, 149500.000000, 224500.000000
326.272491, 268000.000000, 55200.000000, 149500.000000, 224500.000000
326.702598, 268000.000000, 55000.000000, 149500.000000, 224500.000000
326.723380, 268000.000000, 55100.000000, 149600.000000, 224600.000000
326.744161, 268000.000000, 55200.000000, 149700.000000, 224700.000000
326.744161, 268000.000000, 55200.000000, 149700.000000, 224700.000000
327.174269, 268000.000000, 55000.000000, 149700.000000, 224700.000000
327.195050, 268000.000000, 55100.000000, 149800.000000, 224800.000000
327.215831, 268000.000000, 55200.000000, 149900.000000, 224900.000000
327.215831, 268000.000000, 55200.000000, 149900.000000, 224900.000000
327.645939, 268000.000000, 55000.000000, 149900.000000, 224900.000000
327.666720, 268000.000000, 55100.000000, 150000.000000, 225000.000000
327.666720, 268000.000000, 55100.000000, 150000.000000, 150000.000000
338.693588, 268000.000000, 49900.000000, 150000.000000, 203000.000000
338.693588, 268000.000000, 49900.000000, 150000.000000, 203000.000000
343.252755, 268000.000000, 47800.000000, 150000.000000, 225000.000000
428.371007, 268000.000000, 8200.000000, 150000.000000, 225000.000000
428.371007, 268000.000000, 8200.000000, 150000.000000, 225000.000000
446.220470, 268000.000000, -100.000000, 150000.000000, 225000.000000
446.220470, 268000.000000, -100.000000, 150000.000000, 225000.000000
446.220470, 268000.000000, -100.000000, 150000.000000, 225000.000000
451.220470, 268000.000000, -100.000000, 150000.000000, 225000.000000
451.220470, 268000.000000, -100.000000, 150000.000000, 225000.000000
453.252755, 268000.000000, -100.000000, 150000.000000, 225000.000000
453.273537, 268000.000000, 0.000000, 150100.000000, 225100.000000
453.294318, 268000.000000, 100.000000, 150200.000000, 225200.000000
453.315099, 268000.000000, 200.000000, 150300.000000, 225300.000000
453.335881, 268000.000000, 300.000000, 150400.000000, 225400.000000
453.356662, 268000.000000, 400.000000, 150500.000000, 225500.000000
453.377443, 268000.000000, 500.000000, 150600.000000, 225600.000000
453.398225, 268000.000000, 600.000000, 150700.000000, 225700.000000
453.419006, 268000.000000, 700.000000, 150800.000000, 225800.000000
453.439788, 268000.000000, 800.000000, 150900.000000, 225900.000000
453.460569, 268000.000000, 900.000000, 151000.000000, 226000.000000
453.481350, 268000.000000, 1000.000000, 151100.000000, 226100.000000
453.502132, 268000.000000, 1100.000000, 151200.000000, 226200.000000
453.522913, 268000.000000, 1200.000000, 151300.000000, 226300.000000
453.543695, 268000.000000, 1300.000000, 151400.000000, 226400.000000
453.564476, 268000.000000, 1400.000000, 151500.000000, 226500.000000
453.585257, 268000.000000, 1500.000000, 151600.000000, 226600.000000
453.606039, 268000.000000, 1600.000000, 151700.000000, 226700.000000
453.626820, 268000.000000, 1700.000000, 151800.000000, 226800.000000
453.647601, 268000.000000, 1800.000000, 151900.000000, 226900.000000
453.668383, 268000.000000, 1900.000000, 152000.000000, 227000.000000
453.689164, 268000.000000, 2000.000000, 152100.000000, 227100.000000
453.709946, 268000.000000, 2100.000000, 152200.000000, 227200.000000
453.730727, 268000.000000, 2200.000000, 152300.000000, 227300.000000
453.751508, 268000.000000, 2300.000000, 152400.000000, 227400.000000
453.772290, 268000.000000, 2400.000000, 152500.000000, 227500.000000
453.793071, 268000.000000, 2500.000000, 152600.000000, 227600.000000
453.813852, 268000.000000, 2600.000000, 152700.000000, 227700.000000
453.834634, 268000.000000, 2700.000000, 152800.000000, 227800.000000
453.855415, 268000.000000, 2800.000000, 152900.000000, 227900.000000
453.876197, 268000.000000, 2900.000000, 153000.000000, 228000.000000
453.896978, 268000.000000, 3000.000000, 153100.000000, 228100.000000
453.917759, 268000.000000, 3100.000000, 153200.000000, 228200.000000
453.938541, 268000.000000, 3200.000000, 153300.000000, 228300.000000
453.959322, 268000.000000, 3300.000000, 153400.000000, 228400.000000
453.980104, 268000.000000, 3400.000000, 153500.000000, 228500.000000
454.000885, 268000.000000, 3500.000000, 153600.000000, 228600.000000
454.021666, 268000.000000, 3600.000000, 153700.000000, 228700.000000
454.042448, 268000.000000, 3700.000000, 153800.000000, 228800.000000
454.063229, 268000.000000, 3800.000000, 153900.000000, 228900.000000
454.084010, 268000.000000, 3900.000000, 154000.000000, 229000.000000
454.104792, 268000.000000, 4000.000000, 154100.000000, 229100.000000
454.125573, 268000.000000, 4100.000000, 154200.000000, 229200.000000
454.146355, 268000.000000, 4200.000000, 154300.000000, 229300.000000
454.167136, 268000.000000, 4300.000000, 154400.000000, 229400.000000
454.187917, 268000.000000, 4400.000000, 154500.000000, 229500.000000
454.208699, 268000.000000, 4500.000000, 154600.000000, 229600.000000
454.229480, 268000.000000, 4600.000000, 154700.000000, 229700.000000
454.250261, 268000.000000, 4700.000000, 154800.000000, 229800.000000
454.271043, 268000.000000, 4800.000000, 154900.000000, 229900.000000
454.291824, 268000.000000, 4900.000000, 155000.000000, 230000.000000
454.312606, 268000.000000, 5000.000000, 155100.000000, 230100.000000
454.333387, 268000.000000, 5100.000000, 155200.000000, 230200.000000
454.354168, 268000.000000, 5200.000000, 155300.000000, 230300.000000
454.374950, 268000.000000, 5300.000000, 155400.000000, 230400.000000
454.395731, 268000.000000, 5400.000000, 155500.000000, 230500.000000
454.416512, 268000.000000, 5500.000000, 155600.000000, 230600.000000
454.437294, 268000.000000, 5600.000000, 155700.000000, 230700.000000
454.458075, 268000.000000, 5700.000000, 155800.000000, 230800.000000
454.478857, 268000.000000, 5800.000000, 155900.000000, 230900.000000
454.499638, 268000.000000, 5900.000000, 156000.000000, 231000.000000
454.520419, 268000.000000, 6000.000000, 156100.000000, 231100.000000
454.541201, 268000.000000, 6100.000000, 156200.000000, 231200.000000
454.561982, 268000.000000, 6200.000000, 156300.000000, 231300.000000
454.582764, 268000.000000, 6300.000000, 156400.000000, 231400.000000
454.603545, 268000.000000, 6400.000000, 156500.000000, 231500.000000
454.624326, 268000.000000, 6500.000000, 156600.000000, 231600.000000
454.645108, 268000.000000, 6600.000000, 156700.000000, 231700.000000
454.665889, 268000.000000, 6700.000000, 156800.000000, 231800.000000
454.686670, 268000.000000, 6800.000000, 156900.000000, 231900.000000
454.707452, 268000.000000, 6900.000000, 157000.000000, 232000.000000
454.728233, 268000.000000, 7000.000000, 157100.000000, 232100.000000
454.749015, 268000.000000, 7100.000000, 157200.000000, 232200.000000
454.769796, 268000.000000, 7200.000000, 157300.000000, 232300.000000
454.790577, 268000.000000, 7300.000000, 157400.000000, 232400.000000
454.811359, 268000.000000, 7400.000000, 157500.000000, 232500.000000
454.832140, 268000.000000, 7500.000000, 157600.000000, 232600.000000
454.852921, 268000.000000, 7600.000000, 157700.000000, 232700.000000
454.873703, 268000.000000, 7700.000000, 157800.000000, 232800.000000
454.894484, 268000.000000, 7800.000000, 157900.000000, 232900.000000
454.915266, 268000.000000, 7900.000000, 158000.000000, 233000.000000
454.936047, 268000.000000, 8000.000000, 158100.000000, 233100.000000
454.956828, 268000.000000, 8100.000000, 158200.000000, 233200.000000
454.977610, 268000.000000, 8200.000000, 158300.000000, 233300.000000
454.998391, 268000.000000, 8300.000000, 158400.000000, 233400.000000
455.019173, 268000.000000, 8400.000000, 158500.000000, 233500.000000
455.039954, 268000.000000, 8500.000000, 158600.000000, 233600.000000
455.060735, 268000.000000, 8600.000000, 158700.000000, 233700.000000
455.081517, 268000.000000, 8700.000000, 158800.000000, 233800.000000
455.102298, 268000.000000, 8800.000000, 158900.000000, 233900.000000
455.123079, 268000.000000, 8900.000000, 159000.000000, 234000.000000
455.143861, 268000.000000, 9000.000000, 159100.000000, 234100.000000
455.164642, 268000.000000, 9100.000000, 159200.000000, 234200.000000
455.185424, 268000.000000, 9200.000000, 159300.000000, 234300.000000
455.206205, 268000.000000, 9300.000000, 159400.000000, 234400.000000
455.226986, 268000.000000, 9400.000000, 159500.000000, 234500.000000
455.247768, 268000.000000, 9500.000000, 159600.000000, 234600.000000
455.268549, 268000.000000, 9600.000000, 159700.000000, 234700.000000
455.289330, 268000.000000, 9700.000000, 159800.000000, 234800.000000
455.310112, 268000.000000, 9800.000000, 159900.000000, 234900.000000
455.330893, 268000.000000, 9900.000000, 160000.000000, 235000.000000
455.351675, 268000.000000, 10000.000000, 160100.000000, 235100.000000
455.372456, 268000.000000, 10100.000000, 160200.000000, 235200.000000
455.393237, 268000.000000, 10200.000000, 160300.000000, 235300.000000
455.414019, 268000.000000, 10300.000000, 160400.000000, 235400.000000
455.434800, 268000.000000, 10400.000000, 160500.000000, 235500.000000
455.455581, 268000.000000, 10500.000000, 160600.000000, 235600.000000
455.476363, 268000.000000, 10600.000000, 160700.000000, 235700.000000
455.497144, 268000.000000, 10700.000000, 160800.000000, 235800.000000
455.517926, 268000.000000, 10800.000000, 160900.000000, 235900.000000
455.538707, 268000.000000, 10900.000000, 161000.000000, 236000.000000
455.559488, 268000.000000, 11000.000000, 161100.000000, 236100.000000
455.580270, 268000.000000, 11100.000000, 161200.000000, 236200.000000
455.601051, 268000.000000, 11200.000000, 161300.000000, 236300.000000
455.621833, 268000.000000, 11300.000000, 161400.000000, 236400.000000
455.642614, 268000.000000, 11400.000000, 161500.000000, 236500.000000
455.663395, 268000.000000, 11500.000000, 161600.000000, 236600.000000
455.684177, 268000.000000, 11600.000000, 161700.000000, 236700.000000
455.704958, 268000.000000, 11700.000000, 161800.000000, 236800.000000
455.725739, 268000.000000, 11800.000000, 161900.000000, 236900.000000
455.746521, 268000.000000, 11900.000000, 162000.000000, 237000.000000
455.767302, 268000.000000, 12000.000000, 162100.000000, 237100.000000
455.788084, 268000.000000, 12100.000000, 162200.000000, 237200.000000
455.808865, 268000.000000, 12200.000000, 162300.000000, 237300.000000
455.829646, 268000.000000, 12300.000000, 162400.000000, 237400.000000
455.850428, 268000.000000, 12400.000000, 162500.000000, 237500.000000
455.871209, 268000.000000, 12500.000000, 162600.000000, 237600.000000
455.891990, 268000.000000, 12600.000000, 162700.000000, 237700.000000
455.912772, 268000.000000, 12700.000000, 162800.000000, 237800.000000
455.933553, 268000.000000, 12800.000000, 162900.000000, 237900.000000
455.954335, 268000.000000, 12900.000000, 163000.000000, 238000.000000
455.975116, 268000.000000, 13000.000000, 163100.000000, 238100.000000
455.995897, 268000.000000, 13100.000000, 163200.000000, 238200.000000
456.016679, 268000.000000, 13200.000000, 163300.000000, 238300.000000
456.037460, 268000.000000, 13300.000000, 163400.000000, 238400.000000
456.058242, 268000.000000, 13400.000000, 163500.000000, 238500.000000
456.079023, 268000.000000, 13500.000000, 163600.000000, 238600.000000
456.099804, 268000.000000, 13600.000000, 163700.000000, 238700.000000
456.120586, 268000.000000, 13700.000000, 163800.000000, 238800.000000
456.141367, 268000.000000, 13800.000000, 163900.000000, 238900.000000
456.162148, 268000.000000, 13900.000000, 164000.000000, 239000.000000
456.182930, 268000.000000, 14000.000000, 164100.000000, 239100.000000
456.203711, 268000.000000, 14100.000000, 164200.000000, 239200.000000
456.220470, 268000.000000, 14200.000000, 164300.000000, 239300.000000
456.220470, 268000.000000, 14200.000000, 164300.000000, 239300.000000
456.224493, 268000.000000, 14200.000000, 164300.000000, 239300.000000
456.245274, 268000.000000, 14300.000000, 164400.000000, 239400.000000
456.266055, 268000.000000, 14400.000000, 164500.000000, 239500.000000
456.286837, 268000.000000, 14500.000000, 164600.000000, 239600.000000
456.307618, 268000.000000, 14600.000000, 164700.000000, 239700.000000
456.328399, 268000.000000, 14700.000000, 164800.000000, 239800.000000
456.349181, 268000.000000, 14800.000000, 164900.000000, 239900.000000
456.369962, 268000.000000, 14900.000000, 165000.000000, 240000.000000
456.390744, 268000.000000, 15000.000000, 165100.000000, 240100.000000
456.411525, 268000.000000, 15100.000000, 165200.000000, 240200.000000
456.432306, 268000.000000, 15200.000000, 165300.000000, 240300.000000
456.453088, 268000.000000, 15300.000000, 165400.000000, 240400.000000
456.473869, 268000.000000, 15400.000000, 165500.000000, 240500.000000
456.494650, 268000.000000, 15500.000000, 165600.000000, 240600.000000
456.515432, 268000.000000, 15600.000000, 165700.000000, 240700.000000
456.536213, 268000.000000, 15700.000000, 165800.000000, 240800.000000
456.556995, 268000.000000, 15800.000000, 165900.000000, 240900.000000
456.577776, 268000.000000, 15900.000000, 166000.000000, 241000.000000
456.598557, 268000.000000, 16000.000000, 166100.000000, 241100.000000
456.619339, 268000.000000, 16100.000000, 166200.000000, 241200.000000
456.640120, 268000.000000, 16200.000000, 166300.000000, 241300.000000
456.660902, 268000.000000, 16300.000000, 166400.000000, 241400.000000
456.681683, 268000.000000, 16400.000000, 166500.000000, 241500.000000
456.702464, 268000.000000, 16500.000000, 166600.000000, 241600.000000
456.723246, 268000.000000, 16600.000000, 166700.000000, 241700.000000
456.744027, 268000.000000, 16700.000000, 166800.000000, 241800.000000
456.764808, 268000.000000, 16800.000000, 166900.000000, 241900.000000
456.785590, 268000.000000, 16900.000000, 167000.000000, 242000.000000
456.806371, 268000.000000, 17000.000000, 167100.000000, 242100.000000
456.827153, 268000.000000, 17100.000000, 167200.000000, 242200.000000
456.847934, 268000.000000, 17200.000000, 167300.000000, 242300.000000
456.868715, 268000.000000, 17300.000000, 167400.000000, 242400.000000
456.889497, 268000.000000, 17400.000000, 167500.000000, 242500.000000
456.910278, 268000.000000, 17500.000000, 167600.000000, 242600.000000
456.931059, 268000.000000, 17600.000000, 167700.000000, 242700.000000
456.951841, 268000.000000, 17700.000000, 167800.000000, 242800.000000
456.972622, 268000.000000, 17800.000000, 167900.000000, 242900.000000
456.993404, 268000.000000, 17900.000000, 168000.000000, 243000.000000
457.014185, 268000.000000, 18000.000000, 168100.000000, 243100.000000
457.034966, 268000.000000, 18100.000000, 168200.000000, 243200.000000
457.055748, 268000.000000, 18200.000000, 168300.000000, 243300.000000
457.076529, 268000.000000, 18300.000000, 168400.000000, 243400.000000
457.097310, 268000.000000, 18400.000000, 168500.000000, 243500.000000
457.118092, 268000.000000, 18500.000000, 168600.000000, 243600.000000
457.138873, 268000.000000, 18600.000000, 168700.000000, 243700.000000
457.159655, 268000.000000, 18700.000000, 168800.000000, 243800.000000
457.180436, 268000.000000, 18800.000000, 168900.000000, 243900.000000
457.201217, 268000.000000, 18900.000000, 169000.000000, 244000.000000
457.221999, 268000.000000, 19000.000000, 169100.000000, 244100.000000
457.242780, 268000.000000, 19100.000000, 169200.000000, 244200.000000
457.263562, 268000.000000, 19200.000000, 169300.000000, 244300.000000
457.284343, 268000.000000, 19300.000000, 169400.000000, 244400.000000
457.305124, 268000.000000, 19400.000000, 169500.000000, 244500.000000
457.325906, 268000.000000, 19500.000000, 169600.000000, 244600.000000
457.346687, 268000.000000, 19600.000000, 169700.000000, 244700.000000
457.367468, 268000.000000, 19700.000000, 169800.000000, 244800.000000
457.388250, 268000.000000, 19800.000000, 169900.000000, 244900.000000
457.409031, 268000.000000, 19900.000000, 170000.000000, 245000.000000
457.429813, 268000.000000, 20000.000000, 170100.000000, 245100.000000
457.450594, 268000.000000, 20100.000000, 170200.000000, 245200.000000
457.471375, 268000.000000, 20200.000000, 170300.000000, 245300.000000
457.492157, 268000.000000, 20300.000000, 170400.000000, 245400.000000
457.512938, 268000.000000, 20400.000000, 170500.000000, 245500.000000
457.533719, 268000.000000, 20500.000000, 170600.000000, 245600.000000
457.554501, 268000.000000, 20600.000000, 170700.000000, 245700.000000
457.575282, 268000.000000, 20700.000000, 170800.000000, 245800.000000
457.596064, 268000.000000, 20800.000000, 170900.000000, 245900.000000
457.616845, 268000.000000, 20900.000000, 171000.000000, 246000.000000
457.637626, 268000.000000, 21000.000000, 171100.000000, 246100.000000
457.658408, 268000.000000, 21100.000000, 171200.000000, 246200.000000
457.679189, 268000.000000, 21200.000000, 171300.000000, 246300.000000
457.699971, 268000.000000, 21300.000000, 171400.000000, 246400.000000
457.720752, 268000.000000, 21400.000000, 171500.000000, 246500.000000
457.741533, 268000.000000, 21500.000000, 171600.000000, 246600.000000
457.762315, 268000.000000, 21600.000000, 171700.000000, 246700.000000
457.783096, 268000.000000, 21700.000000, 171800.000000, 246800.000000
457.803877, 268000.000000, 21800.000000, 171900.000000, 246900.000000
457.824659, 268000.000000, 21900.000000, 172000.000000, 247000.000000
457.845440, 268000.000000, 22000.000000, 172100.000000, 247100.000000
457.866222, 268000.000000, 22100.000000, 172200.000000, 247200.000000
457.887003, 268000.000000, 22200.000000, 172300.000000, 247300.000000
457.907784, 268000.000000, 22300.000000, 172400.000000, 247400.000000
457.928566, 268000.000000, 22400.000000, 172500.000000, 247500.000000
457.949347, 268000.000000, 22500.000000, 172600.000000, 247600.000000
457.970128, 268000.000000, 22600.000000, 172700.000000, 247700.000000
457.990910, 268000.000000, 22700.000000, 172800.000000, 247800.000000
458.011691, 268000.000000, 22800.000000, 172900.000000, 247900.000000
458.032473, 268000.000000, 22900.000000, 173000.000000, 248000.000000
458.053254, 268000.000000, 23000.000000, 173100.000000, 248100.000000
458.074035, 268000.000000, 23100.000000, 173200.000000, 248200.000000
458.094817, 268000.000000, 23200.000000, 173300.000000, 248300.000000
458.115598, 268000.000000, 23300.000000, 173400.000000, 248400.000000
458.136379, 268000.000000, 23400.000000, 173500.000000, 248500.000000
458.157161, 268000.000000, 23500.000000, 173600.000000, 248600.000000
458.177942, 268000.000000, 23600.000000, 173700.000000, 248700.000000
458.198724, 268000.000000, 23700.000000, 173800.000000, 248800.000000
458.219505, 268000.000000, 23800.000000, 173900.000000, 248900.000000
458.240286, 268000.000000, 23900.000000, 174000.000000, 249000.000000
458.261068, 268000.000000, 24000.000000, 174100.000000, 249100.000000
458.281849, 268000.000000, 24100.000000, 174200.000000, 249200.000000
458.302631, 268000.000000, 24200.000000, 174300.000000, 249300.000000
458.323412, 268000.000000, 24300.000000, 174400.000000, 249400.000000
458.344193, 268000.000000, 24400.000000, 174500.000000, 249500.000000
458.364975, 268000.000000, 24500.000000, 174600.000000, 249600.000000
458.385756, 268000.000000, 24600.000000, 174700.000000, 249700.000000
458.406537, 268000.000000, 24700.000000, 174800.000000, 249800.000000
458.427319, 268000.000000, 24800.000000, 174900.000000, 249900.000000
458.448100, 268000.000000, 24900.000000, 175000.000000, 250000.000000
458.468882, 268000.000000, 25000.000000, 175100.000000, 250100.000000
458.489663, 268000.000000, 25100.000000, 175200.000000, 250200.000000
458.510444, 268000.000000, 25200.000000, 175300.000000, 250300.000000
458.531226, 268000.000000, 25300.000000, 175400.000000, 250400.000000
458.552007, 268000.000000, 25400.000000, 175500.000000, 250500.000000
458.572788, 268000.000000, 25500.000000, 175600.000000, 250600.000000
458.593570, 268000.000000, 25600.000000, 175700.000000, 250700.000000
458.614351, 268000.000000, 25700.000000, 175800.000000, 250800.000000
458.635133, 268000.000000, 25800.000000, 175900.000000, 250900.000000
458.655914, 268000.000000, 25900.000000, 176000.000000, 251000.000000
458.676695, 268000.000000, 26000.000000, 176100.000000, 251100.000000
458.697477, 268000.000000, 26100.000000, 176200.000000, 251200.000000
458.718258, 268000.000000, 26200.000000, 176300.000000, 251300.000000
458.739040, 268000.000000, 26300.000000, 176400.000000, 251400.000000
458.759821, 268000.000000, 26400.000000, 176500.000000, 251500.000000
458.780602, 268000.000000, 26500.000000, 176600.000000, 251600.000000
458.801384, 268000.000000, 26600.000000, 176700.000000, 251700.000000
458.822165, 268000.000000, 26700.000000, 176800.000000, 251800.000000
458.842946, 268000.000000, 26800.000000, 176900.000000, 251900.000000
458.863728, 268000.000000, 26900.000000, 177000.000000, 252000.000000
458.884509, 268000.000000, 27000.000000, 177100.000000, 252100.000000
458.905291, 268000.000000, 27100.000000, 177200.000000, 252200.000000
458.926072, 268000.000000, 27200.000000, 177300.000000, 252300.000000
458.946853, 268000.000000, 27300.000000, 177400.000000, 252400.000000
458.967635, 268000.000000, 27400.000000, 177500.000000, 252500.000000
458.988416, 268000.000000, 27500.000000, 177600.000000, 252600.000000
459.009197, 268000.000000, 27600.000000, 177700.000000, 252700.000000
459.029979, 268000.000000, 27700.000000, 177800.000000, 252800.000000
459.050760, 268000.000000, 27800.000000, 177900.000000, 252900.000000
459.071542, 268000.000000, 27900.000000, 178000.000000, 253000.000000
459.092323, 268000.000000, 28000.000000, 178100.000000, 253100.000000
459.113104, 268000.000000, 28100.000000, 178200.000000, 253200.000000
459.133886, 268000.000000, 28200.000000, 178300.000000, 253300.000000
459.154667, 268000.000000, 28300.000000, 178400.000000, 253400.000000
459.175448, 268000.000000, 28400.000000, 178500.000000, 253500.000000
459.196230, 268000.000000, 28500.000000, 178600.000000, 253600.000000
459.217011, 268000.000000, 28600.000000, 178700.000000, 253700.000000
459.237793, 268000.000000, 28700.000000, 178800.000000, 253800.000000
459.258574, 268000.000000, 28800.000000, 178900.000000, 253900.000000
459.279355, 268000.000000, 28900.000000, 179000.000000, 254000.000000
459.300137, 268000.000000, 29000.000000, 179100.000000, 254100.000000
459.320918, 268000.000000, 29100.000000, 179200.000000, 254200.000000
459.341700, 268000.000000, 29200.000000, 179300.000000, 254300.000000
459.362481, 268000.000000, 29300.000000, 179400.000000, 254400.000000
459.383262, 268000.000000, 29400.000000, 179500.000000, 254500.000000
459.404044, 268000.000000, 29500.000000, 179600.000000, 254600.000000
459.424825, 268000.000000, 29600.000000, 179700.000000, 254700.000000
459.445606, 268000.000000, 29700.000000, 179800.000000, 254800.000000
459.466388, 268000.000000, 29800.000000, 179900.000000, 254900.000000
459.487169, 268000.000000, 29900.000000, 180000.000000, 255000.000000
459.507951, 268000.000000, 30000.000000, 180100.000000, 255100.000000
459.528732, 268000.000000, 30100.000000, 180200.000000, 255200.000000
459.549513, 268000.000000, 30200.000000, 180300.000000, 255300.000000
459.570295, 268000.000000, 30300.000000, 180400.000000, 255400.000000
459.591076, 268000.000000, 30400.000000, 180500.000000, 255500.000000
459.611857, 268000.000000, 30500.000000, 180600.000000, 255600.000000
459.632639, 268000.000000, 30600.000000, 180700.000000, 255700.000000
459.653420, 268000.000000, 30700.000000, 180800.000000, 255800.000000
459.674202, 268000.000000, 30800.000000, 180900.000000, 255900.000000
459.694983, 268000.000000, 30900.000000, 181000.000000, 256000.000000
459.715764, 268000.000000, 31000.000000, 181100.000000, 256100.000000
459.736546, 268000.000000, 31100.000000, 181200.000000, 256200.000000
459.757327, 268000.000000, 31200.000000, 181300.000000, 256300.000000
459.778108, 268000.000000, 31300.000000, 181400.000000, 256400.000000
459.798890, 268000.000000, 31400.000000, 181500.000000, 256500.000000
459.819671, 268000.000000, 31500.000000, 181600.000000, 256600.000000
459.840453, 268000.000000, 31600.000000, 181700.000000, 256700.000000
459.861234, 268000.000000, 31700.000000, 181800.000000, 256800.000000
459.882015, 268000.000000, 31800.000000, 181900.000000, 256900.000000
459.902797, 268000.000000, 31900.000000, 182000.000000, 257000.000000
459.923578, 268000.000000, 32000.000000, 182100.000000, 257100.000000
459.944360, 268000.000000, 32100.000000, 182200.000000, 257200.000000
459.965141, 268000.000000, 32200.000000, 182300.000000, 257300.000000
459.985922, 268000.000000, 32300.000000, 182400.000000, 257400.000000
460.006704, 268000.000000, 32400.000000, 182500.000000, 257500.000000
460.027485, 268000.000000, 32500.000000, 182600.000000, 257600.000000
460.048266, 268000.000000, 32600.000000, 182700.000000, 257700.000000
460.069048, 268000.000000, 32700.000000, 182800.000000, 257800.000000
460.089829, 268000.000000, 32800.000000, 182900.000000, 257900.000000
460.110611, 268000.000000, 32900.000000, 183000.000000, 258000.000000
460.131392, 268000.000000, 33000.000000, 183100.000000, 258100.000000
460.152173, 268000.000000, 33100.000000, 183200.000000, 258200.000000
460.172955, 268000.000000, 33200.000000, 183300.000000, 258300.000000
460.193736, 268000.000000, 33300.000000, 183400.000000, 258400.000000
460.214517, 268000.000000, 33400.000000, 183500.000000, 258500.000000
460.235299, 268000.000000, 33500.000000, 183600.000000, 258600.000000
460.256080, 268000.000000, 33600.000000, 183700.000000, 258700.000000
460.276862, 268000.000000, 33700.000000, 183800.000000, 258800.000000
460.297643, 268000.000000, 33800.000000, 183900.000000, 258900.000000
460.318424, 268000.000000, 33900.000000, 184000.000000, 259000.000000
460.339206, 268000.000000, 34000.000000, 184100.000000, 259100.000000
460.359987, 268000.000000, 34100.000000, 184200.000000, 259200.000000
460.380769, 268000.000000, 34200.000000, 184300.000000, 259300.000000
460.401550, 268000.000000, 34300.000000, 184400.000000, 259400.000000
460.422331, 268000.000000, 34400.000000, 184500.000000, 259500.000000
460.443113, 268000.000000, 34500.000000, 184600.000000, 259600.000000
460.463894, 268000.000000, 34600.000000, 184700.000000, 259700.000000
460.484675, 268000.000000, 34700.000000, 184800.000000, 259800.000000
460.505457, 268000.000000, 34800.000000, 184900.000000, 259900.000000
460.526238, 268000.000000, 34900.000000, 185000.000000, 260000.000000
460.547020, 268000.000000, 35000.000000, 185100.000000, 260100.000000
460.567801, 268000.000000, 35100.000000, 185200.000000, 260200.000000
460.588582, 268000.000000, 35200.000000, 185300.000000, 260300.000000
460.609364, 268000.000000, 35300.000000, 185400.000000, 260400.000000
460.630145, 268000.000000, 35400.000000, 185500.000000, 260500.000000
460.650926, 268000.000000, 35500.000000, 185600.000000, 260600.000000
460.671708, 268000.000000, 35600.000000, 185700.000000, 260700.000000
460.692489, 268000.000000, 35700.000000, 185800.000000, 260800.000000
460.713271, 268000.000000, 35800.000000, 185900.000000, 260900.000000
460.734052, 268000.000000, 35900.000000, 186000.000000, 261000.000000
460.754833, 268000.000000, 36000.000000, 186100.000000, 261100.000000
460.775615, 268000.000000, 36100.000000, 186200.000000, 261200.000000
460.796396, 268000.000000, 36200.000000, 186300.000000, 261300.000000
460.817177, 268000.000000, 36300.000000, 186400.000000, 261400.000000
460.837959, 268000.000000, 36400.000000, 186500.000000, 261500.000000
460.858740, 268000.000000, 36500.000000, 186600.000000, 261600.000000
460.879522, 268000.000000, 36600.000000, 186700.000000, 261700.000000
460.900303, 268000.000000, 36700.000000, 186800.000000, 261800.000000
460.921084, 268000.000000, 36800.000000, 186900.000000, 261900.000000
460.941866, 268000.000000, 36900.000000, 187000.000000, 262000.000000
460.962647, 268000.000000, 37000.000000, 187100.000000, 262100.000000
460.983429, 268000.000000, 37100.000000, 187200.000000, 262200.000000
461.004210, 268000.000000, 37200.000000, 187300.000000, 262300.000000
461.024991, 268000.000000, 37300.000000, 187400.000000, 262400.000000
461.045773, 268000.000000, 37400.000000, 187500.000000, 262500.000000
461.066554, 268000.000000, 37500.000000, 187600.000000, 262600.000000
461.087335, 268000.000000, 37600.000000, 187700.000000, 262700.000000
461.108117, 268000.000000, 37700.000000, 187800.000000, 262800.000000
461.128898, 268000.000000, 37800.000000, 187900.000000, 262900.000000
461.149680, 268000.000000, 37900.000000, 188000.000000, 263000.000000
461.170461, 268000.000000, 38000.000000, 188100.000000, 263100.000000
461.191242, 268000.000000, 38100.000000, 188200.000000, 263200.000000
461.212024, 268000.000000, 38200.000000, 188300.000000, 263300.000000
461.220470, 268000.000000, 38300.000000, 188400.000000, 263400.000000
461.220470, 268000.000000, 38300.000000, 188400.000000, 263400.000000
461.232805, 268000.000000, 38300.000000, 188400.000000, 263400.000000
461.253586, 268000.000000, 38400.000000, 188500.000000, 263500.000000
461.274368, 268000.000000, 38500.000000, 188600.000000, 263600.000000
461.295149, 268000.000000, 38600.000000, 188700.000000, 263700.000000
461.315931, 268000.000000, 38700.000000, 188800.000000, 263800.000000
461.336712, 268000.000000, 38800.000000, 188900.000000, 263900.000000
461.357493, 268000.000000, 38900.000000, 189000.000000, 264000.000000
461.378275, 268000.000000, 39000.000000, 189100.000000, 264100.000000
461.399056, 268000.000000, 39100.000000, 189200.000000, 264200.000000
461.419838, 268000.000000, 39200.000000, 189300.000000, 264300.000000
461.440619, 268000.000000, 39300.000000, 189400.000000, 264400.000000
461.461400, 268000.000000, 39400.000000, 189500.000000, 264500.000000
461.482182, 268000.000000, 39500.000000, 189600.000000, 264600.000000
461.502963, 268000.000000, 39600.000000, 189700.000000, 264700.000000
461.523744, 268000.000000, 39700.000000, 189800.000000, 264800.000000
461.544526, 268000.000000, 39800.000000, 189900.000000, 264900.000000
461.565307, 268000.000000, 39900.000000, 190000.000000, 265000.000000
461.586089, 268000.000000, 40000.000000, 190100.000000, 265100.000000
461.606870, 268000.000000, 40100.000000, 190200.000000, 265200.000000
461.627651, 268000.000000, 40200.000000, 190300.000000, 265300.000000
461.648433, 268000.000000, 40300.000000, 190400.000000, 265400.000000
461.669214, 268000.000000, 40400.000000, 190500.000000, 265500.000000
461.689995, 268000.000000, 40500.000000, 190600.000000, 265600.000000
461.710777, 268000.000000, 40600.000000, 190700.000000, 265700.000000
461.731558, 268000.000000, 40700.000000, 190800.000000, 265800.000000
461.752340, 268000.000000, 40800.000000, 190900.000000, 265900.000000
461.773121, 268000.000000, 40900.000000, 191000.000000, 266000.000000
461.793902, 268000.000000, 41000.000000, 191100.000000, 266100.000000
461.814684, 268000.000000, 41100.000000, 191200.000000, 266200.000000
461.835465, 268000.000000, 41200.000000, 191300.000000, 266300.000000
461.856246, 268000.000000, 41300.000000, 191400.000000, 266400.000000
461.877028, 268000.000000, 41400.000000, 191500.000000, 266500.000000
461.897809, 268000.000000, 41500.000000, 191600.000000, 266600.000000
461.918591, 268000.000000, 41600.000000, 191700.000000, 266700.000000
461.939372, 268000.000000, 41700.000000, 191800.000000, 266800.000000
461.960153, 268000.000000, 41800.000000, 191900.000000, 266900.000000
461.980935, 268000.000000, 41900.000000, 192000.000000, 267000.000000
462.001716, 268000.000000, 42000.000000, 192100.000000, 267100.000000
462.022498, 268000.000000, 42100.000000, 192200.000000, 267200.000000
462.043279, 268000.000000, 42200.000000, 192300.000000, 267300.000000
462.064060, 268000.000000, 42300.000000, 192400.000000, 267400.000000
462.084842, 268000.000000, 42400.000000, 192500.000000, 267500.000000
462.105623, 268000.000000, 42500.000000, 192600.000000, 267600.000000
462.126404, 268000.000000, 42600.000000, 192700.000000, 267700.000000
462.147186, 268000.000000, 42700.000000, 192800.000000, 267800.000000
462.167967, 268000.000000, 42800.000000, 192900.000000, 267900.000000
462.188749, 268000.000000, 42900.000000, 193000.000000, 268000.000000
462.209530, 268000.000000, 43000.000000, 193000.000000, 268000.000000
462.230311, 268000.000000, 43100.000000, 193000.000000, 268000.000000
462.251093, 268000.000000, 43200.000000, 193000.000000, 268000.000000
462.271874, 268000.000000, 43300.000000, 193000.000000, 268000.000000
462.292655, 268000.000000, 43400.000000, 193000.000000, 268000.000000
462.313437, 268000.000000, 43500.000000, 193000.000000, 268000.000000
462.334218, 268000.000000, 43600.000000, 193000.000000, 268000.000000
462.355000, 268000.000000, 43700.000000, 193000.000000, 268000.000000
462.375781, 268000.000000, 43800.000000, 193000.000000, 268000.000000
462.396562, 268000.000000, 43900.000000, 193000.000000, 268000.000000
462.417344, 268000.000000, 44000.000000, 193000.000000, 268000.000000
462.438125, 268000.000000, 44100.000000, 193000.000000, 268000.000000
462.458907, 268000.000000, 44200.000000, 193000.000000, 268000.000000
462.479688, 268000.000000, 44300.000000, 193000.000000, 268000.000000
462.500469, 268000.000000, 44400.000000, 193000.000000, 268000.000000
462.521251, 268000.000000, 44500.000000, 193000.000000, 268000.000000
462.542032, 268000.000000, 44600.000000, 193000.000000, 268000.000000
462.562813, 268000.000000, 44700.000000, 193000.000000, 268000.000000
462.583595, 268000.000000, 44800.000000, 193000.000000, 268000.000000
462.604376, 268000.000000, 44900.000000, 193000.000000, 268000.000000
462.625158, 268000.000000, 45000.000000, 193000.000000, 268000.000000
462.645939, 268000.000000, 45100.000000, 193000.000000, 268000.000000
462.666720, 268000.000000, 45200.000000, 193000.000000, 268000.000000
462.687502, 268000.000000, 45300.000000, 193000.000000, 268000.000000
462.708283, 268000.000000, 45400.000000, 193000.000000, 268000.000000
462.729064, 268000.000000, 45500.000000, 193000.000000, 268000.000000
462.749846, 268000.000000, 45600.000000, 193000.000000, 268000.000000
462.770627, 268000.000000, 45700.000000, 193000.000000, 268000.000000
462.791409, 268000.000000, 45800.000000, 193000.000000, 268000.000000
462.812190, 268000.000000, 45900.000000, 193000.000000, 268000.000000
462.832971, 268000.000000, 46000.000000, 193000.000000, 268000.000000
462.853753, 268000.000000, 46100.000000, 193000.000000, 268000.000000
462.874534, 268000.000000, 46200.000000, 193000.000000, 268000.000000
462.895315, 268000.000000, 46300.000000, 193000.000000, 268000.000000
462.916097, 268000.000000, 46400.000000, 193000.000000, 268000.000000
462.936878, 268000.000000, 46500.000000, 193000.000000, 268000.000000
462.957660, 268000.000000, 46600.000000, 193000.000000, 268000.000000
462.978441, 268000.000000, 46700.000000, 193000.000000, 268000.000000
462.999222, 268000.000000, 46800.000000, 193000.000000, 268000.000000
463.020004, 268000.000000, 46900.000000, 193000.000000, 268000.000000
463.040785, 268000.000000, 47000.000000, 193000.000000, 268000.000000
463.061567, 268000.000000, 47100.000000, 193000.000000, 268000.000000
463.082348, 268000.000000, 47200.000000, 193000.000000, 268000.000000
463.103129, 268000.000000, 47300.000000, 193000.000000, 268000.000000
463.123911, 268000.000000, 47400.000000, 193000.000000, 268000.000000
463.144692, 268000.000000, 47500.000000, 193000.000000, 268000.000000
463.165473, 268000.000000, 47600.000000, 193000.000000, 268000.000000
463.186255, 268000.000000, 47700.000000, 193000.000000, 268000.000000
463.207036, 268000.000000, 47800.000000, 193000.000000, 268000.000000
463.227818, 268000.000000, 47900.000000, 193000.000000, 268000.000000
463.248599, 268000.000000, 48000.000000, 193000.000000, 268000.000000
463.269380, 268000.000000, 48100.000000, 193000.000000, 268000.000000
463.290162, 268000.000000, 48200.000000, 193000.000000, 268000.000000
463.310943, 268000.000000, 48300.000000, 193000.000000, 268000.000000
463.331724, 268000.000000, 48400.000000, 193000.000000, 268000.000000
463.352506, 268000.000000, 48500.000000, 193000.000000, 268000.000000
463.373287, 268000.000000, 48600.000000, 193000.000000, 268000.000000
463.394069, 268000.000000, 48700.000000, 193000.000000, 268000.000000
463.414850, 268000.000000, 48800.000000, 193000.000000, 268000.000000
463.435631, 268000.000000, 48900.000000, 193000.000000, 268000.000000
463.456413, 268000.000000, 49000.000000, 193000.000000, 268000.000000
463.477194, 268000.000000, 49100.000000, 193000.000000, 268000.000000
463.497975, 268000.000000, 49200.000000, 193000.000000, 268000.000000
463.518757, 268000.000000, 49300.000000, 193000.000000, 268000.000000
463.539538, 268000.000000, 49400.000000, 193000.000000, 268000.000000
463.560320, 268000.000000, 49500.000000, 193000.000000, 268000.000000
463.581101, 268000.000000, 49600.000000, 193000.000000, 268000.000000
463.601882, 268000.000000, 49700.000000, 193000.000000, 268000.000000
463.622664, 268000.000000, 49800.000000, 193000.000000, 268000.000000
463.643445, 268000.000000, 49900.000000, 193000.000000, 268000.000000
463.664227, 268000.000000, 50000.000000, 193000.000000, 268000.000000
463.685008, 268000.000000, 50100.000000, 193000.000000, 268000.000000
463.705789, 268000.000000, 50200.000000, 193000.000000, 268000.000000
463.726571, 268000.000000, 50300.000000, 193000.000000, 268000.000000
463.747352, 268000.000000, 50400.000000, 193000.000000, 268000.000000
463.768133, 268000.000000, 50500.000000, 193000.000000, 268000.000000
463.788915, 268000.000000, 50600.000000, 193000.000000, 268000.000000
463.809696, 268000.000000, 50700.000000, 193000.000000, 268000.000000
463.830478, 268000.000000, 50800.000000, 193000.000000, 268000.000000
463.851259, 268000.000000, 50900.000000, 193000.000000, 268000.000000
463.872040, 268000.000000, 51000.000000, 193000.000000, 268000.000000
463.892822, 268000.000000, 51100.000000, 193000.000000, 268000.000000
463.913603, 268000.000000, 51200.000000, 193000.000000, 268000.000000
463.934384, 268000.000000, 51300.000000, 193000.000000, 268000.000000
463.955166, 268000.000000, 51400.000000, 193000.000000, 268000.000000
463.975947, 268000.000000, 51500.000000, 193000.000000, 268000.000000
463.996729, 268000.000000, 51600.000000, 193000.000000, 268000.000000
464.017510, 268000.000000, 51700.000000, 193000.000000, 268000.000000
464.038291, 268000.000000, 51800.000000, 193000.000000, 268000.000000
464.059073, 268000.000000, 51900.000000, 193000.000000, 268000.000000
464.079854, 268000.000000, 52000.000000, 193000.000000, 268000.000000
464.100636, 268000.000000, 52100.000000, 193000.000000, 268000.000000
464.121417, 268000.000000, 52200.000000, 193000.000000, 268000.000000
464.142198, 268000.000000, 52300.000000, 193000.000000, 268000.000000
464.162980, 268000.000000, 52400.000000, 193000.000000, 268000.000000
464.183761, 268000.000000, 52500.000000, 193000.000000, 268000.000000
464.204542, 268000.000000, 52600.000000, 193000.000000, 268000.000000
464.225324, 268000.000000, 52700.000000, 193000.000000, 268000.000000
464.246105, 268000.000000, 52800.000000, 193000.000000, 268000.000000
464.266887, 268000.000000, 52900.000000, 193000.000000, 268000.000000
464.287668, 268000.000000, 53000.000000, 193000.000000, 268000.000000
464.308449, 268000.000000, 53100.000000, 193000.000000, 268000.000000
464.329231, 268000.000000, 53200.000000, 193000.000000, 268000.000000
464.350012, 268000.000000, 53300.000000, 193000.000000, 268000.000000
464.370793, 268000.000000, 53400.000000, 193000.000000, 268000.000000
464.391575, 268000.000000, 53500.000000, 193000.000000, 268000.000000
464.412356, 268000.000000, 53600.000000, 193000.000000, 268000.000000
464.433138, 268000.000000, 53700.000000, 193000.000000, 268000.000000
464.453919, 268000.000000, 53800.000000, 193000.000000, 268000.000000
464.474700, 268000.000000, 53900.000000, 193000.000000, 268000.000000
464.495482, 268000.000000, 54000.000000, 193000.000000, 268000.000000
464.516263, 268000.000000, 54100.000000, 193000.000000, 268000.000000
464.537044, 268000.000000, 54200.000000, 193000.000000, 268000.000000
464.557826, 268000.000000, 54300.000000, 193000.000000, 268000.000000
464.578607, 268000.000000, 54400.000000, 193000.000000, 268000.000000
464.599389, 268000.000000, 54500.000000, 193000.000000, 268000.000000
464.620170, 268000.000000, 54600.000000, 193000.000000, 268000.000000
464.640951, 268000.000000, 54700.000000, 193000.000000, 268000.000000
464.661733, 268000.000000, 54800.000000, 193000.000000, 268000.000000
464.682514, 268000.000000, 54900.000000, 193000.000000, 268000.000000
464.703296, 268000.000000, 55000.000000, 193000.000000, 268000.000000
464.724077, 268000.000000, 55100.000000, 193000.000000, 268000.000000
464.736546, 268000.000000, 55160.000000, 193000.000000, 268000.000000
464.822567, 268000.000000, 55120.000000, 193000.000000, 268000.000000
464.830880, 268000.000000, 55160.000000, 193000.000000, 268000.000000
464.830880, 268000.000000, 55160.000000, 193000.000000, 268000.000000
465.045934, 268000.000000, 55060.000000, 193000.000000, 268000.000000
465.066715, 268000.000000, 55160.000000, 193000.000000, 268000.000000
465.066715, 268000.000000, 55160.000000, 193000.000000, 268000.000000
465.281769, 268000.000000, 55060.000000, 193000.000000, 268000.000000
465.302550, 268000.000000, 55160.000000, 193000.000000, 268000.000000
465.302550, 268000.000000, 55160.000000, 193000.000000, 268000.000000
465.517604, 268000.000000, 55060.000000, 193000.000000, 268000.000000
465.538385, 268000.000000, 55160.000000, 193000.000000, 268000.000000
465.538385, 268000.000000, 55160.000000, 193000.000000, 268000.000000
465.753439, 268000.000000, 55060.000000, 193000.000000, 268000.000000
465.774220, 268000.000000, 55160.000000, 193000.000000, 268000.000000
465.774220, 268000.000000, 55160.000000, 193000.000000, 268000.000000
465.989274, 268000.000000, 55060.000000, 193000.000000, 268000.000000
466.010056, 268000.000000, 55160.000000, 193000.000000, 268000.000000
466.010056, 268000.000000, 55160.000000, 193000.000000, 268000.000000
466.220470, 268000.000000, 55160.000000, 193000.000000, 268000.000000
466.220470, 268000.000000, 55160.000000, 193000.000000, 268000.000000
466.225109, 268000.000000, 55060.000000, 193000.000000, 268000.000000
466.245891, 268000.000000, 55160.000000, 193000.000000, 268000.000000
466.245891, 268000.000000, 55160.000000, 193000.000000, 268000.000000
466.460944, 268000.000000, 55060.000000, 193000.000000, 268000.000000
466.481726, 268000.000000, 55160.000000, 193000.000000, 268000.000000
466.481726, 268000.000000, 55160.000000, 193000.000000, 268000.000000
466.696780, 268000.000000, 55060.000000, 193000.000000, 268000.000000
466.717561, 268000.000000, 55160.000000, 193000.000000, 268000.000000
466.717561, 268000.000000, 55160.000000, 193000.000000, 268000.000000
466.932615, 268000.000000, 55060.000000, 193000.000000, 268000.000000
466.953396, 268000.000000, 55160.000000, 193000.000000, 268000.000000
466.953396, 268000.000000, 55160.000000, 193000.000000, 268000.000000
467.168450, 268000.000000, 55060.000000, 193000.000000, 268000.000000
467.189231, 268000.000000, 55160.000000, 193000.000000, 268000.000000
467.189231, 268000.000000, 55160.000000, 193000.000000, 268000.000000
467.404285, 268000.000000, 55060.000000, 193000.000000, 268000.000000
467.425066, 268000.000000, 55160.000000, 193000.000000, 268000.000000
467.425066, 268000.000000, 55160.000000, 193000.000000, 268000.000000
467.640120, 268000.000000, 55060.000000, 193000.000000, 268000.000000
467.660902, 268000.000000, 55160.000000, 193000.000000, 268000.000000
467.660902, 268000.000000, 55160.000000, 193000.000000, 268000.000000
467.875955, 268000.000000, 55060.000000, 193000.000000, 268000.000000
467.896737, 268000.000000, 55160.000000, 193000.000000, 268000.000000
467.896737, 268000.000000, 55160.000000, 193000.000000, 268000.000000
468.111790, 268000.000000, 55060.000000, 193000.000000, 268000.000000
468.132572, 268000.000000, 55160.000000, 193000.000000, 268000.000000
468.132572, 268000.000000, 55160.000000, 193000.000000, 268000.000000
468.347626, 268000.000000, 55060.000000, 193000.000000, 268000.000000
468.368407, 268000.000000, 55160.000000, 193000.000000, 268000.000000
468.368407, 268000.000000, 55160.000000, 193000.000000, 268000.000000
468.583461, 268000.000000, 55060.000000, 193000.000000, 268000.000000
468.604242, 268000.000000, 55160.000000, 193000.000000, 268000.000000
468.604242, 268000.000000, 55160.000000, 193000.000000, 268000.000000
468.819296, 268000.000000, 55060.000000, 193000.000000, 268000.000000
468.840077, 268000.000000, 55160.000000, 193000.000000, 268000.000000
468.840077, 268000.000000, 55160.000000, 193000.000000, 268000.000000
469.055131, 268000.000000, 55060.000000, 193000.000000, 268000.000000
469.075912, 268000.000000, 55160.000000, 193000.000000, 268000.000000
469.075912, 268000.000000, 55160.000000, 193000.000000, 268000.000000
469.290966, 268000.000000, 55060.000000, 193000.000000, 268000.000000
469.311748, 268000.000000, 55160.000000, 193000.000000, 268000.000000
469.311748, 268000.000000, 55160.000000, 193000.000000, 268000.000000
469.526801, 268000.000000, 55060.000000, 193000.000000, 268000.000000
469.547583, 268000.000000, 55160.000000, 193000.000000, 268000.000000
469.547583, 268000.000000, 55160.000000, 193000.000000, 268000.000000
469.762636, 268000.000000, 55060.000000, 193000.000000, 268000.000000
469.783418, 268000.000000, 55160.000000, 193000.000000, 268000.000000
469.783418, 268000.000000, 55160.000000, 193000.000000, 268000.000000
469.998472, 268000.000000, 55060.000000, 193000.000000, 268000.000000
470.019253, 268000.000000, 55160.000000, 193000.000000, 268000.000000
470.019253, 268000.000000, 55160.000000, 193000.000000, 268000.000000
470.234307, 268000.000000, 55060.000000, 193000.000000, 268000.000000
470.255088, 268000.000000, 55160.000000, 193000.000000, 268000.000000
470.255088, 268000.000000, 55160.000000, 193000.000000, 268000.000000
470.470142, 268000.000000, 55060.000000, 193000.000000, 268000.000000
470.490923, 268000.000000, 55160.000000, 193000.000000, 268000.000000
470.490923, 268000.000000, 55160.000000, 193000.000000, 268000.000000
470.705977, 268000.000000, 55060.000000, 193000.000000, 268000.000000
470.726758, 268000.000000, 55160.000000, 193000.000000, 268000.000000
470.726758, 268000.000000, 55160.000000, 193000.000000, 268000.000000
470.941812, 268000.000000, 55060.000000, 193000.000000, 268000.000000
470.962594, 268000.000000, 55160.000000, 193000.000000, 268000.000000
470.962594, 268000.000000, 55160.000000, 193000.000000, 268000.000000
471.177647, 268000.000000, 55060.000000, 193000.000000, 268000.000000
471.198429, 268000.000000, 55160.000000, 193000.000000, 268000.000000
471.198429, 268000.000000, 55160.000000, 193000.000000, 268000.000000
471.220470, 268000.000000, 55160.000000, 193000.000000, 268000.000000
471.220470, 268000.000000, 55160.000000, 193000.000000, 268000.000000
471.413482, 268000.000000, 55060.000000, 193000.000000, 268000.000000
471.434264, 268000.000000, 55160.000000, 193000.000000, 268000.000000
471.434264, 268000.000000, 55160.000000, 193000.000000, 268000.000000
471.649318, 268000.000000, 55060.000000, 193000.000000, 268000.000000
471.670099, 268000.000000, 55160.000000, 193000.000000, 268000.000000
471.670099, 268000.000000, 55160.000000, 193000.000000, 268000.000000
471.885153, 268000.000000, 55060.000000, 193000.000000, 268000.000000
471.905934, 268000.000000, 55160.000000, 193000.000000, 268000.000000
471.905934, 268000.000000, 55160.000000, 193000.000000, 268000.000000
472.120988, 268000.000000, 55060.000000, 193000.000000, 268000.000000
472.141769, 268000.000000, 55160.000000, 193000.000000, 268000.000000
472.141769, 268000.000000, 55160.000000, 193000.000000, 268000.000000
472.356823, 268000.000000, 55060.000000, 193000.000000, 268000.000000
472.377604, 268000.000000, 55160.000000, 193000.000000, 268000.000000
472.377604, 268000.000000, 55160.000000, 193000.000000, 268000.000000
472.592658, 268000.000000, 55060.000000, 193000.000000, 268000.000000
472.613440, 268000.000000, 55160.000000, 193000.000000, 268000.000000
472.613440, 268000.000000, 55160.000000, 193000.000000, 268000.000000
472.828493, 268000.000000, 55060.000000, 193000.000000, 268000.000000
472.849275, 268000.000000, 55160.000000, 193000.000000, 268000.000000
472.849275, 268000.000000, 55160.000000, 193000.000000, 268000.000000
473.064328, 268000.000000, 55060.000000, 193000.000000, 268000.000000
473.085110, 268000.000000, 55160.000000, 193000.000000, 268000.000000
473.085110, 268000.000000, 55160.000000, 193000.000000, 268000.000000
473.300164, 268000.000000, 55060.000000, 193000.000000, 268000.000000
473.320945, 268000.000000, 55160.000000, 193000.000000, 268000.000000
473.320945, 268000.000000, 55160.000000, 193000.000000, 268000.000000
473.535999, 268000.000000, 55060.000000, 193000.000000, 268000.000000
473.556780, 268000.000000, 55160.000000, 193000.000000, 268000.000000
473.556780, 268000.000000, 55160.000000, 193000.000000, 268000.000000
473.771834, 268000.000000, 55060.000000, 193000.000000, 268000.000000
473.792615, 268000.000000, 55160.000000, 193000.000000, 268000.000000
473.792615, 268000.000000, 55160.000000, 193000.000000, 268000.000000
474.007669, 268000.000000, 55060.000000, 193000.000000, 268000.000000
474.028450, 268000.000000, 55160.000000, 193000.000000, 268000.000000
474.028450, 268000.000000, 55160.000000, 193000.000000, 268000.000000
474.243504, 268000.000000, 55060.000000, 193000.000000, 268000.000000
474.264286, 268000.000000, 55160.000000, 193000.000000, 268000.000000
474.264286, 268000.000000, 55160.000000, 193000.000000, 268000.000000
474.479339, 268000.000000, 55060.000000, 193000.000000, 268000.000000
474.500121, 268000.000000, 55160.000000, 193000.000000, 268000.000000
474.500121, 268000.000000, 55160.000000, 193000.000000, 268000.000000
474.715174, 268000.000000, 55060.000000, 193000.000000, 268000.000000
474.735956, 268000.000000, 55160.000000, 193000.000000, 268000.000000
474.735956, 268000.000000, 55160.000000, 193000.000000, 268000.000000
474.951010, 268000.000000, 55060.000000, 193000.000000, 268000.000000
474.971791, 268000.000000, 55160.000000, 193000.000000, 268000.000000
474.971791, 268000.000000, 55160.000000, 193000.000000, 268000.000000
475.186845, 268000.000000, 55060.000000, 193000.000000, 268000.000000
475.207626, 268000.000000, 55160.000000, 193000.000000, 268000.000000
475.207626, 268000.000000, 55160.000000, 193000.000000, 268000.000000
475.422680, 268000.000000, 55060.000000, 193000.000000, 268000.000000
475.443461, 268000.000000, 55160.000000, 193000.000000, 268000.000000
475.443461, 268000.000000, 55160.000000, 193000.000000, 268000.000000
475.658515, 268000.000000, 55060.000000, 193000.000000, 268000.000000
475.679296, 268000.000000, 55160.000000, 193000.000000, 268000.000000
475.679296, 268000.000000, 55160.000000, 193000.000000, 268000.000000
475.894350, 268000.000000, 55060.000000, 193000.000000, 268000.000000
475.915132, 268000.000000, 55160.000000, 193000.000000, 268000.000000
475.915132, 268000.000000, 55160.000000, 193000.000000, 268000.000000
476.130185, 268000.000000, 55060.000000, 193000.000000, 268000.000000
476.150967, 268000.000000, 55160.000000, 193000.000000, 268000.000000
476.150967, 268000.000000, 55160.000000, 193000.000000, 268000.000000
476.220470, 268000.000000, 55160.000000, 193000.000000, 268000.000000
476.220470, 268000.000000, 55160.000000, 193000.000000, 268000.000000
476.366020, 268000.000000, 55060.000000, 193000.000000, 268000.000000
476.386802, 268000.000000, 55160.000000, 193000.000000, 268000.000000
476.386802, 268000.000000, 55160.000000, 193000.000000, 268000.000000
476.601856, 268000.000000, 55060.000000, 193000.000000, 268000.000000
476.622637, 268000.000000, 55160.000000, 193000.000000, 268000.000000
476.622637, 268000.000000, 55160.000000, 193000.000000, 268000.000000
476.837691, 268000.000000, 55060.000000, 193000.000000, 268000.000000
476.858472, 268000.000000, 55160.000000, 193000.000000, 268000.000000
476.858472, 268000.000000, 55160.000000, 193000.000000, 268000.000000
477.073526, 268000.000000, 55060.000000, 193000.000000, 268000.000000
477.094307, 268000.000000, 55160.000000, 193000.000000, 268000.000000
477.094307, 268000.000000, 55160.000000, 193000.000000, 268000.000000
477.309361, 268000.000000, 55060.000000, 193000.000000, 268000.000000
477.330142, 268000.000000, 55160.000000, 193000.000000, 268000.000000
477.330142, 268000.000000, 55160.000000, 193000.000000, 268000.000000
477.545196, 268000.000000, 55060.000000, 193000.000000, 268000.000000
477.565978, 268000.000000, 55160.000000, 193000.000000, 268000.000000
477.565978, 268000.000000, 55160.000000, 193000.000000, 268000.000000
477.781031, 268000.000000, 55060.000000, 193000.000000, 268000.000000
477.801813, 268000.000000, 55160.000000, 193000.000000, 268000.000000
477.801813, 268000.000000, 55160.000000, 193000.000000, 268000.000000
478.016866, 268000.000000, 55060.000000, 193000.000000, 268000.000000
478.037648, 268000.000000, 55160.000000, 193000.000000, 268000.000000
478.037648, 268000.000000, 55160.000000, 193000.000000, 268000.000000
478.252702, 268000.000000, 55060.000000, 193000.000000, 268000.000000
478.273483, 268000.000000, 55160.000000, 193000.000000, 268000.000000
478.273483, 268000.000000, 55160.000000, 193000.000000, 268000.000000
478.488537, 268000.000000, 55060.000000, 193000.000000, 268000.000000
478.509318, 268000.000000, 55160.000000, 193000.000000, 268000.000000
478.509318, 268000.000000, 55160.000000, 193000.000000, 268000.000000
478.724372, 268000.000000, 55060.000000, 193000.000000, 268000.000000
478.745153, 268000.000000, 55160.000000, 193000.000000, 268000.000000
478.745153, 268000.000000, 55160.000000, 193000.000000, 268000.000000
478.960207, 268000.000000, 55060.000000, 193000.000000, 268000.000000
478.980988, 268000.000000, 55160.000000, 193000.000000, 268000.000000
478.980988, 268000.000000, 55160.000000, 193000.000000, 268000.000000
479.196042, 268000.000000, 55060.000000, 193000.000000, 268000.000000
479.216824, 268000.000000, 55160.000000, 193000.000000, 268000.000000
479.216824, 268000.000000, 55160.000000, 193000.000000, 268000.000000
479.431877, 268000.000000, 55060.000000, 193000.000000, 268000.000000
479.452659, 268000.000000, 55160.000000, 193000.000000, 268000.000000
479.452659, 268000.000000, 55160.000000, 193000.000000, 268000.000000
479.667712, 268000.000000, 55060.000000, 193000.000000, 268000.000000
479.688494, 268000.000000, 55160.000000, 193000.000000, 268000.000000
479.688494, 268000.000000, 55160.000000, 193000.000000, 268000.000000
479.903548, 268000.000000, 55060.000000, 193000.000000, 268000.000000
479.924329, 268000.000000, 55160.000000, 193000.000000, 268000.000000
479.924329, 268000.000000, 55160.000000, 193000.000000, 268000.000000
480.139383, 268000.000000, 55060.000000, 193000.000000, 268000.000000
480.160164, 268000.000000, 55160.000000, 193000.000000, 268000.000000
480.160164, 268000.000000, 55160.000000, 193000.000000, 268000.000000
480.375218, 268000.000000, 55060.000000, 193000.000000, 268000.000000
480.395999, 268000.000000, 55160.000000, 193000.000000, 268000.000000
480.395999, 268000.000000, 55160.000000, 193000.000000, 268000.000000
480.611053, 268000.000000, 55060.000000, 193000.000000, 268000.000000
480.631834, 268000.000000, 55160.000000, 193000.000000, 268000.000000
480.631834, 268000.000000, 55160.000000, 193000.000000, 268000.000000
480.846888, 268000.000000, 55060.000000, 193000.000000, 268000.000000
480.867670, 268000.000000, 55160.000000, 193000.000000, 268000.000000
480.867670, 268000.000000, 55160.000000, 193000.000000, 268000.000000
481.082723, 268000.000000, 55060.000000, 193000.000000, 268000.000000
481.103505, 268000.000000, 55160.000000, 193000.000000, 268000.000000
481.103505, 268000.000000, 55160.000000, 193000.000000, 268000.000000
481.220470, 268000.000000, 55160.000000, 193000.000000, 268000.000000
481.220470, 268000.000000, 55160.000000, 193000.000000, 268000.000000
481.318558, 268000.000000, 55060.000000, 193000.000000, 268000.000000
481.339340, 268000.000000, 55160.000000, 193000.000000, 268000.000000
481.339340, 268000.000000, 55160.000000, 193000.000000, 268000.000000
481.554394, 268000.000000, 55060.000000, 193000.000000, 268000.000000
481.575175, 268000.000000, 55160.000000, 193000.000000, 268000.000000
481.575175, 268000.000000, 55160.000000, 193000.000000, 268000.000000
481.790229, 268000.000000, 55060.000000, 193000.000000, 268000.000000
481.811010, 268000.000000, 55160.000000, 193000.000000, 268000.000000
481.811010, 268000.000000, 55160.000000, 193000.000000, 268000.000000
482.026064, 268000.000000, 55060.000000, 193000.000000, 268000.000000
482.046845, 268000.000000, 55160.000000, 193000.000000, 268000.000000
482.046845, 268000.000000, 55160.000000, 193000.000000, 268000.000000
482.261899, 268000.000000, 55060.000000, 193000.000000, 268000.000000
482.282680, 268000.000000, 55160.000000, 193000.000000, 268000.000000
482.282680, 268000.000000, 55160.000000, 193000.000000, 268000.000000
482.497734, 268000.000000, 55060.000000, 193000.000000, 268000.000000
482.518516, 268000.000000, 55160.000000, 193000.000000, 268000.000000
482.518516, 268000.000000, 55160.000000, 193000.000000, 268000.000000
482.733569, 268000.000000, 55060.000000, 193000.000000, 268000.000000
482.754351, 268000.000000, 55160.000000, 193000.000000, 268000.000000
482.754351, 268000.000000, 55160.000000, 193000.000000, 268000.000000
482.969404, 268000.000000, 55060.000000, 193000.000000, 268000.000000
482.990186, 268000.000000, 55160.000000, 193000.000000, 268000.000000
482.990186, 268000.000000, 55160.000000, 193000.000000, 268000.000000
483.205240, 268000.000000, 55060.000000, 193000.000000, 268000.000000
483.226021, 268000.000000, 55160.000000, 193000.000000, 268000.000000
483.226021, 268000.000000, 55160.000000, 193000.000000, 268000.000000
483.441075, 268000.000000, 55060.000000, 193000.000000, 268000.000000
483.461856, 268000.000000, 55160.000000, 193000.000000, 268000.000000
483.461856, 268000.000000, 55160.000000, 193000.000000, 268000.000000
483.676910, 268000.000000, 55060.000000, 193000.000000, 268000.000000
483.697691, 268000.000000, 55160.000000, 193000.000000, 268000.000000
483.697691, 268000.000000, 55160.000000, 193000.000000, 268000.000000
483.912745, 268000.000000, 55060.000000, 193000.000000, 268000.000000
483.933526, 268000.000000, 55160.000000, 193000.000000, 268000.000000
483.933526, 268000.000000, 55160.000000, 193000.000000, 268000.000000
484.148580, 268000.000000, 55060.000000, 193000.000000, 268000.000000
484.169362, 268000.000000, 55160.000000, 193000.000000, 268000.000000
484.169362, 268000.000000, 55160.000000, 193000.000000, 268000.000000
484.384415, 268000.000000, 55060.000000, 193000.000000, 268000.000000
484.405197, 268000.000000, 55160.000000, 193000.000000, 268000.000000
484.405197, 268000.000000, 55160.000000, 193000.000000, 268000.000000
484.620250, 268000.000000, 55060.000000, 193000.000000, 268000.000000
484.641032, 268000.000000, 55160.000000, 193000.000000, 268000.000000
484.641032, 268000.000000, 55160.000000, 193000.000000, 268000.000000
484.856086, 268000.000000, 55060.000000, 193000.000000, 268000.000000
484.876867, 268000.000000, 55160.000000, 193000.000000, 268000.000000
484.876867, 268000.000000, 55160.000000, 193000.000000, 268000.000000
485.091921, 268000.000000, 55060.000000, 193000.000000, 268000.000000
485.112702, 268000.000000, 55160.000000, 193000.000000, 268000.000000
485.112702, 268000.000000, 55160.000000, 193000.000000, 268000.000000
485.327756, 268000.000000, 55060.000000, 193000.000000, 268000.000000
485.348537, 268000.000000, 55160.000000, 193000.000000, 268000.000000
485.348537, 268000.000000, 55160.000000, 193000.000000, 268000.000000
485.563591, 268000.000000, 55060.000000, 193000.000000, 268000.000000
485.584372, 268000.000000, 55160.000000, 193000.000000, 268000.000000
485.584372, 268000.000000, 55160.000000, 193000.000000, 268000.000000
485.799426, 268000.000000, 55060.000000, 193000.000000, 268000.000000
485.820208, 268000.000000, 55160.000000, 193000.000000, 268000.000000
485.820208, 268000.000000, 55160.000000, 193000.000000, 268000.000000
486.035261, 268000.000000, 55060.000000, 193000.000000, 268000.000000
486.056043, 268000.000000, 55160.000000, 193000.000000, 268000.000000
486.056043, 268000.000000, 55160.000000, 193000.000000, 268000.000000
486.220470, 268000.000000, 55160.000000, 193000.000000, 268000.000000
486.321723, 268000.000000, 55060.000000, 193000.000000, 268000.000000
486.342505, 268000.000000, 55160.000000, 193000.000000, 268000.000000
486.342505, 268000.000000, 55160.000000, 193000.000000, 268000.000000
486.772612, 268000.000000, 55000.000000, 193000.000000, 268000.000000
486.793394, 268000.000000, 55100.000000, 193000.000000, 268000.000000
486.805862, 268000.000000, 55160.000000, 193000.000000, 268000.000000
486.977905, 268000.000000, 55020.000000, 193000.000000, 268000.000000
486.986218, 268000.000000, 55060.000000, 193000.000000, 268000.000000
487.006999, 268000.000000, 55160.000000, 193000.000000, 268000.000000
487.006999, 268000.000000, 55160.000000, 193000.000000, 268000.000000
487.437107, 268000.000000, 54960.000000, 193000.000000, 268000.000000
487.457888, 268000.000000, 55060.000000, 193000.000000, 268000.000000
487.478670, 268000.000000, 55160.000000, 193000.000000, 268000.000000
487.478670, 268000.000000, 55160.000000, 193000.000000, 268000.000000
487.908777, 268000.000000, 54960.000000, 193000.000000, 268000.000000
487.929559, 268000.000000, 55060.000000, 193000.000000, 268000.000000
487.950340, 268000.000000, 55160.000000, 193000.000000, 268000.000000
487.950340, 268000.000000, 55160.000000, 193000.000000, 268000.000000
488.380447, 268000.000000, 54960.000000, 193000.000000, 268000.000000
488.401229, 268000.000000, 55060.000000, 193000.000000, 268000.000000
488.422010, 268000.000000, 55060.000000, 193000.000000, 268000.000000
488.442792, 268000.000000, 55160.000000, 193000.000000, 268000.000000
488.442792, 268000.000000, 55160.000000, 193000.000000, 268000.000000
488.872899, 268000.000000, 54960.000000, 193000.000000, 268000.000000
488.893680, 268000.000000, 55060.000000, 193000.000000, 268000.000000
488.914462, 268000.000000, 55160.000000, 193000.000000, 268000.000000
488.914462, 268000.000000, 55160.000000, 193000.000000, 268000.000000
489.344569, 268000.000000, 54960.000000, 193000.000000, 268000.000000
489.365351, 268000.000000, 55060.000000, 193000.000000, 268000.000000
489.386132, 268000.000000, 55160.000000, 193000.000000, 268000.000000
489.386132, 268000.000000, 55160.000000, 193000.000000, 268000.000000
489.816240, 268000.000000, 54960.000000, 193000.000000, 268000.000000
489.837021, 268000.000000, 55060.000000, 193000.000000, 268000.000000
489.857802, 268000.000000, 55160.000000, 193000.000000, 268000.000000
489.857802, 268000.000000, 55160.000000, 193000.000000, 268000.000000
490.287910, 268000.000000, 54960.000000, 193000.000000, 268000.000000
490.308691, 268000.000000, 55060.000000, 193000.000000, 268000.000000
490.329473, 268000.000000, 55160.000000, 193000.000000, 268000.000000
490.329473, 268000.000000, 55160.000000, 193000.000000, 268000.000000
490.759580, 268000.000000, 54960.000000, 193000.000000, 268000.000000
490.780362, 268000.000000, 55060.000000, 193000.000000, 268000.000000
490.801143, 268000.000000, 55060.000000, 193000.000000, 268000.000000
490.821924, 268000.000000, 55160.000000, 193000.000000, 268000.000000
490.821924, 268000.000000, 55160.000000, 193000.000000, 268000.000000
491.252032, 268000.000000, 54960.000000, 193000.000000, 268000.000000
491.272813, 268000.000000, 55060.000000, 193000.000000, 268000.000000
491.293595, 268000.000000, 55160.000000, 193000.000000, 268000.000000
491.293595, 268000.000000, 55160.000000, 193000.000000, 268000.000000
491.723702, 268000.000000, 54960.000000, 193000.000000, 268000.000000
491.744484, 268000.000000, 55060.000000, 193000.000000, 268000.000000
491.765265, 268000.000000, 55160.000000, 193000.000000, 268000.000000
491.765265, 268000.000000, 55160.000000, 193000.000000, 268000.000000
492.195372, 268000.000000, 54960.000000, 193000.000000, 268000.000000
492.216154, 268000.000000, 55060.000000, 193000.000000, 268000.000000
492.236935, 268000.000000, 55160.000000, 193000.000000, 268000.000000
492.236935, 268000.000000, 55160.000000, 193000.000000, 268000.000000
492.667043, 268000.000000, 54960.000000, 193000.000000, 268000.000000
492.687824, 268000.000000, 55060.000000, 193000.000000, 268000.000000
492.708606, 268000.000000, 55160.000000, 193000.000000, 268000.000000
492.708606, 268000.000000, 55160.000000, 193000.000000, 268000.000000
493.138713, 268000.000000, 54960.000000, 193000.000000, 268000.000000
493.159494, 268000.000000, 54960.000000, 193000.000000, 268000.000000
493.180276, 268000.000000, 55060.000000, 193000.000000, 268000.000000
493.201057, 268000.000000, 55160.000000, 193000.000000, 268000.000000
493.201057, 268000.000000, 55160.000000, 193000.000000, 268000.000000
493.631165, 268000.000000, 54960.000000, 193000.000000, 268000.000000
493.651946, 268000.000000, 55060.000000, 193000.000000, 268000.000000
493.672727, 268000.000000, 55160.000000, 193000.000000, 268000.000000
493.672727, 268000.000000, 55160.000000, 193000.000000, 268000.000000
494.102835, 268000.000000, 54960.000000, 193000.000000, 268000.000000
494.123616, 268000.000000, 55060.000000, 193000.000000, 268000.000000
494.144398, 268000.000000, 55160.000000, 193000.000000, 268000.000000
494.144398, 268000.000000, 55160.000000, 193000.000000, 268000.000000
494.574505, 268000.000000, 54960.000000, 193000.000000, 268000.000000
494.595287, 268000.000000, 55060.000000, 193000.000000, 268000.000000
494.616068, 268000.000000, 55160.000000, 193000.000000, 268000.000000
494.616068, 268000.000000, 55160.000000, 193000.000000, 268000.000000
495.046176, 268000.000000, 54960.000000, 193000.000000, 268000.000000
495.066957, 268000.000000, 55060.000000, 193000.000000, 268000.000000
495.087738, 268000.000000, 55160.000000, 193000.000000, 268000.000000
495.087738, 268000.000000, 55160.000000, 193000.000000, 268000.000000
495.517846, 268000.000000, 54960.000000, 193000.000000, 268000.000000
495.538627, 268000.000000, 54960.000000, 193000.000000, 268000.000000
495.559409, 268000.000000, 55060.000000, 193000.000000, 268000.000000
495.580190, 268000.000000, 55160.000000, 193000.000000, 268000.000000
495.580190, 268000.000000, 55160.000000, 193000.000000, 268000.000000
496.010298, 268000.000000, 54960.000000, 193000.000000, 268000.000000
496.031079, 268000.000000, 55060.000000, 193000.000000, 268000.000000
496.051860, 268000.000000, 55160.000000, 193000.000000, 268000.000000
496.051860, 268000.000000, 55160.000000, 193000.000000, 268000.000000
496.481968, 268000.000000, 54960.000000, 193000.000000, 268000.000000
496.502749, 268000.000000, 55060.000000, 193000.000000, 268000.000000
496.523531, 268000.000000, 55160.000000, 193000.000000, 268000.000000
496.523531, 268000.000000, 55160.000000, 193000.000000, 268000.000000
496.953638, 268000.000000, 54960.000000, 193000.000000, 268000.000000
496.974419, 268000.000000, 55060.000000, 193000.000000, 268000.000000
496.995201, 268000.000000, 55160.000000, 193000.000000, 268000.000000
496.995201, 268000.000000, 55160.000000, 193000.000000, 268000.000000
497.425308, 268000.000000, 54960.000000, 193000.000000, 268000.000000
497.446090, 268000.000000, 55060.000000, 193000.000000, 268000.000000
497.466871, 268000.000000, 55060.000000, 193000.000000, 268000.000000
497.487653, 268000.000000, 55160.000000, 193000.000000, 268000.000000
497.487653, 268000.000000, 55160.000000, 193000.000000, 268000.000000
497.917760, 268000.000000, 54960.000000, 193000.000000, 268000.000000
497.938541, 268000.000000, 55060.000000, 193000.000000, 268000.000000
497.959323, 268000.000000, 55160.000000, 193000.000000, 268000.000000
497.959323, 268000.000000, 55160.000000, 193000.000000, 268000.000000
498.389430, 268000.000000, 54960.000000, 193000.000000, 268000.000000
498.410212, 268000.000000, 55060.000000, 193000.000000, 268000.000000
498.430993, 268000.000000, 55160.000000, 193000.000000, 268000.000000
498.430993, 268000.000000, 55160.000000, 193000.000000, 268000.000000
498.861101, 268000.000000, 54960.000000, 193000.000000, 268000.000000
498.881882, 268000.000000, 55060.000000, 193000.000000, 268000.000000
498.902663, 268000.000000, 55160.000000, 193000.000000, 268000.000000
498.902663, 268000.000000, 55160.000000, 193000.000000, 268000.000000
499.332771, 268000.000000, 54960.000000, 193000.000000, 268000.000000
499.353552, 268000.000000, 55060.000000, 193000.000000, 268000.000000
499.374334, 268000.000000, 55160.000000, 193000.000000, 268000.000000
499.374334, 268000.000000, 55160.000000, 193000.000000, 268000.000000
499.804441, 268000.000000, 54960.000000, 193000.000000, 268000.000000
499.825223, 268000.000000, 54960.000000, 193000.000000, 268000.000000
499.846004, 268000.000000, 55060.000000, 193000.000000, 268000.000000
499.866785, 268000.000000, 55160.000000, 193000.000000, 268000.000000
499.866785, 268000.000000, 55160.000000, 193000.000000, 268000.000000
500.296893, 268000.000000, 54960.000000, 193000.000000, 268000.000000
500.317674, 268000.000000, 55060.000000, 193000.000000, 268000.000000
500.338456, 268000.000000, 55160.000000, 193000.000000, 268000.000000
500.338456, 268000.000000, 55160.000000, 193000.000000, 268000.000000
500.768563, 268000.000000, 54960.000000, 193000.000000, 268000.000000
500.789345, 268000.000000, 55060.000000, 193000.000000, 268000.000000
500.810126, 268000.000000, 55160.000000, 193000.000000, 268000.000000
500.810126, 268000.000000, 55160.000000, 193000.000000, 268000.000000
501.240233, 268000.000000, 54960.000000, 193000.000000, 268000.000000
501.261015, 268000.000000, 55060.000000, 193000.000000, 268000.000000
501.281796, 268000.000000, 55160.000000, 193000.000000, 268000.000000
501.281796, 268000.000000, 55160.000000, 193000.000000, 268000.000000
501.711904, 268000.000000, 54960.000000, 193000.000000, 268000.000000
501.732685, 268000.000000, 55060.000000, 193000.000000, 268000.000000
501.753466, 268000.000000, 55160.000000, 193000.000000, 268000.000000
501.753466, 268000.000000, 55160.000000, 193000.000000, 268000.000000
502.183574, 268000.000000, 54960.000000, 193000.000000, 268000.000000
502.204355, 268000.000000, 54960.000000, 193000.000000, 268000.000000
502.225137, 268000.000000, 55060.000000, 193000.000000, 268000.000000
502.245918, 268000.000000, 55160.000000, 193000.000000, 268000.000000
502.245918, 268000.000000, 55160.000000, 193000.000000, 268000.000000
502.676026, 268000.000000, 54960.000000, 193000.000000, 268000.000000
502.696807, 268000.000000, 55060.000000, 193000.000000, 268000.000000
502.717588, 268000.000000, 55160.000000, 193000.000000, 268000.000000
502.717588, 268000.000000, 55160.000000, 193000.000000, 268000.000000
503.147696, 268000.000000, 54960.000000, 193000.000000, 268000.000000
503.168477, 268000.000000, 55060.000000, 193000.000000, 268000.000000
503.189259, 268000.000000, 55160.000000, 193000.000000, 268000.000000
503.189259, 268000.000000, 55160.000000, 193000.000000, 268000.000000
503.619366, 268000.000000, 54960.000000, 193000.000000, 268000.000000
503.640148, 268000.000000, 55060.000000, 193000.000000, 268000.000000
503.660929, 268000.000000, 55160.000000, 193000.000000, 268000.000000
503.660929, 268000.000000, 55160.000000, 193000.000000, 268000.000000
504.091037, 268000.000000, 54960.000000, 193000.000000, 268000.000000
504.111818, 268000.000000, 55060.000000, 193000.000000, 268000.000000
504.132599, 268000.000000, 55060.000000, 193000.000000, 268000.000000
504.153381, 268000.000000, 55160.000000, 193000.000000, 268000.000000
504.153381, 268000.000000, 55160.000000, 193000.000000, 268000.000000
504.583488, 268000.000000, 54960.000000, 193000.000000, 268000.000000
504.604270, 268000.000000, 55060.000000, 193000.000000, 268000.000000
504.625051, 268000.000000, 55160.000000, 193000.000000, 268000.000000
504.625051, 268000.000000, 55160.000000, 193000.000000, 268000.000000
505.055158, 268000.000000, 54960.000000, 193000.000000, 268000.000000
505.075940, 268000.000000, 55060.000000, 193000.000000, 268000.000000
505.096721, 268000.000000, 55160.000000, 193000.000000, 268000.000000
505.096721, 268000.000000, 55160.000000, 193000.000000, 268000.000000
505.526829, 268000.000000, 54960.000000, 193000.000000, 268000.000000
505.547610, 268000.000000, 55060.000000, 193000.000000, 268000.000000
505.568392, 268000.000000, 55160.000000, 193000.000000, 268000.000000
505.568392, 268000.000000, 55160.000000, 193000.000000, 268000.000000
505.998499, 268000.000000, 54960.000000, 193000.000000, 268000.000000
506.019280, 268000.000000, 55060.000000, 193000.000000, 268000.000000
506.040062, 268000.000000, 55160.000000, 193000.000000, 268000.000000
506.040062, 268000.000000, 55160.000000, 193000.000000, 268000.000000
506.470169, 268000.000000, 54960.000000, 193000.000000, 268000.000000
506.490951, 268000.000000, 54960.000000, 193000.000000, 268000.000000
506.511732, 268000.000000, 55060.000000, 193000.000000, 268000.000000
506.532513, 268000.000000, 55160.000000, 193000.000000, 268000.000000
506.532513, 268000.000000, 55160.000000, 193000.000000, 268000.000000
506.962621, 268000.000000, 54960.000000, 193000.000000, 268000.000000
506.983402, 268000.000000, 55060.000000, 193000.000000, 268000.000000
507.004184, 268000.000000, 55160.000000, 193000.000000, 268000.000000
507.004184, 268000.000000, 55160.000000, 193000.000000, 268000.000000
507.434291, 268000.000000, 54960.000000, 193000.000000, 268000.000000
507.455073, 268000.000000, 55060.000000, 193000.000000, 268000.000000
507.475854, 268000.000000, 55160.000000, 193000.000000, 268000.000000
507.475854, 268000.000000, 55160.000000, 193000.000000, 268000.000000
507.905962, 268000.000000, 54960.000000, 193000.000000, 268000.000000
507.926743, 268000.000000, 55060.000000, 193000.000000, 268000.000000
507.947524, 268000.000000, 55160.000000, 193000.000000, 268000.000000
507.947524, 268000.000000, 55160.000000, 193000.000000, 268000.000000
508.377632, 268000.000000, 54960.000000, 193000.000000, 268000.000000
508.398413, 268000.000000, 55060.000000, 193000.000000, 268000.000000
508.419195, 268000.000000, 55160.000000, 193000.000000, 268000.000000
508.419195, 268000.000000, 55160.000000, 193000.000000, 268000.000000
508.849302, 268000.000000, 54960.000000, 193000.000000, 268000.000000
508.870084, 268000.000000, 54960.000000, 193000.000000, 268000.000000
508.890865, 268000.000000, 55060.000000, 193000.000000, 268000.000000
508.911646, 268000.000000, 55160.000000, 193000.000000, 268000.000000
508.911646, 268000.000000, 55160.000000, 193000.000000, 268000.000000
509.341754, 268000.000000, 54960.000000, 193000.000000, 268000.000000
509.362535, 268000.000000, 55060.000000, 193000.000000, 268000.000000
509.362535, 268000.000000, 55060.000000, 193000.000000, 193000.000000
520.679698, 268000.000000, 49760.000000, 193000.000000, 247400.000000
520.679698, 268000.000000, 49760.000000, 193000.000000, 247400.000000
524.948570, 268000.000000, 48160.000000, 193000.000000, 268000.000000
607.905504, 268000.000000, 9560.000000, 193000.000000, 268000.000000
607.905504, 268000.000000, 9560.000000, 193000.000000, 268000.000000
627.905504, 268000.000000, 260.000000, 193000.000000, 268000.000000
627.905504, 268000.000000, 260.000000, 193000.000000, 268000.000000
627.905504, 268000.000000, 260.000000, 193000.000000, 268000.000000
632.905504, 268000.000000, 260.000000, 193000.000000, 268000.000000
632.905504, 268000.000000, 260.000000, 193000.000000, 268000.000000
634.948570, 268000.000000, 260.000000, 193000.000000, 268000.000000
634.969351, 268000.000000, 360.000000, 193000.000000, 268000.000000
634.990133, 268000.000000, 460.000000, 193000.000000, 268000.000000
635.010914, 268000.000000, 560.000000, 193000.000000, 268000.000000
635.031696, 268000.000000, 660.000000, 193000.000000, 268000.000000
635.052477, 268000.000000, 760.000000, 193000.000000, 268000.000000
635.073258, 268000.000000, 860.000000, 193000.000000, 268000.000000
635.094040, 268000.000000, 960.000000, 193000.000000, 268000.000000
635.114821, 268000.000000, 1060.000000, 193000.000000, 268000.000000
635.135603, 268000.000000, 1160.000000, 193000.000000, 268000.000000
635.156384, 268000.000000, 1260.000000, 193000.000000, 268000.000000
635.177165, 268000.000000, 1360.000000, 193000.000000, 268000.000000
635.197947, 268000.000000, 1460.000000, 193000.000000, 268000.000000
635.218728, 268000.000000, 1560.000000, 193000.000000, 268000.000000
635.239509, 268000.000000, 1660.000000, 193000.000000, 268000.000000
635.260291, 268000.000000, 1760.000000, 193000.000000, 268000.000000
635.281072, 268000.000000, 1860.000000, 193000.000000, 268000.000000
635.301854, 268000.000000, 1960.000000, 193000.000000, 268000.000000
635.322635, 268000.000000, 2060.000000, 193000.000000, 268000.000000
635.343416, 268000.000000, 2160.000000, 193000.000000, 268000.000000
635.364198, 268000.000000, 2260.000000, 193000.000000, 268000.000000
635.384979, 268000.000000, 2360.000000, 193000.000000, 268000.000000
635.405760, 268000.000000, 2460.000000, 193000.000000, 268000.000000
635.426542, 268000.000000, 2560.000000, 193000.000000, 268000.000000
635.447323, 268000.000000, 2660.000000, 193000.000000, 268000.000000
635.468105, 268000.000000, 2760.000000, 193000.000000, 268000.000000
635.488886, 268000.000000, 2860.000000, 193000.000000, 268000.000000
635.509667, 268000.000000, 2960.000000, 193000.000000, 268000.000000
635.530449, 268000.000000, 3060.000000, 193000.000000, 268000.000000
635.551230, 268000.000000, 3160.000000, 193000.000000, 268000.000000
635.572012, 268000.000000, 3260.000000, 193000.000000, 268000.000000
635.592793, 268000.000000, 3360.000000, 193000.000000, 268000.000000
635.613574, 268000.000000, 3460.000000, 193000.000000, 268000.000000
635.634356, 268000.000000, 3560.000000, 193000.000000, 268000.000000
635.655137, 268000.000000, 3660.000000, 193000.000000, 268000.000000
635.675918, 268000.000000, 3760.000000, 193000.000000, 268000.000000
635.696700, 268000.000000, 3860.000000, 193000.000000, 268000.000000
635.717481, 268000.000000, 3960.000000, 193000.000000, 268000.000000
635.738263, 268000.000000, 4060.000000, 193000.000000, 268000.000000
635.759044, 268000.000000, 4160.000000, 193000.000000, 268000.000000
635.779825, 268000.000000, 4260.000000, 193000.000000, 268000.000000
635.800607, 268000.000000, 4360.000000, 193000.000000, 268000.000000
635.821388, 268000.000000, 4460.000000, 193000.000000, 268000.000000
635.842169, 268000.000000, 4560.000000, 193000.000000, 268000.000000
635.862951, 268000.000000, 4660.000000, 193000.000000, 268000.000000
635.883732, 268000.000000, 4760.000000, 193000.000000, 268000.000000
635.904514, 268000.000000, 4860.000000, 193000.000000, 268000.000000
635.925295, 268000.000000, 4960.000000, 193000.000000, 268000.000000
635.946076, 268000.000000, 5060.000000, 193000.000000, 268000.000000
635.966858, 268000.000000, 5160.000000, 193000.000000, 268000.000000
635.987639, 268000.000000, 5260.000000, 193000.000000, 268000.000000
636.008420, 268000.000000, 5360.000000, 193000.000000, 268000.000000
636.029202, 268000.000000, 5460.000000, 193000.000000, 268000.000000
636.049983, 268000.000000, 5560.000000, 193000.000000, 268000.000000
636.070765, 268000.000000, 5660.000000, 193000.000000, 268000.000000
636.091546, 268000.000000, 5760.000000, 193000.000000, 268000.000000
636.112327, 268000.000000, 5860.000000, 193000.000000, 268000.000000
636.133109, 268000.000000, 5960.000000, 193000.000000, 268000.000000
636.153890, 268000.000000, 6060.000000, 193000.000000, 268000.000000
636.174672, 268000.000000, 6160.000000, 193000.000000, 268000.000000
636.195453, 268000.000000, 6260.000000, 193000.000000, 268000.000000
636.216234, 268000.000000, 6360.000000, 193000.000000, 268000.000000
636.237016, 268000.000000, 6460.000000, 193000.000000, 268000.000000
636.257797, 268000.000000, 6560.000000, 193000.000000, 268000.000000
636.278578, 268000.000000, 6660.000000, 193000.000000, 268000.000000
636.299360, 268000.000000, 6760.000000, 193000.000000, 268000.000000
636.320141, 268000.000000, 6860.000000, 193000.000000, 268000.000000
636.340923, 268000.000000, 6960.000000, 193000.000000, 268000.000000
636.361704, 268000.000000, 7060.000000, 193000.000000, 268000.000000
636.382485, 268000.000000, 7160.000000, 193000.000000, 268000.000000
636.403267, 268000.000000, 7260.000000, 193000.000000, 268000.000000
636.424048, 268000.000000, 7360.000000, 193000.000000, 268000.000000
636.444829, 268000.000000, 7460.000000, 193000.000000, 268000.000000
636.465611, 268000.000000, 7560.000000, 193000.000000, 268000.000000
636.486392, 268000.000000, 7660.000000, 193000.000000, 268000.000000
636.507174, 268000.000000, 7760.000000, 193000.000000, 268000.000000
636.527955, 268000.000000, 7860.000000, 193000.000000, 268000.000000
636.548736, 268000.000000, 7960.000000, 193000.000000, 268000.000000
636.569518, 268000.000000, 8060.000000, 193000.000000, 268000.000000
636.590299, 268000.000000, 8160.000000, 193000.000000, 268000.000000
636.611081, 268000.000000, 8260.000000, 193000.000000, 268000.000000
636.631862, 268000.000000, 8360.000000, 193000.000000, 268000.000000
636.652643, 268000.000000, 8460.000000, 193000.000000, 268000.000000
636.673425, 268000.000000, 8560.000000, 193000.000000, 268000.000000
636.694206, 268000.000000, 8660.000000, 193000.000000, 268000.000000
636.714987, 268000.000000, 8760.000000, 193000.000000, 268000.000000
636.735769, 268000.000000, 8860.000000, 193000.000000, 268000.000000
636.756550, 268000.000000, 8960.000000, 193000.000000, 268000.000000
636.777332, 268000.000000, 9060.000000, 193000.000000, 268000.000000
636.798113, 268000.000000, 9160.000000, 193000.000000, 268000.000000
636.818894, 268000.000000, 9260.000000, 193000.000000, 268000.000000
636.839676, 268000.000000, 9360.000000, 193000.000000, 268000.000000
636.860457, 268000.000000, 9460.000000, 193000.000000, 268000.000000
636.881238, 268000.000000, 9560.000000, 193000.000000, 268000.000000
636.902020, 268000.000000, 9660.000000, 193000.000000, 268000.000000
636.922801, 268000.000000, 9760.000000, 193000.000000, 268000.000000
636.943583, 268000.000000, 9860.000000, 193000.000000, 268000.000000
636.964364, 268000.000000, 9960.000000, 193000.000000, 268000.000000
636.985145, 268000.000000, 10060.000000, 193000.000000, 268000.000000
637.005927, 268000.000000, 10160.000000, 193000.000000, 268000.000000
637.026708, 268000.000000, 10260.000000, 193000.000000, 268000.000000
637.047489, 268000.000000, 10360.000000, 193000.000000, 268000.000000
637.068271, 268000.000000, 10460.000000, 193000.000000, 268000.000000
637.089052, 268000.000000, 10560.000000, 193000.000000, 268000.000000
637.109834, 268000.000000, 10660.000000, 193000.000000, 268000.000000
637.130615, 268000.000000, 10760.000000, 193000.000000, 268000.000000
637.151396, 268000.000000, 10860.000000, 193000.000000, 268000.000000
637.172178, 268000.000000, 10960.000000, 193000.000000, 268000.000000
637.192959, 268000.000000, 11060.000000, 193000.000000, 268000.000000
637.213741, 268000.000000, 11160.000000, 193000.000000, 268000.000000
637.234522, 268000.000000, 11260.000000, 193000.000000, 268000.000000
637.255303, 268000.000000, 11360.000000, 193000.000000, 268000.000000
637.276085, 268000.000000, 11460.000000, 193000.000000, 268000.000000
637.296866, 268000.000000, 11560.000000, 193000.000000, 268000.000000
637.317647, 268000.000000, 11660.000000, 193000.000000, 268000.000000
637.338429, 268000.000000, 11760.000000, 193000.000000, 268000.000000
637.359210, 268000.000000, 11860.000000, 193000.000000, 268000.000000
637.379992, 268000.000000, 11960.000000, 193000.000000, 268000.000000
637.400773, 268000.000000, 12060.000000, 193000.000000, 268000.000000
637.421554, 268000.000000, 12160.000000, 193000.000000, 268000.000000
637.442336, 268000.000000, 12260.000000, 193000.000000, 268000.000000
637.463117, 268000.000000, 12360.000000, 193000.000000, 268000.000000
637.483898, 268000.000000, 12460.000000, 193000.000000, 268000.000000
637.504680, 268000.000000, 12560.000000, 193000.000000, 268000.000000
637.525461, 268000.000000, 12660.000000, 193000.000000, 268000.000000
637.546243, 268000.000000, 12760.000000, 193000.000000, 268000.000000
637.567024, 268000.000000, 12860.000000, 193000.000000, 268000.000000
637.587805, 268000.000000, 12960.000000, 193000.000000, 268000.000000
637.608587, 268000.000000, 13060.000000, 193000.000000, 268000.000000
637.629368, 268000.000000, 13160.000000, 193000.000000, 268000.000000
637.650150, 268000.000000, 13260.000000, 193000.000000, 268000.000000
637.670931, 268000.000000, 13360.000000, 193000.000000, 268000.000000
637.691712, 268000.000000, 13460.000000, 193000.000000, 268000.000000
637.712494, 268000.000000, 13560.000000, 193000.000000, 268000.000000
637.733275, 268000.000000, 13660.000000, 193000.000000, 268000.000000
637.754056, 268000.000000, 13760.000000, 193000.000000, 268000.000000
637.774838, 268000.000000, 13860.000000, 193000.000000, 268000.000000
637.795619, 268000.000000, 13960.000000, 193000.000000, 268000.000000
637.816401, 268000.000000, 14060.000000, 193000.000000, 268000.000000
637.837182, 268000.000000, 14160.000000, 193000.000000, 268000.000000
637.857963, 268000.000000, 14260.000000, 193000.000000, 268000.000000
637.878745, 268000.000000, 14360.000000, 193000.000000, 268000.000000
637.899526, 268000.000000, 14460.000000, 193000.000000, 268000.000000
637.905504, 268000.000000, 14560.000000, 193000.000000, 268000.000000
637.905504, 268000.000000, 14560.000000, 193000.000000, 268000.000000
637.920307, 268000.000000, 14560.000000, 193000.000000, 268000.000000
637.941089, 268000.000000, 14660.000000, 193000.000000, 268000.000000
637.961870, 268000.000000, 14760.000000, 193000.000000, 268000.000000
637.982652, 268000.000000, 14860.000000, 193000.000000, 268000.000000
638.003433, 268000.000000, 14960.000000, 193000.000000, 268000.000000
638.024214, 268000.000000, 15060.000000, 193000.000000, 268000.000000
638.044996, 268000.000000, 15160.000000, 193000.000000, 268000.000000
638.065777, 268000.000000, 15260.000000, 193000.000000, 268000.000000
638.086558, 268000.000000, 15360.000000, 193000.000000, 268000.000000
638.107340, 268000.000000, 15460.000000, 193000.000000, 268000.000000
638.128121, 268000.000000, 15560.000000, 193000.000000, 268000.000000
638.148903, 268000.000000, 15660.000000, 193000.000000, 268000.000000
638.169684, 268000.000000, 15760.000000, 193000.000000, 268000.000000
638.190465, 268000.000000, 15860.000000, 193000.000000, 268000.000000
638.211247, 268000.000000, 15960.000000, 193000.000000, 268000.000000
638.232028, 268000.000000, 16060.000000, 193000.000000, 268000.000000
638.252810, 268000.000000, 16160.000000, 193000.000000, 268000.000000
638.273591, 268000.000000, 16260.000000, 193000.000000, 268000.000000
638.294372, 268000.000000, 16360.000000, 193000.000000, 268000.000000
638.315154, 268000.000000, 16460.000000, 193000.000000, 268000.000000
638.335935, 268000.000000, 16560.000000, 193000.000000, 268000.000000
638.356716, 268000.000000, 16660.000000, 193000.000000, 268000.000000
638.377498, 268000.000000, 16760.000000, 193000.000000, 268000.000000
638.398279, 268000.000000, 16860.000000, 193000.000000, 268000.000000
638.419061, 268000.000000, 16960.000000, 193000.000000, 268000.000000
638.439842, 268000.000000, 17060.000000, 193000.000000, 268000.000000
638.460623, 268000.000000, 17160.000000, 193000.000000, 268000.000000
638.481405, 268000.000000, 17260.000000, 193000.000000, 268000.000000
638.502186, 268000.000000, 17360.000000, 193000.000000, 268000.000000
638.522967, 268000.000000, 17460.000000, 193000.000000, 268000.000000
638.543749, 268000.000000, 17560.000000, 193000.000000, 268000.000000
638.564530, 268000.000000, 17660.000000, 193000.000000, 268000.000000
638.585312, 268000.000000, 17760.000000, 193000.000000, 268000.000000
638.606093, 268000.000000, 17860.000000, 193000.000000, 268000.000000
638.626874, 268000.000000, 17960.000000, 193000.000000, 268000.000000
638.647656, 268000.000000, 18060.000000, 193000.000000, 268000.000000
638.668437, 268000.000000, 18160.000000, 193000.000000, 268000.000000
638.689218, 268000.000000, 18260.000000, 193000.000000, 268000.000000
638.710000, 268000.000000, 18360.000000, 193000.000000, 268000.000000
638.730781, 268000.000000, 18460.000000, 193000.000000, 268000.000000
638.751563, 268000.000000, 18560.000000, 193000.000000, 268000.000000
638.772344, 268000.000000, 18660.000000, 193000.000000, 268000.000000
638.793125, 268000.000000, 18760.000000, 193000.000000, 268000.000000
638.813907, 268000.000000, 18860.000000, 193000.000000, 268000.000000
638.834688, 268000.000000, 18960.000000, 193000.000000, 268000.000000
638.855470, 268000.000000, 19060.000000, 193000.000000, 268000.000000
638.876251, 268000.000000, 19160.000000, 193000.000000, 268000.000000
638.897032, 268000.000000, 19260.000000, 193000.000000, 268000.000000
638.917814, 268000.000000, 19360.000000, 193000.000000, 268000.000000
638.938595, 268000.000000, 19460.000000, 193000.000000, 268000.000000
638.959376, 268000.000000, 19560.000000, 193000.000000, 268000.000000
638.980158, 268000.000000, 19660.000000, 193000.000000, 268000.000000
639.000939, 268000.000000, 19760.000000, 193000.000000, 268000.000000
639.021721, 268000.000000, 19860.000000, 193000.000000, 268000.000000
639.042502, 268000.000000, 19960.000000, 193000.000000, 268000.000000
639.063283, 268000.000000, 20060.000000, 193000.000000, 268000.000000
639.084065, 268000.000000, 20160.000000, 193000.000000, 268000.000000
639.104846, 268000.000000, 20260.000000, 193000.000000, 268000.000000
639.125627, 268000.000000, 20360.000000, 193000.000000, 268000.000000
639.146409, 268000.000000, 20460.000000, 193000.000000, 268000.000000
639.167190, 268000.000000, 20560.000000, 193000.000000, 268000.000000
639.187972, 268000.000000, 20660.000000, 193000.000000, 268000.000000
639.208753, 268000.000000, 20760.000000, 193000.000000, 268000.000000
639.229534, 268000.000000, 20860.000000, 193000.000000, 268000.000000
639.250316, 268000.000000, 20960.000000, 193000.000000, 268000.000000
639.271097, 268000.000000, 21060.000000, 193000.000000, 268000.000000
639.291879, 268000.000000, 21160.000000, 193000.000000, 268000.000000
639.312660, 268000.000000, 21260.000000, 193000.000000, 268000.000000
639.333441, 268000.000000, 21360.000000, 193000.000000, 268000.000000
639.354223, 268000.000000, 21460.000000, 193000.000000, 268000.000000
639.375004, 268000.000000, 21560.000000, 193000.000000, 268000.000000
639.395785, 268000.000000, 21660.000000, 193000.000000, 268000.000000
639.416567, 268000.000000, 21760.000000, 193000.000000, 268000.000000
639.437348, 268000.000000, 21860.000000, 193000.000000, 268000.000000
639.458130, 268000.000000, 21960.000000, 193000.000000, 268000.000000
639.478911, 268000.000000, 22060.000000, 193000.000000, 268000.000000
639.499692, 268000.000000, 22160.000000, 193000.000000, 268000.000000
639.520474, 268000.000000, 22260.000000, 193000.000000, 268000.000000
639.541255, 268000.000000, 22360.000000, 193000.000000, 268000.000000
639.562036, 268000.000000, 22460.000000, 193000.000000, 268000.000000
639.582818, 268000.000000, 22560.000000, 193000.000000, 268000.000000
639.603599, 268000.000000, 22660.000000, 193000.000000, 268000.000000
639.624381, 268000.000000, 22760.000000, 193000.000000, 268000.000000
639.645162, 268000.000000, 22860.000000, 193000.000000, 268000.000000
639.665943, 268000.000000, 22960.000000, 193000.000000, 268000.000000
639.686725, 268000.000000, 23060.000000, 193000.000000, 268000.000000
639.707506, 268000.000000, 23160.000000, 193000.000000, 268000.000000
639.728287, 268000.000000, 23260.000000, 193000.000000, 268000.000000
639.749069, 268000.000000, 23360.000000, 193000.000000, 268000.000000
639.769850, 268000.000000, 23460.000000, 193000.000000, 268000.000000
639.790632, 268000.000000, 23560.000000, 193000.000000, 268000.000000
639.811413, 268000.000000, 23660.000000, 193000.000000, 268000.000000
639.832194, 268000.000000, 23760.000000, 193000.000000, 268000.000000
639.852976, 268000.000000, 23860.000000, 193000.000000, 268000.000000
639.873757, 268000.000000, 23960.000000, 193000.000000, 268000.000000
639.894539, 268000.000000, 24060.000000, 193000.000000, 268000.000000
639.915320, 268000.000000, 24160.000000, 193000.000000, 268000.000000
639.936101, 268000.000000, 24260.000000, 193000.000000, 268000.000000
639.956883, 268000.000000, 24360.000000, 193000.000000, 268000.000000
639.977664, 268000.000000, 24460.000000, 193000.000000, 268000.000000
639.998445, 268000.000000, 24560.000000, 193000.000000, 268000.000000
640.019227, 268000.000000, 24660.000000, 193000.000000, 268000.000000
640.040008, 268000.000000, 24760.000000, 193000.000000, 268000.000000
640.060790, 268000.000000, 24860.000000, 193000.000000, 268000.000000
640.081571, 268000.000000, 24960.000000, 193000.000000, 268000.000000
640.102352, 268000.000000, 25060.000000, 193000.000000, 268000.000000
640.123134, 268000.000000, 25160.000000, 193000.000000, 268000.000000
640.143915, 268000.000000, 25260.000000, 193000.000000, 268000.000000
640.164696, 268000.000000, 25360.000000, 193000.000000, 268000.000000
640.185478, 268000.000000, 25460.000000, 193000.000000, 268000.000000
640.206259, 268000.000000, 25560.000000, 193000.000000, 268000.000000
640.227041, 268000.000000, 25660.000000, 193000.000000, 268000.000000
640.247822, 268000.000000, 25760.000000, 193000.000000, 268000.000000
640.268603, 268000.000000, 25860.000000, 193000.000000, 268000.000000
640.289385, 268000.000000, 25960.000000, 193000.000000, 268000.000000
640.310166, 268000.000000, 26060.000000, 193000.000000, 268000.000000
640.330948, 268000.000000, 26160.000000, 193000.000000, 268000.000000
640.351729, 268000.000000, 26260.000000, 193000.000000, 268000.000000
640.372510, 268000.000000, 26360.000000, 193000.000000, 268000.000000
640.393292, 268000.000000, 26460.000000, 193000.000000, 268000.000000
640.414073, 268000.000000, 26560.000000, 193000.000000, 268000.000000
640.434854, 268000.000000, 26660.000000, 193000.000000, 268000.000000
640.455636, 268000.000000, 26760.000000, 193000.000000, 268000.000000
640.476417, 268000.000000, 26860.000000, 193000.000000, 268000.000000
640.497199, 268000.000000, 26960.000000, 193000.000000, 268000.000000
640.517980, 268000.000000, 27060.000000, 193000.000000, 268000.000000
640.538761, 268000.000000, 27160.000000, 193000.000000, 268000.000000
640.559543, 268000.000000, 27260.000000, 193000.000000, 268000.000000
640.580324, 268000.000000, 27360.000000, 193000.000000, 268000.000000
640.601105, 268000.000000, 27460.000000, 193000.000000, 268000.000000
640.621887, 268000.000000, 27560.000000, 193000.000000, 268000.000000
640.642668, 268000.000000, 27660.000000, 193000.000000, 268000.000000
640.663450, 268000.000000, 27760.000000, 193000.000000, 268000.000000
640.684231, 268000.000000, 27860.000000, 193000.000000, 268000.000000
640.705012, 268000.000000, 27960.000000, 193000.000000, 268000.000000
640.725794, 268000.000000, 28060.000000, 193000.000000, 268000.000000
640.746575, 268000.000000, 28160.000000, 193000.000000, 268000.000000
640.767356, 268000.000000, 28260.000000, 193000.000000, 268000.000000
640.788138, 268000.000000, 28360.000000, 193000.000000, 268000.000000
640.808919, 268000.000000, 28460.000000, 193000.000000, 268000.000000
640.829701, 268000.000000, 28560.000000, 193000.000000, 268000.000000
640.850482, 268000.000000, 28660.000000, 193000.000000, 268000.000000
640.871263, 268000.000000, 28760.000000, 193000.000000, 268000.000000
640.892045, 268000.000000, 28860.000000, 193000.000000, 268000.000000
640.912826, 268000.000000, 28960.000000, 193000.000000, 268000.000000
640.933608, 268000.000000, 29060.000000, 193000.000000, 268000.000000
640.954389, 268000.000000, 29160.000000, 193000.000000, 268000.000000
640.975170, 268000.000000, 29260.000000, 193000.000000, 268000.000000
640.995952, 268000.000000, 29360.000000, 193000.000000, 268000.000000
641.016733, 268000.000000, 29460.000000, 193000.000000, 268000.000000
641.037514, 268000.000000, 29560.000000, 193000.000000, 268000.000000
641.058296, 268000.000000, 29660.000000, 193000.000000, 268000.000000
641.079077, 268000.000000, 29760.000000, 193000.000000, 268000.000000
641.099859, 268000.000000, 29860.000000, 193000.000000, 268000.000000
641.120640, 268000.000000, 29960.000000, 193000.000000, 268000.000000
641.141421, 268000.000000, 30060.000000, 193000.000000, 268000.000000
641.162203, 268000.000000, 30160.000000, 193000.000000, 268000.000000
641.182984, 268000.000000, 30260.000000, 193000.000000, 268000.000000
641.203765, 268000.000000, 30360.000000, 193000.000000, 268000.000000
641.224547, 268000.000000, 30460.000000, 193000.000000, 268000.000000
641.245328, 268000.000000, 30560.000000, 193000.000000, 268000.000000
641.266110, 268000.000000, 30660.000000, 193000.000000, 268000.000000
641.286891, 268000.000000, 30760.000000, 193000.000000, 268000.000000
641.307672, 268000.000000, 30860.000000, 193000.000000, 268000.000000
641.328454, 268000.000000, 30960.000000, 193000.000000, 268000.000000
641.349235, 268000.000000, 31060.000000, 193000.000000, 268000.000000
641.370016, 268000.000000, 31160.000000, 193000.000000, 268000.000000
641.390798, 268000.000000, 31260.000000, 193000.000000, 268000.000000
641.411579, 268000.000000, 31360.000000, 193000.000000, 268000.000000
641.432361, 268000.000000, 31460.000000, 193000.000000, 268000.000000
641.453142, 268000.000000, 31560.000000, 193000.000000, 268000.000000
641.473923, 268000.000000, 31660.000000, 193000.000000, 268000.000000
641.494705, 268000.000000, 31760.000000, 193000.000000, 268000.000000
641.515486, 268000.000000, 31860.000000, 193000.000000, 268000.000000
641.536268, 268000.000000, 31960.000000, 193000.000000, 268000.000000
641.557049, 268000.000000, 32060.000000, 193000.000000, 268000.000000
641.577830, 268000.000000, 32160.000000, 193000.000000, 268000.000000
641.598612, 268000.000000, 32260.000000, 193000.000000, 268000.000000
641.619393, 268000.000000, 32360.000000, 193000.000000, 268000.000000
641.640174, 268000.000000, 32460.000000, 193000.000000, 268000.000000
641.660956, 268000.000000, 32560.000000, 193000.000000, 268000.000000
641.681737, 268000.000000, 32660.000000, 193000.000000, 268000.000000
641.702519, 268000.000000, 32760.000000, 193000.000000, 268000.000000
641.723300, 268000.000000, 32860.000000, 193000.000000, 268000.000000
641.744081, 268000.000000, 32960.000000, 193000.000000, 268000.000000
641.764863, 268000.000000, 33060.000000, 193000.000000, 268000.000000
641.785644, 268000.000000, 33160.000000, 193000.000000, 268000.000000
641.806425, 268000.000000, 33260.000000, 193000.000000, 268000.000000
641.827207, 268000.000000, 33360.000000, 193000.000000, 268000.000000
641.847988, 268000.000000, 33460.000000, 193000.000000, 268000.000000
641.868770, 268000.000000, 33560.000000, 193000.000000, 268000.000000
641.889551, 268000.000000, 33660.000000, 193000.000000, 268000.000000
641.910332, 268000.000000, 33760.000000, 193000.000000, 268000.000000
641.931114, 268000.000000, 33860.000000, 193000.000000, 268000.000000
641.951895, 268000.000000, 33960.000000, 193000.000000, 268000.000000
641.972677, 268000.000000, 34060.000000, 193000.000000, 268000.000000
641.993458, 268000.000000, 34160.000000, 193000.000000, 268000.000000
642.014239, 268000.000000, 34260.000000, 193000.000000, 268000.000000
642.035021, 268000.000000, 34360.000000, 193000.000000, 268000.000000
642.055802, 268000.000000, 34460.000000, 193000.000000, 268000.000000
642.076583, 268000.000000, 34560.000000, 193000.000000, 268000.000000
642.097365, 268000.000000, 34660.000000, 193000.000000, 268000.000000
642.118146, 268000.000000, 34760.000000, 193000.000000, 268000.000000
642.138928, 268000.000000, 34860.000000, 193000.000000, 268000.000000
642.159709, 268000.000000, 34960.000000, 193000.000000, 268000.000000
642.180490, 268000.000000, 35060.000000, 193000.000000, 268000.000000
642.201272, 268000.000000, 35160.000000, 193000.000000, 268000.000000
642.222053, 268000.000000, 35260.000000, 193000.000000, 268000.000000
642.242834, 268000.000000, 35360.000000, 193000.000000, 268000.000000
642.263616, 268000.000000, 35460.000000, 193000.000000, 268000.000000
642.284397, 268000.000000, 35560.000000, 193000.000000, 268000.000000
642.305179, 268000.000000, 35660.000000, 193000.000000, 268000.000000
642.325960, 268000.000000, 35760.000000, 193000.000000, 268000.000000
642.346741, 268000.000000, 35860.000000, 193000.000000, 268000.000000
642.367523, 268000.000000, 35960.000000, 193000.000000, 268000.000000
642.388304, 268000.000000, 36060.000000, 193000.000000, 268000.000000
642.409085, 268000.000000, 36160.000000, 193000.000000, 268000.000000
642.429867, 268000.000000, 36260.000000, 193000.000000, 268000.000000
642.450648, 268000.000000, 36360.000000, 193000.000000, 268000.000000
642.471430, 268000.000000, 36460.000000, 193000.000000, 268000.000000
642.492211, 268000.000000, 36560.000000, 193000.000000, 268000.000000
642.512992, 268000.000000, 36660.000000, 193000.000000, 268000.000000
642.533774, 268000.000000, 36760.000000, 193000.000000, 268000.000000
642.554555, 268000.000000, 36860.000000, 193000.000000, 268000.000000
642.575337, 268000.000000, 36960.000000, 193000.000000, 268000.000000
642.596118, 268000.000000, 37060.000000, 193000.000000, 268000.000000
642.616899, 268000.000000, 37160.000000, 193000.000000, 268000.000000
642.637681, 268000.000000, 37260.000000, 193000.000000, 268000.000000
642.658462, 268000.000000, 37360.000000, 193000.000000, 268000.000000
642.679243, 268000.000000, 37460.000000, 193000.000000, 268000.000000
642.700025, 268000.000000, 37560.000000, 193000.000000, 268000.000000
642.720806, 268000.000000, 37660.000000, 193000.000000, 268000.000000
642.741588, 268000.000000, 37760.000000, 193000.000000, 268000.000000
642.762369, 268000.000000, 37860.000000, 193000.000000, 268000.000000
642.783150, 268000.000000, 37960.000000, 193000.000000, 268000.000000
642.803932, 268000.000000, 38060.000000, 193000.000000, 268000.000000
642.824713, 268000.000000, 38160.000000, 193000.000000, 268000.000000
642.845494, 268000.000000, 38260.000000, 193000.000000, 268000.000000
642.866276, 268000.000000, 38360.000000, 193000.000000, 268000.000000
642.887057, 268000.000000, 38460.000000, 193000.000000, 268000.000000
642.905504, 268000.000000, 38560.000000, 193000.000000, 268000.000000
642.905504, 268000.000000, 38560.000000, 193000.000000, 268000.000000
642.907839, 268000.000000, 38560.000000, 193000.000000, 268000.000000
642.928620, 268000.000000, 38660.000000, 193000.000000, 268000.000000
642.949401, 268000.000000, 38760.000000, 193000.000000, 268000.000000
642.970183, 268000.000000, 38860.000000, 193000.000000, 268000.000000
642.990964, 268000.000000, 38960.000000, 193000.000000, 268000.000000
643.011746, 268000.000000, 39060.000000, 193000.000000, 268000.000000
643.032527, 268000.000000, 39160.000000, 193000.000000, 268000.000000
643.053308, 268000.000000, 39260.000000, 193000.000000, 268000.000000
643.074090, 268000.000000, 39360.000000, 193000.000000, 268000.000000
643.094871, 268000.000000, 39460.000000, 193000.000000, 268000.000000
643.115652, 268000.000000, 39560.000000, 193000.000000, 268000.000000
643.136434, 268000.000000, 39660.000000, 193000.000000, 268000.000000
643.157215, 268000.000000, 39760.000000, 193000.000000, 268000.000000
643.177997, 268000.000000, 39860.000000, 193000.000000, 268000.000000
643.198778, 268000.000000, 39960.000000, 193000.000000, 268000.000000
643.219559, 268000.000000, 40060.000000, 193000.000000, 268000.000000
643.240341, 268000.000000, 40160.000000, 193000.000000, 268000.000000
643.261122, 268000.000000, 40260.000000, 193000.000000, 268000.000000
643.281903, 268000.000000, 40360.000000, 193000.000000, 268000.000000
643.302685, 268000.000000, 40460.000000, 193000.000000, 268000.000000
643.323466, 268000.000000, 40560.000000, 193000.000000, 268000.000000
643.344248, 268000.000000, 40660.000000, 193000.000000, 268000.000000
643.365029, 268000.000000, 40760.000000, 193000.000000, 268000.000000
643.385810, 268000.000000, 40860.000000, 193000.000000, 268000.000000
643.406592, 268000.000000, 40960.000000, 193000.000000, 268000.000000
643.427373, 268000.000000, 41060.000000, 193000.000000, 268000.000000
643.448154, 268000.000000, 41160.000000, 193000.000000, 268000.000000
643.468936, 268000.000000, 41260.000000, 193000.000000, 268000.000000
643.489717, 268000.000000, 41360.000000, 193000.000000, 268000.000000
643.510499, 268000.000000, 41460.000000, 193000.000000, 268000.000000
643.531280, 268000.000000, 41560.000000, 193000.000000, 268000.000000
643.552061, 268000.000000, 41660.000000, 193000.000000, 268000.000000
643.572843, 268000.000000, 41760.000000, 193000.000000, 268000.000000
643.593624, 268000.000000, 41860.000000, 193000.000000, 268000.000000
643.614406, 268000.000000, 41960.000000, 193000.000000, 268000.000000
643.635187, 268000.000000, 42060.000000, 193000.000000, 268000.000000
643.655968, 268000.000000, 42160.000000, 193000.000000, 268000.000000
643.676750, 268000.000000, 42260.000000, 193000.000000, 268000.000000
643.697531, 268000.000000, 42360.000000, 193000.000000, 268000.000000
643.718312, 268000.000000, 42460.000000, 193000.000000, 268000.000000
643.739094, 268000.000000, 42560.000000, 193000.000000, 268000.000000
643.759875, 268000.000000, 42660.000000, 193000.000000, 268000.000000
643.780657, 268000.000000, 42760.000000, 193000.000000, 268000.000000
643.801438, 268000.000000, 42860.000000, 193000.000000, 268000.000000
643.822219, 268000.000000, 42960.000000, 193000.000000, 268000.000000
643.843001, 268000.000000, 43060.000000, 193000.000000, 268000.000000
643.863782, 268000.000000, 43160.000000, 193000.000000, 268000.000000
643.884563, 268000.000000, 43260.000000, 193000.000000, 268000.000000
643.905345, 268000.000000, 43360.000000, 193000.000000, 268000.000000
643.926126, 268000.000000, 43460.000000, 193000.000000, 268000.000000
643.946908, 268000.000000, 43560.000000, 193000.000000, 268000.000000
643.967689, 268000.000000, 43660.000000, 193000.000000, 268000.000000
643.988470, 268000.000000, 43760.000000, 193000.000000, 268000.000000
644.009252, 268000.000000, 43860.000000, 193000.000000, 268000.000000
644.030033, 268000.000000, 43960.000000, 193000.000000, 268000.000000
644.050815, 268000.000000, 44060.000000, 193000.000000, 268000.000000
644.071596, 268000.000000, 44160.000000, 193000.000000, 268000.000000
644.092377, 268000.000000, 44260.000000, 193000.000000, 268000.000000
644.113159, 268000.000000, 44360.000000, 193000.000000, 268000.000000
644.133940, 268000.000000, 44460.000000, 193000.000000, 268000.000000
644.154721, 268000.000000, 44560.000000, 193000.000000, 268000.000000
644.175503, 268000.000000, 44660.000000, 193000.000000, 268000.000000
644.196284, 268000.000000, 44760.000000, 193000.000000, 268000.000000
644.217066, 268000.000000, 44860.000000, 193000.000000, 268000.000000
644.237847, 268000.000000, 44960.000000, 193000.000000, 268000.000000
644.258628, 268000.000000, 45060.000000, 193000.000000, 268000.000000
644.279410, 268000.000000, 45160.000000, 193000.000000, 268000.000000
644.300191, 268000.000000, 45260.000000, 193000.000000, 268000.000000
644.320972, 268000.000000, 45360.000000, 193000.000000, 268000.000000
644.341754, 268000.000000, 45460.000000, 193000.000000, 268000.000000
644.362535, 268000.000000, 45560.000000, 193000.000000, 268000.000000
644.383317, 268000.000000, 45660.000000, 193000.000000, 268000.000000
644.404098, 268000.000000, 45760.000000, 193000.000000, 268000.000000
644.424879, 268000.000000, 45860.000000, 193000.000000, 268000.000000
644.445661, 268000.000000, 45960.000000, 193000.000000, 268000.000000
644.466442, 268000.000000, 46060.000000, 193000.000000, 268000.000000
644.487223, 268000.000000, 46160.000000, 193000.000000, 268000.000000
644.508005, 268000.000000, 46260.000000, 193000.000000, 268000.000000
644.528786, 268000.000000, 46360.000000, 193000.000000, 268000.000000
644.549568, 268000.000000, 46460.000000, 193000.000000, 268000.000000
644.570349, 268000.000000, 46560.000000, 193000.000000, 268000.000000
644.591130, 268000.000000, 46660.000000, 193000.000000, 268000.000000
644.611912, 268000.000000, 46760.000000, 193000.000000, 268000.000000
644.632693, 268000.000000, 46860.000000, 193000.000000, 268000.000000
644.653475, 268000.000000, 46960.000000, 193000.000000, 268000.000000
644.674256, 268000.000000, 47060.000000, 193000.000000, 268000.000000
644.695037, 268000.000000, 47160.000000, 193000.000000, 268000.000000
644.715819, 268000.000000, 47260.000000, 193000.000000, 268000.000000
644.736600, 268000.000000, 47360.000000, 193000.000000, 268000.000000
644.757381, 268000.000000, 47460.000000, 193000.000000, 268000.000000
644.778163, 268000.000000, 47560.000000, 193000.000000, 268000.000000
644.798944, 268000.000000, 47660.000000, 193000.000000, 268000.000000
644.819726, 268000.000000, 47760.000000, 193000.000000, 268000.000000
644.840507, 268000.000000, 47860.000000, 193000.000000, 268000.000000
644.861288, 268000.000000, 47960.000000, 193000.000000, 268000.000000
644.882070, 268000.000000, 48060.000000, 193000.000000, 268000.000000
644.902851, 268000.000000, 48160.000000, 193000.000000, 268000.000000
644.923632, 268000.000000, 48260.000000, 193000.000000, 268000.000000
644.944414, 268000.000000, 48360.000000, 193000.000000, 268000.000000
644.965195, 268000.000000, 48460.000000, 193000.000000, 268000.000000
644.985977, 268000.000000, 48560.000000, 193000.000000, 268000.000000
645.006758, 268000.000000, 48660.000000, 193000.000000, 268000.000000
645.027539, 268000.000000, 48760.000000, 193000.000000, 268000.000000
645.048321, 268000.000000, 48860.000000, 193000.000000, 268000.000000
645.069102, 268000.000000, 48960.000000, 193000.000000, 268000.000000
645.089883, 268000.000000, 49060.000000, 193000.000000, 268000.000000
645.110665, 268000.000000, 49160.000000, 193000.000000, 268000.000000
645.131446, 268000.000000, 49260.000000, 193000.000000, 268000.000000
645.152228, 268000.000000, 49360.000000, 193000.000000, 268000.000000
645.173009, 268000.000000, 49460.000000, 193000.000000, 268000.000000
645.193790, 268000.000000, 49560.000000, 193000.000000, 268000.000000
645.214572, 268000.000000, 49660.000000, 193000.000000, 268000.000000
645.235353, 268000.000000, 49760.000000, 193000.000000, 268000.000000
645.256135, 268000.000000, 49860.000000, 193000.000000, 268000.000000
645.276916, 268000.000000, 49960.000000, 193000.000000, 268000.000000
645.297697, 268000.000000, 50060.000000, 193000.000000, 268000.000000
645.318479, 268000.000000, 50160.000000, 193000.000000, 268000.000000
645.339260, 268000.000000, 50260.000000, 193000.000000, 268000.000000
645.360041, 268000.000000, 50360.000000, 193000.000000, 268000.000000
645.380823, 268000.000000, 50460.000000, 193000.000000, 268000.000000
645.401604, 268000.000000, 50560.000000, 193000.000000, 268000.000000
645.422386, 268000.000000, 50660.000000, 193000.000000, 268000.000000
645.443167, 268000.000000, 50760.000000, 193000.000000, 268000.000000
645.463948, 268000.000000, 50860.000000, 193000.000000, 268000.000000
645.484730, 268000.000000, 50960.000000, 193000.000000, 268000.000000
645.505511, 268000.000000, 51060.000000, 193000.000000, 268000.000000
645.526292, 268000.000000, 51160.000000, 193000.000000, 268000.000000
645.547074, 268000.000000, 51260.000000, 193000.000000, 268000.000000
645.567855, 268000.000000, 51360.000000, 193000.000000, 268000.000000
645.588637, 268000.000000, 51460.000000, 193000.000000, 268000.000000
645.609418, 268000.000000, 51560.000000, 193000.000000, 268000.000000
645.630199, 268000.000000, 51660.000000, 193000.000000, 268000.000000
645.650981, 268000.000000, 51760.000000, 193000.000000, 268000.000000
645.671762, 268000.000000, 51860.000000, 193000.000000, 268000.000000
645.692544, 268000.000000, 51960.000000, 193000.000000, 268000.000000
645.713325, 268000.000000, 52060.000000, 193000.000000, 268000.000000
645.734106, 268000.000000, 52160.000000, 193000.000000, 268000.000000
645.754888, 268000.000000, 52260.000000, 193000.000000, 268000.000000
645.775669, 268000.000000, 52360.000000, 193000.000000, 268000.000000
645.796450, 268000.000000, 52460.000000, 193000.000000, 268000.000000
645.817232, 268000.000000, 52560.000000, 193000.000000, 268000.000000
645.838013, 268000.000000, 52660.000000, 193000.000000, 268000.000000
645.858795, 268000.000000, 52760.000000, 193000.000000, 268000.000000
645.879576, 268000.000000, 52860.000000, 193000.000000, 268000.000000
645.900357, 268000.000000, 52960.000000, 193000.000000, 268000.000000
645.921139, 268000.000000, 53060.000000, 193000.000000, 268000.000000
645.941920, 268000.000000, 53160.000000, 193000.000000, 268000.000000
645.962701, 268000.000000, 53260.000000, 193000.000000, 268000.000000
645.983483, 268000.000000, 53360.000000, 193000.000000, 268000.000000
646.004264, 268000.000000, 53460.000000, 193000.000000, 268000.000000
646.025046, 268000.000000, 53560.000000, 193000.000000, 268000.000000
646.045827, 268000.000000, 53660.000000, 193000.000000, 268000.000000
646.066608, 268000.000000, 53760.000000, 193000.000000, 268000.000000
646.087390, 268000.000000, 53860.000000, 193000.000000, 268000.000000
646.108171, 268000.000000, 53960.000000, 193000.000000, 268000.000000
646.128952, 268000.000000, 54060.000000, 193000.000000, 268000.000000
646.149734, 268000.000000, 54160.000000, 193000.000000, 268000.000000
646.170515, 268000.000000, 54260.000000, 193000.000000, 268000.000000
646.191297, 268000.000000, 54360.000000, 193000.000000, 268000.000000
646.212078, 268000.000000, 54460.000000, 193000.000000, 268000.000000
646.232859, 268000.000000, 54560.000000, 193000.000000, 268000.000000
646.253641, 268000.000000, 54660.000000, 193000.000000, 268000.000000
646.274422, 268000.000000, 54760.000000, 193000.000000, 268000.000000
646.295204, 268000.000000, 54860.000000, 193000.000000, 268000.000000
646.315985, 268000.000000, 54960.000000, 193000.000000, 268000.000000
646.336766, 268000.000000, 55060.000000, 193000.000000, 268000.000000
646.357548, 268000.000000, 55160.000000, 193000.000000, 268000.000000
646.357548, 268000.000000, 55160.000000, 193000.000000, 268000.000000
646.572601, 268000.000000, 55060.000000, 193000.000000, 268000.000000
646.593383, 268000.000000, 55160.000000, 193000.000000, 268000.000000
646.593383, 268000.000000, 55160.000000, 193000.000000, 268000.000000
646.808437, 268000.000000, 55060.000000, 193000.000000, 268000.000000
646.829218, 268000.000000, 55160.000000, 193000.000000, 268000.000000
646.829218, 268000.000000, 55160.000000, 193000.000000, 268000.000000
647.044272, 268000.000000, 55060.000000, 193000.000000, 268000.000000
647.065053, 268000.000000, 55160.000000, 193000.000000, 268000.000000
647.065053, 268000.000000, 55160.000000, 193000.000000, 268000.000000
647.280107, 268000.000000, 55060.000000, 193000.000000, 268000.000000
647.300888, 268000.000000, 55160.000000, 193000.000000, 268000.000000
647.300888, 268000.000000, 55160.000000, 193000.000000, 268000.000000
647.515942, 268000.000000, 55060.000000, 193000.000000, 268000.000000
647.536723, 268000.000000, 55160.000000, 193000.000000, 268000.000000
647.536723, 268000.000000, 55160.000000, 193000.000000, 268000.000000
647.751777, 268000.000000, 55060.000000, 193000.000000, 268000.000000
647.772559, 268000.000000, 55160.000000, 193000.000000, 268000.000000
647.772559, 268000.000000, 55160.000000, 193000.000000, 268000.000000
647.905504, 268000.000000, 55160.000000, 193000.000000, 268000.000000
647.905504, 268000.000000, 55160.000000, 193000.000000, 268000.000000
647.987612, 268000.000000, 55060.000000, 193000.000000, 268000.000000
648.008394, 268000.000000, 55160.000000, 193000.000000, 268000.000000
648.008394, 268000.000000, 55160.000000, 193000.000000, 268000.000000
648.223447, 268000.000000, 55060.000000, 193000.000000, 268000.000000
648.244229, 268000.000000, 55160.000000, 193000.000000, 268000.000000
648.244229, 268000.000000, 55160.000000, 193000.000000, 268000.000000
648.459283, 268000.000000, 55060.000000, 193000.000000, 268000.000000
648.480064, 268000.000000, 55160.000000, 193000.000000, 268000.000000
648.480064, 268000.000000, 55160.000000, 193000.000000, 268000.000000
648.695118, 268000.000000, 55060.000000, 193000.000000, 268000.000000
648.715899, 268000.000000, 55160.000000, 193000.000000, 268000.000000
648.715899, 268000.000000, 55160.000000, 193000.000000, 268000.000000
648.930953, 268000.000000, 55060.000000, 193000.000000, 268000.000000
648.951734, 268000.000000, 55160.000000, 193000.000000, 268000.000000
648.951734, 268000.000000, 55160.000000, 193000.000000, 268000.000000
649.166788, 268000.000000, 55060.000000, 193000.000000, 268000.000000
649.187569, 268000.000000, 55160.000000, 193000.000000, 268000.000000
649.187569, 268000.000000, 55160.000000, 193000.000000, 268000.000000
649.402623, 268000.000000, 55060.000000, 193000.000000, 268000.000000
649.423405, 268000.000000, 55160.000000, 193000.000000, 268000.000000
649.423405, 268000.000000, 55160.000000, 193000.000000, 268000.000000
649.638458, 268000.000000, 55060.000000, 193000.000000, 268000.000000
649.659240, 268000.000000, 55160.000000, 193000.000000, 268000.000000
649.659240, 268000.000000, 55160.000000, 193000.000000, 268000.000000
649.874293, 268000.000000, 55060.000000, 193000.000000, 268000.000000
649.895075, 268000.000000, 55160.000000, 193000.000000, 268000.000000
649.895075, 268000.000000, 55160.000000, 193000.000000, 268000.000000
650.110129, 268000.000000, 55060.000000, 193000.000000, 268000.000000
650.130910, 268000.000000, 55160.000000, 193000.000000, 268000.000000
650.130910, 268000.000000, 55160.000000, 193000.000000, 268000.000000
650.345964, 268000.000000, 55060.000000, 193000.000000, 268000.000000
650.366745, 268000.000000, 55160.000000, 193000.000000, 268000.000000
650.366745, 268000.000000, 55160.000000, 193000.000000, 268000.000000
650.581799, 268000.000000, 55060.000000, 193000.000000, 268000.000000
650.602580, 268000.000000, 55160.000000, 193000.000000, 268000.000000
650.602580, 268000.000000, 55160.000000, 193000.000000, 268000.000000
650.817634, 268000.000000, 55060.000000, 193000.000000, 268000.000000
650.838415, 268000.000000, 55160.000000, 193000.000000, 268000.000000
650.838415, 268000.000000, 55160.000000, 193000.000000, 268000.000000
651.053469, 268000.000000, 55060.000000, 193000.000000, 268000.000000
651.074251, 268000.000000, 55160.000000, 193000.000000, 268000.000000
651.074251, 268000.000000, 55160.000000, 193000.000000, 268000.000000
651.289304, 268000.000000, 55060.000000, 193000.000000, 268000.000000
651.310086, 268000.000000, 55160.000000, 193000.000000, 268000.000000
651.310086, 268000.000000, 55160.000000, 193000.000000, 268000.000000
651.525139, 268000.000000, 55060.000000, 193000.000000, 268000.000000
651.545921, 268000.000000, 55160.000000, 193000.000000, 268000.000000
651.545921, 268000.000000, 55160.000000, 193000.000000, 268000.000000
651.760975, 268000.000000, 55060.000000, 193000.000000, 268000.000000
651.781756, 268000.000000, 55160.000000, 193000.000000, 268000.000000
651.781756, 268000.000000, 55160.000000, 193000.000000, 268000.000000
651.996810, 268000.000000, 55060.000000, 193000.000000, 268000.000000
652.017591, 268000.000000, 55160.000000, 193000.000000, 268000.000000
652.017591, 268000.000000, 55160.000000, 193000.000000, 268000.000000
652.232645, 268000.000000, 55060.000000, 193000.000000, 268000.000000
652.253426, 268000.000000, 55160.000000, 193000.000000, 268000.000000
652.253426, 268000.000000, 55160.000000, 193000.000000, 268000.000000
652.468480, 268000.000000, 55060.000000, 193000.000000, 268000.000000
652.489261, 268000.000000, 55160.000000, 193000.000000, 268000.000000
652.489261, 268000.000000, 55160.000000, 193000.000000, 268000.000000
652.704315, 268000.000000, 55060.000000, 193000.000000, 268000.000000
652.725097, 268000.000000, 55160.000000, 193000.000000, 268000.000000
652.725097, 268000.000000, 55160.000000, 193000.000000, 268000.000000
652.905504, 268000.000000, 55160.000000, 193000.000000, 268000.000000
652.905504, 268000.000000, 55160.000000, 193000.000000, 268000.000000
652.940150, 268000.000000, 55060.000000, 193000.000000, 268000.000000
652.960932, 268000.000000, 55160.000000, 193000.000000, 268000.000000
652.960932, 268000.000000, 55160.000000, 193000.000000, 268000.000000
653.175985, 268000.000000, 55060.000000, 193000.000000, 268000.000000
653.196767, 268000.000000, 55160.000000, 193000.000000, 268000.000000
653.196767, 268000.000000, 55160.000000, 193000.000000, 268000.000000
653.411821, 268000.000000, 55060.000000, 193000.000000, 268000.000000
653.432602, 268000.000000, 55160.000000, 193000.000000, 268000.000000
653.432602, 268000.000000, 55160.000000, 193000.000000, 268000.000000
653.647656, 268000.000000, 55060.000000, 193000.000000, 268000.000000
653.668437, 268000.000000, 55160.000000, 193000.000000, 268000.000000
653.668437, 268000.000000, 55160.000000, 193000.000000, 268000.000000
653.883491, 268000.000000, 55060.000000, 193000.000000, 268000.000000
653.904272, 268000.000000, 55160.000000, 193000.000000, 268000.000000
653.904272, 268000.000000, 55160.000000, 193000.000000, 268000.000000
654.119326, 268000.000000, 55060.000000, 193000.000000, 268000.000000
654.140107, 268000.000000, 55160.000000, 193000.000000, 268000.000000
654.140107, 268000.000000, 55160.000000, 193000.000000, 268000.000000
654.355161, 268000.000000, 55060.000000, 193000.000000, 268000.000000
654.375943, 268000.000000, 55160.000000, 193000.000000, 268000.000000
654.375943, 268000.000000, 55160.000000, 193000.000000, 268000.000000
654.590996, 268000.000000, 55060.000000, 193000.000000, 268000.000000
654.611778, 268000.000000, 55160.000000, 193000.000000, 268000.000000
654.611778, 268000.000000, 55160.000000, 193000.000000, 268000.000000
654.826831, 268000.000000, 55060.000000, 193000.000000, 268000.000000
654.847613, 268000.000000, 55160.000000, 193000.000000, 268000.000000
654.847613, 268000.000000, 55160.000000, 193000.000000, 268000.000000
655.062667, 268000.000000, 55060.000000, 193000.000000, 268000.000000
655.083448, 268000.000000, 55160.000000, 193000.000000, 268000.000000
655.083448, 268000.000000, 55160.000000, 193000.000000, 268000.000000
655.298502, 268000.000000, 55060.000000, 193000.000000, 268000.000000
655.319283, 268000.000000, 55160.000000, 193000.000000, 268000.000000
655.319283, 268000.000000, 55160.000000, 193000.000000, 268000.000000
655.534337, 268000.000000, 55060.000000, 193000.000000, 268000.000000
655.555118, 268000.000000, 55160.000000, 193000.000000, 268000.000000
655.555118, 268000.000000, 55160.000000, 193000.000000, 268000.000000
655.770172, 268000.000000, 55060.000000, 193000.000000, 268000.000000
655.790953, 268000.000000, 55160.000000, 193000.000000, 268000.000000
655.790953, 268000.000000, 55160.000000, 193000.000000, 268000.000000
656.006007, 268000.000000, 55060.000000, 193000.000000, 268000.000000
656.026789, 268000.000000, 55160.000000, 193000.000000, 268000.000000
656.026789, 268000.000000, 55160.000000, 193000.000000, 268000.000000
656.241842, 268000.000000, 55060.000000, 193000.000000, 268000.000000
656.262624, 268000.000000, 55160.000000, 193000.000000, 268000.000000
656.262624, 268000.000000, 55160.000000, 193000.000000, 268000.000000
656.477677, 268000.000000, 55060.000000, 193000.000000, 268000.000000
656.498459, 268000.000000, 55160.000000, 193000.000000, 268000.000000
656.498459, 268000.000000, 55160.000000, 193000.000000, 268000.000000
656.713513, 268000.000000, 55060.000000, 193000.000000, 268000.000000
656.734294, 268000.000000, 55160.000000, 193000.000000, 268000.000000
656.734294, 268000.000000, 55160.000000, 193000.000000, 268000.000000
656.949348, 268000.000000, 55060.000000, 193000.000000, 268000.000000
656.970129, 268000.000000, 55160.000000, 193000.000000, 268000.000000
656.970129, 268000.000000, 55160.000000, 193000.000000, 268000.000000
657.185183, 268000.000000, 55060.000000, 193000.000000, 268000.000000
657.205964, 268000.000000, 55160.000000, 193000.000000, 268000.000000
657.205964, 268000.000000, 55160.000000, 193000.000000, 268000.000000
657.421018, 268000.000000, 55060.000000, 193000.000000, 268000.000000
657.441799, 268000.000000, 55160.000000, 193000.000000, 268000.000000
657.441799, 268000.000000, 55160.000000, 193000.000000, 268000.000000
657.656853, 268000.000000, 55060.000000, 193000.000000, 268000.000000
657.677635, 268000.000000, 55160.000000, 193000.000000, 268000.000000
657.677635, 268000.000000, 55160.000000, 193000.000000, 268000.000000
657.892688, 268000.000000, 55060.000000, 193000.000000, 268000.000000
657.905504, 268000.000000, 55160.000000, 193000.000000, 268000.000000
657.905504, 268000.000000, 55160.000000, 193000.000000, 268000.000000
657.913470, 268000.000000, 55160.000000, 193000.000000, 268000.000000
657.913470, 268000.000000, 55160.000000, 193000.000000, 268000.000000
658.128523, 268000.000000, 55060.000000, 193000.000000, 268000.000000
658.149305, 268000.000000, 55160.000000, 193000.000000, 268000.000000
658.149305, 268000.000000, 55160.000000, 193000.000000, 268000.000000
658.364359, 268000.000000, 55060.000000, 193000.000000, 268000.000000
658.385140, 268000.000000, 55160.000000, 193000.000000, 268000.000000
658.385140, 268000.000000, 55160.000000, 193000.000000, 268000.000000
658.600194, 268000.000000, 55060.000000, 193000.000000, 268000.000000
658.620975, 268000.000000, 55160.000000, 193000.000000, 268000.000000
658.620975, 268000.000000, 55160.000000, 193000.000000, 268000.000000
658.836029, 268000.000000, 55060.000000, 193000.000000, 268000.000000
658.856810, 268000.000000, 55160.000000, 193000.000000, 268000.000000
658.856810, 268000.000000, 55160.000000, 193000.000000, 268000.000000
659.071864, 268000.000000, 55060.000000, 193000.000000, 268000.000000
659.092645, 268000.000000, 55160.000000, 193000.000000, 268000.000000
659.092645, 268000.000000, 55160.000000, 193000.000000, 268000.000000
659.307699, 268000.000000, 55060.000000, 193000.000000, 268000.000000
659.328481, 268000.000000, 55160.000000, 193000.000000, 268000.000000
659.328481, 268000.000000, 55160.000000, 193000.000000, 268000.000000
659.543534, 268000.000000, 55060.000000, 193000.000000, 268000.000000
659.564316, 268000.000000, 55160.000000, 193000.000000, 268000.000000
659.564316, 268000.000000, 55160.000000, 193000.000000, 268000.000000
659.779369, 268000.000000, 55060.000000, 193000.000000, 268000.000000
659.800151, 268000.000000, 55160.000000, 193000.000000, 268000.000000
659.800151, 268000.000000, 55160.000000, 193000.000000, 268000.000000
660.015205, 268000.000000, 55060.000000, 193000.000000, 268000.000000
660.035986, 268000.000000, 55160.000000, 193000.000000, 268000.000000
660.035986, 268000.000000, 55160.000000, 193000.000000, 268000.000000
660.251040, 268000.000000, 55060.000000, 193000.000000, 268000.000000
660.271821, 268000.000000, 55160.000000, 193000.000000, 268000.000000
660.271821, 268000.000000, 55160.000000, 193000.000000, 268000.000000
660.486875, 268000.000000, 55060.000000, 193000.000000, 268000.000000
660.507656, 268000.000000, 55160.000000, 193000.000000, 268000.000000
660.507656, 268000.000000, 55160.000000, 193000.000000, 268000.000000
660.722710, 268000.000000, 55060.000000, 193000.000000, 268000.000000
660.743491, 268000.000000, 55160.000000, 193000.000000, 268000.000000
660.743491, 268000.000000, 55160.000000, 193000.000000, 268000.000000
660.958545, 268000.000000, 55060.000000, 193000.000000, 268000.000000
660.979327, 268000.000000, 55160.000000, 193000.000000, 268000.000000
660.979327, 268000.000000, 55160.000000, 193000.000000, 268000.000000
661.194380, 268000.000000, 55060.000000, 193000.000000, 268000.000000
661.215162, 268000.000000, 55160.000000, 193000.000000, 268000.000000
661.215162, 268000.000000, 55160.000000, 193000.000000, 268000.000000
661.430215, 268000.000000, 55060.000000, 193000.000000, 268000.000000
661.450997, 268000.000000, 55160.000000, 193000.000000, 268000.000000
661.450997, 268000.000000, 55160.000000, 193000.000000, 268000.000000
661.666051, 268000.000000, 55060.000000, 193000.000000, 268000.000000
661.686832, 268000.000000, 55160.000000, 193000.000000, 268000.000000
661.686832, 268000.000000, 55160.000000, 193000.000000, 268000.000000
661.901886, 268000.000000, 55060.000000, 193000.000000, 268000.000000
661.922667, 268000.000000, 55160.000000, 193000.000000, 268000.000000
661.922667, 268000.000000, 55160.000000, 193000.000000, 268000.000000
662.137721, 268000.000000, 55060.000000, 193000.000000, 268000.000000
662.158502, 268000.000000, 55160.000000, 193000.000000, 268000.000000
662.158502, 268000.000000, 55160.000000, 193000.000000, 268000.000000
662.373556, 268000.000000, 55060.000000, 193000.000000, 268000.000000
662.394337, 268000.000000, 55160.000000, 193000.000000, 268000.000000
662.394337, 268000.000000, 55160.000000, 193000.000000, 268000.000000
662.609391, 268000.000000, 55060.000000, 193000.000000, 268000.000000
662.630173, 268000.000000, 55160.000000, 193000.000000, 268000.000000
662.630173, 268000.000000, 55160.000000, 193000.000000, 268000.000000
662.845226, 268000.000000, 55060.000000, 193000.000000, 268000.000000
662.866008, 268000.000000, 55160.000000, 193000.000000, 268000.000000
662.866008, 268000.000000, 55160.000000, 193000.000000, 268000.000000
662.905504, 268000.000000, 55160.000000, 193000.000000, 268000.000000
662.905504, 268000.000000, 55160.000000, 193000.000000, 268000.000000
663.081061, 268000.000000, 55060.000000, 193000.000000, 268000.000000
663.101843, 268000.000000, 55160.000000, 193000.000000, 268000.000000
663.101843, 268000.000000, 55160.000000, 193000.000000, 268000.000000
663.316897, 268000.000000, 55060.000000, 193000.000000, 268000.000000
663.337678, 268000.000000, 55160.000000, 193000.000000, 268000.000000
663.337678, 268000.000000, 55160.000000, 193000.000000, 268000.000000
663.552732, 268000.000000, 55060.000000, 193000.000000, 268000.000000
663.573513, 268000.000000, 55160.000000, 193000.000000, 268000.000000
663.573513, 268000.000000, 55160.000000, 193000.000000, 268000.000000
663.788567, 268000.000000, 55060.000000, 193000.000000, 268000.000000
663.809348, 268000.000000, 55160.000000, 193000.000000, 268000.000000
663.809348, 268000.000000, 55160.000000, 193000.000000, 268000.000000
664.024402, 268000.000000, 55060.000000, 193000.000000, 268000.000000
664.045183, 268000.000000, 55160.000000, 193000.000000, 268000.000000
664.045183, 268000.000000, 55160.000000, 193000.000000, 268000.000000
664.260237, 268000.000000, 55060.000000, 193000.000000, 268000.000000
664.281019, 268000.000000, 55160.000000, 193000.000000, 268000.000000
664.281019, 268000.000000, 55160.000000, 193000.000000, 268000.000000
664.496072, 268000.000000, 55060.000000, 193000.000000, 268000.000000
664.516854, 268000.000000, 55160.000000, 193000.000000, 268000.000000
664.516854, 268000.000000, 55160.000000, 193000.000000, 268000.000000
664.731907, 268000.000000, 55060.000000, 193000.000000, 268000.000000
664.752689, 268000.000000, 55160.000000, 193000.000000, 268000.000000
664.752689, 268000.000000, 55160.000000, 193000.000000, 268000.000000
664.967743, 268000.000000, 55060.000000, 193000.000000, 268000.000000
664.988524, 268000.000000, 55160.000000, 193000.000000, 268000.000000
664.988524, 268000.000000, 55160.000000, 193000.000000, 268000.000000
665.203578, 268000.000000, 55060.000000, 193000.000000, 268000.000000
665.224359, 268000.000000, 55160.000000, 193000.000000, 268000.000000
665.224359, 268000.000000, 55160.000000, 193000.000000, 268000.000000
665.439413, 268000.000000, 55060.000000, 193000.000000, 268000.000000
665.460194, 268000.000000, 55160.000000, 193000.000000, 268000.000000
665.460194, 268000.000000, 55160.000000, 193000.000000, 268000.000000
665.675248, 268000.000000, 55060.000000, 193000.000000, 268000.000000
665.696029, 268000.000000, 55160.000000, 193000.000000, 268000.000000
665.696029, 268000.000000, 55160.000000, 193000.000000, 268000.000000
665.911083, 268000.000000, 55060.000000, 193000.000000, 268000.000000
665.931865, 268000.000000, 55160.000000, 193000.000000, 268000.000000
665.931865, 268000.000000, 55160.000000, 193000.000000, 268000.000000
666.146918, 268000.000000, 55060.000000, 193000.000000, 268000.000000
666.167700, 268000.000000, 55160.000000, 193000.000000, 268000.000000
666.167700, 268000.000000, 55160.000000, 193000.000000, 268000.000000
666.382753, 268000.000000, 55060.000000, 193000.000000, 268000.000000
666.403535, 268000.000000, 55160.000000, 193000.000000, 268000.000000
666.403535, 268000.000000, 55160.000000, 193000.000000, 268000.000000
666.618589, 268000.000000, 55060.000000, 193000.000000, 268000.000000
666.639370, 268000.000000, 55160.000000, 193000.000000, 268000.000000
666.639370, 268000.000000, 55160.000000, 193000.000000, 268000.000000
666.854424, 268000.000000, 55060.000000, 193000.000000, 268000.000000
666.875205, 268000.000000, 55160.000000, 193000.000000, 268000.000000
666.875205, 268000.000000, 55160.000000, 193000.000000, 268000.000000
667.090259, 268000.000000, 55060.000000, 193000.000000, 268000.000000
667.111040, 268000.000000, 55160.000000, 193000.000000, 268000.000000
667.111040, 268000.000000, 55160.000000, 193000.000000, 268000.000000
667.326094, 268000.000000, 55060.000000, 193000.000000, 268000.000000
667.346875, 268000.000000, 55160.000000, 193000.000000, 268000.000000
667.346875, 268000.000000, 55160.000000, 193000.000000, 268000.000000
667.561929, 268000.000000, 55060.000000, 193000.000000, 268000.000000
667.582711, 268000.000000, 55160.000000, 193000.000000, 268000.000000
667.582711, 268000.000000, 55160.000000, 193000.000000, 268000.000000
667.797764, 268000.000000, 55060.000000, 193000.000000, 268000.000000
667.818546, 268000.000000, 55160.000000, 193000.000000, 268000.000000
667.818546, 268000.000000, 55160.000000, 193000.000000, 268000.000000
667.905504, 268000.000000, 55160.000000, 193000.000000, 268000.000000
668.161695, 268000.000000, 55060.000000, 193000.000000, 268000.000000
668.182476, 268000.000000, 55160.000000, 193000.000000, 268000.000000
668.182476, 268000.000000, 55160.000000, 193000.000000, 268000.000000
668.612583, 268000.000000, 54960.000000, 193000.000000, 268000.000000
668.633365, 268000.000000, 55060.000000, 193000.000000, 268000.000000
668.654146, 268000.000000, 55160.000000, 193000.000000, 268000.000000
668.654146, 268000.000000, 55160.000000, 193000.000000, 268000.000000
669.084254, 268000.000000, 54960.000000, 193000.000000, 268000.000000
669.105035, 268000.000000, 55060.000000, 193000.000000, 268000.000000
669.125817, 268000.000000, 55060.000000, 193000.000000, 268000.000000
669.146598, 268000.000000, 55160.000000, 193000.000000, 268000.000000
669.146598, 268000.000000, 55160.000000, 193000.000000, 268000.000000
669.576705, 268000.000000, 54960.000000, 193000.000000, 268000.000000
669.597487, 268000.000000, 55060.000000, 193000.000000, 268000.000000
669.618268, 268000.000000, 55160.000000, 193000.000000, 268000.000000
669.618268, 268000.000000, 55160.000000, 193000.000000, 268000.000000
670.048376, 268000.000000, 54960.000000, 193000.000000, 268000.000000
670.069157, 268000.000000, 55060.000000, 193000.000000, 268000.000000
670.089938, 268000.000000, 55160.000000, 193000.000000, 268000.000000
670.089938, 268000.000000, 55160.000000, 193000.000000, 268000.000000
670.520046, 268000.000000, 54960.000000, 193000.000000, 268000.000000
670.540827, 268000.000000, 55060.000000, 193000.000000, 268000.000000
670.561609, 268000.000000, 55160.000000, 193000.000000, 268000.000000
670.561609, 268000.000000, 55160.000000, 193000.000000, 268000.000000
670.991716, 268000.000000, 54960.000000, 193000.000000, 268000.000000
671.012498, 268000.000000, 55060.000000, 193000.000000, 268000.000000
671.033279, 268000.000000, 55160.000000, 193000.000000, 268000.000000
671.033279, 268000.000000, 55160.000000, 193000.000000, 268000.000000
671.463387, 268000.000000, 54960.000000, 193000.000000, 268000.000000
671.484168, 268000.000000, 54960.000000, 193000.000000, 268000.000000
671.504949, 268000.000000, 55060.000000, 193000.000000, 268000.000000
671.525731, 268000.000000, 55160.000000, 193000.000000, 268000.000000
671.525731, 268000.000000, 55160.000000, 193000.000000, 268000.000000
671.955838, 268000.000000, 54960.000000, 193000.000000, 268000.000000
671.976620, 268000.000000, 55060.000000, 193000.000000, 268000.000000
671.997401, 268000.000000, 55160.000000, 193000.000000, 268000.000000
671.997401, 268000.000000, 55160.000000, 193000.000000, 268000.000000
672.427509, 268000.000000, 54960.000000, 193000.000000, 268000.000000
672.448290, 268000.000000, 55060.000000, 193000.000000, 268000.000000
672.469071, 268000.000000, 55160.000000, 193000.000000, 268000.000000
672.469071, 268000.000000, 55160.000000, 193000.000000, 268000.000000
672.899179, 268000.000000, 54960.000000, 193000.000000, 268000.000000
672.919960, 268000.000000, 55060.000000, 193000.000000, 268000.000000
672.940742, 268000.000000, 55160.000000, 193000.000000, 268000.000000
672.940742, 268000.000000, 55160.000000, 193000.000000, 268000.000000
673.370849, 268000.000000, 54960.000000, 193000.000000, 268000.000000
673.391630, 268000.000000, 55060.000000, 193000.000000, 268000.000000
673.412412, 268000.000000, 55060.000000, 193000.000000, 268000.000000
673.433193, 268000.000000, 55160.000000, 193000.000000, 268000.000000
673.433193, 268000.000000, 55160.000000, 193000.000000, 268000.000000
673.863301, 268000.000000, 54960.000000, 193000.000000, 268000.000000
673.884082, 268000.000000, 55060.000000, 193000.000000, 268000.000000
673.904864, 268000.000000, 55160.000000, 193000.000000, 268000.000000
673.904864, 268000.000000, 55160.000000, 193000.000000, 268000.000000
674.334971, 268000.000000, 54960.000000, 193000.000000, 268000.000000
674.355752, 268000.000000, 55060.000000, 193000.000000, 268000.000000
674.376534, 268000.000000, 55160.000000, 193000.000000, 268000.000000
674.376534, 268000.000000, 55160.000000, 193000.000000, 268000.000000
674.806641, 268000.000000, 54960.000000, 193000.000000, 268000.000000
674.827423, 268000.000000, 55060.000000, 193000.000000, 268000.000000
674.848204, 268000.000000, 55160.000000, 193000.000000, 268000.000000
674.848204, 268000.000000, 55160.000000, 193000.000000, 268000.000000
675.278312, 268000.000000, 54960.000000, 193000.000000, 268000.000000
675.299093, 268000.000000, 55060.000000, 193000.000000, 268000.000000
675.319874, 268000.000000, 55160.000000, 193000.000000, 268000.000000
675.319874, 268000.000000, 55160.000000, 193000.000000, 268000.000000
675.749982, 268000.000000, 54960.000000, 193000.000000, 268000.000000
675.770763, 268000.000000, 55060.000000, 193000.000000, 268000.000000
675.791545, 268000.000000, 55060.000000, 193000.000000, 268000.000000
675.812326, 268000.000000, 55160.000000, 193000.000000, 268000.000000
675.812326, 268000.000000, 55160.000000, 193000.000000, 268000.000000
676.242434, 268000.000000, 54960.000000, 193000.000000, 268000.000000
676.263215, 268000.000000, 55060.000000, 193000.000000, 268000.000000
676.283996, 268000.000000, 55160.000000, 193000.000000, 268000.000000
676.283996, 268000.000000, 55160.000000, 193000.000000, 268000.000000
676.714104, 268000.000000, 54960.000000, 193000.000000, 268000.000000
676.734885, 268000.000000, 55060.000000, 193000.000000, 268000.000000
676.755667, 268000.000000, 55160.000000, 193000.000000, 268000.000000
676.755667, 268000.000000, 55160.000000, 193000.000000, 268000.000000
677.185774, 268000.000000, 54960.000000, 193000.000000, 268000.000000
677.206556, 268000.000000, 55060.000000, 193000.000000, 268000.000000
677.227337, 268000.000000, 55160.000000, 193000.000000, 268000.000000
677.227337, 268000.000000, 55160.000000, 193000.000000, 268000.000000
677.657444, 268000.000000, 54960.000000, 193000.000000, 268000.000000
677.678226, 268000.000000, 55060.000000, 193000.000000, 268000.000000
677.699007, 268000.000000, 55160.000000, 193000.000000, 268000.000000
677.699007, 268000.000000, 55160.000000, 193000.000000, 268000.000000
678.129115, 268000.000000, 54960.000000, 193000.000000, 268000.000000
678.149896, 268000.000000, 54960.000000, 193000.000000, 268000.000000
678.170677, 268000.000000, 55060.000000, 193000.000000, 268000.000000
678.191459, 268000.000000, 55160.000000, 193000.000000, 268000.000000
678.191459, 268000.000000, 55160.000000, 193000.000000, 268000.000000
678.621566, 268000.000000, 54960.000000, 193000.000000, 268000.000000
678.642348, 268000.000000, 55060.000000, 193000.000000, 268000.000000
678.663129, 268000.000000, 55160.000000, 193000.000000, 268000.000000
678.663129, 268000.000000, 55160.000000, 193000.000000, 268000.000000
679.093237, 268000.000000, 54960.000000, 193000.000000, 268000.000000
679.114018, 268000.000000, 55060.000000, 193000.000000, 268000.000000
679.134799, 268000.000000, 55160.000000, 193000.000000, 268000.000000
679.134799, 268000.000000, 55160.000000, 193000.000000, 268000.000000
679.564907, 268000.000000, 54960.000000, 193000.000000, 268000.000000
679.585688, 268000.000000, 55060.000000, 193000.000000, 268000.000000
679.606470, 268000.000000, 55160.000000, 193000.000000, 268000.000000
679.606470, 268000.000000, 55160.000000, 193000.000000, 268000.000000
680.036577, 268000.000000, 54960.000000, 193000.000000, 268000.000000
680.057359, 268000.000000, 55060.000000, 193000.000000, 268000.000000
680.078140, 268000.000000, 55060.000000, 193000.000000, 268000.000000
680.098921, 268000.000000, 55160.000000, 193000.000000, 268000.000000
680.098921, 268000.000000, 55160.000000, 193000.000000, 268000.000000
680.529029, 268000.000000, 54960.000000, 193000.000000, 268000.000000
680.549810, 268000.000000, 55060.000000, 193000.000000, 268000.000000
680.570592, 268000.000000, 55160.000000, 193000.000000, 268000.000000
680.570592, 268000.000000, 55160.000000, 193000.000000, 268000.000000
681.000699, 268000.000000, 54960.000000, 193000.000000, 268000.000000
681.021481, 268000.000000, 55060.000000, 193000.000000, 268000.000000
681.042262, 268000.000000, 55160.000000, 193000.000000, 268000.000000
681.042262, 268000.000000, 55160.000000, 193000.000000, 268000.000000
681.472369, 268000.000000, 54960.000000, 193000.000000, 268000.000000
681.493151, 268000.000000, 55060.000000, 193000.000000, 268000.000000
681.513932, 268000.000000, 55160.000000, 193000.000000, 268000.000000
681.513932, 268000.000000, 55160.000000, 193000.000000, 268000.000000
681.944040, 268000.000000, 54960.000000, 193000.000000, 268000.000000
681.964821, 268000.000000, 55060.000000, 193000.000000, 268000.000000
681.985603, 268000.000000, 55160.000000, 193000.000000, 268000.000000
681.985603, 268000.000000, 55160.000000, 193000.000000, 268000.000000
682.415710, 268000.000000, 54960.000000, 193000.000000, 268000.000000
682.436491, 268000.000000, 55060.000000, 193000.000000, 268000.000000
682.457273, 268000.000000, 55060.000000, 193000.000000, 268000.000000
682.478054, 268000.000000, 55160.000000, 193000.000000, 268000.000000
682.478054, 268000.000000, 55160.000000, 193000.000000, 268000.000000
682.908162, 268000.000000, 54960.000000, 193000.000000, 268000.000000
682.928943, 268000.000000, 55060.000000, 193000.000000, 268000.000000
682.949724, 268000.000000, 55160.000000, 193000.000000, 268000.000000
682.949724, 268000.000000, 55160.000000, 193000.000000, 268000.000000
683.379832, 268000.000000, 54960.000000, 193000.000000, 268000.000000
683.400613, 268000.000000, 55060.000000, 193000.000000, 268000.000000
683.421395, 268000.000000, 55160.000000, 193000.000000, 268000.000000
683.421395, 268000.000000, 55160.000000, 193000.000000, 268000.000000
683.851502, 268000.000000, 54960.000000, 193000.000000, 268000.000000
683.872284, 268000.000000, 55060.000000, 193000.000000, 268000.000000
683.893065, 268000.000000, 55160.000000, 193000.000000, 268000.000000
683.893065, 268000.000000, 55160.000000, 193000.000000, 268000.000000
684.323173, 268000.000000, 54960.000000, 193000.000000, 268000.000000
684.343954, 268000.000000, 55060.000000, 193000.000000, 268000.000000
684.364735, 268000.000000, 55160.000000, 193000.000000, 268000.000000
684.364735, 268000.000000, 55160.000000, 193000.000000, 268000.000000
684.794843, 268000.000000, 54960.000000, 193000.000000, 268000.000000
684.815624, 268000.000000, 54960.000000, 193000.000000, 268000.000000
684.836406, 268000.000000, 55060.000000, 193000.000000, 268000.000000
684.857187, 268000.000000, 55160.000000, 193000.000000, 268000.000000
684.857187, 268000.000000, 55160.000000, 193000.000000, 268000.000000
685.287295, 268000.000000, 54960.000000, 193000.000000, 268000.000000
685.308076, 268000.000000, 55060.000000, 193000.000000, 268000.000000
685.328857, 268000.000000, 55160.000000, 193000.000000, 268000.000000
685.328857, 268000.000000, 55160.000000, 193000.000000, 268000.000000
685.758965, 268000.000000, 54960.000000, 193000.000000, 268000.000000
685.779746, 268000.000000, 55060.000000, 193000.000000, 268000.000000
685.800528, 268000.000000, 55160.000000, 193000.000000, 268000.000000
685.800528, 268000.000000, 55160.000000, 193000.000000, 268000.000000
686.230635, 268000.000000, 54960.000000, 193000.000000, 268000.000000
686.251416, 268000.000000, 55060.000000, 193000.000000, 268000.000000
686.272198, 268000.000000, 55160.000000, 193000.000000, 268000.000000
686.272198, 268000.000000, 55160.000000, 193000.000000, 268000.000000
686.702305, 268000.000000, 54960.000000, 193000.000000, 268000.000000
686.723087, 268000.000000, 55060.000000, 193000.000000, 268000.000000
686.743868, 268000.000000, 55060.000000, 193000.000000, 268000.000000
686.764650, 268000.000000, 55160.000000, 193000.000000, 268000.000000
686.764650, 268000.000000, 55160.000000, 193000.000000, 268000.000000
687.194757, 268000.000000, 54960.000000, 193000.000000, 268000.000000
687.215538, 268000.000000, 55060.000000, 193000.000000, 268000.000000
687.236320, 268000.000000, 55160.000000, 193000.000000, 268000.000000
687.236320, 268000.000000, 55160.000000, 193000.000000, 268000.000000
687.666427, 268000.000000, 54960.000000, 193000.000000, 268000.000000
687.687209, 268000.000000, 55060.000000, 193000.000000, 268000.000000
687.707990, 268000.000000, 55160.000000, 193000.000000, 268000.000000
687.707990, 268000.000000, 55160.000000, 193000.000000, 268000.000000
688.138098, 268000.000000, 54960.000000, 193000.000000, 268000.000000
688.158879, 268000.000000, 55060.000000, 193000.000000, 268000.000000
688.179660, 268000.000000, 55160.000000, 193000.000000, 268000.000000
688.179660, 268000.000000, 55160.000000, 193000.000000, 268000.000000
688.609768, 268000.000000, 54960.000000, 193000.000000, 268000.000000
688.630549, 268000.000000, 55060.000000, 193000.000000, 268000.000000
688.651331, 268000.000000, 55160.000000, 193000.000000, 268000.000000
688.651331, 268000.000000, 55160.000000, 193000.000000, 268000.000000
689.081438, 268000.000000, 54960.000000, 193000.000000, 268000.000000
689.102220, 268000.000000, 55060.000000, 193000.000000, 268000.000000
689.123001, 268000.000000, 55060.000000, 193000.000000, 268000.000000
689.143782, 268000.000000, 55160.000000, 193000.000000, 268000.000000
689.143782, 268000.000000, 55160.000000, 193000.000000, 268000.000000
689.573890, 268000.000000, 54960.000000, 193000.000000, 268000.000000
689.594671, 268000.000000, 55060.000000, 193000.000000, 268000.000000
689.615453, 268000.000000, 55160.000000, 193000.000000, 268000.000000
689.615453, 268000.000000, 55160.000000, 193000.000000, 268000.000000
690.045560, 268000.000000, 54960.000000, 193000.000000, 268000.000000
690.066342, 268000.000000, 55060.000000, 193000.000000, 268000.000000
690.087123, 268000.000000, 55160.000000, 193000.000000, 268000.000000
690.087123, 268000.000000, 55160.000000, 193000.000000, 268000.000000
690.517230, 268000.000000, 54960.000000, 193000.000000, 268000.000000
690.538012, 268000.000000, 55060.000000, 193000.000000, 268000.000000
690.558793, 268000.000000, 55160.000000, 193000.000000, 268000.000000
690.558793, 268000.000000, 55160.000000, 193000.000000, 268000.000000
690.988901, 268000.000000, 54960.000000, 193000.000000, 268000.000000
691.009682, 268000.000000, 55060.000000, 193000.000000, 268000.000000
691.030463, 268000.000000, 55160.000000, 193000.000000, 268000.000000
691.030463, 268000.000000, 55160.000000, 193000.000000, 268000.000000
691.460571, 268000.000000, 54960.000000, 193000.000000, 268000.000000
691.481352, 268000.000000, 54960.000000, 193000.000000, 268000.000000
691.502134, 268000.000000, 55060.000000, 193000.000000, 268000.000000
691.522915, 268000.000000, 55160.000000, 193000.000000, 268000.000000


==> result/single/wrench/pagecache/75gb_sim_time.csv <==
type, start, end
read, 0.000000, 161.290323
write, 271.290323, 327.666720
read, 327.666720, 343.252755
write, 453.252755, 509.362535
read, 509.362535, 524.948570
write, 634.948570, 691.522915

